Super-Resolution of Point Sources via Convex Programming

We consider the problem of recovering a signal consisting of a superposition of point sources from low-resolution data with a cut-off frequency f. If the distance between the sources is under 1/f, this problem is not well posed in the sense that the low-pass data corresponding to two different signals may be practically the same. We show that minimizing a continuous version of the l1 norm achieves exact recovery as long as the sources are separated by at least 1.26/f. The proof is based on the construction of a dual certificate for the optimization problem, which can be used to establish that the procedure is stable to noise. Finally, we illustrate the flexibility of our optimization-based framework by describing extensions to the demixing of sines and spikes and to the estimation of point sources that share a common support.

==> close_spikes.dat <==
0.21024,0.18257
0.23024,-0.18257
0.25024,0.18257
0.27209,-0.18257
0.29291,0.18257
0.31291,0.18257
0.33463,0.18257
0.35463,-0.18257
0.37463,-0.18257
0.39575,0.18257
0.41583,-0.18257
0.43583,-0.18257
0.45765,0.18257
0.47923,-0.18257
0.50029,0.18257
0.52184,-0.18257
0.54184,-0.18257
0.56332,-0.18257
0.58455,-0.18257
0.60455,0.18257
0.62455,0.18257
0.6461,-0.18257
0.6661,0.18257
0.68631,-0.18257
0.70811,-0.18257
0.72967,-0.18257
0.74967,0.18257
0.77162,0.18257
0.793,-0.18257
0.813,0.18257


==> close_spikes_2.dat <==
0.10871,0.15811
0.12571,-0.15811
0.14312,0.15811
0.16169,-0.15811
0.17939,-0.15811
0.19788,-0.15811
0.21634,0.15811
0.23383,0.15811
0.25247,-0.15811
0.27042,0.15811
0.28749,-0.15811
0.30537,-0.15811
0.32237,-0.15811
0.34072,-0.15811
0.35862,0.15811
0.37693,0.15811
0.39393,-0.15811
0.41219,-0.15811
0.43024,-0.15811
0.44724,0.15811
0.46491,0.15811
0.48323,0.15811
0.50177,0.15811
0.51877,0.15811
0.5373,0.15811
0.55563,-0.15811
0.57366,0.15811
0.59066,0.15811
0.60883,0.15811
0.62659,0.15811
0.64359,-0.15811
0.66194,0.15811
0.68003,-0.15811
0.69703,-0.15811
0.71428,-0.15811
0.73296,0.15811
0.74996,0.15811
0.7685,-0.15811
0.78655,-0.15811
0.8038,0.15811


==> close_spikes_2_est.dat <==
0.50302,0.15901
0.48451,0.15718
0.51976,0.1528
0.46629,0.15718
0.53781,0.15448
0.44854,0.1602
0.55556,-0.16202
0.42915,-0.15623
0.57326,0.15363
0.41139,-0.1551
0.58992,0.15694
0.39348,-0.15509
0.60796,0.15699
0.37698,0.16176
0.62568,0.15851
0.35833,0.16087
0.64442,-0.15712
0.34124,-0.15704
0.6613,0.16036
0.32303,-0.15657
0.68052,-0.15766
0.30602,-0.15962
0.69736,-0.15615
0.288,-0.15924
0.71442,-0.15655
0.27008,0.15642
0.73294,0.15876
0.25264,-0.15952
0.74999,0.15834
0.23377,0.15741
0.76846,-0.15808
0.21635,0.15766
0.78652,-0.15818
0.19783,-0.1583
0.80382,0.15796
0.81702,-0.00018793
0.17933,-0.1582
0.82902,9.1096e-005
0.16163,-0.15797
0.84048,-6.2128e-005
0.85164,4.8297e-005
0.14316,0.1582
0.86263,-4.0127e-005
0.8735,3.4689e-005
0.12568,-0.15795
0.88429,-3.0793e-005
0.10872,0.15826
0.89503,2.7864e-005
0.90573,-2.5591e-005
0.093451,5.4851e-005
0.91639,2.3791e-005
0.079386,-2.7382e-005
0.92704,-2.2346e-005
0.067523,2.32e-005
0.93768,2.1182e-005
0.056167,-2.1106e-005
0.94832,-2.0247e-005
0.045053,1.9827e-005
0.95896,1.9507e-005
0.034083,-1.9012e-005
0.96961,-1.894e-005
0.023211,1.8512e-005
0.98027,1.8531e-005
0.012409,-1.8249e-005
0.99095,-1.8277e-005
0.0016588,1.8179e-005


==> close_spikes_est.dat <==
0.49964,0.18501
0.47978,-0.18615
0.52196,-0.17517
0.5409,-0.17377
0.45754,0.17863
0.56151,-0.17707
0.43549,-0.18618
0.58249,-0.1836
0.41538,-0.18013
0.39558,0.19064
0.60651,0.18215
0.3758,-0.17407
0.62568,0.16977
0.35623,-0.18393
0.64628,-0.19253
0.66524,0.1816
0.33325,0.17963
0.68698,-0.17866
0.31199,0.17789
0.29277,0.17522
0.70824,-0.17746
0.27163,-0.18582
0.7292,-0.1778
0.25091,0.1819
0.75048,0.18323
0.22966,-0.18078
0.77247,0.18293
0.2105,0.18576
0.79232,-0.18535
0.19245,0.001327
0.81333,0.17943
0.17585,-0.00065515
0.83068,-0.0020525
0.16168,0.00053738
0.84561,0.0010713
0.14805,-0.00047214
0.85965,-0.00077619
0.13465,0.00042803
0.87329,0.00063095
0.12139,-0.00039607
0.88669,-0.00054267
0.10823,0.00037218
0.89995,0.00048275
0.095128,-0.00035416
0.91312,-0.00043939
0.082072,0.00034063
0.92622,0.00040681
0.06905,-0.00033074
0.93928,-0.0003818
0.056053,0.00032393
0.9523,0.00036241
0.043074,-0.00031982
0.96529,-0.00034744
0.030107,0.00031819
0.97827,0.00033605
0.017148,-0.00031895
0.99123,-0.00032772
0.0041909,0.00032209


==> data_B_gamma_0_L.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-02   9.9977083e-01
   2.0000000e-02   9.9908360e-01
   3.0000000e-02   9.9793909e-01
   4.0000000e-02   9.9633864e-01
   5.0000000e-02   9.9428411e-01
   6.0000000e-02   9.9177788e-01
   7.0000000e-02   9.8882286e-01
   8.0000000e-02   9.8542246e-01
   9.0000000e-02   9.8158063e-01
   1.0000000e-01   9.7730180e-01
   1.1000000e-01   9.7259090e-01
   1.2000000e-01   9.6745337e-01
   1.3000000e-01   9.6189510e-01
   1.4000000e-01   9.5592247e-01
   1.5000000e-01   9.4954233e-01
   1.6000000e-01   9.4276194e-01
   1.7000000e-01   9.3558904e-01
   1.8000000e-01   9.2803177e-01
   1.9000000e-01   9.2009868e-01
   2.0000000e-01   9.1179874e-01
   2.1000000e-01   9.0314128e-01
   2.2000000e-01   8.9413600e-01
   2.3000000e-01   8.8479296e-01
   2.4000000e-01   8.7512255e-01
   2.5000000e-01   8.6513549e-01
   2.6000000e-01   8.5484277e-01
   2.7000000e-01   8.4425571e-01
   2.8000000e-01   8.3338586e-01
   2.9000000e-01   8.2224504e-01
   3.0000000e-01   8.1084527e-01
   3.1000000e-01   7.9919882e-01
   3.2000000e-01   7.8731812e-01
   3.3000000e-01   7.7521577e-01
   3.4000000e-01   7.6290456e-01
   3.5000000e-01   7.5039736e-01
   3.6000000e-01   7.3770720e-01
   3.7000000e-01   7.2484716e-01
   3.8000000e-01   7.1183042e-01
   3.9000000e-01   6.9867020e-01
   4.0000000e-01   6.8537977e-01
   4.1000000e-01   6.7197238e-01
   4.2000000e-01   6.5846131e-01
   4.3000000e-01   6.4485979e-01
   4.4000000e-01   6.3118102e-01
   4.5000000e-01   6.1743811e-01
   4.6000000e-01   6.0364411e-01
   4.7000000e-01   5.8981197e-01
   4.8000000e-01   5.7595450e-01
   4.9000000e-01   5.6208438e-01
   5.0000000e-01   5.4821414e-01
   5.1000000e-01   5.3435615e-01
   5.2000000e-01   5.2052255e-01
   5.3000000e-01   5.0672533e-01
   5.4000000e-01   4.9297620e-01
   5.5000000e-01   4.7932090e-01
   5.6000000e-01   4.6573687e-01
   5.7000000e-01   4.5223491e-01
   5.8000000e-01   4.3882575e-01
   5.9000000e-01   4.2551983e-01
   6.0000000e-01   4.1232731e-01
   6.1000000e-01   3.9924580e-01
   6.2000000e-01   3.8628985e-01
   6.3000000e-01   3.7347650e-01
   6.4000000e-01   3.6081459e-01
   6.5000000e-01   3.4831264e-01
   6.6000000e-01   3.3597882e-01
   6.7000000e-01   3.2384028e-01
   6.8000000e-01   3.1188782e-01
   6.9000000e-01   3.0012515e-01
   7.0000000e-01   2.8855893e-01
   7.1000000e-01   2.7719541e-01
   7.2000000e-01   2.6604050e-01
   7.3000000e-01   2.5509967e-01
   7.4000000e-01   2.4437496e-01
   7.5000000e-01   2.3386557e-01
   7.6000000e-01   2.2358510e-01
   7.7000000e-01   2.1353747e-01
   7.8000000e-01   2.0372620e-01
   7.9000000e-01   1.9415443e-01
   8.0000000e-01   1.8482488e-01
   8.1000000e-01   1.7573990e-01
   8.2000000e-01   1.6690148e-01
   8.3000000e-01   1.5831118e-01
   8.4000000e-01   1.4997022e-01
   8.5000000e-01   1.4187945e-01
   8.6000000e-01   1.3403935e-01
   8.7000000e-01   1.2645004e-01
   8.8000000e-01   1.1911129e-01
   8.9000000e-01   1.1202254e-01
   9.0000000e-01   1.0518288e-01
   9.1000000e-01   9.8591094e-02
   9.2000000e-01   9.2251196e-02
   9.3000000e-01   8.6155907e-02
   9.4000000e-01   8.0302342e-02
   9.5000000e-01   7.4688087e-02
   9.6000000e-01   6.9310457e-02
   9.7000000e-01   6.4166499e-02
   9.8000000e-01   5.9253010e-02
   9.9000000e-01   5.4566547e-02
   1.0000000e+00   5.0103434e-02
   1.0100000e+00   4.5859781e-02
   1.0200000e+00   4.1829856e-02
   1.0300000e+00   3.8010863e-02
   1.0400000e+00   3.4398794e-02
   1.0500000e+00   3.0988990e-02
   1.0600000e+00   2.7776633e-02
   1.0700000e+00   2.4756765e-02
   1.0800000e+00   2.1924297e-02
   1.0900000e+00   1.9274020e-02
   1.1000000e+00   1.6800621e-02
   1.1100000e+00   1.4498695e-02
   1.1200000e+00   1.2362754e-02
   1.1300000e+00   1.0387244e-02
   1.1400000e+00   8.5665540e-03
   1.1500000e+00   6.8950281e-03
   1.1600000e+00   5.3669789e-03
   1.1700000e+00   3.9766980e-03
   1.1800000e+00   2.7184674e-03
   1.1900000e+00   1.5865708e-03
   1.2000000e+00   5.7530422e-04
   1.2100000e+00  -3.2471957e-04
   1.2200000e+00  -1.1216842e-03
   1.2300000e+00  -1.8143430e-03
   1.2400000e+00  -2.4082487e-03
   1.2500000e+00  -2.9088929e-03
   1.2600000e+00  -3.3216981e-03
   1.2700000e+00  -3.6520085e-03
   1.2800000e+00  -3.9050823e-03
   1.2900000e+00  -4.0860839e-03
   1.3000000e+00  -4.2000766e-03
   1.3100000e+00  -4.2520156e-03
   1.3200000e+00  -4.2467417e-03
   1.3300000e+00  -4.1889749e-03
   1.3400000e+00  -4.0833092e-03
   1.3500000e+00  -3.9342073e-03
   1.3600000e+00  -3.7459954e-03
   1.3700000e+00  -3.5228595e-03
   1.3800000e+00  -3.2688412e-03
   1.3900000e+00  -2.9878341e-03
   1.4000000e+00  -2.6835812e-03
   1.4100000e+00  -2.3596718e-03
   1.4200000e+00  -2.0195397e-03
   1.4300000e+00  -1.6664612e-03
   1.4400000e+00  -1.3035541e-03
   1.4500000e+00  -9.3377631e-04
   1.4600000e+00  -5.5992576e-04
   1.4700000e+00  -1.8463997e-04
   1.4800000e+00   1.8691527e-04
   1.4900000e+00   5.5258433e-04
   1.5000000e+00   9.1285361e-04
   1.5100000e+00   1.2657299e-03
   1.5200000e+00   1.6093748e-03
   1.5300000e+00   1.9421024e-03
   1.5400000e+00   2.2623773e-03
   1.5500000e+00   2.5688118e-03
   1.5600000e+00   2.8601632e-03
   1.5700000e+00   3.1353305e-03
   1.5800000e+00   3.3933509e-03
   1.5900000e+00   3.6333967e-03
   1.6000000e+00   3.8547705e-03
   1.6100000e+00   4.0569020e-03
   1.6200000e+00   4.2393433e-03
   1.6300000e+00   4.4017646e-03
   1.6400000e+00   4.5439493e-03
   1.6500000e+00   4.6657897e-03
   1.6600000e+00   4.7672818e-03
   1.6700000e+00   4.8485204e-03
   1.6800000e+00   4.9096942e-03
   1.6900000e+00   4.9510801e-03
   1.7000000e+00   4.9730386e-03
   1.7100000e+00   4.9760083e-03
   1.7200000e+00   4.9605004e-03
   1.7300000e+00   4.9270937e-03
   1.7400000e+00   4.8764290e-03
   1.7500000e+00   4.8092039e-03
   1.7600000e+00   4.7261675e-03
   1.7700000e+00   4.6281153e-03
   1.7800000e+00   4.5158838e-03
   1.7900000e+00   4.3903454e-03
   1.8000000e+00   4.2524037e-03
   1.8100000e+00   4.1029879e-03
   1.8200000e+00   3.9425555e-03
   1.8300000e+00   3.7725130e-03
   1.8400000e+00   3.5939400e-03
   1.8500000e+00   3.4078261e-03
   1.8600000e+00   3.2151636e-03
   1.8700000e+00   3.0169431e-03
   1.8800000e+00   2.8141497e-03
   1.8900000e+00   2.6077589e-03
   1.9000000e+00   2.3987332e-03
   1.9100000e+00   2.1880182e-03
   1.9200000e+00   1.9765398e-03
   1.9300000e+00   1.7652005e-03
   1.9400000e+00   1.5548768e-03
   1.9500000e+00   1.3464166e-03
   1.9600000e+00   1.1406362e-03
   1.9700000e+00   9.3831839e-04
   1.9800000e+00   7.4021004e-04
   1.9900000e+00   5.4702027e-04
   2.0000000e+00   3.5941874e-04
   2.0100000e+00   1.7803406e-04
   2.0200000e+00   3.4524844e-06
   2.0300000e+00  -1.6552721e-04
   2.0400000e+00  -3.2679409e-04
   2.0500000e+00  -4.7970940e-04
   2.0600000e+00  -6.2386360e-04
   2.0700000e+00  -7.5889345e-04
   2.0800000e+00  -8.8448216e-04
   2.0900000e+00  -1.0003594e-03
   2.1000000e+00  -1.1063012e-03
   2.1100000e+00  -1.2021295e-03
   2.1200000e+00  -1.2877115e-03
   2.1300000e+00  -1.3629596e-03
   2.1400000e+00  -1.4278298e-03
   2.1500000e+00  -1.4823212e-03
   2.1600000e+00  -1.5264750e-03
   2.1700000e+00  -1.5603729e-03
   2.1800000e+00  -1.5841362e-03
   2.1900000e+00  -1.5979240e-03
   2.2000000e+00  -1.6019319e-03
   2.2100000e+00  -1.5963900e-03
   2.2200000e+00  -1.5817403e-03
   2.2300000e+00  -1.5581507e-03
   2.2400000e+00  -1.5258848e-03
   2.2500000e+00  -1.4852902e-03
   2.2600000e+00  -1.4367398e-03
   2.2700000e+00  -1.3806304e-03
   2.2800000e+00  -1.3173797e-03
   2.2900000e+00  -1.2474251e-03
   2.3000000e+00  -1.1712211e-03
   2.3100000e+00  -1.0892372e-03
   2.3200000e+00  -1.0019559e-03
   2.3300000e+00  -9.0987059e-04
   2.3400000e+00  -8.1348321e-04
   2.3500000e+00  -7.1330236e-04
   2.3600000e+00  -6.0984110e-04
   2.3700000e+00  -5.0361496e-04
   2.3800000e+00  -3.9513992e-04
   2.3900000e+00  -2.8493039e-04
   2.4000000e+00  -1.7349736e-04
   2.4100000e+00  -6.1346486e-05
   2.4200000e+00   5.0058382e-05
   2.4300000e+00   1.6005070e-04
   2.4400000e+00   2.6932106e-04
   2.4500000e+00   3.7740541e-04
   2.4600000e+00   4.8385321e-04
   2.4700000e+00   5.8822887e-04
   2.4800000e+00   6.9011310e-04
   2.4900000e+00   7.8910413e-04
   2.5000000e+00   8.8481890e-04
   2.5100000e+00   9.7689409e-04
   2.5200000e+00   1.0649871e-03
   2.5300000e+00   1.1487770e-03
   2.5400000e+00   1.2279651e-03
   2.5500000e+00   1.3022759e-03
   2.5600000e+00   1.3714576e-03
   2.5700000e+00   1.4352821e-03
   2.5800000e+00   1.4935464e-03
   2.5900000e+00   1.5460719e-03
   2.6000000e+00   1.5927050e-03
   2.6100000e+00   1.6333173e-03
   2.6200000e+00   1.6678054e-03
   2.6300000e+00   1.6960909e-03
   2.6400000e+00   1.7181204e-03
   2.6500000e+00   1.7338646e-03
   2.6600000e+00   1.7433189e-03
   2.6700000e+00   1.7465020e-03
   2.6800000e+00   1.7434564e-03
   2.6900000e+00   1.7342467e-03
   2.7000000e+00   1.7189599e-03
   2.7100000e+00   1.6977042e-03
   2.7200000e+00   1.6706083e-03
   2.7300000e+00   1.6378206e-03
   2.7400000e+00   1.5995083e-03
   2.7500000e+00   1.5558564e-03
   2.7600000e+00   1.5070667e-03
   2.7700000e+00   1.4533569e-03
   2.7800000e+00   1.3949593e-03
   2.7900000e+00   1.3321198e-03
   2.8000000e+00   1.2650969e-03
   2.8100000e+00   1.1941604e-03
   2.8200000e+00   1.1195902e-03
   2.8300000e+00   1.0416750e-03
   2.8400000e+00   9.6071156e-04
   2.8500000e+00   8.7700287e-04
   2.8600000e+00   7.9085739e-04
   2.8700000e+00   7.0258767e-04
   2.8800000e+00   6.1250917e-04
   2.8900000e+00   5.2093908e-04
   2.9000000e+00   4.2819512e-04
   2.9100000e+00   3.3459445e-04
   2.9200000e+00   2.4045247e-04
   2.9300000e+00   1.4608177e-04
   2.9400000e+00   5.1791025e-05
   2.9500000e+00  -4.2382134e-05
   2.9600000e+00  -1.3628222e-04
   2.9700000e+00  -2.2913113e-04
   2.9800000e+00  -3.2064491e-04
   2.9900000e+00  -4.1054866e-04
   3.0000000e+00  -4.9857734e-04
   3.0100000e+00  -5.8447656e-04
   3.0200000e+00  -6.6801445e-04
   3.0300000e+00  -7.4912447e-04
   3.0400000e+00  -8.2749668e-04
   3.0500000e+00  -9.0297546e-04
   3.0600000e+00  -9.7529562e-04
   3.0700000e+00  -1.0442770e-03
   3.0800000e+00  -1.1097537e-03
   3.0900000e+00  -1.1715746e-03
   3.1000000e+00  -1.2296033e-03
   3.1100000e+00  -1.2837189e-03
   3.1200000e+00  -1.3338154e-03
   3.1300000e+00  -1.3798026e-03
   3.1400000e+00  -1.4216054e-03
   3.1500000e+00  -1.4591646e-03
   3.1600000e+00  -1.4924359e-03
   3.1700000e+00  -1.5213906e-03
   3.1800000e+00  -1.5460151e-03
   3.1900000e+00  -1.5663105e-03
   3.2000000e+00  -1.5822925e-03
   3.2100000e+00  -1.5939914e-03
   3.2200000e+00  -1.6014511e-03
   3.2300000e+00  -1.6047291e-03
   3.2400000e+00  -1.6038960e-03
   3.2500000e+00  -1.5990350e-03
   3.2600000e+00  -1.5902411e-03
   3.2700000e+00  -1.5776212e-03
   3.2800000e+00  -1.5612929e-03
   3.2900000e+00  -1.5413839e-03
   3.3000000e+00  -1.5180318e-03
   3.3100000e+00  -1.4913830e-03
   3.3200000e+00  -1.4615924e-03
   3.3300000e+00  -1.4288223e-03
   3.3400000e+00  -1.3932417e-03
   3.3500000e+00  -1.3550262e-03
   3.3600000e+00  -1.3143562e-03
   3.3700000e+00  -1.2714173e-03
   3.3800000e+00  -1.2263986e-03
   3.3900000e+00  -1.1794925e-03
   3.4000000e+00  -1.1308938e-03
   3.4100000e+00  -1.0807988e-03
   3.4200000e+00  -1.0294049e-03
   3.4300000e+00  -9.7690971e-04
   3.4400000e+00  -9.2351015e-04
   3.4500000e+00  -8.6940204e-04
   3.4600000e+00  -8.1477929e-04
   3.4700000e+00  -7.5983323e-04
   3.4800000e+00  -7.0475203e-04
   3.4900000e+00  -6.4972003e-04
   3.5000000e+00  -5.9491718e-04
   3.5100000e+00  -5.4051846e-04
   3.5200000e+00  -4.8669338e-04
   3.5300000e+00  -4.3360541e-04
   3.5400000e+00  -3.8141159e-04
   3.5500000e+00  -3.3026202e-04
   3.5600000e+00  -2.8029950e-04
   3.5700000e+00  -2.3165912e-04
   3.5800000e+00  -1.8446795e-04
   3.5900000e+00  -1.3884473e-04
   3.6000000e+00  -9.4899628e-05
   3.6100000e+00  -5.2733956e-05
   3.6200000e+00  -1.2440033e-05
   3.6300000e+00   2.5350076e-05
   3.6400000e+00   6.0872255e-05
   3.6500000e+00   9.4322876e-05
   3.6600000e+00   1.2564742e-04
   3.6700000e+00   1.5480072e-04
   3.6800000e+00   1.8174693e-04
   3.6900000e+00   2.0644581e-04
   3.7000000e+00   2.2884908e-04
   3.7100000e+00   2.4898267e-04
   3.7200000e+00   2.6684862e-04
   3.7300000e+00   2.8245767e-04
   3.7400000e+00   2.9582902e-04
   3.7500000e+00   3.0699008e-04
   3.7600000e+00   3.1597620e-04
   3.7700000e+00   3.2283032e-04
   3.7800000e+00   3.2760270e-04
   3.7900000e+00   3.3035055e-04
   3.8000000e+00   3.3113763e-04
   3.8100000e+00   3.3003390e-04
   3.8200000e+00   3.2711509e-04
   3.8300000e+00   3.2246231e-04
   3.8400000e+00   3.1616157e-04
   3.8500000e+00   3.0830338e-04
   3.8600000e+00   2.9898228e-04
   3.8700000e+00   2.8829638e-04
   3.8800000e+00   2.7634687e-04
   3.8900000e+00   2.6323761e-04
   3.9000000e+00   2.4907459e-04
   3.9100000e+00   2.3396551e-04
   3.9200000e+00   2.1801928e-04
   3.9300000e+00   2.0134558e-04
   3.9400000e+00   1.8405436e-04
   3.9500000e+00   1.6625543e-04
   3.9600000e+00   1.4805799e-04
   3.9700000e+00   1.2957020e-04
   3.9800000e+00   1.1089876e-04
   3.9900000e+00   9.2148473e-05
   4.0000000e+00   7.3421907e-05
   4.0100000e+00   5.4818961e-05
   4.0200000e+00   3.6436522e-05
   4.0300000e+00   1.8368122e-05
   4.0400000e+00   7.0360560e-07
   4.0500000e+00  -1.6836148e-05
   4.0600000e+00  -3.3844840e-05
   4.0700000e+00  -5.0197649e-05
   4.0800000e+00  -6.5821907e-05
   4.0900000e+00  -8.0649972e-05
   4.1000000e+00  -9.4619420e-05
   4.1100000e+00  -1.0767322e-04
   4.1200000e+00  -1.1975989e-04
   4.1300000e+00  -1.3083359e-04
   4.1400000e+00  -1.4085426e-04
   4.1500000e+00  -1.4978766e-04
   4.1600000e+00  -1.5760546e-04
   4.1700000e+00  -1.6428522e-04
   4.1800000e+00  -1.6981040e-04
   4.1900000e+00  -1.7417037e-04
   4.2000000e+00  -1.7736034e-04
   4.2100000e+00  -1.7938129e-04
   4.2200000e+00  -1.8023987e-04
   4.2300000e+00  -1.7996663e-04
   4.2400000e+00  -1.7860435e-04
   4.2500000e+00  -1.7613112e-04


==> data_B_gamma_0_U.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-02   9.9977149e-01
   2.0000000e-02   9.9908623e-01
   3.0000000e-02   9.9794501e-01
   4.0000000e-02   9.9634916e-01
   5.0000000e-02   9.9430053e-01
   6.0000000e-02   9.9180151e-01
   7.0000000e-02   9.8885497e-01
   8.0000000e-02   9.8546435e-01
   9.0000000e-02   9.8163355e-01
   1.0000000e-01   9.7736701e-01
   1.1000000e-01   9.7266965e-01
   1.2000000e-01   9.6754688e-01
   1.3000000e-01   9.6200458e-01
   1.4000000e-01   9.5604910e-01
   1.5000000e-01   9.4968728e-01
   1.6000000e-01   9.4292637e-01
   1.7000000e-01   9.3577406e-01
   1.8000000e-01   9.2823849e-01
   1.9000000e-01   9.2032819e-01
   2.0000000e-01   9.1205207e-01
   2.1000000e-01   9.0341946e-01
   2.2000000e-01   8.9444003e-01
   2.3000000e-01   8.8512381e-01
   2.4000000e-01   8.7548115e-01
   2.5000000e-01   8.6552274e-01
   2.6000000e-01   8.5525957e-01
   2.7000000e-01   8.4470289e-01
   2.8000000e-01   8.3386423e-01
   2.9000000e-01   8.2275538e-01
   3.0000000e-01   8.1138835e-01
   3.1000000e-01   7.9977534e-01
   3.2000000e-01   7.8792878e-01
   3.3000000e-01   7.7586123e-01
   3.4000000e-01   7.6358544e-01
   3.5000000e-01   7.5111427e-01
   3.6000000e-01   7.3846070e-01
   3.7000000e-01   7.2563781e-01
   3.8000000e-01   7.1265874e-01
   3.9000000e-01   6.9953670e-01
   4.0000000e-01   6.8628492e-01
   4.1000000e-01   6.7291665e-01
   4.2000000e-01   6.5944514e-01
   4.3000000e-01   6.4588362e-01
   4.4000000e-01   6.3224527e-01
   4.5000000e-01   6.1854320e-01
   4.6000000e-01   6.0479046e-01
   4.7000000e-01   5.9099999e-01
   4.8000000e-01   5.7718462e-01
   4.9000000e-01   5.6335703e-01
   5.0000000e-01   5.4952976e-01
   5.1000000e-01   5.3571519e-01
   5.2000000e-01   5.2192551e-01
   5.3000000e-01   5.0817270e-01
   5.4000000e-01   4.9446854e-01
   5.5000000e-01   4.8079024e-01
   5.6000000e-01   4.6718308e-01
   5.7000000e-01   4.5365822e-01
   5.8000000e-01   4.4022642e-01
   5.9000000e-01   4.2689815e-01
   6.0000000e-01   4.1368357e-01
   6.1000000e-01   4.0060477e-01
   6.2000000e-01   3.8766624e-01
   6.3000000e-01   3.7486934e-01
   6.4000000e-01   3.6222292e-01
   6.5000000e-01   3.4973547e-01
   6.6000000e-01   3.3741514e-01
   6.7000000e-01   3.2525024e-01
   6.8000000e-01   3.1326494e-01
   6.9000000e-01   3.0146958e-01
   7.0000000e-01   2.8987083e-01
   7.1000000e-01   2.7847497e-01
   7.2000000e-01   2.6728791e-01
   7.3000000e-01   2.5631515e-01
   7.4000000e-01   2.4556488e-01
   7.5000000e-01   2.3504736e-01
   7.6000000e-01   2.2475758e-01
   7.7000000e-01   2.1469949e-01
   7.8000000e-01   2.0487661e-01
   7.9000000e-01   1.9529211e-01
   8.0000000e-01   1.8594875e-01
   8.1000000e-01   1.7684890e-01
   8.2000000e-01   1.6799457e-01
   8.3000000e-01   1.5938738e-01
   8.4000000e-01   1.5102857e-01
   8.5000000e-01   1.4291902e-01
   8.6000000e-01   1.3505924e-01
   8.7000000e-01   1.2744941e-01
   8.8000000e-01   1.2008933e-01
   8.9000000e-01   1.1297847e-01
   9.0000000e-01   1.0611599e-01
   9.1000000e-01   9.9500697e-02
   9.2000000e-01   9.3125479e-02
   9.3000000e-01   8.6994029e-02
   9.4000000e-01   8.1104982e-02
   9.5000000e-01   7.5455939e-02
   9.6000000e-01   7.0044222e-02
   9.7000000e-01   6.4866892e-02
   9.8000000e-01   5.9920753e-02
   9.9000000e-01   5.5202370e-02
   1.0000000e+00   5.0708075e-02
   1.0100000e+00   4.6433985e-02
   1.0200000e+00   4.2377660e-02
   1.0300000e+00   3.8533306e-02
   1.0400000e+00   3.4895989e-02
   1.0500000e+00   3.1461093e-02
   1.0600000e+00   2.8223846e-02
   1.0700000e+00   2.5179330e-02
   1.0800000e+00   2.2322498e-02
   1.0900000e+00   1.9648181e-02
   1.1000000e+00   1.7151105e-02
   1.1100000e+00   1.4825901e-02
   1.1200000e+00   1.2667117e-02
   1.1300000e+00   1.0669232e-02
   1.1400000e+00   8.8266688e-03
   1.1500000e+00   7.1338008e-03
   1.1600000e+00   5.5849697e-03
   1.1700000e+00   4.1744938e-03
   1.1800000e+00   2.8966800e-03
   1.1900000e+00   1.7458352e-03
   1.2000000e+00   7.1627632e-04
   1.2100000e+00  -1.9530938e-04
   1.2200000e+00  -9.8927771e-04
   1.2300000e+00  -1.6794495e-03
   1.2400000e+00  -2.2713634e-03
   1.2500000e+00  -2.7704966e-03
   1.2600000e+00  -3.1822569e-03
   1.2700000e+00  -3.5119733e-03
   1.2800000e+00  -3.7648884e-03
   1.2900000e+00  -3.9461508e-03
   1.3000000e+00  -4.0608075e-03
   1.3100000e+00  -4.1137974e-03
   1.3200000e+00  -4.1099444e-03
   1.3300000e+00  -4.0539519e-03
   1.3400000e+00  -3.9503968e-03
   1.3500000e+00  -3.8037244e-03
   1.3600000e+00  -3.6182439e-03
   1.3700000e+00  -3.3981239e-03
   1.3800000e+00  -3.1473884e-03
   1.3900000e+00  -2.8699139e-03
   1.4000000e+00  -2.5694258e-03
   1.4100000e+00  -2.2494961e-03
   1.4200000e+00  -1.9135415e-03
   1.4300000e+00  -1.5648212e-03
   1.4400000e+00  -1.2064359e-03
   1.4500000e+00  -8.4132682e-04
   1.4600000e+00  -4.7227531e-04
   1.4700000e+00  -1.0190255e-04
   1.4800000e+00   2.7105387e-04
   1.4900000e+00   6.4205319e-04
   1.5000000e+00   1.0073449e-03
   1.5100000e+00   1.3649322e-03
   1.5200000e+00   1.7129746e-03
   1.5300000e+00   2.0497850e-03
   1.5400000e+00   2.3738280e-03
   1.5500000e+00   2.6837171e-03
   1.5600000e+00   2.9782115e-03
   1.5700000e+00   3.2562134e-03
   1.5800000e+00   3.5167639e-03
   1.5900000e+00   3.7590400e-03
   1.6000000e+00   3.9823501e-03
   1.6100000e+00   4.1861303e-03
   1.6200000e+00   4.3699398e-03
   1.6300000e+00   4.5334563e-03
   1.6400000e+00   4.6764719e-03
   1.6500000e+00   4.7988876e-03
   1.6600000e+00   4.9007088e-03
   1.6700000e+00   4.9820403e-03
   1.6800000e+00   5.0430807e-03
   1.6900000e+00   5.0841179e-03
   1.7000000e+00   5.1055229e-03
   1.7100000e+00   5.1077456e-03
   1.7200000e+00   5.0913083e-03
   1.7300000e+00   5.0568013e-03
   1.7400000e+00   5.0048768e-03
   1.7500000e+00   4.9362441e-03
   1.7600000e+00   4.8516637e-03
   1.7700000e+00   4.7519427e-03
   1.7800000e+00   4.6379289e-03
   1.7900000e+00   4.5105061e-03
   1.8000000e+00   4.3705889e-03
   1.8100000e+00   4.2191176e-03
   1.8200000e+00   4.0575600e-03
   1.8300000e+00   3.8864427e-03
   1.8400000e+00   3.7066508e-03
   1.8500000e+00   3.5191767e-03
   1.8600000e+00   3.3250152e-03
   1.8700000e+00   3.1251603e-03
   1.8800000e+00   2.9206006e-03
   1.8900000e+00   2.7123155e-03
   1.9000000e+00   2.5012719e-03
   1.9100000e+00   2.2884198e-03
   1.9200000e+00   2.0746900e-03
   1.9300000e+00   1.8609902e-03
   1.9400000e+00   1.6482023e-03
   1.9500000e+00   1.4371796e-03
   1.9600000e+00   1.2287443e-03
   1.9700000e+00   1.0236852e-03
   1.9800000e+00   8.2275531e-04
   1.9900000e+00   6.2666995e-04
   2.0000000e+00   4.3610519e-04
   2.0100000e+00   2.5169612e-04
   2.0200000e+00   7.4035539e-05
   2.0300000e+00  -9.5230881e-05
   2.0400000e+00  -2.5591103e-04
   2.0500000e+00  -4.0838232e-04
   2.0600000e+00  -5.5223271e-04
   2.0700000e+00  -6.8709603e-04
   2.0800000e+00  -8.1265219e-04
   2.0900000e+00  -9.2862719e-04
   2.1000000e+00  -1.0347930e-03
   2.1100000e+00  -1.1309671e-03
   2.1200000e+00  -1.2170122e-03
   2.1300000e+00  -1.2928356e-03
   2.1400000e+00  -1.3583880e-03
   2.1500000e+00  -1.4136632e-03
   2.1600000e+00  -1.4586966e-03
   2.1700000e+00  -1.4935641e-03
   2.1800000e+00  -1.5183807e-03
   2.1900000e+00  -1.5332996e-03
   2.2000000e+00  -1.5385097e-03
   2.2100000e+00  -1.5342351e-03
   2.2200000e+00  -1.5205605e-03
   2.2300000e+00  -1.4978959e-03
   2.2400000e+00  -1.4666164e-03
   2.2500000e+00  -1.4270705e-03
   2.2600000e+00  -1.3796316e-03
   2.2700000e+00  -1.3246967e-03
   2.2800000e+00  -1.2626838e-03
   2.2900000e+00  -1.1940299e-03
   2.3000000e+00  -1.1191892e-03
   2.3100000e+00  -1.0386305e-03
   2.3200000e+00  -9.5283556e-04
   2.3300000e+00  -8.6229648e-04
   2.3400000e+00  -7.6751395e-04
   2.3500000e+00  -6.6899498e-04
   2.3600000e+00  -5.6725086e-04
   2.3700000e+00  -4.6279514e-04
   2.3800000e+00  -3.5614156e-04
   2.3900000e+00  -2.4780218e-04
   2.4000000e+00  -1.3828536e-04
   2.4100000e+00  -2.8094019e-05
   2.4200000e+00   8.3822237e-05
   2.4300000e+00   1.9599078e-04
   2.4400000e+00   3.0734754e-04
   2.4500000e+00   4.1742585e-04
   2.4600000e+00   5.2577288e-04
   2.4700000e+00   6.3195104e-04
   2.4800000e+00   7.3553937e-04
   2.4900000e+00   8.3613475e-04
   2.5000000e+00   9.3335308e-04
   2.5100000e+00   1.0268303e-03
   2.5200000e+00   1.1162235e-03
   2.5300000e+00   1.2012114e-03
   2.5400000e+00   1.2814958e-03
   2.5500000e+00   1.3568014e-03
   2.5600000e+00   1.4268773e-03
   2.5700000e+00   1.4914966e-03
   2.5800000e+00   1.5504573e-03
   2.5900000e+00   1.6035826e-03
   2.6000000e+00   1.6507207e-03
   2.6100000e+00   1.6917452e-03
   2.6200000e+00   1.7265551e-03
   2.6300000e+00   1.7550745e-03
   2.6400000e+00   1.7772524e-03
   2.6500000e+00   1.7930628e-03
   2.6600000e+00   1.8025038e-03
   2.6700000e+00   1.8055977e-03
   2.6800000e+00   1.8023900e-03
   2.6900000e+00   1.7929491e-03
   2.7000000e+00   1.7773653e-03
   2.7100000e+00   1.7557507e-03
   2.7200000e+00   1.7282378e-03
   2.7300000e+00   1.6949787e-03
   2.7400000e+00   1.6561446e-03
   2.7500000e+00   1.6119244e-03
   2.7600000e+00   1.5625239e-03
   2.7700000e+00   1.5081646e-03
   2.7800000e+00   1.4490830e-03
   2.7900000e+00   1.3855288e-03
   2.8000000e+00   1.3177644e-03
   2.8100000e+00   1.2460635e-03
   2.8200000e+00   1.1707096e-03
   2.8300000e+00   1.0919954e-03
   2.8400000e+00   1.0102210e-03
   2.8500000e+00   9.2569314e-04
   2.8600000e+00   8.3872356e-04
   2.8700000e+00   7.4962811e-04
   2.8800000e+00   6.5872543e-04
   2.8900000e+00   5.6633571e-04
   2.9000000e+00   4.7277957e-04
   2.9100000e+00   3.7837688e-04
   2.9200000e+00   2.8344558e-04
   2.9300000e+00   1.8830067e-04
   2.9400000e+00   9.3253030e-05
   2.9500000e+00  -1.3807962e-06
   2.9600000e+00  -9.4632291e-05
   2.9700000e+00  -1.8696703e-04
   2.9800000e+00  -2.7810141e-04
   2.9900000e+00  -3.6776037e-04
   3.0000000e+00  -4.5567821e-04
   3.0100000e+00  -5.4159939e-04
   3.0200000e+00  -6.2526882e-04
   3.0300000e+00  -7.0629791e-04
   3.0400000e+00  -7.8454986e-04
   3.0500000e+00  -8.5976881e-04
   3.0600000e+00  -9.3182969e-04
   3.0700000e+00  -1.0005543e-03
   3.0800000e+00  -1.0657786e-03
   3.0900000e+00  -1.1273536e-03
   3.1000000e+00  -1.1851448e-03
   3.1100000e+00  -1.2390332e-03
   3.1200000e+00  -1.2889150e-03
   3.1300000e+00  -1.3347017e-03
   3.1400000e+00  -1.3763205e-03
   3.1500000e+00  -1.4137137e-03
   3.1600000e+00  -1.4468392e-03
   3.1700000e+00  -1.4756701e-03
   3.1800000e+00  -1.5001945e-03
   3.1900000e+00  -1.5204152e-03
   3.2000000e+00  -1.5363497e-03
   3.2100000e+00  -1.5480298e-03
   3.2200000e+00  -1.5555009e-03
   3.2300000e+00  -1.5588218e-03
   3.2400000e+00  -1.5580647e-03
   3.2500000e+00  -1.5533137e-03
   3.2600000e+00  -1.5446653e-03
   3.2700000e+00  -1.5322271e-03
   3.2800000e+00  -1.5161176e-03
   3.2900000e+00  -1.4964655e-03
   3.3000000e+00  -1.4734090e-03
   3.3100000e+00  -1.4470951e-03
   3.3200000e+00  -1.4176790e-03
   3.3300000e+00  -1.3853233e-03
   3.3400000e+00  -1.3501974e-03
   3.3500000e+00  -1.3124766e-03
   3.3600000e+00  -1.2723416e-03
   3.3700000e+00  -1.2299776e-03
   3.3800000e+00  -1.1855734e-03
   3.3900000e+00  -1.1393210e-03
   3.4000000e+00  -1.0914146e-03
   3.4100000e+00  -1.0420498e-03
   3.4200000e+00  -9.9142329e-04
   3.4300000e+00  -9.3973159e-04
   3.4400000e+00  -8.8717071e-04
   3.4500000e+00  -8.3393528e-04
   3.4600000e+00  -7.8021797e-04
   3.4700000e+00  -7.2620878e-04
   3.4800000e+00  -6.7209442e-04
   3.4900000e+00  -6.1805770e-04
   3.5000000e+00  -5.6427695e-04
   3.5100000e+00  -5.1092546e-04
   3.5200000e+00  -4.5817095e-04
   3.5300000e+00  -4.0617508e-04
   3.5400000e+00  -3.5509296e-04
   3.5500000e+00  -3.0507276e-04
   3.5600000e+00  -2.5625526e-04
   3.5700000e+00  -2.0877350e-04
   3.5800000e+00  -1.6275249e-04
   3.5900000e+00  -1.1830885e-04
   3.6000000e+00  -7.5550605e-05
   3.6100000e+00  -3.4576939e-05
   3.6200000e+00   4.6127336e-06
   3.6300000e+00   4.2546170e-05
   3.6400000e+00   7.8446623e-05
   3.6500000e+00   1.1223529e-04
   3.6600000e+00   1.4385860e-04
   3.6700000e+00   1.7327247e-04
   3.6800000e+00   2.0044221e-04
   3.6900000e+00   2.2535738e-04
   3.7000000e+00   2.4803494e-04
   3.7100000e+00   2.6843030e-04
   3.7200000e+00   2.8654389e-04
   3.7300000e+00   3.0238486e-04
   3.7400000e+00   3.1597088e-04
   3.7500000e+00   3.2732792e-04
   3.7600000e+00   3.3648994e-04
   3.7700000e+00   3.4349861e-04
   3.7800000e+00   3.4840296e-04
   3.7900000e+00   3.5125906e-04
   3.8000000e+00   3.5212965e-04
   3.8100000e+00   3.5108372e-04
   3.8200000e+00   3.4819617e-04
   3.8300000e+00   3.4354732e-04
   3.8400000e+00   3.3722254e-04
   3.8500000e+00   3.2931178e-04
   3.8600000e+00   3.1990912e-04
   3.8700000e+00   3.0911230e-04
   3.8800000e+00   2.9702227e-04
   3.8900000e+00   2.8374272e-04
   3.9000000e+00   2.6937961e-04
   3.9100000e+00   2.5404067e-04
   3.9200000e+00   2.3783498e-04
   3.9300000e+00   2.2087244e-04
   3.9400000e+00   2.0326338e-04
   3.9500000e+00   1.8511803e-04
   3.9600000e+00   1.6654613e-04
   3.9700000e+00   1.4765645e-04
   3.9800000e+00   1.2855640e-04
   3.9900000e+00   1.0935160e-04
   4.0000000e+00   9.0145478e-05
   4.0100000e+00   7.1038876e-05
   4.0200000e+00   5.2129708e-05
   4.0300000e+00   3.3512595e-05
   4.0400000e+00   1.5278536e-05
   4.0500000e+00  -2.4271663e-06
   4.0600000e+00  -1.9231210e-05
   4.0700000e+00  -3.5411321e-05
   4.0800000e+00  -5.0894292e-05
   4.0900000e+00  -6.5611848e-05
   4.1000000e+00  -7.9500849e-05
   4.1100000e+00  -9.2503460e-05
   4.1200000e+00  -1.0456731e-04
   4.1300000e+00  -1.1564560e-04
   4.1400000e+00  -1.2569724e-04
   4.1500000e+00  -1.3468690e-04
   4.1600000e+00  -1.4258507e-04
   4.1700000e+00  -1.4936808e-04
   4.1800000e+00  -1.5501815e-04
   4.1900000e+00  -1.5952330e-04
   4.2000000e+00  -1.6287738e-04
   4.2100000e+00  -1.6507998e-04
   4.2200000e+00  -1.6613631e-04
   4.2300000e+00  -1.6604022e-04
   4.2400000e+00  -1.6478469e-04
   4.2500000e+00  -1.6243265e-04


==> data_B_gamma_1_L.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02  -4.5894785e-02
   2.0000000e-02  -9.1736291e-02
   3.0000000e-02  -1.3747133e-01
   4.0000000e-02  -1.8304689e-01
   5.0000000e-02  -2.2841021e-01
   6.0000000e-02  -2.7350891e-01
   7.0000000e-02  -3.1829102e-01
   8.0000000e-02  -3.6270510e-01
   9.0000000e-02  -4.0670034e-01
   1.0000000e-01  -4.5022660e-01
   1.1000000e-01  -4.9323451e-01
   1.2000000e-01  -5.3567557e-01
   1.3000000e-01  -5.7750221e-01
   1.4000000e-01  -6.1866787e-01
   1.5000000e-01  -6.5912707e-01
   1.6000000e-01  -6.9883549e-01
   1.7000000e-01  -7.3775004e-01
   1.8000000e-01  -7.7582893e-01
   1.9000000e-01  -8.1303172e-01
   2.0000000e-01  -8.4931941e-01
   2.1000000e-01  -8.8465447e-01
   2.2000000e-01  -9.1900092e-01
   2.3000000e-01  -9.5232438e-01
   2.4000000e-01  -9.8459210e-01
   2.5000000e-01  -1.0157730e+00
   2.6000000e-01  -1.0458379e+00
   2.7000000e-01  -1.0747591e+00
   2.8000000e-01  -1.1025109e+00
   2.9000000e-01  -1.1290696e+00
   3.0000000e-01  -1.1544131e+00
   3.1000000e-01  -1.1785212e+00
   3.2000000e-01  -1.2013760e+00
   3.3000000e-01  -1.2229611e+00
   3.4000000e-01  -1.2432624e+00
   3.5000000e-01  -1.2622675e+00
   3.6000000e-01  -1.2799663e+00
   3.7000000e-01  -1.2963503e+00
   3.8000000e-01  -1.3114134e+00
   3.9000000e-01  -1.3251512e+00
   4.0000000e-01  -1.3375613e+00
   4.1000000e-01  -1.3486434e+00
   4.2000000e-01  -1.3583991e+00
   4.3000000e-01  -1.3668319e+00
   4.4000000e-01  -1.3739473e+00
   4.5000000e-01  -1.3797526e+00
   4.6000000e-01  -1.3842570e+00
   4.7000000e-01  -1.3874715e+00
   4.8000000e-01  -1.3894089e+00
   4.9000000e-01  -1.3900839e+00
   5.0000000e-01  -1.3895128e+00
   5.1000000e-01  -1.3877135e+00
   5.2000000e-01  -1.3847057e+00
   5.3000000e-01  -1.3805106e+00
   5.4000000e-01  -1.3751508e+00
   5.5000000e-01  -1.3685405e+00
   5.6000000e-01  -1.3608145e+00
   5.7000000e-01  -1.3520001e+00
   5.8000000e-01  -1.3421253e+00
   5.9000000e-01  -1.3312194e+00
   6.0000000e-01  -1.3193131e+00
   6.1000000e-01  -1.3064772e+00
   6.2000000e-01  -1.2927283e+00
   6.3000000e-01  -1.2780749e+00
   6.4000000e-01  -1.2625516e+00
   6.5000000e-01  -1.2461935e+00
   6.6000000e-01  -1.2290368e+00
   6.7000000e-01  -1.2110399e+00
   6.8000000e-01  -1.1923059e+00
   6.9000000e-01  -1.1728860e+00
   7.0000000e-01  -1.1528184e+00
   7.1000000e-01  -1.1321419e+00
   7.2000000e-01  -1.1108954e+00
   7.3000000e-01  -1.0891181e+00
   7.4000000e-01  -1.0668628e+00
   7.5000000e-01  -1.0441937e+00
   7.6000000e-01  -1.0211104e+00
   7.7000000e-01  -9.9765235e-01
   7.8000000e-01  -9.7385881e-01
   7.9000000e-01  -9.4976893e-01
   8.0000000e-01  -9.2542160e-01
   8.1000000e-01  -9.0085535e-01
   8.2000000e-01  -8.7610836e-01
   8.3000000e-01  -8.5121832e-01
   8.4000000e-01  -8.2622243e-01
   8.5000000e-01  -8.0115731e-01
   8.6000000e-01  -7.7605895e-01
   8.7000000e-01  -7.5096265e-01
   8.8000000e-01  -7.2590299e-01
   8.9000000e-01  -7.0091375e-01
   9.0000000e-01  -6.7602786e-01
   9.1000000e-01  -6.5127738e-01
   9.2000000e-01  -6.2665443e-01
   9.3000000e-01  -6.0222544e-01
   9.4000000e-01  -5.7802466e-01
   9.5000000e-01  -5.5408021e-01
   9.6000000e-01  -5.3041913e-01
   9.7000000e-01  -5.0706735e-01
   9.8000000e-01  -4.8404966e-01
   9.9000000e-01  -4.6138971e-01
   1.0000000e+00  -4.3910993e-01
   1.0100000e+00  -4.1723158e-01
   1.0200000e+00  -3.9579006e-01
   1.0300000e+00  -3.7479139e-01
   1.0400000e+00  -3.5424874e-01
   1.0500000e+00  -3.3417846e-01
   1.0600000e+00  -3.1459561e-01
   1.0700000e+00  -2.9551403e-01
   1.0800000e+00  -2.7694628e-01
   1.0900000e+00  -2.5890366e-01
   1.1000000e+00  -2.4139622e-01
   1.1100000e+00  -2.2443277e-01
   1.1200000e+00  -2.0802091e-01
   1.1300000e+00  -1.9216698e-01
   1.1400000e+00  -1.7687613e-01
   1.1500000e+00  -1.6215235e-01
   1.1600000e+00  -1.4799841e-01
   1.1700000e+00  -1.3441597e-01
   1.1800000e+00  -1.2140557e-01
   1.1900000e+00  -1.0896662e-01
   1.2000000e+00  -9.7097501e-02
   1.2100000e+00  -8.5808131e-02
   1.2200000e+00  -7.5123015e-02
   1.2300000e+00  -6.4993275e-02
   1.2400000e+00  -5.5413363e-02
   1.2500000e+00  -4.6376832e-02
   1.2600000e+00  -3.7876366e-02
   1.2700000e+00  -2.9903824e-02
   1.2800000e+00  -2.2450276e-02
   1.2900000e+00  -1.5506044e-02
   1.3000000e+00  -9.0607376e-03
   1.3100000e+00  -3.1033038e-03
   1.3200000e+00   2.3779382e-03
   1.3300000e+00   7.3952513e-03
   1.3400000e+00   1.1961439e-02
   1.3500000e+00   1.6089801e-02
   1.3600000e+00   1.9794092e-02
   1.3700000e+00   2.3088476e-02
   1.3800000e+00   2.5987485e-02
   1.3900000e+00   2.8505975e-02
   1.4000000e+00   3.0659082e-02
   1.4100000e+00   3.2462183e-02
   1.4200000e+00   3.3930850e-02
   1.4300000e+00   3.5080809e-02
   1.4400000e+00   3.5927901e-02
   1.4500000e+00   3.6488042e-02
   1.4600000e+00   3.6777180e-02
   1.4700000e+00   3.6811258e-02
   1.4800000e+00   3.6590305e-02
   1.4900000e+00   3.6135318e-02
   1.5000000e+00   3.5473711e-02
   1.5100000e+00   3.4621113e-02
   1.5200000e+00   3.3592969e-02
   1.5300000e+00   3.2404503e-02
   1.5400000e+00   3.1070689e-02
   1.5500000e+00   2.9606223e-02
   1.5600000e+00   2.8025493e-02
   1.5700000e+00   2.6342554e-02
   1.5800000e+00   2.4571103e-02
   1.5900000e+00   2.2724457e-02
   1.6000000e+00   2.0815530e-02
   1.6100000e+00   1.8856814e-02
   1.6200000e+00   1.6860359e-02
   1.6300000e+00   1.4837758e-02
   1.6400000e+00   1.2800131e-02
   1.6500000e+00   1.0758113e-02
   1.6600000e+00   8.7218386e-03
   1.6700000e+00   6.7009369e-03
   1.6800000e+00   4.7045184e-03
   1.6900000e+00   2.7411703e-03
   1.7000000e+00   8.1895087e-04
   1.7100000e+00  -1.0546149e-03
   1.7200000e+00  -2.8725372e-03
   1.7300000e+00  -4.6321679e-03
   1.7400000e+00  -6.3278414e-03
   1.7500000e+00  -7.9499584e-03
   1.7600000e+00  -9.4936515e-03
   1.7700000e+00  -1.0954579e-02
   1.7800000e+00  -1.2328917e-02
   1.7900000e+00  -1.3613356e-02
   1.8000000e+00  -1.4805087e-02
   1.8100000e+00  -1.5901794e-02
   1.8200000e+00  -1.6905487e-02
   1.8300000e+00  -1.7811553e-02
   1.8400000e+00  -1.8618344e-02
   1.8500000e+00  -1.9325396e-02
   1.8600000e+00  -1.9932672e-02
   1.8700000e+00  -2.0440548e-02
   1.8800000e+00  -2.0849796e-02
   1.8900000e+00  -2.1161568e-02
   1.9000000e+00  -2.1377373e-02
   1.9100000e+00  -2.1499067e-02
   1.9200000e+00  -2.1528826e-02
   1.9300000e+00  -2.1469134e-02
   1.9400000e+00  -2.1322757e-02
   1.9500000e+00  -2.1092727e-02
   1.9600000e+00  -2.0782322e-02
   1.9700000e+00  -2.0395042e-02
   1.9800000e+00  -1.9934594e-02
   1.9900000e+00  -1.9404867e-02
   2.0000000e+00  -1.8809913e-02
   2.0100000e+00  -1.8153929e-02
   2.0200000e+00  -1.7441235e-02
   2.0300000e+00  -1.6683389e-02
   2.0400000e+00  -1.5880642e-02
   2.0500000e+00  -1.5034225e-02
   2.0600000e+00  -1.4148717e-02
   2.0700000e+00  -1.3228723e-02
   2.0800000e+00  -1.2278860e-02
   2.0900000e+00  -1.1303741e-02
   2.1000000e+00  -1.0307953e-02
   2.1100000e+00  -9.2961240e-03
   2.1200000e+00  -8.2756199e-03
   2.1300000e+00  -7.2478302e-03
   2.1400000e+00  -6.2170868e-03
   2.1500000e+00  -5.1876227e-03
   2.1600000e+00  -4.1635586e-03
   2.1700000e+00  -3.1488909e-03
   2.1800000e+00  -2.1474795e-03
   2.1900000e+00  -1.1630377e-03
   2.2000000e+00  -1.9912163e-04
   2.2100000e+00   7.4087841e-04
   2.2200000e+00   1.6519916e-03
   2.2300000e+00   2.5324092e-03
   2.2400000e+00   3.3798423e-03
   2.2500000e+00   4.1916427e-03
   2.2600000e+00   4.9653619e-03
   2.2700000e+00   5.6987553e-03
   2.2800000e+00   6.3897852e-03
   2.2900000e+00   7.0366236e-03
   2.3000000e+00   7.6376541e-03
   2.3100000e+00   8.1914723e-03
   2.3200000e+00   8.6968864e-03
   2.3300000e+00   9.1529166e-03
   2.3400000e+00   9.5587934e-03
   2.3500000e+00   9.9139560e-03
   2.3600000e+00   1.0218049e-02
   2.3700000e+00   1.0470920e-02
   2.3800000e+00   1.0672614e-02
   2.3900000e+00   1.0823371e-02
   2.4000000e+00   1.0923617e-02
   2.4100000e+00   1.0973964e-02
   2.4200000e+00   1.0969616e-02
   2.4300000e+00   1.0912968e-02
   2.4400000e+00   1.0809259e-02
   2.4500000e+00   1.0659800e-02
   2.4600000e+00   1.0466050e-02
   2.4700000e+00   1.0229604e-02
   2.4800000e+00   9.9521856e-03
   2.4900000e+00   9.6356387e-03
   2.5000000e+00   9.2819172e-03
   2.5100000e+00   8.8930761e-03
   2.5200000e+00   8.4712614e-03
   2.5300000e+00   8.0187006e-03
   2.5400000e+00   7.5376929e-03
   2.5500000e+00   7.0305990e-03
   2.5600000e+00   6.4998315e-03
   2.5700000e+00   5.9478448e-03
   2.5800000e+00   5.3771254e-03
   2.5900000e+00   4.7901823e-03
   2.6000000e+00   4.1895370e-03
   2.6100000e+00   3.5777143e-03
   2.6200000e+00   2.9572332e-03
   2.6300000e+00   2.3305973e-03
   2.6400000e+00   1.7002865e-03
   2.6500000e+00   1.0687483e-03
   2.6600000e+00   4.3838931e-04
   2.6700000e+00  -1.8843250e-04
   2.6800000e+00  -8.0941548e-04
   2.6900000e+00  -1.4223216e-03
   2.7000000e+00  -2.0249831e-03
   2.7100000e+00  -2.6153097e-03
   2.7200000e+00  -3.1912937e-03
   2.7300000e+00  -3.7510165e-03
   2.7400000e+00  -4.2926536e-03
   2.7500000e+00  -4.8144791e-03
   2.7600000e+00  -5.3148707e-03
   2.7700000e+00  -5.7923129e-03
   2.7800000e+00  -6.2454013e-03
   2.7900000e+00  -6.6728447e-03
   2.8000000e+00  -7.0734683e-03
   2.8100000e+00  -7.4462155e-03
   2.8200000e+00  -7.7901495e-03
   2.8300000e+00  -8.1044547e-03
   2.8400000e+00  -8.3884368e-03
   2.8500000e+00  -8.6415240e-03
   2.8600000e+00  -8.8632657e-03
   2.8700000e+00  -9.0533328e-03
   2.8800000e+00  -9.2115160e-03
   2.8900000e+00  -9.3378086e-03
   2.9000000e+00  -9.4330995e-03
   2.9100000e+00  -9.4965586e-03
   2.9200000e+00  -9.5284381e-03
   2.9300000e+00  -9.5290999e-03
   2.9400000e+00  -9.4990112e-03
   2.9500000e+00  -9.4398704e-03
   2.9600000e+00  -9.3558745e-03
   2.9700000e+00  -9.2430586e-03
   2.9800000e+00  -9.1050287e-03
   2.9900000e+00  -8.9399155e-03
   3.0000000e+00  -8.7487086e-03
   3.0100000e+00  -8.5324735e-03
   3.0200000e+00  -8.2924974e-03
   3.0300000e+00  -8.0319030e-03
   3.0400000e+00  -7.7503273e-03
   3.0500000e+00  -7.4494627e-03
   3.0600000e+00  -7.1298105e-03
   3.0700000e+00  -6.7927740e-03
   3.0800000e+00  -6.4397936e-03
   3.0900000e+00  -6.0723404e-03
   3.1000000e+00  -5.6919110e-03
   3.1100000e+00  -5.3000210e-03
   3.1200000e+00  -4.8981998e-03
   3.1300000e+00  -4.4879844e-03
   3.1400000e+00  -4.0709143e-03
   3.1500000e+00  -3.6485254e-03
   3.1600000e+00  -3.2223447e-03
   3.1700000e+00  -2.7938852e-03
   3.1800000e+00  -2.3646406e-03
   3.1900000e+00  -1.9360801e-03
   3.2000000e+00  -1.5096439e-03
   3.2100000e+00  -1.0867382e-03
   3.2200000e+00  -6.6873115e-04
   3.2300000e+00  -2.5694831e-04
   3.2400000e+00   1.4733121e-04
   3.2500000e+00   5.4287851e-04
   3.2600000e+00   9.2851842e-04
   3.2700000e+00   1.3031328e-03
   3.2800000e+00   1.6656633e-03
   3.2900000e+00   2.0151146e-03
   3.3000000e+00   2.3505562e-03
   3.3100000e+00   2.6711250e-03
   3.3200000e+00   2.9760271e-03
   3.3300000e+00   3.2645394e-03
   3.3400000e+00   3.5360110e-03
   3.3500000e+00   3.7898639e-03
   3.3600000e+00   4.0255942e-03
   3.3700000e+00   4.2427723e-03
   3.3800000e+00   4.4410431e-03
   3.3900000e+00   4.6201261e-03
   3.4000000e+00   4.7798147e-03
   3.4100000e+00   4.9199761e-03
   3.4200000e+00   5.0405499e-03
   3.4300000e+00   5.1415473e-03
   3.4400000e+00   5.2230496e-03
   3.4500000e+00   5.2852068e-03
   3.4600000e+00   5.3282356e-03
   3.4700000e+00   5.3524174e-03
   3.4800000e+00   5.3580961e-03
   3.4900000e+00   5.3456757e-03
   3.5000000e+00   5.3156177e-03
   3.5100000e+00   5.2684385e-03
   3.5200000e+00   5.2047060e-03
   3.5300000e+00   5.1250372e-03
   3.5400000e+00   5.0300945e-03
   3.5500000e+00   4.9205828e-03
   3.5600000e+00   4.7972458e-03
   3.5700000e+00   4.6608628e-03
   3.5800000e+00   4.5122449e-03
   3.5900000e+00   4.3522317e-03
   3.6000000e+00   4.1816873e-03
   3.6100000e+00   4.0014971e-03
   3.6200000e+00   3.8124276e-03
   3.6300000e+00   3.6124231e-03
   3.6400000e+00   3.4049124e-03
   3.6500000e+00   3.1916619e-03
   3.6600000e+00   2.9736147e-03
   3.6700000e+00   2.7517121e-03
   3.6800000e+00   2.5268902e-03
   3.6900000e+00   2.2998319e-03
   3.7000000e+00   2.0710385e-03
   3.7100000e+00   1.8420809e-03
   3.7200000e+00   1.6138419e-03
   3.7300000e+00   1.3871828e-03
   3.7400000e+00   1.1629407e-03
   3.7500000e+00   9.4192539e-04
   3.7600000e+00   7.2491724e-04
   3.7700000e+00   5.1266449e-04
   3.7800000e+00   3.0588103e-04
   3.7900000e+00   1.0524439e-04
   3.8000000e+00  -8.8606240e-05
   3.8100000e+00  -2.7507174e-04
   3.8200000e+00  -4.5359461e-04
   3.8300000e+00  -6.2366035e-04
   3.8400000e+00  -7.8479867e-04
   3.8500000e+00  -9.3658445e-04
   3.8600000e+00  -1.0786386e-03
   3.8700000e+00  -1.2106288e-03
   3.8800000e+00  -1.3322696e-03
   3.8900000e+00  -1.4433231e-03
   3.9000000e+00  -1.5435988e-03
   3.9100000e+00  -1.6329534e-03
   3.9200000e+00  -1.7112907e-03
   3.9300000e+00  -1.7785612e-03
   3.9400000e+00  -1.8347612e-03
   3.9500000e+00  -1.8799322e-03
   3.9600000e+00  -1.9141599e-03
   3.9700000e+00  -1.9375732e-03
   3.9800000e+00  -1.9503425e-03
   3.9900000e+00  -1.9526791e-03
   4.0000000e+00  -1.9448329e-03
   4.0100000e+00  -1.9270912e-03
   4.0200000e+00  -1.8997767e-03
   4.0300000e+00  -1.8632459e-03
   4.0400000e+00  -1.8178867e-03
   4.0500000e+00  -1.7651260e-03
   4.0600000e+00  -1.7054976e-03
   4.0700000e+00  -1.6382722e-03
   4.0800000e+00  -1.5639328e-03
   4.0900000e+00  -1.4829834e-03
   4.1000000e+00  -1.3959473e-03
   4.1100000e+00  -1.3033639e-03
   4.1200000e+00  -1.2057870e-03
   4.1300000e+00  -1.1037819e-03
   4.1400000e+00  -9.9792302e-04
   4.1500000e+00  -8.8879182e-04
   4.1600000e+00  -7.7697395e-04
   4.1700000e+00  -6.6305702e-04
   4.1800000e+00  -5.4762824e-04
   4.1900000e+00  -4.3127202e-04
   4.2000000e+00  -3.1533633e-04
   4.2100000e+00  -1.9979146e-04
   4.2200000e+00  -8.5011604e-05
   4.2300000e+00   2.8271252e-05
   4.2400000e+00   1.3926944e-04
   4.2500000e+00   2.4790060e-04


==> data_B_gamma_1_U.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02  -4.5631572e-02
   2.0000000e-02  -9.1210060e-02
   3.0000000e-02  -1.3668246e-01
   4.0000000e-02  -1.8199597e-01
   5.0000000e-02  -2.2709801e-01
   6.0000000e-02  -2.7193638e-01
   7.0000000e-02  -3.1645931e-01
   8.0000000e-02  -3.6061555e-01
   9.0000000e-02  -4.0435445e-01
   1.0000000e-01  -4.4762607e-01
   1.1000000e-01  -4.9038121e-01
   1.2000000e-01  -5.3257155e-01
   1.3000000e-01  -5.7414967e-01
   1.4000000e-01  -6.1506919e-01
   1.5000000e-01  -6.5528478e-01
   1.6000000e-01  -6.9475229e-01
   1.7000000e-01  -7.3342876e-01
   1.8000000e-01  -7.7127254e-01
   1.9000000e-01  -8.0824335e-01
   2.0000000e-01  -8.4430230e-01
   2.1000000e-01  -8.7941199e-01
   2.2000000e-01  -9.1353655e-01
   2.3000000e-01  -9.4664171e-01
   2.4000000e-01  -9.7869482e-01
   2.5000000e-01  -1.0096649e+00
   2.6000000e-01  -1.0395228e+00
   2.7000000e-01  -1.0682410e+00
   2.8000000e-01  -1.0957938e+00
   2.9000000e-01  -1.1221575e+00
   3.0000000e-01  -1.1473101e+00
   3.1000000e-01  -1.1712315e+00
   3.2000000e-01  -1.1939037e+00
   3.3000000e-01  -1.2153104e+00
   3.4000000e-01  -1.2354373e+00
   3.5000000e-01  -1.2542723e+00
   3.6000000e-01  -1.2718050e+00
   3.7000000e-01  -1.2880271e+00
   3.8000000e-01  -1.3029322e+00
   3.9000000e-01  -1.3165160e+00
   4.0000000e-01  -1.3287759e+00
   4.1000000e-01  -1.3397116e+00
   4.2000000e-01  -1.3493246e+00
   4.3000000e-01  -1.3576181e+00
   4.4000000e-01  -1.3645976e+00
   4.5000000e-01  -1.3702701e+00
   4.6000000e-01  -1.3746448e+00
   4.7000000e-01  -1.3777323e+00
   4.8000000e-01  -1.3795453e+00
   4.9000000e-01  -1.3800982e+00
   5.0000000e-01  -1.3794070e+00
   5.1000000e-01  -1.3774893e+00
   5.2000000e-01  -1.3743646e+00
   5.3000000e-01  -1.3700536e+00
   5.4000000e-01  -1.3645787e+00
   5.5000000e-01  -1.3580733e+00
   5.6000000e-01  -1.3504541e+00
   5.7000000e-01  -1.3417473e+00
   5.8000000e-01  -1.3319809e+00
   5.9000000e-01  -1.3211840e+00
   6.0000000e-01  -1.3093872e+00
   6.1000000e-01  -1.2965827e+00
   6.2000000e-01  -1.2828190e+00
   6.3000000e-01  -1.2681546e+00
   6.4000000e-01  -1.2526238e+00
   6.5000000e-01  -1.2362617e+00
   6.6000000e-01  -1.2191042e+00
   6.7000000e-01  -1.2012658e+00
   6.8000000e-01  -1.1827184e+00
   6.9000000e-01  -1.1634863e+00
   7.0000000e-01  -1.1436077e+00
   7.1000000e-01  -1.1231212e+00
   7.2000000e-01  -1.1020656e+00
   7.3000000e-01  -1.0804801e+00
   7.4000000e-01  -1.0583905e+00
   7.5000000e-01  -1.0358116e+00
   7.6000000e-01  -1.0128226e+00
   7.7000000e-01  -9.8946261e-01
   7.8000000e-01  -9.6577092e-01
   7.9000000e-01  -9.4178648e-01
   8.0000000e-01  -9.1754803e-01
   8.1000000e-01  -8.9309395e-01
   8.2000000e-01  -8.6846226e-01
   8.3000000e-01  -8.4369050e-01
   8.4000000e-01  -8.1881573e-01
   8.5000000e-01  -7.9387442e-01
   8.6000000e-01  -7.6890240e-01
   8.7000000e-01  -7.4393483e-01
   8.8000000e-01  -7.1900614e-01
   8.9000000e-01  -6.9414995e-01
   9.0000000e-01  -6.6939907e-01
   9.1000000e-01  -6.4478540e-01
   9.2000000e-01  -6.2037857e-01
   9.3000000e-01  -5.9617279e-01
   9.4000000e-01  -5.7219190e-01
   9.5000000e-01  -5.4846387e-01
   9.6000000e-01  -5.2501560e-01
   9.7000000e-01  -5.0187289e-01
   9.8000000e-01  -4.7906039e-01
   9.9000000e-01  -4.5660163e-01
   1.0000000e+00  -4.3451894e-01
   1.0100000e+00  -4.1283346e-01
   1.0200000e+00  -3.9154985e-01
   1.0300000e+00  -3.7069951e-01
   1.0400000e+00  -3.5030424e-01
   1.0500000e+00  -3.3038021e-01
   1.0600000e+00  -3.1094237e-01
   1.0700000e+00  -2.9200438e-01
   1.0800000e+00  -2.7357866e-01
   1.0900000e+00  -2.5567640e-01
   1.1000000e+00  -2.3830751e-01
   1.1100000e+00  -2.2148068e-01
   1.1200000e+00  -2.0520337e-01
   1.1300000e+00  -1.8948183e-01
   1.1400000e+00  -1.7432109e-01
   1.1500000e+00  -1.5972503e-01
   1.1600000e+00  -1.4569633e-01
   1.1700000e+00  -1.3223655e-01
   1.1800000e+00  -1.1934615e-01
   1.1900000e+00  -1.0702446e-01
   1.2000000e+00  -9.5269772e-02
   1.2100000e+00  -8.4060879e-02
   1.2200000e+00  -7.3377747e-02
   1.2300000e+00  -6.3253815e-02
   1.2400000e+00  -5.3683367e-02
   1.2500000e+00  -4.4659781e-02
   1.2600000e+00  -3.6175568e-02
   1.2700000e+00  -2.8222406e-02
   1.2800000e+00  -2.0791186e-02
   1.2900000e+00  -1.3872047e-02
   1.3000000e+00  -7.4544172e-03
   1.3100000e+00  -1.5270593e-03
   1.3200000e+00   3.9218907e-03
   1.3300000e+00   8.9048789e-03
   1.3400000e+00   1.3434891e-02
   1.3500000e+00   1.7525407e-02
   1.3600000e+00   2.1190361e-02
   1.3700000e+00   2.4444094e-02
   1.3800000e+00   2.7301312e-02
   1.3900000e+00   2.9777043e-02
   1.4000000e+00   3.1886592e-02
   1.4100000e+00   3.3645497e-02
   1.4200000e+00   3.5069493e-02
   1.4300000e+00   3.6174461e-02
   1.4400000e+00   3.6976394e-02
   1.4500000e+00   3.7491352e-02
   1.4600000e+00   3.7735425e-02
   1.4700000e+00   3.7724693e-02
   1.4800000e+00   3.7491573e-02
   1.4900000e+00   3.7045825e-02
   1.5000000e+00   3.6392074e-02
   1.5100000e+00   3.5545923e-02
   1.5200000e+00   3.4522791e-02
   1.5300000e+00   3.3337884e-02
   1.5400000e+00   3.2006161e-02
   1.5500000e+00   3.0542309e-02
   1.5600000e+00   2.8960711e-02
   1.5700000e+00   2.7275423e-02
   1.5800000e+00   2.5500149e-02
   1.5900000e+00   2.3648214e-02
   1.6000000e+00   2.1732548e-02
   1.6100000e+00   1.9765661e-02
   1.6200000e+00   1.7759626e-02
   1.6300000e+00   1.5726063e-02
   1.6400000e+00   1.3676126e-02
   1.6500000e+00   1.1620481e-02
   1.6600000e+00   9.5693052e-03
   1.6700000e+00   7.5322670e-03
   1.6800000e+00   5.5185232e-03
   1.6900000e+00   3.5367092e-03
   1.7000000e+00   1.5949344e-03
   1.7100000e+00  -2.9922237e-04
   1.7200000e+00  -2.1387150e-03
   1.7300000e+00  -3.9150533e-03
   1.7400000e+00  -5.6183416e-03
   1.7500000e+00  -7.2491798e-03
   1.7600000e+00  -8.8026595e-03
   1.7700000e+00  -1.0274395e-02
   1.7800000e+00  -1.1660516e-02
   1.7900000e+00  -1.2957662e-02
   1.8000000e+00  -1.4162973e-02
   1.8100000e+00  -1.5274079e-02
   1.8200000e+00  -1.6285263e-02
   1.8300000e+00  -1.7198341e-02
   1.8400000e+00  -1.8013086e-02
   1.8500000e+00  -1.8728975e-02
   1.8600000e+00  -1.9345910e-02
   1.8700000e+00  -1.9864203e-02
   1.8800000e+00  -2.0284564e-02
   1.8900000e+00  -2.0608077e-02
   1.9000000e+00  -2.0836189e-02
   1.9100000e+00  -2.0970690e-02
   1.9200000e+00  -2.1013690e-02
   1.9300000e+00  -2.0967607e-02
   1.9400000e+00  -2.0835143e-02
   1.9500000e+00  -2.0619267e-02
   1.9600000e+00  -2.0323191e-02
   1.9700000e+00  -1.9950356e-02
   1.9800000e+00  -1.9504407e-02
   1.9900000e+00  -1.8989173e-02
   2.0000000e+00  -1.8408652e-02
   2.0100000e+00  -1.7766982e-02
   2.0200000e+00  -1.7068431e-02
   2.0300000e+00  -1.6309511e-02
   2.0400000e+00  -1.5500376e-02
   2.0500000e+00  -1.4648166e-02
   2.0600000e+00  -1.3757492e-02
   2.0700000e+00  -1.2832987e-02
   2.0800000e+00  -1.1879295e-02
   2.0900000e+00  -1.0901050e-02
   2.1000000e+00  -9.9028586e-03
   2.1100000e+00  -8.8881540e-03
   2.1200000e+00  -7.8606796e-03
   2.1300000e+00  -6.8268395e-03
   2.1400000e+00  -5.7909804e-03
   2.1500000e+00  -4.7573463e-03
   2.1600000e+00  -3.7300655e-03
   2.1700000e+00  -2.7131383e-03
   2.1800000e+00  -1.7104251e-03
   2.1900000e+00  -7.2563645e-04
   2.2000000e+00   2.3767777e-04
   2.2100000e+00   1.1761369e-03
   2.2200000e+00   2.0883075e-03
   2.2300000e+00   2.9699373e-03
   2.2400000e+00   3.8176393e-03
   2.2500000e+00   4.6287820e-03
   2.2600000e+00   5.4009361e-03
   2.2700000e+00   6.1318786e-03
   2.2800000e+00   6.8195959e-03
   2.2900000e+00   7.4622863e-03
   2.3000000e+00   8.0583616e-03
   2.3100000e+00   8.6064480e-03
   2.3200000e+00   9.1053859e-03
   2.3300000e+00   9.5542294e-03
   2.3400000e+00   9.9522447e-03
   2.3500000e+00   1.0298908e-02
   2.3600000e+00   1.0593902e-02
   2.3700000e+00   1.0837114e-02
   2.3800000e+00   1.1028630e-02
   2.3900000e+00   1.1168730e-02
   2.4000000e+00   1.1257884e-02
   2.4100000e+00   1.1296744e-02
   2.4200000e+00   1.1291398e-02
   2.4300000e+00   1.1242077e-02
   2.4400000e+00   1.1145474e-02
   2.4500000e+00   1.1002868e-02
   2.4600000e+00   1.0815682e-02
   2.4700000e+00   1.0585480e-02
   2.4800000e+00   1.0313954e-02
   2.4900000e+00   1.0002918e-02
   2.5000000e+00   9.6542980e-03
   2.5100000e+00   9.2701213e-03
   2.5200000e+00   8.8525087e-03
   2.5300000e+00   8.4036640e-03
   2.5400000e+00   7.9258643e-03
   2.5500000e+00   7.4214500e-03
   2.5600000e+00   6.8928154e-03
   2.5700000e+00   6.3423987e-03
   2.5800000e+00   5.7726717e-03
   2.5900000e+00   5.1861311e-03
   2.6000000e+00   4.5852881e-03
   2.6100000e+00   3.9726591e-03
   2.6200000e+00   3.3507569e-03
   2.6300000e+00   2.7220811e-03
   2.6400000e+00   2.0891095e-03
   2.6500000e+00   1.4542896e-03
   2.6600000e+00   8.2003019e-04
   2.6700000e+00   1.8869351e-04
   2.6800000e+00  -4.3741260e-04
   2.6900000e+00  -1.0560419e-03
   2.7000000e+00  -1.6650166e-03
   2.7100000e+00  -2.2622341e-03
   2.7200000e+00  -2.8456732e-03
   2.7300000e+00  -3.4133994e-03
   2.7400000e+00  -3.9635708e-03
   2.7500000e+00  -4.4944426e-03
   2.7600000e+00  -5.0043719e-03
   2.7700000e+00  -5.4918213e-03
   2.7800000e+00  -5.9553628e-03
   2.7900000e+00  -6.3936806e-03
   2.8000000e+00  -6.8055739e-03
   2.8100000e+00  -7.1899591e-03
   2.8200000e+00  -7.5458714e-03
   2.8300000e+00  -7.8724662e-03
   2.8400000e+00  -8.1690197e-03
   2.8500000e+00  -8.4349294e-03
   2.8600000e+00  -8.6697139e-03
   2.8700000e+00  -8.8730126e-03
   2.8800000e+00  -9.0445845e-03
   2.8900000e+00  -9.1843071e-03
   2.9000000e+00  -9.2917249e-03
   2.9100000e+00  -9.3668341e-03
   2.9200000e+00  -9.4104419e-03
   2.9300000e+00  -9.4228781e-03
   2.9400000e+00  -9.4045785e-03
   2.9500000e+00  -9.3553446e-03
   2.9600000e+00  -9.2714994e-03
   2.9700000e+00  -9.1578472e-03
   2.9800000e+00  -9.0145398e-03
   2.9900000e+00  -8.8442524e-03
   3.0000000e+00  -8.6479994e-03
   3.0100000e+00  -8.4268701e-03
   3.0200000e+00  -8.1818725e-03
   3.0300000e+00  -7.9123099e-03
   3.0400000e+00  -7.6210847e-03
   3.0500000e+00  -7.3091537e-03
   3.0600000e+00  -6.9787618e-03
   3.0700000e+00  -6.6313352e-03
   3.0800000e+00  -6.2683357e-03
   3.0900000e+00  -5.8912546e-03
   3.1000000e+00  -5.5016071e-03
   3.1100000e+00  -5.1009263e-03
   3.1200000e+00  -4.6907575e-03
   3.1300000e+00  -4.2726520e-03
   3.1400000e+00  -3.8481622e-03
   3.1500000e+00  -3.4188352e-03
   3.1600000e+00  -2.9862078e-03
   3.1700000e+00  -2.5518011e-03
   3.1800000e+00  -2.1171150e-03
   3.1900000e+00  -1.6836238e-03
   3.2000000e+00  -1.2527708e-03
   3.2100000e+00  -8.2596402e-04
   3.2200000e+00  -4.0457149e-04
   3.2300000e+00   1.0082693e-05
   3.2400000e+00   4.1672249e-04
   3.2500000e+00   8.1412357e-04
   3.2600000e+00   1.2011168e-03
   3.2700000e+00   1.5765916e-03
   3.2800000e+00   1.9394985e-03
   3.2900000e+00   2.2888523e-03
   3.3000000e+00   2.6237341e-03
   3.3100000e+00   2.9432936e-03
   3.3200000e+00   3.2467507e-03
   3.3300000e+00   3.5333975e-03
   3.3400000e+00   3.8025990e-03
   3.3500000e+00   4.0537943e-03
   3.3600000e+00   4.2864975e-03
   3.3700000e+00   4.5002976e-03
   3.3800000e+00   4.6948591e-03
   3.3900000e+00   4.8699215e-03
   3.4000000e+00   5.0252992e-03
   3.4100000e+00   5.1608803e-03
   3.4200000e+00   5.2766262e-03
   3.4300000e+00   5.3725701e-03
   3.4400000e+00   5.4488155e-03
   3.4500000e+00   5.5055348e-03
   3.4600000e+00   5.5429671e-03
   3.4700000e+00   5.5614164e-03
   3.4800000e+00   5.5612488e-03
   3.4900000e+00   5.5428908e-03
   3.5000000e+00   5.5068258e-03
   3.5100000e+00   5.4535918e-03
   3.5200000e+00   5.3837782e-03
   3.5300000e+00   5.2980228e-03
   3.5400000e+00   5.1970084e-03
   3.5500000e+00   5.0814596e-03
   3.5600000e+00   4.9521393e-03
   3.5700000e+00   4.8098451e-03
   3.5800000e+00   4.6554059e-03
   3.5900000e+00   4.4896781e-03
   3.6000000e+00   4.3135417e-03
   3.6100000e+00   4.1278973e-03
   3.6200000e+00   3.9337776e-03
   3.6300000e+00   3.7346483e-03
   3.6400000e+00   3.5298838e-03
   3.6500000e+00   3.3191118e-03
   3.6600000e+00   3.1032701e-03
   3.6700000e+00   2.8832957e-03
   3.6800000e+00   2.6601213e-03
   3.6900000e+00   2.4349178e-03
   3.7000000e+00   2.2090158e-03
   3.7100000e+00   1.9826395e-03
   3.7200000e+00   1.7566699e-03
   3.7300000e+00   1.5319677e-03
   3.7400000e+00   1.3093703e-03
   3.7500000e+00   1.0896894e-03
   3.7600000e+00   8.7370798e-04
   3.7700000e+00   6.6217821e-04
   3.7800000e+00   4.5581897e-04
   3.7900000e+00   2.5531376e-04
   3.8000000e+00   6.1308795e-05
   3.8100000e+00  -1.2558884e-04
   3.8200000e+00  -3.0481278e-04
   3.8300000e+00  -4.7583876e-04
   3.8400000e+00  -6.3818595e-04
   3.8500000e+00  -7.9141792e-04
   3.8600000e+00  -9.3514358e-04
   3.8700000e+00  -1.0690179e-03
   3.8800000e+00  -1.1927422e-03
   3.8900000e+00  -1.3060648e-03
   3.9000000e+00  -1.4087809e-03
   3.9100000e+00  -1.5007326e-03
   3.9200000e+00  -1.5818089e-03
   3.9300000e+00  -1.6519449e-03
   3.9400000e+00  -1.7111215e-03
   3.9500000e+00  -1.7593646e-03
   3.9600000e+00  -1.7967442e-03
   3.9700000e+00  -1.8233736e-03
   3.9800000e+00  -1.8394076e-03
   3.9900000e+00  -1.8450420e-03
   4.0000000e+00  -1.8405114e-03
   4.0100000e+00  -1.8260880e-03
   4.0200000e+00  -1.8020798e-03
   4.0300000e+00  -1.7688287e-03
   4.0400000e+00  -1.7267088e-03
   4.0500000e+00  -1.6751244e-03
   4.0600000e+00  -1.6143991e-03
   4.0700000e+00  -1.5462003e-03
   4.0800000e+00  -1.4710195e-03
   4.0900000e+00  -1.3893687e-03
   4.1000000e+00  -1.3017784e-03
   4.1100000e+00  -1.2087947e-03
   4.1200000e+00  -1.1109770e-03
   4.1300000e+00  -1.0088959e-03
   4.1400000e+00  -9.0313007e-04
   4.1500000e+00  -7.9426455e-04
   4.1600000e+00  -6.8288775e-04
   4.1700000e+00  -5.6958932e-04
   4.1800000e+00  -4.5495764e-04
   4.1900000e+00  -3.3926881e-04
   4.2000000e+00  -2.2276764e-04
   4.2100000e+00  -1.0668826e-04
   4.2200000e+00   8.4073687e-06
   4.2300000e+00   1.2215406e-04
   4.2400000e+00   2.3427129e-04
   4.2500000e+00   3.4379812e-04


==> data_B_gamma_2_L.dat <==
   0.0000000e+00  -4.5837864e+00
   1.0000000e-02  -4.5811461e+00
   2.0000000e-02  -4.5732000e+00
   3.0000000e-02  -4.5599712e+00
   4.0000000e-02  -4.5414814e+00
   5.0000000e-02  -4.5177615e+00
   6.0000000e-02  -4.4888506e+00
   7.0000000e-02  -4.4547966e+00
   8.0000000e-02  -4.4156558e+00
   9.0000000e-02  -4.3714929e+00
   1.0000000e-01  -4.3223808e+00
   1.1000000e-01  -4.2684004e+00
   1.2000000e-01  -4.2096407e+00
   1.3000000e-01  -4.1461982e+00
   1.4000000e-01  -4.0781772e+00
   1.5000000e-01  -4.0056892e+00
   1.6000000e-01  -3.9288528e+00
   1.7000000e-01  -3.8477935e+00
   1.8000000e-01  -3.7626435e+00
   1.9000000e-01  -3.6735413e+00
   2.0000000e-01  -3.5806315e+00
   2.1000000e-01  -3.4840644e+00
   2.2000000e-01  -3.3839961e+00
   2.3000000e-01  -3.2805877e+00
   2.4000000e-01  -3.1740050e+00
   2.5000000e-01  -3.0644188e+00
   2.6000000e-01  -2.9520038e+00
   2.7000000e-01  -2.8369387e+00
   2.8000000e-01  -2.7194056e+00
   2.9000000e-01  -2.5995900e+00
   3.0000000e-01  -2.4776801e+00
   3.1000000e-01  -2.3538665e+00
   3.2000000e-01  -2.2283420e+00
   3.3000000e-01  -2.1013012e+00
   3.4000000e-01  -1.9729399e+00
   3.5000000e-01  -1.8434548e+00
   3.6000000e-01  -1.7130436e+00
   3.7000000e-01  -1.5819037e+00
   3.8000000e-01  -1.4502329e+00
   3.9000000e-01  -1.3182281e+00
   4.0000000e-01  -1.1860857e+00
   4.1000000e-01  -1.0540004e+00
   4.2000000e-01  -9.2216587e-01
   4.3000000e-01  -7.9077345e-01
   4.4000000e-01  -6.6001238e-01
   4.5000000e-01  -5.3006927e-01
   4.6000000e-01  -4.0112775e-01
   4.7000000e-01  -2.7336823e-01
   4.8000000e-01  -1.4696753e-01
   4.9000000e-01  -2.2098576e-02
   5.0000000e-01   1.0106987e-01
   5.1000000e-01   2.2237350e-01
   5.2000000e-01   3.4165275e-01
   5.3000000e-01   4.5875304e-01
   5.4000000e-01   5.7352502e-01
   5.5000000e-01   6.8655078e-01
   5.6000000e-01   7.9696083e-01
   5.7000000e-01   9.0462039e-01
   5.8000000e-01   1.0094048e+00
   5.9000000e-01   1.1111957e+00
   6.0000000e-01   1.2098810e+00
   6.1000000e-01   1.3051085e+00
   6.2000000e-01   1.3968852e+00
   6.3000000e-01   1.4852781e+00
   6.4000000e-01   1.5702017e+00
   6.5000000e-01   1.6515779e+00
   6.6000000e-01   1.7293358e+00
   6.7000000e-01   1.8038083e+00
   6.8000000e-01   1.8745967e+00
   6.9000000e-01   1.9415845e+00
   7.0000000e-01   2.0047301e+00
   7.1000000e-01   2.0639995e+00
   7.2000000e-01   2.1193658e+00
   7.3000000e-01   2.1708094e+00
   7.4000000e-01   2.2182552e+00
   7.5000000e-01   2.2615849e+00
   7.6000000e-01   2.3009899e+00
   7.7000000e-01   2.3364787e+00
   7.8000000e-01   2.3680667e+00
   7.9000000e-01   2.3957760e+00
   8.0000000e-01   2.4196356e+00
   8.1000000e-01   2.4396236e+00
   8.2000000e-01   2.4558309e+00
   8.3000000e-01   2.4683121e+00
   8.4000000e-01   2.4771210e+00
   8.5000000e-01   2.4823174e+00
   8.6000000e-01   2.4839665e+00
   8.7000000e-01   2.4821392e+00
   8.8000000e-01   2.4769113e+00
   8.9000000e-01   2.4683637e+00
   9.0000000e-01   2.4565818e+00
   9.1000000e-01   2.4416557e+00
   9.2000000e-01   2.4238734e+00
   9.3000000e-01   2.4031579e+00
   9.4000000e-01   2.3795857e+00
   9.5000000e-01   2.3532623e+00
   9.6000000e-01   2.3242963e+00
   9.7000000e-01   2.2927991e+00
   9.8000000e-01   2.2588810e+00
   9.9000000e-01   2.2226409e+00
   1.0000000e+00   2.1842202e+00
   1.0100000e+00   2.1437390e+00
   1.0200000e+00   2.1012297e+00
   1.0300000e+00   2.0568855e+00
   1.0400000e+00   2.0108553e+00
   1.0500000e+00   1.9632638e+00
   1.0600000e+00   1.9142360e+00
   1.0700000e+00   1.8638972e+00
   1.0800000e+00   1.8123724e+00
   1.0900000e+00   1.7597862e+00
   1.1000000e+00   1.7062626e+00
   1.1100000e+00   1.6519248e+00
   1.1200000e+00   1.5968948e+00
   1.1300000e+00   1.5412930e+00
   1.1400000e+00   1.4852386e+00
   1.1500000e+00   1.4288485e+00
   1.1600000e+00   1.3722379e+00
   1.1700000e+00   1.3155196e+00
   1.1800000e+00   1.2588039e+00
   1.1900000e+00   1.2021985e+00
   1.2000000e+00   1.1458082e+00
   1.2100000e+00   1.0896509e+00
   1.2200000e+00   1.0337219e+00
   1.2300000e+00   9.7831710e-01
   1.2400000e+00   9.2352843e-01
   1.2500000e+00   8.6944418e-01
   1.2600000e+00   8.1614890e-01
   1.2700000e+00   7.6372330e-01
   1.2800000e+00   7.1224409e-01
   1.2900000e+00   6.6178398e-01
   1.3000000e+00   6.1241152e-01
   1.3100000e+00   5.6419110e-01
   1.3200000e+00   5.1718283e-01
   1.3300000e+00   4.7144256e-01
   1.3400000e+00   4.2702089e-01
   1.3500000e+00   3.8396442e-01
   1.3600000e+00   3.4231749e-01
   1.3700000e+00   3.0211857e-01
   1.3800000e+00   2.6340180e-01
   1.3900000e+00   2.2619697e-01
   1.4000000e+00   1.9052960e-01
   1.4100000e+00   1.5642095e-01
   1.4200000e+00   1.2388806e-01
   1.4300000e+00   9.2943833e-02
   1.4400000e+00   6.3597108e-02
   1.4500000e+00   3.5852709e-02
   1.4600000e+00   9.7115474e-03
   1.4700000e+00  -1.4829288e-02
   1.4800000e+00  -3.7869091e-02
   1.4900000e+00  -5.9373319e-02
   1.5000000e+00  -7.9301914e-02
   1.5100000e+00  -9.7671973e-02
   1.5200000e+00  -1.1450386e-01
   1.5300000e+00  -1.2982106e-01
   1.5400000e+00  -1.4365007e-01
   1.5500000e+00  -1.5602024e-01
   1.5600000e+00  -1.6696362e-01
   1.5700000e+00  -1.7651480e-01
   1.5800000e+00  -1.8471079e-01
   1.5900000e+00  -1.9159085e-01
   1.6000000e+00  -1.9719632e-01
   1.6100000e+00  -2.0157044e-01
   1.6200000e+00  -2.0475826e-01
   1.6300000e+00  -2.0680638e-01
   1.6400000e+00  -2.0776288e-01
   1.6500000e+00  -2.0767707e-01
   1.6600000e+00  -2.0659939e-01
   1.6700000e+00  -2.0458122e-01
   1.6800000e+00  -2.0167471e-01
   1.6900000e+00  -1.9793266e-01
   1.7000000e+00  -1.9340829e-01
   1.7100000e+00  -1.8815517e-01
   1.7200000e+00  -1.8222700e-01
   1.7300000e+00  -1.7570489e-01
   1.7400000e+00  -1.6866072e-01
   1.7500000e+00  -1.6109872e-01
   1.7600000e+00  -1.5307161e-01
   1.7700000e+00  -1.4463152e-01
   1.7800000e+00  -1.3582992e-01
   1.7900000e+00  -1.2671749e-01
   1.8000000e+00  -1.1734400e-01
   1.8100000e+00  -1.0775815e-01
   1.8200000e+00  -9.8029815e-02
   1.8300000e+00  -8.8185645e-02
   1.8400000e+00  -7.8266251e-02
   1.8500000e+00  -6.8315180e-02
   1.8600000e+00  -5.8374468e-02
   1.8700000e+00  -4.8484559e-02
   1.8800000e+00  -3.8684237e-02
   1.8900000e+00  -2.9010556e-02
   1.9000000e+00  -1.9498785e-02
   1.9100000e+00  -1.0182351e-02
   1.9200000e+00  -1.0927967e-03
   1.9300000e+00   7.7402596e-03
   1.9400000e+00   1.6289159e-02
   1.9500000e+00   2.4528226e-02
   1.9600000e+00   3.2433792e-02
   1.9700000e+00   3.9984203e-02
   1.9800000e+00   4.7159834e-02
   1.9900000e+00   5.3943084e-02
   2.0000000e+00   6.0318375e-02
   2.0100000e+00   6.6272140e-02
   2.0200000e+00   7.1792807e-02
   2.0300000e+00   7.6844903e-02
   2.0400000e+00   8.1428136e-02
   2.0500000e+00   8.5556504e-02
   2.0600000e+00   8.9226176e-02
   2.0700000e+00   9.2435149e-02
   2.0800000e+00   9.5183199e-02
   2.0900000e+00   9.7471834e-02
   2.1000000e+00   9.9304233e-02
   2.1100000e+00   1.0067807e-01
   2.1200000e+00   1.0158247e-01
   2.1300000e+00   1.0204908e-01
   2.1400000e+00   1.0208733e-01
   2.1500000e+00   1.0170799e-01
   2.1600000e+00   1.0092309e-01
   2.1700000e+00   9.9745868e-02
   2.1800000e+00   9.8190670e-02
   2.1900000e+00   9.6272878e-02
   2.2000000e+00   9.4008829e-02
   2.2100000e+00   9.1415728e-02
   2.2200000e+00   8.8499724e-02
   2.2300000e+00   8.5288126e-02
   2.2400000e+00   8.1804102e-02
   2.2500000e+00   7.8067574e-02
   2.2600000e+00   7.4098910e-02
   2.2700000e+00   6.9918844e-02
   2.2800000e+00   6.5548389e-02
   2.2900000e+00   6.0996314e-02
   2.3000000e+00   5.6295466e-02
   2.3100000e+00   5.1468250e-02
   2.3200000e+00   4.6536022e-02
   2.3300000e+00   4.1520027e-02
   2.3400000e+00   3.6441326e-02
   2.3500000e+00   3.1320726e-02
   2.3600000e+00   2.6178712e-02
   2.3700000e+00   2.1035380e-02
   2.3800000e+00   1.5910379e-02
   2.3900000e+00   1.0822844e-02
   2.4000000e+00   5.7913478e-03
   2.4100000e+00   8.3384269e-04
   2.4200000e+00  -4.0598681e-03
   2.4300000e+00  -8.8614567e-03
   2.4400000e+00  -1.3538894e-02
   2.4500000e+00  -1.8077119e-02
   2.4600000e+00  -2.2461911e-02
   2.4700000e+00  -2.6679910e-02
   2.4800000e+00  -3.0718657e-02
   2.4900000e+00  -3.4566610e-02
   2.5000000e+00  -3.8213171e-02
   2.5100000e+00  -4.1648700e-02
   2.5200000e+00  -4.4864529e-02
   2.5300000e+00  -4.7852975e-02
   2.5400000e+00  -5.0607342e-02
   2.5500000e+00  -5.3121927e-02
   2.5600000e+00  -5.5392019e-02
   2.5700000e+00  -5.7413896e-02
   2.5800000e+00  -5.9184813e-02
   2.5900000e+00  -6.0702997e-02
   2.6000000e+00  -6.1967630e-02
   2.6100000e+00  -6.2978834e-02
   2.6200000e+00  -6.3737649e-02
   2.6300000e+00  -6.4246013e-02
   2.6400000e+00  -6.4506735e-02
   2.6500000e+00  -6.4523468e-02
   2.6600000e+00  -6.4300679e-02
   2.6700000e+00  -6.3843616e-02
   2.6800000e+00  -6.3158276e-02
   2.6900000e+00  -6.2251365e-02
   2.7000000e+00  -6.1130263e-02
   2.7100000e+00  -5.9802981e-02
   2.7200000e+00  -5.8278125e-02
   2.7300000e+00  -5.6564848e-02
   2.7400000e+00  -5.4672810e-02
   2.7500000e+00  -5.2612134e-02
   2.7600000e+00  -5.0393358e-02
   2.7700000e+00  -4.8027392e-02
   2.7800000e+00  -4.5525470e-02
   2.7900000e+00  -4.2899503e-02
   2.8000000e+00  -4.0165102e-02
   2.8100000e+00  -3.7329700e-02
   2.8200000e+00  -3.4405348e-02
   2.8300000e+00  -3.1404194e-02
   2.8400000e+00  -2.8338436e-02
   2.8500000e+00  -2.5220276e-02
   2.8600000e+00  -2.2061878e-02
   2.8700000e+00  -1.8875325e-02
   2.8800000e+00  -1.5672578e-02
   2.8900000e+00  -1.2465573e-02
   2.9000000e+00  -9.2684328e-03
   2.9100000e+00  -6.0907524e-03
   2.9200000e+00  -2.9417622e-03
   2.9300000e+00   1.6776406e-04
   2.9400000e+00   3.2273914e-03
   2.9500000e+00   6.2269144e-03
   2.9600000e+00   9.1480888e-03
   2.9700000e+00   1.1991103e-02
   2.9800000e+00   1.4740231e-02
   2.9900000e+00   1.7394080e-02
   3.0000000e+00   1.9944853e-02
   3.0100000e+00   2.2385263e-02
   3.0200000e+00   2.4708130e-02
   3.0300000e+00   2.6901522e-02
   3.0400000e+00   2.8963729e-02
   3.0500000e+00   3.0888058e-02
   3.0600000e+00   3.2672715e-02
   3.0700000e+00   3.4313840e-02
   3.0800000e+00   3.5808157e-02
   3.0900000e+00   3.7152979e-02
   3.1000000e+00   3.8346203e-02
   3.1100000e+00   3.9386311e-02
   3.1200000e+00   4.0272363e-02
   3.1300000e+00   4.1003991e-02
   3.1400000e+00   4.1581388e-02
   3.1500000e+00   4.2005297e-02
   3.1600000e+00   4.2277003e-02
   3.1700000e+00   4.2398314e-02
   3.1800000e+00   4.2371546e-02
   3.1900000e+00   4.2199506e-02
   3.2000000e+00   4.1885475e-02
   3.2100000e+00   4.1433184e-02
   3.2200000e+00   4.0846795e-02
   3.2300000e+00   4.0130878e-02
   3.2400000e+00   3.9290388e-02
   3.2500000e+00   3.8330637e-02
   3.2600000e+00   3.7257273e-02
   3.2700000e+00   3.6076249e-02
   3.2800000e+00   3.4793800e-02
   3.2900000e+00   3.3416413e-02
   3.3000000e+00   3.1950802e-02
   3.3100000e+00   3.0403874e-02
   3.3200000e+00   2.8782708e-02
   3.3300000e+00   2.7094519e-02
   3.3400000e+00   2.5346635e-02
   3.3500000e+00   2.3546466e-02
   3.3600000e+00   2.1701475e-02
   3.3700000e+00   1.9819153e-02
   3.3800000e+00   1.7906987e-02
   3.3900000e+00   1.5972436e-02
   3.4000000e+00   1.4022903e-02
   3.4100000e+00   1.2065711e-02
   3.4200000e+00   1.0108073e-02
   3.4300000e+00   8.1570749e-03
   3.4400000e+00   6.2196445e-03
   3.4500000e+00   4.3025337e-03
   3.4600000e+00   2.4122951e-03
   3.4700000e+00   5.5526210e-04
   3.4800000e+00  -1.2624707e-03
   3.4900000e+00  -3.0350656e-03
   3.5000000e+00  -4.7569587e-03
   3.5100000e+00  -6.4228752e-03
   3.5200000e+00  -8.0278445e-03
   3.5300000e+00  -9.5672122e-03
   3.5400000e+00  -1.1039621e-02
   3.5500000e+00  -1.2440609e-02
   3.5600000e+00  -1.3763922e-02
   3.5700000e+00  -1.5006268e-02
   3.5800000e+00  -1.6164720e-02
   3.5900000e+00  -1.7236713e-02
   3.6000000e+00  -1.8220051e-02
   3.6100000e+00  -1.9112911e-02
   3.6200000e+00  -1.9914992e-02
   3.6300000e+00  -2.0643038e-02
   3.6400000e+00  -2.1282438e-02
   3.6500000e+00  -2.1827519e-02
   3.6600000e+00  -2.2278225e-02
   3.6700000e+00  -2.2634854e-02
   3.6800000e+00  -2.2898049e-02
   3.6900000e+00  -2.3070351e-02
   3.7000000e+00  -2.3155780e-02
   3.7100000e+00  -2.3151700e-02
   3.7200000e+00  -2.3060012e-02
   3.7300000e+00  -2.2882913e-02
   3.7400000e+00  -2.2622879e-02
   3.7500000e+00  -2.2282658e-02
   3.7600000e+00  -2.1865248e-02
   3.7700000e+00  -2.1373883e-02
   3.7800000e+00  -2.0812021e-02
   3.7900000e+00  -2.0183324e-02
   3.8000000e+00  -1.9491641e-02
   3.8100000e+00  -1.8740990e-02
   3.8200000e+00  -1.7935542e-02
   3.8300000e+00  -1.7079773e-02
   3.8400000e+00  -1.6178707e-02
   3.8500000e+00  -1.5236077e-02
   3.8600000e+00  -1.4256477e-02
   3.8700000e+00  -1.3244558e-02
   3.8800000e+00  -1.2205013e-02
   3.8900000e+00  -1.1142558e-02
   3.9000000e+00  -1.0061912e-02
   3.9100000e+00  -8.9677799e-03
   3.9200000e+00  -7.8648359e-03
   3.9300000e+00  -6.7577050e-03
   3.9400000e+00  -5.6509468e-03
   3.9500000e+00  -4.5490388e-03
   3.9600000e+00  -3.4563612e-03
   3.9700000e+00  -2.3771814e-03
   3.9800000e+00  -1.3156397e-03
   3.9900000e+00  -2.7573537e-04
   4.0000000e+00   7.3868630e-04
   4.0100000e+00   1.7239462e-03
   4.0200000e+00   2.6765430e-03
   4.0300000e+00   3.5931636e-03
   4.0400000e+00   4.4706930e-03
   4.0500000e+00   5.3046310e-03
   4.0600000e+00   6.0843745e-03
   4.0700000e+00   6.8172073e-03
   4.0800000e+00   7.5008937e-03
   4.0900000e+00   8.1334305e-03
   4.1000000e+00   8.7130507e-03
   4.1100000e+00   9.2382270e-03
   4.1200000e+00   9.7076742e-03
   4.1300000e+00   1.0120350e-02
   4.1400000e+00   1.0475456e-02
   4.1500000e+00   1.0772438e-02
   4.1600000e+00   1.1010980e-02
   4.1700000e+00   1.1191009e-02
   4.1800000e+00   1.1312686e-02
   4.1900000e+00   1.1374347e-02
   4.2000000e+00   1.1370547e-02
   4.2100000e+00   1.1309352e-02
   4.2200000e+00   1.1192765e-02
   4.2300000e+00   1.1020877e-02
   4.2400000e+00   1.0793548e-02
   4.2500000e+00   1.0515451e-02


==> data_B_gamma_2_U.dat <==
   0.0000000e+00  -4.5706270e+00
   1.0000000e-02  -4.5679563e+00
   2.0000000e-02  -4.5599522e+00
   3.0000000e-02  -4.5466269e+00
   4.0000000e-02  -4.5280023e+00
   5.0000000e-02  -4.5041093e+00
   6.0000000e-02  -4.4749876e+00
   7.0000000e-02  -4.4406854e+00
   8.0000000e-02  -4.4012593e+00
   9.0000000e-02  -4.3567746e+00
   1.0000000e-01  -4.3073047e+00
   1.1000000e-01  -4.2529312e+00
   1.2000000e-01  -4.1937437e+00
   1.3000000e-01  -4.1298396e+00
   1.4000000e-01  -4.0613238e+00
   1.5000000e-01  -3.9883087e+00
   1.6000000e-01  -3.9109139e+00
   1.7000000e-01  -3.8292657e+00
   1.8000000e-01  -3.7434974e+00
   1.9000000e-01  -3.6537485e+00
   2.0000000e-01  -3.5601648e+00
   2.1000000e-01  -3.4628976e+00
   2.2000000e-01  -3.3621041e+00
   2.3000000e-01  -3.2579466e+00
   2.4000000e-01  -3.1505923e+00
   2.5000000e-01  -3.0402130e+00
   2.6000000e-01  -2.9269847e+00
   2.7000000e-01  -2.8110874e+00
   2.8000000e-01  -2.6927046e+00
   2.9000000e-01  -2.5720229e+00
   3.0000000e-01  -2.4492318e+00
   3.1000000e-01  -2.3245232e+00
   3.2000000e-01  -2.1980913e+00
   3.3000000e-01  -2.0701317e+00
   3.4000000e-01  -1.9408415e+00
   3.5000000e-01  -1.8104188e+00
   3.6000000e-01  -1.6790621e+00
   3.7000000e-01  -1.5469703e+00
   3.8000000e-01  -1.4143421e+00
   3.9000000e-01  -1.2813756e+00
   4.0000000e-01  -1.1482679e+00
   4.1000000e-01  -1.0152150e+00
   4.2000000e-01  -8.8241104e-01
   4.3000000e-01  -7.5004844e-01
   4.4000000e-01  -6.1831706e-01
   4.5000000e-01  -4.8740412e-01
   4.6000000e-01  -3.5749383e-01
   4.7000000e-01  -2.2876703e-01
   4.8000000e-01  -1.0140089e-01
   4.9000000e-01   2.4431417e-02
   5.0000000e-01   1.4856099e-01
   5.1000000e-01   2.7082350e-01
   5.2000000e-01   3.9105947e-01
   5.3000000e-01   5.0911453e-01
   5.4000000e-01   6.2483969e-01
   5.5000000e-01   7.3736504e-01
   5.6000000e-01   8.4728515e-01
   5.7000000e-01   9.5447081e-01
   5.8000000e-01   1.0587952e+00
   5.9000000e-01   1.1601381e+00
   6.0000000e-01   1.2583858e+00
   6.1000000e-01   1.3536783e+00
   6.2000000e-01   1.4458098e+00
   6.3000000e-01   1.5345287e+00
   6.4000000e-01   1.6197494e+00
   6.5000000e-01   1.7013938e+00
   6.6000000e-01   1.7793906e+00
   6.7000000e-01   1.8532788e+00
   6.8000000e-01   1.9233450e+00
   6.9000000e-01   1.9896075e+00
   7.0000000e-01   2.0520244e+00
   7.1000000e-01   2.1105609e+00
   7.2000000e-01   2.1651898e+00
   7.3000000e-01   2.2158913e+00
   7.4000000e-01   2.2627155e+00
   7.5000000e-01   2.3057704e+00
   7.6000000e-01   2.3448680e+00
   7.7000000e-01   2.3800175e+00
   7.8000000e-01   2.4112349e+00
   7.9000000e-01   2.4385432e+00
   8.0000000e-01   2.4619819e+00
   8.1000000e-01   2.4816314e+00
   8.2000000e-01   2.4974813e+00
   8.3000000e-01   2.5095804e+00
   8.4000000e-01   2.5179833e+00
   8.5000000e-01   2.5227507e+00
   8.6000000e-01   2.5239486e+00
   8.7000000e-01   2.5216487e+00
   8.8000000e-01   2.5159279e+00
   8.9000000e-01   2.5068678e+00
   9.0000000e-01   2.4945551e+00
   9.1000000e-01   2.4790806e+00
   9.2000000e-01   2.4603446e+00
   9.3000000e-01   2.4386231e+00
   9.4000000e-01   2.4140442e+00
   9.5000000e-01   2.3867142e+00
   9.6000000e-01   2.3567428e+00
   9.7000000e-01   2.3242424e+00
   9.8000000e-01   2.2893420e+00
   9.9000000e-01   2.2521559e+00
   1.0000000e+00   2.2127914e+00
   1.0100000e+00   2.1713698e+00
   1.0200000e+00   2.1281040e+00
   1.0300000e+00   2.0830475e+00
   1.0400000e+00   2.0363000e+00
   1.0500000e+00   1.9879872e+00
   1.0600000e+00   1.9382352e+00
   1.0700000e+00   1.8871702e+00
   1.0800000e+00   1.8349183e+00
   1.0900000e+00   1.7816051e+00
   1.1000000e+00   1.7273557e+00
   1.1100000e+00   1.6722940e+00
   1.1200000e+00   1.6165432e+00
   1.1300000e+00   1.5602245e+00
   1.1400000e+00   1.5034580e+00
   1.1500000e+00   1.4463616e+00
   1.1600000e+00   1.3890513e+00
   1.1700000e+00   1.3316407e+00
   1.1800000e+00   1.2742409e+00
   1.1900000e+00   1.2169603e+00
   1.2000000e+00   1.1599046e+00
   1.2100000e+00   1.1032418e+00
   1.2200000e+00   1.0472125e+00
   1.2300000e+00   9.9169253e-01
   1.2400000e+00   9.3677437e-01
   1.2500000e+00   8.8254671e-01
   1.2600000e+00   8.2909460e-01
   1.2700000e+00   7.7649921e-01
   1.2800000e+00   7.2483779e-01
   1.2900000e+00   6.7418356e-01
   1.3000000e+00   6.2460560e-01
   1.3100000e+00   5.7616884e-01
   1.3200000e+00   5.2893396e-01
   1.3300000e+00   4.8295738e-01
   1.3400000e+00   4.3829119e-01
   1.3500000e+00   3.9498469e-01
   1.3600000e+00   3.5308061e-01
   1.3700000e+00   3.1261712e-01
   1.3800000e+00   2.7362895e-01
   1.3900000e+00   2.3614649e-01
   1.4000000e+00   2.0019585e-01
   1.4100000e+00   1.6579887e-01
   1.4200000e+00   1.3297321e-01
   1.4300000e+00   1.0173236e-01
   1.4400000e+00   7.2085750e-02
   1.4500000e+00   4.4038797e-02
   1.4600000e+00   1.7592997e-02
   1.4700000e+00  -7.2539798e-03
   1.4800000e+00  -3.0432632e-02
   1.4900000e+00  -5.1962902e-02
   1.5000000e+00  -7.1929217e-02
   1.5100000e+00  -9.0348190e-02
   1.5200000e+00  -1.0723968e-01
   1.5300000e+00  -1.2262668e-01
   1.5400000e+00  -1.3653514e-01
   1.5500000e+00  -1.4899388e-01
   1.5600000e+00  -1.6003439e-01
   1.5700000e+00  -1.6969074e-01
   1.5800000e+00  -1.7799935e-01
   1.5900000e+00  -1.8499894e-01
   1.6000000e+00  -1.9073026e-01
   1.6100000e+00  -1.9523602e-01
   1.6200000e+00  -1.9856068e-01
   1.6300000e+00  -2.0075030e-01
   1.6400000e+00  -2.0185238e-01
   1.6500000e+00  -2.0191570e-01
   1.6600000e+00  -2.0099015e-01
   1.6700000e+00  -1.9912659e-01
   1.6800000e+00  -1.9637664e-01
   1.6900000e+00  -1.9279259e-01
   1.7000000e+00  -1.8842717e-01
   1.7100000e+00  -1.8333346e-01
   1.7200000e+00  -1.7756468e-01
   1.7300000e+00  -1.7114680e-01
   1.7400000e+00  -1.6411426e-01
   1.7500000e+00  -1.5656922e-01
   1.7600000e+00  -1.4856430e-01
   1.7700000e+00  -1.4015155e-01
   1.7800000e+00  -1.3138236e-01
   1.7900000e+00  -1.2230729e-01
   1.8000000e+00  -1.1297597e-01
   1.8100000e+00  -1.0343701e-01
   1.8200000e+00  -9.3715836e-02
   1.8300000e+00  -8.3878091e-02
   1.8400000e+00  -7.3972958e-02
   1.8500000e+00  -6.4043854e-02
   1.8600000e+00  -5.4132670e-02
   1.8700000e+00  -4.4279685e-02
   1.8800000e+00  -3.4523501e-02
   1.8900000e+00  -2.4900975e-02
   1.9000000e+00  -1.5447162e-02
   1.9100000e+00  -6.1952614e-03
   1.9200000e+00   2.8234253e-03
   1.9300000e+00   1.1579536e-02
   1.9400000e+00   2.0045678e-02
   1.9500000e+00   2.8196455e-02
   1.9600000e+00   3.6008483e-02
   1.9700000e+00   4.3460409e-02
   1.9800000e+00   5.0532910e-02
   1.9900000e+00   5.7208699e-02
   2.0000000e+00   6.3472515e-02
   2.0100000e+00   6.9311114e-02
   2.0200000e+00   7.4713253e-02
   2.0300000e+00   7.9708385e-02
   2.0400000e+00   8.4256083e-02
   2.0500000e+00   8.8344084e-02
   2.0600000e+00   9.1968818e-02
   2.0700000e+00   9.5128553e-02
   2.0800000e+00   9.7823344e-02
   2.0900000e+00   1.0005498e-01
   2.1000000e+00   1.0182694e-01
   2.1100000e+00   1.0314941e-01
   2.1200000e+00   1.0405019e-01
   2.1300000e+00   1.0451171e-01
   2.1400000e+00   1.0454336e-01
   2.1500000e+00   1.0415586e-01
   2.1600000e+00   1.0336125e-01
   2.1700000e+00   1.0217272e-01
   2.1800000e+00   1.0060461e-01
   2.1900000e+00   9.8672276e-02
   2.2000000e+00   9.6392050e-02
   2.2100000e+00   9.3781130e-02
   2.2200000e+00   9.0869503e-02
   2.2300000e+00   8.7667144e-02
   2.2400000e+00   8.4189473e-02
   2.2500000e+00   8.0456279e-02
   2.2600000e+00   7.6487812e-02
   2.2700000e+00   7.2304698e-02
   2.2800000e+00   6.7927857e-02
   2.2900000e+00   6.3386689e-02
   2.3000000e+00   5.8699288e-02
   2.3100000e+00   5.3881789e-02
   2.3200000e+00   4.8955474e-02
   2.3300000e+00   4.3941530e-02
   2.3400000e+00   3.8860972e-02
   2.3500000e+00   3.3734577e-02
   2.3600000e+00   2.8582813e-02
   2.3700000e+00   2.3425776e-02
   2.3800000e+00   1.8283122e-02
   2.3900000e+00   1.3174017e-02
   2.4000000e+00   8.1170685e-03
   2.4100000e+00   3.1302829e-03
   2.4200000e+00  -1.7492434e-03
   2.4300000e+00  -6.5012062e-03
   2.4400000e+00  -1.1133611e-02
   2.4500000e+00  -1.5631393e-02
   2.4600000e+00  -1.9980306e-02
   2.4700000e+00  -2.4166959e-02
   2.4800000e+00  -2.8178845e-02
   2.4900000e+00  -3.2004362e-02
   2.5000000e+00  -3.5632838e-02
   2.5100000e+00  -3.9054551e-02
   2.5200000e+00  -4.2260736e-02
   2.5300000e+00  -4.5243605e-02
   2.5400000e+00  -4.7996344e-02
   2.5500000e+00  -5.0513126e-02
   2.5600000e+00  -5.2789105e-02
   2.5700000e+00  -5.4820413e-02
   2.5800000e+00  -5.6604157e-02
   2.5900000e+00  -5.8138405e-02
   2.6000000e+00  -5.9422175e-02
   2.6100000e+00  -6.0455419e-02
   2.6200000e+00  -6.1239002e-02
   2.6300000e+00  -6.1774683e-02
   2.6400000e+00  -6.2065089e-02
   2.6500000e+00  -6.2113688e-02
   2.6600000e+00  -6.1924759e-02
   2.6700000e+00  -6.1503363e-02
   2.6800000e+00  -6.0855307e-02
   2.6900000e+00  -5.9987107e-02
   2.7000000e+00  -5.8905955e-02
   2.7100000e+00  -5.7619676e-02
   2.7200000e+00  -5.6136689e-02
   2.7300000e+00  -5.4465967e-02
   2.7400000e+00  -5.2616990e-02
   2.7500000e+00  -5.0599706e-02
   2.7600000e+00  -4.8424483e-02
   2.7700000e+00  -4.6102063e-02
   2.7800000e+00  -4.3643522e-02
   2.7900000e+00  -4.1057608e-02
   2.8000000e+00  -3.8356513e-02
   2.8100000e+00  -3.5554279e-02
   2.8200000e+00  -3.2662859e-02
   2.8300000e+00  -2.9694306e-02
   2.8400000e+00  -2.6660728e-02
   2.8500000e+00  -2.3574245e-02
   2.8600000e+00  -2.0446940e-02
   2.8700000e+00  -1.7290826e-02
   2.8800000e+00  -1.4117795e-02
   2.8900000e+00  -1.0939323e-02
   2.9000000e+00  -7.7637728e-03
   2.9100000e+00  -4.6058423e-03
   2.9200000e+00  -1.4775590e-03
   2.9300000e+00   1.6103493e-03
   2.9400000e+00   4.6474963e-03
   2.9500000e+00   7.6268484e-03
   2.9600000e+00   1.0541462e-02
   2.9700000e+00   1.3377558e-02
   2.9800000e+00   1.6129700e-02
   2.9900000e+00   1.8784583e-02
   3.0000000e+00   2.1334430e-02
   3.0100000e+00   2.3771979e-02
   3.0200000e+00   2.6090939e-02
   3.0300000e+00   2.8291041e-02
   3.0400000e+00   3.0362563e-02
   3.0500000e+00   3.2302103e-02
   3.0600000e+00   3.4102366e-02
   3.0700000e+00   3.5759388e-02
   3.0800000e+00   3.7269788e-02
   3.0900000e+00   3.8630774e-02
   3.1000000e+00   3.9840137e-02
   3.1100000e+00   4.0896250e-02
   3.1200000e+00   4.1798064e-02
   3.1300000e+00   4.2545105e-02
   3.1400000e+00   4.3137457e-02
   3.1500000e+00   4.3575759e-02
   3.1600000e+00   4.3861190e-02
   3.1700000e+00   4.3995455e-02
   3.1800000e+00   4.3980771e-02
   3.1900000e+00   4.3819848e-02
   3.2000000e+00   4.3515872e-02
   3.2100000e+00   4.3072484e-02
   3.2200000e+00   4.2493758e-02
   3.2300000e+00   4.1784184e-02
   3.2400000e+00   4.0948635e-02
   3.2500000e+00   3.9992353e-02
   3.2600000e+00   3.8920915e-02
   3.2700000e+00   3.7740214e-02
   3.2800000e+00   3.6456426e-02
   3.2900000e+00   3.5075989e-02
   3.3000000e+00   3.3605567e-02
   3.3100000e+00   3.2052032e-02
   3.3200000e+00   3.0422427e-02
   3.3300000e+00   2.8723942e-02
   3.3400000e+00   2.6963883e-02
   3.3500000e+00   2.5149647e-02
   3.3600000e+00   2.3288691e-02
   3.3700000e+00   2.1388503e-02
   3.3800000e+00   1.9456577e-02
   3.3900000e+00   1.7500384e-02
   3.4000000e+00   1.5527346e-02
   3.4100000e+00   1.3544811e-02
   3.4200000e+00   1.1560024e-02
   3.4300000e+00   9.5801070e-03
   3.4400000e+00   7.6120324e-03
   3.4500000e+00   5.6626011e-03
   3.4600000e+00   3.7384205e-03
   3.4700000e+00   1.8458842e-03
   3.4800000e+00  -8.8476125e-06
   3.4900000e+00  -1.8198670e-03
   3.5000000e+00  -3.5815349e-03
   3.5100000e+00  -5.2884974e-03
   3.5200000e+00  -6.9357001e-03
   3.5300000e+00  -8.5184017e-03
   3.5400000e+00  -1.0031707e-02
   3.5500000e+00  -1.1467015e-02
   3.5600000e+00  -1.2825706e-02
   3.5700000e+00  -1.4104399e-02
   3.5800000e+00  -1.5300073e-02
   3.5900000e+00  -1.6410069e-02
   3.6000000e+00  -1.7432095e-02
   3.6100000e+00  -1.8364227e-02
   3.6200000e+00  -1.9204913e-02
   3.6300000e+00  -1.9937443e-02
   3.6400000e+00  -2.0566783e-02
   3.6500000e+00  -2.1102444e-02
   3.6600000e+00  -2.1544392e-02
   3.6700000e+00  -2.1892944e-02
   3.6800000e+00  -2.2148763e-02
   3.6900000e+00  -2.2311323e-02
   3.7000000e+00  -2.2379297e-02
   3.7100000e+00  -2.2358504e-02
   3.7200000e+00  -2.2250925e-02
   3.7300000e+00  -2.2058834e-02
   3.7400000e+00  -2.1784782e-02
   3.7500000e+00  -2.1431584e-02
   3.7600000e+00  -2.1002304e-02
   3.7700000e+00  -2.0500241e-02
   3.7800000e+00  -1.9928910e-02
   3.7900000e+00  -1.9292024e-02
   3.8000000e+00  -1.8593482e-02
   3.8100000e+00  -1.7837346e-02
   3.8200000e+00  -1.7027779e-02
   3.8300000e+00  -1.6168258e-02
   3.8400000e+00  -1.5264145e-02
   3.8500000e+00  -1.4319980e-02
   3.8600000e+00  -1.3340378e-02
   3.8700000e+00  -1.2330006e-02
   3.8800000e+00  -1.1293567e-02
   3.8900000e+00  -1.0235781e-02
   3.9000000e+00  -9.1613671e-03
   3.9100000e+00  -8.0750263e-03
   3.9200000e+00  -6.9814217e-03
   3.9300000e+00  -5.8851631e-03
   3.9400000e+00  -4.7907898e-03
   3.9500000e+00  -3.7027546e-03
   3.9600000e+00  -2.6254080e-03
   3.9700000e+00  -1.5629831e-03
   3.9800000e+00  -5.1958162e-04
   3.9900000e+00   5.0083984e-04
   4.0000000e+00   1.4944828e-03
   4.0100000e+00   2.4577188e-03
   4.0200000e+00   3.3871008e-03
   4.0300000e+00   4.2793733e-03
   4.0400000e+00   5.1314823e-03
   4.0500000e+00   5.9488967e-03
   4.0600000e+00   6.7234143e-03
   4.0700000e+00   7.4496397e-03
   4.0800000e+00   8.1253930e-03
   4.0900000e+00   8.7487303e-03
   4.1000000e+00   9.3179472e-03
   4.1100000e+00   9.8315823e-03
   4.1200000e+00   1.0288419e-02
   4.1300000e+00   1.0687485e-02
   4.1400000e+00   1.1028056e-02
   4.1500000e+00   1.1309651e-02
   4.1600000e+00   1.1532034e-02
   4.1700000e+00   1.1695208e-02
   4.1800000e+00   1.1799412e-02
   4.1900000e+00   1.1846596e-02
   4.2000000e+00   1.1844309e-02
   4.2100000e+00   1.1786402e-02
   4.2200000e+00   1.1672714e-02
   4.2300000e+00   1.1505793e-02
   4.2400000e+00   1.1288827e-02
   4.2500000e+00   1.1020461e-02


==> data_B_gamma_3_L.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   5.2674382e-01
   2.0000000e-02   1.0525848e+00
   3.0000000e-02   1.5766221e+00
   4.0000000e-02   2.0979584e+00
   5.0000000e-02   2.6157020e+00
   6.0000000e-02   3.1289683e+00
   7.0000000e-02   3.6368822e+00
   8.0000000e-02   4.1385792e+00
   9.0000000e-02   4.6332077e+00
   1.0000000e-01   5.1199303e+00
   1.1000000e-01   5.5979257e+00
   1.2000000e-01   6.0663905e+00
   1.3000000e-01   6.5245405e+00
   1.4000000e-01   6.9716124e+00
   1.5000000e-01   7.4068656e+00
   1.6000000e-01   7.8295831e+00
   1.7000000e-01   8.2390735e+00
   1.8000000e-01   8.6346719e+00
   1.9000000e-01   9.0157416e+00
   2.0000000e-01   9.3816748e+00
   2.1000000e-01   9.7318945e+00
   2.2000000e-01   1.0065855e+01
   2.3000000e-01   1.0383043e+01
   2.4000000e-01   1.0687681e+01
   2.5000000e-01   1.0978528e+01
   2.6000000e-01   1.1251359e+01
   2.7000000e-01   1.1505827e+01
   2.8000000e-01   1.1741617e+01
   2.9000000e-01   1.1958446e+01
   3.0000000e-01   1.2156066e+01
   3.1000000e-01   1.2336200e+01
   3.2000000e-01   1.2498661e+01
   3.3000000e-01   1.2641370e+01
   3.4000000e-01   1.2764227e+01
   3.5000000e-01   1.2867167e+01
   3.6000000e-01   1.2950164e+01
   3.7000000e-01   1.3013223e+01
   3.8000000e-01   1.3056390e+01
   3.9000000e-01   1.3079742e+01
   4.0000000e-01   1.3083394e+01
   4.1000000e-01   1.3067497e+01
   4.2000000e-01   1.3032235e+01
   4.3000000e-01   1.2977828e+01
   4.4000000e-01   1.2904527e+01
   4.5000000e-01   1.2812619e+01
   4.6000000e-01   1.2702421e+01
   4.7000000e-01   1.2575101e+01
   4.8000000e-01   1.2430329e+01
   4.9000000e-01   1.2268381e+01
   5.0000000e-01   1.2089695e+01
   5.1000000e-01   1.1894737e+01
   5.2000000e-01   1.1684000e+01
   5.3000000e-01   1.1458000e+01
   5.4000000e-01   1.1217280e+01
   5.5000000e-01   1.0967546e+01
   5.6000000e-01   1.0704132e+01
   5.7000000e-01   1.0427634e+01
   5.8000000e-01   1.0138695e+01
   5.9000000e-01   9.8379717e+00
   6.0000000e-01   9.5261366e+00
   6.1000000e-01   9.2021855e+00
   6.2000000e-01   8.8675587e+00
   6.3000000e-01   8.5240506e+00
   6.4000000e-01   8.1723709e+00
   6.5000000e-01   7.8132382e+00
   6.6000000e-01   7.4473772e+00
   6.7000000e-01   7.0782254e+00
   6.8000000e-01   6.7041680e+00
   6.9000000e-01   6.3254828e+00
   7.0000000e-01   5.9429112e+00
   7.1000000e-01   5.5571928e+00
   7.2000000e-01   5.1690645e+00
   7.3000000e-01   4.7792583e+00
   7.4000000e-01   4.3880767e+00
   7.5000000e-01   3.9954761e+00
   7.6000000e-01   3.6034463e+00
   7.7000000e-01   3.2126843e+00
   7.8000000e-01   2.8238756e+00
   7.9000000e-01   2.4376930e+00
   8.0000000e-01   2.0546455e+00
   8.1000000e-01   1.6747199e+00
   8.2000000e-01   1.2993518e+00
   8.3000000e-01   9.2915201e-01
   8.4000000e-01   5.6471263e-01
   8.5000000e-01   2.0660599e-01
   8.6000000e-01  -1.4461627e-01
   8.7000000e-01  -4.8842419e-01
   8.8000000e-01  -8.2431032e-01
   8.9000000e-01  -1.1517906e+00
   9.0000000e-01  -1.4704050e+00
   9.1000000e-01  -1.7797184e+00
   9.2000000e-01  -2.0782750e+00
   9.3000000e-01  -2.3666500e+00
   9.4000000e-01  -2.6446218e+00
   9.5000000e-01  -2.9118594e+00
   9.6000000e-01  -3.1680587e+00
   9.7000000e-01  -3.4129433e+00
   9.8000000e-01  -3.6464611e+00
   9.9000000e-01  -3.8683423e+00
   1.0000000e+00  -4.0782218e+00
   1.0100000e+00  -4.2759354e+00
   1.0200000e+00  -4.4618171e+00
   1.0300000e+00  -4.6353920e+00
   1.0400000e+00  -4.7964487e+00
   1.0500000e+00  -4.9449350e+00
   1.0600000e+00  -5.0808260e+00
   1.0700000e+00  -5.2041237e+00
   1.0800000e+00  -5.3148568e+00
   1.0900000e+00  -5.4130800e+00
   1.1000000e+00  -5.4988734e+00
   1.1100000e+00  -5.5723424e+00
   1.1200000e+00  -5.6336164e+00
   1.1300000e+00  -5.6828489e+00
   1.1400000e+00  -5.7202160e+00
   1.1500000e+00  -5.7459161e+00
   1.1600000e+00  -5.7601692e+00
   1.1700000e+00  -5.7632156e+00
   1.1800000e+00  -5.7553153e+00
   1.1900000e+00  -5.7367471e+00
   1.2000000e+00  -5.7078077e+00
   1.2100000e+00  -5.6691469e+00
   1.2200000e+00  -5.6216288e+00
   1.2300000e+00  -5.5646804e+00
   1.2400000e+00  -5.4986593e+00
   1.2500000e+00  -5.4239359e+00
   1.2600000e+00  -5.3408922e+00
   1.2700000e+00  -5.2499207e+00
   1.2800000e+00  -5.1514233e+00
   1.2900000e+00  -5.0458103e+00
   1.3000000e+00  -4.9334989e+00
   1.3100000e+00  -4.8149128e+00
   1.3200000e+00  -4.6904802e+00
   1.3300000e+00  -4.5606335e+00
   1.3400000e+00  -4.4258195e+00
   1.3500000e+00  -4.2865012e+00
   1.3600000e+00  -4.1430865e+00
   1.3700000e+00  -3.9960008e+00
   1.3800000e+00  -3.8456791e+00
   1.3900000e+00  -3.6925540e+00
   1.4000000e+00  -3.5370547e+00
   1.4100000e+00  -3.3796056e+00
   1.4200000e+00  -3.2206261e+00
   1.4300000e+00  -3.0605290e+00
   1.4400000e+00  -2.8997199e+00
   1.4500000e+00  -2.7385964e+00
   1.4600000e+00  -2.5775473e+00
   1.4700000e+00  -2.4169516e+00
   1.4800000e+00  -2.2575826e+00
   1.4900000e+00  -2.0997256e+00
   1.5000000e+00  -1.9433892e+00
   1.5100000e+00  -1.7888716e+00
   1.5200000e+00  -1.6364924e+00
   1.5300000e+00  -1.4865582e+00
   1.5400000e+00  -1.3393613e+00
   1.5500000e+00  -1.1951801e+00
   1.5600000e+00  -1.0542781e+00
   1.5700000e+00  -9.1690361e-01
   1.5800000e+00  -7.8328974e-01
   1.5900000e+00  -6.5365384e-01
   1.6000000e+00  -5.2819742e-01
   1.6100000e+00  -4.0710594e-01
   1.6200000e+00  -2.9054866e-01
   1.6300000e+00  -1.7867861e-01
   1.6400000e+00  -7.1632484e-02
   1.6500000e+00   3.0469293e-02
   1.6600000e+00   1.2752256e-01
   1.6700000e+00   2.1943933e-01
   1.6800000e+00   3.0614762e-01
   1.6900000e+00   3.8759132e-01
   1.7000000e+00   4.6372997e-01
   1.7100000e+00   5.3453852e-01
   1.7200000e+00   6.0000701e-01
   1.7300000e+00   6.6001314e-01
   1.7400000e+00   7.1438281e-01
   1.7500000e+00   7.6348239e-01
   1.7600000e+00   8.0735929e-01
   1.7700000e+00   8.4607403e-01
   1.7800000e+00   8.7969983e-01
   1.7900000e+00   9.0832211e-01
   1.8000000e+00   9.3203793e-01
   1.8100000e+00   9.5095548e-01
   1.8200000e+00   9.6501878e-01
   1.8300000e+00   9.7449063e-01
   1.8400000e+00   9.7955742e-01
   1.8500000e+00   9.8036619e-01
   1.8600000e+00   9.7707206e-01
   1.8700000e+00   9.6983768e-01
   1.8800000e+00   9.5883249e-01
   1.8900000e+00   9.4423218e-01
   1.9000000e+00   9.2621796e-01
   1.9100000e+00   9.0497591e-01
   1.9200000e+00   8.8069639e-01
   1.9300000e+00   8.5357329e-01
   1.9400000e+00   8.2380346e-01
   1.9500000e+00   7.9158603e-01
   1.9600000e+00   7.5712178e-01
   1.9700000e+00   7.2061248e-01
   1.9800000e+00   6.8226033e-01
   1.9900000e+00   6.4226730e-01
   2.0000000e+00   6.0083455e-01
   2.0100000e+00   5.5816185e-01
   2.0200000e+00   5.1444705e-01
   2.0300000e+00   4.6967421e-01
   2.0400000e+00   4.2419819e-01
   2.0500000e+00   3.7827310e-01
   2.0600000e+00   3.3208447e-01
   2.0700000e+00   2.8581325e-01
   2.0800000e+00   2.3963539e-01
   2.0900000e+00   1.9372141e-01
   2.1000000e+00   1.4823599e-01
   2.1100000e+00   1.0326975e-01
   2.1200000e+00   5.8929054e-02
   2.1300000e+00   1.5477781e-02
   2.1400000e+00  -2.6945866e-02
   2.1500000e+00  -6.8211078e-02
   2.1600000e+00  -1.0819467e-01
   2.1700000e+00  -1.4678126e-01
   2.1800000e+00  -1.8386350e-01
   2.1900000e+00  -2.1934214e-01
   2.2000000e+00  -2.5312621e-01
   2.2100000e+00  -2.8513308e-01
   2.2200000e+00  -3.1535689e-01
   2.2300000e+00  -3.4368265e-01
   2.2400000e+00  -3.7003118e-01
   2.2500000e+00  -3.9435350e-01
   2.2600000e+00  -4.1660900e-01
   2.2700000e+00  -4.3676540e-01
   2.2800000e+00  -4.5479864e-01
   2.2900000e+00  -4.7077838e-01
   2.3000000e+00  -4.8464240e-01
   2.3100000e+00  -4.9636385e-01
   2.3200000e+00  -5.0594959e-01
   2.3300000e+00  -5.1341390e-01
   2.3400000e+00  -5.1877821e-01
   2.3500000e+00  -5.2207092e-01
   2.3600000e+00  -5.2332707e-01
   2.3700000e+00  -5.2258814e-01
   2.3800000e+00  -5.1990172e-01
   2.3900000e+00  -5.1532121e-01
   2.4000000e+00  -5.0890552e-01
   2.4100000e+00  -5.0071872e-01
   2.4200000e+00  -4.9094498e-01
   2.4300000e+00  -4.7965145e-01
   2.4400000e+00  -4.6680373e-01
   2.4500000e+00  -4.5248237e-01
   2.4600000e+00  -4.3677136e-01
   2.4700000e+00  -4.1975778e-01
   2.4800000e+00  -4.0153145e-01
   2.4900000e+00  -3.8218451e-01
   2.5000000e+00  -3.6181185e-01
   2.5100000e+00  -3.4050997e-01
   2.5200000e+00  -3.1837438e-01
   2.5300000e+00  -2.9550299e-01
   2.5400000e+00  -2.7199421e-01
   2.5500000e+00  -2.4794665e-01
   2.5600000e+00  -2.2345875e-01
   2.5700000e+00  -1.9862847e-01
   2.5800000e+00  -1.7355290e-01
   2.5900000e+00  -1.4832802e-01
   2.6000000e+00  -1.2304833e-01
   2.6100000e+00  -9.7806587e-02
   2.6200000e+00  -7.2693502e-02
   2.6300000e+00  -4.7797470e-02
   2.6400000e+00  -2.3204314e-02
   2.6500000e+00   1.0029660e-03
   2.6600000e+00   2.4744422e-02
   2.6700000e+00   4.7943377e-02
   2.6800000e+00   7.0526625e-02
   2.6900000e+00   9.2424615e-02
   2.7000000e+00   1.1357163e-01
   2.7100000e+00   1.3390591e-01
   2.7200000e+00   1.5336986e-01
   2.7300000e+00   1.7191007e-01
   2.7400000e+00   1.8947751e-01
   2.7500000e+00   2.0602756e-01
   2.7600000e+00   2.2152010e-01
   2.7700000e+00   2.3591956e-01
   2.7800000e+00   2.4919496e-01
   2.7900000e+00   2.6131518e-01
   2.8000000e+00   2.7221149e-01
   2.8100000e+00   2.8191938e-01
   2.8200000e+00   2.9042629e-01
   2.8300000e+00   2.9772419e-01
   2.8400000e+00   3.0380952e-01
   2.8500000e+00   3.0868312e-01
   2.8600000e+00   3.1235013e-01
   2.8700000e+00   3.1480378e-01
   2.8800000e+00   3.1607058e-01
   2.8900000e+00   3.1617036e-01
   2.9000000e+00   3.1508586e-01
   2.9100000e+00   3.1285025e-01
   2.9200000e+00   3.0952551e-01
   2.9300000e+00   3.0514357e-01
   2.9400000e+00   2.9973954e-01
   2.9500000e+00   2.9332569e-01
   2.9600000e+00   2.8586082e-01
   2.9700000e+00   2.7745269e-01
   2.9800000e+00   2.6811903e-01
   2.9900000e+00   2.5798578e-01
   3.0000000e+00   2.4710390e-01
   3.0100000e+00   2.3552609e-01
   3.0200000e+00   2.2330152e-01
   3.0300000e+00   2.1042120e-01
   3.0400000e+00   1.9699584e-01
   3.0500000e+00   1.8307003e-01
   3.0600000e+00   1.6873107e-01
   3.0700000e+00   1.5403770e-01
   3.0800000e+00   1.3904885e-01
   3.0900000e+00   1.2382346e-01
   3.1000000e+00   1.0842028e-01
   3.1100000e+00   9.2897615e-02
   3.1200000e+00   7.7313185e-02
   3.1300000e+00   6.1723885e-02
   3.1400000e+00   4.6185618e-02
   3.1500000e+00   3.0753106e-02
   3.1600000e+00   1.5479721e-02
   3.1700000e+00   4.1731088e-04
   3.1800000e+00  -1.4383952e-02
   3.1900000e+00  -2.8875726e-02
   3.2000000e+00  -4.3011637e-02
   3.2100000e+00  -5.6747415e-02
   3.2200000e+00  -7.0041009e-02
   3.2300000e+00  -8.2852705e-02
   3.2400000e+00  -9.5145227e-02
   3.2500000e+00  -1.0688382e-01
   3.2600000e+00  -1.1803635e-01
   3.2700000e+00  -1.2857335e-01
   3.2800000e+00  -1.3846810e-01
   3.2900000e+00  -1.4769666e-01
   3.3000000e+00  -1.5623792e-01
   3.3100000e+00  -1.6407362e-01
   3.3200000e+00  -1.7118837e-01
   3.3300000e+00  -1.7756967e-01
   3.3400000e+00  -1.8320786e-01
   3.3500000e+00  -1.8809617e-01
   3.3600000e+00  -1.9223064e-01
   3.3700000e+00  -1.9561013e-01
   3.3800000e+00  -1.9823623e-01
   3.3900000e+00  -2.0011326e-01
   3.4000000e+00  -2.0124817e-01
   3.4100000e+00  -2.0165047e-01
   3.4200000e+00  -2.0133219e-01
   3.4300000e+00  -2.0030775e-01
   3.4400000e+00  -1.9859388e-01
   3.4500000e+00  -1.9620955e-01
   3.4600000e+00  -1.9317583e-01
   3.4700000e+00  -1.8951577e-01
   3.4800000e+00  -1.8525433e-01
   3.4900000e+00  -1.8041916e-01
   3.5000000e+00  -1.7504222e-01
   3.5100000e+00  -1.6914847e-01
   3.5200000e+00  -1.6276908e-01
   3.5300000e+00  -1.5593648e-01
   3.5400000e+00  -1.4870136e-01
   3.5500000e+00  -1.4111721e-01
   3.5600000e+00  -1.3318000e-01
   3.5700000e+00  -1.2492553e-01
   3.5800000e+00  -1.1639014e-01
   3.5900000e+00  -1.0761059e-01
   3.6000000e+00  -9.8623882e-02
   3.6100000e+00  -8.9467155e-02
   3.6200000e+00  -8.0177930e-02
   3.6300000e+00  -7.0849610e-02
   3.6400000e+00  -6.1511408e-02
   3.6500000e+00  -5.2145442e-02
   3.6600000e+00  -4.2787254e-02
   3.6700000e+00  -3.3471741e-02
   3.6800000e+00  -2.4233046e-02
   3.6900000e+00  -1.5112557e-02
   3.7000000e+00  -6.1565369e-03
   3.7100000e+00   2.6260075e-03
   3.7200000e+00   1.1205107e-02
   3.7300000e+00   1.9552061e-02
   3.7400000e+00   2.7639528e-02
   3.7500000e+00   3.5441598e-02
   3.7600000e+00   4.2933872e-02
   3.7700000e+00   5.0093522e-02
   3.7800000e+00   5.6899355e-02
   3.7900000e+00   6.3331864e-02
   3.8000000e+00   6.9373274e-02
   3.8100000e+00   7.5007579e-02
   3.8200000e+00   8.0220331e-02
   3.8300000e+00   8.4993394e-02
   3.8400000e+00   8.9316626e-02
   3.8500000e+00   9.3186450e-02
   3.8600000e+00   9.6596121e-02
   3.8700000e+00   9.9540749e-02
   3.8800000e+00   1.0201729e-01
   3.8900000e+00   1.0402451e-01
   3.9000000e+00   1.0556301e-01
   3.9100000e+00   1.0663514e-01
   3.9200000e+00   1.0724498e-01
   3.9300000e+00   1.0739832e-01
   3.9400000e+00   1.0710260e-01
   3.9500000e+00   1.0636683e-01
   3.9600000e+00   1.0520158e-01
   3.9700000e+00   1.0361888e-01
   3.9800000e+00   1.0163216e-01
   3.9900000e+00   9.9256200e-02
   4.0000000e+00   9.6507025e-02
   4.0100000e+00   9.3401842e-02
   4.0200000e+00   8.9958953e-02
   4.0300000e+00   8.6197672e-02
   4.0400000e+00   8.2138234e-02
   4.0500000e+00   7.7774587e-02
   4.0600000e+00   7.3126136e-02
   4.0700000e+00   6.8248397e-02
   4.0800000e+00   6.3164648e-02
   4.0900000e+00   5.7898607e-02
   4.1000000e+00   5.2474333e-02
   4.1100000e+00   4.6916132e-02
   4.1200000e+00   4.1243807e-02
   4.1300000e+00   3.5484577e-02
   4.1400000e+00   2.9664980e-02
   4.1500000e+00   2.3809369e-02
   4.1600000e+00   1.7941876e-02
   4.1700000e+00   1.2086327e-02
   4.1800000e+00   6.2661477e-03
   4.1900000e+00   4.9001981e-04
   4.2000000e+00  -5.2352574e-03
   4.2100000e+00  -1.0857164e-02
   4.2200000e+00  -1.6354562e-02
   4.2300000e+00  -2.1714130e-02
   4.2400000e+00  -2.6925928e-02
   4.2500000e+00  -3.1954532e-02


==> data_B_gamma_3_U.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   5.3668896e-01
   2.0000000e-02   1.0725114e+00
   3.0000000e-02   1.6066024e+00
   4.0000000e-02   2.1381008e+00
   5.0000000e-02   2.6661503e+00
   6.0000000e-02   3.1899019e+00
   7.0000000e-02   3.7085149e+00
   8.0000000e-02   4.2211592e+00
   9.0000000e-02   4.7270165e+00
   1.0000000e-01   5.2252822e+00
   1.1000000e-01   5.7151668e+00
   1.2000000e-01   6.1958977e+00
   1.3000000e-01   6.6667205e+00
   1.4000000e-01   7.1269008e+00
   1.5000000e-01   7.5757251e+00
   1.6000000e-01   8.0125029e+00
   1.7000000e-01   8.4365674e+00
   1.8000000e-01   8.8472771e+00
   1.9000000e-01   9.2440170e+00
   2.0000000e-01   9.6261999e+00
   2.1000000e-01   9.9932671e+00
   2.2000000e-01   1.0344690e+01
   2.3000000e-01   1.0679970e+01
   2.4000000e-01   1.1001933e+01
   2.5000000e-01   1.1295927e+01
   2.6000000e-01   1.1572441e+01
   2.7000000e-01   1.1831083e+01
   2.8000000e-01   1.2071494e+01
   2.9000000e-01   1.2293357e+01
   3.0000000e-01   1.2496393e+01
   3.1000000e-01   1.2683223e+01
   3.2000000e-01   1.2844468e+01
   3.3000000e-01   1.2986304e+01
   3.4000000e-01   1.3108599e+01
   3.5000000e-01   1.3211261e+01
   3.6000000e-01   1.3294236e+01
   3.7000000e-01   1.3357510e+01
   3.8000000e-01   1.3401106e+01
   3.9000000e-01   1.3425088e+01
   4.0000000e-01   1.3429553e+01
   4.1000000e-01   1.3414639e+01
   4.2000000e-01   1.3380518e+01
   4.3000000e-01   1.3327400e+01
   4.4000000e-01   1.3255529e+01
   4.5000000e-01   1.3165182e+01
   4.6000000e-01   1.3056672e+01
   4.7000000e-01   1.2931404e+01
   4.8000000e-01   1.2786782e+01
   4.9000000e-01   1.2625149e+01
   5.0000000e-01   1.2446943e+01
   5.1000000e-01   1.2252627e+01
   5.2000000e-01   1.2042693e+01
   5.3000000e-01   1.1817661e+01
   5.4000000e-01   1.1578074e+01
   5.5000000e-01   1.1319327e+01
   5.6000000e-01   1.1047288e+01
   5.7000000e-01   1.0762576e+01
   5.8000000e-01   1.0465803e+01
   5.9000000e-01   1.0157599e+01
   6.0000000e-01   9.8386106e+00
   6.1000000e-01   9.5112031e+00
   6.2000000e-01   9.1753070e+00
   6.3000000e-01   8.8305199e+00
   6.4000000e-01   8.4775499e+00
   6.5000000e-01   8.1171136e+00
   6.6000000e-01   7.7499344e+00
   6.7000000e-01   7.3740169e+00
   6.8000000e-01   6.9924567e+00
   6.9000000e-01   6.6064486e+00
   7.0000000e-01   6.2167223e+00
   7.1000000e-01   5.8240074e+00
   7.2000000e-01   5.4290313e+00
   7.3000000e-01   5.0325175e+00
   7.4000000e-01   4.6356113e+00
   7.5000000e-01   4.2397923e+00
   7.6000000e-01   3.8444756e+00
   7.7000000e-01   3.4503585e+00
   7.8000000e-01   3.0581267e+00
   7.9000000e-01   2.6684538e+00
   8.0000000e-01   2.2819993e+00
   8.1000000e-01   1.9002620e+00
   8.2000000e-01   1.5231156e+00
   8.3000000e-01   1.1510690e+00
   8.4000000e-01   7.8471354e-01
   8.5000000e-01   4.2462112e-01
   8.6000000e-01   7.1343109e-02
   8.7000000e-01  -2.7459058e-01
   8.8000000e-01  -6.1267236e-01
   8.9000000e-01  -9.4241782e-01
   9.0000000e-01  -1.2633664e+00
   9.1000000e-01  -1.5750823e+00
   9.2000000e-01  -1.8782032e+00
   9.3000000e-01  -2.1713835e+00
   9.4000000e-01  -2.4541279e+00
   9.5000000e-01  -2.7261052e+00
   9.6000000e-01  -2.9870117e+00
   9.7000000e-01  -3.2365708e+00
   9.8000000e-01  -3.4744796e+00
   9.9000000e-01  -3.7002773e+00
   1.0000000e+00  -3.9140900e+00
   1.0100000e+00  -4.1157522e+00
   1.0200000e+00  -4.3046568e+00
   1.0300000e+00  -4.4810607e+00
   1.0400000e+00  -4.6450124e+00
   1.0500000e+00  -4.7964569e+00
   1.0600000e+00  -4.9353659e+00
   1.0700000e+00  -5.0617382e+00
   1.0800000e+00  -5.1755989e+00
   1.0900000e+00  -5.2769990e+00
   1.1000000e+00  -5.3660151e+00
   1.1100000e+00  -5.4427484e+00
   1.1200000e+00  -5.5073246e+00
   1.1300000e+00  -5.5598930e+00
   1.1400000e+00  -5.6006255e+00
   1.1500000e+00  -5.6297165e+00
   1.1600000e+00  -5.6473814e+00
   1.1700000e+00  -5.6538565e+00
   1.1800000e+00  -5.6493973e+00
   1.1900000e+00  -5.6342784e+00
   1.2000000e+00  -5.6087918e+00
   1.2100000e+00  -5.5729365e+00
   1.2200000e+00  -5.5264523e+00
   1.2300000e+00  -5.4706194e+00
   1.2400000e+00  -5.4057911e+00
   1.2500000e+00  -5.3323335e+00
   1.2600000e+00  -5.2506242e+00
   1.2700000e+00  -5.1610513e+00
   1.2800000e+00  -5.0640122e+00
   1.2900000e+00  -4.9599129e+00
   1.3000000e+00  -4.8491663e+00
   1.3100000e+00  -4.7321916e+00
   1.3200000e+00  -4.6094129e+00
   1.3300000e+00  -4.4812582e+00
   1.3400000e+00  -4.3481465e+00
   1.3500000e+00  -4.2104837e+00
   1.3600000e+00  -4.0687328e+00
   1.3700000e+00  -3.9233383e+00
   1.3800000e+00  -3.7747317e+00
   1.3900000e+00  -3.6233423e+00
   1.4000000e+00  -3.4695959e+00
   1.4100000e+00  -3.3139136e+00
   1.4200000e+00  -3.1567117e+00
   1.4300000e+00  -2.9983996e+00
   1.4400000e+00  -2.8393801e+00
   1.4500000e+00  -2.6800476e+00
   1.4600000e+00  -2.5207881e+00
   1.4700000e+00  -2.3619776e+00
   1.4800000e+00  -2.2035227e+00
   1.4900000e+00  -2.0459455e+00
   1.5000000e+00  -1.8899034e+00
   1.5100000e+00  -1.7357452e+00
   1.5200000e+00  -1.5837895e+00
   1.5300000e+00  -1.4343416e+00
   1.5400000e+00  -1.2876925e+00
   1.5500000e+00  -1.1441189e+00
   1.5600000e+00  -1.0038827e+00
   1.5700000e+00  -8.6723038e-01
   1.5800000e+00  -7.3439318e-01
   1.5900000e+00  -6.0558644e-01
   1.6000000e+00  -4.8100954e-01
   1.6100000e+00  -3.6084573e-01
   1.6200000e+00  -2.4526196e-01
   1.6300000e+00  -1.3440889e-01
   1.6400000e+00  -2.8420749e-02
   1.6500000e+00   7.2584567e-02
   1.6600000e+00   1.6850548e-01
   1.6700000e+00   2.5925664e-01
   1.6800000e+00   3.4476875e-01
   1.6900000e+00   4.2498843e-01
   1.7000000e+00   4.9987798e-01
   1.7100000e+00   5.6941510e-01
   1.7200000e+00   6.3359266e-01
   1.7300000e+00   6.9262156e-01
   1.7400000e+00   7.4656366e-01
   1.7500000e+00   7.9519955e-01
   1.7600000e+00   8.3857863e-01
   1.7700000e+00   8.7676348e-01
   1.7800000e+00   9.0982943e-01
   1.7900000e+00   9.3786402e-01
   1.8000000e+00   9.6096648e-01
   1.8100000e+00   9.7924719e-01
   1.8200000e+00   9.9301464e-01
   1.8300000e+00   1.0022416e+00
   1.8400000e+00   1.0070312e+00
   1.8500000e+00   1.0075325e+00
   1.8600000e+00   1.0039026e+00
   1.8700000e+00   9.9630585e-01
   1.8800000e+00   9.8491385e-01
   1.8900000e+00   9.6990419e-01
   1.9000000e+00   9.5146005e-01
   1.9100000e+00   9.2976950e-01
   1.9200000e+00   9.0502482e-01
   1.9300000e+00   8.7742187e-01
   1.9400000e+00   8.4715942e-01
   1.9500000e+00   8.1443847e-01
   1.9600000e+00   7.7946168e-01
   1.9700000e+00   7.4243264e-01
   1.9800000e+00   7.0355533e-01
   1.9900000e+00   6.6303344e-01
   2.0000000e+00   6.2106982e-01
   2.0100000e+00   5.7786588e-01
   2.0200000e+00   5.3362102e-01
   2.0300000e+00   4.8870652e-01
   2.0400000e+00   4.4322809e-01
   2.0500000e+00   3.9727287e-01
   2.0600000e+00   3.5102613e-01
   2.0700000e+00   3.0466872e-01
   2.0800000e+00   2.5837655e-01
   2.0900000e+00   2.1232023e-01
   2.1000000e+00   1.6666463e-01
   2.1100000e+00   1.2157339e-01
   2.1200000e+00   7.7371220e-02
   2.1300000e+00   3.4021396e-02
   2.1400000e+00  -8.3376599e-03
   2.1500000e+00  -4.9574806e-02
   2.1600000e+00  -8.9566413e-02
   2.1700000e+00  -1.2819657e-01
   2.1800000e+00  -1.6535727e-01
   2.1900000e+00  -2.0094852e-01
   2.2000000e+00  -2.3487853e-01
   2.2100000e+00  -2.6706373e-01
   2.2200000e+00  -2.9736113e-01
   2.2300000e+00  -3.2575266e-01
   2.2400000e+00  -3.5220151e-01
   2.2500000e+00  -3.7665762e-01
   2.2600000e+00  -3.9907927e-01
   2.2700000e+00  -4.1943295e-01
   2.2800000e+00  -4.3769333e-01
   2.2900000e+00  -4.5375530e-01
   2.3000000e+00  -4.6766774e-01
   2.3100000e+00  -4.7945385e-01
   2.3200000e+00  -4.8912014e-01
   2.3300000e+00  -4.9668048e-01
   2.3400000e+00  -5.0215590e-01
   2.3500000e+00  -5.0557434e-01
   2.3600000e+00  -5.0697039e-01
   2.3700000e+00  -5.0638506e-01
   2.3800000e+00  -5.0386542e-01
   2.3900000e+00  -4.9946436e-01
   2.4000000e+00  -4.9324025e-01
   2.4100000e+00  -4.8525663e-01
   2.4200000e+00  -4.7546076e-01
   2.4300000e+00  -4.6394514e-01
   2.4400000e+00  -4.5089117e-01
   2.4500000e+00  -4.3638041e-01
   2.4600000e+00  -4.2049783e-01
   2.4700000e+00  -4.0333138e-01
   2.4800000e+00  -3.8497172e-01
   2.4900000e+00  -3.6551046e-01
   2.5000000e+00  -3.4504277e-01
   2.5100000e+00  -3.2366598e-01
   2.5200000e+00  -3.0147765e-01
   2.5300000e+00  -2.7857615e-01
   2.5400000e+00  -2.5506032e-01
   2.5500000e+00  -2.3102911e-01
   2.5600000e+00  -2.0658122e-01
   2.5700000e+00  -1.8181479e-01
   2.5800000e+00  -1.5682704e-01
   2.5900000e+00  -1.3171396e-01
   2.6000000e+00  -1.0657004e-01
   2.6100000e+00  -8.1487890e-02
   2.6200000e+00  -5.6558051e-02
   2.6300000e+00  -3.1868652e-02
   2.6400000e+00  -7.5051821e-03
   2.6500000e+00   1.6449761e-02
   2.6600000e+00   3.9916702e-02
   2.6700000e+00   6.2819498e-02
   2.6800000e+00   8.5085544e-02
   2.6900000e+00   1.0664595e-01
   2.7000000e+00   1.2743573e-01
   2.7100000e+00   1.4739390e-01
   2.7200000e+00   1.6646368e-01
   2.7300000e+00   1.8459255e-01
   2.7400000e+00   2.0173240e-01
   2.7500000e+00   2.1783957e-01
   2.7600000e+00   2.3287496e-01
   2.7700000e+00   2.4680404e-01
   2.7800000e+00   2.5959690e-01
   2.7900000e+00   2.7125935e-01
   2.8000000e+00   2.8176500e-01
   2.8100000e+00   2.9107156e-01
   2.8200000e+00   2.9916754e-01
   2.8300000e+00   3.0604603e-01
   2.8400000e+00   3.1170458e-01
   2.8500000e+00   3.1614515e-01
   2.8600000e+00   3.1937943e-01
   2.8700000e+00   3.2142673e-01
   2.8800000e+00   3.2228681e-01
   2.8900000e+00   3.2198298e-01
   2.9000000e+00   3.2059323e-01
   2.9100000e+00   3.1809019e-01
   2.9200000e+00   3.1449459e-01
   2.9300000e+00   3.0983930e-01
   2.9400000e+00   3.0416036e-01
   2.9500000e+00   2.9750607e-01
   2.9600000e+00   2.9003403e-01
   2.9700000e+00   2.8166167e-01
   2.9800000e+00   2.7255559e-01
   2.9900000e+00   2.6264128e-01
   3.0000000e+00   2.5196896e-01
   3.0100000e+00   2.4059061e-01
   3.0200000e+00   2.2856489e-01
   3.0300000e+00   2.1601114e-01
   3.0400000e+00   2.0293138e-01
   3.0500000e+00   1.8939545e-01
   3.0600000e+00   1.7543199e-01
   3.0700000e+00   1.6109902e-01
   3.0800000e+00   1.4645485e-01
   3.0900000e+00   1.3155780e-01
   3.1000000e+00   1.1646609e-01
   3.1100000e+00   1.0123754e-01
   3.1200000e+00   8.5929431e-02
   3.1300000e+00   7.0598296e-02
   3.1400000e+00   5.5299721e-02
   3.1500000e+00   4.0088176e-02
   3.1600000e+00   2.5016833e-02
   3.1700000e+00   1.0137404e-02
   3.1800000e+00  -4.5000174e-03
   3.1900000e+00  -1.8847112e-02
   3.2000000e+00  -3.2857470e-02
   3.2100000e+00  -4.6486728e-02
   3.2200000e+00  -5.9692688e-02
   3.2300000e+00  -7.2435435e-02
   3.2400000e+00  -8.4677435e-02
   3.2500000e+00  -9.6383633e-02
   3.2600000e+00  -1.0752153e-01
   3.2700000e+00  -1.1806126e-01
   3.2800000e+00  -1.2797566e-01
   3.2900000e+00  -1.3724029e-01
   3.3000000e+00  -1.4583350e-01
   3.3100000e+00  -1.5373647e-01
   3.3200000e+00  -1.6093321e-01
   3.3300000e+00  -1.6741054e-01
   3.3400000e+00  -1.7315817e-01
   3.3500000e+00  -1.7816859e-01
   3.3600000e+00  -1.8243714e-01
   3.3700000e+00  -1.8596192e-01
   3.3800000e+00  -1.8874376e-01
   3.3900000e+00  -1.9078617e-01
   3.4000000e+00  -1.9209532e-01
   3.4100000e+00  -1.9267990e-01
   3.4200000e+00  -1.9255113e-01
   3.4300000e+00  -1.9172260e-01
   3.4400000e+00  -1.9021023e-01
   3.4500000e+00  -1.8803215e-01
   3.4600000e+00  -1.8520862e-01
   3.4700000e+00  -1.8176187e-01
   3.4800000e+00  -1.7771607e-01
   3.4900000e+00  -1.7309712e-01
   3.5000000e+00  -1.6792984e-01
   3.5100000e+00  -1.6224351e-01
   3.5200000e+00  -1.5607149e-01
   3.5300000e+00  -1.4944555e-01
   3.5400000e+00  -1.4238125e-01
   3.5500000e+00  -1.3489346e-01
   3.5600000e+00  -1.2705627e-01
   3.5700000e+00  -1.1890522e-01
   3.5800000e+00  -1.1047637e-01
   3.5900000e+00  -1.0180621e-01
   3.6000000e+00  -9.2931482e-02
   3.6100000e+00  -8.3889056e-02
   3.6200000e+00  -7.4712667e-02
   3.6300000e+00  -6.5353558e-02
   3.6400000e+00  -5.5922580e-02
   3.6500000e+00  -4.6474667e-02
   3.6600000e+00  -3.7045475e-02
   3.6700000e+00  -2.7669983e-02
   3.6800000e+00  -1.8382369e-02
   3.6900000e+00  -9.2077745e-03
   3.7000000e+00  -1.6445725e-04
   3.7100000e+00   8.6942426e-03
   3.7200000e+00   1.7338360e-02
   3.7300000e+00   2.5739238e-02
   3.7400000e+00   3.3869619e-02
   3.7500000e+00   4.1703714e-02
   3.7600000e+00   4.9217284e-02
   3.7700000e+00   5.6387696e-02
   3.7800000e+00   6.3193989e-02
   3.7900000e+00   6.9616920e-02
   3.8000000e+00   7.5639010e-02
   3.8100000e+00   8.1244579e-02
   3.8200000e+00   8.6420081e-02
   3.8300000e+00   9.1160149e-02
   3.8400000e+00   9.5452323e-02
   3.8500000e+00   9.9284250e-02
   3.8600000e+00   1.0264947e-01
   3.8700000e+00   1.0554341e-01
   3.8800000e+00   1.0796333e-01
   3.8900000e+00   1.0990836e-01
   3.9000000e+00   1.1137941e-01
   3.9100000e+00   1.1237920e-01
   3.9200000e+00   1.1291219e-01
   3.9300000e+00   1.1298454e-01
   3.9400000e+00   1.1260405e-01
   3.9500000e+00   1.1178014e-01
   3.9600000e+00   1.1052375e-01
   3.9700000e+00   1.0884731e-01
   3.9800000e+00   1.0676464e-01
   3.9900000e+00   1.0429090e-01
   4.0000000e+00   1.0144250e-01
   4.0100000e+00   9.8237025e-02
   4.0200000e+00   9.4693157e-02
   4.0300000e+00   9.0830574e-02
   4.0400000e+00   8.6669870e-02
   4.0500000e+00   8.2253304e-02
   4.0600000e+00   7.7618365e-02
   4.0700000e+00   7.2748129e-02
   4.0800000e+00   6.7665656e-02
   4.0900000e+00   6.2394473e-02
   4.1000000e+00   5.6958475e-02
   4.1100000e+00   5.1381832e-02
   4.1200000e+00   4.5689735e-02
   4.1300000e+00   3.9911564e-02
   4.1400000e+00   3.4065843e-02
   4.1500000e+00   2.8176887e-02
   4.1600000e+00   2.2268821e-02
   4.1700000e+00   1.6365489e-02
   4.1800000e+00   1.0490369e-02
   4.1900000e+00   4.6664915e-03
   4.2000000e+00  -1.0479785e-03
   4.2100000e+00  -6.6590634e-03
   4.2200000e+00  -1.2154284e-02
   4.2300000e+00  -1.7506313e-02
   4.2400000e+00  -2.2686134e-02
   4.2500000e+00  -2.7691749e-02


==> data_K_gamma_0_1.dat <==
   0.0000000e+00   1.0000000e+00
   5.0000000e-02   9.9428414e-01
   1.0000000e-01   9.7730217e-01
   1.5000000e-01   9.4954403e-01
   2.0000000e-01   9.1180386e-01
   2.5000000e-01   8.6514751e-01
   3.0000000e-01   8.1086932e-01
   3.5000000e-01   7.5044037e-01
   4.0000000e-01   6.8545072e-01
   4.5000000e-01   6.1754834e-01
   5.0000000e-01   5.4837772e-01
   5.5000000e-01   4.7952104e-01
   6.0000000e-01   4.1244434e-01
   6.5000000e-01   3.4845121e-01
   7.0000000e-01   2.8864573e-01
   7.5000000e-01   2.3390588e-01
   8.0000000e-01   1.8486835e-01
   8.5000000e-01   1.4192460e-01
   9.0000000e-01   1.0522787e-01
   9.5000000e-01   7.4709986e-02
   1.0000000e+00   5.0106649e-02
   1.0500000e+00   3.0989159e-02
   1.1000000e+00   1.6800722e-02
   1.1500000e+00   6.8950735e-03
   1.2000000e+00   5.7530864e-04
   1.2500000e+00  -2.8690666e-03
   1.3000000e+00  -4.1286080e-03
   1.3500000e+00  -3.8453421e-03
   1.4000000e+00  -2.5901305e-03
   1.4500000e+00  -8.4659006e-04
   1.5000000e+00   9.9825699e-04
   1.5500000e+00   2.6568321e-03
   1.6000000e+00   3.9379332e-03
   1.6500000e+00   4.7386308e-03
   1.7000000e+00   5.0322166e-03
   1.7500000e+00   4.8534268e-03
   1.8000000e+00   4.2821965e-03
   1.8500000e+00   3.4271627e-03
   1.9000000e+00   2.4100132e-03
   1.9500000e+00   1.3516010e-03
   2.0000000e+00   3.6052390e-04
   2.0500000e+00  -4.7537886e-04
   2.1000000e+00  -1.0944128e-03
   2.1500000e+00  -1.4633382e-03
   2.2000000e+00  -1.5768589e-03
   2.2500000e+00  -1.4547173e-03
   2.3000000e+00  -1.1369513e-03
   2.3500000e+00  -6.7793808e-04
   2.4000000e+00  -1.3987045e-04
   2.4500000e+00   4.1371850e-04
   2.5000000e+00   9.2384345e-04
   2.5500000e+00   1.3409334e-03
   2.6000000e+00   1.6283739e-03
   2.6500000e+00   1.7645627e-03
   2.7000000e+00   1.7434546e-03
   2.7500000e+00   1.5737003e-03
   2.8000000e+00   1.2765893e-03
   2.8500000e+00   8.8308742e-04
   2.9000000e+00   4.3030597e-04
   2.9500000e+00  -4.2241187e-05
   3.0000000e+00  -4.9625498e-04
   3.0500000e+00  -8.9784360e-04
   3.1000000e+00  -1.2200548e-03
   3.1500000e+00  -1.4445895e-03
   3.2000000e+00  -1.5626210e-03
   3.2500000e+00  -1.5747284e-03
   3.3000000e+00  -1.4900251e-03
   3.3500000e+00  -1.3246287e-03
   3.4000000e+00  -1.0996604e-03
   3.4500000e+00  -8.3898761e-04
   3.5000000e+00  -5.6692763e-04
   3.5500000e+00  -3.0611682e-04
   3.6000000e+00  -7.5716620e-05
   3.6500000e+00   1.0991400e-04
   3.7000000e+00   2.4200204e-04
   3.7500000e+00   3.1757615e-04
   3.8000000e+00   3.3914277e-04
   3.8500000e+00   3.1389638e-04
   3.9000000e+00   2.5257319e-04
   3.9500000e+00   1.6808086e-04
   4.0000000e+00   7.4046786e-05
   4.0500000e+00  -1.6576120e-05
   4.1000000e+00  -9.2722786e-05
   4.1500000e+00  -1.4615053e-04
   4.2000000e+00  -1.7202941e-04
   4.2500000e+00  -1.6915892e-04


==> data_K_gamma_0_2.dat <==
   0.0000000e+00   1.0000000e+00
   5.0000000e-02   9.9429724e-01
   1.0000000e-01   9.7735378e-01
   1.5000000e-01   9.4965734e-01
   2.0000000e-01   9.1199845e-01
   2.5000000e-01   8.6543825e-01
   3.0000000e-01   8.1126553e-01
   3.5000000e-01   7.5094535e-01
   4.0000000e-01   6.8606160e-01
   4.5000000e-01   6.1825632e-01
   5.0000000e-01   5.4916869e-01
   5.5000000e-01   4.8037643e-01
   6.0000000e-01   4.1334227e-01
   6.5000000e-01   3.4936780e-01
   7.0000000e-01   2.8955643e-01
   7.5000000e-01   2.3478689e-01
   8.0000000e-01   1.8569784e-01
   8.5000000e-01   1.4268384e-01
   9.0000000e-01   1.0590208e-01
   9.5000000e-01   7.5288959e-02
   1.0000000e+00   5.0585000e-02
   1.0500000e+00   3.1366333e-02
   1.1000000e+00   1.7080686e-02
   1.1500000e+00   7.0857544e-03
   1.2000000e+00   6.8783185e-04
   1.2500000e+00  -2.8212831e-03
   1.3000000e+00  -4.1308338e-03
   1.3500000e+00  -3.8825188e-03
   1.4000000e+00  -2.6477964e-03
   1.4500000e+00  -9.1168665e-04
   1.5000000e+00   9.3674322e-04
   1.5500000e+00   2.6074227e-03
   1.6000000e+00   3.9064230e-03
   1.6500000e+00   4.7280630e-03
   1.7000000e+00   5.0430546e-03
   1.7500000e+00   4.8838917e-03
   1.8000000e+00   4.3287336e-03
   1.8500000e+00   3.4849898e-03
   1.9000000e+00   2.4737033e-03
   1.9500000e+00   1.4156520e-03
   2.0000000e+00   4.1987238e-04
   2.0500000e+00  -4.2493520e-04
   2.1000000e+00  -1.0559093e-03
   2.1500000e+00  -1.4384684e-03
   2.2000000e+00  -1.5659335e-03
   2.2500000e+00  -1.4567490e-03
   2.3000000e+00  -1.1498476e-03
   2.3500000e+00  -6.9877656e-04
   2.4000000e+00  -1.6522722e-04
   2.4500000e+00   3.8742073e-04
   2.5000000e+00   8.9999860e-04
   2.5500000e+00   1.3224555e-03
   2.6000000e+00   1.6174637e-03
   2.6500000e+00   1.7625537e-03
   2.7000000e+00   1.7507468e-03
   2.7500000e+00   1.5897812e-03
   2.8000000e+00   1.3001357e-03
   2.8500000e+00   9.1213279e-04
   2.9000000e+00   4.6245555e-04
   2.9500000e+00  -9.5702360e-06
   3.0000000e+00  -4.6559079e-04
   3.0500000e+00  -8.7143593e-04
   3.1000000e+00  -1.1996893e-03
   3.1500000e+00  -1.4314539e-03
   3.2000000e+00  -1.5572327e-03
   3.2500000e+00  -1.5769254e-03
   3.3000000e+00  -1.4990187e-03
   3.3500000e+00  -1.3391085e-03
   3.4000000e+00  -1.1179401e-03
   3.4500000e+00  -8.5917594e-04
   3.5000000e+00  -5.8710753e-04
   3.5500000e+00  -3.2451652e-04
   3.6000000e+00  -9.0857490e-05
   3.6500000e+00   9.9104791e-05
   3.7000000e+00   2.3612234e-04
   3.7500000e+00   3.1672704e-04
   3.8000000e+00   3.4295344e-04
   3.8500000e+00   3.2159091e-04
   3.9000000e+00   2.6307080e-04
   3.9500000e+00   1.8011856e-04
   4.0000000e+00   8.6311939e-05
   4.0500000e+00  -5.3162311e-06
   4.1000000e+00  -8.3506192e-05
   4.1500000e+00  -1.3973066e-04
   4.2000000e+00  -1.6881715e-04
   4.2500000e+00  -1.6920060e-04


==> data_K_gamma_0_3.dat <==
   0.0000000e+00   1.0000000e+00
   5.0000000e-02   9.9429888e-01
   1.0000000e-01   9.7736024e-01
   1.5000000e-01   9.4967151e-01
   2.0000000e-01   9.1202278e-01
   2.5000000e-01   8.6547460e-01
   3.0000000e-01   8.1131507e-01
   3.5000000e-01   7.5100849e-01
   4.0000000e-01   6.8613799e-01
   4.5000000e-01   6.1834486e-01
   5.0000000e-01   5.4926762e-01
   5.5000000e-01   4.8048343e-01
   6.0000000e-01   4.1345462e-01
   6.5000000e-01   3.4948250e-01
   7.0000000e-01   2.8967043e-01
   7.5000000e-01   2.3489719e-01
   8.0000000e-01   1.8580172e-01
   8.5000000e-01   1.4277896e-01
   9.0000000e-01   1.0598658e-01
   9.5000000e-01   7.5361555e-02
   1.0000000e+00   5.0645014e-02
   1.0500000e+00   3.1413690e-02
   1.1000000e+00   1.7115874e-02
   1.1500000e+00   7.1097587e-03
   1.2000000e+00   7.0203835e-04
   1.2500000e+00  -2.8152005e-03
   1.3000000e+00  -4.1310351e-03
   1.3500000e+00  -3.8871214e-03
   1.4000000e+00  -2.6549905e-03
   1.4500000e+00  -9.1983597e-04
   1.5000000e+00   9.2902043e-04
   1.5500000e+00   2.6011978e-03
   1.6000000e+00   3.9024267e-03
   1.6500000e+00   4.7266825e-03
   1.7000000e+00   5.0443539e-03
   1.7500000e+00   4.8876538e-03
   1.8000000e+00   4.3345181e-03
   1.8500000e+00   3.4922016e-03
   1.9000000e+00   2.4816650e-03
   1.9500000e+00   1.4236753e-03
   2.0000000e+00   4.2732245e-04
   2.0500000e+00  -4.1858686e-04
   2.1000000e+00  -1.0510461e-03
   2.1500000e+00  -1.4353065e-03
   2.2000000e+00  -1.5645163e-03
   2.2500000e+00  -1.4569572e-03
   2.3000000e+00  -1.1514231e-03
   2.3500000e+00  -7.0135662e-04
   2.4000000e+00  -1.6838513e-04
   2.4500000e+00   3.8413202e-04
   2.5000000e+00   8.9700443e-04
   2.5500000e+00   1.3201222e-03
   2.6000000e+00   1.6160695e-03
   2.6500000e+00   1.7622687e-03
   2.7000000e+00   1.7516245e-03
   2.7500000e+00   1.5917612e-03
   2.8000000e+00   1.3030557e-03
   2.8500000e+00   9.1574911e-04
   2.9000000e+00   4.6647028e-04
   2.9500000e+00  -5.4795910e-06
   3.0000000e+00  -4.6174093e-04
   3.0500000e+00  -8.6810968e-04
   3.1000000e+00  -1.1971122e-03
   3.1500000e+00  -1.4297774e-03
   3.2000000e+00  -1.5565245e-03
   3.2500000e+00  -1.5771684e-03
   3.3000000e+00  -1.5001170e-03
   3.3500000e+00  -1.3409005e-03
   3.4000000e+00  -1.1202165e-03
   3.4500000e+00  -8.6170068e-04
   3.5000000e+00  -5.8964065e-04
   3.5500000e+00  -3.2683531e-04
   3.6000000e+00  -9.2775172e-05
   3.6500000e+00   9.7724786e-05
   3.7000000e+00   2.3535749e-04
   3.7500000e+00   3.1659273e-04
   3.8000000e+00   3.4340584e-04
   3.8500000e+00   3.2253510e-04
   3.9000000e+00   2.6437311e-04
   3.9500000e+00   1.8162178e-04
   4.0000000e+00   8.7851859e-05
   4.0500000e+00  -3.8945833e-06
   4.1000000e+00  -8.2334113e-05
   4.1500000e+00  -1.3890436e-04
   4.2000000e+00  -1.6839033e-04
   4.2500000e+00  -1.6918143e-04


==> data_K_gamma_1_1.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02  -2.2807999e-01
   1.0000000e-01  -4.4955903e-01
   1.5000000e-01  -6.5810851e-01
   2.0000000e-01  -8.4793080e-01
   2.5000000e-01  -1.0139914e+00
   3.0000000e-01  -1.1522133e+00
   3.5000000e-01  -1.2596239e+00
   4.0000000e-01  -1.3344483e+00
   4.5000000e-01  -1.3761457e+00
   5.0000000e-01  -1.3853870e+00
   5.5000000e-01  -1.3639780e+00
   6.0000000e-01  -1.3147324e+00
   6.5000000e-01  -1.2413035e+00
   7.0000000e-01  -1.1479841e+00
   7.5000000e-01  -1.0394862e+00
   8.0000000e-01  -9.2071249e-01
   8.5000000e-01  -7.9653240e-01
   9.0000000e-01  -6.7157276e-01
   9.5000000e-01  -5.5003415e-01
   1.0000000e+00  -4.3554052e-01
   1.0500000e+00  -3.3102806e-01
   1.1000000e+00  -2.3867667e-01
   1.1500000e+00  -1.5988471e-01
   1.2000000e+00  -9.5285437e-02
   1.2500000e+00  -4.4801004e-02
   1.3000000e+00  -7.7283149e-03
   1.3500000e+00   1.7150711e-02
   1.4000000e+00   3.1442592e-02
   1.4500000e+00   3.7008030e-02
   1.5000000e+00   3.5828322e-02
   1.5500000e+00   2.9880095e-02
   1.6000000e+00   2.1024928e-02
   1.6500000e+00   1.0918934e-02
   1.7000000e+00   9.4576034e-04
   1.7500000e+00  -7.8253502e-03
   1.8000000e+00  -1.4656478e-02
   1.8500000e+00  -1.9134585e-02
   1.9000000e+00  -2.1144723e-02
   1.9500000e+00  -2.0826929e-02
   2.0000000e+00  -1.8521565e-02
   2.0500000e+00  -1.4708140e-02
   2.1000000e+00  -9.9426096e-03
   2.1500000e+00  -4.7977484e-03
   2.2000000e+00   1.8950235e-04
   2.2500000e+00   4.5606847e-03
   2.3000000e+00   7.9664923e-03
   2.3500000e+00   1.0184544e-02
   2.4000000e+00   1.1124401e-02
   2.4500000e+00   1.0820903e-02
   2.5000000e+00   9.4176699e-03
   2.5500000e+00   7.1431926e-03
   2.6000000e+00   4.2822436e-03
   2.6500000e+00   1.1454550e-03
   2.7000000e+00  -1.9602434e-03
   2.7500000e+00  -4.7579591e-03
   2.8000000e+00  -7.0220657e-03
   2.8500000e+00  -8.5930425e-03
   2.9000000e+00  -9.3852827e-03
   2.9500000e+00  -9.3878644e-03
   3.0000000e+00  -8.6588629e-03
   3.0500000e+00  -7.3142661e-03
   3.1000000e+00  -5.5129122e-03
   3.1500000e+00  -3.4390792e-03
   3.2000000e+00  -1.2844109e-03
   3.2500000e+00   7.6921776e-04
   3.3000000e+00   2.5645130e-03
   3.3500000e+00   3.9801759e-03
   3.4000000e+00   4.9382218e-03
   3.4500000e+00   5.4069145e-03
   3.5000000e+00   5.3994263e-03
   3.5500000e+00   4.9686883e-03
   3.6000000e+00   4.1991941e-03
   3.6500000e+00   3.1967169e-03
   3.7000000e+00   2.0770116e-03
   3.7500000e+00   9.5457600e-04
   3.8000000e+00  -6.7541084e-05
   3.8500000e+00  -9.0606341e-04
   3.9000000e+00  -1.5033481e-03
   3.9500000e+00  -1.8304498e-03
   4.0000000e+00  -1.8873275e-03
   4.0500000e+00  -1.7003904e-03
   4.1000000e+00  -1.3178024e-03
   4.1500000e+00  -8.0313574e-04
   4.2000000e+00  -2.2806985e-04
   4.2500000e+00   3.3513132e-04


==> data_K_gamma_1_2.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02  -2.2755875e-01
   1.0000000e-01  -4.4854702e-01
   1.5000000e-01  -6.5666474e-01
   2.0000000e-01  -8.4613921e-01
   2.5000000e-01  -1.0119557e+00
   3.0000000e-01  -1.1500503e+00
   3.5000000e-01  -1.2574569e+00
   4.0000000e-01  -1.3323993e+00
   4.5000000e-01  -1.3743283e+00
   5.0000000e-01  -1.3838999e+00
   5.5000000e-01  -1.3628993e+00
   6.0000000e-01  -1.3141159e+00
   6.5000000e-01  -1.2411760e+00
   7.0000000e-01  -1.1483445e+00
   7.5000000e-01  -1.0403069e+00
   8.0000000e-01  -9.2194212e-01
   8.5000000e-01  -7.9809952e-01
   9.0000000e-01  -6.7339128e-01
   9.5000000e-01  -5.5200912e-01
   1.0000000e+00  -4.3757426e-01
   1.0500000e+00  -3.3302622e-01
   1.1000000e+00  -2.4055365e-01
   1.1500000e+00  -1.6156834e-01
   1.2000000e+00  -9.6720446e-02
   1.2500000e+00  -4.5951209e-02
   1.3000000e+00  -8.5774070e-03
   1.3500000e+00   1.6599738e-02
   1.4000000e+00   3.1169262e-02
   1.4500000e+00   3.6977251e-02
   1.5000000e+00   3.5994035e-02
   1.5500000e+00   3.0189399e-02
   1.6000000e+00   2.1422351e-02
   1.6500000e+00   1.1350552e-02
   1.7000000e+00   1.3628550e-03
   1.7500000e+00  -7.4633137e-03
   1.8000000e+00  -1.4379729e-02
   1.8500000e+00  -1.8961880e-02
   1.9000000e+00  -2.1083140e-02
   1.9500000e+00  -2.0872582e-02
   2.0000000e+00  -1.8661102e-02
   2.0500000e+00  -1.4920861e-02
   2.1000000e+00  -1.0202977e-02
   2.1500000e+00  -5.0780769e-03
   2.2000000e+00  -8.3583082e-05
   2.2500000e+00   4.3191977e-03
   2.3000000e+00   7.7761816e-03
   2.3500000e+00   1.0058845e-02
   2.4000000e+00   1.1069876e-02
   2.4500000e+00   1.0837163e-02
   2.5000000e+00   9.4979059e-03
   2.5500000e+00   7.2752302e-03
   2.6000000e+00   4.4499942e-03
   2.6500000e+00   1.3306125e-03
   2.7000000e+00  -1.7764232e-03
   2.7500000e+00  -4.5929556e-03
   2.8000000e+00  -6.8906110e-03
   2.8500000e+00  -8.5059740e-03
   2.9000000e+00  -9.3488105e-03
   2.9500000e+00  -9.4032930e-03
   3.0000000e+00  -8.7227640e-03
   3.0500000e+00  -7.4190613e-03
   3.1000000e+00  -5.6477893e-03
   3.1500000e+00  -3.5911428e-03
   3.2000000e+00  -1.4399521e-03
   3.2500000e+00   6.2345283e-04
   3.3000000e+00   2.4401672e-03
   3.3500000e+00   3.8863352e-03
   3.4000000e+00   4.8807515e-03
   3.4500000e+00   5.3881223e-03
   3.5000000e+00   5.4180632e-03
   3.5500000e+00   5.0202704e-03
   3.6000000e+00   4.2765979e-03
   3.6500000e+00   3.2909803e-03
   3.7000000e+00   2.1782572e-03
   3.7500000e+00   1.0529669e-03
   3.8000000e+00   1.9097490e-05
   3.8500000e+00  -8.3837134e-04
   3.9000000e+00  -1.4595276e-03
   3.9500000e+00  -1.8128310e-03
   4.0000000e+00  -1.8955770e-03
   4.0500000e+00  -1.7316942e-03
   4.1000000e+00  -1.3672709e-03
   4.1500000e+00  -8.6438210e-04
   4.2000000e+00  -2.9390053e-04
   4.2500000e+00   2.7198355e-04


==> data_K_gamma_1_3.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02  -2.2749359e-01
   1.0000000e-01  -4.4842051e-01
   1.5000000e-01  -6.5648425e-01
   2.0000000e-01  -8.4591522e-01
   2.5000000e-01  -1.0117011e+00
   3.0000000e-01  -1.1497798e+00
   3.5000000e-01  -1.2571858e+00
   4.0000000e-01  -1.3321429e+00
   4.5000000e-01  -1.3741008e+00
   5.0000000e-01  -1.3837136e+00
   5.5000000e-01  -1.3627641e+00
   6.0000000e-01  -1.3140384e+00
   6.5000000e-01  -1.2411595e+00
   7.0000000e-01  -1.1483891e+00
   7.5000000e-01  -1.0404091e+00
   8.0000000e-01  -9.2209547e-01
   8.5000000e-01  -7.9829516e-01
   9.0000000e-01  -6.7361846e-01
   9.5000000e-01  -5.5225599e-01
   1.0000000e+00  -4.3782863e-01
   1.0500000e+00  -3.3327627e-01
   1.1000000e+00  -2.4078868e-01
   1.1500000e+00  -1.6177932e-01
   1.2000000e+00  -9.6900423e-02
   1.2500000e+00  -4.6095632e-02
   1.3000000e+00  -8.6842023e-03
   1.3500000e+00   1.6530234e-02
   1.4000000e+00   3.1134524e-02
   1.4500000e+00   3.6972923e-02
   1.5000000e+00   3.6014382e-02
   1.5500000e+00   3.0227822e-02
   1.6000000e+00   2.1471923e-02
   1.6500000e+00   1.1404527e-02
   1.7000000e+00   1.4151301e-03
   1.7500000e+00  -7.4178266e-03
   1.8000000e+00  -1.4344836e-02
   1.8500000e+00  -1.8939956e-02
   1.9000000e+00  -2.1075101e-02
   1.9500000e+00  -2.0877973e-02
   2.0000000e+00  -1.8678282e-02
   2.0500000e+00  -1.4947261e-02
   2.1000000e+00  -1.0235420e-02
   2.1500000e+00  -5.1131056e-03
   2.2000000e+00  -1.1779458e-04
   2.2500000e+00   4.2888586e-03
   2.3000000e+00   7.7521791e-03
   2.3500000e+00   1.0042880e-02
   2.4000000e+00   1.1062794e-02
   2.4500000e+00   1.0838939e-02
   2.5000000e+00   9.5077123e-03
   2.5500000e+00   7.2915637e-03
   2.6000000e+00   4.4708573e-03
   2.6500000e+00   1.3537241e-03
   2.7000000e+00  -1.7534060e-03
   2.7500000e+00  -4.5722241e-03
   2.8000000e+00  -6.8740190e-03
   2.8500000e+00  -8.4948930e-03
   2.9000000e+00  -9.3440367e-03
   2.9500000e+00  -9.4050102e-03
   3.0000000e+00  -8.7305636e-03
   3.0500000e+00  -7.4320131e-03
   3.1000000e+00  -5.6645549e-03
   3.1500000e+00  -3.6101179e-03
   3.2000000e+00  -1.4594250e-03
   3.2500000e+00   6.0514285e-04
   3.3000000e+00   2.4244849e-03
   3.3500000e+00   3.8744300e-03
   3.4000000e+00   4.8733733e-03
   3.4500000e+00   5.3855778e-03
   3.5000000e+00   5.4202139e-03
   3.5500000e+00   5.0265717e-03
   3.6000000e+00   4.2861718e-03
   3.6500000e+00   3.3027145e-03
   3.7000000e+00   2.1909201e-03
   3.7500000e+00   1.0653266e-03
   3.8000000e+00   3.0034690e-05
   3.8500000e+00  -8.2976712e-04
   3.9000000e+00  -1.4538862e-03
   3.9500000e+00  -1.8104593e-03
   4.0000000e+00  -1.8964492e-03
   4.0500000e+00  -1.7354730e-03
   4.1000000e+00  -1.3733567e-03
   4.1500000e+00  -8.7198447e-04
   4.2000000e+00  -3.0212390e-04
   4.2500000e+00   2.6404861e-04


==> data_K_gamma_2_1.dat <==
   0.0000000e+00  -4.5837864e+00
   5.0000000e-02  -4.5173185e+00
   1.0000000e-01  -4.3206609e+00
   1.5000000e-01  -4.0019148e+00
   2.0000000e-01  -3.5741301e+00
   2.5000000e-01  -3.0546556e+00
   3.0000000e-01  -2.4642800e+00
   3.5000000e-01  -1.8262140e+00
   4.0000000e-01  -1.1649680e+00
   4.5000000e-01  -5.0518988e-01
   5.0000000e-01   1.2947635e-01
   5.5000000e-01   7.1744894e-01
   6.0000000e-01   1.2401295e+00
   6.5000000e-01   1.6826414e+00
   7.0000000e-01   2.0343505e+00
   7.5000000e-01   2.2891495e+00
   8.0000000e-01   2.4454971e+00
   8.5000000e-01   2.5062221e+00
   9.0000000e-01   2.4781112e+00
   9.5000000e-01   2.3713162e+00
   1.0000000e+00   2.1986189e+00
   1.0500000e+00   1.9746047e+00
   1.1000000e+00   1.7147953e+00
   1.1500000e+00   1.4347904e+00
   1.2000000e+00   1.1494691e+00
   1.2500000e+00   8.7228909e-01
   1.3000000e+00   6.1472132e-01
   1.3500000e+00   3.8583992e-01
   1.4000000e+00   1.9208255e-01
   1.4500000e+00   3.7181371e-02
   1.5000000e+00  -7.7743898e-02
   1.5500000e+00  -1.5394960e-01
   1.6000000e+00  -1.9471431e-01
   1.6500000e+00  -2.0489931e-01
   1.7000000e+00  -1.9045793e-01
   1.7500000e+00  -1.5792905e-01
   1.8000000e+00  -1.1394839e-01
   1.8500000e+00  -6.4807343e-02
   1.9000000e+00  -1.6083431e-02
   1.9500000e+00   2.7640021e-02
   2.0000000e+00   6.2955063e-02
   2.0500000e+00   8.7708696e-02
   2.1000000e+00   1.0098556e-01
   2.1500000e+00   1.0300477e-01
   2.2000000e+00   9.4946806e-02
   2.2500000e+00   7.8730217e-02
   2.3000000e+00   5.6759193e-02
   2.3500000e+00   3.1663721e-02
   2.4000000e+00   6.0523081e-03
   2.4500000e+00  -1.7705401e-02
   2.5000000e+00  -3.7652610e-02
   2.5500000e+00  -5.2366967e-02
   2.6000000e+00  -6.1025585e-02
   2.6500000e+00  -6.3413991e-02
   2.7000000e+00  -5.9883835e-02
   2.7500000e+00  -5.1267728e-02
   2.8000000e+00  -3.8762195e-02
   2.8500000e+00  -2.3791292e-02
   2.9000000e+00  -7.8638583e-03
   2.9500000e+00   7.5632411e-03
   3.0000000e+00   2.1205093e-02
   3.0500000e+00   3.2043434e-02
   3.1000000e+00   3.9390359e-02
   3.1500000e+00   4.2918372e-02
   3.2000000e+00   4.2657120e-02
   3.2500000e+00   3.8959875e-02
   3.3000000e+00   3.2445151e-02
   3.3500000e+00   2.3920443e-02
   3.4000000e+00   1.4296072e-02
   3.4500000e+00   4.4972985e-03
   3.5000000e+00  -4.6176114e-03
   3.5500000e+00  -1.2326783e-02
   3.6000000e+00  -1.8096590e-02
   3.6500000e+00  -2.1612854e-02
   3.7000000e+00  -2.2790261e-02
   3.7500000e+00  -2.1760864e-02
   3.8000000e+00  -1.8844263e-02
   3.8500000e+00  -1.4503463e-02
   3.9000000e+00  -9.2913795e-03
   3.9500000e+00  -3.7933908e-03
   4.0000000e+00   1.4286563e-03
   4.0500000e+00   5.8861320e-03
   4.1000000e+00   9.2030125e-03
   4.1500000e+00   1.1142181e-02
   4.2000000e+00   1.1617198e-02
   4.2500000e+00   1.0689483e-02


==> data_K_gamma_2_2.dat <==
   0.0000000e+00  -4.5732589e+00
   5.0000000e-02  -4.5070987e+00
   1.0000000e-01  -4.3113455e+00
   1.5000000e-01  -3.9940438e+00
   2.0000000e-01  -3.5681542e+00
   2.5000000e-01  -3.0509087e+00
   3.0000000e-01  -2.4629595e+00
   3.5000000e-01  -1.8273702e+00
   4.0000000e-01  -1.1685037e+00
   4.5000000e-01  -5.1086853e-01
   5.0000000e-01   1.2201291e-01
   5.5000000e-01   7.0865548e-01
   6.0000000e-01   1.2305267e+00
   6.5000000e-01   1.6727815e+00
   7.0000000e-01   2.0247820e+00
   7.5000000e-01   2.2803832e+00
   8.0000000e-01   2.4379752e+00
   8.5000000e-01   2.5002935e+00
   9.0000000e-01   2.4740134e+00
   9.5000000e-01   2.3691651e+00
   1.0000000e+00   2.1984076e+00
   1.0500000e+00   1.9762101e+00
   1.1000000e+00   1.7179919e+00
   1.1500000e+00   1.4392710e+00
   1.2000000e+00   1.1548692e+00
   1.2500000e+00   8.7821445e-01
   1.3000000e+00   6.2077573e-01
   1.3500000e+00   3.9165166e-01
   1.4000000e+00   1.9732755e-01
   1.4500000e+00   4.1601698e-02
   1.5000000e+00  -7.4327406e-02
   1.5500000e+00  -1.5163101e-01
   1.6000000e+00  -1.9350280e-01
   1.6500000e+00  -2.0472544e-01
   1.7000000e+00  -1.9118518e-01
   1.7500000e+00  -1.5936946e-01
   1.8000000e+00  -1.1588093e-01
   1.8500000e+00  -6.6997304e-02
   1.9000000e+00  -1.8301530e-02
   1.9500000e+00   2.5600446e-02
   2.0000000e+00   6.1263873e-02
   2.0500000e+00   8.6488716e-02
   2.1000000e+00   1.0030682e-01
   2.1500000e+00   1.0288338e-01
   2.2000000e+00   9.5348271e-02
   2.2500000e+00   7.9576573e-02
   2.3000000e+00   5.7939201e-02
   2.3500000e+00   3.3045046e-02
   2.4000000e+00   7.4945700e-03
   2.4500000e+00  -1.6337837e-02
   2.5000000e+00  -3.6479151e-02
   2.5500000e+00  -5.1481493e-02
   2.6000000e+00  -6.0489960e-02
   2.6500000e+00  -6.3254773e-02
   2.7000000e+00  -6.0092251e-02
   2.7500000e+00  -5.1802710e-02
   2.8000000e+00  -3.9556045e-02
   2.8500000e+00  -2.4757312e-02
   2.9000000e+00  -8.9051848e-03
   2.9500000e+00   6.5444507e-03
   3.0000000e+00   2.0298928e-02
   3.0500000e+00   3.1324695e-02
   3.1000000e+00   3.8912807e-02
   3.1500000e+00   4.2711173e-02
   3.2000000e+00   4.2723661e-02
   3.2500000e+00   3.9278944e-02
   3.3000000e+00   3.2974230e-02
   3.3500000e+00   2.4600722e-02
   3.4000000e+00   1.5058639e-02
   3.4500000e+00   5.2698914e-03
   3.5000000e+00  -3.9039143e-03
   3.5500000e+00  -1.1731540e-02
   3.6000000e+00  -1.7665137e-02
   3.6500000e+00  -2.1372987e-02
   3.7000000e+00  -2.2750685e-02
   3.7500000e+00  -2.1911453e-02
   3.8000000e+00  -1.9158020e-02
   3.8500000e+00  -1.4939921e-02
   3.9000000e+00  -9.8010490e-03
   3.9500000e+00  -4.3228237e-03
   4.0000000e+00   9.3170197e-04
   4.0500000e+00   5.4678898e-03
   4.1000000e+00   8.8996951e-03
   4.1500000e+00   1.0977087e-02
   4.2000000e+00   1.1599155e-02
   4.2500000e+00   1.0812706e-02


==> data_K_gamma_2_3.dat <==
   0.0000000e+00  -4.5719429e+00
   5.0000000e-02  -4.5058212e+00
   1.0000000e-01  -4.3101808e+00
   1.5000000e-01  -3.9930595e+00
   2.0000000e-01  -3.5674066e+00
   2.5000000e-01  -3.0504394e+00
   3.0000000e-01  -2.4627933e+00
   3.5000000e-01  -1.8275135e+00
   4.0000000e-01  -1.1689443e+00
   4.5000000e-01  -5.1157703e-01
   5.0000000e-01   1.2108115e-01
   5.5000000e-01   7.0755717e-01
   6.0000000e-01   1.2293268e+00
   6.5000000e-01   1.6715489e+00
   7.0000000e-01   2.0235854e+00
   7.5000000e-01   2.2792862e+00
   8.0000000e-01   2.4370333e+00
   8.5000000e-01   2.4995502e+00
   9.0000000e-01   2.4734985e+00
   9.5000000e-01   2.3688934e+00
   1.0000000e+00   2.1983784e+00
   1.0500000e+00   1.9764081e+00
   1.1000000e+00   1.7183891e+00
   1.1500000e+00   1.4398292e+00
   1.2000000e+00   1.1555429e+00
   1.2500000e+00   8.7895453e-01
   1.3000000e+00   6.2153268e-01
   1.3500000e+00   3.9237901e-01
   1.4000000e+00   1.9798471e-01
   1.4500000e+00   4.2156306e-02
   1.5000000e+00  -7.3897895e-02
   1.5500000e+00  -1.5133854e-01
   1.6000000e+00  -1.9334870e-01
   1.6500000e+00  -2.0470123e-01
   1.7000000e+00  -1.9127396e-01
   1.7500000e+00  -1.5954788e-01
   1.8000000e+00  -1.1612145e-01
   1.8500000e+00  -6.7270641e-02
   1.9000000e+00  -1.8579014e-02
   1.9500000e+00   2.5344702e-02
   2.0000000e+00   6.1051201e-02
   2.0500000e+00   8.6334603e-02
   2.1000000e+00   1.0022018e-01
   2.1500000e+00   1.0286639e-01
   2.2000000e+00   9.5396775e-02
   2.2500000e+00   7.9680971e-02
   2.3000000e+00   5.8085700e-02
   2.3500000e+00   3.3217177e-02
   2.4000000e+00   7.6748153e-03
   2.4500000e+00  -1.6166448e-02
   2.5000000e+00  -3.6331603e-02
   2.5500000e+00  -5.1369614e-02
   2.6000000e+00  -6.0421604e-02
   2.6500000e+00  -6.3233394e-02
   2.7000000e+00  -6.0116889e-02
   2.7500000e+00  -5.1868360e-02
   2.8000000e+00  -3.9654350e-02
   2.8500000e+00  -2.4877512e-02
   2.9000000e+00  -9.0352104e-03
   2.9500000e+00   6.4168285e-03
   3.0000000e+00   2.0185007e-02
   3.0500000e+00   3.1233896e-02
   3.1000000e+00   3.8851947e-02
   3.1500000e+00   4.2684010e-02
   3.2000000e+00   4.2730738e-02
   3.2500000e+00   3.9317723e-02
   3.3000000e+00   3.3039495e-02
   3.3500000e+00   2.4685197e-02
   3.4000000e+00   1.5153753e-02
   3.4500000e+00   5.3666236e-03
   3.5000000e+00  -3.8142030e-03
   3.5500000e+00  -1.1656348e-02
   3.6000000e+00  -1.7610211e-02
   3.6500000e+00  -2.1341898e-02
   3.7000000e+00  -2.2744625e-02
   3.7500000e+00  -2.1929259e-02
   3.8000000e+00  -1.9196410e-02
   3.8500000e+00  -1.4993905e-02
   3.9000000e+00  -9.8644888e-03
   3.9500000e+00  -4.3890541e-03
   4.0000000e+00   8.6922471e-04
   4.0500000e+00   5.4149868e-03
   4.1000000e+00   8.8609584e-03
   4.1500000e+00   1.0955512e-02
   4.2000000e+00   1.1595936e-02
   4.2500000e+00   1.0827210e-02


==> data_K_gamma_3_1.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02   2.6495170e+00
   1.0000000e-01   5.1896453e+00
   1.5000000e-01   7.5164825e+00
   2.0000000e-01   9.5367880e+00
   2.5000000e-01   1.1172554e+01
   3.0000000e-01   1.2364721e+01
   3.5000000e-01   1.3075828e+01
   4.0000000e-01   1.3291469e+01
   4.5000000e-01   1.3020487e+01
   5.0000000e-01   1.2293914e+01
   5.5000000e-01   1.1162748e+01
   6.0000000e-01   9.6947125e+00
   6.5000000e-01   7.9702197e+00
   7.0000000e-01   6.0777746e+00
   7.5000000e-01   4.1091142e+00
   8.0000000e-01   2.1543591e+00
   8.5000000e-01   2.9746068e-01
   9.0000000e-01  -1.3878083e+00
   9.5000000e-01  -2.8411079e+00
   1.0000000e+00  -4.0178755e+00
   1.0500000e+00  -4.8906640e+00
   1.1000000e+00  -5.4494459e+00
   1.1500000e+00  -5.7009161e+00
   1.2000000e+00  -5.6668893e+00
   1.2500000e+00  -5.3819365e+00
   1.3000000e+00  -4.8904471e+00
   1.3500000e+00  -4.2433274e+00
   1.4000000e+00  -3.4945589e+00
   1.4500000e+00  -2.6978358e+00
   1.5000000e+00  -1.9034822e+00
   1.5500000e+00  -1.1558225e+00
   1.6000000e+00  -4.9113549e-01
   1.6500000e+00   6.3720367e-02
   1.7000000e+00   4.9197423e-01
   1.7500000e+00   7.8691387e-01
   1.8000000e+00   9.5121714e-01
   1.8500000e+00   9.9573907e-01
   1.9000000e+00   9.3787917e-01
   1.9500000e+00   7.9967278e-01
   2.0000000e+00   6.0575853e-01
   2.0500000e+00   3.8137078e-01
   2.1000000e+00   1.5049291e-01
   2.1500000e+00  -6.5714354e-02
   2.2000000e+00  -2.5012379e-01
   2.2500000e+00  -3.9043818e-01
   2.3000000e+00  -4.7955290e-01
   2.3500000e+00  -5.1549785e-01
   2.4000000e+00  -5.0100144e-01
   2.4500000e+00  -4.4274355e-01
   2.5000000e+00  -3.5038198e-01
   2.5500000e+00  -2.3544661e-01
   2.6000000e+00  -1.1019770e-01
   2.6500000e+00   1.3460395e-02
   2.7000000e+00   1.2493085e-01
   2.7500000e+00   2.1567891e-01
   2.8000000e+00   2.7974737e-01
   2.8500000e+00   3.1401319e-01
   2.9000000e+00   3.1818755e-01
   2.9500000e+00   2.9458155e-01
   3.0000000e+00   2.4767696e-01
   3.0500000e+00   1.8355366e-01
   3.1000000e+00   1.0923292e-01
   3.1500000e+00   3.1997874e-02
   3.2000000e+00  -4.1250590e-02
   3.2500000e+00  -1.0455168e-01
   3.3000000e+00  -1.5331651e-01
   3.3500000e+00  -1.8460774e-01
   3.4000000e+00  -1.9725528e-01
   3.4500000e+00  -1.9181141e-01
   3.5000000e+00  -1.7036130e-01
   3.5500000e+00  -1.3621635e-01
   3.6000000e+00  -9.3525593e-02
   3.6500000e+00  -4.6844553e-02
   3.7000000e+00  -7.0203272e-04
   3.7500000e+00   4.0797636e-02
   3.8000000e+00   7.4304975e-02
   3.8500000e+00   9.7464544e-02
   3.9000000e+00   1.0904864e-01
   3.9500000e+00   1.0898133e-01
   4.0000000e+00   9.8258521e-02
   4.0500000e+00   7.8778259e-02
   4.1000000e+00   5.3102647e-02
   4.1500000e+00   2.4176969e-02
   4.2000000e+00  -4.9660543e-03
   4.2500000e+00  -3.1489605e-02


==> data_K_gamma_3_2.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02   2.6372687e+00
   1.0000000e-01   5.1659114e+00
   1.5000000e-01   7.4827375e+00
   2.0000000e-01   9.4951193e+00
   2.5000000e-01   1.1125523e+01
   3.0000000e-01   1.2315192e+01
   3.5000000e-01   1.3026781e+01
   4.0000000e-01   1.3245805e+01
   4.5000000e-01   1.2980841e+01
   5.0000000e-01   1.2262492e+01
   5.5000000e-01   1.1141190e+01
   6.0000000e-01   9.6840014e+00
   6.5000000e-01   7.9706341e+00
   7.0000000e-01   6.0888905e+00
   7.5000000e-01   4.1298538e+00
   8.0000000e-01   2.1830831e+00
   8.5000000e-01   3.3209480e-01
   9.0000000e-01  -1.3496203e+00
   9.5000000e-01  -2.8018378e+00
   1.0000000e+00  -3.9799420e+00
   1.0500000e+00  -4.8562748e+00
   1.1000000e+00  -5.4204598e+00
   1.1500000e+00  -5.6787355e+00
   1.2000000e+00  -5.6523890e+00
   1.2500000e+00  -5.3754326e+00
   1.3000000e+00  -4.8917062e+00
   1.3500000e+00  -4.2516146e+00
   1.4000000e+00  -3.5087187e+00
   1.4500000e+00  -2.7163984e+00
   1.5000000e+00  -1.9247871e+00
   1.5500000e+00  -1.1781487e+00
   1.6000000e+00  -5.1282861e-01
   1.6500000e+00   4.4133063e-02
   1.7000000e+00   4.7568918e-01
   1.7500000e+00   7.7478280e-01
   1.8000000e+00   9.4370872e-01
   1.8500000e+00   9.9293181e-01
   1.9000000e+00   9.3948444e-01
   1.9500000e+00   8.0508447e-01
   2.0000000e+00   6.1412397e-01
   2.0500000e+00   3.9167619e-01
   2.1000000e+00   1.6165587e-01
   2.1500000e+00  -5.4753165e-02
   2.2000000e+00  -2.4031677e-01
   2.2500000e+00  -3.8256118e-01
   2.3000000e+00  -4.7415445e-01
   2.3500000e+00  -5.1287035e-01
   2.4000000e+00  -5.0117517e-01
   2.4500000e+00  -4.4550288e-01
   2.5000000e+00  -3.5530083e-01
   2.5500000e+00  -2.4193934e-01
   2.6000000e+00  -1.1758016e-01
   2.6500000e+00   5.9053486e-03
   2.7000000e+00   1.1788910e-01
   2.7500000e+00   2.0974746e-01
   2.8000000e+00   2.7538785e-01
   2.8500000e+00   3.1151988e-01
   2.9000000e+00   3.1767171e-01
   2.9500000e+00   2.9597258e-01
   3.0000000e+00   2.5073937e-01
   3.0500000e+00   1.8791741e-01
   3.1000000e+00   1.1443389e-01
   3.1500000e+00   3.7524280e-02
   3.2000000e+00  -3.5910106e-02
   3.2500000e+00  -9.9862664e-02
   3.3000000e+00  -1.4965983e-01
   3.3500000e+00  -1.8225027e-01
   3.4000000e+00  -1.9633237e-01
   3.4500000e+00  -1.9232190e-01
   3.5000000e+00  -1.7217503e-01
   3.5500000e+00  -1.3909285e-01
   3.6000000e+00  -9.7141613e-02
   3.6500000e+00  -5.0827721e-02
   3.7000000e+00  -4.6671647e-03
   3.7500000e+00   3.7212871e-02
   3.8000000e+00   7.1408242e-02
   3.8500000e+00   9.5483558e-02
   3.9000000e+00   1.0811438e-01
   3.9500000e+00   1.0912091e-01
   4.0000000e+00   9.9397794e-02
   4.0500000e+00   8.0753689e-02
   4.1000000e+00   5.5680710e-02
   4.1500000e+00   2.7079134e-02
   4.2000000e+00  -2.0353580e-03
   4.2500000e+00  -2.8814707e-02


==> data_K_gamma_3_3.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e-02   2.6357394e+00
   1.0000000e-01   5.1629480e+00
   1.5000000e-01   7.4785239e+00
   2.0000000e-01   9.4899158e+00
   2.5000000e-01   1.1119649e+01
   3.0000000e-01   1.2309005e+01
   3.5000000e-01   1.3020653e+01
   4.0000000e-01   1.3240097e+01
   4.5000000e-01   1.2975884e+01
   5.0000000e-01   1.2258560e+01
   5.5000000e-01   1.1138488e+01
   6.0000000e-01   9.6826533e+00
   6.5000000e-01   7.9706751e+00
   7.0000000e-01   6.0902684e+00
   7.5000000e-01   4.1324348e+00
   8.0000000e-01   2.1866630e+00
   8.5000000e-01   3.3641543e-01
   9.0000000e-01  -1.3448527e+00
   9.5000000e-01  -2.7969316e+00
   1.0000000e+00  -3.9751994e+00
   1.0500000e+00  -4.8519715e+00
   1.1000000e+00  -5.4168284e+00
   1.1500000e+00  -5.6759518e+00
   1.2000000e+00  -5.6505632e+00
   1.2500000e+00  -5.3746050e+00
   1.3000000e+00  -4.8918488e+00
   1.3500000e+00  -4.2526366e+00
   1.4000000e+00  -3.5104767e+00
   1.4500000e+00  -2.7187095e+00
   1.5000000e+00  -1.9274444e+00
   1.5500000e+00  -1.1809374e+00
   1.6000000e+00  -5.1554204e-01
   1.6500000e+00   4.1679220e-02
   1.7000000e+00   4.7364499e-01
   1.7500000e+00   7.7325548e-01
   1.8000000e+00   9.4275777e-01
   1.8500000e+00   9.9256808e-01
   1.9000000e+00   9.3967288e-01
   1.9500000e+00   8.0575028e-01
   2.0000000e+00   6.1516136e-01
   2.0500000e+00   3.9295904e-01
   2.1000000e+00   1.6304918e-01
   2.1500000e+00  -5.3381760e-02
   2.2000000e+00  -2.3908657e-01
   2.2500000e+00  -3.8156966e-01
   2.3000000e+00  -4.7347088e-01
   2.3500000e+00  -5.1253211e-01
   2.4000000e+00  -5.0118697e-01
   2.4500000e+00  -4.4583863e-01
   2.5000000e+00  -3.5590807e-01
   2.5500000e+00  -2.4274549e-01
   2.6000000e+00  -1.1850011e-01
   2.6500000e+00   4.9610548e-03
   2.7000000e+00   1.1700628e-01
   2.7500000e+00   2.0900106e-01
   2.8000000e+00   2.7483610e-01
   2.8500000e+00   3.1120024e-01
   2.9000000e+00   3.1759884e-01
   2.9500000e+00   2.9613844e-01
   3.0000000e+00   2.5111524e-01
   3.0500000e+00   1.8845764e-01
   3.1000000e+00   1.1508090e-01
   3.1500000e+00   3.8214336e-02
   3.2000000e+00  -3.5240923e-02
   3.2500000e+00  -9.9272757e-02
   3.3000000e+00  -1.4919721e-01
   3.3500000e+00  -1.8194885e-01
   3.4000000e+00  -1.9620971e-01
   3.4500000e+00  -1.9237855e-01
   3.5000000e+00  -1.7239537e-01
   3.5500000e+00  -1.3944739e-01
   3.6000000e+00  -9.7590381e-02
   3.6500000e+00  -5.1324422e-02
   3.7000000e+00  -5.1637119e-03
   3.7500000e+00   3.6761905e-02
   3.8000000e+00   7.1041630e-02
   3.8500000e+00   9.5230224e-02
   3.9000000e+00   1.0799126e-01
   3.9500000e+00   1.0913198e-01
   4.0000000e+00   9.9534402e-02
   4.0500000e+00   8.0995909e-02
   4.1000000e+00   5.5999764e-02
   4.1500000e+00   2.7440468e-02
   4.2000000e+00  -1.6686009e-03
   4.2500000e+00  -2.8478154e-02


==> data_b_K_gamma_0_1.dat <==
   2.0700000e+00   7.5152233e-04
   2.0747052e+00   8.1109332e-04
   2.0794211e+00   8.6867367e-04
   2.0841476e+00   9.2422224e-04
   2.0888850e+00   9.7769981e-04
   2.0936331e+00   1.0290690e-03
   2.0983920e+00   1.0782945e-03
   2.1031617e+00   1.1253429e-03
   2.1079423e+00   1.1701827e-03
   2.1127337e+00   1.2127848e-03
   2.1175360e+00   1.2531218e-03
   2.1223492e+00   1.2911688e-03
   2.1271734e+00   1.3269027e-03
   2.1320085e+00   1.3603029e-03
   2.1368547e+00   1.3913508e-03
   2.1417118e+00   1.4200302e-03
   2.1465800e+00   1.4463271e-03
   2.1514592e+00   1.4702296e-03
   2.1563496e+00   1.4917285e-03
   2.1612510e+00   1.5108167e-03
   2.1661636e+00   1.5274892e-03
   2.1710874e+00   1.5417439e-03
   2.1760223e+00   1.5535806e-03
   2.1809685e+00   1.5630016e-03
   2.1859259e+00   1.5700117e-03
   2.1908946e+00   1.5746179e-03
   2.1958746e+00   1.5768298e-03
   2.2008659e+00   1.5766592e-03
   2.2058685e+00   1.5741204e-03
   2.2108825e+00   1.5692300e-03
   2.2159080e+00   1.5620069e-03
   2.2209448e+00   1.5524727e-03
   2.2259931e+00   1.5406509e-03
   2.2310528e+00   1.5265677e-03
   2.2361241e+00   1.5102514e-03
   2.2412069e+00   1.4917327e-03
   2.2463012e+00   1.4710445e-03
   2.2514071e+00   1.4482221e-03
   2.2565246e+00   1.4233029e-03
   2.2616538e+00   1.3963265e-03
   2.2667946e+00   1.3673347e-03
   2.2719471e+00   1.3363715e-03
   2.2771113e+00   1.3034829e-03
   2.2822873e+00   1.2687170e-03
   2.2874750e+00   1.2321239e-03
   2.2926745e+00   1.1937556e-03
   2.2978858e+00   1.1536662e-03
   2.3031090e+00   1.1119116e-03
   2.3083440e+00   1.0685494e-03
   2.3135910e+00   1.0236390e-03
   2.3188499e+00   9.7724177e-04
   2.3241207e+00   9.2942044e-04
   2.3294035e+00   8.8023945e-04
   2.3346983e+00   8.2976478e-04
   2.3400051e+00   7.7806384e-04
   2.3453241e+00   7.2520547e-04
   2.3506551e+00   6.7125983e-04
   2.3559982e+00   6.1629833e-04
   2.3613534e+00   5.6039357e-04
   2.3667209e+00   5.0361927e-04
   2.3721005e+00   4.4605017e-04
   2.3774924e+00   3.8776196e-04
   2.3828965e+00   3.2883120e-04
   2.3883129e+00   2.6933526e-04
   2.3937416e+00   2.0935220e-04
   2.3991827e+00   1.4896070e-04
   2.4046361e+00   8.8239965e-05
   2.4101019e+00   2.7269666e-05
   2.4155802e+00   3.3870189e-05
   2.4210708e+00   9.5099323e-05
   2.4265740e+00   1.5633729e-04
   2.4320897e+00   2.1750356e-04
   2.4376179e+00   2.7851762e-04
   2.4431587e+00   3.3929907e-04
   2.4487121e+00   3.9976772e-04
   2.4542781e+00   4.5984366e-04
   2.4598568e+00   5.1944740e-04
   2.4654481e+00   5.7849993e-04
   2.4710521e+00   6.3692284e-04
   2.4766689e+00   6.9463840e-04
   2.4822985e+00   7.5156967e-04
   2.4879408e+00   8.0764059e-04
   2.4935960e+00   8.6277608e-04
   2.4992640e+00   9.1690212e-04
   2.5049449e+00   9.6994588e-04
   2.5106388e+00   1.0218358e-03
   2.5163455e+00   1.0725016e-03
   2.5220653e+00   1.1218747e-03
   2.5277980e+00   1.1698876e-03
   2.5335438e+00   1.2164750e-03
   2.5393026e+00   1.2615729e-03
   2.5450745e+00   1.3051193e-03
   2.5508596e+00   1.3470540e-03
   2.5566578e+00   1.3873190e-03
   2.5624691e+00   1.4258581e-03
   2.5682937e+00   1.4626175e-03
   2.5741315e+00   1.4975453e-03
   2.5799826e+00   1.5305924e-03
   2.5858470e+00   1.5617116e-03
   2.5917247e+00   1.5908584e-03
   2.5976158e+00   1.6179909e-03
   2.6035203e+00   1.6430696e-03
   2.6094381e+00   1.6660577e-03
   2.6153695e+00   1.6869212e-03
   2.6213143e+00   1.7056288e-03
   2.6272726e+00   1.7221522e-03
   2.6332445e+00   1.7364657e-03
   2.6392300e+00   1.7485468e-03
   2.6452290e+00   1.7583758e-03
   2.6512417e+00   1.7659361e-03
   2.6572681e+00   1.7712142e-03
   2.6633081e+00   1.7741994e-03
   2.6693619e+00   1.7748846e-03
   2.6754295e+00   1.7732654e-03
   2.6815108e+00   1.7693407e-03
   2.6876060e+00   1.7631128e-03
   2.6937150e+00   1.7545869e-03
   2.6998379e+00   1.7437715e-03
   2.7059747e+00   1.7306783e-03
   2.7121255e+00   1.7153223e-03
   2.7182903e+00   1.6977214e-03
   2.7244690e+00   1.6778971e-03
   2.7306618e+00   1.6558737e-03
   2.7368687e+00   1.6316789e-03
   2.7430897e+00   1.6053434e-03
   2.7493248e+00   1.5769009e-03
   2.7555742e+00   1.5463885e-03
   2.7618377e+00   1.5138459e-03
   2.7681154e+00   1.4793162e-03
   2.7744074e+00   1.4428450e-03
   2.7807138e+00   1.4044811e-03
   2.7870344e+00   1.3642760e-03
   2.7933694e+00   1.3222840e-03
   2.7997189e+00   1.2785620e-03
   2.8060827e+00   1.2331696e-03
   2.8124610e+00   1.1861689e-03
   2.8188539e+00   1.1376244e-03
   2.8252612e+00   1.0876032e-03
   2.8316831e+00   1.0361744e-03
   2.8381196e+00   9.8340955e-04
   2.8445708e+00   9.2938202e-04
   2.8510366e+00   8.7416737e-04
   2.8575171e+00   8.1784296e-04
   2.8640123e+00   7.6048796e-04
   2.8705223e+00   7.0218316e-04
   2.8770471e+00   6.4301091e-04
   2.8835867e+00   5.8305498e-04
   2.8901412e+00   5.2240043e-04
   2.8967106e+00   4.6113349e-04
   2.9032949e+00   3.9934142e-04
   2.9098942e+00   3.3711240e-04
   2.9165085e+00   2.7453536e-04
   2.9231378e+00   2.1169987e-04
   2.9297822e+00   1.4869598e-04
   2.9364417e+00   8.5614121e-05
   2.9431163e+00   2.2544890e-05
   2.9498061e+00   4.0421034e-05
   2.9565111e+00   1.0319307e-04
   2.9632314e+00   1.6568085e-04
   2.9699669e+00   2.2779442e-04
   2.9767177e+00   2.8944433e-04
   2.9834839e+00   3.5054182e-04
   2.9902655e+00   4.1099895e-04
   2.9970625e+00   4.7072878e-04
   3.0038749e+00   5.2964548e-04
   3.0107028e+00   5.8766449e-04
   3.0175462e+00   6.4470267e-04
   3.0244052e+00   7.0067846e-04
   3.0312798e+00   7.5551198e-04
   3.0381700e+00   8.0912524e-04
   3.0450758e+00   8.6144219e-04
   3.0519974e+00   9.1238896e-04
   3.0589347e+00   9.6189388e-04
   3.0658878e+00   1.0098877e-03
   3.0728566e+00   1.0563038e-03
   3.0798413e+00   1.1010779e-03
   3.0868419e+00   1.1441489e-03
   3.0938584e+00   1.1854581e-03
   3.1008908e+00   1.2249503e-03
   3.1079393e+00   1.2625731e-03
   3.1150037e+00   1.2982772e-03
   3.1220842e+00   1.3320169e-03
   3.1291808e+00   1.3637496e-03
   3.1362936e+00   1.3934365e-03
   3.1434225e+00   1.4210421e-03
   3.1505676e+00   1.4465345e-03
   3.1577289e+00   1.4698857e-03
   3.1649065e+00   1.4910714e-03
   3.1721005e+00   1.5100710e-03
   3.1793108e+00   1.5268678e-03
   3.1865375e+00   1.5414492e-03
   3.1937806e+00   1.5538061e-03
   3.2010401e+00   1.5639339e-03
   3.2083162e+00   1.5718316e-03
   3.2156088e+00   1.5775023e-03
   3.2229180e+00   1.5809531e-03
   3.2302438e+00   1.5821951e-03
   3.2375863e+00   1.5812432e-03
   3.2449454e+00   1.5781166e-03
   3.2523213e+00   1.5728381e-03
   3.2597139e+00   1.5654346e-03
   3.2671233e+00   1.5559366e-03
   3.2745496e+00   1.5443787e-03
   3.2819928e+00   1.5307990e-03
   3.2894529e+00   1.5152392e-03
   3.2969299e+00   1.4977448e-03
   3.3044239e+00   1.4783646e-03
   3.3119350e+00   1.4571509e-03
   3.3194631e+00   1.4341594e-03
   3.3270084e+00   1.4094486e-03
   3.3345708e+00   1.3830805e-03
   3.3421504e+00   1.3551198e-03
   3.3497472e+00   1.3256341e-03
   3.3573613e+00   1.2946937e-03
   3.3649927e+00   1.2623713e-03
   3.3726414e+00   1.2287422e-03
   3.3803076e+00   1.1938837e-03
   3.3879911e+00   1.1578753e-03
   3.3956921e+00   1.1207984e-03
   3.4034106e+00   1.0827361e-03
   3.4111467e+00   1.0437729e-03
   3.4189004e+00   1.0039950e-03
   3.4266716e+00   9.6348942e-04
   3.4344606e+00   9.2234437e-04
   3.4422672e+00   8.8064880e-04
   3.4500916e+00   8.3849227e-04
   3.4579338e+00   7.9596470e-04
   3.4657938e+00   7.5315624e-04
   3.4736716e+00   7.1015701e-04
   3.4815674e+00   6.6705695e-04
   3.4894811e+00   6.2394556e-04
   3.4974128e+00   5.8091172e-04
   3.5053626e+00   5.3804350e-04
   3.5133304e+00   4.9542792e-04
   3.5213163e+00   4.5315081e-04
   3.5293204e+00   4.1129653e-04
   3.5373426e+00   3.6994784e-04
   3.5453831e+00   3.2918567e-04
   3.5534419e+00   2.8908894e-04
   3.5615190e+00   2.4973437e-04
   3.5696145e+00   2.1119630e-04
   3.5777283e+00   1.7354651e-04
   3.5858606e+00   1.3685404e-04
   3.5940114e+00   1.0118505e-04
   3.6021807e+00   6.6602618e-05
   3.6103686e+00   3.3166637e-05
   3.6185751e+00   9.3362744e-07
   3.6268002e+00   3.0043376e-05
   3.6350440e+00   5.9714962e-05
   3.6433066e+00   8.8035462e-05
   3.6515880e+00   1.1496306e-04
   3.6598882e+00   1.4045989e-04
   3.6682072e+00   1.6449215e-04
   3.6765452e+00   1.8703013e-04
   3.6849021e+00   2.0804835e-04
   3.6932780e+00   2.2752556e-04
   3.7016729e+00   2.4544485e-04
   3.7100870e+00   2.6179362e-04
   3.7185201e+00   2.7656364e-04
   3.7269724e+00   2.8975107e-04
   3.7354440e+00   3.0135645e-04
   3.7439348e+00   3.1138468e-04
   3.7524448e+00   3.1984500e-04
   3.7609743e+00   3.2675099e-04
   3.7695231e+00   3.3212046e-04
   3.7780914e+00   3.3597542e-04
   3.7866791e+00   3.3834204e-04
   3.7952863e+00   3.3925050e-04
   3.8039131e+00   3.3873494e-04
   3.8125596e+00   3.3683332e-04
   3.8212256e+00   3.3358735e-04
   3.8299114e+00   3.2904228e-04
   3.8386169e+00   3.2324681e-04
   3.8473422e+00   3.1625295e-04
   3.8560874e+00   3.0811579e-04
   3.8648524e+00   2.9889339e-04
   3.8736373e+00   2.8864654e-04
   3.8824422e+00   2.7743861e-04
   3.8912672e+00   2.6533532e-04
   3.9001121e+00   2.5240454e-04
   3.9089772e+00   2.3871607e-04
   3.9178625e+00   2.2434139e-04
   3.9267679e+00   2.0935347e-04
   3.9356936e+00   1.9382649e-04
   3.9446395e+00   1.7783562e-04
   3.9536058e+00   1.6145675e-04
   3.9625925e+00   1.4476628e-04
   3.9715996e+00   1.2784080e-04
   3.9806272e+00   1.1075690e-04
   3.9896753e+00   9.3590865e-05
   3.9987440e+00   7.6418437e-05
   4.0078332e+00   5.9314548e-05
   4.0169432e+00   4.2353068e-05
   4.0260738e+00   2.5606549e-05
   4.0352252e+00   9.1459684e-06
   4.0443974e+00   6.9595119e-06
   4.0535905e+00   2.2642794e-05
   4.0628044e+00   3.7839081e-05
   4.0720393e+00   5.2486107e-05
   4.0812952e+00   6.6524360e-05
   4.0905721e+00   7.9897300e-05
   4.0998701e+00   9.2551565e-05
   4.1091893e+00   1.0443717e-04
   4.1185296e+00   1.1550767e-04
   4.1278912e+00   1.2572039e-04
   4.1372740e+00   1.3503652e-04
   4.1466782e+00   1.4342131e-04
   4.1561037e+00   1.5084419e-04
   4.1655507e+00   1.5727889e-04
   4.1750191e+00   1.6270354e-04
   4.1845090e+00   1.6710080e-04
   4.1940206e+00   1.7045786e-04
   4.2035537e+00   1.7276660e-04
   4.2131085e+00   1.7402352e-04
   4.2226851e+00   1.7422986e-04
   4.2322834e+00   1.7339156e-04
   4.2419035e+00   1.7151925e-04
   4.2515455e+00   1.6862823e-04
   4.2612094e+00   1.6473844e-04
   4.2708953e+00   1.5987436e-04
   4.2806032e+00   1.5406497e-04
   4.2903331e+00   1.4734361e-04
   4.3000852e+00   1.3974788e-04
   4.3098594e+00   1.3131953e-04
   4.3196559e+00   1.2210425e-04
   4.3294746e+00   1.1215156e-04
   4.3393156e+00   1.0151459e-04
   4.3491791e+00   9.0249880e-05
   4.3590649e+00   7.8417184e-05
   4.3689732e+00   6.6079215e-05
   4.3789040e+00   5.3301415e-05
   4.3888574e+00   4.0151691e-05
   4.3988334e+00   2.6700147e-05
   4.4088321e+00   1.3018799e-05
   4.4188535e+00   8.1871392e-07
   4.4288977e+00   1.4737432e-05
   4.4389648e+00   2.8661384e-05
   4.4490547e+00   4.2513906e-05
   4.4591675e+00   5.6217959e-05
   4.4693034e+00   6.9696462e-05
   4.4794623e+00   8.2872616e-05
   4.4896442e+00   9.5670242e-05
   4.4998493e+00   1.0801411e-04
   4.5100776e+00   1.1983027e-04
   4.5203292e+00   1.3104639e-04
   4.5306041e+00   1.4159208e-04
   4.5409023e+00   1.5139919e-04
   4.5512239e+00   1.6040218e-04
   4.5615690e+00   1.6853837e-04
   4.5719376e+00   1.7574826e-04
   4.5823298e+00   1.8197584e-04
   4.5927455e+00   1.8716882e-04
   4.6031850e+00   1.9127894e-04
   4.6136482e+00   1.9426219e-04
   4.6241352e+00   1.9607905e-04
   4.6346460e+00   1.9669469e-04
   4.6451807e+00   1.9607919e-04
   4.6557394e+00   1.9420773e-04
   4.6663220e+00   1.9106068e-04
   4.6769287e+00   1.8662383e-04
   4.6875595e+00   1.8088840e-04
   4.6982145e+00   1.7385124e-04
   4.7088937e+00   1.6551481e-04
   4.7195972e+00   1.5588726e-04
   4.7303250e+00   1.4498244e-04
   4.7410772e+00   1.3281991e-04
   4.7518538e+00   1.1942486e-04
   4.7626549e+00   1.0482813e-04
   4.7734806e+00   8.9066030e-05
   4.7843309e+00   7.2180306e-05
   4.7952058e+00   5.4217969e-05
   4.8061055e+00   3.5231138e-05
   4.8170299e+00   1.5276859e-05
   4.8279792e+00   5.5831105e-06
   4.8389534e+00   2.7282532e-05
   4.8499525e+00   4.9750947e-05
   4.8609766e+00   7.2913951e-05
   4.8720257e+00   9.6693499e-05
   4.8831000e+00   1.2100822e-04
   4.8941995e+00   1.4577377e-04
   4.9053241e+00   1.7090315e-04
   4.9164741e+00   1.9630713e-04
   4.9276494e+00   2.2189459e-04
   4.9388501e+00   2.4757296e-04
   4.9500763e+00   2.7324856e-04
   4.9613280e+00   2.9882711e-04
   4.9726052e+00   3.2421408e-04
   4.9839081e+00   3.4931513e-04
   4.9952367e+00   3.7403659e-04
   5.0065911e+00   3.9828584e-04
   5.0179712e+00   4.2197177e-04
   5.0293772e+00   4.4500517e-04
   5.0408092e+00   4.6729922e-04
   5.0522671e+00   4.8876983e-04
   5.0637511e+00   5.0933610e-04
   5.0752612e+00   5.2892069e-04
   5.0867974e+00   5.4745017e-04
   5.0983599e+00   5.6485544e-04
   5.1099486e+00   5.8107202e-04
   5.1215637e+00   5.9604039e-04
   5.1332052e+00   6.0970631e-04
   5.1448731e+00   6.2202106e-04
   5.1565676e+00   6.3294170e-04
   5.1682886e+00   6.4243130e-04
   5.1800363e+00   6.5045915e-04
   5.1918107e+00   6.5700086e-04
   5.2036119e+00   6.6203856e-04
   5.2154399e+00   6.6556096e-04
   5.2272948e+00   6.6756343e-04
   5.2391766e+00   6.6804801e-04
   5.2510854e+00   6.6702343e-04
   5.2630213e+00   6.6450504e-04
   5.2749843e+00   6.6051478e-04
   5.2869745e+00   6.5508103e-04
   5.2989920e+00   6.4823846e-04
   5.3110368e+00   6.4002789e-04
   5.3231089e+00   6.3049604e-04
   5.3352086e+00   6.1969531e-04
   5.3473357e+00   6.0768346e-04
   5.3594903e+00   5.9452336e-04
   5.3716726e+00   5.8028258e-04
   5.3838826e+00   5.6503310e-04
   5.3961204e+00   5.4885083e-04
   5.4083859e+00   5.3181529e-04
   5.4206794e+00   5.1400907e-04
   5.4330008e+00   4.9551746e-04
   5.4453502e+00   4.7642792e-04
   5.4577276e+00   4.5682960e-04
   5.4701332e+00   4.3681288e-04
   5.4825670e+00   4.1646878e-04
   5.4950291e+00   3.9588854e-04
   5.5075195e+00   3.7516301e-04
   5.5200382e+00   3.5438221e-04
   5.5325855e+00   3.3363477e-04
   5.5451612e+00   3.1300744e-04
   5.5577656e+00   2.9258459e-04
   5.5703985e+00   2.7244771e-04
   5.5830602e+00   2.5267499e-04
   5.5957507e+00   2.3334081e-04
   5.6084701e+00   2.1451537e-04
   5.6212183e+00   1.9626424e-04
   5.6339955e+00   1.7864804e-04
   5.6468018e+00   1.6172205e-04
   5.6596372e+00   1.4553593e-04
   5.6725017e+00   1.3013344e-04
   5.6853955e+00   1.1555220e-04
   5.6983186e+00   1.0182352e-04
   5.7112710e+00   8.8972196e-05
   5.7242530e+00   7.7016444e-05
   5.7372644e+00   6.5967809e-05
   5.7503054e+00   5.5831150e-05
   5.7633760e+00   4.6604657e-05
   5.7764764e+00   3.8279920e-05
   5.7896065e+00   3.0842040e-05
   5.8027664e+00   2.4269790e-05
   5.8159563e+00   1.8535811e-05
   5.8291762e+00   1.3606863e-05
   5.8424261e+00   9.4441101e-06
   5.8557061e+00   6.0034487e-06
   5.8690164e+00   3.2358738e-06
   5.8823568e+00   1.0878830e-06
   5.8957276e+00   4.9808692e-07
   5.9091288e+00   1.5831919e-06
   5.9225605e+00   2.2316842e-06
   5.9360226e+00   2.5103916e-06
   5.9495154e+00   2.4881751e-06
   5.9630389e+00   2.2353694e-06
   5.9765930e+00   1.8232101e-06
   5.9901780e+00   1.3232507e-06
   6.0037939e+00   8.0677508e-07
   6.0174407e+00   3.4420905e-07
   6.0311186e+00   4.5352689e-09
   6.0448275e+00   1.4528375e-07
   6.0585676e+00   4.0870089e-08
   6.0723390e+00   3.7902200e-07
   6.0861416e+00   1.1719798e-06
   6.0999756e+00   2.3914315e-06
   6.1138410e+00   4.0861754e-06
   6.1277380e+00   6.2999425e-06
   6.1416666e+00   9.0709971e-06
   6.1556268e+00   1.2431778e-05
   6.1696187e+00   1.6408587e-05
   6.1836425e+00   2.1021316e-05
   6.1976981e+00   2.6283238e-05
   6.2117857e+00   3.2200841e-05
   6.2259053e+00   3.8773714e-05
   6.2400570e+00   4.5994499e-05
   6.2542408e+00   5.3848894e-05
   6.2684569e+00   6.2315711e-05
   6.2827053e+00   7.1367000e-05
   6.2969861e+00   8.0968222e-05
   6.3112994e+00   9.1078487e-05
   6.3256452e+00   1.0165084e-04
   6.3400236e+00   1.1263261e-04
   6.3544347e+00   1.2396582e-04
   6.3688785e+00   1.3558758e-04
   6.3833552e+00   1.4743065e-04
   6.3978648e+00   1.5942394e-04
   6.4124073e+00   1.7149308e-04
   6.4269829e+00   1.8356103e-04
   6.4415917e+00   1.9554872e-04
   6.4562337e+00   2.0737575e-04
   6.4709089e+00   2.1896101e-04
   6.4856175e+00   2.3022340e-04
   6.5003595e+00   2.4108259e-04
   6.5151350e+00   2.5145962e-04
   6.5299442e+00   2.6127770e-04
   6.5447869e+00   2.7046286e-04
   6.5596635e+00   2.7894462e-04
   6.5745738e+00   2.8665668e-04
   6.5895180e+00   2.9353750e-04
   6.6044962e+00   2.9953092e-04
   6.6195085e+00   3.0458671e-04
   6.6345548e+00   3.0866105e-04
   6.6496354e+00   3.1171704e-04
   6.6647502e+00   3.1372502e-04
   6.6798994e+00   3.1466299e-04
   6.6950831e+00   3.1451683e-04
   6.7103012e+00   3.1328051e-04
   6.7255540e+00   3.1095627e-04
   6.7408414e+00   3.0755466e-04
   6.7561635e+00   3.0309450e-04
   6.7715205e+00   2.9760288e-04
   6.7869124e+00   2.9111491e-04
   6.8023393e+00   2.8367355e-04
   6.8178012e+00   2.7532928e-04
   6.8332983e+00   2.6613975e-04
   6.8488306e+00   2.5616930e-04
   6.8643983e+00   2.4548845e-04
   6.8800013e+00   2.3417337e-04
   6.8956397e+00   2.2230520e-04
   6.9113138e+00   2.0996940e-04
   6.9270234e+00   1.9725500e-04
   6.9427688e+00   1.8425387e-04
   6.9585499e+00   1.7105987e-04
   6.9743669e+00   1.5776805e-04
   6.9902199e+00   1.4447381e-04
   7.0061089e+00   1.3127204e-04
   7.0220340e+00   1.1825624e-04
   7.0379953e+00   1.0551773e-04
   7.0539929e+00   9.3144755e-05
   7.0700269e+00   8.1221694e-05
   7.0860973e+00   6.9828288e-05
   7.1022043e+00   5.9038894e-05
   7.1183478e+00   4.8921789e-05
   7.1345280e+00   3.9538538e-05
   7.1507451e+00   3.0943412e-05
   7.1669990e+00   2.3182882e-05
   7.1832898e+00   1.6295192e-05
   7.1996176e+00   1.0309996e-05
   7.2159826e+00   5.2480973e-06
   7.2323848e+00   1.1212630e-06
   7.2488242e+00   2.0678662e-06
   7.2653011e+00   4.3257729e-06
   7.2818153e+00   5.6679689e-06
   7.2983671e+00   6.1188054e-06
   7.3149566e+00   5.7111926e-06
   7.3315837e+00   4.4862276e-06
   7.3482487e+00   2.4927361e-06
   7.3649515e+00   2.1327002e-07
   7.3816923e+00   3.5692122e-06
   7.3984711e+00   7.5066381e-06
   7.4152881e+00   1.1951979e-05
   7.4321433e+00   1.6827364e-05
   7.4490368e+00   2.2051488e-05
   7.4659687e+00   2.7540511e-05
   7.4829391e+00   3.3208997e-05
   7.4999480e+00   3.8970868e-05
   7.5169957e+00   4.4740370e-05
   7.5340821e+00   5.0433034e-05
   7.5512073e+00   5.5966627e-05
   7.5683714e+00   6.1262086e-05
   7.5855746e+00   6.6244402e-05
   7.6028169e+00   7.0843479e-05
   7.6200983e+00   7.4994922e-05
   7.6374191e+00   7.8640767e-05
   7.6547792e+00   8.1730137e-05
   7.6721787e+00   8.4219813e-05
   7.6896179e+00   8.6074719e-05
   7.7070966e+00   8.7268303e-05
   7.7246151e+00   8.7782824e-05
   7.7421734e+00   8.7609528e-05
   7.7597716e+00   8.6748715e-05
   7.7774099e+00   8.5209692e-05
   7.7950882e+00   8.3010618e-05
   7.8128067e+00   8.0178239e-05
   7.8305654e+00   7.6747506e-05
   7.8483646e+00   7.2761098e-05
   7.8662042e+00   6.8268836e-05
   7.8840843e+00   6.3327010e-05
   7.9020051e+00   5.7997619e-05
   7.9199666e+00   5.2347528e-05
   7.9379690e+00   4.6447568e-05
   7.9560122e+00   4.0371571e-05
   7.9740965e+00   3.4195366e-05
   7.9922219e+00   2.7995745e-05
   8.0103885e+00   2.1849405e-05
   8.0285964e+00   1.5831892e-05
   8.0468457e+00   1.0016554e-05
   8.0651364e+00   4.4735142e-06
   8.0834687e+00   7.3131262e-07
   8.1018427e+00   5.5371557e-06
   8.1202585e+00   9.8892565e-06
   8.1387161e+00   1.3739661e-05
   8.1572157e+00   1.7047919e-05
   8.1757573e+00   1.9781691e-05
   8.1943411e+00   2.1917236e-05
   8.2129671e+00   2.3439786e-05
   8.2316354e+00   2.4343801e-05
   8.2503462e+00   2.4633084e-05
   8.2690995e+00   2.4320773e-05
   8.2878955e+00   2.3429194e-05
   8.3067341e+00   2.1989582e-05
   8.3256156e+00   2.0041668e-05
   8.3445400e+00   1.7633145e-05
   8.3635075e+00   1.4819006e-05
   8.3825180e+00   1.1660770e-05
   8.4015717e+00   8.2256122e-06
   8.4206688e+00   4.5853889e-06
   8.4398093e+00   8.1559591e-07
   8.4589932e+00   3.0057455e-06
   8.4782208e+00   6.7992497e-06
   8.4974921e+00   1.0485361e-05
   8.5168072e+00   1.3985563e-05
   8.5361661e+00   1.7223589e-05
   8.5555691e+00   2.0126605e-05
   8.5750162e+00   2.2626366e-05
   8.5945075e+00   2.4660305e-05
   8.6140431e+00   2.6172553e-05
   8.6336232e+00   2.7114876e-05
   8.6532477e+00   2.7447494e-05
   8.6729168e+00   2.7139793e-05
   8.6926306e+00   2.6170896e-05
   8.7123893e+00   2.4530102e-05
   8.7321928e+00   2.2217160e-05
   8.7520414e+00   1.9242401e-05
   8.7719351e+00   1.5626697e-05
   8.7918740e+00   1.1401263e-05
   8.8118582e+00   6.6072930e-06
   8.8318878e+00   1.2954404e-06
   8.8519630e+00   4.4748592e-06
   8.8720838e+00   1.0636205e-05
   8.8922504e+00   1.7114185e-05
   8.9124628e+00   2.3828450e-05
   8.9327211e+00   3.0693889e-05
   8.9530255e+00   3.7621898e-05
   8.9733760e+00   4.4521715e-05
   8.9937728e+00   5.1301797e-05
   9.0142159e+00   5.7871239e-05
   9.0347055e+00   6.4141175e-05
   9.0552417e+00   7.0026183e-05
   9.0758246e+00   7.5445628e-05
   9.0964542e+00   8.0324958e-05
   9.1171308e+00   8.4596899e-05
   9.1378543e+00   8.8202551e-05
   9.1586250e+00   9.1092359e-05
   9.1794428e+00   9.3226931e-05
   9.2003080e+00   9.4577705e-05
   9.2212206e+00   9.5127439e-05
   9.2421808e+00   9.4870519e-05
   9.2631886e+00   9.3813081e-05
   9.2842441e+00   9.1972928e-05
   9.3053475e+00   8.9379266e-05
   9.3264989e+00   8.6072239e-05
   9.3476983e+00   8.2102280e-05
   9.3689459e+00   7.7529283e-05
   9.3902419e+00   7.2421614e-05
   9.4115862e+00   6.6854973e-05
   9.4329791e+00   6.0911122e-05
   9.4544205e+00   5.4676510e-05
   9.4759108e+00   4.8240806e-05
   9.4974498e+00   4.1695378e-05
   9.5190378e+00   3.5131736e-05
   9.5406749e+00   2.8639967e-05
   9.5623612e+00   2.2307199e-05
   9.5840968e+00   1.6216111e-05
   9.6058817e+00   1.0443525e-05
   9.6277162e+00   5.0590985e-06
   9.6496004e+00   1.2415782e-07
   9.6715342e+00   4.3093263e-06
   9.6935179e+00   8.1995812e-06
   9.7155516e+00   1.1515687e-05
   9.7376354e+00   1.4238023e-05
   9.7597694e+00   1.6358501e-05
   9.7819537e+00   1.7880578e-05
   9.8041884e+00   1.8819036e-05
   9.8264736e+00   1.9199555e-05
   9.8488095e+00   1.9058059e-05
   9.8711962e+00   1.8439862e-05
   9.8936338e+00   1.7398630e-05
   9.9161223e+00   1.5995167e-05
   9.9386620e+00   1.4296063e-05
   9.9612529e+00   1.2372214e-05
   9.9838952e+00   1.0297257e-05
   1.0006589e+01   8.1459446e-06
   1.0029334e+01   5.9924948e-06
   1.0052131e+01   3.9089438e-06
   1.0074980e+01   1.9635466e-06
   1.0097881e+01   2.1925157e-07
   1.0120834e+01   1.2677154e-06
   1.0143839e+01   2.4491255e-06
   1.0166896e+01   3.2858529e-06
   1.0190006e+01   3.7487853e-06
   1.0213168e+01   3.8195174e-06
   1.0236383e+01   3.4908108e-06
   1.0259650e+01   2.7668063e-06
   1.0282971e+01   1.6629816e-06
   1.0306344e+01   2.0585201e-07
   1.0329771e+01   1.5675821e-06
   1.0353251e+01   3.6106327e-06
   1.0376784e+01   5.8679516e-06
   1.0400371e+01   8.2767677e-06
   1.0424011e+01   1.0768310e-05
   1.0447706e+01   1.3269387e-05
   1.0471454e+01   1.5704088e-05
   1.0495256e+01   1.7995568e-05
   1.0519112e+01   2.0067886e-05
   1.0543022e+01   2.1847839e-05
   1.0566987e+01   2.3266766e-05
   1.0591006e+01   2.4262273e-05
   1.0615079e+01   2.4779837e-05
   1.0639208e+01   2.4774252e-05
   1.0663391e+01   2.4210880e-05
   1.0687629e+01   2.3066681e-05
   1.0711923e+01   2.1330983e-05
   1.0736271e+01   1.9005984e-05
   1.0760675e+01   1.6106954e-05
   1.0785135e+01   1.2662144e-05
   1.0809649e+01   8.7123923e-06
   1.0834220e+01   4.3104247e-06
   1.0858847e+01   4.8012305e-07
   1.0883529e+01   5.5859555e-06
   1.0908268e+01   1.0925607e-05
   1.0933063e+01   1.6411145e-05
   1.0957914e+01   2.1950041e-05
   1.0982822e+01   2.7447174e-05
   1.1007786e+01   3.2806924e-05
   1.1032807e+01   3.7935291e-05
   1.1057885e+01   4.2742004e-05
   1.1083020e+01   4.7142566e-05
   1.1108212e+01   5.1060175e-05
   1.1133461e+01   5.4427488e-05
   1.1158768e+01   5.7188168e-05
   1.1184132e+01   5.9298180e-05
   1.1209554e+01   6.0726812e-05
   1.1235034e+01   6.1457367e-05
   1.1260572e+01   6.1487530e-05
   1.1286167e+01   6.0829386e-05
   1.1311821e+01   5.9509085e-05
   1.1337533e+01   5.7566163e-05
   1.1363304e+01   5.5052526e-05
   1.1389133e+01   5.2031133e-05
   1.1415021e+01   4.8574394e-05
   1.1440968e+01   4.4762329e-05
   1.1466973e+01   4.0680534e-05
   1.1493038e+01   3.6418009e-05
   1.1519162e+01   3.2064895e-05
   1.1545346e+01   2.7710184e-05
   1.1571589e+01   2.3439466e-05
   1.1597891e+01   1.9332766e-05
   1.1624254e+01   1.5462539e-05
   1.1650676e+01   1.1891870e-05
   1.1677158e+01   8.6729321e-06
   1.1703701e+01   5.8457540e-06
   1.1730304e+01   3.4373198e-06
   1.1756967e+01   1.4610404e-06
   1.1783691e+01   8.3392056e-08
   1.1810476e+01   1.2097588e-06
   1.1837321e+01   1.9446819e-06
   1.1864228e+01   2.3266195e-06
   1.1891196e+01   2.4045166e-06
   1.1918225e+01   2.2361454e-06
   1.1945315e+01   1.8861837e-06
   1.1972468e+01   1.4240839e-06
   1.1999681e+01   9.2179476e-07
   1.2026957e+01   4.5140169e-07
   1.2054295e+01   8.2756326e-08
   1.2081695e+01   1.1883433e-07
   1.2109157e+01   9.4787979e-08
   1.2136681e+01   2.0477101e-07
   1.2164268e+01   8.1929067e-07
   1.2191918e+01   1.7763873e-06
   1.2219631e+01   3.0908049e-06
   1.2247406e+01   4.7637756e-06
   1.2275245e+01   6.7828050e-06
   1.2303147e+01   9.1218950e-06
   1.2331113e+01   1.1742204e-05
   1.2359142e+01   1.4593125e-05
   1.2387234e+01   1.7613766e-05
   1.2415391e+01   2.0734767e-05
   1.2443612e+01   2.3880432e-05
   1.2471896e+01   2.6971090e-05
   1.2500245e+01   2.9925613e-05
   1.2528659e+01   3.2664034e-05
   1.2557137e+01   3.5110152e-05
   1.2585680e+01   3.7194067e-05
   1.2614287e+01   3.8854543e-05
   1.2642960e+01   4.0041134e-05
   1.2671698e+01   4.0715981e-05
   1.2700501e+01   4.0855242e-05
   1.2729370e+01   4.0450084e-05
   1.2758304e+01   3.9507197e-05
   1.2787304e+01   3.8048818e-05
   1.2816370e+01   3.6112250e-05
   1.2845502e+01   3.3748881e-05
   1.2874700e+01   3.1022733e-05
   1.2903965e+01   2.8008580e-05
   1.2933296e+01   2.4789690e-05
   1.2962694e+01   2.1455268e-05
   1.2992159e+01   1.8097670e-05
   1.3021690e+01   1.4809486e-05
   1.3051289e+01   1.1680589e-05
   1.3080955e+01   8.7952456e-06
   1.3110688e+01   6.2293880e-06
   1.3140489e+01   4.0481443e-06
   1.3170358e+01   2.3037127e-06
   1.3200295e+01   1.0336564e-06
   1.3230300e+01   2.5968506e-07
   1.3260373e+01   1.3032606e-08
   1.3290514e+01   2.0400692e-07
   1.3320724e+01   8.8308942e-07
   1.3351002e+01   1.9812929e-06
   1.3381349e+01   3.4420292e-06
   1.3411766e+01   5.1970682e-06
   1.3442251e+01   7.1689756e-06
   1.3472806e+01   9.2738817e-06
   1.3503430e+01   1.1424483e-05
   1.3534124e+01   1.3533168e-05
   1.3564887e+01   1.5515161e-05
   1.3595720e+01   1.7291556e-05
   1.3626624e+01   1.8792143e-05
   1.3657598e+01   1.9957903e-05
   1.3688642e+01   2.0743096e-05
   1.3719757e+01   2.1116839e-05
   1.3750942e+01   2.1064124e-05
   1.3782199e+01   2.0586237e-05
   1.3813526e+01   1.9700539e-05
   1.3844925e+01   1.8439636e-05
   1.3876395e+01   1.6849943e-05
   1.3907936e+01   1.4989716e-05
   1.3939549e+01   1.2926609e-05
   1.3971234e+01   1.0734856e-05
   1.4002991e+01   8.4921874e-06
   1.4034821e+01   6.2766002e-06
   1.4066722e+01   4.1631173e-06
   1.4098696e+01   2.2206584e-06
   1.4130743e+01   5.0915922e-07
   1.4162863e+01   9.2294331e-07
   1.4195056e+01   2.0407517e-06
   1.4227321e+01   2.8243845e-06
   1.4259661e+01   3.2698207e-06
   1.4292073e+01   3.3890701e-06
   1.4324560e+01   3.2096536e-06
   1.4357120e+01   2.7734081e-06
   1.4389754e+01   2.1346579e-06
   1.4422462e+01   1.3578220e-06
   1.4455245e+01   5.1455371e-07
   1.4488102e+01   3.1947074e-07
   1.4521034e+01   1.0679820e-06
   1.4554041e+01   1.6576182e-06
   1.4587123e+01   2.0213462e-06
   1.4620280e+01   2.1016524e-06
   1.4653512e+01   1.8533593e-06
   1.4686820e+01   1.2459388e-06
   1.4720204e+01   2.6521189e-07
   1.4753663e+01   1.0856500e-06
   1.4787199e+01   2.7858784e-06
   1.4820811e+01   4.7976384e-06
   1.4854499e+01   7.0673261e-06
   1.4888264e+01   9.5275877e-06
   1.4922105e+01   1.2099982e-05
   1.4956024e+01   1.4698178e-05
   1.4990019e+01   1.7231551e-05
   1.5024092e+01   1.9609025e-05
   1.5058242e+01   2.1742989e-05
   1.5092470e+01   2.3553119e-05
   1.5126776e+01   2.4969917e-05
   1.5161160e+01   2.5937819e-05
   1.5195621e+01   2.6417717e-05
   1.5230162e+01   2.6388769e-05
   1.5264780e+01   2.5849416e-05
   1.5299478e+01   2.4817536e-05
   1.5334254e+01   2.3329733e-05
   1.5369109e+01   2.1439770e-05
   1.5404044e+01   1.9216228e-05
   1.5439058e+01   1.6739470e-05
   1.5474151e+01   1.4098073e-05
   1.5509324e+01   1.1384867e-05
   1.5544578e+01   8.6927886e-06
   1.5579911e+01   6.1107261e-06
   1.5615325e+01   3.7195724e-06
   1.5650819e+01   1.5886676e-06
   1.5686394e+01   2.2718771e-07
   1.5722049e+01   1.6900005e-06
   1.5757786e+01   2.7800186e-06
   1.5793604e+01   3.4962521e-06
   1.5829503e+01   3.8560534e-06
   1.5865484e+01   3.8937718e-06
   1.5901547e+01   3.6585464e-06
   1.5937692e+01   3.2113455e-06
   1.5973919e+01   2.6214033e-06
   1.6010228e+01   1.9622342e-06
   1.6046620e+01   1.3074328e-06
   1.6083094e+01   7.2648032e-07
   1.6119652e+01   2.8078128e-07
   1.6156292e+01   2.0144190e-08
   1.6193016e+01   2.0098338e-08
   1.6229823e+01   1.7883168e-07
   1.6266714e+01   6.1800228e-07
   1.6303689e+01   1.2806134e-06
   1.6340748e+01   2.1328565e-06
   1.6377891e+01   3.1257572e-06
   1.6415118e+01   4.1979119e-06
   1.6452431e+01   5.2789771e-06
   1.6489827e+01   6.2937290e-06
   1.6527309e+01   7.1664718e-06
   1.6564877e+01   7.8255529e-06
   1.6602529e+01   8.2077320e-06
   1.6640267e+01   8.2621535e-06
   1.6678091e+01   7.9536898e-06
   1.6716001e+01   7.2654559e-06
   1.6753997e+01   6.2003358e-06
   1.6792079e+01   4.7814170e-06
   1.6830248e+01   3.0512887e-06
   1.6868504e+01   1.0702231e-06
   1.6906847e+01   1.0866753e-06
   1.6945277e+01   3.3332071e-06
   1.6983794e+01   5.5765034e-06
   1.7022398e+01   7.7218960e-06
   1.7061091e+01   9.6779587e-06
   1.7099871e+01   1.1361434e-05
   1.7138740e+01   1.2701754e-05
   1.7177697e+01   1.3644899e-05
   1.7216742e+01   1.4156342e-05
   1.7255877e+01   1.4222919e-05
   1.7295100e+01   1.3853487e-05
   1.7334412e+01   1.3078323e-05
   1.7373814e+01   1.1947291e-05
   1.7413305e+01   1.0526867e-05
   1.7452886e+01   8.8962033e-06
   1.7492557e+01   7.1424434e-06
   1.7532318e+01   5.3555813e-06
   1.7572170e+01   3.6231674e-06
   1.7612112e+01   2.0251857e-06
   1.7652145e+01   6.2942007e-07
   1.7692269e+01   5.1240069e-07
   1.7732484e+01   1.3674327e-06
   1.7772790e+01   1.9233394e-06
   1.7813189e+01   2.1885963e-06
   1.7853679e+01   2.1914531e-06
   1.7894261e+01   1.9776131e-06
   1.7934935e+01   1.6067732e-06
   1.7975702e+01   1.1482461e-06
   1.8016561e+01   6.7594690e-07
   1.8057513e+01   2.6307429e-07
   1.8098558e+01   2.3161032e-08
   1.8139697e+01   1.2640370e-07
   1.8180929e+01   5.2839223e-09
   1.8222255e+01   3.6347857e-07
   1.8263675e+01   9.8322042e-07
   1.8305189e+01   1.8368724e-06
   1.8346797e+01   2.8879379e-06
   1.8388500e+01   4.0828626e-06
   1.8430298e+01   5.3546488e-06
   1.8472190e+01   6.6274798e-06
   1.8514178e+01   7.8220438e-06
   1.8556262e+01   8.8611931e-06
   1.8598441e+01   9.6755453e-06
   1.8640716e+01   1.0208627e-05
   1.8683087e+01   1.0421189e-05
   1.8725554e+01   1.0294374e-05
   1.8768118e+01   9.8314834e-06
   1.8810778e+01   9.0582038e-06
   1.8853536e+01   8.0212438e-06
   1.8896390e+01   6.7854522e-06
   1.8939343e+01   5.4296000e-06
   1.8982392e+01   4.0411072e-06
   1.9025540e+01   2.7100758e-06
   1.9068786e+01   1.5230497e-06
   1.9112130e+01   5.5694863e-07
   1.9155572e+01   1.2638262e-07
   1.9199113e+01   4.8460335e-07
   1.9242754e+01   4.9794881e-07
   1.9286493e+01   1.7070261e-07
   1.9330332e+01   4.6905731e-07
   1.9374270e+01   1.3714396e-06
   1.9418309e+01   2.4683186e-06
   1.9462447e+01   3.6782598e-06
   1.9506686e+01   4.9124369e-06
   1.9551025e+01   6.0811022e-06
   1.9595465e+01   7.1001256e-06
   1.9640007e+01   7.8971063e-06
   1.9684649e+01   8.4165860e-06
   1.9729393e+01   8.6239561e-06
   1.9774238e+01   8.5077503e-06
   1.9819186e+01   8.0801346e-06
   1.9864236e+01   7.3755466e-06
   1.9909388e+01   6.4475844e-06
   1.9954642e+01   5.3643849e-06
   2.0000000e+01   4.2028555e-06


==> data_b_K_gamma_0_2.dat <==
   2.0700000e+00   7.0556317e-04
   2.0747052e+00   7.6625097e-04
   2.0794211e+00   8.2497195e-04
   2.0841476e+00   8.8168398e-04
   2.0888850e+00   9.3634679e-04
   2.0936331e+00   9.8892202e-04
   2.0983920e+00   1.0393732e-03
   2.1031617e+00   1.0876659e-03
   2.1079423e+00   1.1337676e-03
   2.1127337e+00   1.1776479e-03
   2.1175360e+00   1.2192784e-03
   2.1223492e+00   1.2586330e-03
   2.1271734e+00   1.2956874e-03
   2.1320085e+00   1.3304199e-03
   2.1368547e+00   1.3628106e-03
   2.1417118e+00   1.3928422e-03
   2.1465800e+00   1.4204993e-03
   2.1514592e+00   1.4457690e-03
   2.1563496e+00   1.4686407e-03
   2.1612510e+00   1.4891059e-03
   2.1661636e+00   1.5071588e-03
   2.1710874e+00   1.5227955e-03
   2.1760223e+00   1.5360148e-03
   2.1809685e+00   1.5468177e-03
   2.1859259e+00   1.5552077e-03
   2.1908946e+00   1.5611906e-03
   2.1958746e+00   1.5647745e-03
   2.2008659e+00   1.5659702e-03
   2.2058685e+00   1.5647904e-03
   2.2108825e+00   1.5612506e-03
   2.2159080e+00   1.5553685e-03
   2.2209448e+00   1.5471642e-03
   2.2259931e+00   1.5366602e-03
   2.2310528e+00   1.5238812e-03
   2.2361241e+00   1.5088544e-03
   2.2412069e+00   1.4916092e-03
   2.2463012e+00   1.4721773e-03
   2.2514071e+00   1.4505928e-03
   2.2565246e+00   1.4268918e-03
   2.2616538e+00   1.4011129e-03
   2.2667946e+00   1.3732967e-03
   2.2719471e+00   1.3434859e-03
   2.2771113e+00   1.3117255e-03
   2.2822873e+00   1.2780625e-03
   2.2874750e+00   1.2425458e-03
   2.2926745e+00   1.2052265e-03
   2.2978858e+00   1.1661575e-03
   2.3031090e+00   1.1253938e-03
   2.3083440e+00   1.0829920e-03
   2.3135910e+00   1.0390106e-03
   2.3188499e+00   9.9350998e-04
   2.3241207e+00   9.4655199e-04
   2.3294035e+00   8.9820022e-04
   2.3346983e+00   8.4851983e-04
   2.3400051e+00   7.9757744e-04
   2.3453241e+00   7.4544113e-04
   2.3506551e+00   6.9218035e-04
   2.3559982e+00   6.3786583e-04
   2.3613534e+00   5.8256954e-04
   2.3667209e+00   5.2636459e-04
   2.3721005e+00   4.6932516e-04
   2.3774924e+00   4.1152643e-04
   2.3828965e+00   3.5304449e-04
   2.3883129e+00   2.9395628e-04
   2.3937416e+00   2.3433947e-04
   2.3991827e+00   1.7427241e-04
   2.4046361e+00   1.1383402e-04
   2.4101019e+00   5.3103700e-05
   2.4155802e+00   7.8387219e-06
   2.4210708e+00   6.8913122e-05
   2.4265740e+00   1.3003915e-04
   2.4320897e+00   1.9113634e-04
   2.4376179e+00   2.5212417e-04
   2.4431587e+00   3.1292221e-04
   2.4487121e+00   3.7345014e-04
   2.4542781e+00   4.3362793e-04
   2.4598568e+00   4.9337587e-04
   2.4654481e+00   5.5261472e-04
   2.4710521e+00   6.1126575e-04
   2.4766689e+00   6.6925088e-04
   2.4822985e+00   7.2649277e-04
   2.4879408e+00   7.8291490e-04
   2.4935960e+00   8.3844168e-04
   2.4992640e+00   8.9299854e-04
   2.5049449e+00   9.4651205e-04
   2.5106388e+00   9.9890996e-04
   2.5163455e+00   1.0501214e-03
   2.5220653e+00   1.1000767e-03
   2.5277980e+00   1.1487081e-03
   2.5335438e+00   1.1959489e-03
   2.5393026e+00   1.2417345e-03
   2.5450745e+00   1.2860019e-03
   2.5508596e+00   1.3286900e-03
   2.5566578e+00   1.3697395e-03
   2.5624691e+00   1.4090933e-03
   2.5682937e+00   1.4466965e-03
   2.5741315e+00   1.4824960e-03
   2.5799826e+00   1.5164414e-03
   2.5858470e+00   1.5484844e-03
   2.5917247e+00   1.5785791e-03
   2.5976158e+00   1.6066823e-03
   2.6035203e+00   1.6327532e-03
   2.6094381e+00   1.6567536e-03
   2.6153695e+00   1.6786480e-03
   2.6213143e+00   1.6984038e-03
   2.6272726e+00   1.7159911e-03
   2.6332445e+00   1.7313827e-03
   2.6392300e+00   1.7445545e-03
   2.6452290e+00   1.7554855e-03
   2.6512417e+00   1.7641572e-03
   2.6572681e+00   1.7705547e-03
   2.6633081e+00   1.7746657e-03
   2.6693619e+00   1.7764814e-03
   2.6754295e+00   1.7759957e-03
   2.6815108e+00   1.7732061e-03
   2.6876060e+00   1.7681130e-03
   2.6937150e+00   1.7607200e-03
   2.6998379e+00   1.7510339e-03
   2.7059747e+00   1.7390649e-03
   2.7121255e+00   1.7248260e-03
   2.7182903e+00   1.7083338e-03
   2.7244690e+00   1.6896079e-03
   2.7306618e+00   1.6686711e-03
   2.7368687e+00   1.6455493e-03
   2.7430897e+00   1.6202716e-03
   2.7493248e+00   1.5928703e-03
   2.7555742e+00   1.5633807e-03
   2.7618377e+00   1.5318410e-03
   2.7681154e+00   1.4982927e-03
   2.7744074e+00   1.4627799e-03
   2.7807138e+00   1.4253500e-03
   2.7870344e+00   1.3860529e-03
   2.7933694e+00   1.3449415e-03
   2.7997189e+00   1.3020714e-03
   2.8060827e+00   1.2575007e-03
   2.8124610e+00   1.2112903e-03
   2.8188539e+00   1.1635035e-03
   2.8252612e+00   1.1142059e-03
   2.8316831e+00   1.0634657e-03
   2.8381196e+00   1.0113531e-03
   2.8445708e+00   9.5794051e-04
   2.8510366e+00   9.0330247e-04
   2.8575171e+00   8.4751537e-04
   2.8640123e+00   7.9065744e-04
   2.8705223e+00   7.3280865e-04
   2.8770471e+00   6.7405054e-04
   2.8835867e+00   6.1446617e-04
   2.8901412e+00   5.5413993e-04
   2.8967106e+00   4.9315747e-04
   2.9032949e+00   4.3160552e-04
   2.9098942e+00   3.6957181e-04
   2.9165085e+00   3.0714488e-04
   2.9231378e+00   2.4441400e-04
   2.9297822e+00   1.8146899e-04
   2.9364417e+00   1.1840009e-04
   2.9431163e+00   5.5297837e-05
   2.9498061e+00   7.7471111e-06
   2.9565111e+00   7.0644101e-05
   2.9632314e+00   1.3330264e-04
   2.9699669e+00   1.9563253e-04
   2.9767177e+00   2.5754404e-04
   2.9834839e+00   3.1894802e-04
   2.9902655e+00   3.7975611e-04
   2.9970625e+00   4.3988080e-04
   3.0038749e+00   4.9923567e-04
   3.0107028e+00   5.5773548e-04
   3.0175462e+00   6.1529632e-04
   3.0244052e+00   6.7183579e-04
   3.0312798e+00   7.2727313e-04
   3.0381700e+00   7.8152932e-04
   3.0450758e+00   8.3452730e-04
   3.0519974e+00   8.8619204e-04
   3.0589347e+00   9.3645070e-04
   3.0658878e+00   9.8523277e-04
   3.0728566e+00   1.0324702e-03
   3.0798413e+00   1.0780975e-03
   3.0868419e+00   1.1220519e-03
   3.0938584e+00   1.1642735e-03
   3.1008908e+00   1.2047051e-03
   3.1079393e+00   1.2432930e-03
   3.1150037e+00   1.2799861e-03
   3.1220842e+00   1.3147370e-03
   3.1291808e+00   1.3475014e-03
   3.1362936e+00   1.3782385e-03
   3.1434225e+00   1.4069110e-03
   3.1505676e+00   1.4334852e-03
   3.1577289e+00   1.4579312e-03
   3.1649065e+00   1.4802225e-03
   3.1721005e+00   1.5003367e-03
   3.1793108e+00   1.5182551e-03
   3.1865375e+00   1.5339630e-03
   3.1937806e+00   1.5474493e-03
   3.2010401e+00   1.5587073e-03
   3.2083162e+00   1.5677340e-03
   3.2156088e+00   1.5745303e-03
   3.2229180e+00   1.5791014e-03
   3.2302438e+00   1.5814561e-03
   3.2375863e+00   1.5816076e-03
   3.2449454e+00   1.5795728e-03
   3.2523213e+00   1.5753726e-03
   3.2597139e+00   1.5690318e-03
   3.2671233e+00   1.5605790e-03
   3.2745496e+00   1.5500467e-03
   3.2819928e+00   1.5374713e-03
   3.2894529e+00   1.5228925e-03
   3.2969299e+00   1.5063541e-03
   3.3044239e+00   1.4879030e-03
   3.3119350e+00   1.4675899e-03
   3.3194631e+00   1.4454685e-03
   3.3270084e+00   1.4215961e-03
   3.3345708e+00   1.3960329e-03
   3.3421504e+00   1.3688422e-03
   3.3497472e+00   1.3400901e-03
   3.3573613e+00   1.3098456e-03
   3.3649927e+00   1.2781803e-03
   3.3726414e+00   1.2451680e-03
   3.3803076e+00   1.2108852e-03
   3.3879911e+00   1.1754102e-03
   3.3956921e+00   1.1388235e-03
   3.4034106e+00   1.1012073e-03
   3.4111467e+00   1.0626457e-03
   3.4189004e+00   1.0232238e-03
   3.4266716e+00   9.8302839e-04
   3.4344606e+00   9.4214714e-04
   3.4422672e+00   9.0066868e-04
   3.4500916e+00   8.5868231e-04
   3.4579338e+00   8.1627785e-04
   3.4657938e+00   7.7354541e-04
   3.4736716e+00   7.3057521e-04
   3.4815674e+00   6.8745737e-04
   3.4894811e+00   6.4428168e-04
   3.4974128e+00   6.0113745e-04
   3.5053626e+00   5.5811324e-04
   3.5133304e+00   5.1529673e-04
   3.5213163e+00   4.7277443e-04
   3.5293204e+00   4.3063156e-04
   3.5373426e+00   3.8895180e-04
   3.5453831e+00   3.4781713e-04
   3.5534419e+00   3.0730760e-04
   3.5615190e+00   2.6750116e-04
   3.5696145e+00   2.2847347e-04
   3.5777283e+00   1.9029775e-04
   3.5858606e+00   1.5304454e-04
   3.5940114e+00   1.1678159e-04
   3.6021807e+00   8.1573674e-05
   3.6103686e+00   4.7482424e-05
   3.6185751e+00   1.4566199e-05
   3.6268002e+00   1.7120066e-05
   3.6350440e+00   4.7524993e-05
   3.6433066e+00   7.6600883e-05
   3.6515880e+00   1.0430384e-04
   3.6598882e+00   1.3059386e-04
   3.6682072e+00   1.5543495e-04
   3.6765452e+00   1.7879519e-04
   3.6849021e+00   2.0064685e-04
   3.6932780e+00   2.2096639e-04
   3.7016729e+00   2.3973459e-04
   3.7100870e+00   2.5693652e-04
   3.7185201e+00   2.7256164e-04
   3.7269724e+00   2.8660376e-04
   3.7354440e+00   2.9906107e-04
   3.7439348e+00   3.0993617e-04
   3.7524448e+00   3.1923599e-04
   3.7609743e+00   3.2697180e-04
   3.7695231e+00   3.3315917e-04
   3.7780914e+00   3.3781789e-04
   3.7866791e+00   3.4097193e-04
   3.7952863e+00   3.4264935e-04
   3.8039131e+00   3.4288221e-04
   3.8125596e+00   3.4170645e-04
   3.8212256e+00   3.3916182e-04
   3.8299114e+00   3.3529171e-04
   3.8386169e+00   3.3014303e-04
   3.8473422e+00   3.2376604e-04
   3.8560874e+00   3.1621423e-04
   3.8648524e+00   3.0754413e-04
   3.8736373e+00   2.9781510e-04
   3.8824422e+00   2.8708920e-04
   3.8912672e+00   2.7543093e-04
   3.9001121e+00   2.6290706e-04
   3.9089772e+00   2.4958642e-04
   3.9178625e+00   2.3553964e-04
   3.9267679e+00   2.2083895e-04
   3.9356936e+00   2.0555792e-04
   3.9446395e+00   1.8977127e-04
   3.9536058e+00   1.7355455e-04
   3.9625925e+00   1.5698394e-04
   3.9715996e+00   1.4013599e-04
   3.9806272e+00   1.2308734e-04
   3.9896753e+00   1.0591450e-04
   3.9987440e+00   8.8693559e-05
   4.0078332e+00   7.1499929e-05
   4.0169432e+00   5.4408106e-05
   4.0260738e+00   3.7491399e-05
   4.0352252e+00   2.0821681e-05
   4.0443974e+00   4.4691372e-06
   4.0535905e+00   1.1497982e-05
   4.0628044e+00   2.7013599e-05
   4.0720393e+00   4.2014045e-05
   4.0812952e+00   5.6438291e-05
   4.0905721e+00   7.0228160e-05
   4.0998701e+00   8.3328549e-05
   4.1091893e+00   9.5687621e-05
   4.1185296e+00   1.0725700e-04
   4.1278912e+00   1.1799196e-04
   4.1372740e+00   1.2785159e-04
   4.1466782e+00   1.3679891e-04
   4.1561037e+00   1.4480111e-04
   4.1655507e+00   1.5182957e-04
   4.1750191e+00   1.5786004e-04
   4.1845090e+00   1.6287274e-04
   4.1940206e+00   1.6685240e-04
   4.2035537e+00   1.6978837e-04
   4.2131085e+00   1.7167466e-04
   4.2226851e+00   1.7250995e-04
   4.2322834e+00   1.7229764e-04
   4.2419035e+00   1.7104585e-04
   4.2515455e+00   1.6876735e-04
   4.2612094e+00   1.6547960e-04
   4.2708953e+00   1.6120463e-04
   4.2806032e+00   1.5596899e-04
   4.2903331e+00   1.4980369e-04
   4.3000852e+00   1.4274404e-04
   4.3098594e+00   1.3482957e-04
   4.3196559e+00   1.2610383e-04
   4.3294746e+00   1.1661430e-04
   4.3393156e+00   1.0641218e-04
   4.3491791e+00   9.5552155e-05
   4.3590649e+00   8.4092272e-05
   4.3689732e+00   7.2093648e-05
   4.3789040e+00   5.9620259e-05
   4.3888574e+00   4.6738687e-05
   4.3988334e+00   3.3517852e-05
   4.4088321e+00   2.0028740e-05
   4.4188535e+00   6.3441122e-06
   4.4288977e+00   7.4617877e-06
   4.4389648e+00   2.1313541e-05
   4.4490547e+00   3.5134867e-05
   4.4591675e+00   4.8848940e-05
   4.4693034e+00   6.2378718e-05
   4.4794623e+00   7.5647268e-05
   4.4896442e+00   8.8578099e-05
   4.4998493e+00   1.0109549e-04
   4.5100776e+00   1.1312484e-04
   4.5203292e+00   1.2459297e-04
   4.5306041e+00   1.3542847e-04
   4.5409023e+00   1.4556204e-04
   4.5512239e+00   1.5492677e-04
   4.5615690e+00   1.6345847e-04
   4.5719376e+00   1.7109600e-04
   4.5823298e+00   1.7778151e-04
   4.5927455e+00   1.8346077e-04
   4.6031850e+00   1.8808341e-04
   4.6136482e+00   1.9160320e-04
   4.6241352e+00   1.9397825e-04
   4.6346460e+00   1.9517130e-04
   4.6451807e+00   1.9514985e-04
   4.6557394e+00   1.9388641e-04
   4.6663220e+00   1.9135864e-04
   4.6769287e+00   1.8754950e-04
   4.6875595e+00   1.8244736e-04
   4.6982145e+00   1.7604614e-04
   4.7088937e+00   1.6834537e-04
   4.7195972e+00   1.5935022e-04
   4.7303250e+00   1.4907157e-04
   4.7410772e+00   1.3752601e-04
   4.7518538e+00   1.2473580e-04
   4.7626549e+00   1.1072882e-04
   4.7734806e+00   9.5538548e-05
   4.7843309e+00   7.9203901e-05
   4.7952058e+00   6.1769154e-05
   4.8061055e+00   4.3283774e-05
   4.8170299e+00   2.3802255e-05
   4.8279792e+00   3.3839140e-06
   4.8389534e+00   1.7907327e-05
   4.8499525e+00   4.0003188e-05
   4.8609766e+00   6.2831298e-05
   4.8720257e+00   8.6315483e-05
   4.8831000e+00   1.1037608e-04
   4.8941995e+00   1.3493026e-04
   4.9053241e+00   1.5989237e-04
   4.9164741e+00   1.8517433e-04
   4.9276494e+00   2.1068595e-04
   4.9388501e+00   2.3633537e-04
   4.9500763e+00   2.6202948e-04
   4.9613280e+00   2.8767425e-04
   4.9726052e+00   3.1317523e-04
   4.9839081e+00   3.3843796e-04
   4.9952367e+00   3.6336838e-04
   5.0065911e+00   3.8787326e-04
   5.0179712e+00   4.1186066e-04
   5.0293772e+00   4.3524036e-04
   5.0408092e+00   4.5792423e-04
   5.0522671e+00   4.7982673e-04
   5.0637511e+00   5.0086525e-04
   5.0752612e+00   5.2096056e-04
   5.0867974e+00   5.4003714e-04
   5.0983599e+00   5.5802363e-04
   5.1099486e+00   5.7485308e-04
   5.1215637e+00   5.9046338e-04
   5.1332052e+00   6.0479750e-04
   5.1448731e+00   6.1780382e-04
   5.1565676e+00   6.2943637e-04
   5.1682886e+00   6.3965508e-04
   5.1800363e+00   6.4842599e-04
   5.1918107e+00   6.5572140e-04
   5.2036119e+00   6.6152006e-04
   5.2154399e+00   6.6580725e-04
   5.2272948e+00   6.6857488e-04
   5.2391766e+00   6.6982154e-04
   5.2510854e+00   6.6955248e-04
   5.2630213e+00   6.6777964e-04
   5.2749843e+00   6.6452157e-04
   5.2869745e+00   6.5980333e-04
   5.2989920e+00   6.5365635e-04
   5.3110368e+00   6.4611832e-04
   5.3231089e+00   6.3723295e-04
   5.3352086e+00   6.2704973e-04
   5.3473357e+00   6.1562372e-04
   5.3594903e+00   6.0301521e-04
   5.3716726e+00   5.8928940e-04
   5.3838826e+00   5.7451607e-04
   5.3961204e+00   5.5876919e-04
   5.4083859e+00   5.4212650e-04
   5.4206794e+00   5.2466910e-04
   5.4330008e+00   5.0648100e-04
   5.4453502e+00   4.8764865e-04
   5.4577276e+00   4.6826045e-04
   5.4701332e+00   4.4840627e-04
   5.4825670e+00   4.2817692e-04
   5.4950291e+00   4.0766368e-04
   5.5075195e+00   3.8695774e-04
   5.5200382e+00   3.6614969e-04
   5.5325855e+00   3.4532904e-04
   5.5451612e+00   3.2458367e-04
   5.5577656e+00   3.0399931e-04
   5.5703985e+00   2.8365913e-04
   5.5830602e+00   2.6364317e-04
   5.5957507e+00   2.4402794e-04
   5.6084701e+00   2.2488597e-04
   5.6212183e+00   2.0628538e-04
   5.6339955e+00   1.8828950e-04
   5.6468018e+00   1.7095654e-04
   5.6596372e+00   1.5433920e-04
   5.6725017e+00   1.3848445e-04
   5.6853955e+00   1.2343323e-04
   5.6983186e+00   1.0922024e-04
   5.7112710e+00   9.5873777e-05
   5.7242530e+00   8.3415589e-05
   5.7372644e+00   7.1860785e-05
   5.7503054e+00   6.1217789e-05
   5.7633760e+00   5.1488339e-05
   5.7764764e+00   4.2667528e-05
   5.7896065e+00   3.4743892e-05
   5.8027664e+00   2.7699546e-05
   5.8159563e+00   2.1510360e-05
   5.8291762e+00   1.6146184e-05
   5.8424261e+00   1.1571112e-05
   5.8557061e+00   7.7437866e-06
   5.8690164e+00   4.6177514e-06
   5.8823568e+00   2.1418295e-06
   5.8957276e+00   2.6054573e-07
   5.9091288e+00   1.0854220e-06
   5.9225605e+00   1.9587607e-06
   5.9360226e+00   2.4250139e-06
   5.9495154e+00   2.5520508e-06
   5.9630389e+00   2.4095147e-06
   5.9765930e+00   2.0682569e-06
   5.9901780e+00   1.5997587e-06
   6.0037939e+00   1.0755456e-06
   6.0174407e+00   5.6659881e-07
   6.0311186e+00   1.4276765e-07
   6.0448275e+00   1.2781208e-07
   6.0585676e+00   1.7928989e-07
   6.0723390e+00   5.1342331e-08
   6.0861416e+00   6.2371221e-07
   6.0999756e+00   1.5935522e-06
   6.1138410e+00   3.0122121e-06
   6.1277380e+00   4.9262042e-06
   6.1416666e+00   7.3767824e-06
   6.1556268e+00   1.0399562e-05
   6.1696187e+00   1.4024184e-05
   6.1836425e+00   1.8274016e-05
   6.1976981e+00   2.3165919e-05
   6.2117857e+00   2.8710048e-05
   6.2259053e+00   3.4909715e-05
   6.2400570e+00   4.1761308e-05
   6.2542408e+00   4.9254262e-05
   6.2684569e+00   5.7371090e-05
   6.2827053e+00   6.6087473e-05
   6.2969861e+00   7.5372405e-05
   6.3112994e+00   8.5188400e-05
   6.3256452e+00   9.5491749e-05
   6.3400236e+00   1.0623284e-04
   6.3544347e+00   1.1735652e-04
   6.3688785e+00   1.2880253e-04
   6.3833552e+00   1.4050596e-04
   6.3978648e+00   1.5239775e-04
   6.4124073e+00   1.6440529e-04
   6.4269829e+00   1.7645295e-04
   6.4415917e+00   1.8846275e-04
   6.4562337e+00   2.0035499e-04
   6.4709089e+00   2.1204894e-04
   6.4856175e+00   2.2346349e-04
   6.5003595e+00   2.3451790e-04
   6.5151350e+00   2.4513249e-04
   6.5299442e+00   2.5522932e-04
   6.5447869e+00   2.6473293e-04
   6.5596635e+00   2.7357098e-04
   6.5745738e+00   2.8167498e-04
   6.5895180e+00   2.8898087e-04
   6.6044962e+00   2.9542965e-04
   6.6195085e+00   3.0096796e-04
   6.6345548e+00   3.0554861e-04
   6.6496354e+00   3.0913106e-04
   6.6647502e+00   3.1168183e-04
   6.6798994e+00   3.1317492e-04
   6.6950831e+00   3.1359205e-04
   6.7103012e+00   3.1292295e-04
   6.7255540e+00   3.1116555e-04
   6.7408414e+00   3.0832602e-04
   6.7561635e+00   3.0441888e-04
   6.7715205e+00   2.9946690e-04
   6.7869124e+00   2.9350099e-04
   6.8023393e+00   2.8656004e-04
   6.8178012e+00   2.7869062e-04
   6.8332983e+00   2.6994665e-04
   6.8488306e+00   2.6038900e-04
   6.8643983e+00   2.5008502e-04
   6.8800013e+00   2.3910795e-04
   6.8956397e+00   2.2753639e-04
   6.9113138e+00   2.1545359e-04
   6.9270234e+00   2.0294678e-04
   6.9427688e+00   1.9010640e-04
   6.9585499e+00   1.7702532e-04
   6.9743669e+00   1.6379804e-04
   6.9902199e+00   1.5051985e-04
   7.0061089e+00   1.3728595e-04
   7.0220340e+00   1.2419066e-04
   7.0379953e+00   1.1132649e-04
   7.0539929e+00   9.8783349e-05
   7.0700269e+00   8.6647691e-05
   7.0860973e+00   7.5001739e-05
   7.1022043e+00   6.3922709e-05
   7.1183478e+00   5.3482095e-05
   7.1345280e+00   4.3745003e-05
   7.1507451e+00   3.4769537e-05
   7.1669990e+00   2.6606261e-05
   7.1832898e+00   1.9297722e-05
   7.1996176e+00   1.2878056e-05
   7.2159826e+00   7.3726728e-06
   7.2323848e+00   2.7980300e-06
   7.2488242e+00   8.3850632e-07
   7.2653011e+00   3.5387084e-06
   7.2818153e+00   5.3134406e-06
   7.2983671e+00   6.1825196e-06
   7.3149566e+00   6.1744815e-06
   7.3315837e+00   5.3262572e-06
   7.3482487e+00   3.6827592e-06
   7.3649515e+00   1.2963828e-06
   7.3816923e+00   1.7735740e-06
   7.3984711e+00   5.4615652e-06
   7.4152881e+00   9.6965218e-06
   7.4321433e+00   1.4402637e-05
   7.4490368e+00   1.9500208e-05
   7.4659687e+00   2.4906518e-05
   7.4829391e+00   3.0536758e-05
   7.4999480e+00   3.6304973e-05
   7.5169957e+00   4.2125025e-05
   7.5340821e+00   4.7911553e-05
   7.5512073e+00   5.3580939e-05
   7.5683714e+00   5.9052246e-05
   7.5855746e+00   6.4248134e-05
   7.6028169e+00   6.9095729e-05
   7.6200983e+00   7.3527455e-05
   7.6374191e+00   7.7481792e-05
   7.6547792e+00   8.0903975e-05
   7.6721787e+00   8.3746612e-05
   7.6896179e+00   8.5970209e-05
   7.7070966e+00   8.7543616e-05
   7.7246151e+00   8.8444357e-05
   7.7421734e+00   8.8658868e-05
   7.7597716e+00   8.8182622e-05
   7.7774099e+00   8.7020144e-05
   7.7950882e+00   8.5184910e-05
   7.8128067e+00   8.2699141e-05
   7.8305654e+00   7.9593485e-05
   7.8483646e+00   7.5906585e-05
   7.8662042e+00   7.1684555e-05
   7.8840843e+00   6.6980350e-05
   7.9020051e+00   6.1853048e-05
   7.9199666e+00   5.6367056e-05
   7.9379690e+00   5.0591233e-05
   7.9560122e+00   4.4597962e-05
   7.9740965e+00   3.8462163e-05
   7.9922219e+00   3.2260274e-05
   8.0103885e+00   2.6069202e-05
   8.0285964e+00   1.9965270e-05
   8.0468457e+00   1.4023156e-05
   8.0651364e+00   8.3148607e-06
   8.0834687e+00   2.9086930e-06
   8.1018427e+00   2.1316876e-06
   8.1202585e+00   6.7481790e-06
   8.1387161e+00   1.0889070e-05
   8.1572157e+00   1.4509789e-05
   8.1757573e+00   1.7573564e-05
   8.1943411e+00   2.0051971e-05
   8.2129671e+00   2.1925371e-05
   8.2316354e+00   2.3183230e-05
   8.2503462e+00   2.3824308e-05
   8.2690995e+00   2.3856715e-05
   8.2878955e+00   2.3297839e-05
   8.3067341e+00   2.2174140e-05
   8.3256156e+00   2.0520800e-05
   8.3445400e+00   1.8381261e-05
   8.3635075e+00   1.5806625e-05
   8.3825180e+00   1.2854939e-05
   8.4015717e+00   9.5903792e-06
   8.4206688e+00   6.0823234e-06
   8.4398093e+00   2.4043501e-06
   8.4589932e+00   1.3668424e-06
   8.4782208e+00   5.1525724e-06
   8.4974921e+00   8.8733534e-06
   8.5168072e+00   1.2450097e-05
   8.5361661e+00   1.5805323e-05
   8.5555691e+00   1.8864362e-05
   8.5750162e+00   2.1556523e-05
   8.5945075e+00   2.3816222e-05
   8.6140431e+00   2.5584040e-05
   8.6336232e+00   2.6807704e-05
   8.6532477e+00   2.7442972e-05
   8.6729168e+00   2.7454399e-05
   8.6926306e+00   2.6815986e-05
   8.7123893e+00   2.5511688e-05
   8.7321928e+00   2.3535775e-05
   8.7520414e+00   2.0893044e-05
   8.7719351e+00   1.7598864e-05
   8.7918740e+00   1.3679062e-05
   8.8118582e+00   9.1696480e-06
   8.8318878e+00   4.1163735e-06
   8.8519630e+00   1.4258599e-06
   8.8720838e+00   7.3937468e-06
   8.8922504e+00   1.3716461e-05
   8.9124628e+00   2.0316667e-05
   8.9327211e+00   2.7111645e-05
   8.9530255e+00   3.4014513e-05
   8.9733760e+00   4.0935526e-05
   8.9937728e+00   4.7783435e-05
   9.0142159e+00   5.4466889e-05
   9.0347055e+00   6.0895841e-05
   9.0552417e+00   6.6982959e-05
   9.0758246e+00   7.2645005e-05
   9.0964542e+00   7.7804151e-05
   9.1171308e+00   8.2389235e-05
   9.1378543e+00   8.6336914e-05
   9.1586250e+00   8.9592693e-05
   9.1794428e+00   9.2111833e-05
   9.2003080e+00   9.3860098e-05
   9.2212206e+00   9.4814336e-05
   9.2421808e+00   9.4962887e-05
   9.2631886e+00   9.4305800e-05
   9.2842441e+00   9.2854861e-05
   9.3053475e+00   9.0633423e-05
   9.3264989e+00   8.7676044e-05
   9.3476983e+00   8.4027936e-05
   9.3689459e+00   7.9744228e-05
   9.3902419e+00   7.4889065e-05
   9.4115862e+00   6.9534536e-05
   9.4329791e+00   6.3759480e-05
   9.4544205e+00   5.7648155e-05
   9.4759108e+00   5.1288821e-05
   9.4974498e+00   4.4772244e-05
   9.5190378e+00   3.8190147e-05
   9.5406749e+00   3.1633657e-05
   9.5623612e+00   2.5191742e-05
   9.5840968e+00   1.8949695e-05
   9.6058817e+00   1.2987677e-05
   9.6277162e+00   7.3793599e-06
   9.6496004e+00   2.1906751e-06
   9.6715342e+00   2.5212862e-06
   9.6935179e+00   6.7092133e-06
   9.7155516e+00   1.0336333e-05
   9.7376354e+00   1.3376966e-05
   9.7597694e+00   1.5816878e-05
   9.7819537e+00   1.7653404e-05
   9.8041884e+00   1.8895355e-05
   9.8264736e+00   1.9562700e-05
   9.8488095e+00   1.9686027e-05
   9.8711962e+00   1.9305801e-05
   9.8936338e+00   1.8471410e-05
   9.9161223e+00   1.7240054e-05
   9.9386620e+00   1.5675454e-05
   9.9612529e+00   1.3846439e-05
   9.9838952e+00   1.1825423e-05
   1.0006589e+01   9.6868108e-06
   1.0029334e+01   7.5053503e-06
   1.0052131e+01   5.3544843e-06
   1.0074980e+01   3.3047211e-06
   1.0097881e+01   1.4220652e-06
   1.0120834e+01   2.3345971e-07
   1.0143839e+01   1.6091641e-06
   1.0166896e+01   2.6608907e-06
   1.0190006e+01   3.3540314e-06
   1.0213168e+01   3.6643382e-06
   1.0236383e+01   3.5785082e-06
   1.0259650e+01   3.0945292e-06
   1.0282971e+01   2.2217719e-06
   1.0306344e+01   9.8082782e-07
   1.0329771e+01   5.9690980e-07
   1.0353251e+01   2.4699149e-06
   1.0376784e+01   4.5874355e-06
   1.0400371e+01   6.8906218e-06
   1.0424011e+01   9.3138541e-06
   1.0447706e+01   1.1786241e-05
   1.0471454e+01   1.4233260e-05
   1.0495256e+01   1.6578502e-05
   1.0519112e+01   1.8745485e-05
   1.0543022e+01   2.0659493e-05
   1.0566987e+01   2.2249401e-05
   1.0591006e+01   2.3449445e-05
   1.0615079e+01   2.4200893e-05
   1.0639208e+01   2.4453577e-05
   1.0663391e+01   2.4167252e-05
   1.0687629e+01   2.3312746e-05
   1.0711923e+01   2.1872866e-05
   1.0736271e+01   1.9843044e-05
   1.0760675e+01   1.7231699e-05
   1.0785135e+01   1.4060303e-05
   1.0809649e+01   1.0363143e-05
   1.0834220e+01   6.1867816e-06
   1.0858847e+01   1.5892276e-06
   1.0883529e+01   3.3611761e-06
   1.0908268e+01   8.5871174e-06
   1.0933063e+01   1.4003910e-05
   1.0957914e+01   1.9521277e-05
   1.0982822e+01   2.5045297e-05
   1.1007786e+01   3.0480446e-05
   1.1032807e+01   3.5731711e-05
   1.1057885e+01   4.0706713e-05
   1.1083020e+01   4.5317787e-05
   1.1108212e+01   4.9483973e-05
   1.1133461e+01   5.3132870e-05
   1.1158768e+01   5.6202298e-05
   1.1184132e+01   5.8641735e-05
   1.1209554e+01   6.0413481e-05
   1.1235034e+01   6.1493527e-05
   1.1260572e+01   6.1872093e-05
   1.1286167e+01   6.1553835e-05
   1.1311821e+01   6.0557688e-05
   1.1337533e+01   5.8916373e-05
   1.1363304e+01   5.6675553e-05
   1.1389133e+01   5.3892669e-05
   1.1415021e+01   5.0635489e-05
   1.1440968e+01   4.6980378e-05
   1.1466973e+01   4.3010373e-05
   1.1493038e+01   3.8813065e-05
   1.1519162e+01   3.4478381e-05
   1.1545346e+01   3.0096304e-05
   1.1571589e+01   2.5754586e-05
   1.1597891e+01   2.1536536e-05
   1.1624254e+01   1.7518925e-05
   1.1650676e+01   1.3770063e-05
   1.1677158e+01   1.0348125e-05
   1.1703701e+01   7.2997461e-06
   1.1730304e+01   4.6589386e-06
   1.1756967e+01   2.4463695e-06
   1.1783691e+01   6.6900832e-07
   1.1810476e+01   6.7983409e-07
   1.1837321e+01   1.6200761e-06
   1.1864228e+01   2.1840554e-06
   1.1891196e+01   2.4153581e-06
   1.1918225e+01   2.3673183e-06
   1.1945315e+01   2.1012295e-06
   1.1972468e+01   1.6843177e-06
   1.1999681e+01   1.1875331e-06
   1.2026957e+01   6.8322643e-07
   1.2054295e+01   2.4277542e-07
   1.2081695e+01   6.5765512e-08
   1.2109157e+01   1.7992258e-07
   1.2136681e+01   4.4896985e-08
   1.2164268e+01   3.8456907e-07
   1.2191918e+01   1.1426145e-06
   1.2219631e+01   2.2510214e-06
   1.2247406e+01   3.7183592e-06
   1.2275245e+01   5.5395427e-06
   1.2303147e+01   7.6958221e-06
   1.2331113e+01   1.0155212e-05
   1.2359142e+01   1.2873349e-05
   1.2387234e+01   1.5794765e-05
   1.2415391e+01   1.8854524e-05
   1.2443612e+01   2.1980203e-05
   1.2471896e+01   2.5094127e-05
   1.2500245e+01   2.8115817e-05
   1.2528659e+01   3.0964561e-05
   1.2557137e+01   3.3562035e-05
   1.2585680e+01   3.5834880e-05
   1.2614287e+01   3.7717167e-05
   1.2642960e+01   3.9152648e-05
   1.2671698e+01   4.0096743e-05
   1.2700501e+01   4.0518163e-05
   1.2729370e+01   4.0400134e-05
   1.2758304e+01   3.9741175e-05
   1.2787304e+01   3.8555373e-05
   1.2816370e+01   3.6872175e-05
   1.2845502e+01   3.4735664e-05
   1.2874700e+01   3.2203355e-05
   1.2903965e+01   2.9344532e-05
   1.2933296e+01   2.6238187e-05
   1.2962694e+01   2.2970609e-05
   1.2992159e+01   1.9632711e-05
   1.3021690e+01   1.6317172e-05
   1.3051289e+01   1.3115498e-05
   1.3080955e+01   1.0115083e-05
   1.3110688e+01   7.3963959e-06
   1.3140489e+01   5.0303568e-06
   1.3170358e+01   3.0760281e-06
   1.3200295e+01   1.5786788e-06
   1.3230300e+01   5.6830547e-07
   1.3260373e+01   5.8661214e-08
   1.3290514e+01   4.6834393e-08
   1.3320724e+01   5.1339566e-07
   1.3351002e+01   1.4231150e-06
   1.3381349e+01   2.7262288e-06
   1.3411766e+01   4.3602175e-06
   1.3442251e+01   6.2520347e-06
   1.3472806e+01   8.3207128e-06
   1.3503430e+01   1.0480254e-05
   1.3534124e+01   1.2642706e-05
   1.3564887e+01   1.4721307e-05
   1.3595720e+01   1.6633593e-05
   1.3626624e+01   1.8304346e-05
   1.3657598e+01   1.9668277e-05
   1.3688642e+01   2.0672341e-05
   1.3719757e+01   2.1277586e-05
   1.3750942e+01   2.1460483e-05
   1.3782199e+01   2.1213658e-05
   1.3813526e+01   2.0546014e-05
   1.3844925e+01   1.9482220e-05
   1.3876395e+01   1.8061595e-05
   1.3907936e+01   1.6336410e-05
   1.3939549e+01   1.4369688e-05
   1.3971234e+01   1.2232572e-05
   1.4002991e+01   1.0001371e-05
   1.4034821e+01   7.7543901e-06
   1.4066722e+01   5.5686844e-06
   1.4098696e+01   3.5168518e-06
   1.4130743e+01   1.6640093e-06
   1.4162863e+01   6.5070184e-08
   1.4195056e+01   1.2375582e-06
   1.4227321e+01   2.2157596e-06
   1.4259661e+01   2.8568942e-06
   1.4292073e+01   3.1643302e-06
   1.4324560e+01   3.1572904e-06
   1.4357120e+01   2.8700124e-06
   1.4389754e+01   2.3502509e-06
   1.4422462e+01   1.6571757e-06
   1.4455245e+01   8.5874987e-07
   1.4488102e+01   2.8691596e-08
   1.4521034e+01   7.5685275e-07
   1.4554041e+01   1.4227856e-06
   1.4587123e+01   1.8985357e-06
   1.4620280e+01   2.1213839e-06
   1.4653512e+01   2.0394907e-06
   1.4686820e+01   1.6144862e-06
   1.4720204e+01   8.2350267e-07
   1.4753663e+01   3.3944902e-07
   1.4787199e+01   1.8628311e-06
   1.4820811e+01   3.7176990e-06
   1.4854499e+01   5.8585977e-06
   1.4888264e+01   8.2252063e-06
   1.4922105e+01   1.0744671e-05
   1.4956024e+01   1.3334532e-05
   1.4990019e+01   1.5906125e-05
   1.5024092e+01   1.8368307e-05
   1.5058242e+01   2.0631358e-05
   1.5092470e+01   2.2610859e-05
   1.5126776e+01   2.4231406e-05
   1.5161160e+01   2.5429954e-05
   1.5195621e+01   2.6158665e-05
   1.5230162e+01   2.6387100e-05
   1.5264780e+01   2.6103661e-05
   1.5299478e+01   2.5316202e-05
   1.5334254e+01   2.4051770e-05
   1.5369109e+01   2.2355485e-05
   1.5404044e+01   2.0288595e-05
   1.5439058e+01   1.7925792e-05
   1.5474151e+01   1.5351904e-05
   1.5509324e+01   1.2658123e-05
   1.5544578e+01   9.9379353e-06
   1.5579911e+01   7.2829420e-06
   1.5615325e+01   4.7787854e-06
   1.5650819e+01   2.5013614e-06
   1.5686394e+01   5.1351365e-07
   1.5722049e+01   1.1376294e-06
   1.5757786e+01   2.4225399e-06
   1.5793604e+01   3.3302992e-06
   1.5829503e+01   3.8686768e-06
   1.5865484e+01   4.0632688e-06
   1.5901547e+01   3.9557365e-06
   1.5937692e+01   3.6012293e-06
   1.5973919e+01   3.0651217e-06
   1.6010228e+01   2.4192280e-06
   1.6046620e+01   1.7376922e-06
   1.6083094e+01   1.0927655e-06
   1.6119652e+01   5.5069591e-07
   1.6156292e+01   1.6795124e-07
   1.6193016e+01   1.2019905e-08
   1.6229823e+01   3.8692524e-08
   1.6266714e+01   3.3080411e-07
   1.6303689e+01   8.5714348e-07
   1.6340748e+01   1.5929723e-06
   1.6377891e+01   2.4973124e-06
   1.6415118e+01   3.5152196e-06
   1.6452431e+01   4.5808895e-06
   1.6489827e+01   5.6214344e-06
   1.6527309e+01   6.5611291e-06
   1.6564877e+01   7.3258928e-06
   1.6602529e+01   7.8477596e-06
   1.6640267e+01   8.0690830e-06
   1.6678091e+01   7.9462325e-06
   1.6716001e+01   7.4525627e-06
   1.6753997e+01   6.5804735e-06
   1.6792079e+01   5.3424282e-06
   1.6830248e+01   3.7708521e-06
   1.6868504e+01   1.9168975e-06
   1.6906847e+01   1.5187395e-07
   1.6945277e+01   2.3547779e-06
   1.6983794e+01   4.6020920e-06
   1.7022398e+01   6.7997168e-06
   1.7061091e+01   8.8541543e-06
   1.7099871e+01   1.0677523e-05
   1.7138740e+01   1.2192320e-05
   1.7177697e+01   1.3335651e-05
   1.7216742e+01   1.4062678e-05
   1.7255877e+01   1.4349069e-05
   1.7295100e+01   1.4192298e-05
   1.7334412e+01   1.3611711e-05
   1.7373814e+01   1.2647328e-05
   1.7413305e+01   1.1357459e-05
   1.7452886e+01   9.8152460e-06
   1.7492557e+01   8.1043437e-06
   1.7532318e+01   6.3139864e-06
   1.7572170e+01   4.5337376e-06
   1.7612112e+01   2.8482399e-06
   1.7652145e+01   1.3322888e-06
   1.7692269e+01   4.6536214e-08
   1.7732484e+01   9.6590456e-07
   1.7772790e+01   1.6817354e-06
   1.7813189e+01   2.0984816e-06
   1.7853679e+01   2.2341608e-06
   1.7894261e+01   2.1256287e-06
   1.7934935e+01   1.8257002e-06
   1.7975702e+01   1.3992286e-06
   1.8016561e+01   9.1839307e-07
   1.8057513e+01   4.5750325e-07
   1.8098558e+01   8.7662164e-08
   1.8139697e+01   1.2835372e-07
   1.8180929e+01   1.4065031e-07
   1.8222255e+01   8.4107611e-08
   1.8263675e+01   5.6015910e-07
   1.8305189e+01   1.2814358e-06
   1.8346797e+01   2.2217753e-06
   1.8388500e+01   3.3365624e-06
   1.8430298e+01   4.5657022e-06
   1.8472190e+01   5.8377353e-06
   1.8514178e+01   7.0748239e-06
   1.8556262e+01   8.1982700e-06
   1.8598441e+01   9.1341851e-06
   1.8640716e+01   9.8189131e-06
   1.8683087e+01   1.0203817e-05
   1.8725554e+01   1.0259078e-05
   1.8768118e+01   9.9762235e-06
   1.8810778e+01   9.3691750e-06
   1.8853536e+01   8.4737221e-06
   1.8896390e+01   7.3454292e-06
   1.8939343e+01   6.0561005e-06
   1.8982392e+01   4.6890310e-06
   1.9025540e+01   3.3333675e-06
   1.9068786e+01   2.0779698e-06
   1.9112130e+01   1.0052102e-06
   1.9155572e+01   1.8515671e-07
   1.9199113e+01   3.2942924e-07
   1.9242754e+01   5.0690677e-07
   1.9286493e+01   3.3908648e-07
   1.9330332e+01   1.5811084e-07
   1.9374270e+01   9.4573576e-07
   1.9418309e+01   1.9645709e-06
   1.9462447e+01   3.1393828e-06
   1.9506686e+01   4.3843623e-06
   1.9551025e+01   5.6093555e-06
   1.9595465e+01   6.7264227e-06
   1.9640007e+01   7.6562296e-06
   1.9684649e+01   8.3337840e-06
   1.9729393e+01   8.7130723e-06
   1.9774238e+01   8.7702322e-06
   1.9819186e+01   8.5050071e-06
   1.9864236e+01   7.9403594e-06
   1.9909388e+01   7.1202653e-06
   1.9954642e+01   6.1058562e-06
   2.0000000e+01   4.9702104e-06


==> data_b_K_gamma_0_3.dat <==
   2.0700000e+00   6.9977193e-04
   2.0747052e+00   7.6059862e-04
   2.0794211e+00   8.1946149e-04
   2.0841476e+00   8.7631831e-04
   2.0888850e+00   9.3112868e-04
   2.0936331e+00   9.8385409e-04
   2.0983920e+00   1.0344580e-03
   2.1031617e+00   1.0829057e-03
   2.1079423e+00   1.1291647e-03
   2.1127337e+00   1.1732044e-03
   2.1175360e+00   1.2149962e-03
   2.1223492e+00   1.2545139e-03
   2.1271734e+00   1.2917331e-03
   2.1320085e+00   1.3266319e-03
   2.1368547e+00   1.3591903e-03
   2.1417118e+00   1.3893907e-03
   2.1465800e+00   1.4172177e-03
   2.1514592e+00   1.4426583e-03
   2.1563496e+00   1.4657015e-03
   2.1612510e+00   1.4863389e-03
   2.1661636e+00   1.5045643e-03
   2.1710874e+00   1.5203739e-03
   2.1760223e+00   1.5337662e-03
   2.1809685e+00   1.5447421e-03
   2.1859259e+00   1.5533048e-03
   2.1908946e+00   1.5594600e-03
   2.1958746e+00   1.5632158e-03
   2.2008659e+00   1.5645825e-03
   2.2058685e+00   1.5635731e-03
   2.2108825e+00   1.5602026e-03
   2.2159080e+00   1.5544886e-03
   2.2209448e+00   1.5464511e-03
   2.2259931e+00   1.5361123e-03
   2.2310528e+00   1.5234970e-03
   2.2361241e+00   1.5086320e-03
   2.2412069e+00   1.4915467e-03
   2.2463012e+00   1.4722726e-03
   2.2514071e+00   1.4508436e-03
   2.2565246e+00   1.4272957e-03
   2.2616538e+00   1.4016674e-03
   2.2667946e+00   1.3739990e-03
   2.2719471e+00   1.3443332e-03
   2.2771113e+00   1.3127147e-03
   2.2822873e+00   1.2791905e-03
   2.2874750e+00   1.2438094e-03
   2.2926745e+00   1.2066223e-03
   2.2978858e+00   1.1676820e-03
   2.3031090e+00   1.1270432e-03
   2.3083440e+00   1.0847626e-03
   2.3135910e+00   1.0408986e-03
   2.3188499e+00   9.9551121e-04
   2.3241207e+00   9.4866236e-04
   2.3294035e+00   9.0041550e-04
   2.3346983e+00   8.5083567e-04
   2.3400051e+00   7.9998939e-04
   2.3453241e+00   7.4794467e-04
   2.3506551e+00   6.9477083e-04
   2.3559982e+00   6.4053854e-04
   2.3613534e+00   5.8531968e-04
   2.3667209e+00   5.2918729e-04
   2.3721005e+00   4.7221547e-04
   2.3774924e+00   4.1447934e-04
   2.3828965e+00   3.5605493e-04
   2.3883129e+00   2.9701912e-04
   2.3937416e+00   2.3744954e-04
   2.3991827e+00   1.7742448e-04
   2.4046361e+00   1.1702283e-04
   2.4101019e+00   5.6323969e-05
   2.4155802e+00   4.5923151e-06
   2.4210708e+00   6.5645915e-05
   2.4265740e+00   1.2675650e-04
   2.4320897e+00   1.8784360e-04
   2.4376179e+00   2.4882671e-04
   2.4431587e+00   3.0962537e-04
   2.4487121e+00   3.7015928e-04
   2.4542781e+00   4.3034838e-04
   2.4598568e+00   4.9011294e-04
   2.4654481e+00   5.4937367e-04
   2.4710521e+00   6.0805184e-04
   2.4766689e+00   6.6606930e-04
   2.4822985e+00   7.2334867e-04
   2.4879408e+00   7.7981337e-04
   2.4935960e+00   8.3538776e-04
   2.4992640e+00   8.8999719e-04
   2.5049449e+00   9.4356816e-04
   2.5106388e+00   9.9602834e-04
   2.5163455e+00   1.0473067e-03
   2.5220653e+00   1.0973337e-03
   2.5277980e+00   1.1460412e-03
   2.5335438e+00   1.1933626e-03
   2.5393026e+00   1.2392331e-03
   2.5450745e+00   1.2835896e-03
   2.5508596e+00   1.3263708e-03
   2.5566578e+00   1.3675174e-03
   2.5624691e+00   1.4069722e-03
   2.5682937e+00   1.4446799e-03
   2.5741315e+00   1.4805876e-03
   2.5799826e+00   1.5146444e-03
   2.5858470e+00   1.5468021e-03
   2.5917247e+00   1.5770147e-03
   2.5976158e+00   1.6052385e-03
   2.6035203e+00   1.6314328e-03
   2.6094381e+00   1.6555591e-03
   2.6153695e+00   1.6775819e-03
   2.6213143e+00   1.6974683e-03
   2.6272726e+00   1.7151881e-03
   2.6332445e+00   1.7307141e-03
   2.6392300e+00   1.7440220e-03
   2.6452290e+00   1.7550904e-03
   2.6512417e+00   1.7639009e-03
   2.6572681e+00   1.7704381e-03
   2.6633081e+00   1.7746898e-03
   2.6693619e+00   1.7766467e-03
   2.6754295e+00   1.7763027e-03
   2.6815108e+00   1.7736550e-03
   2.6876060e+00   1.7687039e-03
   2.6937150e+00   1.7614526e-03
   2.6998379e+00   1.7519080e-03
   2.7059747e+00   1.7400797e-03
   2.7121255e+00   1.7259808e-03
   2.7182903e+00   1.7096275e-03
   2.7244690e+00   1.6910394e-03
   2.7306618e+00   1.6702388e-03
   2.7368687e+00   1.6472517e-03
   2.7430897e+00   1.6221069e-03
   2.7493248e+00   1.5948364e-03
   2.7555742e+00   1.5654752e-03
   2.7618377e+00   1.5340617e-03
   2.7681154e+00   1.5006368e-03
   2.7744074e+00   1.4652447e-03
   2.7807138e+00   1.4279323e-03
   2.7870344e+00   1.3887497e-03
   2.7933694e+00   1.3477493e-03
   2.7997189e+00   1.3049867e-03
   2.8060827e+00   1.2605197e-03
   2.8124610e+00   1.2144092e-03
   2.8188539e+00   1.1667182e-03
   2.8252612e+00   1.1175122e-03
   2.8316831e+00   1.0668592e-03
   2.8381196e+00   1.0148294e-03
   2.8445708e+00   9.6149491e-04
   2.8510366e+00   9.0693021e-04
   2.8575171e+00   8.5121157e-04
   2.8640123e+00   7.9441709e-04
   2.8705223e+00   7.3662663e-04
   2.8770471e+00   6.7792165e-04
   2.8835867e+00   6.1838510e-04
   2.8901412e+00   5.5810130e-04
   2.8967106e+00   4.9715580e-04
   2.9032949e+00   4.3563528e-04
   2.9098942e+00   3.7362740e-04
   2.9165085e+00   3.1122066e-04
   2.9231378e+00   2.4850429e-04
   2.9297822e+00   1.8556807e-04
   2.9364417e+00   1.2250222e-04
   2.9431163e+00   5.9397270e-05
   2.9498061e+00   3.6561356e-06
   2.9565111e+00   6.6567334e-05
   2.9632314e+00   1.2924581e-04
   2.9699669e+00   1.9160136e-04
   2.9767177e+00   2.5354420e-04
   2.9834839e+00   3.1498515e-04
   2.9902655e+00   3.7583577e-04
   2.9970625e+00   4.3600852e-04
   3.0038749e+00   4.9541688e-04
   3.0107028e+00   5.5397553e-04
   3.0175462e+00   6.1160049e-04
   3.0244052e+00   6.6820924e-04
   3.0312798e+00   7.2372090e-04
   3.0381700e+00   7.7805635e-04
   3.0450758e+00   8.3113838e-04
   3.0519974e+00   8.8289184e-04
   3.0589347e+00   9.3324372e-04
   3.0658878e+00   9.8212338e-04
   3.0728566e+00   1.0294626e-03
   3.0798413e+00   1.0751957e-03
   3.0868419e+00   1.1192598e-03
   3.0938584e+00   1.1615946e-03
   3.1008908e+00   1.2021430e-03
   3.1079393e+00   1.2408509e-03
   3.1150037e+00   1.2776671e-03
   3.1220842e+00   1.3125439e-03
   3.1291808e+00   1.3454368e-03
   3.1362936e+00   1.3763047e-03
   3.1434225e+00   1.4051103e-03
   3.1505676e+00   1.4318195e-03
   3.1577289e+00   1.4564021e-03
   3.1649065e+00   1.4788315e-03
   3.1721005e+00   1.4990849e-03
   3.1793108e+00   1.5171436e-03
   3.1865375e+00   1.5329923e-03
   3.1937806e+00   1.5466199e-03
   3.2010401e+00   1.5580194e-03
   3.2083162e+00   1.5671874e-03
   3.2156088e+00   1.5741248e-03
   3.2229180e+00   1.5788363e-03
   3.2302438e+00   1.5813306e-03
   3.2375863e+00   1.5816206e-03
   3.2449454e+00   1.5797228e-03
   3.2523213e+00   1.5756580e-03
   3.2597139e+00   1.5694507e-03
   3.2671233e+00   1.5611293e-03
   3.2745496e+00   1.5507261e-03
   3.2819928e+00   1.5382771e-03
   3.2894529e+00   1.5238219e-03
   3.2969299e+00   1.5074040e-03
   3.3044239e+00   1.4890701e-03
   3.3119350e+00   1.4688706e-03
   3.3194631e+00   1.4468592e-03
   3.3270084e+00   1.4230927e-03
   3.3345708e+00   1.3976314e-03
   3.3421504e+00   1.3705382e-03
   3.3497472e+00   1.3418792e-03
   3.3573613e+00   1.3117230e-03
   3.3649927e+00   1.2801412e-03
   3.3726414e+00   1.2472074e-03
   3.3803076e+00   1.2129979e-03
   3.3879911e+00   1.1775911e-03
   3.3956921e+00   1.1410671e-03
   3.4034106e+00   1.1035083e-03
   3.4111467e+00   1.0649983e-03
   3.4189004e+00   1.0256225e-03
   3.4266716e+00   9.8546737e-04
   3.4344606e+00   9.4462064e-04
   3.4422672e+00   9.0317085e-04
   3.4500916e+00   8.6120728e-04
   3.4579338e+00   8.1881974e-04
   3.4657938e+00   7.7609832e-04
   3.4736716e+00   7.3313325e-04
   3.4815674e+00   6.9001467e-04
   3.4894811e+00   6.4683242e-04
   3.4974128e+00   6.0367583e-04
   3.5053626e+00   5.6063355e-04
   3.5133304e+00   5.1779330e-04
   3.5213163e+00   4.7524170e-04
   3.5293204e+00   4.3306407e-04
   3.5373426e+00   3.9134421e-04
   3.5453831e+00   3.5016420e-04
   3.5534419e+00   3.0960425e-04
   3.5615190e+00   2.6974246e-04
   3.5696145e+00   2.3065466e-04
   3.5777283e+00   1.9241422e-04
   3.5858606e+00   1.5509189e-04
   3.5940114e+00   1.1875561e-04
   3.6021807e+00   8.3470348e-05
   3.6103686e+00   4.9297970e-05
   3.6185751e+00   1.6297056e-05
   3.6268002e+00   1.5477223e-05
   3.6350440e+00   4.5973244e-05
   3.6433066e+00   7.5143058e-05
   3.6515880e+00   1.0294250e-04
   3.6598882e+00   1.2933132e-04
   3.6682072e+00   1.5427324e-04
   3.6765452e+00   1.7773607e-04
   3.6849021e+00   1.9969178e-04
   3.6932780e+00   2.2011658e-04
   3.7016729e+00   2.3899093e-04
   3.7100870e+00   2.5629962e-04
   3.7185201e+00   2.7203182e-04
   3.7269724e+00   2.8618104e-04
   3.7354440e+00   2.9874520e-04
   3.7439348e+00   3.0972659e-04
   3.7524448e+00   3.1913184e-04
   3.7609743e+00   3.2697196e-04
   3.7695231e+00   3.3326221e-04
   3.7780914e+00   3.3802212e-04
   3.7866791e+00   3.4127538e-04
   3.7952863e+00   3.4304978e-04
   3.8039131e+00   3.4337711e-04
   3.8125596e+00   3.4229308e-04
   3.8212256e+00   3.3983717e-04
   3.8299114e+00   3.3605253e-04
   3.8386169e+00   3.3098584e-04
   3.8473422e+00   3.2468717e-04
   3.8560874e+00   3.1720979e-04
   3.8648524e+00   3.0861003e-04
   3.8736373e+00   2.9894707e-04
   3.8824422e+00   2.8828280e-04
   3.8912672e+00   2.7668156e-04
   3.9001121e+00   2.6421000e-04
   3.9089772e+00   2.5093680e-04
   3.9178625e+00   2.3693249e-04
   3.9267679e+00   2.2226920e-04
   3.9356936e+00   2.0702043e-04
   3.9446395e+00   1.9126082e-04
   3.9536058e+00   1.7506589e-04
   3.9625925e+00   1.5851178e-04
   3.9715996e+00   1.4167502e-04
   3.9806272e+00   1.2463228e-04
   3.9896753e+00   1.0746007e-04
   3.9987440e+00   9.0234525e-05
   4.0078332e+00   7.3031111e-05
   4.0169432e+00   5.5924399e-05
   4.0260738e+00   3.8987788e-05
   4.0352252e+00   2.2293258e-05
   4.0443974e+00   5.9111184e-06
   4.0535905e+00   1.0090241e-05
   4.0628044e+00   2.5644585e-05
   4.0720393e+00   4.0688077e-05
   4.0812952e+00   5.5159497e-05
   4.0905721e+00   6.9000472e-05
   4.0998701e+00   8.2155680e-05
   4.1091893e+00   9.4573060e-05
   4.1185296e+00   1.0620400e-04
   4.1278912e+00   1.1700351e-04
   4.1372740e+00   1.2693041e-04
   4.1466782e+00   1.3594749e-04
   4.1561037e+00   1.4402161e-04
   4.1655507e+00   1.5112388e-04
   4.1750191e+00   1.5722976e-04
   4.1845090e+00   1.6231914e-04
   4.1940206e+00   1.6637648e-04
   4.2035537e+00   1.6939079e-04
   4.2131085e+00   1.7135577e-04
   4.2226851e+00   1.7226979e-04
   4.2322834e+00   1.7213594e-04
   4.2419035e+00   1.7096199e-04
   4.2515455e+00   1.6876044e-04
   4.2612094e+00   1.6554839e-04
   4.2708953e+00   1.6134759e-04
   4.2806032e+00   1.5618430e-04
   4.2903331e+00   1.5008921e-04
   4.3000852e+00   1.4309734e-04
   4.3098594e+00   1.3524794e-04
   4.3196559e+00   1.2658432e-04
   4.3294746e+00   1.1715367e-04
   4.3393156e+00   1.0700694e-04
   4.3491791e+00   9.6198615e-05
   4.3590649e+00   8.4786494e-05
   4.3689732e+00   7.2831499e-05
   4.3789040e+00   6.0397418e-05
   4.3888574e+00   4.7550663e-05
   4.3988334e+00   3.4360002e-05
   4.4088321e+00   2.0896284e-05
   4.4188535e+00   7.2321576e-06
   4.4288977e+00   6.5582292e-06
   4.4389648e+00   2.0399532e-05
   4.4490547e+00   3.4215525e-05
   4.4591675e+00   4.7929413e-05
   4.4693034e+00   6.1464167e-05
   4.4794623e+00   7.4742840e-05
   4.4896442e+00   8.7688910e-05
   4.4998493e+00   1.0022660e-04
   4.5100776e+00   1.1228123e-04
   4.5203292e+00   1.2377953e-04
   4.5306041e+00   1.3464996e-04
   4.5409023e+00   1.4482308e-04
   4.5512239e+00   1.5423182e-04
   4.5615690e+00   1.6281182e-04
   4.5719376e+00   1.7050170e-04
   4.5823298e+00   1.7724342e-04
   4.5927455e+00   1.8298250e-04
   4.6031850e+00   1.8766832e-04
   4.6136482e+00   1.9125435e-04
   4.6241352e+00   1.9369844e-04
   4.6346460e+00   1.9496301e-04
   4.6451807e+00   1.9501524e-04
   4.6557394e+00   1.9382733e-04
   4.6663220e+00   1.9137658e-04
   4.6769287e+00   1.8764560e-04
   4.6875595e+00   1.8262242e-04
   4.6982145e+00   1.7630058e-04
   4.7088937e+00   1.6867925e-04
   4.7195972e+00   1.5976323e-04
   4.7303250e+00   1.4956304e-04
   4.7410772e+00   1.3809487e-04
   4.7518538e+00   1.2538063e-04
   4.7626549e+00   1.1144783e-04
   4.7734806e+00   9.6329586e-05
   4.7843309e+00   8.0064462e-05
   4.7952058e+00   6.2696387e-05
   4.8061055e+00   4.4274495e-05
   4.8170299e+00   2.4852954e-05
   4.8279792e+00   4.4907755e-06
   4.8389534e+00   1.6748415e-05
   4.8499525e+00   3.8796613e-05
   4.8609766e+00   6.1581706e-05
   4.8720257e+00   8.5027763e-05
   4.8831000e+00   1.0905533e-04
   4.8941995e+00   1.3358179e-04
   4.9053241e+00   1.5852166e-04
   4.9164741e+00   1.8378700e-04
   4.9276494e+00   2.0928775e-04
   4.9388501e+00   2.3493215e-04
   4.9500763e+00   2.6062715e-04
   4.9613280e+00   2.8627878e-04
   4.9726052e+00   3.1179261e-04
   4.9839081e+00   3.3707415e-04
   4.9952367e+00   3.6202930e-04
   5.0065911e+00   3.8656478e-04
   5.0179712e+00   4.1058855e-04
   5.0293772e+00   4.3401025e-04
   5.0408092e+00   4.5674162e-04
   5.0522671e+00   4.7869693e-04
   5.0637511e+00   4.9979337e-04
   5.0752612e+00   5.1995146e-04
   5.0867974e+00   5.3909547e-04
   5.0983599e+00   5.5715370e-04
   5.1099486e+00   5.7405895e-04
   5.1215637e+00   5.8974876e-04
   5.1332052e+00   6.0416578e-04
   5.1448731e+00   6.1725800e-04
   5.1565676e+00   6.2897911e-04
   5.1682886e+00   6.3928863e-04
   5.1800363e+00   6.4815219e-04
   5.1918107e+00   6.5554169e-04
   5.2036119e+00   6.6143546e-04
   5.2154399e+00   6.6581835e-04
   5.2272948e+00   6.6868183e-04
   5.2391766e+00   6.7002406e-04
   5.2510854e+00   6.6984986e-04
   5.2630213e+00   6.6817075e-04
   5.2749843e+00   6.6500483e-04
   5.2869745e+00   6.6037675e-04
   5.2989920e+00   6.5431756e-04
   5.3110368e+00   6.4686452e-04
   5.3231089e+00   6.3806096e-04
   5.3352086e+00   6.2795603e-04
   5.3473357e+00   6.1660442e-04
   5.3594903e+00   6.0406610e-04
   5.3716726e+00   5.9040597e-04
   5.3838826e+00   5.7569353e-04
   5.3961204e+00   5.6000248e-04
   5.4083859e+00   5.4341036e-04
   5.4206794e+00   5.2599806e-04
   5.4330008e+00   5.0784942e-04
   5.4453502e+00   4.8905076e-04
   5.4577276e+00   4.6969037e-04
   5.4701332e+00   4.4985805e-04
   5.4825670e+00   4.2964458e-04
   5.4950291e+00   4.0914124e-04
   5.5075195e+00   3.8843924e-04
   5.5200382e+00   3.6762924e-04
   5.5325855e+00   3.4680086e-04
   5.5451612e+00   3.2604208e-04
   5.5577656e+00   3.0543884e-04
   5.5703985e+00   2.8507448e-04
   5.5830602e+00   2.6502927e-04
   5.5957507e+00   2.4537998e-04
   5.6084701e+00   2.2619943e-04
   5.6212183e+00   2.0755604e-04
   5.6339955e+00   1.8951349e-04
   5.6468018e+00   1.7213032e-04
   5.6596372e+00   1.5545965e-04
   5.6725017e+00   1.3954882e-04
   5.6853955e+00   1.2443918e-04
   5.6983186e+00   1.1016587e-04
   5.7112710e+00   9.6757610e-05
   5.7242530e+00   8.4236589e-05
   5.7372644e+00   7.2618362e-05
   5.7503054e+00   6.1911802e-05
   5.7633760e+00   5.2119091e-05
   5.7764764e+00   4.3235762e-05
   5.7896065e+00   3.5250784e-05
   5.8027664e+00   2.8146693e-05
   5.8159563e+00   2.1899770e-05
   5.8291762e+00   1.6480254e-05
   5.8424261e+00   1.1852612e-05
   5.8557061e+00   7.9758383e-06
   5.8690164e+00   4.8038009e-06
   5.8823568e+00   2.2856222e-06
   5.8957276e+00   3.6609676e-07
   5.9091288e+00   1.0138592e-06
   5.9225605e+00   1.9167275e-06
   5.9360226e+00   2.4078814e-06
   5.9495154e+00   2.5550558e-06
   5.9630389e+00   2.4277973e-06
   5.9765930e+00   2.0968985e-06
   5.9901780e+00   1.6338212e-06
   6.0037939e+00   1.1101104e-06
   6.0174407e+00   5.9680623e-07
   6.0311186e+00   1.6385598e-07
   6.0448275e+00   1.2046803e-07
   6.0585676e+00   1.9014109e-07
   6.0723390e+00   1.8055790e-08
   6.0861416e+00   5.6399629e-07
   6.0999756e+00   1.5036924e-06
   6.1138410e+00   2.8888052e-06
   6.1277380e+00   4.7661872e-06
   6.1416666e+00   7.1774598e-06
   6.1556268e+00   1.0158630e-05
   6.1696187e+00   1.3739750e-05
   6.1836425e+00   1.7944620e-05
   6.1976981e+00   2.2790545e-05
   6.2117857e+00   2.8288136e-05
   6.2259053e+00   3.4441171e-05
   6.2400570e+00   4.1246505e-05
   6.2542408e+00   4.8694041e-05
   6.2684569e+00   5.6766758e-05
   6.2827053e+00   6.5440792e-05
   6.2969861e+00   7.4685584e-05
   6.3112994e+00   8.4464078e-05
   6.3256452e+00   9.4732976e-05
   6.3400236e+00   1.0544306e-04
   6.3544347e+00   1.1653953e-04
   6.3688785e+00   1.2796247e-04
   6.3833552e+00   1.3964726e-04
   6.3978648e+00   1.5152512e-04
   6.4124073e+00   1.6352366e-04
   6.4269829e+00   1.7556744e-04
   6.4415917e+00   1.8757863e-04
   6.4562337e+00   1.9947764e-04
   6.4709089e+00   2.1118377e-04
   6.4856175e+00   2.2261594e-04
   6.5003595e+00   2.3369338e-04
   6.5151350e+00   2.4433631e-04
   6.5299442e+00   2.5446667e-04
   6.5447869e+00   2.6400883e-04
   6.5596635e+00   2.7289023e-04
   6.5745738e+00   2.8104211e-04
   6.5895180e+00   2.8840010e-04
   6.6044962e+00   2.9490486e-04
   6.6195085e+00   3.0050265e-04
   6.6345548e+00   3.0514587e-04
   6.6496354e+00   3.0879353e-04
   6.6647502e+00   3.1141169e-04
   6.6798994e+00   3.1297382e-04
   6.6950831e+00   3.1346115e-04
   6.7103012e+00   3.1286289e-04
   6.7255540e+00   3.1117641e-04
   6.7408414e+00   3.0840735e-04
   6.7561635e+00   3.0456968e-04
   6.7715205e+00   2.9968563e-04
   6.7869124e+00   2.9378559e-04
   6.8023393e+00   2.8690793e-04
   6.8178012e+00   2.7909872e-04
   6.8332983e+00   2.7041142e-04
   6.8488306e+00   2.6090645e-04
   6.8643983e+00   2.5065074e-04
   6.8800013e+00   2.3971718e-04
   6.8956397e+00   2.2818402e-04
   6.9113138e+00   2.1613424e-04
   6.9270234e+00   2.0365481e-04
   6.9427688e+00   1.9083599e-04
   6.9585499e+00   1.7777051e-04
   6.9743669e+00   1.6455279e-04
   6.9902199e+00   1.5127809e-04
   7.0061089e+00   1.3804165e-04
   7.0220340e+00   1.2493785e-04
   7.0379953e+00   1.1205934e-04
   7.0539929e+00   9.9496238e-05
   7.0700269e+00   8.7335237e-05
   7.0860973e+00   7.5658857e-05
   7.1022043e+00   6.4544661e-05
   7.1183478e+00   5.4064534e-05
   7.1345280e+00   4.4284015e-05
   7.1507451e+00   3.5261679e-05
   7.1669990e+00   2.7048594e-05
   7.1832898e+00   1.9687840e-05
   7.1996176e+00   1.3214107e-05
   7.2159826e+00   7.6533793e-06
   7.2323848e+00   3.0226994e-06
   7.2488242e+00   6.6997573e-07
   7.2653011e+00   3.4258277e-06
   7.2818153e+00   5.2551364e-06
   7.2983671e+00   6.1771466e-06
   7.3149566e+00   6.2198410e-06
   7.3315837e+00   5.4196214e-06
   7.3482487e+00   3.8209019e-06
   7.3649515e+00   1.4756147e-06
   7.3816923e+00   1.5573644e-06
   7.3984711e+00   5.2128660e-06
   7.4152881e+00   9.4201478e-06
   7.4321433e+00   1.4103676e-05
   7.4490368e+00   1.9183964e-05
   7.4659687e+00   2.4578451e-05
   7.4829391e+00   3.0202423e-05
   7.4999480e+00   3.5969958e-05
   7.5169957e+00   4.1794886e-05
   7.5340821e+00   4.7591751e-05
   7.5512073e+00   5.3276778e-05
   7.5683714e+00   5.8768811e-05
   7.5855746e+00   6.3990233e-05
   7.6028169e+00   6.8867837e-05
   7.6200983e+00   7.3333660e-05
   7.6374191e+00   7.7325752e-05
   7.6547792e+00   8.0788870e-05
   7.6721787e+00   8.3675106e-05
   7.6896179e+00   8.5944425e-05
   7.7070966e+00   8.7565102e-05
   7.7246151e+00   8.8514075e-05
   7.7421734e+00   8.8777180e-05
   7.7597716e+00   8.8349284e-05
   7.7774099e+00   8.7234311e-05
   7.7950882e+00   8.5445147e-05
   7.8128067e+00   8.3003441e-05
   7.8305654e+00   7.9939293e-05
   7.8483646e+00   7.6290833e-05
   7.8662042e+00   7.2103697e-05
   7.8840843e+00   6.7430411e-05
   7.9020051e+00   6.2329673e-05
   7.9199666e+00   5.6865566e-05
   7.9379690e+00   5.1106685e-05
   7.9560122e+00   4.5125215e-05
   7.9740965e+00   3.8995942e-05
   7.9922219e+00   3.2795242e-05
   8.0103885e+00   2.6600030e-05
   8.0285964e+00   2.0486706e-05
   8.0468457e+00   1.4530097e-05
   8.0651364e+00   8.8024185e-06
   8.0834687e+00   3.3722641e-06
   8.1018427e+00   1.6963623e-06
   8.1202585e+00   6.3449548e-06
   8.1387161e+00   1.0521345e-05
   8.1572157e+00   1.4180458e-05
   8.1757573e+00   1.7284977e-05
   8.1943411e+00   1.9805899e-05
   8.2129671e+00   2.1722981e-05
   8.2316354e+00   2.3025069e-05
   8.2503462e+00   2.3710290e-05
   8.2690995e+00   2.3786126e-05
   8.2878955e+00   2.3269343e-05
   8.3067341e+00   2.2185796e-05
   8.3256156e+00   2.0570091e-05
   8.3445400e+00   1.8465126e-05
   8.3635075e+00   1.5921504e-05
   8.3825180e+00   1.2996825e-05
   8.4015717e+00   9.7548703e-06
   8.4206688e+00   6.2646917e-06
   8.4398093e+00   2.5996084e-06
   8.4589932e+00   1.1638670e-06
   8.4782208e+00   4.9471618e-06
   8.4974921e+00   8.6708193e-06
   8.5168072e+00   1.2255701e-05
   8.5361661e+00   1.5624196e-05
   8.5555691e+00   1.8701425e-05
   8.5750162e+00   2.1416413e-05
   8.5945075e+00   2.3703215e-05
   8.6140431e+00   2.5501986e-05
   8.6336232e+00   2.6759965e-05
   8.6532477e+00   2.7432363e-05
   8.6729168e+00   2.7483142e-05
   8.6926306e+00   2.6885672e-05
   8.7123893e+00   2.5623245e-05
   8.7321928e+00   2.3689452e-05
   8.7520414e+00   2.1088396e-05
   8.7719351e+00   1.7834756e-05
   8.7918740e+00   1.3953681e-05
   8.8118582e+00   9.4805243e-06
   8.8318878e+00   4.4604151e-06
   8.8519630e+00   1.0523256e-06
   8.8720838e+00   6.9949197e-06
   8.8922504e+00   1.3297007e-05
   8.9124628e+00   1.9881648e-05
   8.9327211e+00   2.6666444e-05
   8.9530255e+00   3.3564749e-05
   8.9733760e+00   4.0486968e-05
   8.9937728e+00   4.7341916e-05
   9.0142159e+00   5.4038205e-05
   9.0347055e+00   6.0485668e-05
   9.0552417e+00   6.6596757e-05
   9.0758246e+00   7.2287929e-05
   9.0964542e+00   7.7480968e-05
   9.1171308e+00   8.2104245e-05
   9.1378543e+00   8.6093877e-05
   9.1586250e+00   8.9394768e-05
   9.1794428e+00   9.1961521e-05
   9.2003080e+00   9.3759198e-05
   9.2212206e+00   9.4763916e-05
   9.2421808e+00   9.4963261e-05
   9.2631886e+00   9.4356520e-05
   9.2842441e+00   9.2954721e-05
   9.3053475e+00   9.0780480e-05
   9.3264989e+00   8.7867645e-05
   9.3476983e+00   8.4260762e-05
   9.3689459e+00   8.0014347e-05
   9.3902419e+00   7.5191997e-05
   9.4115862e+00   6.9865330e-05
   9.4329791e+00   6.4112795e-05
   9.4544205e+00   5.8018351e-05
   9.4759108e+00   5.1670057e-05
   9.4974498e+00   4.5158574e-05
   9.5190378e+00   3.8575629e-05
   9.5406749e+00   3.2012450e-05
   9.5623612e+00   2.5558209e-05
   9.5840968e+00   1.9298502e-05
   9.6058817e+00   1.3313886e-05
   9.6277162e+00   7.6785130e-06
   9.6496004e+00   2.4588730e-06
   9.6715342e+00   2.2873173e-06
   9.6935179e+00   6.5120661e-06
   9.7155516e+00   1.0177876e-05
   9.7376354e+00   1.3258316e-05
   9.7597694e+00   1.5738381e-05
   9.7819537e+00   1.7614639e-05
   9.8041884e+00   1.8895145e-05
   9.8264736e+00   1.9599145e-05
   9.8488095e+00   1.9756543e-05
   9.8711962e+00   1.9407179e-05
   9.8936338e+00   1.8599887e-05
   9.9161223e+00   1.7391390e-05
   9.9386620e+00   1.5845025e-05
   9.9612529e+00   1.4029334e-05
   9.9838952e+00   1.2016551e-05
   1.0006589e+01   9.8810046e-06
   1.0029334e+01   7.6974816e-06
   1.0052131e+01   5.5395707e-06
   1.0074980e+01   3.4780342e-06
   1.0097881e+01   1.5792327e-06
   1.0120834e+01   9.6359065e-08
   1.0143839e+01   1.4955146e-06
   1.0166896e+01   2.5734651e-06
   1.0190006e+01   3.2949291e-06
   1.0213168e+01   3.6349376e-06
   1.0236383e+01   3.5794350e-06
   1.0259650e+01   3.1256404e-06
   1.0282971e+01   2.2821576e-06
   1.0306344e+01   1.0688291e-06
   1.0329771e+01   4.8366551e-07
   1.0353251e+01   2.3344623e-06
   1.0376784e+01   4.4334046e-06
   1.0400371e+01   6.7221570e-06
   1.0424011e+01   9.1355205e-06
   1.0447706e+01   1.1602921e-05
   1.0471454e+01   1.4050041e-05
   1.0495256e+01   1.6400557e-05
   1.0519112e+01   1.8577953e-05
   1.0543022e+01   2.0507356e-05
   1.0566987e+01   2.2117363e-05
   1.0591006e+01   2.3341819e-05
   1.0615079e+01   2.4121493e-05
   1.0639208e+01   2.4405619e-05
   1.0663391e+01   2.4153274e-05
   1.0687629e+01   2.3334531e-05
   1.0711923e+01   2.1931395e-05
   1.0736271e+01   1.9938457e-05
   1.0760675e+01   1.7363283e-05
   1.0785135e+01   1.4226491e-05
   1.0809649e+01   1.0561540e-05
   1.0834220e+01   6.4142072e-06
   1.0858847e+01   1.8417794e-06
   1.0883529e+01   3.0880435e-06
   1.0908268e+01   8.2984962e-06
   1.0933063e+01   1.3705328e-05
   1.0957914e+01   1.9218580e-05
   1.0982822e+01   2.4744511e-05
   1.1007786e+01   3.0187646e-05
   1.1032807e+01   3.5452883e-05
   1.1057885e+01   4.0447613e-05
   1.1083020e+01   4.5083808e-05
   1.1108212e+01   4.9280019e-05
   1.1133461e+01   5.2963240e-05
   1.1158768e+01   5.6070583e-05
   1.1184132e+01   5.8550734e-05
   1.1209554e+01   6.0365131e-05
   1.1235034e+01   6.1488859e-05
   1.1260572e+01   6.1911207e-05
   1.1286167e+01   6.1635896e-05
   1.1311821e+01   6.0680951e-05
   1.1337533e+01   5.9078222e-05
   1.1363304e+01   5.6872570e-05
   1.1389133e+01   5.4120722e-05
   1.1415021e+01   5.0889832e-05
   1.1440968e+01   4.7255776e-05
   1.1466973e+01   4.3301231e-05
   1.1493038e+01   3.9113576e-05
   1.1519162e+01   3.4782671e-05
   1.1545346e+01   3.0398582e-05
   1.1571589e+01   2.6049297e-05
   1.1597891e+01   2.1818498e-05
   1.1624254e+01   1.7783464e-05
   1.1650676e+01   1.4013133e-05
   1.1677158e+01   1.0566406e-05
   1.1703701e+01   7.4907281e-06
   1.1730304e+01   4.8209809e-06
   1.1756967e+01   2.5787350e-06
   1.1783691e+01   7.7187325e-07
   1.1810476e+01   6.0539632e-07
   1.1837321e+01   1.5721371e-06
   1.1864228e+01   2.1598983e-06
   1.1891196e+01   2.4115671e-06
   1.1918225e+01   2.3798893e-06
   1.1945315e+01   2.1256976e-06
   1.1972468e+01   1.7158989e-06
   1.1999681e+01   1.2212766e-06
   1.2026957e+01   7.1417152e-07
   1.2054295e+01   2.6611022e-07
   1.2081695e+01   5.4549596e-08
   1.2109157e+01   1.8488461e-07
   1.2136681e+01   6.9513231e-08
   1.2164268e+01   3.3752132e-07
   1.2191918e+01   1.0711522e-06
   1.2219631e+01   2.1540272e-06
   1.2247406e+01   3.5956263e-06
   1.2275245e+01   5.3917913e-06
   1.2303147e+01   7.5246872e-06
   1.2331113e+01   9.9632018e-06
   1.2359142e+01   1.2663777e-05
   1.2387234e+01   1.5571650e-05
   1.2415391e+01   1.8622476e-05
   1.2443612e+01   2.1744280e-05
   1.2471896e+01   2.4859680e-05
   1.2500245e+01   2.7888325e-05
   1.2528659e+01   3.0749455e-05
   1.2557137e+01   3.3364526e-05
   1.2585680e+01   3.5659790e-05
   1.2614287e+01   3.7568770e-05
   1.2642960e+01   3.9034529e-05
   1.2671698e+01   4.0011674e-05
   1.2700501e+01   4.0468003e-05
   1.2729370e+01   4.0385768e-05
   1.2758304e+01   3.9762465e-05
   1.2787304e+01   3.8611163e-05
   1.2816370e+01   3.6960311e-05
   1.2845502e+01   3.4853058e-05
   1.2874700e+01   3.2346077e-05
   1.2903965e+01   2.9507930e-05
   1.2933296e+01   2.6417032e-05
   1.2962694e+01   2.3159262e-05
   1.2992159e+01   1.9825303e-05
   1.3021690e+01   1.6507796e-05
   1.3051289e+01   1.3298400e-05
   1.3080955e+01   1.0284856e-05
   1.3110688e+01   7.5481524e-06
   1.3140489e+01   5.1598976e-06
   1.3170358e+01   3.1799804e-06
   1.3200295e+01   1.6546098e-06
   1.3230300e+01   6.1480386e-07
   1.3260373e+01   7.5384261e-08
   1.3290514e+01   3.4517533e-08
   1.3320724e+01   4.7382482e-07
   1.3351002e+01   1.3590618e-06
   1.3381349e+01   2.6413508e-06
   1.3411766e+01   4.2589262e-06
   1.3442251e+01   6.1393364e-06
   1.3472806e+01   8.2020277e-06
   1.3503430e+01   1.0361219e-05
   1.3534124e+01   1.2528969e-05
   1.3564887e+01   1.4618321e-05
   1.3595720e+01   1.6546415e-05
   1.3626624e+01   1.8237452e-05
   1.3657598e+01   1.9625399e-05
   1.3688642e+01   2.0656323e-05
   1.3719757e+01   2.1290286e-05
   1.3750942e+01   2.1502702e-05
   1.3782199e+01   2.1285113e-05
   1.3813526e+01   2.0645351e-05
   1.3844925e+01   1.9607071e-05
   1.3876395e+01   1.8208671e-05
   1.3907936e+01   1.6501631e-05
   1.3939549e+01   1.4548348e-05
   1.3971234e+01   1.2419524e-05
   1.4002991e+01   1.0191232e-05
   1.4034821e+01   7.9417593e-06
   1.4066722e+01   5.7483564e-06
   1.4098696e+01   3.6840284e-06
   1.4130743e+01   1.8144924e-06
   1.4162863e+01   1.9543198e-07
   1.4195056e+01   1.1298370e-06
   1.4227321e+01   2.1321880e-06
   1.4259661e+01   2.7979113e-06
   1.4292073e+01   3.1292901e-06
   1.4324560e+01   3.1444929e-06
   1.4357120e+01   2.8767791e-06
   1.4389754e+01   2.3730430e-06
   1.4422462e+01   1.6917506e-06
   1.4455245e+01   9.0034840e-07
   1.4488102e+01   7.2250136e-08
   1.4521034e+01   7.1647534e-07
   1.4554041e+01   1.3905753e-06
   1.4587123e+01   1.8790950e-06
   1.4620280e+01   2.1187180e-06
   1.4653512e+01   2.0568173e-06
   1.4686820e+01   1.6540782e-06
   1.4720204e+01   8.8657052e-07
   1.4753663e+01   2.5282886e-07
   1.4787199e+01   1.7537385e-06
   1.4820811e+01   3.5883414e-06
   1.4854499e+01   5.7122297e-06
   1.4888264e+01   8.0660027e-06
   1.4922105e+01   1.0577555e-05
   1.4956024e+01   1.3164971e-05
   1.4990019e+01   1.5739893e-05
   1.5024092e+01   1.8211239e-05
   1.5058242e+01   2.0489089e-05
   1.5092470e+01   2.2488576e-05
   1.5126776e+01   2.4133611e-05
   1.5161160e+01   2.5360264e-05
   1.5195621e+01   2.6119639e-05
   1.5230162e+01   2.6380120e-05
   1.5264780e+01   2.6128861e-05
   1.5299478e+01   2.5372455e-05
   1.5334254e+01   2.4136733e-05
   1.5369109e+01   2.2465699e-05
   1.5404044e+01   2.0419636e-05
   1.5439058e+01   1.8072467e-05
   1.5474151e+01   1.5508488e-05
   1.5509324e+01   1.2818614e-05
   1.5544578e+01   1.0096328e-05
   1.5579911e+01   7.4335025e-06
   1.5615325e+01   4.9163106e-06
   1.5650819e+01   2.6214137e-06
   1.5686394e+01   6.1261900e-07
   1.5722049e+01   1.0618313e-06
   1.5757786e+01   2.3711994e-06
   1.5793604e+01   3.3033216e-06
   1.5829503e+01   3.8647488e-06
   1.5865484e+01   4.0799470e-06
   1.5901547e+01   3.9895925e-06
   1.5937692e+01   3.6480462e-06
   1.5973919e+01   3.1201300e-06
   1.6010228e+01   2.4773709e-06
   1.6046620e+01   1.7939055e-06
   1.6083094e+01   1.1422581e-06
   1.6119652e+01   5.8921566e-07
   1.6156292e+01   1.9202214e-07
   1.6193016e+01   4.9022904e-09
   1.6229823e+01   2.7466751e-08
   1.6266714e+01   3.0104097e-07
   1.6303689e+01   8.0986083e-07
   1.6340748e+01   1.5303478e-06
   1.6377891e+01   2.4225662e-06
   1.6415118e+01   3.4324361e-06
   1.6452431e+01   4.4947893e-06
   1.6489827e+01   5.5371068e-06
   1.6527309e+01   6.4837398e-06
   1.6564877e+01   7.2603838e-06
   1.6602529e+01   7.7985566e-06
   1.6640267e+01   8.0398281e-06
   1.6678091e+01   7.9395571e-06
   1.6716001e+01   7.4699139e-06
   1.6753997e+01   6.6220057e-06
   1.6792079e+01   5.4069656e-06
   1.6830248e+01   3.8559265e-06
   1.6868504e+01   2.0188605e-06
   1.6906847e+01   3.7670712e-08
   1.6945277e+01   2.2337426e-06
   1.6983794e+01   4.4801061e-06
   1.7022398e+01   6.6828178e-06
   1.7061091e+01   8.7482055e-06
   1.7099871e+01   1.0587890e-05
   1.7138740e+01   1.2123571e-05
   1.7177697e+01   1.3291302e-05
   1.7216742e+01   1.4044994e-05
   1.7255877e+01   1.4358937e-05
   1.7295100e+01   1.4229180e-05
   1.7334412e+01   1.3673677e-05
   1.7373814e+01   1.2731174e-05
   1.7413305e+01   1.1458896e-05
   1.7452886e+01   9.9291588e-06
   1.7492557e+01   8.2250932e-06
   1.7532318e+01   6.4357485e-06
   1.7572170e+01   4.6508501e-06
   1.7612112e+01   2.9555404e-06
   1.7652145e+01   1.4254207e-06
   1.7692269e+01   1.2220443e-07
   1.7732484e+01   9.0974518e-07
   1.7772790e+01   1.6457709e-06
   1.7813189e+01   2.0820166e-06
   1.7853679e+01   2.2351855e-06
   1.7894261e+01   2.1409707e-06
   1.7934935e+01   1.8512528e-06
   1.7975702e+01   1.4302405e-06
   1.8016561e+01   9.4980150e-07
   1.8057513e+01   4.8428846e-07
   1.8098558e+01   1.0520014e-07
   1.8139697e+01   1.2396410e-07
   1.8180929e+01   1.5230787e-07
   1.8222255e+01   5.4718522e-08
   1.8263675e+01   5.1269857e-07
   1.8305189e+01   1.2169461e-06
   1.8346797e+01   2.1426228e-06
   1.8388500e+01   3.2462868e-06
   1.8430298e+01   4.4687812e-06
   1.8472190e+01   5.7392818e-06
   1.8514178e+01   6.9802341e-06
   1.8556262e+01   8.1128474e-06
   1.8598441e+01   9.0627660e-06
   1.8640716e+01   9.7655201e-06
   1.8683087e+01   1.0171365e-05
   1.8725554e+01   1.0249157e-05
   1.8768118e+01   9.9889675e-06
   1.8810778e+01   9.4032378e-06
   1.8853536e+01   8.5263551e-06
   1.8896390e+01   7.4126611e-06
   1.8939343e+01   6.1330061e-06
   1.8982392e+01   4.7700718e-06
   1.9025540e+01   3.4127799e-06
   1.9068786e+01   2.1501739e-06
   1.9112130e+01   1.0652090e-06
   1.9155572e+01   2.2889771e-07
   1.9199113e+01   3.0475815e-07
   1.9242754e+01   5.0266933e-07
   1.9286493e+01   3.5509433e-07
   1.9330332e+01   1.2358874e-07
   1.9374270e+01   8.9584980e-07
   1.9418309e+01   1.9036616e-06
   1.9462447e+01   3.0726620e-06
   1.9506686e+01   4.3175275e-06
   1.9551025e+01   5.5481660e-06
   1.9595465e+01   6.6762695e-06
   1.9640007e+01   7.6217324e-06
   1.9684649e+01   8.3184454e-06
   1.9729393e+01   8.7190172e-06
   1.9774238e+01   8.7980537e-06
   1.9819186e+01   8.5537303e-06
   1.9864236e+01   8.0075287e-06
   1.9909388e+01   7.2021474e-06
   1.9954642e+01   6.1977451e-06
   2.0000000e+01   5.0668091e-06


==> data_b_K_gamma_1_1.dat <==
   2.0700000e+00   1.2883875e-02
   2.0747052e+00   1.2436554e-02
   2.0794211e+00   1.1982292e-02
   2.0841476e+00   1.1521533e-02
   2.0888850e+00   1.1054728e-02
   2.0936331e+00   1.0582330e-02
   2.0983920e+00   1.0104798e-02
   2.1031617e+00   9.6225948e-03
   2.1079423e+00   9.1361870e-03
   2.1127337e+00   8.6460440e-03
   2.1175360e+00   8.1526380e-03
   2.1223492e+00   7.6564439e-03
   2.1271734e+00   7.1579383e-03
   2.1320085e+00   6.6575996e-03
   2.1368547e+00   6.1559073e-03
   2.1417118e+00   5.6533416e-03
   2.1465800e+00   5.1503830e-03
   2.1514592e+00   4.6475120e-03
   2.1563496e+00   4.1452086e-03
   2.1612510e+00   3.6439516e-03
   2.1661636e+00   3.1442187e-03
   2.1710874e+00   2.6464856e-03
   2.1760223e+00   2.1512257e-03
   2.1809685e+00   1.6589097e-03
   2.1859259e+00   1.1700051e-03
   2.1908946e+00   6.8497583e-04
   2.1958746e+00   2.0428183e-04
   2.2008659e+00   2.7162156e-04
   2.2058685e+00   7.4228388e-04
   2.2108825e+00   1.2072601e-03
   2.2159080e+00   1.6661109e-03
   2.2209448e+00   2.1184033e-03
   2.2259931e+00   2.5637110e-03
   2.2310528e+00   3.0016148e-03
   2.2361241e+00   3.4317031e-03
   2.2412069e+00   3.8535722e-03
   2.2463012e+00   4.2668268e-03
   2.2514071e+00   4.6710804e-03
   2.2565246e+00   5.0659558e-03
   2.2616538e+00   5.4510852e-03
   2.2667946e+00   5.8261112e-03
   2.2719471e+00   6.1906863e-03
   2.2771113e+00   6.5444743e-03
   2.2822873e+00   6.8871498e-03
   2.2874750e+00   7.2183992e-03
   2.2926745e+00   7.5379204e-03
   2.2978858e+00   7.8454240e-03
   2.3031090e+00   8.1406330e-03
   2.3083440e+00   8.4232831e-03
   2.3135910e+00   8.6931235e-03
   2.3188499e+00   8.9499169e-03
   2.3241207e+00   9.1934397e-03
   2.3294035e+00   9.4234825e-03
   2.3346983e+00   9.6398504e-03
   2.3400051e+00   9.8423628e-03
   2.3453241e+00   1.0030854e-02
   2.3506551e+00   1.0205175e-02
   2.3559982e+00   1.0365189e-02
   2.3613534e+00   1.0510778e-02
   2.3667209e+00   1.0641837e-02
   2.3721005e+00   1.0758279e-02
   2.3774924e+00   1.0860032e-02
   2.3828965e+00   1.0947040e-02
   2.3883129e+00   1.1019264e-02
   2.3937416e+00   1.1076682e-02
   2.3991827e+00   1.1119287e-02
   2.4046361e+00   1.1147089e-02
   2.4101019e+00   1.1160115e-02
   2.4155802e+00   1.1158409e-02
   2.4210708e+00   1.1142031e-02
   2.4265740e+00   1.1111058e-02
   2.4320897e+00   1.1065584e-02
   2.4376179e+00   1.1005718e-02
   2.4431587e+00   1.0931588e-02
   2.4487121e+00   1.0843338e-02
   2.4542781e+00   1.0741126e-02
   2.4598568e+00   1.0625129e-02
   2.4654481e+00   1.0495538e-02
   2.4710521e+00   1.0352563e-02
   2.4766689e+00   1.0196426e-02
   2.4822985e+00   1.0027368e-02
   2.4879408e+00   9.8456428e-03
   2.4935960e+00   9.6515206e-03
   2.4992640e+00   9.4452862e-03
   2.5049449e+00   9.2272391e-03
   2.5106388e+00   8.9976929e-03
   2.5163455e+00   8.7569755e-03
   2.5220653e+00   8.5054280e-03
   2.5277980e+00   8.2434050e-03
   2.5335438e+00   7.9712741e-03
   2.5393026e+00   7.6894152e-03
   2.5450745e+00   7.3982203e-03
   2.5508596e+00   7.0980931e-03
   2.5566578e+00   6.7894486e-03
   2.5624691e+00   6.4727122e-03
   2.5682937e+00   6.1483198e-03
   2.5741315e+00   5.8167170e-03
   2.5799826e+00   5.4783585e-03
   2.5858470e+00   5.1337077e-03
   2.5917247e+00   4.7832361e-03
   2.5976158e+00   4.4274227e-03
   2.6035203e+00   4.0667536e-03
   2.6094381e+00   3.7017211e-03
   2.6153695e+00   3.3328233e-03
   2.6213143e+00   2.9605634e-03
   2.6272726e+00   2.5854492e-03
   2.6332445e+00   2.2079922e-03
   2.6392300e+00   1.8287070e-03
   2.6452290e+00   1.4481111e-03
   2.6512417e+00   1.0667233e-03
   2.6572681e+00   6.8506401e-04
   2.6633081e+00   3.0365385e-04
   2.6693619e+00   7.6986721e-05
   2.6754295e+00   4.5633819e-04
   2.6815108e+00   8.3388270e-04
   2.6876060e+00   1.2091047e-03
   2.6937150e+00   1.5814919e-03
   2.6998379e+00   1.9505355e-03
   2.7059747e+00   2.3157314e-03
   2.7121255e+00   2.6765807e-03
   2.7182903e+00   3.0325905e-03
   2.7244690e+00   3.3832744e-03
   2.7306618e+00   3.7281534e-03
   2.7368687e+00   4.0667566e-03
   2.7430897e+00   4.3986220e-03
   2.7493248e+00   4.7232966e-03
   2.7555742e+00   5.0403381e-03
   2.7618377e+00   5.3493146e-03
   2.7681154e+00   5.6498059e-03
   2.7744074e+00   5.9414037e-03
   2.7807138e+00   6.2237127e-03
   2.7870344e+00   6.4963508e-03
   2.7933694e+00   6.7589501e-03
   2.7997189e+00   7.0111570e-03
   2.8060827e+00   7.2526334e-03
   2.8124610e+00   7.4830567e-03
   2.8188539e+00   7.7021207e-03
   2.8252612e+00   7.9095359e-03
   2.8316831e+00   8.1050302e-03
   2.8381196e+00   8.2883491e-03
   2.8445708e+00   8.4592566e-03
   2.8510366e+00   8.6175351e-03
   2.8575171e+00   8.7629862e-03
   2.8640123e+00   8.8954308e-03
   2.8705223e+00   9.0147096e-03
   2.8770471e+00   9.1206837e-03
   2.8835867e+00   9.2132341e-03
   2.8901412e+00   9.2922629e-03
   2.8967106e+00   9.3576927e-03
   2.9032949e+00   9.4094676e-03
   2.9098942e+00   9.4475525e-03
   2.9165085e+00   9.4719340e-03
   2.9231378e+00   9.4826202e-03
   2.9297822e+00   9.4796405e-03
   2.9364417e+00   9.4630460e-03
   2.9431163e+00   9.4329095e-03
   2.9498061e+00   9.3893252e-03
   2.9565111e+00   9.3324087e-03
   2.9632314e+00   9.2622971e-03
   2.9699669e+00   9.1791486e-03
   2.9767177e+00   9.0831425e-03
   2.9834839e+00   8.9744786e-03
   2.9902655e+00   8.8533777e-03
   2.9970625e+00   8.7200804e-03
   3.0038749e+00   8.5748473e-03
   3.0107028e+00   8.4179587e-03
   3.0175462e+00   8.2497138e-03
   3.0244052e+00   8.0704306e-03
   3.0312798e+00   7.8804451e-03
   3.0381700e+00   7.6801112e-03
   3.0450758e+00   7.4697998e-03
   3.0519974e+00   7.2498982e-03
   3.0589347e+00   7.0208099e-03
   3.0658878e+00   6.7829534e-03
   3.0728566e+00   6.5367620e-03
   3.0798413e+00   6.2826825e-03
   3.0868419e+00   6.0211752e-03
   3.0938584e+00   5.7527124e-03
   3.1008908e+00   5.4777782e-03
   3.1079393e+00   5.1968672e-03
   3.1150037e+00   4.9104840e-03
   3.1220842e+00   4.6191418e-03
   3.1291808e+00   4.3233622e-03
   3.1362936e+00   4.0236738e-03
   3.1434225e+00   3.7206113e-03
   3.1505676e+00   3.4147146e-03
   3.1577289e+00   3.1065279e-03
   3.1649065e+00   2.7965985e-03
   3.1721005e+00   2.4854760e-03
   3.1793108e+00   2.1737111e-03
   3.1865375e+00   1.8618545e-03
   3.1937806e+00   1.5504563e-03
   3.2010401e+00   1.2400644e-03
   3.2083162e+00   9.3122379e-04
   3.2156088e+00   6.2447534e-04
   3.2229180e+00   3.2035484e-04
   3.2302438e+00   1.9391902e-05
   3.2375863e+00   2.7789109e-04
   3.2449454e+00   5.7098000e-04
   3.2523213e+00   8.5936998e-04
   3.2597139e+00   1.1425665e-03
   3.2671233e+00   1.4200863e-03
   3.2745496e+00   1.6914584e-03
   3.2819928e+00   1.9562253e-03
   3.2894529e+00   2.2139434e-03
   3.2969299e+00   2.4641845e-03
   3.3044239e+00   2.7065363e-03
   3.3119350e+00   2.9406035e-03
   3.3194631e+00   3.1660086e-03
   3.3270084e+00   3.3823925e-03
   3.3345708e+00   3.5894158e-03
   3.3421504e+00   3.7867588e-03
   3.3497472e+00   3.9741230e-03
   3.3573613e+00   4.1512311e-03
   3.3649927e+00   4.3178280e-03
   3.3726414e+00   4.4736813e-03
   3.3803076e+00   4.6185818e-03
   3.3879911e+00   4.7523441e-03
   3.3956921e+00   4.8748067e-03
   3.4034106e+00   4.9858329e-03
   3.4111467e+00   5.0853106e-03
   3.4189004e+00   5.1731532e-03
   3.4266716e+00   5.2492990e-03
   3.4344606e+00   5.3137123e-03
   3.4422672e+00   5.3663827e-03
   3.4500916e+00   5.4073257e-03
   3.4579338e+00   5.4365826e-03
   3.4657938e+00   5.4542200e-03
   3.4736716e+00   5.4603304e-03
   3.4815674e+00   5.4550313e-03
   3.4894811e+00   5.4384657e-03
   3.4974128e+00   5.4108010e-03
   3.5053626e+00   5.3722292e-03
   3.5133304e+00   5.3229663e-03
   3.5213163e+00   5.2632518e-03
   3.5293204e+00   5.1933482e-03
   3.5373426e+00   5.1135404e-03
   3.5453831e+00   5.0241348e-03
   3.5534419e+00   4.9254591e-03
   3.5615190e+00   4.8178609e-03
   3.5696145e+00   4.7017073e-03
   3.5777283e+00   4.5773841e-03
   3.5858606e+00   4.4452944e-03
   3.5940114e+00   4.3058580e-03
   3.6021807e+00   4.1595100e-03
   3.6103686e+00   4.0067005e-03
   3.6185751e+00   3.8478923e-03
   3.6268002e+00   3.6835610e-03
   3.6350440e+00   3.5141926e-03
   3.6433066e+00   3.3402833e-03
   3.6515880e+00   3.1623376e-03
   3.6598882e+00   2.9808671e-03
   3.6682072e+00   2.7963893e-03
   3.6765452e+00   2.6094263e-03
   3.6849021e+00   2.4205032e-03
   3.6932780e+00   2.2301470e-03
   3.7016729e+00   2.0388847e-03
   3.7100870e+00   1.8472426e-03
   3.7185201e+00   1.6557445e-03
   3.7269724e+00   1.4649099e-03
   3.7354440e+00   1.2752535e-03
   3.7439348e+00   1.0872829e-03
   3.7524448e+00   9.0149779e-04
   3.7609743e+00   7.1838828e-04
   3.7695231e+00   5.3843360e-04
   3.7780914e+00   3.6210079e-04
   3.7866791e+00   1.8984334e-04
   3.7952863e+00   2.2099937e-05
   3.8039131e+00   1.4070681e-04
   3.8125596e+00   2.9817157e-04
   3.8212256e+00   4.4990749e-04
   3.8299114e+00   5.9554727e-04
   3.8386169e+00   7.3474427e-04
   3.8473422e+00   8.6717353e-04
   3.8560874e+00   9.9253274e-04
   3.8648524e+00   1.1105431e-03
   3.8736373e+00   1.2209502e-03
   3.8824422e+00   1.3235248e-03
   3.8912672e+00   1.4180635e-03
   3.9001121e+00   1.5043893e-03
   3.9089772e+00   1.5823523e-03
   3.9178625e+00   1.6518300e-03
   3.9267679e+00   1.7127279e-03
   3.9356936e+00   1.7649796e-03
   3.9446395e+00   1.8085469e-03
   3.9536058e+00   1.8434205e-03
   3.9625925e+00   1.8696195e-03
   3.9715996e+00   1.8871913e-03
   3.9806272e+00   1.8962120e-03
   3.9896753e+00   1.8967857e-03
   3.9987440e+00   1.8890444e-03
   4.0078332e+00   1.8731473e-03
   4.0169432e+00   1.8492809e-03
   4.0260738e+00   1.8176575e-03
   4.0352252e+00   1.7785156e-03
   4.0443974e+00   1.7321181e-03
   4.0535905e+00   1.6787522e-03
   4.0628044e+00   1.6187279e-03
   4.0720393e+00   1.5523775e-03
   4.0812952e+00   1.4800539e-03
   4.0905721e+00   1.4021300e-03
   4.0998701e+00   1.3189972e-03
   4.1091893e+00   1.2310637e-03
   4.1185296e+00   1.1387537e-03
   4.1278912e+00   1.0425057e-03
   4.1372740e+00   9.4277079e-04
   4.1466782e+00   8.4001139e-04
   4.1561037e+00   7.3469936e-04
   4.1655507e+00   6.2731449e-04
   4.1750191e+00   5.1834271e-04
   4.1845090e+00   4.0827440e-04
   4.1940206e+00   2.9760256e-04
   4.2035537e+00   1.8682108e-04
   4.2131085e+00   7.6422882e-05
   4.2226851e+00   3.3101895e-05
   4.2322834e+00   1.4126769e-04
   4.2419035e+00   2.4759536e-04
   4.2515455e+00   3.5161399e-04
   4.2612094e+00   4.5286266e-04
   4.2708953e+00   5.5089224e-04
   4.2806032e+00   6.4526713e-04
   4.2903331e+00   7.3556691e-04
   4.3000852e+00   8.2138808e-04
   4.3098594e+00   9.0234557e-04
   4.3196559e+00   9.7807435e-04
   4.3294746e+00   1.0482309e-03
   4.3393156e+00   1.1124946e-03
   4.3491791e+00   1.1705692e-03
   4.3590649e+00   1.2221837e-03
   4.3689732e+00   1.2670939e-03
   4.3789040e+00   1.3050835e-03
   4.3888574e+00   1.3359647e-03
   4.3988334e+00   1.3595793e-03
   4.4088321e+00   1.3757995e-03
   4.4188535e+00   1.3845285e-03
   4.4288977e+00   1.3857008e-03
   4.4389648e+00   1.3792830e-03
   4.4490547e+00   1.3652738e-03
   4.4591675e+00   1.3437043e-03
   4.4693034e+00   1.3146378e-03
   4.4794623e+00   1.2781701e-03
   4.4896442e+00   1.2344288e-03
   4.4998493e+00   1.1835734e-03
   4.5100776e+00   1.1257941e-03
   4.5203292e+00   1.0613121e-03
   4.5306041e+00   9.9037808e-04
   4.5409023e+00   9.1327160e-04
   4.5512239e+00   8.3030010e-04
   4.5615690e+00   7.4179764e-04
   4.5719376e+00   6.4812375e-04
   4.5823298e+00   5.4966194e-04
   4.5927455e+00   4.4681826e-04
   4.6031850e+00   3.4001968e-04
   4.6136482e+00   2.2971236e-04
   4.6241352e+00   1.1635987e-04
   4.6346460e+00   4.4128188e-07
   4.6451807e+00   1.1755083e-04
   4.6557394e+00   2.3711242e-04
   4.6663220e+00   3.5773011e-04
   4.6769287e+00   4.7888336e-04
   4.6875595e+00   6.0004671e-04
   4.6982145e+00   7.2069206e-04
   4.7088937e+00   8.4029097e-04
   4.7195972e+00   9.5831698e-04
   4.7303250e+00   1.0742480e-03
   4.7410772e+00   1.1875684e-03
   4.7518538e+00   1.2977719e-03
   4.7626549e+00   1.4043633e-03
   4.7734806e+00   1.5068610e-03
   4.7843309e+00   1.6047991e-03
   4.7952058e+00   1.6977301e-03
   4.8061055e+00   1.7852261e-03
   4.8170299e+00   1.8668819e-03
   4.8279792e+00   1.9423160e-03
   4.8389534e+00   2.0111733e-03
   4.8499525e+00   2.0731261e-03
   4.8609766e+00   2.1278764e-03
   4.8720257e+00   2.1751570e-03
   4.8831000e+00   2.2147331e-03
   4.8941995e+00   2.2464036e-03
   4.9053241e+00   2.2700020e-03
   4.9164741e+00   2.2853976e-03
   4.9276494e+00   2.2924959e-03
   4.9388501e+00   2.2912397e-03
   4.9500763e+00   2.2816094e-03
   4.9613280e+00   2.2636230e-03
   4.9726052e+00   2.2373366e-03
   4.9839081e+00   2.2028440e-03
   4.9952367e+00   2.1602766e-03
   5.0065911e+00   2.1098029e-03
   5.0179712e+00   2.0516278e-03
   5.0293772e+00   1.9859918e-03
   5.0408092e+00   1.9131703e-03
   5.0522671e+00   1.8334716e-03
   5.0637511e+00   1.7472366e-03
   5.0752612e+00   1.6548363e-03
   5.0867974e+00   1.5566707e-03
   5.0983599e+00   1.4531668e-03
   5.1099486e+00   1.3447765e-03
   5.1215637e+00   1.2319744e-03
   5.1332052e+00   1.1152557e-03
   5.1448731e+00   9.9513371e-04
   5.1565676e+00   8.7213732e-04
   5.1682886e+00   7.4680836e-04
   5.1800363e+00   6.1969893e-04
   5.1918107e+00   4.9136863e-04
   5.2036119e+00   3.6238172e-04
   5.2154399e+00   2.3330421e-04
   5.2272948e+00   1.0470101e-04
   5.2391766e+00   2.2867020e-05
   5.2510854e+00   1.4884600e-04
   5.2630213e+00   2.7269191e-04
   5.2749843e+00   3.9387347e-04
   5.2869745e+00   5.1187494e-04
   5.2989920e+00   6.2619887e-04
   5.3110368e+00   7.3636878e-04
   5.3231089e+00   8.4193172e-04
   5.3352086e+00   9.4246071e-04
   5.3473357e+00   1.0375571e-03
   5.3594903e+00   1.1268526e-03
   5.3716726e+00   1.2100117e-03
   5.3838826e+00   1.2867329e-03
   5.3961204e+00   1.3567509e-03
   5.4083859e+00   1.4198379e-03
   5.4206794e+00   1.4758047e-03
   5.4330008e+00   1.5245022e-03
   5.4453502e+00   1.5658214e-03
   5.4577276e+00   1.5996951e-03
   5.4701332e+00   1.6260971e-03
   5.4825670e+00   1.6450433e-03
   5.4950291e+00   1.6565908e-03
   5.5075195e+00   1.6608381e-03
   5.5200382e+00   1.6579240e-03
   5.5325855e+00   1.6480270e-03
   5.5451612e+00   1.6313643e-03
   5.5577656e+00   1.6081898e-03
   5.5703985e+00   1.5787934e-03
   5.5830602e+00   1.5434984e-03
   5.5957507e+00   1.5026600e-03
   5.6084701e+00   1.4566626e-03
   5.6212183e+00   1.4059178e-03
   5.6339955e+00   1.3508614e-03
   5.6468018e+00   1.2919509e-03
   5.6596372e+00   1.2296623e-03
   5.6725017e+00   1.1644872e-03
   5.6853955e+00   1.0969296e-03
   5.6983186e+00   1.0275025e-03
   5.7112710e+00   9.5672463e-04
   5.7242530e+00   8.8511710e-04
   5.7372644e+00   8.1319976e-04
   5.7503054e+00   7.4148791e-04
   5.7633760e+00   6.7048879e-04
   5.7764764e+00   6.0069821e-04
   5.7896065e+00   5.3259717e-04
   5.8027664e+00   4.6664864e-04
   5.8159563e+00   4.0329439e-04
   5.8291762e+00   3.4295196e-04
   5.8424261e+00   2.8601180e-04
   5.8557061e+00   2.3283458e-04
   5.8690164e+00   1.8374868e-04
   5.8823568e+00   1.3904789e-04
   5.8957276e+00   9.8989385e-05
   5.9091288e+00   6.3791868e-05
   5.9225605e+00   3.3634071e-05
   5.9360226e+00   8.6534693e-06
   5.9495154e+00   1.1054691e-05
   5.9630389e+00   2.5438069e-05
   5.9765930e+00   3.4487590e-05
   5.9901780e+00   3.8237502e-05
   6.0037939e+00   3.6765104e-05
   6.0174407e+00   3.0190160e-05
   6.0311186e+00   1.8673990e-05
   6.0448275e+00   2.4182474e-06
   6.0585676e+00   1.8336615e-05
   6.0723390e+00   4.3313184e-05
   6.0861416e+00   7.2199212e-05
   6.0999756e+00   1.0465003e-04
   6.1138410e+00   1.4029122e-04
   6.1277380e+00   1.7872153e-04
   6.1416666e+00   2.1951604e-04
   6.1556268e+00   2.6222948e-04
   6.1696187e+00   3.0639981e-04
   6.1836425e+00   3.5155189e-04
   6.1976981e+00   3.9720128e-04
   6.2117857e+00   4.4285823e-04
   6.2259053e+00   4.8803161e-04
   6.2400570e+00   5.3223298e-04
   6.2542408e+00   5.7498064e-04
   6.2684569e+00   6.1580363e-04
   6.2827053e+00   6.5424573e-04
   6.2969861e+00   6.8986932e-04
   6.3112994e+00   7.2225915e-04
   6.3256452e+00   7.5102593e-04
   6.3400236e+00   7.7580980e-04
   6.3544347e+00   7.9628349e-04
   6.3688785e+00   8.1215531e-04
   6.3833552e+00   8.2317184e-04
   6.3978648e+00   8.2912034e-04
   6.4124073e+00   8.2983084e-04
   6.4269829e+00   8.2517784e-04
   6.4415917e+00   8.1508174e-04
   6.4562337e+00   7.9950979e-04
   6.4709089e+00   7.7847676e-04
   6.4856175e+00   7.5204510e-04
   6.5003595e+00   7.2032478e-04
   6.5151350e+00   6.8347267e-04
   6.5299442e+00   6.4169156e-04
   6.5447869e+00   5.9522867e-04
   6.5596635e+00   5.4437392e-04
   6.5745738e+00   4.8945764e-04
   6.5895180e+00   4.3084806e-04
   6.6044962e+00   3.6894832e-04
   6.6195085e+00   3.0419321e-04
   6.6345548e+00   2.3704561e-04
   6.6496354e+00   1.6799260e-04
   6.6647502e+00   9.7541356e-05
   6.6798994e+00   2.6214810e-05
   6.6950831e+00   4.5452861e-05
   6.7103012e+00   1.1692089e-04
   6.7255540e+00   1.8764669e-04
   6.7408414e+00   2.5709067e-04
   6.7561635e+00   3.2472107e-04
   6.7715205e+00   3.9001876e-04
   6.7869124e+00   4.5248201e-04
   6.8023393e+00   5.1163109e-04
   6.8178012e+00   5.6701275e-04
   6.8332983e+00   6.1820443e-04
   6.8488306e+00   6.6481835e-04
   6.8643983e+00   7.0650515e-04
   6.8800013e+00   7.4295735e-04
   6.8956397e+00   7.7391233e-04
   6.9113138e+00   7.9915503e-04
   6.9270234e+00   8.1852009e-04
   6.9427688e+00   8.3189367e-04
   6.9585499e+00   8.3921469e-04
   6.9743669e+00   8.4047567e-04
   6.9902199e+00   8.3572294e-04
   7.0061089e+00   8.2505648e-04
   7.0220340e+00   8.0862913e-04
   7.0379953e+00   7.8664532e-04
   7.0539929e+00   7.5935932e-04
   7.0700269e+00   7.2707291e-04
   7.0860973e+00   6.9013263e-04
   7.1022043e+00   6.4892657e-04
   7.1183478e+00   6.0388070e-04
   7.1345280e+00   5.5545477e-04
   7.1507451e+00   5.0413794e-04
   7.1669990e+00   4.5044397e-04
   7.1832898e+00   3.9490621e-04
   7.1996176e+00   3.3807232e-04
   7.2159826e+00   2.8049883e-04
   7.2323848e+00   2.2274557e-04
   7.2488242e+00   1.6537003e-04
   7.2653011e+00   1.0892171e-04
   7.2818153e+00   5.3936496e-05
   7.2983671e+00   9.3121132e-07
   7.3149566e+00   4.9601735e-05
   7.3315837e+00   9.7199434e-05
   7.3482487e+00   1.4143328e-04
   7.3649515e+00   1.8191346e-04
   7.3816923e+00   2.1829299e-04
   7.3984711e+00   2.5027140e-04
   7.4152881e+00   2.7759786e-04
   7.4321433e+00   3.0007380e-04
   7.4490368e+00   3.1755498e-04
   7.4659687e+00   3.2995300e-04
   7.4829391e+00   3.3723613e-04
   7.4999480e+00   3.3942955e-04
   7.5169957e+00   3.3661498e-04
   7.5340821e+00   3.2892963e-04
   7.5512073e+00   3.1656453e-04
   7.5683714e+00   2.9976226e-04
   7.5855746e+00   2.7881403e-04
   7.6028169e+00   2.5405623e-04
   7.6200983e+00   2.2586646e-04
   7.6374191e+00   1.9465897e-04
   7.6547792e+00   1.6087977e-04
   7.6721787e+00   1.2500123e-04
   7.6896179e+00   8.7516464e-05
   7.7070966e+00   4.8933297e-05
   7.7246151e+00   9.7681691e-06
   7.7421734e+00   2.9460181e-05
   7.7597716e+00   6.8237057e-05
   7.7774099e+00   1.0605813e-04
   7.7950882e+00   1.4243566e-04
   7.8128067e+00   1.7690457e-04
   7.8305654e+00   2.0902821e-04
   7.8483646e+00   2.3840385e-04
   7.8662042e+00   2.6466776e-04
   7.8840843e+00   2.8749980e-04
   7.9020051e+00   3.0662750e-04
   7.9199666e+00   3.2182954e-04
   7.9379690e+00   3.3293863e-04
   7.9560122e+00   3.3984363e-04
   7.9740965e+00   3.4249104e-04
   7.9922219e+00   3.4088571e-04
   8.0103885e+00   3.3509075e-04
   8.0285964e+00   3.2522674e-04
   8.0468457e+00   3.1147014e-04
   8.0651364e+00   2.9405095e-04
   8.0834687e+00   2.7324964e-04
   8.1018427e+00   2.4939335e-04
   8.1202585e+00   2.2285153e-04
   8.1387161e+00   1.9403088e-04
   8.1572157e+00   1.6336976e-04
   8.1757573e+00   1.3133220e-04
   8.1943411e+00   9.8401421e-05
   8.2129671e+00   6.5073129e-05
   8.2316354e+00   3.1848517e-05
   8.2503462e+00   7.7281785e-07
   8.2690995e+00   3.2300001e-05
   8.2878955e+00   6.2257943e-05
   8.3067341e+00   9.0194227e-05
   8.3256156e+00   1.1568573e-04
   8.3445400e+00   1.3834490e-04
   8.3635075e+00   1.5782553e-04
   8.3825180e+00   1.7382803e-04
   8.4015717e+00   1.8610406e-04
   8.4206688e+00   1.9446045e-04
   8.4398093e+00   1.9876235e-04
   8.4589932e+00   1.9893557e-04
   8.4782208e+00   1.9496808e-04
   8.4974921e+00   1.8691051e-04
   8.5168072e+00   1.7487587e-04
   8.5361661e+00   1.5903820e-04
   8.5555691e+00   1.3963045e-04
   8.5750162e+00   1.1694132e-04
   8.5945075e+00   9.1311341e-05
   8.6140431e+00   6.3128082e-05
   8.6336232e+00   3.2820630e-05
   8.6532477e+00   8.5338362e-07
   8.6729168e+00   3.2280753e-05
   8.6926306e+00   6.6067665e-05
   8.7123893e+00   9.9979724e-05
   8.7321928e+00   1.3348376e-04
   8.7520414e+00   1.6604920e-04
   8.7719351e+00   1.9715623e-04
   8.7918740e+00   2.2630390e-04
   8.8118582e+00   2.5301797e-04
   8.8318878e+00   2.7685846e-04
   8.8519630e+00   2.9742668e-04
   8.8720838e+00   3.1437176e-04
   8.8922504e+00   3.2739638e-04
   8.9124628e+00   3.3626182e-04
   8.9327211e+00   3.4079203e-04
   8.9530255e+00   3.4087685e-04
   8.9733760e+00   3.3647406e-04
   8.9937728e+00   3.2761052e-04
   9.0142159e+00   3.1438212e-04
   9.0347055e+00   2.9695259e-04
   9.0552417e+00   2.7555132e-04
   9.0758246e+00   2.5046996e-04
   9.0964542e+00   2.2205809e-04
   9.1171308e+00   1.9071784e-04
   9.1378543e+00   1.5689763e-04
   9.1586250e+00   1.2108509e-04
   9.1794428e+00   8.3799295e-05
   9.2003080e+00   4.5582422e-05
   9.2212206e+00   6.9909291e-06
   9.2421808e+00   3.1413526e-05
   9.2631886e+00   6.9073333e-05
   9.2842441e+00   1.0544417e-04
   9.3053475e+00   1.4000406e-04
   9.3264989e+00   1.7226212e-04
   9.3476983e+00   2.0176683e-04
   9.3689459e+00   2.2811363e-04
   9.3902419e+00   2.5095181e-04
   9.4115862e+00   2.6999044e-04
   9.4329791e+00   2.8500332e-04
   9.4544205e+00   2.9583280e-04
   9.4759108e+00   3.0239240e-04
   9.4974498e+00   3.0466820e-04
   9.5190378e+00   3.0271892e-04
   9.5406749e+00   2.9667468e-04
   9.5623612e+00   2.8673451e-04
   9.5840968e+00   2.7316252e-04
   9.6058817e+00   2.5628298e-04
   9.6277162e+00   2.3647412e-04
   9.6496004e+00   2.1416107e-04
   9.6715342e+00   1.8980775e-04
   9.6935179e+00   1.6390815e-04
   9.7155516e+00   1.3697688e-04
   9.7376354e+00   1.0953937e-04
   9.7597694e+00   8.2121835e-05
   9.7819537e+00   5.5241161e-05
   9.8041884e+00   2.9394940e-05
   9.8264736e+00   5.0518634e-06
   9.8488095e+00   1.7357362e-05
   9.8711962e+00   3.7448377e-05
   9.8936338e+00   5.4890648e-05
   9.9161223e+00   6.9413890e-05
   9.9386620e+00   8.0813313e-05
   9.9612529e+00   8.8953555e-05
   9.9838952e+00   9.3771227e-05
   1.0006589e+01   9.5275992e-05
   1.0029334e+01   9.3550144e-05
   1.0052131e+01   8.8746684e-05
   1.0074980e+01   8.1085910e-05
   1.0097881e+01   7.0850584e-05
   1.0120834e+01   5.8379753e-05
   1.0143839e+01   4.4061347e-05
   1.0166896e+01   2.8323688e-05
   1.0190006e+01   1.1626087e-05
   1.0213168e+01   5.5512891e-06
   1.0236383e+01   2.2718071e-05
   1.0259650e+01   3.9384635e-05
   1.0282971e+01   5.5073113e-05
   1.0306344e+01   6.9328236e-05
   1.0329771e+01   8.1727759e-05
   1.0353251e+01   9.1892246e-05
   1.0376784e+01   9.9493985e-05
   1.0400371e+01   1.0426483e-04
   1.0424011e+01   1.0600279e-04
   1.0447706e+01   1.0457718e-04
   1.0471454e+01   9.9932228e-05
   1.0495256e+01   9.2089015e-05
   1.0519112e+01   8.1145711e-05
   1.0543022e+01   6.7276040e-05
   1.0566987e+01   5.0726019e-05
   1.0591006e+01   3.1809007e-05
   1.0615079e+01   1.0899161e-05
   1.0639208e+01   1.1576582e-05
   1.0663391e+01   3.5147823e-05
   1.0687629e+01   5.9311123e-05
   1.0711923e+01   8.3541304e-05
   1.0736271e+01   1.0730339e-04
   1.0760675e+01   1.3006488e-04
   1.0785135e+01   1.5130814e-04
   1.0809649e+01   1.7054254e-04
   1.0834220e+01   1.8731613e-04
   1.0858847e+01   2.0122645e-04
   1.0883529e+01   2.1193044e-04
   1.0908268e+01   2.1915288e-04
   1.0933063e+01   2.2269342e-04
   1.0957914e+01   2.2243185e-04
   1.0982822e+01   2.1833157e-04
   1.1007786e+01   2.1044102e-04
   1.1032807e+01   1.9889315e-04
   1.1057885e+01   1.8390279e-04
   1.1083020e+01   1.6576212e-04
   1.1108212e+01   1.4483412e-04
   1.1133461e+01   1.2154432e-04
   1.1158768e+01   9.6370950e-05
   1.1184132e+01   6.9833689e-05
   1.1209554e+01   4.2481375e-05
   1.1235034e+01   1.4878866e-05
   1.1260572e+01   1.2406557e-05
   1.1286167e+01   3.8818933e-05
   1.1311821e+01   6.3827161e-05
   1.1337533e+01   8.6937979e-05
   1.1363304e+01   1.0770806e-04
   1.1389133e+01   1.2575488e-04
   1.1415021e+01   1.4076609e-04
   1.1440968e+01   1.5250713e-04
   1.1466973e+01   1.6082683e-04
   1.1493038e+01   1.6566086e-04
   1.1519162e+01   1.6703297e-04
   1.1545346e+01   1.6505385e-04
   1.1571589e+01   1.5991770e-04
   1.1597891e+01   1.5189660e-04
   1.1624254e+01   1.4133269e-04
   1.1650676e+01   1.2862850e-04
   1.1677158e+01   1.1423561e-04
   1.1703701e+01   9.8641924e-05
   1.1730304e+01   8.2357882e-05
   1.1756967e+01   6.5902071e-05
   1.1783691e+01   4.9786530e-05
   1.1810476e+01   3.4502224e-05
   1.1837321e+01   2.0505074e-05
   1.1864228e+01   8.2029443e-06
   1.1891196e+01   2.0560172e-06
   1.1918225e+01   9.9933513e-06
   1.1945315e+01   1.5408262e-05
   1.1972468e+01   1.8183342e-05
   1.1999681e+01   1.8287860e-05
   1.2026957e+01   1.5778490e-05
   1.2054295e+01   1.0797433e-05
   1.2081695e+01   3.5679593e-06
   1.2109157e+01   5.6125187e-06
   1.2136681e+01   1.6381668e-05
   1.2164268e+01   2.8323491e-05
   1.2191918e+01   4.0981307e-05
   1.2219631e+01   5.3872075e-05
   1.2247406e+01   6.6501634e-05
   1.2275245e+01   7.8380423e-05
   1.2303147e+01   8.9039167e-05
   1.2331113e+01   9.8044080e-05
   1.2359142e+01   1.0501108e-04
   1.2387234e+01   1.0961857e-04
   1.2415391e+01   1.1161836e-04
   1.2443612e+01   1.1084439e-04
   1.2471896e+01   1.0721887e-04
   1.2500245e+01   1.0075575e-04
   1.2528659e+01   9.1561196e-05
   1.2557137e+01   7.9831201e-05
   1.2585680e+01   6.5846197e-05
   1.2614287e+01   4.9962940e-05
   1.2642960e+01   3.2603804e-05
   1.2671698e+01   1.4243847e-05
   1.2700501e+01   4.6039936e-06
   1.2729370e+01   2.3405096e-05
   1.2758304e+01   4.1620241e-05
   1.2787304e+01   5.8723033e-05
   1.2816370e+01   7.4217091e-05
   1.2845502e+01   8.7652435e-05
   1.2874700e+01   9.8640508e-05
   1.2903965e+01   1.0686733e-04
   1.2933296e+01   1.1210429e-04
   1.2962694e+01   1.1421622e-04
   1.2992159e+01   1.1316642e-04
   1.3021690e+01   1.0901844e-04
   1.3051289e+01   1.0193445e-04
   1.3080955e+01   9.2170361e-05
   1.3110688e+01   8.0067687e-05
   1.3140489e+01   6.6042397e-05
   1.3170358e+01   5.0571210e-05
   1.3200295e+01   3.4175664e-05
   1.3230300e+01   1.7404558e-05
   1.3260373e+01   8.1532605e-07
   1.3290514e+01   1.5044992e-05
   1.3320724e+01   2.9658531e-05
   1.3351002e+01   4.2554457e-05
   1.3381349e+01   5.3325247e-05
   1.3411766e+01   6.1640818e-05
   1.3442251e+01   6.7259936e-05
   1.3472806e+01   7.0038505e-05
   1.3503430e+01   6.9934379e-05
   1.3534124e+01   6.7008492e-05
   1.3564887e+01   6.1422235e-05
   1.3595720e+01   5.3431143e-05
   1.3626624e+01   4.3375076e-05
   1.3657598e+01   3.1665249e-05
   1.3688642e+01   1.8768550e-05
   1.3719757e+01   5.1897330e-06
   1.3750942e+01   8.5478816e-06
   1.3782199e+01   2.1922455e-05
   1.3813526e+01   3.4433677e-05
   1.3844925e+01   4.5622033e-05
   1.3876395e+01   5.5086533e-05
   1.3907936e+01   6.2500213e-05
   1.3939549e+01   6.7622749e-05
   1.3971234e+01   7.0309697e-05
   1.4002991e+01   7.0517926e-05
   1.4034821e+01   6.8307008e-05
   1.4066722e+01   6.3836476e-05
   1.4098696e+01   5.7358991e-05
   1.4130743e+01   4.9209691e-05
   1.4162863e+01   3.9792085e-05
   1.4195056e+01   2.9561048e-05
   1.4227321e+01   1.9003585e-05
   1.4259661e+01   8.6181299e-06
   1.4292073e+01   1.1067728e-06
   1.4324560e+01   9.7135209e-06
   1.4357120e+01   1.6795359e-05
   1.4389754e+01   2.2014278e-05
   1.4422462e+01   2.5116132e-05
   1.4455245e+01   2.5942285e-05
   1.4488102e+01   2.4437271e-05
   1.4521034e+01   2.0652052e-05
   1.4554041e+01   1.4742706e-05
   1.4587123e+01   6.9645325e-06
   1.4620280e+01   2.3382389e-06
   1.4653512e+01   1.2746742e-05
   1.4686820e+01   2.3785198e-05
   1.4720204e+01   3.4941352e-05
   1.4753663e+01   4.5688744e-05
   1.4787199e+01   5.5509885e-05
   1.4820811e+01   6.3919292e-05
   1.4854499e+01   7.0485396e-05
   1.4888264e+01   7.4850293e-05
   1.4922105e+01   7.6746464e-05
   1.4956024e+01   7.6009640e-05
   1.4990019e+01   7.2587206e-05
   1.5024092e+01   6.6541691e-05
   1.5058242e+01   5.8049129e-05
   1.5092470e+01   4.7392288e-05
   1.5126776e+01   3.4949027e-05
   1.5161160e+01   2.1176227e-05
   1.5195621e+01   6.5900072e-06
   1.5230162e+01   8.2569297e-06
   1.5264780e+01   2.2799794e-05
   1.5299478e+01   3.6486938e-05
   1.5334254e+01   4.8804643e-05
   1.5369109e+01   5.9300302e-05
   1.5404044e+01   6.7602888e-05
   1.5439058e+01   7.3439704e-05
   1.5474151e+01   7.6648592e-05
   1.5509324e+01   7.7184969e-05
   1.5544578e+01   7.5123299e-05
   1.5579911e+01   7.0652881e-05
   1.5615325e+01   6.4068109e-05
   1.5650819e+01   5.5753623e-05
   1.5686394e+01   4.6165048e-05
   1.5722049e+01   3.5806222e-05
   1.5757786e+01   2.5204019e-05
   1.5793604e+01   1.4882016e-05
   1.5829503e+01   5.3342958e-06
   1.5865484e+01   2.9992644e-06
   1.5901547e+01   9.7549637e-06
   1.5937692e+01   1.4663355e-05
   1.5973919e+01   1.7562462e-05
   1.6010228e+01   1.8405415e-05
   1.6046620e+01   1.7262051e-05
   1.6083094e+01   1.4314340e-05
   1.6119652e+01   9.8458300e-06
   1.6156292e+01   4.2255909e-06
   1.6193016e+01   2.1125151e-06
   1.6229823e+01   8.6941965e-06
   1.6266714e+01   1.5031444e-05
   1.6303689e+01   2.0650172e-05
   1.6340748e+01   2.5117304e-05
   1.6377891e+01   2.8065802e-05
   1.6415118e+01   2.9216258e-05
   1.6452431e+01   2.8393796e-05
   1.6489827e+01   2.5539308e-05
   1.6527309e+01   2.0714302e-05
   1.6564877e+01   1.4099032e-05
   1.6602529e+01   5.9838922e-06
   1.6640267e+01   3.2455093e-06
   1.6678091e+01   1.3128870e-05
   1.6716001e+01   2.3156211e-05
   1.6753997e+01   3.2796049e-05
   1.6792079e+01   4.1525171e-05
   1.6830248e+01   4.8858328e-05
   1.6868504e+01   5.4376164e-05
   1.6906847e+01   5.7749741e-05
   1.6945277e+01   5.8760212e-05
   1.6983794e+01   5.7312437e-05
   1.7022398e+01   5.3441664e-05
   1.7061091e+01   4.7312807e-05
   1.7099871e+01   3.9212252e-05
   1.7138740e+01   2.9532575e-05
   1.7177697e+01   1.8750990e-05
   1.7216742e+01   7.4026981e-06
   1.7255877e+01   3.9493288e-06
   1.7295100e+01   1.4746393e-05
   1.7334412e+01   2.4466050e-05
   1.7373814e+01   3.2652100e-05
   1.7413305e+01   3.8940790e-05
   1.7452886e+01   4.3081575e-05
   1.7492557e+01   4.4951157e-05
   1.7532318e+01   4.4559854e-05
   1.7572170e+01   4.2049862e-05
   1.7612112e+01   3.7685434e-05
   1.7652145e+01   3.1835519e-05
   1.7692269e+01   2.4949886e-05
   1.7732484e+01   1.7530177e-05
   1.7772790e+01   1.0097679e-05
   1.7813189e+01   3.1598347e-06
   1.7853679e+01   2.8223680e-06
   1.7894261e+01   7.4640342e-06
   1.7934935e+01   1.0481070e-05
   1.7975702e+01   1.1708319e-05
   1.8016561e+01   1.1109877e-05
   1.8057513e+01   8.7808364e-06
   1.8098558e+01   4.9402670e-06
   1.8139697e+01   8.4182554e-08
   1.8180929e+01   5.8791143e-06
   1.8222255e+01   1.1974177e-05
   1.8263675e+01   1.7874941e-05
   1.8305189e+01   2.3097664e-05
   1.8346797e+01   2.7203579e-05
   1.8388500e+01   2.9830360e-05
   1.8430298e+01   3.0718540e-05
   1.8472190e+01   2.9731011e-05
   1.8514178e+01   2.6864125e-05
   1.8556262e+01   2.2249550e-05
   1.8598441e+01   1.6146587e-05
   1.8640716e+01   8.9253832e-06
   1.8683087e+01   1.0420789e-06
   1.8725554e+01   6.9924543e-06
   1.8768118e+01   1.4648165e-05
   1.8810778e+01   2.1413193e-05
   1.8853536e+01   2.6830405e-05
   1.8896390e+01   3.0530487e-05
   1.8939343e+01   3.2259146e-05
   1.8982392e+01   3.1896381e-05
   1.9025540e+01   2.9466330e-05
   1.9068786e+01   2.5136842e-05
   1.9112130e+01   1.9208658e-05
   1.9155572e+01   1.2094876e-05
   1.9199113e+01   4.2920608e-06
   1.9242754e+01   3.6549702e-06
   1.9286493e+01   1.1192159e-05
   1.9330332e+01   1.7796176e-05
   1.9374270e+01   2.3012379e-05
   1.9418309e+01   2.6487893e-05
   1.9462447e+01   2.7997287e-05
   1.9506686e+01   2.7458836e-05
   1.9551025e+01   2.4940027e-05
   1.9595465e+01   2.0651813e-05
   1.9640007e+01   1.4931937e-05
   1.9684649e+01   8.2185327e-06
   1.9729393e+01   1.0159495e-06
   1.9774238e+01   6.1445793e-06
   1.9819186e+01   1.2746393e-05
   1.9864236e+01   1.8327727e-05
   1.9909388e+01   2.2517691e-05
   1.9954642e+01   2.5064997e-05
   2.0000000e+01   2.5857065e-05


==> data_b_K_gamma_1_2.dat <==
   2.0700000e+00   1.3118900e-02
   2.0747052e+00   1.2676207e-02
   2.0794211e+00   1.2226341e-02
   2.0841476e+00   1.1769744e-02
   2.0888850e+00   1.1306864e-02
   2.0936331e+00   1.0838150e-02
   2.0983920e+00   1.0364060e-02
   2.1031617e+00   9.8850526e-03
   2.1079423e+00   9.4015929e-03
   2.1127337e+00   8.9141478e-03
   2.1175360e+00   8.4231877e-03
   2.1223492e+00   7.9291857e-03
   2.1271734e+00   7.4326168e-03
   2.1320085e+00   6.9339582e-03
   2.1368547e+00   6.4336882e-03
   2.1417118e+00   5.9322862e-03
   2.1465800e+00   5.4302321e-03
   2.1514592e+00   4.9280059e-03
   2.1563496e+00   4.4260875e-03
   2.1612510e+00   3.9249557e-03
   2.1661636e+00   3.4250884e-03
   2.1710874e+00   2.9269618e-03
   2.1760223e+00   2.4310501e-03
   2.1809685e+00   1.9378251e-03
   2.1859259e+00   1.4477553e-03
   2.1908946e+00   9.6130634e-04
   2.1958746e+00   4.7893965e-04
   2.2008659e+00   1.1125757e-06
   2.2058685e+00   4.7172226e-04
   2.2108825e+00   9.3911737e-04
   2.2159080e+00   1.4006309e-03
   2.2209448e+00   1.8558268e-03
   2.2259931e+00   2.3042759e-03
   2.2310528e+00   2.7455554e-03
   2.2361241e+00   3.1792501e-03
   2.2412069e+00   3.6049527e-03
   2.2463012e+00   4.0222636e-03
   2.2514071e+00   4.4307921e-03
   2.2565246e+00   4.8301565e-03
   2.2616538e+00   5.2199844e-03
   2.2667946e+00   5.5999131e-03
   2.2719471e+00   5.9695903e-03
   2.2771113e+00   6.3286742e-03
   2.2822873e+00   6.6768338e-03
   2.2874750e+00   7.0137497e-03
   2.2926745e+00   7.3391140e-03
   2.2978858e+00   7.6526308e-03
   2.3031090e+00   7.9540168e-03
   2.3083440e+00   8.2430012e-03
   2.3135910e+00   8.5193264e-03
   2.3188499e+00   8.7827481e-03
   2.3241207e+00   9.0330357e-03
   2.3294035e+00   9.2699724e-03
   2.3346983e+00   9.4933559e-03
   2.3400051e+00   9.7029982e-03
   2.3453241e+00   9.8987260e-03
   2.3506551e+00   1.0080381e-02
   2.3559982e+00   1.0247821e-02
   2.3613534e+00   1.0400917e-02
   2.3667209e+00   1.0539558e-02
   2.3721005e+00   1.0663647e-02
   2.3774924e+00   1.0773105e-02
   2.3828965e+00   1.0867868e-02
   2.3883129e+00   1.0947886e-02
   2.3937416e+00   1.1013130e-02
   2.3991827e+00   1.1063583e-02
   2.4046361e+00   1.1099247e-02
   2.4101019e+00   1.1120141e-02
   2.4155802e+00   1.1126299e-02
   2.4210708e+00   1.1117773e-02
   2.4265740e+00   1.1094629e-02
   2.4320897e+00   1.1056954e-02
   2.4376179e+00   1.1004849e-02
   2.4431587e+00   1.0938430e-02
   2.4487121e+00   1.0857834e-02
   2.4542781e+00   1.0763211e-02
   2.4598568e+00   1.0654727e-02
   2.4654481e+00   1.0532566e-02
   2.4710521e+00   1.0396928e-02
   2.4766689e+00   1.0248028e-02
   2.4822985e+00   1.0086097e-02
   2.4879408e+00   9.9113815e-03
   2.4935960e+00   9.7241426e-03
   2.4992640e+00   9.5246573e-03
   2.5049449e+00   9.3132169e-03
   2.5106388e+00   9.0901273e-03
   2.5163455e+00   8.8557084e-03
   2.5220653e+00   8.6102940e-03
   2.5277980e+00   8.3542312e-03
   2.5335438e+00   8.0878803e-03
   2.5393026e+00   7.8116143e-03
   2.5450745e+00   7.5258183e-03
   2.5508596e+00   7.2308895e-03
   2.5566578e+00   6.9272364e-03
   2.5624691e+00   6.6152784e-03
   2.5682937e+00   6.2954456e-03
   2.5741315e+00   5.9681777e-03
   2.5799826e+00   5.6339243e-03
   2.5858470e+00   5.2931437e-03
   2.5917247e+00   4.9463025e-03
   2.5976158e+00   4.5938753e-03
   2.6035203e+00   4.2363439e-03
   2.6094381e+00   3.8741968e-03
   2.6153695e+00   3.5079284e-03
   2.6213143e+00   3.1380389e-03
   2.6272726e+00   2.7650329e-03
   2.6332445e+00   2.3894194e-03
   2.6392300e+00   2.0117110e-03
   2.6452290e+00   1.6324229e-03
   2.6512417e+00   1.2520727e-03
   2.6572681e+00   8.7117942e-04
   2.6633081e+00   4.9026298e-04
   2.6693619e+00   1.0984336e-04
   2.6754295e+00   2.6955999e-04
   2.6815108e+00   6.4742892e-04
   2.6876060e+00   1.0232472e-03
   2.6937150e+00   1.3965015e-03
   2.6998379e+00   1.7666815e-03
   2.7059747e+00   2.1332814e-03
   2.7121255e+00   2.4958001e-03
   2.7182903e+00   2.8537420e-03
   2.7244690e+00   3.2066178e-03
   2.7306618e+00   3.5539452e-03
   2.7368687e+00   3.8952496e-03
   2.7430897e+00   4.2300646e-03
   2.7493248e+00   4.5579333e-03
   2.7555742e+00   4.8784080e-03
   2.7618377e+00   5.1910519e-03
   2.7681154e+00   5.4954391e-03
   2.7744074e+00   5.7911556e-03
   2.7807138e+00   6.0777995e-03
   2.7870344e+00   6.3549824e-03
   2.7933694e+00   6.6223293e-03
   2.7997189e+00   6.8794793e-03
   2.8060827e+00   7.1260868e-03
   2.8124610e+00   7.3618213e-03
   2.8188539e+00   7.5863683e-03
   2.8252612e+00   7.7994299e-03
   2.8316831e+00   8.0007252e-03
   2.8381196e+00   8.1899908e-03
   2.8445708e+00   8.3669812e-03
   2.8510366e+00   8.5314693e-03
   2.8575171e+00   8.6832470e-03
   2.8640123e+00   8.8221252e-03
   2.8705223e+00   8.9479346e-03
   2.8770471e+00   9.0605256e-03
   2.8835867e+00   9.1597689e-03
   2.8901412e+00   9.2455558e-03
   2.8967106e+00   9.3177982e-03
   2.9032949e+00   9.3764290e-03
   2.9098942e+00   9.4214023e-03
   2.9165085e+00   9.4526934e-03
   2.9231378e+00   9.4702991e-03
   2.9297822e+00   9.4742376e-03
   2.9364417e+00   9.4645488e-03
   2.9431163e+00   9.4412941e-03
   2.9498061e+00   9.4045562e-03
   2.9565111e+00   9.3544396e-03
   2.9632314e+00   9.2910700e-03
   2.9699669e+00   9.2145945e-03
   2.9767177e+00   9.1251811e-03
   2.9834839e+00   9.0230188e-03
   2.9902655e+00   8.9083173e-03
   2.9970625e+00   8.7813065e-03
   3.0038749e+00   8.6422364e-03
   3.0107028e+00   8.4913768e-03
   3.0175462e+00   8.3290168e-03
   3.0244052e+00   8.1554641e-03
   3.0312798e+00   7.9710453e-03
   3.0381700e+00   7.7761044e-03
   3.0450758e+00   7.5710033e-03
   3.0519974e+00   7.3561203e-03
   3.0589347e+00   7.1318501e-03
   3.0658878e+00   6.8986031e-03
   3.0728566e+00   6.6568043e-03
   3.0798413e+00   6.4068934e-03
   3.0868419e+00   6.1493230e-03
   3.0938584e+00   5.8845589e-03
   3.1008908e+00   5.6130786e-03
   3.1079393e+00   5.3353708e-03
   3.1150037e+00   5.0519345e-03
   3.1220842e+00   4.7632779e-03
   3.1291808e+00   4.4699180e-03
   3.1362936e+00   4.1723792e-03
   3.1434225e+00   3.8711926e-03
   3.1505676e+00   3.5668949e-03
   3.1577289e+00   3.2600278e-03
   3.1649065e+00   2.9511365e-03
   3.1721005e+00   2.6407689e-03
   3.1793108e+00   2.3294747e-03
   3.1865375e+00   2.0178043e-03
   3.1937806e+00   1.7063077e-03
   3.2010401e+00   1.3955335e-03
   3.2083162e+00   1.0860278e-03
   3.2156088e+00   7.7833324e-04
   3.2229180e+00   4.7298790e-04
   3.2302438e+00   1.7052425e-04
   3.2375863e+00   1.2853194e-04
   3.2449454e+00   4.2366257e-04
   3.2523213e+00   7.1435829e-04
   3.2597139e+00   1.0001195e-03
   3.2671233e+00   1.2804574e-03
   3.2745496e+00   1.5548949e-03
   3.2819928e+00   1.8229678e-03
   3.2894529e+00   2.0842253e-03
   3.2969299e+00   2.3382317e-03
   3.3044239e+00   2.5845666e-03
   3.3119350e+00   2.8228259e-03
   3.3194631e+00   3.0526231e-03
   3.3270084e+00   3.2735898e-03
   3.3345708e+00   3.4853764e-03
   3.3421504e+00   3.6876530e-03
   3.3497472e+00   3.8801103e-03
   3.3573613e+00   4.0624601e-03
   3.3649927e+00   4.2344357e-03
   3.3726414e+00   4.3957930e-03
   3.3803076e+00   4.5463108e-03
   3.3879911e+00   4.6857912e-03
   3.3956921e+00   4.8140603e-03
   3.4034106e+00   4.9309686e-03
   3.4111467e+00   5.0363911e-03
   3.4189004e+00   5.1302277e-03
   3.4266716e+00   5.2124039e-03
   3.4344606e+00   5.2828702e-03
   3.4422672e+00   5.3416030e-03
   3.4500916e+00   5.3886043e-03
   3.4579338e+00   5.4239015e-03
   3.4657938e+00   5.4475482e-03
   3.4736716e+00   5.4596230e-03
   3.4815674e+00   5.4602303e-03
   3.4894811e+00   5.4494997e-03
   3.4974128e+00   5.4275854e-03
   3.5053626e+00   5.3946667e-03
   3.5133304e+00   5.3509466e-03
   3.5213163e+00   5.2966522e-03
   3.5293204e+00   5.2320337e-03
   3.5373426e+00   5.1573642e-03
   3.5453831e+00   5.0729384e-03
   3.5534419e+00   4.9790728e-03
   3.5615190e+00   4.8761042e-03
   3.5696145e+00   4.7643894e-03
   3.5777283e+00   4.6443040e-03
   3.5858606e+00   4.5162417e-03
   3.5940114e+00   4.3806135e-03
   3.6021807e+00   4.2378461e-03
   3.6103686e+00   4.0883814e-03
   3.6185751e+00   3.9326754e-03
   3.6268002e+00   3.7711966e-03
   3.6350440e+00   3.6044253e-03
   3.6433066e+00   3.4328521e-03
   3.6515880e+00   3.2569768e-03
   3.6598882e+00   3.0773070e-03
   3.6682072e+00   2.8943570e-03
   3.6765452e+00   2.7086460e-03
   3.6849021e+00   2.5206974e-03
   3.6932780e+00   2.3310367e-03
   3.7016729e+00   2.1401910e-03
   3.7100870e+00   1.9486865e-03
   3.7185201e+00   1.7570481e-03
   3.7269724e+00   1.5657973e-03
   3.7354440e+00   1.3754512e-03
   3.7439348e+00   1.1865208e-03
   3.7524448e+00   9.9950980e-04
   3.7609743e+00   8.1491315e-04
   3.7695231e+00   6.3321560e-04
   3.7780914e+00   4.5489045e-04
   3.7866791e+00   2.8039813e-04
   3.7952863e+00   1.1018500e-04
   3.8039131e+00   5.5318029e-05
   3.8125596e+00   2.1569665e-04
   3.8212256e+00   3.7055437e-04
   3.8299114e+00   5.1951370e-04
   3.8386169e+00   6.6221719e-04
   3.8473422e+00   7.9832852e-04
   3.8560874e+00   9.2753350e-04
   3.8648524e+00   1.0495410e-03
   3.8736373e+00   1.1640837e-03
   3.8824422e+00   1.2709191e-03
   3.8912672e+00   1.3698302e-03
   3.9001121e+00   1.4606260e-03
   3.9089772e+00   1.5431423e-03
   3.9178625e+00   1.6172421e-03
   3.9267679e+00   1.6828159e-03
   3.9356936e+00   1.7397825e-03
   3.9446395e+00   1.7880886e-03
   3.9536058e+00   1.8277097e-03
   3.9625925e+00   1.8586495e-03
   3.9715996e+00   1.8809404e-03
   3.9806272e+00   1.8946432e-03
   3.9896753e+00   1.8998470e-03
   3.9987440e+00   1.8966687e-03
   4.0078332e+00   1.8852531e-03
   4.0169432e+00   1.8657719e-03
   4.0260738e+00   1.8384235e-03
   4.0352252e+00   1.8034324e-03
   4.0443974e+00   1.7610481e-03
   4.0535905e+00   1.7115448e-03
   4.0628044e+00   1.6552201e-03
   4.0720393e+00   1.5923942e-03
   4.0812952e+00   1.5234087e-03
   4.0905721e+00   1.4486257e-03
   4.0998701e+00   1.3684262e-03
   4.1091893e+00   1.2832094e-03
   4.1185296e+00   1.1933906e-03
   4.1278912e+00   1.0994003e-03
   4.1372740e+00   1.0016825e-03
   4.1466782e+00   9.0069333e-04
   4.1561037e+00   7.9689921e-04
   4.1655507e+00   6.9077533e-04
   4.1750191e+00   5.8280397e-04
   4.1845090e+00   4.7347275e-04
   4.1940206e+00   3.6327289e-04
   4.2035537e+00   2.5269740e-04
   4.2131085e+00   1.4223931e-04
   4.2226851e+00   3.2389842e-05
   4.2322834e+00   7.6363399e-05
   4.2419035e+00   1.8353826e-04
   4.2515455e+00   2.8865984e-04
   4.2612094e+00   3.9126230e-04
   4.2708953e+00   4.9089062e-04
   4.2806032e+00   5.8710237e-04
   4.2903331e+00   6.7946943e-04
   4.3000852e+00   7.6757965e-04
   4.3098594e+00   8.5103851e-04
   4.3196559e+00   9.2947065e-04
   4.3294746e+00   1.0025214e-03
   4.3393156e+00   1.0698584e-03
   4.3491791e+00   1.1311725e-03
   4.3590649e+00   1.1861796e-03
   4.3689732e+00   1.2346216e-03
   4.3789040e+00   1.2762676e-03
   4.3888574e+00   1.3109148e-03
   4.3988334e+00   1.3383893e-03
   4.4088321e+00   1.3585476e-03
   4.4188535e+00   1.3712762e-03
   4.4288977e+00   1.3764933e-03
   4.4389648e+00   1.3741485e-03
   4.4490547e+00   1.3642235e-03
   4.4591675e+00   1.3467322e-03
   4.4693034e+00   1.3217207e-03
   4.4794623e+00   1.2892677e-03
   4.4896442e+00   1.2494836e-03
   4.4998493e+00   1.2025111e-03
   4.5100776e+00   1.1485238e-03
   4.5203292e+00   1.0877264e-03
   4.5306041e+00   1.0203538e-03
   4.5409023e+00   9.4666988e-04
   4.5512239e+00   8.6696718e-04
   4.5615690e+00   7.8156535e-04
   4.5719376e+00   6.9081013e-04
   4.5823298e+00   5.9507199e-04
   4.5927455e+00   4.9474470e-04
   4.6031850e+00   3.9024380e-04
   4.6136482e+00   2.8200488e-04
   4.6241352e+00   1.7048191e-04
   4.6346460e+00   5.6145311e-05
   4.6451807e+00   6.0519916e-05
   4.6557394e+00   1.7901625e-04
   4.6663220e+00   2.9883571e-04
   4.6769287e+00   4.1946202e-04
   4.6875595e+00   5.4037282e-04
   4.6982145e+00   6.6104189e-04
   4.7088937e+00   7.8094147e-04
   4.7195972e+00   8.9954455e-04
   4.7303250e+00   1.0163272e-03
   4.7410772e+00   1.1307710e-03
   4.7518538e+00   1.2423651e-03
   4.7626549e+00   1.3506089e-03
   4.7734806e+00   1.4550142e-03
   4.7843309e+00   1.5551073e-03
   4.7952058e+00   1.6504314e-03
   4.8061055e+00   1.7405487e-03
   4.8170299e+00   1.8250425e-03
   4.8279792e+00   1.9035192e-03
   4.8389534e+00   1.9756102e-03
   4.8499525e+00   2.0409736e-03
   4.8609766e+00   2.0992963e-03
   4.8720257e+00   2.1502951e-03
   4.8831000e+00   2.1937185e-03
   4.8941995e+00   2.2293479e-03
   4.9053241e+00   2.2569988e-03
   4.9164741e+00   2.2765219e-03
   4.9276494e+00   2.2878039e-03
   4.9388501e+00   2.2907682e-03
   4.9500763e+00   2.2853755e-03
   4.9613280e+00   2.2716240e-03
   4.9726052e+00   2.2495502e-03
   4.9839081e+00   2.2192278e-03
   4.9952367e+00   2.1807687e-03
   5.0065911e+00   2.1343219e-03
   5.0179712e+00   2.0800730e-03
   5.0293772e+00   2.0182441e-03
   5.0408092e+00   1.9490919e-03
   5.0522671e+00   1.8729074e-03
   5.0637511e+00   1.7900144e-03
   5.0752612e+00   1.7007679e-03
   5.0867974e+00   1.6055527e-03
   5.0983599e+00   1.5047812e-03
   5.1099486e+00   1.3988923e-03
   5.1215637e+00   1.2883485e-03
   5.1332052e+00   1.1736339e-03
   5.1448731e+00   1.0552523e-03
   5.1565676e+00   9.3372408e-04
   5.1682886e+00   8.0958412e-04
   5.1800363e+00   6.8337894e-04
   5.1918107e+00   5.5566400e-04
   5.2036119e+00   4.2700093e-04
   5.2154399e+00   2.9795462e-04
   5.2272948e+00   1.6909036e-04
   5.2391766e+00   4.0970955e-05
   5.2510854e+00   8.5846246e-05
   5.2630213e+00   2.1081222e-04
   5.2749843e+00   3.3338918e-04
   5.2869745e+00   4.5305338e-04
   5.2989920e+00   5.6929794e-04
   5.3110368e+00   6.8163550e-04
   5.3231089e+00   7.8960091e-04
   5.3352086e+00   8.9275368e-04
   5.3473357e+00   9.9068039e-04
   5.3594903e+00   1.0829969e-03
   5.3716726e+00   1.1693507e-03
   5.3838826e+00   1.2494223e-03
   5.3961204e+00   1.3229276e-03
   5.4083859e+00   1.3896192e-03
   5.4206794e+00   1.4492875e-03
   5.4330008e+00   1.5017626e-03
   5.4453502e+00   1.5469143e-03
   5.4577276e+00   1.5846535e-03
   5.4701332e+00   1.6149326e-03
   5.4825670e+00   1.6377452e-03
   5.4950291e+00   1.6531268e-03
   5.5075195e+00   1.6611542e-03
   5.5200382e+00   1.6619449e-03
   5.5325855e+00   1.6556567e-03
   5.5451612e+00   1.6424862e-03
   5.5577656e+00   1.6226681e-03
   5.5703985e+00   1.5964734e-03
   5.5830602e+00   1.5642078e-03
   5.5957507e+00   1.5262096e-03
   5.6084701e+00   1.4828478e-03
   5.6212183e+00   1.4345199e-03
   5.6339955e+00   1.3816487e-03
   5.6468018e+00   1.3246804e-03
   5.6596372e+00   1.2640813e-03
   5.6725017e+00   1.2003347e-03
   5.6853955e+00   1.1339381e-03
   5.6983186e+00   1.0653998e-03
   5.7112710e+00   9.9523564e-04
   5.7242530e+00   9.2396537e-04
   5.7372644e+00   8.5210958e-04
   5.7503054e+00   7.8018604e-04
   5.7633760e+00   7.0870631e-04
   5.7764764e+00   6.3817228e-04
   5.7896065e+00   5.6907286e-04
   5.8027664e+00   5.0188062e-04
   5.8159563e+00   4.3704860e-04
   5.8291762e+00   3.7500725e-04
   5.8424261e+00   3.1616142e-04
   5.8557061e+00   2.6088764e-04
   5.8690164e+00   2.0953146e-04
   5.8823568e+00   1.6240509e-04
   5.8957276e+00   1.1978517e-04
   5.9091288e+00   8.1910905e-05
   5.9225605e+00   4.8982300e-05
   5.9360226e+00   2.1158802e-05
   5.9495154e+00   1.4418480e-06
   5.9630389e+00   1.8744445e-05
   5.9765930e+00   3.0716853e-05
   5.9901780e+00   3.7370219e-05
   6.0037939e+00   3.8758875e-05
   6.0174407e+00   3.4979923e-05
   6.0311186e+00   2.6172491e-05
   6.0448275e+00   1.2516684e-05
   6.0585676e+00   5.7677895e-06
   6.0723390e+00   2.8423292e-05
   6.0861416e+00   5.5156231e-05
   6.0999756e+00   8.5639321e-05
   6.1138410e+00   1.1951411e-04
   6.1277380e+00   1.5639379e-04
   6.1416666e+00   1.9586617e-04
   6.1556268e+00   2.3749699e-04
   6.1696187e+00   2.8083332e-04
   6.1836425e+00   3.2540716e-04
   6.1976981e+00   3.7073922e-04
   6.2117857e+00   4.1634277e-04
   6.2259053e+00   4.6172761e-04
   6.2400570e+00   5.0640408e-04
   6.2542408e+00   5.4988710e-04
   6.2684569e+00   5.9170021e-04
   6.2827053e+00   6.3137955e-04
   6.2969861e+00   6.6847782e-04
   6.3112994e+00   7.0256806e-04
   6.3256452e+00   7.3324739e-04
   6.3400236e+00   7.6014046e-04
   6.3544347e+00   7.8290285e-04
   6.3688785e+00   8.0122413e-04
   6.3833552e+00   8.1483067e-04
   6.3978648e+00   8.2348826e-04
   6.4124073e+00   8.2700431e-04
   6.4269829e+00   8.2522979e-04
   6.4415917e+00   8.1806078e-04
   6.4562337e+00   8.0543970e-04
   6.4709089e+00   7.8735612e-04
   6.4856175e+00   7.6384718e-04
   6.5003595e+00   7.3499759e-04
   6.5151350e+00   7.0093929e-04
   6.5299442e+00   6.6185062e-04
   6.5447869e+00   6.1795513e-04
   6.5596635e+00   5.6951997e-04
   6.5745738e+00   5.1685388e-04
   6.5895180e+00   4.6030482e-04
   6.6044962e+00   4.0025721e-04
   6.6195085e+00   3.3712885e-04
   6.6345548e+00   2.7136749e-04
   6.6496354e+00   2.0344712e-04
   6.6647502e+00   1.3386398e-04
   6.6798994e+00   6.3132358e-05
   6.6950831e+00   8.2198477e-06
   6.7103012e+00   7.9655688e-05
   6.7255540e+00   1.5063388e-04
   6.7408414e+00   2.2061361e-04
   6.7561635e+00   2.8905931e-04
   6.7715205e+00   3.5544556e-04
   6.7869124e+00   4.1926178e-04
   6.8023393e+00   4.8001699e-04
   6.8178012e+00   5.3724429e-04
   6.8332983e+00   5.9050527e-04
   6.8488306e+00   6.3939414e-04
   6.8643983e+00   6.8354156e-04
   6.8800013e+00   7.2261830e-04
   6.8956397e+00   7.5633837e-04
   6.9113138e+00   7.8446192e-04
   6.9270234e+00   8.0679765e-04
   6.9427688e+00   8.2320484e-04
   6.9585499e+00   8.3359485e-04
   6.9743669e+00   8.3793218e-04
   6.9902199e+00   8.3623503e-04
   7.0061089e+00   8.2857533e-04
   7.0220340e+00   8.1507827e-04
   7.0379953e+00   7.9592130e-04
   7.0539929e+00   7.7133261e-04
   7.0700269e+00   7.4158913e-04
   7.0860973e+00   7.0701399e-04
   7.1022043e+00   6.6797356e-04
   7.1183478e+00   6.2487400e-04
   7.1345280e+00   5.7815743e-04
   7.1507451e+00   5.2829767e-04
   7.1669990e+00   4.7579563e-04
   7.1832898e+00   4.2117450e-04
   7.1996176e+00   3.6497451e-04
   7.2159826e+00   3.0774766e-04
   7.2323848e+00   2.5005214e-04
   7.2488242e+00   1.9244680e-04
   7.2653011e+00   1.3548542e-04
   7.2818153e+00   7.9711168e-05
   7.2983671e+00   2.5650993e-05
   7.3149566e+00   2.6189764e-05
   7.3315837e+00   7.5332591e-05
   7.3482487e+00   1.2133076e-04
   7.3649515e+00   1.6377398e-04
   7.3816923e+00   2.0229269e-04
   7.3984711e+00   2.3656191e-04
   7.4152881e+00   2.6630465e-04
   7.4321433e+00   2.9129485e-04
   7.4490368e+00   3.1135969e-04
   7.4659687e+00   3.2638142e-04
   7.4829391e+00   3.3629853e-04
   7.4999480e+00   3.4110635e-04
   7.5169957e+00   3.4085692e-04
   7.5340821e+00   3.3565839e-04
   7.5512073e+00   3.2567362e-04
   7.5683714e+00   3.1111822e-04
   7.5855746e+00   2.9225802e-04
   7.6028169e+00   2.6940587e-04
   7.6200983e+00   2.4291794e-04
   7.6374191e+00   2.1318947e-04
   7.6547792e+00   1.8065008e-04
   7.6721787e+00   1.4575859e-04
   7.6896179e+00   1.0899758e-04
   7.7070966e+00   7.0867507e-05
   7.7246151e+00   3.1880697e-05
   7.7421734e+00   7.4448915e-06
   7.7597716e+00   4.6591982e-05
   7.7774099e+00   8.5050322e-05
   7.7950882e+00   1.2232296e-04
   7.8128067e+00   1.5793240e-04
   7.8305654e+00   1.9142652e-04
   7.8483646e+00   2.2238424e-04
   7.8662042e+00   2.5042080e-04
   7.8840843e+00   2.7519261e-04
   7.9020051e+00   2.9640160e-04
   7.9199666e+00   3.1379905e-04
   7.9379690e+00   3.2718875e-04
   7.9560122e+00   3.3642954e-04
   7.9740965e+00   3.4143714e-04
   7.9922219e+00   3.4218528e-04
   8.0103885e+00   3.3870599e-04
   8.0285964e+00   3.3108925e-04
   8.0468457e+00   3.1948177e-04
   8.0651364e+00   3.0408506e-04
   8.0834687e+00   2.8515276e-04
   8.1018427e+00   2.6298722e-04
   8.1202585e+00   2.3793543e-04
   8.1387161e+00   2.1038432e-04
   8.1572157e+00   1.8075547e-04
   8.1757573e+00   1.4949934e-04
   8.1943411e+00   1.1708900e-04
   8.2129671e+00   8.4013591e-05
   8.2316354e+00   5.0771461e-05
   8.2503462e+00   1.7863120e-05
   8.2690995e+00   1.4215857e-05
   8.2878955e+00   4.4981935e-05
   8.3067341e+00   7.3970594e-05
   8.3256156e+00   1.0074310e-04
   8.3445400e+00   1.2489297e-04
   8.3635075e+00   1.4605198e-04
   8.3825180e+00   1.6389577e-04
   8.4015717e+00   1.7814877e-04
   8.4206688e+00   1.8858849e-04
   8.4398093e+00   1.9504910e-04
   8.4589932e+00   1.9742424e-04
   8.4782208e+00   1.9566887e-04
   8.4974921e+00   1.8980036e-04
   8.5168072e+00   1.7989865e-04
   8.5361661e+00   1.6610540e-04
   8.5555691e+00   1.4862232e-04
   8.5750162e+00   1.2770855e-04
   8.5945075e+00   1.0367713e-04
   8.6140431e+00   7.6890697e-05
   8.6336232e+00   4.7756306e-05
   8.6532477e+00   1.6719621e-05
   8.6729168e+00   1.5741591e-05
   8.6926306e+00   4.9124499e-05
   8.7123893e+00   8.2908691e-05
   8.7321928e+00   1.1656401e-04
   8.7520414e+00   1.4955859e-04
   8.7719351e+00   1.8136704e-04
   8.7918740e+00   2.1147855e-04
   8.8118582e+00   2.3940490e-04
   8.8318878e+00   2.6468815e-04
   8.8519630e+00   2.8690797e-04
   8.8720838e+00   3.0568840e-04
   8.8922504e+00   3.2070405e-04
   8.9124628e+00   3.3168549e-04
   8.9327211e+00   3.3842383e-04
   8.9530255e+00   3.4077441e-04
   8.9733760e+00   3.3865943e-04
   8.9937728e+00   3.3206965e-04
   9.0142159e+00   3.2106487e-04
   9.0347055e+00   3.0577341e-04
   9.0552417e+00   2.8639043e-04
   9.0758246e+00   2.6317516e-04
   9.0964542e+00   2.3644708e-04
   9.1171308e+00   2.0658108e-04
   9.1378543e+00   1.7400164e-04
   9.1586250e+00   1.3917622e-04
   9.1794428e+00   1.0260783e-04
   9.2003080e+00   6.4826984e-05
   9.2212206e+00   2.6383107e-05
   9.2421808e+00   1.2164376e-05
   9.2631886e+00   5.0255234e-05
   9.2842441e+00   8.7337674e-05
   9.3053475e+00   1.2287750e-04
   9.3264989e+00   1.5636704e-04
   9.3476983e+00   1.8733367e-04
   9.3689459e+00   2.1534775e-04
   9.3902419e+00   2.4002996e-04
   9.4115862e+00   2.6105765e-04
   9.4329791e+00   2.7817039e-04
   9.4544205e+00   2.9117435e-04
   9.4759108e+00   2.9994557e-04
   9.4974498e+00   3.0443200e-04
   9.5190378e+00   3.0465427e-04
   9.5406749e+00   3.0070514e-04
   9.5623612e+00   2.9274769e-04
   9.5840968e+00   2.8101217e-04
   9.6058817e+00   2.6579167e-04
   9.6277162e+00   2.4743657e-04
   9.6496004e+00   2.2634795e-04
   9.6715342e+00   2.0297003e-04
   9.6935179e+00   1.7778173e-04
   9.7155516e+00   1.5128762e-04
   9.7376354e+00   1.2400830e-04
   9.7597694e+00   9.6470474e-05
   9.7819537e+00   6.9196848e-05
   9.8041884e+00   4.2696095e-05
   9.8264736e+00   1.7453046e-05
   9.8488095e+00   6.0806892e-06
   9.8711962e+00   2.7495472e-05
   9.8936338e+00   4.6431591e-05
   9.9161223e+00   6.2586254e-05
   9.9386620e+00   7.5719463e-05
   9.9612529e+00   8.5658646e-05
   9.9838952e+00   9.2301949e-05
   1.0006589e+01   9.5620083e-05
   1.0029334e+01   9.5656710e-05
   1.0052131e+01   9.2527306e-05
   1.0074980e+01   8.6416538e-05
   1.0097881e+01   7.7574185e-05
   1.0120834e+01   6.6309662e-05
   1.0143839e+01   5.2985260e-05
   1.0166896e+01   3.8008226e-05
   1.0190006e+01   2.1821829e-05
   1.0213168e+01   4.8956109e-06
   1.0236383e+01   1.2285010e-05
   1.0259650e+01   2.9229538e-05
   1.0282971e+01   4.5453390e-05
   1.0306344e+01   6.0488839e-05
   1.0329771e+01   7.3895673e-05
   1.0353251e+01   8.5271327e-05
   1.0376784e+01   9.4260275e-05
   1.0400371e+01   1.0056244e-04
   1.0424011e+01   1.0394047e-04
   1.0447706e+01   1.0422564e-04
   1.0471454e+01   1.0132228e-04
   1.0495256e+01   9.5210640e-05
   1.0519112e+01   8.5947966e-05
   1.0543022e+01   7.3667956e-05
   1.0566987e+01   5.8578383e-05
   1.0591006e+01   4.0957045e-05
   1.0615079e+01   2.1146053e-05
   1.0639208e+01   4.5541564e-07
   1.0663391e+01   2.3399750e-05
   1.0687629e+01   4.7200759e-05
   1.0711923e+01   7.1344522e-05
   1.0736271e+01   9.5300996e-05
   1.0760675e+01   1.1853614e-04
   1.0785135e+01   1.4052423e-04
   1.0809649e+01   1.6076020e-04
   1.0834220e+01   1.7877149e-04
   1.0858847e+01   1.9412942e-04
   1.0883529e+01   2.0645952e-04
   1.0908268e+01   2.1545077e-04
   1.0933063e+01   2.2086343e-04
   1.0957914e+01   2.2253517e-04
   1.0982822e+01   2.2038557e-04
   1.1007786e+01   2.1441858e-04
   1.1032807e+01   2.0472302e-04
   1.1057885e+01   1.9147111e-04
   1.1083020e+01   1.7491489e-04
   1.1108212e+01   1.5538072e-04
   1.1133461e+01   1.3326198e-04
   1.1158768e+01   1.0900996e-04
   1.1184132e+01   8.3123416e-05
   1.1209554e+01   5.6136750e-05
   1.1235034e+01   2.8607332e-05
   1.1260572e+01   1.1021109e-06
   1.1286167e+01   2.5816068e-05
   1.1311821e+01   5.1602137e-05
   1.1337533e+01   7.5742100e-05
   1.1363304e+01   9.7765616e-05
   1.1389133e+01   1.1725754e-04
   1.1415021e+01   1.3386809e-04
   1.1440968e+01   1.4732141e-04
   1.1466973e+01   1.5742226e-04
   1.1493038e+01   1.6406057e-04
   1.1519162e+01   1.6721390e-04
   1.1545346e+01   1.6694754e-04
   1.1571589e+01   1.6341224e-04
   1.1597891e+01   1.5683980e-04
   1.1624254e+01   1.4753636e-04
   1.1650676e+01   1.3587370e-04
   1.1677158e+01   1.2227874e-04
   1.1703701e+01   1.0722156e-04
   1.1730304e+01   9.1202115e-05
   1.1756967e+01   7.4736141e-05
   1.1783691e+01   5.8340604e-05
   1.1810476e+01   4.2519047e-05
   1.1837321e+01   2.7747294e-05
   1.1864228e+01   1.4459906e-05
   1.1891196e+01   3.0377760e-06
   1.1918225e+01   6.2027568e-06
   1.1945315e+01   1.3018961e-05
   1.1972468e+01   1.7248641e-05
   1.1999681e+01   1.8814732e-05
   1.2026957e+01   1.7727382e-05
   1.2054295e+01   1.4083461e-05
   1.2081695e+01   8.0634579e-06
   1.2109157e+01   7.4142276e-08
   1.2136681e+01   1.0000885e-05
   1.2164268e+01   2.1328543e-05
   1.2191918e+01   3.3621207e-05
   1.2219631e+01   4.6408925e-05
   1.2247406e+01   5.9202489e-05
   1.2275245e+01   7.1508925e-05
   1.2303147e+01   8.2847238e-05
   1.2331113e+01   9.2763896e-05
   1.2359142e+01   1.0084760e-04
   1.2387234e+01   1.0674285e-04
   1.2415391e+01   1.1016188e-04
   1.2443612e+01   1.1089456e-04
   1.2471896e+01   1.0881593e-04
   1.2500245e+01   1.0389109e-04
   1.2528659e+01   9.6177264e-05
   1.2557137e+01   8.5822920e-05
   1.2585680e+01   7.3063971e-05
   1.2614287e+01   5.8217096e-05
   1.2642960e+01   4.1670374e-05
   1.2671698e+01   2.3871517e-05
   1.2700501e+01   5.3140189e-06
   1.2729370e+01   1.3478330e-05
   1.2758304e+01   3.1968094e-05
   1.2787304e+01   4.9621470e-05
   1.2816370e+01   6.5925637e-05
   1.2845502e+01   8.0405601e-05
   1.2874700e+01   9.2639972e-05
   1.2903965e+01   1.0227513e-04
   1.2933296e+01   1.0903730e-04
   1.2962694e+01   1.1274207e-04
   1.2992159e+01   1.1330105e-04
   1.3021690e+01   1.1072535e-04
   1.3051289e+01   1.0512579e-04
   1.3080955e+01   9.6709685e-05
   1.3110688e+01   8.5774452e-05
   1.3140489e+01   7.2697983e-05
   1.3170358e+01   5.7926295e-05
   1.3200295e+01   4.1958714e-05
   1.3230300e+01   2.5331146e-05
   1.3260373e+01   8.5979584e-06
   1.3290514e+01   7.6868797e-06
   1.3320724e+01   2.2988761e-05
   1.3351002e+01   3.6810833e-05
   1.3381349e+01   4.8711154e-05
   1.3411766e+01   5.8318001e-05
   1.3442251e+01   6.5342749e-05
   1.3472806e+01   6.9589832e-05
   1.3503430e+01   7.0963410e-05
   1.3534124e+01   6.9470452e-05
   1.3564887e+01   6.5220090e-05
   1.3595720e+01   5.8419244e-05
   1.3626624e+01   4.9364625e-05
   1.3657598e+01   3.8431399e-05
   1.3688642e+01   2.6058893e-05
   1.3719757e+01   1.2733861e-05
   1.3750942e+01   1.0280922e-06
   1.3782199e+01   1.4702216e-05
   1.3813526e+01   2.7774730e-05
   1.3844925e+01   3.9762567e-05
   1.3876395e+01   5.0231971e-05
   1.3907936e+01   5.8815237e-05
   1.3939549e+01   6.5224893e-05
   1.3971234e+01   6.9264770e-05
   1.4002991e+01   7.0837466e-05
   1.4034821e+01   6.9947898e-05
   1.4066722e+01   6.6702744e-05
   1.4098696e+01   6.1305763e-05
   1.4130743e+01   5.4049142e-05
   1.4162863e+01   4.5301181e-05
   1.4195056e+01   3.5490777e-05
   1.4227321e+01   2.5089312e-05
   1.4259661e+01   1.4590669e-05
   1.4292073e+01   4.4901715e-06
   1.4324560e+01   4.7366752e-06
   1.4357120e+01   1.2654761e-05
   1.4389754e+01   1.8888393e-05
   1.4422462e+01   2.3137939e-05
   1.4455245e+01   2.5193356e-05
   1.4488102e+01   2.4943993e-05
   1.4521034e+01   2.2384194e-05
   1.4554041e+01   1.7614421e-05
   1.4587123e+01   1.0837766e-05
   1.4620280e+01   2.3519688e-06
   1.4653512e+01   7.4627993e-06
   1.4686820e+01   1.8159889e-05
   1.4720204e+01   2.9245236e-05
   1.4753663e+01   4.0198724e-05
   1.4787199e+01   5.0496960e-05
   1.4820811e+01   5.9636450e-05
   1.4854499e+01   6.7156176e-05
   1.4888264e+01   7.2658556e-05
   1.4922105e+01   7.5827820e-05
   1.4956024e+01   7.6444959e-05
   1.4990019e+01   7.4398525e-05
   1.5024092e+01   6.9690728e-05
   1.5058242e+01   6.2438511e-05
   1.5092470e+01   5.2869473e-05
   1.5126776e+01   4.1312759e-05
   1.5161160e+01   2.8185284e-05
   1.5195621e+01   1.3973839e-05
   1.5230162e+01   7.8612384e-07
   1.5264780e+01   1.5534104e-05
   1.5299478e+01   2.9709488e-05
   1.5334254e+01   4.2776665e-05
   1.5369109e+01   5.4249149e-05
   1.5404044e+01   6.3711559e-05
   1.5439058e+01   7.0838410e-05
   1.5474151e+01   7.5408771e-05
   1.5509324e+01   7.7316073e-05
   1.5544578e+01   7.6572530e-05
   1.5579911e+01   7.3307926e-05
   1.5615325e+01   6.7762758e-05
   1.5650819e+01   6.0276039e-05
   1.5686394e+01   5.1268287e-05
   1.5722049e+01   4.1220522e-05
   1.5757786e+01   3.0650252e-05
   1.5793604e+01   2.0085636e-05
   1.5829503e+01   1.0039102e-05
   1.5865484e+01   9.8173352e-07
   1.5901547e+01   6.6802559e-06
   1.5937692e+01   1.2625751e-05
   1.5973919e+01   1.6634595e-05
   1.6010228e+01   1.8598231e-05
   1.6046620e+01   1.8524518e-05
   1.6083094e+01   1.6536423e-05
   1.6119652e+01   1.2864601e-05
   1.6156292e+01   7.8341965e-06
   1.6193016e+01   1.8465095e-06
   1.6229823e+01   4.6435445e-06
   1.6266714e+01   1.1153013e-05
   1.6303689e+01   1.7198177e-05
   1.6340748e+01   2.2322053e-05
   1.6377891e+01   2.6120628e-05
   1.6415118e+01   2.8266377e-05
   1.6452431e+01   2.8527737e-05
   1.6489827e+01   2.6783409e-05
   1.6527309e+01   2.3030629e-05
   1.6564877e+01   1.7386863e-05
   1.6602529e+01   1.0084748e-05
   1.6640267e+01   1.4604650e-06
   1.6678091e+01   8.0638970e-06
   1.6716001e+01   1.8003076e-05
   1.6753997e+01   2.7835255e-05
   1.6792079e+01   3.7031118e-05
   1.6830248e+01   4.5083713e-05
   1.6868504e+01   5.1537447e-05
   1.6906847e+01   5.6014521e-05
   1.6945277e+01   5.8237273e-05
   1.6983794e+01   5.8045061e-05
   1.7022398e+01   5.5404659e-05
   1.7061091e+01   5.0413452e-05
   1.7099871e+01   4.3295167e-05
   1.7138740e+01   3.4388276e-05
   1.7177697e+01   2.4127659e-05
   1.7216742e+01   1.3020529e-05
   1.7255877e+01   1.6179530e-06
   1.7295100e+01   9.5163842e-06
   1.7334412e+01   1.9838356e-05
   1.7373814e+01   2.8854595e-05
   1.7413305e+01   3.6150839e-05
   1.7452886e+01   4.1415686e-05
   1.7492557e+01   4.4458274e-05
   1.7532318e+01   4.5218747e-05
   1.7572170e+01   4.3770812e-05
   1.7612112e+01   4.0316148e-05
   1.7652145e+01   3.5170948e-05
   1.7692269e+01   2.8745365e-05
   1.7732484e+01   2.1517090e-05
   1.7772790e+01   1.4000682e-05
   1.7813189e+01   6.7145471e-06
   1.7853679e+01   1.4767376e-07
   1.7894261e+01   5.2717675e-06
   1.7934935e+01   9.2039001e-06
   1.7975702e+01   1.1418886e-05
   1.8016561e+01   1.1811467e-05
   1.8057513e+01   1.0407285e-05
   1.8098558e+01   7.3604931e-06
   1.8139697e+01   2.9427259e-06
   1.8180929e+01   2.4759010e-06
   1.8222255e+01   8.4525791e-06
   1.8263675e+01   1.4502703e-05
   1.8305189e+01   2.0133835e-05
   1.8346797e+01   2.4880447e-05
   1.8388500e+01   2.8337084e-05
   1.8430298e+01   3.0187625e-05
   1.8472190e+01   3.0228587e-05
   1.8514178e+01   2.8384769e-05
   1.8556262e+01   2.4716052e-05
   1.8598441e+01   1.9414748e-05
   1.8640716e+01   1.2793573e-05
   1.8683087e+01   5.2649421e-06
   1.8725554e+01   2.6870578e-06
   1.8768118e+01   1.0540144e-05
   1.8810778e+01   1.7770457e-05
   1.8853536e+01   2.3889756e-05
   1.8896390e+01   2.8480535e-05
   1.8939343e+01   3.1226517e-05
   1.8982392e+01   3.1936250e-05
   1.9025540e+01   3.0558028e-05
   1.9068786e+01   2.7184907e-05
   1.9112130e+01   2.2049341e-05
   1.9155572e+01   1.5507675e-05
   1.9199113e+01   8.0155089e-06
   1.9242754e+01   9.5613144e-08
   1.9286493e+01   7.6993196e-06
   1.9330332e+01   1.4826399e-05
   1.9374270e+01   2.0791811e-05
   1.9418309e+01   2.5186713e-05
   1.9462447e+01   2.7717015e-05
   1.9506686e+01   2.8224749e-05
   1.9551025e+01   2.6699326e-05
   1.9595465e+01   2.3277725e-05
   1.9640007e+01   1.8233504e-05
   1.9684649e+01   1.1955379e-05
   1.9729393e+01   4.9169267e-06
   1.9774238e+01   2.3602878e-06
   1.9819186e+01   9.3473530e-06
   1.9864236e+01   1.5549237e-05
   1.9909388e+01   2.0543351e-05
   1.9954642e+01   2.4012363e-05
   2.0000000e+01   2.5768574e-05


==> data_b_K_gamma_1_3.dat <==
   2.0700000e+00   1.3148122e-02
   2.0747052e+00   1.2706015e-02
   2.0794211e+00   1.2256707e-02
   2.0841476e+00   1.1800639e-02
   2.0888850e+00   1.1338257e-02
   2.0936331e+00   1.0870013e-02
   2.0983920e+00   1.0396361e-02
   2.1031617e+00   9.9177620e-03
   2.1079423e+00   9.4346794e-03
   2.1127337e+00   8.9475803e-03
   2.1175360e+00   8.4569347e-03
   2.1223492e+00   7.9632155e-03
   2.1271734e+00   7.4668976e-03
   2.1320085e+00   6.9684578e-03
   2.1368547e+00   6.4683745e-03
   2.1417118e+00   5.9671268e-03
   2.1465800e+00   5.4651947e-03
   2.1514592e+00   4.9630580e-03
   2.1563496e+00   4.4611965e-03
   2.1612510e+00   3.9600892e-03
   2.1661636e+00   3.4602139e-03
   2.1710874e+00   2.9620470e-03
   2.1760223e+00   2.4660626e-03
   2.1809685e+00   1.9727326e-03
   2.1859259e+00   1.4825259e-03
   2.1908946e+00   9.9590801e-04
   2.1958746e+00   5.1334073e-04
   2.2008659e+00   3.5281610e-05
   2.2058685e+00   4.3781646e-04
   2.2108825e+00   9.0550571e-04
   2.2159080e+00   1.3673439e-03
   2.2209448e+00   1.8228948e-03
   2.2259931e+00   2.2717286e-03
   2.2310528e+00   2.7134223e-03
   2.2361241e+00   3.1475603e-03
   2.2412069e+00   3.5737345e-03
   2.2463012e+00   3.9915451e-03
   2.2514071e+00   4.4006008e-03
   2.2565246e+00   4.8005194e-03
   2.2616538e+00   5.1909277e-03
   2.2667946e+00   5.5714626e-03
   2.2719471e+00   5.9417711e-03
   2.2771113e+00   6.3015107e-03
   2.2822873e+00   6.6503498e-03
   2.2874750e+00   6.9879681e-03
   2.2926745e+00   7.3140571e-03
   2.2978858e+00   7.6283202e-03
   2.3031090e+00   7.9304731e-03
   2.3083440e+00   8.2202443e-03
   2.3135910e+00   8.4973754e-03
   2.3188499e+00   8.7616211e-03
   2.3241207e+00   9.0127500e-03
   2.3294035e+00   9.2505445e-03
   2.3346983e+00   9.4748012e-03
   2.3400051e+00   9.6853312e-03
   2.3453241e+00   9.8819603e-03
   2.3506551e+00   1.0064529e-02
   2.3559982e+00   1.0232894e-02
   2.3613534e+00   1.0386927e-02
   2.3667209e+00   1.0526513e-02
   2.3721005e+00   1.0651557e-02
   2.3774924e+00   1.0761976e-02
   2.3828965e+00   1.0857707e-02
   2.3883129e+00   1.0938698e-02
   2.3937416e+00   1.1004919e-02
   2.3991827e+00   1.1056353e-02
   2.4046361e+00   1.1093001e-02
   2.4101019e+00   1.1114878e-02
   2.4155802e+00   1.1122020e-02
   2.4210708e+00   1.1114475e-02
   2.4265740e+00   1.1092312e-02
   2.4320897e+00   1.1055613e-02
   2.4376179e+00   1.1004479e-02
   2.4431587e+00   1.0939027e-02
   2.4487121e+00   1.0859389e-02
   2.4542781e+00   1.0765717e-02
   2.4598568e+00   1.0658175e-02
   2.4654481e+00   1.0536946e-02
   2.4710521e+00   1.0402229e-02
   2.4766689e+00   1.0254237e-02
   2.4822985e+00   1.0093201e-02
   2.4879408e+00   9.9193658e-03
   2.4935960e+00   9.7329918e-03
   2.4992640e+00   9.5343548e-03
   2.5049449e+00   9.3237453e-03
   2.5106388e+00   9.1014681e-03
   2.5163455e+00   8.8678420e-03
   2.5220653e+00   8.6232000e-03
   2.5277980e+00   8.3678882e-03
   2.5335438e+00   8.1022660e-03
   2.5393026e+00   7.8267055e-03
   2.5450745e+00   7.5415910e-03
   2.5508596e+00   7.2473188e-03
   2.5566578e+00   6.9442967e-03
   2.5624691e+00   6.6329433e-03
   2.5682937e+00   6.3136878e-03
   2.5741315e+00   5.9869694e-03
   2.5799826e+00   5.6532369e-03
   2.5858470e+00   5.3129479e-03
   2.5917247e+00   4.9665685e-03
   2.5976158e+00   4.6145728e-03
   2.6035203e+00   4.2574419e-03
   2.6094381e+00   3.8956639e-03
   2.6153695e+00   3.5297327e-03
   2.6213143e+00   3.1601481e-03
   2.6272726e+00   2.7874143e-03
   2.6332445e+00   2.4120400e-03
   2.6392300e+00   2.0345375e-03
   2.6452290e+00   1.6554217e-03
   2.6512417e+00   1.2752101e-03
   2.6572681e+00   8.9442145e-04
   2.6633081e+00   5.1357563e-04
   2.6693619e+00   1.3319253e-04
   2.6754295e+00   2.4620842e-04
   2.6815108e+00   6.2410903e-04
   2.6876060e+00   9.9999307e-04
   2.6937150e+00   1.3733469e-03
   2.6998379e+00   1.7436603e-03
   2.7059747e+00   2.1104271e-03
   2.7121255e+00   2.4731459e-03
   2.7182903e+00   2.8313209e-03
   2.7244690e+00   3.1844624e-03
   2.7306618e+00   3.5320876e-03
   2.7368687e+00   3.8737216e-03
   2.7430897e+00   4.2088975e-03
   2.7493248e+00   4.5371576e-03
   2.7555742e+00   4.8580539e-03
   2.7618377e+00   5.1711489e-03
   2.7681154e+00   5.4760159e-03
   2.7744074e+00   5.7722402e-03
   2.7807138e+00   6.0594193e-03
   2.7870344e+00   6.3371638e-03
   2.7933694e+00   6.6050978e-03
   2.7997189e+00   6.8628597e-03
   2.8060827e+00   7.1101028e-03
   2.8124610e+00   7.3464957e-03
   2.8188539e+00   7.5717229e-03
   2.8252612e+00   7.7854854e-03
   2.8316831e+00   7.9875012e-03
   2.8381196e+00   8.1775058e-03
   2.8445708e+00   8.3552525e-03
   2.8510366e+00   8.5205132e-03
   2.8575171e+00   8.6730783e-03
   2.8640123e+00   8.8127577e-03
   2.8705223e+00   8.9393807e-03
   2.8770471e+00   9.0527965e-03
   2.8835867e+00   9.1528744e-03
   2.8901412e+00   9.2395044e-03
   2.8967106e+00   9.3125971e-03
   2.9032949e+00   9.3720840e-03
   2.9098942e+00   9.4179177e-03
   2.9165085e+00   9.4500723e-03
   2.9231378e+00   9.4685432e-03
   2.9297822e+00   9.4733470e-03
   2.9364417e+00   9.4645224e-03
   2.9431163e+00   9.4421291e-03
   2.9498061e+00   9.4062486e-03
   2.9565111e+00   9.3569840e-03
   2.9632314e+00   9.2944596e-03
   2.9699669e+00   9.2188209e-03
   2.9767177e+00   9.1302347e-03
   2.9834839e+00   9.0288885e-03
   2.9902655e+00   8.9149907e-03
   2.9970625e+00   8.7887698e-03
   3.0038749e+00   8.6504746e-03
   3.0107028e+00   8.5003734e-03
   3.0175462e+00   8.3387540e-03
   3.0244052e+00   8.1659231e-03
   3.0312798e+00   7.9822058e-03
   3.0381700e+00   7.7879451e-03
   3.0450758e+00   7.5835015e-03
   3.0519974e+00   7.3692524e-03
   3.0589347e+00   7.1455913e-03
   3.0658878e+00   6.9129276e-03
   3.0728566e+00   6.6716853e-03
   3.0798413e+00   6.4223029e-03
   3.0868419e+00   6.1652324e-03
   3.0938584e+00   5.9009386e-03
   3.1008908e+00   5.6298982e-03
   3.1079393e+00   5.3525991e-03
   3.1150037e+00   5.0695396e-03
   3.1220842e+00   4.7812273e-03
   3.1291808e+00   4.4881786e-03
   3.1362936e+00   4.1909173e-03
   3.1434225e+00   3.8899741e-03
   3.1505676e+00   3.5858854e-03
   3.1577289e+00   3.2791923e-03
   3.1649065e+00   2.9704398e-03
   3.1721005e+00   2.6601757e-03
   3.1793108e+00   2.3489495e-03
   3.1865375e+00   2.0373115e-03
   3.1937806e+00   1.7258117e-03
   3.2010401e+00   1.4149987e-03
   3.2083162e+00   1.1054188e-03
   3.2156088e+00   7.9761490e-04
   3.2229180e+00   4.9212524e-04
   3.2302438e+00   1.8948265e-04
   3.2375863e+00   1.0978667e-04
   3.2449454e+00   4.0516416e-04
   3.2523213e+00   6.9613991e-04
   3.2597139e+00   9.8221372e-04
   3.2671233e+00   1.2628961e-03
   3.2745496e+00   1.5377092e-03
   3.2819928e+00   1.8061880e-03
   3.2894529e+00   2.0678810e-03
   3.2969299e+00   2.3223513e-03
   3.3044239e+00   2.5691775e-03
   3.3119350e+00   2.8079546e-03
   3.3194631e+00   3.0382950e-03
   3.3270084e+00   3.2598290e-03
   3.3345708e+00   3.4722058e-03
   3.3421504e+00   3.6750943e-03
   3.3497472e+00   3.8681838e-03
   3.3573613e+00   4.0511847e-03
   3.3649927e+00   4.2238289e-03
   3.3726414e+00   4.3858710e-03
   3.3803076e+00   4.5370880e-03
   3.3879911e+00   4.6772807e-03
   3.3956921e+00   4.8062737e-03
   3.4034106e+00   4.9239156e-03
   3.4111467e+00   5.0300800e-03
   3.4189004e+00   5.1246651e-03
   3.4266716e+00   5.2075948e-03
   3.4344606e+00   5.2788179e-03
   3.4422672e+00   5.3383091e-03
   3.4500916e+00   5.3860686e-03
   3.4579338e+00   5.4221224e-03
   3.4657938e+00   5.4465221e-03
   3.4736716e+00   5.4593448e-03
   3.4815674e+00   5.4606932e-03
   3.4894811e+00   5.4506951e-03
   3.4974128e+00   5.4295033e-03
   3.5053626e+00   5.3972952e-03
   3.5133304e+00   5.3542724e-03
   3.5213163e+00   5.3006604e-03
   3.5293204e+00   5.2367078e-03
   3.5373426e+00   5.1626861e-03
   3.5453831e+00   5.0788888e-03
   3.5534419e+00   4.9856307e-03
   3.5615190e+00   4.8832475e-03
   3.5696145e+00   4.7720945e-03
   3.5777283e+00   4.6525461e-03
   3.5858606e+00   4.5249948e-03
   3.5940114e+00   4.3898504e-03
   3.6021807e+00   4.2475386e-03
   3.6103686e+00   4.0985004e-03
   3.6185751e+00   3.9431906e-03
   3.6268002e+00   3.7820771e-03
   3.6350440e+00   3.6156393e-03
   3.6433066e+00   3.4443671e-03
   3.6515880e+00   3.2687598e-03
   3.6598882e+00   3.0893243e-03
   3.6682072e+00   2.9065745e-03
   3.6765452e+00   2.7210294e-03
   3.6849021e+00   2.5332119e-03
   3.6932780e+00   2.3436477e-03
   3.7016729e+00   2.1528633e-03
   3.7100870e+00   1.9613853e-03
   3.7185201e+00   1.7697386e-03
   3.7269724e+00   1.5784449e-03
   3.7354440e+00   1.3880216e-03
   3.7439348e+00   1.1989801e-03
   3.7524448e+00   1.0118246e-03
   3.7609743e+00   8.2705058e-04
   3.7695231e+00   6.4514346e-04
   3.7780914e+00   4.6657730e-04
   3.7866791e+00   2.9181341e-04
   3.7952863e+00   1.2129904e-04
   3.8039131e+00   4.4533837e-05
   3.8125596e+00   2.0526983e-04
   3.8212256e+00   3.6051128e-04
   3.8299114e+00   5.0987942e-04
   3.8386169e+00   6.5301547e-04
   3.8473422e+00   7.8958173e-04
   3.8560874e+00   9.1926251e-04
   3.8648524e+00   1.0417651e-03
   3.8736373e+00   1.1568207e-03
   3.8824422e+00   1.2641852e-03
   3.8912672e+00   1.3636398e-03
   3.9001121e+00   1.4549917e-03
   3.9089772e+00   1.5380750e-03
   3.9178625e+00   1.6127509e-03
   3.9267679e+00   1.6789081e-03
   3.9356936e+00   1.7364634e-03
   3.9446395e+00   1.7853618e-03
   3.9536058e+00   1.8255767e-03
   3.9625925e+00   1.8571101e-03
   3.9715996e+00   1.8799923e-03
   3.9806272e+00   1.8942823e-03
   3.9896753e+00   1.9000673e-03
   3.9987440e+00   1.8974623e-03
   4.0078332e+00   1.8866103e-03
   4.0169432e+00   1.8676812e-03
   4.0260738e+00   1.8408715e-03
   4.0352252e+00   1.8064041e-03
   4.0443974e+00   1.7645267e-03
   4.0535905e+00   1.7155119e-03
   4.0628044e+00   1.6596558e-03
   4.0720393e+00   1.5972769e-03
   4.0812952e+00   1.5287155e-03
   4.0905721e+00   1.4543322e-03
   4.0998701e+00   1.3745070e-03
   4.1091893e+00   1.2896375e-03
   4.1185296e+00   1.2001381e-03
   4.1278912e+00   1.1064383e-03
   4.1372740e+00   1.0089812e-03
   4.1466782e+00   9.0822205e-04
   4.1561037e+00   8.0462652e-04
   4.1655507e+00   6.9866926e-04
   4.1750191e+00   5.9083204e-04
   4.1845090e+00   4.8160212e-04
   4.1940206e+00   3.7147044e-04
   4.2035537e+00   2.6092990e-04
   4.2131085e+00   1.5047349e-04
   4.2226851e+00   4.0592540e-05
   4.2322834e+00   6.8225122e-05
   4.2419035e+00   1.7549700e-04
   4.2515455e+00   2.8074773e-04
   4.2612094e+00   3.8351087e-04
   4.2708953e+00   4.8333071e-04
   4.2806032e+00   5.7976401e-04
   4.2903331e+00   6.7238169e-04
   4.3000852e+00   7.6077057e-04
   4.3098594e+00   8.4453496e-04
   4.3196559e+00   9.2329824e-04
   4.3294746e+00   9.9670442e-04
   4.3393156e+00   1.0644195e-03
   4.3491791e+00   1.1261330e-03
   4.3590649e+00   1.1815592e-03
   4.3689732e+00   1.2304381e-03
   4.3789040e+00   1.2725371e-03
   4.3888574e+00   1.3076514e-03
   4.3988334e+00   1.3356054e-03
   4.4088321e+00   1.3562533e-03
   4.4188535e+00   1.3694800e-03
   4.4288977e+00   1.3752013e-03
   4.4389648e+00   1.3733648e-03
   4.4490547e+00   1.3639500e-03
   4.4591675e+00   1.3469688e-03
   4.4693034e+00   1.3224651e-03
   4.4794623e+00   1.2905153e-03
   4.4896442e+00   1.2512279e-03
   4.4998493e+00   1.2047433e-03
   4.5100776e+00   1.1512331e-03
   4.5203292e+00   1.0909000e-03
   4.5306041e+00   1.0239767e-03
   4.5409023e+00   9.5072528e-04
   4.5512239e+00   8.7143635e-04
   4.5615690e+00   7.8642773e-04
   4.5719376e+00   6.9604342e-04
   4.5823298e+00   6.0065223e-04
   4.5927455e+00   5.0064638e-04
   4.6031850e+00   3.9643993e-04
   4.6136482e+00   2.8846715e-04
   4.6241352e+00   1.7718074e-04
   4.6346460e+00   6.3050044e-05
   4.6451807e+00   5.3440942e-05
   4.6557394e+00   1.7179554e-04
   4.6663220e+00   2.9150649e-04
   4.6769287e+00   4.1205808e-04
   4.6875595e+00   5.3292837e-04
   4.6982145e+00   6.5359143e-04
   4.7088937e+00   7.7351961e-04
   4.7195972e+00   8.9218587e-04
   4.7303250e+00   1.0090661e-03
   4.7410772e+00   1.1236415e-03
   4.7518538e+00   1.2354009e-03
   4.7626549e+00   1.3438429e-03
   4.7734806e+00   1.4484785e-03
   4.7843309e+00   1.5488331e-03
   4.7952058e+00   1.6444488e-03
   4.8061055e+00   1.7348865e-03
   4.8170299e+00   1.8197283e-03
   4.8279792e+00   1.8985789e-03
   4.8389534e+00   1.9710681e-03
   4.8499525e+00   2.0368524e-03
   4.8609766e+00   2.0956167e-03
   4.8720257e+00   2.1470758e-03
   4.8831000e+00   2.1909762e-03
   4.8941995e+00   2.2270972e-03
   4.9053241e+00   2.2552520e-03
   4.9164741e+00   2.2752889e-03
   4.9276494e+00   2.2870924e-03
   4.9388501e+00   2.2905833e-03
   4.9500763e+00   2.2857201e-03
   4.9613280e+00   2.2724985e-03
   4.9726052e+00   2.2509522e-03
   4.9839081e+00   2.2211528e-03
   4.9952367e+00   2.1832096e-03
   5.0065911e+00   2.1372691e-03
   5.0179712e+00   2.0835146e-03
   5.0293772e+00   2.0221656e-03
   5.0408092e+00   1.9534768e-03
   5.0522671e+00   1.8777369e-03
   5.0637511e+00   1.7952674e-03
   5.0752612e+00   1.7064214e-03
   5.0867974e+00   1.6115817e-03
   5.0983599e+00   1.5111591e-03
   5.1099486e+00   1.4055904e-03
   5.1215637e+00   1.2953368e-03
   5.1332052e+00   1.1808810e-03
   5.1448731e+00   1.0627255e-03
   5.1565676e+00   9.4138952e-04
   5.1682886e+00   8.1740714e-04
   5.1800363e+00   6.9132408e-04
   5.1918107e+00   5.6369525e-04
   5.2036119e+00   4.3508188e-04
   5.2154399e+00   3.0604868e-04
   5.2272948e+00   1.7716095e-04
   5.2391766e+00   4.8981664e-05
   5.2510854e+00   7.7931427e-05
   5.2630213e+00   2.0302873e-04
   5.2749843e+00   3.2577169e-04
   5.2869745e+00   4.4563562e-04
   5.2989920e+00   5.6211248e-04
   5.3110368e+00   6.7471364e-04
   5.3231089e+00   7.8297242e-04
   5.3352086e+00   8.8644671e-04
   5.3473357e+00   9.8472127e-04
   5.3594903e+00   1.0774101e-03
   5.3716726e+00   1.1641583e-03
   5.3838826e+00   1.2446445e-03
   5.3961204e+00   1.3185822e-03
   5.4083859e+00   1.3857215e-03
   5.4206794e+00   1.4458504e-03
   5.4330008e+00   1.4987961e-03
   5.4453502e+00   1.5444261e-03
   5.4577276e+00   1.5826484e-03
   5.4701332e+00   1.6134127e-03
   5.4825670e+00   1.6367100e-03
   5.4950291e+00   1.6525729e-03
   5.5075195e+00   1.6610756e-03
   5.5200382e+00   1.6623329e-03
   5.5325855e+00   1.6564998e-03
   5.5451612e+00   1.6437707e-03
   5.5577656e+00   1.6243775e-03
   5.5703985e+00   1.5985890e-03
   5.5830602e+00   1.5667085e-03
   5.5957507e+00   1.5290723e-03
   5.6084701e+00   1.4860476e-03
   5.6212183e+00   1.4380296e-03
   5.6339955e+00   1.3854399e-03
   5.6468018e+00   1.3287231e-03
   5.6596372e+00   1.2683440e-03
   5.6725017e+00   1.2047851e-03
   5.6853955e+00   1.1385429e-03
   5.6983186e+00   1.0701251e-03
   5.7112710e+00   1.0000471e-03
   5.7242530e+00   9.2882835e-04
   5.7372644e+00   8.5698958e-04
   5.7503054e+00   7.8504877e-04
   5.7633760e+00   7.1351794e-04
   5.7764764e+00   6.4289971e-04
   5.7896065e+00   5.7368390e-04
   5.8027664e+00   5.0634423e-04
   5.8159563e+00   4.4133510e-04
   5.8291762e+00   3.7908851e-04
   5.8424261e+00   3.2001108e-04
   5.8557061e+00   2.6448126e-04
   5.8690164e+00   2.1284672e-04
   5.8823568e+00   1.6542191e-04
   5.8957276e+00   1.2248591e-04
   5.9091288e+00   8.4280414e-05
   5.9225605e+00   5.1008088e-05
   5.9360226e+00   2.2831102e-05
   5.9495154e+00   1.3000543e-07
   5.9630389e+00   1.7797181e-05
   5.9765930e+00   3.0135408e-05
   5.9901780e+00   3.7152943e-05
   6.0037939e+00   3.8901240e-05
   6.0174407e+00   3.5474553e-05
   6.0311186e+00   2.7009218e-05
   6.0448275e+00   1.3682620e-05
   6.0585676e+00   4.2881541e-06
   6.0723390e+00   2.6647976e-05
   6.0861416e+00   5.3105625e-05
   6.0999756e+00   8.3336033e-05
   6.1138410e+00   1.1698280e-04
   6.1277380e+00   1.5366096e-04
   6.1416666e+00   1.9295999e-04
   6.1556268e+00   2.3444706e-04
   6.1696187e+00   2.7767044e-04
   6.1836425e+00   3.2216310e-04
   6.1976981e+00   3.6744644e-04
   6.2117857e+00   4.1303420e-04
   6.2259053e+00   4.5843637e-04
   6.2400570e+00   5.0316319e-04
   6.2542408e+00   5.4672924e-04
   6.2684569e+00   5.8865744e-04
   6.2827053e+00   6.2848305e-04
   6.2969861e+00   6.6575761e-04
   6.3112994e+00   7.0005279e-04
   6.3256452e+00   7.3096404e-04
   6.3400236e+00   7.5811416e-04
   6.3544347e+00   7.8115664e-04
   6.3688785e+00   7.9977874e-04
   6.3833552e+00   8.1370437e-04
   6.3978648e+00   8.2269666e-04
   6.4124073e+00   8.2656023e-04
   6.4269829e+00   8.2514313e-04
   6.4415917e+00   8.1833844e-04
   6.4562337e+00   8.0608549e-04
   6.4709089e+00   7.8837069e-04
   6.4856175e+00   7.6522802e-04
   6.5003595e+00   7.3673904e-04
   6.5151350e+00   7.0303255e-04
   6.5299442e+00   6.6428383e-04
   6.5447869e+00   6.2071342e-04
   6.5596635e+00   5.7258560e-04
   6.5745738e+00   5.2020637e-04
   6.5895180e+00   4.6392111e-04
   6.6044962e+00   4.0411185e-04
   6.6195085e+00   3.4119421e-04
   6.6345548e+00   2.7561396e-04
   6.6496354e+00   2.0784341e-04
   6.6647502e+00   1.3837735e-04
   6.6798994e+00   6.7728909e-05
   6.6950831e+00   3.5748698e-06
   6.7103012e+00   7.4997602e-05
   6.7255540e+00   1.4599825e-04
   6.7408414e+00   2.1603593e-04
   6.7561635e+00   2.8457469e-04
   6.7715205e+00   3.5108838e-04
   6.7869124e+00   4.1506543e-04
   6.8023393e+00   4.7601351e-04
   6.8178012e+00   5.3346409e-04
   6.8332983e+00   5.8697686e-04
   6.8488306e+00   6.3614383e-04
   6.8643983e+00   6.8059325e-04
   6.8800013e+00   7.1999321e-04
   6.8956397e+00   7.5405484e-04
   6.9113138e+00   7.8253524e-04
   6.9270234e+00   8.0523991e-04
   6.9427688e+00   8.2202480e-04
   6.9585499e+00   8.3279781e-04
   6.9743669e+00   8.3751999e-04
   6.9902199e+00   8.3620599e-04
   7.0061089e+00   8.2892424e-04
   7.0220340e+00   8.1579645e-04
   7.0379953e+00   7.9699668e-04
   7.0539929e+00   7.7274982e-04
   7.0700269e+00   7.4332965e-04
   7.0860973e+00   7.0905632e-04
   7.1022043e+00   6.7029342e-04
   7.1183478e+00   6.2744459e-04
   7.1345280e+00   5.8094964e-04
   7.1507451e+00   5.3128041e-04
   7.1669990e+00   4.7893613e-04
   7.1832898e+00   4.2443860e-04
   7.1996176e+00   3.6832707e-04
   7.2159826e+00   3.1115284e-04
   7.2323848e+00   2.5347382e-04
   7.2488242e+00   1.9584892e-04
   7.2653011e+00   1.3883237e-04
   7.2818153e+00   8.2968153e-05
   7.2983671e+00   2.8784385e-05
   7.3149566e+00   2.3212064e-05
   7.3315837e+00   7.2540815e-05
   7.3482487e+00   1.1875296e-04
   7.3649515e+00   1.6143571e-04
   7.3816923e+00   2.0021675e-04
   7.3984711e+00   2.3476809e-04
   7.4152881e+00   2.6480954e-04
   7.4321433e+00   2.9011161e-04
   7.4490368e+00   3.1049796e-04
   7.4659687e+00   3.2584719e-04
   7.4829391e+00   3.3609406e-04
   7.4999480e+00   3.4123016e-04
   7.5169957e+00   3.4130384e-04
   7.5340821e+00   3.3641956e-04
   7.5512073e+00   3.2673662e-04
   7.5683714e+00   3.1246724e-04
   7.5855746e+00   2.9387399e-04
   7.6028169e+00   2.7126673e-04
   7.6200983e+00   2.4499886e-04
   7.6374191e+00   2.1546317e-04
   7.6547792e+00   1.8308713e-04
   7.6721787e+00   1.4832780e-04
   7.6896179e+00   1.1166629e-04
   7.7070966e+00   7.3602070e-05
   7.7246151e+00   3.4646822e-05
   7.7421734e+00   4.6816968e-06
   7.7597716e+00   4.3866002e-05
   7.7774099e+00   8.2395208e-05
   7.7950882e+00   1.1977132e-04
   7.8128067e+00   1.5551539e-04
   7.8305654e+00   1.8917348e-04
   7.8483646e+00   2.2032228e-04
   7.8662042e+00   2.4857450e-04
   7.8840843e+00   2.7358369e-04
   7.9020051e+00   2.9504865e-04
   7.9199666e+00   3.1271728e-04
   7.9379690e+00   3.2638981e-04
   7.9560122e+00   3.3592135e-04
   7.9740965e+00   3.4122380e-04
   7.9922219e+00   3.4226699e-04
   8.0103885e+00   3.3907906e-04
   8.0285964e+00   3.3174615e-04
   8.0468457e+00   3.2041121e-04
   8.0651364e+00   3.0527214e-04
   8.0834687e+00   2.8657916e-04
   8.1018427e+00   2.6463145e-04
   8.1202585e+00   2.3977311e-04
   8.1387161e+00   2.1238850e-04
   8.1572157e+00   1.8289702e-04
   8.1757573e+00   1.5174729e-04
   8.1943411e+00   1.1941102e-04
   8.2129671e+00   8.6376406e-05
   8.2316354e+00   5.3141303e-05
   8.2503462e+00   2.0206215e-05
   8.2690995e+00   1.1932821e-05
   8.2878955e+00   4.2791336e-05
   8.3067341e+00   7.1903419e-05
   8.3256156e+00   9.8828499e-05
   8.3445400e+00   1.2315782e-04
   8.3635075e+00   1.4452054e-04
   8.3825180e+00   1.6258925e-04
   8.4015717e+00   1.7708507e-04
   8.4206688e+00   1.8778191e-04
   8.4398093e+00   1.9451012e-04
   8.4589932e+00   1.9715933e-04
   8.4782208e+00   1.9568041e-04
   8.4974921e+00   1.9008659e-04
   8.5168072e+00   1.8045364e-04
   8.5361661e+00   1.6691914e-04
   8.5555691e+00   1.4968087e-04
   8.5750162e+00   1.2899420e-04
   8.5945075e+00   1.0516867e-04
   8.6140431e+00   7.8563696e-05
   8.6336232e+00   4.9583486e-05
   8.6532477e+00   1.8671248e-05
   8.6729168e+00   1.3697266e-05
   8.6926306e+00   4.7020764e-05
   8.7123893e+00   8.0779874e-05
   8.7321928e+00   1.1444495e-04
   8.7520414e+00   1.4748412e-04
   8.7719351e+00   1.7937142e-04
   8.7918740e+00   2.0959496e-04
   8.8118582e+00   2.3766490e-04
   8.8318878e+00   2.6312118e-04
   8.8519630e+00   2.8554088e-04
   8.8720838e+00   3.0454502e-04
   8.8922504e+00   3.1980478e-04
   8.9124628e+00   3.3104699e-04
   8.9327211e+00   3.3805870e-04
   8.9530255e+00   3.4069099e-04
   8.9733760e+00   3.3886165e-04
   8.9937728e+00   3.3255692e-04
   9.0142159e+00   3.2183209e-04
   9.0347055e+00   3.0681102e-04
   9.0552417e+00   2.8768453e-04
   9.0758246e+00   2.6470776e-04
   9.0964542e+00   2.3819631e-04
   9.1171308e+00   2.0852159e-04
   9.1378543e+00   1.7610496e-04
   9.1586250e+00   1.4141124e-04
   9.1794428e+00   1.0494128e-04
   9.2003080e+00   6.7223987e-05
   9.2212206e+00   2.8807765e-05
   9.2421808e+00   9.7484038e-06
   9.2631886e+00   4.7884120e-05
   9.2842441e+00   8.5046812e-05
   9.3053475e+00   1.2070091e-04
   9.3264989e+00   1.5433679e-04
   9.3476983e+00   1.8547932e-04
   9.3689459e+00   2.1369587e-04
   9.3902419e+00   2.3860362e-04
   9.4115862e+00   2.5987606e-04
   9.4329791e+00   2.7724856e-04
   9.4544205e+00   2.9052282e-04
   9.4759108e+00   2.9957021e-04
   9.4974498e+00   3.0433394e-04
   9.5190378e+00   3.0482985e-04
   9.5406749e+00   3.0114601e-04
   9.5623612e+00   2.9344094e-04
   9.5840968e+00   2.8194057e-04
   9.6058817e+00   2.6693400e-04
   9.6277162e+00   2.4876801e-04
   9.6496004e+00   2.2784055e-04
   9.6715342e+00   2.0459321e-04
   9.6935179e+00   1.7950286e-04
   9.7155516e+00   1.5307267e-04
   9.7376354e+00   1.2582244e-04
   9.7597694e+00   9.8278761e-05
   9.7819537e+00   7.0964900e-05
   9.8041884e+00   4.4390740e-05
   9.8264736e+00   1.9042965e-05
   9.8488095e+00   4.6243537e-06
   9.8711962e+00   2.6198554e-05
   9.8936338e+00   4.5316399e-05
   9.9161223e+00   6.1671131e-05
   9.9386620e+00   7.5018431e-05
   9.9612529e+00   8.5181130e-05
   9.9838952e+00   9.2052593e-05
   1.0006589e+01   9.5598667e-05
   1.0029334e+01   9.5858160e-05
   1.0052131e+01   9.2941806e-05
   1.0074980e+01   8.7029746e-05
   1.0097881e+01   7.8367534e-05
   1.0120834e+01   6.7260758e-05
   1.0143839e+01   5.4068363e-05
   1.0166896e+01   3.9194800e-05
   1.0190006e+01   2.3081161e-05
   1.0213168e+01   6.1954724e-06
   1.0236383e+01   1.0977659e-05
   1.0259650e+01   2.7947821e-05
   1.0282971e+01   4.4229788e-05
   1.0306344e+01   5.9354464e-05
   1.0329771e+01   7.2879570e-05
   1.0353251e+01   8.4399818e-05
   1.0376784e+01   9.3556350e-05
   1.0400371e+01   1.0004523e-04
   1.0424011e+01   1.0362479e-04
   1.0447706e+01   1.0412162e-04
   1.0471454e+01   1.0143514e-04
   1.0495256e+01   9.5540475e-05
   1.0519112e+01   8.6489777e-05
   1.0543022e+01   7.4411690e-05
   1.0566987e+01   5.9509137e-05
   1.0591006e+01   4.2055371e-05
   1.0615079e+01   2.2388371e-05
   1.0639208e+01   9.0369599e-07
   1.0663391e+01   2.1954065e-05
   1.0687629e+01   4.5701066e-05
   1.0711923e+01   6.9824994e-05
   1.0736271e+01   9.3796635e-05
   1.0760675e+01   1.1708196e-04
   1.0785135e+01   1.3915448e-04
   1.0809649e+01   1.5950748e-04
   1.0834220e+01   1.7766607e-04
   1.0858847e+01   1.9319843e-04
   1.0883529e+01   2.0572635e-04
   1.0908268e+01   2.1493446e-04
   1.0933063e+01   2.2057820e-04
   1.0957914e+01   2.2249007e-04
   1.0982822e+01   2.2058419e-04
   1.1007786e+01   2.1485895e-04
   1.1032807e+01   2.0539766e-04
   1.1057885e+01   1.9236713e-04
   1.1083020e+01   1.7601428e-04
   1.1108212e+01   1.5666079e-04
   1.1133461e+01   1.3469584e-04
   1.1158768e+01   1.1056718e-04
   1.1184132e+01   8.4770730e-05
   1.1209554e+01   5.7838891e-05
   1.1235034e+01   3.0327857e-05
   1.1260572e+01   2.8043017e-06
   1.1286167e+01   2.4168305e-05
   1.1311821e+01   5.0043377e-05
   1.1337533e+01   7.4304540e-05
   1.1363304e+01   9.6478272e-05
   1.1389133e+01   1.1614552e-04
   1.1415021e+01   1.3295196e-04
   1.1440968e+01   1.4661671e-04
   1.1466973e+01   1.5693905e-04
   1.1493038e+01   1.6380327e-04
   1.1519162e+01   1.6718113e-04
   1.1545346e+01   1.6713219e-04
   1.1571589e+01   1.6380170e-04
   1.1597891e+01   1.5741631e-04
   1.1624254e+01   1.4827747e-04
   1.1650676e+01   1.3675295e-04
   1.1677158e+01   1.2326637e-04
   1.1703701e+01   1.0828535e-04
   1.1730304e+01   9.2308277e-05
   1.1756967e+01   7.5850278e-05
   1.1783691e+01   5.9428678e-05
   1.1810476e+01   4.3548342e-05
   1.1837321e+01   2.8687348e-05
   1.1864228e+01   1.5283375e-05
   1.1891196e+01   3.7212257e-06
   1.1918225e+01   5.6781821e-06
   1.1945315e+01   1.2666991e-05
   1.1972468e+01   1.7077484e-05
   1.1999681e+01   1.8826833e-05
   1.2026957e+01   1.7919357e-05
   1.2054295e+01   1.4446199e-05
   1.2081695e+01   8.5823956e-06
   1.2109157e+01   5.8141898e-07
   1.2136681e+01   9.2326958e-06
   1.2164268e+01   2.0475410e-05
   1.2191918e+01   3.2713655e-05
   1.2219631e+01   4.5479380e-05
   1.2247406e+01   5.8284269e-05
   1.2275245e+01   7.0635204e-05
   1.2303147e+01   8.2049997e-05
   1.2331113e+01   9.2072910e-05
   1.2359142e+01   1.0028948e-04
   1.2387234e+01   1.0634018e-04
   1.2415391e+01   1.0993247e-04
   1.2443612e+01   1.1085086e-04
   1.2471896e+01   1.0896456e-04
   1.2500245e+01   1.0423260e-04
   1.2528659e+01   9.6706080e-05
   1.2557137e+01   8.6527456e-05
   1.2585680e+01   7.3926961e-05
   1.2614287e+01   5.9216099e-05
   1.2642960e+01   4.2778458e-05
   1.2671698e+01   2.5058088e-05
   1.2700501e+01   6.5457833e-06
   1.2729370e+01   1.2236310e-05
   1.2758304e+01   3.0751280e-05
   1.2787304e+01   4.8464699e-05
   1.2816370e+01   6.4861984e-05
   1.2845502e+01   7.9465287e-05
   1.2874700e+01   9.1849358e-05
   1.2903965e+01   1.0165583e-04
   1.2933296e+01   1.0860545e-04
   1.2962694e+01   1.1250776e-04
   1.2992159e+01   1.1326796e-04
   1.3021690e+01   1.1089062e-04
   1.3051289e+01   1.0548007e-04
   1.3080955e+01   9.7237452e-05
   1.3110688e+01   8.6454487e-05
   1.3140489e+01   7.3504098e-05
   1.3170358e+01   5.8828205e-05
   1.3200295e+01   4.2923068e-05
   1.3230300e+01   2.6322667e-05
   1.3260373e+01   9.5806603e-06
   1.3290514e+01   6.7484416e-06
   1.3320724e+01   2.2128254e-05
   1.3351002e+01   3.6058965e-05
   1.3381349e+01   4.8094589e-05
   1.3411766e+01   5.7858415e-05
   1.3442251e+01   6.5056057e-05
   1.3472806e+01   6.9485622e-05
   1.3503430e+01   7.1044603e-05
   1.3534124e+01   6.9733201e-05
   1.3564887e+01   6.5653931e-05
   1.3595720e+01   5.9007485e-05
   1.3626624e+01   5.0084976e-05
   1.3657598e+01   3.9256806e-05
   1.3688642e+01   2.6958559e-05
   1.3719757e+01   1.3674409e-05
   1.3750942e+01   8.1349350e-08
   1.3782199e+01   1.3783955e-05
   1.3813526e+01   2.6918289e-05
   1.3844925e+01   3.8998661e-05
   1.3876395e+01   4.9587510e-05
   1.3907936e+01   5.8312279e-05
   1.3939549e+01   6.4879791e-05
   1.3971234e+01   6.9087532e-05
   1.4002991e+01   7.0831370e-05
   1.4034821e+01   7.0109372e-05
   1.4066722e+01   6.7021515e-05
   1.4098696e+01   6.1765286e-05
   1.4130743e+01   5.4627277e-05
   1.4162863e+01   4.5971106e-05
   1.4195056e+01   3.6222098e-05
   1.4227321e+01   2.5849324e-05
   1.4259661e+01   1.5345723e-05
   1.4292073e+01   5.2070878e-06
   1.4324560e+01   4.0892009e-06
   1.4357120e+01   1.2104826e-05
   1.4389754e+01   1.8459676e-05
   1.4422462e+01   2.2848671e-05
   1.4455245e+01   2.5055513e-05
   1.4488102e+01   2.4962750e-05
   1.4521034e+01   2.2557668e-05
   1.4554041e+01   1.7933712e-05
   1.4587123e+01   1.1287308e-05
   1.4620280e+01   2.9101668e-06
   1.4653512e+01   6.8226561e-06
   1.4686820e+01   1.7468488e-05
   1.4720204e+01   2.8535912e-05
   1.4753663e+01   3.9506005e-05
   1.4787199e+01   4.9855039e-05
   1.4820811e+01   5.9077662e-05
   1.4854499e+01   6.6709541e-05
   1.4888264e+01   7.2348450e-05
   1.4922105e+01   7.5672847e-05
   1.4956024e+01   7.6457066e-05
   1.4990019e+01   7.4582407e-05
   1.5024092e+01   7.0043557e-05
   1.5058242e+01   6.2949998e-05
   1.5092470e+01   5.3522271e-05
   1.5126776e+01   4.2083193e-05
   1.5161160e+01   2.9044368e-05
   1.5195621e+01   1.4888553e-05
   1.5230162e+01   1.4863726e-07
   1.5264780e+01   1.4615846e-05
   1.5299478e+01   2.8843595e-05
   1.5334254e+01   4.1996673e-05
   1.5369109e+01   5.3584732e-05
   1.5404044e+01   6.3187165e-05
   1.5439058e+01   7.0472128e-05
   1.5474151e+01   7.5211502e-05
   1.5509324e+01   7.7291032e-05
   1.5544578e+01   7.6715117e-05
   1.5579911e+01   7.3605965e-05
   1.5615325e+01   6.8197113e-05
   1.5650819e+01   6.0821560e-05
   1.5686394e+01   5.1895061e-05
   1.5722049e+01   4.1895358e-05
   1.5757786e+01   3.1338332e-05
   1.5793604e+01   2.0752253e-05
   1.5829503e+01   1.0651396e-05
   1.5865484e+01   1.5103390e-06
   1.5901547e+01   6.2597363e-06
   1.5937692e+01   1.2331523e-05
   1.5973919e+01   1.6477768e-05
   1.6010228e+01   1.8582272e-05
   1.6046620e+01   1.8645110e-05
   1.6083094e+01   1.6781728e-05
   1.6119652e+01   1.3215925e-05
   1.6156292e+01   8.2670179e-06
   1.6193016e+01   2.3318290e-06
   1.6229823e+01   4.1376077e-06
   1.6266714e+01   1.0659459e-05
   1.6303689e+01   1.6749292e-05
   1.6340748e+01   2.1947599e-05
   1.6377891e+01   2.5846161e-05
   1.6415118e+01   2.8111781e-05
   1.6452431e+01   2.8506060e-05
   1.6489827e+01   2.6900070e-05
   1.6527309e+01   2.3283039e-05
   1.6564877e+01   1.7764492e-05
   1.6602529e+01   1.0569641e-05
   1.6640267e+01   2.0281765e-06
   1.6678091e+01   7.4429902e-06
   1.6716001e+01   1.7362154e-05
   1.6753997e+01   2.7209214e-05
   1.6792079e+01   3.6454614e-05
   1.6830248e+01   4.4589195e-05
   1.6868504e+01   5.1153291e-05
   1.6906847e+01   5.5763384e-05
   1.6945277e+01   5.8134747e-05
   1.6983794e+01   5.8098730e-05
   1.7022398e+01   5.5613595e-05
   1.7061091e+01   5.0768210e-05
   1.7099871e+01   4.3778260e-05
   1.7138740e+01   3.4975132e-05
   1.7177697e+01   2.4787995e-05
   1.7216742e+01   1.3720068e-05
   1.7255877e+01   2.3203885e-06
   1.7295100e+01   8.8472883e-06
   1.7334412e+01   1.9236660e-05
   1.7373814e+01   2.8350193e-05
   1.7413305e+01   3.5767712e-05
   1.7452886e+01   4.1170498e-05
   1.7492557e+01   4.4359406e-05
   1.7532318e+01   4.5265834e-05
   1.7572170e+01   4.3954811e-05
   1.7612112e+01   4.0619941e-05
   1.7652145e+01   3.5570446e-05
   1.7692269e+01   2.9211054e-05
   1.7732484e+01   2.2015917e-05
   1.7772790e+01   1.4498170e-05
   1.7813189e+01   7.1770076e-06
   1.7853679e+01   5.4437297e-07
   1.7894261e+01   4.9666262e-06
   1.7934935e+01   9.0095087e-06
   1.7975702e+01   1.1346590e-05
   1.8016561e+01   1.1864036e-05
   1.8057513e+01   1.0578746e-05
   1.8098558e+01   7.6365447e-06
   1.8139697e+01   3.3017135e-06
   1.8180929e+01   2.0615119e-06
   1.8222255e+01   8.0143230e-06
   1.8263675e+01   1.4073950e-05
   1.8305189e+01   1.9747487e-05
   1.8346797e+01   2.4566647e-05
   1.8388500e+01   2.8121100e-05
   1.8430298e+01   3.0088051e-05
   1.8472190e+01   3.0255991e-05
   1.8514178e+01   2.8540890e-05
   1.8556262e+01   2.4993601e-05
   1.8598441e+01   1.9797846e-05
   1.8640716e+01   1.3258792e-05
   1.8683087e+01   5.7828921e-06
   1.8725554e+01   2.1497044e-06
   1.8768118e+01   1.0018329e-05
   1.8810778e+01   1.7298274e-05
   1.8853536e+01   2.3498021e-05
   1.8896390e+01   2.8194569e-05
   1.8939343e+01   3.1064299e-05
   1.8982392e+01   3.1907083e-05
   1.9025540e+01   3.0661811e-05
   1.9068786e+01   2.7412091e-05
   1.9112130e+01   2.2381562e-05
   1.9155572e+01   1.5919043e-05
   1.9199113e+01   8.4744486e-06
   1.9242754e+01   5.6714707e-07
   1.9286493e+01   7.2510271e-06
   1.9330332e+01   1.4435413e-05
   1.9374270e+01   2.0487912e-05
   1.9418309e+01   2.4993188e-05
   1.9462447e+01   2.7648918e-05
   1.9506686e+01   2.8287778e-05
   1.9551025e+01   2.6889397e-05
   1.9595465e+01   2.3581294e-05
   1.9640007e+01   1.8628608e-05
   1.9684649e+01   1.2413332e-05
   1.9729393e+01   5.4045397e-06
   1.9774238e+01   1.8781289e-06
   1.9819186e+01   8.9049507e-06
   1.9864236e+01   1.5177402e-05
   1.9909388e+01   2.0266994e-05
   1.9954642e+01   2.3848544e-05
   2.0000000e+01   2.5725184e-05


==> data_b_K_gamma_2_1.dat <==
   2.0700000e+00   9.4408221e-02
   2.0747052e+00   9.5714461e-02
   2.0794211e+00   9.6920695e-02
   2.0841476e+00   9.8026467e-02
   2.0888850e+00   9.9031403e-02
   2.0936331e+00   9.9935217e-02
   2.0983920e+00   1.0073770e-01
   2.1031617e+00   1.0143874e-01
   2.1079423e+00   1.0203830e-01
   2.1127337e+00   1.0253643e-01
   2.1175360e+00   1.0293327e-01
   2.1223492e+00   1.0322905e-01
   2.1271734e+00   1.0342406e-01
   2.1320085e+00   1.0351871e-01
   2.1368547e+00   1.0351347e-01
   2.1417118e+00   1.0340892e-01
   2.1465800e+00   1.0320571e-01
   2.1514592e+00   1.0290456e-01
   2.1563496e+00   1.0250631e-01
   2.1612510e+00   1.0201186e-01
   2.1661636e+00   1.0142219e-01
   2.1710874e+00   1.0073839e-01
   2.1760223e+00   9.9961602e-02
   2.1809685e+00   9.9093067e-02
   2.1859259e+00   9.8134102e-02
   2.1908946e+00   9.7086105e-02
   2.1958746e+00   9.5950553e-02
   2.2008659e+00   9.4728999e-02
   2.2058685e+00   9.3423075e-02
   2.2108825e+00   9.2034488e-02
   2.2159080e+00   9.0565019e-02
   2.2209448e+00   8.9016521e-02
   2.2259931e+00   8.7390919e-02
   2.2310528e+00   8.5690210e-02
   2.2361241e+00   8.3916455e-02
   2.2412069e+00   8.2071786e-02
   2.2463012e+00   8.0158397e-02
   2.2514071e+00   7.8178546e-02
   2.2565246e+00   7.6134551e-02
   2.2616538e+00   7.4028790e-02
   2.2667946e+00   7.1863700e-02
   2.2719471e+00   6.9641769e-02
   2.2771113e+00   6.7365540e-02
   2.2822873e+00   6.5037608e-02
   2.2874750e+00   6.2660612e-02
   2.2926745e+00   6.0237241e-02
   2.2978858e+00   5.7770224e-02
   2.3031090e+00   5.5262333e-02
   2.3083440e+00   5.2716377e-02
   2.3135910e+00   5.0135202e-02
   2.3188499e+00   4.7521685e-02
   2.3241207e+00   4.4878734e-02
   2.3294035e+00   4.2209285e-02
   2.3346983e+00   3.9516296e-02
   2.3400051e+00   3.6802749e-02
   2.3453241e+00   3.4071645e-02
   2.3506551e+00   3.1325998e-02
   2.3559982e+00   2.8568836e-02
   2.3613534e+00   2.5803198e-02
   2.3667209e+00   2.3032125e-02
   2.3721005e+00   2.0258666e-02
   2.3774924e+00   1.7485868e-02
   2.3828965e+00   1.4716774e-02
   2.3883129e+00   1.1954422e-02
   2.3937416e+00   9.2018396e-03
   2.3991827e+00   6.4620424e-03
   2.4046361e+00   3.7380290e-03
   2.4101019e+00   1.0327789e-03
   2.4155802e+00   1.6507510e-03
   2.4210708e+00   4.3096300e-03
   2.4265740e+00   6.9409567e-03
   2.4320897e+00   9.5418619e-03
   2.4376179e+00   1.2109513e-02
   2.4431587e+00   1.4641115e-02
   2.4487121e+00   1.7133917e-02
   2.4542781e+00   1.9585213e-02
   2.4598568e+00   2.1992345e-02
   2.4654481e+00   2.4352708e-02
   2.4710521e+00   2.6663752e-02
   2.4766689e+00   2.8922985e-02
   2.4822985e+00   3.1127975e-02
   2.4879408e+00   3.3276357e-02
   2.4935960e+00   3.5365830e-02
   2.4992640e+00   3.7394166e-02
   2.5049449e+00   3.9359208e-02
   2.5106388e+00   4.1258876e-02
   2.5163455e+00   4.3091168e-02
   2.5220653e+00   4.4854162e-02
   2.5277980e+00   4.6546022e-02
   2.5335438e+00   4.8164997e-02
   2.5393026e+00   4.9709425e-02
   2.5450745e+00   5.1177734e-02
   2.5508596e+00   5.2568446e-02
   2.5566578e+00   5.3880179e-02
   2.5624691e+00   5.5111648e-02
   2.5682937e+00   5.6261666e-02
   2.5741315e+00   5.7329149e-02
   2.5799826e+00   5.8313114e-02
   2.5858470e+00   5.9212686e-02
   2.5917247e+00   6.0027091e-02
   2.5976158e+00   6.0755666e-02
   2.6035203e+00   6.1397856e-02
   2.6094381e+00   6.1953215e-02
   2.6153695e+00   6.2421408e-02
   2.6213143e+00   6.2802211e-02
   2.6272726e+00   6.3095513e-02
   2.6332445e+00   6.3301315e-02
   2.6392300e+00   6.3419733e-02
   2.6452290e+00   6.3450994e-02
   2.6512417e+00   6.3395440e-02
   2.6572681e+00   6.3253528e-02
   2.6633081e+00   6.3025825e-02
   2.6693619e+00   6.2713014e-02
   2.6754295e+00   6.2315890e-02
   2.6815108e+00   6.1835359e-02
   2.6876060e+00   6.1272439e-02
   2.6937150e+00   6.0628260e-02
   2.6998379e+00   5.9904057e-02
   2.7059747e+00   5.9101177e-02
   2.7121255e+00   5.8221072e-02
   2.7182903e+00   5.7265298e-02
   2.7244690e+00   5.6235514e-02
   2.7306618e+00   5.5133483e-02
   2.7368687e+00   5.3961064e-02
   2.7430897e+00   5.2720215e-02
   2.7493248e+00   5.1412987e-02
   2.7555742e+00   5.0041524e-02
   2.7618377e+00   4.8608059e-02
   2.7681154e+00   4.7114913e-02
   2.7744074e+00   4.5564487e-02
   2.7807138e+00   4.3959267e-02
   2.7870344e+00   4.2301811e-02
   2.7933694e+00   4.0594756e-02
   2.7997189e+00   3.8840804e-02
   2.8060827e+00   3.7042728e-02
   2.8124610e+00   3.5203360e-02
   2.8188539e+00   3.3325594e-02
   2.8252612e+00   3.1412375e-02
   2.8316831e+00   2.9466702e-02
   2.8381196e+00   2.7491617e-02
   2.8445708e+00   2.5490206e-02
   2.8510366e+00   2.3465592e-02
   2.8575171e+00   2.1420929e-02
   2.8640123e+00   1.9359402e-02
   2.8705223e+00   1.7284215e-02
   2.8770471e+00   1.5198595e-02
   2.8835867e+00   1.3105779e-02
   2.8901412e+00   1.1009015e-02
   2.8967106e+00   8.9115525e-03
   2.9032949e+00   6.8166406e-03
   2.9098942e+00   4.7275214e-03
   2.9165085e+00   2.6474254e-03
   2.9231378e+00   5.7956616e-04
   2.9297822e+00   1.4728651e-03
   2.9364417e+00   3.5067042e-03
   2.9431163e+00   5.5188197e-03
   2.9498061e+00   7.5061174e-03
   2.9565111e+00   9.4655463e-03
   2.9632314e+00   1.1394103e-02
   2.9699669e+00   1.3288837e-02
   2.9767177e+00   1.5146857e-02
   2.9834839e+00   1.6965331e-02
   2.9902655e+00   1.8741501e-02
   2.9970625e+00   2.0472675e-02
   3.0038749e+00   2.2156243e-02
   3.0107028e+00   2.3789676e-02
   3.0175462e+00   2.5370531e-02
   3.0244052e+00   2.6896456e-02
   3.0312798e+00   2.8365195e-02
   3.0381700e+00   2.9774591e-02
   3.0450758e+00   3.1122591e-02
   3.0519974e+00   3.2407249e-02
   3.0589347e+00   3.3626731e-02
   3.0658878e+00   3.4779317e-02
   3.0728566e+00   3.5863405e-02
   3.0798413e+00   3.6877516e-02
   3.0868419e+00   3.7820292e-02
   3.0938584e+00   3.8690506e-02
   3.1008908e+00   3.9487058e-02
   3.1079393e+00   4.0208980e-02
   3.1150037e+00   4.0855441e-02
   3.1220842e+00   4.1425744e-02
   3.1291808e+00   4.1919329e-02
   3.1362936e+00   4.2335777e-02
   3.1434225e+00   4.2674809e-02
   3.1505676e+00   4.2936288e-02
   3.1577289e+00   4.3120218e-02
   3.1649065e+00   4.3226745e-02
   3.1721005e+00   4.3256161e-02
   3.1793108e+00   4.3208895e-02
   3.1865375e+00   4.3085524e-02
   3.1937806e+00   4.2886762e-02
   3.2010401e+00   4.2613466e-02
   3.2083162e+00   4.2266631e-02
   3.2156088e+00   4.1847390e-02
   3.2229180e+00   4.1357013e-02
   3.2302438e+00   4.0796901e-02
   3.2375863e+00   4.0168588e-02
   3.2449454e+00   3.9473739e-02
   3.2523213e+00   3.8714142e-02
   3.2597139e+00   3.7891708e-02
   3.2671233e+00   3.7008468e-02
   3.2745496e+00   3.6066567e-02
   3.2819928e+00   3.5068264e-02
   3.2894529e+00   3.4015922e-02
   3.2969299e+00   3.2912009e-02
   3.3044239e+00   3.1759091e-02
   3.3119350e+00   3.0559823e-02
   3.3194631e+00   2.9316953e-02
   3.3270084e+00   2.8033306e-02
   3.3345708e+00   2.6711788e-02
   3.3421504e+00   2.5355372e-02
   3.3497472e+00   2.3967098e-02
   3.3573613e+00   2.2550062e-02
   3.3649927e+00   2.1107413e-02
   3.3726414e+00   1.9642345e-02
   3.3803076e+00   1.8158090e-02
   3.3879911e+00   1.6657912e-02
   3.3956921e+00   1.5145101e-02
   3.4034106e+00   1.3622960e-02
   3.4111467e+00   1.2094808e-02
   3.4189004e+00   1.0563962e-02
   3.4266716e+00   9.0337388e-03
   3.4344606e+00   7.5074401e-03
   3.4422672e+00   5.9883506e-03
   3.4500916e+00   4.4797278e-03
   3.4579338e+00   2.9847955e-03
   3.4657938e+00   1.5067362e-03
   3.4736716e+00   4.8683813e-05
   3.4815674e+00   1.3862835e-03
   3.4894811e+00   2.7951506e-03
   3.4974128e+00   4.1749726e-03
   3.5053626e+00   5.5228816e-03
   3.5133304e+00   6.8360937e-03
   3.5213163e+00   8.1119155e-03
   3.5293204e+00   9.3477509e-03
   3.5373426e+00   1.0541107e-02
   3.5453831e+00   1.1689601e-02
   3.5534419e+00   1.2790966e-02
   3.5615190e+00   1.3843054e-02
   3.5696145e+00   1.4843847e-02
   3.5777283e+00   1.5791456e-02
   3.5858606e+00   1.6684130e-02
   3.5940114e+00   1.7520259e-02
   3.6021807e+00   1.8298377e-02
   3.6103686e+00   1.9017170e-02
   3.6185751e+00   1.9675473e-02
   3.6268002e+00   2.0272281e-02
   3.6350440e+00   2.0806745e-02
   3.6433066e+00   2.1278177e-02
   3.6515880e+00   2.1686054e-02
   3.6598882e+00   2.2030017e-02
   3.6682072e+00   2.2309873e-02
   3.6765452e+00   2.2525594e-02
   3.6849021e+00   2.2677322e-02
   3.6932780e+00   2.2765364e-02
   3.7016729e+00   2.2790193e-02
   3.7100870e+00   2.2752449e-02
   3.7185201e+00   2.2652935e-02
   3.7269724e+00   2.2492616e-02
   3.7354440e+00   2.2272617e-02
   3.7439348e+00   2.1994219e-02
   3.7524448e+00   2.1658858e-02
   3.7609743e+00   2.1268117e-02
   3.7695231e+00   2.0823730e-02
   3.7780914e+00   2.0327566e-02
   3.7866791e+00   1.9781636e-02
   3.7952863e+00   1.9188077e-02
   3.8039131e+00   1.8549154e-02
   3.8125596e+00   1.7867249e-02
   3.8212256e+00   1.7144858e-02
   3.8299114e+00   1.6384581e-02
   3.8386169e+00   1.5589116e-02
   3.8473422e+00   1.4761252e-02
   3.8560874e+00   1.3903859e-02
   3.8648524e+00   1.3019882e-02
   3.8736373e+00   1.2112332e-02
   3.8824422e+00   1.1184277e-02
   3.8912672e+00   1.0238832e-02
   3.9001121e+00   9.2791500e-03
   3.9089772e+00   8.3084148e-03
   3.9178625e+00   7.3298293e-03
   3.9267679e+00   6.3466065e-03
   3.9356936e+00   5.3619596e-03
   3.9446395e+00   4.3790924e-03
   3.9536058e+00   3.4011895e-03
   3.9625925e+00   2.4314062e-03
   3.9715996e+00   1.4728587e-03
   3.9806272e+00   5.2861447e-04
   3.9896753e+00   3.9831762e-04
   3.9987440e+00   1.3049968e-03
   4.0078332e+00   2.1885597e-03
   4.0169432e+00   3.0462301e-03
   4.0260738e+00   3.8753272e-03
   4.0352252e+00   4.6732752e-03
   4.0443974e+00   5.4376112e-03
   4.0535905e+00   6.1659938e-03
   4.0628044e+00   6.8562107e-03
   4.0720393e+00   7.5061866e-03
   4.0812952e+00   8.1139899e-03
   4.0905721e+00   8.6778396e-03
   4.0998701e+00   9.1961114e-03
   4.1091893e+00   9.6673436e-03
   4.1185296e+00   1.0090242e-02
   4.1278912e+00   1.0463686e-02
   4.1372740e+00   1.0786731e-02
   4.1466782e+00   1.1058611e-02
   4.1561037e+00   1.1278746e-02
   4.1655507e+00   1.1446741e-02
   4.1750191e+00   1.1562387e-02
   4.1845090e+00   1.1625665e-02
   4.1940206e+00   1.1636746e-02
   4.2035537e+00   1.1595987e-02
   4.2131085e+00   1.1503937e-02
   4.2226851e+00   1.1361328e-02
   4.2322834e+00   1.1169078e-02
   4.2419035e+00   1.0928288e-02
   4.2515455e+00   1.0640235e-02
   4.2612094e+00   1.0306372e-02
   4.2708953e+00   9.9283177e-03
   4.2806032e+00   9.5078585e-03
   4.2903331e+00   9.0469358e-03
   4.3000852e+00   8.5476426e-03
   4.3098594e+00   8.0122149e-03
   4.3196559e+00   7.4430246e-03
   4.3294746e+00   6.8425701e-03
   4.3393156e+00   6.2134681e-03
   4.3491791e+00   5.5584436e-03
   4.3590649e+00   4.8803197e-03
   4.3689732e+00   4.1820076e-03
   4.3789040e+00   3.4664955e-03
   4.3888574e+00   2.7368373e-03
   4.3988334e+00   1.9961410e-03
   4.4088321e+00   1.2475568e-03
   4.4188535e+00   4.9426494e-04
   4.4288977e+00   2.6053646e-04
   4.4389648e+00   1.0136442e-03
   4.4490547e+00   1.7618626e-03
   4.4591675e+00   2.5020161e-03
   4.4693034e+00   3.2309618e-03
   4.4794623e+00   3.9456027e-03
   4.4896442e+00   4.6429000e-03
   4.4998493e+00   5.3198852e-03
   4.5100776e+00   5.9736731e-03
   4.5203292e+00   6.6014735e-03
   4.5306041e+00   7.2006027e-03
   4.5409023e+00   7.7684954e-03
   4.5512239e+00   8.3027154e-03
   4.5615690e+00   8.8009663e-03
   4.5719376e+00   9.2611014e-03
   4.5823298e+00   9.6811335e-03
   4.5927455e+00   1.0059244e-02
   4.6031850e+00   1.0393789e-02
   4.6136482e+00   1.0683313e-02
   4.6241352e+00   1.0926547e-02
   4.6346460e+00   1.1122422e-02
   4.6451807e+00   1.1270070e-02
   4.6557394e+00   1.1368833e-02
   4.6663220e+00   1.1418261e-02
   4.6769287e+00   1.1418119e-02
   4.6875595e+00   1.1368387e-02
   4.6982145e+00   1.1269261e-02
   4.7088937e+00   1.1121156e-02
   4.7195972e+00   1.0924701e-02
   4.7303250e+00   1.0680737e-02
   4.7410772e+00   1.0390320e-02
   4.7518538e+00   1.0054709e-02
   4.7626549e+00   9.6753686e-03
   4.7734806e+00   9.2539580e-03
   4.7843309e+00   8.7923273e-03
   4.7952058e+00   8.2925091e-03
   4.8061055e+00   7.7567099e-03
   4.8170299e+00   7.1873009e-03
   4.8279792e+00   6.5868081e-03
   4.8389534e+00   5.9579010e-03
   4.8499525e+00   5.3033814e-03
   4.8609766e+00   4.6261706e-03
   4.8720257e+00   3.9292967e-03
   4.8831000e+00   3.2158806e-03
   4.8941995e+00   2.4891223e-03
   4.9053241e+00   1.7522857e-03
   4.9164741e+00   1.0086841e-03
   4.9276494e+00   2.6166433e-04
   4.9388501e+00   4.8540883e-04
   4.9500763e+00   1.2291685e-03
   4.9613280e+00   1.9662617e-03
   4.9726052e+00   2.6933657e-03
   4.9839081e+00   3.4072039e-03
   4.9952367e+00   4.1045619e-03
   5.0065911e+00   4.7823032e-03
   5.0179712e+00   5.4373847e-03
   5.0293772e+00   6.0668724e-03
   5.0408092e+00   6.6679552e-03
   5.0522671e+00   7.2379603e-03
   5.0637511e+00   7.7743658e-03
   5.0752612e+00   8.2748145e-03
   5.0867974e+00   8.7371259e-03
   5.0983599e+00   9.1593075e-03
   5.1099486e+00   9.5395658e-03
   5.1215637e+00   9.8763157e-03
   5.1332052e+00   1.0168189e-02
   5.1448731e+00   1.0414042e-02
   5.1565676e+00   1.0612964e-02
   5.1682886e+00   1.0764277e-02
   5.1800363e+00   1.0867548e-02
   5.1918107e+00   1.0922585e-02
   5.2036119e+00   1.0929441e-02
   5.2154399e+00   1.0888415e-02
   5.2272948e+00   1.0800051e-02
   5.2391766e+00   1.0665136e-02
   5.2510854e+00   1.0484692e-02
   5.2630213e+00   1.0259978e-02
   5.2749843e+00   9.9924799e-03
   5.2869745e+00   9.6839021e-03
   5.2989920e+00   9.3361611e-03
   5.3110368e+00   8.9513740e-03
   5.3231089e+00   8.5318479e-03
   5.3352086e+00   8.0800676e-03
   5.3473357e+00   7.5986817e-03
   5.3594903e+00   7.0904886e-03
   5.3716726e+00   6.5584212e-03
   5.3838826e+00   6.0055302e-03
   5.3961204e+00   5.4349677e-03
   5.4083859e+00   4.8499690e-03
   5.4206794e+00   4.2538347e-03
   5.4330008e+00   3.6499115e-03
   5.4453502e+00   3.0415735e-03
   5.4577276e+00   2.4322023e-03
   5.4701332e+00   1.8251678e-03
   5.4825670e+00   1.2238081e-03
   5.4950291e+00   6.3141019e-04
   5.5075195e+00   5.1190235e-05
   5.5200382e+00   5.1372524e-04
   5.5325855e+00   1.0603183e-03
   5.5451612e+00   1.5856976e-03
   5.5577656e+00   2.0871161e-03
   5.5703985e+00   2.5619876e-03
   5.5830602e+00   3.0079027e-03
   5.5957507e+00   3.4226438e-03
   5.6084701e+00   3.8041986e-03
   5.6212183e+00   4.1507725e-03
   5.6339955e+00   4.4608006e-03
   5.6468018e+00   4.7329568e-03
   5.6596372e+00   4.9661626e-03
   5.6725017e+00   5.1595941e-03
   5.6853955e+00   5.3126870e-03
   5.6983186e+00   5.4251407e-03
   5.7112710e+00   5.4969198e-03
   5.7242530e+00   5.5282549e-03
   5.7372644e+00   5.5196407e-03
   5.7503054e+00   5.4718332e-03
   5.7633760e+00   5.3858443e-03
   5.7764764e+00   5.2629357e-03
   5.7896065e+00   5.1046099e-03
   5.8027664e+00   4.9126008e-03
   5.8159563e+00   4.6888615e-03
   5.8291762e+00   4.4355512e-03
   5.8424261e+00   4.1550209e-03
   5.8557061e+00   3.8497967e-03
   5.8690164e+00   3.5225628e-03
   5.8823568e+00   3.1761428e-03
   5.8957276e+00   2.8134797e-03
   5.9091288e+00   2.4376159e-03
   5.9225605e+00   2.0516711e-03
   5.9360226e+00   1.6588204e-03
   5.9495154e+00   1.2622717e-03
   5.9630389e+00   8.6524232e-04
   5.9765930e+00   4.7093623e-04
   5.9901780e+00   8.2520241e-05
   6.0037939e+00   2.9689896e-04
   6.0174407e+00   6.6429779e-04
   6.0311186e+00   1.0167582e-03
   6.0448275e+00   1.3514896e-03
   6.0585676e+00   1.6658498e-03
   6.0723390e+00   1.9573650e-03
   6.0861416e+00   2.2237489e-03
   6.0999756e+00   2.4629204e-03
   6.1138410e+00   2.6730196e-03
   6.1277380e+00   2.8524228e-03
   6.1416666e+00   2.9997553e-03
   6.1556268e+00   3.1139024e-03
   6.1696187e+00   3.1940190e-03
   6.1836425e+00   3.2395369e-03
   6.1976981e+00   3.2501694e-03
   6.2117857e+00   3.2259148e-03
   6.2259053e+00   3.1670571e-03
   6.2400570e+00   3.0741646e-03
   6.2542408e+00   2.9480857e-03
   6.2684569e+00   2.7899437e-03
   6.2827053e+00   2.6011283e-03
   6.2969861e+00   2.3832851e-03
   6.3112994e+00   2.1383031e-03
   6.3256452e+00   1.8683005e-03
   6.3400236e+00   1.5756078e-03
   6.3544347e+00   1.2627498e-03
   6.3688785e+00   9.3242485e-04
   6.3833552e+00   5.8748404e-04
   6.3978648e+00   2.3090745e-04
   6.4124073e+00   1.3421996e-04
   6.4269829e+00   5.0473379e-04
   6.4415917e+00   8.7741646e-04
   6.4562337e+00   1.2490242e-03
   6.4709089e+00   1.6163142e-03
   6.4856175e+00   1.9760725e-03
   6.5003595e+00   2.3251414e-03
   6.5151350e+00   2.6604467e-03
   6.5299442e+00   2.9790242e-03
   6.5447869e+00   3.2780466e-03
   6.5596635e+00   3.5548476e-03
   6.5745738e+00   3.8069465e-03
   6.5895180e+00   4.0320704e-03
   6.6044962e+00   4.2281752e-03
   6.6195085e+00   4.3934643e-03
   6.6345548e+00   4.5264059e-03
   6.6496354e+00   4.6257479e-03
   6.6647502e+00   4.6905297e-03
   6.6798994e+00   4.7200931e-03
   6.6950831e+00   4.7140886e-03
   6.7103012e+00   4.6724809e-03
   6.7255540e+00   4.5955499e-03
   6.7408414e+00   4.4838906e-03
   6.7561635e+00   4.3384081e-03
   6.7715205e+00   4.1603120e-03
   6.7869124e+00   3.9511057e-03
   6.8023393e+00   3.7125750e-03
   6.8178012e+00   3.4467723e-03
   6.8332983e+00   3.1559992e-03
   6.8488306e+00   2.8427865e-03
   6.8643983e+00   2.5098714e-03
   6.8800013e+00   2.1601733e-03
   6.8956397e+00   1.7967673e-03
   6.9113138e+00   1.4228556e-03
   6.9270234e+00   1.0417385e-03
   6.9427688e+00   6.5678349e-04
   6.9585499e+00   2.7139338e-04
   6.9743669e+00   1.1102563e-04
   6.9902199e+00   4.8709654e-04
   7.0061089e+00   8.5350397e-04
   7.0220340e+00   1.2070263e-03
   7.0379953e+00   1.5445669e-03
   7.0539929e+00   1.8631849e-03
   7.0700269e+00   2.1601241e-03
   7.0860973e+00   2.4328401e-03
   7.1022043e+00   2.6790267e-03
   7.1183478e+00   2.8966384e-03
   7.1345280e+00   3.0839121e-03
   7.1507451e+00   3.2393847e-03
   7.1669990e+00   3.3619088e-03
   7.1832898e+00   3.4506647e-03
   7.1996176e+00   3.5051695e-03
   7.2159826e+00   3.5252827e-03
   7.2323848e+00   3.5112078e-03
   7.2488242e+00   3.4634913e-03
   7.2653011e+00   3.3830175e-03
   7.2818153e+00   3.2709995e-03
   7.2983671e+00   3.1289674e-03
   7.3149566e+00   2.9587525e-03
   7.3315837e+00   2.7624685e-03
   7.3482487e+00   2.5424893e-03
   7.3649515e+00   2.3014243e-03
   7.3816923e+00   2.0420903e-03
   7.3984711e+00   1.7674818e-03
   7.4152881e+00   1.4807387e-03
   7.4321433e+00   1.1851123e-03
   7.4490368e+00   8.8392976e-04
   7.4659687e+00   5.8055784e-04
   7.4829391e+00   2.7836562e-04
   7.4999480e+00   1.9312808e-05
   7.5169957e+00   3.0921553e-04
   7.5340821e+00   5.8818942e-04
   7.5512073e+00   8.5322573e-04
   7.5683714e+00   1.1014942e-03
   7.5855746e+00   1.3303754e-03
   7.6028169e+00   1.5374907e-03
   7.6200983e+00   1.7207299e-03
   7.6374191e+00   1.8782752e-03
   7.6547792e+00   2.0086231e-03
   7.6721787e+00   2.1106016e-03
   7.6896179e+00   2.1833838e-03
   7.7070966e+00   2.2264983e-03
   7.7246151e+00   2.2398341e-03
   7.7421734e+00   2.2236424e-03
   7.7597716e+00   2.1785335e-03
   7.7774099e+00   2.1054690e-03
   7.7950882e+00   2.0057504e-03
   7.8128067e+00   1.8810031e-03
   7.8305654e+00   1.7331559e-03
   7.8483646e+00   1.5644179e-03
   7.8662042e+00   1.3772500e-03
   7.8840843e+00   1.1743348e-03
   7.9020051e+00   9.5854211e-04
   7.9199666e+00   7.3289315e-04
   7.9379690e+00   5.0052155e-04
   7.9560122e+00   2.6463333e-04
   7.9740965e+00   2.8465513e-05
   7.9922219e+00   2.0475599e-04
   8.0103885e+00   4.3185845e-04
   8.0285964e+00   6.4976411e-04
   8.0468457e+00   8.5553092e-04
   8.0651364e+00   1.0463917e-03
   8.0834687e+00   1.2197915e-03
   8.1018427e+00   1.3734218e-03
   8.1202585e+00   1.5052525e-03
   8.1387161e+00   1.6135597e-03
   8.1572157e+00   1.6969497e-03
   8.1757573e+00   1.7543789e-03
   8.1943411e+00   1.7851688e-03
   8.2129671e+00   1.7890167e-03
   8.2316354e+00   1.7660002e-03
   8.2503462e+00   1.7165777e-03
   8.2690995e+00   1.6415829e-03
   8.2878955e+00   1.5422144e-03
   8.3067341e+00   1.4200197e-03
   8.3256156e+00   1.2768747e-03
   8.3445400e+00   1.1149581e-03
   8.3635075e+00   9.3672158e-04
   8.3825180e+00   7.4485529e-04
   8.4015717e+00   5.4225045e-04
   8.4206688e+00   3.3195828e-04
   8.4398093e+00   1.1714641e-04
   8.4589932e+00   9.8946684e-05
   8.4782208e+00   3.1305865e-04
   8.4974921e+00   5.2195100e-04
   8.5168072e+00   7.2245681e-04
   8.5361661e+00   9.1152784e-04
   8.5555691e+00   1.0862802e-03
   8.5750162e+00   1.2440380e-03
   8.5945075e+00   1.3823742e-03
   8.6140431e+00   1.4991484e-03
   8.6336232e+00   1.5925400e-03
   8.6532477e+00   1.6610775e-03
   8.6729168e+00   1.7036623e-03
   8.6926306e+00   1.7195875e-03
   8.7123893e+00   1.7085500e-03
   8.7321928e+00   1.6706581e-03
   8.7520414e+00   1.6064310e-03
   8.7719351e+00   1.5167933e-03
   8.7918740e+00   1.4030626e-03
   8.8118582e+00   1.2669315e-03
   8.8318878e+00   1.1104422e-03
   8.8519630e+00   9.3595734e-04
   8.8720838e+00   7.4612415e-04
   8.8922504e+00   5.4383431e-04
   8.9124628e+00   3.3217961e-04
   8.9327211e+00   1.1440408e-04
   8.9530255e+00   1.0614675e-04
   8.9733760e+00   3.2607862e-04
   8.9937728e+00   5.4200244e-04
   9.0142159e+00   7.5058863e-04
   9.0347055e+00   9.4862080e-04
   9.0552417e+00   1.1330481e-03
   9.0758246e+00   1.3010353e-03
   9.0964542e+00   1.4500093e-03
   9.1171308e+00   1.5777025e-03
   9.1378543e+00   1.6821906e-03
   9.1586250e+00   1.7619252e-03
   9.1794428e+00   1.8157607e-03
   9.2003080e+00   1.8429744e-03
   9.2212206e+00   1.8432793e-03
   9.2421808e+00   1.8168300e-03
   9.2631886e+00   1.7642214e-03
   9.2842441e+00   1.6864790e-03
   9.3053475e+00   1.5850428e-03
   9.3264989e+00   1.4617427e-03
   9.3476983e+00   1.3187684e-03
   9.3689459e+00   1.1586320e-03
   9.3902419e+00   9.8412456e-04
   9.4115862e+00   7.9826813e-04
   9.4329791e+00   6.0426305e-04
   9.4544205e+00   4.0543181e-04
   9.4759108e+00   2.0516044e-04
   9.4974498e+00   6.8384052e-06
   9.5190378e+00   1.8620187e-04
   9.5406749e+00   3.7074481e-04
   9.5623612e+00   5.4374970e-04
   9.5840968e+00   7.0240580e-04
   9.6058817e+00   8.4418353e-04
   9.6277162e+00   9.6688074e-04
   9.6496004e+00   1.0686631e-03
   9.6715342e+00   1.1480981e-03
   9.6935179e+00   1.2041809e-03
   9.7155516e+00   1.2363535e-03
   9.7376354e+00   1.2445141e-03
   9.7597694e+00   1.2290192e-03
   9.7819537e+00   1.1906757e-03
   9.8041884e+00   1.1307249e-03
   9.8264736e+00   1.0508181e-03
   9.8488095e+00   9.5298377e-04
   9.8711962e+00   8.3958702e-04
   9.8936338e+00   7.1328274e-04
   9.9161223e+00   5.7696229e-04
   9.9386620e+00   4.3369536e-04
   9.9612529e+00   2.8666796e-04
   9.9838952e+00   1.3911768e-04
   1.0006589e+01   5.7324585e-06
   1.0029334e+01   1.4474022e-04
   1.0052131e+01   2.7490907e-04
   1.0074980e+01   3.9345054e-04
   1.0097881e+01   4.9784261e-04
   1.0120834e+01   5.8588295e-04
   1.0143839e+01   6.5573576e-04
   1.0166896e+01   7.0597129e-04
   1.0190006e+01   7.3559700e-04
   1.0213168e+01   7.4407968e-04
   1.0236383e+01   7.3135792e-04
   1.0259650e+01   6.9784462e-04
   1.0282971e+01   6.4441926e-04
   1.0306344e+01   5.7241009e-04
   1.0329771e+01   4.8356644e-04
   1.0353251e+01   3.8002162e-04
   1.0376784e+01   2.6424721e-04
   1.0400371e+01   1.3899950e-04
   1.0424011e+01   7.2592517e-06
   1.0447706e+01   1.2783400e-04
   1.0471454e+01   2.6305172e-04
   1.0495256e+01   3.9514867e-04
   1.0519112e+01   5.2093623e-04
   1.0543022e+01   6.3735506e-04
   1.0566987e+01   7.4154544e-04
   1.0591006e+01   8.3091368e-04
   1.0615079e+01   9.0319313e-04
   1.0639208e+01   9.5649814e-04
   1.0663391e+01   9.8936989e-04
   1.0687629e+01   1.0008127e-03
   1.0711923e+01   9.9031995e-04
   1.0736271e+01   9.5788918e-04
   1.0760675e+01   9.0402514e-04
   1.0785135e+01   8.2973140e-04
   1.0809649e+01   7.3649012e-04
   1.0834220e+01   6.2623027e-04
   1.0858847e+01   5.0128523e-04
   1.0883529e+01   3.6434029e-04
   1.0908268e+01   2.1837144e-04
   1.0933063e+01   6.6576675e-05
   1.0957914e+01   8.7698615e-05
   1.0982822e+01   2.4104036e-04
   1.1007786e+01   3.9004689e-04
   1.1032807e+01   5.3141031e-04
   1.1057885e+01   6.6199628e-04
   1.1083020e+01   7.7892020e-04
   1.1108212e+01   8.7961783e-04
   1.1133461e+01   9.6190861e-04
   1.1158768e+01   1.0240499e-03
   1.1184132e+01   1.0647808e-03
   1.1209554e+01   1.0833545e-03
   1.1235034e+01   1.0795573e-03
   1.1260572e+01   1.0537154e-03
   1.1286167e+01   1.0066873e-03
   1.1311821e+01   9.3984287e-04
   1.1337533e+01   8.5502934e-04
   1.1363304e+01   7.5452499e-04
   1.1389133e+01   6.4098118e-04
   1.1415021e+01   5.1735463e-04
   1.1440968e+01   3.8683127e-04
   1.1466973e+01   2.5274378e-04
   1.1493038e+01   1.1848479e-04
   1.1519162e+01   1.2581947e-05
   1.1545346e+01   1.3721005e-04
   1.1571589e+01   2.5235634e-04
   1.1597891e+01   3.5526158e-04
   1.1624254e+01   4.4352400e-04
   1.1650676e+01   5.1516347e-04
   1.1677158e+01   5.6867444e-04
   1.1703701e+01   6.0306613e-04
   1.1730304e+01   6.1788870e-04
   1.1756967e+01   6.1324455e-04
   1.1783691e+01   5.8978426e-04
   1.1810476e+01   5.4868711e-04
   1.1837321e+01   4.9162663e-04
   1.1864228e+01   4.2072190e-04
   1.1891196e+01   3.3847601e-04
   1.1918225e+01   2.4770305e-04
   1.1945315e+01   1.5144588e-04
   1.1972468e+01   5.2886777e-05
   1.1999681e+01   4.4746452e-05
   1.2026957e+01   1.3827620e-04
   1.2054295e+01   2.2466983e-04
   1.2081695e+01   3.0113077e-04
   1.2109157e+01   3.6518302e-04
   1.2136681e+01   4.1474667e-04
   1.2164268e+01   4.4820193e-04
   1.2191918e+01   4.6443973e-04
   1.2219631e+01   4.6289706e-04
   1.2247406e+01   4.4357601e-04
   1.2275245e+01   4.0704556e-04
   1.2303147e+01   3.5442589e-04
   1.2331113e+01   2.8735568e-04
   1.2359142e+01   2.0794288e-04
   1.2387234e+01   1.1870062e-04
   1.2415391e+01   2.2469791e-05
   1.2443612e+01   7.7669188e-05
   1.2471896e+01   1.7849300e-04
   1.2500245e+01   2.7673736e-04
   1.2528659e+01   3.6920111e-04
   1.2557137e+01   4.5284923e-04
   1.2585680e+01   5.2491147e-04
   1.2614287e+01   5.8297327e-04
   1.2642960e+01   6.2505614e-04
   1.2671698e+01   6.4968451e-04
   1.2700501e+01   6.5593701e-04
   1.2729370e+01   6.4348003e-04
   1.2758304e+01   6.1258243e-04
   1.2787304e+01   5.6411060e-04
   1.2816370e+01   4.9950383e-04
   1.2845502e+01   4.2073046e-04
   1.2874700e+01   3.3022620e-04
   1.2903965e+01   2.3081630e-04
   1.2933296e+01   1.2562405e-04
   1.2962694e+01   1.7968542e-05
   1.2992159e+01   8.8745032e-05
   1.3021690e+01   1.9113889e-04
   1.3051289e+01   2.8597612e-04
   1.3080955e+01   3.7027029e-04
   1.3110688e+01   4.4138728e-04
   1.3140489e+01   4.9713588e-04
   1.3170358e+01   5.3584366e-04
   1.3200295e+01   5.5641558e-04
   1.3230300e+01   5.5837284e-04
   1.3260373e+01   5.4187052e-04
   1.3290514e+01   5.0769310e-04
   1.3320724e+01   4.5722779e-04
   1.3351002e+01   3.9241639e-04
   1.3381349e+01   3.1568705e-04
   1.3411766e+01   2.2986836e-04
   1.3442251e+01   1.3808854e-04
   1.3472806e+01   4.3663228e-05
   1.3503430e+01   5.0024077e-05
   1.3534124e+01   1.3964468e-04
   1.3564887e+01   2.2204598e-04
   1.3595720e+01   2.9436682e-04
   1.3626624e+01   3.5414261e-04
   1.3657598e+01   3.9939621e-04
   1.3688642e+01   4.2871089e-04
   1.3719757e+01   4.4128256e-04
   1.3750942e+01   4.3694900e-04
   1.3782199e+01   4.1619481e-04
   1.3813526e+01   3.8013152e-04
   1.3844925e+01   3.3045351e-04
   1.3876395e+01   2.6937116e-04
   1.3907936e+01   1.9952347e-04
   1.3939549e+01   1.2387360e-04
   1.3971234e+01   4.5591040e-05
   1.4002991e+01   3.2074951e-05
   1.4034821e+01   1.0592575e-04
   1.4066722e+01   1.7294241e-04
   1.4098696e+01   2.3040821e-04
   1.4130743e+01   2.7601963e-04
   1.4162863e+01   3.0798118e-04
   1.4195056e+01   3.2508003e-04
   1.4227321e+01   3.2673714e-04
   1.4259661e+01   3.1303259e-04
   1.4292073e+01   2.8470368e-04
   1.4324560e+01   2.4311565e-04
   1.4357120e+01   1.9020588e-04
   1.4389754e+01   1.2840360e-04
   1.4422462e+01   6.0528224e-05
   1.4455245e+01   1.0329724e-05
   1.4488102e+01   8.0940143e-05
   1.4521034e+01   1.4807200e-04
   1.4554041e+01   2.0863317e-04
   1.4587123e+01   2.5980554e-04
   1.4620280e+01   2.9916945e-04
   1.4653512e+01   3.2481193e-04
   1.4686820e+01   3.3541391e-04
   1.4720204e+01   3.3031224e-04
   1.4753663e+01   3.0953351e-04
   1.4787199e+01   2.7379788e-04
   1.4820811e+01   2.2449229e-04
   1.4854499e+01   1.6361390e-04
   1.4888264e+01   9.3685886e-05
   1.4922105e+01   1.7649010e-05
   1.4956024e+01   6.1266482e-05
   1.4990019e+01   1.3968310e-04
   1.5024092e+01   2.1422626e-04
   1.5058242e+01   2.8167556e-04
   1.5092470e+01   3.3911041e-04
   1.5126776e+01   3.8404316e-04
   1.5161160e+01   4.1453357e-04
   1.5195621e+01   4.2927905e-04
   1.5230162e+01   4.2767620e-04
   1.5264780e+01   4.0985051e-04
   1.5299478e+01   3.7665245e-04
   1.5334254e+01   3.2961966e-04
   1.5369109e+01   2.7090682e-04
   1.5404044e+01   2.0318601e-04
   1.5439058e+01   1.2952205e-04
   1.5474151e+01   5.3228534e-05
   1.5509324e+01   2.2288830e-05
   1.5544578e+01   9.3693988e-05
   1.5579911e+01   1.5787977e-04
   1.5615325e+01   2.1211669e-04
   1.5650819e+01   2.5418401e-04
   1.5686394e+01   2.8247632e-04
   1.5722049e+01   2.9608024e-04
   1.5757786e+01   2.9481701e-04
   1.5793604e+01   2.7924860e-04
   1.5829503e+01   2.5064663e-04
   1.5865484e+01   2.1092528e-04
   1.5901547e+01   1.6254133e-04
   1.5937692e+01   1.0836596e-04
   1.5973919e+01   5.1534797e-05
   1.6010228e+01   4.7164212e-06
   1.6046620e+01   5.7222079e-05
   1.6083094e+01   1.0305407e-04
   1.6119652e+01   1.3967747e-04
   1.6156292e+01   1.6508623e-04
   1.6193016e+01   1.7791141e-04
   1.6229823e+01   1.7749598e-04
   1.6266714e+01   1.6393176e-04
   1.6303689e+01   1.3805612e-04
   1.6340748e+01   1.0140814e-04
   1.6377891e+01   5.6146166e-05
   1.6415118e+01   4.9307448e-06
   1.6452431e+01   4.9220974e-05
   1.6489827e+01   1.0310183e-04
   1.6527309e+01   1.5349319e-04
   1.6564877e+01   1.9734583e-04
   1.6602529e+01   2.3195293e-04
   1.6640267e+01   2.5510559e-04
   1.6678091e+01   2.6522193e-04
   1.6716001e+01   2.6144197e-04
   1.6753997e+01   2.4368271e-04
   1.6792079e+01   2.1264974e-04
   1.6830248e+01   1.6980395e-04
   1.6868504e+01   1.1728499e-04
   1.6906847e+01   5.7795036e-05
   1.6945277e+01   5.5508286e-06
   1.6983794e+01   6.9399373e-05
   1.7022398e+01   1.3034939e-04
   1.7061091e+01   1.8514635e-04
   1.7099871e+01   2.3087015e-04
   1.7138740e+01   2.6510503e-04
   1.7177697e+01   2.8608124e-04
   1.7216742e+01   2.9277984e-04
   1.7255877e+01   2.8499400e-04
   1.7295100e+01   2.6334252e-04
   1.7334412e+01   2.2923442e-04
   1.7373814e+01   1.8478596e-04
   1.7413305e+01   1.3269480e-04
   1.7452886e+01   7.6078316e-05
   1.7492557e+01   1.8285681e-05
   1.7532318e+01   3.7305048e-05
   1.7572170e+01   8.7492541e-05
   1.7612112e+01   1.2944773e-04
   1.7652145e+01   1.6088702e-04
   1.7692269e+01   1.8021206e-04
   1.7732484e+01   1.8660707e-04
   1.7772790e+01   1.8008700e-04
   1.7813189e+01   1.6149312e-04
   1.7853679e+01   1.3243570e-04
   1.7894261e+01   9.5187081e-05
   1.7934935e+01   5.2531400e-05
   1.7975702e+01   7.5804905e-06
   1.8016561e+01   3.6432512e-05
   1.8057513e+01   7.6368437e-05
   1.8098558e+01   1.0939214e-04
   1.8139697e+01   1.3316335e-04
   1.8180929e+01   1.4599540e-04
   1.8222255e+01   1.4697088e-04
   1.8263675e+01   1.3600584e-04
   1.8305189e+01   1.1385785e-04
   1.8346797e+01   8.2076460e-05
   1.8388500e+01   4.2899078e-05
   1.8430298e+01   9.0152992e-07
   1.8472190e+01   4.6207959e-05
   1.8514178e+01   8.9774497e-05
   1.8556262e+01   1.2845431e-04
   1.8598441e+01   1.5942180e-04
   1.8640716e+01   1.8037447e-04
   1.8683087e+01   1.8969987e-04
   1.8725554e+01   1.8659541e-04
   1.8768118e+01   1.7113188e-04
   1.8810778e+01   1.4425554e-04
   1.8853536e+01   1.0772772e-04
   1.8896390e+01   6.4005569e-05
   1.8939343e+01   1.6071645e-05
   1.8982392e+01   3.2775876e-05
   1.9025540e+01   7.9157782e-05
   1.9068786e+01   1.1985639e-04
   1.9112130e+01   1.5204849e-04
   1.9155572e+01   1.7351154e-04
   1.9199113e+01   1.8278745e-04
   1.9242754e+01   1.7929159e-04
   1.9286493e+01   1.6335812e-04
   1.9330332e+01   1.3621749e-04
   1.9374270e+01   9.9907290e-05
   1.9418309e+01   5.7122080e-05
   1.9462447e+01   1.1013141e-05
   1.9506686e+01   3.5047333e-05
   1.9551025e+01   7.7719953e-05
   1.9595465e+01   1.1395052e-04
   1.9640007e+01   1.4120164e-04
   1.9684649e+01   1.5764543e-04
   1.9729393e+01   1.6230201e-04
   1.9774238e+01   1.5511233e-04
   1.9819186e+01   1.3693907e-04
   1.9864236e+01   1.0949485e-04
   1.9909388e+01   7.5202719e-05
   1.9954642e+01   3.6999418e-05
   2.0000000e+01   1.9032805e-06


==> data_b_K_gamma_2_2.dat <==
   2.0700000e+00   9.3399377e-02
   2.0747052e+00   9.4756540e-02
   2.0794211e+00   9.6014196e-02
   2.0841476e+00   9.7171847e-02
   2.0888850e+00   9.8229075e-02
   2.0936331e+00   9.9185549e-02
   2.0983920e+00   1.0004102e-01
   2.1031617e+00   1.0079533e-01
   2.1079423e+00   1.0144838e-01
   2.1127337e+00   1.0200021e-01
   2.1175360e+00   1.0245088e-01
   2.1223492e+00   1.0280058e-01
   2.1271734e+00   1.0304958e-01
   2.1320085e+00   1.0319822e-01
   2.1368547e+00   1.0324693e-01
   2.1417118e+00   1.0319624e-01
   2.1465800e+00   1.0304675e-01
   2.1514592e+00   1.0279916e-01
   2.1563496e+00   1.0245422e-01
   2.1612510e+00   1.0201282e-01
   2.1661636e+00   1.0147588e-01
   2.1710874e+00   1.0084443e-01
   2.1760223e+00   1.0011959e-01
   2.1809685e+00   9.9302548e-02
   2.1859259e+00   9.8394568e-02
   2.1908946e+00   9.7397007e-02
   2.1958746e+00   9.6311296e-02
   2.2008659e+00   9.5138944e-02
   2.2058685e+00   9.3881540e-02
   2.2108825e+00   9.2540746e-02
   2.2159080e+00   9.1118299e-02
   2.2209448e+00   8.9616012e-02
   2.2259931e+00   8.8035767e-02
   2.2310528e+00   8.6379518e-02
   2.2361241e+00   8.4649289e-02
   2.2412069e+00   8.2847168e-02
   2.2463012e+00   8.0975312e-02
   2.2514071e+00   7.9035941e-02
   2.2565246e+00   7.7031335e-02
   2.2616538e+00   7.4963837e-02
   2.2667946e+00   7.2835846e-02
   2.2719471e+00   7.0649818e-02
   2.2771113e+00   6.8408262e-02
   2.2822873e+00   6.6113738e-02
   2.2874750e+00   6.3768858e-02
   2.2926745e+00   6.1376277e-02
   2.2978858e+00   5.8938699e-02
   2.3031090e+00   5.6458865e-02
   2.3083440e+00   5.3939561e-02
   2.3135910e+00   5.1383604e-02
   2.3188499e+00   4.8793850e-02
   2.3241207e+00   4.6173185e-02
   2.3294035e+00   4.3524522e-02
   2.3346983e+00   4.0850802e-02
   2.3400051e+00   3.8154989e-02
   2.3453241e+00   3.5440065e-02
   2.3506551e+00   3.2709031e-02
   2.3559982e+00   2.9964903e-02
   2.3613534e+00   2.7210705e-02
   2.3667209e+00   2.4449471e-02
   2.3721005e+00   2.1684241e-02
   2.3774924e+00   1.8918054e-02
   2.3828965e+00   1.6153949e-02
   2.3883129e+00   1.3394961e-02
   2.3937416e+00   1.0644115e-02
   2.3991827e+00   7.9044281e-03
   2.4046361e+00   5.1788998e-03
   2.4101019e+00   2.4705136e-03
   2.4155802e+00   2.1776802e-04
   2.4210708e+00   2.8830071e-03
   2.4265740e+00   5.5222931e-03
   2.4320897e+00   8.1327460e-03
   2.4376179e+00   1.0711520e-02
   2.4431587e+00   1.3255807e-02
   2.4487121e+00   1.5762838e-02
   2.4542781e+00   1.8229890e-02
   2.4598568e+00   2.0654286e-02
   2.4654481e+00   2.3033397e-02
   2.4710521e+00   2.5364651e-02
   2.4766689e+00   2.7645530e-02
   2.4822985e+00   2.9873577e-02
   2.4879408e+00   3.2046395e-02
   2.4935960e+00   3.4161656e-02
   2.4992640e+00   3.6217097e-02
   2.5049449e+00   3.8210530e-02
   2.5106388e+00   4.0139837e-02
   2.5163455e+00   4.2002980e-02
   2.5220653e+00   4.3798000e-02
   2.5277980e+00   4.5523019e-02
   2.5335438e+00   4.7176245e-02
   2.5393026e+00   4.8755973e-02
   2.5450745e+00   5.0260586e-02
   2.5508596e+00   5.1688561e-02
   2.5566578e+00   5.3038469e-02
   2.5624691e+00   5.4308974e-02
   2.5682937e+00   5.5498843e-02
   2.5741315e+00   5.6606938e-02
   2.5799826e+00   5.7632226e-02
   2.5858470e+00   5.8573777e-02
   2.5917247e+00   5.9430765e-02
   2.5976158e+00   6.0202471e-02
   2.6035203e+00   6.0888283e-02
   2.6094381e+00   6.1487699e-02
   2.6153695e+00   6.2000327e-02
   2.6213143e+00   6.2425885e-02
   2.6272726e+00   6.2764202e-02
   2.6332445e+00   6.3015221e-02
   2.6392300e+00   6.3178996e-02
   2.6452290e+00   6.3255696e-02
   2.6512417e+00   6.3245602e-02
   2.6572681e+00   6.3149108e-02
   2.6633081e+00   6.2966723e-02
   2.6693619e+00   6.2699069e-02
   2.6754295e+00   6.2346877e-02
   2.6815108e+00   6.1910995e-02
   2.6876060e+00   6.1392380e-02
   2.6937150e+00   6.0792100e-02
   2.6998379e+00   6.0111332e-02
   2.7059747e+00   5.9351361e-02
   2.7121255e+00   5.8513580e-02
   2.7182903e+00   5.7599489e-02
   2.7244690e+00   5.6610687e-02
   2.7306618e+00   5.5548881e-02
   2.7368687e+00   5.4415873e-02
   2.7430897e+00   5.3213566e-02
   2.7493248e+00   5.1943958e-02
   2.7555742e+00   5.0609139e-02
   2.7618377e+00   4.9211290e-02
   2.7681154e+00   4.7752682e-02
   2.7744074e+00   4.6235667e-02
   2.7807138e+00   4.4662682e-02
   2.7870344e+00   4.3036242e-02
   2.7933694e+00   4.1358936e-02
   2.7997189e+00   3.9633427e-02
   2.8060827e+00   3.7862444e-02
   2.8124610e+00   3.6048782e-02
   2.8188539e+00   3.4195296e-02
   2.8252612e+00   3.2304898e-02
   2.8316831e+00   3.0380553e-02
   2.8381196e+00   2.8425273e-02
   2.8445708e+00   2.6442115e-02
   2.8510366e+00   2.4434176e-02
   2.8575171e+00   2.2404586e-02
   2.8640123e+00   2.0356507e-02
   2.8705223e+00   1.8293127e-02
   2.8770471e+00   1.6217653e-02
   2.8835867e+00   1.4133311e-02
   2.8901412e+00   1.2043336e-02
   2.8967106e+00   9.9509687e-03
   2.9032949e+00   7.8594528e-03
   2.9098942e+00   5.7720269e-03
   2.9165085e+00   3.6919205e-03
   2.9231378e+00   1.6223494e-03
   2.9297822e+00   4.3349038e-04
   2.9364417e+00   2.4724271e-03
   2.9431163e+00   4.4913187e-03
   2.9498061e+00   6.4870580e-03
   2.9565111e+00   8.4565779e-03
   2.9632314e+00   1.0396856e-02
   2.9699669e+00   1.2304921e-02
   2.9767177e+00   1.4177856e-02
   2.9834839e+00   1.6012804e-02
   2.9902655e+00   1.7806974e-02
   2.9970625e+00   1.9557644e-02
   3.0038749e+00   2.1262169e-02
   3.0107028e+00   2.2917981e-02
   3.0175462e+00   2.4522597e-02
   3.0244052e+00   2.6073622e-02
   3.0312798e+00   2.7568756e-02
   3.0381700e+00   2.9005792e-02
   3.0450758e+00   3.0382629e-02
   3.0519974e+00   3.1697268e-02
   3.0589347e+00   3.2947821e-02
   3.0658878e+00   3.4132510e-02
   3.0728566e+00   3.5249676e-02
   3.0798413e+00   3.6297778e-02
   3.0868419e+00   3.7275397e-02
   3.0938584e+00   3.8181241e-02
   3.1008908e+00   3.9014144e-02
   3.1079393e+00   3.9773072e-02
   3.1150037e+00   4.0457124e-02
   3.1220842e+00   4.1065534e-02
   3.1291808e+00   4.1597670e-02
   3.1362936e+00   4.2053042e-02
   3.1434225e+00   4.2431298e-02
   3.1505676e+00   4.2732225e-02
   3.1577289e+00   4.2955755e-02
   3.1649065e+00   4.3101958e-02
   3.1721005e+00   4.3171050e-02
   3.1793108e+00   4.3163387e-02
   3.1865375e+00   4.3079466e-02
   3.1937806e+00   4.2919930e-02
   3.2010401e+00   4.2685557e-02
   3.2083162e+00   4.2377270e-02
   3.2156088e+00   4.1996125e-02
   3.2229180e+00   4.1543319e-02
   3.2302438e+00   4.1020182e-02
   3.2375863e+00   4.0428175e-02
   3.2449454e+00   3.9768890e-02
   3.2523213e+00   3.9044048e-02
   3.2597139e+00   3.8255491e-02
   3.2671233e+00   3.7405184e-02
   3.2745496e+00   3.6495207e-02
   3.2819928e+00   3.5527756e-02
   3.2894529e+00   3.4505134e-02
   3.2969299e+00   3.3429750e-02
   3.3044239e+00   3.2304112e-02
   3.3119350e+00   3.1130824e-02
   3.3194631e+00   2.9912580e-02
   3.3270084e+00   2.8652160e-02
   3.3345708e+00   2.7352420e-02
   3.3421504e+00   2.6016294e-02
   3.3497472e+00   2.4646780e-02
   3.3573613e+00   2.3246938e-02
   3.3649927e+00   2.1819884e-02
   3.3726414e+00   2.0368783e-02
   3.3803076e+00   1.8896840e-02
   3.3879911e+00   1.7407296e-02
   3.3956921e+00   1.5903421e-02
   3.4034106e+00   1.4388505e-02
   3.4111467e+00   1.2865853e-02
   3.4189004e+00   1.1338776e-02
   3.4266716e+00   9.8105843e-03
   3.4344606e+00   8.2845821e-03
   3.4422672e+00   6.7640567e-03
   3.4500916e+00   5.2522738e-03
   3.4579338e+00   3.7524687e-03
   3.4657938e+00   2.2678398e-03
   3.4736716e+00   8.0154067e-04
   3.4815674e+00   6.4332700e-04
   3.4894811e+00   2.0637206e-03
   3.4974128e+00   3.4566637e-03
   3.5053626e+00   4.8192532e-03
   3.5133304e+00   6.1486663e-03
   3.5213163e+00   7.4421668e-03
   3.5293204e+00   8.6971124e-03
   3.5373426e+00   9.9109605e-03
   3.5453831e+00   1.1081275e-02
   3.5534419e+00   1.2205731e-02
   3.5615190e+00   1.3282123e-02
   3.5696145e+00   1.4308368e-02
   3.5777283e+00   1.5282512e-02
   3.5858606e+00   1.6202735e-02
   3.5940114e+00   1.7067356e-02
   3.6021807e+00   1.7874835e-02
   3.6103686e+00   1.8623782e-02
   3.6185751e+00   1.9312953e-02
   3.6268002e+00   1.9941263e-02
   3.6350440e+00   2.0507780e-02
   3.6433066e+00   2.1011734e-02
   3.6515880e+00   2.1452516e-02
   3.6598882e+00   2.1829681e-02
   3.6682072e+00   2.2142947e-02
   3.6765452e+00   2.2392201e-02
   3.6849021e+00   2.2577495e-02
   3.6932780e+00   2.2699048e-02
   3.7016729e+00   2.2757244e-02
   3.7100870e+00   2.2752635e-02
   3.7185201e+00   2.2685935e-02
   3.7269724e+00   2.2558022e-02
   3.7354440e+00   2.2369935e-02
   3.7439348e+00   2.2122869e-02
   3.7524448e+00   2.1818178e-02
   3.7609743e+00   2.1457362e-02
   3.7695231e+00   2.1042074e-02
   3.7780914e+00   2.0574107e-02
   3.7866791e+00   2.0055394e-02
   3.7952863e+00   1.9488001e-02
   3.8039131e+00   1.8874121e-02
   3.8125596e+00   1.8216071e-02
   3.8212256e+00   1.7516281e-02
   3.8299114e+00   1.6777291e-02
   3.8386169e+00   1.6001744e-02
   3.8473422e+00   1.5192374e-02
   3.8560874e+00   1.4352003e-02
   3.8648524e+00   1.3483533e-02
   3.8736373e+00   1.2589932e-02
   3.8824422e+00   1.1674234e-02
   3.8912672e+00   1.0739522e-02
   3.9001121e+00   9.7889241e-03
   3.9089772e+00   8.8256018e-03
   3.9178625e+00   7.8527417e-03
   3.9267679e+00   6.8735457e-03
   3.9356936e+00   5.8912208e-03
   3.9446395e+00   4.9089702e-03
   3.9536058e+00   3.9299825e-03
   3.9625925e+00   2.9574227e-03
   3.9715996e+00   1.9944220e-03
   3.9806272e+00   1.0440679e-03
   3.9896753e+00   1.0939470e-04
   3.9987440e+00   8.0662615e-04
   4.0078332e+00   1.7010957e-03
   4.0169432e+00   2.5711968e-03
   4.0260738e+00   3.4142030e-03
   4.0352252e+00   4.2274878e-03
   4.0443974e+00   5.0085331e-03
   4.0535905e+00   5.7549375e-03
   4.0628044e+00   6.4644247e-03
   4.0720393e+00   7.1348505e-03
   4.0812952e+00   7.7642109e-03
   4.0905721e+00   8.3506486e-03
   4.0998701e+00   8.8924592e-03
   4.1091893e+00   9.3880977e-03
   4.1185296e+00   9.8361840e-03
   4.1278912e+00   1.0235507e-02
   4.1372740e+00   1.0585031e-02
   4.1466782e+00   1.0883897e-02
   4.1561037e+00   1.1131427e-02
   4.1655507e+00   1.1327130e-02
   4.1750191e+00   1.1470698e-02
   4.1845090e+00   1.1562012e-02
   4.1940206e+00   1.1601141e-02
   4.2035537e+00   1.1588344e-02
   4.2131085e+00   1.1524066e-02
   4.2226851e+00   1.1408941e-02
   4.2322834e+00   1.1243788e-02
   4.2419035e+00   1.1029608e-02
   4.2515455e+00   1.0767582e-02
   4.2612094e+00   1.0459068e-02
   4.2708953e+00   1.0105593e-02
   4.2806032e+00   9.7088514e-03
   4.2903331e+00   9.2706988e-03
   4.3000852e+00   8.7931438e-03
   4.3098594e+00   8.2783425e-03
   4.3196559e+00   7.7285900e-03
   4.3294746e+00   7.1463131e-03
   4.3393156e+00   6.5340606e-03
   4.3491791e+00   5.8944949e-03
   4.3590649e+00   5.2303815e-03
   4.3689732e+00   4.5445795e-03
   4.3789040e+00   3.8400303e-03
   4.3888574e+00   3.1197470e-03
   4.3988334e+00   2.3868028e-03
   4.4088321e+00   1.6443194e-03
   4.4188535e+00   8.9545483e-04
   4.4288977e+00   1.4339137e-04
   4.4389648e+00   6.0867689e-04
   4.4490547e+00   1.3575567e-03
   4.4591675e+00   2.1000680e-03
   4.4693034e+00   2.8330572e-03
   4.4794623e+00   3.5534093e-03
   4.4896442e+00   4.2580606e-03
   4.4998493e+00   4.9440116e-03
   4.5100776e+00   5.6083389e-03
   4.5203292e+00   6.2482079e-03
   4.5306041e+00   6.8608839e-03
   4.5409023e+00   7.4437444e-03
   4.5512239e+00   7.9942900e-03
   4.5615690e+00   8.5101552e-03
   4.5719376e+00   8.9891188e-03
   4.5823298e+00   9.4291133e-03
   4.5927455e+00   9.8282350e-03
   4.6031850e+00   1.0184752e-02
   4.6136482e+00   1.0497111e-02
   4.6241352e+00   1.0763948e-02
   4.6346460e+00   1.0984091e-02
   4.6451807e+00   1.1156568e-02
   4.6557394e+00   1.1280612e-02
   4.6663220e+00   1.1355664e-02
   4.6769287e+00   1.1381376e-02
   4.6875595e+00   1.1357616e-02
   4.6982145e+00   1.1284465e-02
   4.7088937e+00   1.1162224e-02
   4.7195972e+00   1.0991405e-02
   4.7303250e+00   1.0772738e-02
   4.7410772e+00   1.0507164e-02
   4.7518538e+00   1.0195832e-02
   4.7626549e+00   9.8400961e-03
   4.7734806e+00   9.4415103e-03
   4.7843309e+00   9.0018210e-03
   4.7952058e+00   8.5229606e-03
   4.8061055e+00   8.0070403e-03
   4.8170299e+00   7.4563401e-03
   4.8279792e+00   6.8733001e-03
   4.8389534e+00   6.2605092e-03
   4.8499525e+00   5.6206946e-03
   4.8609766e+00   4.9567094e-03
   4.8720257e+00   4.2715198e-03
   4.8831000e+00   3.5681922e-03
   4.8941995e+00   2.8498792e-03
   4.9053241e+00   2.1198050e-03
   4.9164741e+00   1.3812509e-03
   4.9276494e+00   6.3753999e-04
   4.9388501e+00   1.0797862e-04
   4.9500763e+00   8.5194527e-04
   4.9613280e+00   1.5910058e-03
   4.9726052e+00   2.3218278e-03
   4.9839081e+00   3.0411162e-03
   4.9952367e+00   3.7456299e-03
   5.0065911e+00   4.4321972e-03
   5.0179712e+00   5.0977314e-03
   5.0293772e+00   5.7392465e-03
   5.0408092e+00   6.3538720e-03
   5.0522671e+00   6.9388673e-03
   5.0637511e+00   7.4916358e-03
   5.0752612e+00   8.0097382e-03
   5.0867974e+00   8.4909049e-03
   5.0983599e+00   8.9330485e-03
   5.1099486e+00   9.3342743e-03
   5.1215637e+00   9.6928905e-03
   5.1332052e+00   1.0007418e-02
   5.1448731e+00   1.0276597e-02
   5.1565676e+00   1.0499395e-02
   5.1682886e+00   1.0675015e-02
   5.1800363e+00   1.0802896e-02
   5.1918107e+00   1.0882720e-02
   5.2036119e+00   1.0914410e-02
   5.2154399e+00   1.0898137e-02
   5.2272948e+00   1.0834316e-02
   5.2391766e+00   1.0723604e-02
   5.2510854e+00   1.0566899e-02
   5.2630213e+00   1.0365334e-02
   5.2749843e+00   1.0120273e-02
   5.2869745e+00   9.8333022e-03
   5.2989920e+00   9.5062254e-03
   5.3110368e+00   9.1410507e-03
   5.3231089e+00   8.7399819e-03
   5.3352086e+00   8.3054068e-03
   5.3473357e+00   7.8398839e-03
   5.3594903e+00   7.3461288e-03
   5.3716726e+00   6.8269994e-03
   5.3838826e+00   6.2854800e-03
   5.3961204e+00   5.7246648e-03
   5.4083859e+00   5.1477406e-03
   5.4206794e+00   4.5579689e-03
   5.4330008e+00   3.9586672e-03
   5.4453502e+00   3.3531903e-03
   5.4577276e+00   2.7449112e-03
   5.4701332e+00   2.1372008e-03
   5.4825670e+00   1.5334094e-03
   5.4950291e+00   9.3684597e-04
   5.5075195e+00   3.5075952e-04
   5.5200382e+00   2.2168068e-04
   5.5325855e+00   7.7740381e-04
   5.5451612e+00   1.3134559e-03
   5.5577656e+00   1.8270179e-03
   5.5703985e+00   2.3154224e-03
   5.5830602e+00   2.7761703e-03
   5.5957507e+00   3.2069459e-03
   5.6084701e+00   3.6056316e-03
   5.6212183e+00   3.9703205e-03
   5.6339955e+00   4.2993288e-03
   5.6468018e+00   4.5912063e-03
   5.6596372e+00   4.8447453e-03
   5.6725017e+00   5.0589890e-03
   5.6853955e+00   5.2332367e-03
   5.6983186e+00   5.3670491e-03
   5.7112710e+00   5.4602509e-03
   5.7242530e+00   5.5129320e-03
   5.7372644e+00   5.5254471e-03
   5.7503054e+00   5.4984129e-03
   5.7633760e+00   5.4327051e-03
   5.7764764e+00   5.3294516e-03
   5.7896065e+00   5.1900256e-03
   5.8027664e+00   5.0160365e-03
   5.8159563e+00   4.8093187e-03
   5.8291762e+00   4.5719198e-03
   5.8424261e+00   4.3060860e-03
   5.8557061e+00   4.0142473e-03
   5.8690164e+00   3.6990009e-03
   5.8823568e+00   3.3630926e-03
   5.8957276e+00   3.0093983e-03
   5.9091288e+00   2.6409036e-03
   5.9225605e+00   2.2606831e-03
   5.9360226e+00   1.8718781e-03
   5.9495154e+00   1.4776748e-03
   5.9630389e+00   1.0812810e-03
   5.9765930e+00   6.8590342e-04
   5.9901780e+00   2.9472406e-04
   6.0037939e+00   8.9122866e-05
   6.0174407e+00   4.6257401e-04
   6.0311186e+00   8.2265953e-04
   6.0448275e+00   1.1665252e-03
   6.0585676e+00   1.4914541e-03
   6.0723390e+00   1.7948865e-03
   6.0861416e+00   2.0744402e-03
   6.0999756e+00   2.3279284e-03
   6.1138410e+00   2.5533766e-03
   6.1277380e+00   2.7490382e-03
   6.1416666e+00   2.9134087e-03
   6.1556268e+00   3.0452371e-03
   6.1696187e+00   3.1435369e-03
   6.1836425e+00   3.2075939e-03
   6.1976981e+00   3.2369725e-03
   6.2117857e+00   3.2315202e-03
   6.2259053e+00   3.1913691e-03
   6.2400570e+00   3.1169360e-03
   6.2542408e+00   3.0089195e-03
   6.2684569e+00   2.8682959e-03
   6.2827053e+00   2.6963113e-03
   6.2969861e+00   2.4944733e-03
   6.3112994e+00   2.2645390e-03
   6.3256452e+00   2.0085022e-03
   6.3400236e+00   1.7285771e-03
   6.3544347e+00   1.4271817e-03
   6.3688785e+00   1.1069182e-03
   6.3833552e+00   7.7055249e-04
   6.3978648e+00   4.2099149e-04
   6.4124073e+00   6.1259793e-05
   6.4269829e+00   3.0552530e-04
   6.4415917e+00   6.7617951e-04
   6.4562337e+00   1.0474781e-03
   6.4709089e+00   1.4161831e-03
   6.4856175e+00   1.7790706e-03
   6.5003595e+00   2.1329581e-03
   6.5151350e+00   2.4747324e-03
   6.5299442e+00   2.8013761e-03
   6.5447869e+00   3.1099942e-03
   6.5596635e+00   3.3978397e-03
   6.5745738e+00   3.6623382e-03
   6.5895180e+00   3.9011109e-03
   6.6044962e+00   4.1119963e-03
   6.6195085e+00   4.2930702e-03
   6.6345548e+00   4.4426638e-03
   6.6496354e+00   4.5593797e-03
   6.6647502e+00   4.6421053e-03
   6.6798994e+00   4.6900242e-03
   6.6950831e+00   4.7026250e-03
   6.7103012e+00   4.6797070e-03
   6.7255540e+00   4.6213840e-03
   6.7408414e+00   4.5280841e-03
   6.7561635e+00   4.4005480e-03
   6.7715205e+00   4.2398233e-03
   6.7869124e+00   4.0472567e-03
   6.8023393e+00   3.8244827e-03
   6.8178012e+00   3.5734106e-03
   6.8332983e+00   3.2962075e-03
   6.8488306e+00   2.9952800e-03
   6.8643983e+00   2.6732530e-03
   6.8800013e+00   2.3329458e-03
   6.8956397e+00   1.9773473e-03
   6.9113138e+00   1.6095882e-03
   6.9270234e+00   1.2329127e-03
   6.9427688e+00   8.5064830e-04
   6.9585499e+00   4.6617435e-04
   6.9743669e+00   8.2890593e-05
   6.9902199e+00   2.9581530e-04
   7.0061089e+00   6.6660015e-04
   7.0220340e+00   1.0261975e-03
   7.0379953e+00   1.3714493e-03
   7.0539929e+00   1.6993368e-03
   7.0700269e+00   2.0070106e-03
   7.0860973e+00   2.2918185e-03
   7.1022043e+00   2.5513323e-03
   7.1183478e+00   2.7833723e-03
   7.1345280e+00   2.9860296e-03
   7.1507451e+00   3.1576855e-03
   7.1669990e+00   3.2970285e-03
   7.1832898e+00   3.4030681e-03
   7.1996176e+00   3.4751453e-03
   7.2159826e+00   3.5129403e-03
   7.2323848e+00   3.5164759e-03
   7.2488242e+00   3.4861182e-03
   7.2653011e+00   3.4225735e-03
   7.2818153e+00   3.3268810e-03
   7.2983671e+00   3.2004031e-03
   7.3149566e+00   3.0448112e-03
   7.3315837e+00   2.8620687e-03
   7.3482487e+00   2.6544108e-03
   7.3649515e+00   2.4243206e-03
   7.3816923e+00   2.1745035e-03
   7.3984711e+00   1.9078581e-03
   7.4152881e+00   1.6274450e-03
   7.4321433e+00   1.3364541e-03
   7.4490368e+00   1.0381700e-03
   7.4659687e+00   7.3593567e-04
   7.4829391e+00   4.3311623e-04
   7.4999480e+00   1.3306147e-04
   7.5169957e+00   1.6093134e-04
   7.5340821e+00   4.4565430e-04
   7.5512073e+00   7.1802501e-04
   7.5683714e+00   9.7512140e-04
   7.5855746e+00   1.2142150e-03
   7.6028169e+00   1.4328020e-03
   7.6200983e+00   1.6286323e-03
   7.6374191e+00   1.7997353e-03
   7.6547792e+00   1.9444429e-03
   7.6721787e+00   2.0614091e-03
   7.6896179e+00   2.1496254e-03
   7.7070966e+00   2.2084331e-03
   7.7246151e+00   2.2375311e-03
   7.7421734e+00   2.2369792e-03
   7.7597716e+00   2.2071974e-03
   7.7774099e+00   2.1489610e-03
   7.7950882e+00   2.0633910e-03
   7.8128067e+00   1.9519405e-03
   7.8305654e+00   1.8163764e-03
   7.8483646e+00   1.6587580e-03
   7.8662042e+00   1.4814112e-03
   7.8840843e+00   1.2868995e-03
   7.9020051e+00   1.0779914e-03
   7.9199666e+00   8.5762585e-04
   7.9379690e+00   6.2887466e-04
   7.9560122e+00   3.9490316e-04
   7.9740965e+00   1.5892952e-04
   7.9922219e+00   7.5816861e-05
   8.0103885e+00   3.0613750e-04
   8.0285964e+00   5.2890667e-04
   8.0468457e+00   7.4111269e-04
   8.0651364e+00   9.3989786e-04
   8.0834687e+00   1.1225967e-03
   8.1018427e+00   1.2867721e-03
   8.1202585e+00   1.4302478e-03
   8.1387161e+00   1.5511390e-03
   8.1572157e+00   1.6478782e-03
   8.1757573e+00   1.7192369e-03
   8.1943411e+00   1.7643437e-03
   8.2129671e+00   1.7826968e-03
   8.2316354e+00   1.7741722e-03
   8.2503462e+00   1.7390258e-03
   8.2690995e+00   1.6778916e-03
   8.2878955e+00   1.5917736e-03
   8.3067341e+00   1.4820329e-03
   8.3256156e+00   1.3503695e-03
   8.3445400e+00   1.1987995e-03
   8.3635075e+00   1.0296274e-03
   8.3825180e+00   8.4541440e-04
   8.4015717e+00   6.4894216e-04
   8.4206688e+00   4.4317405e-04
   8.4398093e+00   2.3121273e-04
   8.4589932e+00   1.6255759e-05
   8.4782208e+00   1.9845064e-04
   8.4974921e+00   4.0965885e-04
   8.5168072e+00   6.1416754e-04
   8.5361661e+00   8.0886908e-04
   8.5555691e+00   9.9079588e-04
   8.5750162e+00   1.1571651e-03
   8.5945075e+00   1.3054211e-03
   8.6140431e+00   1.4332745e-03
   8.6336232e+00   1.5387378e-03
   8.6532477e+00   1.6201572e-03
   8.6729168e+00   1.6762387e-03
   8.6926306e+00   1.7060696e-03
   8.7123893e+00   1.7091345e-03
   8.7321928e+00   1.6853250e-03
   8.7520414e+00   1.6349433e-03
   8.7719351e+00   1.5586999e-03
   8.7918740e+00   1.4577042e-03
   8.8118582e+00   1.3334500e-03
   8.8318878e+00   1.1877935e-03
   8.8519630e+00   1.0229270e-03
   8.8720838e+00   8.4134556e-04
   8.8922504e+00   6.4580979e-04
   8.9124628e+00   4.3930367e-04
   8.9327211e+00   2.2498852e-04
   8.9530255e+00   6.1537864e-06
   8.9733760e+00   2.1383459e-04
   8.9937728e+00   4.3158745e-04
   9.0142159e+00   6.4374648e-04
   9.0347055e+00   8.4703822e-04
   9.0552417e+00   1.0383271e-03
   9.0758246e+00   1.2146666e-03
   9.0964542e+00   1.3733478e-03
   9.1171308e+00   1.5119442e-03
   9.1378543e+00   1.6283525e-03
   9.1586250e+00   1.7208280e-03
   9.1794428e+00   1.7880143e-03
   9.2003080e+00   1.8289672e-03
   9.2212206e+00   1.8431712e-03
   9.2421808e+00   1.8305492e-03
   9.2631886e+00   1.7914648e-03
   9.2842441e+00   1.7267171e-03
   9.3053475e+00   1.6375280e-03
   9.3264989e+00   1.5255223e-03
   9.3476983e+00   1.3927001e-03
   9.3689459e+00   1.2414037e-03
   9.3902419e+00   1.0742768e-03
   9.4115862e+00   8.9421973e-04
   9.4329791e+00   7.0433858e-04
   9.4544205e+00   5.0789120e-04
   9.4759108e+00   3.0822987e-04
   9.4974498e+00   1.0874199e-04
   9.5190378e+00   8.7210180e-05
   9.5406749e+00   2.7634965e-04
   9.5623612e+00   4.5554366e-04
   9.5840968e+00   6.2186032e-04
   9.6058817e+00   7.7262181e-04
   9.6277162e+00   9.0545330e-04
   9.6496004e+00   1.0183264e-03
   9.6715342e+00   1.1095966e-03
   9.6935179e+00   1.1780331e-03
   9.7155516e+00   1.2228422e-03
   9.7376354e+00   1.2436810e-03
   9.7597694e+00   1.2406640e-03
   9.7819537e+00   1.2143601e-03
   9.8041884e+00   1.1657811e-03
   9.8264736e+00   1.0963618e-03
   9.8488095e+00   1.0079312e-03
   9.8711962e+00   9.0267653e-04
   9.8936338e+00   7.8309964e-04
   9.9161223e+00   6.5196693e-04
   9.9386620e+00   5.1225392e-04
   9.9612529e+00   3.6708528e-04
   9.9838952e+00   2.1967150e-04
   1.0006589e+01   7.3243542e-05
   1.0029334e+01   6.9013367e-05
   1.0052131e+01   2.0402531e-04
   1.0074980e+01   3.2889340e-04
   1.0097881e+01   4.4095426e-04
   1.0120834e+01   5.3783596e-04
   1.0143839e+01   6.1750829e-04
   1.0166896e+01   6.7832608e-04
   1.0190006e+01   7.1906487e-04
   1.0213168e+01   7.3894773e-04
   1.0236383e+01   7.3766289e-04
   1.0259650e+01   7.1537150e-04
   1.0282971e+01   6.7270532e-04
   1.0306344e+01   6.1075425e-04
   1.0329771e+01   5.3104390e-04
   1.0353251e+01   4.3550344e-04
   1.0376784e+01   3.2642445e-04
   1.0400371e+01   2.0641155e-04
   1.0424011e+01   7.8325669e-05
   1.0447706e+01   5.4778735e-05
   1.0471454e+01   1.8972130e-04
   1.0495256e+01   3.2326670e-04
   1.0519112e+01   4.5219746e-04
   1.0543022e+01   5.7338692e-04
   1.0566987e+01   6.8387079e-04
   1.0591006e+01   7.8091570e-04
   1.0615079e+01   8.6208298e-04
   1.0639208e+01   9.2528643e-04
   1.0663391e+01   9.6884236e-04
   1.0687629e+01   9.9151101e-04
   1.0711923e+01   9.9252795e-04
   1.0736271e+01   9.7162485e-04
   1.0760675e+01   9.2903890e-04
   1.0785135e+01   8.6551057e-04
   1.0809649e+01   7.8226953e-04
   1.0834220e+01   6.8100898e-04
   1.0858847e+01   5.6384893e-04
   1.0883529e+01   4.3328896e-04
   1.0908268e+01   2.9215164e-04
   1.0933063e+01   1.4351777e-04
   1.0957914e+01   9.3451138e-06
   1.0982822e+01   1.6305929e-04
   1.1007786e+01   3.1421671e-04
   1.1032807e+01   4.5946019e-04
   1.1057885e+01   5.9556413e-04
   1.1083020e+01   7.1951253e-04
   1.1108212e+01   8.2857263e-04
   1.1133461e+01   9.2036204e-04
   1.1158768e+01   9.9290783e-04
   1.1184132e+01   1.0446959e-03
   1.1209554e+01   1.0747093e-03
   1.1235034e+01   1.0824544e-03
   1.1260572e+01   1.0679741e-03
   1.1286167e+01   1.0318477e-03
   1.1311821e+01   9.7517723e-04
   1.1337533e+01   8.9956026e-04
   1.1363304e+01   8.0704998e-04
   1.1389133e+01   7.0010341e-04
   1.1415021e+01   5.8151881e-04
   1.1440968e+01   4.5436393e-04
   1.1466973e+01   3.2189686e-04
   1.1493038e+01   1.8748148e-04
   1.1519162e+01   5.4499589e-05
   1.1545346e+01   7.3737723e-05
   1.1571589e+01   1.9407743e-04
   1.1597891e+01   3.0360802e-04
   1.1624254e+01   3.9973693e-04
   1.1650676e+01   4.8025963e-04
   1.1677158e+01   5.4341861e-04
   1.1703701e+01   5.8795029e-04
   1.1730304e+01   6.1311865e-04
   1.1756967e+01   6.1873444e-04
   1.1783691e+01   6.0515915e-04
   1.1810476e+01   5.7329379e-04
   1.1837321e+01   5.2455223e-04
   1.1864228e+01   4.6082010e-04
   1.1891196e+01   3.8439993e-04
   1.1918225e+01   2.9794420e-04
   1.1945315e+01   2.0437791e-04
   1.1972468e+01   1.0681292e-04
   1.1999681e+01   8.4564003e-06
   1.2026957e+01   8.7483991e-05
   1.2054295e+01   1.7789548e-04
   1.2081695e+01   2.5985330e-04
   1.2109157e+01   3.3070871e-04
   1.2136681e+01   3.8816940e-04
   1.2164268e+01   4.3036963e-04
   1.2191918e+01   4.5592798e-04
   1.2219631e+01   4.6399083e-04
   1.2247406e+01   4.5426004e-04
   1.2275245e+01   4.2700386e-04
   1.2303147e+01   3.8305052e-04
   1.2331113e+01   3.2376452e-04
   1.2359142e+01   2.5100608e-04
   1.2387234e+01   1.6707491e-04
   1.2415391e+01   7.4639762e-05
   1.2443612e+01   2.3344148e-05
   1.2471896e+01   1.2372741e-04
   1.2500245e+01   2.2326559e-04
   1.2528659e+01   3.1872234e-04
   1.2557137e+01   4.0697300e-04
   1.2585680e+01   4.8510570e-04
   1.2614287e+01   5.5051639e-04
   1.2642960e+01   6.0099490e-04
   1.2671698e+01   6.3479901e-04
   1.2700501e+01   6.5071404e-04
   1.2729370e+01   6.4809577e-04
   1.2758304e+01   6.2689517e-04
   1.2787304e+01   5.8766385e-04
   1.2816370e+01   5.3153983e-04
   1.2845502e+01   4.6021379e-04
   1.2874700e+01   3.7587679e-04
   1.2903965e+01   2.8115085e-04
   1.2933296e+01   1.7900465e-04
   1.2962694e+01   7.2656795e-05
   1.2992159e+01   3.4530023e-05
   1.3021690e+01   1.3916066e-04
   1.3051289e+01   2.3792114e-04
   1.3080955e+01   3.2769042e-04
   1.3110688e+01   4.0564649e-04
   1.3140489e+01   4.6936295e-04
   1.3170358e+01   5.1689285e-04
   1.3200295e+01   5.4683644e-04
   1.3230300e+01   5.5839052e-04
   1.3260373e+01   5.5137734e-04
   1.3290514e+01   5.2625180e-04
   1.3320724e+01   4.8408644e-04
   1.3351002e+01   4.2653463e-04
   1.3381349e+01   3.5577283e-04
   1.3411766e+01   2.7442388e-04
   1.3442251e+01   1.8546397e-04
   1.3472806e+01   9.2116192e-05
   1.3503430e+01   2.2652227e-06
   1.3534124e+01   9.4316194e-05
   1.3564887e+01   1.8078497e-04
   1.3595720e+01   2.5865084e-04
   1.3626624e+01   3.2523483e-04
   1.3657598e+01   3.7829828e-04
   1.3688642e+01   4.1612541e-04
   1.3719757e+01   4.3758665e-04
   1.3750942e+01   4.4218007e-04
   1.3782199e+01   4.3004919e-04
   1.3813526e+01   4.0197623e-04
   1.3844925e+01   3.5935080e-04
   1.3876395e+01   3.0411489e-04
   1.3907936e+01   2.3868630e-04
   1.3939549e+01   1.6586302e-04
   1.3971234e+01   8.8712197e-05
   1.4002991e+01   1.0448063e-05
   1.4034821e+01   6.5696754e-05
   1.4066722e+01   1.3660121e-04
   1.4098696e+01   1.9938210e-04
   1.4130743e+01   2.5151132e-04
   1.4162863e+01   2.9091953e-04
   1.4195056e+01   3.1608157e-04
   1.4227321e+01   3.2608020e-04
   1.4259661e+01   3.2064514e-04
   1.4292073e+01   3.0016561e-04
   1.4324560e+01   2.6567553e-04
   1.4357120e+01   2.1881167e-04
   1.4389754e+01   1.6174620e-04
   1.4422462e+01   9.7096146e-05
   1.4455245e+01   2.7813319e-05
   1.4488102e+01   4.2940851e-05
   1.4521034e+01   1.1193049e-04
   1.4554041e+01   1.7598473e-04
   1.4587123e+01   2.3213566e-04
   1.4620280e+01   2.7774857e-04
   1.4653512e+01   3.1063908e-04
   1.4686820e+01   3.2917163e-04
   1.4720204e+01   3.3233499e-04
   1.4753663e+01   3.1979106e-04
   1.4787199e+01   2.9189466e-04
   1.4820811e+01   2.4968284e-04
   1.4854499e+01   1.9483399e-04
   1.4888264e+01   1.2959810e-04
   1.4922105e+01   5.6700915e-05
   1.4956024e+01   2.0774033e-05
   1.4990019e+01   9.9520488e-05
   1.5024092e+01   1.7615578e-04
   1.5058242e+01   2.4737184e-04
   1.5092470e+01   3.1008417e-04
   1.5126776e+01   3.6157192e-04
   1.5161160e+01   3.9960243e-04
   1.5195621e+01   4.2253461e-04
   1.5230162e+01   4.2939574e-04
   1.5264780e+01   4.1992815e-04
   1.5299478e+01   3.9460304e-04
   1.5334254e+01   3.5460053e-04
   1.5369109e+01   3.0175649e-04
   1.5404044e+01   2.3847818e-04
   1.5439058e+01   1.6763258e-04
   1.5474151e+01   9.2412161e-05
   1.5509324e+01   1.6184581e-05
   1.5544578e+01   5.7666856e-05
   1.5579911e+01   1.2590424e-04
   1.5615325e+01   1.8558979e-04
   1.5650819e+01   2.3422673e-04
   1.5686394e+01   2.6987911e-04
   1.5722049e+01   2.9126459e-04
   1.5757786e+01   2.9781526e-04
   1.5793604e+01   2.8970308e-04
   1.5829503e+01   2.6782843e-04
   1.5865484e+01   2.3377192e-04
   1.5901547e+01   1.8971155e-04
   1.5937692e+01   1.3830905e-04
   1.5973919e+01   8.2571063e-05
   1.6010228e+01   2.5691888e-05
   1.6046620e+01   2.9114173e-05
   1.6083094e+01   7.8782237e-05
   1.6119652e+01   1.2055923e-04
   1.6156292e+01   1.5215064e-04
   1.6193016e+01   1.7184363e-04
   1.6229823e+01   1.7859992e-04
   1.6266714e+01   1.7211285e-04
   1.6303689e+01   1.5282554e-04
   1.6340748e+01   1.2190836e-04
   1.6377891e+01   8.1196779e-05
   1.6415118e+01   3.3092256e-05
   1.6452431e+01   1.9568634e-05
   1.6489827e+01   7.3670213e-05
   1.6527309e+01   1.2599048e-04
   1.6564877e+01   1.7338131e-04
   1.6602529e+01   2.1294624e-04
   1.6640267e+01   2.4220577e-04
   1.6678091e+01   2.5924087e-04
   1.6716001e+01   2.6280637e-04
   1.6753997e+01   2.5240737e-04
   1.6792079e+01   2.2833388e-04
   1.6830248e+01   1.9165127e-04
   1.6868504e+01   1.4414644e-04
   1.6906847e+01   8.8232167e-05
   1.6945277e+01   2.6814724e-05
   1.6983794e+01   3.6868180e-05
   1.7022398e+01   9.9430086e-05
   1.7061091e+01   1.5752874e-04
   1.7099871e+01   2.0805818e-04
   1.7138740e+01   2.4832877e-04
   1.7177697e+01   2.7622429e-04
   1.7216742e+01   2.9032670e-04
   1.7255877e+01   2.9000072e-04
   1.7295100e+01   2.7543272e-04
   1.7334412e+01   2.4762112e-04
   1.7373814e+01   2.0831822e-04
   1.7413305e+01   1.5992663e-04
   1.7452886e+01   1.0535591e-04
   1.7492557e+01   4.7847790e-05
   1.7532318e+01   9.2196629e-06
   1.7572170e+01   6.2537069e-05
   1.7612112e+01   1.0906545e-04
   1.7652145e+01   1.4622204e-04
   1.7692269e+01   1.7203836e-04
   1.7732484e+01   1.8528057e-04
   1.7772790e+01   1.8552382e-04
   1.7813189e+01   1.7317585e-04
   1.7853679e+01   1.4944740e-04
   1.7894261e+01   1.1627118e-04
   1.7934935e+01   7.6173947e-05
   1.7975702e+01   3.2109497e-05
   1.8016561e+01   1.2736817e-05
   1.8057513e+01   5.5159636e-05
   1.8098558e+01   9.2147398e-05
   1.8139697e+01   1.2108429e-04
   1.8180929e+01   1.3992680e-04
   1.8222255e+01   1.4734281e-04
   1.8263675e+01   1.4280344e-04
   1.8305189e+01   1.2662107e-04
   1.8346797e+01   9.9930136e-05
   1.8388500e+01   6.4611566e-05
   1.8430298e+01   2.3165300e-05
   1.8472190e+01   2.1461000e-05
   1.8514178e+01   6.6075687e-05
   1.8556262e+01   1.0746562e-04
   1.8598441e+01   1.4262212e-04
   1.8640716e+01   1.6895472e-04
   1.8683087e+01   1.8447745e-04
   1.8725554e+01   1.8795424e-04
   1.8768118e+01   1.7899274e-04
   1.8810778e+01   1.5807896e-04
   1.8853536e+01   1.2654985e-04
   1.8896390e+01   8.6504681e-05
   1.8939343e+01   4.0660978e-05
   1.8982392e+01   7.8353915e-06
   1.9025540e+01   5.5632826e-05
   1.9068786e+01   9.9413530e-05
   1.9112130e+01   1.3613276e-04
   1.9155572e+01   1.6324025e-04
   1.9199113e+01   1.7886740e-04
   1.9242754e+01   1.8196588e-04
   1.9286493e+01   1.7238700e-04
   1.9330332e+01   1.5089511e-04
   1.9374270e+01   1.1911329e-04
   1.9418309e+01   7.9404758e-05
   1.9462447e+01   3.4698079e-05
   1.9506686e+01   1.1731104e-05
   1.9551025e+01   5.6505725e-05
   1.9595465e+01   9.6401844e-05
   1.9640007e+01   1.2859264e-04
   1.9684649e+01   1.5086293e-04
   1.9729393e+01   1.6177726e-04
   1.9774238e+01   1.6078806e-04
   1.9819186e+01   1.4827484e-04
   1.9864236e+01   1.2551053e-04
   1.9909388e+01   9.4557136e-05
   1.9954642e+01   5.8098273e-05
   2.0000000e+01   1.9221290e-05


==> data_b_K_gamma_2_3.dat <==
   2.0700000e+00   9.3271562e-02
   2.0747052e+00   9.4635072e-02
   2.0794211e+00   9.5899139e-02
   2.0841476e+00   9.7063259e-02
   2.0888850e+00   9.8127010e-02
   2.0936331e+00   9.9090054e-02
   2.0983920e+00   9.9952137e-02
   2.1031617e+00   1.0071309e-01
   2.1079423e+00   1.0137283e-01
   2.1127337e+00   1.0193136e-01
   2.1175360e+00   1.0238875e-01
   2.1223492e+00   1.0274519e-01
   2.1271734e+00   1.0300094e-01
   2.1320085e+00   1.0315632e-01
   2.1368547e+00   1.0321178e-01
   2.1417118e+00   1.0316783e-01
   2.1465800e+00   1.0302506e-01
   2.1514592e+00   1.0278416e-01
   2.1563496e+00   1.0244590e-01
   2.1612510e+00   1.0201113e-01
   2.1661636e+00   1.0148080e-01
   2.1710874e+00   1.0085591e-01
   2.1760223e+00   1.0013758e-01
   2.1809685e+00   9.9326982e-02
   2.1859259e+00   9.8425392e-02
   2.1908946e+00   9.7434153e-02
   2.1958746e+00   9.6354691e-02
   2.2008659e+00   9.5188512e-02
   2.2058685e+00   9.3937195e-02
   2.2108825e+00   9.2602399e-02
   2.2159080e+00   9.1185856e-02
   2.2209448e+00   8.9689372e-02
   2.2259931e+00   8.8114825e-02
   2.2310528e+00   8.6464163e-02
   2.2361241e+00   8.4739405e-02
   2.2412069e+00   8.2942635e-02
   2.2463012e+00   8.1076005e-02
   2.2514071e+00   7.9141728e-02
   2.2565246e+00   7.7142083e-02
   2.2616538e+00   7.5079405e-02
   2.2667946e+00   7.2956090e-02
   2.2719471e+00   7.0774589e-02
   2.2771113e+00   6.8537408e-02
   2.2822873e+00   6.6247102e-02
   2.2874750e+00   6.3906279e-02
   2.2926745e+00   6.1517592e-02
   2.2978858e+00   5.9083738e-02
   2.3031090e+00   5.6607458e-02
   2.3083440e+00   5.4091531e-02
   2.3135910e+00   5.1538774e-02
   2.3188499e+00   4.8952039e-02
   2.3241207e+00   4.6334208e-02
   2.3294035e+00   4.3688194e-02
   2.3346983e+00   4.1016933e-02
   2.3400051e+00   3.8323387e-02
   2.3453241e+00   3.5610537e-02
   2.3506551e+00   3.2881383e-02
   2.3559982e+00   3.0138936e-02
   2.3613534e+00   2.7386221e-02
   2.3667209e+00   2.4626271e-02
   2.3721005e+00   2.1862122e-02
   2.3774924e+00   1.9096815e-02
   2.3828965e+00   1.6333388e-02
   2.3883129e+00   1.3574874e-02
   2.3937416e+00   1.0824300e-02
   2.3991827e+00   8.0846808e-03
   2.4046361e+00   5.3590171e-03
   2.4101019e+00   2.6502929e-03
   2.4155802e+00   3.8529007e-05
   2.4210708e+00   2.7045096e-03
   2.4265740e+00   5.3447373e-03
   2.4320897e+00   7.9563308e-03
   2.4376179e+00   1.0536443e-02
   2.4431587e+00   1.3082263e-02
   2.4487121e+00   1.5591022e-02
   2.4542781e+00   1.8059993e-02
   2.4598568e+00   2.0486496e-02
   2.4654481e+00   2.2867901e-02
   2.4710521e+00   2.5201633e-02
   2.4766689e+00   2.7485170e-02
   2.4822985e+00   2.9716052e-02
   2.4879408e+00   3.1891879e-02
   2.4935960e+00   3.4010318e-02
   2.4992640e+00   3.6069104e-02
   2.5049449e+00   3.8066042e-02
   2.5106388e+00   3.9999012e-02
   2.5163455e+00   4.1865972e-02
   2.5220653e+00   4.3664955e-02
   2.5277980e+00   4.5394082e-02
   2.5335438e+00   4.7051552e-02
   2.5393026e+00   4.8635657e-02
   2.5450745e+00   5.0144775e-02
   2.5508596e+00   5.1577376e-02
   2.5566578e+00   5.2932025e-02
   2.5624691e+00   5.4207381e-02
   2.5682937e+00   5.5402204e-02
   2.5741315e+00   5.6515350e-02
   2.5799826e+00   5.7545780e-02
   2.5858470e+00   5.8492556e-02
   2.5917247e+00   5.9354846e-02
   2.5976158e+00   6.0131925e-02
   2.6035203e+00   6.0823173e-02
   2.6094381e+00   6.1428082e-02
   2.6153695e+00   6.1946251e-02
   2.6213143e+00   6.2377392e-02
   2.6272726e+00   6.2721327e-02
   2.6332445e+00   6.2977991e-02
   2.6392300e+00   6.3147431e-02
   2.6452290e+00   6.3229808e-02
   2.6512417e+00   6.3225395e-02
   2.6572681e+00   6.3134580e-02
   2.6633081e+00   6.2957863e-02
   2.6693619e+00   6.2695857e-02
   2.6754295e+00   6.2349289e-02
   2.6815108e+00   6.1918998e-02
   2.6876060e+00   6.1405931e-02
   2.6937150e+00   6.0811151e-02
   2.6998379e+00   6.0135827e-02
   2.7059747e+00   5.9381237e-02
   2.7121255e+00   5.8548766e-02
   2.7182903e+00   5.7639905e-02
   2.7244690e+00   5.6656249e-02
   2.7306618e+00   5.5599495e-02
   2.7368687e+00   5.4471440e-02
   2.7430897e+00   5.3273980e-02
   2.7493248e+00   5.2009104e-02
   2.7555742e+00   5.0678897e-02
   2.7618377e+00   4.9285533e-02
   2.7681154e+00   4.7831277e-02
   2.7744074e+00   4.6318475e-02
   2.7807138e+00   4.4749558e-02
   2.7870344e+00   4.3127034e-02
   2.7933694e+00   4.1453489e-02
   2.7997189e+00   3.9731577e-02
   2.8060827e+00   3.7964024e-02
   2.8124610e+00   3.6153621e-02
   2.8188539e+00   3.4303217e-02
   2.8252612e+00   3.2415719e-02
   2.8316831e+00   3.0494089e-02
   2.8381196e+00   2.8541334e-02
   2.8445708e+00   2.6560508e-02
   2.8510366e+00   2.4554704e-02
   2.8575171e+00   2.2527050e-02
   2.8640123e+00   2.0480705e-02
   2.8705223e+00   1.8418854e-02
   2.8770471e+00   1.6344703e-02
   2.8835867e+00   1.4261475e-02
   2.8901412e+00   1.2172403e-02
   2.8967106e+00   1.0080728e-02
   2.9032949e+00   7.9896918e-03
   2.9098942e+00   5.9025328e-03
   2.9165085e+00   3.8224805e-03
   2.9231378e+00   1.7527507e-03
   2.9297822e+00   3.0346008e-04
   2.9364417e+00   2.3429791e-03
   2.9431163e+00   4.3626633e-03
   2.9498061e+00   6.3594038e-03
   2.9565111e+00   8.3301316e-03
   2.9632314e+00   1.0271822e-02
   2.9699669e+00   1.2181501e-02
   2.9767177e+00   1.4056249e-02
   2.9834839e+00   1.5893206e-02
   2.9902655e+00   1.7689577e-02
   2.9970625e+00   1.9442636e-02
   3.0038749e+00   2.1149733e-02
   3.0107028e+00   2.2808297e-02
   3.0175462e+00   2.4415838e-02
   3.0244052e+00   2.5969958e-02
   3.0312798e+00   2.7468349e-02
   3.0381700e+00   2.8908801e-02
   3.0450758e+00   3.0289204e-02
   3.0519974e+00   3.1607554e-02
   3.0589347e+00   3.2861956e-02
   3.0658878e+00   3.4050625e-02
   3.0728566e+00   3.5171895e-02
   3.0798413e+00   3.6224216e-02
   3.0868419e+00   3.7206164e-02
   3.0938584e+00   3.8116436e-02
   3.1008908e+00   3.8953861e-02
   3.1079393e+00   3.9717394e-02
   3.1150037e+00   4.0406127e-02
   3.1220842e+00   4.1019284e-02
   3.1291808e+00   4.1556226e-02
   3.1362936e+00   4.2016452e-02
   3.1434225e+00   4.2399602e-02
   3.1505676e+00   4.2705454e-02
   3.1577289e+00   4.2933930e-02
   3.1649065e+00   4.3085091e-02
   3.1721005e+00   4.3159143e-02
   3.1793108e+00   4.3156434e-02
   3.1865375e+00   4.3077451e-02
   3.1937806e+00   4.2922826e-02
   3.2010401e+00   4.2693330e-02
   3.2083162e+00   4.2389874e-02
   3.2156088e+00   4.2013507e-02
   3.2229180e+00   4.1565416e-02
   3.2302438e+00   4.1046921e-02
   3.2375863e+00   4.0459475e-02
   3.2449454e+00   3.9804661e-02
   3.2523213e+00   3.9084191e-02
   3.2597139e+00   3.8299898e-02
   3.2671233e+00   3.7453739e-02
   3.2745496e+00   3.6547787e-02
   3.2819928e+00   3.5584229e-02
   3.2894529e+00   3.4565360e-02
   3.2969299e+00   3.3493581e-02
   3.3044239e+00   3.2371395e-02
   3.3119350e+00   3.1201398e-02
   3.3194631e+00   2.9986278e-02
   3.3270084e+00   2.8728807e-02
   3.3345708e+00   2.7431838e-02
   3.3421504e+00   2.6098297e-02
   3.3497472e+00   2.4731178e-02
   3.3573613e+00   2.3333537e-02
   3.3649927e+00   2.1908486e-02
   3.3726414e+00   2.0459184e-02
   3.3803076e+00   1.8988835e-02
   3.3879911e+00   1.7500675e-02
   3.3956921e+00   1.5997973e-02
   3.4034106e+00   1.4484017e-02
   3.4111467e+00   1.2962109e-02
   3.4189004e+00   1.1435559e-02
   3.4266716e+00   9.9076791e-03
   3.4344606e+00   8.3817707e-03
   3.4422672e+00   6.8611225e-03
   3.4500916e+00   5.3490008e-03
   3.4579338e+00   3.8486426e-03
   3.4657938e+00   2.3632477e-03
   3.4736716e+00   8.9597228e-04
   3.4815674e+00   5.5007922e-04
   3.4894811e+00   1.9718608e-03
   3.4974128e+00   3.3663924e-03
   3.5053626e+00   4.7307666e-03
   3.5133304e+00   6.0621557e-03
   3.5213163e+00   7.3578185e-03
   3.5293204e+00   8.6151068e-03
   3.5373426e+00   9.8314719e-03
   3.5453831e+00   1.1004471e-02
   3.5534419e+00   1.2131773e-02
   3.5615190e+00   1.3211164e-02
   3.5696145e+00   1.4240554e-02
   3.5777283e+00   1.5217981e-02
   3.5858606e+00   1.6141617e-02
   3.5940114e+00   1.7009769e-02
   3.6021807e+00   1.7820892e-02
   3.6103686e+00   1.8573583e-02
   3.6185751e+00   1.9266591e-02
   3.6268002e+00   1.9898819e-02
   3.6350440e+00   2.0469326e-02
   3.6433066e+00   2.0977332e-02
   3.6515880e+00   2.1422217e-02
   3.6598882e+00   2.1803523e-02
   3.6682072e+00   2.2120961e-02
   3.6765452e+00   2.2374405e-02
   3.6849021e+00   2.2563896e-02
   3.6932780e+00   2.2689641e-02
   3.7016729e+00   2.2752015e-02
   3.7100870e+00   2.2751557e-02
   3.7185201e+00   2.2688971e-02
   3.7269724e+00   2.2565124e-02
   3.7354440e+00   2.2381044e-02
   3.7439348e+00   2.2137917e-02
   3.7524448e+00   2.1837083e-02
   3.7609743e+00   2.1480034e-02
   3.7695231e+00   2.1068413e-02
   3.7780914e+00   2.0604002e-02
   3.7866791e+00   2.0088725e-02
   3.7952863e+00   1.9524639e-02
   3.8039131e+00   1.8913929e-02
   3.8125596e+00   1.8258902e-02
   3.8212256e+00   1.7561980e-02
   3.8299114e+00   1.6825697e-02
   3.8386169e+00   1.6052686e-02
   3.8473422e+00   1.5245676e-02
   3.8560874e+00   1.4407484e-02
   3.8648524e+00   1.3541003e-02
   3.8736373e+00   1.2649199e-02
   3.8824422e+00   1.1735100e-02
   3.8912672e+00   1.0801784e-02
   3.9001121e+00   9.8523776e-03
   3.9089772e+00   8.8900383e-03
   3.9178625e+00   7.9179509e-03
   3.9267679e+00   6.9393155e-03
   3.9356936e+00   5.9573383e-03
   3.9446395e+00   4.9752220e-03
   3.9536058e+00   3.9961558e-03
   3.9625925e+00   3.0233058e-03
   3.9715996e+00   2.0598046e-03
   3.9806272e+00   1.1087422e-03
   3.9896753e+00   1.7315594e-04
   3.9987440e+00   7.4397915e-04
   4.0078332e+00   1.6397598e-03
   4.0169432e+00   2.5113639e-03
   4.0260738e+00   3.3560596e-03
   4.0352252e+00   4.1712140e-03
   4.0443974e+00   4.9543024e-03
   4.0535905e+00   5.7029161e-03
   4.0628044e+00   6.4147706e-03
   4.0720393e+00   7.0877137e-03
   4.0812952e+00   7.7197322e-03
   4.0905721e+00   8.3089594e-03
   4.0998701e+00   8.8536811e-03
   4.1091893e+00   9.3523420e-03
   4.1185296e+00   9.8035511e-03
   4.1278912e+00   1.0206087e-02
   4.1372740e+00   1.0558901e-02
   4.1466782e+00   1.0861124e-02
   4.1561037e+00   1.1112066e-02
   4.1655507e+00   1.1311222e-02
   4.1750191e+00   1.1458274e-02
   4.1845090e+00   1.1553089e-02
   4.1940206e+00   1.1595724e-02
   4.2035537e+00   1.1586426e-02
   4.2131085e+00   1.1525626e-02
   4.2226851e+00   1.1413947e-02
   4.2322834e+00   1.1252195e-02
   4.2419035e+00   1.1041358e-02
   4.2515455e+00   1.0782606e-02
   4.2612094e+00   1.0477283e-02
   4.2708953e+00   1.0126907e-02
   4.2806032e+00   9.7331595e-03
   4.2903331e+00   9.2978853e-03
   4.3000852e+00   8.8230826e-03
   4.3098594e+00   8.3108971e-03
   4.3196559e+00   7.7636145e-03
   4.3294746e+00   7.1836522e-03
   4.3393156e+00   6.5735506e-03
   4.3491791e+00   5.9359640e-03
   4.3590649e+00   5.2736506e-03
   4.3689732e+00   4.5894626e-03
   4.3789040e+00   3.8863356e-03
   4.3888574e+00   3.1672774e-03
   4.3988334e+00   2.4353565e-03
   4.4088321e+00   1.6936909e-03
   4.4188535e+00   9.4543567e-04
   4.4288977e+00   1.9377086e-04
   4.4389648e+00   5.5811079e-04
   4.4490547e+00   1.3070165e-03
   4.4591675e+00   2.0497661e-03
   4.4693034e+00   2.7832046e-03
   4.4794623e+00   3.5042150e-03
   4.4896442e+00   4.2097309e-03
   4.4998493e+00   4.8967490e-03
   4.5100776e+00   5.5623415e-03
   4.5203292e+00   6.2036682e-03
   4.5306041e+00   6.8179884e-03
   4.5409023e+00   7.4026727e-03
   4.5512239e+00   7.9552140e-03
   4.5615690e+00   8.4732383e-03
   4.5719376e+00   8.9545151e-03
   4.5823298e+00   9.3969674e-03
   4.5927455e+00   9.7986807e-03
   4.6031850e+00   1.0157912e-02
   4.6136482e+00   1.0473097e-02
   4.6241352e+00   1.0742859e-02
   4.6346460e+00   1.0966014e-02
   4.6451807e+00   1.1141576e-02
   4.6557394e+00   1.1268765e-02
   4.6663220e+00   1.1347009e-02
   4.6769287e+00   1.1375945e-02
   4.6875595e+00   1.1355427e-02
   4.6982145e+00   1.1285523e-02
   4.7088937e+00   1.1166518e-02
   4.7195972e+00   1.0998911e-02
   4.7303250e+00   1.0783417e-02
   4.7410772e+00   1.0520963e-02
   4.7518538e+00   1.0212685e-02
   4.7626549e+00   9.8599219e-03
   4.7734806e+00   9.4642148e-03
   4.7843309e+00   9.0272969e-03
   4.7952058e+00   8.5510885e-03
   4.8061055e+00   8.0376882e-03
   4.8170299e+00   7.4893648e-03
   4.8279792e+00   6.9085473e-03
   4.8389534e+00   6.2978146e-03
   4.8499525e+00   5.6598841e-03
   4.8609766e+00   4.9976002e-03
   4.8720257e+00   4.3139213e-03
   4.8831000e+00   3.6119066e-03
   4.8941995e+00   2.8947026e-03
   4.9053241e+00   2.1655283e-03
   4.9164741e+00   1.4276607e-03
   4.9276494e+00   6.8441966e-04
   4.9388501e+00   6.0847917e-05
   4.9500763e+00   8.0478356e-04
   4.9613280e+00   1.5440333e-03
   4.9726052e+00   2.2752636e-03
   4.9839081e+00   2.9951776e-03
   4.9952367e+00   3.7005310e-03
   5.0065911e+00   4.3881480e-03
   5.0179712e+00   5.0549368e-03
   5.0293772e+00   5.6979051e-03
   5.0408092e+00   6.3141752e-03
   5.0522671e+00   6.9009984e-03
   5.0637511e+00   7.4557689e-03
   5.0752612e+00   7.9760373e-03
   5.0867974e+00   8.4595233e-03
   5.0983599e+00   8.9041276e-03
   5.1099486e+00   9.3079432e-03
   5.1215637e+00   9.6692651e-03
   5.1332052e+00   9.9866000e-03
   5.1448731e+00   1.0258674e-02
   5.1565676e+00   1.0484442e-02
   5.1682886e+00   1.0663088e-02
   5.1800363e+00   1.0794037e-02
   5.1918107e+00   1.0876955e-02
   5.2036119e+00   1.0911750e-02
   5.2154399e+00   1.0898576e-02
   5.2272948e+00   1.0837832e-02
   5.2391766e+00   1.0730158e-02
   5.2510854e+00   1.0576438e-02
   5.2630213e+00   1.0377787e-02
   5.2749843e+00   1.0135555e-02
   5.2869745e+00   9.8513150e-03
   5.2989920e+00   9.5268537e-03
   5.3110368e+00   9.1641665e-03
   5.3231089e+00   8.7654442e-03
   5.3352086e+00   8.3330621e-03
   5.3473357e+00   7.8695673e-03
   5.3594903e+00   7.3776648e-03
   5.3716726e+00   6.8602028e-03
   5.3838826e+00   6.3201571e-03
   5.3961204e+00   5.7606143e-03
   5.4083859e+00   5.1847548e-03
   5.4206794e+00   4.5958349e-03
   5.4330008e+00   3.9971682e-03
   5.4453502e+00   3.3921068e-03
   5.4577276e+00   2.7840221e-03
   5.4701332e+00   2.1762850e-03
   5.4825670e+00   1.5722468e-03
   5.4950291e+00   9.7521896e-04
   5.5075195e+00   3.8845423e-04
   5.5200382e+00   1.8487310e-04
   5.5325855e+00   7.4168592e-04
   5.5451612e+00   1.2790228e-03
   5.5577656e+00   1.7940559e-03
   5.5703985e+00   2.2841080e-03
   5.5830602e+00   2.7466691e-03
   5.5957507e+00   3.1794115e-03
   5.6084701e+00   3.5802046e-03
   5.6212183e+00   3.9471277e-03
   5.6339955e+00   4.2784824e-03
   5.6468018e+00   4.5728032e-03
   5.6596372e+00   4.8288663e-03
   5.6725017e+00   5.0456984e-03
   5.6853955e+00   5.2225819e-03
   5.6983186e+00   5.3590602e-03
   5.7112710e+00   5.4549406e-03
   5.7242530e+00   5.5102954e-03
   5.7372644e+00   5.5254616e-03
   5.7503054e+00   5.5010388e-03
   5.7633760e+00   5.4378852e-03
   5.7764764e+00   5.3371121e-03
   5.7896065e+00   5.2000763e-03
   5.8027664e+00   5.0283715e-03
   5.8159563e+00   4.8238171e-03
   5.8291762e+00   4.5884463e-03
   5.8424261e+00   4.3244922e-03
   5.8557061e+00   4.0343725e-03
   5.8690164e+00   3.7206730e-03
   5.8823568e+00   3.3861296e-03
   5.8957276e+00   3.0336095e-03
   5.9091288e+00   2.6660907e-03
   5.9225605e+00   2.2866419e-03
   5.9360226e+00   1.8983997e-03
   5.9495154e+00   1.5045472e-03
   5.9630389e+00   1.1082908e-03
   5.9765930e+00   7.1283687e-04
   5.9901780e+00   3.2136903e-04
   6.0037939e+00   6.2975491e-05
   6.0174407e+00   4.3712877e-04
   6.0311186e+00   7.9811489e-04
   6.0448275e+00   1.1430721e-03
   6.0585676e+00   1.4692744e-03
   6.0723390e+00   1.7741518e-03
   6.0861416e+00   2.0553104e-03
   6.0999756e+00   2.3105504e-03
   6.1138410e+00   2.5378834e-03
   6.1277380e+00   2.7355477e-03
   6.1416666e+00   2.9020227e-03
   6.1556268e+00   3.0360407e-03
   6.1696187e+00   3.1365975e-03
   6.1836425e+00   3.2029609e-03
   6.1976981e+00   3.2346769e-03
   6.2117857e+00   3.2315739e-03
   6.2259053e+00   3.1937653e-03
   6.2400570e+00   3.1216488e-03
   6.2542408e+00   3.0159044e-03
   6.2684569e+00   2.8774895e-03
   6.2827053e+00   2.7076325e-03
   6.2969861e+00   2.5078235e-03
   6.3112994e+00   2.2798029e-03
   6.3256452e+00   2.0255485e-03
   6.3400236e+00   1.7472599e-03
   6.3544347e+00   1.4473414e-03
   6.3688785e+00   1.1283827e-03
   6.3833552e+00   7.9313872e-04
   6.3978648e+00   4.4450687e-04
   6.4124073e+00   8.5503738e-05
   6.4269829e+00   2.8075970e-04
   6.4415917e+00   6.5110379e-04
   6.4562337e+00   1.0223067e-03
   6.4709089e+00   1.3911314e-03
   6.4856175e+00   1.7543533e-03
   6.5003595e+00   2.1087874e-03
   6.5151350e+00   2.4513159e-03
   6.5299442e+00   2.7789153e-03
   6.5447869e+00   3.0886827e-03
   6.5596635e+00   3.3778614e-03
   6.5745738e+00   3.6438656e-03
   6.5895180e+00   3.8843037e-03
   6.6044962e+00   4.0969999e-03
   6.6195085e+00   4.2800144e-03
   6.6345548e+00   4.4316617e-03
   6.6496354e+00   4.5505263e-03
   6.6647502e+00   4.6354769e-03
   6.6798994e+00   4.6856775e-03
   6.6950831e+00   4.7005965e-03
   6.7103012e+00   4.6800128e-03
   6.7255540e+00   4.6240193e-03
   6.7408414e+00   4.5330233e-03
   6.7561635e+00   4.4077449e-03
   6.7715205e+00   4.2492112e-03
   6.7869124e+00   4.0587492e-03
   6.8023393e+00   3.8379745e-03
   6.8178012e+00   3.5887779e-03
   6.8332983e+00   3.3133096e-03
   6.8488306e+00   3.0139603e-03
   6.8643983e+00   2.6933403e-03
   6.8800013e+00   2.3542562e-03
   6.8956397e+00   1.9996855e-03
   6.9113138e+00   1.6327495e-03
   6.9270234e+00   1.2566851e-03
   6.9427688e+00   8.7481385e-04
   6.9585499e+00   4.9051191e-04
   6.9743669e+00   1.0717759e-04
   6.9902199e+00   2.7180067e-04
   7.0061089e+00   6.4307679e-04
   7.0220340e+00   1.0033792e-03
   7.0379953e+00   1.3495428e-03
   7.0539929e+00   1.6785397e-03
   7.0700269e+00   1.9875092e-03
   7.0860973e+00   2.2737861e-03
   7.1022043e+00   2.5349275e-03
   7.1183478e+00   2.7687373e-03
   7.1345280e+00   2.9732887e-03
   7.1507451e+00   3.1469438e-03
   7.1669990e+00   3.2883709e-03
   7.1832898e+00   3.3965583e-03
   7.1996176e+00   3.4708253e-03
   7.2159826e+00   3.5108296e-03
   7.2323848e+00   3.5165715e-03
   7.2488242e+00   3.4883946e-03
   7.2653011e+00   3.4269827e-03
   7.2818153e+00   3.3333532e-03
   7.2983671e+00   3.2088473e-03
   7.3149566e+00   3.0551161e-03
   7.3315837e+00   2.8741039e-03
   7.3482487e+00   2.6680280e-03
   7.3649515e+00   2.4393556e-03
   7.3816923e+00   2.1907776e-03
   7.3984711e+00   1.9251798e-03
   7.4152881e+00   1.6456126e-03
   7.4321433e+00   1.3552575e-03
   7.4490368e+00   1.0573932e-03
   7.4659687e+00   7.5535909e-04
   7.4829391e+00   4.5251911e-04
   7.4999480e+00   1.5222437e-04
   7.5169957e+00   1.4222409e-04
   7.5340821e+00   4.2761216e-04
   7.5512073e+00   7.0084884e-04
   7.5683714e+00   9.5900117e-04
   7.5855746e+00   1.1993276e-03
   7.6028169e+00   1.4193092e-03
   7.6200983e+00   1.6166789e-03
   7.6374191e+00   1.7894473e-03
   7.6547792e+00   1.9359262e-03
   7.6721787e+00   2.0547480e-03
   7.6896179e+00   2.1448818e-03
   7.7070966e+00   2.2056457e-03
   7.7246151e+00   2.2367148e-03
   7.7421734e+00   2.2381250e-03
   7.7597716e+00   2.2102726e-03
   7.7774099e+00   2.1539093e-03
   7.7950882e+00   2.0701334e-03
   7.8128067e+00   1.9603760e-03
   7.8305654e+00   1.8263836e-03
   7.8483646e+00   1.6701962e-03
   7.8662042e+00   1.4941225e-03
   7.8840843e+00   1.3007102e-03
   7.9020051e+00   1.0927149e-03
   7.9199666e+00   8.7306449e-04
   7.9379690e+00   6.4482233e-04
   7.9560122e+00   4.1114796e-04
   7.9740965e+00   1.7525650e-04
   7.9922219e+00   5.9623002e-05
   8.0103885e+00   2.9028955e-04
   8.0285964e+00   5.1361216e-04
   8.0468457e+00   7.2657116e-04
   8.0651364e+00   9.2629823e-04
   8.0834687e+00   1.1101148e-03
   8.1018427e+00   1.2755679e-03
   8.1202585e+00   1.4204641e-03
   8.1387161e+00   1.5428986e-03
   8.1572157e+00   1.6412827e-03
   8.1757573e+00   1.7143651e-03
   8.1943411e+00   1.7612505e-03
   8.2129671e+00   1.7814125e-03
   8.2316354e+00   1.7747017e-03
   8.2503462e+00   1.7413490e-03
   8.2690995e+00   1.6819632e-03
   8.2878955e+00   1.5975237e-03
   8.3067341e+00   1.4893680e-03
   8.3256156e+00   1.3591738e-03
   8.3445400e+00   1.2089364e-03
   8.3635075e+00   1.0409414e-03
   8.3825180e+00   8.5773312e-04
   8.4015717e+00   6.6207900e-04
   8.4206688e+00   4.5693065e-04
   8.4398093e+00   2.4538184e-04
   8.4589932e+00   3.0624210e-05
   8.4782208e+00   1.8409886e-04
   8.4974921e+00   3.9553946e-04
   8.5168072e+00   6.0049279e-04
   8.5361661e+00   7.9584460e-04
   8.5555691e+00   9.7861765e-04
   8.5750162e+00   1.1460165e-03
   8.5945075e+00   1.2954701e-03
   8.6140431e+00   1.4246710e-03
   8.6336232e+00   1.5316117e-03
   8.6532477e+00   1.6146159e-03
   8.6729168e+00   1.6723655e-03
   8.6926306e+00   1.7039225e-03
   8.7123893e+00   1.7087451e-03
   8.7321928e+00   1.6866980e-03
   8.7520414e+00   1.6380562e-03
   8.7719351e+00   1.5635033e-03
   8.7918740e+00   1.4641225e-03
   8.8118582e+00   1.3413823e-03
   8.8318878e+00   1.1971153e-03
   8.8519630e+00   1.0334919e-03
   8.8720838e+00   8.5298753e-04
   8.8922504e+00   6.5834570e-04
   8.9124628e+00   4.5253614e-04
   8.9327211e+00   2.3870897e-04
   8.9530255e+00   2.0145737e-05
   8.9733760e+00   1.9979207e-04
   8.9937728e+00   4.1771622e-04
   9.0142159e+00   6.3026575e-04
   9.0347055e+00   8.3416100e-04
   9.0552417e+00   1.0262567e-03
   9.0758246e+00   1.2035933e-03
   9.0964542e+00   1.3634456e-03
   9.1171308e+00   1.5033681e-03
   9.1378543e+00   1.6212357e-03
   9.1586250e+00   1.7152795e-03
   9.1794428e+00   1.7841175e-03
   9.2003080e+00   1.8267780e-03
   9.2212206e+00   1.8427171e-03
   9.2421808e+00   1.8318287e-03
   9.2631886e+00   1.7944477e-03
   9.2842441e+00   1.7313444e-03
   9.3053475e+00   1.6437133e-03
   9.3264989e+00   1.5331530e-03
   9.3476983e+00   1.4016394e-03
   9.3689459e+00   1.2514928e-03
   9.3902419e+00   1.0853379e-03
   9.4115862e+00   9.0605869e-04
   9.4329791e+00   7.1674869e-04
   9.4544205e+00   5.2065666e-04
   9.4759108e+00   3.2112962e-04
   9.4974498e+00   1.2155366e-04
   9.5190378e+00   7.4706260e-05
   9.5406749e+00   2.6436652e-04
   9.5623612e+00   4.4428385e-04
   9.5840968e+00   6.1151213e-04
   9.6058817e+00   7.6335589e-04
   9.6277162e+00   8.9741949e-04
   9.6496004e+00   1.0116510e-03
   9.6715342e+00   1.1043797e-03
   9.6935179e+00   1.1743473e-03
   9.7155516e+00   1.2207307e-03
   9.7376354e+00   1.2431570e-03
   9.7597694e+00   1.2417105e-03
   9.7819537e+00   1.2169301e-03
   9.8041884e+00   1.1697985e-03
   9.8264736e+00   1.1017231e-03
   9.8488095e+00   1.0145072e-03
   9.8711962e+00   9.1031519e-04
   9.8936338e+00   7.9162880e-04
   9.9161223e+00   6.6119788e-04
   9.9386620e+00   5.2198515e-04
   9.9612529e+00   3.7710647e-04
   9.9838952e+00   2.2976783e-04
   1.0006589e+01   8.3199980e-05
   1.0029334e+01   5.9407613e-05
   1.0052131e+01   1.9497249e-04
   1.0074980e+01   3.2058305e-04
   1.0097881e+01   4.3355922e-04
   1.0120834e+01   5.3150879e-04
   1.0143839e+01   6.1237801e-04
   1.0166896e+01   6.7449547e-04
   1.0190006e+01   7.1660817e-04
   1.0213168e+01   7.3790907e-04
   1.0236383e+01   7.3805526e-04
   1.0259650e+01   7.1717640e-04
   1.0282971e+01   6.7587310e-04
   1.0306344e+01   6.1520511e-04
   1.0329771e+01   5.3666952e-04
   1.0353251e+01   4.4216926e-04
   1.0376784e+01   3.3397259e-04
   1.0400371e+01   2.1466419e-04
   1.0424011e+01   8.7088910e-05
   1.0447706e+01   4.5710603e-05
   1.0471454e+01   1.8056125e-04
   1.0495256e+01   3.1423022e-04
   1.0519112e+01   4.4349771e-04
   1.0543022e+01   5.6522990e-04
   1.0566987e+01   6.7645067e-04
   1.0591006e+01   7.7441029e-04
   1.0615079e+01   8.5664965e-04
   1.0639208e+01   9.2105836e-04
   1.0663391e+01   9.6592540e-04
   1.0687629e+01   9.8998105e-04
   1.0711923e+01   9.9242906e-04
   1.0736271e+01   9.7296806e-04
   1.0760675e+01   9.3180181e-04
   1.0785135e+01   8.6963766e-04
   1.0809649e+01   7.8767330e-04
   1.0834220e+01   6.8757186e-04
   1.0858847e+01   5.7142588e-04
   1.0883529e+01   4.4171076e-04
   1.0908268e+01   3.0122878e-04
   1.0933063e+01   1.5304488e-04
   1.0957914e+01   4.1552196e-07
   1.0982822e+01   1.5328748e-04
   1.1007786e+01   3.0465669e-04
   1.1032807e+01   4.5033018e-04
   1.1057885e+01   5.8707229e-04
   1.1083020e+01   7.1185190e-04
   1.1108212e+01   8.2191634e-04
   1.1133461e+01   9.1485904e-04
   1.1158768e+01   9.8867918e-04
   1.1184132e+01   1.0418317e-03
   1.1209554e+01   1.0732663e-03
   1.1235034e+01   1.0824546e-03
   1.1260572e+01   1.0694041e-03
   1.1286167e+01   1.0346591e-03
   1.1311821e+01   9.7928761e-04
   1.1337533e+01   9.0485529e-04
   1.1363304e+01   8.1338635e-04
   1.1389133e+01   7.0731241e-04
   1.1415021e+01   5.8941069e-04
   1.1440968e+01   4.6273281e-04
   1.1466973e+01   3.3052605e-04
   1.1493038e+01   1.9614917e-04
   1.1519162e+01   6.2984704e-05
   1.1545346e+01   6.5649720e-05
   1.1571589e+01   1.8658879e-04
   1.1597891e+01   2.9690333e-04
   1.1624254e+01   3.9397812e-04
   1.1650676e+01   4.7558163e-04
   1.1677158e+01   5.3992566e-04
   1.1703701e+01   5.8571315e-04
   1.1730304e+01   6.1217265e-04
   1.1756967e+01   6.1907851e-04
   1.1783691e+01   6.0675591e-04
   1.1810476e+01   5.7607061e-04
   1.1837321e+01   5.2840331e-04
   1.1864228e+01   4.6560950e-04
   1.1891196e+01   3.8996547e-04
   1.1918225e+01   3.0410215e-04
   1.1945315e+01   2.1092829e-04
   1.1972468e+01   1.1354534e-04
   1.1999681e+01   1.5156231e-05
   1.2026957e+01   8.1029308e-05
   1.2054295e+01   1.7189014e-04
   1.2081695e+01   2.5448701e-04
   1.2109157e+01   3.2615103e-04
   1.2136681e+01   3.8456459e-04
   1.2164268e+01   4.2783223e-04
   1.2191918e+01   4.5453929e-04
   1.2219631e+01   4.6379630e-04
   1.2247406e+01   4.5526783e-04
   1.2275245e+01   4.2918445e-04
   1.2303147e+01   3.8633749e-04
   1.2331113e+01   3.2805650e-04
   1.2359142e+01   2.5616977e-04
   1.2387234e+01   1.7294909e-04
   1.2415391e+01   8.1040275e-05
   1.2443612e+01   1.6618728e-05
   1.2471896e+01   1.1688947e-04
   1.2500245e+01   2.1653183e-04
   1.2528659e+01   3.1230686e-04
   1.2557137e+01   4.0108049e-04
   1.2585680e+01   4.7992482e-04
   1.2614287e+01   5.4621365e-04
   1.2642960e+01   5.9770917e-04
   1.2671698e+01   6.3263690e-04
   1.2700501e+01   6.4974627e-04
   1.2729370e+01   6.4835469e-04
   1.2758304e+01   6.2837355e-04
   1.2787304e+01   5.9031488e-04
   1.2816370e+01   5.3527849e-04
   1.2845502e+01   4.6491946e-04
   1.2874700e+01   3.8139708e-04
   1.2903965e+01   2.8730655e-04
   1.2933296e+01   1.8559551e-04
   1.2962694e+01   7.9468211e-05
   1.2992159e+01   2.7719920e-05
   1.3021690e+01   1.3257354e-04
   1.3051289e+01   2.3177098e-04
   1.3080955e+01   3.2217624e-04
   1.3110688e+01   4.0094549e-04
   1.3140489e+01   4.6562442e-04
   1.3170358e+01   5.1423294e-04
   1.3200295e+01   5.4533409e-04
   1.3230300e+01   5.5808463e-04
   1.3260373e+01   5.5226536e-04
   1.3290514e+01   5.2828971e-04
   1.3320724e+01   4.8719028e-04
   1.3351002e+01   4.3058338e-04
   1.3381349e+01   3.6061267e-04
   1.3411766e+01   2.7987368e-04
   1.3442251e+01   1.9132173e-04
   1.3472806e+01   9.8166348e-05
   1.3503430e+01   3.7559783e-06
   1.3534124e+01   8.8542998e-05
   1.3564887e+01   1.7546851e-04
   1.3595720e+01   2.5398183e-04
   1.3626624e+01   3.2137889e-04
   1.3657598e+01   3.7538981e-04
   1.3688642e+01   4.1426253e-04
   1.3719757e+01   4.3682749e-04
   1.3750942e+01   4.4254063e-04
   1.3782199e+01   4.3150270e-04
   1.3813526e+01   4.0445423e-04
   1.3844925e+01   3.6274572e-04
   1.3876395e+01   3.0828431e-04
   1.3907936e+01   2.4345845e-04
   1.3939549e+01   1.7104351e-04
   1.3971234e+01   9.4091726e-05
   1.4002991e+01   1.5810672e-05
   1.4034821e+01   6.0565064e-05
   1.4066722e+01   1.3190390e-04
   1.4098696e+01   1.9530388e-04
   1.4130743e+01   2.4821069e-04
   1.4162863e+01   2.8852225e-04
   1.4195056e+01   3.1467549e-04
   1.4227321e+01   3.2571161e-04
   1.4259661e+01   3.2131675e-04
   1.4292073e+01   3.0183640e-04
   1.4324560e+01   2.6826233e-04
   1.4357120e+01   2.2219256e-04
   1.4389754e+01   1.6576554e-04
   1.4422462e+01   1.0157109e-04
   1.4455245e+01   3.2541466e-05
   1.4488102e+01   3.8172847e-05
   1.4521034e+01   1.0733782e-04
   1.4554041e+01   1.7177519e-04
   1.4587123e+01   2.2850060e-04
   1.4620280e+01   2.7485456e-04
   1.4653512e+01   3.0862048e-04
   1.4686820e+01   3.2812462e-04
   1.4720204e+01   3.3231310e-04
   1.4753663e+01   3.2080263e-04
   1.4787199e+01   2.9390220e-04
   1.4820811e+01   2.5260443e-04
   1.4854499e+01   1.9854668e-04
   1.4888264e+01   1.3394314e-04
   1.4922105e+01   6.1490642e-05
   1.4956024e+01   1.5747964e-05
   1.4990019e+01   9.4477869e-05
   1.5024092e+01   1.7131801e-04
   1.5058242e+01   2.4295198e-04
   1.5092470e+01   3.0627721e-04
   1.5126776e+01   3.5854587e-04
   1.5161160e+01   3.9749057e-04
   1.5195621e+01   4.2142925e-04
   1.5230162e+01   4.2934383e-04
   1.5264780e+01   4.2092900e-04
   1.5299478e+01   3.9660820e-04
   1.5334254e+01   3.5751596e-04
   1.5369109e+01   3.0544680e-04
   1.5404044e+01   2.4277297e-04
   1.5439058e+01   1.7233435e-04
   1.5474151e+01   9.7305662e-05
   1.5509324e+01   2.1047036e-05
   1.5544578e+01   5.3055127e-05
   1.5579911e+01   1.2174926e-04
   1.5615325e+01   1.8207402e-04
   1.5650819e+01   2.3150017e-04
   1.5686394e+01   2.6805207e-04
   1.5722049e+01   2.9040230e-04
   1.5757786e+01   2.9793473e-04
   1.5793604e+01   2.9077235e-04
   1.5829503e+01   2.6976826e-04
   1.5865484e+01   2.3645992e-04
   1.5901547e+01   1.9298844e-04
   1.5937692e+01   1.4198694e-04
   1.5973919e+01   8.6443154e-05
   1.6010228e+01   2.9543241e-05
   1.6046620e+01   2.5495397e-05
   1.6083094e+01   7.5593643e-05
   1.6119652e+01   1.1797374e-04
   1.6156292e+01   1.5030729e-04
   1.6193016e+01   1.7084011e-04
   1.6229823e+01   1.7848725e-04
   1.6266714e+01   1.7289260e-04
   1.6303689e+01   1.5444957e-04
   1.6340748e+01   1.2428138e-04
   1.6377891e+01   8.4181365e-05
   1.6415118e+01   3.6516318e-05
   1.6452431e+01   1.5902509e-05
   1.6489827e+01   6.9973919e-05
   1.6527309e+01   1.2247866e-04
   1.6564877e+01   1.7025939e-04
   1.6602529e+01   2.1039885e-04
   1.6640267e+01   2.4038624e-04
   1.6678091e+01   2.5826242e-04
   1.6716001e+01   2.6273544e-04
   1.6753997e+01   2.5325952e-04
   1.6792079e+01   2.3007260e-04
   1.6830248e+01   1.9418969e-04
   1.6868504e+01   1.4735193e-04
   1.6906847e+01   9.1933639e-05
   1.6945277e+01   3.0812176e-05
   1.6983794e+01   3.2792372e-05
   1.7022398e+01   9.5498747e-05
   1.7061091e+01   1.5395707e-04
   1.7099871e+01   2.0504130e-04
   1.7138740e+01   2.4603028e-04
   1.7177697e+01   2.7476666e-04
   1.7216742e+01   2.8978397e-04
   1.7255877e+01   2.9039405e-04
   1.7295100e+01   2.7672906e-04
   1.7334412e+01   2.4973502e-04
   1.7373814e+01   2.1111696e-04
   1.7413305e+01   1.6323810e-04
   1.7452886e+01   1.0897894e-04
   1.7492557e+01   5.1564369e-05
   1.7532318e+01   5.6311115e-06
   1.7572170e+01   5.9288132e-05
   1.7612112e+01   1.0634471e-04
   1.7652145e+01   1.4418340e-04
   1.7692269e+01   1.7079156e-04
   1.7732484e+01   1.8488432e-04
   1.7772790e+01   1.8598227e-04
   1.7813189e+01   1.7443835e-04
   1.7853679e+01   1.5141193e-04
   1.7894261e+01   1.1879096e-04
   1.7934935e+01   7.9067075e-05
   1.7975702e+01   3.5170846e-05
   1.8016561e+01   9.7220815e-06
   1.8057513e+01   5.2401847e-05
   1.8098558e+01   8.9838392e-05
   1.8139697e+01   1.1938457e-04
   1.8180929e+01   1.3895469e-04
   1.8222255e+01   1.4716641e-04
   1.8263675e+01   1.4343590e-04
   1.8305189e+01   1.2801952e-04
   1.8346797e+01   1.0199847e-04
   1.8388500e+01   6.7206876e-05
   1.8430298e+01   2.6107536e-05
   1.8472190e+01   1.8376702e-05
   1.8514178e+01   6.3064876e-05
   1.8556262e+01   1.0473954e-04
   1.8598441e+01   1.4037291e-04
   1.8640716e+01   1.6734179e-04
   1.8683087e+01   1.8361610e-04
   1.8725554e+01   1.8790725e-04
   1.8768118e+01   1.7976560e-04
   1.8810778e+01   1.5961917e-04
   1.8853536e+01   1.2875031e-04
   1.8896390e+01   8.9211061e-05
   1.8939343e+01   4.3682491e-05
   1.8982392e+01   4.7124551e-06
   1.9025540e+01   5.2629808e-05
   1.9068786e+01   9.6743429e-05
   1.9112130e+01   1.3398474e-04
   1.9155572e+01   1.6176577e-04
   1.9199113e+01   1.7816899e-04
   1.9242754e+01   1.8208948e-04
   1.9286493e+01   1.7331841e-04
   1.9330332e+01   1.5256088e-04
   1.9374270e+01   1.2138607e-04
   1.9418309e+01   8.2112694e-05
   1.9462447e+01   3.7637661e-05
   1.9506686e+01   8.7797534e-06
   1.9551025e+01   5.3762213e-05
   1.9595465e+01   9.4068803e-05
   1.9640007e+01   1.2684024e-04
   1.9684649e+01   1.4981581e-04
   1.9729393e+01   1.6150496e-04
   1.9774238e+01   1.6129967e-04
   1.9819186e+01   1.4951838e-04
   1.9864236e+01   1.2737716e-04
   1.9909388e+01   9.6889901e-05
   1.9954642e+01   6.0704685e-05
   2.0000000e+01   2.1888863e-05


==> data_b_K_gamma_3_1.dat <==
   2.0700000e+00   2.8853537e-01
   2.0747052e+00   2.6670496e-01
   2.0794211e+00   2.4486666e-01
   2.0841476e+00   2.2303844e-01
   2.0888850e+00   2.0123826e-01
   2.0936331e+00   1.7948399e-01
   2.0983920e+00   1.5779344e-01
   2.1031617e+00   1.3618434e-01
   2.1079423e+00   1.1467429e-01
   2.1127337e+00   9.3280815e-02
   2.1175360e+00   7.2021279e-02
   2.1223492e+00   5.0912919e-02
   2.1271734e+00   2.9972816e-02
   2.1320085e+00   9.2178801e-03
   2.1368547e+00   1.1335161e-02
   2.1417118e+00   3.1669774e-02
   2.1465800e+00   5.1769639e-02
   2.1514592e+00   7.1618655e-02
   2.1563496e+00   9.1200962e-02
   2.1612510e+00   1.1050095e-01
   2.1661636e+00   1.2950326e-01
   2.1710874e+00   1.4819284e-01
   2.1760223e+00   1.6655489e-01
   2.1809685e+00   1.8457494e-01
   2.1859259e+00   2.0223884e-01
   2.1908946e+00   2.1953273e-01
   2.1958746e+00   2.3644315e-01
   2.2008659e+00   2.5295693e-01
   2.2058685e+00   2.6906133e-01
   2.2108825e+00   2.8474393e-01
   2.2159080e+00   2.9999274e-01
   2.2209448e+00   3.1479616e-01
   2.2259931e+00   3.2914299e-01
   2.2310528e+00   3.4302248e-01
   2.2361241e+00   3.5642429e-01
   2.2412069e+00   3.6933854e-01
   2.2463012e+00   3.8175580e-01
   2.2514071e+00   3.9366711e-01
   2.2565246e+00   4.0506398e-01
   2.2616538e+00   4.1593841e-01
   2.2667946e+00   4.2628289e-01
   2.2719471e+00   4.3609041e-01
   2.2771113e+00   4.4535448e-01
   2.2822873e+00   4.5406912e-01
   2.2874750e+00   4.6222887e-01
   2.2926745e+00   4.6982881e-01
   2.2978858e+00   4.7686457e-01
   2.3031090e+00   4.8333229e-01
   2.3083440e+00   4.8922870e-01
   2.3135910e+00   4.9455107e-01
   2.3188499e+00   4.9929722e-01
   2.3241207e+00   5.0346553e-01
   2.3294035e+00   5.0705499e-01
   2.3346983e+00   5.1006510e-01
   2.3400051e+00   5.1249598e-01
   2.3453241e+00   5.1434831e-01
   2.3506551e+00   5.1562334e-01
   2.3559982e+00   5.1632291e-01
   2.3613534e+00   5.1644942e-01
   2.3667209e+00   5.1600587e-01
   2.3721005e+00   5.1499582e-01
   2.3774924e+00   5.1342341e-01
   2.3828965e+00   5.1129336e-01
   2.3883129e+00   5.0861095e-01
   2.3937416e+00   5.0538203e-01
   2.3991827e+00   5.0161303e-01
   2.4046361e+00   4.9731091e-01
   2.4101019e+00   4.9248319e-01
   2.4155802e+00   4.8713797e-01
   2.4210708e+00   4.8128386e-01
   2.4265740e+00   4.7493000e-01
   2.4320897e+00   4.6808608e-01
   2.4376179e+00   4.6076229e-01
   2.4431587e+00   4.5296934e-01
   2.4487121e+00   4.4471844e-01
   2.4542781e+00   4.3602129e-01
   2.4598568e+00   4.2689006e-01
   2.4654481e+00   4.1733739e-01
   2.4710521e+00   4.0737638e-01
   2.4766689e+00   3.9702057e-01
   2.4822985e+00   3.8628394e-01
   2.4879408e+00   3.7518086e-01
   2.4935960e+00   3.6372613e-01
   2.4992640e+00   3.5193491e-01
   2.5049449e+00   3.3982275e-01
   2.5106388e+00   3.2740555e-01
   2.5163455e+00   3.1469953e-01
   2.5220653e+00   3.0172124e-01
   2.5277980e+00   2.8848756e-01
   2.5335438e+00   2.7501560e-01
   2.5393026e+00   2.6132278e-01
   2.5450745e+00   2.4742674e-01
   2.5508596e+00   2.3334535e-01
   2.5566578e+00   2.1909670e-01
   2.5624691e+00   2.0469905e-01
   2.5682937e+00   1.9017082e-01
   2.5741315e+00   1.7553058e-01
   2.5799826e+00   1.6079703e-01
   2.5858470e+00   1.4598894e-01
   2.5917247e+00   1.3112519e-01
   2.5976158e+00   1.1622469e-01
   2.6035203e+00   1.0130638e-01
   2.6094381e+00   8.6389213e-02
   2.6153695e+00   7.1492133e-02
   2.6213143e+00   5.6634030e-02
   2.6272726e+00   4.1833736e-02
   2.6332445e+00   2.7109992e-02
   2.6392300e+00   1.2481429e-02
   2.6452290e+00   2.0334586e-03
   2.6512417e+00   1.6416337e-02
   2.6572681e+00   3.0649059e-02
   2.6633081e+00   4.4713682e-02
   2.6693619e+00   5.8592499e-02
   2.6754295e+00   7.2268059e-02
   2.6815108e+00   8.5723192e-02
   2.6876060e+00   9.8941030e-02
   2.6937150e+00   1.1190503e-01
   2.6998379e+00   1.2459902e-01
   2.7059747e+00   1.3700716e-01
   2.7121255e+00   1.4911405e-01
   2.7182903e+00   1.6090468e-01
   2.7244690e+00   1.7236449e-01
   2.7306618e+00   1.8347939e-01
   2.7368687e+00   1.9423575e-01
   2.7430897e+00   2.0462046e-01
   2.7493248e+00   2.1462094e-01
   2.7555742e+00   2.2422514e-01
   2.7618377e+00   2.3342156e-01
   2.7681154e+00   2.4219931e-01
   2.7744074e+00   2.5054807e-01
   2.7807138e+00   2.5845815e-01
   2.7870344e+00   2.6592047e-01
   2.7933694e+00   2.7292663e-01
   2.7997189e+00   2.7946886e-01
   2.8060827e+00   2.8554007e-01
   2.8124610e+00   2.9113385e-01
   2.8188539e+00   2.9624451e-01
   2.8252612e+00   3.0086705e-01
   2.8316831e+00   3.0499719e-01
   2.8381196e+00   3.0863138e-01
   2.8445708e+00   3.1176681e-01
   2.8510366e+00   3.1440141e-01
   2.8575171e+00   3.1653385e-01
   2.8640123e+00   3.1816356e-01
   2.8705223e+00   3.1929074e-01
   2.8770471e+00   3.1991633e-01
   2.8835867e+00   3.2004203e-01
   2.8901412e+00   3.1967032e-01
   2.8967106e+00   3.1880442e-01
   2.9032949e+00   3.1744831e-01
   2.9098942e+00   3.1560674e-01
   2.9165085e+00   3.1328520e-01
   2.9231378e+00   3.1048991e-01
   2.9297822e+00   3.0722785e-01
   2.9364417e+00   3.0350671e-01
   2.9431163e+00   2.9933490e-01
   2.9498061e+00   2.9472156e-01
   2.9565111e+00   2.8967650e-01
   2.9632314e+00   2.8421022e-01
   2.9699669e+00   2.7833389e-01
   2.9767177e+00   2.7205932e-01
   2.9834839e+00   2.6539898e-01
   2.9902655e+00   2.5836593e-01
   2.9970625e+00   2.5097385e-01
   3.0038749e+00   2.4323697e-01
   3.0107028e+00   2.3517010e-01
   3.0175462e+00   2.2678858e-01
   3.0244052e+00   2.1810823e-01
   3.0312798e+00   2.0914538e-01
   3.0381700e+00   1.9991682e-01
   3.0450758e+00   1.9043975e-01
   3.0519974e+00   1.8073178e-01
   3.0589347e+00   1.7081091e-01
   3.0658878e+00   1.6069545e-01
   3.0728566e+00   1.5040404e-01
   3.0798413e+00   1.3995561e-01
   3.0868419e+00   1.2936933e-01
   3.0938584e+00   1.1866457e-01
   3.1008908e+00   1.0786091e-01
   3.1079393e+00   9.6978065e-02
   3.1150037e+00   8.6035852e-02
   3.1220842e+00   7.5054180e-02
   3.1291808e+00   6.4052994e-02
   3.1362936e+00   5.3052245e-02
   3.1434225e+00   4.2071853e-02
   3.1505676e+00   3.1131672e-02
   3.1577289e+00   2.0251450e-02
   3.1649065e+00   9.4507955e-03
   3.1721005e+00   1.2508629e-03
   3.1793108e+00   1.1834310e-02
   3.1865375e+00   2.2280584e-02
   3.1937806e+00   3.2571010e-02
   3.2010401e+00   4.2687239e-02
   3.2083162e+00   5.2611282e-02
   3.2156088e+00   6.2325546e-02
   3.2229180e+00   7.1812871e-02
   3.2302438e+00   8.1056561e-02
   3.2375863e+00   9.0040422e-02
   3.2449454e+00   9.8748791e-02
   3.2523213e+00   1.0716657e-01
   3.2597139e+00   1.1527927e-01
   3.2671233e+00   1.2307300e-01
   3.2745496e+00   1.3053456e-01
   3.2819928e+00   1.3765142e-01
   3.2894529e+00   1.4441175e-01
   3.2969299e+00   1.5080449e-01
   3.3044239e+00   1.5681931e-01
   3.3119350e+00   1.6244669e-01
   3.3194631e+00   1.6767791e-01
   3.3270084e+00   1.7250508e-01
   3.3345708e+00   1.7692115e-01
   3.3421504e+00   1.8091995e-01
   3.3497472e+00   1.8449618e-01
   3.3573613e+00   1.8764543e-01
   3.3649927e+00   1.9036422e-01
   3.3726414e+00   1.9264994e-01
   3.3803076e+00   1.9450095e-01
   3.3879911e+00   1.9591652e-01
   3.3956921e+00   1.9689685e-01
   3.4034106e+00   1.9744308e-01
   3.4111467e+00   1.9755730e-01
   3.4189004e+00   1.9724250e-01
   3.4266716e+00   1.9650264e-01
   3.4344606e+00   1.9534258e-01
   3.4422672e+00   1.9376811e-01
   3.4500916e+00   1.9178590e-01
   3.4579338e+00   1.8940355e-01
   3.4657938e+00   1.8662951e-01
   3.4736716e+00   1.8347309e-01
   3.4815674e+00   1.7994447e-01
   3.4894811e+00   1.7605463e-01
   3.4974128e+00   1.7181534e-01
   3.5053626e+00   1.6723916e-01
   3.5133304e+00   1.6233940e-01
   3.5213163e+00   1.5713007e-01
   3.5293204e+00   1.5162587e-01
   3.5373426e+00   1.4584216e-01
   3.5453831e+00   1.3979492e-01
   3.5534419e+00   1.3350070e-01
   3.5615190e+00   1.2697660e-01
   3.5696145e+00   1.2024022e-01
   3.5777283e+00   1.1330963e-01
   3.5858606e+00   1.0620332e-01
   3.5940114e+00   9.8940145e-02
   3.6021807e+00   9.1539300e-02
   3.6103686e+00   8.4020261e-02
   3.6185751e+00   7.6402739e-02
   3.6268002e+00   6.8706635e-02
   3.6350440e+00   6.0951986e-02
   3.6433066e+00   5.3158921e-02
   3.6515880e+00   4.5347602e-02
   3.6598882e+00   3.7538181e-02
   3.6682072e+00   2.9750744e-02
   3.6765452e+00   2.2005261e-02
   3.6849021e+00   1.4321532e-02
   3.6932780e+00   6.7191382e-03
   3.7016729e+00   7.8261114e-04
   3.7100870e+00   8.1647299e-03
   3.7185201e+00   1.5408605e-02
   3.7269724e+00   2.2496049e-02
   3.7354440e+00   2.9409345e-02
   3.7439348e+00   3.6131299e-02
   3.7524448e+00   4.2645285e-02
   3.7609743e+00   4.8935293e-02
   3.7695231e+00   5.4985974e-02
   3.7780914e+00   6.0782679e-02
   3.7866791e+00   6.6311506e-02
   3.7952863e+00   7.1559338e-02
   3.8039131e+00   7.6513882e-02
   3.8125596e+00   8.1163701e-02
   3.8212256e+00   8.5498255e-02
   3.8299114e+00   8.9507926e-02
   3.8386169e+00   9.3184050e-02
   3.8473422e+00   9.6518945e-02
   3.8560874e+00   9.9505934e-02
   3.8648524e+00   1.0213936e-01
   3.8736373e+00   1.0441463e-01
   3.8824422e+00   1.0632818e-01
   3.8912672e+00   1.0787755e-01
   3.9001121e+00   1.0906134e-01
   3.9089772e+00   1.0987926e-01
   3.9178625e+00   1.1033209e-01
   3.9267679e+00   1.1042172e-01
   3.9356936e+00   1.1015113e-01
   3.9446395e+00   1.0952436e-01
   3.9536058e+00   1.0854656e-01
   3.9625925e+00   1.0722390e-01
   3.9715996e+00   1.0556363e-01
   3.9806272e+00   1.0357399e-01
   3.9896753e+00   1.0126426e-01
   3.9987440e+00   9.8644655e-02
   4.0078332e+00   9.5726359e-02
   4.0169432e+00   9.2521458e-02
   4.0260738e+00   8.9042918e-02
   4.0352252e+00   8.5304539e-02
   4.0443974e+00   8.1320918e-02
   4.0535905e+00   7.7107403e-02
   4.0628044e+00   7.2680042e-02
   4.0720393e+00   6.8055538e-02
   4.0812952e+00   6.3251194e-02
   4.0905721e+00   5.8284858e-02
   4.0998701e+00   5.3174866e-02
   4.1091893e+00   4.7939985e-02
   4.1185296e+00   4.2599347e-02
   4.1278912e+00   3.7172391e-02
   4.1372740e+00   3.1678799e-02
   4.1466782e+00   2.6138428e-02
   4.1561037e+00   2.0571242e-02
   4.1655507e+00   1.4997252e-02
   4.1750191e+00   9.4364390e-03
   4.1845090e+00   3.9086921e-03
   4.1940206e+00   1.5662629e-03
   4.2035537e+00   6.9689313e-03
   4.2131085e+00   1.2280118e-02
   4.2226851e+00   1.7480995e-02
   4.2322834e+00   2.2553169e-02
   4.2419035e+00   2.7478745e-02
   4.2515455e+00   3.2240394e-02
   4.2612094e+00   3.6821415e-02
   4.2708953e+00   4.1205794e-02
   4.2806032e+00   4.5378267e-02
   4.2903331e+00   4.9324375e-02
   4.3000852e+00   5.3030519e-02
   4.3098594e+00   5.6484012e-02
   4.3196559e+00   5.9673125e-02
   4.3294746e+00   6.2587140e-02
   4.3393156e+00   6.5216384e-02
   4.3491791e+00   6.7552275e-02
   4.3590649e+00   6.9587350e-02
   4.3689732e+00   7.1315304e-02
   4.3789040e+00   7.2731009e-02
   4.3888574e+00   7.3830545e-02
   4.3988334e+00   7.4611210e-02
   4.4088321e+00   7.5071542e-02
   4.4188535e+00   7.5211322e-02
   4.4288977e+00   7.5031582e-02
   4.4389648e+00   7.4534604e-02
   4.4490547e+00   7.3723913e-02
   4.4591675e+00   7.2604271e-02
   4.4693034e+00   7.1181660e-02
   4.4794623e+00   6.9463261e-02
   4.4896442e+00   6.7457430e-02
   4.4998493e+00   6.5173671e-02
   4.5100776e+00   6.2622599e-02
   4.5203292e+00   5.9815902e-02
   4.5306041e+00   5.6766295e-02
   4.5409023e+00   5.3487477e-02
   4.5512239e+00   4.9994074e-02
   4.5615690e+00   4.6301585e-02
   4.5719376e+00   4.2426319e-02
   4.5823298e+00   3.8385333e-02
   4.5927455e+00   3.4196362e-02
   4.6031850e+00   2.9877748e-02
   4.6136482e+00   2.5448366e-02
   4.6241352e+00   2.0927550e-02
   4.6346460e+00   1.6335004e-02
   4.6451807e+00   1.1690731e-02
   4.6557394e+00   7.0149419e-03
   4.6663220e+00   2.3279721e-03
   4.6769287e+00   2.3498044e-03
   4.6875595e+00   6.9980629e-03
   4.6982145e+00   1.1596616e-02
   4.7088937e+00   1.6125502e-02
   4.7195972e+00   2.0565071e-02
   4.7303250e+00   2.4896075e-02
   4.7410772e+00   2.9099748e-02
   4.7518538e+00   3.3157898e-02
   4.7626549e+00   3.7052983e-02
   4.7734806e+00   4.0768195e-02
   4.7843309e+00   4.4287536e-02
   4.7952058e+00   4.7595893e-02
   4.8061055e+00   5.0679109e-02
   4.8170299e+00   5.3524050e-02
   4.8279792e+00   5.6118668e-02
   4.8389534e+00   5.8452060e-02
   4.8499525e+00   6.0514524e-02
   4.8609766e+00   6.2297603e-02
   4.8720257e+00   6.3794130e-02
   4.8831000e+00   6.4998270e-02
   4.8941995e+00   6.5905545e-02
   4.9053241e+00   6.6512863e-02
   4.9164741e+00   6.6818537e-02
   4.9276494e+00   6.6822297e-02
   4.9388501e+00   6.6525295e-02
   4.9500763e+00   6.5930107e-02
   4.9613280e+00   6.5040722e-02
   4.9726052e+00   6.3862530e-02
   4.9839081e+00   6.2402298e-02
   4.9952367e+00   6.0668145e-02
   5.0065911e+00   5.8669501e-02
   5.0179712e+00   5.6417072e-02
   5.0293772e+00   5.3922788e-02
   5.0408092e+00   5.1199745e-02
   5.0522671e+00   4.8262151e-02
   5.0637511e+00   4.5125250e-02
   5.0752612e+00   4.1805258e-02
   5.0867974e+00   3.8319275e-02
   5.0983599e+00   3.4685210e-02
   5.1099486e+00   3.0921687e-02
   5.1215637e+00   2.7047956e-02
   5.1332052e+00   2.3083793e-02
   5.1448731e+00   1.9049402e-02
   5.1565676e+00   1.4965313e-02
   5.1682886e+00   1.0852274e-02
   5.1800363e+00   6.7311450e-03
   5.1918107e+00   2.6227907e-03
   5.2036119e+00   1.4520317e-03
   5.2154399e+00   5.4727807e-03
   5.2272948e+00   9.4192401e-03
   5.2391766e+00   1.3271628e-02
   5.2510854e+00   1.7010702e-02
   5.2630213e+00   2.0617867e-02
   5.2749843e+00   2.4075273e-02
   5.2869745e+00   2.7365919e-02
   5.2989920e+00   3.0473741e-02
   5.3110368e+00   3.3383710e-02
   5.3231089e+00   3.6081908e-02
   5.3352086e+00   3.8555617e-02
   5.3473357e+00   4.0793385e-02
   5.3594903e+00   4.2785095e-02
   5.3716726e+00   4.4522026e-02
   5.3838826e+00   4.5996903e-02
   5.3961204e+00   4.7203942e-02
   5.4083859e+00   4.8138888e-02
   5.4206794e+00   4.8799039e-02
   5.4330008e+00   4.9183265e-02
   5.4453502e+00   4.9292021e-02
   5.4577276e+00   4.9127343e-02
   5.4701332e+00   4.8692842e-02
   5.4825670e+00   4.7993685e-02
   5.4950291e+00   4.7036567e-02
   5.5075195e+00   4.5829673e-02
   5.5200382e+00   4.4382635e-02
   5.5325855e+00   4.2706475e-02
   5.5451612e+00   4.0813541e-02
   5.5577656e+00   3.8717433e-02
   5.5703985e+00   3.6432927e-02
   5.5830602e+00   3.3975883e-02
   5.5957507e+00   3.1363150e-02
   5.6084701e+00   2.8612464e-02
   5.6212183e+00   2.5742342e-02
   5.6339955e+00   2.2771962e-02
   5.6468018e+00   1.9721051e-02
   5.6596372e+00   1.6609757e-02
   5.6725017e+00   1.3458522e-02
   5.6853955e+00   1.0287955e-02
   5.6983186e+00   7.1187005e-03
   5.7112710e+00   3.9713028e-03
   5.7242530e+00   8.6607643e-04
   5.7372644e+00   2.1770275e-03
   5.7503054e+00   5.1385516e-03
   5.7633760e+00   7.9996610e-03
   5.7764764e+00   1.0742268e-02
   5.7896065e+00   1.3349153e-02
   5.8027664e+00   1.5804080e-02
   5.8159563e+00   1.8091909e-02
   5.8291762e+00   2.0198696e-02
   5.8424261e+00   2.2111792e-02
   5.8557061e+00   2.3819931e-02
   5.8690164e+00   2.5313305e-02
   5.8823568e+00   2.6583641e-02
   5.8957276e+00   2.7624251e-02
   5.9091288e+00   2.8430091e-02
   5.9225605e+00   2.8997791e-02
   5.9360226e+00   2.9325684e-02
   5.9495154e+00   2.9413824e-02
   5.9630389e+00   2.9263982e-02
   5.9765930e+00   2.8879641e-02
   5.9901780e+00   2.8265971e-02
   6.0037939e+00   2.7429800e-02
   6.0174407e+00   2.6379560e-02
   6.0311186e+00   2.5125235e-02
   6.0448275e+00   2.3678289e-02
   6.0585676e+00   2.2051582e-02
   6.0723390e+00   2.0259283e-02
   6.0861416e+00   1.8316764e-02
   6.0999756e+00   1.6240488e-02
   6.1138410e+00   1.4047890e-02
   6.1277380e+00   1.1757247e-02
   6.1416666e+00   9.3875397e-03
   6.1556268e+00   6.9583149e-03
   6.1696187e+00   4.4895327e-03
   6.1836425e+00   2.0014170e-03
   6.1976981e+00   4.8570015e-04
   6.2117857e+00   2.9515359e-03
   6.2259053e+00   5.3760137e-03
   6.2400570e+00   7.7394216e-03
   6.2542408e+00   1.0022567e-02
   6.2684569e+00   1.2206929e-02
   6.2827053e+00   1.4274808e-02
   6.2969861e+00   1.6209469e-02
   6.3112994e+00   1.7995276e-02
   6.3256452e+00   1.9617822e-02
   6.3400236e+00   2.1064048e-02
   6.3544347e+00   2.2322354e-02
   6.3688785e+00   2.3382697e-02
   6.3833552e+00   2.4236677e-02
   6.3978648e+00   2.4877612e-02
   6.4124073e+00   2.5300598e-02
   6.4269829e+00   2.5502554e-02
   6.4415917e+00   2.5482258e-02
   6.4562337e+00   2.5240356e-02
   6.4709089e+00   2.4779371e-02
   6.4856175e+00   2.4103682e-02
   6.5003595e+00   2.3219494e-02
   6.5151350e+00   2.2134795e-02
   6.5299442e+00   2.0859291e-02
   6.5447869e+00   1.9404331e-02
   6.5596635e+00   1.7782814e-02
   6.5745738e+00   1.6009082e-02
   6.5895180e+00   1.4098805e-02
   6.6044962e+00   1.2068845e-02
   6.6195085e+00   9.9371183e-03
   6.6345548e+00   7.7224363e-03
   6.6496354e+00   5.4443480e-03
   6.6647502e+00   3.1229680e-03
   6.6798994e+00   7.7880061e-04
   6.6950831e+00   1.5674414e-03
   6.7103012e+00   3.8950209e-03
   6.7255540e+00   6.1833627e-03
   6.7408414e+00   8.4122394e-03
   6.7561635e+00   1.0561955e-02
   6.7715205e+00   1.2613528e-02
   6.7869124e+00   1.4548864e-02
   6.8023393e+00   1.6350924e-02
   6.8178012e+00   1.8003891e-02
   6.8332983e+00   1.9493312e-02
   6.8488306e+00   2.0806243e-02
   6.8643983e+00   2.1931369e-02
   6.8800013e+00   2.2859123e-02
   6.8956397e+00   2.3581775e-02
   6.9113138e+00   2.4093510e-02
   6.9270234e+00   2.4390499e-02
   6.9427688e+00   2.4470929e-02
   6.9585499e+00   2.4335037e-02
   6.9743669e+00   2.3985110e-02
   6.9902199e+00   2.3425468e-02
   7.0061089e+00   2.2662432e-02
   7.0220340e+00   2.1704266e-02
   7.0379953e+00   2.0561105e-02
   7.0539929e+00   1.9244858e-02
   7.0700269e+00   1.7769098e-02
   7.0860973e+00   1.6148934e-02
   7.1022043e+00   1.4400862e-02
   7.1183478e+00   1.2542607e-02
   7.1345280e+00   1.0592948e-02
   7.1507451e+00   8.5715332e-03
   7.1669990e+00   6.4986819e-03
   7.1832898e+00   4.3951817e-03
   7.1996176e+00   2.2820772e-03
   7.2159826e+00   1.8045550e-04
   7.2323848e+00   1.8887707e-03
   7.2488242e+00   3.9050792e-03
   7.2653011e+00   5.8485526e-03
   7.2818153e+00   7.7000865e-03
   7.2983671e+00   9.4415921e-03
   7.3149566e+00   1.1056188e-02
   7.3315837e+00   1.2528380e-02
   7.3482487e+00   1.3844233e-02
   7.3649515e+00   1.4991514e-02
   7.3816923e+00   1.5959836e-02
   7.3984711e+00   1.6740766e-02
   7.4152881e+00   1.7327923e-02
   7.4321433e+00   1.7717050e-02
   7.4490368e+00   1.7906062e-02
   7.4659687e+00   1.7895076e-02
   7.4829391e+00   1.7686408e-02
   7.4999480e+00   1.7284554e-02
   7.5169957e+00   1.6696142e-02
   7.5340821e+00   1.5929859e-02
   7.5512073e+00   1.4996357e-02
   7.5683714e+00   1.3908131e-02
   7.5855746e+00   1.2679384e-02
   7.6028169e+00   1.1325863e-02
   7.6200983e+00   9.8646795e-03
   7.6374191e+00   8.3141137e-03
   7.6547792e+00   6.6934015e-03
   7.6721787e+00   5.0225117e-03
   7.6896179e+00   3.3219110e-03
   7.7070966e+00   1.6123229e-03
   7.7246151e+00   8.5518747e-05
   7.7421734e+00   1.7511176e-03
   7.7597716e+00   3.3644614e-03
   7.7774099e+00   4.9062639e-03
   7.7950882e+00   6.3582006e-03
   7.8128067e+00   7.7031328e-03
   7.8305654e+00   8.9253199e-03
   7.8483646e+00   1.0010615e-02
   7.8662042e+00   1.0946641e-02
   7.8840843e+00   1.1722951e-02
   7.9020051e+00   1.2331157e-02
   7.9199666e+00   1.2765041e-02
   7.9379690e+00   1.3020635e-02
   7.9560122e+00   1.3096276e-02
   7.9740965e+00   1.2992633e-02
   7.9922219e+00   1.2712695e-02
   8.0103885e+00   1.2261745e-02
   8.0285964e+00   1.1647288e-02
   8.0468457e+00   1.0878960e-02
   8.0651364e+00   9.9684051e-03
   8.0834687e+00   8.9291280e-03
   8.1018427e+00   7.7763148e-03
   8.1202585e+00   6.5266373e-03
   8.1387161e+00   5.1980323e-03
   8.1572157e+00   3.8094638e-03
   8.1757573e+00   2.3806692e-03
   8.1943411e+00   9.3189387e-04
   8.2129671e+00   5.1638343e-04
   8.2316354e+00   1.9437301e-03
   8.2503462e+00   3.3300405e-03
   8.2690995e+00   4.6558144e-03
   8.2878955e+00   5.9024287e-03
   8.3067341e+00   7.0523995e-03
   8.3256156e+00   8.0896298e-03
   8.3445400e+00   8.9996394e-03
   8.3635075e+00   9.7697744e-03
   8.3825180e+00   1.0389392e-02
   8.4015717e+00   1.0850017e-02
   8.4206688e+00   1.1145472e-02
   8.4398093e+00   1.1271973e-02
   8.4589932e+00   1.1228189e-02
   8.4782208e+00   1.1015273e-02
   8.4974921e+00   1.0636853e-02
   8.5168072e+00   1.0098984e-02
   8.5361661e+00   9.4100751e-03
   8.5555691e+00   8.5807662e-03
   8.5750162e+00   7.6237841e-03
   8.5945075e+00   6.5537593e-03
   8.6140431e+00   5.3870160e-03
   8.6336232e+00   4.1413334e-03
   8.6532477e+00   2.8356852e-03
   8.6729168e+00   1.4899581e-03
   8.6926306e+00   1.2465388e-04
   8.7123893e+00   1.2394188e-03
   8.7321928e+00   2.5814610e-03
   8.7520414e+00   3.8810012e-03
   8.7719351e+00   5.1182115e-03
   8.7918740e+00   6.2742156e-03
   8.8118582e+00   7.3313844e-03
   8.8318878e+00   8.2736148e-03
   8.8519630e+00   9.0865866e-03
   8.8720838e+00   9.7579928e-03
   8.8922504e+00   1.0277741e-02
   8.9124628e+00   1.0638121e-02
   8.9327211e+00   1.0833933e-02
   8.9530255e+00   1.0862583e-02
   8.9733760e+00   1.0724130e-02
   8.9937728e+00   1.0421294e-02
   9.0142159e+00   9.9594223e-03
   9.0347055e+00   9.3464123e-03
   9.0552417e+00   8.5925884e-03
   9.0758246e+00   7.7105432e-03
   9.0964542e+00   6.7149372e-03
   9.1171308e+00   5.6222641e-03
   9.1378543e+00   4.4505835e-03
   9.1586250e+00   3.2192254e-03
   9.1794428e+00   1.9484717e-03
   9.2003080e+00   6.5921922e-04
   9.2212206e+00   6.2737001e-04
   9.2421808e+00   1.8902254e-03
   9.2631886e+00   3.1087252e-03
   9.2842441e+00   4.2630490e-03
   9.3053475e+00   5.3345184e-03
   9.3264989e+00   6.3059206e-03
   9.3476983e+00   7.1618082e-03
   9.3689459e+00   7.8887709e-03
   9.3902419e+00   8.4756722e-03
   9.4115862e+00   8.9138486e-03
   9.4329791e+00   9.1972658e-03
   9.4544205e+00   9.3226288e-03
   9.4759108e+00   9.2894445e-03
   9.4974498e+00   9.1000336e-03
   9.5190378e+00   8.7594920e-03
   9.5406749e+00   8.2756021e-03
   9.5623612e+00   7.6586937e-03
   9.5840968e+00   6.9214581e-03
   9.6058817e+00   6.0787171e-03
   9.6277162e+00   5.1471513e-03
   9.6496004e+00   4.1449924e-03
   9.6715342e+00   3.0916842e-03
   9.6935179e+00   2.0075194e-03
   9.7155516e+00   9.1325722e-04
   9.7376354e+00   1.7026907e-04
   9.7597694e+00   1.2225491e-03
   9.7819537e+00   2.2237885e-03
   9.8041884e+00   3.1552902e-03
   9.8264736e+00   3.9998174e-03
   9.8488095e+00   4.7419296e-03
   9.8711962e+00   5.3682864e-03
   9.8936338e+00   5.8679113e-03
   9.9161223e+00   6.2324108e-03
   9.9386620e+00   6.4561431e-03
   9.9612529e+00   6.5363338e-03
   9.9838952e+00   6.4731339e-03
   1.0006589e+01   6.2696202e-03
   1.0029334e+01   5.9317359e-03
   1.0052131e+01   5.4681726e-03
   1.0074980e+01   4.8901955e-03
   1.0097881e+01   4.2114150e-03
   1.0120834e+01   3.4475073e-03
   1.0143839e+01   2.6158919e-03
   1.0166896e+01   1.7353693e-03
   1.0190006e+01   8.2572804e-04
   1.0213168e+01   9.2671613e-05
   1.0236383e+01   9.9932943e-04
   1.0259650e+01   1.8740424e-03
   1.0282971e+01   2.6973390e-03
   1.0306344e+01   3.4509004e-03
   1.0329771e+01   4.1179604e-03
   1.0353251e+01   4.6836744e-03
   1.0376784e+01   5.1354495e-03
   1.0400371e+01   5.4632271e-03
   1.0424011e+01   5.6597138e-03
   1.0447706e+01   5.7205514e-03
   1.0471454e+01   5.6444241e-03
   1.0495256e+01   5.4330997e-03
   1.0519112e+01   5.0914009e-03
   1.0543022e+01   4.6271094e-03
   1.0566987e+01   4.0508019e-03
   1.0591006e+01   3.3756225e-03
   1.0615079e+01   2.6169943e-03
   1.0639208e+01   1.7922780e-03
   1.0663391e+01   9.2038243e-04
   1.0687629e+01   2.1337173e-05
   1.0711923e+01   8.8416389e-04
   1.0736271e+01   1.7752384e-03
   1.0760675e+01   2.6312992e-03
   1.0785135e+01   3.4325351e-03
   1.0809649e+01   4.1603769e-03
   1.0834220e+01   4.7979386e-03
   1.0858847e+01   5.3304212e-03
   1.0883529e+01   5.7454718e-03
   1.0908268e+01   6.0334855e-03
   1.0933063e+01   6.1878454e-03
   1.0957914e+01   6.2050920e-03
   1.0982822e+01   6.0850182e-03
   1.1007786e+01   5.8306863e-03
   1.1032807e+01   5.4483653e-03
   1.1057885e+01   4.9473902e-03
   1.1083020e+01   4.3399448e-03
   1.1108212e+01   3.6407727e-03
   1.1133461e+01   2.8668231e-03
   1.1158768e+01   2.0368397e-03
   1.1184132e+01   1.1709012e-03
   1.1209554e+01   2.8992577e-04
   1.1235034e+01   5.8484934e-04
   1.1260572e+01   1.4323995e-03
   1.1286167e+01   2.2324428e-03
   1.1311821e+01   2.9659550e-03
   1.1337533e+01   3.6156552e-03
   1.1363304e+01   4.1664501e-03
   1.1389133e+01   4.6058243e-03
   1.1415021e+01   4.9241667e-03
   1.1440968e+01   5.1150226e-03
   1.1466973e+01   5.1752647e-03
   1.1493038e+01   5.1051777e-03
   1.1519162e+01   4.9084528e-03
   1.1545346e+01   4.5920919e-03
   1.1571589e+01   4.1662219e-03
   1.1597891e+01   3.6438251e-03
   1.1624254e+01   3.0403898e-03
   1.1650676e+01   2.3734913e-03
   1.1677158e+01   1.6623136e-03
   1.1703701e+01   9.2712405e-04
   1.1730304e+01   1.8871506e-04
   1.1756967e+01   5.3217180e-04
   1.1783691e+01   1.2154237e-03
   1.1810476e+01   1.8421202e-03
   1.1837321e+01   2.3950667e-03
   1.1864228e+01   2.8592819e-03
   1.1891196e+01   3.2224257e-03
   1.1918225e+01   3.4751535e-03
   1.1945315e+01   3.6113875e-03
   1.1972468e+01   3.6284947e-03
   1.1999681e+01   3.5273661e-03
   1.2026957e+01   3.3123942e-03
   1.2054295e+01   2.9913473e-03
   1.2081695e+01   2.5751437e-03
   1.2109157e+01   2.0775321e-03
   1.2136681e+01   1.5146843e-03
   1.2164268e+01   9.0471461e-04
   1.2191918e+01   2.6713645e-04
   1.2219631e+01   3.7772608e-04
   1.2247406e+01   1.0093556e-03
   1.2275245e+01   1.6076687e-03
   1.2303147e+01   2.1536349e-03
   1.2331113e+01   2.6298666e-03
   1.2359142e+01   3.0211642e-03
   1.2387234e+01   3.3149958e-03
   1.2415391e+01   3.5018989e-03
   1.2443612e+01   3.5757882e-03
   1.2471896e+01   3.5341603e-03
   1.2500245e+01   3.3781871e-03
   1.2528659e+01   3.1126936e-03
   1.2557137e+01   2.7460195e-03
   1.2585680e+01   2.2897675e-03
   1.2614287e+01   1.7584454e-03
   1.2642960e+01   1.1690118e-03
   1.2671698e+01   5.4033913e-04
   1.2700501e+01   1.0738975e-04
   1.2729370e+01   7.5333219e-04
   1.2758304e+01   1.3766632e-03
   1.2787304e+01   1.9572578e-03
   1.2816370e+01   2.4763555e-03
   1.2845502e+01   2.9171853e-03
   1.2874700e+01   3.2655292e-03
   1.2903965e+01   3.5102050e-03
   1.2933296e+01   3.6434518e-03
   1.2962694e+01   3.6612028e-03
   1.2992159e+01   3.5632357e-03
   1.3021690e+01   3.3531947e-03
   1.3051289e+01   3.0384800e-03
   1.3080955e+01   2.6300087e-03
   1.3110688e+01   2.1418538e-03
   1.3140489e+01   1.5907706e-03
   1.3170358e+01   9.9562788e-04
   1.3200295e+01   3.7676143e-04
   1.3230300e+01   2.4472856e-04
   1.3260373e+01   8.4771132e-04
   1.3290514e+01   1.4117654e-03
   1.3320724e+01   1.9178986e-03
   1.3351002e+01   2.3492216e-03
   1.3381349e+01   2.6915507e-03
   1.3411766e+01   2.9339176e-03
   1.3442251e+01   3.0689664e-03
   1.3472806e+01   3.0932217e-03
   1.3503430e+01   3.0072177e-03
   1.3534124e+01   2.8154809e-03
   1.3564887e+01   2.5263661e-03
   1.3595720e+01   2.1517501e-03
   1.3626624e+01   1.7065926e-03
   1.3657598e+01   1.2083795e-03
   1.3688642e+01   6.7646902e-04
   1.3719757e+01   1.3136216e-04
   1.3750942e+01   4.0607299e-04
   1.3782199e+01   9.1539599e-04
   1.3813526e+01   1.3773767e-03
   1.3844925e+01   1.7747358e-03
   1.3876395e+01   2.0928140e-03
   1.3907936e+01   2.3201436e-03
   1.3939549e+01   2.4488978e-03
   1.3971234e+01   2.4752008e-03
   1.4002991e+01   2.3992827e-03
   1.4034821e+01   2.2254731e-03
   1.4066722e+01   1.9620309e-03
   1.4098696e+01   1.6208162e-03
   1.4130743e+01   1.2168141e-03
   1.4162863e+01   7.6753049e-04
   1.4195056e+01   2.9228002e-04
   1.4227321e+01   1.8860329e-04
   1.4259661e+01   6.5460318e-04
   1.4292073e+01   1.0858712e-03
   1.4324560e+01   1.4640553e-03
   1.4357120e+01   1.7730711e-03
   1.4389754e+01   1.9997853e-03
   1.4422462e+01   2.1345786e-03
   1.4455245e+01   2.1717660e-03
   1.4488102e+01   2.1098524e-03
   1.4521034e+01   1.9516130e-03
   1.4554041e+01   1.7039913e-03
   1.4587123e+01   1.3778176e-03
   1.4620280e+01   9.8735851e-04
   1.4653512e+01   5.4971337e-04
   1.4686820e+01   8.4083784e-05
   1.4720204e+01   3.8905489e-04
   1.4753663e+01   8.4884421e-04
   1.4787199e+01   1.2749575e-03
   1.4820811e+01   1.6484984e-03
   1.4854499e+01   1.9528439e-03
   1.4888264e+01   2.1743923e-03
   1.4922105e+01   2.3031833e-03
   1.4956024e+01   2.3333593e-03
   1.4990019e+01   2.2634462e-03
   1.5024092e+01   2.0964380e-03
   1.5058242e+01   1.8396806e-03
   1.5092470e+01   1.5045552e-03
   1.5126776e+01   1.1059765e-03
   1.5161160e+01   6.6172338e-04
   1.5195621e+01   1.9163448e-04
   1.5230162e+01   2.8329879e-04
   1.5264780e+01   7.4189829e-04
   1.5299478e+01   1.1637808e-03
   1.5334254e+01   1.5303093e-03
   1.5369109e+01   1.8254673e-03
   1.5404044e+01   2.0366164e-03
   1.5439058e+01   2.1550964e-03
   1.5474151e+01   2.1766402e-03
   1.5509324e+01   2.1015802e-03
   1.5544578e+01   1.9348337e-03
   1.5579911e+01   1.6856664e-03
   1.5615325e+01   1.3672427e-03
   1.5650819e+01   9.9598316e-04
   1.5686394e+01   5.9075706e-04
   1.5722049e+01   1.7195083e-04
   1.5757786e+01   2.3954480e-04
   1.5793604e+01   6.2337781e-04
   1.5829503e+01   9.6075656e-04
   1.5865484e+01   1.2353980e-03
   1.5901547e+01   1.4343537e-03
   1.5937692e+01   1.5486698e-03
   1.5973919e+01   1.5738461e-03
   1.6010228e+01   1.5100676e-03
   1.6046620e+01   1.3621945e-03
   1.6083094e+01   1.1395089e-03
   1.6119652e+01   8.5522771e-04
   1.6156292e+01   5.2580622e-04
   1.6193016e+01   1.7006558e-04
   1.6229823e+01   1.9181077e-04
   1.6266714e+01   5.3936006e-04
   1.6303689e+01   8.5294533e-04
   1.6340748e+01   1.1148236e-03
   1.6377891e+01   1.3101191e-03
   1.6415118e+01   1.4276471e-03
   1.6452431e+01   1.4605428e-03
   1.6489827e+01   1.4066573e-03
   1.6527309e+01   1.2686970e-03
   1.6564877e+01   1.0540954e-03
   1.6602529e+01   7.7462113e-04
   1.6640267e+01   4.4574110e-04
   1.6678091e+01   8.5771447e-05
   1.6716001e+01   2.8513891e-04
   1.6753997e+01   6.4613645e-04
   1.6792079e+01   9.7684056e-04
   1.6830248e+01   1.2585040e-03
   1.6868504e+01   1.4750897e-03
   1.6906847e+01   1.6142015e-03
   1.6945277e+01   1.6678132e-03
   1.6983794e+01   1.6327509e-03
   1.7022398e+01   1.5108986e-03
   1.7061091e+01   1.3091113e-03
   1.7099871e+01   1.0388370e-03
   1.7138740e+01   7.1546635e-04
   1.7177697e+01   3.5744623e-04
   1.7216742e+01   1.4794614e-05
   1.7255877e+01   3.8004458e-04
   1.7295100e+01   7.1756337e-04
   1.7334412e+01   1.0083162e-03
   1.7373814e+01   1.2361137e-03
   1.7413305e+01   1.3885864e-03
   1.7452886e+01   1.4579341e-03
   1.7492557e+01   1.4414007e-03
   1.7532318e+01   1.3414420e-03
   1.7572170e+01   1.1655742e-03
   1.7612112e+01   9.2590808e-04
   1.7652145e+01   6.3839404e-04
   1.7692269e+01   3.2182403e-04
   1.7732484e+01   3.3511238e-06
   1.7772790e+01   3.1631507e-04
   1.7813189e+01   5.9720917e-04
   1.7853679e+01   8.2840136e-04
   1.7894261e+01   9.9561844e-04
   1.7934935e+01   1.0888675e-03
   1.7975702e+01   1.1030840e-03
   1.8016561e+01   1.0384622e-03
   1.8057513e+01   9.0044224e-04
   1.8098558e+01   6.9935053e-04
   1.8139697e+01   4.4971541e-04
   1.8180929e+01   1.6929785e-04
   1.8222255e+01   1.2209986e-04
   1.8263675e+01   4.0397036e-04
   1.8305189e+01   6.5649404e-04
   1.8346797e+01   8.6189450e-04
   1.8388500e+01   1.0056642e-03
   1.8430298e+01   1.0775750e-03
   1.8472190e+01   1.0724016e-03
   1.8514178e+01   9.9030502e-04
   1.8556262e+01   8.3684508e-04
   1.8598441e+01   6.2261681e-04
   1.8640716e+01   3.6253189e-04
   1.8683087e+01   7.4791075e-05
   1.8725554e+01   2.2038383e-04
   1.8768118e+01   5.0217141e-04
   1.8810778e+01   7.5062659e-04
   1.8853536e+01   9.4810641e-04
   1.8896390e+01   1.0805430e-03
   1.8939343e+01   1.1384701e-03
   1.8982392e+01   1.1177266e-03
   1.9025540e+01   1.0197813e-03
   1.9068786e+01   8.5165201e-04
   1.9112130e+01   6.2541850e-04
   1.9155572e+01   3.5736164e-04
   1.9199113e+01   6.6787069e-05
   1.9242754e+01   2.2538299e-04
   1.9286493e+01   4.9814770e-04
   1.9330332e+01   7.3198203e-04
   1.9374270e+01   9.1029116e-04
   1.9418309e+01   1.0206542e-03
   1.9462447e+01   1.0557607e-03
   1.9506686e+01   1.0139654e-03
   1.9551025e+01   8.9941470e-04
   1.9595465e+01   7.2173061e-04
   1.9640007e+01   4.9527167e-04
   1.9684649e+01   2.3802382e-04
   1.9729393e+01   2.9796395e-05
   1.9774238e+01   2.8731995e-04
   1.9819186e+01   5.1466264e-04
   1.9864236e+01   6.9449273e-04
   1.9909388e+01   8.1340381e-04
   1.9954642e+01   8.6298124e-04
   2.0000000e+01   8.4047348e-04


==> data_b_K_gamma_3_2.dat <==
   2.0700000e+00   2.9931439e-01
   2.0747052e+00   2.7757002e-01
   2.0794211e+00   2.5580827e-01
   2.0841476e+00   2.3404707e-01
   2.0888850e+00   2.1230435e-01
   2.0936331e+00   1.9059795e-01
   2.0983920e+00   1.6894566e-01
   2.1031617e+00   1.4736519e-01
   2.1079423e+00   1.2587415e-01
   2.1127337e+00   1.0449004e-01
   2.1175360e+00   8.3230257e-02
   2.1223492e+00   6.2112048e-02
   2.1271734e+00   4.1152516e-02
   2.1320085e+00   2.0368606e-02
   2.1368547e+00   2.2291536e-04
   2.1417118e+00   2.0605467e-02
   2.1465800e+00   4.0762671e-02
   2.1514592e+00   6.0678366e-02
   2.1563496e+00   8.0336617e-02
   2.1612510e+00   9.9721734e-02
   2.1661636e+00   1.1881828e-01
   2.1710874e+00   1.3761109e-01
   2.1760223e+00   1.5608528e-01
   2.1809685e+00   1.7422626e-01
   2.1859259e+00   1.9201974e-01
   2.1908946e+00   2.0945178e-01
   2.1958746e+00   2.2650873e-01
   2.2008659e+00   2.4317733e-01
   2.2058685e+00   2.5944465e-01
   2.2108825e+00   2.7529814e-01
   2.2159080e+00   2.9072563e-01
   2.2209448e+00   3.0571535e-01
   2.2259931e+00   3.2025592e-01
   2.2310528e+00   3.3433640e-01
   2.2361241e+00   3.4794626e-01
   2.2412069e+00   3.6107541e-01
   2.2463012e+00   3.7371422e-01
   2.2514071e+00   3.8585351e-01
   2.2565246e+00   3.9748458e-01
   2.2616538e+00   4.0859918e-01
   2.2667946e+00   4.1918958e-01
   2.2719471e+00   4.2924853e-01
   2.2771113e+00   4.3876928e-01
   2.2822873e+00   4.4774561e-01
   2.2874750e+00   4.5617180e-01
   2.2926745e+00   4.6404266e-01
   2.2978858e+00   4.7135354e-01
   2.3031090e+00   4.7810034e-01
   2.3083440e+00   4.8427949e-01
   2.3135910e+00   4.8988796e-01
   2.3188499e+00   4.9492330e-01
   2.3241207e+00   4.9938362e-01
   2.3294035e+00   5.0326757e-01
   2.3346983e+00   5.0657438e-01
   2.3400051e+00   5.0930387e-01
   2.3453241e+00   5.1145639e-01
   2.3506551e+00   5.1303290e-01
   2.3559982e+00   5.1403493e-01
   2.3613534e+00   5.1446456e-01
   2.3667209e+00   5.1432448e-01
   2.3721005e+00   5.1361794e-01
   2.3774924e+00   5.1234876e-01
   2.3828965e+00   5.1052133e-01
   2.3883129e+00   5.0814062e-01
   2.3937416e+00   5.0521217e-01
   2.3991827e+00   5.0174208e-01
   2.4046361e+00   4.9773699e-01
   2.4101019e+00   4.9320413e-01
   2.4155802e+00   4.8815125e-01
   2.4210708e+00   4.8258665e-01
   2.4265740e+00   4.7651918e-01
   2.4320897e+00   4.6995821e-01
   2.4376179e+00   4.6291362e-01
   2.4431587e+00   4.5539582e-01
   2.4487121e+00   4.4741571e-01
   2.4542781e+00   4.3898470e-01
   2.4598568e+00   4.3011466e-01
   2.4654481e+00   4.2081796e-01
   2.4710521e+00   4.1110740e-01
   2.4766689e+00   4.0099625e-01
   2.4822985e+00   3.9049820e-01
   2.4879408e+00   3.7962738e-01
   2.4935960e+00   3.6839830e-01
   2.4992640e+00   3.5682590e-01
   2.5049449e+00   3.4492546e-01
   2.5106388e+00   3.3271263e-01
   2.5163455e+00   3.2020343e-01
   2.5220653e+00   3.0741417e-01
   2.5277980e+00   2.9436151e-01
   2.5335438e+00   2.8106236e-01
   2.5393026e+00   2.6753394e-01
   2.5450745e+00   2.5379370e-01
   2.5508596e+00   2.3985935e-01
   2.5566578e+00   2.2574878e-01
   2.5624691e+00   2.1148011e-01
   2.5682937e+00   1.9707161e-01
   2.5741315e+00   1.8254172e-01
   2.5799826e+00   1.6790900e-01
   2.5858470e+00   1.5319212e-01
   2.5917247e+00   1.3840984e-01
   2.5976158e+00   1.2358100e-01
   2.6035203e+00   1.0872444e-01
   2.6094381e+00   9.3859069e-02
   2.6153695e+00   7.9003756e-02
   2.6213143e+00   6.4177359e-02
   2.6272726e+00   4.9398677e-02
   2.6332445e+00   3.4686438e-02
   2.6392300e+00   2.0059269e-02
   2.6452290e+00   5.5356742e-03
   2.6512417e+00   8.8659903e-03
   2.6572681e+00   2.3127539e-02
   2.6633081e+00   3.7230981e-02
   2.6693619e+00   5.1158545e-02
   2.6754295e+00   6.4892705e-02
   2.6815108e+00   7.8416199e-02
   2.6876060e+00   9.1712056e-02
   2.6937150e+00   1.0476362e-01
   2.6998379e+00   1.1755457e-01
   2.7059747e+00   1.3006896e-01
   2.7121255e+00   1.4229119e-01
   2.7182903e+00   1.5420611e-01
   2.7244690e+00   1.6579897e-01
   2.7306618e+00   1.7705547e-01
   2.7368687e+00   1.8796179e-01
   2.7430897e+00   1.9850460e-01
   2.7493248e+00   2.0867107e-01
   2.7555742e+00   2.1844891e-01
   2.7618377e+00   2.2782638e-01
   2.7681154e+00   2.3679230e-01
   2.7744074e+00   2.4533609e-01
   2.7807138e+00   2.5344775e-01
   2.7870344e+00   2.6111792e-01
   2.7933694e+00   2.6833787e-01
   2.7997189e+00   2.7509952e-01
   2.8060827e+00   2.8139544e-01
   2.8124610e+00   2.8721890e-01
   2.8188539e+00   2.9256384e-01
   2.8252612e+00   2.9742492e-01
   2.8316831e+00   3.0179749e-01
   2.8381196e+00   3.0567763e-01
   2.8445708e+00   3.0906216e-01
   2.8510366e+00   3.1194861e-01
   2.8575171e+00   3.1433528e-01
   2.8640123e+00   3.1622120e-01
   2.8705223e+00   3.1760617e-01
   2.8770471e+00   3.1849072e-01
   2.8835867e+00   3.1887617e-01
   2.8901412e+00   3.1876456e-01
   2.8967106e+00   3.1815873e-01
   2.9032949e+00   3.1706223e-01
   2.9098942e+00   3.1547941e-01
   2.9165085e+00   3.1341533e-01
   2.9231378e+00   3.1087582e-01
   2.9297822e+00   3.0786744e-01
   2.9364417e+00   3.0439748e-01
   2.9431163e+00   3.0047394e-01
   2.9498061e+00   2.9610556e-01
   2.9565111e+00   2.9130175e-01
   2.9632314e+00   2.8607261e-01
   2.9699669e+00   2.8042894e-01
   2.9767177e+00   2.7438217e-01
   2.9834839e+00   2.6794437e-01
   2.9902655e+00   2.6112827e-01
   2.9970625e+00   2.5394716e-01
   3.0038749e+00   2.4641494e-01
   3.0107028e+00   2.3854607e-01
   3.0175462e+00   2.3035556e-01
   3.0244052e+00   2.2185892e-01
   3.0312798e+00   2.1307218e-01
   3.0381700e+00   2.0401182e-01
   3.0450758e+00   1.9469476e-01
   3.0519974e+00   1.8513835e-01
   3.0589347e+00   1.7536033e-01
   3.0658878e+00   1.6537877e-01
   3.0728566e+00   1.5521209e-01
   3.0798413e+00   1.4487901e-01
   3.0868419e+00   1.3439850e-01
   3.0938584e+00   1.2378977e-01
   3.1008908e+00   1.1307223e-01
   3.1079393e+00   1.0226544e-01
   3.1150037e+00   9.1389124e-02
   3.1220842e+00   8.0463066e-02
   3.1291808e+00   6.9507129e-02
   3.1362936e+00   5.8541198e-02
   3.1434225e+00   4.7585144e-02
   3.1505676e+00   3.6658792e-02
   3.1577289e+00   2.5781881e-02
   3.1649065e+00   1.4974031e-02
   3.1721005e+00   4.2547007e-03
   3.1793108e+00   6.3568432e-03
   3.1865375e+00   1.6841567e-02
   3.1937806e+00   2.7180706e-02
   3.2010401e+00   3.7355798e-02
   3.2083162e+00   4.7348723e-02
   3.2156088e+00   5.7141737e-02
   3.2229180e+00   6.6717507e-02
   3.2302438e+00   7.6059149e-02
   3.2375863e+00   8.5150255e-02
   3.2449454e+00   9.3974934e-02
   3.2523213e+00   1.0251784e-01
   3.2597139e+00   1.1076421e-01
   3.2671233e+00   1.1869988e-01
   3.2745496e+00   1.2631134e-01
   3.2819928e+00   1.3358574e-01
   3.2894529e+00   1.4051092e-01
   3.2969299e+00   1.4707545e-01
   3.3044239e+00   1.5326866e-01
   3.3119350e+00   1.5908062e-01
   3.3194631e+00   1.6450222e-01
   3.3270084e+00   1.6952517e-01
   3.3345708e+00   1.7414199e-01
   3.3421504e+00   1.7834608e-01
   3.3497472e+00   1.8213169e-01
   3.3573613e+00   1.8549396e-01
   3.3649927e+00   1.8842893e-01
   3.3726414e+00   1.9093354e-01
   3.3803076e+00   1.9300565e-01
   3.3879911e+00   1.9464406e-01
   3.3956921e+00   1.9584846e-01
   3.4034106e+00   1.9661952e-01
   3.4111467e+00   1.9695880e-01
   3.4189004e+00   1.9686882e-01
   3.4266716e+00   1.9635302e-01
   3.4344606e+00   1.9541577e-01
   3.4422672e+00   1.9406234e-01
   3.4500916e+00   1.9229894e-01
   3.4579338e+00   1.9013264e-01
   3.4657938e+00   1.8757142e-01
   3.4736716e+00   1.8462411e-01
   3.4815674e+00   1.8130041e-01
   3.4894811e+00   1.7761083e-01
   3.4974128e+00   1.7356670e-01
   3.5053626e+00   1.6918012e-01
   3.5133304e+00   1.6446396e-01
   3.5213163e+00   1.5943182e-01
   3.5293204e+00   1.5409800e-01
   3.5373426e+00   1.4847746e-01
   3.5453831e+00   1.4258580e-01
   3.5534419e+00   1.3643922e-01
   3.5615190e+00   1.3005448e-01
   3.5696145e+00   1.2344886e-01
   3.5777283e+00   1.1664014e-01
   3.5858606e+00   1.0964651e-01
   3.5940114e+00   1.0248658e-01
   3.6021807e+00   9.5179322e-02
   3.6103686e+00   8.7743988e-02
   3.6185751e+00   8.0200109e-02
   3.6268002e+00   7.2567423e-02
   3.6350440e+00   6.4865836e-02
   3.6433066e+00   5.7115363e-02
   3.6515880e+00   4.9336088e-02
   3.6598882e+00   4.1548107e-02
   3.6682072e+00   3.3771476e-02
   3.6765452e+00   2.6026166e-02
   3.6849021e+00   1.8332005e-02
   3.6932780e+00   1.0708629e-02
   3.7016729e+00   3.1754297e-03
   3.7100870e+00   4.2484942e-03
   3.7185201e+00   1.1544391e-02
   3.7269724e+00   1.8693906e-02
   3.7354440e+00   2.5679127e-02
   3.7439348e+00   3.2482640e-02
   3.7524448e+00   3.9087570e-02
   3.7609743e+00   4.5477633e-02
   3.7695231e+00   5.1637178e-02
   3.7780914e+00   5.7551232e-02
   3.7866791e+00   6.3205543e-02
   3.7952863e+00   6.8586622e-02
   3.8039131e+00   7.3681777e-02
   3.8125596e+00   7.8479158e-02
   3.8212256e+00   8.2967783e-02
   3.8299114e+00   8.7137578e-02
   3.8386169e+00   9.0979403e-02
   3.8473422e+00   9.4485083e-02
   3.8560874e+00   9.7647431e-02
   3.8648524e+00   1.0046027e-01
   3.8736373e+00   1.0291846e-01
   3.8824422e+00   1.0501790e-01
   3.8912672e+00   1.0675557e-01
   3.9001121e+00   1.0812951e-01
   3.9089772e+00   1.0913883e-01
   3.9178625e+00   1.0978376e-01
   3.9267679e+00   1.1006560e-01
   3.9356936e+00   1.0998673e-01
   3.9446395e+00   1.0955064e-01
   3.9536058e+00   1.0876186e-01
   3.9625925e+00   1.0762601e-01
   3.9715996e+00   1.0614976e-01
   3.9806272e+00   1.0434078e-01
   3.9896753e+00   1.0220780e-01
   3.9987440e+00   9.9760479e-02
   4.0078332e+00   9.7009477e-02
   4.0169432e+00   9.3966361e-02
   4.0260738e+00   9.0643592e-02
   4.0352252e+00   8.7054490e-02
   4.0443974e+00   8.3213184e-02
   4.0535905e+00   7.9134580e-02
   4.0628044e+00   7.4834305e-02
   4.0720393e+00   7.0328668e-02
   4.0812952e+00   6.5634600e-02
   4.0905721e+00   6.0769607e-02
   4.0998701e+00   5.5751711e-02
   4.1091893e+00   5.0599393e-02
   4.1185296e+00   4.5331534e-02
   4.1278912e+00   3.9967350e-02
   4.1372740e+00   3.4526335e-02
   4.1466782e+00   2.9028191e-02
   4.1561037e+00   2.3492765e-02
   4.1655507e+00   1.7939981e-02
   4.1750191e+00   1.2389772e-02
   4.1845090e+00   6.8620164e-03
   4.1940206e+00   1.3764640e-03
   4.2035537e+00   4.0473290e-03
   4.2131085e+00   9.3900691e-03
   4.2226851e+00   1.4632793e-02
   4.2322834e+00   1.9756935e-02
   4.2419035e+00   2.4744393e-02
   4.2515455e+00   2.9577594e-02
   4.2612094e+00   3.4239556e-02
   4.2708953e+00   3.8713954e-02
   4.2806032e+00   4.2985176e-02
   4.2903331e+00   4.7038382e-02
   4.3000852e+00   5.0859564e-02
   4.3098594e+00   5.4435590e-02
   4.3196559e+00   5.7754266e-02
   4.3294746e+00   6.0804373e-02
   4.3393156e+00   6.3575718e-02
   4.3491791e+00   6.6059168e-02
   4.3590649e+00   6.8246696e-02
   4.3689732e+00   7.0131406e-02
   4.3789040e+00   7.1707564e-02
   4.3888574e+00   7.2970627e-02
   4.3988334e+00   7.3917260e-02
   4.4088321e+00   7.4545351e-02
   4.4188535e+00   7.4854026e-02
   4.4288977e+00   7.4843657e-02
   4.4389648e+00   7.4515859e-02
   4.4490547e+00   7.3873491e-02
   4.4591675e+00   7.2920649e-02
   4.4693034e+00   7.1662655e-02
   4.4794623e+00   7.0106034e-02
   4.4896442e+00   6.8258499e-02
   4.4998493e+00   6.6128919e-02
   4.5100776e+00   6.3727291e-02
   4.5203292e+00   6.1064702e-02
   4.5306041e+00   5.8153287e-02
   4.5409023e+00   5.5006185e-02
   4.5512239e+00   5.1637489e-02
   4.5615690e+00   4.8062189e-02
   4.5719376e+00   4.4296117e-02
   4.5823298e+00   4.0355885e-02
   4.5927455e+00   3.6258815e-02
   4.6031850e+00   3.2022873e-02
   4.6136482e+00   2.7666597e-02
   4.6241352e+00   2.3209018e-02
   4.6346460e+00   1.8669585e-02
   4.6451807e+00   1.4068082e-02
   4.6557394e+00   9.4245475e-03
   4.6663220e+00   4.7591894e-03
   4.6769287e+00   9.2298700e-05
   4.6875595e+00   4.5558368e-03
   4.6982145e+00   9.1650196e-03
   4.7088937e+00   1.3715231e-02
   4.7195972e+00   1.8186717e-02
   4.7303250e+00   2.2560077e-02
   4.7410772e+00   2.6816350e-02
   4.7518538e+00   3.0937098e-02
   4.7626549e+00   3.4904491e-02
   4.7734806e+00   3.8701387e-02
   4.7843309e+00   4.2311411e-02
   4.7952058e+00   4.5719031e-02
   4.8061055e+00   4.8909631e-02
   4.8170299e+00   5.1869578e-02
   4.8279792e+00   5.4586293e-02
   4.8389534e+00   5.7048304e-02
   4.8499525e+00   5.9245306e-02
   4.8609766e+00   6.1168215e-02
   4.8720257e+00   6.2809208e-02
   4.8831000e+00   6.4161769e-02
   4.8941995e+00   6.5220719e-02
   4.9053241e+00   6.5982249e-02
   4.9164741e+00   6.6443940e-02
   4.9276494e+00   6.6604777e-02
   4.9388501e+00   6.6465164e-02
   4.9500763e+00   6.6026922e-02
   4.9613280e+00   6.5293284e-02
   4.9726052e+00   6.4268891e-02
   4.9839081e+00   6.2959766e-02
   4.9952367e+00   6.1373294e-02
   5.0065911e+00   5.9518190e-02
   5.0179712e+00   5.7404458e-02
   5.0293772e+00   5.5043352e-02
   5.0408092e+00   5.2447315e-02
   5.0522671e+00   4.9629932e-02
   5.0637511e+00   4.6605857e-02
   5.0752612e+00   4.3390750e-02
   5.0867974e+00   4.0001195e-02
   5.0983599e+00   3.6454626e-02
   5.1099486e+00   3.2769238e-02
   5.1215637e+00   2.8963896e-02
   5.1332052e+00   2.5058041e-02
   5.1448731e+00   2.1071597e-02
   5.1565676e+00   1.7024862e-02
   5.1682886e+00   1.2938409e-02
   5.1800363e+00   8.8329817e-03
   5.1918107e+00   4.7293813e-03
   5.2036119e+00   6.4836186e-04
   5.2154399e+00   3.3894803e-03
   5.2272948e+00   7.3638157e-03
   5.2391766e+00   1.1254691e-02
   5.2510854e+00   1.5042634e-02
   5.2630213e+00   1.8708764e-02
   5.2749843e+00   2.2234889e-02
   5.2869745e+00   2.5603612e-02
   5.2989920e+00   2.8798419e-02
   5.3110368e+00   3.1803783e-02
   5.3231089e+00   3.4605240e-02
   5.3352086e+00   3.7189477e-02
   5.3473357e+00   3.9544410e-02
   5.3594903e+00   4.1659248e-02
   5.3716726e+00   4.3524562e-02
   5.3838826e+00   4.5132337e-02
   5.3961204e+00   4.6476022e-02
   5.4083859e+00   4.7550572e-02
   5.4206794e+00   4.8352473e-02
   5.4330008e+00   4.8879775e-02
   5.4453502e+00   4.9132098e-02
   5.4577276e+00   4.9110641e-02
   5.4701332e+00   4.8818179e-02
   5.4825670e+00   4.8259045e-02
   5.4950291e+00   4.7439114e-02
   5.5075195e+00   4.6365765e-02
   5.5200382e+00   4.5047843e-02
   5.5325855e+00   4.3495610e-02
   5.5451612e+00   4.1720682e-02
   5.5577656e+00   3.9735964e-02
   5.5703985e+00   3.7555575e-02
   5.5830602e+00   3.5194761e-02
   5.5957507e+00   3.2669805e-02
   5.6084701e+00   2.9997931e-02
   5.6212183e+00   2.7197192e-02
   5.6339955e+00   2.4286370e-02
   5.6468018e+00   2.1284849e-02
   5.6596372e+00   1.8212501e-02
   5.6725017e+00   1.5089559e-02
   5.6853955e+00   1.1936490e-02
   5.6983186e+00   8.7738645e-03
   5.7112710e+00   5.6222245e-03
   5.7242530e+00   2.5019521e-03
   5.7372644e+00   5.6686326e-04
   5.7503054e+00   3.5645557e-03
   5.7633760e+00   6.4720123e-03
   5.7764764e+00   9.2707995e-03
   5.7896065e+00   1.1943286e-02
   5.8027664e+00   1.4472760e-02
   5.8159563e+00   1.6843544e-02
   5.8291762e+00   1.9041101e-02
   5.8424261e+00   2.1052133e-02
   5.8557061e+00   2.2864673e-02
   5.8690164e+00   2.4468171e-02
   5.8823568e+00   2.5853567e-02
   5.8957276e+00   2.7013354e-02
   5.9091288e+00   2.7941636e-02
   5.9225605e+00   2.8634166e-02
   5.9360226e+00   2.9088386e-02
   5.9495154e+00   2.9303441e-02
   5.9630389e+00   2.9280191e-02
   5.9765930e+00   2.9021206e-02
   5.9901780e+00   2.8530755e-02
   6.0037939e+00   2.7814770e-02
   6.0174407e+00   2.6880816e-02
   6.0311186e+00   2.5738031e-02
   6.0448275e+00   2.4397068e-02
   6.0585676e+00   2.2870016e-02
   6.0723390e+00   2.1170315e-02
   6.0861416e+00   1.9312663e-02
   6.0999756e+00   1.7312901e-02
   6.1138410e+00   1.5187906e-02
   6.1277380e+00   1.2955461e-02
   6.1416666e+00   1.0634127e-02
   6.1556268e+00   8.2430978e-03
   6.1696187e+00   5.8020626e-03
   6.1836425e+00   3.3310522e-03
   6.1976981e+00   8.5028698e-04
   6.2117857e+00   1.6199784e-03
   6.2259053e+00   4.0596122e-03
   6.2400570e+00   6.4487631e-03
   6.2542408e+00   8.7680155e-03
   6.2684569e+00   1.0998544e-02
   6.2827053e+00   1.3122264e-02
   6.2969861e+00   1.5121976e-02
   6.3112994e+00   1.6981506e-02
   6.3256452e+00   1.8685837e-02
   6.3400236e+00   2.0221234e-02
   6.3544347e+00   2.1575361e-02
   6.3688785e+00   2.2737378e-02
   6.3833552e+00   2.3698043e-02
   6.3978648e+00   2.4449786e-02
   6.4124073e+00   2.4986777e-02
   6.4269829e+00   2.5304984e-02
   6.4415917e+00   2.5402208e-02
   6.4562337e+00   2.5278109e-02
   6.4709089e+00   2.4934213e-02
   6.4856175e+00   2.4373909e-02
   6.5003595e+00   2.3602424e-02
   6.5151350e+00   2.2626784e-02
   6.5299442e+00   2.1455766e-02
   6.5447869e+00   2.0099821e-02
   6.5596635e+00   1.8570997e-02
   6.5745738e+00   1.6882838e-02
   6.5895180e+00   1.5050273e-02
   6.6044962e+00   1.3089491e-02
   6.6195085e+00   1.1017805e-02
   6.6345548e+00   8.8535059e-03
   6.6496354e+00   6.6157015e-03
   6.6647502e+00   4.3241552e-03
   6.6798994e+00   1.9991117e-03
   6.6950831e+00   3.3888081e-04
   6.7103012e+00   2.6691532e-03
   6.7255540e+00   4.9710995e-03
   6.7408414e+00   7.2243628e-03
   6.7561635e+00   9.4090200e-03
   6.7715205e+00   1.1505763e-02
   6.7869124e+00   1.3496079e-02
   6.8023393e+00   1.5362420e-02
   6.8178012e+00   1.7088366e-02
   6.8332983e+00   1.8658786e-02
   6.8488306e+00   2.0059976e-02
   6.8643983e+00   2.1279795e-02
   6.8800013e+00   2.2307782e-02
   6.8956397e+00   2.3135261e-02
   6.9113138e+00   2.3755427e-02
   6.9270234e+00   2.4163418e-02
   6.9427688e+00   2.4356366e-02
   6.9585499e+00   2.4333432e-02
   6.9743669e+00   2.4095819e-02
   6.9902199e+00   2.3646769e-02
   7.0061089e+00   2.2991537e-02
   7.0220340e+00   2.2137347e-02
   7.0379953e+00   2.1093326e-02
   7.0539929e+00   1.9870422e-02
   7.0700269e+00   1.8481302e-02
   7.0860973e+00   1.6940231e-02
   7.1022043e+00   1.5262936e-02
   7.1183478e+00   1.3466455e-02
   7.1345280e+00   1.1568969e-02
   7.1507451e+00   9.5896214e-03
   7.1669990e+00   7.5483318e-03
   7.1832898e+00   5.4655926e-03
   7.1996176e+00   3.3622637e-03
   7.2159826e+00   1.2593604e-03
   7.2323848e+00   8.2216171e-04
   7.2488242e+00   2.8616232e-03
   7.2653011e+00   4.8388350e-03
   7.2818153e+00   6.7343097e-03
   7.2983671e+00   8.5294664e-03
   7.3149566e+00   1.0206828e-02
   7.3315837e+00   1.1750207e-02
   7.3482487e+00   1.3144880e-02
   7.3649515e+00   1.4377748e-02
   7.3816923e+00   1.5437477e-02
   7.3984711e+00   1.6314626e-02
   7.4152881e+00   1.7001750e-02
   7.4321433e+00   1.7493484e-02
   7.4490368e+00   1.7786607e-02
   7.4659687e+00   1.7880078e-02
   7.4829391e+00   1.7775052e-02
   7.4999480e+00   1.7474869e-02
   7.5169957e+00   1.6985022e-02
   7.5340821e+00   1.6313096e-02
   7.5512073e+00   1.5468686e-02
   7.5683714e+00   1.4463291e-02
   7.5855746e+00   1.3310188e-02
   7.6028169e+00   1.2024275e-02
   7.6200983e+00   1.0621913e-02
   7.6374191e+00   9.1207254e-03
   7.6547792e+00   7.5394069e-03
   7.6721787e+00   5.8974985e-03
   7.6896179e+00   4.2151624e-03
   7.7070966e+00   2.5129442e-03
   7.7246151e+00   8.1152969e-04
   7.7421734e+00   8.6850179e-04
   7.7597716e+00   2.5069237e-03
   7.7774099e+00   4.0841066e-03
   7.7950882e+00   5.5812565e-03
   7.8128067e+00   6.9806442e-03
   7.8305654e+00   8.2658240e-03
   7.8483646e+00   9.4218373e-03
   7.8662042e+00   1.0435399e-02
   7.8840843e+00   1.1295065e-02
   7.9020051e+00   1.1991377e-02
   7.9199666e+00   1.2516986e-02
   7.9379690e+00   1.2866744e-02
   7.9560122e+00   1.3037776e-02
   7.9740965e+00   1.3029517e-02
   7.9922219e+00   1.2843727e-02
   8.0103885e+00   1.2484465e-02
   8.0285964e+00   1.1958049e-02
   8.0468457e+00   1.1272970e-02
   8.0651364e+00   1.0439788e-02
   8.0834687e+00   9.4709976e-03
   8.1018427e+00   8.3808650e-03
   8.1202585e+00   7.1852435e-03
   8.1387161e+00   5.9013649e-03
   8.1572157e+00   4.5476114e-03
   8.1757573e+00   3.1432711e-03
   8.1943411e+00   1.7082793e-03
   8.2129671e+00   2.6294863e-04
   8.2316354e+00   1.1723064e-03
   8.2503462e+00   2.5772494e-03
   8.2690995e+00   3.9321014e-03
   8.2878955e+00   5.2178150e-03
   8.3067341e+00   6.4163418e-03
   8.3256156e+00   7.5108864e-03
   8.3445400e+00   8.4861455e-03
   8.3635075e+00   9.3285281e-03
   8.3825180e+00   1.0026352e-02
   8.4015717e+00   1.0570017e-02
   8.4206688e+00   1.0952146e-02
   8.4398093e+00   1.1167700e-02
   8.4589932e+00   1.1214056e-02
   8.4782208e+00   1.1091056e-02
   8.4974921e+00   1.0801015e-02
   8.5168072e+00   1.0348694e-02
   8.5361661e+00   9.7412456e-03
   8.5555691e+00   8.9881095e-03
   8.5750162e+00   8.1008866e-03
   8.5945075e+00   7.0931735e-03
   8.6140431e+00   5.9803678e-03
   8.6336232e+00   4.7794449e-03
   8.6532477e+00   3.5087099e-03
   8.6729168e+00   2.1875274e-03
   8.6926306e+00   8.3603258e-04
   8.7123893e+00   5.2517023e-04
   8.7321928e+00   1.8753198e-03
   8.7520414e+00   3.1938143e-03
   8.7719351e+00   4.4605276e-03
   8.7918740e+00   5.6561211e-03
   8.8118582e+00   6.7623452e-03
   8.8318878e+00   7.7623264e-03
   8.8519630e+00   8.6408356e-03
   8.8720838e+00   9.3845316e-03
   8.8922504e+00   9.9821778e-03
   8.9124628e+00   1.0424826e-02
   8.9327211e+00   1.0705968e-02
   8.9530255e+00   1.0821645e-02
   8.9733760e+00   1.0770522e-02
   8.9937728e+00   1.0553914e-02
   9.0142159e+00   1.0175780e-02
   9.0347055e+00   9.6426624e-03
   9.0552417e+00   8.9635910e-03
   9.0758246e+00   8.1499444e-03
   9.0964542e+00   7.2152704e-03
   9.1171308e+00   6.1750706e-03
   9.1378543e+00   5.0465502e-03
   9.1586250e+00   3.8483383e-03
   9.1794428e+00   2.6001819e-03
   9.2003080e+00   1.3226193e-03
   9.2212206e+00   3.6637877e-05
   9.2421808e+00   1.2366788e-03
   9.2631886e+00   2.4765069e-03
   9.2842441e+00   3.6626370e-03
   9.3053475e+00   4.7758206e-03
   9.3264989e+00   5.7981017e-03
   9.3476983e+00   6.7131293e-03
   9.3689459e+00   7.5064430e-03
   9.3902419e+00   8.1657279e-03
   9.4115862e+00   8.6810335e-03
   9.4329791e+00   9.0449519e-03
   9.4544205e+00   9.2527525e-03
   9.4759108e+00   9.3024691e-03
   9.4974498e+00   9.1949390e-03
   9.5190378e+00   8.9337907e-03
   9.5406749e+00   8.5253821e-03
   9.5623612e+00   7.9786881e-03
   9.5840968e+00   7.3051392e-03
   9.6058817e+00   6.5184156e-03
   9.6277162e+00   5.6341966e-03
   9.6496004e+00   4.6698725e-03
   9.6715342e+00   3.6442230e-03
   9.6935179e+00   2.5770669e-03
   9.7155516e+00   1.4888904e-03
   9.7376354e+00   4.0046095e-04
   9.7597694e+00   6.6756724e-04
   9.7819537e+00   1.6950475e-03
   9.8041884e+00   2.6627279e-03
   9.8264736e+00   3.5526230e-03
   9.8488095e+00   4.3483641e-03
   9.8711962e+00   5.0355194e-03
   9.8936338e+00   5.6018786e-03
   9.9161223e+00   6.0376950e-03
   9.9386620e+00   6.3358812e-03
   9.9612529e+00   6.4921521e-03
   9.9838952e+00   6.5051135e-03
   1.0006589e+01   6.3762930e-03
   1.0029334e+01   6.1101121e-03
   1.0052131e+01   5.7137994e-03
   1.0074980e+01   5.1972461e-03
   1.0097881e+01   4.5728060e-03
   1.0120834e+01   3.8550436e-03
   1.0143839e+01   3.0604349e-03
   1.0166896e+01   2.2070262e-03
   1.0190006e+01   1.3140583e-03
   1.0213168e+01   4.0156291e-04
   1.0236383e+01   5.1006066e-04
   1.0259650e+01   1.4004788e-03
   1.0282971e+01   2.2498592e-03
   1.0306344e+01   3.0392982e-03
   1.0329771e+01   3.7512317e-03
   1.0353251e+01   4.3698196e-03
   1.0376784e+01   4.8812965e-03
   1.0400371e+01   5.2742786e-03
   1.0424011e+01   5.5400220e-03
   1.0447706e+01   5.6726245e-03
   1.0471454e+01   5.6691657e-03
   1.0495256e+01   5.5297832e-03
   1.0519112e+01   5.2576808e-03
   1.0543022e+01   4.8590681e-03
   1.0566987e+01   4.3430328e-03
   1.0591006e+01   3.7213471e-03
   1.0615079e+01   3.0082113e-03
   1.0639208e+01   2.2199413e-03
   1.0663391e+01   1.3746043e-03
   1.0687629e+01   4.9161274e-04
   1.0711923e+01   4.0871667e-04
   1.0736271e+01   1.3056281e-03
   1.0760675e+01   2.1784056e-03
   1.0785135e+01   3.0068545e-03
   1.0809649e+01   3.7717750e-03
   1.0834220e+01   4.4554162e-03
   1.0858847e+01   5.0418985e-03
   1.0883529e+01   5.5175968e-03
   1.0908268e+01   5.8714716e-03
   1.0933063e+01   6.0953416e-03
   1.0957914e+01   6.1840904e-03
   1.0982822e+01   6.1358005e-03
   1.1007786e+01   5.9518113e-03
   1.1032807e+01   5.6366988e-03
   1.1057885e+01   5.1981760e-03
   1.1083020e+01   4.6469165e-03
   1.1108212e+01   3.9963034e-03
   1.1133461e+01   3.2621099e-03
   1.1158768e+01   2.4621189e-03
   1.1184132e+01   1.6156890e-03
   1.1209554e+01   7.4327855e-04
   1.1235034e+01   1.3406086e-04
   1.1260572e+01   9.9521000e-04
   1.1286167e+01   1.8195125e-03
   1.1311821e+01   2.5872974e-03
   1.1337533e+01   3.2803794e-03
   1.1363304e+01   3.8825254e-03
   1.1389133e+01   4.3798725e-03
   1.1415021e+01   4.7612880e-03
   1.1440968e+01   5.0186606e-03
   1.1466973e+01   5.1471137e-03
   1.1493038e+01   5.1451364e-03
   1.1519162e+01   5.0146248e-03
   1.1545346e+01   4.7608339e-03
   1.1571589e+01   4.3922404e-03
   1.1597891e+01   3.9203165e-03
   1.1624254e+01   3.3592235e-03
   1.1650676e+01   2.7254296e-03
   1.1677158e+01   2.0372632e-03
   1.1703701e+01   1.3144129e-03
   1.1730304e+01   5.7738649e-04
   1.1756967e+01   1.5305478e-04
   1.1783691e+01   8.5647317e-04
   1.1810476e+01   1.5133251e-03
   1.1837321e+01   2.1055105e-03
   1.1864228e+01   2.6168839e-03
   1.1891196e+01   3.0337140e-03
   1.1918225e+01   3.3450769e-03
   1.1945315e+01   3.5431704e-03
   1.1972468e+01   3.6235419e-03
   1.1999681e+01   3.5852193e-03
   1.2026957e+01   3.4307429e-03
   1.2054295e+01   3.1660936e-03
   1.2081695e+01   2.8005205e-03
   1.2109157e+01   2.3462712e-03
   1.2136681e+01   1.8182305e-03
   1.2164268e+01   1.2334793e-03
   1.2191918e+01   6.1078410e-04
   1.2219631e+01   2.9966886e-05
   1.2247406e+01   6.6836594e-04
   1.2275245e+01   1.2841075e-03
   1.2303147e+01   1.8576115e-03
   1.2331113e+01   2.3706279e-03
   1.2359142e+01   2.8068062e-03
   1.2387234e+01   3.1522086e-03
   1.2415391e+01   3.3957538e-03
   1.2443612e+01   3.5295733e-03
   1.2471896e+01   3.5492716e-03
   1.2500245e+01   3.4540777e-03
   1.2528659e+01   3.2468842e-03
   1.2557137e+01   2.9341704e-03
   1.2585680e+01   2.5258106e-03
   1.2614287e+01   2.0347724e-03
   1.2642960e+01   1.4767135e-03
   1.2671698e+01   8.6948828e-04
   1.2700501e+01   2.3258002e-04
   1.2729370e+01   4.1352485e-04
   1.2758304e+01   1.0479999e-03
   1.2787304e+01   1.6503584e-03
   1.2816370e+01   2.2011269e-03
   1.2845502e+01   2.6824914e-03
   1.2874700e+01   3.0788929e-03
   1.2903965e+01   3.3775530e-03
   1.2933296e+01   3.5689108e-03
   1.2962694e+01   3.6469551e-03
   1.2992159e+01   3.6094394e-03
   1.3021690e+01   3.4579722e-03
   1.3051289e+01   3.1979756e-03
   1.3080955e+01   2.8385152e-03
   1.3110688e+01   2.3920025e-03
   1.3140489e+01   1.8737815e-03
   1.3170358e+01   1.3016097e-03
   1.3200295e+01   6.9505264e-04
   1.3230300e+01   7.4810897e-05
   1.3260373e+01   5.3799726e-04
   1.3290514e+01   1.1225728e-03
   1.3320724e+01   1.6591666e-03
   1.3351002e+01   2.1297775e-03
   1.3381349e+01   2.5187929e-03
   1.3411766e+01   2.8135475e-03
   1.3442251e+01   3.0047804e-03
   1.3472806e+01   3.0869707e-03
   1.3503430e+01   3.0585411e-03
   1.3534124e+01   2.9219169e-03
   1.3564887e+01   2.6834404e-03
   1.3595720e+01   2.3531389e-03
   1.3626624e+01   1.9443562e-03
   1.3657598e+01   1.4732575e-03
   1.3688642e+01   9.5822673e-04
   1.3719757e+01   4.1917649e-04
   1.3750942e+01   1.2320336e-04
   1.3782199e+01   6.4823104e-04
   1.3813526e+01   1.1360222e-03
   1.3844925e+01   1.5682530e-03
   1.3876395e+01   1.9288679e-03
   1.3907936e+01   2.2047025e-03
   1.3939549e+01   2.3859984e-03
   1.3971234e+01   2.4667869e-03
   1.4002991e+01   2.4451260e-03
   1.4034821e+01   2.3231797e-03
   1.4066722e+01   2.1071341e-03
   1.4098696e+01   1.8069526e-03
   1.4130743e+01   1.4359778e-03
   1.4162863e+01   1.0103949e-03
   1.4195056e+01   5.4857566e-04
   1.4227321e+01   7.0330099e-05
   1.4259661e+01   4.0390661e-04
   1.4292073e+01   8.5391767e-04
   1.4324560e+01   1.2605452e-03
   1.4357120e+01   1.6064927e-03
   1.4389754e+01   1.8770552e-03
   1.4422462e+01   2.0607465e-03
   1.4455245e+01   2.1497955e-03
   1.4488102e+01   2.1404888e-03
   1.4521034e+01   2.0333441e-03
   1.4554041e+01   1.8331048e-03
   1.4587123e+01   1.5485530e-03
   1.4620280e+01   1.1921481e-03
   1.4653512e+01   7.7950384e-04
   1.4686820e+01   3.2872413e-04
   1.4720204e+01   1.4037418e-04
   1.4753663e+01   6.0712005e-04
   1.4787199e+01   1.0508911e-03
   1.4820811e+01   1.4520216e-03
   1.4854499e+01   1.7926760e-03
   1.4888264e+01   2.0576474e-03
   1.4922105e+01   2.2350467e-03
   1.4956024e+01   2.3168476e-03
   1.4990019e+01   2.2992635e-03
   1.5024092e+01   2.1829362e-03
   1.5058242e+01   1.9729252e-03
   1.5092470e+01   1.6784974e-03
   1.5126776e+01   1.3127219e-03
   1.5161160e+01   8.9188918e-04
   1.5195621e+01   4.3477655e-04
   1.5230162e+01   3.8205579e-05
   1.5264780e+01   5.0594967e-04
   1.5299478e+01   9.4762591e-04
   1.5334254e+01   1.3436507e-03
   1.5369109e+01   1.6766032e-03
   1.5404044e+01   1.9320455e-03
   1.5439058e+01   2.0992068e-03
   1.5474151e+01   2.1714974e-03
   1.5509324e+01   2.1468249e-03
   1.5544578e+01   2.0276973e-03
   1.5579911e+01   1.8211031e-03
   1.5615325e+01   1.5381738e-03
   1.5650819e+01   1.1936422e-03
   1.5686394e+01   8.0512097e-04
   1.5722049e+01   3.9223542e-04
   1.5757786e+01   2.4348453e-05
   1.5793604e+01   4.2395264e-04
   1.5829503e+01   7.8692196e-04
   1.5865484e+01   1.0956128e-03
   1.5901547e+01   1.3352855e-03
   1.5937692e+01   1.4948533e-03
   1.5973919e+01   1.5674488e-03
   1.6010228e+01   1.5507763e-03
   1.6046620e+01   1.4472302e-03
   1.6083094e+01   1.2637695e-03
   1.6119652e+01   1.0115539e-03
   1.6156292e+01   7.0535703e-04
   1.6193016e+01   3.6278545e-04
   1.6229823e+01   3.3424263e-06
   1.6266714e+01   3.5261501e-04
   1.6303689e+01   6.8497172e-04
   1.6340748e+01   9.7494441e-04
   1.6377891e+01   1.2061071e-03
   1.6415118e+01   1.3652959e-03
   1.6452431e+01   1.4433427e-03
   1.6489827e+01   1.4355948e-03
   1.6527309e+01   1.3421913e-03
   1.6564877e+01   1.1680759e-03
   1.6602529e+01   9.2274433e-04
   1.6640267e+01   6.1973537e-04
   1.6678091e+01   2.7589280e-04
   1.6716001e+01   8.9564822e-05
   1.6753997e+01   4.5611557e-04
   1.6792079e+01   8.0308818e-04
   1.6830248e+01   1.1108342e-03
   1.6868504e+01   1.3618515e-03
   1.6906847e+01   1.5417948e-03
   1.6945277e+01   1.6403127e-03
   1.6983794e+01   1.6516624e-03
   1.7022398e+01   1.5750622e-03
   1.7061091e+01   1.4147591e-03
   1.7099871e+01   1.1798040e-03
   1.7138740e+01   8.8354418e-04
   1.7177697e+01   5.4285954e-04
   1.7216742e+01   1.7718476e-04
   1.7255877e+01   1.9262665e-04
   1.7295100e+01   5.4553073e-04
   1.7334412e+01   8.6154117e-04
   1.7373814e+01   1.1229222e-03
   1.7413305e+01   1.3152537e-03
   1.7452886e+01   1.4283014e-03
   1.7492557e+01   1.4566390e-03
   1.7532318e+01   1.3999787e-03
   1.7572170e+01   1.2631885e-03
   1.7612112e+01   1.0559917e-03
   1.7652145e+01   7.9236247e-04
   1.7692269e+01   4.8965391e-04
   1.7732484e+01   1.6750933e-04
   1.7772790e+01   1.5337644e-04
   1.7813189e+01   4.5256861e-04
   1.7853679e+01   7.1119420e-04
   1.7894261e+01   9.1315039e-04
   1.7934935e+01   1.0461407e-03
   1.7975702e+01   1.1024704e-03
   1.8016561e+01   1.0795462e-03
   1.8057513e+01   9.8004535e-04
   1.8098558e+01   8.1173919e-04
   1.8139697e+01   5.8697847e-04
   1.8180929e+01   3.2187192e-04
   1.8222255e+01   3.5208797e-05
   1.8263675e+01   2.5280515e-04
   1.8305189e+01   5.2191522e-04
   1.8346797e+01   7.5319780e-04
   1.8388500e+01   9.3035921e-04
   1.8430298e+01   1.0408639e-03
   1.8472190e+01   1.0768129e-03
   1.8514178e+01   1.0355090e-03
   1.8556262e+01   9.1966612e-04
   1.8598441e+01   7.3724417e-04
   1.8640716e+01   5.0091611e-04
   1.8683087e+01   2.2720061e-04
   1.8725554e+01   6.4682965e-05
   1.8768118e+01   3.5415989e-04
   1.8810778e+01   6.2075259e-04
   1.8853536e+01   8.4553837e-04
   1.8896390e+01   1.0125082e-03
   1.8939343e+01   1.1097280e-03
   1.8982392e+01   1.1302162e-03
   1.9025540e+01   1.0724702e-03
   1.9068786e+01   9.4060107e-04
   1.9112130e+01   7.4405925e-04
   1.9155572e+01   4.9696885e-04
   1.9199113e+01   2.1711368e-04
   1.9242754e+01   7.5353717e-05
   1.9286493e+01   3.5938762e-04
   1.9330332e+01   6.1460138e-04
   1.9374270e+01   8.2278098e-04
   1.9418309e+01   9.6924591e-04
   1.9462447e+01   1.0439526e-03
   1.9506686e+01   1.0422542e-03
   1.9551025e+01   9.6525470e-04
   1.9595465e+01   8.1972618e-04
   1.9640007e+01   6.1759089e-04
   1.9684649e+01   3.7500334e-04
   1.9729393e+01   1.1109964e-04
   1.9774238e+01   1.5349174e-04
   1.9819186e+01   3.9826364e-04
   1.9864236e+01   6.0444229e-04
   1.9909388e+01   7.5647023e-04
   1.9954642e+01   8.4324060e-04
   2.0000000e+01   8.5898165e-04


==> data_b_K_gamma_3_3.dat <==
   2.0700000e+00   3.0065773e-01
   2.0747052e+00   2.7892442e-01
   2.0794211e+00   2.5717254e-01
   2.0841476e+00   2.3542004e-01
   2.0888850e+00   2.1368482e-01
   2.0936331e+00   1.9198472e-01
   2.0983920e+00   1.7033753e-01
   2.1031617e+00   1.4876095e-01
   2.1079423e+00   1.2727260e-01
   2.1127337e+00   1.0588999e-01
   2.1175360e+00   8.4630496e-02
   2.1223492e+00   6.3511376e-02
   2.1271734e+00   4.2549736e-02
   2.1320085e+00   2.1762524e-02
   2.1368547e+00   1.1665130e-03
   2.1417118e+00   1.9221712e-02
   2.1465800e+00   3.9385766e-02
   2.1514592e+00   5.9309480e-02
   2.1563496e+00   7.8976909e-02
   2.1612510e+00   9.8372355e-02
   2.1661636e+00   1.1748037e-01
   2.1710874e+00   1.3628578e-01
   2.1760223e+00   1.5477368e-01
   2.1809685e+00   1.7292947e-01
   2.1859259e+00   1.9073885e-01
   2.1908946e+00   2.0818786e-01
   2.1958746e+00   2.2526285e-01
   2.2008659e+00   2.4195051e-01
   2.2058685e+00   2.5823791e-01
   2.2108825e+00   2.7411249e-01
   2.2159080e+00   2.8956204e-01
   2.2209448e+00   3.0457477e-01
   2.2259931e+00   3.1913930e-01
   2.2310528e+00   3.3324464e-01
   2.2361241e+00   3.4688026e-01
   2.2412069e+00   3.6003603e-01
   2.2463012e+00   3.7270230e-01
   2.2514071e+00   3.8486986e-01
   2.2565246e+00   3.9652997e-01
   2.2616538e+00   4.0767438e-01
   2.2667946e+00   4.1829531e-01
   2.2719471e+00   4.2838548e-01
   2.2771113e+00   4.3793813e-01
   2.2822873e+00   4.4694698e-01
   2.2874750e+00   4.5540629e-01
   2.2926745e+00   4.6331085e-01
   2.2978858e+00   4.7065596e-01
   2.3031090e+00   4.7743749e-01
   2.3083440e+00   4.8365184e-01
   2.3135910e+00   4.8929594e-01
   2.3188499e+00   4.9436731e-01
   2.3241207e+00   4.9886401e-01
   2.3294035e+00   5.0278466e-01
   2.3346983e+00   5.0612847e-01
   2.3400051e+00   5.0889519e-01
   2.3453241e+00   5.1108516e-01
   2.3506551e+00   5.1269930e-01
   2.3559982e+00   5.1373907e-01
   2.3613534e+00   5.1420655e-01
   2.3667209e+00   5.1410437e-01
   2.3721005e+00   5.1343574e-01
   2.3774924e+00   5.1220445e-01
   2.3828965e+00   5.1041484e-01
   2.3883129e+00   5.0807186e-01
   2.3937416e+00   5.0518098e-01
   2.3991827e+00   5.0174828e-01
   2.4046361e+00   4.9778036e-01
   2.4101019e+00   4.9328440e-01
   2.4155802e+00   4.8826813e-01
   2.4210708e+00   4.8273979e-01
   2.4265740e+00   4.7670820e-01
   2.4320897e+00   4.7018269e-01
   2.4376179e+00   4.6317310e-01
   2.4431587e+00   4.5568981e-01
   2.4487121e+00   4.4774367e-01
   2.4542781e+00   4.3934606e-01
   2.4598568e+00   4.3050882e-01
   2.4654481e+00   4.2124426e-01
   2.4710521e+00   4.1156517e-01
   2.4766689e+00   4.0148478e-01
   2.4822985e+00   3.9101674e-01
   2.4879408e+00   3.8017514e-01
   2.4935960e+00   3.6897447e-01
   2.4992640e+00   3.5742963e-01
   2.5049449e+00   3.4555586e-01
   2.5106388e+00   3.3336882e-01
   2.5163455e+00   3.2088445e-01
   2.5220653e+00   3.0811906e-01
   2.5277980e+00   2.9508928e-01
   2.5335438e+00   2.8181199e-01
   2.5393026e+00   2.6830438e-01
   2.5450745e+00   2.5458389e-01
   2.5508596e+00   2.4066819e-01
   2.5566578e+00   2.2657517e-01
   2.5624691e+00   2.1232291e-01
   2.5682937e+00   1.9792968e-01
   2.5741315e+00   1.8341388e-01
   2.5799826e+00   1.6879407e-01
   2.5858470e+00   1.5408890e-01
   2.5917247e+00   1.3931713e-01
   2.5976158e+00   1.2449755e-01
   2.6035203e+00   1.0964904e-01
   2.6094381e+00   9.4790465e-02
   2.6153695e+00   7.9940701e-02
   2.6213143e+00   6.5118595e-02
   2.6272726e+00   5.0342946e-02
   2.6332445e+00   3.5632477e-02
   2.6392300e+00   2.1005815e-02
   2.6452290e+00   6.4814645e-03
   2.6512417e+00   7.9222152e-03
   2.6572681e+00   2.2187035e-02
   2.6633081e+00   3.6294997e-02
   2.6693619e+00   5.0228325e-02
   2.6754295e+00   6.3969482e-02
   2.6815108e+00   7.7501194e-02
   2.6876060e+00   9.0806481e-02
   2.6937150e+00   1.0386867e-01
   2.6998379e+00   1.1667143e-01
   2.7059747e+00   1.2919878e-01
   2.7121255e+00   1.4143512e-01
   2.7182903e+00   1.5336528e-01
   2.7244690e+00   1.6497447e-01
   2.7306618e+00   1.7624838e-01
   2.7368687e+00   1.8717316e-01
   2.7430897e+00   1.9773545e-01
   2.7493248e+00   2.0792240e-01
   2.7555742e+00   2.1772168e-01
   2.7618377e+00   2.2712153e-01
   2.7681154e+00   2.3611072e-01
   2.7744074e+00   2.4467865e-01
   2.7807138e+00   2.5281528e-01
   2.7870344e+00   2.6051121e-01
   2.7933694e+00   2.6775767e-01
   2.7997189e+00   2.7454655e-01
   2.8060827e+00   2.8087037e-01
   2.8124610e+00   2.8672236e-01
   2.8188539e+00   2.9209642e-01
   2.8252612e+00   2.9698716e-01
   2.8316831e+00   3.0138989e-01
   2.8381196e+00   3.0530064e-01
   2.8445708e+00   3.0871619e-01
   2.8510366e+00   3.1163401e-01
   2.8575171e+00   3.1405237e-01
   2.8640123e+00   3.1597023e-01
   2.8705223e+00   3.1738736e-01
   2.8770471e+00   3.1830422e-01
   2.8835867e+00   3.1872209e-01
   2.8901412e+00   3.1864297e-01
   2.8967106e+00   3.1806963e-01
   2.9032949e+00   3.1700558e-01
   2.9098942e+00   3.1545511e-01
   2.9165085e+00   3.1342324e-01
   2.9231378e+00   3.1091574e-01
   2.9297822e+00   3.0793913e-01
   2.9364417e+00   3.0450063e-01
   2.9431163e+00   3.0060820e-01
   2.9498061e+00   2.9627053e-01
   2.9565111e+00   2.9149698e-01
   2.9632314e+00   2.8629761e-01
   2.9699669e+00   2.8068315e-01
   2.9767177e+00   2.7466500e-01
   2.9834839e+00   2.6825518e-01
   2.9902655e+00   2.6146636e-01
   2.9970625e+00   2.5431180e-01
   3.0038749e+00   2.4680536e-01
   3.0107028e+00   2.3896145e-01
   3.0175462e+00   2.3079503e-01
   3.0244052e+00   2.2232159e-01
   3.0312798e+00   2.1355710e-01
   3.0381700e+00   2.0451801e-01
   3.0450758e+00   1.9522121e-01
   3.0519974e+00   1.8568402e-01
   3.0589347e+00   1.7592412e-01
   3.0658878e+00   1.6595958e-01
   3.0728566e+00   1.5580879e-01
   3.0798413e+00   1.4549043e-01
   3.0868419e+00   1.3502345e-01
   3.0938584e+00   1.2442703e-01
   3.1008908e+00   1.1372058e-01
   3.1079393e+00   1.0292363e-01
   3.1150037e+00   9.2055871e-02
   3.1220842e+00   8.1137098e-02
   3.1291808e+00   7.0187155e-02
   3.1362936e+00   5.9225915e-02
   3.1434225e+00   4.8273244e-02
   3.1505676e+00   3.7348964e-02
   3.1577289e+00   2.6472811e-02
   3.1649065e+00   1.5664405e-02
   3.1721005e+00   4.9432096e-03
   3.1793108e+00   5.6715039e-03
   3.1865375e+00   1.6160693e-02
   3.1937806e+00   2.6505583e-02
   3.2010401e+00   3.6687698e-02
   3.2083162e+00   4.6688902e-02
   3.2156088e+00   5.6491432e-02
   3.2229180e+00   6.6077937e-02
   3.2302438e+00   7.5431506e-02
   3.2375863e+00   8.4535708e-02
   3.2449454e+00   9.3374624e-02
   3.2523213e+00   1.0193288e-01
   3.2597139e+00   1.1019567e-01
   3.2671233e+00   1.1814881e-01
   3.2745496e+00   1.2577874e-01
   3.2819928e+00   1.3307257e-01
   3.2894529e+00   1.4001811e-01
   3.2969299e+00   1.4660388e-01
   3.3044239e+00   1.5281916e-01
   3.3119350e+00   1.5865398e-01
   3.3194631e+00   1.6409918e-01
   3.3270084e+00   1.6914642e-01
   3.3345708e+00   1.7378816e-01
   3.3421504e+00   1.7801776e-01
   3.3497472e+00   1.8182939e-01
   3.3573613e+00   1.8521816e-01
   3.3649927e+00   1.8818004e-01
   3.3726414e+00   1.9071191e-01
   3.3803076e+00   1.9281158e-01
   3.3879911e+00   1.9447778e-01
   3.3956921e+00   1.9571014e-01
   3.4034106e+00   1.9650926e-01
   3.4111467e+00   1.9687666e-01
   3.4189004e+00   1.9681478e-01
   3.4266716e+00   1.9632701e-01
   3.4344606e+00   1.9541764e-01
   3.4422672e+00   1.9409189e-01
   3.4500916e+00   1.9235590e-01
   3.4579338e+00   1.9021669e-01
   3.4657938e+00   1.8768217e-01
   3.4736716e+00   1.8476112e-01
   3.4815674e+00   1.8146316e-01
   3.4894811e+00   1.7779876e-01
   3.4974128e+00   1.7377918e-01
   3.5053626e+00   1.6941648e-01
   3.5133304e+00   1.6472346e-01
   3.5213163e+00   1.5971368e-01
   3.5293204e+00   1.5440137e-01
   3.5373426e+00   1.4880146e-01
   3.5453831e+00   1.4292949e-01
   3.5534419e+00   1.3680162e-01
   3.5615190e+00   1.3043457e-01
   3.5696145e+00   1.2384558e-01
   3.5777283e+00   1.1705238e-01
   3.5858606e+00   1.1007313e-01
   3.5940114e+00   1.0292642e-01
   3.6021807e+00   9.5631175e-02
   3.6103686e+00   8.8206628e-02
   3.6185751e+00   8.0672284e-02
   3.6268002e+00   7.3047861e-02
   3.6350440e+00   6.5353247e-02
   3.6433066e+00   5.7608443e-02
   3.6515880e+00   4.9833521e-02
   3.6598882e+00   4.2048570e-02
   3.6682072e+00   3.4273642e-02
   3.6765452e+00   2.6528705e-02
   3.6849021e+00   1.8833591e-02
   3.6932780e+00   1.1207942e-02
   3.7016729e+00   3.6711595e-03
   3.7100870e+00   3.7576458e-03
   3.7185201e+00   1.1059705e-02
   3.7269724e+00   1.8216644e-02
   3.7354440e+00   2.5210527e-02
   3.7439348e+00   3.2023913e-02
   3.7524448e+00   3.8639897e-02
   3.7609743e+00   4.5042161e-02
   3.7695231e+00   5.1215018e-02
   3.7780914e+00   5.7143455e-02
   3.7866791e+00   6.2813177e-02
   3.7952863e+00   6.8210650e-02
   3.8039131e+00   7.3323133e-02
   3.8125596e+00   7.8138723e-02
   3.8212256e+00   8.2646385e-02
   3.8299114e+00   8.6835989e-02
   3.8386169e+00   9.0698336e-02
   3.8473422e+00   9.4225190e-02
   3.8560874e+00   9.7409299e-02
   3.8648524e+00   1.0024442e-01
   3.8736373e+00   1.0272536e-01
   3.8824422e+00   1.0484793e-01
   3.8912672e+00   1.0660905e-01
   3.9001121e+00   1.0800668e-01
   3.9089772e+00   1.0903989e-01
   3.9178625e+00   1.0970880e-01
   3.9267679e+00   1.1001465e-01
   3.9356936e+00   1.0995976e-01
   3.9446395e+00   1.0954753e-01
   3.9536058e+00   1.0878243e-01
   3.9625925e+00   1.0767000e-01
   3.9715996e+00   1.0621683e-01
   3.9806272e+00   1.0443054e-01
   3.9896753e+00   1.0231977e-01
   3.9987440e+00   9.9894134e-02
   4.0078332e+00   9.7164204e-02
   4.0169432e+00   9.4141488e-02
   4.0260738e+00   9.0838385e-02
   4.0352252e+00   8.7268153e-02
   4.0443974e+00   8.3444863e-02
   4.0535905e+00   7.9383364e-02
   4.0628044e+00   7.5099231e-02
   4.0720393e+00   7.0608721e-02
   4.0812952e+00   6.5928720e-02
   4.0905721e+00   6.1076689e-02
   4.0998701e+00   5.6070609e-02
   4.1091893e+00   5.0928926e-02
   4.1185296e+00   4.5670486e-02
   4.1278912e+00   4.0314480e-02
   4.1372740e+00   3.4880375e-02
   4.1466782e+00   2.9387853e-02
   4.1561037e+00   2.3856744e-02
   4.1655507e+00   1.8306961e-02
   4.1750191e+00   1.2758431e-02
   4.1845090e+00   7.2310277e-03
   4.1940206e+00   1.7445040e-03
   4.2035537e+00   3.6815778e-03
   4.2131085e+00   9.0279131e-03
   4.2226851e+00   1.4275523e-02
   4.2322834e+00   1.9405821e-02
   4.2419035e+00   2.4400681e-02
   4.2515455e+00   2.9242501e-02
   4.2612094e+00   3.3914264e-02
   4.2708953e+00   3.8399608e-02
   4.2806032e+00   4.2682878e-02
   4.2903331e+00   4.6749188e-02
   4.3000852e+00   5.0584479e-02
   4.3098594e+00   5.4175567e-02
   4.3196559e+00   5.7510198e-02
   4.3294746e+00   6.0577092e-02
   4.3393156e+00   6.3365991e-02
   4.3491791e+00   6.5867698e-02
   4.3590649e+00   6.8074112e-02
   4.3689732e+00   6.9978265e-02
   4.3789040e+00   7.1574348e-02
   4.3888574e+00   7.2857742e-02
   4.3988334e+00   7.3825030e-02
   4.4088321e+00   7.4474022e-02
   4.4188535e+00   7.4803763e-02
   4.4288977e+00   7.4814540e-02
   4.4389648e+00   7.4507886e-02
   4.4490547e+00   7.3886578e-02
   4.4591675e+00   7.2954628e-02
   4.4693034e+00   7.1717273e-02
   4.4794623e+00   7.0180960e-02
   4.4896442e+00   6.8353318e-02
   4.4998493e+00   6.6243138e-02
   4.5100776e+00   6.3860339e-02
   4.5203292e+00   6.1215932e-02
   4.5306041e+00   5.8321979e-02
   4.5409023e+00   5.5191548e-02
   4.5512239e+00   5.1838665e-02
   4.5615690e+00   4.8278255e-02
   4.5719376e+00   4.4526090e-02
   4.5823298e+00   4.0598725e-02
   4.5927455e+00   3.6513429e-02
   4.6031850e+00   3.2288122e-02
   4.6136482e+00   2.7941295e-02
   4.6241352e+00   2.3491942e-02
   4.6346460e+00   1.8959478e-02
   4.6451807e+00   1.4363660e-02
   4.6557394e+00   9.7245017e-03
   4.6663220e+00   5.0621940e-03
   4.6769287e+00   3.9701611e-04
   4.6875595e+00   4.2507503e-03
   4.6982145e+00   8.8609080e-03
   4.7088937e+00   1.3413432e-02
   4.7195972e+00   1.7888559e-02
   4.7303250e+00   2.2266869e-02
   4.7410772e+00   2.6529378e-02
   4.7518538e+00   3.0657620e-02
   4.7626549e+00   3.4633730e-02
   4.7734806e+00   3.8440525e-02
   4.7843309e+00   4.2061585e-02
   4.7952058e+00   4.5481327e-02
   4.8061055e+00   4.8685079e-02
   4.8170299e+00   5.1659148e-02
   4.8279792e+00   5.4390888e-02
   4.8389534e+00   5.6868757e-02
   4.8499525e+00   5.9082377e-02
   4.8609766e+00   6.1022586e-02
   4.8720257e+00   6.2681480e-02
   4.8831000e+00   6.4052458e-02
   4.8941995e+00   6.5130256e-02
   4.9053241e+00   6.5910974e-02
   4.9164741e+00   6.6392102e-02
   4.9276494e+00   6.6572534e-02
   4.9388501e+00   6.6452579e-02
   4.9500763e+00   6.6033963e-02
   4.9613280e+00   6.5319828e-02
   4.9726052e+00   6.4314719e-02
   4.9839081e+00   6.3024565e-02
   4.9952367e+00   6.1456661e-02
   5.0065911e+00   5.9619630e-02
   5.0179712e+00   5.7523390e-02
   5.0293772e+00   5.5179108e-02
   5.0408092e+00   5.2599145e-02
   5.0522671e+00   4.9797007e-02
   5.0637511e+00   4.6787274e-02
   5.0752612e+00   4.3585534e-02
   5.0867974e+00   4.0208307e-02
   5.0983599e+00   3.6672965e-02
   5.1099486e+00   3.2997647e-02
   5.1215637e+00   2.9201170e-02
   5.1332052e+00   2.5302932e-02
   5.1448731e+00   2.1322818e-02
   5.1565676e+00   1.7281097e-02
   5.1682886e+00   1.3198319e-02
   5.1800363e+00   9.0952095e-03
   5.1918107e+00   4.9925605e-03
   5.2036119e+00   9.1112379e-04
   5.2154399e+00   3.1284993e-03
   5.2272948e+00   7.1059671e-03
   5.2391766e+00   1.1001306e-02
   5.2510854e+00   1.4795019e-02
   5.2630213e+00   1.8468190e-02
   5.2749843e+00   2.2002587e-02
   5.2869745e+00   2.5380763e-02
   5.2989920e+00   2.8586153e-02
   5.3110368e+00   3.1603167e-02
   5.3231089e+00   3.4417274e-02
   5.3352086e+00   3.7015091e-02
   5.3473357e+00   3.9384453e-02
   5.3594903e+00   4.1514488e-02
   5.3716726e+00   4.3395679e-02
   5.3838826e+00   4.5019920e-02
   5.3961204e+00   4.6380565e-02
   5.4083859e+00   4.7472469e-02
   5.4206794e+00   4.8292022e-02
   5.4330008e+00   4.8837167e-02
   5.4453502e+00   4.9107422e-02
   5.4577276e+00   4.9103882e-02
   5.4701332e+00   4.8829215e-02
   5.4825670e+00   4.8287654e-02
   5.4950291e+00   4.7484967e-02
   5.5075195e+00   4.6428433e-02
   5.5200382e+00   4.5126800e-02
   5.5325855e+00   4.3590231e-02
   5.5451612e+00   4.1830251e-02
   5.5577656e+00   3.9859678e-02
   5.5703985e+00   3.7692546e-02
   5.5830602e+00   3.5344023e-02
   5.5957507e+00   3.2830321e-02
   5.6084701e+00   3.0168595e-02
   5.6212183e+00   2.7376843e-02
   5.6339955e+00   2.4473792e-02
   5.6468018e+00   2.1478782e-02
   5.6596372e+00   1.8411649e-02
   5.6725017e+00   1.5292597e-02
   5.6853955e+00   1.2142073e-02
   5.6983186e+00   8.9806366e-03
   5.7112710e+00   5.8288265e-03
   5.7242530e+00   2.7070312e-03
   5.7372644e+00   3.6464495e-04
   5.7503054e+00   3.3665123e-03
   5.7633760e+00   6.2794255e-03
   5.7764764e+00   9.0849100e-03
   5.7896065e+00   1.1765285e-02
   5.8027664e+00   1.4303782e-02
   5.8159563e+00   1.6684658e-02
   5.8291762e+00   1.8893303e-02
   5.8424261e+00   2.0916340e-02
   5.8557061e+00   2.2741718e-02
   5.8690164e+00   2.4358794e-02
   5.8823568e+00   2.5758410e-02
   5.8957276e+00   2.6932960e-02
   5.9091288e+00   2.7876440e-02
   5.9225605e+00   2.8584497e-02
   5.9360226e+00   2.9054460e-02
   5.9495154e+00   2.9285362e-02
   5.9630389e+00   2.9277948e-02
   5.9765930e+00   2.9034676e-02
   5.9901780e+00   2.8559700e-02
   6.0037939e+00   2.7858841e-02
   6.0174407e+00   2.6939555e-02
   6.0311186e+00   2.5810872e-02
   6.0448275e+00   2.4483343e-02
   6.0585676e+00   2.2968960e-02
   6.0723390e+00   2.1281071e-02
   6.0861416e+00   1.9434285e-02
   6.0999756e+00   1.7444366e-02
   6.1138410e+00   1.5328120e-02
   6.1277380e+00   1.3103264e-02
   6.1416666e+00   1.0788304e-02
   6.1556268e+00   8.4023892e-03
   6.1696187e+00   5.9651710e-03
   6.1836425e+00   3.4966536e-03
   6.1976981e+00   1.0170410e-03
   6.2117857e+00   1.4534186e-03
   6.2259053e+00   3.8945893e-03
   6.2400570e+00   6.2866051e-03
   6.2542408e+00   8.6100256e-03
   6.2684569e+00   1.0845990e-02
   6.2827053e+00   1.2976367e-02
   6.2969861e+00   1.4983903e-02
   6.3112994e+00   1.6852359e-02
   6.3256452e+00   1.8566644e-02
   6.3400236e+00   2.0112942e-02
   6.3544347e+00   2.1478824e-02
   6.3688785e+00   2.2653355e-02
   6.3833552e+00   2.3627188e-02
   6.3978648e+00   2.4392643e-02
   6.4124073e+00   2.4943778e-02
   6.4269829e+00   2.5276440e-02
   6.4415917e+00   2.5388311e-02
   6.4562337e+00   2.5278926e-02
   6.4709089e+00   2.4949688e-02
   6.4856175e+00   2.4403862e-02
   6.5003595e+00   2.3646552e-02
   6.5151350e+00   2.2684664e-02
   6.5299442e+00   2.1526856e-02
   6.5447869e+00   2.0183467e-02
   6.5596635e+00   1.8666437e-02
   6.5745738e+00   1.6989208e-02
   6.5895180e+00   1.5166616e-02
   6.6044962e+00   1.3214762e-02
   6.6195085e+00   1.1150881e-02
   6.6345548e+00   8.9931971e-03
   6.6496354e+00   6.7607600e-03
   6.6647502e+00   4.4732862e-03
   6.6798994e+00   2.1509851e-03
   6.6950831e+00   1.8561918e-04
   6.7103012e+00   2.5158689e-03
   6.7255540e+00   4.8191577e-03
   6.7408414e+00   7.0751157e-03
   6.7561635e+00   9.2637944e-03
   6.7715205e+00   1.1365849e-02
   6.7869124e+00   1.3362716e-02
   6.8023393e+00   1.5236787e-02
   6.8178012e+00   1.6971572e-02
   6.8332983e+00   1.8551855e-02
   6.8488306e+00   1.9963840e-02
   6.8643983e+00   2.1195286e-02
   6.8800013e+00   2.2235623e-02
   6.8956397e+00   2.3076057e-02
   6.9113138e+00   2.3709661e-02
   6.9270234e+00   2.4131446e-02
   6.9427688e+00   2.4338411e-02
   6.9585499e+00   2.4329585e-02
   6.9743669e+00   2.4106035e-02
   6.9902199e+00   2.3670869e-02
   7.0061089e+00   2.3029207e-02
   7.0220340e+00   2.2188142e-02
   7.0379953e+00   2.1156675e-02
   7.0539929e+00   1.9945632e-02
   7.0700269e+00   1.8567564e-02
   7.0860973e+00   1.7036629e-02
   7.1022043e+00   1.5368456e-02
   7.1183478e+00   1.3579993e-02
   7.1345280e+00   1.1689345e-02
   7.1507451e+00   9.7155882e-03
   7.1669990e+00   7.6785888e-03
   7.1832898e+00   5.5987989e-03
   7.1996176e+00   3.4970516e-03
   7.2159826e+00   1.3943496e-03
   7.2323848e+00   6.8834999e-04
   7.2488242e+00   2.7303518e-03
   7.2653011e+00   4.7114367e-03
   7.2818153e+00   6.6120729e-03
   7.2983671e+00   8.4136218e-03
   7.3149566e+00   1.0098535e-02
   7.3315837e+00   1.1650541e-02
   7.3482487e+00   1.3054823e-02
   7.3649515e+00   1.4298174e-02
   7.3816923e+00   1.5369145e-02
   7.3984711e+00   1.6258171e-02
   7.4152881e+00   1.6957675e-02
   7.4321433e+00   1.7462157e-02
   7.4490368e+00   1.7768254e-02
   7.4659687e+00   1.7874779e-02
   7.4829391e+00   1.7782744e-02
   7.4999480e+00   1.7495344e-02
   7.5169957e+00   1.7017928e-02
   7.5340821e+00   1.6357944e-02
   7.5512073e+00   1.5524852e-02
   7.5683714e+00   1.4530026e-02
   7.5855746e+00   1.3386622e-02
   7.6028169e+00   1.2109433e-02
   7.6200983e+00   1.0714718e-02
   7.6374191e+00   9.2200202e-03
   7.6547792e+00   7.6439599e-03
   7.6721787e+00   6.0060215e-03
   7.6896179e+00   4.3263251e-03
   7.7070966e+00   2.6253898e-03
   7.7246151e+00   9.2389091e-04
   7.7421734e+00   7.5758596e-04
   7.7597716e+00   2.3987919e-03
   7.7774099e+00   3.9800589e-03
   7.7950882e+00   5.4825382e-03
   7.8128067e+00   6.8884311e-03
   7.8305654e+00   8.1812073e-03
   7.8483646e+00   9.3458102e-03
   7.8662042e+00   1.0368844e-02
   7.8840843e+00   1.1238744e-02
   7.9020051e+00   1.1945920e-02
   7.9199666e+00   1.2482882e-02
   7.9379690e+00   1.2844338e-02
   7.9560122e+00   1.3027261e-02
   7.9740965e+00   1.3030934e-02
   7.9922219e+00   1.2856961e-02
   8.0103885e+00   1.2509251e-02
   8.0285964e+00   1.1993969e-02
   8.0468457e+00   1.1319463e-02
   8.0651364e+00   1.0496155e-02
   8.0834687e+00   9.5364104e-03
   8.1018427e+00   8.4543781e-03
   8.1202585e+00   7.2658055e-03
   8.1387161e+00   5.9878321e-03
   8.1572157e+00   4.6387636e-03
   8.1757573e+00   3.2378274e-03
   8.1943411e+00   1.8049152e-03
   8.2129671e+00   3.6031428e-04
   8.2316354e+00   1.0755681e-03
   8.2503462e+00   2.4824842e-03
   8.2690995e+00   3.8406249e-03
   8.2878955e+00   5.1308949e-03
   8.3067341e+00   6.3351796e-03
   8.3256156e+00   7.4366006e-03
   8.3445400e+00   8.4197561e-03
   8.3635075e+00   9.2709414e-03
   8.3825180e+00   9.9783480e-03
   8.4015717e+00   1.0532237e-02
   8.4206688e+00   1.0925085e-02
   8.4398093e+00   1.1151696e-02
   8.4589932e+00   1.1209290e-02
   8.4782208e+00   1.1097542e-02
   8.4974921e+00   1.0818604e-02
   8.5168072e+00   1.0377076e-02
   8.5361661e+00   9.7799497e-03
   8.5555691e+00   9.0365145e-03
   8.5750162e+00   8.1582278e-03
   8.5945075e+00   7.1585535e-03
   8.6140431e+00   6.0527698e-03
   8.6336232e+00   4.8577476e-03
   8.6532477e+00   3.5917039e-03
   8.6729168e+00   2.2739330e-03
   8.6926306e+00   9.2451914e-04
   8.7123893e+00   4.3596428e-04
   8.7321928e+00   1.7867663e-03
   8.7520414e+00   3.1072743e-03
   8.7719351e+00   4.3773305e-03
   8.7918740e+00   5.5775437e-03
   8.8118582e+00   6.6895920e-03
   8.8318878e+00   7.6965107e-03
   8.8519630e+00   8.5829613e-03
   8.8720838e+00   9.3354775e-03
   8.8922504e+00   9.9426830e-03
   8.9124628e+00   1.0395479e-02
   8.9327211e+00   1.0687194e-02
   8.9530255e+00   1.0813701e-02
   8.9733760e+00   1.0773491e-02
   8.9937728e+00   1.0567706e-02
   9.0142159e+00   1.0200129e-02
   9.0347055e+00   9.6771316e-03
   9.0552417e+00   9.0075800e-03
   9.0758246e+00   8.2026982e-03
   9.0964542e+00   7.2758916e-03
   9.1171308e+00   6.2425334e-03
   9.1378543e+00   5.1197175e-03
   9.1586250e+00   3.9259803e-03
   9.1794428e+00   2.6809962e-03
   9.2003080e+00   1.4052530e-03
   9.2212206e+00   1.1970999e-04
   9.2421808e+00   1.1545537e-03
   9.2631886e+00   2.3966954e-03
   9.2842441e+00   3.5864630e-03
   9.3053475e+00   4.7045427e-03
   9.3264989e+00   5.7328913e-03
   9.3476983e+00   6.6550499e-03
   9.3689459e+00   7.4564317e-03
   9.3902419e+00   8.1245784e-03
   9.4115862e+00   8.6493822e-03
   9.4329791e+00   9.0232661e-03
   9.4544205e+00   9.2413219e-03
   9.4759108e+00   9.3014003e-03
   9.4974498e+00   9.2041533e-03
   9.5190378e+00   8.9530252e-03
   9.5406749e+00   8.5541943e-03
   9.5623612e+00   8.0164634e-03
   9.5840968e+00   7.3511024e-03
   9.6058817e+00   6.5716444e-03
   9.6277162e+00   5.6936388e-03
   9.6496004e+00   4.7343654e-03
   9.6715342e+00   3.7125149e-03
   9.6935179e+00   2.6478404e-03
   9.7155516e+00   1.5607873e-03
   9.7376354e+00   4.7210789e-04
   9.7597694e+00   5.9753252e-04
   9.7819537e+00   1.6279501e-03
   9.8041884e+00   2.5998302e-03
   9.8264736e+00   3.4951001e-03
   9.8488095e+00   4.2972809e-03
   9.8711962e+00   4.9918097e-03
   9.8936338e+00   5.5663263e-03
   9.9161223e+00   6.0109187e-03
   9.9386620e+00   6.3183217e-03
   9.9612529e+00   6.4840632e-03
   9.9838952e+00   6.5065568e-03
   1.0006589e+01   6.3871362e-03
   1.0029334e+01   6.1300316e-03
   1.0052131e+01   5.7422866e-03
   1.0074980e+01   5.2336172e-03
   1.0097881e+01   4.6162163e-03
   1.0120834e+01   3.9045043e-03
   1.0143839e+01   3.1148335e-03
   1.0166896e+01   2.2651496e-03
   1.0190006e+01   1.3746179e-03
   1.0213168e+01   4.6322159e-04
   1.0236383e+01   4.4866005e-04
   1.0259650e+01   1.3406849e-03
   1.0282971e+01   2.1929830e-03
   1.0306344e+01   2.9865850e-03
   1.0329771e+01   3.7038340e-03
   1.0353251e+01   4.3287720e-03
   1.0376784e+01   4.8474924e-03
   1.0400371e+01   5.2484509e-03
   1.0424011e+01   5.5227263e-03
   1.0447706e+01   5.6642258e-03
   1.0471454e+01   5.6698305e-03
   1.0495256e+01   5.5394747e-03
   1.0519112e+01   5.2761592e-03
   1.0543022e+01   4.8858952e-03
   1.0566987e+01   4.3775814e-03
   1.0591006e+01   3.7628142e-03
   1.0615079e+01   3.0556360e-03
   1.0639208e+01   2.2722258e-03
   1.0663391e+01   1.4305391e-03
   1.0687629e+01   5.4990336e-04
   1.0711923e+01   3.4941983e-04
   1.0736271e+01   1.2466988e-03
   1.0760675e+01   2.1212099e-03
   1.0785135e+01   2.9527189e-03
   1.0809649e+01   3.7219553e-03
   1.0834220e+01   4.4110676e-03
   1.0858847e+01   5.0040482e-03
   1.0883529e+01   5.4871189e-03
   1.0908268e+01   5.8490661e-03
   1.0933063e+01   6.0815169e-03
   1.0957914e+01   6.1791505e-03
   1.0982822e+01   6.1398371e-03
   1.1007786e+01   5.9647007e-03
   1.1032807e+01   5.6581043e-03
   1.1057885e+01   5.2275557e-03
   1.1083020e+01   4.6835355e-03
   1.1108212e+01   4.0392515e-03
   1.1133461e+01   3.3103237e-03
   1.1158768e+01   2.5144074e-03
   1.1184132e+01   1.6707631e-03
   1.1209554e+01   7.9978305e-04
   1.1235034e+01   7.7513582e-05
   1.1260572e+01   9.4000497e-04
   1.1286167e+01   1.7669971e-03
   1.1311821e+01   2.5387470e-03
   1.1337533e+01   3.2369647e-03
   1.1363304e+01   3.8452822e-03
   1.1389133e+01   4.3496745e-03
   1.1415021e+01   4.7388244e-03
   1.1440968e+01   5.0044172e-03
   1.1466973e+01   5.1413608e-03
   1.1493038e+01   5.1479205e-03
   1.1519162e+01   5.0257675e-03
   1.1545346e+01   4.7799368e-03
   1.1571589e+01   4.4186949e-03
   1.1597891e+01   3.9533203e-03
   1.1624254e+01   3.3978019e-03
   1.1650676e+01   2.7684621e-03
   1.1677158e+01   2.0835136e-03
   1.1703701e+01   1.3625634e-03
   1.1730304e+01   6.2607383e-04
   1.1756967e+01   1.0520149e-04
   1.1783691e+01   8.1079425e-04
   1.1810476e+01   1.4710928e-03
   1.1837321e+01   2.0678928e-03
   1.1864228e+01   2.5849118e-03
   1.1891196e+01   3.0082517e-03
   1.1918225e+01   3.3267969e-03
   1.1945315e+01   3.5325342e-03
   1.1972468e+01   3.6207860e-03
   1.1999681e+01   3.5903485e-03
   1.2026957e+01   3.4435293e-03
   1.2054295e+01   3.1860834e-03
   1.2081695e+01   2.8270470e-03
   1.2109157e+01   2.3784737e-03
   1.2136681e+01   1.8550801e-03
   1.2164268e+01   1.2738092e-03
   1.2191918e+01   6.5332440e-04
   1.2219631e+01   1.3448947e-05
   1.2247406e+01   6.2543406e-04
   1.2275245e+01   1.2430023e-03
   1.2303147e+01   1.8196177e-03
   1.2331113e+01   2.3369326e-03
   1.2359142e+01   2.7784620e-03
   1.2387234e+01   3.1301004e-03
   1.2415391e+01   3.3805707e-03
   1.2443612e+01   3.5217867e-03
   1.2471896e+01   3.5491192e-03
   1.2500245e+01   3.4615556e-03
   1.2528659e+01   3.2617461e-03
   1.2557137e+01   2.9559344e-03
   1.2585680e+01   2.5537740e-03
   1.2614287e+01   2.0680333e-03
   1.2642960e+01   1.5141988e-03
   1.2671698e+01   9.0998818e-04
   1.2700501e+01   2.7478641e-04
   1.2729370e+01   3.7097612e-04
   1.2758304e+01   1.0064847e-03
   1.2787304e+01   1.6112191e-03
   1.2816370e+01   2.1656284e-03
   1.2845502e+01   2.6517787e-03
   1.2874700e+01   3.0539529e-03
   1.2903965e+01   3.3591812e-03
   1.2933296e+01   3.5576837e-03
   1.2962694e+01   3.6432103e-03
   1.2992159e+01   3.6132636e-03
   1.3021690e+01   3.4691973e-03
   1.3051289e+01   3.2161839e-03
   1.3080955e+01   2.8630524e-03
   1.3110688e+01   2.4220002e-03
   1.3140489e+01   1.9081857e-03
   1.3170358e+01   1.3392174e-03
   1.3200295e+01   7.3455293e-04
   1.3230300e+01   1.1483054e-04
   1.3260373e+01   4.9884592e-04
   1.3290514e+01   1.0856431e-03
   1.3320724e+01   1.6257294e-03
   1.3351002e+01   2.1009762e-03
   1.3381349e+01   2.4956022e-03
   1.3411766e+01   2.7967383e-03
   1.3442251e+01   2.9948916e-03
   1.3472806e+01   3.0842897e-03
   1.3503430e+01   3.0630924e-03
   1.3534124e+01   2.9334615e-03
   1.3564887e+01   2.7014837e-03
   1.3595720e+01   2.3769494e-03
   1.3626624e+01   1.9729917e-03
   1.3657598e+01   1.5056006e-03
   1.3688642e+01   9.9302624e-04
   1.3719757e+01   4.5509465e-04
   1.3750942e+01   8.7540331e-05
   1.3782199e+01   6.1418059e-04
   1.3813526e+01   1.1048735e-03
   1.3844925e+01   1.5411772e-03
   1.3876395e+01   1.9068728e-03
   1.3907936e+01   2.1885931e-03
   1.3939549e+01   2.3763454e-03
   1.3971234e+01   2.4639038e-03
   1.4002991e+01   2.4490566e-03
   1.4034821e+01   2.3336960e-03
   1.4066722e+01   2.1237450e-03
   1.4098696e+01   1.8289233e-03
   1.4130743e+01   1.4623591e-03
   1.4162863e+01   1.0400611e-03
   1.4195056e+01   5.8027042e-04
   1.4227321e+01   1.0271720e-04
   1.4259661e+01   3.7218826e-04
   1.4292073e+01   8.2419797e-04
   1.4324560e+01   1.2340676e-03
   1.4357120e+01   1.5843621e-03
   1.4389754e+01   1.8601915e-03
   1.4422462e+01   2.0498453e-03
   1.4455245e+01   2.1452979e-03
   1.4488102e+01   2.1425623e-03
   1.4521034e+01   2.0418743e-03
   1.4554041e+01   1.8476995e-03
   1.4587123e+01   1.5685579e-03
   1.4620280e+01   1.2166745e-03
   1.4653512e+01   8.0746571e-04
   1.4686820e+01   3.5888504e-04
   1.4720204e+01   1.0934796e-04
   1.4753663e+01   5.7660140e-04
   1.4787199e+01   1.0222319e-03
   1.4820811e+01   1.4264930e-03
   1.4854499e+01   1.7714117e-03
   1.4888264e+01   2.0415929e-03
   1.4922105e+01   2.2249163e-03
   1.4956024e+01   2.3130915e-03
   1.4990019e+01   2.3020466e-03
   1.5024092e+01   2.1921295e-03
   1.5058242e+01   1.9881109e-03
   1.5092470e+01   1.6989865e-03
   1.5126776e+01   1.3375852e-03
   1.5161160e+01   9.1999854e-04
   1.5195621e+01   4.6485670e-04
   1.5230162e+01   7.5187937e-06
   1.5264780e+01   4.7604623e-04
   1.5299478e+01   9.1985693e-04
   1.5334254e+01   1.3192651e-03
   1.5369109e+01   1.6566889e-03
   1.5404044e+01   1.9174777e-03
   1.5439058e+01   2.0906061e-03
   1.5474151e+01   2.1691998e-03
   1.5509324e+01   2.1508658e-03
   1.5544578e+01   2.0378090e-03
   1.5579911e+01   1.8367275e-03
   1.5615325e+01   1.5584896e-03
   1.5650819e+01   1.2176049e-03
   1.5686394e+01   8.3151379e-04
   1.5722049e+01   4.1972960e-04
   1.5757786e+01   2.8722063e-06
   1.5793604e+01   3.9835779e-04
   1.5829503e+01   7.6421470e-04
   1.5865484e+01   1.0769007e-03
   1.5901547e+01   1.3214656e-03
   1.5937692e+01   1.4865661e-03
   1.5973919e+01   1.5650456e-03
   1.6010228e+01   1.5543008e-03
   1.6046620e+01   1.4564157e-03
   1.6083094e+01   1.2780530e-03
   1.6119652e+01   1.0301052e-03
   1.6156292e+01   7.2712222e-04
   1.6193016e+01   3.8654252e-04
   1.6229823e+01   2.7766106e-05
   1.6266714e+01   3.2888249e-04
   1.6303689e+01   6.6324762e-04
   1.6340748e+01   9.5643414e-04
   1.6377891e+01   1.1918385e-03
   1.6415118e+01   1.3560626e-03
   1.6452431e+01   1.4396598e-03
   1.6489827e+01   1.4376700e-03
   1.6527309e+01   1.3499119e-03
   1.6564877e+01   1.1810140e-03
   1.6602529e+01   9.4017926e-04
   1.6640267e+01   6.4069300e-04
   1.6678091e+01   2.9919885e-04
   1.6716001e+01   6.5219551e-05
   1.6753997e+01   4.3210189e-04
   1.6792079e+01   7.8076114e-04
   1.6830248e+01   1.0914560e-03
   1.6868504e+01   1.3465192e-03
   1.6906847e+01   1.5313767e-03
   1.6945277e+01   1.6353977e-03
   1.6983794e+01   1.6525249e-03
   1.7022398e+01   1.5816448e-03
   1.7061091e+01   1.4266749e-03
   1.7099871e+01   1.1963582e-03
   1.7138740e+01   9.0377340e-04
   1.7177697e+01   5.6558765e-04
   1.7216742e+01   2.0109173e-04
   1.7255877e+01   1.6892700e-04
   1.7295100e+01   5.2340844e-04
   1.7334412e+01   8.4226830e-04
   1.7373814e+01   1.1075963e-03
   1.7413305e+01   1.3047313e-03
   1.7452886e+01   1.4231462e-03
   1.7492557e+01   1.4570866e-03
   1.7532318e+01   1.4059226e-03
   1.7572170e+01   1.2741861e-03
   1.7612112e+01   1.0712916e-03
   1.7652145e+01   8.1095111e-04
   1.7692269e+01   5.1031906e-04
   1.7732484e+01   1.8891612e-04
   1.7772790e+01   1.3260105e-04
   1.7813189e+01   4.3374854e-04
   1.7853679e+01   6.9551957e-04
   1.7894261e+01   9.0160099e-04
   1.7934935e+01   1.0394226e-03
   1.7975702e+01   1.1009698e-03
   1.8016561e+01   1.0833041e-03
   1.8057513e+01   9.8875467e-04
   1.8098558e+01   8.2476458e-04
   1.8139697e+01   6.0339815e-04
   1.8180929e+01   3.4053878e-04
   1.8222255e+01   5.4826927e-05
   1.8263675e+01   2.3359338e-04
   1.8305189e+01   5.0443745e-04
   1.8346797e+01   7.3866126e-04
   1.8388500e+01   9.1976794e-04
   1.8430298e+01   1.0349493e-03
   1.8472190e+01   1.0759824e-03
   1.8514178e+01   1.0398169e-03
   1.8556262e+01   9.2880841e-04
   1.8598441e+01   7.5057846e-04
   1.8640716e+01   5.1750522e-04
   1.8683087e+01   2.4587726e-04
   1.8725554e+01   4.5234867e-05
   1.8768118e+01   3.3531271e-04
   1.8810778e+01   6.0383778e-04
   1.8853536e+01   8.3175139e-04
   1.8896390e+01   1.0028225e-03
   1.8939343e+01   1.1048243e-03
   1.8982392e+01   1.1304320e-03
   1.9025540e+01   1.0777746e-03
   1.9068786e+01   9.5059534e-04
   1.9112130e+01   7.5800455e-04
   1.9155572e+01   5.1383931e-04
   1.9199113e+01   2.3567080e-04
   1.9242754e+01   5.6470349e-05
   1.9286493e+01   3.4155995e-04
   1.9330332e+01   5.9913017e-04
   1.9374270e+01   8.1078853e-04
   1.9418309e+01   9.6159153e-04
   1.9462447e+01   1.0411675e-03
   1.9506686e+01   1.0445006e-03
   1.9551025e+01   9.7231346e-04
   1.9595465e+01   8.3101292e-04
   1.9640007e+01   6.3220077e-04
   1.9684649e+01   3.9178074e-04
   1.9729393e+01   1.2872782e-04
   1.9774238e+01   1.3638789e-04
   1.9819186e+01   3.8300971e-04
   1.9864236e+01   5.9220972e-04
   1.9909388e+01   7.4818337e-04
   1.9954642e+01   8.3950296e-04
   2.0000000e+01   8.6002742e-04


==> data_b_gamma_0.dat <==
   2.0700000e+00   1.3111777e-02
   2.0747052e+00   1.3022773e-02
   2.0794211e+00   1.2934372e-02
   2.0841476e+00   1.2846572e-02
   2.0888850e+00   1.2759368e-02
   2.0936331e+00   1.2672756e-02
   2.0983920e+00   1.2586732e-02
   2.1031617e+00   1.2501292e-02
   2.1079423e+00   1.2416431e-02
   2.1127337e+00   1.2332147e-02
   2.1175360e+00   1.2248435e-02
   2.1223492e+00   1.2165291e-02
   2.1271734e+00   1.2082712e-02
   2.1320085e+00   1.2000693e-02
   2.1368547e+00   1.1919231e-02
   2.1417118e+00   1.1838322e-02
   2.1465800e+00   1.1757962e-02
   2.1514592e+00   1.1678147e-02
   2.1563496e+00   1.1598875e-02
   2.1612510e+00   1.1520140e-02
   2.1661636e+00   1.1441940e-02
   2.1710874e+00   1.1364271e-02
   2.1760223e+00   1.1287129e-02
   2.1809685e+00   1.1210511e-02
   2.1859259e+00   1.1134413e-02
   2.1908946e+00   1.1058831e-02
   2.1958746e+00   1.0983763e-02
   2.2008659e+00   1.0909204e-02
   2.2058685e+00   1.0835151e-02
   2.2108825e+00   1.0761601e-02
   2.2159080e+00   1.0688550e-02
   2.2209448e+00   1.0615995e-02
   2.2259931e+00   1.0543932e-02
   2.2310528e+00   1.0472359e-02
   2.2361241e+00   1.0401271e-02
   2.2412069e+00   1.0330666e-02
   2.2463012e+00   1.0260541e-02
   2.2514071e+00   1.0190891e-02
   2.2565246e+00   1.0121714e-02
   2.2616538e+00   1.0053007e-02
   2.2667946e+00   9.9847661e-03
   2.2719471e+00   9.9169885e-03
   2.2771113e+00   9.8496709e-03
   2.2822873e+00   9.7828104e-03
   2.2874750e+00   9.7164036e-03
   2.2926745e+00   9.6504477e-03
   2.2978858e+00   9.5849395e-03
   2.3031090e+00   9.5198760e-03
   2.3083440e+00   9.4552541e-03
   2.3135910e+00   9.3910709e-03
   2.3188499e+00   9.3273234e-03
   2.3241207e+00   9.2640086e-03
   2.3294035e+00   9.2011236e-03
   2.3346983e+00   9.1386655e-03
   2.3400051e+00   9.0766314e-03
   2.3453241e+00   9.0150183e-03
   2.3506551e+00   8.9538235e-03
   2.3559982e+00   8.8930441e-03
   2.3613534e+00   8.8326773e-03
   2.3667209e+00   8.7727203e-03
   2.3721005e+00   8.7131703e-03
   2.3774924e+00   8.6540244e-03
   2.3828965e+00   8.5952801e-03
   2.3883129e+00   8.5369346e-03
   2.3937416e+00   8.4789851e-03
   2.3991827e+00   8.4214290e-03
   2.4046361e+00   8.3642636e-03
   2.4101019e+00   8.3074862e-03
   2.4155802e+00   8.2510943e-03
   2.4210708e+00   8.1950851e-03
   2.4265740e+00   8.1394562e-03
   2.4320897e+00   8.0842048e-03
   2.4376179e+00   8.0293286e-03
   2.4431587e+00   7.9748248e-03
   2.4487121e+00   7.9206910e-03
   2.4542781e+00   7.8669247e-03
   2.4598568e+00   7.8135234e-03
   2.4654481e+00   7.7604845e-03
   2.4710521e+00   7.7078057e-03
   2.4766689e+00   7.6554845e-03
   2.4822985e+00   7.6035185e-03
   2.4879408e+00   7.5519052e-03
   2.4935960e+00   7.5006422e-03
   2.4992640e+00   7.4497273e-03
   2.5049449e+00   7.3991580e-03
   2.5106388e+00   7.3489319e-03
   2.5163455e+00   7.2990468e-03
   2.5220653e+00   7.2495003e-03
   2.5277980e+00   7.2002901e-03
   2.5335438e+00   7.1514140e-03
   2.5393026e+00   7.1028697e-03
   2.5450745e+00   7.0546549e-03
   2.5508596e+00   7.0067674e-03
   2.5566578e+00   6.9592049e-03
   2.5624691e+00   6.9119653e-03
   2.5682937e+00   6.8650464e-03
   2.5741315e+00   6.8184460e-03
   2.5799826e+00   6.7721619e-03
   2.5858470e+00   6.7261920e-03
   2.5917247e+00   6.6805342e-03
   2.5976158e+00   6.6351863e-03
   2.6035203e+00   6.5901462e-03
   2.6094381e+00   6.5454118e-03
   2.6153695e+00   6.5009811e-03
   2.6213143e+00   6.4568520e-03
   2.6272726e+00   6.4130225e-03
   2.6332445e+00   6.3694905e-03
   2.6392300e+00   6.3262540e-03
   2.6452290e+00   6.2833110e-03
   2.6512417e+00   6.2406595e-03
   2.6572681e+00   6.1982975e-03
   2.6633081e+00   6.1562231e-03
   2.6693619e+00   6.1144343e-03
   2.6754295e+00   6.0729292e-03
   2.6815108e+00   6.0317058e-03
   2.6876060e+00   5.9907622e-03
   2.6937150e+00   5.9500966e-03
   2.6998379e+00   5.9097070e-03
   2.7059747e+00   5.8695916e-03
   2.7121255e+00   5.8297485e-03
   2.7182903e+00   5.7901758e-03
   2.7244690e+00   5.7508718e-03
   2.7306618e+00   5.7118346e-03
   2.7368687e+00   5.6730624e-03
   2.7430897e+00   5.6345533e-03
   2.7493248e+00   5.5963057e-03
   2.7555742e+00   5.5583177e-03
   2.7618377e+00   5.5205876e-03
   2.7681154e+00   5.4831136e-03
   2.7744074e+00   5.4458939e-03
   2.7807138e+00   5.4089270e-03
   2.7870344e+00   5.3722109e-03
   2.7933694e+00   5.3357441e-03
   2.7997189e+00   5.2995248e-03
   2.8060827e+00   5.2635514e-03
   2.8124610e+00   5.2278222e-03
   2.8188539e+00   5.1923356e-03
   2.8252612e+00   5.1570898e-03
   2.8316831e+00   5.1220832e-03
   2.8381196e+00   5.0873143e-03
   2.8445708e+00   5.0527815e-03
   2.8510366e+00   5.0184830e-03
   2.8575171e+00   4.9844174e-03
   2.8640123e+00   4.9505830e-03
   2.8705223e+00   4.9169782e-03
   2.8770471e+00   4.8836016e-03
   2.8835867e+00   4.8504516e-03
   2.8901412e+00   4.8175265e-03
   2.8967106e+00   4.7848250e-03
   2.9032949e+00   4.7523455e-03
   2.9098942e+00   4.7200864e-03
   2.9165085e+00   4.6880463e-03
   2.9231378e+00   4.6562237e-03
   2.9297822e+00   4.6246172e-03
   2.9364417e+00   4.5932252e-03
   2.9431163e+00   4.5620462e-03
   2.9498061e+00   4.5310789e-03
   2.9565111e+00   4.5003219e-03
   2.9632314e+00   4.4697736e-03
   2.9699669e+00   4.4394327e-03
   2.9767177e+00   4.4092977e-03
   2.9834839e+00   4.3793673e-03
   2.9902655e+00   4.3496401e-03
   2.9970625e+00   4.3201146e-03
   3.0038749e+00   4.2907896e-03
   3.0107028e+00   4.2616637e-03
   3.0175462e+00   4.2327354e-03
   3.0244052e+00   4.2040036e-03
   3.0312798e+00   4.1754667e-03
   3.0381700e+00   4.1471236e-03
   3.0450758e+00   4.1189729e-03
   3.0519974e+00   4.0910133e-03
   3.0589347e+00   4.0632434e-03
   3.0658878e+00   4.0356621e-03
   3.0728566e+00   4.0082680e-03
   3.0798413e+00   3.9810598e-03
   3.0868419e+00   3.9540364e-03
   3.0938584e+00   3.9271964e-03
   3.1008908e+00   3.9005385e-03
   3.1079393e+00   3.8740617e-03
   3.1150037e+00   3.8477645e-03
   3.1220842e+00   3.8216459e-03
   3.1291808e+00   3.7957046e-03
   3.1362936e+00   3.7699393e-03
   3.1434225e+00   3.7443490e-03
   3.1505676e+00   3.7189323e-03
   3.1577289e+00   3.6936882e-03
   3.1649065e+00   3.6686155e-03
   3.1721005e+00   3.6437130e-03
   3.1793108e+00   3.6189795e-03
   3.1865375e+00   3.5944139e-03
   3.1937806e+00   3.5700150e-03
   3.2010401e+00   3.5457818e-03
   3.2083162e+00   3.5217131e-03
   3.2156088e+00   3.4978077e-03
   3.2229180e+00   3.4740646e-03
   3.2302438e+00   3.4504827e-03
   3.2375863e+00   3.4270609e-03
   3.2449454e+00   3.4037981e-03
   3.2523213e+00   3.3806932e-03
   3.2597139e+00   3.3577451e-03
   3.2671233e+00   3.3349528e-03
   3.2745496e+00   3.3123152e-03
   3.2819928e+00   3.2898313e-03
   3.2894529e+00   3.2675000e-03
   3.2969299e+00   3.2453202e-03
   3.3044239e+00   3.2232911e-03
   3.3119350e+00   3.2014115e-03
   3.3194631e+00   3.1796804e-03
   3.3270084e+00   3.1580968e-03
   3.3345708e+00   3.1366597e-03
   3.3421504e+00   3.1153682e-03
   3.3497472e+00   3.0942212e-03
   3.3573613e+00   3.0732177e-03
   3.3649927e+00   3.0523568e-03
   3.3726414e+00   3.0316375e-03
   3.3803076e+00   3.0110589e-03
   3.3879911e+00   2.9906199e-03
   3.3956921e+00   2.9703197e-03
   3.4034106e+00   2.9501573e-03
   3.4111467e+00   2.9301317e-03
   3.4189004e+00   2.9102421e-03
   3.4266716e+00   2.8904875e-03
   3.4344606e+00   2.8708670e-03
   3.4422672e+00   2.8513797e-03
   3.4500916e+00   2.8320247e-03
   3.4579338e+00   2.8128010e-03
   3.4657938e+00   2.7937079e-03
   3.4736716e+00   2.7747443e-03
   3.4815674e+00   2.7559095e-03
   3.4894811e+00   2.7372025e-03
   3.4974128e+00   2.7186225e-03
   3.5053626e+00   2.7001687e-03
   3.5133304e+00   2.6818401e-03
   3.5213163e+00   2.6636359e-03
   3.5293204e+00   2.6455553e-03
   3.5373426e+00   2.6275974e-03
   3.5453831e+00   2.6097615e-03
   3.5534419e+00   2.5920466e-03
   3.5615190e+00   2.5744519e-03
   3.5696145e+00   2.5569767e-03
   3.5777283e+00   2.5396201e-03
   3.5858606e+00   2.5223814e-03
   3.5940114e+00   2.5052596e-03
   3.6021807e+00   2.4882541e-03
   3.6103686e+00   2.4713640e-03
   3.6185751e+00   2.4545886e-03
   3.6268002e+00   2.4379270e-03
   3.6350440e+00   2.4213785e-03
   3.6433066e+00   2.4049424e-03
   3.6515880e+00   2.3886178e-03
   3.6598882e+00   2.3724041e-03
   3.6682072e+00   2.3563004e-03
   3.6765452e+00   2.3403060e-03
   3.6849021e+00   2.3244202e-03
   3.6932780e+00   2.3086423e-03
   3.7016729e+00   2.2929714e-03
   3.7100870e+00   2.2774069e-03
   3.7185201e+00   2.2619481e-03
   3.7269724e+00   2.2465942e-03
   3.7354440e+00   2.2313445e-03
   3.7439348e+00   2.2161983e-03
   3.7524448e+00   2.2011550e-03
   3.7609743e+00   2.1862138e-03
   3.7695231e+00   2.1713740e-03
   3.7780914e+00   2.1566349e-03
   3.7866791e+00   2.1419959e-03
   3.7952863e+00   2.1274562e-03
   3.8039131e+00   2.1130153e-03
   3.8125596e+00   2.0986724e-03
   3.8212256e+00   2.0844268e-03
   3.8299114e+00   2.0702779e-03
   3.8386169e+00   2.0562251e-03
   3.8473422e+00   2.0422677e-03
   3.8560874e+00   2.0284050e-03
   3.8648524e+00   2.0146364e-03
   3.8736373e+00   2.0009613e-03
   3.8824422e+00   1.9873790e-03
   3.8912672e+00   1.9738889e-03
   3.9001121e+00   1.9604904e-03
   3.9089772e+00   1.9471828e-03
   3.9178625e+00   1.9339656e-03
   3.9267679e+00   1.9208381e-03
   3.9356936e+00   1.9077997e-03
   3.9446395e+00   1.8948498e-03
   3.9536058e+00   1.8819878e-03
   3.9625925e+00   1.8692131e-03
   3.9715996e+00   1.8565251e-03
   3.9806272e+00   1.8439233e-03
   3.9896753e+00   1.8314070e-03
   3.9987440e+00   1.8189756e-03
   4.0078332e+00   1.8066287e-03
   4.0169432e+00   1.7943655e-03
   4.0260738e+00   1.7821856e-03
   4.0352252e+00   1.7700884e-03
   4.0443974e+00   1.7580733e-03
   4.0535905e+00   1.7461398e-03
   4.0628044e+00   1.7342872e-03
   4.0720393e+00   1.7225152e-03
   4.0812952e+00   1.7108230e-03
   4.0905721e+00   1.6992102e-03
   4.0998701e+00   1.6876762e-03
   4.1091893e+00   1.6762205e-03
   4.1185296e+00   1.6648426e-03
   4.1278912e+00   1.6535419e-03
   4.1372740e+00   1.6423179e-03
   4.1466782e+00   1.6311702e-03
   4.1561037e+00   1.6200981e-03
   4.1655507e+00   1.6091011e-03
   4.1750191e+00   1.5981788e-03
   4.1845090e+00   1.5873306e-03
   4.1940206e+00   1.5765561e-03
   4.2035537e+00   1.5658547e-03
   4.2131085e+00   1.5552260e-03
   4.2226851e+00   1.5446694e-03
   4.2322834e+00   1.5341844e-03
   4.2419035e+00   1.5237707e-03
   4.2515455e+00   1.5134276e-03
   4.2612094e+00   1.5031547e-03
   4.2708953e+00   1.4929516e-03
   4.2806032e+00   1.4828177e-03
   4.2903331e+00   1.4727526e-03
   4.3000852e+00   1.4627559e-03
   4.3098594e+00   1.4528270e-03
   4.3196559e+00   1.4429655e-03
   4.3294746e+00   1.4331709e-03
   4.3393156e+00   1.4234428e-03
   4.3491791e+00   1.4137808e-03
   4.3590649e+00   1.4041843e-03
   4.3689732e+00   1.3946530e-03
   4.3789040e+00   1.3851864e-03
   4.3888574e+00   1.3757841e-03
   4.3988334e+00   1.3664455e-03
   4.4088321e+00   1.3571704e-03
   4.4188535e+00   1.3479582e-03
   4.4288977e+00   1.3388086e-03
   4.4389648e+00   1.3297210e-03
   4.4490547e+00   1.3206952e-03
   4.4591675e+00   1.3117306e-03
   4.4693034e+00   1.3028269e-03
   4.4794623e+00   1.2939836e-03
   4.4896442e+00   1.2852003e-03
   4.4998493e+00   1.2764767e-03
   4.5100776e+00   1.2678122e-03
   4.5203292e+00   1.2592066e-03
   4.5306041e+00   1.2506594e-03
   4.5409023e+00   1.2421703e-03
   4.5512239e+00   1.2337387e-03
   4.5615690e+00   1.2253644e-03
   4.5719376e+00   1.2170469e-03
   4.5823298e+00   1.2087859e-03
   4.5927455e+00   1.2005810e-03
   4.6031850e+00   1.1924317e-03
   4.6136482e+00   1.1843378e-03
   4.6241352e+00   1.1762988e-03
   4.6346460e+00   1.1683144e-03
   4.6451807e+00   1.1603842e-03
   4.6557394e+00   1.1525078e-03
   4.6663220e+00   1.1446849e-03
   4.6769287e+00   1.1369151e-03
   4.6875595e+00   1.1291980e-03
   4.6982145e+00   1.1215333e-03
   4.7088937e+00   1.1139207e-03
   4.7195972e+00   1.1063597e-03
   4.7303250e+00   1.0988500e-03
   4.7410772e+00   1.0913913e-03
   4.7518538e+00   1.0839833e-03
   4.7626549e+00   1.0766255e-03
   4.7734806e+00   1.0693177e-03
   4.7843309e+00   1.0620595e-03
   4.7952058e+00   1.0548505e-03
   4.8061055e+00   1.0476905e-03
   4.8170299e+00   1.0405791e-03
   4.8279792e+00   1.0335160e-03
   4.8389534e+00   1.0265008e-03
   4.8499525e+00   1.0195332e-03
   4.8609766e+00   1.0126129e-03
   4.8720257e+00   1.0057396e-03
   4.8831000e+00   9.9891297e-04
   4.8941995e+00   9.9213266e-04
   4.9053241e+00   9.8539838e-04
   4.9164741e+00   9.7870981e-04
   4.9276494e+00   9.7206664e-04
   4.9388501e+00   9.6546857e-04
   4.9500763e+00   9.5891528e-04
   4.9613280e+00   9.5240648e-04
   4.9726052e+00   9.4594186e-04
   4.9839081e+00   9.3952112e-04
   4.9952367e+00   9.3314397e-04
   5.0065911e+00   9.2681010e-04
   5.0179712e+00   9.2051923e-04
   5.0293772e+00   9.1427107e-04
   5.0408092e+00   9.0806531e-04
   5.0522671e+00   9.0190168e-04
   5.0637511e+00   8.9577989e-04
   5.0752612e+00   8.8969965e-04
   5.0867974e+00   8.8366069e-04
   5.0983599e+00   8.7766272e-04
   5.1099486e+00   8.7170546e-04
   5.1215637e+00   8.6578864e-04
   5.1332052e+00   8.5991199e-04
   5.1448731e+00   8.5407522e-04
   5.1565676e+00   8.4827808e-04
   5.1682886e+00   8.4252029e-04
   5.1800363e+00   8.3680158e-04
   5.1918107e+00   8.3112169e-04
   5.2036119e+00   8.2548035e-04
   5.2154399e+00   8.1987731e-04
   5.2272948e+00   8.1431230e-04
   5.2391766e+00   8.0878507e-04
   5.2510854e+00   8.0329536e-04
   5.2630213e+00   7.9784291e-04
   5.2749843e+00   7.9242747e-04
   5.2869745e+00   7.8704879e-04
   5.2989920e+00   7.8170662e-04
   5.3110368e+00   7.7640072e-04
   5.3231089e+00   7.7113083e-04
   5.3352086e+00   7.6589671e-04
   5.3473357e+00   7.6069813e-04
   5.3594903e+00   7.5553483e-04
   5.3716726e+00   7.5040658e-04
   5.3838826e+00   7.4531314e-04
   5.3961204e+00   7.4025427e-04
   5.4083859e+00   7.3522974e-04
   5.4206794e+00   7.3023932e-04
   5.4330008e+00   7.2528278e-04
   5.4453502e+00   7.2035988e-04
   5.4577276e+00   7.1547040e-04
   5.4701332e+00   7.1061410e-04
   5.4825670e+00   7.0579077e-04
   5.4950291e+00   7.0100019e-04
   5.5075195e+00   6.9624212e-04
   5.5200382e+00   6.9151634e-04
   5.5325855e+00   6.8682265e-04
   5.5451612e+00   6.8216082e-04
   5.5577656e+00   6.7753063e-04
   5.5703985e+00   6.7293187e-04
   5.5830602e+00   6.6836433e-04
   5.5957507e+00   6.6382779e-04
   5.6084701e+00   6.5932205e-04
   5.6212183e+00   6.5484689e-04
   5.6339955e+00   6.5040211e-04
   5.6468018e+00   6.4598750e-04
   5.6596372e+00   6.4160285e-04
   5.6725017e+00   6.3724797e-04
   5.6853955e+00   6.3292265e-04
   5.6983186e+00   6.2862669e-04
   5.7112710e+00   6.2435989e-04
   5.7242530e+00   6.2012206e-04
   5.7372644e+00   6.1591298e-04
   5.7503054e+00   6.1173249e-04
   5.7633760e+00   6.0758036e-04
   5.7764764e+00   6.0345643e-04
   5.7896065e+00   5.9936048e-04
   5.8027664e+00   5.9529234e-04
   5.8159563e+00   5.9125181e-04
   5.8291762e+00   5.8723871e-04
   5.8424261e+00   5.8325286e-04
   5.8557061e+00   5.7929405e-04
   5.8690164e+00   5.7536212e-04
   5.8823568e+00   5.7145688e-04
   5.8957276e+00   5.6757815e-04
   5.9091288e+00   5.6372574e-04
   5.9225605e+00   5.5989949e-04
   5.9360226e+00   5.5609921e-04
   5.9495154e+00   5.5232472e-04
   5.9630389e+00   5.4857586e-04
   5.9765930e+00   5.4485244e-04
   5.9901780e+00   5.4115430e-04
   6.0037939e+00   5.3748126e-04
   6.0174407e+00   5.3383315e-04
   6.0311186e+00   5.3020981e-04
   6.0448275e+00   5.2661106e-04
   6.0585676e+00   5.2303674e-04
   6.0723390e+00   5.1948668e-04
   6.0861416e+00   5.1596072e-04
   6.0999756e+00   5.1245869e-04
   6.1138410e+00   5.0898043e-04
   6.1277380e+00   5.0552579e-04
   6.1416666e+00   5.0209459e-04
   6.1556268e+00   4.9868669e-04
   6.1696187e+00   4.9530191e-04
   6.1836425e+00   4.9194012e-04
   6.1976981e+00   4.8860114e-04
   6.2117857e+00   4.8528483e-04
   6.2259053e+00   4.8199103e-04
   6.2400570e+00   4.7871958e-04
   6.2542408e+00   4.7547035e-04
   6.2684569e+00   4.7224317e-04
   6.2827053e+00   4.6903789e-04
   6.2969861e+00   4.6585437e-04
   6.3112994e+00   4.6269246e-04
   6.3256452e+00   4.5955202e-04
   6.3400236e+00   4.5643289e-04
   6.3544347e+00   4.5333493e-04
   6.3688785e+00   4.5025800e-04
   6.3833552e+00   4.4720196e-04
   6.3978648e+00   4.4416667e-04
   6.4124073e+00   4.4115197e-04
   6.4269829e+00   4.3815774e-04
   6.4415917e+00   4.3518383e-04
   6.4562337e+00   4.3223011e-04
   6.4709089e+00   4.2929644e-04
   6.4856175e+00   4.2638269e-04
   6.5003595e+00   4.2348871e-04
   6.5151350e+00   4.2061437e-04
   6.5299442e+00   4.1775955e-04
   6.5447869e+00   4.1492411e-04
   6.5596635e+00   4.1210791e-04
   6.5745738e+00   4.0931082e-04
   6.5895180e+00   4.0653273e-04
   6.6044962e+00   4.0377349e-04
   6.6195085e+00   4.0103298e-04
   6.6345548e+00   3.9831107e-04
   6.6496354e+00   3.9560764e-04
   6.6647502e+00   3.9292256e-04
   6.6798994e+00   3.9025571e-04
   6.6950831e+00   3.8760695e-04
   6.7103012e+00   3.8497618e-04
   6.7255540e+00   3.8236327e-04
   6.7408414e+00   3.7976809e-04
   6.7561635e+00   3.7719052e-04
   6.7715205e+00   3.7463046e-04
   6.7869124e+00   3.7208777e-04
   6.8023393e+00   3.6956234e-04
   6.8178012e+00   3.6705405e-04
   6.8332983e+00   3.6456279e-04
   6.8488306e+00   3.6208843e-04
   6.8643983e+00   3.5963088e-04
   6.8800013e+00   3.5719000e-04
   6.8956397e+00   3.5476570e-04
   6.9113138e+00   3.5235785e-04
   6.9270234e+00   3.4996634e-04
   6.9427688e+00   3.4759107e-04
   6.9585499e+00   3.4523192e-04
   6.9743669e+00   3.4288878e-04
   6.9902199e+00   3.4056155e-04
   7.0061089e+00   3.3825011e-04
   7.0220340e+00   3.3595437e-04
   7.0379953e+00   3.3367421e-04
   7.0539929e+00   3.3140952e-04
   7.0700269e+00   3.2916021e-04
   7.0860973e+00   3.2692617e-04
   7.1022043e+00   3.2470729e-04
   7.1183478e+00   3.2250347e-04
   7.1345280e+00   3.2031461e-04
   7.1507451e+00   3.1814061e-04
   7.1669990e+00   3.1598136e-04
   7.1832898e+00   3.1383678e-04
   7.1996176e+00   3.1170674e-04
   7.2159826e+00   3.0959117e-04
   7.2323848e+00   3.0748996e-04
   7.2488242e+00   3.0540301e-04
   7.2653011e+00   3.0333022e-04
   7.2818153e+00   3.0127151e-04
   7.2983671e+00   2.9922677e-04
   7.3149566e+00   2.9719591e-04
   7.3315837e+00   2.9517883e-04
   7.3482487e+00   2.9317545e-04
   7.3649515e+00   2.9118566e-04
   7.3816923e+00   2.8920938e-04
   7.3984711e+00   2.8724652e-04
   7.4152881e+00   2.8529698e-04
   7.4321433e+00   2.8336067e-04
   7.4490368e+00   2.8143751e-04
   7.4659687e+00   2.7952740e-04
   7.4829391e+00   2.7763025e-04
   7.4999480e+00   2.7574598e-04
   7.5169957e+00   2.7387450e-04
   7.5340821e+00   2.7201573e-04
   7.5512073e+00   2.7016957e-04
   7.5683714e+00   2.6833595e-04
   7.5855746e+00   2.6651477e-04
   7.6028169e+00   2.6470595e-04
   7.6200983e+00   2.6290941e-04
   7.6374191e+00   2.6112506e-04
   7.6547792e+00   2.5935283e-04
   7.6721787e+00   2.5759262e-04
   7.6896179e+00   2.5584437e-04
   7.7070966e+00   2.5410798e-04
   7.7246151e+00   2.5238337e-04
   7.7421734e+00   2.5067048e-04
   7.7597716e+00   2.4896921e-04
   7.7774099e+00   2.4727948e-04
   7.7950882e+00   2.4560123e-04
   7.8128067e+00   2.4393437e-04
   7.8305654e+00   2.4227882e-04
   7.8483646e+00   2.4063451e-04
   7.8662042e+00   2.3900136e-04
   7.8840843e+00   2.3737930e-04
   7.9020051e+00   2.3576825e-04
   7.9199666e+00   2.3416813e-04
   7.9379690e+00   2.3257887e-04
   7.9560122e+00   2.3100040e-04
   7.9740965e+00   2.2943265e-04
   7.9922219e+00   2.2787554e-04
   8.0103885e+00   2.2632899e-04
   8.0285964e+00   2.2479294e-04
   8.0468457e+00   2.2326732e-04
   8.0651364e+00   2.2175206e-04
   8.0834687e+00   2.2024708e-04
   8.1018427e+00   2.1875232e-04
   8.1202585e+00   2.1726770e-04
   8.1387161e+00   2.1579316e-04
   8.1572157e+00   2.1432863e-04
   8.1757573e+00   2.1287403e-04
   8.1943411e+00   2.1142932e-04
   8.2129671e+00   2.0999441e-04
   8.2316354e+00   2.0856923e-04
   8.2503462e+00   2.0715374e-04
   8.2690995e+00   2.0574785e-04
   8.2878955e+00   2.0435150e-04
   8.3067341e+00   2.0296463e-04
   8.3256156e+00   2.0158717e-04
   8.3445400e+00   2.0021907e-04
   8.3635075e+00   1.9886025e-04
   8.3825180e+00   1.9751065e-04
   8.4015717e+00   1.9617022e-04
   8.4206688e+00   1.9483888e-04
   8.4398093e+00   1.9351658e-04
   8.4589932e+00   1.9220325e-04
   8.4782208e+00   1.9089884e-04
   8.4974921e+00   1.8960329e-04
   8.5168072e+00   1.8831652e-04
   8.5361661e+00   1.8703849e-04
   8.5555691e+00   1.8576914e-04
   8.5750162e+00   1.8450840e-04
   8.5945075e+00   1.8325622e-04
   8.6140431e+00   1.8201254e-04
   8.6336232e+00   1.8077730e-04
   8.6532477e+00   1.7955045e-04
   8.6729168e+00   1.7833192e-04
   8.6926306e+00   1.7712166e-04
   8.7123893e+00   1.7591962e-04
   8.7321928e+00   1.7472574e-04
   8.7520414e+00   1.7353996e-04
   8.7719351e+00   1.7236223e-04
   8.7918740e+00   1.7119249e-04
   8.8118582e+00   1.7003069e-04
   8.8318878e+00   1.6887678e-04
   8.8519630e+00   1.6773071e-04
   8.8720838e+00   1.6659241e-04
   8.8922504e+00   1.6546183e-04
   8.9124628e+00   1.6433893e-04
   8.9327211e+00   1.6322366e-04
   8.9530255e+00   1.6211595e-04
   8.9733760e+00   1.6101576e-04
   8.9937728e+00   1.5992304e-04
   9.0142159e+00   1.5883774e-04
   9.0347055e+00   1.5775980e-04
   9.0552417e+00   1.5668918e-04
   9.0758246e+00   1.5562583e-04
   9.0964542e+00   1.5456969e-04
   9.1171308e+00   1.5352072e-04
   9.1378543e+00   1.5247887e-04
   9.1586250e+00   1.5144410e-04
   9.1794428e+00   1.5041635e-04
   9.2003080e+00   1.4939557e-04
   9.2212206e+00   1.4838172e-04
   9.2421808e+00   1.4737476e-04
   9.2631886e+00   1.4637463e-04
   9.2842441e+00   1.4538128e-04
   9.3053475e+00   1.4439468e-04
   9.3264989e+00   1.4341478e-04
   9.3476983e+00   1.4244153e-04
   9.3689459e+00   1.4147488e-04
   9.3902419e+00   1.4051480e-04
   9.4115862e+00   1.3956123e-04
   9.4329791e+00   1.3861413e-04
   9.4544205e+00   1.3767346e-04
   9.4759108e+00   1.3673918e-04
   9.4974498e+00   1.3581124e-04
   9.5190378e+00   1.3488960e-04
   9.5406749e+00   1.3397421e-04
   9.5623612e+00   1.3306503e-04
   9.5840968e+00   1.3216203e-04
   9.6058817e+00   1.3126516e-04
   9.6277162e+00   1.3037437e-04
   9.6496004e+00   1.2948963e-04
   9.6715342e+00   1.2861090e-04
   9.6935179e+00   1.2773813e-04
   9.7155516e+00   1.2687128e-04
   9.7376354e+00   1.2601032e-04
   9.7597694e+00   1.2515520e-04
   9.7819537e+00   1.2430588e-04
   9.8041884e+00   1.2346233e-04
   9.8264736e+00   1.2262451e-04
   9.8488095e+00   1.2179237e-04
   9.8711962e+00   1.2096588e-04
   9.8936338e+00   1.2014500e-04
   9.9161223e+00   1.1932969e-04
   9.9386620e+00   1.1851992e-04
   9.9612529e+00   1.1771564e-04
   9.9838952e+00   1.1691682e-04
   1.0006589e+01   1.1612343e-04
   1.0029334e+01   1.1533542e-04
   1.0052131e+01   1.1455275e-04
   1.0074980e+01   1.1377540e-04
   1.0097881e+01   1.1300333e-04
   1.0120834e+01   1.1223649e-04
   1.0143839e+01   1.1147486e-04
   1.0166896e+01   1.1071840e-04
   1.0190006e+01   1.0996708e-04
   1.0213168e+01   1.0922085e-04
   1.0236383e+01   1.0847969e-04
   1.0259650e+01   1.0774356e-04
   1.0282971e+01   1.0701243e-04
   1.0306344e+01   1.0628626e-04
   1.0329771e+01   1.0556501e-04
   1.0353251e+01   1.0484867e-04
   1.0376784e+01   1.0413718e-04
   1.0400371e+01   1.0343053e-04
   1.0424011e+01   1.0272867e-04
   1.0447706e+01   1.0203157e-04
   1.0471454e+01   1.0133921e-04
   1.0495256e+01   1.0065154e-04
   1.0519112e+01   9.9968546e-05
   1.0543022e+01   9.9290185e-05
   1.0566987e+01   9.8616428e-05
   1.0591006e+01   9.7947244e-05
   1.0615079e+01   9.7282602e-05
   1.0639208e+01   9.6622471e-05
   1.0663391e+01   9.5966820e-05
   1.0687629e+01   9.5315620e-05
   1.0711923e+01   9.4668840e-05
   1.0736271e+01   9.4026450e-05
   1.0760675e+01   9.3388419e-05
   1.0785135e+01   9.2754720e-05
   1.0809649e+01   9.2125321e-05
   1.0834220e+01   9.1500195e-05
   1.0858847e+01   9.0879311e-05
   1.0883529e+01   9.0262642e-05
   1.0908268e+01   8.9650158e-05
   1.0933063e+01   8.9041831e-05
   1.0957914e+01   8.8437633e-05
   1.0982822e+01   8.7837536e-05
   1.1007786e+01   8.7241512e-05
   1.1032807e+01   8.6649534e-05
   1.1057885e+01   8.6061573e-05
   1.1083020e+01   8.5477603e-05
   1.1108212e+01   8.4897597e-05
   1.1133461e+01   8.4321527e-05
   1.1158768e+01   8.3749368e-05
   1.1184132e+01   8.3181091e-05
   1.1209554e+01   8.2616672e-05
   1.1235034e+01   8.2056084e-05
   1.1260572e+01   8.1499300e-05
   1.1286167e+01   8.0946296e-05
   1.1311821e+01   8.0397045e-05
   1.1337533e+01   7.9851522e-05
   1.1363304e+01   7.9309701e-05
   1.1389133e+01   7.8771558e-05
   1.1415021e+01   7.8237068e-05
   1.1440968e+01   7.7706205e-05
   1.1466973e+01   7.7178945e-05
   1.1493038e+01   7.6655264e-05
   1.1519162e+01   7.6135138e-05
   1.1545346e+01   7.5618541e-05
   1.1571589e+01   7.5105451e-05
   1.1597891e+01   7.4595843e-05
   1.1624254e+01   7.4089694e-05
   1.1650676e+01   7.3586981e-05
   1.1677158e+01   7.3087679e-05
   1.1703701e+01   7.2591766e-05
   1.1730304e+01   7.2099219e-05
   1.1756967e+01   7.1610016e-05
   1.1783691e+01   7.1124132e-05
   1.1810476e+01   7.0641546e-05
   1.1837321e+01   7.0162236e-05
   1.1864228e+01   6.9686179e-05
   1.1891196e+01   6.9213353e-05
   1.1918225e+01   6.8743736e-05
   1.1945315e+01   6.8277306e-05
   1.1972468e+01   6.7814042e-05
   1.1999681e+01   6.7353923e-05
   1.2026957e+01   6.6896926e-05
   1.2054295e+01   6.6443031e-05
   1.2081695e+01   6.5992217e-05
   1.2109157e+01   6.5544462e-05
   1.2136681e+01   6.5099747e-05
   1.2164268e+01   6.4658049e-05
   1.2191918e+01   6.4219350e-05
   1.2219631e+01   6.3783628e-05
   1.2247406e+01   6.3350863e-05
   1.2275245e+01   6.2921036e-05
   1.2303147e+01   6.2494126e-05
   1.2331113e+01   6.2070113e-05
   1.2359142e+01   6.1648978e-05
   1.2387234e+01   6.1230702e-05
   1.2415391e+01   6.0815264e-05
   1.2443612e+01   6.0402646e-05
   1.2471896e+01   5.9992828e-05
   1.2500245e+01   5.9585792e-05
   1.2528659e+01   5.9181519e-05
   1.2557137e+01   5.8779989e-05
   1.2585680e+01   5.8381184e-05
   1.2614287e+01   5.7985086e-05
   1.2642960e+01   5.7591677e-05
   1.2671698e+01   5.7200937e-05
   1.2700501e+01   5.6812850e-05
   1.2729370e+01   5.6427396e-05
   1.2758304e+01   5.6044559e-05
   1.2787304e+01   5.5664320e-05
   1.2816370e+01   5.5286661e-05
   1.2845502e+01   5.4911566e-05
   1.2874700e+01   5.4539017e-05
   1.2903965e+01   5.4168996e-05
   1.2933296e+01   5.3801486e-05
   1.2962694e+01   5.3436471e-05
   1.2992159e+01   5.3073933e-05
   1.3021690e+01   5.2713855e-05
   1.3051289e+01   5.2356221e-05
   1.3080955e+01   5.2001015e-05
   1.3110688e+01   5.1648219e-05
   1.3140489e+01   5.1297818e-05
   1.3170358e+01   5.0949795e-05
   1.3200295e+01   5.0604134e-05
   1.3230300e+01   5.0260819e-05
   1.3260373e+01   4.9919834e-05
   1.3290514e+01   4.9581163e-05
   1.3320724e+01   4.9244791e-05
   1.3351002e+01   4.8910701e-05
   1.3381349e+01   4.8578879e-05
   1.3411766e+01   4.8249309e-05
   1.3442251e+01   4.7921976e-05
   1.3472806e+01   4.7596865e-05
   1.3503430e+01   4.7273960e-05
   1.3534124e+01   4.6953246e-05
   1.3564887e+01   4.6634709e-05
   1.3595720e+01   4.6318334e-05
   1.3626624e+01   4.6004106e-05
   1.3657598e+01   4.5692011e-05
   1.3688642e+01   4.5382034e-05
   1.3719757e+01   4.5074160e-05
   1.3750942e+01   4.4768376e-05
   1.3782199e+01   4.4464668e-05
   1.3813526e+01   4.4163020e-05
   1.3844925e+01   4.3863420e-05
   1.3876395e+01   4.3565853e-05
   1.3907936e+01   4.3270306e-05
   1.3939549e+01   4.2976765e-05
   1.3971234e+01   4.2685215e-05
   1.4002991e+01   4.2395645e-05
   1.4034821e+01   4.2108039e-05
   1.4066722e+01   4.1822386e-05
   1.4098696e+01   4.1538671e-05
   1.4130743e+01   4.1256882e-05
   1.4162863e+01   4.0977005e-05
   1.4195056e+01   4.0699028e-05
   1.4227321e+01   4.0422937e-05
   1.4259661e+01   4.0148720e-05
   1.4292073e+01   3.9876364e-05
   1.4324560e+01   3.9605856e-05
   1.4357120e+01   3.9337184e-05
   1.4389754e+01   3.9070336e-05
   1.4422462e+01   3.8805298e-05
   1.4455245e+01   3.8542059e-05
   1.4488102e+01   3.8280607e-05
   1.4521034e+01   3.8020930e-05
   1.4554041e+01   3.7763014e-05
   1.4587123e+01   3.7506849e-05
   1.4620280e+01   3.7252422e-05
   1.4653512e+01   3.6999723e-05
   1.4686820e+01   3.6748738e-05
   1.4720204e+01   3.6499456e-05
   1.4753663e+01   3.6251866e-05
   1.4787199e+01   3.6005957e-05
   1.4820811e+01   3.5761716e-05
   1.4854499e+01   3.5519133e-05
   1.4888264e+01   3.5278197e-05
   1.4922105e+01   3.5038895e-05
   1.4956024e+01   3.4801218e-05
   1.4990019e+01   3.4565153e-05
   1.5024092e+01   3.4330691e-05
   1.5058242e+01   3.4097819e-05
   1.5092470e+01   3.3866528e-05
   1.5126776e+01   3.3636807e-05
   1.5161160e+01   3.3408645e-05
   1.5195621e+01   3.3182031e-05
   1.5230162e+01   3.2956955e-05
   1.5264780e+01   3.2733407e-05
   1.5299478e+01   3.2511376e-05
   1.5334254e+01   3.2290851e-05
   1.5369109e+01   3.2071823e-05
   1.5404044e+01   3.1854282e-05
   1.5439058e+01   3.1638217e-05
   1.5474151e+01   3.1423618e-05
   1.5509324e+01   3.1210475e-05
   1.5544578e+01   3.0998779e-05
   1.5579911e+01   3.0788520e-05
   1.5615325e+01   3.0579688e-05
   1.5650819e+01   3.0372273e-05
   1.5686394e+01   3.0166265e-05
   1.5722049e+01   2.9961655e-05
   1.5757786e+01   2.9758435e-05
   1.5793604e+01   2.9556593e-05
   1.5829503e+01   2.9356121e-05
   1.5865484e+01   2.9157009e-05
   1.5901547e+01   2.8959249e-05
   1.5937692e+01   2.8762830e-05
   1.5973919e+01   2.8567745e-05
   1.6010228e+01   2.8373984e-05
   1.6046620e+01   2.8181537e-05
   1.6083094e+01   2.7990397e-05
   1.6119652e+01   2.7800553e-05
   1.6156292e+01   2.7611998e-05
   1.6193016e+01   2.7424723e-05
   1.6229823e+01   2.7238719e-05
   1.6266714e+01   2.7053976e-05
   1.6303689e+01   2.6870488e-05
   1.6340748e+01   2.6688245e-05
   1.6377891e+01   2.6507238e-05
   1.6415118e+01   2.6327460e-05
   1.6452431e+01   2.6148902e-05
   1.6489827e+01   2.5971555e-05
   1.6527309e+01   2.5795412e-05
   1.6564877e+01   2.5620464e-05
   1.6602529e+01   2.5446704e-05
   1.6640267e+01   2.5274123e-05
   1.6678091e+01   2.5102713e-05
   1.6716001e+01   2.4932466e-05
   1.6753997e+01   2.4763374e-05
   1.6792079e+01   2.4595430e-05
   1.6830248e+01   2.4428626e-05
   1.6868504e+01   2.4262954e-05
   1.6906847e+01   2.4098405e-05
   1.6945277e+01   2.3934974e-05
   1.6983794e+01   2.3772652e-05
   1.7022398e+01   2.3611431e-05
   1.7061091e+01   2.3451304e-05
   1.7099871e+01   2.3292264e-05
   1.7138740e+01   2.3134303e-05
   1.7177697e+01   2.2977414e-05
   1.7216742e+01   2.2821589e-05
   1.7255877e+01   2.2666822e-05
   1.7295100e+01   2.2513106e-05
   1.7334412e+01   2.2360432e-05
   1.7373814e+01   2.2208795e-05
   1.7413305e+01   2.2058186e-05
   1.7452886e+01   2.1908600e-05
   1.7492557e+01   2.1760028e-05
   1.7532318e+01   2.1612465e-05
   1.7572170e+01   2.1465903e-05
   1.7612112e+01   2.1320336e-05
   1.7652145e+01   2.1175756e-05
   1.7692269e+01   2.1032158e-05
   1.7732484e+01   2.0889534e-05
   1.7772790e+01   2.0747878e-05
   1.7813189e+01   2.0607183e-05
   1.7853679e+01   2.0467443e-05
   1.7894261e+01   2.0328651e-05
   1.7934935e+01   2.0190801e-05
   1.7975702e+01   2.0053886e-05
   1.8016561e+01   1.9917901e-05
   1.8057513e+01   1.9782838e-05
   1.8098558e+01   1.9648692e-05
   1.8139697e+01   1.9515456e-05
   1.8180929e+01   1.9383124e-05
   1.8222255e+01   1.9251690e-05
   1.8263675e+01   1.9121148e-05
   1.8305189e+01   1.8991492e-05
   1.8346797e+01   1.8862716e-05
   1.8388500e+01   1.8734813e-05
   1.8430298e+01   1.8607779e-05
   1.8472190e+01   1.8481606e-05
   1.8514178e+01   1.8356290e-05
   1.8556262e+01   1.8231824e-05
   1.8598441e+01   1.8108202e-05
   1.8640716e+01   1.7985420e-05
   1.8683087e+01   1.7863470e-05
   1.8725554e+01   1.7742348e-05
   1.8768118e+01   1.7622048e-05
   1.8810778e+01   1.7502564e-05
   1.8853536e+01   1.7383891e-05
   1.8896390e+01   1.7266024e-05
   1.8939343e+01   1.7148956e-05
   1.8982392e+01   1.7032682e-05
   1.9025540e+01   1.6917198e-05
   1.9068786e+01   1.6802497e-05
   1.9112130e+01   1.6688574e-05
   1.9155572e+01   1.6575424e-05
   1.9199113e+01   1.6463043e-05
   1.9242754e+01   1.6351423e-05
   1.9286493e+01   1.6240562e-05
   1.9330332e+01   1.6130452e-05
   1.9374270e+01   1.6021089e-05
   1.9418309e+01   1.5912469e-05
   1.9462447e+01   1.5804586e-05
   1.9506686e+01   1.5697434e-05
   1.9551025e+01   1.5591010e-05
   1.9595465e+01   1.5485308e-05
   1.9640007e+01   1.5380323e-05
   1.9684649e+01   1.5276050e-05
   1.9729393e+01   1.5172485e-05
   1.9774238e+01   1.5069623e-05
   1.9819186e+01   1.4967459e-05
   1.9864236e+01   1.4865988e-05
   1.9909388e+01   1.4765205e-05
   1.9954642e+01   1.4665106e-05
   2.0000000e+01   1.4565687e-05


==> data_b_gamma_1.dat <==
   2.0700000e+00   1.0138643e-01
   2.0747052e+00   1.0065541e-01
   2.0794211e+00   9.9929730e-02
   2.0841476e+00   9.9209362e-02
   2.0888850e+00   9.8494265e-02
   2.0936331e+00   9.7784398e-02
   2.0983920e+00   9.7079724e-02
   2.1031617e+00   9.6380202e-02
   2.1079423e+00   9.5685795e-02
   2.1127337e+00   9.4996466e-02
   2.1175360e+00   9.4312175e-02
   2.1223492e+00   9.3632886e-02
   2.1271734e+00   9.2958562e-02
   2.1320085e+00   9.2289165e-02
   2.1368547e+00   9.1624659e-02
   2.1417118e+00   9.0965008e-02
   2.1465800e+00   9.0310176e-02
   2.1514592e+00   8.9660126e-02
   2.1563496e+00   8.9014824e-02
   2.1612510e+00   8.8374233e-02
   2.1661636e+00   8.7738320e-02
   2.1710874e+00   8.7107049e-02
   2.1760223e+00   8.6480386e-02
   2.1809685e+00   8.5858296e-02
   2.1859259e+00   8.5240746e-02
   2.1908946e+00   8.4627703e-02
   2.1958746e+00   8.4019132e-02
   2.2008659e+00   8.3415000e-02
   2.2058685e+00   8.2815275e-02
   2.2108825e+00   8.2219924e-02
   2.2159080e+00   8.1628914e-02
   2.2209448e+00   8.1042213e-02
   2.2259931e+00   8.0459790e-02
   2.2310528e+00   7.9881612e-02
   2.2361241e+00   7.9307649e-02
   2.2412069e+00   7.8737868e-02
   2.2463012e+00   7.8172240e-02
   2.2514071e+00   7.7610732e-02
   2.2565246e+00   7.7053315e-02
   2.2616538e+00   7.6499959e-02
   2.2667946e+00   7.5950633e-02
   2.2719471e+00   7.5405307e-02
   2.2771113e+00   7.4863952e-02
   2.2822873e+00   7.4326539e-02
   2.2874750e+00   7.3793038e-02
   2.2926745e+00   7.3263420e-02
   2.2978858e+00   7.2737657e-02
   2.3031090e+00   7.2215720e-02
   2.3083440e+00   7.1697581e-02
   2.3135910e+00   7.1183212e-02
   2.3188499e+00   7.0672585e-02
   2.3241207e+00   7.0165671e-02
   2.3294035e+00   6.9662445e-02
   2.3346983e+00   6.9162878e-02
   2.3400051e+00   6.8666943e-02
   2.3453241e+00   6.8174614e-02
   2.3506551e+00   6.7685864e-02
   2.3559982e+00   6.7200667e-02
   2.3613534e+00   6.6718996e-02
   2.3667209e+00   6.6240825e-02
   2.3721005e+00   6.5766128e-02
   2.3774924e+00   6.5294880e-02
   2.3828965e+00   6.4827056e-02
   2.3883129e+00   6.4362630e-02
   2.3937416e+00   6.3901576e-02
   2.3991827e+00   6.3443871e-02
   2.4046361e+00   6.2989489e-02
   2.4101019e+00   6.2538406e-02
   2.4155802e+00   6.2090598e-02
   2.4210708e+00   6.1646039e-02
   2.4265740e+00   6.1204708e-02
   2.4320897e+00   6.0766578e-02
   2.4376179e+00   6.0331628e-02
   2.4431587e+00   5.9899834e-02
   2.4487121e+00   5.9471172e-02
   2.4542781e+00   5.9045619e-02
   2.4598568e+00   5.8623152e-02
   2.4654481e+00   5.8203749e-02
   2.4710521e+00   5.7787387e-02
   2.4766689e+00   5.7374044e-02
   2.4822985e+00   5.6963697e-02
   2.4879408e+00   5.6556324e-02
   2.4935960e+00   5.6151904e-02
   2.4992640e+00   5.5750414e-02
   2.5049449e+00   5.5351834e-02
   2.5106388e+00   5.4956141e-02
   2.5163455e+00   5.4563315e-02
   2.5220653e+00   5.4173334e-02
   2.5277980e+00   5.3786178e-02
   2.5335438e+00   5.3401825e-02
   2.5393026e+00   5.3020256e-02
   2.5450745e+00   5.2641449e-02
   2.5508596e+00   5.2265384e-02
   2.5566578e+00   5.1892041e-02
   2.5624691e+00   5.1521401e-02
   2.5682937e+00   5.1153443e-02
   2.5741315e+00   5.0788147e-02
   2.5799826e+00   5.0425495e-02
   2.5858470e+00   5.0065465e-02
   2.5917247e+00   4.9708041e-02
   2.5976158e+00   4.9353201e-02
   2.6035203e+00   4.9000928e-02
   2.6094381e+00   4.8651201e-02
   2.6153695e+00   4.8304004e-02
   2.6213143e+00   4.7959317e-02
   2.6272726e+00   4.7617121e-02
   2.6332445e+00   4.7277398e-02
   2.6392300e+00   4.6940131e-02
   2.6452290e+00   4.6605301e-02
   2.6512417e+00   4.6272890e-02
   2.6572681e+00   4.5942881e-02
   2.6633081e+00   4.5615256e-02
   2.6693619e+00   4.5289997e-02
   2.6754295e+00   4.4967088e-02
   2.6815108e+00   4.4646510e-02
   2.6876060e+00   4.4328247e-02
   2.6937150e+00   4.4012282e-02
   2.6998379e+00   4.3698598e-02
   2.7059747e+00   4.3387178e-02
   2.7121255e+00   4.3078006e-02
   2.7182903e+00   4.2771065e-02
   2.7244690e+00   4.2466339e-02
   2.7306618e+00   4.2163812e-02
   2.7368687e+00   4.1863467e-02
   2.7430897e+00   4.1565289e-02
   2.7493248e+00   4.1269262e-02
   2.7555742e+00   4.0975369e-02
   2.7618377e+00   4.0683596e-02
   2.7681154e+00   4.0393927e-02
   2.7744074e+00   4.0106346e-02
   2.7807138e+00   3.9820838e-02
   2.7870344e+00   3.9537388e-02
   2.7933694e+00   3.9255981e-02
   2.7997189e+00   3.8976602e-02
   2.8060827e+00   3.8699237e-02
   2.8124610e+00   3.8423869e-02
   2.8188539e+00   3.8150486e-02
   2.8252612e+00   3.7879072e-02
   2.8316831e+00   3.7609613e-02
   2.8381196e+00   3.7342094e-02
   2.8445708e+00   3.7076502e-02
   2.8510366e+00   3.6812822e-02
   2.8575171e+00   3.6551041e-02
   2.8640123e+00   3.6291144e-02
   2.8705223e+00   3.6033118e-02
   2.8770471e+00   3.5776949e-02
   2.8835867e+00   3.5522624e-02
   2.8901412e+00   3.5270129e-02
   2.8967106e+00   3.5019450e-02
   2.9032949e+00   3.4770575e-02
   2.9098942e+00   3.4523491e-02
   2.9165085e+00   3.4278183e-02
   2.9231378e+00   3.4034640e-02
   2.9297822e+00   3.3792848e-02
   2.9364417e+00   3.3552795e-02
   2.9431163e+00   3.3314468e-02
   2.9498061e+00   3.3077854e-02
   2.9565111e+00   3.2842941e-02
   2.9632314e+00   3.2609717e-02
   2.9699669e+00   3.2378169e-02
   2.9767177e+00   3.2148284e-02
   2.9834839e+00   3.1920052e-02
   2.9902655e+00   3.1693459e-02
   2.9970625e+00   3.1468494e-02
   3.0038749e+00   3.1245145e-02
   3.0107028e+00   3.1023400e-02
   3.0175462e+00   3.0803247e-02
   3.0244052e+00   3.0584676e-02
   3.0312798e+00   3.0367674e-02
   3.0381700e+00   3.0152230e-02
   3.0450758e+00   2.9938332e-02
   3.0519974e+00   2.9725970e-02
   3.0589347e+00   2.9515132e-02
   3.0658878e+00   2.9305807e-02
   3.0728566e+00   2.9097984e-02
   3.0798413e+00   2.8891653e-02
   3.0868419e+00   2.8686801e-02
   3.0938584e+00   2.8483419e-02
   3.1008908e+00   2.8281496e-02
   3.1079393e+00   2.8081022e-02
   3.1150037e+00   2.7881984e-02
   3.1220842e+00   2.7684375e-02
   3.1291808e+00   2.7488182e-02
   3.1362936e+00   2.7293395e-02
   3.1434225e+00   2.7100005e-02
   3.1505676e+00   2.6908001e-02
   3.1577289e+00   2.6717373e-02
   3.1649065e+00   2.6528112e-02
   3.1721005e+00   2.6340206e-02
   3.1793108e+00   2.6153647e-02
   3.1865375e+00   2.5968425e-02
   3.1937806e+00   2.5784529e-02
   3.2010401e+00   2.5601950e-02
   3.2083162e+00   2.5420680e-02
   3.2156088e+00   2.5240707e-02
   3.2229180e+00   2.5062023e-02
   3.2302438e+00   2.4884618e-02
   3.2375863e+00   2.4708484e-02
   3.2449454e+00   2.4533610e-02
   3.2523213e+00   2.4359988e-02
   3.2597139e+00   2.4187609e-02
   3.2671233e+00   2.4016464e-02
   3.2745496e+00   2.3846543e-02
   3.2819928e+00   2.3677838e-02
   3.2894529e+00   2.3510340e-02
   3.2969299e+00   2.3344040e-02
   3.3044239e+00   2.3178929e-02
   3.3119350e+00   2.3015000e-02
   3.3194631e+00   2.2852243e-02
   3.3270084e+00   2.2690650e-02
   3.3345708e+00   2.2530212e-02
   3.3421504e+00   2.2370921e-02
   3.3497472e+00   2.2212770e-02
   3.3573613e+00   2.2055748e-02
   3.3649927e+00   2.1899849e-02
   3.3726414e+00   2.1745064e-02
   3.3803076e+00   2.1591385e-02
   3.3879911e+00   2.1438805e-02
   3.3956921e+00   2.1287314e-02
   3.4034106e+00   2.1136906e-02
   3.4111467e+00   2.0987572e-02
   3.4189004e+00   2.0839305e-02
   3.4266716e+00   2.0692096e-02
   3.4344606e+00   2.0545939e-02
   3.4422672e+00   2.0400826e-02
   3.4500916e+00   2.0256749e-02
   3.4579338e+00   2.0113700e-02
   3.4657938e+00   1.9971673e-02
   3.4736716e+00   1.9830659e-02
   3.4815674e+00   1.9690652e-02
   3.4894811e+00   1.9551644e-02
   3.4974128e+00   1.9413628e-02
   3.5053626e+00   1.9276597e-02
   3.5133304e+00   1.9140543e-02
   3.5213163e+00   1.9005460e-02
   3.5293204e+00   1.8871341e-02
   3.5373426e+00   1.8738178e-02
   3.5453831e+00   1.8605965e-02
   3.5534419e+00   1.8474695e-02
   3.5615190e+00   1.8344360e-02
   3.5696145e+00   1.8214956e-02
   3.5777283e+00   1.8086473e-02
   3.5858606e+00   1.7958907e-02
   3.5940114e+00   1.7832250e-02
   3.6021807e+00   1.7706496e-02
   3.6103686e+00   1.7581637e-02
   3.6185751e+00   1.7457669e-02
   3.6268002e+00   1.7334584e-02
   3.6350440e+00   1.7212376e-02
   3.6433066e+00   1.7091038e-02
   3.6515880e+00   1.6970565e-02
   3.6598882e+00   1.6850950e-02
   3.6682072e+00   1.6732187e-02
   3.6765452e+00   1.6614270e-02
   3.6849021e+00   1.6497192e-02
   3.6932780e+00   1.6380948e-02
   3.7016729e+00   1.6265532e-02
   3.7100870e+00   1.6150937e-02
   3.7185201e+00   1.6037158e-02
   3.7269724e+00   1.5924189e-02
   3.7354440e+00   1.5812024e-02
   3.7439348e+00   1.5700657e-02
   3.7524448e+00   1.5590082e-02
   3.7609743e+00   1.5480295e-02
   3.7695231e+00   1.5371288e-02
   3.7780914e+00   1.5263057e-02
   3.7866791e+00   1.5155595e-02
   3.7952863e+00   1.5048898e-02
   3.8039131e+00   1.4942960e-02
   3.8125596e+00   1.4837775e-02
   3.8212256e+00   1.4733338e-02
   3.8299114e+00   1.4629644e-02
   3.8386169e+00   1.4526687e-02
   3.8473422e+00   1.4424462e-02
   3.8560874e+00   1.4322963e-02
   3.8648524e+00   1.4222186e-02
   3.8736373e+00   1.4122125e-02
   3.8824422e+00   1.4022775e-02
   3.8912672e+00   1.3924131e-02
   3.9001121e+00   1.3826188e-02
   3.9089772e+00   1.3728941e-02
   3.9178625e+00   1.3632385e-02
   3.9267679e+00   1.3536514e-02
   3.9356936e+00   1.3441325e-02
   3.9446395e+00   1.3346811e-02
   3.9536058e+00   1.3252969e-02
   3.9625925e+00   1.3159793e-02
   3.9715996e+00   1.3067278e-02
   3.9806272e+00   1.2975421e-02
   3.9896753e+00   1.2884215e-02
   3.9987440e+00   1.2793657e-02
   4.0078332e+00   1.2703742e-02
   4.0169432e+00   1.2614464e-02
   4.0260738e+00   1.2525821e-02
   4.0352252e+00   1.2437806e-02
   4.0443974e+00   1.2350416e-02
   4.0535905e+00   1.2263646e-02
   4.0628044e+00   1.2177491e-02
   4.0720393e+00   1.2091948e-02
   4.0812952e+00   1.2007011e-02
   4.0905721e+00   1.1922677e-02
   4.0998701e+00   1.1838941e-02
   4.1091893e+00   1.1755798e-02
   4.1185296e+00   1.1673245e-02
   4.1278912e+00   1.1591278e-02
   4.1372740e+00   1.1509891e-02
   4.1466782e+00   1.1429082e-02
   4.1561037e+00   1.1348845e-02
   4.1655507e+00   1.1269177e-02
   4.1750191e+00   1.1190073e-02
   4.1845090e+00   1.1111530e-02
   4.1940206e+00   1.1033544e-02
   4.2035537e+00   1.0956110e-02
   4.2131085e+00   1.0879225e-02
   4.2226851e+00   1.0802884e-02
   4.2322834e+00   1.0727084e-02
   4.2419035e+00   1.0651821e-02
   4.2515455e+00   1.0577091e-02
   4.2612094e+00   1.0502891e-02
   4.2708953e+00   1.0429215e-02
   4.2806032e+00   1.0356062e-02
   4.2903331e+00   1.0283426e-02
   4.3000852e+00   1.0211304e-02
   4.3098594e+00   1.0139693e-02
   4.3196559e+00   1.0068589e-02
   4.3294746e+00   9.9979886e-03
   4.3393156e+00   9.9278874e-03
   4.3491791e+00   9.8582823e-03
   4.3590649e+00   9.7891698e-03
   4.3689732e+00   9.7205462e-03
   4.3789040e+00   9.6524081e-03
   4.3888574e+00   9.5847521e-03
   4.3988334e+00   9.5175746e-03
   4.4088321e+00   9.4508723e-03
   4.4188535e+00   9.3846417e-03
   4.4288977e+00   9.3188795e-03
   4.4389648e+00   9.2535824e-03
   4.4490547e+00   9.1887470e-03
   4.4591675e+00   9.1243699e-03
   4.4693034e+00   9.0604480e-03
   4.4794623e+00   8.9969780e-03
   4.4896442e+00   8.9339566e-03
   4.4998493e+00   8.8713807e-03
   4.5100776e+00   8.8092470e-03
   4.5203292e+00   8.7475524e-03
   4.5306041e+00   8.6862938e-03
   4.5409023e+00   8.6254680e-03
   4.5512239e+00   8.5650720e-03
   4.5615690e+00   8.5051026e-03
   4.5719376e+00   8.4455569e-03
   4.5823298e+00   8.3864318e-03
   4.5927455e+00   8.3277243e-03
   4.6031850e+00   8.2694314e-03
   4.6136482e+00   8.2115502e-03
   4.6241352e+00   8.1540777e-03
   4.6346460e+00   8.0970110e-03
   4.6451807e+00   8.0403472e-03
   4.6557394e+00   7.9840835e-03
   4.6663220e+00   7.9282170e-03
   4.6769287e+00   7.8727447e-03
   4.6875595e+00   7.8176641e-03
   4.6982145e+00   7.7629721e-03
   4.7088937e+00   7.7086662e-03
   4.7195972e+00   7.6547434e-03
   4.7303250e+00   7.6012011e-03
   4.7410772e+00   7.5480366e-03
   4.7518538e+00   7.4952472e-03
   4.7626549e+00   7.4428302e-03
   4.7734806e+00   7.3907829e-03
   4.7843309e+00   7.3391027e-03
   4.7952058e+00   7.2877870e-03
   4.8061055e+00   7.2368332e-03
   4.8170299e+00   7.1862387e-03
   4.8279792e+00   7.1360010e-03
   4.8389534e+00   7.0861175e-03
   4.8499525e+00   7.0365857e-03
   4.8609766e+00   6.9874030e-03
   4.8720257e+00   6.9385671e-03
   4.8831000e+00   6.8900753e-03
   4.8941995e+00   6.8419254e-03
   4.9053241e+00   6.7941148e-03
   4.9164741e+00   6.7466411e-03
   4.9276494e+00   6.6995019e-03
   4.9388501e+00   6.6526949e-03
   4.9500763e+00   6.6062177e-03
   4.9613280e+00   6.5600678e-03
   4.9726052e+00   6.5142431e-03
   4.9839081e+00   6.4687412e-03
   4.9952367e+00   6.4235598e-03
   5.0065911e+00   6.3786965e-03
   5.0179712e+00   6.3341492e-03
   5.0293772e+00   6.2899156e-03
   5.0408092e+00   6.2459935e-03
   5.0522671e+00   6.2023806e-03
   5.0637511e+00   6.1590748e-03
   5.0752612e+00   6.1160738e-03
   5.0867974e+00   6.0733756e-03
   5.0983599e+00   6.0309779e-03
   5.1099486e+00   5.9888785e-03
   5.1215637e+00   5.9470755e-03
   5.1332052e+00   5.9055667e-03
   5.1448731e+00   5.8643499e-03
   5.1565676e+00   5.8234232e-03
   5.1682886e+00   5.7827844e-03
   5.1800363e+00   5.7424315e-03
   5.1918107e+00   5.7023625e-03
   5.2036119e+00   5.6625753e-03
   5.2154399e+00   5.6230680e-03
   5.2272948e+00   5.5838386e-03
   5.2391766e+00   5.5448850e-03
   5.2510854e+00   5.5062054e-03
   5.2630213e+00   5.4677978e-03
   5.2749843e+00   5.4296602e-03
   5.2869745e+00   5.3917908e-03
   5.2989920e+00   5.3541876e-03
   5.3110368e+00   5.3168488e-03
   5.3231089e+00   5.2797724e-03
   5.3352086e+00   5.2429566e-03
   5.3473357e+00   5.2063996e-03
   5.3594903e+00   5.1700995e-03
   5.3716726e+00   5.1340545e-03
   5.3838826e+00   5.0982628e-03
   5.3961204e+00   5.0627225e-03
   5.4083859e+00   5.0274320e-03
   5.4206794e+00   4.9923894e-03
   5.4330008e+00   4.9575929e-03
   5.4453502e+00   4.9230409e-03
   5.4577276e+00   4.8887316e-03
   5.4701332e+00   4.8546633e-03
   5.4825670e+00   4.8208342e-03
   5.4950291e+00   4.7872427e-03
   5.5075195e+00   4.7538871e-03
   5.5200382e+00   4.7207657e-03
   5.5325855e+00   4.6878768e-03
   5.5451612e+00   4.6552188e-03
   5.5577656e+00   4.6227901e-03
   5.5703985e+00   4.5905891e-03
   5.5830602e+00   4.5586140e-03
   5.5957507e+00   4.5268634e-03
   5.6084701e+00   4.4953357e-03
   5.6212183e+00   4.4640292e-03
   5.6339955e+00   4.4329423e-03
   5.6468018e+00   4.4020736e-03
   5.6596372e+00   4.3714215e-03
   5.6725017e+00   4.3409845e-03
   5.6853955e+00   4.3107609e-03
   5.6983186e+00   4.2807494e-03
   5.7112710e+00   4.2509485e-03
   5.7242530e+00   4.2213565e-03
   5.7372644e+00   4.1919721e-03
   5.7503054e+00   4.1627938e-03
   5.7633760e+00   4.1338200e-03
   5.7764764e+00   4.1050495e-03
   5.7896065e+00   4.0764807e-03
   5.8027664e+00   4.0481122e-03
   5.8159563e+00   4.0199426e-03
   5.8291762e+00   3.9919704e-03
   5.8424261e+00   3.9641944e-03
   5.8557061e+00   3.9366130e-03
   5.8690164e+00   3.9092250e-03
   5.8823568e+00   3.8820289e-03
   5.8957276e+00   3.8550234e-03
   5.9091288e+00   3.8282071e-03
   5.9225605e+00   3.8015788e-03
   5.9360226e+00   3.7751370e-03
   5.9495154e+00   3.7488805e-03
   5.9630389e+00   3.7228080e-03
   5.9765930e+00   3.6969181e-03
   5.9901780e+00   3.6712095e-03
   6.0037939e+00   3.6456811e-03
   6.0174407e+00   3.6203314e-03
   6.0311186e+00   3.5951593e-03
   6.0448275e+00   3.5701635e-03
   6.0585676e+00   3.5453427e-03
   6.0723390e+00   3.5206957e-03
   6.0861416e+00   3.4962213e-03
   6.0999756e+00   3.4719182e-03
   6.1138410e+00   3.4477853e-03
   6.1277380e+00   3.4238213e-03
   6.1416666e+00   3.4000251e-03
   6.1556268e+00   3.3763955e-03
   6.1696187e+00   3.3529312e-03
   6.1836425e+00   3.3296311e-03
   6.1976981e+00   3.3064942e-03
   6.2117857e+00   3.2835191e-03
   6.2259053e+00   3.2607048e-03
   6.2400570e+00   3.2380501e-03
   6.2542408e+00   3.2155540e-03
   6.2684569e+00   3.1932152e-03
   6.2827053e+00   3.1710327e-03
   6.2969861e+00   3.1490054e-03
   6.3112994e+00   3.1271322e-03
   6.3256452e+00   3.1054119e-03
   6.3400236e+00   3.0838436e-03
   6.3544347e+00   3.0624261e-03
   6.3688785e+00   3.0411584e-03
   6.3833552e+00   3.0200394e-03
   6.3978648e+00   2.9990681e-03
   6.4124073e+00   2.9782434e-03
   6.4269829e+00   2.9575643e-03
   6.4415917e+00   2.9370298e-03
   6.4562337e+00   2.9166388e-03
   6.4709089e+00   2.8963904e-03
   6.4856175e+00   2.8762835e-03
   6.5003595e+00   2.8563171e-03
   6.5151350e+00   2.8364903e-03
   6.5299442e+00   2.8168021e-03
   6.5447869e+00   2.7972514e-03
   6.5596635e+00   2.7778373e-03
   6.5745738e+00   2.7585589e-03
   6.5895180e+00   2.7394152e-03
   6.6044962e+00   2.7204053e-03
   6.6195085e+00   2.7015281e-03
   6.6345548e+00   2.6827828e-03
   6.6496354e+00   2.6641685e-03
   6.6647502e+00   2.6456842e-03
   6.6798994e+00   2.6273290e-03
   6.6950831e+00   2.6091019e-03
   6.7103012e+00   2.5910022e-03
   6.7255540e+00   2.5730289e-03
   6.7408414e+00   2.5551810e-03
   6.7561635e+00   2.5374578e-03
   6.7715205e+00   2.5198584e-03
   6.7869124e+00   2.5023818e-03
   6.8023393e+00   2.4850272e-03
   6.8178012e+00   2.4677937e-03
   6.8332983e+00   2.4506806e-03
   6.8488306e+00   2.4336869e-03
   6.8643983e+00   2.4168118e-03
   6.8800013e+00   2.4000545e-03
   6.8956397e+00   2.3834142e-03
   6.9113138e+00   2.3668899e-03
   6.9270234e+00   2.3504810e-03
   6.9427688e+00   2.3341866e-03
   6.9585499e+00   2.3180058e-03
   6.9743669e+00   2.3019380e-03
   6.9902199e+00   2.2859822e-03
   7.0061089e+00   2.2701378e-03
   7.0220340e+00   2.2544039e-03
   7.0379953e+00   2.2387797e-03
   7.0539929e+00   2.2232645e-03
   7.0700269e+00   2.2078575e-03
   7.0860973e+00   2.1925580e-03
   7.1022043e+00   2.1773651e-03
   7.1183478e+00   2.1622782e-03
   7.1345280e+00   2.1472965e-03
   7.1507451e+00   2.1324193e-03
   7.1669990e+00   2.1176458e-03
   7.1832898e+00   2.1029753e-03
   7.1996176e+00   2.0884070e-03
   7.2159826e+00   2.0739403e-03
   7.2323848e+00   2.0595745e-03
   7.2488242e+00   2.0453088e-03
   7.2653011e+00   2.0311425e-03
   7.2818153e+00   2.0170750e-03
   7.2983671e+00   2.0031054e-03
   7.3149566e+00   1.9892333e-03
   7.3315837e+00   1.9754578e-03
   7.3482487e+00   1.9617783e-03
   7.3649515e+00   1.9481941e-03
   7.3816923e+00   1.9347045e-03
   7.3984711e+00   1.9213090e-03
   7.4152881e+00   1.9080067e-03
   7.4321433e+00   1.8947971e-03
   7.4490368e+00   1.8816795e-03
   7.4659687e+00   1.8686533e-03
   7.4829391e+00   1.8557179e-03
   7.4999480e+00   1.8428725e-03
   7.5169957e+00   1.8301165e-03
   7.5340821e+00   1.8174494e-03
   7.5512073e+00   1.8048705e-03
   7.5683714e+00   1.7923792e-03
   7.5855746e+00   1.7799749e-03
   7.6028169e+00   1.7676569e-03
   7.6200983e+00   1.7554247e-03
   7.6374191e+00   1.7432777e-03
   7.6547792e+00   1.7312152e-03
   7.6721787e+00   1.7192366e-03
   7.6896179e+00   1.7073415e-03
   7.7070966e+00   1.6955291e-03
   7.7246151e+00   1.6837990e-03
   7.7421734e+00   1.6721505e-03
   7.7597716e+00   1.6605830e-03
   7.7774099e+00   1.6490961e-03
   7.7950882e+00   1.6376890e-03
   7.8128067e+00   1.6263614e-03
   7.8305654e+00   1.6151125e-03
   7.8483646e+00   1.6039419e-03
   7.8662042e+00   1.5928491e-03
   7.8840843e+00   1.5818334e-03
   7.9020051e+00   1.5708943e-03
   7.9199666e+00   1.5600313e-03
   7.9379690e+00   1.5492439e-03
   7.9560122e+00   1.5385315e-03
   7.9740965e+00   1.5278936e-03
   7.9922219e+00   1.5173297e-03
   8.0103885e+00   1.5068392e-03
   8.0285964e+00   1.4964217e-03
   8.0468457e+00   1.4860767e-03
   8.0651364e+00   1.4758035e-03
   8.0834687e+00   1.4656018e-03
   8.1018427e+00   1.4554710e-03
   8.1202585e+00   1.4454107e-03
   8.1387161e+00   1.4354203e-03
   8.1572157e+00   1.4254993e-03
   8.1757573e+00   1.4156473e-03
   8.1943411e+00   1.4058637e-03
   8.2129671e+00   1.3961482e-03
   8.2316354e+00   1.3865002e-03
   8.2503462e+00   1.3769192e-03
   8.2690995e+00   1.3674048e-03
   8.2878955e+00   1.3579566e-03
   8.3067341e+00   1.3485739e-03
   8.3256156e+00   1.3392565e-03
   8.3445400e+00   1.3300038e-03
   8.3635075e+00   1.3208154e-03
   8.3825180e+00   1.3116908e-03
   8.4015717e+00   1.3026296e-03
   8.4206688e+00   1.2936314e-03
   8.4398093e+00   1.2846956e-03
   8.4589932e+00   1.2758220e-03
   8.4782208e+00   1.2670099e-03
   8.4974921e+00   1.2582591e-03
   8.5168072e+00   1.2495690e-03
   8.5361661e+00   1.2409393e-03
   8.5555691e+00   1.2323695e-03
   8.5750162e+00   1.2238592e-03
   8.5945075e+00   1.2154080e-03
   8.6140431e+00   1.2070155e-03
   8.6336232e+00   1.1986812e-03
   8.6532477e+00   1.1904048e-03
   8.6729168e+00   1.1821859e-03
   8.6926306e+00   1.1740240e-03
   8.7123893e+00   1.1659188e-03
   8.7321928e+00   1.1578698e-03
   8.7520414e+00   1.1498767e-03
   8.7719351e+00   1.1419391e-03
   8.7918740e+00   1.1340566e-03
   8.8118582e+00   1.1262288e-03
   8.8318878e+00   1.1184553e-03
   8.8519630e+00   1.1107357e-03
   8.8720838e+00   1.1030697e-03
   8.8922504e+00   1.0954569e-03
   8.9124628e+00   1.0878969e-03
   8.9327211e+00   1.0803893e-03
   8.9530255e+00   1.0729339e-03
   8.9733760e+00   1.0655302e-03
   8.9937728e+00   1.0581778e-03
   9.0142159e+00   1.0508764e-03
   9.0347055e+00   1.0436257e-03
   9.0552417e+00   1.0364252e-03
   9.0758246e+00   1.0292747e-03
   9.0964542e+00   1.0221738e-03
   9.1171308e+00   1.0151222e-03
   9.1378543e+00   1.0081194e-03
   9.1586250e+00   1.0011652e-03
   9.1794428e+00   9.9425925e-04
   9.2003080e+00   9.8740115e-04
   9.2212206e+00   9.8059061e-04
   9.2421808e+00   9.7382729e-04
   9.2631886e+00   9.6711085e-04
   9.2842441e+00   9.6044098e-04
   9.3053475e+00   9.5381735e-04
   9.3264989e+00   9.4723963e-04
   9.3476983e+00   9.4070750e-04
   9.3689459e+00   9.3422065e-04
   9.3902419e+00   9.2777876e-04
   9.4115862e+00   9.2138152e-04
   9.4329791e+00   9.1502861e-04
   9.4544205e+00   9.0871973e-04
   9.4759108e+00   9.0245457e-04
   9.4974498e+00   8.9623282e-04
   9.5190378e+00   8.9005419e-04
   9.5406749e+00   8.8391836e-04
   9.5623612e+00   8.7782505e-04
   9.5840968e+00   8.7177395e-04
   9.6058817e+00   8.6576478e-04
   9.6277162e+00   8.5979723e-04
   9.6496004e+00   8.5387103e-04
   9.6715342e+00   8.4798588e-04
   9.6935179e+00   8.4214149e-04
   9.7155516e+00   8.3633758e-04
   9.7376354e+00   8.3057387e-04
   9.7597694e+00   8.2485008e-04
   9.7819537e+00   8.1916593e-04
   9.8041884e+00   8.1352114e-04
   9.8264736e+00   8.0791545e-04
   9.8488095e+00   8.0234857e-04
   9.8711962e+00   7.9682024e-04
   9.8936338e+00   7.9133018e-04
   9.9161223e+00   7.8587814e-04
   9.9386620e+00   7.8046385e-04
   9.9612529e+00   7.7508704e-04
   9.9838952e+00   7.6974746e-04
   1.0006589e+01   7.6444483e-04
   1.0029334e+01   7.5917892e-04
   1.0052131e+01   7.5394945e-04
   1.0074980e+01   7.4875619e-04
   1.0097881e+01   7.4359886e-04
   1.0120834e+01   7.3847723e-04
   1.0143839e+01   7.3339105e-04
   1.0166896e+01   7.2834007e-04
   1.0190006e+01   7.2332404e-04
   1.0213168e+01   7.1834273e-04
   1.0236383e+01   7.1339588e-04
   1.0259650e+01   7.0848326e-04
   1.0282971e+01   7.0360463e-04
   1.0306344e+01   6.9875976e-04
   1.0329771e+01   6.9394841e-04
   1.0353251e+01   6.8917034e-04
   1.0376784e+01   6.8442533e-04
   1.0400371e+01   6.7971314e-04
   1.0424011e+01   6.7503355e-04
   1.0447706e+01   6.7038633e-04
   1.0471454e+01   6.6577125e-04
   1.0495256e+01   6.6118810e-04
   1.0519112e+01   6.5663664e-04
   1.0543022e+01   6.5211666e-04
   1.0566987e+01   6.4762794e-04
   1.0591006e+01   6.4317026e-04
   1.0615079e+01   6.3874341e-04
   1.0639208e+01   6.3434717e-04
   1.0663391e+01   6.2998133e-04
   1.0687629e+01   6.2564567e-04
   1.0711923e+01   6.2133999e-04
   1.0736271e+01   6.1706408e-04
   1.0760675e+01   6.1281773e-04
   1.0785135e+01   6.0860074e-04
   1.0809649e+01   6.0441290e-04
   1.0834220e+01   6.0025401e-04
   1.0858847e+01   5.9612387e-04
   1.0883529e+01   5.9202228e-04
   1.0908268e+01   5.8794903e-04
   1.0933063e+01   5.8390394e-04
   1.0957914e+01   5.7988681e-04
   1.0982822e+01   5.7589744e-04
   1.1007786e+01   5.7193564e-04
   1.1032807e+01   5.6800122e-04
   1.1057885e+01   5.6409398e-04
   1.1083020e+01   5.6021375e-04
   1.1108212e+01   5.5636032e-04
   1.1133461e+01   5.5253352e-04
   1.1158768e+01   5.4873316e-04
   1.1184132e+01   5.4495906e-04
   1.1209554e+01   5.4121104e-04
   1.1235034e+01   5.3748890e-04
   1.1260572e+01   5.3379248e-04
   1.1286167e+01   5.3012159e-04
   1.1311821e+01   5.2647606e-04
   1.1337533e+01   5.2285571e-04
   1.1363304e+01   5.1926037e-04
   1.1389133e+01   5.1568986e-04
   1.1415021e+01   5.1214401e-04
   1.1440968e+01   5.0862265e-04
   1.1466973e+01   5.0512561e-04
   1.1493038e+01   5.0165272e-04
   1.1519162e+01   4.9820381e-04
   1.1545346e+01   4.9477871e-04
   1.1571589e+01   4.9137727e-04
   1.1597891e+01   4.8799931e-04
   1.1624254e+01   4.8464468e-04
   1.1650676e+01   4.8131320e-04
   1.1677158e+01   4.7800473e-04
   1.1703701e+01   4.7471910e-04
   1.1730304e+01   4.7145615e-04
   1.1756967e+01   4.6821573e-04
   1.1783691e+01   4.6499767e-04
   1.1810476e+01   4.6180183e-04
   1.1837321e+01   4.5862805e-04
   1.1864228e+01   4.5547617e-04
   1.1891196e+01   4.5234605e-04
   1.1918225e+01   4.4923753e-04
   1.1945315e+01   4.4615046e-04
   1.1972468e+01   4.4308470e-04
   1.1999681e+01   4.4004010e-04
   1.2026957e+01   4.3701650e-04
   1.2054295e+01   4.3401377e-04
   1.2081695e+01   4.3103176e-04
   1.2109157e+01   4.2807032e-04
   1.2136681e+01   4.2512932e-04
   1.2164268e+01   4.2220861e-04
   1.2191918e+01   4.1930805e-04
   1.2219631e+01   4.1642750e-04
   1.2247406e+01   4.1356683e-04
   1.2275245e+01   4.1072588e-04
   1.2303147e+01   4.0790454e-04
   1.2331113e+01   4.0510266e-04
   1.2359142e+01   4.0232010e-04
   1.2387234e+01   3.9955673e-04
   1.2415391e+01   3.9681243e-04
   1.2443612e+01   3.9408705e-04
   1.2471896e+01   3.9138047e-04
   1.2500245e+01   3.8869256e-04
   1.2528659e+01   3.8602318e-04
   1.2557137e+01   3.8337221e-04
   1.2585680e+01   3.8073952e-04
   1.2614287e+01   3.7812499e-04
   1.2642960e+01   3.7552848e-04
   1.2671698e+01   3.7294988e-04
   1.2700501e+01   3.7038905e-04
   1.2729370e+01   3.6784589e-04
   1.2758304e+01   3.6532025e-04
   1.2787304e+01   3.6281203e-04
   1.2816370e+01   3.6032110e-04
   1.2845502e+01   3.5784734e-04
   1.2874700e+01   3.5539063e-04
   1.2903965e+01   3.5295086e-04
   1.2933296e+01   3.5052790e-04
   1.2962694e+01   3.4812165e-04
   1.2992159e+01   3.4573198e-04
   1.3021690e+01   3.4335878e-04
   1.3051289e+01   3.4100194e-04
   1.3080955e+01   3.3866134e-04
   1.3110688e+01   3.3633687e-04
   1.3140489e+01   3.3402842e-04
   1.3170358e+01   3.3173588e-04
   1.3200295e+01   3.2945913e-04
   1.3230300e+01   3.2719807e-04
   1.3260373e+01   3.2495260e-04
   1.3290514e+01   3.2272259e-04
   1.3320724e+01   3.2050795e-04
   1.3351002e+01   3.1830857e-04
   1.3381349e+01   3.1612434e-04
   1.3411766e+01   3.1395515e-04
   1.3442251e+01   3.1180092e-04
   1.3472806e+01   3.0966152e-04
   1.3503430e+01   3.0753686e-04
   1.3534124e+01   3.0542683e-04
   1.3564887e+01   3.0333134e-04
   1.3595720e+01   3.0125028e-04
   1.3626624e+01   2.9918355e-04
   1.3657598e+01   2.9713106e-04
   1.3688642e+01   2.9509271e-04
   1.3719757e+01   2.9306839e-04
   1.3750942e+01   2.9105802e-04
   1.3782199e+01   2.8906149e-04
   1.3813526e+01   2.8707871e-04
   1.3844925e+01   2.8510958e-04
   1.3876395e+01   2.8315401e-04
   1.3907936e+01   2.8121191e-04
   1.3939549e+01   2.7928318e-04
   1.3971234e+01   2.7736773e-04
   1.4002991e+01   2.7546546e-04
   1.4034821e+01   2.7357630e-04
   1.4066722e+01   2.7170014e-04
   1.4098696e+01   2.6983689e-04
   1.4130743e+01   2.6798647e-04
   1.4162863e+01   2.6614879e-04
   1.4195056e+01   2.6432376e-04
   1.4227321e+01   2.6251130e-04
   1.4259661e+01   2.6071131e-04
   1.4292073e+01   2.5892371e-04
   1.4324560e+01   2.5714841e-04
   1.4357120e+01   2.5538533e-04
   1.4389754e+01   2.5363438e-04
   1.4422462e+01   2.5189549e-04
   1.4455245e+01   2.5016856e-04
   1.4488102e+01   2.4845352e-04
   1.4521034e+01   2.4675028e-04
   1.4554041e+01   2.4505875e-04
   1.4587123e+01   2.4337887e-04
   1.4620280e+01   2.4171055e-04
   1.4653512e+01   2.4005371e-04
   1.4686820e+01   2.3840827e-04
   1.4720204e+01   2.3677414e-04
   1.4753663e+01   2.3515126e-04
   1.4787199e+01   2.3353955e-04
   1.4820811e+01   2.3193893e-04
   1.4854499e+01   2.3034931e-04
   1.4888264e+01   2.2877063e-04
   1.4922105e+01   2.2720281e-04
   1.4956024e+01   2.2564578e-04
   1.4990019e+01   2.2409945e-04
   1.5024092e+01   2.2256376e-04
   1.5058242e+01   2.2103864e-04
   1.5092470e+01   2.1952400e-04
   1.5126776e+01   2.1801978e-04
   1.5161160e+01   2.1652591e-04
   1.5195621e+01   2.1504231e-04
   1.5230162e+01   2.1356892e-04
   1.5264780e+01   2.1210565e-04
   1.5299478e+01   2.1065245e-04
   1.5334254e+01   2.0920924e-04
   1.5369109e+01   2.0777596e-04
   1.5404044e+01   2.0635253e-04
   1.5439058e+01   2.0493889e-04
   1.5474151e+01   2.0353496e-04
   1.5509324e+01   2.0214070e-04
   1.5544578e+01   2.0075601e-04
   1.5579911e+01   1.9938085e-04
   1.5615325e+01   1.9801514e-04
   1.5650819e+01   1.9665882e-04
   1.5686394e+01   1.9531182e-04
   1.5722049e+01   1.9397409e-04
   1.5757786e+01   1.9264555e-04
   1.5793604e+01   1.9132614e-04
   1.5829503e+01   1.9001580e-04
   1.5865484e+01   1.8871447e-04
   1.5901547e+01   1.8742208e-04
   1.5937692e+01   1.8613857e-04
   1.5973919e+01   1.8486389e-04
   1.6010228e+01   1.8359796e-04
   1.6046620e+01   1.8234074e-04
   1.6083094e+01   1.8109216e-04
   1.6119652e+01   1.7985215e-04
   1.6156292e+01   1.7862067e-04
   1.6193016e+01   1.7739765e-04
   1.6229823e+01   1.7618304e-04
   1.6266714e+01   1.7497677e-04
   1.6303689e+01   1.7377879e-04
   1.6340748e+01   1.7258904e-04
   1.6377891e+01   1.7140746e-04
   1.6415118e+01   1.7023400e-04
   1.6452431e+01   1.6906861e-04
   1.6489827e+01   1.6791122e-04
   1.6527309e+01   1.6676178e-04
   1.6564877e+01   1.6562024e-04
   1.6602529e+01   1.6448654e-04
   1.6640267e+01   1.6336063e-04
   1.6678091e+01   1.6224246e-04
   1.6716001e+01   1.6113196e-04
   1.6753997e+01   1.6002909e-04
   1.6792079e+01   1.5893380e-04
   1.6830248e+01   1.5784603e-04
   1.6868504e+01   1.5676573e-04
   1.6906847e+01   1.5569285e-04
   1.6945277e+01   1.5462734e-04
   1.6983794e+01   1.5356915e-04
   1.7022398e+01   1.5251822e-04
   1.7061091e+01   1.5147451e-04
   1.7099871e+01   1.5043797e-04
   1.7138740e+01   1.4940854e-04
   1.7177697e+01   1.4838619e-04
   1.7216742e+01   1.4737085e-04
   1.7255877e+01   1.4636249e-04
   1.7295100e+01   1.4536105e-04
   1.7334412e+01   1.4436649e-04
   1.7373814e+01   1.4337875e-04
   1.7413305e+01   1.4239780e-04
   1.7452886e+01   1.4142358e-04
   1.7492557e+01   1.4045605e-04
   1.7532318e+01   1.3949516e-04
   1.7572170e+01   1.3854086e-04
   1.7612112e+01   1.3759312e-04
   1.7652145e+01   1.3665189e-04
   1.7692269e+01   1.3571711e-04
   1.7732484e+01   1.3478876e-04
   1.7772790e+01   1.3386677e-04
   1.7813189e+01   1.3295111e-04
   1.7853679e+01   1.3204174e-04
   1.7894261e+01   1.3113861e-04
   1.7934935e+01   1.3024167e-04
   1.7975702e+01   1.2935090e-04
   1.8016561e+01   1.2846623e-04
   1.8057513e+01   1.2758764e-04
   1.8098558e+01   1.2671508e-04
   1.8139697e+01   1.2584850e-04
   1.8180929e+01   1.2498787e-04
   1.8222255e+01   1.2413315e-04
   1.8263675e+01   1.2328429e-04
   1.8305189e+01   1.2244126e-04
   1.8346797e+01   1.2160401e-04
   1.8388500e+01   1.2077250e-04
   1.8430298e+01   1.1994670e-04
   1.8472190e+01   1.1912657e-04
   1.8514178e+01   1.1831206e-04
   1.8556262e+01   1.1750315e-04
   1.8598441e+01   1.1669978e-04
   1.8640716e+01   1.1590192e-04
   1.8683087e+01   1.1510953e-04
   1.8725554e+01   1.1432258e-04
   1.8768118e+01   1.1354103e-04
   1.8810778e+01   1.1276484e-04
   1.8853536e+01   1.1199398e-04
   1.8896390e+01   1.1122840e-04
   1.8939343e+01   1.1046807e-04
   1.8982392e+01   1.0971296e-04
   1.9025540e+01   1.0896303e-04
   1.9068786e+01   1.0821824e-04
   1.9112130e+01   1.0747856e-04
   1.9155572e+01   1.0674395e-04
   1.9199113e+01   1.0601438e-04
   1.9242754e+01   1.0528981e-04
   1.9286493e+01   1.0457021e-04
   1.9330332e+01   1.0385555e-04
   1.9374270e+01   1.0314578e-04
   1.9418309e+01   1.0244089e-04
   1.9462447e+01   1.0174083e-04
   1.9506686e+01   1.0104556e-04
   1.9551025e+01   1.0035507e-04
   1.9595465e+01   9.9669306e-05
   1.9640007e+01   9.8988246e-05
   1.9684649e+01   9.8311856e-05
   1.9729393e+01   9.7640104e-05
   1.9774238e+01   9.6972956e-05
   1.9819186e+01   9.6310383e-05
   1.9864236e+01   9.5652351e-05
   1.9909388e+01   9.4998831e-05
   1.9954642e+01   9.4349791e-05
   2.0000000e+01   9.3705199e-05


==> data_b_gamma_2.dat <==
   2.0700000e+00   7.9366470e-01
   2.0747052e+00   7.8757409e-01
   2.0794211e+00   7.8153156e-01
   2.0841476e+00   7.7553671e-01
   2.0888850e+00   7.6958916e-01
   2.0936331e+00   7.6368851e-01
   2.0983920e+00   7.5783438e-01
   2.1031617e+00   7.5202641e-01
   2.1079423e+00   7.4626420e-01
   2.1127337e+00   7.4054740e-01
   2.1175360e+00   7.3487563e-01
   2.1223492e+00   7.2924852e-01
   2.1271734e+00   7.2366572e-01
   2.1320085e+00   7.1812687e-01
   2.1368547e+00   7.1263160e-01
   2.1417118e+00   7.0717956e-01
   2.1465800e+00   7.0177040e-01
   2.1514592e+00   6.9640379e-01
   2.1563496e+00   6.9107936e-01
   2.1612510e+00   6.8579677e-01
   2.1661636e+00   6.8055570e-01
   2.1710874e+00   6.7535580e-01
   2.1760223e+00   6.7019674e-01
   2.1809685e+00   6.6507819e-01
   2.1859259e+00   6.5999982e-01
   2.1908946e+00   6.5496130e-01
   2.1958746e+00   6.4996232e-01
   2.2008659e+00   6.4500255e-01
   2.2058685e+00   6.4008168e-01
   2.2108825e+00   6.3519938e-01
   2.2159080e+00   6.3035536e-01
   2.2209448e+00   6.2554930e-01
   2.2259931e+00   6.2078089e-01
   2.2310528e+00   6.1604984e-01
   2.2361241e+00   6.1135583e-01
   2.2412069e+00   6.0669857e-01
   2.2463012e+00   6.0207777e-01
   2.2514071e+00   5.9749312e-01
   2.2565246e+00   5.9294434e-01
   2.2616538e+00   5.8843114e-01
   2.2667946e+00   5.8395323e-01
   2.2719471e+00   5.7951033e-01
   2.2771113e+00   5.7510216e-01
   2.2822873e+00   5.7072843e-01
   2.2874750e+00   5.6638886e-01
   2.2926745e+00   5.6208319e-01
   2.2978858e+00   5.5781114e-01
   2.3031090e+00   5.5357244e-01
   2.3083440e+00   5.4936683e-01
   2.3135910e+00   5.4519402e-01
   2.3188499e+00   5.4105377e-01
   2.3241207e+00   5.3694581e-01
   2.3294035e+00   5.3286988e-01
   2.3346983e+00   5.2882573e-01
   2.3400051e+00   5.2481309e-01
   2.3453241e+00   5.2083172e-01
   2.3506551e+00   5.1688136e-01
   2.3559982e+00   5.1296177e-01
   2.3613534e+00   5.0907270e-01
   2.3667209e+00   5.0521390e-01
   2.3721005e+00   5.0138513e-01
   2.3774924e+00   4.9758615e-01
   2.3828965e+00   4.9381673e-01
   2.3883129e+00   4.9007662e-01
   2.3937416e+00   4.8636559e-01
   2.3991827e+00   4.8268340e-01
   2.4046361e+00   4.7902984e-01
   2.4101019e+00   4.7540466e-01
   2.4155802e+00   4.7180764e-01
   2.4210708e+00   4.6823856e-01
   2.4265740e+00   4.6469718e-01
   2.4320897e+00   4.6118330e-01
   2.4376179e+00   4.5769669e-01
   2.4431587e+00   4.5423713e-01
   2.4487121e+00   4.5080441e-01
   2.4542781e+00   4.4739831e-01
   2.4598568e+00   4.4401862e-01
   2.4654481e+00   4.4066513e-01
   2.4710521e+00   4.3733763e-01
   2.4766689e+00   4.3403591e-01
   2.4822985e+00   4.3075976e-01
   2.4879408e+00   4.2750899e-01
   2.4935960e+00   4.2428339e-01
   2.4992640e+00   4.2108276e-01
   2.5049449e+00   4.1790690e-01
   2.5106388e+00   4.1475562e-01
   2.5163455e+00   4.1162871e-01
   2.5220653e+00   4.0852598e-01
   2.5277980e+00   4.0544725e-01
   2.5335438e+00   4.0239232e-01
   2.5393026e+00   3.9936100e-01
   2.5450745e+00   3.9635310e-01
   2.5508596e+00   3.9336844e-01
   2.5566578e+00   3.9040683e-01
   2.5624691e+00   3.8746809e-01
   2.5682937e+00   3.8455203e-01
   2.5741315e+00   3.8165849e-01
   2.5799826e+00   3.7878727e-01
   2.5858470e+00   3.7593820e-01
   2.5917247e+00   3.7311111e-01
   2.5976158e+00   3.7030582e-01
   2.6035203e+00   3.6752215e-01
   2.6094381e+00   3.6475995e-01
   2.6153695e+00   3.6201902e-01
   2.6213143e+00   3.5929922e-01
   2.6272726e+00   3.5660037e-01
   2.6332445e+00   3.5392230e-01
   2.6392300e+00   3.5126485e-01
   2.6452290e+00   3.4862785e-01
   2.6512417e+00   3.4601115e-01
   2.6572681e+00   3.4341459e-01
   2.6633081e+00   3.4083799e-01
   2.6693619e+00   3.3828122e-01
   2.6754295e+00   3.3574410e-01
   2.6815108e+00   3.3322648e-01
   2.6876060e+00   3.3072822e-01
   2.6937150e+00   3.2824915e-01
   2.6998379e+00   3.2578913e-01
   2.7059747e+00   3.2334800e-01
   2.7121255e+00   3.2092562e-01
   2.7182903e+00   3.1852184e-01
   2.7244690e+00   3.1613650e-01
   2.7306618e+00   3.1376947e-01
   2.7368687e+00   3.1142060e-01
   2.7430897e+00   3.0908975e-01
   2.7493248e+00   3.0677677e-01
   2.7555742e+00   3.0448153e-01
   2.7618377e+00   3.0220388e-01
   2.7681154e+00   2.9994369e-01
   2.7744074e+00   2.9770082e-01
   2.7807138e+00   2.9547512e-01
   2.7870344e+00   2.9326648e-01
   2.7933694e+00   2.9107474e-01
   2.7997189e+00   2.8889979e-01
   2.8060827e+00   2.8674148e-01
   2.8124610e+00   2.8459969e-01
   2.8188539e+00   2.8247429e-01
   2.8252612e+00   2.8036514e-01
   2.8316831e+00   2.7827212e-01
   2.8381196e+00   2.7619510e-01
   2.8445708e+00   2.7413397e-01
   2.8510366e+00   2.7208858e-01
   2.8575171e+00   2.7005882e-01
   2.8640123e+00   2.6804457e-01
   2.8705223e+00   2.6604570e-01
   2.8770471e+00   2.6406210e-01
   2.8835867e+00   2.6209364e-01
   2.8901412e+00   2.6014020e-01
   2.8967106e+00   2.5820168e-01
   2.9032949e+00   2.5627794e-01
   2.9098942e+00   2.5436888e-01
   2.9165085e+00   2.5247437e-01
   2.9231378e+00   2.5059431e-01
   2.9297822e+00   2.4872858e-01
   2.9364417e+00   2.4687708e-01
   2.9431163e+00   2.4503968e-01
   2.9498061e+00   2.4321628e-01
   2.9565111e+00   2.4140677e-01
   2.9632314e+00   2.3961103e-01
   2.9699669e+00   2.3782897e-01
   2.9767177e+00   2.3606048e-01
   2.9834839e+00   2.3430544e-01
   2.9902655e+00   2.3256376e-01
   2.9970625e+00   2.3083533e-01
   3.0038749e+00   2.2912004e-01
   3.0107028e+00   2.2741780e-01
   3.0175462e+00   2.2572849e-01
   3.0244052e+00   2.2405203e-01
   3.0312798e+00   2.2238831e-01
   3.0381700e+00   2.2073723e-01
   3.0450758e+00   2.1909869e-01
   3.0519974e+00   2.1747260e-01
   3.0589347e+00   2.1585885e-01
   3.0658878e+00   2.1425736e-01
   3.0728566e+00   2.1266802e-01
   3.0798413e+00   2.1109074e-01
   3.0868419e+00   2.0952543e-01
   3.0938584e+00   2.0797199e-01
   3.1008908e+00   2.0643033e-01
   3.1079393e+00   2.0490036e-01
   3.1150037e+00   2.0338199e-01
   3.1220842e+00   2.0187513e-01
   3.1291808e+00   2.0037969e-01
   3.1362936e+00   1.9889558e-01
   3.1434225e+00   1.9742271e-01
   3.1505676e+00   1.9596099e-01
   3.1577289e+00   1.9451034e-01
   3.1649065e+00   1.9307068e-01
   3.1721005e+00   1.9164191e-01
   3.1793108e+00   1.9022395e-01
   3.1865375e+00   1.8881672e-01
   3.1937806e+00   1.8742013e-01
   3.2010401e+00   1.8603411e-01
   3.2083162e+00   1.8465856e-01
   3.2156088e+00   1.8329342e-01
   3.2229180e+00   1.8193859e-01
   3.2302438e+00   1.8059400e-01
   3.2375863e+00   1.7925957e-01
   3.2449454e+00   1.7793522e-01
   3.2523213e+00   1.7662087e-01
   3.2597139e+00   1.7531645e-01
   3.2671233e+00   1.7402187e-01
   3.2745496e+00   1.7273706e-01
   3.2819928e+00   1.7146195e-01
   3.2894529e+00   1.7019646e-01
   3.2969299e+00   1.6894052e-01
   3.3044239e+00   1.6769404e-01
   3.3119350e+00   1.6645697e-01
   3.3194631e+00   1.6522922e-01
   3.3270084e+00   1.6401073e-01
   3.3345708e+00   1.6280142e-01
   3.3421504e+00   1.6160122e-01
   3.3497472e+00   1.6041006e-01
   3.3573613e+00   1.5922787e-01
   3.3649927e+00   1.5805459e-01
   3.3726414e+00   1.5689014e-01
   3.3803076e+00   1.5573445e-01
   3.3879911e+00   1.5458746e-01
   3.3956921e+00   1.5344910e-01
   3.4034106e+00   1.5231931e-01
   3.4111467e+00   1.5119801e-01
   3.4189004e+00   1.5008515e-01
   3.4266716e+00   1.4898065e-01
   3.4344606e+00   1.4788445e-01
   3.4422672e+00   1.4679650e-01
   3.4500916e+00   1.4571672e-01
   3.4579338e+00   1.4464505e-01
   3.4657938e+00   1.4358143e-01
   3.4736716e+00   1.4252580e-01
   3.4815674e+00   1.4147809e-01
   3.4894811e+00   1.4043825e-01
   3.4974128e+00   1.3940622e-01
   3.5053626e+00   1.3838193e-01
   3.5133304e+00   1.3736532e-01
   3.5213163e+00   1.3635634e-01
   3.5293204e+00   1.3535493e-01
   3.5373426e+00   1.3436103e-01
   3.5453831e+00   1.3337458e-01
   3.5534419e+00   1.3239553e-01
   3.5615190e+00   1.3142381e-01
   3.5696145e+00   1.3045937e-01
   3.5777283e+00   1.2950216e-01
   3.5858606e+00   1.2855212e-01
   3.5940114e+00   1.2760919e-01
   3.6021807e+00   1.2667332e-01
   3.6103686e+00   1.2574446e-01
   3.6185751e+00   1.2482255e-01
   3.6268002e+00   1.2390754e-01
   3.6350440e+00   1.2299938e-01
   3.6433066e+00   1.2209801e-01
   3.6515880e+00   1.2120338e-01
   3.6598882e+00   1.2031545e-01
   3.6682072e+00   1.1943415e-01
   3.6765452e+00   1.1855944e-01
   3.6849021e+00   1.1769126e-01
   3.6932780e+00   1.1682958e-01
   3.7016729e+00   1.1597433e-01
   3.7100870e+00   1.1512547e-01
   3.7185201e+00   1.1428295e-01
   3.7269724e+00   1.1344672e-01
   3.7354440e+00   1.1261673e-01
   3.7439348e+00   1.1179294e-01
   3.7524448e+00   1.1097530e-01
   3.7609743e+00   1.1016376e-01
   3.7695231e+00   1.0935827e-01
   3.7780914e+00   1.0855879e-01
   3.7866791e+00   1.0776528e-01
   3.7952863e+00   1.0697768e-01
   3.8039131e+00   1.0619595e-01
   3.8125596e+00   1.0542005e-01
   3.8212256e+00   1.0464993e-01
   3.8299114e+00   1.0388555e-01
   3.8386169e+00   1.0312686e-01
   3.8473422e+00   1.0237382e-01
   3.8560874e+00   1.0162640e-01
   3.8648524e+00   1.0088453e-01
   3.8736373e+00   1.0014820e-01
   3.8824422e+00   9.9417336e-02
   3.8912672e+00   9.8691917e-02
   3.9001121e+00   9.7971894e-02
   3.9089772e+00   9.7257229e-02
   3.9178625e+00   9.6547878e-02
   3.9267679e+00   9.5843804e-02
   3.9356936e+00   9.5144964e-02
   3.9446395e+00   9.4451319e-02
   3.9536058e+00   9.3762830e-02
   3.9625925e+00   9.3079458e-02
   3.9715996e+00   9.2401163e-02
   3.9806272e+00   9.1727907e-02
   3.9896753e+00   9.1059652e-02
   3.9987440e+00   9.0396359e-02
   4.0078332e+00   8.9737992e-02
   4.0169432e+00   8.9084512e-02
   4.0260738e+00   8.8435883e-02
   4.0352252e+00   8.7792067e-02
   4.0443974e+00   8.7153029e-02
   4.0535905e+00   8.6518731e-02
   4.0628044e+00   8.5889138e-02
   4.0720393e+00   8.5264214e-02
   4.0812952e+00   8.4643924e-02
   4.0905721e+00   8.4028233e-02
   4.0998701e+00   8.3417106e-02
   4.1091893e+00   8.2810507e-02
   4.1185296e+00   8.2208404e-02
   4.1278912e+00   8.1610761e-02
   4.1372740e+00   8.1017545e-02
   4.1466782e+00   8.0428723e-02
   4.1561037e+00   7.9844261e-02
   4.1655507e+00   7.9264126e-02
   4.1750191e+00   7.8688285e-02
   4.1845090e+00   7.8116706e-02
   4.1940206e+00   7.7549357e-02
   4.2035537e+00   7.6986206e-02
   4.2131085e+00   7.6427221e-02
   4.2226851e+00   7.5872370e-02
   4.2322834e+00   7.5321622e-02
   4.2419035e+00   7.4774946e-02
   4.2515455e+00   7.4232312e-02
   4.2612094e+00   7.3693688e-02
   4.2708953e+00   7.3159045e-02
   4.2806032e+00   7.2628352e-02
   4.2903331e+00   7.2101580e-02
   4.3000852e+00   7.1578699e-02
   4.3098594e+00   7.1059680e-02
   4.3196559e+00   7.0544493e-02
   4.3294746e+00   7.0033110e-02
   4.3393156e+00   6.9525501e-02
   4.3491791e+00   6.9021639e-02
   4.3590649e+00   6.8521495e-02
   4.3689732e+00   6.8025042e-02
   4.3789040e+00   6.7532250e-02
   4.3888574e+00   6.7043093e-02
   4.3988334e+00   6.6557544e-02
   4.4088321e+00   6.6075574e-02
   4.4188535e+00   6.5597158e-02
   4.4288977e+00   6.5122268e-02
   4.4389648e+00   6.4650878e-02
   4.4490547e+00   6.4182961e-02
   4.4591675e+00   6.3718492e-02
   4.4693034e+00   6.3257444e-02
   4.4794623e+00   6.2799792e-02
   4.4896442e+00   6.2345510e-02
   4.4998493e+00   6.1894572e-02
   4.5100776e+00   6.1446955e-02
   4.5203292e+00   6.1002631e-02
   4.5306041e+00   6.0561578e-02
   4.5409023e+00   6.0123770e-02
   4.5512239e+00   5.9689183e-02
   4.5615690e+00   5.9257793e-02
   4.5719376e+00   5.8829575e-02
   4.5823298e+00   5.8404506e-02
   4.5927455e+00   5.7982563e-02
   4.6031850e+00   5.7563721e-02
   4.6136482e+00   5.7147958e-02
   4.6241352e+00   5.6735250e-02
   4.6346460e+00   5.6325574e-02
   4.6451807e+00   5.5918908e-02
   4.6557394e+00   5.5515230e-02
   4.6663220e+00   5.5114516e-02
   4.6769287e+00   5.4716744e-02
   4.6875595e+00   5.4321893e-02
   4.6982145e+00   5.3929941e-02
   4.7088937e+00   5.3540865e-02
   4.7195972e+00   5.3154645e-02
   4.7303250e+00   5.2771258e-02
   4.7410772e+00   5.2390684e-02
   4.7518538e+00   5.2012902e-02
   4.7626549e+00   5.1637891e-02
   4.7734806e+00   5.1265629e-02
   4.7843309e+00   5.0896097e-02
   4.7952058e+00   5.0529274e-02
   4.8061055e+00   5.0165139e-02
   4.8170299e+00   4.9803674e-02
   4.8279792e+00   4.9444856e-02
   4.8389534e+00   4.9088668e-02
   4.8499525e+00   4.8735089e-02
   4.8609766e+00   4.8384099e-02
   4.8720257e+00   4.8035680e-02
   4.8831000e+00   4.7689811e-02
   4.8941995e+00   4.7346475e-02
   4.9053241e+00   4.7005652e-02
   4.9164741e+00   4.6667324e-02
   4.9276494e+00   4.6331471e-02
   4.9388501e+00   4.5998075e-02
   4.9500763e+00   4.5667119e-02
   4.9613280e+00   4.5338583e-02
   4.9726052e+00   4.5012449e-02
   4.9839081e+00   4.4688701e-02
   4.9952367e+00   4.4367319e-02
   5.0065911e+00   4.4048287e-02
   5.0179712e+00   4.3731586e-02
   5.0293772e+00   4.3417200e-02
   5.0408092e+00   4.3105111e-02
   5.0522671e+00   4.2795303e-02
   5.0637511e+00   4.2487757e-02
   5.0752612e+00   4.2182457e-02
   5.0867974e+00   4.1879387e-02
   5.0983599e+00   4.1578530e-02
   5.1099486e+00   4.1279869e-02
   5.1215637e+00   4.0983388e-02
   5.1332052e+00   4.0689071e-02
   5.1448731e+00   4.0396902e-02
   5.1565676e+00   4.0106864e-02
   5.1682886e+00   3.9818942e-02
   5.1800363e+00   3.9533121e-02
   5.1918107e+00   3.9249383e-02
   5.2036119e+00   3.8967715e-02
   5.2154399e+00   3.8688101e-02
   5.2272948e+00   3.8410525e-02
   5.2391766e+00   3.8134972e-02
   5.2510854e+00   3.7861428e-02
   5.2630213e+00   3.7589876e-02
   5.2749843e+00   3.7320303e-02
   5.2869745e+00   3.7052694e-02
   5.2989920e+00   3.6787034e-02
   5.3110368e+00   3.6523309e-02
   5.3231089e+00   3.6261505e-02
   5.3352086e+00   3.6001606e-02
   5.3473357e+00   3.5743599e-02
   5.3594903e+00   3.5487470e-02
   5.3716726e+00   3.5233206e-02
   5.3838826e+00   3.4980791e-02
   5.3961204e+00   3.4730213e-02
   5.4083859e+00   3.4481458e-02
   5.4206794e+00   3.4234512e-02
   5.4330008e+00   3.3989362e-02
   5.4453502e+00   3.3745995e-02
   5.4577276e+00   3.3504397e-02
   5.4701332e+00   3.3264556e-02
   5.4825670e+00   3.3026457e-02
   5.4950291e+00   3.2790090e-02
   5.5075195e+00   3.2555439e-02
   5.5200382e+00   3.2322494e-02
   5.5325855e+00   3.2091241e-02
   5.5451612e+00   3.1861668e-02
   5.5577656e+00   3.1633762e-02
   5.5703985e+00   3.1407510e-02
   5.5830602e+00   3.1182902e-02
   5.5957507e+00   3.0959924e-02
   5.6084701e+00   3.0738565e-02
   5.6212183e+00   3.0518812e-02
   5.6339955e+00   3.0300654e-02
   5.6468018e+00   3.0084079e-02
   5.6596372e+00   2.9869076e-02
   5.6725017e+00   2.9655631e-02
   5.6853955e+00   2.9443735e-02
   5.6983186e+00   2.9233376e-02
   5.7112710e+00   2.9024541e-02
   5.7242530e+00   2.8817221e-02
   5.7372644e+00   2.8611404e-02
   5.7503054e+00   2.8407078e-02
   5.7633760e+00   2.8204233e-02
   5.7764764e+00   2.8002859e-02
   5.7896065e+00   2.7802943e-02
   5.8027664e+00   2.7604475e-02
   5.8159563e+00   2.7407445e-02
   5.8291762e+00   2.7211841e-02
   5.8424261e+00   2.7017655e-02
   5.8557061e+00   2.6824874e-02
   5.8690164e+00   2.6633489e-02
   5.8823568e+00   2.6443489e-02
   5.8957276e+00   2.6254864e-02
   5.9091288e+00   2.6067605e-02
   5.9225605e+00   2.5881700e-02
   5.9360226e+00   2.5697140e-02
   5.9495154e+00   2.5513915e-02
   5.9630389e+00   2.5332016e-02
   5.9765930e+00   2.5151432e-02
   5.9901780e+00   2.4972154e-02
   6.0037939e+00   2.4794172e-02
   6.0174407e+00   2.4617477e-02
   6.0311186e+00   2.4442059e-02
   6.0448275e+00   2.4267909e-02
   6.0585676e+00   2.4095017e-02
   6.0723390e+00   2.3923374e-02
   6.0861416e+00   2.3752972e-02
   6.0999756e+00   2.3583801e-02
   6.1138410e+00   2.3415851e-02
   6.1277380e+00   2.3249114e-02
   6.1416666e+00   2.3083581e-02
   6.1556268e+00   2.2919244e-02
   6.1696187e+00   2.2756093e-02
   6.1836425e+00   2.2594119e-02
   6.1976981e+00   2.2433315e-02
   6.2117857e+00   2.2273671e-02
   6.2259053e+00   2.2115178e-02
   6.2400570e+00   2.1957830e-02
   6.2542408e+00   2.1801616e-02
   6.2684569e+00   2.1646529e-02
   6.2827053e+00   2.1492561e-02
   6.2969861e+00   2.1339703e-02
   6.3112994e+00   2.1187947e-02
   6.3256452e+00   2.1037285e-02
   6.3400236e+00   2.0887709e-02
   6.3544347e+00   2.0739211e-02
   6.3688785e+00   2.0591783e-02
   6.3833552e+00   2.0445418e-02
   6.3978648e+00   2.0300107e-02
   6.4124073e+00   2.0155843e-02
   6.4269829e+00   2.0012619e-02
   6.4415917e+00   1.9870425e-02
   6.4562337e+00   1.9729256e-02
   6.4709089e+00   1.9589103e-02
   6.4856175e+00   1.9449960e-02
   6.5003595e+00   1.9311817e-02
   6.5151350e+00   1.9174670e-02
   6.5299442e+00   1.9038509e-02
   6.5447869e+00   1.8903328e-02
   6.5596635e+00   1.8769120e-02
   6.5745738e+00   1.8635877e-02
   6.5895180e+00   1.8503593e-02
   6.6044962e+00   1.8372261e-02
   6.6195085e+00   1.8241872e-02
   6.6345548e+00   1.8112422e-02
   6.6496354e+00   1.7983902e-02
   6.6647502e+00   1.7856307e-02
   6.6798994e+00   1.7729628e-02
   6.6950831e+00   1.7603860e-02
   6.7103012e+00   1.7478996e-02
   6.7255540e+00   1.7355029e-02
   6.7408414e+00   1.7231953e-02
   6.7561635e+00   1.7109761e-02
   6.7715205e+00   1.6988447e-02
   6.7869124e+00   1.6868004e-02
   6.8023393e+00   1.6748426e-02
   6.8178012e+00   1.6629707e-02
   6.8332983e+00   1.6511840e-02
   6.8488306e+00   1.6394820e-02
   6.8643983e+00   1.6278639e-02
   6.8800013e+00   1.6163293e-02
   6.8956397e+00   1.6048774e-02
   6.9113138e+00   1.5935077e-02
   6.9270234e+00   1.5822196e-02
   6.9427688e+00   1.5710125e-02
   6.9585499e+00   1.5598857e-02
   6.9743669e+00   1.5488388e-02
   6.9902199e+00   1.5378711e-02
   7.0061089e+00   1.5269820e-02
   7.0220340e+00   1.5161711e-02
   7.0379953e+00   1.5054376e-02
   7.0539929e+00   1.4947811e-02
   7.0700269e+00   1.4842009e-02
   7.0860973e+00   1.4736966e-02
   7.1022043e+00   1.4632676e-02
   7.1183478e+00   1.4529133e-02
   7.1345280e+00   1.4426332e-02
   7.1507451e+00   1.4324267e-02
   7.1669990e+00   1.4222933e-02
   7.1832898e+00   1.4122325e-02
   7.1996176e+00   1.4022438e-02
   7.2159826e+00   1.3923266e-02
   7.2323848e+00   1.3824804e-02
   7.2488242e+00   1.3727047e-02
   7.2653011e+00   1.3629989e-02
   7.2818153e+00   1.3533627e-02
   7.2983671e+00   1.3437954e-02
   7.3149566e+00   1.3342965e-02
   7.3315837e+00   1.3248656e-02
   7.3482487e+00   1.3155022e-02
   7.3649515e+00   1.3062058e-02
   7.3816923e+00   1.2969759e-02
   7.3984711e+00   1.2878120e-02
   7.4152881e+00   1.2787136e-02
   7.4321433e+00   1.2696803e-02
   7.4490368e+00   1.2607115e-02
   7.4659687e+00   1.2518069e-02
   7.4829391e+00   1.2429659e-02
   7.4999480e+00   1.2341881e-02
   7.5169957e+00   1.2254731e-02
   7.5340821e+00   1.2168203e-02
   7.5512073e+00   1.2082294e-02
   7.5683714e+00   1.1996998e-02
   7.5855746e+00   1.1912312e-02
   7.6028169e+00   1.1828230e-02
   7.6200983e+00   1.1744749e-02
   7.6374191e+00   1.1661864e-02
   7.6547792e+00   1.1579571e-02
   7.6721787e+00   1.1497866e-02
   7.6896179e+00   1.1416744e-02
   7.7070966e+00   1.1336201e-02
   7.7246151e+00   1.1256233e-02
   7.7421734e+00   1.1176835e-02
   7.7597716e+00   1.1098004e-02
   7.7774099e+00   1.1019736e-02
   7.7950882e+00   1.0942026e-02
   7.8128067e+00   1.0864870e-02
   7.8305654e+00   1.0788265e-02
   7.8483646e+00   1.0712206e-02
   7.8662042e+00   1.0636690e-02
   7.8840843e+00   1.0561712e-02
   7.9020051e+00   1.0487269e-02
   7.9199666e+00   1.0413356e-02
   7.9379690e+00   1.0339970e-02
   7.9560122e+00   1.0267108e-02
   7.9740965e+00   1.0194765e-02
   7.9922219e+00   1.0122937e-02
   8.0103885e+00   1.0051621e-02
   8.0285964e+00   9.9808132e-03
   8.0468457e+00   9.9105099e-03
   8.0651364e+00   9.8407074e-03
   8.0834687e+00   9.7714021e-03
   8.1018427e+00   9.7025904e-03
   8.1202585e+00   9.6342687e-03
   8.1387161e+00   9.5664336e-03
   8.1572157e+00   9.4990814e-03
   8.1757573e+00   9.4322087e-03
   8.1943411e+00   9.3658121e-03
   8.2129671e+00   9.2998881e-03
   8.2316354e+00   9.2344333e-03
   8.2503462e+00   9.1694442e-03
   8.2690995e+00   9.1049177e-03
   8.2878955e+00   9.0408502e-03
   8.3067341e+00   8.9772386e-03
   8.3256156e+00   8.9140794e-03
   8.3445400e+00   8.8513695e-03
   8.3635075e+00   8.7891057e-03
   8.3825180e+00   8.7272846e-03
   8.4015717e+00   8.6659031e-03
   8.4206688e+00   8.6049581e-03
   8.4398093e+00   8.5444463e-03
   8.4589932e+00   8.4843647e-03
   8.4782208e+00   8.4247102e-03
   8.4974921e+00   8.3654797e-03
   8.5168072e+00   8.3066701e-03
   8.5361661e+00   8.2482784e-03
   8.5555691e+00   8.1903016e-03
   8.5750162e+00   8.1327367e-03
   8.5945075e+00   8.0755807e-03
   8.6140431e+00   8.0188308e-03
   8.6336232e+00   7.9624839e-03
   8.6532477e+00   7.9065372e-03
   8.6729168e+00   7.8509878e-03
   8.6926306e+00   7.7958329e-03
   8.7123893e+00   7.7410695e-03
   8.7321928e+00   7.6866949e-03
   8.7520414e+00   7.6327063e-03
   8.7719351e+00   7.5791009e-03
   8.7918740e+00   7.5258759e-03
   8.8118582e+00   7.4730287e-03
   8.8318878e+00   7.4205565e-03
   8.8519630e+00   7.3684566e-03
   8.8720838e+00   7.3167263e-03
   8.8922504e+00   7.2653629e-03
   8.9124628e+00   7.2143640e-03
   8.9327211e+00   7.1637267e-03
   8.9530255e+00   7.1134485e-03
   8.9733760e+00   7.0635269e-03
   8.9937728e+00   7.0139593e-03
   9.0142159e+00   6.9647431e-03
   9.0347055e+00   6.9158758e-03
   9.0552417e+00   6.8673549e-03
   9.0758246e+00   6.8191780e-03
   9.0964542e+00   6.7713424e-03
   9.1171308e+00   6.7238459e-03
   9.1378543e+00   6.6766860e-03
   9.1586250e+00   6.6298602e-03
   9.1794428e+00   6.5833661e-03
   9.2003080e+00   6.5372015e-03
   9.2212206e+00   6.4913638e-03
   9.2421808e+00   6.4458508e-03
   9.2631886e+00   6.4006601e-03
   9.2842441e+00   6.3557895e-03
   9.3053475e+00   6.3112366e-03
   9.3264989e+00   6.2669991e-03
   9.3476983e+00   6.2230748e-03
   9.3689459e+00   6.1794615e-03
   9.3902419e+00   6.1361569e-03
   9.4115862e+00   6.0931588e-03
   9.4329791e+00   6.0504650e-03
   9.4544205e+00   6.0080733e-03
   9.4759108e+00   5.9659816e-03
   9.4974498e+00   5.9241877e-03
   9.5190378e+00   5.8826894e-03
   9.5406749e+00   5.8414848e-03
   9.5623612e+00   5.8005716e-03
   9.5840968e+00   5.7599477e-03
   9.6058817e+00   5.7196112e-03
   9.6277162e+00   5.6795599e-03
   9.6496004e+00   5.6397918e-03
   9.6715342e+00   5.6003049e-03
   9.6935179e+00   5.5610972e-03
   9.7155516e+00   5.5221666e-03
   9.7376354e+00   5.4835112e-03
   9.7597694e+00   5.4451290e-03
   9.7819537e+00   5.4070181e-03
   9.8041884e+00   5.3691765e-03
   9.8264736e+00   5.3316023e-03
   9.8488095e+00   5.2942936e-03
   9.8711962e+00   5.2572484e-03
   9.8936338e+00   5.2204650e-03
   9.9161223e+00   5.1839414e-03
   9.9386620e+00   5.1476757e-03
   9.9612529e+00   5.1116662e-03
   9.9838952e+00   5.0759110e-03
   1.0006589e+01   5.0404082e-03
   1.0029334e+01   5.0051561e-03
   1.0052131e+01   4.9701529e-03
   1.0074980e+01   4.9353969e-03
   1.0097881e+01   4.9008861e-03
   1.0120834e+01   4.8666190e-03
   1.0143839e+01   4.8325936e-03
   1.0166896e+01   4.7988085e-03
   1.0190006e+01   4.7652617e-03
   1.0213168e+01   4.7319516e-03
   1.0236383e+01   4.6988766e-03
   1.0259650e+01   4.6660349e-03
   1.0282971e+01   4.6334248e-03
   1.0306344e+01   4.6010448e-03
   1.0329771e+01   4.5688932e-03
   1.0353251e+01   4.5369683e-03
   1.0376784e+01   4.5052685e-03
   1.0400371e+01   4.4737923e-03
   1.0424011e+01   4.4425380e-03
   1.0447706e+01   4.4115040e-03
   1.0471454e+01   4.3806888e-03
   1.0495256e+01   4.3500909e-03
   1.0519112e+01   4.3197086e-03
   1.0543022e+01   4.2895405e-03
   1.0566987e+01   4.2595849e-03
   1.0591006e+01   4.2298404e-03
   1.0615079e+01   4.2003056e-03
   1.0639208e+01   4.1709788e-03
   1.0663391e+01   4.1418586e-03
   1.0687629e+01   4.1129436e-03
   1.0711923e+01   4.0842322e-03
   1.0736271e+01   4.0557231e-03
   1.0760675e+01   4.0274148e-03
   1.0785135e+01   3.9993058e-03
   1.0809649e+01   3.9713947e-03
   1.0834220e+01   3.9436802e-03
   1.0858847e+01   3.9161608e-03
   1.0883529e+01   3.8888352e-03
   1.0908268e+01   3.8617019e-03
   1.0933063e+01   3.8347596e-03
   1.0957914e+01   3.8080069e-03
   1.0982822e+01   3.7814425e-03
   1.1007786e+01   3.7550650e-03
   1.1032807e+01   3.7288732e-03
   1.1057885e+01   3.7028657e-03
   1.1083020e+01   3.6770411e-03
   1.1108212e+01   3.6513982e-03
   1.1133461e+01   3.6259357e-03
   1.1158768e+01   3.6006523e-03
   1.1184132e+01   3.5755468e-03
   1.1209554e+01   3.5506178e-03
   1.1235034e+01   3.5258641e-03
   1.1260572e+01   3.5012845e-03
   1.1286167e+01   3.4768777e-03
   1.1311821e+01   3.4526425e-03
   1.1337533e+01   3.4285777e-03
   1.1363304e+01   3.4046820e-03
   1.1389133e+01   3.3809544e-03
   1.1415021e+01   3.3573935e-03
   1.1440968e+01   3.3339982e-03
   1.1466973e+01   3.3107673e-03
   1.1493038e+01   3.2876996e-03
   1.1519162e+01   3.2647941e-03
   1.1545346e+01   3.2420495e-03
   1.1571589e+01   3.2194646e-03
   1.1597891e+01   3.1970385e-03
   1.1624254e+01   3.1747698e-03
   1.1650676e+01   3.1526576e-03
   1.1677158e+01   3.1307007e-03
   1.1703701e+01   3.1088980e-03
   1.1730304e+01   3.0872484e-03
   1.1756967e+01   3.0657508e-03
   1.1783691e+01   3.0444041e-03
   1.1810476e+01   3.0232074e-03
   1.1837321e+01   3.0021594e-03
   1.1864228e+01   2.9812592e-03
   1.1891196e+01   2.9605057e-03
   1.1918225e+01   2.9398979e-03
   1.1945315e+01   2.9194347e-03
   1.1972468e+01   2.8991151e-03
   1.1999681e+01   2.8789381e-03
   1.2026957e+01   2.8589026e-03
   1.2054295e+01   2.8390078e-03
   1.2081695e+01   2.8192525e-03
   1.2109157e+01   2.7996358e-03
   1.2136681e+01   2.7801567e-03
   1.2164268e+01   2.7608143e-03
   1.2191918e+01   2.7416075e-03
   1.2219631e+01   2.7225354e-03
   1.2247406e+01   2.7035971e-03
   1.2275245e+01   2.6847916e-03
   1.2303147e+01   2.6661179e-03
   1.2331113e+01   2.6475752e-03
   1.2359142e+01   2.6291624e-03
   1.2387234e+01   2.6108787e-03
   1.2415391e+01   2.5927232e-03
   1.2443612e+01   2.5746950e-03
   1.2471896e+01   2.5567931e-03
   1.2500245e+01   2.5390167e-03
   1.2528659e+01   2.5213649e-03
   1.2557137e+01   2.5038367e-03
   1.2585680e+01   2.4864314e-03
   1.2614287e+01   2.4691480e-03
   1.2642960e+01   2.4519857e-03
   1.2671698e+01   2.4349436e-03
   1.2700501e+01   2.4180209e-03
   1.2729370e+01   2.4012168e-03
   1.2758304e+01   2.3845303e-03
   1.2787304e+01   2.3679607e-03
   1.2816370e+01   2.3515071e-03
   1.2845502e+01   2.3351688e-03
   1.2874700e+01   2.3189449e-03
   1.2903965e+01   2.3028345e-03
   1.2933296e+01   2.2868369e-03
   1.2962694e+01   2.2709514e-03
   1.2992159e+01   2.2551770e-03
   1.3021690e+01   2.2395131e-03
   1.3051289e+01   2.2239588e-03
   1.3080955e+01   2.2085133e-03
   1.3110688e+01   2.1931760e-03
   1.3140489e+01   2.1779459e-03
   1.3170358e+01   2.1628225e-03
   1.3200295e+01   2.1478048e-03
   1.3230300e+01   2.1328923e-03
   1.3260373e+01   2.1180840e-03
   1.3290514e+01   2.1033794e-03
   1.3320724e+01   2.0887776e-03
   1.3351002e+01   2.0742779e-03
   1.3381349e+01   2.0598797e-03
   1.3411766e+01   2.0455821e-03
   1.3442251e+01   2.0313846e-03
   1.3472806e+01   2.0172863e-03
   1.3503430e+01   2.0032866e-03
   1.3534124e+01   1.9893848e-03
   1.3564887e+01   1.9755801e-03
   1.3595720e+01   1.9618720e-03
   1.3626624e+01   1.9482597e-03
   1.3657598e+01   1.9347426e-03
   1.3688642e+01   1.9213199e-03
   1.3719757e+01   1.9079911e-03
   1.3750942e+01   1.8947554e-03
   1.3782199e+01   1.8816122e-03
   1.3813526e+01   1.8685608e-03
   1.3844925e+01   1.8556006e-03
   1.3876395e+01   1.8427310e-03
   1.3907936e+01   1.8299513e-03
   1.3939549e+01   1.8172609e-03
   1.3971234e+01   1.8046591e-03
   1.4002991e+01   1.7921454e-03
   1.4034821e+01   1.7797190e-03
   1.4066722e+01   1.7673795e-03
   1.4098696e+01   1.7551261e-03
   1.4130743e+01   1.7429583e-03
   1.4162863e+01   1.7308754e-03
   1.4195056e+01   1.7188769e-03
   1.4227321e+01   1.7069622e-03
   1.4259661e+01   1.6951307e-03
   1.4292073e+01   1.6833818e-03
   1.4324560e+01   1.6717149e-03
   1.4357120e+01   1.6601294e-03
   1.4389754e+01   1.6486248e-03
   1.4422462e+01   1.6372005e-03
   1.4455245e+01   1.6258560e-03
   1.4488102e+01   1.6145905e-03
   1.4521034e+01   1.6034038e-03
   1.4554041e+01   1.5922950e-03
   1.4587123e+01   1.5812638e-03
   1.4620280e+01   1.5703095e-03
   1.4653512e+01   1.5594317e-03
   1.4686820e+01   1.5486297e-03
   1.4720204e+01   1.5379031e-03
   1.4753663e+01   1.5272513e-03
   1.4787199e+01   1.5166738e-03
   1.4820811e+01   1.5061701e-03
   1.4854499e+01   1.4957397e-03
   1.4888264e+01   1.4853819e-03
   1.4922105e+01   1.4750964e-03
   1.4956024e+01   1.4648826e-03
   1.4990019e+01   1.4547401e-03
   1.5024092e+01   1.4446682e-03
   1.5058242e+01   1.4346665e-03
   1.5092470e+01   1.4247346e-03
   1.5126776e+01   1.4148719e-03
   1.5161160e+01   1.4050780e-03
   1.5195621e+01   1.3953523e-03
   1.5230162e+01   1.3856944e-03
   1.5264780e+01   1.3761038e-03
   1.5299478e+01   1.3665800e-03
   1.5334254e+01   1.3571226e-03
   1.5369109e+01   1.3477311e-03
   1.5404044e+01   1.3384050e-03
   1.5439058e+01   1.3291439e-03
   1.5474151e+01   1.3199473e-03
   1.5509324e+01   1.3108148e-03
   1.5544578e+01   1.3017459e-03
   1.5579911e+01   1.2927402e-03
   1.5615325e+01   1.2837971e-03
   1.5650819e+01   1.2749164e-03
   1.5686394e+01   1.2660975e-03
   1.5722049e+01   1.2573401e-03
   1.5757786e+01   1.2486436e-03
   1.5793604e+01   1.2400076e-03
   1.5829503e+01   1.2314318e-03
   1.5865484e+01   1.2229157e-03
   1.5901547e+01   1.2144589e-03
   1.5937692e+01   1.2060609e-03
   1.5973919e+01   1.1977215e-03
   1.6010228e+01   1.1894400e-03
   1.6046620e+01   1.1812162e-03
   1.6083094e+01   1.1730496e-03
   1.6119652e+01   1.1649399e-03
   1.6156292e+01   1.1568866e-03
   1.6193016e+01   1.1488894e-03
   1.6229823e+01   1.1409477e-03
   1.6266714e+01   1.1330614e-03
   1.6303689e+01   1.1252299e-03
   1.6340748e+01   1.1174529e-03
   1.6377891e+01   1.1097300e-03
   1.6415118e+01   1.1020608e-03
   1.6452431e+01   1.0944450e-03
   1.6489827e+01   1.0868821e-03
   1.6527309e+01   1.0793719e-03
   1.6564877e+01   1.0719138e-03
   1.6602529e+01   1.0645077e-03
   1.6640267e+01   1.0571530e-03
   1.6678091e+01   1.0498495e-03
   1.6716001e+01   1.0425968e-03
   1.6753997e+01   1.0353945e-03
   1.6792079e+01   1.0282422e-03
   1.6830248e+01   1.0211397e-03
   1.6868504e+01   1.0140866e-03
   1.6906847e+01   1.0070825e-03
   1.6945277e+01   1.0001271e-03
   1.6983794e+01   9.9321997e-04
   1.7022398e+01   9.8636090e-04
   1.7061091e+01   9.7954950e-04
   1.7099871e+01   9.7278543e-04
   1.7138740e+01   9.6606837e-04
   1.7177697e+01   9.5939798e-04
   1.7216742e+01   9.5277394e-04
   1.7255877e+01   9.4619592e-04
   1.7295100e+01   9.3966361e-04
   1.7334412e+01   9.3317667e-04
   1.7373814e+01   9.2673481e-04
   1.7413305e+01   9.2033769e-04
   1.7452886e+01   9.1398500e-04
   1.7492557e+01   9.0767644e-04
   1.7532318e+01   9.0141170e-04
   1.7572170e+01   8.9519046e-04
   1.7612112e+01   8.8901243e-04
   1.7652145e+01   8.8287730e-04
   1.7692269e+01   8.7678478e-04
   1.7732484e+01   8.7073455e-04
   1.7772790e+01   8.6472634e-04
   1.7813189e+01   8.5875984e-04
   1.7853679e+01   8.5283477e-04
   1.7894261e+01   8.4695082e-04
   1.7934935e+01   8.4110773e-04
   1.7975702e+01   8.3530519e-04
   1.8016561e+01   8.2954293e-04
   1.8057513e+01   8.2382066e-04
   1.8098558e+01   8.1813811e-04
   1.8139697e+01   8.1249499e-04
   1.8180929e+01   8.0689104e-04
   1.8222255e+01   8.0132597e-04
   1.8263675e+01   7.9579953e-04
   1.8305189e+01   7.9031142e-04
   1.8346797e+01   7.8486140e-04
   1.8388500e+01   7.7944919e-04
   1.8430298e+01   7.7407452e-04
   1.8472190e+01   7.6873714e-04
   1.8514178e+01   7.6343679e-04
   1.8556262e+01   7.5817320e-04
   1.8598441e+01   7.5294612e-04
   1.8640716e+01   7.4775530e-04
   1.8683087e+01   7.4260048e-04
   1.8725554e+01   7.3748141e-04
   1.8768118e+01   7.3239783e-04
   1.8810778e+01   7.2734951e-04
   1.8853536e+01   7.2233620e-04
   1.8896390e+01   7.1735765e-04
   1.8939343e+01   7.1241361e-04
   1.8982392e+01   7.0750386e-04
   1.9025540e+01   7.0262814e-04
   1.9068786e+01   6.9778622e-04
   1.9112130e+01   6.9297787e-04
   1.9155572e+01   6.8820285e-04
   1.9199113e+01   6.8346093e-04
   1.9242754e+01   6.7875187e-04
   1.9286493e+01   6.7407545e-04
   1.9330332e+01   6.6943144e-04
   1.9374270e+01   6.6481962e-04
   1.9418309e+01   6.6023975e-04
   1.9462447e+01   6.5569162e-04
   1.9506686e+01   6.5117501e-04
   1.9551025e+01   6.4668969e-04
   1.9595465e+01   6.4223544e-04
   1.9640007e+01   6.3781206e-04
   1.9684649e+01   6.3341932e-04
   1.9729393e+01   6.2905701e-04
   1.9774238e+01   6.2472492e-04
   1.9819186e+01   6.2042283e-04
   1.9864236e+01   6.1615055e-04
   1.9909388e+01   6.1190785e-04
   1.9954642e+01   6.0769454e-04
   2.0000000e+01   6.0351041e-04


==> data_b_gamma_3.dat <==
   2.0700000e+00   6.2935664e+00
   2.0747052e+00   6.2420578e+00
   2.0794211e+00   6.1909881e+00
   2.0841476e+00   6.1403532e+00
   2.0888850e+00   6.0901493e+00
   2.0936331e+00   6.0403726e+00
   2.0983920e+00   5.9910193e+00
   2.1031617e+00   5.9420857e+00
   2.1079423e+00   5.8935679e+00
   2.1127337e+00   5.8454624e+00
   2.1175360e+00   5.7977654e+00
   2.1223492e+00   5.7504734e+00
   2.1271734e+00   5.7035828e+00
   2.1320085e+00   5.6570899e+00
   2.1368547e+00   5.6109914e+00
   2.1417118e+00   5.5652837e+00
   2.1465800e+00   5.5199633e+00
   2.1514592e+00   5.4750268e+00
   2.1563496e+00   5.4304709e+00
   2.1612510e+00   5.3862921e+00
   2.1661636e+00   5.3424872e+00
   2.1710874e+00   5.2990528e+00
   2.1760223e+00   5.2559857e+00
   2.1809685e+00   5.2132827e+00
   2.1859259e+00   5.1709404e+00
   2.1908946e+00   5.1289559e+00
   2.1958746e+00   5.0873258e+00
   2.2008659e+00   5.0460470e+00
   2.2058685e+00   5.0051166e+00
   2.2108825e+00   4.9645314e+00
   2.2159080e+00   4.9242884e+00
   2.2209448e+00   4.8843845e+00
   2.2259931e+00   4.8448169e+00
   2.2310528e+00   4.8055825e+00
   2.2361241e+00   4.7666784e+00
   2.2412069e+00   4.7281017e+00
   2.2463012e+00   4.6898496e+00
   2.2514071e+00   4.6519191e+00
   2.2565246e+00   4.6143076e+00
   2.2616538e+00   4.5770121e+00
   2.2667946e+00   4.5400299e+00
   2.2719471e+00   4.5033584e+00
   2.2771113e+00   4.4669946e+00
   2.2822873e+00   4.4309360e+00
   2.2874750e+00   4.3951800e+00
   2.2926745e+00   4.3597237e+00
   2.2978858e+00   4.3245647e+00
   2.3031090e+00   4.2897003e+00
   2.3083440e+00   4.2551280e+00
   2.3135910e+00   4.2208452e+00
   2.3188499e+00   4.1868493e+00
   2.3241207e+00   4.1531380e+00
   2.3294035e+00   4.1197086e+00
   2.3346983e+00   4.0865588e+00
   2.3400051e+00   4.0536860e+00
   2.3453241e+00   4.0210880e+00
   2.3506551e+00   3.9887622e+00
   2.3559982e+00   3.9567064e+00
   2.3613534e+00   3.9249182e+00
   2.3667209e+00   3.8933952e+00
   2.3721005e+00   3.8621351e+00
   2.3774924e+00   3.8311357e+00
   2.3828965e+00   3.8003947e+00
   2.3883129e+00   3.7699099e+00
   2.3937416e+00   3.7396790e+00
   2.3991827e+00   3.7096998e+00
   2.4046361e+00   3.6799702e+00
   2.4101019e+00   3.6504879e+00
   2.4155802e+00   3.6212509e+00
   2.4210708e+00   3.5922570e+00
   2.4265740e+00   3.5635041e+00
   2.4320897e+00   3.5349901e+00
   2.4376179e+00   3.5067129e+00
   2.4431587e+00   3.4786706e+00
   2.4487121e+00   3.4508610e+00
   2.4542781e+00   3.4232822e+00
   2.4598568e+00   3.3959322e+00
   2.4654481e+00   3.3688090e+00
   2.4710521e+00   3.3419105e+00
   2.4766689e+00   3.3152350e+00
   2.4822985e+00   3.2887805e+00
   2.4879408e+00   3.2625450e+00
   2.4935960e+00   3.2365266e+00
   2.4992640e+00   3.2107236e+00
   2.5049449e+00   3.1851340e+00
   2.5106388e+00   3.1597561e+00
   2.5163455e+00   3.1345879e+00
   2.5220653e+00   3.1096277e+00
   2.5277980e+00   3.0848737e+00
   2.5335438e+00   3.0603241e+00
   2.5393026e+00   3.0359772e+00
   2.5450745e+00   3.0118312e+00
   2.5508596e+00   2.9878844e+00
   2.5566578e+00   2.9641351e+00
   2.5624691e+00   2.9405816e+00
   2.5682937e+00   2.9172222e+00
   2.5741315e+00   2.8940552e+00
   2.5799826e+00   2.8710791e+00
   2.5858470e+00   2.8482920e+00
   2.5917247e+00   2.8256926e+00
   2.5976158e+00   2.8032790e+00
   2.6035203e+00   2.7810499e+00
   2.6094381e+00   2.7590034e+00
   2.6153695e+00   2.7371382e+00
   2.6213143e+00   2.7154526e+00
   2.6272726e+00   2.6939452e+00
   2.6332445e+00   2.6726143e+00
   2.6392300e+00   2.6514585e+00
   2.6452290e+00   2.6304764e+00
   2.6512417e+00   2.6096663e+00
   2.6572681e+00   2.5890268e+00
   2.6633081e+00   2.5685566e+00
   2.6693619e+00   2.5482541e+00
   2.6754295e+00   2.5281179e+00
   2.6815108e+00   2.5081466e+00
   2.6876060e+00   2.4883388e+00
   2.6937150e+00   2.4686931e+00
   2.6998379e+00   2.4492081e+00
   2.7059747e+00   2.4298824e+00
   2.7121255e+00   2.4107148e+00
   2.7182903e+00   2.3917038e+00
   2.7244690e+00   2.3728482e+00
   2.7306618e+00   2.3541465e+00
   2.7368687e+00   2.3355975e+00
   2.7430897e+00   2.3172000e+00
   2.7493248e+00   2.2989525e+00
   2.7555742e+00   2.2808539e+00
   2.7618377e+00   2.2629029e+00
   2.7681154e+00   2.2450982e+00
   2.7744074e+00   2.2274386e+00
   2.7807138e+00   2.2099228e+00
   2.7870344e+00   2.1925497e+00
   2.7933694e+00   2.1753180e+00
   2.7997189e+00   2.1582266e+00
   2.8060827e+00   2.1412742e+00
   2.8124610e+00   2.1244596e+00
   2.8188539e+00   2.1077818e+00
   2.8252612e+00   2.0912396e+00
   2.8316831e+00   2.0748317e+00
   2.8381196e+00   2.0585571e+00
   2.8445708e+00   2.0424147e+00
   2.8510366e+00   2.0264033e+00
   2.8575171e+00   2.0105218e+00
   2.8640123e+00   1.9947692e+00
   2.8705223e+00   1.9791443e+00
   2.8770471e+00   1.9636461e+00
   2.8835867e+00   1.9482735e+00
   2.8901412e+00   1.9330254e+00
   2.8967106e+00   1.9179008e+00
   2.9032949e+00   1.9028987e+00
   2.9098942e+00   1.8880181e+00
   2.9165085e+00   1.8732578e+00
   2.9231378e+00   1.8586169e+00
   2.9297822e+00   1.8440944e+00
   2.9364417e+00   1.8296893e+00
   2.9431163e+00   1.8154007e+00
   2.9498061e+00   1.8012274e+00
   2.9565111e+00   1.7871686e+00
   2.9632314e+00   1.7732234e+00
   2.9699669e+00   1.7593907e+00
   2.9767177e+00   1.7456696e+00
   2.9834839e+00   1.7320592e+00
   2.9902655e+00   1.7185585e+00
   2.9970625e+00   1.7051666e+00
   3.0038749e+00   1.6918827e+00
   3.0107028e+00   1.6787058e+00
   3.0175462e+00   1.6656350e+00
   3.0244052e+00   1.6526695e+00
   3.0312798e+00   1.6398083e+00
   3.0381700e+00   1.6270506e+00
   3.0450758e+00   1.6143955e+00
   3.0519974e+00   1.6018422e+00
   3.0589347e+00   1.5893897e+00
   3.0658878e+00   1.5770374e+00
   3.0728566e+00   1.5647843e+00
   3.0798413e+00   1.5526296e+00
   3.0868419e+00   1.5405725e+00
   3.0938584e+00   1.5286121e+00
   3.1008908e+00   1.5167478e+00
   3.1079393e+00   1.5049786e+00
   3.1150037e+00   1.4933037e+00
   3.1220842e+00   1.4817225e+00
   3.1291808e+00   1.4702341e+00
   3.1362936e+00   1.4588377e+00
   3.1434225e+00   1.4475326e+00
   3.1505676e+00   1.4363180e+00
   3.1577289e+00   1.4251932e+00
   3.1649065e+00   1.4141574e+00
   3.1721005e+00   1.4032099e+00
   3.1793108e+00   1.3923500e+00
   3.1865375e+00   1.3815768e+00
   3.1937806e+00   1.3708898e+00
   3.2010401e+00   1.3602881e+00
   3.2083162e+00   1.3497712e+00
   3.2156088e+00   1.3393382e+00
   3.2229180e+00   1.3289885e+00
   3.2302438e+00   1.3187214e+00
   3.2375863e+00   1.3085362e+00
   3.2449454e+00   1.2984323e+00
   3.2523213e+00   1.2884089e+00
   3.2597139e+00   1.2784654e+00
   3.2671233e+00   1.2686011e+00
   3.2745496e+00   1.2588154e+00
   3.2819928e+00   1.2491077e+00
   3.2894529e+00   1.2394772e+00
   3.2969299e+00   1.2299234e+00
   3.3044239e+00   1.2204456e+00
   3.3119350e+00   1.2110432e+00
   3.3194631e+00   1.2017156e+00
   3.3270084e+00   1.1924621e+00
   3.3345708e+00   1.1832822e+00
   3.3421504e+00   1.1741752e+00
   3.3497472e+00   1.1651405e+00
   3.3573613e+00   1.1561776e+00
   3.3649927e+00   1.1472859e+00
   3.3726414e+00   1.1384647e+00
   3.3803076e+00   1.1297134e+00
   3.3879911e+00   1.1210316e+00
   3.3956921e+00   1.1124186e+00
   3.4034106e+00   1.1038739e+00
   3.4111467e+00   1.0953970e+00
   3.4189004e+00   1.0869871e+00
   3.4266716e+00   1.0786439e+00
   3.4344606e+00   1.0703667e+00
   3.4422672e+00   1.0621551e+00
   3.4500916e+00   1.0540084e+00
   3.4579338e+00   1.0459262e+00
   3.4657938e+00   1.0379079e+00
   3.4736716e+00   1.0299530e+00
   3.4815674e+00   1.0220610e+00
   3.4894811e+00   1.0142313e+00
   3.4974128e+00   1.0064635e+00
   3.5053626e+00   9.9875700e-01
   3.5133304e+00   9.9111137e-01
   3.5213163e+00   9.8352609e-01
   3.5293204e+00   9.7600066e-01
   3.5373426e+00   9.6853459e-01
   3.5453831e+00   9.6112740e-01
   3.5534419e+00   9.5377861e-01
   3.5615190e+00   9.4648774e-01
   3.5696145e+00   9.3925432e-01
   3.5777283e+00   9.3207788e-01
   3.5858606e+00   9.2495796e-01
   3.5940114e+00   9.1789409e-01
   3.6021807e+00   9.1088582e-01
   3.6103686e+00   9.0393269e-01
   3.6185751e+00   8.9703426e-01
   3.6268002e+00   8.9019008e-01
   3.6350440e+00   8.8339971e-01
   3.6433066e+00   8.7666271e-01
   3.6515880e+00   8.6997865e-01
   3.6598882e+00   8.6334709e-01
   3.6682072e+00   8.5676761e-01
   3.6765452e+00   8.5023979e-01
   3.6849021e+00   8.4376321e-01
   3.6932780e+00   8.3733745e-01
   3.7016729e+00   8.3096209e-01
   3.7100870e+00   8.2463674e-01
   3.7185201e+00   8.1836098e-01
   3.7269724e+00   8.1213441e-01
   3.7354440e+00   8.0595663e-01
   3.7439348e+00   7.9982725e-01
   3.7524448e+00   7.9374587e-01
   3.7609743e+00   7.8771211e-01
   3.7695231e+00   7.8172558e-01
   3.7780914e+00   7.7578590e-01
   3.7866791e+00   7.6989268e-01
   3.7952863e+00   7.6404556e-01
   3.8039131e+00   7.5824416e-01
   3.8125596e+00   7.5248811e-01
   3.8212256e+00   7.4677704e-01
   3.8299114e+00   7.4111059e-01
   3.8386169e+00   7.3548840e-01
   3.8473422e+00   7.2991011e-01
   3.8560874e+00   7.2437537e-01
   3.8648524e+00   7.1888383e-01
   3.8736373e+00   7.1343513e-01
   3.8824422e+00   7.0802894e-01
   3.8912672e+00   7.0266491e-01
   3.9001121e+00   6.9734269e-01
   3.9089772e+00   6.9206196e-01
   3.9178625e+00   6.8682237e-01
   3.9267679e+00   6.8162361e-01
   3.9356936e+00   6.7646533e-01
   3.9446395e+00   6.7134721e-01
   3.9536058e+00   6.6626894e-01
   3.9625925e+00   6.6123018e-01
   3.9715996e+00   6.5623062e-01
   3.9806272e+00   6.5126995e-01
   3.9896753e+00   6.4634785e-01
   3.9987440e+00   6.4146401e-01
   4.0078332e+00   6.3661814e-01
   4.0169432e+00   6.3180991e-01
   4.0260738e+00   6.2703903e-01
   4.0352252e+00   6.2230520e-01
   4.0443974e+00   6.1760812e-01
   4.0535905e+00   6.1294750e-01
   4.0628044e+00   6.0832305e-01
   4.0720393e+00   6.0373447e-01
   4.0812952e+00   5.9918148e-01
   4.0905721e+00   5.9466379e-01
   4.0998701e+00   5.9018112e-01
   4.1091893e+00   5.8573319e-01
   4.1185296e+00   5.8131973e-01
   4.1278912e+00   5.7694045e-01
   4.1372740e+00   5.7259508e-01
   4.1466782e+00   5.6828335e-01
   4.1561037e+00   5.6400500e-01
   4.1655507e+00   5.5975975e-01
   4.1750191e+00   5.5554734e-01
   4.1845090e+00   5.5136751e-01
   4.1940206e+00   5.4722000e-01
   4.2035537e+00   5.4310455e-01
   4.2131085e+00   5.3902091e-01
   4.2226851e+00   5.3496881e-01
   4.2322834e+00   5.3094802e-01
   4.2419035e+00   5.2695828e-01
   4.2515455e+00   5.2299934e-01
   4.2612094e+00   5.1907096e-01
   4.2708953e+00   5.1517289e-01
   4.2806032e+00   5.1130489e-01
   4.2903331e+00   5.0746673e-01
   4.3000852e+00   5.0365816e-01
   4.3098594e+00   4.9987895e-01
   4.3196559e+00   4.9612887e-01
   4.3294746e+00   4.9240769e-01
   4.3393156e+00   4.8871517e-01
   4.3491791e+00   4.8505108e-01
   4.3590649e+00   4.8141521e-01
   4.3689732e+00   4.7780733e-01
   4.3789040e+00   4.7422721e-01
   4.3888574e+00   4.7067464e-01
   4.3988334e+00   4.6714939e-01
   4.4088321e+00   4.6365125e-01
   4.4188535e+00   4.6018001e-01
   4.4288977e+00   4.5673545e-01
   4.4389648e+00   4.5331735e-01
   4.4490547e+00   4.4992552e-01
   4.4591675e+00   4.4655974e-01
   4.4693034e+00   4.4321981e-01
   4.4794623e+00   4.3990551e-01
   4.4896442e+00   4.3661666e-01
   4.4998493e+00   4.3335304e-01
   4.5100776e+00   4.3011445e-01
   4.5203292e+00   4.2690071e-01
   4.5306041e+00   4.2371161e-01
   4.5409023e+00   4.2054696e-01
   4.5512239e+00   4.1740656e-01
   4.5615690e+00   4.1429022e-01
   4.5719376e+00   4.1119776e-01
   4.5823298e+00   4.0812898e-01
   4.5927455e+00   4.0508370e-01
   4.6031850e+00   4.0206173e-01
   4.6136482e+00   3.9906289e-01
   4.6241352e+00   3.9608700e-01
   4.6346460e+00   3.9313387e-01
   4.6451807e+00   3.9020333e-01
   4.6557394e+00   3.8729519e-01
   4.6663220e+00   3.8440928e-01
   4.6769287e+00   3.8154543e-01
   4.6875595e+00   3.7870346e-01
   4.6982145e+00   3.7588321e-01
   4.7088937e+00   3.7308449e-01
   4.7195972e+00   3.7030714e-01
   4.7303250e+00   3.6755099e-01
   4.7410772e+00   3.6481588e-01
   4.7518538e+00   3.6210163e-01
   4.7626549e+00   3.5940809e-01
   4.7734806e+00   3.5673510e-01
   4.7843309e+00   3.5408248e-01
   4.7952058e+00   3.5145009e-01
   4.8061055e+00   3.4883776e-01
   4.8170299e+00   3.4624533e-01
   4.8279792e+00   3.4367265e-01
   4.8389534e+00   3.4111957e-01
   4.8499525e+00   3.3858593e-01
   4.8609766e+00   3.3607158e-01
   4.8720257e+00   3.3357636e-01
   4.8831000e+00   3.3110013e-01
   4.8941995e+00   3.2864273e-01
   4.9053241e+00   3.2620403e-01
   4.9164741e+00   3.2378387e-01
   4.9276494e+00   3.2138212e-01
   4.9388501e+00   3.1899861e-01
   4.9500763e+00   3.1663322e-01
   4.9613280e+00   3.1428580e-01
   4.9726052e+00   3.1195621e-01
   4.9839081e+00   3.0964431e-01
   4.9952367e+00   3.0734996e-01
   5.0065911e+00   3.0507303e-01
   5.0179712e+00   3.0281338e-01
   5.0293772e+00   3.0057087e-01
   5.0408092e+00   2.9834537e-01
   5.0522671e+00   2.9613675e-01
   5.0637511e+00   2.9394488e-01
   5.0752612e+00   2.9176962e-01
   5.0867974e+00   2.8961085e-01
   5.0983599e+00   2.8746843e-01
   5.1099486e+00   2.8534225e-01
   5.1215637e+00   2.8323216e-01
   5.1332052e+00   2.8113806e-01
   5.1448731e+00   2.7905981e-01
   5.1565676e+00   2.7699729e-01
   5.1682886e+00   2.7495038e-01
   5.1800363e+00   2.7291895e-01
   5.1918107e+00   2.7090289e-01
   5.2036119e+00   2.6890207e-01
   5.2154399e+00   2.6691639e-01
   5.2272948e+00   2.6494571e-01
   5.2391766e+00   2.6298993e-01
   5.2510854e+00   2.6104892e-01
   5.2630213e+00   2.5912258e-01
   5.2749843e+00   2.5721078e-01
   5.2869745e+00   2.5531342e-01
   5.2989920e+00   2.5343039e-01
   5.3110368e+00   2.5156157e-01
   5.3231089e+00   2.4970685e-01
   5.3352086e+00   2.4786612e-01
   5.3473357e+00   2.4603928e-01
   5.3594903e+00   2.4422621e-01
   5.3716726e+00   2.4242682e-01
   5.3838826e+00   2.4064099e-01
   5.3961204e+00   2.3886862e-01
   5.4083859e+00   2.3710960e-01
   5.4206794e+00   2.3536384e-01
   5.4330008e+00   2.3363122e-01
   5.4453502e+00   2.3191165e-01
   5.4577276e+00   2.3020503e-01
   5.4701332e+00   2.2851125e-01
   5.4825670e+00   2.2683022e-01
   5.4950291e+00   2.2516184e-01
   5.5075195e+00   2.2350601e-01
   5.5200382e+00   2.2186263e-01
   5.5325855e+00   2.2023161e-01
   5.5451612e+00   2.1861285e-01
   5.5577656e+00   2.1700626e-01
   5.5703985e+00   2.1541174e-01
   5.5830602e+00   2.1382920e-01
   5.5957507e+00   2.1225855e-01
   5.6084701e+00   2.1069970e-01
   5.6212183e+00   2.0915255e-01
   5.6339955e+00   2.0761701e-01
   5.6468018e+00   2.0609300e-01
   5.6596372e+00   2.0458043e-01
   5.6725017e+00   2.0307920e-01
   5.6853955e+00   2.0158923e-01
   5.6983186e+00   2.0011044e-01
   5.7112710e+00   1.9864274e-01
   5.7242530e+00   1.9718604e-01
   5.7372644e+00   1.9574026e-01
   5.7503054e+00   1.9430531e-01
   5.7633760e+00   1.9288111e-01
   5.7764764e+00   1.9146758e-01
   5.7896065e+00   1.9006463e-01
   5.8027664e+00   1.8867219e-01
   5.8159563e+00   1.8729018e-01
   5.8291762e+00   1.8591850e-01
   5.8424261e+00   1.8455710e-01
   5.8557061e+00   1.8320587e-01
   5.8690164e+00   1.8186476e-01
   5.8823568e+00   1.8053367e-01
   5.8957276e+00   1.7921254e-01
   5.9091288e+00   1.7790128e-01
   5.9225605e+00   1.7659983e-01
   5.9360226e+00   1.7530810e-01
   5.9495154e+00   1.7402602e-01
   5.9630389e+00   1.7275351e-01
   5.9765930e+00   1.7149052e-01
   5.9901780e+00   1.7023695e-01
   6.0037939e+00   1.6899274e-01
   6.0174407e+00   1.6775781e-01
   6.0311186e+00   1.6653211e-01
   6.0448275e+00   1.6531555e-01
   6.0585676e+00   1.6410806e-01
   6.0723390e+00   1.6290958e-01
   6.0861416e+00   1.6172003e-01
   6.0999756e+00   1.6053936e-01
   6.1138410e+00   1.5936749e-01
   6.1277380e+00   1.5820434e-01
   6.1416666e+00   1.5704987e-01
   6.1556268e+00   1.5590400e-01
   6.1696187e+00   1.5476666e-01
   6.1836425e+00   1.5363779e-01
   6.1976981e+00   1.5251733e-01
   6.2117857e+00   1.5140520e-01
   6.2259053e+00   1.5030136e-01
   6.2400570e+00   1.4920573e-01
   6.2542408e+00   1.4811825e-01
   6.2684569e+00   1.4703886e-01
   6.2827053e+00   1.4596749e-01
   6.2969861e+00   1.4490410e-01
   6.3112994e+00   1.4384861e-01
   6.3256452e+00   1.4280096e-01
   6.3400236e+00   1.4176110e-01
   6.3544347e+00   1.4072897e-01
   6.3688785e+00   1.3970450e-01
   6.3833552e+00   1.3868765e-01
   6.3978648e+00   1.3767834e-01
   6.4124073e+00   1.3667653e-01
   6.4269829e+00   1.3568216e-01
   6.4415917e+00   1.3469516e-01
   6.4562337e+00   1.3371549e-01
   6.4709089e+00   1.3274309e-01
   6.4856175e+00   1.3177790e-01
   6.5003595e+00   1.3081987e-01
   6.5151350e+00   1.2986895e-01
   6.5299442e+00   1.2892507e-01
   6.5447869e+00   1.2798819e-01
   6.5596635e+00   1.2705826e-01
   6.5745738e+00   1.2613521e-01
   6.5895180e+00   1.2521901e-01
   6.6044962e+00   1.2430959e-01
   6.6195085e+00   1.2340690e-01
   6.6345548e+00   1.2251090e-01
   6.6496354e+00   1.2162154e-01
   6.6647502e+00   1.2073875e-01
   6.6798994e+00   1.1986250e-01
   6.6950831e+00   1.1899274e-01
   6.7103012e+00   1.1812940e-01
   6.7255540e+00   1.1727246e-01
   6.7408414e+00   1.1642185e-01
   6.7561635e+00   1.1557753e-01
   6.7715205e+00   1.1473945e-01
   6.7869124e+00   1.1390757e-01
   6.8023393e+00   1.1308183e-01
   6.8178012e+00   1.1226220e-01
   6.8332983e+00   1.1144862e-01
   6.8488306e+00   1.1064105e-01
   6.8643983e+00   1.0983944e-01
   6.8800013e+00   1.0904376e-01
   6.8956397e+00   1.0825395e-01
   6.9113138e+00   1.0746996e-01
   6.9270234e+00   1.0669177e-01
   6.9427688e+00   1.0591931e-01
   6.9585499e+00   1.0515255e-01
   6.9743669e+00   1.0439145e-01
   6.9902199e+00   1.0363597e-01
   7.0061089e+00   1.0288605e-01
   7.0220340e+00   1.0214166e-01
   7.0379953e+00   1.0140276e-01
   7.0539929e+00   1.0066930e-01
   7.0700269e+00   9.9941254e-02
   7.0860973e+00   9.9218566e-02
   7.1022043e+00   9.8501202e-02
   7.1183478e+00   9.7789121e-02
   7.1345280e+00   9.7082284e-02
   7.1507451e+00   9.6380651e-02
   7.1669990e+00   9.5684182e-02
   7.1832898e+00   9.4992839e-02
   7.1996176e+00   9.4306584e-02
   7.2159826e+00   9.3625378e-02
   7.2323848e+00   9.2949182e-02
   7.2488242e+00   9.2277960e-02
   7.2653011e+00   9.1611675e-02
   7.2818153e+00   9.0950288e-02
   7.2983671e+00   9.0293763e-02
   7.3149566e+00   8.9642063e-02
   7.3315837e+00   8.8995153e-02
   7.3482487e+00   8.8352996e-02
   7.3649515e+00   8.7715556e-02
   7.3816923e+00   8.7082799e-02
   7.3984711e+00   8.6454689e-02
   7.4152881e+00   8.5831190e-02
   7.4321433e+00   8.5212270e-02
   7.4490368e+00   8.4597892e-02
   7.4659687e+00   8.3988023e-02
   7.4829391e+00   8.3382630e-02
   7.4999480e+00   8.2781678e-02
   7.5169957e+00   8.2185135e-02
   7.5340821e+00   8.1592967e-02
   7.5512073e+00   8.1005141e-02
   7.5683714e+00   8.0421626e-02
   7.5855746e+00   7.9842388e-02
   7.6028169e+00   7.9267396e-02
   7.6200983e+00   7.8696618e-02
   7.6374191e+00   7.8130022e-02
   7.6547792e+00   7.7567577e-02
   7.6721787e+00   7.7009252e-02
   7.6896179e+00   7.6455017e-02
   7.7070966e+00   7.5904839e-02
   7.7246151e+00   7.5358690e-02
   7.7421734e+00   7.4816539e-02
   7.7597716e+00   7.4278356e-02
   7.7774099e+00   7.3744112e-02
   7.7950882e+00   7.3213777e-02
   7.8128067e+00   7.2687321e-02
   7.8305654e+00   7.2164717e-02
   7.8483646e+00   7.1645934e-02
   7.8662042e+00   7.1130945e-02
   7.8840843e+00   7.0619721e-02
   7.9020051e+00   7.0112235e-02
   7.9199666e+00   6.9608457e-02
   7.9379690e+00   6.9108361e-02
   7.9560122e+00   6.8611919e-02
   7.9740965e+00   6.8119104e-02
   7.9922219e+00   6.7629889e-02
   8.0103885e+00   6.7144247e-02
   8.0285964e+00   6.6662151e-02
   8.0468457e+00   6.6183575e-02
   8.0651364e+00   6.5708492e-02
   8.0834687e+00   6.5236877e-02
   8.1018427e+00   6.4768704e-02
   8.1202585e+00   6.4303947e-02
   8.1387161e+00   6.3842580e-02
   8.1572157e+00   6.3384579e-02
   8.1757573e+00   6.2929919e-02
   8.1943411e+00   6.2478574e-02
   8.2129671e+00   6.2030519e-02
   8.2316354e+00   6.1585731e-02
   8.2503462e+00   6.1144186e-02
   8.2690995e+00   6.0705858e-02
   8.2878955e+00   6.0270724e-02
   8.3067341e+00   5.9838760e-02
   8.3256156e+00   5.9409943e-02
   8.3445400e+00   5.8984250e-02
   8.3635075e+00   5.8561656e-02
   8.3825180e+00   5.8142140e-02
   8.4015717e+00   5.7725678e-02
   8.4206688e+00   5.7312247e-02
   8.4398093e+00   5.6901825e-02
   8.4589932e+00   5.6494390e-02
   8.4782208e+00   5.6089920e-02
   8.4974921e+00   5.5688392e-02
   8.5168072e+00   5.5289785e-02
   8.5361661e+00   5.4894077e-02
   8.5555691e+00   5.4501246e-02
   8.5750162e+00   5.4111272e-02
   8.5945075e+00   5.3724132e-02
   8.6140431e+00   5.3339807e-02
   8.6336232e+00   5.2958274e-02
   8.6532477e+00   5.2579515e-02
   8.6729168e+00   5.2203507e-02
   8.6926306e+00   5.1830230e-02
   8.7123893e+00   5.1459665e-02
   8.7321928e+00   5.1091791e-02
   8.7520414e+00   5.0726588e-02
   8.7719351e+00   5.0364037e-02
   8.7918740e+00   5.0004117e-02
   8.8118582e+00   4.9646810e-02
   8.8318878e+00   4.9292097e-02
   8.8519630e+00   4.8939956e-02
   8.8720838e+00   4.8590371e-02
   8.8922504e+00   4.8243322e-02
   8.9124628e+00   4.7898790e-02
   8.9327211e+00   4.7556757e-02
   8.9530255e+00   4.7217203e-02
   8.9733760e+00   4.6880112e-02
   8.9937728e+00   4.6545464e-02
   9.0142159e+00   4.6213242e-02
   9.0347055e+00   4.5883427e-02
   9.0552417e+00   4.5556002e-02
   9.0758246e+00   4.5230950e-02
   9.0964542e+00   4.4908252e-02
   9.1171308e+00   4.4587891e-02
   9.1378543e+00   4.4269851e-02
   9.1586250e+00   4.3954113e-02
   9.1794428e+00   4.3640662e-02
   9.2003080e+00   4.3329480e-02
   9.2212206e+00   4.3020550e-02
   9.2421808e+00   4.2713855e-02
   9.2631886e+00   4.2409380e-02
   9.2842441e+00   4.2107108e-02
   9.3053475e+00   4.1807023e-02
   9.3264989e+00   4.1509108e-02
   9.3476983e+00   4.1213348e-02
   9.3689459e+00   4.0919727e-02
   9.3902419e+00   4.0628229e-02
   9.4115862e+00   4.0338837e-02
   9.4329791e+00   4.0051538e-02
   9.4544205e+00   3.9766315e-02
   9.4759108e+00   3.9483154e-02
   9.4974498e+00   3.9202038e-02
   9.5190378e+00   3.8922953e-02
   9.5406749e+00   3.8645885e-02
   9.5623612e+00   3.8370817e-02
   9.5840968e+00   3.8097736e-02
   9.6058817e+00   3.7826627e-02
   9.6277162e+00   3.7557475e-02
   9.6496004e+00   3.7290266e-02
   9.6715342e+00   3.7024985e-02
   9.6935179e+00   3.6761619e-02
   9.7155516e+00   3.6500154e-02
   9.7376354e+00   3.6240575e-02
   9.7597694e+00   3.5982869e-02
   9.7819537e+00   3.5727021e-02
   9.8041884e+00   3.5473019e-02
   9.8264736e+00   3.5220849e-02
   9.8488095e+00   3.4970497e-02
   9.8711962e+00   3.4721949e-02
   9.8936338e+00   3.4475194e-02
   9.9161223e+00   3.4230217e-02
   9.9386620e+00   3.3987005e-02
   9.9612529e+00   3.3745546e-02
   9.9838952e+00   3.3505826e-02
   1.0006589e+01   3.3267834e-02
   1.0029334e+01   3.3031555e-02
   1.0052131e+01   3.2796979e-02
   1.0074980e+01   3.2564091e-02
   1.0097881e+01   3.2332881e-02
   1.0120834e+01   3.2103335e-02
   1.0143839e+01   3.1875441e-02
   1.0166896e+01   3.1649188e-02
   1.0190006e+01   3.1424563e-02
   1.0213168e+01   3.1201554e-02
   1.0236383e+01   3.0980150e-02
   1.0259650e+01   3.0760339e-02
   1.0282971e+01   3.0542109e-02
   1.0306344e+01   3.0325448e-02
   1.0329771e+01   3.0110345e-02
   1.0353251e+01   2.9896789e-02
   1.0376784e+01   2.9684769e-02
   1.0400371e+01   2.9474272e-02
   1.0424011e+01   2.9265289e-02
   1.0447706e+01   2.9057807e-02
   1.0471454e+01   2.8851816e-02
   1.0495256e+01   2.8647306e-02
   1.0519112e+01   2.8444265e-02
   1.0543022e+01   2.8242682e-02
   1.0566987e+01   2.8042547e-02
   1.0591006e+01   2.7843849e-02
   1.0615079e+01   2.7646578e-02
   1.0639208e+01   2.7450724e-02
   1.0663391e+01   2.7256276e-02
   1.0687629e+01   2.7063223e-02
   1.0711923e+01   2.6871556e-02
   1.0736271e+01   2.6681265e-02
   1.0760675e+01   2.6492338e-02
   1.0785135e+01   2.6304768e-02
   1.0809649e+01   2.6118543e-02
   1.0834220e+01   2.5933654e-02
   1.0858847e+01   2.5750091e-02
   1.0883529e+01   2.5567844e-02
   1.0908268e+01   2.5386904e-02
   1.0933063e+01   2.5207261e-02
   1.0957914e+01   2.5028906e-02
   1.0982822e+01   2.4851830e-02
   1.1007786e+01   2.4676023e-02
   1.1032807e+01   2.4501475e-02
   1.1057885e+01   2.4328178e-02
   1.1083020e+01   2.4156123e-02
   1.1108212e+01   2.3985301e-02
   1.1133461e+01   2.3815702e-02
   1.1158768e+01   2.3647317e-02
   1.1184132e+01   2.3480139e-02
   1.1209554e+01   2.3314158e-02
   1.1235034e+01   2.3149365e-02
   1.1260572e+01   2.2985751e-02
   1.1286167e+01   2.2823309e-02
   1.1311821e+01   2.2662030e-02
   1.1337533e+01   2.2501904e-02
   1.1363304e+01   2.2342925e-02
   1.1389133e+01   2.2185083e-02
   1.1415021e+01   2.2028370e-02
   1.1440968e+01   2.1872778e-02
   1.1466973e+01   2.1718299e-02
   1.1493038e+01   2.1564924e-02
   1.1519162e+01   2.1412647e-02
   1.1545346e+01   2.1261458e-02
   1.1571589e+01   2.1111350e-02
   1.1597891e+01   2.0962315e-02
   1.1624254e+01   2.0814345e-02
   1.1650676e+01   2.0667433e-02
   1.1677158e+01   2.0521570e-02
   1.1703701e+01   2.0376750e-02
   1.1730304e+01   2.0232964e-02
   1.1756967e+01   2.0090206e-02
   1.1783691e+01   1.9948467e-02
   1.1810476e+01   1.9807740e-02
   1.1837321e+01   1.9668018e-02
   1.1864228e+01   1.9529295e-02
   1.1891196e+01   1.9391561e-02
   1.1918225e+01   1.9254811e-02
   1.1945315e+01   1.9119037e-02
   1.1972468e+01   1.8984231e-02
   1.1999681e+01   1.8850388e-02
   1.2026957e+01   1.8717500e-02
   1.2054295e+01   1.8585560e-02
   1.2081695e+01   1.8454562e-02
   1.2109157e+01   1.8324498e-02
   1.2136681e+01   1.8195361e-02
   1.2164268e+01   1.8067146e-02
   1.2191918e+01   1.7939845e-02
   1.2219631e+01   1.7813451e-02
   1.2247406e+01   1.7687959e-02
   1.2275245e+01   1.7563361e-02
   1.2303147e+01   1.7439652e-02
   1.2331113e+01   1.7316824e-02
   1.2359142e+01   1.7194871e-02
   1.2387234e+01   1.7073788e-02
   1.2415391e+01   1.6953567e-02
   1.2443612e+01   1.6834202e-02
   1.2471896e+01   1.6715688e-02
   1.2500245e+01   1.6598018e-02
   1.2528659e+01   1.6481187e-02
   1.2557137e+01   1.6365187e-02
   1.2585680e+01   1.6250013e-02
   1.2614287e+01   1.6135659e-02
   1.2642960e+01   1.6022119e-02
   1.2671698e+01   1.5909387e-02
   1.2700501e+01   1.5797458e-02
   1.2729370e+01   1.5686326e-02
   1.2758304e+01   1.5575984e-02
   1.2787304e+01   1.5466427e-02
   1.2816370e+01   1.5357650e-02
   1.2845502e+01   1.5249647e-02
   1.2874700e+01   1.5142411e-02
   1.2903965e+01   1.5035939e-02
   1.2933296e+01   1.4930224e-02
   1.2962694e+01   1.4825260e-02
   1.2992159e+01   1.4721043e-02
   1.3021690e+01   1.4617567e-02
   1.3051289e+01   1.4514826e-02
   1.3080955e+01   1.4412816e-02
   1.3110688e+01   1.4311531e-02
   1.3140489e+01   1.4210965e-02
   1.3170358e+01   1.4111114e-02
   1.3200295e+01   1.4011973e-02
   1.3230300e+01   1.3913536e-02
   1.3260373e+01   1.3815798e-02
   1.3290514e+01   1.3718754e-02
   1.3320724e+01   1.3622400e-02
   1.3351002e+01   1.3526730e-02
   1.3381349e+01   1.3431739e-02
   1.3411766e+01   1.3337423e-02
   1.3442251e+01   1.3243777e-02
   1.3472806e+01   1.3150795e-02
   1.3503430e+01   1.3058473e-02
   1.3534124e+01   1.2966807e-02
   1.3564887e+01   1.2875791e-02
   1.3595720e+01   1.2785421e-02
   1.3626624e+01   1.2695692e-02
   1.3657598e+01   1.2606599e-02
   1.3688642e+01   1.2518139e-02
   1.3719757e+01   1.2430306e-02
   1.3750942e+01   1.2343097e-02
   1.3782199e+01   1.2256505e-02
   1.3813526e+01   1.2170528e-02
   1.3844925e+01   1.2085160e-02
   1.3876395e+01   1.2000398e-02
   1.3907936e+01   1.1916237e-02
   1.3939549e+01   1.1832672e-02
   1.3971234e+01   1.1749699e-02
   1.4002991e+01   1.1667315e-02
   1.4034821e+01   1.1585514e-02
   1.4066722e+01   1.1504293e-02
   1.4098696e+01   1.1423648e-02
   1.4130743e+01   1.1343573e-02
   1.4162863e+01   1.1264066e-02
   1.4195056e+01   1.1185123e-02
   1.4227321e+01   1.1106738e-02
   1.4259661e+01   1.1028909e-02
   1.4292073e+01   1.0951630e-02
   1.4324560e+01   1.0874899e-02
   1.4357120e+01   1.0798711e-02
   1.4389754e+01   1.0723062e-02
   1.4422462e+01   1.0647949e-02
   1.4455245e+01   1.0573368e-02
   1.4488102e+01   1.0499314e-02
   1.4521034e+01   1.0425785e-02
   1.4554041e+01   1.0352775e-02
   1.4587123e+01   1.0280283e-02
   1.4620280e+01   1.0208303e-02
   1.4653512e+01   1.0136832e-02
   1.4686820e+01   1.0065867e-02
   1.4720204e+01   9.9954041e-03
   1.4753663e+01   9.9254393e-03
   1.4787199e+01   9.8559692e-03
   1.4820811e+01   9.7869904e-03
   1.4854499e+01   9.7184993e-03
   1.4888264e+01   9.6504923e-03
   1.4922105e+01   9.5829662e-03
   1.4956024e+01   9.5159173e-03
   1.4990019e+01   9.4493423e-03
   1.5024092e+01   9.3832378e-03
   1.5058242e+01   9.3176004e-03
   1.5092470e+01   9.2524268e-03
   1.5126776e+01   9.1877137e-03
   1.5161160e+01   9.1234578e-03
   1.5195621e+01   9.0596557e-03
   1.5230162e+01   8.9963043e-03
   1.5264780e+01   8.9334004e-03
   1.5299478e+01   8.8709407e-03
   1.5334254e+01   8.8089220e-03
   1.5369109e+01   8.7473413e-03
   1.5404044e+01   8.6861953e-03
   1.5439058e+01   8.6254810e-03
   1.5474151e+01   8.5651953e-03
   1.5509324e+01   8.5053351e-03
   1.5544578e+01   8.4458974e-03
   1.5579911e+01   8.3868792e-03
   1.5615325e+01   8.3282774e-03
   1.5650819e+01   8.2700891e-03
   1.5686394e+01   8.2123113e-03
   1.5722049e+01   8.1549412e-03
   1.5757786e+01   8.0979758e-03
   1.5793604e+01   8.0414122e-03
   1.5829503e+01   7.9852475e-03
   1.5865484e+01   7.9294789e-03
   1.5901547e+01   7.8741036e-03
   1.5937692e+01   7.8191187e-03
   1.5973919e+01   7.7645215e-03
   1.6010228e+01   7.7103092e-03
   1.6046620e+01   7.6564791e-03
   1.6083094e+01   7.6030284e-03
   1.6119652e+01   7.5499545e-03
   1.6156292e+01   7.4972546e-03
   1.6193016e+01   7.4449261e-03
   1.6229823e+01   7.3929663e-03
   1.6266714e+01   7.3413726e-03
   1.6303689e+01   7.2901424e-03
   1.6340748e+01   7.2392731e-03
   1.6377891e+01   7.1887621e-03
   1.6415118e+01   7.1386069e-03
   1.6452431e+01   7.0888050e-03
   1.6489827e+01   7.0393537e-03
   1.6527309e+01   6.9902507e-03
   1.6564877e+01   6.9414935e-03
   1.6602529e+01   6.8930795e-03
   1.6640267e+01   6.8450063e-03
   1.6678091e+01   6.7972716e-03
   1.6716001e+01   6.7498728e-03
   1.6753997e+01   6.7028077e-03
   1.6792079e+01   6.6560738e-03
   1.6830248e+01   6.6096688e-03
   1.6868504e+01   6.5635903e-03
   1.6906847e+01   6.5178360e-03
   1.6945277e+01   6.4724037e-03
   1.6983794e+01   6.4272909e-03
   1.7022398e+01   6.3824955e-03
   1.7061091e+01   6.3380151e-03
   1.7099871e+01   6.2938476e-03
   1.7138740e+01   6.2499908e-03
   1.7177697e+01   6.2064423e-03
   1.7216742e+01   6.1632000e-03
   1.7255877e+01   6.1202618e-03
   1.7295100e+01   6.0776255e-03
   1.7334412e+01   6.0352888e-03
   1.7373814e+01   5.9932498e-03
   1.7413305e+01   5.9515063e-03
   1.7452886e+01   5.9100561e-03
   1.7492557e+01   5.8688973e-03
   1.7532318e+01   5.8280277e-03
   1.7572170e+01   5.7874452e-03
   1.7612112e+01   5.7471479e-03
   1.7652145e+01   5.7071337e-03
   1.7692269e+01   5.6674006e-03
   1.7732484e+01   5.6279466e-03
   1.7772790e+01   5.5887697e-03
   1.7813189e+01   5.5498680e-03
   1.7853679e+01   5.5112394e-03
   1.7894261e+01   5.4728822e-03
   1.7934935e+01   5.4347942e-03
   1.7975702e+01   5.3969737e-03
   1.8016561e+01   5.3594187e-03
   1.8057513e+01   5.3221274e-03
   1.8098558e+01   5.2850978e-03
   1.8139697e+01   5.2483281e-03
   1.8180929e+01   5.2118165e-03
   1.8222255e+01   5.1755612e-03
   1.8263675e+01   5.1395602e-03
   1.8305189e+01   5.1038119e-03
   1.8346797e+01   5.0683144e-03
   1.8388500e+01   5.0330660e-03
   1.8430298e+01   4.9980648e-03
   1.8472190e+01   4.9633092e-03
   1.8514178e+01   4.9287973e-03
   1.8556262e+01   4.8945275e-03
   1.8598441e+01   4.8604981e-03
   1.8640716e+01   4.8267072e-03
   1.8683087e+01   4.7931534e-03
   1.8725554e+01   4.7598348e-03
   1.8768118e+01   4.7267498e-03
   1.8810778e+01   4.6938968e-03
   1.8853536e+01   4.6612740e-03
   1.8896390e+01   4.6288800e-03
   1.8939343e+01   4.5967130e-03
   1.8982392e+01   4.5647714e-03
   1.9025540e+01   4.5330537e-03
   1.9068786e+01   4.5015583e-03
   1.9112130e+01   4.4702835e-03
   1.9155572e+01   4.4392279e-03
   1.9199113e+01   4.4083899e-03
   1.9242754e+01   4.3777679e-03
   1.9286493e+01   4.3473604e-03
   1.9330332e+01   4.3171659e-03
   1.9374270e+01   4.2871829e-03
   1.9418309e+01   4.2574099e-03
   1.9462447e+01   4.2278454e-03
   1.9506686e+01   4.1984879e-03
   1.9551025e+01   4.1693360e-03
   1.9595465e+01   4.1403882e-03
   1.9640007e+01   4.1116430e-03
   1.9684649e+01   4.0830991e-03
   1.9729393e+01   4.0547550e-03
   1.9774238e+01   4.0266093e-03
   1.9819186e+01   3.9986606e-03
   1.9864236e+01   3.9709075e-03
   1.9909388e+01   3.9433486e-03
   1.9954642e+01   3.9159826e-03
   2.0000000e+01   3.8888080e-03


==> data_close.dat <==
  4.7265625e-001  5.1101785e-004
  4.7656250e-001 -5.7210682e-003
  4.8046875e-001  3.0347903e-002
  4.8437500e-001 -1.0090777e-001
  4.8828125e-001  2.3449395e-001
  4.9218750e-001 -4.0198842e-001
  4.9609375e-001  5.2284800e-001
  5.0000000e-001 -5.2233535e-001
  5.0390625e-001  4.0080701e-001
  5.0781250e-001 -2.3334624e-001
  5.1171875e-001  1.0021680e-001
  5.1562500e-001 -3.0080877e-002
  5.1953125e-001  5.6595724e-003
  5.2343750e-001 -5.0452865e-004


==> data_corr_fc40_15spikes.dat <==
  1.0000000e-001  0.0000000e+000  0.0000000e+000
  1.0000000e-001  1.0000000e+000  0.0000000e+000
  1.0000000e-001  2.0000000e+000  0.0000000e+000
  1.0000000e-001  3.0000000e+000  0.0000000e+000
  1.0000000e-001  4.0000000e+000  0.0000000e+000
  1.0000000e-001  5.0000000e+000  0.0000000e+000
  1.0000000e-001  6.0000000e+000  0.0000000e+000
  1.0000000e-001  7.0000000e+000  0.0000000e+000
  1.0000000e-001  8.0000000e+000  0.0000000e+000
  1.0000000e-001  9.0000000e+000  0.0000000e+000
  1.0000000e-001  1.0000000e+001  0.0000000e+000
  1.0000000e-001  1.1000000e+001  0.0000000e+000
  1.0000000e-001  1.2000000e+001  0.0000000e+000
  1.0000000e-001  1.3000000e+001  0.0000000e+000
  1.0000000e-001  1.4000000e+001  0.0000000e+000
  1.0000000e-001  1.5000000e+001  0.0000000e+000
  1.2000000e-001  0.0000000e+000  0.0000000e+000
  1.2000000e-001  1.0000000e+000  0.0000000e+000
  1.2000000e-001  2.0000000e+000  0.0000000e+000
  1.2000000e-001  3.0000000e+000  0.0000000e+000
  1.2000000e-001  4.0000000e+000  0.0000000e+000
  1.2000000e-001  5.0000000e+000  0.0000000e+000
  1.2000000e-001  6.0000000e+000  0.0000000e+000
  1.2000000e-001  7.0000000e+000  0.0000000e+000
  1.2000000e-001  8.0000000e+000  0.0000000e+000
  1.2000000e-001  9.0000000e+000  0.0000000e+000
  1.2000000e-001  1.0000000e+001  0.0000000e+000
  1.2000000e-001  1.1000000e+001  0.0000000e+000
  1.2000000e-001  1.2000000e+001  0.0000000e+000
  1.2000000e-001  1.3000000e+001  0.0000000e+000
  1.2000000e-001  1.4000000e+001  0.0000000e+000
  1.2000000e-001  1.5000000e+001  0.0000000e+000
  1.4000000e-001  0.0000000e+000  0.0000000e+000
  1.4000000e-001  1.0000000e+000  0.0000000e+000
  1.4000000e-001  2.0000000e+000  0.0000000e+000
  1.4000000e-001  3.0000000e+000  0.0000000e+000
  1.4000000e-001  4.0000000e+000  0.0000000e+000
  1.4000000e-001  5.0000000e+000  0.0000000e+000
  1.4000000e-001  6.0000000e+000  0.0000000e+000
  1.4000000e-001  7.0000000e+000  0.0000000e+000
  1.4000000e-001  8.0000000e+000  0.0000000e+000
  1.4000000e-001  9.0000000e+000  0.0000000e+000
  1.4000000e-001  1.0000000e+001  0.0000000e+000
  1.4000000e-001  1.1000000e+001  0.0000000e+000
  1.4000000e-001  1.2000000e+001  0.0000000e+000
  1.4000000e-001  1.3000000e+001  0.0000000e+000
  1.4000000e-001  1.4000000e+001  0.0000000e+000
  1.4000000e-001  1.5000000e+001  0.0000000e+000
  1.6000000e-001  0.0000000e+000  0.0000000e+000
  1.6000000e-001  1.0000000e+000  0.0000000e+000
  1.6000000e-001  2.0000000e+000  0.0000000e+000
  1.6000000e-001  3.0000000e+000  0.0000000e+000
  1.6000000e-001  4.0000000e+000  0.0000000e+000
  1.6000000e-001  5.0000000e+000  0.0000000e+000
  1.6000000e-001  6.0000000e+000  0.0000000e+000
  1.6000000e-001  7.0000000e+000  0.0000000e+000
  1.6000000e-001  8.0000000e+000  0.0000000e+000
  1.6000000e-001  9.0000000e+000  0.0000000e+000
  1.6000000e-001  1.0000000e+001  0.0000000e+000
  1.6000000e-001  1.1000000e+001  0.0000000e+000
  1.6000000e-001  1.2000000e+001  0.0000000e+000
  1.6000000e-001  1.3000000e+001  0.0000000e+000
  1.6000000e-001  1.4000000e+001  0.0000000e+000
  1.6000000e-001  1.5000000e+001  0.0000000e+000
  1.8000000e-001  0.0000000e+000  0.0000000e+000
  1.8000000e-001  1.0000000e+000  0.0000000e+000
  1.8000000e-001  2.0000000e+000  0.0000000e+000
  1.8000000e-001  3.0000000e+000  0.0000000e+000
  1.8000000e-001  4.0000000e+000  0.0000000e+000
  1.8000000e-001  5.0000000e+000  0.0000000e+000
  1.8000000e-001  6.0000000e+000  0.0000000e+000
  1.8000000e-001  7.0000000e+000  0.0000000e+000
  1.8000000e-001  8.0000000e+000  0.0000000e+000
  1.8000000e-001  9.0000000e+000  0.0000000e+000
  1.8000000e-001  1.0000000e+001  0.0000000e+000
  1.8000000e-001  1.1000000e+001  0.0000000e+000
  1.8000000e-001  1.2000000e+001  0.0000000e+000
  1.8000000e-001  1.3000000e+001  0.0000000e+000
  1.8000000e-001  1.4000000e+001  0.0000000e+000
  1.8000000e-001  1.5000000e+001  0.0000000e+000
  2.0000000e-001  0.0000000e+000  0.0000000e+000
  2.0000000e-001  1.0000000e+000  0.0000000e+000
  2.0000000e-001  2.0000000e+000  0.0000000e+000
  2.0000000e-001  3.0000000e+000  0.0000000e+000
  2.0000000e-001  4.0000000e+000  0.0000000e+000
  2.0000000e-001  5.0000000e+000  0.0000000e+000
  2.0000000e-001  6.0000000e+000  0.0000000e+000
  2.0000000e-001  7.0000000e+000  0.0000000e+000
  2.0000000e-001  8.0000000e+000  0.0000000e+000
  2.0000000e-001  9.0000000e+000  0.0000000e+000
  2.0000000e-001  1.0000000e+001  0.0000000e+000
  2.0000000e-001  1.1000000e+001  0.0000000e+000
  2.0000000e-001  1.2000000e+001  0.0000000e+000
  2.0000000e-001  1.3000000e+001  0.0000000e+000
  2.0000000e-001  1.4000000e+001  0.0000000e+000
  2.0000000e-001  1.5000000e+001  0.0000000e+000
  2.2000000e-001  0.0000000e+000  0.0000000e+000
  2.2000000e-001  1.0000000e+000  0.0000000e+000
  2.2000000e-001  2.0000000e+000  0.0000000e+000
  2.2000000e-001  3.0000000e+000  0.0000000e+000
  2.2000000e-001  4.0000000e+000  0.0000000e+000
  2.2000000e-001  5.0000000e+000  0.0000000e+000
  2.2000000e-001  6.0000000e+000  0.0000000e+000
  2.2000000e-001  7.0000000e+000  0.0000000e+000
  2.2000000e-001  8.0000000e+000  0.0000000e+000
  2.2000000e-001  9.0000000e+000  0.0000000e+000
  2.2000000e-001  1.0000000e+001  0.0000000e+000
  2.2000000e-001  1.1000000e+001  0.0000000e+000
  2.2000000e-001  1.2000000e+001  0.0000000e+000
  2.2000000e-001  1.3000000e+001  0.0000000e+000
  2.2000000e-001  1.4000000e+001  0.0000000e+000
  2.2000000e-001  1.5000000e+001  0.0000000e+000
  2.4000000e-001  0.0000000e+000  0.0000000e+000
  2.4000000e-001  1.0000000e+000  0.0000000e+000
  2.4000000e-001  2.0000000e+000  0.0000000e+000
  2.4000000e-001  3.0000000e+000  0.0000000e+000
  2.4000000e-001  4.0000000e+000  0.0000000e+000
  2.4000000e-001  5.0000000e+000  0.0000000e+000
  2.4000000e-001  6.0000000e+000  0.0000000e+000
  2.4000000e-001  7.0000000e+000  0.0000000e+000
  2.4000000e-001  8.0000000e+000  0.0000000e+000
  2.4000000e-001  9.0000000e+000  0.0000000e+000
  2.4000000e-001  1.0000000e+001  0.0000000e+000
  2.4000000e-001  1.1000000e+001  0.0000000e+000
  2.4000000e-001  1.2000000e+001  0.0000000e+000
  2.4000000e-001  1.3000000e+001  0.0000000e+000
  2.4000000e-001  1.4000000e+001  0.0000000e+000
  2.4000000e-001  1.5000000e+001  0.0000000e+000
  2.6000000e-001  0.0000000e+000  0.0000000e+000
  2.6000000e-001  1.0000000e+000  0.0000000e+000
  2.6000000e-001  2.0000000e+000  0.0000000e+000
  2.6000000e-001  3.0000000e+000  0.0000000e+000
  2.6000000e-001  4.0000000e+000  0.0000000e+000
  2.6000000e-001  5.0000000e+000  0.0000000e+000
  2.6000000e-001  6.0000000e+000  0.0000000e+000
  2.6000000e-001  7.0000000e+000  0.0000000e+000
  2.6000000e-001  8.0000000e+000  0.0000000e+000
  2.6000000e-001  9.0000000e+000  0.0000000e+000
  2.6000000e-001  1.0000000e+001  0.0000000e+000
  2.6000000e-001  1.1000000e+001  0.0000000e+000
  2.6000000e-001  1.2000000e+001  0.0000000e+000
  2.6000000e-001  1.3000000e+001  0.0000000e+000
  2.6000000e-001  1.4000000e+001  0.0000000e+000
  2.6000000e-001  1.5000000e+001  0.0000000e+000
  2.8000000e-001  0.0000000e+000  0.0000000e+000
  2.8000000e-001  1.0000000e+000  0.0000000e+000
  2.8000000e-001  2.0000000e+000  0.0000000e+000
  2.8000000e-001  3.0000000e+000  0.0000000e+000
  2.8000000e-001  4.0000000e+000  0.0000000e+000
  2.8000000e-001  5.0000000e+000  0.0000000e+000
  2.8000000e-001  6.0000000e+000  0.0000000e+000
  2.8000000e-001  7.0000000e+000  0.0000000e+000
  2.8000000e-001  8.0000000e+000  0.0000000e+000
  2.8000000e-001  9.0000000e+000  0.0000000e+000
  2.8000000e-001  1.0000000e+001  0.0000000e+000
  2.8000000e-001  1.1000000e+001  0.0000000e+000
  2.8000000e-001  1.2000000e+001  0.0000000e+000
  2.8000000e-001  1.3000000e+001  0.0000000e+000
  2.8000000e-001  1.4000000e+001  0.0000000e+000
  2.8000000e-001  1.5000000e+001  0.0000000e+000
  3.0000000e-001  0.0000000e+000  0.0000000e+000
  3.0000000e-001  1.0000000e+000  0.0000000e+000
  3.0000000e-001  2.0000000e+000  0.0000000e+000
  3.0000000e-001  3.0000000e+000  0.0000000e+000
  3.0000000e-001  4.0000000e+000  0.0000000e+000
  3.0000000e-001  5.0000000e+000  0.0000000e+000
  3.0000000e-001  6.0000000e+000  0.0000000e+000
  3.0000000e-001  7.0000000e+000  0.0000000e+000
  3.0000000e-001  8.0000000e+000  0.0000000e+000
  3.0000000e-001  9.0000000e+000  0.0000000e+000
  3.0000000e-001  1.0000000e+001  0.0000000e+000
  3.0000000e-001  1.1000000e+001  0.0000000e+000
  3.0000000e-001  1.2000000e+001  0.0000000e+000
  3.0000000e-001  1.3000000e+001  0.0000000e+000
  3.0000000e-001  1.4000000e+001  0.0000000e+000
  3.0000000e-001  1.5000000e+001  0.0000000e+000
  3.2000000e-001  0.0000000e+000  0.0000000e+000
  3.2000000e-001  1.0000000e+000  0.0000000e+000
  3.2000000e-001  2.0000000e+000  0.0000000e+000
  3.2000000e-001  3.0000000e+000  0.0000000e+000
  3.2000000e-001  4.0000000e+000  0.0000000e+000
  3.2000000e-001  5.0000000e+000  0.0000000e+000
  3.2000000e-001  6.0000000e+000  0.0000000e+000
  3.2000000e-001  7.0000000e+000  0.0000000e+000
  3.2000000e-001  8.0000000e+000  0.0000000e+000
  3.2000000e-001  9.0000000e+000  0.0000000e+000
  3.2000000e-001  1.0000000e+001  0.0000000e+000
  3.2000000e-001  1.1000000e+001  0.0000000e+000
  3.2000000e-001  1.2000000e+001  0.0000000e+000
  3.2000000e-001  1.3000000e+001  0.0000000e+000
  3.2000000e-001  1.4000000e+001  0.0000000e+000
  3.2000000e-001  1.5000000e+001  0.0000000e+000
  3.4000000e-001  0.0000000e+000  0.0000000e+000
  3.4000000e-001  1.0000000e+000  0.0000000e+000
  3.4000000e-001  2.0000000e+000  0.0000000e+000
  3.4000000e-001  3.0000000e+000  0.0000000e+000
  3.4000000e-001  4.0000000e+000  0.0000000e+000
  3.4000000e-001  5.0000000e+000  0.0000000e+000
  3.4000000e-001  6.0000000e+000  0.0000000e+000
  3.4000000e-001  7.0000000e+000  0.0000000e+000
  3.4000000e-001  8.0000000e+000  0.0000000e+000
  3.4000000e-001  9.0000000e+000  0.0000000e+000
  3.4000000e-001  1.0000000e+001  0.0000000e+000
  3.4000000e-001  1.1000000e+001  0.0000000e+000
  3.4000000e-001  1.2000000e+001  0.0000000e+000
  3.4000000e-001  1.3000000e+001  0.0000000e+000
  3.4000000e-001  1.4000000e+001  0.0000000e+000
  3.4000000e-001  1.5000000e+001  0.0000000e+000
  3.6000000e-001  0.0000000e+000  0.0000000e+000
  3.6000000e-001  1.0000000e+000  0.0000000e+000
  3.6000000e-001  2.0000000e+000  0.0000000e+000
  3.6000000e-001  3.0000000e+000  0.0000000e+000
  3.6000000e-001  4.0000000e+000  0.0000000e+000
  3.6000000e-001  5.0000000e+000  0.0000000e+000
  3.6000000e-001  6.0000000e+000  0.0000000e+000
  3.6000000e-001  7.0000000e+000  0.0000000e+000
  3.6000000e-001  8.0000000e+000  0.0000000e+000
  3.6000000e-001  9.0000000e+000  0.0000000e+000
  3.6000000e-001  1.0000000e+001  0.0000000e+000
  3.6000000e-001  1.1000000e+001  0.0000000e+000
  3.6000000e-001  1.2000000e+001  0.0000000e+000
  3.6000000e-001  1.3000000e+001  0.0000000e+000
  3.6000000e-001  1.4000000e+001  0.0000000e+000
  3.6000000e-001  1.5000000e+001  0.0000000e+000
  3.8000000e-001  0.0000000e+000  0.0000000e+000
  3.8000000e-001  1.0000000e+000  0.0000000e+000
  3.8000000e-001  2.0000000e+000  0.0000000e+000
  3.8000000e-001  3.0000000e+000  0.0000000e+000
  3.8000000e-001  4.0000000e+000  0.0000000e+000
  3.8000000e-001  5.0000000e+000  0.0000000e+000
  3.8000000e-001  6.0000000e+000  0.0000000e+000
  3.8000000e-001  7.0000000e+000  0.0000000e+000
  3.8000000e-001  8.0000000e+000  0.0000000e+000
  3.8000000e-001  9.0000000e+000  0.0000000e+000
  3.8000000e-001  1.0000000e+001  0.0000000e+000
  3.8000000e-001  1.1000000e+001  0.0000000e+000
  3.8000000e-001  1.2000000e+001  0.0000000e+000
  3.8000000e-001  1.3000000e+001  0.0000000e+000
  3.8000000e-001  1.4000000e+001  0.0000000e+000
  3.8000000e-001  1.5000000e+001  0.0000000e+000
  4.0000000e-001  0.0000000e+000  0.0000000e+000
  4.0000000e-001  1.0000000e+000  0.0000000e+000
  4.0000000e-001  2.0000000e+000  0.0000000e+000
  4.0000000e-001  3.0000000e+000  0.0000000e+000
  4.0000000e-001  4.0000000e+000  0.0000000e+000
  4.0000000e-001  5.0000000e+000  0.0000000e+000
  4.0000000e-001  6.0000000e+000  0.0000000e+000
  4.0000000e-001  7.0000000e+000  0.0000000e+000
  4.0000000e-001  8.0000000e+000  0.0000000e+000
  4.0000000e-001  9.0000000e+000  0.0000000e+000
  4.0000000e-001  1.0000000e+001  0.0000000e+000
  4.0000000e-001  1.1000000e+001  0.0000000e+000
  4.0000000e-001  1.2000000e+001  0.0000000e+000
  4.0000000e-001  1.3000000e+001  0.0000000e+000
  4.0000000e-001  1.4000000e+001  0.0000000e+000
  4.0000000e-001  1.5000000e+001  0.0000000e+000
  4.2000000e-001  0.0000000e+000  0.0000000e+000
  4.2000000e-001  1.0000000e+000  0.0000000e+000
  4.2000000e-001  2.0000000e+000  0.0000000e+000
  4.2000000e-001  3.0000000e+000  0.0000000e+000
  4.2000000e-001  4.0000000e+000  0.0000000e+000
  4.2000000e-001  5.0000000e+000  0.0000000e+000
  4.2000000e-001  6.0000000e+000  0.0000000e+000
  4.2000000e-001  7.0000000e+000  0.0000000e+000
  4.2000000e-001  8.0000000e+000  0.0000000e+000
  4.2000000e-001  9.0000000e+000  0.0000000e+000
  4.2000000e-001  1.0000000e+001  0.0000000e+000
  4.2000000e-001  1.1000000e+001  0.0000000e+000
  4.2000000e-001  1.2000000e+001  0.0000000e+000
  4.2000000e-001  1.3000000e+001  0.0000000e+000
  4.2000000e-001  1.4000000e+001  0.0000000e+000
  4.2000000e-001  1.5000000e+001  0.0000000e+000
  4.4000000e-001  0.0000000e+000  0.0000000e+000
  4.4000000e-001  1.0000000e+000  0.0000000e+000
  4.4000000e-001  2.0000000e+000  0.0000000e+000
  4.4000000e-001  3.0000000e+000  0.0000000e+000
  4.4000000e-001  4.0000000e+000  0.0000000e+000
  4.4000000e-001  5.0000000e+000  0.0000000e+000
  4.4000000e-001  6.0000000e+000  0.0000000e+000
  4.4000000e-001  7.0000000e+000  0.0000000e+000
  4.4000000e-001  8.0000000e+000  0.0000000e+000
  4.4000000e-001  9.0000000e+000  0.0000000e+000
  4.4000000e-001  1.0000000e+001  0.0000000e+000
  4.4000000e-001  1.1000000e+001  0.0000000e+000
  4.4000000e-001  1.2000000e+001  0.0000000e+000
  4.4000000e-001  1.3000000e+001  0.0000000e+000
  4.4000000e-001  1.4000000e+001  0.0000000e+000
  4.4000000e-001  1.5000000e+001  0.0000000e+000
  4.6000000e-001  0.0000000e+000  0.0000000e+000
  4.6000000e-001  1.0000000e+000  0.0000000e+000
  4.6000000e-001  2.0000000e+000  0.0000000e+000
  4.6000000e-001  3.0000000e+000  0.0000000e+000
  4.6000000e-001  4.0000000e+000  0.0000000e+000
  4.6000000e-001  5.0000000e+000  0.0000000e+000
  4.6000000e-001  6.0000000e+000  0.0000000e+000
  4.6000000e-001  7.0000000e+000  0.0000000e+000
  4.6000000e-001  8.0000000e+000  0.0000000e+000
  4.6000000e-001  9.0000000e+000  0.0000000e+000
  4.6000000e-001  1.0000000e+001  0.0000000e+000
  4.6000000e-001  1.1000000e+001  0.0000000e+000
  4.6000000e-001  1.2000000e+001  0.0000000e+000
  4.6000000e-001  1.3000000e+001  0.0000000e+000
  4.6000000e-001  1.4000000e+001  0.0000000e+000
  4.6000000e-001  1.5000000e+001  0.0000000e+000
  4.8000000e-001  0.0000000e+000  0.0000000e+000
  4.8000000e-001  1.0000000e+000  0.0000000e+000
  4.8000000e-001  2.0000000e+000  0.0000000e+000
  4.8000000e-001  3.0000000e+000  0.0000000e+000
  4.8000000e-001  4.0000000e+000  0.0000000e+000
  4.8000000e-001  5.0000000e+000  0.0000000e+000
  4.8000000e-001  6.0000000e+000  0.0000000e+000
  4.8000000e-001  7.0000000e+000  0.0000000e+000
  4.8000000e-001  8.0000000e+000  0.0000000e+000
  4.8000000e-001  9.0000000e+000  0.0000000e+000
  4.8000000e-001  1.0000000e+001  0.0000000e+000
  4.8000000e-001  1.1000000e+001  0.0000000e+000
  4.8000000e-001  1.2000000e+001  0.0000000e+000
  4.8000000e-001  1.3000000e+001  0.0000000e+000
  4.8000000e-001  1.4000000e+001  0.0000000e+000
  4.8000000e-001  1.5000000e+001  0.0000000e+000
  5.0000000e-001  0.0000000e+000  0.0000000e+000
  5.0000000e-001  1.0000000e+000  0.0000000e+000
  5.0000000e-001  2.0000000e+000  0.0000000e+000
  5.0000000e-001  3.0000000e+000  0.0000000e+000
  5.0000000e-001  4.0000000e+000  0.0000000e+000
  5.0000000e-001  5.0000000e+000  0.0000000e+000
  5.0000000e-001  6.0000000e+000  0.0000000e+000
  5.0000000e-001  7.0000000e+000  0.0000000e+000
  5.0000000e-001  8.0000000e+000  0.0000000e+000
  5.0000000e-001  9.0000000e+000  0.0000000e+000
  5.0000000e-001  1.0000000e+001  0.0000000e+000
  5.0000000e-001  1.1000000e+001  0.0000000e+000
  5.0000000e-001  1.2000000e+001  0.0000000e+000
  5.0000000e-001  1.3000000e+001  0.0000000e+000
  5.0000000e-001  1.4000000e+001  0.0000000e+000
  5.0000000e-001  1.5000000e+001  0.0000000e+000
  5.2000000e-001  0.0000000e+000  0.0000000e+000
  5.2000000e-001  1.0000000e+000  0.0000000e+000
  5.2000000e-001  2.0000000e+000  0.0000000e+000
  5.2000000e-001  3.0000000e+000  0.0000000e+000
  5.2000000e-001  4.0000000e+000  0.0000000e+000
  5.2000000e-001  5.0000000e+000  0.0000000e+000
  5.2000000e-001  6.0000000e+000  0.0000000e+000
  5.2000000e-001  7.0000000e+000  0.0000000e+000
  5.2000000e-001  8.0000000e+000  0.0000000e+000
  5.2000000e-001  9.0000000e+000  0.0000000e+000
  5.2000000e-001  1.0000000e+001  0.0000000e+000
  5.2000000e-001  1.1000000e+001  0.0000000e+000
  5.2000000e-001  1.2000000e+001  0.0000000e+000
  5.2000000e-001  1.3000000e+001  0.0000000e+000
  5.2000000e-001  1.4000000e+001  0.0000000e+000
  5.2000000e-001  1.5000000e+001  0.0000000e+000
  5.4000000e-001  0.0000000e+000  0.0000000e+000
  5.4000000e-001  1.0000000e+000  0.0000000e+000
  5.4000000e-001  2.0000000e+000  0.0000000e+000
  5.4000000e-001  3.0000000e+000  0.0000000e+000
  5.4000000e-001  4.0000000e+000  0.0000000e+000
  5.4000000e-001  5.0000000e+000  0.0000000e+000
  5.4000000e-001  6.0000000e+000  0.0000000e+000
  5.4000000e-001  7.0000000e+000  0.0000000e+000
  5.4000000e-001  8.0000000e+000  0.0000000e+000
  5.4000000e-001  9.0000000e+000  0.0000000e+000
  5.4000000e-001  1.0000000e+001  0.0000000e+000
  5.4000000e-001  1.1000000e+001  0.0000000e+000
  5.4000000e-001  1.2000000e+001  0.0000000e+000
  5.4000000e-001  1.3000000e+001  0.0000000e+000
  5.4000000e-001  1.4000000e+001  0.0000000e+000
  5.4000000e-001  1.5000000e+001  0.0000000e+000
  5.6000000e-001  0.0000000e+000  0.0000000e+000
  5.6000000e-001  1.0000000e+000  0.0000000e+000
  5.6000000e-001  2.0000000e+000  0.0000000e+000
  5.6000000e-001  3.0000000e+000  0.0000000e+000
  5.6000000e-001  4.0000000e+000  0.0000000e+000
  5.6000000e-001  5.0000000e+000  0.0000000e+000
  5.6000000e-001  6.0000000e+000  0.0000000e+000
  5.6000000e-001  7.0000000e+000  0.0000000e+000
  5.6000000e-001  8.0000000e+000  0.0000000e+000
  5.6000000e-001  9.0000000e+000  0.0000000e+000
  5.6000000e-001  1.0000000e+001  0.0000000e+000
  5.6000000e-001  1.1000000e+001  0.0000000e+000
  5.6000000e-001  1.2000000e+001  0.0000000e+000
  5.6000000e-001  1.3000000e+001  0.0000000e+000
  5.6000000e-001  1.4000000e+001  0.0000000e+000
  5.6000000e-001  1.5000000e+001  0.0000000e+000
  5.8000000e-001  0.0000000e+000  0.0000000e+000
  5.8000000e-001  1.0000000e+000  0.0000000e+000
  5.8000000e-001  2.0000000e+000  0.0000000e+000
  5.8000000e-001  3.0000000e+000  0.0000000e+000
  5.8000000e-001  4.0000000e+000  0.0000000e+000
  5.8000000e-001  5.0000000e+000  0.0000000e+000
  5.8000000e-001  6.0000000e+000  0.0000000e+000
  5.8000000e-001  7.0000000e+000  0.0000000e+000
  5.8000000e-001  8.0000000e+000  0.0000000e+000
  5.8000000e-001  9.0000000e+000  0.0000000e+000
  5.8000000e-001  1.0000000e+001  0.0000000e+000
  5.8000000e-001  1.1000000e+001  0.0000000e+000
  5.8000000e-001  1.2000000e+001  0.0000000e+000
  5.8000000e-001  1.3000000e+001  0.0000000e+000
  5.8000000e-001  1.4000000e+001  0.0000000e+000
  5.8000000e-001  1.5000000e+001  0.0000000e+000
  6.0000000e-001  0.0000000e+000  0.0000000e+000
  6.0000000e-001  1.0000000e+000  0.0000000e+000
  6.0000000e-001  2.0000000e+000  0.0000000e+000
  6.0000000e-001  3.0000000e+000  0.0000000e+000
  6.0000000e-001  4.0000000e+000  0.0000000e+000
  6.0000000e-001  5.0000000e+000  0.0000000e+000
  6.0000000e-001  6.0000000e+000  0.0000000e+000
  6.0000000e-001  7.0000000e+000  0.0000000e+000
  6.0000000e-001  8.0000000e+000  0.0000000e+000
  6.0000000e-001  9.0000000e+000  0.0000000e+000
  6.0000000e-001  1.0000000e+001  0.0000000e+000
  6.0000000e-001  1.1000000e+001  0.0000000e+000
  6.0000000e-001  1.2000000e+001  0.0000000e+000
  6.0000000e-001  1.3000000e+001  0.0000000e+000
  6.0000000e-001  1.4000000e+001  0.0000000e+000
  6.0000000e-001  1.5000000e+001  0.0000000e+000
  6.2000000e-001  0.0000000e+000  0.0000000e+000
  6.2000000e-001  1.0000000e+000  0.0000000e+000
  6.2000000e-001  2.0000000e+000  0.0000000e+000
  6.2000000e-001  3.0000000e+000  0.0000000e+000
  6.2000000e-001  4.0000000e+000  0.0000000e+000
  6.2000000e-001  5.0000000e+000  0.0000000e+000
  6.2000000e-001  6.0000000e+000  0.0000000e+000
  6.2000000e-001  7.0000000e+000  0.0000000e+000
  6.2000000e-001  8.0000000e+000  0.0000000e+000
  6.2000000e-001  9.0000000e+000  0.0000000e+000
  6.2000000e-001  1.0000000e+001  0.0000000e+000
  6.2000000e-001  1.1000000e+001  0.0000000e+000
  6.2000000e-001  1.2000000e+001  0.0000000e+000
  6.2000000e-001  1.3000000e+001  0.0000000e+000
  6.2000000e-001  1.4000000e+001  0.0000000e+000
  6.2000000e-001  1.5000000e+001  0.0000000e+000
  6.4000000e-001  0.0000000e+000  0.0000000e+000
  6.4000000e-001  1.0000000e+000  0.0000000e+000
  6.4000000e-001  2.0000000e+000  0.0000000e+000
  6.4000000e-001  3.0000000e+000  0.0000000e+000
  6.4000000e-001  4.0000000e+000  0.0000000e+000
  6.4000000e-001  5.0000000e+000  0.0000000e+000
  6.4000000e-001  6.0000000e+000  0.0000000e+000
  6.4000000e-001  7.0000000e+000  0.0000000e+000
  6.4000000e-001  8.0000000e+000  0.0000000e+000
  6.4000000e-001  9.0000000e+000  0.0000000e+000
  6.4000000e-001  1.0000000e+001  0.0000000e+000
  6.4000000e-001  1.1000000e+001  0.0000000e+000
  6.4000000e-001  1.2000000e+001  0.0000000e+000
  6.4000000e-001  1.3000000e+001  0.0000000e+000
  6.4000000e-001  1.4000000e+001  0.0000000e+000
  6.4000000e-001  1.5000000e+001  0.0000000e+000
  6.6000000e-001  0.0000000e+000  0.0000000e+000
  6.6000000e-001  1.0000000e+000  0.0000000e+000
  6.6000000e-001  2.0000000e+000  0.0000000e+000
  6.6000000e-001  3.0000000e+000  0.0000000e+000
  6.6000000e-001  4.0000000e+000  0.0000000e+000
  6.6000000e-001  5.0000000e+000  0.0000000e+000
  6.6000000e-001  6.0000000e+000  0.0000000e+000
  6.6000000e-001  7.0000000e+000  0.0000000e+000
  6.6000000e-001  8.0000000e+000  0.0000000e+000
  6.6000000e-001  9.0000000e+000  0.0000000e+000
  6.6000000e-001  1.0000000e+001  0.0000000e+000
  6.6000000e-001  1.1000000e+001  0.0000000e+000
  6.6000000e-001  1.2000000e+001  0.0000000e+000
  6.6000000e-001  1.3000000e+001  0.0000000e+000
  6.6000000e-001  1.4000000e+001  0.0000000e+000
  6.6000000e-001  1.5000000e+001  0.0000000e+000
  6.8000000e-001  0.0000000e+000  0.0000000e+000
  6.8000000e-001  1.0000000e+000  0.0000000e+000
  6.8000000e-001  2.0000000e+000  0.0000000e+000
  6.8000000e-001  3.0000000e+000  0.0000000e+000
  6.8000000e-001  4.0000000e+000  0.0000000e+000
  6.8000000e-001  5.0000000e+000  0.0000000e+000
  6.8000000e-001  6.0000000e+000  0.0000000e+000
  6.8000000e-001  7.0000000e+000  0.0000000e+000
  6.8000000e-001  8.0000000e+000  0.0000000e+000
  6.8000000e-001  9.0000000e+000  0.0000000e+000
  6.8000000e-001  1.0000000e+001  0.0000000e+000
  6.8000000e-001  1.1000000e+001  0.0000000e+000
  6.8000000e-001  1.2000000e+001  0.0000000e+000
  6.8000000e-001  1.3000000e+001  0.0000000e+000
  6.8000000e-001  1.4000000e+001  0.0000000e+000
  6.8000000e-001  1.5000000e+001  0.0000000e+000
  7.0000000e-001  0.0000000e+000  0.0000000e+000
  7.0000000e-001  1.0000000e+000  0.0000000e+000
  7.0000000e-001  2.0000000e+000  0.0000000e+000
  7.0000000e-001  3.0000000e+000  0.0000000e+000
  7.0000000e-001  4.0000000e+000  0.0000000e+000
  7.0000000e-001  5.0000000e+000  0.0000000e+000
  7.0000000e-001  6.0000000e+000  0.0000000e+000
  7.0000000e-001  7.0000000e+000  0.0000000e+000
  7.0000000e-001  8.0000000e+000  0.0000000e+000
  7.0000000e-001  9.0000000e+000  0.0000000e+000
  7.0000000e-001  1.0000000e+001  0.0000000e+000
  7.0000000e-001  1.1000000e+001  0.0000000e+000
  7.0000000e-001  1.2000000e+001  0.0000000e+000
  7.0000000e-001  1.3000000e+001  0.0000000e+000
  7.0000000e-001  1.4000000e+001  0.0000000e+000
  7.0000000e-001  1.5000000e+001  0.0000000e+000
  7.2000000e-001  0.0000000e+000  0.0000000e+000
  7.2000000e-001  1.0000000e+000  0.0000000e+000
  7.2000000e-001  2.0000000e+000  0.0000000e+000
  7.2000000e-001  3.0000000e+000  0.0000000e+000
  7.2000000e-001  4.0000000e+000  0.0000000e+000
  7.2000000e-001  5.0000000e+000  0.0000000e+000
  7.2000000e-001  6.0000000e+000  0.0000000e+000
  7.2000000e-001  7.0000000e+000  0.0000000e+000
  7.2000000e-001  8.0000000e+000  0.0000000e+000
  7.2000000e-001  9.0000000e+000  0.0000000e+000
  7.2000000e-001  1.0000000e+001  0.0000000e+000
  7.2000000e-001  1.1000000e+001  0.0000000e+000
  7.2000000e-001  1.2000000e+001  0.0000000e+000
  7.2000000e-001  1.3000000e+001  0.0000000e+000
  7.2000000e-001  1.4000000e+001  0.0000000e+000
  7.2000000e-001  1.5000000e+001  0.0000000e+000
  7.4000000e-001  0.0000000e+000  0.0000000e+000
  7.4000000e-001  1.0000000e+000  0.0000000e+000
  7.4000000e-001  2.0000000e+000  0.0000000e+000
  7.4000000e-001  3.0000000e+000  0.0000000e+000
  7.4000000e-001  4.0000000e+000  0.0000000e+000
  7.4000000e-001  5.0000000e+000  0.0000000e+000
  7.4000000e-001  6.0000000e+000  0.0000000e+000
  7.4000000e-001  7.0000000e+000  0.0000000e+000
  7.4000000e-001  8.0000000e+000  0.0000000e+000
  7.4000000e-001  9.0000000e+000  0.0000000e+000
  7.4000000e-001  1.0000000e+001  0.0000000e+000
  7.4000000e-001  1.1000000e+001  0.0000000e+000
  7.4000000e-001  1.2000000e+001  0.0000000e+000
  7.4000000e-001  1.3000000e+001  0.0000000e+000
  7.4000000e-001  1.4000000e+001  0.0000000e+000
  7.4000000e-001  1.5000000e+001  0.0000000e+000
  7.6000000e-001  0.0000000e+000  0.0000000e+000
  7.6000000e-001  1.0000000e+000  0.0000000e+000
  7.6000000e-001  2.0000000e+000  0.0000000e+000
  7.6000000e-001  3.0000000e+000  0.0000000e+000
  7.6000000e-001  4.0000000e+000  0.0000000e+000
  7.6000000e-001  5.0000000e+000  0.0000000e+000
  7.6000000e-001  6.0000000e+000  0.0000000e+000
  7.6000000e-001  7.0000000e+000  0.0000000e+000
  7.6000000e-001  8.0000000e+000  0.0000000e+000
  7.6000000e-001  9.0000000e+000  0.0000000e+000
  7.6000000e-001  1.0000000e+001  0.0000000e+000
  7.6000000e-001  1.1000000e+001  0.0000000e+000
  7.6000000e-001  1.2000000e+001  0.0000000e+000
  7.6000000e-001  1.3000000e+001  0.0000000e+000
  7.6000000e-001  1.4000000e+001  0.0000000e+000
  7.6000000e-001  1.5000000e+001  0.0000000e+000
  7.8000000e-001  0.0000000e+000  0.0000000e+000
  7.8000000e-001  1.0000000e+000  0.0000000e+000
  7.8000000e-001  2.0000000e+000  0.0000000e+000
  7.8000000e-001  3.0000000e+000  0.0000000e+000
  7.8000000e-001  4.0000000e+000  0.0000000e+000
  7.8000000e-001  5.0000000e+000  0.0000000e+000
  7.8000000e-001  6.0000000e+000  0.0000000e+000
  7.8000000e-001  7.0000000e+000  0.0000000e+000
  7.8000000e-001  8.0000000e+000  0.0000000e+000
  7.8000000e-001  9.0000000e+000  0.0000000e+000
  7.8000000e-001  1.0000000e+001  0.0000000e+000
  7.8000000e-001  1.1000000e+001  0.0000000e+000
  7.8000000e-001  1.2000000e+001  0.0000000e+000
  7.8000000e-001  1.3000000e+001  0.0000000e+000
  7.8000000e-001  1.4000000e+001  0.0000000e+000
  7.8000000e-001  1.5000000e+001  0.0000000e+000
  8.0000000e-001  0.0000000e+000  0.0000000e+000
  8.0000000e-001  1.0000000e+000  1.0000000e-001
  8.0000000e-001  2.0000000e+000  0.0000000e+000
  8.0000000e-001  3.0000000e+000  0.0000000e+000
  8.0000000e-001  4.0000000e+000  0.0000000e+000
  8.0000000e-001  5.0000000e+000  1.0000000e-001
  8.0000000e-001  6.0000000e+000  0.0000000e+000
  8.0000000e-001  7.0000000e+000  0.0000000e+000
  8.0000000e-001  8.0000000e+000  0.0000000e+000
  8.0000000e-001  9.0000000e+000  0.0000000e+000
  8.0000000e-001  1.0000000e+001  0.0000000e+000
  8.0000000e-001  1.1000000e+001  0.0000000e+000
  8.0000000e-001  1.2000000e+001  0.0000000e+000
  8.0000000e-001  1.3000000e+001  0.0000000e+000
  8.0000000e-001  1.4000000e+001  0.0000000e+000
  8.0000000e-001  1.5000000e+001  0.0000000e+000
  8.2000000e-001  0.0000000e+000  0.0000000e+000
  8.2000000e-001  1.0000000e+000  1.0000000e-001
  8.2000000e-001  2.0000000e+000  2.0000000e-001
  8.2000000e-001  3.0000000e+000  0.0000000e+000
  8.2000000e-001  4.0000000e+000  2.0000000e-001
  8.2000000e-001  5.0000000e+000  0.0000000e+000
  8.2000000e-001  6.0000000e+000  0.0000000e+000
  8.2000000e-001  7.0000000e+000  1.0000000e-001
  8.2000000e-001  8.0000000e+000  1.0000000e-001
  8.2000000e-001  9.0000000e+000  1.0000000e-001
  8.2000000e-001  1.0000000e+001  0.0000000e+000
  8.2000000e-001  1.1000000e+001  0.0000000e+000
  8.2000000e-001  1.2000000e+001  1.0000000e-001
  8.2000000e-001  1.3000000e+001  0.0000000e+000
  8.2000000e-001  1.4000000e+001  0.0000000e+000
  8.2000000e-001  1.5000000e+001  0.0000000e+000
  8.4000000e-001  0.0000000e+000  4.0000000e-001
  8.4000000e-001  1.0000000e+000  3.0000000e-001
  8.4000000e-001  2.0000000e+000  4.0000000e-001
  8.4000000e-001  3.0000000e+000  2.0000000e-001
  8.4000000e-001  4.0000000e+000  2.0000000e-001
  8.4000000e-001  5.0000000e+000  4.0000000e-001
  8.4000000e-001  6.0000000e+000  1.0000000e-001
  8.4000000e-001  7.0000000e+000  2.0000000e-001
  8.4000000e-001  8.0000000e+000  1.0000000e-001
  8.4000000e-001  9.0000000e+000  3.0000000e-001
  8.4000000e-001  1.0000000e+001  0.0000000e+000
  8.4000000e-001  1.1000000e+001  2.0000000e-001
  8.4000000e-001  1.2000000e+001  0.0000000e+000
  8.4000000e-001  1.3000000e+001  0.0000000e+000
  8.4000000e-001  1.4000000e+001  0.0000000e+000
  8.4000000e-001  1.5000000e+001  0.0000000e+000
  8.6000000e-001  0.0000000e+000  9.0000000e-001
  8.6000000e-001  1.0000000e+000  9.0000000e-001
  8.6000000e-001  2.0000000e+000  9.0000000e-001
  8.6000000e-001  3.0000000e+000  9.0000000e-001
  8.6000000e-001  4.0000000e+000  6.0000000e-001
  8.6000000e-001  5.0000000e+000  8.0000000e-001
  8.6000000e-001  6.0000000e+000  8.0000000e-001
  8.6000000e-001  7.0000000e+000  6.0000000e-001
  8.6000000e-001  8.0000000e+000  7.0000000e-001
  8.6000000e-001  9.0000000e+000  5.0000000e-001
  8.6000000e-001  1.0000000e+001  2.0000000e-001
  8.6000000e-001  1.1000000e+001  2.0000000e-001
  8.6000000e-001  1.2000000e+001  0.0000000e+000
  8.6000000e-001  1.3000000e+001  0.0000000e+000
  8.6000000e-001  1.4000000e+001  0.0000000e+000
  8.6000000e-001  1.5000000e+001  0.0000000e+000
  8.8000000e-001  0.0000000e+000  1.0000000e+000
  8.8000000e-001  1.0000000e+000  1.0000000e+000
  8.8000000e-001  2.0000000e+000  9.0000000e-001
  8.8000000e-001  3.0000000e+000  9.0000000e-001
  8.8000000e-001  4.0000000e+000  1.0000000e+000
  8.8000000e-001  5.0000000e+000  9.0000000e-001
  8.8000000e-001  6.0000000e+000  1.0000000e+000
  8.8000000e-001  7.0000000e+000  8.0000000e-001
  8.8000000e-001  8.0000000e+000  8.0000000e-001
  8.8000000e-001  9.0000000e+000  6.0000000e-001
  8.8000000e-001  1.0000000e+001  4.0000000e-001
  8.8000000e-001  1.1000000e+001  3.0000000e-001
  8.8000000e-001  1.2000000e+001  3.0000000e-001
  8.8000000e-001  1.3000000e+001  1.0000000e-001
  8.8000000e-001  1.4000000e+001  0.0000000e+000
  8.8000000e-001  1.5000000e+001  0.0000000e+000
  9.0000000e-001  0.0000000e+000  1.0000000e+000
  9.0000000e-001  1.0000000e+000  1.0000000e+000
  9.0000000e-001  2.0000000e+000  1.0000000e+000
  9.0000000e-001  3.0000000e+000  1.0000000e+000
  9.0000000e-001  4.0000000e+000  8.0000000e-001
  9.0000000e-001  5.0000000e+000  9.0000000e-001
  9.0000000e-001  6.0000000e+000  1.0000000e+000
  9.0000000e-001  7.0000000e+000  1.0000000e+000
  9.0000000e-001  8.0000000e+000  9.0000000e-001
  9.0000000e-001  9.0000000e+000  8.0000000e-001
  9.0000000e-001  1.0000000e+001  7.0000000e-001
  9.0000000e-001  1.1000000e+001  3.0000000e-001
  9.0000000e-001  1.2000000e+001  1.0000000e-001
  9.0000000e-001  1.3000000e+001  1.0000000e-001
  9.0000000e-001  1.4000000e+001  0.0000000e+000
  9.0000000e-001  1.5000000e+001  0.0000000e+000
  9.2000000e-001  0.0000000e+000  1.0000000e+000
  9.2000000e-001  1.0000000e+000  1.0000000e+000
  9.2000000e-001  2.0000000e+000  1.0000000e+000
  9.2000000e-001  3.0000000e+000  1.0000000e+000
  9.2000000e-001  4.0000000e+000  1.0000000e+000
  9.2000000e-001  5.0000000e+000  1.0000000e+000
  9.2000000e-001  6.0000000e+000  9.0000000e-001
  9.2000000e-001  7.0000000e+000  9.0000000e-001
  9.2000000e-001  8.0000000e+000  8.0000000e-001
  9.2000000e-001  9.0000000e+000  8.0000000e-001
  9.2000000e-001  1.0000000e+001  6.0000000e-001
  9.2000000e-001  1.1000000e+001  3.0000000e-001
  9.2000000e-001  1.2000000e+001  2.0000000e-001
  9.2000000e-001  1.3000000e+001  1.0000000e-001
  9.2000000e-001  1.4000000e+001  0.0000000e+000
  9.2000000e-001  1.5000000e+001  0.0000000e+000
  9.4000000e-001  0.0000000e+000  1.0000000e+000
  9.4000000e-001  1.0000000e+000  1.0000000e+000
  9.4000000e-001  2.0000000e+000  1.0000000e+000
  9.4000000e-001  3.0000000e+000  1.0000000e+000
  9.4000000e-001  4.0000000e+000  9.0000000e-001
  9.4000000e-001  5.0000000e+000  1.0000000e+000
  9.4000000e-001  6.0000000e+000  9.0000000e-001
  9.4000000e-001  7.0000000e+000  9.0000000e-001
  9.4000000e-001  8.0000000e+000  8.0000000e-001
  9.4000000e-001  9.0000000e+000  6.0000000e-001
  9.4000000e-001  1.0000000e+001  5.0000000e-001
  9.4000000e-001  1.1000000e+001  8.0000000e-001
  9.4000000e-001  1.2000000e+001  1.0000000e-001
  9.4000000e-001  1.3000000e+001  0.0000000e+000
  9.4000000e-001  1.4000000e+001  1.0000000e-001
  9.4000000e-001  1.5000000e+001  0.0000000e+000
  9.6000000e-001  0.0000000e+000  1.0000000e+000
  9.6000000e-001  1.0000000e+000  1.0000000e+000
  9.6000000e-001  2.0000000e+000  1.0000000e+000
  9.6000000e-001  3.0000000e+000  1.0000000e+000
  9.6000000e-001  4.0000000e+000  1.0000000e+000
  9.6000000e-001  5.0000000e+000  1.0000000e+000
  9.6000000e-001  6.0000000e+000  1.0000000e+000
  9.6000000e-001  7.0000000e+000  9.0000000e-001
  9.6000000e-001  8.0000000e+000  1.0000000e+000
  9.6000000e-001  9.0000000e+000  6.0000000e-001
  9.6000000e-001  1.0000000e+001  6.0000000e-001
  9.6000000e-001  1.1000000e+001  5.0000000e-001
  9.6000000e-001  1.2000000e+001  1.0000000e-001
  9.6000000e-001  1.3000000e+001  3.0000000e-001
  9.6000000e-001  1.4000000e+001  0.0000000e+000
  9.6000000e-001  1.5000000e+001  0.0000000e+000
  9.8000000e-001  0.0000000e+000  1.0000000e+000
  9.8000000e-001  1.0000000e+000  1.0000000e+000
  9.8000000e-001  2.0000000e+000  1.0000000e+000
  9.8000000e-001  3.0000000e+000  1.0000000e+000
  9.8000000e-001  4.0000000e+000  1.0000000e+000
  9.8000000e-001  5.0000000e+000  1.0000000e+000
  9.8000000e-001  6.0000000e+000  9.0000000e-001
  9.8000000e-001  7.0000000e+000  1.0000000e+000
  9.8000000e-001  8.0000000e+000  8.0000000e-001
  9.8000000e-001  9.0000000e+000  6.0000000e-001
  9.8000000e-001  1.0000000e+001  6.0000000e-001
  9.8000000e-001  1.1000000e+001  4.0000000e-001
  9.8000000e-001  1.2000000e+001  2.0000000e-001
  9.8000000e-001  1.3000000e+001  2.0000000e-001
  9.8000000e-001  1.4000000e+001  1.0000000e-001
  9.8000000e-001  1.5000000e+001  0.0000000e+000
  1.0000000e+000  0.0000000e+000  1.0000000e+000
  1.0000000e+000  1.0000000e+000  1.0000000e+000
  1.0000000e+000  2.0000000e+000  1.0000000e+000
  1.0000000e+000  3.0000000e+000  1.0000000e+000
  1.0000000e+000  4.0000000e+000  1.0000000e+000
  1.0000000e+000  5.0000000e+000  1.0000000e+000
  1.0000000e+000  6.0000000e+000  1.0000000e+000
  1.0000000e+000  7.0000000e+000  1.0000000e+000
  1.0000000e+000  8.0000000e+000  8.0000000e-001
  1.0000000e+000  9.0000000e+000  6.0000000e-001
  1.0000000e+000  1.0000000e+001  6.0000000e-001
  1.0000000e+000  1.1000000e+001  1.0000000e-001
  1.0000000e+000  1.2000000e+001  2.0000000e-001
  1.0000000e+000  1.3000000e+001  0.0000000e+000
  1.0000000e+000  1.4000000e+001  0.0000000e+000
  1.0000000e+000  1.5000000e+001  0.0000000e+000
  1.0200000e+000  0.0000000e+000  1.0000000e+000
  1.0200000e+000  1.0000000e+000  1.0000000e+000
  1.0200000e+000  2.0000000e+000  1.0000000e+000
  1.0200000e+000  3.0000000e+000  1.0000000e+000
  1.0200000e+000  4.0000000e+000  1.0000000e+000
  1.0200000e+000  5.0000000e+000  1.0000000e+000
  1.0200000e+000  6.0000000e+000  1.0000000e+000
  1.0200000e+000  7.0000000e+000  8.0000000e-001
  1.0200000e+000  8.0000000e+000  8.0000000e-001
  1.0200000e+000  9.0000000e+000  8.0000000e-001
  1.0200000e+000  1.0000000e+001  7.0000000e-001
  1.0200000e+000  1.1000000e+001  3.0000000e-001
  1.0200000e+000  1.2000000e+001  1.0000000e-001
  1.0200000e+000  1.3000000e+001  1.0000000e-001
  1.0200000e+000  1.4000000e+001  0.0000000e+000
  1.0200000e+000  1.5000000e+001  0.0000000e+000
  1.0400000e+000  0.0000000e+000  1.0000000e+000
  1.0400000e+000  1.0000000e+000  1.0000000e+000
  1.0400000e+000  2.0000000e+000  1.0000000e+000
  1.0400000e+000  3.0000000e+000  9.0000000e-001
  1.0400000e+000  4.0000000e+000  1.0000000e+000
  1.0400000e+000  5.0000000e+000  9.0000000e-001
  1.0400000e+000  6.0000000e+000  1.0000000e+000
  1.0400000e+000  7.0000000e+000  8.0000000e-001
  1.0400000e+000  8.0000000e+000  9.0000000e-001
  1.0400000e+000  9.0000000e+000  8.0000000e-001
  1.0400000e+000  1.0000000e+001  8.0000000e-001
  1.0400000e+000  1.1000000e+001  3.0000000e-001
  1.0400000e+000  1.2000000e+001  1.0000000e-001
  1.0400000e+000  1.3000000e+001  0.0000000e+000
  1.0400000e+000  1.4000000e+001  1.0000000e-001
  1.0400000e+000  1.5000000e+001  0.0000000e+000
  1.0600000e+000  0.0000000e+000  1.0000000e+000
  1.0600000e+000  1.0000000e+000  1.0000000e+000
  1.0600000e+000  2.0000000e+000  1.0000000e+000
  1.0600000e+000  3.0000000e+000  1.0000000e+000
  1.0600000e+000  4.0000000e+000  1.0000000e+000
  1.0600000e+000  5.0000000e+000  9.0000000e-001
  1.0600000e+000  6.0000000e+000  1.0000000e+000
  1.0600000e+000  7.0000000e+000  1.0000000e+000
  1.0600000e+000  8.0000000e+000  1.0000000e+000
  1.0600000e+000  9.0000000e+000  9.0000000e-001
  1.0600000e+000  1.0000000e+001  4.0000000e-001
  1.0600000e+000  1.1000000e+001  4.0000000e-001
  1.0600000e+000  1.2000000e+001  0.0000000e+000
  1.0600000e+000  1.3000000e+001  1.0000000e-001
  1.0600000e+000  1.4000000e+001  0.0000000e+000
  1.0600000e+000  1.5000000e+001  0.0000000e+000
  1.0800000e+000  0.0000000e+000  1.0000000e+000
  1.0800000e+000  1.0000000e+000  1.0000000e+000
  1.0800000e+000  2.0000000e+000  1.0000000e+000
  1.0800000e+000  3.0000000e+000  1.0000000e+000
  1.0800000e+000  4.0000000e+000  1.0000000e+000
  1.0800000e+000  5.0000000e+000  1.0000000e+000
  1.0800000e+000  6.0000000e+000  9.0000000e-001
  1.0800000e+000  7.0000000e+000  1.0000000e+000
  1.0800000e+000  8.0000000e+000  9.0000000e-001
  1.0800000e+000  9.0000000e+000  9.0000000e-001
  1.0800000e+000  1.0000000e+001  3.0000000e-001
  1.0800000e+000  1.1000000e+001  5.0000000e-001
  1.0800000e+000  1.2000000e+001  0.0000000e+000
  1.0800000e+000  1.3000000e+001  0.0000000e+000
  1.0800000e+000  1.4000000e+001  0.0000000e+000
  1.0800000e+000  1.5000000e+001  0.0000000e+000
  1.1000000e+000  0.0000000e+000  1.0000000e+000
  1.1000000e+000  1.0000000e+000  1.0000000e+000
  1.1000000e+000  2.0000000e+000  1.0000000e+000
  1.1000000e+000  3.0000000e+000  1.0000000e+000
  1.1000000e+000  4.0000000e+000  1.0000000e+000
  1.1000000e+000  5.0000000e+000  1.0000000e+000
  1.1000000e+000  6.0000000e+000  1.0000000e+000
  1.1000000e+000  7.0000000e+000  9.0000000e-001
  1.1000000e+000  8.0000000e+000  8.0000000e-001
  1.1000000e+000  9.0000000e+000  7.0000000e-001
  1.1000000e+000  1.0000000e+001  8.0000000e-001
  1.1000000e+000  1.1000000e+001  2.0000000e-001
  1.1000000e+000  1.2000000e+001  3.0000000e-001
  1.1000000e+000  1.3000000e+001  0.0000000e+000
  1.1000000e+000  1.4000000e+001  0.0000000e+000
  1.1000000e+000  1.5000000e+001  0.0000000e+000
  1.1200000e+000  0.0000000e+000  1.0000000e+000
  1.1200000e+000  1.0000000e+000  1.0000000e+000
  1.1200000e+000  2.0000000e+000  1.0000000e+000
  1.1200000e+000  3.0000000e+000  1.0000000e+000
  1.1200000e+000  4.0000000e+000  1.0000000e+000
  1.1200000e+000  5.0000000e+000  1.0000000e+000
  1.1200000e+000  6.0000000e+000  1.0000000e+000
  1.1200000e+000  7.0000000e+000  1.0000000e+000
  1.1200000e+000  8.0000000e+000  8.0000000e-001
  1.1200000e+000  9.0000000e+000  8.0000000e-001
  1.1200000e+000  1.0000000e+001  4.0000000e-001
  1.1200000e+000  1.1000000e+001  1.0000000e-001
  1.1200000e+000  1.2000000e+001  2.0000000e-001
  1.1200000e+000  1.3000000e+001  3.0000000e-001
  1.1200000e+000  1.4000000e+001  0.0000000e+000
  1.1200000e+000  1.5000000e+001  0.0000000e+000
  1.1400000e+000  0.0000000e+000  1.0000000e+000
  1.1400000e+000  1.0000000e+000  1.0000000e+000
  1.1400000e+000  2.0000000e+000  1.0000000e+000
  1.1400000e+000  3.0000000e+000  1.0000000e+000
  1.1400000e+000  4.0000000e+000  1.0000000e+000
  1.1400000e+000  5.0000000e+000  1.0000000e+000
  1.1400000e+000  6.0000000e+000  9.0000000e-001
  1.1400000e+000  7.0000000e+000  1.0000000e+000
  1.1400000e+000  8.0000000e+000  9.0000000e-001
  1.1400000e+000  9.0000000e+000  7.0000000e-001
  1.1400000e+000  1.0000000e+001  8.0000000e-001
  1.1400000e+000  1.1000000e+001  5.0000000e-001
  1.1400000e+000  1.2000000e+001  0.0000000e+000
  1.1400000e+000  1.3000000e+001  2.0000000e-001
  1.1400000e+000  1.4000000e+001  0.0000000e+000
  1.1400000e+000  1.5000000e+001  0.0000000e+000
  1.1600000e+000  0.0000000e+000  1.0000000e+000
  1.1600000e+000  1.0000000e+000  1.0000000e+000
  1.1600000e+000  2.0000000e+000  1.0000000e+000
  1.1600000e+000  3.0000000e+000  1.0000000e+000
  1.1600000e+000  4.0000000e+000  1.0000000e+000
  1.1600000e+000  5.0000000e+000  1.0000000e+000
  1.1600000e+000  6.0000000e+000  1.0000000e+000
  1.1600000e+000  7.0000000e+000  1.0000000e+000
  1.1600000e+000  8.0000000e+000  8.0000000e-001
  1.1600000e+000  9.0000000e+000  7.0000000e-001
  1.1600000e+000  1.0000000e+001  8.0000000e-001
  1.1600000e+000  1.1000000e+001  5.0000000e-001
  1.1600000e+000  1.2000000e+001  1.0000000e-001
  1.1600000e+000  1.3000000e+001  1.0000000e-001
  1.1600000e+000  1.4000000e+001  0.0000000e+000
  1.1600000e+000  1.5000000e+001  0.0000000e+000
  1.1800000e+000  0.0000000e+000  1.0000000e+000
  1.1800000e+000  1.0000000e+000  1.0000000e+000
  1.1800000e+000  2.0000000e+000  1.0000000e+000
  1.1800000e+000  3.0000000e+000  1.0000000e+000
  1.1800000e+000  4.0000000e+000  1.0000000e+000
  1.1800000e+000  5.0000000e+000  1.0000000e+000
  1.1800000e+000  6.0000000e+000  1.0000000e+000
  1.1800000e+000  7.0000000e+000  9.0000000e-001
  1.1800000e+000  8.0000000e+000  9.0000000e-001
  1.1800000e+000  9.0000000e+000  7.0000000e-001
  1.1800000e+000  1.0000000e+001  6.0000000e-001
  1.1800000e+000  1.1000000e+001  4.0000000e-001
  1.1800000e+000  1.2000000e+001  3.0000000e-001
  1.1800000e+000  1.3000000e+001  3.0000000e-001
  1.1800000e+000  1.4000000e+001  0.0000000e+000
  1.1800000e+000  1.5000000e+001  0.0000000e+000
  1.2000000e+000  0.0000000e+000  1.0000000e+000
  1.2000000e+000  1.0000000e+000  1.0000000e+000
  1.2000000e+000  2.0000000e+000  1.0000000e+000
  1.2000000e+000  3.0000000e+000  1.0000000e+000
  1.2000000e+000  4.0000000e+000  1.0000000e+000
  1.2000000e+000  5.0000000e+000  1.0000000e+000
  1.2000000e+000  6.0000000e+000  1.0000000e+000
  1.2000000e+000  7.0000000e+000  1.0000000e+000
  1.2000000e+000  8.0000000e+000  1.0000000e+000
  1.2000000e+000  9.0000000e+000  9.0000000e-001
  1.2000000e+000  1.0000000e+001  6.0000000e-001
  1.2000000e+000  1.1000000e+001  5.0000000e-001
  1.2000000e+000  1.2000000e+001  3.0000000e-001
  1.2000000e+000  1.3000000e+001  1.0000000e-001
  1.2000000e+000  1.4000000e+001  1.0000000e-001
  1.2000000e+000  1.5000000e+001  0.0000000e+000
  1.2200000e+000  0.0000000e+000  1.0000000e+000
  1.2200000e+000  1.0000000e+000  1.0000000e+000
  1.2200000e+000  2.0000000e+000  1.0000000e+000
  1.2200000e+000  3.0000000e+000  1.0000000e+000
  1.2200000e+000  4.0000000e+000  1.0000000e+000
  1.2200000e+000  5.0000000e+000  1.0000000e+000
  1.2200000e+000  6.0000000e+000  1.0000000e+000
  1.2200000e+000  7.0000000e+000  1.0000000e+000
  1.2200000e+000  8.0000000e+000  9.0000000e-001
  1.2200000e+000  9.0000000e+000  9.0000000e-001
  1.2200000e+000  1.0000000e+001  7.0000000e-001
  1.2200000e+000  1.1000000e+001  4.0000000e-001
  1.2200000e+000  1.2000000e+001  2.0000000e-001
  1.2200000e+000  1.3000000e+001  1.0000000e-001
  1.2200000e+000  1.4000000e+001  1.0000000e-001
  1.2200000e+000  1.5000000e+001  0.0000000e+000
  1.2400000e+000  0.0000000e+000  1.0000000e+000
  1.2400000e+000  1.0000000e+000  1.0000000e+000
  1.2400000e+000  2.0000000e+000  1.0000000e+000
  1.2400000e+000  3.0000000e+000  1.0000000e+000
  1.2400000e+000  4.0000000e+000  1.0000000e+000
  1.2400000e+000  5.0000000e+000  1.0000000e+000
  1.2400000e+000  6.0000000e+000  1.0000000e+000
  1.2400000e+000  7.0000000e+000  1.0000000e+000
  1.2400000e+000  8.0000000e+000  9.0000000e-001
  1.2400000e+000  9.0000000e+000  8.0000000e-001
  1.2400000e+000  1.0000000e+001  8.0000000e-001
  1.2400000e+000  1.1000000e+001  6.0000000e-001
  1.2400000e+000  1.2000000e+001  1.0000000e-001
  1.2400000e+000  1.3000000e+001  0.0000000e+000
  1.2400000e+000  1.4000000e+001  1.0000000e-001
  1.2400000e+000  1.5000000e+001  0.0000000e+000
  1.2600000e+000  0.0000000e+000  1.0000000e+000
  1.2600000e+000  1.0000000e+000  1.0000000e+000
  1.2600000e+000  2.0000000e+000  1.0000000e+000
  1.2600000e+000  3.0000000e+000  1.0000000e+000
  1.2600000e+000  4.0000000e+000  9.0000000e-001
  1.2600000e+000  5.0000000e+000  1.0000000e+000
  1.2600000e+000  6.0000000e+000  8.0000000e-001
  1.2600000e+000  7.0000000e+000  1.0000000e+000
  1.2600000e+000  8.0000000e+000  8.0000000e-001
  1.2600000e+000  9.0000000e+000  9.0000000e-001
  1.2600000e+000  1.0000000e+001  6.0000000e-001
  1.2600000e+000  1.1000000e+001  6.0000000e-001
  1.2600000e+000  1.2000000e+001  3.0000000e-001
  1.2600000e+000  1.3000000e+001  2.0000000e-001
  1.2600000e+000  1.4000000e+001  0.0000000e+000
  1.2600000e+000  1.5000000e+001  0.0000000e+000
  1.2800000e+000  0.0000000e+000  1.0000000e+000
  1.2800000e+000  1.0000000e+000  1.0000000e+000
  1.2800000e+000  2.0000000e+000  1.0000000e+000
  1.2800000e+000  3.0000000e+000  1.0000000e+000
  1.2800000e+000  4.0000000e+000  1.0000000e+000
  1.2800000e+000  5.0000000e+000  1.0000000e+000
  1.2800000e+000  6.0000000e+000  9.0000000e-001
  1.2800000e+000  7.0000000e+000  1.0000000e+000
  1.2800000e+000  8.0000000e+000  9.0000000e-001
  1.2800000e+000  9.0000000e+000  7.0000000e-001
  1.2800000e+000  1.0000000e+001  6.0000000e-001
  1.2800000e+000  1.1000000e+001  3.0000000e-001
  1.2800000e+000  1.2000000e+001  0.0000000e+000
  1.2800000e+000  1.3000000e+001  1.0000000e-001
  1.2800000e+000  1.4000000e+001  0.0000000e+000
  1.2800000e+000  1.5000000e+001  0.0000000e+000
  1.3000000e+000  0.0000000e+000  1.0000000e+000
  1.3000000e+000  1.0000000e+000  1.0000000e+000
  1.3000000e+000  2.0000000e+000  1.0000000e+000
  1.3000000e+000  3.0000000e+000  1.0000000e+000
  1.3000000e+000  4.0000000e+000  1.0000000e+000
  1.3000000e+000  5.0000000e+000  1.0000000e+000
  1.3000000e+000  6.0000000e+000  1.0000000e+000
  1.3000000e+000  7.0000000e+000  1.0000000e+000
  1.3000000e+000  8.0000000e+000  7.0000000e-001
  1.3000000e+000  9.0000000e+000  1.0000000e+000
  1.3000000e+000  1.0000000e+001  6.0000000e-001
  1.3000000e+000  1.1000000e+001  8.0000000e-001
  1.3000000e+000  1.2000000e+001  1.0000000e-001
  1.3000000e+000  1.3000000e+001  1.0000000e-001
  1.3000000e+000  1.4000000e+001  1.0000000e-001
  1.3000000e+000  1.5000000e+001  0.0000000e+000
  1.3200000e+000  0.0000000e+000  1.0000000e+000
  1.3200000e+000  1.0000000e+000  1.0000000e+000
  1.3200000e+000  2.0000000e+000  1.0000000e+000
  1.3200000e+000  3.0000000e+000  1.0000000e+000
  1.3200000e+000  4.0000000e+000  1.0000000e+000
  1.3200000e+000  5.0000000e+000  1.0000000e+000
  1.3200000e+000  6.0000000e+000  1.0000000e+000
  1.3200000e+000  7.0000000e+000  9.0000000e-001
  1.3200000e+000  8.0000000e+000  1.0000000e+000
  1.3200000e+000  9.0000000e+000  8.0000000e-001
  1.3200000e+000  1.0000000e+001  5.0000000e-001
  1.3200000e+000  1.1000000e+001  5.0000000e-001
  1.3200000e+000  1.2000000e+001  3.0000000e-001
  1.3200000e+000  1.3000000e+001  0.0000000e+000
  1.3200000e+000  1.4000000e+001  0.0000000e+000
  1.3200000e+000  1.5000000e+001  0.0000000e+000
  1.3400000e+000  0.0000000e+000  1.0000000e+000
  1.3400000e+000  1.0000000e+000  1.0000000e+000
  1.3400000e+000  2.0000000e+000  1.0000000e+000
  1.3400000e+000  3.0000000e+000  1.0000000e+000
  1.3400000e+000  4.0000000e+000  9.0000000e-001
  1.3400000e+000  5.0000000e+000  1.0000000e+000
  1.3400000e+000  6.0000000e+000  1.0000000e+000
  1.3400000e+000  7.0000000e+000  1.0000000e+000
  1.3400000e+000  8.0000000e+000  9.0000000e-001
  1.3400000e+000  9.0000000e+000  7.0000000e-001
  1.3400000e+000  1.0000000e+001  6.0000000e-001
  1.3400000e+000  1.1000000e+001  6.0000000e-001
  1.3400000e+000  1.2000000e+001  4.0000000e-001
  1.3400000e+000  1.3000000e+001  2.0000000e-001
  1.3400000e+000  1.4000000e+001  1.0000000e-001
  1.3400000e+000  1.5000000e+001  0.0000000e+000
  1.3600000e+000  0.0000000e+000  1.0000000e+000
  1.3600000e+000  1.0000000e+000  1.0000000e+000
  1.3600000e+000  2.0000000e+000  1.0000000e+000
  1.3600000e+000  3.0000000e+000  1.0000000e+000
  1.3600000e+000  4.0000000e+000  1.0000000e+000
  1.3600000e+000  5.0000000e+000  1.0000000e+000
  1.3600000e+000  6.0000000e+000  1.0000000e+000
  1.3600000e+000  7.0000000e+000  1.0000000e+000
  1.3600000e+000  8.0000000e+000  8.0000000e-001
  1.3600000e+000  9.0000000e+000  9.0000000e-001
  1.3600000e+000  1.0000000e+001  9.0000000e-001
  1.3600000e+000  1.1000000e+001  7.0000000e-001
  1.3600000e+000  1.2000000e+001  2.0000000e-001
  1.3600000e+000  1.3000000e+001  0.0000000e+000
  1.3600000e+000  1.4000000e+001  0.0000000e+000
  1.3600000e+000  1.5000000e+001  0.0000000e+000
  1.3800000e+000  0.0000000e+000  1.0000000e+000
  1.3800000e+000  1.0000000e+000  1.0000000e+000
  1.3800000e+000  2.0000000e+000  1.0000000e+000
  1.3800000e+000  3.0000000e+000  1.0000000e+000
  1.3800000e+000  4.0000000e+000  1.0000000e+000
  1.3800000e+000  5.0000000e+000  9.0000000e-001
  1.3800000e+000  6.0000000e+000  1.0000000e+000
  1.3800000e+000  7.0000000e+000  1.0000000e+000
  1.3800000e+000  8.0000000e+000  7.0000000e-001
  1.3800000e+000  9.0000000e+000  8.0000000e-001
  1.3800000e+000  1.0000000e+001  4.0000000e-001
  1.3800000e+000  1.1000000e+001  5.0000000e-001
  1.3800000e+000  1.2000000e+001  3.0000000e-001
  1.3800000e+000  1.3000000e+001  3.0000000e-001
  1.3800000e+000  1.4000000e+001  0.0000000e+000
  1.3800000e+000  1.5000000e+001  0.0000000e+000
  1.4000000e+000  0.0000000e+000  1.0000000e+000
  1.4000000e+000  1.0000000e+000  1.0000000e+000
  1.4000000e+000  2.0000000e+000  1.0000000e+000
  1.4000000e+000  3.0000000e+000  1.0000000e+000
  1.4000000e+000  4.0000000e+000  1.0000000e+000
  1.4000000e+000  5.0000000e+000  1.0000000e+000
  1.4000000e+000  6.0000000e+000  1.0000000e+000
  1.4000000e+000  7.0000000e+000  9.0000000e-001
  1.4000000e+000  8.0000000e+000  9.0000000e-001
  1.4000000e+000  9.0000000e+000  9.0000000e-001
  1.4000000e+000  1.0000000e+001  5.0000000e-001
  1.4000000e+000  1.1000000e+001  6.0000000e-001
  1.4000000e+000  1.2000000e+001  0.0000000e+000
  1.4000000e+000  1.3000000e+001  1.0000000e-001
  1.4000000e+000  1.4000000e+001  1.0000000e-001
  1.4000000e+000  1.5000000e+001  0.0000000e+000
  1.4200000e+000  0.0000000e+000  1.0000000e+000
  1.4200000e+000  1.0000000e+000  1.0000000e+000
  1.4200000e+000  2.0000000e+000  1.0000000e+000
  1.4200000e+000  3.0000000e+000  1.0000000e+000
  1.4200000e+000  4.0000000e+000  1.0000000e+000
  1.4200000e+000  5.0000000e+000  1.0000000e+000
  1.4200000e+000  6.0000000e+000  1.0000000e+000
  1.4200000e+000  7.0000000e+000  1.0000000e+000
  1.4200000e+000  8.0000000e+000  1.0000000e+000
  1.4200000e+000  9.0000000e+000  5.0000000e-001
  1.4200000e+000  1.0000000e+001  5.0000000e-001
  1.4200000e+000  1.1000000e+001  4.0000000e-001
  1.4200000e+000  1.2000000e+001  2.0000000e-001
  1.4200000e+000  1.3000000e+001  3.0000000e-001
  1.4200000e+000  1.4000000e+001  0.0000000e+000
  1.4200000e+000  1.5000000e+001  0.0000000e+000
  1.4400000e+000  0.0000000e+000  1.0000000e+000
  1.4400000e+000  1.0000000e+000  1.0000000e+000
  1.4400000e+000  2.0000000e+000  1.0000000e+000
  1.4400000e+000  3.0000000e+000  1.0000000e+000
  1.4400000e+000  4.0000000e+000  1.0000000e+000
  1.4400000e+000  5.0000000e+000  1.0000000e+000
  1.4400000e+000  6.0000000e+000  1.0000000e+000
  1.4400000e+000  7.0000000e+000  1.0000000e+000
  1.4400000e+000  8.0000000e+000  9.0000000e-001
  1.4400000e+000  9.0000000e+000  6.0000000e-001
  1.4400000e+000  1.0000000e+001  8.0000000e-001
  1.4400000e+000  1.1000000e+001  3.0000000e-001
  1.4400000e+000  1.2000000e+001  2.0000000e-001
  1.4400000e+000  1.3000000e+001  3.0000000e-001
  1.4400000e+000  1.4000000e+001  0.0000000e+000
  1.4400000e+000  1.5000000e+001  0.0000000e+000
  1.4600000e+000  0.0000000e+000  1.0000000e+000
  1.4600000e+000  1.0000000e+000  1.0000000e+000
  1.4600000e+000  2.0000000e+000  1.0000000e+000
  1.4600000e+000  3.0000000e+000  1.0000000e+000
  1.4600000e+000  4.0000000e+000  1.0000000e+000
  1.4600000e+000  5.0000000e+000  1.0000000e+000
  1.4600000e+000  6.0000000e+000  1.0000000e+000
  1.4600000e+000  7.0000000e+000  1.0000000e+000
  1.4600000e+000  8.0000000e+000  1.0000000e+000
  1.4600000e+000  9.0000000e+000  9.0000000e-001
  1.4600000e+000  1.0000000e+001  7.0000000e-001
  1.4600000e+000  1.1000000e+001  3.0000000e-001
  1.4600000e+000  1.2000000e+001  1.0000000e-001
  1.4600000e+000  1.3000000e+001  1.0000000e-001
  1.4600000e+000  1.4000000e+001  0.0000000e+000
  1.4600000e+000  1.5000000e+001  0.0000000e+000
  1.4800000e+000  0.0000000e+000  1.0000000e+000
  1.4800000e+000  1.0000000e+000  1.0000000e+000
  1.4800000e+000  2.0000000e+000  1.0000000e+000
  1.4800000e+000  3.0000000e+000  1.0000000e+000
  1.4800000e+000  4.0000000e+000  1.0000000e+000
  1.4800000e+000  5.0000000e+000  1.0000000e+000
  1.4800000e+000  6.0000000e+000  1.0000000e+000
  1.4800000e+000  7.0000000e+000  1.0000000e+000
  1.4800000e+000  8.0000000e+000  1.0000000e+000
  1.4800000e+000  9.0000000e+000  9.0000000e-001
  1.4800000e+000  1.0000000e+001  8.0000000e-001
  1.4800000e+000  1.1000000e+001  5.0000000e-001
  1.4800000e+000  1.2000000e+001  0.0000000e+000
  1.4800000e+000  1.3000000e+001  3.0000000e-001
  1.4800000e+000  1.4000000e+001  1.0000000e-001
  1.4800000e+000  1.5000000e+001  0.0000000e+000
  1.5000000e+000  0.0000000e+000  1.0000000e+000
  1.5000000e+000  1.0000000e+000  1.0000000e+000
  1.5000000e+000  2.0000000e+000  1.0000000e+000
  1.5000000e+000  3.0000000e+000  1.0000000e+000
  1.5000000e+000  4.0000000e+000  1.0000000e+000
  1.5000000e+000  5.0000000e+000  1.0000000e+000
  1.5000000e+000  6.0000000e+000  1.0000000e+000
  1.5000000e+000  7.0000000e+000  9.0000000e-001
  1.5000000e+000  8.0000000e+000  8.0000000e-001
  1.5000000e+000  9.0000000e+000  8.0000000e-001
  1.5000000e+000  1.0000000e+001  6.0000000e-001
  1.5000000e+000  1.1000000e+001  5.0000000e-001
  1.5000000e+000  1.2000000e+001  4.0000000e-001
  1.5000000e+000  1.3000000e+001  0.0000000e+000
  1.5000000e+000  1.4000000e+001  0.0000000e+000
  1.5000000e+000  1.5000000e+001  0.0000000e+000
  1.5200000e+000  0.0000000e+000  1.0000000e+000
  1.5200000e+000  1.0000000e+000  1.0000000e+000
  1.5200000e+000  2.0000000e+000  1.0000000e+000
  1.5200000e+000  3.0000000e+000  1.0000000e+000
  1.5200000e+000  4.0000000e+000  1.0000000e+000
  1.5200000e+000  5.0000000e+000  1.0000000e+000
  1.5200000e+000  6.0000000e+000  1.0000000e+000
  1.5200000e+000  7.0000000e+000  1.0000000e+000
  1.5200000e+000  8.0000000e+000  1.0000000e+000
  1.5200000e+000  9.0000000e+000  9.0000000e-001
  1.5200000e+000  1.0000000e+001  8.0000000e-001
  1.5200000e+000  1.1000000e+001  3.0000000e-001
  1.5200000e+000  1.2000000e+001  4.0000000e-001
  1.5200000e+000  1.3000000e+001  2.0000000e-001
  1.5200000e+000  1.4000000e+001  1.0000000e-001
  1.5200000e+000  1.5000000e+001  0.0000000e+000
  1.5400000e+000  0.0000000e+000  1.0000000e+000
  1.5400000e+000  1.0000000e+000  1.0000000e+000
  1.5400000e+000  2.0000000e+000  1.0000000e+000
  1.5400000e+000  3.0000000e+000  1.0000000e+000
  1.5400000e+000  4.0000000e+000  1.0000000e+000
  1.5400000e+000  5.0000000e+000  1.0000000e+000
  1.5400000e+000  6.0000000e+000  9.0000000e-001
  1.5400000e+000  7.0000000e+000  1.0000000e+000
  1.5400000e+000  8.0000000e+000  8.0000000e-001
  1.5400000e+000  9.0000000e+000  7.0000000e-001
  1.5400000e+000  1.0000000e+001  5.0000000e-001
  1.5400000e+000  1.1000000e+001  4.0000000e-001
  1.5400000e+000  1.2000000e+001  5.0000000e-001
  1.5400000e+000  1.3000000e+001  2.0000000e-001
  1.5400000e+000  1.4000000e+001  0.0000000e+000
  1.5400000e+000  1.5000000e+001  0.0000000e+000
  1.5600000e+000  0.0000000e+000  1.0000000e+000
  1.5600000e+000  1.0000000e+000  1.0000000e+000
  1.5600000e+000  2.0000000e+000  1.0000000e+000
  1.5600000e+000  3.0000000e+000  1.0000000e+000
  1.5600000e+000  4.0000000e+000  1.0000000e+000
  1.5600000e+000  5.0000000e+000  1.0000000e+000
  1.5600000e+000  6.0000000e+000  1.0000000e+000
  1.5600000e+000  7.0000000e+000  1.0000000e+000
  1.5600000e+000  8.0000000e+000  9.0000000e-001
  1.5600000e+000  9.0000000e+000  7.0000000e-001
  1.5600000e+000  1.0000000e+001  4.0000000e-001
  1.5600000e+000  1.1000000e+001  4.0000000e-001
  1.5600000e+000  1.2000000e+001  4.0000000e-001
  1.5600000e+000  1.3000000e+001  1.0000000e-001
  1.5600000e+000  1.4000000e+001  0.0000000e+000
  1.5600000e+000  1.5000000e+001  0.0000000e+000
  1.5800000e+000  0.0000000e+000  1.0000000e+000
  1.5800000e+000  1.0000000e+000  1.0000000e+000
  1.5800000e+000  2.0000000e+000  1.0000000e+000
  1.5800000e+000  3.0000000e+000  1.0000000e+000
  1.5800000e+000  4.0000000e+000  1.0000000e+000
  1.5800000e+000  5.0000000e+000  1.0000000e+000
  1.5800000e+000  6.0000000e+000  1.0000000e+000
  1.5800000e+000  7.0000000e+000  1.0000000e+000
  1.5800000e+000  8.0000000e+000  9.0000000e-001
  1.5800000e+000  9.0000000e+000  8.0000000e-001
  1.5800000e+000  1.0000000e+001  8.0000000e-001
  1.5800000e+000  1.1000000e+001  7.0000000e-001
  1.5800000e+000  1.2000000e+001  4.0000000e-001
  1.5800000e+000  1.3000000e+001  0.0000000e+000
  1.5800000e+000  1.4000000e+001  1.0000000e-001
  1.5800000e+000  1.5000000e+001  0.0000000e+000
  1.6000000e+000  0.0000000e+000  1.0000000e+000
  1.6000000e+000  1.0000000e+000  1.0000000e+000
  1.6000000e+000  2.0000000e+000  1.0000000e+000
  1.6000000e+000  3.0000000e+000  1.0000000e+000
  1.6000000e+000  4.0000000e+000  1.0000000e+000
  1.6000000e+000  5.0000000e+000  1.0000000e+000
  1.6000000e+000  6.0000000e+000  1.0000000e+000
  1.6000000e+000  7.0000000e+000  1.0000000e+000
  1.6000000e+000  8.0000000e+000  9.0000000e-001
  1.6000000e+000  9.0000000e+000  7.0000000e-001
  1.6000000e+000  1.0000000e+001  3.0000000e-001
  1.6000000e+000  1.1000000e+001  4.0000000e-001
  1.6000000e+000  1.2000000e+001  2.0000000e-001
  1.6000000e+000  1.3000000e+001  2.0000000e-001
  1.6000000e+000  1.4000000e+001  0.0000000e+000
  1.6000000e+000  1.5000000e+001  0.0000000e+000
  1.6200000e+000  0.0000000e+000  1.0000000e+000
  1.6200000e+000  1.0000000e+000  1.0000000e+000
  1.6200000e+000  2.0000000e+000  1.0000000e+000
  1.6200000e+000  3.0000000e+000  1.0000000e+000
  1.6200000e+000  4.0000000e+000  1.0000000e+000
  1.6200000e+000  5.0000000e+000  1.0000000e+000
  1.6200000e+000  6.0000000e+000  1.0000000e+000
  1.6200000e+000  7.0000000e+000  1.0000000e+000
  1.6200000e+000  8.0000000e+000  1.0000000e+000
  1.6200000e+000  9.0000000e+000  1.0000000e+000
  1.6200000e+000  1.0000000e+001  8.0000000e-001
  1.6200000e+000  1.1000000e+001  5.0000000e-001
  1.6200000e+000  1.2000000e+001  2.0000000e-001
  1.6200000e+000  1.3000000e+001  3.0000000e-001
  1.6200000e+000  1.4000000e+001  0.0000000e+000
  1.6200000e+000  1.5000000e+001  0.0000000e+000
  1.6400000e+000  0.0000000e+000  1.0000000e+000
  1.6400000e+000  1.0000000e+000  1.0000000e+000
  1.6400000e+000  2.0000000e+000  1.0000000e+000
  1.6400000e+000  3.0000000e+000  1.0000000e+000
  1.6400000e+000  4.0000000e+000  1.0000000e+000
  1.6400000e+000  5.0000000e+000  1.0000000e+000
  1.6400000e+000  6.0000000e+000  1.0000000e+000
  1.6400000e+000  7.0000000e+000  1.0000000e+000
  1.6400000e+000  8.0000000e+000  7.0000000e-001
  1.6400000e+000  9.0000000e+000  9.0000000e-001
  1.6400000e+000  1.0000000e+001  4.0000000e-001
  1.6400000e+000  1.1000000e+001  4.0000000e-001
  1.6400000e+000  1.2000000e+001  1.0000000e-001
  1.6400000e+000  1.3000000e+001  1.0000000e-001
  1.6400000e+000  1.4000000e+001  0.0000000e+000
  1.6400000e+000  1.5000000e+001  0.0000000e+000
  1.6600000e+000  0.0000000e+000  1.0000000e+000
  1.6600000e+000  1.0000000e+000  1.0000000e+000
  1.6600000e+000  2.0000000e+000  1.0000000e+000
  1.6600000e+000  3.0000000e+000  1.0000000e+000
  1.6600000e+000  4.0000000e+000  1.0000000e+000
  1.6600000e+000  5.0000000e+000  1.0000000e+000
  1.6600000e+000  6.0000000e+000  1.0000000e+000
  1.6600000e+000  7.0000000e+000  1.0000000e+000
  1.6600000e+000  8.0000000e+000  9.0000000e-001
  1.6600000e+000  9.0000000e+000  1.0000000e+000
  1.6600000e+000  1.0000000e+001  9.0000000e-001
  1.6600000e+000  1.1000000e+001  6.0000000e-001
  1.6600000e+000  1.2000000e+001  4.0000000e-001
  1.6600000e+000  1.3000000e+001  1.0000000e-001
  1.6600000e+000  1.4000000e+001  0.0000000e+000
  1.6600000e+000  1.5000000e+001  0.0000000e+000
  1.6800000e+000  0.0000000e+000  1.0000000e+000
  1.6800000e+000  1.0000000e+000  1.0000000e+000
  1.6800000e+000  2.0000000e+000  1.0000000e+000
  1.6800000e+000  3.0000000e+000  1.0000000e+000
  1.6800000e+000  4.0000000e+000  1.0000000e+000
  1.6800000e+000  5.0000000e+000  1.0000000e+000
  1.6800000e+000  6.0000000e+000  1.0000000e+000
  1.6800000e+000  7.0000000e+000  9.0000000e-001
  1.6800000e+000  8.0000000e+000  1.0000000e+000
  1.6800000e+000  9.0000000e+000  1.0000000e+000
  1.6800000e+000  1.0000000e+001  6.0000000e-001
  1.6800000e+000  1.1000000e+001  3.0000000e-001
  1.6800000e+000  1.2000000e+001  3.0000000e-001
  1.6800000e+000  1.3000000e+001  2.0000000e-001
  1.6800000e+000  1.4000000e+001  0.0000000e+000
  1.6800000e+000  1.5000000e+001  0.0000000e+000
  1.7000000e+000  0.0000000e+000  1.0000000e+000
  1.7000000e+000  1.0000000e+000  1.0000000e+000
  1.7000000e+000  2.0000000e+000  1.0000000e+000
  1.7000000e+000  3.0000000e+000  1.0000000e+000
  1.7000000e+000  4.0000000e+000  1.0000000e+000
  1.7000000e+000  5.0000000e+000  9.0000000e-001
  1.7000000e+000  6.0000000e+000  9.0000000e-001
  1.7000000e+000  7.0000000e+000  1.0000000e+000
  1.7000000e+000  8.0000000e+000  9.0000000e-001
  1.7000000e+000  9.0000000e+000  8.0000000e-001
  1.7000000e+000  1.0000000e+001  7.0000000e-001
  1.7000000e+000  1.1000000e+001  5.0000000e-001
  1.7000000e+000  1.2000000e+001  3.0000000e-001
  1.7000000e+000  1.3000000e+001  2.0000000e-001
  1.7000000e+000  1.4000000e+001  0.0000000e+000
  1.7000000e+000  1.5000000e+001  0.0000000e+000
  1.7200000e+000  0.0000000e+000  1.0000000e+000
  1.7200000e+000  1.0000000e+000  1.0000000e+000
  1.7200000e+000  2.0000000e+000  1.0000000e+000
  1.7200000e+000  3.0000000e+000  1.0000000e+000
  1.7200000e+000  4.0000000e+000  1.0000000e+000
  1.7200000e+000  5.0000000e+000  1.0000000e+000
  1.7200000e+000  6.0000000e+000  1.0000000e+000
  1.7200000e+000  7.0000000e+000  1.0000000e+000
  1.7200000e+000  8.0000000e+000  1.0000000e+000
  1.7200000e+000  9.0000000e+000  8.0000000e-001
  1.7200000e+000  1.0000000e+001  4.0000000e-001
  1.7200000e+000  1.1000000e+001  5.0000000e-001
  1.7200000e+000  1.2000000e+001  0.0000000e+000
  1.7200000e+000  1.3000000e+001  2.0000000e-001
  1.7200000e+000  1.4000000e+001  0.0000000e+000
  1.7200000e+000  1.5000000e+001  0.0000000e+000
  1.7400000e+000  0.0000000e+000  1.0000000e+000
  1.7400000e+000  1.0000000e+000  1.0000000e+000
  1.7400000e+000  2.0000000e+000  1.0000000e+000
  1.7400000e+000  3.0000000e+000  1.0000000e+000
  1.7400000e+000  4.0000000e+000  1.0000000e+000
  1.7400000e+000  5.0000000e+000  1.0000000e+000
  1.7400000e+000  6.0000000e+000  1.0000000e+000
  1.7400000e+000  7.0000000e+000  1.0000000e+000
  1.7400000e+000  8.0000000e+000  1.0000000e+000
  1.7400000e+000  9.0000000e+000  6.0000000e-001
  1.7400000e+000  1.0000000e+001  6.0000000e-001
  1.7400000e+000  1.1000000e+001  5.0000000e-001
  1.7400000e+000  1.2000000e+001  3.0000000e-001
  1.7400000e+000  1.3000000e+001  1.0000000e-001
  1.7400000e+000  1.4000000e+001  0.0000000e+000
  1.7400000e+000  1.5000000e+001  1.0000000e-001
  1.7600000e+000  0.0000000e+000  1.0000000e+000
  1.7600000e+000  1.0000000e+000  1.0000000e+000
  1.7600000e+000  2.0000000e+000  1.0000000e+000
  1.7600000e+000  3.0000000e+000  1.0000000e+000
  1.7600000e+000  4.0000000e+000  1.0000000e+000
  1.7600000e+000  5.0000000e+000  1.0000000e+000
  1.7600000e+000  6.0000000e+000  1.0000000e+000
  1.7600000e+000  7.0000000e+000  1.0000000e+000
  1.7600000e+000  8.0000000e+000  1.0000000e+000
  1.7600000e+000  9.0000000e+000  1.0000000e+000
  1.7600000e+000  1.0000000e+001  1.0000000e+000
  1.7600000e+000  1.1000000e+001  5.0000000e-001
  1.7600000e+000  1.2000000e+001  2.0000000e-001
  1.7600000e+000  1.3000000e+001  1.0000000e-001
  1.7600000e+000  1.4000000e+001  1.0000000e-001
  1.7600000e+000  1.5000000e+001  0.0000000e+000
  1.7800000e+000  0.0000000e+000  1.0000000e+000
  1.7800000e+000  1.0000000e+000  1.0000000e+000
  1.7800000e+000  2.0000000e+000  1.0000000e+000
  1.7800000e+000  3.0000000e+000  1.0000000e+000
  1.7800000e+000  4.0000000e+000  1.0000000e+000
  1.7800000e+000  5.0000000e+000  1.0000000e+000
  1.7800000e+000  6.0000000e+000  1.0000000e+000
  1.7800000e+000  7.0000000e+000  1.0000000e+000
  1.7800000e+000  8.0000000e+000  9.0000000e-001
  1.7800000e+000  9.0000000e+000  8.0000000e-001
  1.7800000e+000  1.0000000e+001  5.0000000e-001
  1.7800000e+000  1.1000000e+001  4.0000000e-001
  1.7800000e+000  1.2000000e+001  3.0000000e-001
  1.7800000e+000  1.3000000e+001  1.0000000e-001
  1.7800000e+000  1.4000000e+001  0.0000000e+000
  1.7800000e+000  1.5000000e+001  0.0000000e+000
  1.8000000e+000  0.0000000e+000  1.0000000e+000
  1.8000000e+000  1.0000000e+000  1.0000000e+000
  1.8000000e+000  2.0000000e+000  1.0000000e+000
  1.8000000e+000  3.0000000e+000  1.0000000e+000
  1.8000000e+000  4.0000000e+000  1.0000000e+000
  1.8000000e+000  5.0000000e+000  1.0000000e+000
  1.8000000e+000  6.0000000e+000  1.0000000e+000
  1.8000000e+000  7.0000000e+000  1.0000000e+000
  1.8000000e+000  8.0000000e+000  9.0000000e-001
  1.8000000e+000  9.0000000e+000  1.0000000e+000
  1.8000000e+000  1.0000000e+001  8.0000000e-001
  1.8000000e+000  1.1000000e+001  5.0000000e-001
  1.8000000e+000  1.2000000e+001  1.0000000e-001
  1.8000000e+000  1.3000000e+001  2.0000000e-001
  1.8000000e+000  1.4000000e+001  0.0000000e+000
  1.8000000e+000  1.5000000e+001  0.0000000e+000
  1.8200000e+000  0.0000000e+000  1.0000000e+000
  1.8200000e+000  1.0000000e+000  1.0000000e+000
  1.8200000e+000  2.0000000e+000  1.0000000e+000
  1.8200000e+000  3.0000000e+000  1.0000000e+000
  1.8200000e+000  4.0000000e+000  9.0000000e-001
  1.8200000e+000  5.0000000e+000  9.0000000e-001
  1.8200000e+000  6.0000000e+000  1.0000000e+000
  1.8200000e+000  7.0000000e+000  9.0000000e-001
  1.8200000e+000  8.0000000e+000  8.0000000e-001
  1.8200000e+000  9.0000000e+000  9.0000000e-001
  1.8200000e+000  1.0000000e+001  8.0000000e-001
  1.8200000e+000  1.1000000e+001  3.0000000e-001
  1.8200000e+000  1.2000000e+001  3.0000000e-001
  1.8200000e+000  1.3000000e+001  1.0000000e-001
  1.8200000e+000  1.4000000e+001  0.0000000e+000
  1.8200000e+000  1.5000000e+001  0.0000000e+000
  1.8400000e+000  0.0000000e+000  1.0000000e+000
  1.8400000e+000  1.0000000e+000  1.0000000e+000
  1.8400000e+000  2.0000000e+000  1.0000000e+000
  1.8400000e+000  3.0000000e+000  1.0000000e+000
  1.8400000e+000  4.0000000e+000  1.0000000e+000
  1.8400000e+000  5.0000000e+000  9.0000000e-001
  1.8400000e+000  6.0000000e+000  1.0000000e+000
  1.8400000e+000  7.0000000e+000  1.0000000e+000
  1.8400000e+000  8.0000000e+000  5.0000000e-001
  1.8400000e+000  9.0000000e+000  9.0000000e-001
  1.8400000e+000  1.0000000e+001  7.0000000e-001
  1.8400000e+000  1.1000000e+001  4.0000000e-001
  1.8400000e+000  1.2000000e+001  3.0000000e-001
  1.8400000e+000  1.3000000e+001  2.0000000e-001
  1.8400000e+000  1.4000000e+001  1.0000000e-001
  1.8400000e+000  1.5000000e+001  0.0000000e+000
  1.8600000e+000  0.0000000e+000  1.0000000e+000
  1.8600000e+000  1.0000000e+000  1.0000000e+000
  1.8600000e+000  2.0000000e+000  1.0000000e+000
  1.8600000e+000  3.0000000e+000  1.0000000e+000
  1.8600000e+000  4.0000000e+000  1.0000000e+000
  1.8600000e+000  5.0000000e+000  1.0000000e+000
  1.8600000e+000  6.0000000e+000  1.0000000e+000
  1.8600000e+000  7.0000000e+000  1.0000000e+000
  1.8600000e+000  8.0000000e+000  9.0000000e-001
  1.8600000e+000  9.0000000e+000  7.0000000e-001
  1.8600000e+000  1.0000000e+001  8.0000000e-001
  1.8600000e+000  1.1000000e+001  3.0000000e-001
  1.8600000e+000  1.2000000e+001  1.0000000e-001
  1.8600000e+000  1.3000000e+001  0.0000000e+000
  1.8600000e+000  1.4000000e+001  0.0000000e+000
  1.8600000e+000  1.5000000e+001  0.0000000e+000
  1.8800000e+000  0.0000000e+000  1.0000000e+000
  1.8800000e+000  1.0000000e+000  1.0000000e+000
  1.8800000e+000  2.0000000e+000  1.0000000e+000
  1.8800000e+000  3.0000000e+000  1.0000000e+000
  1.8800000e+000  4.0000000e+000  1.0000000e+000
  1.8800000e+000  5.0000000e+000  1.0000000e+000
  1.8800000e+000  6.0000000e+000  1.0000000e+000
  1.8800000e+000  7.0000000e+000  9.0000000e-001
  1.8800000e+000  8.0000000e+000  1.0000000e+000
  1.8800000e+000  9.0000000e+000  9.0000000e-001
  1.8800000e+000  1.0000000e+001  7.0000000e-001
  1.8800000e+000  1.1000000e+001  7.0000000e-001
  1.8800000e+000  1.2000000e+001  4.0000000e-001
  1.8800000e+000  1.3000000e+001  1.0000000e-001
  1.8800000e+000  1.4000000e+001  0.0000000e+000
  1.8800000e+000  1.5000000e+001  0.0000000e+000
  1.9000000e+000  0.0000000e+000  1.0000000e+000
  1.9000000e+000  1.0000000e+000  1.0000000e+000
  1.9000000e+000  2.0000000e+000  1.0000000e+000
  1.9000000e+000  3.0000000e+000  1.0000000e+000
  1.9000000e+000  4.0000000e+000  1.0000000e+000
  1.9000000e+000  5.0000000e+000  1.0000000e+000
  1.9000000e+000  6.0000000e+000  1.0000000e+000
  1.9000000e+000  7.0000000e+000  9.0000000e-001
  1.9000000e+000  8.0000000e+000  1.0000000e+000
  1.9000000e+000  9.0000000e+000  8.0000000e-001
  1.9000000e+000  1.0000000e+001  6.0000000e-001
  1.9000000e+000  1.1000000e+001  3.0000000e-001
  1.9000000e+000  1.2000000e+001  2.0000000e-001
  1.9000000e+000  1.3000000e+001  2.0000000e-001
  1.9000000e+000  1.4000000e+001  0.0000000e+000
  1.9000000e+000  1.5000000e+001  0.0000000e+000
  1.9200000e+000  0.0000000e+000  1.0000000e+000
  1.9200000e+000  1.0000000e+000  1.0000000e+000
  1.9200000e+000  2.0000000e+000  1.0000000e+000
  1.9200000e+000  3.0000000e+000  1.0000000e+000
  1.9200000e+000  4.0000000e+000  1.0000000e+000
  1.9200000e+000  5.0000000e+000  1.0000000e+000
  1.9200000e+000  6.0000000e+000  1.0000000e+000
  1.9200000e+000  7.0000000e+000  9.0000000e-001
  1.9200000e+000  8.0000000e+000  9.0000000e-001
  1.9200000e+000  9.0000000e+000  9.0000000e-001
  1.9200000e+000  1.0000000e+001  4.0000000e-001
  1.9200000e+000  1.1000000e+001  2.0000000e-001
  1.9200000e+000  1.2000000e+001  4.0000000e-001
  1.9200000e+000  1.3000000e+001  0.0000000e+000
  1.9200000e+000  1.4000000e+001  3.0000000e-001
  1.9200000e+000  1.5000000e+001  0.0000000e+000
  1.9400000e+000  0.0000000e+000  1.0000000e+000
  1.9400000e+000  1.0000000e+000  1.0000000e+000
  1.9400000e+000  2.0000000e+000  1.0000000e+000
  1.9400000e+000  3.0000000e+000  1.0000000e+000
  1.9400000e+000  4.0000000e+000  1.0000000e+000
  1.9400000e+000  5.0000000e+000  1.0000000e+000
  1.9400000e+000  6.0000000e+000  1.0000000e+000
  1.9400000e+000  7.0000000e+000  1.0000000e+000
  1.9400000e+000  8.0000000e+000  9.0000000e-001
  1.9400000e+000  9.0000000e+000  6.0000000e-001
  1.9400000e+000  1.0000000e+001  5.0000000e-001
  1.9400000e+000  1.1000000e+001  5.0000000e-001
  1.9400000e+000  1.2000000e+001  3.0000000e-001
  1.9400000e+000  1.3000000e+001  0.0000000e+000
  1.9400000e+000  1.4000000e+001  1.0000000e-001
  1.9400000e+000  1.5000000e+001  0.0000000e+000
  1.9600000e+000  0.0000000e+000  1.0000000e+000
  1.9600000e+000  1.0000000e+000  1.0000000e+000
  1.9600000e+000  2.0000000e+000  1.0000000e+000
  1.9600000e+000  3.0000000e+000  1.0000000e+000
  1.9600000e+000  4.0000000e+000  1.0000000e+000
  1.9600000e+000  5.0000000e+000  1.0000000e+000
  1.9600000e+000  6.0000000e+000  1.0000000e+000
  1.9600000e+000  7.0000000e+000  1.0000000e+000
  1.9600000e+000  8.0000000e+000  9.0000000e-001
  1.9600000e+000  9.0000000e+000  9.0000000e-001
  1.9600000e+000  1.0000000e+001  7.0000000e-001
  1.9600000e+000  1.1000000e+001  2.0000000e-001
  1.9600000e+000  1.2000000e+001  1.0000000e-001
  1.9600000e+000  1.3000000e+001  1.0000000e-001
  1.9600000e+000  1.4000000e+001  0.0000000e+000
  1.9600000e+000  1.5000000e+001  0.0000000e+000
  1.9800000e+000  0.0000000e+000  1.0000000e+000
  1.9800000e+000  1.0000000e+000  1.0000000e+000
  1.9800000e+000  2.0000000e+000  1.0000000e+000
  1.9800000e+000  3.0000000e+000  1.0000000e+000
  1.9800000e+000  4.0000000e+000  1.0000000e+000
  1.9800000e+000  5.0000000e+000  1.0000000e+000
  1.9800000e+000  6.0000000e+000  1.0000000e+000
  1.9800000e+000  7.0000000e+000  1.0000000e+000
  1.9800000e+000  8.0000000e+000  1.0000000e+000
  1.9800000e+000  9.0000000e+000  9.0000000e-001
  1.9800000e+000  1.0000000e+001  9.0000000e-001
  1.9800000e+000  1.1000000e+001  4.0000000e-001
  1.9800000e+000  1.2000000e+001  4.0000000e-001
  1.9800000e+000  1.3000000e+001  1.0000000e-001
  1.9800000e+000  1.4000000e+001  0.0000000e+000
  1.9800000e+000  1.5000000e+001  0.0000000e+000
  2.0000000e+000  0.0000000e+000  1.0000000e+000
  2.0000000e+000  1.0000000e+000  1.0000000e+000
  2.0000000e+000  2.0000000e+000  1.0000000e+000
  2.0000000e+000  3.0000000e+000  1.0000000e+000
  2.0000000e+000  4.0000000e+000  1.0000000e+000
  2.0000000e+000  5.0000000e+000  1.0000000e+000
  2.0000000e+000  6.0000000e+000  9.0000000e-001
  2.0000000e+000  7.0000000e+000  1.0000000e+000
  2.0000000e+000  8.0000000e+000  1.0000000e+000
  2.0000000e+000  9.0000000e+000  9.0000000e-001
  2.0000000e+000  1.0000000e+001  9.0000000e-001
  2.0000000e+000  1.1000000e+001  7.0000000e-001
  2.0000000e+000  1.2000000e+001  2.0000000e-001
  2.0000000e+000  1.3000000e+001  0.0000000e+000
  2.0000000e+000  1.4000000e+001  0.0000000e+000
  2.0000000e+000  1.5000000e+001  0.0000000e+000


==> data_corr_fc40_corr10.dat <==
  1.0000000e-001  1.0000000e+000  1.0000000e+000
  1.0000000e-001  2.0000000e+000  7.0000000e-001
  1.0000000e-001  3.0000000e+000  1.0000000e-001
  1.0000000e-001  4.0000000e+000  2.0000000e-001
  1.0000000e-001  5.0000000e+000  0.0000000e+000
  1.0000000e-001  6.0000000e+000  0.0000000e+000
  1.0000000e-001  7.0000000e+000  1.0000000e-001
  1.0000000e-001  8.0000000e+000  0.0000000e+000
  1.0000000e-001  9.0000000e+000  0.0000000e+000
  1.0000000e-001  1.0000000e+001  0.0000000e+000
  1.0000000e-001  1.1000000e+001  0.0000000e+000
  1.0000000e-001  1.2000000e+001  0.0000000e+000
  1.0000000e-001  1.3000000e+001  0.0000000e+000
  1.0000000e-001  1.4000000e+001  0.0000000e+000
  1.0000000e-001  1.5000000e+001  0.0000000e+000
  1.0000000e-001  1.6000000e+001  0.0000000e+000
  1.0000000e-001  1.7000000e+001  0.0000000e+000
  1.0000000e-001  1.8000000e+001  0.0000000e+000
  1.0000000e-001  1.9000000e+001  0.0000000e+000
  1.0000000e-001  2.0000000e+001  0.0000000e+000
  1.2000000e-001  1.0000000e+000  1.0000000e+000
  1.2000000e-001  2.0000000e+000  4.0000000e-001
  1.2000000e-001  3.0000000e+000  0.0000000e+000
  1.2000000e-001  4.0000000e+000  1.0000000e-001
  1.2000000e-001  5.0000000e+000  1.0000000e-001
  1.2000000e-001  6.0000000e+000  0.0000000e+000
  1.2000000e-001  7.0000000e+000  0.0000000e+000
  1.2000000e-001  8.0000000e+000  0.0000000e+000
  1.2000000e-001  9.0000000e+000  0.0000000e+000
  1.2000000e-001  1.0000000e+001  0.0000000e+000
  1.2000000e-001  1.1000000e+001  0.0000000e+000
  1.2000000e-001  1.2000000e+001  0.0000000e+000
  1.2000000e-001  1.3000000e+001  0.0000000e+000
  1.2000000e-001  1.4000000e+001  0.0000000e+000
  1.2000000e-001  1.5000000e+001  0.0000000e+000
  1.2000000e-001  1.6000000e+001  0.0000000e+000
  1.2000000e-001  1.7000000e+001  0.0000000e+000
  1.2000000e-001  1.8000000e+001  0.0000000e+000
  1.2000000e-001  1.9000000e+001  0.0000000e+000
  1.2000000e-001  2.0000000e+001  0.0000000e+000
  1.4000000e-001  1.0000000e+000  1.0000000e+000
  1.4000000e-001  2.0000000e+000  4.0000000e-001
  1.4000000e-001  3.0000000e+000  2.0000000e-001
  1.4000000e-001  4.0000000e+000  1.0000000e-001
  1.4000000e-001  5.0000000e+000  2.0000000e-001
  1.4000000e-001  6.0000000e+000  1.0000000e-001
  1.4000000e-001  7.0000000e+000  0.0000000e+000
  1.4000000e-001  8.0000000e+000  0.0000000e+000
  1.4000000e-001  9.0000000e+000  0.0000000e+000
  1.4000000e-001  1.0000000e+001  0.0000000e+000
  1.4000000e-001  1.1000000e+001  0.0000000e+000
  1.4000000e-001  1.2000000e+001  0.0000000e+000
  1.4000000e-001  1.3000000e+001  0.0000000e+000
  1.4000000e-001  1.4000000e+001  0.0000000e+000
  1.4000000e-001  1.5000000e+001  0.0000000e+000
  1.4000000e-001  1.6000000e+001  0.0000000e+000
  1.4000000e-001  1.7000000e+001  0.0000000e+000
  1.4000000e-001  1.8000000e+001  0.0000000e+000
  1.4000000e-001  1.9000000e+001  0.0000000e+000
  1.4000000e-001  2.0000000e+001  0.0000000e+000
  1.6000000e-001  1.0000000e+000  1.0000000e+000
  1.6000000e-001  2.0000000e+000  7.0000000e-001
  1.6000000e-001  3.0000000e+000  1.0000000e-001
  1.6000000e-001  4.0000000e+000  1.0000000e-001
  1.6000000e-001  5.0000000e+000  1.0000000e-001
  1.6000000e-001  6.0000000e+000  0.0000000e+000
  1.6000000e-001  7.0000000e+000  0.0000000e+000
  1.6000000e-001  8.0000000e+000  0.0000000e+000
  1.6000000e-001  9.0000000e+000  0.0000000e+000
  1.6000000e-001  1.0000000e+001  0.0000000e+000
  1.6000000e-001  1.1000000e+001  0.0000000e+000
  1.6000000e-001  1.2000000e+001  0.0000000e+000
  1.6000000e-001  1.3000000e+001  0.0000000e+000
  1.6000000e-001  1.4000000e+001  0.0000000e+000
  1.6000000e-001  1.5000000e+001  0.0000000e+000
  1.6000000e-001  1.6000000e+001  0.0000000e+000
  1.6000000e-001  1.7000000e+001  0.0000000e+000
  1.6000000e-001  1.8000000e+001  0.0000000e+000
  1.6000000e-001  1.9000000e+001  0.0000000e+000
  1.6000000e-001  2.0000000e+001  0.0000000e+000
  1.8000000e-001  1.0000000e+000  1.0000000e+000
  1.8000000e-001  2.0000000e+000  8.0000000e-001
  1.8000000e-001  3.0000000e+000  4.0000000e-001
  1.8000000e-001  4.0000000e+000  1.0000000e-001
  1.8000000e-001  5.0000000e+000  1.0000000e-001
  1.8000000e-001  6.0000000e+000  1.0000000e-001
  1.8000000e-001  7.0000000e+000  0.0000000e+000
  1.8000000e-001  8.0000000e+000  1.0000000e-001
  1.8000000e-001  9.0000000e+000  0.0000000e+000
  1.8000000e-001  1.0000000e+001  0.0000000e+000
  1.8000000e-001  1.1000000e+001  0.0000000e+000
  1.8000000e-001  1.2000000e+001  0.0000000e+000
  1.8000000e-001  1.3000000e+001  0.0000000e+000
  1.8000000e-001  1.4000000e+001  0.0000000e+000
  1.8000000e-001  1.5000000e+001  0.0000000e+000
  1.8000000e-001  1.6000000e+001  0.0000000e+000
  1.8000000e-001  1.7000000e+001  0.0000000e+000
  1.8000000e-001  1.8000000e+001  0.0000000e+000
  1.8000000e-001  1.9000000e+001  0.0000000e+000
  1.8000000e-001  2.0000000e+001  0.0000000e+000
  2.0000000e-001  1.0000000e+000  1.0000000e+000
  2.0000000e-001  2.0000000e+000  6.0000000e-001
  2.0000000e-001  3.0000000e+000  0.0000000e+000
  2.0000000e-001  4.0000000e+000  1.0000000e-001
  2.0000000e-001  5.0000000e+000  2.0000000e-001
  2.0000000e-001  6.0000000e+000  0.0000000e+000
  2.0000000e-001  7.0000000e+000  0.0000000e+000
  2.0000000e-001  8.0000000e+000  0.0000000e+000
  2.0000000e-001  9.0000000e+000  0.0000000e+000
  2.0000000e-001  1.0000000e+001  0.0000000e+000
  2.0000000e-001  1.1000000e+001  0.0000000e+000
  2.0000000e-001  1.2000000e+001  0.0000000e+000
  2.0000000e-001  1.3000000e+001  0.0000000e+000
  2.0000000e-001  1.4000000e+001  0.0000000e+000
  2.0000000e-001  1.5000000e+001  0.0000000e+000
  2.0000000e-001  1.6000000e+001  0.0000000e+000
  2.0000000e-001  1.7000000e+001  0.0000000e+000
  2.0000000e-001  1.8000000e+001  0.0000000e+000
  2.0000000e-001  1.9000000e+001  0.0000000e+000
  2.0000000e-001  2.0000000e+001  0.0000000e+000
  2.2000000e-001  1.0000000e+000  1.0000000e+000
  2.2000000e-001  2.0000000e+000  7.0000000e-001
  2.2000000e-001  3.0000000e+000  2.0000000e-001
  2.2000000e-001  4.0000000e+000  0.0000000e+000
  2.2000000e-001  5.0000000e+000  2.0000000e-001
  2.2000000e-001  6.0000000e+000  0.0000000e+000
  2.2000000e-001  7.0000000e+000  1.0000000e-001
  2.2000000e-001  8.0000000e+000  0.0000000e+000
  2.2000000e-001  9.0000000e+000  0.0000000e+000
  2.2000000e-001  1.0000000e+001  0.0000000e+000
  2.2000000e-001  1.1000000e+001  0.0000000e+000
  2.2000000e-001  1.2000000e+001  0.0000000e+000
  2.2000000e-001  1.3000000e+001  0.0000000e+000
  2.2000000e-001  1.4000000e+001  0.0000000e+000
  2.2000000e-001  1.5000000e+001  0.0000000e+000
  2.2000000e-001  1.6000000e+001  0.0000000e+000
  2.2000000e-001  1.7000000e+001  0.0000000e+000
  2.2000000e-001  1.8000000e+001  0.0000000e+000
  2.2000000e-001  1.9000000e+001  0.0000000e+000
  2.2000000e-001  2.0000000e+001  0.0000000e+000
  2.4000000e-001  1.0000000e+000  1.0000000e+000
  2.4000000e-001  2.0000000e+000  5.0000000e-001
  2.4000000e-001  3.0000000e+000  0.0000000e+000
  2.4000000e-001  4.0000000e+000  0.0000000e+000
  2.4000000e-001  5.0000000e+000  0.0000000e+000
  2.4000000e-001  6.0000000e+000  1.0000000e-001
  2.4000000e-001  7.0000000e+000  0.0000000e+000
  2.4000000e-001  8.0000000e+000  0.0000000e+000
  2.4000000e-001  9.0000000e+000  0.0000000e+000
  2.4000000e-001  1.0000000e+001  0.0000000e+000
  2.4000000e-001  1.1000000e+001  0.0000000e+000
  2.4000000e-001  1.2000000e+001  0.0000000e+000
  2.4000000e-001  1.3000000e+001  0.0000000e+000
  2.4000000e-001  1.4000000e+001  0.0000000e+000
  2.4000000e-001  1.5000000e+001  0.0000000e+000
  2.4000000e-001  1.6000000e+001  0.0000000e+000
  2.4000000e-001  1.7000000e+001  0.0000000e+000
  2.4000000e-001  1.8000000e+001  0.0000000e+000
  2.4000000e-001  1.9000000e+001  0.0000000e+000
  2.4000000e-001  2.0000000e+001  0.0000000e+000
  2.6000000e-001  1.0000000e+000  1.0000000e+000
  2.6000000e-001  2.0000000e+000  6.0000000e-001
  2.6000000e-001  3.0000000e+000  1.0000000e-001
  2.6000000e-001  4.0000000e+000  0.0000000e+000
  2.6000000e-001  5.0000000e+000  1.0000000e-001
  2.6000000e-001  6.0000000e+000  0.0000000e+000
  2.6000000e-001  7.0000000e+000  0.0000000e+000
  2.6000000e-001  8.0000000e+000  0.0000000e+000
  2.6000000e-001  9.0000000e+000  0.0000000e+000
  2.6000000e-001  1.0000000e+001  0.0000000e+000
  2.6000000e-001  1.1000000e+001  0.0000000e+000
  2.6000000e-001  1.2000000e+001  0.0000000e+000
  2.6000000e-001  1.3000000e+001  0.0000000e+000
  2.6000000e-001  1.4000000e+001  0.0000000e+000
  2.6000000e-001  1.5000000e+001  0.0000000e+000
  2.6000000e-001  1.6000000e+001  0.0000000e+000
  2.6000000e-001  1.7000000e+001  0.0000000e+000
  2.6000000e-001  1.8000000e+001  0.0000000e+000
  2.6000000e-001  1.9000000e+001  0.0000000e+000
  2.6000000e-001  2.0000000e+001  0.0000000e+000
  2.8000000e-001  1.0000000e+000  1.0000000e+000
  2.8000000e-001  2.0000000e+000  5.0000000e-001
  2.8000000e-001  3.0000000e+000  3.0000000e-001
  2.8000000e-001  4.0000000e+000  0.0000000e+000
  2.8000000e-001  5.0000000e+000  0.0000000e+000
  2.8000000e-001  6.0000000e+000  1.0000000e-001
  2.8000000e-001  7.0000000e+000  0.0000000e+000
  2.8000000e-001  8.0000000e+000  0.0000000e+000
  2.8000000e-001  9.0000000e+000  0.0000000e+000
  2.8000000e-001  1.0000000e+001  0.0000000e+000
  2.8000000e-001  1.1000000e+001  0.0000000e+000
  2.8000000e-001  1.2000000e+001  0.0000000e+000
  2.8000000e-001  1.3000000e+001  0.0000000e+000
  2.8000000e-001  1.4000000e+001  0.0000000e+000
  2.8000000e-001  1.5000000e+001  0.0000000e+000
  2.8000000e-001  1.6000000e+001  0.0000000e+000
  2.8000000e-001  1.7000000e+001  0.0000000e+000
  2.8000000e-001  1.8000000e+001  0.0000000e+000
  2.8000000e-001  1.9000000e+001  0.0000000e+000
  2.8000000e-001  2.0000000e+001  0.0000000e+000
  3.0000000e-001  1.0000000e+000  1.0000000e+000
  3.0000000e-001  2.0000000e+000  5.0000000e-001
  3.0000000e-001  3.0000000e+000  5.0000000e-001
  3.0000000e-001  4.0000000e+000  1.0000000e-001
  3.0000000e-001  5.0000000e+000  0.0000000e+000
  3.0000000e-001  6.0000000e+000  0.0000000e+000
  3.0000000e-001  7.0000000e+000  0.0000000e+000
  3.0000000e-001  8.0000000e+000  0.0000000e+000
  3.0000000e-001  9.0000000e+000  0.0000000e+000
  3.0000000e-001  1.0000000e+001  0.0000000e+000
  3.0000000e-001  1.1000000e+001  0.0000000e+000
  3.0000000e-001  1.2000000e+001  0.0000000e+000
  3.0000000e-001  1.3000000e+001  0.0000000e+000
  3.0000000e-001  1.4000000e+001  0.0000000e+000
  3.0000000e-001  1.5000000e+001  0.0000000e+000
  3.0000000e-001  1.6000000e+001  0.0000000e+000
  3.0000000e-001  1.7000000e+001  0.0000000e+000
  3.0000000e-001  1.8000000e+001  0.0000000e+000
  3.0000000e-001  1.9000000e+001  0.0000000e+000
  3.0000000e-001  2.0000000e+001  0.0000000e+000
  3.2000000e-001  1.0000000e+000  1.0000000e+000
  3.2000000e-001  2.0000000e+000  4.0000000e-001
  3.2000000e-001  3.0000000e+000  3.0000000e-001
  3.2000000e-001  4.0000000e+000  3.0000000e-001
  3.2000000e-001  5.0000000e+000  0.0000000e+000
  3.2000000e-001  6.0000000e+000  0.0000000e+000
  3.2000000e-001  7.0000000e+000  0.0000000e+000
  3.2000000e-001  8.0000000e+000  0.0000000e+000
  3.2000000e-001  9.0000000e+000  0.0000000e+000
  3.2000000e-001  1.0000000e+001  0.0000000e+000
  3.2000000e-001  1.1000000e+001  0.0000000e+000
  3.2000000e-001  1.2000000e+001  0.0000000e+000
  3.2000000e-001  1.3000000e+001  0.0000000e+000
  3.2000000e-001  1.4000000e+001  0.0000000e+000
  3.2000000e-001  1.5000000e+001  0.0000000e+000
  3.2000000e-001  1.6000000e+001  0.0000000e+000
  3.2000000e-001  1.7000000e+001  0.0000000e+000
  3.2000000e-001  1.8000000e+001  0.0000000e+000
  3.2000000e-001  1.9000000e+001  0.0000000e+000
  3.2000000e-001  2.0000000e+001  0.0000000e+000
  3.4000000e-001  1.0000000e+000  1.0000000e+000
  3.4000000e-001  2.0000000e+000  6.0000000e-001
  3.4000000e-001  3.0000000e+000  1.0000000e-001
  3.4000000e-001  4.0000000e+000  1.0000000e-001
  3.4000000e-001  5.0000000e+000  1.0000000e-001
  3.4000000e-001  6.0000000e+000  1.0000000e-001
  3.4000000e-001  7.0000000e+000  0.0000000e+000
  3.4000000e-001  8.0000000e+000  1.0000000e-001
  3.4000000e-001  9.0000000e+000  0.0000000e+000
  3.4000000e-001  1.0000000e+001  0.0000000e+000
  3.4000000e-001  1.1000000e+001  0.0000000e+000
  3.4000000e-001  1.2000000e+001  0.0000000e+000
  3.4000000e-001  1.3000000e+001  0.0000000e+000
  3.4000000e-001  1.4000000e+001  0.0000000e+000
  3.4000000e-001  1.5000000e+001  0.0000000e+000
  3.4000000e-001  1.6000000e+001  0.0000000e+000
  3.4000000e-001  1.7000000e+001  0.0000000e+000
  3.4000000e-001  1.8000000e+001  0.0000000e+000
  3.4000000e-001  1.9000000e+001  0.0000000e+000
  3.4000000e-001  2.0000000e+001  0.0000000e+000
  3.6000000e-001  1.0000000e+000  1.0000000e+000
  3.6000000e-001  2.0000000e+000  5.0000000e-001
  3.6000000e-001  3.0000000e+000  3.0000000e-001
  3.6000000e-001  4.0000000e+000  0.0000000e+000
  3.6000000e-001  5.0000000e+000  0.0000000e+000
  3.6000000e-001  6.0000000e+000  0.0000000e+000
  3.6000000e-001  7.0000000e+000  0.0000000e+000
  3.6000000e-001  8.0000000e+000  0.0000000e+000
  3.6000000e-001  9.0000000e+000  0.0000000e+000
  3.6000000e-001  1.0000000e+001  0.0000000e+000
  3.6000000e-001  1.1000000e+001  0.0000000e+000
  3.6000000e-001  1.2000000e+001  0.0000000e+000
  3.6000000e-001  1.3000000e+001  0.0000000e+000
  3.6000000e-001  1.4000000e+001  0.0000000e+000
  3.6000000e-001  1.5000000e+001  0.0000000e+000
  3.6000000e-001  1.6000000e+001  0.0000000e+000
  3.6000000e-001  1.7000000e+001  0.0000000e+000
  3.6000000e-001  1.8000000e+001  0.0000000e+000
  3.6000000e-001  1.9000000e+001  0.0000000e+000
  3.6000000e-001  2.0000000e+001  0.0000000e+000
  3.8000000e-001  1.0000000e+000  1.0000000e+000
  3.8000000e-001  2.0000000e+000  2.0000000e-001
  3.8000000e-001  3.0000000e+000  4.0000000e-001
  3.8000000e-001  4.0000000e+000  0.0000000e+000
  3.8000000e-001  5.0000000e+000  1.0000000e-001
  3.8000000e-001  6.0000000e+000  0.0000000e+000
  3.8000000e-001  7.0000000e+000  0.0000000e+000
  3.8000000e-001  8.0000000e+000  0.0000000e+000
  3.8000000e-001  9.0000000e+000  0.0000000e+000
  3.8000000e-001  1.0000000e+001  0.0000000e+000
  3.8000000e-001  1.1000000e+001  0.0000000e+000
  3.8000000e-001  1.2000000e+001  0.0000000e+000
  3.8000000e-001  1.3000000e+001  0.0000000e+000
  3.8000000e-001  1.4000000e+001  0.0000000e+000
  3.8000000e-001  1.5000000e+001  0.0000000e+000
  3.8000000e-001  1.6000000e+001  0.0000000e+000
  3.8000000e-001  1.7000000e+001  0.0000000e+000
  3.8000000e-001  1.8000000e+001  0.0000000e+000
  3.8000000e-001  1.9000000e+001  0.0000000e+000
  3.8000000e-001  2.0000000e+001  0.0000000e+000
  4.0000000e-001  1.0000000e+000  1.0000000e+000
  4.0000000e-001  2.0000000e+000  7.0000000e-001
  4.0000000e-001  3.0000000e+000  3.0000000e-001
  4.0000000e-001  4.0000000e+000  0.0000000e+000
  4.0000000e-001  5.0000000e+000  0.0000000e+000
  4.0000000e-001  6.0000000e+000  0.0000000e+000
  4.0000000e-001  7.0000000e+000  0.0000000e+000
  4.0000000e-001  8.0000000e+000  0.0000000e+000
  4.0000000e-001  9.0000000e+000  0.0000000e+000
  4.0000000e-001  1.0000000e+001  0.0000000e+000
  4.0000000e-001  1.1000000e+001  0.0000000e+000
  4.0000000e-001  1.2000000e+001  0.0000000e+000
  4.0000000e-001  1.3000000e+001  0.0000000e+000
  4.0000000e-001  1.4000000e+001  0.0000000e+000
  4.0000000e-001  1.5000000e+001  0.0000000e+000
  4.0000000e-001  1.6000000e+001  0.0000000e+000
  4.0000000e-001  1.7000000e+001  0.0000000e+000
  4.0000000e-001  1.8000000e+001  0.0000000e+000
  4.0000000e-001  1.9000000e+001  0.0000000e+000
  4.0000000e-001  2.0000000e+001  0.0000000e+000
  4.2000000e-001  1.0000000e+000  1.0000000e+000
  4.2000000e-001  2.0000000e+000  4.0000000e-001
  4.2000000e-001  3.0000000e+000  2.0000000e-001
  4.2000000e-001  4.0000000e+000  0.0000000e+000
  4.2000000e-001  5.0000000e+000  3.0000000e-001
  4.2000000e-001  6.0000000e+000  0.0000000e+000
  4.2000000e-001  7.0000000e+000  0.0000000e+000
  4.2000000e-001  8.0000000e+000  0.0000000e+000
  4.2000000e-001  9.0000000e+000  0.0000000e+000
  4.2000000e-001  1.0000000e+001  0.0000000e+000
  4.2000000e-001  1.1000000e+001  0.0000000e+000
  4.2000000e-001  1.2000000e+001  0.0000000e+000
  4.2000000e-001  1.3000000e+001  0.0000000e+000
  4.2000000e-001  1.4000000e+001  0.0000000e+000
  4.2000000e-001  1.5000000e+001  0.0000000e+000
  4.2000000e-001  1.6000000e+001  0.0000000e+000
  4.2000000e-001  1.7000000e+001  0.0000000e+000
  4.2000000e-001  1.8000000e+001  0.0000000e+000
  4.2000000e-001  1.9000000e+001  0.0000000e+000
  4.2000000e-001  2.0000000e+001  0.0000000e+000
  4.4000000e-001  1.0000000e+000  1.0000000e+000
  4.4000000e-001  2.0000000e+000  7.0000000e-001
  4.4000000e-001  3.0000000e+000  2.0000000e-001
  4.4000000e-001  4.0000000e+000  0.0000000e+000
  4.4000000e-001  5.0000000e+000  0.0000000e+000
  4.4000000e-001  6.0000000e+000  0.0000000e+000
  4.4000000e-001  7.0000000e+000  0.0000000e+000
  4.4000000e-001  8.0000000e+000  0.0000000e+000
  4.4000000e-001  9.0000000e+000  0.0000000e+000
  4.4000000e-001  1.0000000e+001  0.0000000e+000
  4.4000000e-001  1.1000000e+001  0.0000000e+000
  4.4000000e-001  1.2000000e+001  0.0000000e+000
  4.4000000e-001  1.3000000e+001  0.0000000e+000
  4.4000000e-001  1.4000000e+001  0.0000000e+000
  4.4000000e-001  1.5000000e+001  0.0000000e+000
  4.4000000e-001  1.6000000e+001  0.0000000e+000
  4.4000000e-001  1.7000000e+001  0.0000000e+000
  4.4000000e-001  1.8000000e+001  0.0000000e+000
  4.4000000e-001  1.9000000e+001  0.0000000e+000
  4.4000000e-001  2.0000000e+001  0.0000000e+000
  4.6000000e-001  1.0000000e+000  1.0000000e+000
  4.6000000e-001  2.0000000e+000  4.0000000e-001
  4.6000000e-001  3.0000000e+000  3.0000000e-001
  4.6000000e-001  4.0000000e+000  1.0000000e-001
  4.6000000e-001  5.0000000e+000  1.0000000e-001
  4.6000000e-001  6.0000000e+000  0.0000000e+000
  4.6000000e-001  7.0000000e+000  0.0000000e+000
  4.6000000e-001  8.0000000e+000  0.0000000e+000
  4.6000000e-001  9.0000000e+000  0.0000000e+000
  4.6000000e-001  1.0000000e+001  0.0000000e+000
  4.6000000e-001  1.1000000e+001  0.0000000e+000
  4.6000000e-001  1.2000000e+001  0.0000000e+000
  4.6000000e-001  1.3000000e+001  0.0000000e+000
  4.6000000e-001  1.4000000e+001  0.0000000e+000
  4.6000000e-001  1.5000000e+001  0.0000000e+000
  4.6000000e-001  1.6000000e+001  0.0000000e+000
  4.6000000e-001  1.7000000e+001  0.0000000e+000
  4.6000000e-001  1.8000000e+001  0.0000000e+000
  4.6000000e-001  1.9000000e+001  0.0000000e+000
  4.6000000e-001  2.0000000e+001  0.0000000e+000
  4.8000000e-001  1.0000000e+000  1.0000000e+000
  4.8000000e-001  2.0000000e+000  4.0000000e-001
  4.8000000e-001  3.0000000e+000  2.0000000e-001
  4.8000000e-001  4.0000000e+000  2.0000000e-001
  4.8000000e-001  5.0000000e+000  0.0000000e+000
  4.8000000e-001  6.0000000e+000  0.0000000e+000
  4.8000000e-001  7.0000000e+000  0.0000000e+000
  4.8000000e-001  8.0000000e+000  0.0000000e+000
  4.8000000e-001  9.0000000e+000  0.0000000e+000
  4.8000000e-001  1.0000000e+001  0.0000000e+000
  4.8000000e-001  1.1000000e+001  0.0000000e+000
  4.8000000e-001  1.2000000e+001  0.0000000e+000
  4.8000000e-001  1.3000000e+001  0.0000000e+000
  4.8000000e-001  1.4000000e+001  0.0000000e+000
  4.8000000e-001  1.5000000e+001  0.0000000e+000
  4.8000000e-001  1.6000000e+001  0.0000000e+000
  4.8000000e-001  1.7000000e+001  0.0000000e+000
  4.8000000e-001  1.8000000e+001  0.0000000e+000
  4.8000000e-001  1.9000000e+001  0.0000000e+000
  4.8000000e-001  2.0000000e+001  0.0000000e+000
  5.0000000e-001  1.0000000e+000  1.0000000e+000
  5.0000000e-001  2.0000000e+000  9.0000000e-001
  5.0000000e-001  3.0000000e+000  4.0000000e-001
  5.0000000e-001  4.0000000e+000  1.0000000e-001
  5.0000000e-001  5.0000000e+000  1.0000000e-001
  5.0000000e-001  6.0000000e+000  0.0000000e+000
  5.0000000e-001  7.0000000e+000  0.0000000e+000
  5.0000000e-001  8.0000000e+000  0.0000000e+000
  5.0000000e-001  9.0000000e+000  0.0000000e+000
  5.0000000e-001  1.0000000e+001  0.0000000e+000
  5.0000000e-001  1.1000000e+001  0.0000000e+000
  5.0000000e-001  1.2000000e+001  0.0000000e+000
  5.0000000e-001  1.3000000e+001  0.0000000e+000
  5.0000000e-001  1.4000000e+001  0.0000000e+000
  5.0000000e-001  1.5000000e+001  0.0000000e+000
  5.0000000e-001  1.6000000e+001  0.0000000e+000
  5.0000000e-001  1.7000000e+001  0.0000000e+000
  5.0000000e-001  1.8000000e+001  0.0000000e+000
  5.0000000e-001  1.9000000e+001  0.0000000e+000
  5.0000000e-001  2.0000000e+001  0.0000000e+000
  5.2000000e-001  1.0000000e+000  1.0000000e+000
  5.2000000e-001  2.0000000e+000  1.0000000e+000
  5.2000000e-001  3.0000000e+000  7.0000000e-001
  5.2000000e-001  4.0000000e+000  0.0000000e+000
  5.2000000e-001  5.0000000e+000  0.0000000e+000
  5.2000000e-001  6.0000000e+000  0.0000000e+000
  5.2000000e-001  7.0000000e+000  0.0000000e+000
  5.2000000e-001  8.0000000e+000  0.0000000e+000
  5.2000000e-001  9.0000000e+000  0.0000000e+000
  5.2000000e-001  1.0000000e+001  0.0000000e+000
  5.2000000e-001  1.1000000e+001  0.0000000e+000
  5.2000000e-001  1.2000000e+001  0.0000000e+000
  5.2000000e-001  1.3000000e+001  0.0000000e+000
  5.2000000e-001  1.4000000e+001  0.0000000e+000
  5.2000000e-001  1.5000000e+001  0.0000000e+000
  5.2000000e-001  1.6000000e+001  0.0000000e+000
  5.2000000e-001  1.7000000e+001  0.0000000e+000
  5.2000000e-001  1.8000000e+001  0.0000000e+000
  5.2000000e-001  1.9000000e+001  0.0000000e+000
  5.2000000e-001  2.0000000e+001  0.0000000e+000
  5.4000000e-001  1.0000000e+000  1.0000000e+000
  5.4000000e-001  2.0000000e+000  1.0000000e+000
  5.4000000e-001  3.0000000e+000  3.0000000e-001
  5.4000000e-001  4.0000000e+000  4.0000000e-001
  5.4000000e-001  5.0000000e+000  2.0000000e-001
  5.4000000e-001  6.0000000e+000  0.0000000e+000
  5.4000000e-001  7.0000000e+000  0.0000000e+000
  5.4000000e-001  8.0000000e+000  1.0000000e-001
  5.4000000e-001  9.0000000e+000  0.0000000e+000
  5.4000000e-001  1.0000000e+001  0.0000000e+000
  5.4000000e-001  1.1000000e+001  0.0000000e+000
  5.4000000e-001  1.2000000e+001  0.0000000e+000
  5.4000000e-001  1.3000000e+001  0.0000000e+000
  5.4000000e-001  1.4000000e+001  0.0000000e+000
  5.4000000e-001  1.5000000e+001  0.0000000e+000
  5.4000000e-001  1.6000000e+001  0.0000000e+000
  5.4000000e-001  1.7000000e+001  0.0000000e+000
  5.4000000e-001  1.8000000e+001  0.0000000e+000
  5.4000000e-001  1.9000000e+001  0.0000000e+000
  5.4000000e-001  2.0000000e+001  0.0000000e+000
  5.6000000e-001  1.0000000e+000  1.0000000e+000
  5.6000000e-001  2.0000000e+000  1.0000000e+000
  5.6000000e-001  3.0000000e+000  6.0000000e-001
  5.6000000e-001  4.0000000e+000  0.0000000e+000
  5.6000000e-001  5.0000000e+000  1.0000000e-001
  5.6000000e-001  6.0000000e+000  0.0000000e+000
  5.6000000e-001  7.0000000e+000  1.0000000e-001
  5.6000000e-001  8.0000000e+000  0.0000000e+000
  5.6000000e-001  9.0000000e+000  0.0000000e+000
  5.6000000e-001  1.0000000e+001  0.0000000e+000
  5.6000000e-001  1.1000000e+001  0.0000000e+000
  5.6000000e-001  1.2000000e+001  0.0000000e+000
  5.6000000e-001  1.3000000e+001  0.0000000e+000
  5.6000000e-001  1.4000000e+001  0.0000000e+000
  5.6000000e-001  1.5000000e+001  0.0000000e+000
  5.6000000e-001  1.6000000e+001  0.0000000e+000
  5.6000000e-001  1.7000000e+001  0.0000000e+000
  5.6000000e-001  1.8000000e+001  0.0000000e+000
  5.6000000e-001  1.9000000e+001  0.0000000e+000
  5.6000000e-001  2.0000000e+001  0.0000000e+000
  5.8000000e-001  1.0000000e+000  1.0000000e+000
  5.8000000e-001  2.0000000e+000  1.0000000e+000
  5.8000000e-001  3.0000000e+000  4.0000000e-001
  5.8000000e-001  4.0000000e+000  3.0000000e-001
  5.8000000e-001  5.0000000e+000  2.0000000e-001
  5.8000000e-001  6.0000000e+000  1.0000000e-001
  5.8000000e-001  7.0000000e+000  1.0000000e-001
  5.8000000e-001  8.0000000e+000  0.0000000e+000
  5.8000000e-001  9.0000000e+000  0.0000000e+000
  5.8000000e-001  1.0000000e+001  0.0000000e+000
  5.8000000e-001  1.1000000e+001  0.0000000e+000
  5.8000000e-001  1.2000000e+001  0.0000000e+000
  5.8000000e-001  1.3000000e+001  0.0000000e+000
  5.8000000e-001  1.4000000e+001  0.0000000e+000
  5.8000000e-001  1.5000000e+001  0.0000000e+000
  5.8000000e-001  1.6000000e+001  0.0000000e+000
  5.8000000e-001  1.7000000e+001  0.0000000e+000
  5.8000000e-001  1.8000000e+001  0.0000000e+000
  5.8000000e-001  1.9000000e+001  0.0000000e+000
  5.8000000e-001  2.0000000e+001  0.0000000e+000
  6.0000000e-001  1.0000000e+000  1.0000000e+000
  6.0000000e-001  2.0000000e+000  1.0000000e+000
  6.0000000e-001  3.0000000e+000  8.0000000e-001
  6.0000000e-001  4.0000000e+000  3.0000000e-001
  6.0000000e-001  5.0000000e+000  0.0000000e+000
  6.0000000e-001  6.0000000e+000  0.0000000e+000
  6.0000000e-001  7.0000000e+000  0.0000000e+000
  6.0000000e-001  8.0000000e+000  0.0000000e+000
  6.0000000e-001  9.0000000e+000  0.0000000e+000
  6.0000000e-001  1.0000000e+001  0.0000000e+000
  6.0000000e-001  1.1000000e+001  0.0000000e+000
  6.0000000e-001  1.2000000e+001  0.0000000e+000
  6.0000000e-001  1.3000000e+001  0.0000000e+000
  6.0000000e-001  1.4000000e+001  0.0000000e+000
  6.0000000e-001  1.5000000e+001  0.0000000e+000
  6.0000000e-001  1.6000000e+001  0.0000000e+000
  6.0000000e-001  1.7000000e+001  0.0000000e+000
  6.0000000e-001  1.8000000e+001  0.0000000e+000
  6.0000000e-001  1.9000000e+001  0.0000000e+000
  6.0000000e-001  2.0000000e+001  0.0000000e+000
  6.2000000e-001  1.0000000e+000  1.0000000e+000
  6.2000000e-001  2.0000000e+000  1.0000000e+000
  6.2000000e-001  3.0000000e+000  6.0000000e-001
  6.2000000e-001  4.0000000e+000  2.0000000e-001
  6.2000000e-001  5.0000000e+000  2.0000000e-001
  6.2000000e-001  6.0000000e+000  0.0000000e+000
  6.2000000e-001  7.0000000e+000  0.0000000e+000
  6.2000000e-001  8.0000000e+000  0.0000000e+000
  6.2000000e-001  9.0000000e+000  0.0000000e+000
  6.2000000e-001  1.0000000e+001  0.0000000e+000
  6.2000000e-001  1.1000000e+001  0.0000000e+000
  6.2000000e-001  1.2000000e+001  0.0000000e+000
  6.2000000e-001  1.3000000e+001  0.0000000e+000
  6.2000000e-001  1.4000000e+001  0.0000000e+000
  6.2000000e-001  1.5000000e+001  0.0000000e+000
  6.2000000e-001  1.6000000e+001  0.0000000e+000
  6.2000000e-001  1.7000000e+001  0.0000000e+000
  6.2000000e-001  1.8000000e+001  0.0000000e+000
  6.2000000e-001  1.9000000e+001  0.0000000e+000
  6.2000000e-001  2.0000000e+001  0.0000000e+000
  6.4000000e-001  1.0000000e+000  1.0000000e+000
  6.4000000e-001  2.0000000e+000  1.0000000e+000
  6.4000000e-001  3.0000000e+000  1.0000000e+000
  6.4000000e-001  4.0000000e+000  7.0000000e-001
  6.4000000e-001  5.0000000e+000  0.0000000e+000
  6.4000000e-001  6.0000000e+000  2.0000000e-001
  6.4000000e-001  7.0000000e+000  0.0000000e+000
  6.4000000e-001  8.0000000e+000  0.0000000e+000
  6.4000000e-001  9.0000000e+000  0.0000000e+000
  6.4000000e-001  1.0000000e+001  0.0000000e+000
  6.4000000e-001  1.1000000e+001  0.0000000e+000
  6.4000000e-001  1.2000000e+001  0.0000000e+000
  6.4000000e-001  1.3000000e+001  0.0000000e+000
  6.4000000e-001  1.4000000e+001  0.0000000e+000
  6.4000000e-001  1.5000000e+001  0.0000000e+000
  6.4000000e-001  1.6000000e+001  0.0000000e+000
  6.4000000e-001  1.7000000e+001  0.0000000e+000
  6.4000000e-001  1.8000000e+001  0.0000000e+000
  6.4000000e-001  1.9000000e+001  0.0000000e+000
  6.4000000e-001  2.0000000e+001  0.0000000e+000
  6.6000000e-001  1.0000000e+000  1.0000000e+000
  6.6000000e-001  2.0000000e+000  1.0000000e+000
  6.6000000e-001  3.0000000e+000  1.0000000e+000
  6.6000000e-001  4.0000000e+000  8.0000000e-001
  6.6000000e-001  5.0000000e+000  1.0000000e-001
  6.6000000e-001  6.0000000e+000  0.0000000e+000
  6.6000000e-001  7.0000000e+000  0.0000000e+000
  6.6000000e-001  8.0000000e+000  0.0000000e+000
  6.6000000e-001  9.0000000e+000  0.0000000e+000
  6.6000000e-001  1.0000000e+001  0.0000000e+000
  6.6000000e-001  1.1000000e+001  0.0000000e+000
  6.6000000e-001  1.2000000e+001  0.0000000e+000
  6.6000000e-001  1.3000000e+001  0.0000000e+000
  6.6000000e-001  1.4000000e+001  0.0000000e+000
  6.6000000e-001  1.5000000e+001  0.0000000e+000
  6.6000000e-001  1.6000000e+001  0.0000000e+000
  6.6000000e-001  1.7000000e+001  0.0000000e+000
  6.6000000e-001  1.8000000e+001  0.0000000e+000
  6.6000000e-001  1.9000000e+001  0.0000000e+000
  6.6000000e-001  2.0000000e+001  0.0000000e+000
  6.8000000e-001  1.0000000e+000  1.0000000e+000
  6.8000000e-001  2.0000000e+000  1.0000000e+000
  6.8000000e-001  3.0000000e+000  1.0000000e+000
  6.8000000e-001  4.0000000e+000  9.0000000e-001
  6.8000000e-001  5.0000000e+000  4.0000000e-001
  6.8000000e-001  6.0000000e+000  1.0000000e-001
  6.8000000e-001  7.0000000e+000  0.0000000e+000
  6.8000000e-001  8.0000000e+000  0.0000000e+000
  6.8000000e-001  9.0000000e+000  0.0000000e+000
  6.8000000e-001  1.0000000e+001  0.0000000e+000
  6.8000000e-001  1.1000000e+001  0.0000000e+000
  6.8000000e-001  1.2000000e+001  0.0000000e+000
  6.8000000e-001  1.3000000e+001  0.0000000e+000
  6.8000000e-001  1.4000000e+001  0.0000000e+000
  6.8000000e-001  1.5000000e+001  0.0000000e+000
  6.8000000e-001  1.6000000e+001  0.0000000e+000
  6.8000000e-001  1.7000000e+001  0.0000000e+000
  6.8000000e-001  1.8000000e+001  0.0000000e+000
  6.8000000e-001  1.9000000e+001  0.0000000e+000
  6.8000000e-001  2.0000000e+001  0.0000000e+000
  7.0000000e-001  1.0000000e+000  1.0000000e+000
  7.0000000e-001  2.0000000e+000  1.0000000e+000
  7.0000000e-001  3.0000000e+000  1.0000000e+000
  7.0000000e-001  4.0000000e+000  9.0000000e-001
  7.0000000e-001  5.0000000e+000  5.0000000e-001
  7.0000000e-001  6.0000000e+000  1.0000000e-001
  7.0000000e-001  7.0000000e+000  2.0000000e-001
  7.0000000e-001  8.0000000e+000  0.0000000e+000
  7.0000000e-001  9.0000000e+000  0.0000000e+000
  7.0000000e-001  1.0000000e+001  0.0000000e+000
  7.0000000e-001  1.1000000e+001  0.0000000e+000
  7.0000000e-001  1.2000000e+001  0.0000000e+000
  7.0000000e-001  1.3000000e+001  0.0000000e+000
  7.0000000e-001  1.4000000e+001  0.0000000e+000
  7.0000000e-001  1.5000000e+001  0.0000000e+000
  7.0000000e-001  1.6000000e+001  0.0000000e+000
  7.0000000e-001  1.7000000e+001  0.0000000e+000
  7.0000000e-001  1.8000000e+001  0.0000000e+000
  7.0000000e-001  1.9000000e+001  0.0000000e+000
  7.0000000e-001  2.0000000e+001  0.0000000e+000
  7.2000000e-001  1.0000000e+000  1.0000000e+000
  7.2000000e-001  2.0000000e+000  1.0000000e+000
  7.2000000e-001  3.0000000e+000  1.0000000e+000
  7.2000000e-001  4.0000000e+000  9.0000000e-001
  7.2000000e-001  5.0000000e+000  7.0000000e-001
  7.2000000e-001  6.0000000e+000  4.0000000e-001
  7.2000000e-001  7.0000000e+000  3.0000000e-001
  7.2000000e-001  8.0000000e+000  0.0000000e+000
  7.2000000e-001  9.0000000e+000  0.0000000e+000
  7.2000000e-001  1.0000000e+001  0.0000000e+000
  7.2000000e-001  1.1000000e+001  0.0000000e+000
  7.2000000e-001  1.2000000e+001  0.0000000e+000
  7.2000000e-001  1.3000000e+001  0.0000000e+000
  7.2000000e-001  1.4000000e+001  0.0000000e+000
  7.2000000e-001  1.5000000e+001  0.0000000e+000
  7.2000000e-001  1.6000000e+001  0.0000000e+000
  7.2000000e-001  1.7000000e+001  0.0000000e+000
  7.2000000e-001  1.8000000e+001  0.0000000e+000
  7.2000000e-001  1.9000000e+001  0.0000000e+000
  7.2000000e-001  2.0000000e+001  0.0000000e+000
  7.4000000e-001  1.0000000e+000  1.0000000e+000
  7.4000000e-001  2.0000000e+000  1.0000000e+000
  7.4000000e-001  3.0000000e+000  1.0000000e+000
  7.4000000e-001  4.0000000e+000  1.0000000e+000
  7.4000000e-001  5.0000000e+000  9.0000000e-001
  7.4000000e-001  6.0000000e+000  9.0000000e-001
  7.4000000e-001  7.0000000e+000  5.0000000e-001
  7.4000000e-001  8.0000000e+000  2.0000000e-001
  7.4000000e-001  9.0000000e+000  0.0000000e+000
  7.4000000e-001  1.0000000e+001  0.0000000e+000
  7.4000000e-001  1.1000000e+001  0.0000000e+000
  7.4000000e-001  1.2000000e+001  0.0000000e+000
  7.4000000e-001  1.3000000e+001  0.0000000e+000
  7.4000000e-001  1.4000000e+001  0.0000000e+000
  7.4000000e-001  1.5000000e+001  0.0000000e+000
  7.4000000e-001  1.6000000e+001  0.0000000e+000
  7.4000000e-001  1.7000000e+001  0.0000000e+000
  7.4000000e-001  1.8000000e+001  0.0000000e+000
  7.4000000e-001  1.9000000e+001  0.0000000e+000
  7.4000000e-001  2.0000000e+001  0.0000000e+000
  7.6000000e-001  1.0000000e+000  1.0000000e+000
  7.6000000e-001  2.0000000e+000  1.0000000e+000
  7.6000000e-001  3.0000000e+000  1.0000000e+000
  7.6000000e-001  4.0000000e+000  1.0000000e+000
  7.6000000e-001  5.0000000e+000  1.0000000e+000
  7.6000000e-001  6.0000000e+000  8.0000000e-001
  7.6000000e-001  7.0000000e+000  9.0000000e-001
  7.6000000e-001  8.0000000e+000  4.0000000e-001
  7.6000000e-001  9.0000000e+000  2.0000000e-001
  7.6000000e-001  1.0000000e+001  0.0000000e+000
  7.6000000e-001  1.1000000e+001  0.0000000e+000
  7.6000000e-001  1.2000000e+001  0.0000000e+000
  7.6000000e-001  1.3000000e+001  0.0000000e+000
  7.6000000e-001  1.4000000e+001  0.0000000e+000
  7.6000000e-001  1.5000000e+001  0.0000000e+000
  7.6000000e-001  1.6000000e+001  0.0000000e+000
  7.6000000e-001  1.7000000e+001  0.0000000e+000
  7.6000000e-001  1.8000000e+001  0.0000000e+000
  7.6000000e-001  1.9000000e+001  0.0000000e+000
  7.6000000e-001  2.0000000e+001  0.0000000e+000
  7.8000000e-001  1.0000000e+000  1.0000000e+000
  7.8000000e-001  2.0000000e+000  1.0000000e+000
  7.8000000e-001  3.0000000e+000  1.0000000e+000
  7.8000000e-001  4.0000000e+000  1.0000000e+000
  7.8000000e-001  5.0000000e+000  1.0000000e+000
  7.8000000e-001  6.0000000e+000  1.0000000e+000
  7.8000000e-001  7.0000000e+000  8.0000000e-001
  7.8000000e-001  8.0000000e+000  8.0000000e-001
  7.8000000e-001  9.0000000e+000  4.0000000e-001
  7.8000000e-001  1.0000000e+001  1.0000000e-001
  7.8000000e-001  1.1000000e+001  1.0000000e-001
  7.8000000e-001  1.2000000e+001  0.0000000e+000
  7.8000000e-001  1.3000000e+001  0.0000000e+000
  7.8000000e-001  1.4000000e+001  0.0000000e+000
  7.8000000e-001  1.5000000e+001  0.0000000e+000
  7.8000000e-001  1.6000000e+001  0.0000000e+000
  7.8000000e-001  1.7000000e+001  0.0000000e+000
  7.8000000e-001  1.8000000e+001  0.0000000e+000
  7.8000000e-001  1.9000000e+001  0.0000000e+000
  7.8000000e-001  2.0000000e+001  0.0000000e+000
  8.0000000e-001  1.0000000e+000  1.0000000e+000
  8.0000000e-001  2.0000000e+000  1.0000000e+000
  8.0000000e-001  3.0000000e+000  1.0000000e+000
  8.0000000e-001  4.0000000e+000  1.0000000e+000
  8.0000000e-001  5.0000000e+000  1.0000000e+000
  8.0000000e-001  6.0000000e+000  1.0000000e+000
  8.0000000e-001  7.0000000e+000  1.0000000e+000
  8.0000000e-001  8.0000000e+000  7.0000000e-001
  8.0000000e-001  9.0000000e+000  7.0000000e-001
  8.0000000e-001  1.0000000e+001  3.0000000e-001
  8.0000000e-001  1.1000000e+001  1.0000000e-001
  8.0000000e-001  1.2000000e+001  1.0000000e-001
  8.0000000e-001  1.3000000e+001  1.0000000e-001
  8.0000000e-001  1.4000000e+001  0.0000000e+000
  8.0000000e-001  1.5000000e+001  0.0000000e+000
  8.0000000e-001  1.6000000e+001  0.0000000e+000
  8.0000000e-001  1.7000000e+001  0.0000000e+000
  8.0000000e-001  1.8000000e+001  0.0000000e+000
  8.0000000e-001  1.9000000e+001  0.0000000e+000
  8.0000000e-001  2.0000000e+001  0.0000000e+000
  8.2000000e-001  1.0000000e+000  1.0000000e+000
  8.2000000e-001  2.0000000e+000  1.0000000e+000
  8.2000000e-001  3.0000000e+000  1.0000000e+000
  8.2000000e-001  4.0000000e+000  1.0000000e+000
  8.2000000e-001  5.0000000e+000  1.0000000e+000
  8.2000000e-001  6.0000000e+000  1.0000000e+000
  8.2000000e-001  7.0000000e+000  1.0000000e+000
  8.2000000e-001  8.0000000e+000  1.0000000e+000
  8.2000000e-001  9.0000000e+000  1.0000000e+000
  8.2000000e-001  1.0000000e+001  8.0000000e-001
  8.2000000e-001  1.1000000e+001  5.0000000e-001
  8.2000000e-001  1.2000000e+001  4.0000000e-001
  8.2000000e-001  1.3000000e+001  2.0000000e-001
  8.2000000e-001  1.4000000e+001  2.0000000e-001
  8.2000000e-001  1.5000000e+001  0.0000000e+000
  8.2000000e-001  1.6000000e+001  0.0000000e+000
  8.2000000e-001  1.7000000e+001  0.0000000e+000
  8.2000000e-001  1.8000000e+001  0.0000000e+000
  8.2000000e-001  1.9000000e+001  0.0000000e+000
  8.2000000e-001  2.0000000e+001  0.0000000e+000
  8.4000000e-001  1.0000000e+000  1.0000000e+000
  8.4000000e-001  2.0000000e+000  1.0000000e+000
  8.4000000e-001  3.0000000e+000  1.0000000e+000
  8.4000000e-001  4.0000000e+000  1.0000000e+000
  8.4000000e-001  5.0000000e+000  1.0000000e+000
  8.4000000e-001  6.0000000e+000  1.0000000e+000
  8.4000000e-001  7.0000000e+000  1.0000000e+000
  8.4000000e-001  8.0000000e+000  1.0000000e+000
  8.4000000e-001  9.0000000e+000  1.0000000e+000
  8.4000000e-001  1.0000000e+001  1.0000000e+000
  8.4000000e-001  1.1000000e+001  1.0000000e+000
  8.4000000e-001  1.2000000e+001  5.0000000e-001
  8.4000000e-001  1.3000000e+001  5.0000000e-001
  8.4000000e-001  1.4000000e+001  4.0000000e-001
  8.4000000e-001  1.5000000e+001  1.0000000e-001
  8.4000000e-001  1.6000000e+001  1.0000000e-001
  8.4000000e-001  1.7000000e+001  0.0000000e+000
  8.4000000e-001  1.8000000e+001  0.0000000e+000
  8.4000000e-001  1.9000000e+001  0.0000000e+000
  8.4000000e-001  2.0000000e+001  0.0000000e+000
  8.6000000e-001  1.0000000e+000  1.0000000e+000
  8.6000000e-001  2.0000000e+000  1.0000000e+000
  8.6000000e-001  3.0000000e+000  1.0000000e+000
  8.6000000e-001  4.0000000e+000  1.0000000e+000
  8.6000000e-001  5.0000000e+000  1.0000000e+000
  8.6000000e-001  6.0000000e+000  1.0000000e+000
  8.6000000e-001  7.0000000e+000  1.0000000e+000
  8.6000000e-001  8.0000000e+000  1.0000000e+000
  8.6000000e-001  9.0000000e+000  1.0000000e+000
  8.6000000e-001  1.0000000e+001  9.0000000e-001
  8.6000000e-001  1.1000000e+001  9.0000000e-001
  8.6000000e-001  1.2000000e+001  9.0000000e-001
  8.6000000e-001  1.3000000e+001  8.0000000e-001
  8.6000000e-001  1.4000000e+001  7.0000000e-001
  8.6000000e-001  1.5000000e+001  1.0000000e-001
  8.6000000e-001  1.6000000e+001  2.0000000e-001
  8.6000000e-001  1.7000000e+001  1.0000000e-001
  8.6000000e-001  1.8000000e+001  0.0000000e+000
  8.6000000e-001  1.9000000e+001  0.0000000e+000
  8.6000000e-001  2.0000000e+001  0.0000000e+000
  8.8000000e-001  1.0000000e+000  1.0000000e+000
  8.8000000e-001  2.0000000e+000  1.0000000e+000
  8.8000000e-001  3.0000000e+000  1.0000000e+000
  8.8000000e-001  4.0000000e+000  1.0000000e+000
  8.8000000e-001  5.0000000e+000  1.0000000e+000
  8.8000000e-001  6.0000000e+000  1.0000000e+000
  8.8000000e-001  7.0000000e+000  1.0000000e+000
  8.8000000e-001  8.0000000e+000  1.0000000e+000
  8.8000000e-001  9.0000000e+000  1.0000000e+000
  8.8000000e-001  1.0000000e+001  1.0000000e+000
  8.8000000e-001  1.1000000e+001  9.0000000e-001
  8.8000000e-001  1.2000000e+001  1.0000000e+000
  8.8000000e-001  1.3000000e+001  1.0000000e+000
  8.8000000e-001  1.4000000e+001  7.0000000e-001
  8.8000000e-001  1.5000000e+001  5.0000000e-001
  8.8000000e-001  1.6000000e+001  7.0000000e-001
  8.8000000e-001  1.7000000e+001  6.0000000e-001
  8.8000000e-001  1.8000000e+001  2.0000000e-001
  8.8000000e-001  1.9000000e+001  1.0000000e-001
  8.8000000e-001  2.0000000e+001  0.0000000e+000
  9.0000000e-001  1.0000000e+000  1.0000000e+000
  9.0000000e-001  2.0000000e+000  1.0000000e+000
  9.0000000e-001  3.0000000e+000  1.0000000e+000
  9.0000000e-001  4.0000000e+000  1.0000000e+000
  9.0000000e-001  5.0000000e+000  1.0000000e+000
  9.0000000e-001  6.0000000e+000  1.0000000e+000
  9.0000000e-001  7.0000000e+000  1.0000000e+000
  9.0000000e-001  8.0000000e+000  1.0000000e+000
  9.0000000e-001  9.0000000e+000  1.0000000e+000
  9.0000000e-001  1.0000000e+001  9.0000000e-001
  9.0000000e-001  1.1000000e+001  7.0000000e-001
  9.0000000e-001  1.2000000e+001  9.0000000e-001
  9.0000000e-001  1.3000000e+001  8.0000000e-001
  9.0000000e-001  1.4000000e+001  7.0000000e-001
  9.0000000e-001  1.5000000e+001  4.0000000e-001
  9.0000000e-001  1.6000000e+001  7.0000000e-001
  9.0000000e-001  1.7000000e+001  3.0000000e-001
  9.0000000e-001  1.8000000e+001  2.0000000e-001
  9.0000000e-001  1.9000000e+001  0.0000000e+000
  9.0000000e-001  2.0000000e+001  0.0000000e+000
  9.2000000e-001  1.0000000e+000  1.0000000e+000
  9.2000000e-001  2.0000000e+000  1.0000000e+000
  9.2000000e-001  3.0000000e+000  1.0000000e+000
  9.2000000e-001  4.0000000e+000  1.0000000e+000
  9.2000000e-001  5.0000000e+000  1.0000000e+000
  9.2000000e-001  6.0000000e+000  1.0000000e+000
  9.2000000e-001  7.0000000e+000  1.0000000e+000
  9.2000000e-001  8.0000000e+000  1.0000000e+000
  9.2000000e-001  9.0000000e+000  1.0000000e+000
  9.2000000e-001  1.0000000e+001  9.0000000e-001
  9.2000000e-001  1.1000000e+001  1.0000000e+000
  9.2000000e-001  1.2000000e+001  1.0000000e+000
  9.2000000e-001  1.3000000e+001  8.0000000e-001
  9.2000000e-001  1.4000000e+001  5.0000000e-001
  9.2000000e-001  1.5000000e+001  7.0000000e-001
  9.2000000e-001  1.6000000e+001  5.0000000e-001
  9.2000000e-001  1.7000000e+001  2.0000000e-001
  9.2000000e-001  1.8000000e+001  0.0000000e+000
  9.2000000e-001  1.9000000e+001  1.0000000e-001
  9.2000000e-001  2.0000000e+001  2.0000000e-001
  9.4000000e-001  1.0000000e+000  1.0000000e+000
  9.4000000e-001  2.0000000e+000  1.0000000e+000
  9.4000000e-001  3.0000000e+000  1.0000000e+000
  9.4000000e-001  4.0000000e+000  1.0000000e+000
  9.4000000e-001  5.0000000e+000  1.0000000e+000
  9.4000000e-001  6.0000000e+000  1.0000000e+000
  9.4000000e-001  7.0000000e+000  1.0000000e+000
  9.4000000e-001  8.0000000e+000  1.0000000e+000
  9.4000000e-001  9.0000000e+000  1.0000000e+000
  9.4000000e-001  1.0000000e+001  9.0000000e-001
  9.4000000e-001  1.1000000e+001  9.0000000e-001
  9.4000000e-001  1.2000000e+001  1.0000000e+000
  9.4000000e-001  1.3000000e+001  6.0000000e-001
  9.4000000e-001  1.4000000e+001  6.0000000e-001
  9.4000000e-001  1.5000000e+001  6.0000000e-001
  9.4000000e-001  1.6000000e+001  2.0000000e-001
  9.4000000e-001  1.7000000e+001  3.0000000e-001
  9.4000000e-001  1.8000000e+001  2.0000000e-001
  9.4000000e-001  1.9000000e+001  0.0000000e+000
  9.4000000e-001  2.0000000e+001  0.0000000e+000
  9.6000000e-001  1.0000000e+000  1.0000000e+000
  9.6000000e-001  2.0000000e+000  1.0000000e+000
  9.6000000e-001  3.0000000e+000  1.0000000e+000
  9.6000000e-001  4.0000000e+000  1.0000000e+000
  9.6000000e-001  5.0000000e+000  1.0000000e+000
  9.6000000e-001  6.0000000e+000  1.0000000e+000
  9.6000000e-001  7.0000000e+000  1.0000000e+000
  9.6000000e-001  8.0000000e+000  1.0000000e+000
  9.6000000e-001  9.0000000e+000  1.0000000e+000
  9.6000000e-001  1.0000000e+001  1.0000000e+000
  9.6000000e-001  1.1000000e+001  1.0000000e+000
  9.6000000e-001  1.2000000e+001  9.0000000e-001
  9.6000000e-001  1.3000000e+001  9.0000000e-001
  9.6000000e-001  1.4000000e+001  7.0000000e-001
  9.6000000e-001  1.5000000e+001  4.0000000e-001
  9.6000000e-001  1.6000000e+001  5.0000000e-001
  9.6000000e-001  1.7000000e+001  1.0000000e-001
  9.6000000e-001  1.8000000e+001  2.0000000e-001
  9.6000000e-001  1.9000000e+001  0.0000000e+000
  9.6000000e-001  2.0000000e+001  1.0000000e-001
  9.8000000e-001  1.0000000e+000  1.0000000e+000
  9.8000000e-001  2.0000000e+000  1.0000000e+000
  9.8000000e-001  3.0000000e+000  1.0000000e+000
  9.8000000e-001  4.0000000e+000  1.0000000e+000
  9.8000000e-001  5.0000000e+000  1.0000000e+000
  9.8000000e-001  6.0000000e+000  1.0000000e+000
  9.8000000e-001  7.0000000e+000  1.0000000e+000
  9.8000000e-001  8.0000000e+000  1.0000000e+000
  9.8000000e-001  9.0000000e+000  9.0000000e-001
  9.8000000e-001  1.0000000e+001  1.0000000e+000
  9.8000000e-001  1.1000000e+001  9.0000000e-001
  9.8000000e-001  1.2000000e+001  1.0000000e+000
  9.8000000e-001  1.3000000e+001  7.0000000e-001
  9.8000000e-001  1.4000000e+001  9.0000000e-001
  9.8000000e-001  1.5000000e+001  6.0000000e-001
  9.8000000e-001  1.6000000e+001  2.0000000e-001
  9.8000000e-001  1.7000000e+001  3.0000000e-001
  9.8000000e-001  1.8000000e+001  2.0000000e-001
  9.8000000e-001  1.9000000e+001  0.0000000e+000
  9.8000000e-001  2.0000000e+001  0.0000000e+000
  1.0000000e+000  1.0000000e+000  1.0000000e+000
  1.0000000e+000  2.0000000e+000  1.0000000e+000
  1.0000000e+000  3.0000000e+000  1.0000000e+000
  1.0000000e+000  4.0000000e+000  1.0000000e+000
  1.0000000e+000  5.0000000e+000  1.0000000e+000
  1.0000000e+000  6.0000000e+000  1.0000000e+000
  1.0000000e+000  7.0000000e+000  1.0000000e+000
  1.0000000e+000  8.0000000e+000  1.0000000e+000
  1.0000000e+000  9.0000000e+000  1.0000000e+000
  1.0000000e+000  1.0000000e+001  1.0000000e+000
  1.0000000e+000  1.1000000e+001  1.0000000e+000
  1.0000000e+000  1.2000000e+001  9.0000000e-001
  1.0000000e+000  1.3000000e+001  9.0000000e-001
  1.0000000e+000  1.4000000e+001  8.0000000e-001
  1.0000000e+000  1.5000000e+001  7.0000000e-001
  1.0000000e+000  1.6000000e+001  2.0000000e-001
  1.0000000e+000  1.7000000e+001  5.0000000e-001
  1.0000000e+000  1.8000000e+001  2.0000000e-001
  1.0000000e+000  1.9000000e+001  2.0000000e-001
  1.0000000e+000  2.0000000e+001  0.0000000e+000
  1.0200000e+000  1.0000000e+000  1.0000000e+000
  1.0200000e+000  2.0000000e+000  1.0000000e+000
  1.0200000e+000  3.0000000e+000  1.0000000e+000
  1.0200000e+000  4.0000000e+000  1.0000000e+000
  1.0200000e+000  5.0000000e+000  1.0000000e+000
  1.0200000e+000  6.0000000e+000  1.0000000e+000
  1.0200000e+000  7.0000000e+000  1.0000000e+000
  1.0200000e+000  8.0000000e+000  1.0000000e+000
  1.0200000e+000  9.0000000e+000  1.0000000e+000
  1.0200000e+000  1.0000000e+001  1.0000000e+000
  1.0200000e+000  1.1000000e+001  9.0000000e-001
  1.0200000e+000  1.2000000e+001  9.0000000e-001
  1.0200000e+000  1.3000000e+001  8.0000000e-001
  1.0200000e+000  1.4000000e+001  6.0000000e-001
  1.0200000e+000  1.5000000e+001  4.0000000e-001
  1.0200000e+000  1.6000000e+001  8.0000000e-001
  1.0200000e+000  1.7000000e+001  3.0000000e-001
  1.0200000e+000  1.8000000e+001  1.0000000e-001
  1.0200000e+000  1.9000000e+001  0.0000000e+000
  1.0200000e+000  2.0000000e+001  0.0000000e+000
  1.0400000e+000  1.0000000e+000  1.0000000e+000
  1.0400000e+000  2.0000000e+000  1.0000000e+000
  1.0400000e+000  3.0000000e+000  1.0000000e+000
  1.0400000e+000  4.0000000e+000  1.0000000e+000
  1.0400000e+000  5.0000000e+000  1.0000000e+000
  1.0400000e+000  6.0000000e+000  1.0000000e+000
  1.0400000e+000  7.0000000e+000  1.0000000e+000
  1.0400000e+000  8.0000000e+000  1.0000000e+000
  1.0400000e+000  9.0000000e+000  1.0000000e+000
  1.0400000e+000  1.0000000e+001  1.0000000e+000
  1.0400000e+000  1.1000000e+001  1.0000000e+000
  1.0400000e+000  1.2000000e+001  8.0000000e-001
  1.0400000e+000  1.3000000e+001  8.0000000e-001
  1.0400000e+000  1.4000000e+001  9.0000000e-001
  1.0400000e+000  1.5000000e+001  4.0000000e-001
  1.0400000e+000  1.6000000e+001  4.0000000e-001
  1.0400000e+000  1.7000000e+001  2.0000000e-001
  1.0400000e+000  1.8000000e+001  0.0000000e+000
  1.0400000e+000  1.9000000e+001  1.0000000e-001
  1.0400000e+000  2.0000000e+001  1.0000000e-001
  1.0600000e+000  1.0000000e+000  1.0000000e+000
  1.0600000e+000  2.0000000e+000  1.0000000e+000
  1.0600000e+000  3.0000000e+000  1.0000000e+000
  1.0600000e+000  4.0000000e+000  1.0000000e+000
  1.0600000e+000  5.0000000e+000  1.0000000e+000
  1.0600000e+000  6.0000000e+000  1.0000000e+000
  1.0600000e+000  7.0000000e+000  1.0000000e+000
  1.0600000e+000  8.0000000e+000  1.0000000e+000
  1.0600000e+000  9.0000000e+000  1.0000000e+000
  1.0600000e+000  1.0000000e+001  9.0000000e-001
  1.0600000e+000  1.1000000e+001  1.0000000e+000
  1.0600000e+000  1.2000000e+001  9.0000000e-001
  1.0600000e+000  1.3000000e+001  8.0000000e-001
  1.0600000e+000  1.4000000e+001  7.0000000e-001
  1.0600000e+000  1.5000000e+001  6.0000000e-001
  1.0600000e+000  1.6000000e+001  2.0000000e-001
  1.0600000e+000  1.7000000e+001  5.0000000e-001
  1.0600000e+000  1.8000000e+001  2.0000000e-001
  1.0600000e+000  1.9000000e+001  0.0000000e+000
  1.0600000e+000  2.0000000e+001  0.0000000e+000
  1.0800000e+000  1.0000000e+000  1.0000000e+000
  1.0800000e+000  2.0000000e+000  1.0000000e+000
  1.0800000e+000  3.0000000e+000  1.0000000e+000
  1.0800000e+000  4.0000000e+000  1.0000000e+000
  1.0800000e+000  5.0000000e+000  1.0000000e+000
  1.0800000e+000  6.0000000e+000  1.0000000e+000
  1.0800000e+000  7.0000000e+000  1.0000000e+000
  1.0800000e+000  8.0000000e+000  1.0000000e+000
  1.0800000e+000  9.0000000e+000  1.0000000e+000
  1.0800000e+000  1.0000000e+001  1.0000000e+000
  1.0800000e+000  1.1000000e+001  9.0000000e-001
  1.0800000e+000  1.2000000e+001  1.0000000e+000
  1.0800000e+000  1.3000000e+001  8.0000000e-001
  1.0800000e+000  1.4000000e+001  7.0000000e-001
  1.0800000e+000  1.5000000e+001  4.0000000e-001
  1.0800000e+000  1.6000000e+001  5.0000000e-001
  1.0800000e+000  1.7000000e+001  6.0000000e-001
  1.0800000e+000  1.8000000e+001  1.0000000e-001
  1.0800000e+000  1.9000000e+001  2.0000000e-001
  1.0800000e+000  2.0000000e+001  0.0000000e+000
  1.1000000e+000  1.0000000e+000  1.0000000e+000
  1.1000000e+000  2.0000000e+000  1.0000000e+000
  1.1000000e+000  3.0000000e+000  1.0000000e+000
  1.1000000e+000  4.0000000e+000  1.0000000e+000
  1.1000000e+000  5.0000000e+000  1.0000000e+000
  1.1000000e+000  6.0000000e+000  1.0000000e+000
  1.1000000e+000  7.0000000e+000  1.0000000e+000
  1.1000000e+000  8.0000000e+000  1.0000000e+000
  1.1000000e+000  9.0000000e+000  1.0000000e+000
  1.1000000e+000  1.0000000e+001  1.0000000e+000
  1.1000000e+000  1.1000000e+001  1.0000000e+000
  1.1000000e+000  1.2000000e+001  9.0000000e-001
  1.1000000e+000  1.3000000e+001  8.0000000e-001
  1.1000000e+000  1.4000000e+001  1.0000000e+000
  1.1000000e+000  1.5000000e+001  4.0000000e-001
  1.1000000e+000  1.6000000e+001  5.0000000e-001
  1.1000000e+000  1.7000000e+001  4.0000000e-001
  1.1000000e+000  1.8000000e+001  2.0000000e-001
  1.1000000e+000  1.9000000e+001  0.0000000e+000
  1.1000000e+000  2.0000000e+001  0.0000000e+000
  1.1200000e+000  1.0000000e+000  1.0000000e+000
  1.1200000e+000  2.0000000e+000  1.0000000e+000
  1.1200000e+000  3.0000000e+000  1.0000000e+000
  1.1200000e+000  4.0000000e+000  1.0000000e+000
  1.1200000e+000  5.0000000e+000  1.0000000e+000
  1.1200000e+000  6.0000000e+000  1.0000000e+000
  1.1200000e+000  7.0000000e+000  1.0000000e+000
  1.1200000e+000  8.0000000e+000  1.0000000e+000
  1.1200000e+000  9.0000000e+000  9.0000000e-001
  1.1200000e+000  1.0000000e+001  1.0000000e+000
  1.1200000e+000  1.1000000e+001  1.0000000e+000
  1.1200000e+000  1.2000000e+001  9.0000000e-001
  1.1200000e+000  1.3000000e+001  9.0000000e-001
  1.1200000e+000  1.4000000e+001  6.0000000e-001
  1.1200000e+000  1.5000000e+001  4.0000000e-001
  1.1200000e+000  1.6000000e+001  4.0000000e-001
  1.1200000e+000  1.7000000e+001  4.0000000e-001
  1.1200000e+000  1.8000000e+001  1.0000000e-001
  1.1200000e+000  1.9000000e+001  1.0000000e-001
  1.1200000e+000  2.0000000e+001  1.0000000e-001
  1.1400000e+000  1.0000000e+000  1.0000000e+000
  1.1400000e+000  2.0000000e+000  1.0000000e+000
  1.1400000e+000  3.0000000e+000  1.0000000e+000
  1.1400000e+000  4.0000000e+000  1.0000000e+000
  1.1400000e+000  5.0000000e+000  1.0000000e+000
  1.1400000e+000  6.0000000e+000  1.0000000e+000
  1.1400000e+000  7.0000000e+000  1.0000000e+000
  1.1400000e+000  8.0000000e+000  1.0000000e+000
  1.1400000e+000  9.0000000e+000  1.0000000e+000
  1.1400000e+000  1.0000000e+001  1.0000000e+000
  1.1400000e+000  1.1000000e+001  9.0000000e-001
  1.1400000e+000  1.2000000e+001  1.0000000e+000
  1.1400000e+000  1.3000000e+001  9.0000000e-001
  1.1400000e+000  1.4000000e+001  6.0000000e-001
  1.1400000e+000  1.5000000e+001  6.0000000e-001
  1.1400000e+000  1.6000000e+001  5.0000000e-001
  1.1400000e+000  1.7000000e+001  3.0000000e-001
  1.1400000e+000  1.8000000e+001  2.0000000e-001
  1.1400000e+000  1.9000000e+001  1.0000000e-001
  1.1400000e+000  2.0000000e+001  3.0000000e-001
  1.1600000e+000  1.0000000e+000  1.0000000e+000
  1.1600000e+000  2.0000000e+000  1.0000000e+000
  1.1600000e+000  3.0000000e+000  1.0000000e+000
  1.1600000e+000  4.0000000e+000  1.0000000e+000
  1.1600000e+000  5.0000000e+000  1.0000000e+000
  1.1600000e+000  6.0000000e+000  1.0000000e+000
  1.1600000e+000  7.0000000e+000  1.0000000e+000
  1.1600000e+000  8.0000000e+000  1.0000000e+000
  1.1600000e+000  9.0000000e+000  1.0000000e+000
  1.1600000e+000  1.0000000e+001  1.0000000e+000
  1.1600000e+000  1.1000000e+001  1.0000000e+000
  1.1600000e+000  1.2000000e+001  1.0000000e+000
  1.1600000e+000  1.3000000e+001  8.0000000e-001
  1.1600000e+000  1.4000000e+001  5.0000000e-001
  1.1600000e+000  1.5000000e+001  4.0000000e-001
  1.1600000e+000  1.6000000e+001  7.0000000e-001
  1.1600000e+000  1.7000000e+001  2.0000000e-001
  1.1600000e+000  1.8000000e+001  3.0000000e-001
  1.1600000e+000  1.9000000e+001  0.0000000e+000
  1.1600000e+000  2.0000000e+001  2.0000000e-001
  1.1800000e+000  1.0000000e+000  1.0000000e+000
  1.1800000e+000  2.0000000e+000  1.0000000e+000
  1.1800000e+000  3.0000000e+000  1.0000000e+000
  1.1800000e+000  4.0000000e+000  1.0000000e+000
  1.1800000e+000  5.0000000e+000  1.0000000e+000
  1.1800000e+000  6.0000000e+000  1.0000000e+000
  1.1800000e+000  7.0000000e+000  1.0000000e+000
  1.1800000e+000  8.0000000e+000  1.0000000e+000
  1.1800000e+000  9.0000000e+000  1.0000000e+000
  1.1800000e+000  1.0000000e+001  9.0000000e-001
  1.1800000e+000  1.1000000e+001  9.0000000e-001
  1.1800000e+000  1.2000000e+001  1.0000000e+000
  1.1800000e+000  1.3000000e+001  9.0000000e-001
  1.1800000e+000  1.4000000e+001  3.0000000e-001
  1.1800000e+000  1.5000000e+001  6.0000000e-001
  1.1800000e+000  1.6000000e+001  8.0000000e-001
  1.1800000e+000  1.7000000e+001  0.0000000e+000
  1.1800000e+000  1.8000000e+001  1.0000000e-001
  1.1800000e+000  1.9000000e+001  1.0000000e-001
  1.1800000e+000  2.0000000e+001  1.0000000e-001
  1.2000000e+000  1.0000000e+000  1.0000000e+000
  1.2000000e+000  2.0000000e+000  1.0000000e+000
  1.2000000e+000  3.0000000e+000  1.0000000e+000
  1.2000000e+000  4.0000000e+000  1.0000000e+000
  1.2000000e+000  5.0000000e+000  1.0000000e+000
  1.2000000e+000  6.0000000e+000  1.0000000e+000
  1.2000000e+000  7.0000000e+000  1.0000000e+000
  1.2000000e+000  8.0000000e+000  1.0000000e+000
  1.2000000e+000  9.0000000e+000  1.0000000e+000
  1.2000000e+000  1.0000000e+001  1.0000000e+000
  1.2000000e+000  1.1000000e+001  1.0000000e+000
  1.2000000e+000  1.2000000e+001  9.0000000e-001
  1.2000000e+000  1.3000000e+001  8.0000000e-001
  1.2000000e+000  1.4000000e+001  8.0000000e-001
  1.2000000e+000  1.5000000e+001  6.0000000e-001
  1.2000000e+000  1.6000000e+001  4.0000000e-001
  1.2000000e+000  1.7000000e+001  3.0000000e-001
  1.2000000e+000  1.8000000e+001  1.0000000e-001
  1.2000000e+000  1.9000000e+001  2.0000000e-001
  1.2000000e+000  2.0000000e+001  0.0000000e+000
  1.2200000e+000  1.0000000e+000  1.0000000e+000
  1.2200000e+000  2.0000000e+000  1.0000000e+000
  1.2200000e+000  3.0000000e+000  1.0000000e+000
  1.2200000e+000  4.0000000e+000  1.0000000e+000
  1.2200000e+000  5.0000000e+000  1.0000000e+000
  1.2200000e+000  6.0000000e+000  1.0000000e+000
  1.2200000e+000  7.0000000e+000  1.0000000e+000
  1.2200000e+000  8.0000000e+000  1.0000000e+000
  1.2200000e+000  9.0000000e+000  1.0000000e+000
  1.2200000e+000  1.0000000e+001  1.0000000e+000
  1.2200000e+000  1.1000000e+001  9.0000000e-001
  1.2200000e+000  1.2000000e+001  1.0000000e+000
  1.2200000e+000  1.3000000e+001  1.0000000e+000
  1.2200000e+000  1.4000000e+001  1.0000000e+000
  1.2200000e+000  1.5000000e+001  9.0000000e-001
  1.2200000e+000  1.6000000e+001  5.0000000e-001
  1.2200000e+000  1.7000000e+001  4.0000000e-001
  1.2200000e+000  1.8000000e+001  4.0000000e-001
  1.2200000e+000  1.9000000e+001  2.0000000e-001
  1.2200000e+000  2.0000000e+001  2.0000000e-001
  1.2400000e+000  1.0000000e+000  1.0000000e+000
  1.2400000e+000  2.0000000e+000  1.0000000e+000
  1.2400000e+000  3.0000000e+000  1.0000000e+000
  1.2400000e+000  4.0000000e+000  1.0000000e+000
  1.2400000e+000  5.0000000e+000  1.0000000e+000
  1.2400000e+000  6.0000000e+000  1.0000000e+000
  1.2400000e+000  7.0000000e+000  1.0000000e+000
  1.2400000e+000  8.0000000e+000  1.0000000e+000
  1.2400000e+000  9.0000000e+000  1.0000000e+000
  1.2400000e+000  1.0000000e+001  1.0000000e+000
  1.2400000e+000  1.1000000e+001  1.0000000e+000
  1.2400000e+000  1.2000000e+001  1.0000000e+000
  1.2400000e+000  1.3000000e+001  7.0000000e-001
  1.2400000e+000  1.4000000e+001  8.0000000e-001
  1.2400000e+000  1.5000000e+001  7.0000000e-001
  1.2400000e+000  1.6000000e+001  7.0000000e-001
  1.2400000e+000  1.7000000e+001  4.0000000e-001
  1.2400000e+000  1.8000000e+001  1.0000000e-001
  1.2400000e+000  1.9000000e+001  2.0000000e-001
  1.2400000e+000  2.0000000e+001  0.0000000e+000
  1.2600000e+000  1.0000000e+000  1.0000000e+000
  1.2600000e+000  2.0000000e+000  1.0000000e+000
  1.2600000e+000  3.0000000e+000  1.0000000e+000
  1.2600000e+000  4.0000000e+000  1.0000000e+000
  1.2600000e+000  5.0000000e+000  1.0000000e+000
  1.2600000e+000  6.0000000e+000  1.0000000e+000
  1.2600000e+000  7.0000000e+000  1.0000000e+000
  1.2600000e+000  8.0000000e+000  1.0000000e+000
  1.2600000e+000  9.0000000e+000  1.0000000e+000
  1.2600000e+000  1.0000000e+001  1.0000000e+000
  1.2600000e+000  1.1000000e+001  9.0000000e-001
  1.2600000e+000  1.2000000e+001  9.0000000e-001
  1.2600000e+000  1.3000000e+001  6.0000000e-001
  1.2600000e+000  1.4000000e+001  8.0000000e-001
  1.2600000e+000  1.5000000e+001  5.0000000e-001
  1.2600000e+000  1.6000000e+001  2.0000000e-001
  1.2600000e+000  1.7000000e+001  4.0000000e-001
  1.2600000e+000  1.8000000e+001  4.0000000e-001
  1.2600000e+000  1.9000000e+001  0.0000000e+000
  1.2600000e+000  2.0000000e+001  2.0000000e-001
  1.2800000e+000  1.0000000e+000  1.0000000e+000
  1.2800000e+000  2.0000000e+000  1.0000000e+000
  1.2800000e+000  3.0000000e+000  1.0000000e+000
  1.2800000e+000  4.0000000e+000  1.0000000e+000
  1.2800000e+000  5.0000000e+000  1.0000000e+000
  1.2800000e+000  6.0000000e+000  1.0000000e+000
  1.2800000e+000  7.0000000e+000  1.0000000e+000
  1.2800000e+000  8.0000000e+000  1.0000000e+000
  1.2800000e+000  9.0000000e+000  1.0000000e+000
  1.2800000e+000  1.0000000e+001  1.0000000e+000
  1.2800000e+000  1.1000000e+001  1.0000000e+000
  1.2800000e+000  1.2000000e+001  9.0000000e-001
  1.2800000e+000  1.3000000e+001  9.0000000e-001
  1.2800000e+000  1.4000000e+001  9.0000000e-001
  1.2800000e+000  1.5000000e+001  1.0000000e+000
  1.2800000e+000  1.6000000e+001  4.0000000e-001
  1.2800000e+000  1.7000000e+001  6.0000000e-001
  1.2800000e+000  1.8000000e+001  3.0000000e-001
  1.2800000e+000  1.9000000e+001  3.0000000e-001
  1.2800000e+000  2.0000000e+001  1.0000000e-001
  1.3000000e+000  1.0000000e+000  1.0000000e+000
  1.3000000e+000  2.0000000e+000  1.0000000e+000
  1.3000000e+000  3.0000000e+000  1.0000000e+000
  1.3000000e+000  4.0000000e+000  1.0000000e+000
  1.3000000e+000  5.0000000e+000  1.0000000e+000
  1.3000000e+000  6.0000000e+000  1.0000000e+000
  1.3000000e+000  7.0000000e+000  1.0000000e+000
  1.3000000e+000  8.0000000e+000  1.0000000e+000
  1.3000000e+000  9.0000000e+000  1.0000000e+000
  1.3000000e+000  1.0000000e+001  1.0000000e+000
  1.3000000e+000  1.1000000e+001  1.0000000e+000
  1.3000000e+000  1.2000000e+001  1.0000000e+000
  1.3000000e+000  1.3000000e+001  9.0000000e-001
  1.3000000e+000  1.4000000e+001  7.0000000e-001
  1.3000000e+000  1.5000000e+001  8.0000000e-001
  1.3000000e+000  1.6000000e+001  6.0000000e-001
  1.3000000e+000  1.7000000e+001  2.0000000e-001
  1.3000000e+000  1.8000000e+001  1.0000000e-001
  1.3000000e+000  1.9000000e+001  0.0000000e+000
  1.3000000e+000  2.0000000e+001  1.0000000e-001
  1.3200000e+000  1.0000000e+000  1.0000000e+000
  1.3200000e+000  2.0000000e+000  1.0000000e+000
  1.3200000e+000  3.0000000e+000  1.0000000e+000
  1.3200000e+000  4.0000000e+000  1.0000000e+000
  1.3200000e+000  5.0000000e+000  1.0000000e+000
  1.3200000e+000  6.0000000e+000  1.0000000e+000
  1.3200000e+000  7.0000000e+000  1.0000000e+000
  1.3200000e+000  8.0000000e+000  1.0000000e+000
  1.3200000e+000  9.0000000e+000  1.0000000e+000
  1.3200000e+000  1.0000000e+001  1.0000000e+000
  1.3200000e+000  1.1000000e+001  9.0000000e-001
  1.3200000e+000  1.2000000e+001  1.0000000e+000
  1.3200000e+000  1.3000000e+001  9.0000000e-001
  1.3200000e+000  1.4000000e+001  9.0000000e-001
  1.3200000e+000  1.5000000e+001  5.0000000e-001
  1.3200000e+000  1.6000000e+001  5.0000000e-001
  1.3200000e+000  1.7000000e+001  6.0000000e-001
  1.3200000e+000  1.8000000e+001  4.0000000e-001
  1.3200000e+000  1.9000000e+001  0.0000000e+000
  1.3200000e+000  2.0000000e+001  1.0000000e-001
  1.3400000e+000  1.0000000e+000  1.0000000e+000
  1.3400000e+000  2.0000000e+000  1.0000000e+000
  1.3400000e+000  3.0000000e+000  1.0000000e+000
  1.3400000e+000  4.0000000e+000  1.0000000e+000
  1.3400000e+000  5.0000000e+000  1.0000000e+000
  1.3400000e+000  6.0000000e+000  1.0000000e+000
  1.3400000e+000  7.0000000e+000  1.0000000e+000
  1.3400000e+000  8.0000000e+000  1.0000000e+000
  1.3400000e+000  9.0000000e+000  1.0000000e+000
  1.3400000e+000  1.0000000e+001  1.0000000e+000
  1.3400000e+000  1.1000000e+001  9.0000000e-001
  1.3400000e+000  1.2000000e+001  1.0000000e+000
  1.3400000e+000  1.3000000e+001  7.0000000e-001
  1.3400000e+000  1.4000000e+001  9.0000000e-001
  1.3400000e+000  1.5000000e+001  5.0000000e-001
  1.3400000e+000  1.6000000e+001  5.0000000e-001
  1.3400000e+000  1.7000000e+001  5.0000000e-001
  1.3400000e+000  1.8000000e+001  3.0000000e-001
  1.3400000e+000  1.9000000e+001  2.0000000e-001
  1.3400000e+000  2.0000000e+001  1.0000000e-001
  1.3600000e+000  1.0000000e+000  1.0000000e+000
  1.3600000e+000  2.0000000e+000  1.0000000e+000
  1.3600000e+000  3.0000000e+000  1.0000000e+000
  1.3600000e+000  4.0000000e+000  1.0000000e+000
  1.3600000e+000  5.0000000e+000  1.0000000e+000
  1.3600000e+000  6.0000000e+000  1.0000000e+000
  1.3600000e+000  7.0000000e+000  1.0000000e+000
  1.3600000e+000  8.0000000e+000  1.0000000e+000
  1.3600000e+000  9.0000000e+000  1.0000000e+000
  1.3600000e+000  1.0000000e+001  1.0000000e+000
  1.3600000e+000  1.1000000e+001  1.0000000e+000
  1.3600000e+000  1.2000000e+001  1.0000000e+000
  1.3600000e+000  1.3000000e+001  1.0000000e+000
  1.3600000e+000  1.4000000e+001  6.0000000e-001
  1.3600000e+000  1.5000000e+001  5.0000000e-001
  1.3600000e+000  1.6000000e+001  5.0000000e-001
  1.3600000e+000  1.7000000e+001  4.0000000e-001
  1.3600000e+000  1.8000000e+001  3.0000000e-001
  1.3600000e+000  1.9000000e+001  0.0000000e+000
  1.3600000e+000  2.0000000e+001  1.0000000e-001
  1.3800000e+000  1.0000000e+000  1.0000000e+000
  1.3800000e+000  2.0000000e+000  1.0000000e+000
  1.3800000e+000  3.0000000e+000  1.0000000e+000
  1.3800000e+000  4.0000000e+000  1.0000000e+000
  1.3800000e+000  5.0000000e+000  1.0000000e+000
  1.3800000e+000  6.0000000e+000  1.0000000e+000
  1.3800000e+000  7.0000000e+000  1.0000000e+000
  1.3800000e+000  8.0000000e+000  1.0000000e+000
  1.3800000e+000  9.0000000e+000  1.0000000e+000
  1.3800000e+000  1.0000000e+001  1.0000000e+000
  1.3800000e+000  1.1000000e+001  1.0000000e+000
  1.3800000e+000  1.2000000e+001  9.0000000e-001
  1.3800000e+000  1.3000000e+001  9.0000000e-001
  1.3800000e+000  1.4000000e+001  7.0000000e-001
  1.3800000e+000  1.5000000e+001  6.0000000e-001
  1.3800000e+000  1.6000000e+001  3.0000000e-001
  1.3800000e+000  1.7000000e+001  3.0000000e-001
  1.3800000e+000  1.8000000e+001  2.0000000e-001
  1.3800000e+000  1.9000000e+001  1.0000000e-001
  1.3800000e+000  2.0000000e+001  2.0000000e-001
  1.4000000e+000  1.0000000e+000  1.0000000e+000
  1.4000000e+000  2.0000000e+000  1.0000000e+000
  1.4000000e+000  3.0000000e+000  1.0000000e+000
  1.4000000e+000  4.0000000e+000  1.0000000e+000
  1.4000000e+000  5.0000000e+000  1.0000000e+000
  1.4000000e+000  6.0000000e+000  1.0000000e+000
  1.4000000e+000  7.0000000e+000  1.0000000e+000
  1.4000000e+000  8.0000000e+000  1.0000000e+000
  1.4000000e+000  9.0000000e+000  1.0000000e+000
  1.4000000e+000  1.0000000e+001  1.0000000e+000
  1.4000000e+000  1.1000000e+001  9.0000000e-001
  1.4000000e+000  1.2000000e+001  9.0000000e-001
  1.4000000e+000  1.3000000e+001  1.0000000e+000
  1.4000000e+000  1.4000000e+001  9.0000000e-001
  1.4000000e+000  1.5000000e+001  7.0000000e-001
  1.4000000e+000  1.6000000e+001  6.0000000e-001
  1.4000000e+000  1.7000000e+001  5.0000000e-001
  1.4000000e+000  1.8000000e+001  2.0000000e-001
  1.4000000e+000  1.9000000e+001  3.0000000e-001
  1.4000000e+000  2.0000000e+001  1.0000000e-001
  1.4200000e+000  1.0000000e+000  1.0000000e+000
  1.4200000e+000  2.0000000e+000  1.0000000e+000
  1.4200000e+000  3.0000000e+000  1.0000000e+000
  1.4200000e+000  4.0000000e+000  1.0000000e+000
  1.4200000e+000  5.0000000e+000  1.0000000e+000
  1.4200000e+000  6.0000000e+000  1.0000000e+000
  1.4200000e+000  7.0000000e+000  1.0000000e+000
  1.4200000e+000  8.0000000e+000  1.0000000e+000
  1.4200000e+000  9.0000000e+000  1.0000000e+000
  1.4200000e+000  1.0000000e+001  1.0000000e+000
  1.4200000e+000  1.1000000e+001  1.0000000e+000
  1.4200000e+000  1.2000000e+001  1.0000000e+000
  1.4200000e+000  1.3000000e+001  7.0000000e-001
  1.4200000e+000  1.4000000e+001  5.0000000e-001
  1.4200000e+000  1.5000000e+001  4.0000000e-001
  1.4200000e+000  1.6000000e+001  4.0000000e-001
  1.4200000e+000  1.7000000e+001  4.0000000e-001
  1.4200000e+000  1.8000000e+001  4.0000000e-001
  1.4200000e+000  1.9000000e+001  0.0000000e+000
  1.4200000e+000  2.0000000e+001  0.0000000e+000
  1.4400000e+000  1.0000000e+000  1.0000000e+000
  1.4400000e+000  2.0000000e+000  1.0000000e+000
  1.4400000e+000  3.0000000e+000  1.0000000e+000
  1.4400000e+000  4.0000000e+000  1.0000000e+000
  1.4400000e+000  5.0000000e+000  1.0000000e+000
  1.4400000e+000  6.0000000e+000  1.0000000e+000
  1.4400000e+000  7.0000000e+000  1.0000000e+000
  1.4400000e+000  8.0000000e+000  1.0000000e+000
  1.4400000e+000  9.0000000e+000  1.0000000e+000
  1.4400000e+000  1.0000000e+001  1.0000000e+000
  1.4400000e+000  1.1000000e+001  1.0000000e+000
  1.4400000e+000  1.2000000e+001  1.0000000e+000
  1.4400000e+000  1.3000000e+001  1.0000000e+000
  1.4400000e+000  1.4000000e+001  9.0000000e-001
  1.4400000e+000  1.5000000e+001  6.0000000e-001
  1.4400000e+000  1.6000000e+001  3.0000000e-001
  1.4400000e+000  1.7000000e+001  3.0000000e-001
  1.4400000e+000  1.8000000e+001  1.0000000e-001
  1.4400000e+000  1.9000000e+001  2.0000000e-001
  1.4400000e+000  2.0000000e+001  0.0000000e+000
  1.4600000e+000  1.0000000e+000  1.0000000e+000
  1.4600000e+000  2.0000000e+000  1.0000000e+000
  1.4600000e+000  3.0000000e+000  1.0000000e+000
  1.4600000e+000  4.0000000e+000  1.0000000e+000
  1.4600000e+000  5.0000000e+000  1.0000000e+000
  1.4600000e+000  6.0000000e+000  1.0000000e+000
  1.4600000e+000  7.0000000e+000  1.0000000e+000
  1.4600000e+000  8.0000000e+000  1.0000000e+000
  1.4600000e+000  9.0000000e+000  1.0000000e+000
  1.4600000e+000  1.0000000e+001  1.0000000e+000
  1.4600000e+000  1.1000000e+001  1.0000000e+000
  1.4600000e+000  1.2000000e+001  1.0000000e+000
  1.4600000e+000  1.3000000e+001  9.0000000e-001
  1.4600000e+000  1.4000000e+001  8.0000000e-001
  1.4600000e+000  1.5000000e+001  8.0000000e-001
  1.4600000e+000  1.6000000e+001  8.0000000e-001
  1.4600000e+000  1.7000000e+001  6.0000000e-001
  1.4600000e+000  1.8000000e+001  4.0000000e-001
  1.4600000e+000  1.9000000e+001  0.0000000e+000
  1.4600000e+000  2.0000000e+001  0.0000000e+000
  1.4800000e+000  1.0000000e+000  1.0000000e+000
  1.4800000e+000  2.0000000e+000  1.0000000e+000
  1.4800000e+000  3.0000000e+000  1.0000000e+000
  1.4800000e+000  4.0000000e+000  1.0000000e+000
  1.4800000e+000  5.0000000e+000  1.0000000e+000
  1.4800000e+000  6.0000000e+000  1.0000000e+000
  1.4800000e+000  7.0000000e+000  1.0000000e+000
  1.4800000e+000  8.0000000e+000  1.0000000e+000
  1.4800000e+000  9.0000000e+000  1.0000000e+000
  1.4800000e+000  1.0000000e+001  9.0000000e-001
  1.4800000e+000  1.1000000e+001  1.0000000e+000
  1.4800000e+000  1.2000000e+001  7.0000000e-001
  1.4800000e+000  1.3000000e+001  1.0000000e+000
  1.4800000e+000  1.4000000e+001  9.0000000e-001
  1.4800000e+000  1.5000000e+001  5.0000000e-001
  1.4800000e+000  1.6000000e+001  7.0000000e-001
  1.4800000e+000  1.7000000e+001  4.0000000e-001
  1.4800000e+000  1.8000000e+001  2.0000000e-001
  1.4800000e+000  1.9000000e+001  2.0000000e-001
  1.4800000e+000  2.0000000e+001  1.0000000e-001
  1.5000000e+000  1.0000000e+000  1.0000000e+000
  1.5000000e+000  2.0000000e+000  1.0000000e+000
  1.5000000e+000  3.0000000e+000  1.0000000e+000
  1.5000000e+000  4.0000000e+000  1.0000000e+000
  1.5000000e+000  5.0000000e+000  1.0000000e+000
  1.5000000e+000  6.0000000e+000  1.0000000e+000
  1.5000000e+000  7.0000000e+000  1.0000000e+000
  1.5000000e+000  8.0000000e+000  1.0000000e+000
  1.5000000e+000  9.0000000e+000  1.0000000e+000
  1.5000000e+000  1.0000000e+001  1.0000000e+000
  1.5000000e+000  1.1000000e+001  1.0000000e+000
  1.5000000e+000  1.2000000e+001  9.0000000e-001
  1.5000000e+000  1.3000000e+001  1.0000000e+000
  1.5000000e+000  1.4000000e+001  4.0000000e-001
  1.5000000e+000  1.5000000e+001  7.0000000e-001
  1.5000000e+000  1.6000000e+001  7.0000000e-001
  1.5000000e+000  1.7000000e+001  4.0000000e-001
  1.5000000e+000  1.8000000e+001  1.0000000e-001
  1.5000000e+000  1.9000000e+001  1.0000000e-001
  1.5000000e+000  2.0000000e+001  0.0000000e+000
  1.5200000e+000  1.0000000e+000  1.0000000e+000
  1.5200000e+000  2.0000000e+000  1.0000000e+000
  1.5200000e+000  3.0000000e+000  1.0000000e+000
  1.5200000e+000  4.0000000e+000  1.0000000e+000
  1.5200000e+000  5.0000000e+000  1.0000000e+000
  1.5200000e+000  6.0000000e+000  1.0000000e+000
  1.5200000e+000  7.0000000e+000  1.0000000e+000
  1.5200000e+000  8.0000000e+000  1.0000000e+000
  1.5200000e+000  9.0000000e+000  1.0000000e+000
  1.5200000e+000  1.0000000e+001  1.0000000e+000
  1.5200000e+000  1.1000000e+001  8.0000000e-001
  1.5200000e+000  1.2000000e+001  9.0000000e-001
  1.5200000e+000  1.3000000e+001  1.0000000e+000
  1.5200000e+000  1.4000000e+001  1.0000000e+000
  1.5200000e+000  1.5000000e+001  5.0000000e-001
  1.5200000e+000  1.6000000e+001  5.0000000e-001
  1.5200000e+000  1.7000000e+001  4.0000000e-001
  1.5200000e+000  1.8000000e+001  0.0000000e+000
  1.5200000e+000  1.9000000e+001  2.0000000e-001
  1.5200000e+000  2.0000000e+001  2.0000000e-001
  1.5400000e+000  1.0000000e+000  1.0000000e+000
  1.5400000e+000  2.0000000e+000  1.0000000e+000
  1.5400000e+000  3.0000000e+000  1.0000000e+000
  1.5400000e+000  4.0000000e+000  1.0000000e+000
  1.5400000e+000  5.0000000e+000  1.0000000e+000
  1.5400000e+000  6.0000000e+000  1.0000000e+000
  1.5400000e+000  7.0000000e+000  1.0000000e+000
  1.5400000e+000  8.0000000e+000  1.0000000e+000
  1.5400000e+000  9.0000000e+000  1.0000000e+000
  1.5400000e+000  1.0000000e+001  1.0000000e+000
  1.5400000e+000  1.1000000e+001  8.0000000e-001
  1.5400000e+000  1.2000000e+001  1.0000000e+000
  1.5400000e+000  1.3000000e+001  1.0000000e+000
  1.5400000e+000  1.4000000e+001  8.0000000e-001
  1.5400000e+000  1.5000000e+001  5.0000000e-001
  1.5400000e+000  1.6000000e+001  7.0000000e-001
  1.5400000e+000  1.7000000e+001  6.0000000e-001
  1.5400000e+000  1.8000000e+001  2.0000000e-001
  1.5400000e+000  1.9000000e+001  2.0000000e-001
  1.5400000e+000  2.0000000e+001  2.0000000e-001
  1.5600000e+000  1.0000000e+000  1.0000000e+000
  1.5600000e+000  2.0000000e+000  1.0000000e+000
  1.5600000e+000  3.0000000e+000  1.0000000e+000
  1.5600000e+000  4.0000000e+000  1.0000000e+000
  1.5600000e+000  5.0000000e+000  1.0000000e+000
  1.5600000e+000  6.0000000e+000  1.0000000e+000
  1.5600000e+000  7.0000000e+000  1.0000000e+000
  1.5600000e+000  8.0000000e+000  1.0000000e+000
  1.5600000e+000  9.0000000e+000  1.0000000e+000
  1.5600000e+000  1.0000000e+001  1.0000000e+000
  1.5600000e+000  1.1000000e+001  1.0000000e+000
  1.5600000e+000  1.2000000e+001  1.0000000e+000
  1.5600000e+000  1.3000000e+001  1.0000000e+000
  1.5600000e+000  1.4000000e+001  8.0000000e-001
  1.5600000e+000  1.5000000e+001  7.0000000e-001
  1.5600000e+000  1.6000000e+001  6.0000000e-001
  1.5600000e+000  1.7000000e+001  6.0000000e-001
  1.5600000e+000  1.8000000e+001  4.0000000e-001
  1.5600000e+000  1.9000000e+001  2.0000000e-001
  1.5600000e+000  2.0000000e+001  1.0000000e-001
  1.5800000e+000  1.0000000e+000  1.0000000e+000
  1.5800000e+000  2.0000000e+000  1.0000000e+000
  1.5800000e+000  3.0000000e+000  1.0000000e+000
  1.5800000e+000  4.0000000e+000  1.0000000e+000
  1.5800000e+000  5.0000000e+000  1.0000000e+000
  1.5800000e+000  6.0000000e+000  1.0000000e+000
  1.5800000e+000  7.0000000e+000  1.0000000e+000
  1.5800000e+000  8.0000000e+000  1.0000000e+000
  1.5800000e+000  9.0000000e+000  1.0000000e+000
  1.5800000e+000  1.0000000e+001  9.0000000e-001
  1.5800000e+000  1.1000000e+001  9.0000000e-001
  1.5800000e+000  1.2000000e+001  1.0000000e+000
  1.5800000e+000  1.3000000e+001  9.0000000e-001
  1.5800000e+000  1.4000000e+001  5.0000000e-001
  1.5800000e+000  1.5000000e+001  8.0000000e-001
  1.5800000e+000  1.6000000e+001  4.0000000e-001
  1.5800000e+000  1.7000000e+001  7.0000000e-001
  1.5800000e+000  1.8000000e+001  4.0000000e-001
  1.5800000e+000  1.9000000e+001  4.0000000e-001
  1.5800000e+000  2.0000000e+001  1.0000000e-001
  1.6000000e+000  1.0000000e+000  1.0000000e+000
  1.6000000e+000  2.0000000e+000  1.0000000e+000
  1.6000000e+000  3.0000000e+000  1.0000000e+000
  1.6000000e+000  4.0000000e+000  1.0000000e+000
  1.6000000e+000  5.0000000e+000  1.0000000e+000
  1.6000000e+000  6.0000000e+000  1.0000000e+000
  1.6000000e+000  7.0000000e+000  1.0000000e+000
  1.6000000e+000  8.0000000e+000  1.0000000e+000
  1.6000000e+000  9.0000000e+000  1.0000000e+000
  1.6000000e+000  1.0000000e+001  9.0000000e-001
  1.6000000e+000  1.1000000e+001  9.0000000e-001
  1.6000000e+000  1.2000000e+001  1.0000000e+000
  1.6000000e+000  1.3000000e+001  8.0000000e-001
  1.6000000e+000  1.4000000e+001  7.0000000e-001
  1.6000000e+000  1.5000000e+001  9.0000000e-001
  1.6000000e+000  1.6000000e+001  5.0000000e-001
  1.6000000e+000  1.7000000e+001  5.0000000e-001
  1.6000000e+000  1.8000000e+001  2.0000000e-001
  1.6000000e+000  1.9000000e+001  2.0000000e-001
  1.6000000e+000  2.0000000e+001  0.0000000e+000
  1.6200000e+000  1.0000000e+000  1.0000000e+000
  1.6200000e+000  2.0000000e+000  1.0000000e+000
  1.6200000e+000  3.0000000e+000  1.0000000e+000
  1.6200000e+000  4.0000000e+000  1.0000000e+000
  1.6200000e+000  5.0000000e+000  1.0000000e+000
  1.6200000e+000  6.0000000e+000  1.0000000e+000
  1.6200000e+000  7.0000000e+000  1.0000000e+000
  1.6200000e+000  8.0000000e+000  1.0000000e+000
  1.6200000e+000  9.0000000e+000  1.0000000e+000
  1.6200000e+000  1.0000000e+001  1.0000000e+000
  1.6200000e+000  1.1000000e+001  1.0000000e+000
  1.6200000e+000  1.2000000e+001  1.0000000e+000
  1.6200000e+000  1.3000000e+001  8.0000000e-001
  1.6200000e+000  1.4000000e+001  8.0000000e-001
  1.6200000e+000  1.5000000e+001  4.0000000e-001
  1.6200000e+000  1.6000000e+001  5.0000000e-001
  1.6200000e+000  1.7000000e+001  3.0000000e-001
  1.6200000e+000  1.8000000e+001  1.0000000e-001
  1.6200000e+000  1.9000000e+001  2.0000000e-001
  1.6200000e+000  2.0000000e+001  0.0000000e+000
  1.6400000e+000  1.0000000e+000  1.0000000e+000
  1.6400000e+000  2.0000000e+000  1.0000000e+000
  1.6400000e+000  3.0000000e+000  1.0000000e+000
  1.6400000e+000  4.0000000e+000  1.0000000e+000
  1.6400000e+000  5.0000000e+000  1.0000000e+000
  1.6400000e+000  6.0000000e+000  1.0000000e+000
  1.6400000e+000  7.0000000e+000  1.0000000e+000
  1.6400000e+000  8.0000000e+000  1.0000000e+000
  1.6400000e+000  9.0000000e+000  1.0000000e+000
  1.6400000e+000  1.0000000e+001  1.0000000e+000
  1.6400000e+000  1.1000000e+001  1.0000000e+000
  1.6400000e+000  1.2000000e+001  9.0000000e-001
  1.6400000e+000  1.3000000e+001  1.0000000e+000
  1.6400000e+000  1.4000000e+001  7.0000000e-001
  1.6400000e+000  1.5000000e+001  5.0000000e-001
  1.6400000e+000  1.6000000e+001  3.0000000e-001
  1.6400000e+000  1.7000000e+001  3.0000000e-001
  1.6400000e+000  1.8000000e+001  2.0000000e-001
  1.6400000e+000  1.9000000e+001  3.0000000e-001
  1.6400000e+000  2.0000000e+001  1.0000000e-001
  1.6600000e+000  1.0000000e+000  1.0000000e+000
  1.6600000e+000  2.0000000e+000  1.0000000e+000
  1.6600000e+000  3.0000000e+000  1.0000000e+000
  1.6600000e+000  4.0000000e+000  1.0000000e+000
  1.6600000e+000  5.0000000e+000  1.0000000e+000
  1.6600000e+000  6.0000000e+000  1.0000000e+000
  1.6600000e+000  7.0000000e+000  1.0000000e+000
  1.6600000e+000  8.0000000e+000  1.0000000e+000
  1.6600000e+000  9.0000000e+000  1.0000000e+000
  1.6600000e+000  1.0000000e+001  1.0000000e+000
  1.6600000e+000  1.1000000e+001  1.0000000e+000
  1.6600000e+000  1.2000000e+001  8.0000000e-001
  1.6600000e+000  1.3000000e+001  1.0000000e+000
  1.6600000e+000  1.4000000e+001  5.0000000e-001
  1.6600000e+000  1.5000000e+001  7.0000000e-001
  1.6600000e+000  1.6000000e+001  4.0000000e-001
  1.6600000e+000  1.7000000e+001  6.0000000e-001
  1.6600000e+000  1.8000000e+001  2.0000000e-001
  1.6600000e+000  1.9000000e+001  3.0000000e-001
  1.6600000e+000  2.0000000e+001  3.0000000e-001
  1.6800000e+000  1.0000000e+000  1.0000000e+000
  1.6800000e+000  2.0000000e+000  1.0000000e+000
  1.6800000e+000  3.0000000e+000  1.0000000e+000
  1.6800000e+000  4.0000000e+000  1.0000000e+000
  1.6800000e+000  5.0000000e+000  1.0000000e+000
  1.6800000e+000  6.0000000e+000  1.0000000e+000
  1.6800000e+000  7.0000000e+000  1.0000000e+000
  1.6800000e+000  8.0000000e+000  1.0000000e+000
  1.6800000e+000  9.0000000e+000  1.0000000e+000
  1.6800000e+000  1.0000000e+001  1.0000000e+000
  1.6800000e+000  1.1000000e+001  9.0000000e-001
  1.6800000e+000  1.2000000e+001  1.0000000e+000
  1.6800000e+000  1.3000000e+001  9.0000000e-001
  1.6800000e+000  1.4000000e+001  7.0000000e-001
  1.6800000e+000  1.5000000e+001  7.0000000e-001
  1.6800000e+000  1.6000000e+001  4.0000000e-001
  1.6800000e+000  1.7000000e+001  6.0000000e-001
  1.6800000e+000  1.8000000e+001  4.0000000e-001
  1.6800000e+000  1.9000000e+001  1.0000000e-001
  1.6800000e+000  2.0000000e+001  1.0000000e-001
  1.7000000e+000  1.0000000e+000  1.0000000e+000
  1.7000000e+000  2.0000000e+000  1.0000000e+000
  1.7000000e+000  3.0000000e+000  1.0000000e+000
  1.7000000e+000  4.0000000e+000  1.0000000e+000
  1.7000000e+000  5.0000000e+000  1.0000000e+000
  1.7000000e+000  6.0000000e+000  1.0000000e+000
  1.7000000e+000  7.0000000e+000  1.0000000e+000
  1.7000000e+000  8.0000000e+000  1.0000000e+000
  1.7000000e+000  9.0000000e+000  1.0000000e+000
  1.7000000e+000  1.0000000e+001  1.0000000e+000
  1.7000000e+000  1.1000000e+001  1.0000000e+000
  1.7000000e+000  1.2000000e+001  9.0000000e-001
  1.7000000e+000  1.3000000e+001  1.0000000e+000
  1.7000000e+000  1.4000000e+001  9.0000000e-001
  1.7000000e+000  1.5000000e+001  7.0000000e-001
  1.7000000e+000  1.6000000e+001  7.0000000e-001
  1.7000000e+000  1.7000000e+001  7.0000000e-001
  1.7000000e+000  1.8000000e+001  1.0000000e-001
  1.7000000e+000  1.9000000e+001  2.0000000e-001
  1.7000000e+000  2.0000000e+001  1.0000000e-001
  1.7200000e+000  1.0000000e+000  1.0000000e+000
  1.7200000e+000  2.0000000e+000  1.0000000e+000
  1.7200000e+000  3.0000000e+000  1.0000000e+000
  1.7200000e+000  4.0000000e+000  1.0000000e+000
  1.7200000e+000  5.0000000e+000  1.0000000e+000
  1.7200000e+000  6.0000000e+000  1.0000000e+000
  1.7200000e+000  7.0000000e+000  1.0000000e+000
  1.7200000e+000  8.0000000e+000  1.0000000e+000
  1.7200000e+000  9.0000000e+000  9.0000000e-001
  1.7200000e+000  1.0000000e+001  1.0000000e+000
  1.7200000e+000  1.1000000e+001  1.0000000e+000
  1.7200000e+000  1.2000000e+001  9.0000000e-001
  1.7200000e+000  1.3000000e+001  9.0000000e-001
  1.7200000e+000  1.4000000e+001  7.0000000e-001
  1.7200000e+000  1.5000000e+001  7.0000000e-001
  1.7200000e+000  1.6000000e+001  4.0000000e-001
  1.7200000e+000  1.7000000e+001  5.0000000e-001
  1.7200000e+000  1.8000000e+001  4.0000000e-001
  1.7200000e+000  1.9000000e+001  1.0000000e-001
  1.7200000e+000  2.0000000e+001  1.0000000e-001
  1.7400000e+000  1.0000000e+000  1.0000000e+000
  1.7400000e+000  2.0000000e+000  1.0000000e+000
  1.7400000e+000  3.0000000e+000  1.0000000e+000
  1.7400000e+000  4.0000000e+000  1.0000000e+000
  1.7400000e+000  5.0000000e+000  1.0000000e+000
  1.7400000e+000  6.0000000e+000  1.0000000e+000
  1.7400000e+000  7.0000000e+000  1.0000000e+000
  1.7400000e+000  8.0000000e+000  1.0000000e+000
  1.7400000e+000  9.0000000e+000  1.0000000e+000
  1.7400000e+000  1.0000000e+001  1.0000000e+000
  1.7400000e+000  1.1000000e+001  1.0000000e+000
  1.7400000e+000  1.2000000e+001  1.0000000e+000
  1.7400000e+000  1.3000000e+001  1.0000000e+000
  1.7400000e+000  1.4000000e+001  8.0000000e-001
  1.7400000e+000  1.5000000e+001  6.0000000e-001
  1.7400000e+000  1.6000000e+001  4.0000000e-001
  1.7400000e+000  1.7000000e+001  4.0000000e-001
  1.7400000e+000  1.8000000e+001  2.0000000e-001
  1.7400000e+000  1.9000000e+001  1.0000000e-001
  1.7400000e+000  2.0000000e+001  0.0000000e+000
  1.7600000e+000  1.0000000e+000  1.0000000e+000
  1.7600000e+000  2.0000000e+000  1.0000000e+000
  1.7600000e+000  3.0000000e+000  1.0000000e+000
  1.7600000e+000  4.0000000e+000  1.0000000e+000
  1.7600000e+000  5.0000000e+000  1.0000000e+000
  1.7600000e+000  6.0000000e+000  1.0000000e+000
  1.7600000e+000  7.0000000e+000  1.0000000e+000
  1.7600000e+000  8.0000000e+000  1.0000000e+000
  1.7600000e+000  9.0000000e+000  1.0000000e+000
  1.7600000e+000  1.0000000e+001  1.0000000e+000
  1.7600000e+000  1.1000000e+001  9.0000000e-001
  1.7600000e+000  1.2000000e+001  1.0000000e+000
  1.7600000e+000  1.3000000e+001  1.0000000e+000
  1.7600000e+000  1.4000000e+001  1.0000000e+000
  1.7600000e+000  1.5000000e+001  5.0000000e-001
  1.7600000e+000  1.6000000e+001  4.0000000e-001
  1.7600000e+000  1.7000000e+001  4.0000000e-001
  1.7600000e+000  1.8000000e+001  2.0000000e-001
  1.7600000e+000  1.9000000e+001  2.0000000e-001
  1.7600000e+000  2.0000000e+001  2.0000000e-001
  1.7800000e+000  1.0000000e+000  1.0000000e+000
  1.7800000e+000  2.0000000e+000  1.0000000e+000
  1.7800000e+000  3.0000000e+000  1.0000000e+000
  1.7800000e+000  4.0000000e+000  1.0000000e+000
  1.7800000e+000  5.0000000e+000  1.0000000e+000
  1.7800000e+000  6.0000000e+000  1.0000000e+000
  1.7800000e+000  7.0000000e+000  1.0000000e+000
  1.7800000e+000  8.0000000e+000  1.0000000e+000
  1.7800000e+000  9.0000000e+000  1.0000000e+000
  1.7800000e+000  1.0000000e+001  9.0000000e-001
  1.7800000e+000  1.1000000e+001  9.0000000e-001
  1.7800000e+000  1.2000000e+001  9.0000000e-001
  1.7800000e+000  1.3000000e+001  8.0000000e-001
  1.7800000e+000  1.4000000e+001  9.0000000e-001
  1.7800000e+000  1.5000000e+001  4.0000000e-001
  1.7800000e+000  1.6000000e+001  5.0000000e-001
  1.7800000e+000  1.7000000e+001  5.0000000e-001
  1.7800000e+000  1.8000000e+001  2.0000000e-001
  1.7800000e+000  1.9000000e+001  2.0000000e-001
  1.7800000e+000  2.0000000e+001  1.0000000e-001
  1.8000000e+000  1.0000000e+000  1.0000000e+000
  1.8000000e+000  2.0000000e+000  1.0000000e+000
  1.8000000e+000  3.0000000e+000  1.0000000e+000
  1.8000000e+000  4.0000000e+000  1.0000000e+000
  1.8000000e+000  5.0000000e+000  1.0000000e+000
  1.8000000e+000  6.0000000e+000  1.0000000e+000
  1.8000000e+000  7.0000000e+000  1.0000000e+000
  1.8000000e+000  8.0000000e+000  1.0000000e+000
  1.8000000e+000  9.0000000e+000  1.0000000e+000
  1.8000000e+000  1.0000000e+001  1.0000000e+000
  1.8000000e+000  1.1000000e+001  1.0000000e+000
  1.8000000e+000  1.2000000e+001  1.0000000e+000
  1.8000000e+000  1.3000000e+001  8.0000000e-001
  1.8000000e+000  1.4000000e+001  6.0000000e-001
  1.8000000e+000  1.5000000e+001  5.0000000e-001
  1.8000000e+000  1.6000000e+001  5.0000000e-001
  1.8000000e+000  1.7000000e+001  2.0000000e-001
  1.8000000e+000  1.8000000e+001  5.0000000e-001
  1.8000000e+000  1.9000000e+001  2.0000000e-001
  1.8000000e+000  2.0000000e+001  0.0000000e+000
  1.8200000e+000  1.0000000e+000  1.0000000e+000
  1.8200000e+000  2.0000000e+000  1.0000000e+000
  1.8200000e+000  3.0000000e+000  1.0000000e+000
  1.8200000e+000  4.0000000e+000  1.0000000e+000
  1.8200000e+000  5.0000000e+000  1.0000000e+000
  1.8200000e+000  6.0000000e+000  1.0000000e+000
  1.8200000e+000  7.0000000e+000  1.0000000e+000
  1.8200000e+000  8.0000000e+000  1.0000000e+000
  1.8200000e+000  9.0000000e+000  1.0000000e+000
  1.8200000e+000  1.0000000e+001  1.0000000e+000
  1.8200000e+000  1.1000000e+001  9.0000000e-001
  1.8200000e+000  1.2000000e+001  8.0000000e-001
  1.8200000e+000  1.3000000e+001  1.0000000e+000
  1.8200000e+000  1.4000000e+001  8.0000000e-001
  1.8200000e+000  1.5000000e+001  7.0000000e-001
  1.8200000e+000  1.6000000e+001  4.0000000e-001
  1.8200000e+000  1.7000000e+001  2.0000000e-001
  1.8200000e+000  1.8000000e+001  3.0000000e-001
  1.8200000e+000  1.9000000e+001  0.0000000e+000
  1.8200000e+000  2.0000000e+001  1.0000000e-001
  1.8400000e+000  1.0000000e+000  1.0000000e+000
  1.8400000e+000  2.0000000e+000  1.0000000e+000
  1.8400000e+000  3.0000000e+000  1.0000000e+000
  1.8400000e+000  4.0000000e+000  1.0000000e+000
  1.8400000e+000  5.0000000e+000  1.0000000e+000
  1.8400000e+000  6.0000000e+000  1.0000000e+000
  1.8400000e+000  7.0000000e+000  1.0000000e+000
  1.8400000e+000  8.0000000e+000  1.0000000e+000
  1.8400000e+000  9.0000000e+000  1.0000000e+000
  1.8400000e+000  1.0000000e+001  9.0000000e-001
  1.8400000e+000  1.1000000e+001  1.0000000e+000
  1.8400000e+000  1.2000000e+001  9.0000000e-001
  1.8400000e+000  1.3000000e+001  8.0000000e-001
  1.8400000e+000  1.4000000e+001  8.0000000e-001
  1.8400000e+000  1.5000000e+001  8.0000000e-001
  1.8400000e+000  1.6000000e+001  6.0000000e-001
  1.8400000e+000  1.7000000e+001  2.0000000e-001
  1.8400000e+000  1.8000000e+001  1.0000000e-001
  1.8400000e+000  1.9000000e+001  0.0000000e+000
  1.8400000e+000  2.0000000e+001  0.0000000e+000
  1.8600000e+000  1.0000000e+000  1.0000000e+000
  1.8600000e+000  2.0000000e+000  1.0000000e+000
  1.8600000e+000  3.0000000e+000  1.0000000e+000
  1.8600000e+000  4.0000000e+000  1.0000000e+000
  1.8600000e+000  5.0000000e+000  1.0000000e+000
  1.8600000e+000  6.0000000e+000  1.0000000e+000
  1.8600000e+000  7.0000000e+000  1.0000000e+000
  1.8600000e+000  8.0000000e+000  1.0000000e+000
  1.8600000e+000  9.0000000e+000  1.0000000e+000
  1.8600000e+000  1.0000000e+001  1.0000000e+000
  1.8600000e+000  1.1000000e+001  1.0000000e+000
  1.8600000e+000  1.2000000e+001  1.0000000e+000
  1.8600000e+000  1.3000000e+001  8.0000000e-001
  1.8600000e+000  1.4000000e+001  1.0000000e+000
  1.8600000e+000  1.5000000e+001  8.0000000e-001
  1.8600000e+000  1.6000000e+001  5.0000000e-001
  1.8600000e+000  1.7000000e+001  7.0000000e-001
  1.8600000e+000  1.8000000e+001  4.0000000e-001
  1.8600000e+000  1.9000000e+001  1.0000000e-001
  1.8600000e+000  2.0000000e+001  0.0000000e+000
  1.8800000e+000  1.0000000e+000  1.0000000e+000
  1.8800000e+000  2.0000000e+000  1.0000000e+000
  1.8800000e+000  3.0000000e+000  1.0000000e+000
  1.8800000e+000  4.0000000e+000  1.0000000e+000
  1.8800000e+000  5.0000000e+000  1.0000000e+000
  1.8800000e+000  6.0000000e+000  1.0000000e+000
  1.8800000e+000  7.0000000e+000  1.0000000e+000
  1.8800000e+000  8.0000000e+000  1.0000000e+000
  1.8800000e+000  9.0000000e+000  1.0000000e+000
  1.8800000e+000  1.0000000e+001  1.0000000e+000
  1.8800000e+000  1.1000000e+001  1.0000000e+000
  1.8800000e+000  1.2000000e+001  1.0000000e+000
  1.8800000e+000  1.3000000e+001  8.0000000e-001
  1.8800000e+000  1.4000000e+001  6.0000000e-001
  1.8800000e+000  1.5000000e+001  7.0000000e-001
  1.8800000e+000  1.6000000e+001  5.0000000e-001
  1.8800000e+000  1.7000000e+001  5.0000000e-001
  1.8800000e+000  1.8000000e+001  1.0000000e-001
  1.8800000e+000  1.9000000e+001  0.0000000e+000
  1.8800000e+000  2.0000000e+001  0.0000000e+000
  1.9000000e+000  1.0000000e+000  1.0000000e+000
  1.9000000e+000  2.0000000e+000  1.0000000e+000
  1.9000000e+000  3.0000000e+000  1.0000000e+000
  1.9000000e+000  4.0000000e+000  1.0000000e+000
  1.9000000e+000  5.0000000e+000  1.0000000e+000
  1.9000000e+000  6.0000000e+000  1.0000000e+000
  1.9000000e+000  7.0000000e+000  1.0000000e+000
  1.9000000e+000  8.0000000e+000  1.0000000e+000
  1.9000000e+000  9.0000000e+000  1.0000000e+000
  1.9000000e+000  1.0000000e+001  1.0000000e+000
  1.9000000e+000  1.1000000e+001  1.0000000e+000
  1.9000000e+000  1.2000000e+001  1.0000000e+000
  1.9000000e+000  1.3000000e+001  1.0000000e+000
  1.9000000e+000  1.4000000e+001  7.0000000e-001
  1.9000000e+000  1.5000000e+001  6.0000000e-001
  1.9000000e+000  1.6000000e+001  7.0000000e-001
  1.9000000e+000  1.7000000e+001  3.0000000e-001
  1.9000000e+000  1.8000000e+001  4.0000000e-001
  1.9000000e+000  1.9000000e+001  1.0000000e-001
  1.9000000e+000  2.0000000e+001  0.0000000e+000
  1.9200000e+000  1.0000000e+000  1.0000000e+000
  1.9200000e+000  2.0000000e+000  1.0000000e+000
  1.9200000e+000  3.0000000e+000  1.0000000e+000
  1.9200000e+000  4.0000000e+000  1.0000000e+000
  1.9200000e+000  5.0000000e+000  1.0000000e+000
  1.9200000e+000  6.0000000e+000  1.0000000e+000
  1.9200000e+000  7.0000000e+000  1.0000000e+000
  1.9200000e+000  8.0000000e+000  1.0000000e+000
  1.9200000e+000  9.0000000e+000  1.0000000e+000
  1.9200000e+000  1.0000000e+001  1.0000000e+000
  1.9200000e+000  1.1000000e+001  1.0000000e+000
  1.9200000e+000  1.2000000e+001  1.0000000e+000
  1.9200000e+000  1.3000000e+001  1.0000000e+000
  1.9200000e+000  1.4000000e+001  1.0000000e+000
  1.9200000e+000  1.5000000e+001  7.0000000e-001
  1.9200000e+000  1.6000000e+001  3.0000000e-001
  1.9200000e+000  1.7000000e+001  3.0000000e-001
  1.9200000e+000  1.8000000e+001  1.0000000e-001
  1.9200000e+000  1.9000000e+001  1.0000000e-001
  1.9200000e+000  2.0000000e+001  2.0000000e-001
  1.9400000e+000  1.0000000e+000  1.0000000e+000
  1.9400000e+000  2.0000000e+000  1.0000000e+000
  1.9400000e+000  3.0000000e+000  1.0000000e+000
  1.9400000e+000  4.0000000e+000  1.0000000e+000
  1.9400000e+000  5.0000000e+000  1.0000000e+000
  1.9400000e+000  6.0000000e+000  1.0000000e+000
  1.9400000e+000  7.0000000e+000  1.0000000e+000
  1.9400000e+000  8.0000000e+000  1.0000000e+000
  1.9400000e+000  9.0000000e+000  1.0000000e+000
  1.9400000e+000  1.0000000e+001  9.0000000e-001
  1.9400000e+000  1.1000000e+001  1.0000000e+000
  1.9400000e+000  1.2000000e+001  1.0000000e+000
  1.9400000e+000  1.3000000e+001  9.0000000e-001
  1.9400000e+000  1.4000000e+001  5.0000000e-001
  1.9400000e+000  1.5000000e+001  8.0000000e-001
  1.9400000e+000  1.6000000e+001  4.0000000e-001
  1.9400000e+000  1.7000000e+001  4.0000000e-001
  1.9400000e+000  1.8000000e+001  1.0000000e-001
  1.9400000e+000  1.9000000e+001  3.0000000e-001
  1.9400000e+000  2.0000000e+001  2.0000000e-001
  1.9600000e+000  1.0000000e+000  1.0000000e+000
  1.9600000e+000  2.0000000e+000  1.0000000e+000
  1.9600000e+000  3.0000000e+000  1.0000000e+000
  1.9600000e+000  4.0000000e+000  1.0000000e+000
  1.9600000e+000  5.0000000e+000  1.0000000e+000
  1.9600000e+000  6.0000000e+000  1.0000000e+000
  1.9600000e+000  7.0000000e+000  1.0000000e+000
  1.9600000e+000  8.0000000e+000  1.0000000e+000
  1.9600000e+000  9.0000000e+000  1.0000000e+000
  1.9600000e+000  1.0000000e+001  1.0000000e+000
  1.9600000e+000  1.1000000e+001  1.0000000e+000
  1.9600000e+000  1.2000000e+001  8.0000000e-001
  1.9600000e+000  1.3000000e+001  8.0000000e-001
  1.9600000e+000  1.4000000e+001  8.0000000e-001
  1.9600000e+000  1.5000000e+001  7.0000000e-001
  1.9600000e+000  1.6000000e+001  8.0000000e-001
  1.9600000e+000  1.7000000e+001  2.0000000e-001
  1.9600000e+000  1.8000000e+001  3.0000000e-001
  1.9600000e+000  1.9000000e+001  1.0000000e-001
  1.9600000e+000  2.0000000e+001  2.0000000e-001
  1.9800000e+000  1.0000000e+000  1.0000000e+000
  1.9800000e+000  2.0000000e+000  1.0000000e+000
  1.9800000e+000  3.0000000e+000  1.0000000e+000
  1.9800000e+000  4.0000000e+000  1.0000000e+000
  1.9800000e+000  5.0000000e+000  1.0000000e+000
  1.9800000e+000  6.0000000e+000  1.0000000e+000
  1.9800000e+000  7.0000000e+000  1.0000000e+000
  1.9800000e+000  8.0000000e+000  1.0000000e+000
  1.9800000e+000  9.0000000e+000  1.0000000e+000
  1.9800000e+000  1.0000000e+001  1.0000000e+000
  1.9800000e+000  1.1000000e+001  1.0000000e+000
  1.9800000e+000  1.2000000e+001  1.0000000e+000
  1.9800000e+000  1.3000000e+001  1.0000000e+000
  1.9800000e+000  1.4000000e+001  9.0000000e-001
  1.9800000e+000  1.5000000e+001  8.0000000e-001
  1.9800000e+000  1.6000000e+001  6.0000000e-001
  1.9800000e+000  1.7000000e+001  6.0000000e-001
  1.9800000e+000  1.8000000e+001  2.0000000e-001
  1.9800000e+000  1.9000000e+001  1.0000000e-001
  1.9800000e+000  2.0000000e+001  0.0000000e+000
  2.0000000e+000  1.0000000e+000  1.0000000e+000
  2.0000000e+000  2.0000000e+000  1.0000000e+000
  2.0000000e+000  3.0000000e+000  1.0000000e+000
  2.0000000e+000  4.0000000e+000  1.0000000e+000
  2.0000000e+000  5.0000000e+000  1.0000000e+000
  2.0000000e+000  6.0000000e+000  1.0000000e+000
  2.0000000e+000  7.0000000e+000  1.0000000e+000
  2.0000000e+000  8.0000000e+000  1.0000000e+000
  2.0000000e+000  9.0000000e+000  1.0000000e+000
  2.0000000e+000  1.0000000e+001  1.0000000e+000
  2.0000000e+000  1.1000000e+001  1.0000000e+000
  2.0000000e+000  1.2000000e+001  1.0000000e+000
  2.0000000e+000  1.3000000e+001  9.0000000e-001
  2.0000000e+000  1.4000000e+001  7.0000000e-001
  2.0000000e+000  1.5000000e+001  7.0000000e-001
  2.0000000e+000  1.6000000e+001  5.0000000e-001
  2.0000000e+000  1.7000000e+001  5.0000000e-001
  2.0000000e+000  1.8000000e+001  2.0000000e-001
  2.0000000e+000  1.9000000e+001  1.0000000e-001
  2.0000000e+000  2.0000000e+001  2.0000000e-001


==> data_corr_fc40_dist1.dat <==
  0.0000000e+000  1.0000000e+000  1.0000000e+000
  0.0000000e+000  2.0000000e+000  1.0000000e+000
  0.0000000e+000  3.0000000e+000  1.0000000e+000
  0.0000000e+000  4.0000000e+000  1.0000000e+000
  0.0000000e+000  5.0000000e+000  1.0000000e+000
  0.0000000e+000  6.0000000e+000  1.0000000e+000
  0.0000000e+000  7.0000000e+000  1.0000000e+000
  0.0000000e+000  8.0000000e+000  1.0000000e+000
  0.0000000e+000  9.0000000e+000  1.0000000e+000
  0.0000000e+000  1.0000000e+001  1.0000000e+000
  0.0000000e+000  1.1000000e+001  1.0000000e+000
  0.0000000e+000  1.2000000e+001  1.0000000e+000
  0.0000000e+000  1.3000000e+001  1.0000000e+000
  0.0000000e+000  1.4000000e+001  1.0000000e+000
  0.0000000e+000  1.5000000e+001  1.0000000e+000
  0.0000000e+000  1.6000000e+001  1.0000000e+000
  0.0000000e+000  1.7000000e+001  1.0000000e+000
  0.0000000e+000  1.8000000e+001  1.0000000e+000
  0.0000000e+000  1.9000000e+001  1.0000000e+000
  0.0000000e+000  2.0000000e+001  1.0000000e+000
  0.0000000e+000  2.1000000e+001  1.0000000e+000
  0.0000000e+000  2.2000000e+001  1.0000000e+000
  0.0000000e+000  2.3000000e+001  1.0000000e+000
  0.0000000e+000  2.4000000e+001  9.0000000e-001
  0.0000000e+000  2.5000000e+001  1.0000000e+000
  0.0000000e+000  2.6000000e+001  1.0000000e+000
  0.0000000e+000  2.7000000e+001  9.0000000e-001
  0.0000000e+000  2.8000000e+001  7.0000000e-001
  0.0000000e+000  2.9000000e+001  8.0000000e-001
  0.0000000e+000  3.0000000e+001  5.0000000e-001
  0.0000000e+000  3.1000000e+001  9.0000000e-001
  0.0000000e+000  3.2000000e+001  4.0000000e-001
  0.0000000e+000  3.3000000e+001  4.0000000e-001
  0.0000000e+000  3.4000000e+001  1.0000000e-001
  0.0000000e+000  3.5000000e+001  3.0000000e-001
  0.0000000e+000  3.6000000e+001  2.0000000e-001
  0.0000000e+000  3.7000000e+001  0.0000000e+000
  0.0000000e+000  3.8000000e+001  0.0000000e+000
  0.0000000e+000  3.9000000e+001  0.0000000e+000
  0.0000000e+000  4.0000000e+001  0.0000000e+000
  1.0000000e+000  1.0000000e+000  1.0000000e+000
  1.0000000e+000  2.0000000e+000  1.0000000e+000
  1.0000000e+000  3.0000000e+000  1.0000000e+000
  1.0000000e+000  4.0000000e+000  1.0000000e+000
  1.0000000e+000  5.0000000e+000  1.0000000e+000
  1.0000000e+000  6.0000000e+000  1.0000000e+000
  1.0000000e+000  7.0000000e+000  1.0000000e+000
  1.0000000e+000  8.0000000e+000  1.0000000e+000
  1.0000000e+000  9.0000000e+000  1.0000000e+000
  1.0000000e+000  1.0000000e+001  1.0000000e+000
  1.0000000e+000  1.1000000e+001  1.0000000e+000
  1.0000000e+000  1.2000000e+001  1.0000000e+000
  1.0000000e+000  1.3000000e+001  1.0000000e+000
  1.0000000e+000  1.4000000e+001  1.0000000e+000
  1.0000000e+000  1.5000000e+001  1.0000000e+000
  1.0000000e+000  1.6000000e+001  1.0000000e+000
  1.0000000e+000  1.7000000e+001  1.0000000e+000
  1.0000000e+000  1.8000000e+001  1.0000000e+000
  1.0000000e+000  1.9000000e+001  1.0000000e+000
  1.0000000e+000  2.0000000e+001  9.0000000e-001
  1.0000000e+000  2.1000000e+001  9.0000000e-001
  1.0000000e+000  2.2000000e+001  9.0000000e-001
  1.0000000e+000  2.3000000e+001  1.0000000e+000
  1.0000000e+000  2.4000000e+001  8.0000000e-001
  1.0000000e+000  2.5000000e+001  7.0000000e-001
  1.0000000e+000  2.6000000e+001  8.0000000e-001
  1.0000000e+000  2.7000000e+001  7.0000000e-001
  1.0000000e+000  2.8000000e+001  7.0000000e-001
  1.0000000e+000  2.9000000e+001  5.0000000e-001
  1.0000000e+000  3.0000000e+001  5.0000000e-001
  1.0000000e+000  3.1000000e+001  4.0000000e-001
  1.0000000e+000  3.2000000e+001  3.0000000e-001
  1.0000000e+000  3.3000000e+001  2.0000000e-001
  1.0000000e+000  3.4000000e+001  2.0000000e-001
  1.0000000e+000  3.5000000e+001  1.0000000e-001
  1.0000000e+000  3.6000000e+001  0.0000000e+000
  1.0000000e+000  3.7000000e+001  0.0000000e+000
  1.0000000e+000  3.8000000e+001  0.0000000e+000
  1.0000000e+000  3.9000000e+001  0.0000000e+000
  1.0000000e+000  4.0000000e+001  0.0000000e+000
  2.0000000e+000  1.0000000e+000  1.0000000e+000
  2.0000000e+000  2.0000000e+000  1.0000000e+000
  2.0000000e+000  3.0000000e+000  1.0000000e+000
  2.0000000e+000  4.0000000e+000  1.0000000e+000
  2.0000000e+000  5.0000000e+000  1.0000000e+000
  2.0000000e+000  6.0000000e+000  1.0000000e+000
  2.0000000e+000  7.0000000e+000  1.0000000e+000
  2.0000000e+000  8.0000000e+000  1.0000000e+000
  2.0000000e+000  9.0000000e+000  1.0000000e+000
  2.0000000e+000  1.0000000e+001  1.0000000e+000
  2.0000000e+000  1.1000000e+001  1.0000000e+000
  2.0000000e+000  1.2000000e+001  1.0000000e+000
  2.0000000e+000  1.3000000e+001  1.0000000e+000
  2.0000000e+000  1.4000000e+001  1.0000000e+000
  2.0000000e+000  1.5000000e+001  1.0000000e+000
  2.0000000e+000  1.6000000e+001  1.0000000e+000
  2.0000000e+000  1.7000000e+001  1.0000000e+000
  2.0000000e+000  1.8000000e+001  8.0000000e-001
  2.0000000e+000  1.9000000e+001  1.0000000e+000
  2.0000000e+000  2.0000000e+001  9.0000000e-001
  2.0000000e+000  2.1000000e+001  9.0000000e-001
  2.0000000e+000  2.2000000e+001  9.0000000e-001
  2.0000000e+000  2.3000000e+001  9.0000000e-001
  2.0000000e+000  2.4000000e+001  8.0000000e-001
  2.0000000e+000  2.5000000e+001  5.0000000e-001
  2.0000000e+000  2.6000000e+001  7.0000000e-001
  2.0000000e+000  2.7000000e+001  6.0000000e-001
  2.0000000e+000  2.8000000e+001  5.0000000e-001
  2.0000000e+000  2.9000000e+001  5.0000000e-001
  2.0000000e+000  3.0000000e+001  3.0000000e-001
  2.0000000e+000  3.1000000e+001  3.0000000e-001
  2.0000000e+000  3.2000000e+001  2.0000000e-001
  2.0000000e+000  3.3000000e+001  0.0000000e+000
  2.0000000e+000  3.4000000e+001  0.0000000e+000
  2.0000000e+000  3.5000000e+001  0.0000000e+000
  2.0000000e+000  3.6000000e+001  0.0000000e+000
  2.0000000e+000  3.7000000e+001  1.0000000e-001
  2.0000000e+000  3.8000000e+001  0.0000000e+000
  2.0000000e+000  3.9000000e+001  0.0000000e+000
  2.0000000e+000  4.0000000e+001  0.0000000e+000
  3.0000000e+000  1.0000000e+000  1.0000000e+000
  3.0000000e+000  2.0000000e+000  1.0000000e+000
  3.0000000e+000  3.0000000e+000  1.0000000e+000
  3.0000000e+000  4.0000000e+000  1.0000000e+000
  3.0000000e+000  5.0000000e+000  1.0000000e+000
  3.0000000e+000  6.0000000e+000  1.0000000e+000
  3.0000000e+000  7.0000000e+000  1.0000000e+000
  3.0000000e+000  8.0000000e+000  1.0000000e+000
  3.0000000e+000  9.0000000e+000  1.0000000e+000
  3.0000000e+000  1.0000000e+001  1.0000000e+000
  3.0000000e+000  1.1000000e+001  1.0000000e+000
  3.0000000e+000  1.2000000e+001  1.0000000e+000
  3.0000000e+000  1.3000000e+001  1.0000000e+000
  3.0000000e+000  1.4000000e+001  1.0000000e+000
  3.0000000e+000  1.5000000e+001  1.0000000e+000
  3.0000000e+000  1.6000000e+001  1.0000000e+000
  3.0000000e+000  1.7000000e+001  1.0000000e+000
  3.0000000e+000  1.8000000e+001  1.0000000e+000
  3.0000000e+000  1.9000000e+001  1.0000000e+000
  3.0000000e+000  2.0000000e+001  9.0000000e-001
  3.0000000e+000  2.1000000e+001  9.0000000e-001
  3.0000000e+000  2.2000000e+001  9.0000000e-001
  3.0000000e+000  2.3000000e+001  7.0000000e-001
  3.0000000e+000  2.4000000e+001  1.0000000e+000
  3.0000000e+000  2.5000000e+001  8.0000000e-001
  3.0000000e+000  2.6000000e+001  5.0000000e-001
  3.0000000e+000  2.7000000e+001  5.0000000e-001
  3.0000000e+000  2.8000000e+001  3.0000000e-001
  3.0000000e+000  2.9000000e+001  1.0000000e-001
  3.0000000e+000  3.0000000e+001  2.0000000e-001
  3.0000000e+000  3.1000000e+001  3.0000000e-001
  3.0000000e+000  3.2000000e+001  2.0000000e-001
  3.0000000e+000  3.3000000e+001  0.0000000e+000
  3.0000000e+000  3.4000000e+001  0.0000000e+000
  3.0000000e+000  3.5000000e+001  0.0000000e+000
  3.0000000e+000  3.6000000e+001  0.0000000e+000
  3.0000000e+000  3.7000000e+001  0.0000000e+000
  3.0000000e+000  3.8000000e+001  0.0000000e+000
  3.0000000e+000  3.9000000e+001  0.0000000e+000
  3.0000000e+000  4.0000000e+001  0.0000000e+000
  4.0000000e+000  1.0000000e+000  1.0000000e+000
  4.0000000e+000  2.0000000e+000  1.0000000e+000
  4.0000000e+000  3.0000000e+000  1.0000000e+000
  4.0000000e+000  4.0000000e+000  1.0000000e+000
  4.0000000e+000  5.0000000e+000  1.0000000e+000
  4.0000000e+000  6.0000000e+000  1.0000000e+000
  4.0000000e+000  7.0000000e+000  1.0000000e+000
  4.0000000e+000  8.0000000e+000  1.0000000e+000
  4.0000000e+000  9.0000000e+000  1.0000000e+000
  4.0000000e+000  1.0000000e+001  1.0000000e+000
  4.0000000e+000  1.1000000e+001  1.0000000e+000
  4.0000000e+000  1.2000000e+001  1.0000000e+000
  4.0000000e+000  1.3000000e+001  1.0000000e+000
  4.0000000e+000  1.4000000e+001  1.0000000e+000
  4.0000000e+000  1.5000000e+001  1.0000000e+000
  4.0000000e+000  1.6000000e+001  1.0000000e+000
  4.0000000e+000  1.7000000e+001  1.0000000e+000
  4.0000000e+000  1.8000000e+001  9.0000000e-001
  4.0000000e+000  1.9000000e+001  7.0000000e-001
  4.0000000e+000  2.0000000e+001  8.0000000e-001
  4.0000000e+000  2.1000000e+001  8.0000000e-001
  4.0000000e+000  2.2000000e+001  9.0000000e-001
  4.0000000e+000  2.3000000e+001  7.0000000e-001
  4.0000000e+000  2.4000000e+001  6.0000000e-001
  4.0000000e+000  2.5000000e+001  8.0000000e-001
  4.0000000e+000  2.6000000e+001  7.0000000e-001
  4.0000000e+000  2.7000000e+001  5.0000000e-001
  4.0000000e+000  2.8000000e+001  2.0000000e-001
  4.0000000e+000  2.9000000e+001  1.0000000e-001
  4.0000000e+000  3.0000000e+001  0.0000000e+000
  4.0000000e+000  3.1000000e+001  0.0000000e+000
  4.0000000e+000  3.2000000e+001  2.0000000e-001
  4.0000000e+000  3.3000000e+001  0.0000000e+000
  4.0000000e+000  3.4000000e+001  0.0000000e+000
  4.0000000e+000  3.5000000e+001  0.0000000e+000
  4.0000000e+000  3.6000000e+001  0.0000000e+000
  4.0000000e+000  3.7000000e+001  0.0000000e+000
  4.0000000e+000  3.8000000e+001  0.0000000e+000
  4.0000000e+000  3.9000000e+001  0.0000000e+000
  4.0000000e+000  4.0000000e+001  0.0000000e+000
  5.0000000e+000  1.0000000e+000  1.0000000e+000
  5.0000000e+000  2.0000000e+000  1.0000000e+000
  5.0000000e+000  3.0000000e+000  1.0000000e+000
  5.0000000e+000  4.0000000e+000  1.0000000e+000
  5.0000000e+000  5.0000000e+000  1.0000000e+000
  5.0000000e+000  6.0000000e+000  1.0000000e+000
  5.0000000e+000  7.0000000e+000  1.0000000e+000
  5.0000000e+000  8.0000000e+000  1.0000000e+000
  5.0000000e+000  9.0000000e+000  1.0000000e+000
  5.0000000e+000  1.0000000e+001  1.0000000e+000
  5.0000000e+000  1.1000000e+001  1.0000000e+000
  5.0000000e+000  1.2000000e+001  1.0000000e+000
  5.0000000e+000  1.3000000e+001  1.0000000e+000
  5.0000000e+000  1.4000000e+001  1.0000000e+000
  5.0000000e+000  1.5000000e+001  1.0000000e+000
  5.0000000e+000  1.6000000e+001  1.0000000e+000
  5.0000000e+000  1.7000000e+001  9.0000000e-001
  5.0000000e+000  1.8000000e+001  7.0000000e-001
  5.0000000e+000  1.9000000e+001  8.0000000e-001
  5.0000000e+000  2.0000000e+001  1.0000000e+000
  5.0000000e+000  2.1000000e+001  6.0000000e-001
  5.0000000e+000  2.2000000e+001  8.0000000e-001
  5.0000000e+000  2.3000000e+001  6.0000000e-001
  5.0000000e+000  2.4000000e+001  6.0000000e-001
  5.0000000e+000  2.5000000e+001  5.0000000e-001
  5.0000000e+000  2.6000000e+001  4.0000000e-001
  5.0000000e+000  2.7000000e+001  1.0000000e-001
  5.0000000e+000  2.8000000e+001  0.0000000e+000
  5.0000000e+000  2.9000000e+001  3.0000000e-001
  5.0000000e+000  3.0000000e+001  0.0000000e+000
  5.0000000e+000  3.1000000e+001  0.0000000e+000
  5.0000000e+000  3.2000000e+001  0.0000000e+000
  5.0000000e+000  3.3000000e+001  0.0000000e+000
  5.0000000e+000  3.4000000e+001  0.0000000e+000
  5.0000000e+000  3.5000000e+001  0.0000000e+000
  5.0000000e+000  3.6000000e+001  0.0000000e+000
  5.0000000e+000  3.7000000e+001  0.0000000e+000
  5.0000000e+000  3.8000000e+001  0.0000000e+000
  5.0000000e+000  3.9000000e+001  0.0000000e+000
  5.0000000e+000  4.0000000e+001  0.0000000e+000
  6.0000000e+000  1.0000000e+000  1.0000000e+000
  6.0000000e+000  2.0000000e+000  1.0000000e+000
  6.0000000e+000  3.0000000e+000  1.0000000e+000
  6.0000000e+000  4.0000000e+000  1.0000000e+000
  6.0000000e+000  5.0000000e+000  1.0000000e+000
  6.0000000e+000  6.0000000e+000  1.0000000e+000
  6.0000000e+000  7.0000000e+000  1.0000000e+000
  6.0000000e+000  8.0000000e+000  1.0000000e+000
  6.0000000e+000  9.0000000e+000  1.0000000e+000
  6.0000000e+000  1.0000000e+001  1.0000000e+000
  6.0000000e+000  1.1000000e+001  1.0000000e+000
  6.0000000e+000  1.2000000e+001  9.0000000e-001
  6.0000000e+000  1.3000000e+001  1.0000000e+000
  6.0000000e+000  1.4000000e+001  1.0000000e+000
  6.0000000e+000  1.5000000e+001  9.0000000e-001
  6.0000000e+000  1.6000000e+001  1.0000000e+000
  6.0000000e+000  1.7000000e+001  1.0000000e+000
  6.0000000e+000  1.8000000e+001  9.0000000e-001
  6.0000000e+000  1.9000000e+001  9.0000000e-001
  6.0000000e+000  2.0000000e+001  8.0000000e-001
  6.0000000e+000  2.1000000e+001  3.0000000e-001
  6.0000000e+000  2.2000000e+001  5.0000000e-001
  6.0000000e+000  2.3000000e+001  4.0000000e-001
  6.0000000e+000  2.4000000e+001  2.0000000e-001
  6.0000000e+000  2.5000000e+001  1.0000000e-001
  6.0000000e+000  2.6000000e+001  2.0000000e-001
  6.0000000e+000  2.7000000e+001  3.0000000e-001
  6.0000000e+000  2.8000000e+001  0.0000000e+000
  6.0000000e+000  2.9000000e+001  0.0000000e+000
  6.0000000e+000  3.0000000e+001  0.0000000e+000
  6.0000000e+000  3.1000000e+001  0.0000000e+000
  6.0000000e+000  3.2000000e+001  0.0000000e+000
  6.0000000e+000  3.3000000e+001  0.0000000e+000
  6.0000000e+000  3.4000000e+001  0.0000000e+000
  6.0000000e+000  3.5000000e+001  0.0000000e+000
  6.0000000e+000  3.6000000e+001  0.0000000e+000
  6.0000000e+000  3.7000000e+001  0.0000000e+000
  6.0000000e+000  3.8000000e+001  0.0000000e+000
  6.0000000e+000  3.9000000e+001  0.0000000e+000
  6.0000000e+000  4.0000000e+001  0.0000000e+000
  7.0000000e+000  1.0000000e+000  1.0000000e+000
  7.0000000e+000  2.0000000e+000  1.0000000e+000
  7.0000000e+000  3.0000000e+000  1.0000000e+000
  7.0000000e+000  4.0000000e+000  1.0000000e+000
  7.0000000e+000  5.0000000e+000  1.0000000e+000
  7.0000000e+000  6.0000000e+000  1.0000000e+000
  7.0000000e+000  7.0000000e+000  1.0000000e+000
  7.0000000e+000  8.0000000e+000  1.0000000e+000
  7.0000000e+000  9.0000000e+000  1.0000000e+000
  7.0000000e+000  1.0000000e+001  1.0000000e+000
  7.0000000e+000  1.1000000e+001  1.0000000e+000
  7.0000000e+000  1.2000000e+001  1.0000000e+000
  7.0000000e+000  1.3000000e+001  1.0000000e+000
  7.0000000e+000  1.4000000e+001  1.0000000e+000
  7.0000000e+000  1.5000000e+001  1.0000000e+000
  7.0000000e+000  1.6000000e+001  9.0000000e-001
  7.0000000e+000  1.7000000e+001  9.0000000e-001
  7.0000000e+000  1.8000000e+001  6.0000000e-001
  7.0000000e+000  1.9000000e+001  4.0000000e-001
  7.0000000e+000  2.0000000e+001  6.0000000e-001
  7.0000000e+000  2.1000000e+001  0.0000000e+000
  7.0000000e+000  2.2000000e+001  2.0000000e-001
  7.0000000e+000  2.3000000e+001  1.0000000e-001
  7.0000000e+000  2.4000000e+001  2.0000000e-001
  7.0000000e+000  2.5000000e+001  1.0000000e-001
  7.0000000e+000  2.6000000e+001  0.0000000e+000
  7.0000000e+000  2.7000000e+001  1.0000000e-001
  7.0000000e+000  2.8000000e+001  0.0000000e+000
  7.0000000e+000  2.9000000e+001  0.0000000e+000
  7.0000000e+000  3.0000000e+001  0.0000000e+000
  7.0000000e+000  3.1000000e+001  0.0000000e+000
  7.0000000e+000  3.2000000e+001  0.0000000e+000
  7.0000000e+000  3.3000000e+001  0.0000000e+000
  7.0000000e+000  3.4000000e+001  0.0000000e+000
  7.0000000e+000  3.5000000e+001  0.0000000e+000
  7.0000000e+000  3.6000000e+001  0.0000000e+000
  7.0000000e+000  3.7000000e+001  0.0000000e+000
  7.0000000e+000  3.8000000e+001  0.0000000e+000
  7.0000000e+000  3.9000000e+001  0.0000000e+000
  7.0000000e+000  4.0000000e+001  0.0000000e+000
  8.0000000e+000  1.0000000e+000  1.0000000e+000
  8.0000000e+000  2.0000000e+000  1.0000000e+000
  8.0000000e+000  3.0000000e+000  1.0000000e+000
  8.0000000e+000  4.0000000e+000  1.0000000e+000
  8.0000000e+000  5.0000000e+000  1.0000000e+000
  8.0000000e+000  6.0000000e+000  1.0000000e+000
  8.0000000e+000  7.0000000e+000  1.0000000e+000
  8.0000000e+000  8.0000000e+000  1.0000000e+000
  8.0000000e+000  9.0000000e+000  1.0000000e+000
  8.0000000e+000  1.0000000e+001  1.0000000e+000
  8.0000000e+000  1.1000000e+001  1.0000000e+000
  8.0000000e+000  1.2000000e+001  1.0000000e+000
  8.0000000e+000  1.3000000e+001  1.0000000e+000
  8.0000000e+000  1.4000000e+001  9.0000000e-001
  8.0000000e+000  1.5000000e+001  8.0000000e-001
  8.0000000e+000  1.6000000e+001  9.0000000e-001
  8.0000000e+000  1.7000000e+001  6.0000000e-001
  8.0000000e+000  1.8000000e+001  4.0000000e-001
  8.0000000e+000  1.9000000e+001  5.0000000e-001
  8.0000000e+000  2.0000000e+001  3.0000000e-001
  8.0000000e+000  2.1000000e+001  4.0000000e-001
  8.0000000e+000  2.2000000e+001  2.0000000e-001
  8.0000000e+000  2.3000000e+001  0.0000000e+000
  8.0000000e+000  2.4000000e+001  1.0000000e-001
  8.0000000e+000  2.5000000e+001  0.0000000e+000
  8.0000000e+000  2.6000000e+001  0.0000000e+000
  8.0000000e+000  2.7000000e+001  0.0000000e+000
  8.0000000e+000  2.8000000e+001  0.0000000e+000
  8.0000000e+000  2.9000000e+001  0.0000000e+000
  8.0000000e+000  3.0000000e+001  0.0000000e+000
  8.0000000e+000  3.1000000e+001  0.0000000e+000
  8.0000000e+000  3.2000000e+001  0.0000000e+000
  8.0000000e+000  3.3000000e+001  0.0000000e+000
  8.0000000e+000  3.4000000e+001  0.0000000e+000
  8.0000000e+000  3.5000000e+001  0.0000000e+000
  8.0000000e+000  3.6000000e+001  0.0000000e+000
  8.0000000e+000  3.7000000e+001  0.0000000e+000
  8.0000000e+000  3.8000000e+001  0.0000000e+000
  8.0000000e+000  3.9000000e+001  0.0000000e+000
  8.0000000e+000  4.0000000e+001  0.0000000e+000
  9.0000000e+000  1.0000000e+000  1.0000000e+000
  9.0000000e+000  2.0000000e+000  1.0000000e+000
  9.0000000e+000  3.0000000e+000  1.0000000e+000
  9.0000000e+000  4.0000000e+000  1.0000000e+000
  9.0000000e+000  5.0000000e+000  1.0000000e+000
  9.0000000e+000  6.0000000e+000  1.0000000e+000
  9.0000000e+000  7.0000000e+000  1.0000000e+000
  9.0000000e+000  8.0000000e+000  1.0000000e+000
  9.0000000e+000  9.0000000e+000  1.0000000e+000
  9.0000000e+000  1.0000000e+001  1.0000000e+000
  9.0000000e+000  1.1000000e+001  1.0000000e+000
  9.0000000e+000  1.2000000e+001  1.0000000e+000
  9.0000000e+000  1.3000000e+001  1.0000000e+000
  9.0000000e+000  1.4000000e+001  7.0000000e-001
  9.0000000e+000  1.5000000e+001  7.0000000e-001
  9.0000000e+000  1.6000000e+001  5.0000000e-001
  9.0000000e+000  1.7000000e+001  5.0000000e-001
  9.0000000e+000  1.8000000e+001  3.0000000e-001
  9.0000000e+000  1.9000000e+001  3.0000000e-001
  9.0000000e+000  2.0000000e+001  2.0000000e-001
  9.0000000e+000  2.1000000e+001  0.0000000e+000
  9.0000000e+000  2.2000000e+001  0.0000000e+000
  9.0000000e+000  2.3000000e+001  0.0000000e+000
  9.0000000e+000  2.4000000e+001  0.0000000e+000
  9.0000000e+000  2.5000000e+001  0.0000000e+000
  9.0000000e+000  2.6000000e+001  0.0000000e+000
  9.0000000e+000  2.7000000e+001  0.0000000e+000
  9.0000000e+000  2.8000000e+001  0.0000000e+000
  9.0000000e+000  2.9000000e+001  0.0000000e+000
  9.0000000e+000  3.0000000e+001  0.0000000e+000
  9.0000000e+000  3.1000000e+001  0.0000000e+000
  9.0000000e+000  3.2000000e+001  0.0000000e+000
  9.0000000e+000  3.3000000e+001  0.0000000e+000
  9.0000000e+000  3.4000000e+001  0.0000000e+000
  9.0000000e+000  3.5000000e+001  0.0000000e+000
  9.0000000e+000  3.6000000e+001  0.0000000e+000
  9.0000000e+000  3.7000000e+001  0.0000000e+000
  9.0000000e+000  3.8000000e+001  0.0000000e+000
  9.0000000e+000  3.9000000e+001  0.0000000e+000
  9.0000000e+000  4.0000000e+001  0.0000000e+000
  1.0000000e+001  1.0000000e+000  1.0000000e+000
  1.0000000e+001  2.0000000e+000  1.0000000e+000
  1.0000000e+001  3.0000000e+000  1.0000000e+000
  1.0000000e+001  4.0000000e+000  1.0000000e+000
  1.0000000e+001  5.0000000e+000  1.0000000e+000
  1.0000000e+001  6.0000000e+000  1.0000000e+000
  1.0000000e+001  7.0000000e+000  1.0000000e+000
  1.0000000e+001  8.0000000e+000  1.0000000e+000
  1.0000000e+001  9.0000000e+000  1.0000000e+000
  1.0000000e+001  1.0000000e+001  1.0000000e+000
  1.0000000e+001  1.1000000e+001  1.0000000e+000
  1.0000000e+001  1.2000000e+001  8.0000000e-001
  1.0000000e+001  1.3000000e+001  9.0000000e-001
  1.0000000e+001  1.4000000e+001  7.0000000e-001
  1.0000000e+001  1.5000000e+001  6.0000000e-001
  1.0000000e+001  1.6000000e+001  5.0000000e-001
  1.0000000e+001  1.7000000e+001  2.0000000e-001
  1.0000000e+001  1.8000000e+001  4.0000000e-001
  1.0000000e+001  1.9000000e+001  2.0000000e-001
  1.0000000e+001  2.0000000e+001  1.0000000e-001
  1.0000000e+001  2.1000000e+001  1.0000000e-001
  1.0000000e+001  2.2000000e+001  0.0000000e+000
  1.0000000e+001  2.3000000e+001  0.0000000e+000
  1.0000000e+001  2.4000000e+001  0.0000000e+000
  1.0000000e+001  2.5000000e+001  0.0000000e+000
  1.0000000e+001  2.6000000e+001  0.0000000e+000
  1.0000000e+001  2.7000000e+001  0.0000000e+000
  1.0000000e+001  2.8000000e+001  0.0000000e+000
  1.0000000e+001  2.9000000e+001  0.0000000e+000
  1.0000000e+001  3.0000000e+001  0.0000000e+000
  1.0000000e+001  3.1000000e+001  0.0000000e+000
  1.0000000e+001  3.2000000e+001  0.0000000e+000
  1.0000000e+001  3.3000000e+001  0.0000000e+000
  1.0000000e+001  3.4000000e+001  0.0000000e+000
  1.0000000e+001  3.5000000e+001  0.0000000e+000
  1.0000000e+001  3.6000000e+001  0.0000000e+000
  1.0000000e+001  3.7000000e+001  0.0000000e+000
  1.0000000e+001  3.8000000e+001  0.0000000e+000
  1.0000000e+001  3.9000000e+001  0.0000000e+000
  1.0000000e+001  4.0000000e+001  0.0000000e+000
  1.1000000e+001  1.0000000e+000  1.0000000e+000
  1.1000000e+001  2.0000000e+000  1.0000000e+000
  1.1000000e+001  3.0000000e+000  1.0000000e+000
  1.1000000e+001  4.0000000e+000  1.0000000e+000
  1.1000000e+001  5.0000000e+000  1.0000000e+000
  1.1000000e+001  6.0000000e+000  1.0000000e+000
  1.1000000e+001  7.0000000e+000  1.0000000e+000
  1.1000000e+001  8.0000000e+000  1.0000000e+000
  1.1000000e+001  9.0000000e+000  9.0000000e-001
  1.1000000e+001  1.0000000e+001  1.0000000e+000
  1.1000000e+001  1.1000000e+001  1.0000000e+000
  1.1000000e+001  1.2000000e+001  9.0000000e-001
  1.1000000e+001  1.3000000e+001  6.0000000e-001
  1.1000000e+001  1.4000000e+001  6.0000000e-001
  1.1000000e+001  1.5000000e+001  4.0000000e-001
  1.1000000e+001  1.6000000e+001  2.0000000e-001
  1.1000000e+001  1.7000000e+001  2.0000000e-001
  1.1000000e+001  1.8000000e+001  0.0000000e+000
  1.1000000e+001  1.9000000e+001  1.0000000e-001
  1.1000000e+001  2.0000000e+001  0.0000000e+000
  1.1000000e+001  2.1000000e+001  0.0000000e+000
  1.1000000e+001  2.2000000e+001  0.0000000e+000
  1.1000000e+001  2.3000000e+001  0.0000000e+000
  1.1000000e+001  2.4000000e+001  0.0000000e+000
  1.1000000e+001  2.5000000e+001  0.0000000e+000
  1.1000000e+001  2.6000000e+001  0.0000000e+000
  1.1000000e+001  2.7000000e+001  0.0000000e+000
  1.1000000e+001  2.8000000e+001  0.0000000e+000
  1.1000000e+001  2.9000000e+001  0.0000000e+000
  1.1000000e+001  3.0000000e+001  0.0000000e+000
  1.1000000e+001  3.1000000e+001  0.0000000e+000
  1.1000000e+001  3.2000000e+001  0.0000000e+000
  1.1000000e+001  3.3000000e+001  0.0000000e+000
  1.1000000e+001  3.4000000e+001  0.0000000e+000
  1.1000000e+001  3.5000000e+001  0.0000000e+000
  1.1000000e+001  3.6000000e+001  0.0000000e+000
  1.1000000e+001  3.7000000e+001  0.0000000e+000
  1.1000000e+001  3.8000000e+001  0.0000000e+000
  1.1000000e+001  3.9000000e+001  0.0000000e+000
  1.1000000e+001  4.0000000e+001  0.0000000e+000
  1.2000000e+001  1.0000000e+000  1.0000000e+000
  1.2000000e+001  2.0000000e+000  1.0000000e+000
  1.2000000e+001  3.0000000e+000  1.0000000e+000
  1.2000000e+001  4.0000000e+000  1.0000000e+000
  1.2000000e+001  5.0000000e+000  1.0000000e+000
  1.2000000e+001  6.0000000e+000  1.0000000e+000
  1.2000000e+001  7.0000000e+000  1.0000000e+000
  1.2000000e+001  8.0000000e+000  9.0000000e-001
  1.2000000e+001  9.0000000e+000  1.0000000e+000
  1.2000000e+001  1.0000000e+001  8.0000000e-001
  1.2000000e+001  1.1000000e+001  9.0000000e-001
  1.2000000e+001  1.2000000e+001  4.0000000e-001
  1.2000000e+001  1.3000000e+001  3.0000000e-001
  1.2000000e+001  1.4000000e+001  5.0000000e-001
  1.2000000e+001  1.5000000e+001  0.0000000e+000
  1.2000000e+001  1.6000000e+001  1.0000000e-001
  1.2000000e+001  1.7000000e+001  0.0000000e+000
  1.2000000e+001  1.8000000e+001  0.0000000e+000
  1.2000000e+001  1.9000000e+001  1.0000000e-001
  1.2000000e+001  2.0000000e+001  0.0000000e+000
  1.2000000e+001  2.1000000e+001  0.0000000e+000
  1.2000000e+001  2.2000000e+001  0.0000000e+000
  1.2000000e+001  2.3000000e+001  0.0000000e+000
  1.2000000e+001  2.4000000e+001  0.0000000e+000
  1.2000000e+001  2.5000000e+001  0.0000000e+000
  1.2000000e+001  2.6000000e+001  0.0000000e+000
  1.2000000e+001  2.7000000e+001  0.0000000e+000
  1.2000000e+001  2.8000000e+001  0.0000000e+000
  1.2000000e+001  2.9000000e+001  0.0000000e+000
  1.2000000e+001  3.0000000e+001  0.0000000e+000
  1.2000000e+001  3.1000000e+001  0.0000000e+000
  1.2000000e+001  3.2000000e+001  0.0000000e+000
  1.2000000e+001  3.3000000e+001  0.0000000e+000
  1.2000000e+001  3.4000000e+001  0.0000000e+000
  1.2000000e+001  3.5000000e+001  0.0000000e+000
  1.2000000e+001  3.6000000e+001  0.0000000e+000
  1.2000000e+001  3.7000000e+001  0.0000000e+000
  1.2000000e+001  3.8000000e+001  0.0000000e+000
  1.2000000e+001  3.9000000e+001  0.0000000e+000
  1.2000000e+001  4.0000000e+001  0.0000000e+000
  1.3000000e+001  1.0000000e+000  1.0000000e+000
  1.3000000e+001  2.0000000e+000  1.0000000e+000
  1.3000000e+001  3.0000000e+000  1.0000000e+000
  1.3000000e+001  4.0000000e+000  1.0000000e+000
  1.3000000e+001  5.0000000e+000  1.0000000e+000
  1.3000000e+001  6.0000000e+000  1.0000000e+000
  1.3000000e+001  7.0000000e+000  1.0000000e+000
  1.3000000e+001  8.0000000e+000  9.0000000e-001
  1.3000000e+001  9.0000000e+000  9.0000000e-001
  1.3000000e+001  1.0000000e+001  8.0000000e-001
  1.3000000e+001  1.1000000e+001  6.0000000e-001
  1.3000000e+001  1.2000000e+001  3.0000000e-001
  1.3000000e+001  1.3000000e+001  1.0000000e-001
  1.3000000e+001  1.4000000e+001  1.0000000e-001
  1.3000000e+001  1.5000000e+001  0.0000000e+000
  1.3000000e+001  1.6000000e+001  0.0000000e+000
  1.3000000e+001  1.7000000e+001  0.0000000e+000
  1.3000000e+001  1.8000000e+001  0.0000000e+000
  1.3000000e+001  1.9000000e+001  0.0000000e+000
  1.3000000e+001  2.0000000e+001  0.0000000e+000
  1.3000000e+001  2.1000000e+001  0.0000000e+000
  1.3000000e+001  2.2000000e+001  0.0000000e+000
  1.3000000e+001  2.3000000e+001  0.0000000e+000
  1.3000000e+001  2.4000000e+001  0.0000000e+000
  1.3000000e+001  2.5000000e+001  0.0000000e+000
  1.3000000e+001  2.6000000e+001  0.0000000e+000
  1.3000000e+001  2.7000000e+001  0.0000000e+000
  1.3000000e+001  2.8000000e+001  0.0000000e+000
  1.3000000e+001  2.9000000e+001  0.0000000e+000
  1.3000000e+001  3.0000000e+001  0.0000000e+000
  1.3000000e+001  3.1000000e+001  0.0000000e+000
  1.3000000e+001  3.2000000e+001  0.0000000e+000
  1.3000000e+001  3.3000000e+001  0.0000000e+000
  1.3000000e+001  3.4000000e+001  0.0000000e+000
  1.3000000e+001  3.5000000e+001  0.0000000e+000
  1.3000000e+001  3.6000000e+001  0.0000000e+000
  1.3000000e+001  3.7000000e+001  0.0000000e+000
  1.3000000e+001  3.8000000e+001  0.0000000e+000
  1.3000000e+001  3.9000000e+001  0.0000000e+000
  1.3000000e+001  4.0000000e+001  0.0000000e+000
  1.4000000e+001  1.0000000e+000  1.0000000e+000
  1.4000000e+001  2.0000000e+000  1.0000000e+000
  1.4000000e+001  3.0000000e+000  1.0000000e+000
  1.4000000e+001  4.0000000e+000  1.0000000e+000
  1.4000000e+001  5.0000000e+000  1.0000000e+000
  1.4000000e+001  6.0000000e+000  1.0000000e+000
  1.4000000e+001  7.0000000e+000  9.0000000e-001
  1.4000000e+001  8.0000000e+000  6.0000000e-001
  1.4000000e+001  9.0000000e+000  4.0000000e-001
  1.4000000e+001  1.0000000e+001  6.0000000e-001
  1.4000000e+001  1.1000000e+001  3.0000000e-001
  1.4000000e+001  1.2000000e+001  0.0000000e+000
  1.4000000e+001  1.3000000e+001  0.0000000e+000
  1.4000000e+001  1.4000000e+001  1.0000000e-001
  1.4000000e+001  1.5000000e+001  0.0000000e+000
  1.4000000e+001  1.6000000e+001  0.0000000e+000
  1.4000000e+001  1.7000000e+001  0.0000000e+000
  1.4000000e+001  1.8000000e+001  0.0000000e+000
  1.4000000e+001  1.9000000e+001  0.0000000e+000
  1.4000000e+001  2.0000000e+001  0.0000000e+000
  1.4000000e+001  2.1000000e+001  0.0000000e+000
  1.4000000e+001  2.2000000e+001  0.0000000e+000
  1.4000000e+001  2.3000000e+001  0.0000000e+000
  1.4000000e+001  2.4000000e+001  0.0000000e+000
  1.4000000e+001  2.5000000e+001  0.0000000e+000
  1.4000000e+001  2.6000000e+001  0.0000000e+000
  1.4000000e+001  2.7000000e+001  0.0000000e+000
  1.4000000e+001  2.8000000e+001  0.0000000e+000
  1.4000000e+001  2.9000000e+001  0.0000000e+000
  1.4000000e+001  3.0000000e+001  0.0000000e+000
  1.4000000e+001  3.1000000e+001  0.0000000e+000
  1.4000000e+001  3.2000000e+001  0.0000000e+000
  1.4000000e+001  3.3000000e+001  0.0000000e+000
  1.4000000e+001  3.4000000e+001  0.0000000e+000
  1.4000000e+001  3.5000000e+001  0.0000000e+000
  1.4000000e+001  3.6000000e+001  0.0000000e+000
  1.4000000e+001  3.7000000e+001  0.0000000e+000
  1.4000000e+001  3.8000000e+001  0.0000000e+000
  1.4000000e+001  3.9000000e+001  0.0000000e+000
  1.4000000e+001  4.0000000e+001  0.0000000e+000
  1.5000000e+001  1.0000000e+000  1.0000000e+000
  1.5000000e+001  2.0000000e+000  1.0000000e+000
  1.5000000e+001  3.0000000e+000  1.0000000e+000
  1.5000000e+001  4.0000000e+000  1.0000000e+000
  1.5000000e+001  5.0000000e+000  1.0000000e+000
  1.5000000e+001  6.0000000e+000  9.0000000e-001
  1.5000000e+001  7.0000000e+000  7.0000000e-001
  1.5000000e+001  8.0000000e+000  7.0000000e-001
  1.5000000e+001  9.0000000e+000  3.0000000e-001
  1.5000000e+001  1.0000000e+001  3.0000000e-001
  1.5000000e+001  1.1000000e+001  0.0000000e+000
  1.5000000e+001  1.2000000e+001  2.0000000e-001
  1.5000000e+001  1.3000000e+001  0.0000000e+000
  1.5000000e+001  1.4000000e+001  0.0000000e+000
  1.5000000e+001  1.5000000e+001  0.0000000e+000
  1.5000000e+001  1.6000000e+001  0.0000000e+000
  1.5000000e+001  1.7000000e+001  0.0000000e+000
  1.5000000e+001  1.8000000e+001  0.0000000e+000
  1.5000000e+001  1.9000000e+001  0.0000000e+000
  1.5000000e+001  2.0000000e+001  0.0000000e+000
  1.5000000e+001  2.1000000e+001  0.0000000e+000
  1.5000000e+001  2.2000000e+001  0.0000000e+000
  1.5000000e+001  2.3000000e+001  0.0000000e+000
  1.5000000e+001  2.4000000e+001  0.0000000e+000
  1.5000000e+001  2.5000000e+001  0.0000000e+000
  1.5000000e+001  2.6000000e+001  0.0000000e+000
  1.5000000e+001  2.7000000e+001  0.0000000e+000
  1.5000000e+001  2.8000000e+001  0.0000000e+000
  1.5000000e+001  2.9000000e+001  0.0000000e+000
  1.5000000e+001  3.0000000e+001  0.0000000e+000
  1.5000000e+001  3.1000000e+001  0.0000000e+000
  1.5000000e+001  3.2000000e+001  0.0000000e+000
  1.5000000e+001  3.3000000e+001  0.0000000e+000
  1.5000000e+001  3.4000000e+001  0.0000000e+000
  1.5000000e+001  3.5000000e+001  0.0000000e+000
  1.5000000e+001  3.6000000e+001  0.0000000e+000
  1.5000000e+001  3.7000000e+001  0.0000000e+000
  1.5000000e+001  3.8000000e+001  0.0000000e+000
  1.5000000e+001  3.9000000e+001  0.0000000e+000
  1.5000000e+001  4.0000000e+001  0.0000000e+000
  1.6000000e+001  1.0000000e+000  1.0000000e+000
  1.6000000e+001  2.0000000e+000  1.0000000e+000
  1.6000000e+001  3.0000000e+000  1.0000000e+000
  1.6000000e+001  4.0000000e+000  9.0000000e-001
  1.6000000e+001  5.0000000e+000  1.0000000e+000
  1.6000000e+001  6.0000000e+000  1.0000000e+000
  1.6000000e+001  7.0000000e+000  7.0000000e-001
  1.6000000e+001  8.0000000e+000  4.0000000e-001
  1.6000000e+001  9.0000000e+000  3.0000000e-001
  1.6000000e+001  1.0000000e+001  2.0000000e-001
  1.6000000e+001  1.1000000e+001  1.0000000e-001
  1.6000000e+001  1.2000000e+001  0.0000000e+000
  1.6000000e+001  1.3000000e+001  0.0000000e+000
  1.6000000e+001  1.4000000e+001  0.0000000e+000
  1.6000000e+001  1.5000000e+001  0.0000000e+000
  1.6000000e+001  1.6000000e+001  0.0000000e+000
  1.6000000e+001  1.7000000e+001  0.0000000e+000
  1.6000000e+001  1.8000000e+001  0.0000000e+000
  1.6000000e+001  1.9000000e+001  0.0000000e+000
  1.6000000e+001  2.0000000e+001  0.0000000e+000
  1.6000000e+001  2.1000000e+001  0.0000000e+000
  1.6000000e+001  2.2000000e+001  0.0000000e+000
  1.6000000e+001  2.3000000e+001  0.0000000e+000
  1.6000000e+001  2.4000000e+001  0.0000000e+000
  1.6000000e+001  2.5000000e+001  0.0000000e+000
  1.6000000e+001  2.6000000e+001  0.0000000e+000
  1.6000000e+001  2.7000000e+001  0.0000000e+000
  1.6000000e+001  2.8000000e+001  0.0000000e+000
  1.6000000e+001  2.9000000e+001  0.0000000e+000
  1.6000000e+001  3.0000000e+001  0.0000000e+000
  1.6000000e+001  3.1000000e+001  0.0000000e+000
  1.6000000e+001  3.2000000e+001  0.0000000e+000
  1.6000000e+001  3.3000000e+001  0.0000000e+000
  1.6000000e+001  3.4000000e+001  0.0000000e+000
  1.6000000e+001  3.5000000e+001  0.0000000e+000
  1.6000000e+001  3.6000000e+001  0.0000000e+000
  1.6000000e+001  3.7000000e+001  0.0000000e+000
  1.6000000e+001  3.8000000e+001  0.0000000e+000
  1.6000000e+001  3.9000000e+001  0.0000000e+000
  1.6000000e+001  4.0000000e+001  0.0000000e+000
  1.7000000e+001  1.0000000e+000  1.0000000e+000
  1.7000000e+001  2.0000000e+000  1.0000000e+000
  1.7000000e+001  3.0000000e+000  1.0000000e+000
  1.7000000e+001  4.0000000e+000  9.0000000e-001
  1.7000000e+001  5.0000000e+000  7.0000000e-001
  1.7000000e+001  6.0000000e+000  7.0000000e-001
  1.7000000e+001  7.0000000e+000  5.0000000e-001
  1.7000000e+001  8.0000000e+000  5.0000000e-001
  1.7000000e+001  9.0000000e+000  0.0000000e+000
  1.7000000e+001  1.0000000e+001  0.0000000e+000
  1.7000000e+001  1.1000000e+001  1.0000000e-001
  1.7000000e+001  1.2000000e+001  0.0000000e+000
  1.7000000e+001  1.3000000e+001  0.0000000e+000
  1.7000000e+001  1.4000000e+001  0.0000000e+000
  1.7000000e+001  1.5000000e+001  0.0000000e+000
  1.7000000e+001  1.6000000e+001  0.0000000e+000
  1.7000000e+001  1.7000000e+001  0.0000000e+000
  1.7000000e+001  1.8000000e+001  0.0000000e+000
  1.7000000e+001  1.9000000e+001  0.0000000e+000
  1.7000000e+001  2.0000000e+001  0.0000000e+000
  1.7000000e+001  2.1000000e+001  0.0000000e+000
  1.7000000e+001  2.2000000e+001  0.0000000e+000
  1.7000000e+001  2.3000000e+001  0.0000000e+000
  1.7000000e+001  2.4000000e+001  0.0000000e+000
  1.7000000e+001  2.5000000e+001  0.0000000e+000
  1.7000000e+001  2.6000000e+001  0.0000000e+000
  1.7000000e+001  2.7000000e+001  0.0000000e+000
  1.7000000e+001  2.8000000e+001  0.0000000e+000
  1.7000000e+001  2.9000000e+001  0.0000000e+000
  1.7000000e+001  3.0000000e+001  0.0000000e+000
  1.7000000e+001  3.1000000e+001  0.0000000e+000
  1.7000000e+001  3.2000000e+001  0.0000000e+000
  1.7000000e+001  3.3000000e+001  0.0000000e+000
  1.7000000e+001  3.4000000e+001  0.0000000e+000
  1.7000000e+001  3.5000000e+001  0.0000000e+000
  1.7000000e+001  3.6000000e+001  0.0000000e+000
  1.7000000e+001  3.7000000e+001  0.0000000e+000
  1.7000000e+001  3.8000000e+001  0.0000000e+000
  1.7000000e+001  3.9000000e+001  0.0000000e+000
  1.7000000e+001  4.0000000e+001  0.0000000e+000
  1.8000000e+001  1.0000000e+000  1.0000000e+000
  1.8000000e+001  2.0000000e+000  9.0000000e-001
  1.8000000e+001  3.0000000e+000  1.0000000e+000
  1.8000000e+001  4.0000000e+000  7.0000000e-001
  1.8000000e+001  5.0000000e+000  5.0000000e-001
  1.8000000e+001  6.0000000e+000  1.0000000e-001
  1.8000000e+001  7.0000000e+000  1.0000000e-001
  1.8000000e+001  8.0000000e+000  4.0000000e-001
  1.8000000e+001  9.0000000e+000  0.0000000e+000
  1.8000000e+001  1.0000000e+001  0.0000000e+000
  1.8000000e+001  1.1000000e+001  0.0000000e+000
  1.8000000e+001  1.2000000e+001  0.0000000e+000
  1.8000000e+001  1.3000000e+001  0.0000000e+000
  1.8000000e+001  1.4000000e+001  0.0000000e+000
  1.8000000e+001  1.5000000e+001  0.0000000e+000
  1.8000000e+001  1.6000000e+001  0.0000000e+000
  1.8000000e+001  1.7000000e+001  0.0000000e+000
  1.8000000e+001  1.8000000e+001  0.0000000e+000
  1.8000000e+001  1.9000000e+001  0.0000000e+000
  1.8000000e+001  2.0000000e+001  0.0000000e+000
  1.8000000e+001  2.1000000e+001  0.0000000e+000
  1.8000000e+001  2.2000000e+001  0.0000000e+000
  1.8000000e+001  2.3000000e+001  0.0000000e+000
  1.8000000e+001  2.4000000e+001  0.0000000e+000
  1.8000000e+001  2.5000000e+001  0.0000000e+000
  1.8000000e+001  2.6000000e+001  0.0000000e+000
  1.8000000e+001  2.7000000e+001  0.0000000e+000
  1.8000000e+001  2.8000000e+001  0.0000000e+000
  1.8000000e+001  2.9000000e+001  0.0000000e+000
  1.8000000e+001  3.0000000e+001  0.0000000e+000
  1.8000000e+001  3.1000000e+001  0.0000000e+000
  1.8000000e+001  3.2000000e+001  0.0000000e+000
  1.8000000e+001  3.3000000e+001  0.0000000e+000
  1.8000000e+001  3.4000000e+001  0.0000000e+000
  1.8000000e+001  3.5000000e+001  0.0000000e+000
  1.8000000e+001  3.6000000e+001  0.0000000e+000
  1.8000000e+001  3.7000000e+001  0.0000000e+000
  1.8000000e+001  3.8000000e+001  0.0000000e+000
  1.8000000e+001  3.9000000e+001  0.0000000e+000
  1.8000000e+001  4.0000000e+001  0.0000000e+000
  1.9000000e+001  1.0000000e+000  1.0000000e+000
  1.9000000e+001  2.0000000e+000  1.0000000e+000
  1.9000000e+001  3.0000000e+000  6.0000000e-001
  1.9000000e+001  4.0000000e+000  1.0000000e+000
  1.9000000e+001  5.0000000e+000  6.0000000e-001
  1.9000000e+001  6.0000000e+000  3.0000000e-001
  1.9000000e+001  7.0000000e+000  0.0000000e+000
  1.9000000e+001  8.0000000e+000  1.0000000e-001
  1.9000000e+001  9.0000000e+000  0.0000000e+000
  1.9000000e+001  1.0000000e+001  0.0000000e+000
  1.9000000e+001  1.1000000e+001  0.0000000e+000
  1.9000000e+001  1.2000000e+001  0.0000000e+000
  1.9000000e+001  1.3000000e+001  0.0000000e+000
  1.9000000e+001  1.4000000e+001  0.0000000e+000
  1.9000000e+001  1.5000000e+001  0.0000000e+000
  1.9000000e+001  1.6000000e+001  0.0000000e+000
  1.9000000e+001  1.7000000e+001  0.0000000e+000
  1.9000000e+001  1.8000000e+001  0.0000000e+000
  1.9000000e+001  1.9000000e+001  0.0000000e+000
  1.9000000e+001  2.0000000e+001  0.0000000e+000
  1.9000000e+001  2.1000000e+001  0.0000000e+000
  1.9000000e+001  2.2000000e+001  0.0000000e+000
  1.9000000e+001  2.3000000e+001  0.0000000e+000
  1.9000000e+001  2.4000000e+001  0.0000000e+000
  1.9000000e+001  2.5000000e+001  0.0000000e+000
  1.9000000e+001  2.6000000e+001  0.0000000e+000
  1.9000000e+001  2.7000000e+001  0.0000000e+000
  1.9000000e+001  2.8000000e+001  0.0000000e+000
  1.9000000e+001  2.9000000e+001  0.0000000e+000
  1.9000000e+001  3.0000000e+001  0.0000000e+000
  1.9000000e+001  3.1000000e+001  0.0000000e+000
  1.9000000e+001  3.2000000e+001  0.0000000e+000
  1.9000000e+001  3.3000000e+001  0.0000000e+000
  1.9000000e+001  3.4000000e+001  0.0000000e+000
  1.9000000e+001  3.5000000e+001  0.0000000e+000
  1.9000000e+001  3.6000000e+001  0.0000000e+000
  1.9000000e+001  3.7000000e+001  0.0000000e+000
  1.9000000e+001  3.8000000e+001  0.0000000e+000
  1.9000000e+001  3.9000000e+001  0.0000000e+000
  1.9000000e+001  4.0000000e+001  0.0000000e+000
  2.0000000e+001  1.0000000e+000  1.0000000e+000
  2.0000000e+001  2.0000000e+000  6.0000000e-001
  2.0000000e+001  3.0000000e+000  7.0000000e-001
  2.0000000e+001  4.0000000e+000  3.0000000e-001
  2.0000000e+001  5.0000000e+000  1.0000000e-001
  2.0000000e+001  6.0000000e+000  1.0000000e-001
  2.0000000e+001  7.0000000e+000  1.0000000e-001
  2.0000000e+001  8.0000000e+000  0.0000000e+000
  2.0000000e+001  9.0000000e+000  0.0000000e+000
  2.0000000e+001  1.0000000e+001  0.0000000e+000
  2.0000000e+001  1.1000000e+001  0.0000000e+000
  2.0000000e+001  1.2000000e+001  0.0000000e+000
  2.0000000e+001  1.3000000e+001  0.0000000e+000
  2.0000000e+001  1.4000000e+001  0.0000000e+000
  2.0000000e+001  1.5000000e+001  0.0000000e+000
  2.0000000e+001  1.6000000e+001  0.0000000e+000
  2.0000000e+001  1.7000000e+001  0.0000000e+000
  2.0000000e+001  1.8000000e+001  0.0000000e+000
  2.0000000e+001  1.9000000e+001  0.0000000e+000
  2.0000000e+001  2.0000000e+001  0.0000000e+000
  2.0000000e+001  2.1000000e+001  0.0000000e+000
  2.0000000e+001  2.2000000e+001  0.0000000e+000
  2.0000000e+001  2.3000000e+001  0.0000000e+000
  2.0000000e+001  2.4000000e+001  0.0000000e+000
  2.0000000e+001  2.5000000e+001  0.0000000e+000
  2.0000000e+001  2.6000000e+001  0.0000000e+000
  2.0000000e+001  2.7000000e+001  0.0000000e+000
  2.0000000e+001  2.8000000e+001  0.0000000e+000
  2.0000000e+001  2.9000000e+001  0.0000000e+000
  2.0000000e+001  3.0000000e+001  0.0000000e+000
  2.0000000e+001  3.1000000e+001  0.0000000e+000
  2.0000000e+001  3.2000000e+001  0.0000000e+000
  2.0000000e+001  3.3000000e+001  0.0000000e+000
  2.0000000e+001  3.4000000e+001  0.0000000e+000
  2.0000000e+001  3.5000000e+001  0.0000000e+000
  2.0000000e+001  3.6000000e+001  0.0000000e+000
  2.0000000e+001  3.7000000e+001  0.0000000e+000
  2.0000000e+001  3.8000000e+001  0.0000000e+000
  2.0000000e+001  3.9000000e+001  0.0000000e+000
  2.0000000e+001  4.0000000e+001  0.0000000e+000
  2.1000000e+001  1.0000000e+000  8.0000000e-001
  2.1000000e+001  2.0000000e+000  4.0000000e-001
  2.1000000e+001  3.0000000e+000  5.0000000e-001
  2.1000000e+001  4.0000000e+000  0.0000000e+000
  2.1000000e+001  5.0000000e+000  0.0000000e+000
  2.1000000e+001  6.0000000e+000  0.0000000e+000
  2.1000000e+001  7.0000000e+000  0.0000000e+000
  2.1000000e+001  8.0000000e+000  0.0000000e+000
  2.1000000e+001  9.0000000e+000  0.0000000e+000
  2.1000000e+001  1.0000000e+001  0.0000000e+000
  2.1000000e+001  1.1000000e+001  0.0000000e+000
  2.1000000e+001  1.2000000e+001  0.0000000e+000
  2.1000000e+001  1.3000000e+001  0.0000000e+000
  2.1000000e+001  1.4000000e+001  0.0000000e+000
  2.1000000e+001  1.5000000e+001  0.0000000e+000
  2.1000000e+001  1.6000000e+001  0.0000000e+000
  2.1000000e+001  1.7000000e+001  0.0000000e+000
  2.1000000e+001  1.8000000e+001  0.0000000e+000
  2.1000000e+001  1.9000000e+001  0.0000000e+000
  2.1000000e+001  2.0000000e+001  0.0000000e+000
  2.1000000e+001  2.1000000e+001  0.0000000e+000
  2.1000000e+001  2.2000000e+001  0.0000000e+000
  2.1000000e+001  2.3000000e+001  0.0000000e+000
  2.1000000e+001  2.4000000e+001  0.0000000e+000
  2.1000000e+001  2.5000000e+001  0.0000000e+000
  2.1000000e+001  2.6000000e+001  0.0000000e+000
  2.1000000e+001  2.7000000e+001  0.0000000e+000
  2.1000000e+001  2.8000000e+001  0.0000000e+000
  2.1000000e+001  2.9000000e+001  0.0000000e+000
  2.1000000e+001  3.0000000e+001  0.0000000e+000
  2.1000000e+001  3.1000000e+001  0.0000000e+000
  2.1000000e+001  3.2000000e+001  0.0000000e+000
  2.1000000e+001  3.3000000e+001  0.0000000e+000
  2.1000000e+001  3.4000000e+001  0.0000000e+000
  2.1000000e+001  3.5000000e+001  0.0000000e+000
  2.1000000e+001  3.6000000e+001  0.0000000e+000
  2.1000000e+001  3.7000000e+001  0.0000000e+000
  2.1000000e+001  3.8000000e+001  0.0000000e+000
  2.1000000e+001  3.9000000e+001  0.0000000e+000
  2.1000000e+001  4.0000000e+001  0.0000000e+000
  2.2000000e+001  1.0000000e+000  5.0000000e-001
  2.2000000e+001  2.0000000e+000  6.0000000e-001
  2.2000000e+001  3.0000000e+000  3.0000000e-001
  2.2000000e+001  4.0000000e+000  0.0000000e+000
  2.2000000e+001  5.0000000e+000  0.0000000e+000
  2.2000000e+001  6.0000000e+000  0.0000000e+000
  2.2000000e+001  7.0000000e+000  0.0000000e+000
  2.2000000e+001  8.0000000e+000  0.0000000e+000
  2.2000000e+001  9.0000000e+000  0.0000000e+000
  2.2000000e+001  1.0000000e+001  0.0000000e+000
  2.2000000e+001  1.1000000e+001  0.0000000e+000
  2.2000000e+001  1.2000000e+001  0.0000000e+000
  2.2000000e+001  1.3000000e+001  0.0000000e+000
  2.2000000e+001  1.4000000e+001  0.0000000e+000
  2.2000000e+001  1.5000000e+001  0.0000000e+000
  2.2000000e+001  1.6000000e+001  0.0000000e+000
  2.2000000e+001  1.7000000e+001  0.0000000e+000
  2.2000000e+001  1.8000000e+001  0.0000000e+000
  2.2000000e+001  1.9000000e+001  0.0000000e+000
  2.2000000e+001  2.0000000e+001  0.0000000e+000
  2.2000000e+001  2.1000000e+001  0.0000000e+000
  2.2000000e+001  2.2000000e+001  0.0000000e+000
  2.2000000e+001  2.3000000e+001  0.0000000e+000
  2.2000000e+001  2.4000000e+001  0.0000000e+000
  2.2000000e+001  2.5000000e+001  0.0000000e+000
  2.2000000e+001  2.6000000e+001  0.0000000e+000
  2.2000000e+001  2.7000000e+001  0.0000000e+000
  2.2000000e+001  2.8000000e+001  0.0000000e+000
  2.2000000e+001  2.9000000e+001  0.0000000e+000
  2.2000000e+001  3.0000000e+001  0.0000000e+000
  2.2000000e+001  3.1000000e+001  0.0000000e+000
  2.2000000e+001  3.2000000e+001  0.0000000e+000
  2.2000000e+001  3.3000000e+001  0.0000000e+000
  2.2000000e+001  3.4000000e+001  0.0000000e+000
  2.2000000e+001  3.5000000e+001  0.0000000e+000
  2.2000000e+001  3.6000000e+001  0.0000000e+000
  2.2000000e+001  3.7000000e+001  0.0000000e+000
  2.2000000e+001  3.8000000e+001  0.0000000e+000
  2.2000000e+001  3.9000000e+001  0.0000000e+000
  2.2000000e+001  4.0000000e+001  0.0000000e+000
  2.3000000e+001  1.0000000e+000  6.0000000e-001
  2.3000000e+001  2.0000000e+000  1.0000000e-001
  2.3000000e+001  3.0000000e+000  0.0000000e+000
  2.3000000e+001  4.0000000e+000  0.0000000e+000
  2.3000000e+001  5.0000000e+000  0.0000000e+000
  2.3000000e+001  6.0000000e+000  0.0000000e+000
  2.3000000e+001  7.0000000e+000  0.0000000e+000
  2.3000000e+001  8.0000000e+000  0.0000000e+000
  2.3000000e+001  9.0000000e+000  0.0000000e+000
  2.3000000e+001  1.0000000e+001  0.0000000e+000
  2.3000000e+001  1.1000000e+001  0.0000000e+000
  2.3000000e+001  1.2000000e+001  0.0000000e+000
  2.3000000e+001  1.3000000e+001  0.0000000e+000
  2.3000000e+001  1.4000000e+001  0.0000000e+000
  2.3000000e+001  1.5000000e+001  0.0000000e+000
  2.3000000e+001  1.6000000e+001  0.0000000e+000
  2.3000000e+001  1.7000000e+001  0.0000000e+000
  2.3000000e+001  1.8000000e+001  0.0000000e+000
  2.3000000e+001  1.9000000e+001  0.0000000e+000
  2.3000000e+001  2.0000000e+001  0.0000000e+000
  2.3000000e+001  2.1000000e+001  0.0000000e+000
  2.3000000e+001  2.2000000e+001  0.0000000e+000
  2.3000000e+001  2.3000000e+001  0.0000000e+000
  2.3000000e+001  2.4000000e+001  0.0000000e+000
  2.3000000e+001  2.5000000e+001  0.0000000e+000
  2.3000000e+001  2.6000000e+001  0.0000000e+000
  2.3000000e+001  2.7000000e+001  0.0000000e+000
  2.3000000e+001  2.8000000e+001  0.0000000e+000
  2.3000000e+001  2.9000000e+001  0.0000000e+000
  2.3000000e+001  3.0000000e+001  0.0000000e+000
  2.3000000e+001  3.1000000e+001  0.0000000e+000
  2.3000000e+001  3.2000000e+001  0.0000000e+000
  2.3000000e+001  3.3000000e+001  0.0000000e+000
  2.3000000e+001  3.4000000e+001  0.0000000e+000
  2.3000000e+001  3.5000000e+001  0.0000000e+000
  2.3000000e+001  3.6000000e+001  0.0000000e+000
  2.3000000e+001  3.7000000e+001  0.0000000e+000
  2.3000000e+001  3.8000000e+001  0.0000000e+000
  2.3000000e+001  3.9000000e+001  0.0000000e+000
  2.3000000e+001  4.0000000e+001  0.0000000e+000
  2.4000000e+001  1.0000000e+000  0.0000000e+000
  2.4000000e+001  2.0000000e+000  0.0000000e+000
  2.4000000e+001  3.0000000e+000  0.0000000e+000
  2.4000000e+001  4.0000000e+000  0.0000000e+000
  2.4000000e+001  5.0000000e+000  0.0000000e+000
  2.4000000e+001  6.0000000e+000  0.0000000e+000
  2.4000000e+001  7.0000000e+000  0.0000000e+000
  2.4000000e+001  8.0000000e+000  0.0000000e+000
  2.4000000e+001  9.0000000e+000  0.0000000e+000
  2.4000000e+001  1.0000000e+001  0.0000000e+000
  2.4000000e+001  1.1000000e+001  0.0000000e+000
  2.4000000e+001  1.2000000e+001  0.0000000e+000
  2.4000000e+001  1.3000000e+001  0.0000000e+000
  2.4000000e+001  1.4000000e+001  0.0000000e+000
  2.4000000e+001  1.5000000e+001  0.0000000e+000
  2.4000000e+001  1.6000000e+001  0.0000000e+000
  2.4000000e+001  1.7000000e+001  0.0000000e+000
  2.4000000e+001  1.8000000e+001  0.0000000e+000
  2.4000000e+001  1.9000000e+001  0.0000000e+000
  2.4000000e+001  2.0000000e+001  0.0000000e+000
  2.4000000e+001  2.1000000e+001  0.0000000e+000
  2.4000000e+001  2.2000000e+001  0.0000000e+000
  2.4000000e+001  2.3000000e+001  0.0000000e+000
  2.4000000e+001  2.4000000e+001  0.0000000e+000
  2.4000000e+001  2.5000000e+001  0.0000000e+000
  2.4000000e+001  2.6000000e+001  0.0000000e+000
  2.4000000e+001  2.7000000e+001  0.0000000e+000
  2.4000000e+001  2.8000000e+001  0.0000000e+000
  2.4000000e+001  2.9000000e+001  0.0000000e+000
  2.4000000e+001  3.0000000e+001  0.0000000e+000
  2.4000000e+001  3.1000000e+001  0.0000000e+000
  2.4000000e+001  3.2000000e+001  0.0000000e+000
  2.4000000e+001  3.3000000e+001  0.0000000e+000
  2.4000000e+001  3.4000000e+001  0.0000000e+000
  2.4000000e+001  3.5000000e+001  0.0000000e+000
  2.4000000e+001  3.6000000e+001  0.0000000e+000
  2.4000000e+001  3.7000000e+001  0.0000000e+000
  2.4000000e+001  3.8000000e+001  0.0000000e+000
  2.4000000e+001  3.9000000e+001  0.0000000e+000
  2.4000000e+001  4.0000000e+001  0.0000000e+000
  2.5000000e+001  1.0000000e+000  0.0000000e+000
  2.5000000e+001  2.0000000e+000  0.0000000e+000
  2.5000000e+001  3.0000000e+000  0.0000000e+000
  2.5000000e+001  4.0000000e+000  0.0000000e+000
  2.5000000e+001  5.0000000e+000  0.0000000e+000
  2.5000000e+001  6.0000000e+000  0.0000000e+000
  2.5000000e+001  7.0000000e+000  0.0000000e+000
  2.5000000e+001  8.0000000e+000  0.0000000e+000
  2.5000000e+001  9.0000000e+000  0.0000000e+000
  2.5000000e+001  1.0000000e+001  0.0000000e+000
  2.5000000e+001  1.1000000e+001  0.0000000e+000
  2.5000000e+001  1.2000000e+001  0.0000000e+000
  2.5000000e+001  1.3000000e+001  0.0000000e+000
  2.5000000e+001  1.4000000e+001  0.0000000e+000
  2.5000000e+001  1.5000000e+001  0.0000000e+000
  2.5000000e+001  1.6000000e+001  0.0000000e+000
  2.5000000e+001  1.7000000e+001  0.0000000e+000
  2.5000000e+001  1.8000000e+001  0.0000000e+000
  2.5000000e+001  1.9000000e+001  0.0000000e+000
  2.5000000e+001  2.0000000e+001  0.0000000e+000
  2.5000000e+001  2.1000000e+001  0.0000000e+000
  2.5000000e+001  2.2000000e+001  0.0000000e+000
  2.5000000e+001  2.3000000e+001  0.0000000e+000
  2.5000000e+001  2.4000000e+001  0.0000000e+000
  2.5000000e+001  2.5000000e+001  0.0000000e+000
  2.5000000e+001  2.6000000e+001  0.0000000e+000
  2.5000000e+001  2.7000000e+001  0.0000000e+000
  2.5000000e+001  2.8000000e+001  0.0000000e+000
  2.5000000e+001  2.9000000e+001  0.0000000e+000
  2.5000000e+001  3.0000000e+001  0.0000000e+000
  2.5000000e+001  3.1000000e+001  0.0000000e+000
  2.5000000e+001  3.2000000e+001  0.0000000e+000
  2.5000000e+001  3.3000000e+001  0.0000000e+000
  2.5000000e+001  3.4000000e+001  0.0000000e+000
  2.5000000e+001  3.5000000e+001  0.0000000e+000
  2.5000000e+001  3.6000000e+001  0.0000000e+000
  2.5000000e+001  3.7000000e+001  0.0000000e+000
  2.5000000e+001  3.8000000e+001  0.0000000e+000
  2.5000000e+001  3.9000000e+001  0.0000000e+000
  2.5000000e+001  4.0000000e+001  0.0000000e+000


==> data_dual_poly.dat <==
  4.9440000e-001 -1.3119225e-003
  4.9440971e-001 -1.2801201e-003
  4.9441942e-001 -1.2447397e-003
  4.9442913e-001 -1.2059638e-003
  4.9443884e-001 -1.1639922e-003
  4.9444855e-001 -1.1190423e-003
  4.9445826e-001 -1.0713478e-003
  4.9446797e-001 -1.0211589e-003
  4.9447768e-001 -9.6874116e-004
  4.9448739e-001 -9.1437483e-004
  4.9449710e-001 -8.5835436e-004
  4.9450681e-001 -8.0098735e-004
  4.9451652e-001 -7.4259374e-004
  4.9452623e-001 -6.8350485e-004
  4.9453594e-001 -6.2406233e-004
  4.9454565e-001 -5.6461714e-004
  4.9455536e-001 -5.0552841e-004
  4.9456507e-001 -4.4716227e-004
  4.9457477e-001 -3.8989061e-004
  4.9458448e-001 -3.3408987e-004
  4.9459419e-001 -2.8013971e-004
  4.9460390e-001 -2.2842164e-004
  4.9461361e-001 -1.7931772e-004
  4.9462332e-001 -1.3320911e-004
  4.9463303e-001 -9.0474688e-005
  4.9464274e-001 -5.1489571e-005
  4.9465245e-001 -1.6623701e-005
  4.9466216e-001  1.3759637e-005
  4.9467187e-001  3.9305273e-005
  4.9468158e-001  5.9667617e-005
  4.9469129e-001  7.4512119e-005
  4.9470100e-001  8.3516714e-005
  4.9471071e-001  8.6373254e-005
  4.9472042e-001  8.2788915e-005
  4.9473013e-001  7.2487581e-005
  4.9473984e-001  5.5211191e-005
  4.9474955e-001  3.0721051e-005
  4.9475926e-001 -1.2008963e-006
  4.9476897e-001 -4.0750852e-005
  4.9477868e-001 -8.8101992e-005
  4.9478839e-001 -1.4340336e-004
  4.9479810e-001 -2.0677883e-004
  4.9480781e-001 -2.7832611e-004
  4.9481752e-001 -3.5811586e-004
  4.9482723e-001 -4.4619083e-004
  4.9483694e-001 -5.4256516e-004
  4.9484665e-001 -6.4722369e-004
  4.9485636e-001 -7.6012138e-004
  4.9486607e-001 -8.8118288e-004
  4.9487578e-001 -1.0103021e-003
  4.9488549e-001 -1.1473419e-003
  4.9489520e-001 -1.2921341e-003
  4.9490490e-001 -1.4444791e-003
  4.9491461e-001 -1.6041461e-003
  4.9492432e-001 -1.7708734e-003
  4.9493403e-001 -1.9443683e-003
  4.9494374e-001 -2.1243076e-003
  4.9495345e-001 -2.3103383e-003
  4.9496316e-001 -2.5020780e-003
  4.9497287e-001 -2.6991155e-003
  4.9498258e-001 -2.9010118e-003
  4.9499229e-001 -3.1073010e-003
  4.9500200e-001 -3.3174914e-003
  4.9501171e-001 -3.5310665e-003
  4.9502142e-001 -3.7474864e-003
  4.9503113e-001 -3.9661891e-003
  4.9504084e-001 -4.1865919e-003
  4.9505055e-001 -4.4080934e-003
  4.9506026e-001 -4.6300746e-003
  4.9506997e-001 -4.8519009e-003
  4.9507968e-001 -5.0729242e-003
  4.9508939e-001 -5.2924845e-003
  4.9509910e-001 -5.5099121e-003
  4.9510881e-001 -5.7245296e-003
  4.9511852e-001 -5.9356542e-003
  4.9512823e-001 -6.1425998e-003
  4.9513794e-001 -6.3446794e-003
  4.9514765e-001 -6.5412075e-003
  4.9515736e-001 -6.7315021e-003
  4.9516707e-001 -6.9148877e-003
  4.9517678e-001 -7.0906971e-003
  4.9518649e-001 -7.2582745e-003
  4.9519620e-001 -7.4169775e-003
  4.9520591e-001 -7.5661799e-003
  4.9521562e-001 -7.7052740e-003
  4.9522533e-001 -7.8336729e-003
  4.9523504e-001 -7.9508135e-003
  4.9524474e-001 -8.0561583e-003
  4.9525445e-001 -8.1491983e-003
  4.9526416e-001 -8.2294548e-003
  4.9527387e-001 -8.2964820e-003
  4.9528358e-001 -8.3498693e-003
  4.9529329e-001 -8.3892431e-003
  4.9530300e-001 -8.4142690e-003
  4.9531271e-001 -8.4246539e-003
  4.9532242e-001 -8.4201475e-003
  4.9533213e-001 -8.4005445e-003
  4.9534184e-001 -8.3656856e-003
  4.9535155e-001 -8.3154596e-003
  4.9536126e-001 -8.2498044e-003
  4.9537097e-001 -8.1687081e-003
  4.9538068e-001 -8.0722105e-003
  4.9539039e-001 -7.9604037e-003
  4.9540010e-001 -7.8334326e-003
  4.9540981e-001 -7.6914959e-003
  4.9541952e-001 -7.5348464e-003
  4.9542923e-001 -7.3637907e-003
  4.9543894e-001 -7.1786900e-003
  4.9544865e-001 -6.9799590e-003
  4.9545836e-001 -6.7680664e-003
  4.9546807e-001 -6.5435336e-003
  4.9547778e-001 -6.3069343e-003
  4.9548749e-001 -6.0588932e-003
  4.9549720e-001 -5.8000850e-003
  4.9550691e-001 -5.5312330e-003
  4.9551662e-001 -5.2531069e-003
  4.9552633e-001 -4.9665217e-003
  4.9553604e-001 -4.6723351e-003
  4.9554575e-001 -4.3714452e-003
  4.9555546e-001 -4.0647883e-003
  4.9556517e-001 -3.7533359e-003
  4.9557487e-001 -3.4380917e-003
  4.9558458e-001 -3.1200886e-003
  4.9559429e-001 -2.8003855e-003
  4.9560400e-001 -2.4800634e-003
  4.9561371e-001 -2.1602219e-003
  4.9562342e-001 -1.8419752e-003
  4.9563313e-001 -1.5264480e-003
  4.9564284e-001 -1.2147712e-003
  4.9565255e-001 -9.0807764e-004
  4.9566226e-001 -6.0749734e-004
  4.9567197e-001 -3.1415279e-004
  4.9568168e-001 -2.9154108e-005
  4.9569139e-001  2.4640592e-004
  4.9570110e-001  5.1145697e-004
  4.9571081e-001  7.6495638e-004
  4.9572052e-001  1.0058944e-003
  4.9573023e-001  1.2332998e-003
  4.9573994e-001  1.4462447e-003
  4.9574965e-001  1.6438507e-003
  4.9575936e-001  1.8252942e-003
  4.9576907e-001  1.9898116e-003
  4.9577878e-001  2.1367053e-003
  4.9578849e-001  2.2653490e-003
  4.9579820e-001  2.3751930e-003
  4.9580791e-001  2.4657701e-003
  4.9581762e-001  2.5367008e-003
  4.9582733e-001  2.5876983e-003
  4.9583704e-001  2.6185743e-003
  4.9584675e-001  2.6292438e-003
  4.9585646e-001  2.6197300e-003
  4.9586617e-001  2.5901696e-003
  4.9587588e-001  2.5408168e-003
  4.9588559e-001  2.4720487e-003
  4.9589530e-001  2.3843689e-003
  4.9590501e-001  2.2784121e-003
  4.9591471e-001  2.1549478e-003
  4.9592442e-001  2.0148839e-003
  4.9593413e-001  1.8592706e-003
  4.9594384e-001  1.6893029e-003
  4.9595355e-001  1.5063239e-003
  4.9596326e-001  1.3118273e-003
  4.9597297e-001  1.1074598e-003
  4.9598268e-001  8.9502256e-004
  4.9599239e-001  6.7647353e-004
  4.9600210e-001  4.5392816e-004
  4.9601181e-001  2.2966054e-004
  4.9602152e-001  6.1039090e-006
  4.9603123e-001 -2.1414919e-004
  4.9604094e-001 -4.2834713e-004
  4.9605065e-001 -6.3357983e-004
  4.9606036e-001 -8.2677979e-004
  4.9607007e-001 -1.0047235e-003
  4.9607978e-001 -1.1640333e-003
  4.9608949e-001 -1.3011796e-003
  4.9609920e-001 -1.4124838e-003
  4.9610891e-001 -1.4941211e-003
  4.9611862e-001 -1.5421243e-003
  4.9612833e-001 -1.5523874e-003
  4.9613804e-001 -1.5206707e-003
  4.9614775e-001 -1.4426049e-003
  4.9615746e-001 -1.3136968e-003
  4.9616717e-001 -1.1293349e-003
  4.9617688e-001 -8.8479531e-004
  4.9618659e-001 -5.7524851e-004
  4.9619630e-001 -1.9576613e-004
  4.9620601e-001  2.5867171e-004
  4.9621572e-001  7.9316872e-004
  4.9622543e-001  1.4129044e-003
  4.9623514e-001  2.1231255e-003
  4.9624484e-001  2.9291374e-003
  4.9625455e-001  3.8362948e-003
  4.9626426e-001  4.8499925e-003
  4.9627397e-001  5.9756553e-003
  4.9628368e-001  7.2187282e-003
  4.9629339e-001  8.5846662e-003
  4.9630310e-001  1.0078923e-002
  4.9631281e-001  1.1706942e-002
  4.9632252e-001  1.3474143e-002
  4.9633223e-001  1.5385910e-002
  4.9634194e-001  1.7447587e-002
  4.9635165e-001  1.9664455e-002
  4.9636136e-001  2.2041731e-002
  4.9637107e-001  2.4584550e-002
  4.9638078e-001  2.7297954e-002
  4.9639049e-001  3.0186882e-002
  4.9640020e-001  3.3256156e-002
  4.9640991e-001  3.6510472e-002
  4.9641962e-001  3.9954383e-002
  4.9642933e-001  4.3592293e-002
  4.9643904e-001  4.7428439e-002
  4.9644875e-001  5.1466885e-002
  4.9645846e-001  5.5711508e-002
  4.9646817e-001  6.0165985e-002
  4.9647788e-001  6.4833784e-002
  4.9648759e-001  6.9718153e-002
  4.9649730e-001  7.4822106e-002
  4.9650701e-001  8.0148418e-002
  4.9651672e-001  8.5699610e-002
  4.9652643e-001  9.1477942e-002
  4.9653614e-001  9.7485399e-002
  4.9654585e-001  1.0372369e-001
  4.9655556e-001  1.1019423e-001
  4.9656527e-001  1.1689814e-001
  4.9657497e-001  1.2383622e-001
  4.9658468e-001  1.3100899e-001
  4.9659439e-001  1.3841661e-001
  4.9660410e-001  1.4605895e-001
  4.9661381e-001  1.5393551e-001
  4.9662352e-001  1.6204548e-001
  4.9663323e-001  1.7038769e-001
  4.9664294e-001  1.7896065e-001
  4.9665265e-001  1.8776247e-001
  4.9666236e-001  1.9679097e-001
  4.9667207e-001  2.0604355e-001
  4.9668178e-001  2.1551731e-001
  4.9669149e-001  2.2520894e-001
  4.9670120e-001  2.3511482e-001
  4.9671091e-001  2.4523092e-001
  4.9672062e-001  2.5555290e-001
  4.9673033e-001  2.6607604e-001
  4.9674004e-001  2.7679528e-001
  4.9674975e-001  2.8770518e-001
  4.9675946e-001  2.9879998e-001
  4.9676917e-001  3.1007359e-001
  4.9677888e-001  3.2151956e-001
  4.9678859e-001  3.3313112e-001
  4.9679830e-001  3.4490116e-001
  4.9680801e-001  3.5682229e-001
  4.9681772e-001  3.6888677e-001
  4.9682743e-001  3.8108660e-001
  4.9683714e-001  3.9341347e-001
  4.9684685e-001  4.0585879e-001
  4.9685656e-001  4.1841370e-001
  4.9686627e-001  4.3106909e-001
  4.9687598e-001  4.4381561e-001
  4.9688569e-001  4.5664367e-001
  4.9689540e-001  4.6954345e-001
  4.9690511e-001  4.8250494e-001
  4.9691481e-001  4.9551794e-001
  4.9692452e-001  5.0857207e-001
  4.9693423e-001  5.2165678e-001
  4.9694394e-001  5.3476138e-001
  4.9695365e-001  5.4787506e-001
  4.9696336e-001  5.6098688e-001
  4.9697307e-001  5.7408583e-001
  4.9698278e-001  5.8716079e-001
  4.9699249e-001  6.0020060e-001
  4.9700220e-001  6.1319405e-001
  4.9701191e-001  6.2612991e-001
  4.9702162e-001  6.3899694e-001
  4.9703133e-001  6.5178392e-001
  4.9704104e-001  6.6447964e-001
  4.9705075e-001  6.7707297e-001
  4.9706046e-001  6.8955281e-001
  4.9707017e-001  7.0190818e-001
  4.9707988e-001  7.1412819e-001
  4.9708959e-001  7.2620209e-001
  4.9709930e-001  7.3811925e-001
  4.9710901e-001  7.4986921e-001
  4.9711872e-001  7.6144171e-001
  4.9712843e-001  7.7282667e-001
  4.9713814e-001  7.8401421e-001
  4.9714785e-001  7.9499473e-001
  4.9715756e-001  8.0575884e-001
  4.9716727e-001  8.1629745e-001
  4.9717698e-001  8.2660172e-001
  4.9718669e-001  8.3666314e-001
  4.9719640e-001  8.4647351e-001
  4.9720611e-001  8.5602496e-001
  4.9721582e-001  8.6530998e-001
  4.9722553e-001  8.7432140e-001
  4.9723524e-001  8.8305244e-001
  4.9724494e-001  8.9149671e-001
  4.9725465e-001  8.9964821e-001
  4.9726436e-001  9.0750136e-001
  4.9727407e-001  9.1505100e-001
  4.9728378e-001  9.2229242e-001
  4.9729349e-001  9.2922133e-001
  4.9730320e-001  9.3583391e-001
  4.9731291e-001  9.4212678e-001
  4.9732262e-001  9.4809705e-001
  4.9733233e-001  9.5374230e-001
  4.9734204e-001  9.5906057e-001
  4.9735175e-001  9.6405040e-001
  4.9736146e-001  9.6871082e-001
  4.9737117e-001  9.7304134e-001
  4.9738088e-001  9.7704197e-001
  4.9739059e-001  9.8071321e-001
  4.9740030e-001  9.8405606e-001
  4.9741001e-001  9.8707199e-001
  4.9741972e-001  9.8976299e-001
  4.9742943e-001  9.9213153e-001
  4.9743914e-001  9.9418055e-001
  4.9744885e-001  9.9591348e-001
  4.9745856e-001  9.9733423e-001
  4.9746827e-001  9.9844718e-001
  4.9747798e-001  9.9925715e-001
  4.9748769e-001  9.9976944e-001
  4.9749740e-001  9.9998977e-001
  4.9750000e-001  1.0000000e+000
  4.9750711e-001  9.9992433e-001
  4.9751682e-001  9.9957968e-001
  4.9752653e-001  9.9896285e-001
  4.9753624e-001  9.9808123e-001
  4.9754595e-001  9.9694260e-001
  4.9755566e-001  9.9555515e-001
  4.9756537e-001  9.9392737e-001
  4.9757508e-001  9.9206815e-001
  4.9758478e-001  9.8998666e-001
  4.9759449e-001  9.8769242e-001
  4.9760420e-001  9.8519521e-001
  4.9761391e-001  9.8250512e-001
  4.9762362e-001  9.7963246e-001
  4.9763333e-001  9.7658780e-001
  4.9764304e-001  9.7338194e-001
  4.9765275e-001  9.7002585e-001
  4.9766246e-001  9.6653069e-001
  4.9767217e-001  9.6290779e-001
  4.9768188e-001  9.5916860e-001
  4.9769159e-001  9.5532471e-001
  4.9770130e-001  9.5138777e-001
  4.9771101e-001  9.4736952e-001
  4.9772072e-001  9.4328177e-001
  4.9773043e-001  9.3913632e-001
  4.9774014e-001  9.3494501e-001
  4.9774985e-001  9.3071964e-001
  4.9775956e-001  9.2647199e-001
  4.9776927e-001  9.2221377e-001
  4.9777898e-001  9.1795660e-001
  4.9778869e-001  9.1371201e-001
  4.9779840e-001  9.0949140e-001
  4.9780811e-001  9.0530603e-001
  4.9781782e-001  9.0116696e-001
  4.9782753e-001  8.9708511e-001
  4.9783724e-001  8.9307113e-001
  4.9784695e-001  8.8913549e-001
  4.9785666e-001  8.8528839e-001
  4.9786637e-001  8.8153974e-001
  4.9787608e-001  8.7789919e-001
  4.9788579e-001  8.7437607e-001
  4.9789550e-001  8.7097937e-001
  4.9790521e-001  8.6771777e-001
  4.9791491e-001  8.6459954e-001
  4.9792462e-001  8.6163262e-001
  4.9793433e-001  8.5882454e-001
  4.9794404e-001  8.5618242e-001
  4.9795375e-001  8.5371295e-001
  4.9796346e-001  8.5142241e-001
  4.9797317e-001  8.4931662e-001
  4.9798288e-001  8.4740094e-001
  4.9799259e-001  8.4568026e-001
  4.9800230e-001  8.4415900e-001
  4.9801201e-001  8.4284109e-001
  4.9802172e-001  8.4172996e-001
  4.9803143e-001  8.4082853e-001
  4.9804114e-001  8.4013922e-001
  4.9805085e-001  8.3966393e-001
  4.9806056e-001  8.3940406e-001
  4.9807027e-001  8.3936045e-001
  4.9807998e-001  8.3953344e-001
  4.9808969e-001  8.3992284e-001
  4.9809940e-001  8.4052793e-001
  4.9810911e-001  8.4134745e-001
  4.9811882e-001  8.4237963e-001
  4.9812853e-001  8.4362217e-001
  4.9813824e-001  8.4507224e-001
  4.9814795e-001  8.4672650e-001
  4.9815766e-001  8.4858110e-001
  4.9816737e-001  8.5063167e-001
  4.9817708e-001  8.5287337e-001
  4.9818679e-001  8.5530083e-001
  4.9819650e-001  8.5790821e-001
  4.9820621e-001  8.6068920e-001
  4.9821592e-001  8.6363704e-001
  4.9822563e-001  8.6674447e-001
  4.9823534e-001  8.7000384e-001
  4.9824505e-001  8.7340704e-001
  4.9825475e-001  8.7694556e-001
  4.9826446e-001  8.8061047e-001
  4.9827417e-001  8.8439246e-001
  4.9828388e-001  8.8828185e-001
  4.9829359e-001  8.9226862e-001
  4.9830330e-001  8.9634238e-001
  4.9831301e-001  9.0049244e-001
  4.9832272e-001  9.0470778e-001
  4.9833243e-001  9.0897713e-001
  4.9834214e-001  9.1328892e-001
  4.9835185e-001  9.1763135e-001
  4.9836156e-001  9.2199237e-001
  4.9837127e-001  9.2635975e-001
  4.9838098e-001  9.3072103e-001
  4.9839069e-001  9.3506363e-001
  4.9840040e-001  9.3937476e-001
  4.9841011e-001  9.4364157e-001
  4.9841982e-001  9.4785104e-001
  4.9842953e-001  9.5199010e-001
  4.9843924e-001  9.5604562e-001
  4.9844895e-001  9.6000439e-001
  4.9845866e-001  9.6385322e-001
  4.9846837e-001  9.6757888e-001
  4.9847808e-001  9.7116820e-001
  4.9848779e-001  9.7460801e-001
  4.9849750e-001  9.7788523e-001
  4.9850721e-001  9.8098685e-001
  4.9851692e-001  9.8389998e-001
  4.9852663e-001  9.8661182e-001
  4.9853634e-001  9.8910976e-001
  4.9854605e-001  9.9138130e-001
  4.9855576e-001  9.9341417e-001
  4.9856547e-001  9.9519628e-001
  4.9857518e-001  9.9671576e-001
  4.9858488e-001  9.9796097e-001
  4.9859459e-001  9.9892056e-001
  4.9860430e-001  9.9958343e-001
  4.9861000e-001  9.9982983e-001
  4.9861002e-001  9.9983051e-001
  4.9861004e-001  9.9983118e-001
  4.9861006e-001  9.9983186e-001
  4.9861008e-001  9.9983253e-001
  4.9861010e-001  9.9983320e-001
  4.9861012e-001  9.9983387e-001
  4.9861014e-001  9.9983454e-001
  4.9861016e-001  9.9983521e-001
  4.9861018e-001  9.9983588e-001
  4.9861020e-001  9.9983654e-001
  4.9861022e-001  9.9983720e-001
  4.9861024e-001  9.9983787e-001
  4.9861026e-001  9.9983853e-001
  4.9861028e-001  9.9983919e-001
  4.9861030e-001  9.9983985e-001
  4.9861032e-001  9.9984050e-001
  4.9861034e-001  9.9984116e-001
  4.9861036e-001  9.9984181e-001
  4.9861038e-001  9.9984246e-001
  4.9861040e-001  9.9984312e-001
  4.9861042e-001  9.9984377e-001
  4.9861044e-001  9.9984442e-001
  4.9861046e-001  9.9984506e-001
  4.9861048e-001  9.9984571e-001
  4.9861050e-001  9.9984635e-001
  4.9861052e-001  9.9984700e-001
  4.9861054e-001  9.9984764e-001
  4.9861056e-001  9.9984828e-001
  4.9861058e-001  9.9984892e-001
  4.9861060e-001  9.9984956e-001
  4.9861062e-001  9.9985020e-001
  4.9861064e-001  9.9985083e-001
  4.9861066e-001  9.9985147e-001
  4.9861068e-001  9.9985210e-001
  4.9861070e-001  9.9985273e-001
  4.9861072e-001  9.9985336e-001
  4.9861074e-001  9.9985399e-001
  4.9861076e-001  9.9985462e-001
  4.9861078e-001  9.9985524e-001
  4.9861080e-001  9.9985587e-001
  4.9861082e-001  9.9985649e-001
  4.9861084e-001  9.9985711e-001
  4.9861086e-001  9.9985773e-001
  4.9861088e-001  9.9985835e-001
  4.9861090e-001  9.9985897e-001
  4.9861092e-001  9.9985959e-001
  4.9861094e-001  9.9986020e-001
  4.9861096e-001  9.9986082e-001
  4.9861098e-001  9.9986143e-001
  4.9861100e-001  9.9986204e-001
  4.9861102e-001  9.9986265e-001
  4.9861104e-001  9.9986326e-001
  4.9861106e-001  9.9986387e-001
  4.9861108e-001  9.9986447e-001
  4.9861110e-001  9.9986508e-001
  4.9861112e-001  9.9986568e-001
  4.9861114e-001  9.9986628e-001
  4.9861116e-001  9.9986689e-001
  4.9861118e-001  9.9986748e-001
  4.9861120e-001  9.9986808e-001
  4.9861122e-001  9.9986868e-001
  4.9861124e-001  9.9986928e-001
  4.9861126e-001  9.9986987e-001
  4.9861128e-001  9.9987046e-001
  4.9861130e-001  9.9987105e-001
  4.9861132e-001  9.9987164e-001
  4.9861134e-001  9.9987223e-001
  4.9861136e-001  9.9987282e-001
  4.9861138e-001  9.9987341e-001
  4.9861140e-001  9.9987399e-001
  4.9861142e-001  9.9987457e-001
  4.9861144e-001  9.9987516e-001
  4.9861146e-001  9.9987574e-001
  4.9861148e-001  9.9987632e-001
  4.9861150e-001  9.9987689e-001
  4.9861152e-001  9.9987747e-001
  4.9861154e-001  9.9987805e-001
  4.9861156e-001  9.9987862e-001
  4.9861158e-001  9.9987919e-001
  4.9861160e-001  9.9987976e-001
  4.9861162e-001  9.9988033e-001
  4.9861164e-001  9.9988090e-001
  4.9861166e-001  9.9988147e-001
  4.9861168e-001  9.9988203e-001
  4.9861170e-001  9.9988260e-001
  4.9861172e-001  9.9988316e-001
  4.9861174e-001  9.9988372e-001
  4.9861176e-001  9.9988428e-001
  4.9861178e-001  9.9988484e-001
  4.9861180e-001  9.9988540e-001
  4.9861182e-001  9.9988596e-001
  4.9861184e-001  9.9988651e-001
  4.9861186e-001  9.9988707e-001
  4.9861188e-001  9.9988762e-001
  4.9861190e-001  9.9988817e-001
  4.9861192e-001  9.9988872e-001
  4.9861194e-001  9.9988927e-001
  4.9861196e-001  9.9988982e-001
  4.9861198e-001  9.9989036e-001
  4.9861200e-001  9.9989091e-001
  4.9861202e-001  9.9989145e-001
  4.9861204e-001  9.9989199e-001
  4.9861206e-001  9.9989253e-001
  4.9861208e-001  9.9989307e-001
  4.9861210e-001  9.9989361e-001
  4.9861212e-001  9.9989414e-001
  4.9861214e-001  9.9989468e-001
  4.9861216e-001  9.9989521e-001
  4.9861218e-001  9.9989575e-001
  4.9861220e-001  9.9989628e-001
  4.9861222e-001  9.9989681e-001
  4.9861224e-001  9.9989733e-001
  4.9861226e-001  9.9989786e-001
  4.9861228e-001  9.9989839e-001
  4.9861230e-001  9.9989891e-001
  4.9861232e-001  9.9989943e-001
  4.9861234e-001  9.9989996e-001
  4.9861236e-001  9.9990048e-001
  4.9861238e-001  9.9990100e-001
  4.9861240e-001  9.9990151e-001
  4.9861242e-001  9.9990203e-001
  4.9861244e-001  9.9990254e-001
  4.9861246e-001  9.9990306e-001
  4.9861248e-001  9.9990357e-001
  4.9861250e-001  9.9990408e-001
  4.9861252e-001  9.9990459e-001
  4.9861254e-001  9.9990510e-001
  4.9861256e-001  9.9990560e-001
  4.9861258e-001  9.9990611e-001
  4.9861260e-001  9.9990661e-001
  4.9861262e-001  9.9990712e-001
  4.9861264e-001  9.9990762e-001
  4.9861266e-001  9.9990812e-001
  4.9861268e-001  9.9990862e-001
  4.9861270e-001  9.9990911e-001
  4.9861272e-001  9.9990961e-001
  4.9861274e-001  9.9991011e-001
  4.9861276e-001  9.9991060e-001
  4.9861278e-001  9.9991109e-001
  4.9861280e-001  9.9991158e-001
  4.9861282e-001  9.9991207e-001
  4.9861284e-001  9.9991256e-001
  4.9861286e-001  9.9991305e-001
  4.9861288e-001  9.9991353e-001
  4.9861290e-001  9.9991401e-001
  4.9861292e-001  9.9991450e-001
  4.9861294e-001  9.9991498e-001
  4.9861296e-001  9.9991546e-001
  4.9861298e-001  9.9991594e-001
  4.9861300e-001  9.9991641e-001
  4.9861302e-001  9.9991689e-001
  4.9861304e-001  9.9991736e-001
  4.9861306e-001  9.9991784e-001
  4.9861308e-001  9.9991831e-001
  4.9861310e-001  9.9991878e-001
  4.9861312e-001  9.9991925e-001
  4.9861314e-001  9.9991972e-001
  4.9861316e-001  9.9992018e-001
  4.9861318e-001  9.9992065e-001
  4.9861320e-001  9.9992111e-001
  4.9861322e-001  9.9992157e-001
  4.9861324e-001  9.9992203e-001
  4.9861326e-001  9.9992249e-001
  4.9861328e-001  9.9992295e-001
  4.9861330e-001  9.9992341e-001
  4.9861332e-001  9.9992386e-001
  4.9861334e-001  9.9992432e-001
  4.9861336e-001  9.9992477e-001
  4.9861338e-001  9.9992522e-001
  4.9861340e-001  9.9992567e-001
  4.9861342e-001  9.9992612e-001
  4.9861344e-001  9.9992657e-001
  4.9861346e-001  9.9992702e-001
  4.9861348e-001  9.9992746e-001
  4.9861350e-001  9.9992790e-001
  4.9861352e-001  9.9992835e-001
  4.9861354e-001  9.9992879e-001
  4.9861356e-001  9.9992923e-001
  4.9861358e-001  9.9992966e-001
  4.9861360e-001  9.9993010e-001
  4.9861362e-001  9.9993054e-001
  4.9861364e-001  9.9993097e-001
  4.9861366e-001  9.9993140e-001
  4.9861368e-001  9.9993183e-001
  4.9861370e-001  9.9993226e-001
  4.9861372e-001  9.9993269e-001
  4.9861374e-001  9.9993312e-001
  4.9861376e-001  9.9993355e-001
  4.9861378e-001  9.9993397e-001
  4.9861380e-001  9.9993439e-001
  4.9861382e-001  9.9993482e-001
  4.9861384e-001  9.9993524e-001
  4.9861386e-001  9.9993566e-001
  4.9861388e-001  9.9993607e-001
  4.9861390e-001  9.9993649e-001
  4.9861392e-001  9.9993690e-001
  4.9861394e-001  9.9993732e-001
  4.9861396e-001  9.9993773e-001
  4.9861398e-001  9.9993814e-001
  4.9861400e-001  9.9993855e-001
  4.9861401e-001  9.9993876e-001
  4.9861402e-001  9.9993896e-001
  4.9861404e-001  9.9993937e-001
  4.9861406e-001  9.9993977e-001
  4.9861408e-001  9.9994018e-001
  4.9861410e-001  9.9994058e-001
  4.9861412e-001  9.9994098e-001
  4.9861414e-001  9.9994138e-001
  4.9861416e-001  9.9994178e-001
  4.9861418e-001  9.9994218e-001
  4.9861420e-001  9.9994257e-001
  4.9861422e-001  9.9994297e-001
  4.9861424e-001  9.9994336e-001
  4.9861426e-001  9.9994375e-001
  4.9861428e-001  9.9994415e-001
  4.9861430e-001  9.9994453e-001
  4.9861432e-001  9.9994492e-001
  4.9861434e-001  9.9994531e-001
  4.9861436e-001  9.9994569e-001
  4.9861438e-001  9.9994608e-001
  4.9861440e-001  9.9994646e-001
  4.9861442e-001  9.9994684e-001
  4.9861444e-001  9.9994722e-001
  4.9861446e-001  9.9994760e-001
  4.9861448e-001  9.9994798e-001
  4.9861450e-001  9.9994835e-001
  4.9861452e-001  9.9994873e-001
  4.9861454e-001  9.9994910e-001
  4.9861456e-001  9.9994947e-001
  4.9861458e-001  9.9994984e-001
  4.9861460e-001  9.9995021e-001
  4.9861462e-001  9.9995058e-001
  4.9861464e-001  9.9995095e-001
  4.9861466e-001  9.9995131e-001
  4.9861468e-001  9.9995168e-001
  4.9861470e-001  9.9995204e-001
  4.9861472e-001  9.9995240e-001
  4.9861474e-001  9.9995276e-001
  4.9861476e-001  9.9995312e-001
  4.9861478e-001  9.9995347e-001
  4.9861480e-001  9.9995383e-001
  4.9861482e-001  9.9995418e-001
  4.9861484e-001  9.9995454e-001
  4.9861486e-001  9.9995489e-001
  4.9861488e-001  9.9995524e-001
  4.9861490e-001  9.9995559e-001
  4.9861492e-001  9.9995593e-001
  4.9861494e-001  9.9995628e-001
  4.9861496e-001  9.9995662e-001
  4.9861498e-001  9.9995697e-001
  4.9861501e-001  9.9995731e-001
  4.9861503e-001  9.9995765e-001
  4.9861505e-001  9.9995799e-001
  4.9861507e-001  9.9995833e-001
  4.9861509e-001  9.9995866e-001
  4.9861511e-001  9.9995900e-001
  4.9861513e-001  9.9995933e-001
  4.9861515e-001  9.9995967e-001
  4.9861517e-001  9.9996000e-001
  4.9861519e-001  9.9996033e-001
  4.9861521e-001  9.9996065e-001
  4.9861523e-001  9.9996098e-001
  4.9861525e-001  9.9996131e-001
  4.9861527e-001  9.9996163e-001
  4.9861529e-001  9.9996195e-001
  4.9861531e-001  9.9996228e-001
  4.9861533e-001  9.9996260e-001
  4.9861535e-001  9.9996292e-001
  4.9861537e-001  9.9996323e-001
  4.9861539e-001  9.9996355e-001
  4.9861541e-001  9.9996386e-001
  4.9861543e-001  9.9996418e-001
  4.9861545e-001  9.9996449e-001
  4.9861547e-001  9.9996480e-001
  4.9861549e-001  9.9996511e-001
  4.9861551e-001  9.9996542e-001
  4.9861553e-001  9.9996572e-001
  4.9861555e-001  9.9996603e-001
  4.9861557e-001  9.9996633e-001
  4.9861559e-001  9.9996664e-001
  4.9861561e-001  9.9996694e-001
  4.9861563e-001  9.9996724e-001
  4.9861565e-001  9.9996754e-001
  4.9861567e-001  9.9996783e-001
  4.9861569e-001  9.9996813e-001
  4.9861571e-001  9.9996842e-001
  4.9861573e-001  9.9996872e-001
  4.9861575e-001  9.9996901e-001
  4.9861577e-001  9.9996930e-001
  4.9861579e-001  9.9996959e-001
  4.9861581e-001  9.9996987e-001
  4.9861583e-001  9.9997016e-001
  4.9861585e-001  9.9997045e-001
  4.9861587e-001  9.9997073e-001
  4.9861589e-001  9.9997101e-001
  4.9861591e-001  9.9997129e-001
  4.9861593e-001  9.9997157e-001
  4.9861595e-001  9.9997185e-001
  4.9861597e-001  9.9997213e-001
  4.9861599e-001  9.9997240e-001
  4.9861601e-001  9.9997268e-001
  4.9861603e-001  9.9997295e-001
  4.9861605e-001  9.9997322e-001
  4.9861607e-001  9.9997349e-001
  4.9861609e-001  9.9997376e-001
  4.9861611e-001  9.9997403e-001
  4.9861613e-001  9.9997429e-001
  4.9861615e-001  9.9997456e-001
  4.9861617e-001  9.9997482e-001
  4.9861619e-001  9.9997508e-001
  4.9861621e-001  9.9997534e-001
  4.9861623e-001  9.9997560e-001
  4.9861625e-001  9.9997586e-001
  4.9861627e-001  9.9997611e-001
  4.9861629e-001  9.9997637e-001
  4.9861631e-001  9.9997662e-001
  4.9861633e-001  9.9997687e-001
  4.9861635e-001  9.9997713e-001
  4.9861637e-001  9.9997738e-001
  4.9861639e-001  9.9997762e-001
  4.9861641e-001  9.9997787e-001
  4.9861643e-001  9.9997812e-001
  4.9861645e-001  9.9997836e-001
  4.9861647e-001  9.9997860e-001
  4.9861649e-001  9.9997884e-001
  4.9861651e-001  9.9997908e-001
  4.9861653e-001  9.9997932e-001
  4.9861655e-001  9.9997956e-001
  4.9861657e-001  9.9997980e-001
  4.9861659e-001  9.9998003e-001
  4.9861661e-001  9.9998026e-001
  4.9861663e-001  9.9998049e-001
  4.9861665e-001  9.9998073e-001
  4.9861667e-001  9.9998095e-001
  4.9861669e-001  9.9998118e-001
  4.9861671e-001  9.9998141e-001
  4.9861673e-001  9.9998163e-001
  4.9861675e-001  9.9998186e-001
  4.9861677e-001  9.9998208e-001
  4.9861679e-001  9.9998230e-001
  4.9861681e-001  9.9998252e-001
  4.9861683e-001  9.9998274e-001
  4.9861685e-001  9.9998295e-001
  4.9861687e-001  9.9998317e-001
  4.9861689e-001  9.9998338e-001
  4.9861691e-001  9.9998360e-001
  4.9861693e-001  9.9998381e-001
  4.9861695e-001  9.9998402e-001
  4.9861697e-001  9.9998423e-001
  4.9861699e-001  9.9998443e-001
  4.9861701e-001  9.9998464e-001
  4.9861703e-001  9.9998484e-001
  4.9861705e-001  9.9998505e-001
  4.9861707e-001  9.9998525e-001
  4.9861709e-001  9.9998545e-001
  4.9861711e-001  9.9998565e-001
  4.9861713e-001  9.9998585e-001
  4.9861715e-001  9.9998604e-001
  4.9861717e-001  9.9998624e-001
  4.9861719e-001  9.9998643e-001
  4.9861721e-001  9.9998662e-001
  4.9861723e-001  9.9998681e-001
  4.9861725e-001  9.9998700e-001
  4.9861727e-001  9.9998719e-001
  4.9861729e-001  9.9998738e-001
  4.9861731e-001  9.9998756e-001
  4.9861733e-001  9.9998775e-001
  4.9861735e-001  9.9998793e-001
  4.9861737e-001  9.9998811e-001
  4.9861739e-001  9.9998829e-001
  4.9861741e-001  9.9998847e-001
  4.9861743e-001  9.9998865e-001
  4.9861745e-001  9.9998882e-001
  4.9861747e-001  9.9998900e-001
  4.9861749e-001  9.9998917e-001
  4.9861751e-001  9.9998934e-001
  4.9861753e-001  9.9998951e-001
  4.9861755e-001  9.9998968e-001
  4.9861757e-001  9.9998985e-001
  4.9861759e-001  9.9999001e-001
  4.9861761e-001  9.9999018e-001
  4.9861763e-001  9.9999034e-001
  4.9861765e-001  9.9999050e-001
  4.9861767e-001  9.9999067e-001
  4.9861769e-001  9.9999082e-001
  4.9861771e-001  9.9999098e-001
  4.9861773e-001  9.9999114e-001
  4.9861775e-001  9.9999129e-001
  4.9861777e-001  9.9999145e-001
  4.9861779e-001  9.9999160e-001
  4.9861781e-001  9.9999175e-001
  4.9861783e-001  9.9999190e-001
  4.9861785e-001  9.9999205e-001
  4.9861787e-001  9.9999220e-001
  4.9861789e-001  9.9999234e-001
  4.9861791e-001  9.9999249e-001
  4.9861793e-001  9.9999263e-001
  4.9861795e-001  9.9999277e-001
  4.9861797e-001  9.9999291e-001
  4.9861799e-001  9.9999305e-001
  4.9861801e-001  9.9999319e-001
  4.9861803e-001  9.9999332e-001
  4.9861805e-001  9.9999346e-001
  4.9861807e-001  9.9999359e-001
  4.9861809e-001  9.9999372e-001
  4.9861811e-001  9.9999386e-001
  4.9861813e-001  9.9999398e-001
  4.9861815e-001  9.9999411e-001
  4.9861817e-001  9.9999424e-001
  4.9861819e-001  9.9999436e-001
  4.9861821e-001  9.9999449e-001
  4.9861823e-001  9.9999461e-001
  4.9861825e-001  9.9999473e-001
  4.9861827e-001  9.9999485e-001
  4.9861829e-001  9.9999497e-001
  4.9861831e-001  9.9999509e-001
  4.9861833e-001  9.9999520e-001
  4.9861835e-001  9.9999532e-001
  4.9861837e-001  9.9999543e-001
  4.9861839e-001  9.9999554e-001
  4.9861841e-001  9.9999565e-001
  4.9861843e-001  9.9999576e-001
  4.9861845e-001  9.9999587e-001
  4.9861847e-001  9.9999597e-001
  4.9861849e-001  9.9999608e-001
  4.9861851e-001  9.9999618e-001
  4.9861853e-001  9.9999628e-001
  4.9861855e-001  9.9999638e-001
  4.9861857e-001  9.9999648e-001
  4.9861859e-001  9.9999658e-001
  4.9861861e-001  9.9999667e-001
  4.9861863e-001  9.9999677e-001
  4.9861865e-001  9.9999686e-001
  4.9861867e-001  9.9999696e-001
  4.9861869e-001  9.9999705e-001
  4.9861871e-001  9.9999714e-001
  4.9861873e-001  9.9999722e-001
  4.9861875e-001  9.9999731e-001
  4.9861877e-001  9.9999740e-001
  4.9861879e-001  9.9999748e-001
  4.9861881e-001  9.9999756e-001
  4.9861883e-001  9.9999764e-001
  4.9861885e-001  9.9999772e-001
  4.9861887e-001  9.9999780e-001
  4.9861889e-001  9.9999788e-001
  4.9861891e-001  9.9999795e-001
  4.9861893e-001  9.9999803e-001
  4.9861895e-001  9.9999810e-001
  4.9861897e-001  9.9999817e-001
  4.9861899e-001  9.9999824e-001
  4.9861901e-001  9.9999831e-001
  4.9861903e-001  9.9999838e-001
  4.9861905e-001  9.9999845e-001
  4.9861907e-001  9.9999851e-001
  4.9861909e-001  9.9999857e-001
  4.9861911e-001  9.9999864e-001
  4.9861913e-001  9.9999870e-001
  4.9861915e-001  9.9999876e-001
  4.9861917e-001  9.9999881e-001
  4.9861919e-001  9.9999887e-001
  4.9861921e-001  9.9999893e-001
  4.9861923e-001  9.9999898e-001
  4.9861925e-001  9.9999903e-001
  4.9861927e-001  9.9999908e-001
  4.9861929e-001  9.9999913e-001
  4.9861931e-001  9.9999918e-001
  4.9861933e-001  9.9999923e-001
  4.9861935e-001  9.9999927e-001
  4.9861937e-001  9.9999932e-001
  4.9861939e-001  9.9999936e-001
  4.9861941e-001  9.9999940e-001
  4.9861943e-001  9.9999944e-001
  4.9861945e-001  9.9999948e-001
  4.9861947e-001  9.9999952e-001
  4.9861949e-001  9.9999955e-001
  4.9861951e-001  9.9999959e-001
  4.9861953e-001  9.9999962e-001
  4.9861955e-001  9.9999965e-001
  4.9861957e-001  9.9999968e-001
  4.9861959e-001  9.9999971e-001
  4.9861961e-001  9.9999974e-001
  4.9861963e-001  9.9999976e-001
  4.9861965e-001  9.9999979e-001
  4.9861967e-001  9.9999981e-001
  4.9861969e-001  9.9999983e-001
  4.9861971e-001  9.9999986e-001
  4.9861973e-001  9.9999987e-001
  4.9861975e-001  9.9999989e-001
  4.9861977e-001  9.9999991e-001
  4.9861979e-001  9.9999992e-001
  4.9861981e-001  9.9999994e-001
  4.9861983e-001  9.9999995e-001
  4.9861985e-001  9.9999996e-001
  4.9861987e-001  9.9999997e-001
  4.9861989e-001  9.9999998e-001
  4.9861991e-001  9.9999999e-001
  4.9861993e-001  9.9999999e-001
  4.9861995e-001  1.0000000e+000
  4.9861997e-001  1.0000000e+000
  4.9861999e-001  1.0000000e+000
  4.9862000e-001  1.0000000e+000
  4.9862001e-001  1.0000000e+000
  4.9862003e-001  1.0000000e+000
  4.9862005e-001  1.0000000e+000
  4.9862007e-001  9.9999999e-001
  4.9862009e-001  9.9999999e-001
  4.9862011e-001  9.9999998e-001
  4.9862013e-001  9.9999997e-001
  4.9862015e-001  9.9999996e-001
  4.9862017e-001  9.9999995e-001
  4.9862019e-001  9.9999994e-001
  4.9862021e-001  9.9999992e-001
  4.9862023e-001  9.9999991e-001
  4.9862025e-001  9.9999989e-001
  4.9862027e-001  9.9999987e-001
  4.9862029e-001  9.9999985e-001
  4.9862031e-001  9.9999983e-001
  4.9862033e-001  9.9999981e-001
  4.9862035e-001  9.9999979e-001
  4.9862037e-001  9.9999976e-001
  4.9862039e-001  9.9999974e-001
  4.9862041e-001  9.9999971e-001
  4.9862043e-001  9.9999968e-001
  4.9862045e-001  9.9999965e-001
  4.9862047e-001  9.9999962e-001
  4.9862049e-001  9.9999959e-001
  4.9862051e-001  9.9999955e-001
  4.9862053e-001  9.9999952e-001
  4.9862055e-001  9.9999948e-001
  4.9862057e-001  9.9999944e-001
  4.9862059e-001  9.9999940e-001
  4.9862061e-001  9.9999936e-001
  4.9862063e-001  9.9999932e-001
  4.9862065e-001  9.9999927e-001
  4.9862067e-001  9.9999923e-001
  4.9862069e-001  9.9999918e-001
  4.9862071e-001  9.9999913e-001
  4.9862073e-001  9.9999908e-001
  4.9862075e-001  9.9999903e-001
  4.9862077e-001  9.9999898e-001
  4.9862079e-001  9.9999892e-001
  4.9862081e-001  9.9999887e-001
  4.9862083e-001  9.9999881e-001
  4.9862085e-001  9.9999875e-001
  4.9862087e-001  9.9999869e-001
  4.9862089e-001  9.9999863e-001
  4.9862091e-001  9.9999857e-001
  4.9862093e-001  9.9999851e-001
  4.9862095e-001  9.9999844e-001
  4.9862097e-001  9.9999838e-001
  4.9862099e-001  9.9999831e-001
  4.9862101e-001  9.9999824e-001
  4.9862103e-001  9.9999817e-001
  4.9862105e-001  9.9999810e-001
  4.9862107e-001  9.9999802e-001
  4.9862109e-001  9.9999795e-001
  4.9862111e-001  9.9999787e-001
  4.9862113e-001  9.9999780e-001
  4.9862115e-001  9.9999772e-001
  4.9862117e-001  9.9999764e-001
  4.9862119e-001  9.9999756e-001
  4.9862121e-001  9.9999747e-001
  4.9862123e-001  9.9999739e-001
  4.9862125e-001  9.9999730e-001
  4.9862127e-001  9.9999722e-001
  4.9862129e-001  9.9999713e-001
  4.9862131e-001  9.9999704e-001
  4.9862133e-001  9.9999695e-001
  4.9862135e-001  9.9999685e-001
  4.9862137e-001  9.9999676e-001
  4.9862139e-001  9.9999666e-001
  4.9862141e-001  9.9999657e-001
  4.9862143e-001  9.9999647e-001
  4.9862145e-001  9.9999637e-001
  4.9862147e-001  9.9999627e-001
  4.9862149e-001  9.9999617e-001
  4.9862151e-001  9.9999606e-001
  4.9862153e-001  9.9999596e-001
  4.9862155e-001  9.9999585e-001
  4.9862157e-001  9.9999574e-001
  4.9862159e-001  9.9999563e-001
  4.9862161e-001  9.9999552e-001
  4.9862163e-001  9.9999541e-001
  4.9862165e-001  9.9999530e-001
  4.9862167e-001  9.9999518e-001
  4.9862169e-001  9.9999507e-001
  4.9862171e-001  9.9999495e-001
  4.9862173e-001  9.9999483e-001
  4.9862175e-001  9.9999471e-001
  4.9862177e-001  9.9999459e-001
  4.9862179e-001  9.9999447e-001
  4.9862181e-001  9.9999434e-001
  4.9862183e-001  9.9999422e-001
  4.9862185e-001  9.9999409e-001
  4.9862187e-001  9.9999396e-001
  4.9862189e-001  9.9999383e-001
  4.9862191e-001  9.9999370e-001
  4.9862193e-001  9.9999357e-001
  4.9862195e-001  9.9999343e-001
  4.9862197e-001  9.9999330e-001
  4.9862199e-001  9.9999316e-001
  4.9862201e-001  9.9999302e-001
  4.9862203e-001  9.9999288e-001
  4.9862205e-001  9.9999274e-001
  4.9862207e-001  9.9999260e-001
  4.9862209e-001  9.9999245e-001
  4.9862211e-001  9.9999231e-001
  4.9862213e-001  9.9999216e-001
  4.9862215e-001  9.9999201e-001
  4.9862217e-001  9.9999186e-001
  4.9862219e-001  9.9999171e-001
  4.9862221e-001  9.9999156e-001
  4.9862223e-001  9.9999141e-001
  4.9862225e-001  9.9999125e-001
  4.9862227e-001  9.9999110e-001
  4.9862229e-001  9.9999094e-001
  4.9862231e-001  9.9999078e-001
  4.9862233e-001  9.9999062e-001
  4.9862235e-001  9.9999046e-001
  4.9862237e-001  9.9999029e-001
  4.9862239e-001  9.9999013e-001
  4.9862241e-001  9.9998996e-001
  4.9862243e-001  9.9998979e-001
  4.9862245e-001  9.9998963e-001
  4.9862247e-001  9.9998946e-001
  4.9862249e-001  9.9998928e-001
  4.9862251e-001  9.9998911e-001
  4.9862253e-001  9.9998894e-001
  4.9862255e-001  9.9998876e-001
  4.9862257e-001  9.9998858e-001
  4.9862259e-001  9.9998840e-001
  4.9862261e-001  9.9998822e-001
  4.9862263e-001  9.9998804e-001
  4.9862265e-001  9.9998786e-001
  4.9862267e-001  9.9998768e-001
  4.9862269e-001  9.9998749e-001
  4.9862271e-001  9.9998730e-001
  4.9862273e-001  9.9998712e-001
  4.9862275e-001  9.9998693e-001
  4.9862277e-001  9.9998673e-001
  4.9862279e-001  9.9998654e-001
  4.9862281e-001  9.9998635e-001
  4.9862283e-001  9.9998615e-001
  4.9862285e-001  9.9998596e-001
  4.9862287e-001  9.9998576e-001
  4.9862289e-001  9.9998556e-001
  4.9862291e-001  9.9998536e-001
  4.9862293e-001  9.9998516e-001
  4.9862295e-001  9.9998495e-001
  4.9862297e-001  9.9998475e-001
  4.9862299e-001  9.9998454e-001
  4.9862301e-001  9.9998433e-001
  4.9862303e-001  9.9998412e-001
  4.9862305e-001  9.9998391e-001
  4.9862307e-001  9.9998370e-001
  4.9862309e-001  9.9998349e-001
  4.9862311e-001  9.9998327e-001
  4.9862313e-001  9.9998306e-001
  4.9862315e-001  9.9998284e-001
  4.9862317e-001  9.9998262e-001
  4.9862319e-001  9.9998240e-001
  4.9862321e-001  9.9998218e-001
  4.9862323e-001  9.9998195e-001
  4.9862325e-001  9.9998173e-001
  4.9862327e-001  9.9998150e-001
  4.9862329e-001  9.9998128e-001
  4.9862331e-001  9.9998105e-001
  4.9862333e-001  9.9998082e-001
  4.9862335e-001  9.9998059e-001
  4.9862337e-001  9.9998035e-001
  4.9862339e-001  9.9998012e-001
  4.9862341e-001  9.9997988e-001
  4.9862343e-001  9.9997965e-001
  4.9862345e-001  9.9997941e-001
  4.9862347e-001  9.9997917e-001
  4.9862349e-001  9.9997893e-001
  4.9862351e-001  9.9997868e-001
  4.9862353e-001  9.9997844e-001
  4.9862355e-001  9.9997819e-001
  4.9862357e-001  9.9997795e-001
  4.9862359e-001  9.9997770e-001
  4.9862361e-001  9.9997745e-001
  4.9862363e-001  9.9997720e-001
  4.9862365e-001  9.9997695e-001
  4.9862367e-001  9.9997669e-001
  4.9862369e-001  9.9997644e-001
  4.9862371e-001  9.9997618e-001
  4.9862372e-001  9.9997605e-001
  4.9862373e-001  9.9997592e-001
  4.9862375e-001  9.9997566e-001
  4.9862377e-001  9.9997540e-001
  4.9862379e-001  9.9997514e-001
  4.9862381e-001  9.9997488e-001
  4.9862383e-001  9.9997461e-001
  4.9862385e-001  9.9997434e-001
  4.9862387e-001  9.9997408e-001
  4.9862389e-001  9.9997381e-001
  4.9862391e-001  9.9997354e-001
  4.9862393e-001  9.9997326e-001
  4.9862395e-001  9.9997299e-001
  4.9862397e-001  9.9997272e-001
  4.9862399e-001  9.9997244e-001
  4.9862401e-001  9.9997216e-001
  4.9862403e-001  9.9997188e-001
  4.9862405e-001  9.9997160e-001
  4.9862407e-001  9.9997132e-001
  4.9862409e-001  9.9997104e-001
  4.9862411e-001  9.9997075e-001
  4.9862413e-001  9.9997047e-001
  4.9862415e-001  9.9997018e-001
  4.9862417e-001  9.9996989e-001
  4.9862419e-001  9.9996960e-001
  4.9862421e-001  9.9996931e-001
  4.9862423e-001  9.9996902e-001
  4.9862425e-001  9.9996872e-001
  4.9862427e-001  9.9996843e-001
  4.9862429e-001  9.9996813e-001
  4.9862431e-001  9.9996783e-001
  4.9862433e-001  9.9996753e-001
  4.9862435e-001  9.9996723e-001
  4.9862437e-001  9.9996693e-001
  4.9862439e-001  9.9996662e-001
  4.9862441e-001  9.9996632e-001
  4.9862443e-001  9.9996601e-001
  4.9862445e-001  9.9996570e-001
  4.9862447e-001  9.9996539e-001
  4.9862449e-001  9.9996508e-001
  4.9862451e-001  9.9996477e-001
  4.9862453e-001  9.9996446e-001
  4.9862455e-001  9.9996414e-001
  4.9862457e-001  9.9996382e-001
  4.9862459e-001  9.9996351e-001
  4.9862461e-001  9.9996319e-001
  4.9862463e-001  9.9996287e-001
  4.9862465e-001  9.9996254e-001
  4.9862467e-001  9.9996222e-001
  4.9862469e-001  9.9996189e-001
  4.9862471e-001  9.9996157e-001
  4.9862473e-001  9.9996124e-001
  4.9862475e-001  9.9996091e-001
  4.9862477e-001  9.9996058e-001
  4.9862479e-001  9.9996025e-001
  4.9862481e-001  9.9995991e-001
  4.9862483e-001  9.9995958e-001
  4.9862485e-001  9.9995924e-001
  4.9862487e-001  9.9995891e-001
  4.9862489e-001  9.9995857e-001
  4.9862491e-001  9.9995823e-001
  4.9862493e-001  9.9995788e-001
  4.9862495e-001  9.9995754e-001
  4.9862497e-001  9.9995720e-001
  4.9862499e-001  9.9995685e-001
  4.9862502e-001  9.9995650e-001
  4.9862504e-001  9.9995615e-001
  4.9862506e-001  9.9995580e-001
  4.9862508e-001  9.9995545e-001
  4.9862510e-001  9.9995510e-001
  4.9862512e-001  9.9995474e-001
  4.9862514e-001  9.9995439e-001
  4.9862516e-001  9.9995403e-001
  4.9862518e-001  9.9995367e-001
  4.9862520e-001  9.9995331e-001
  4.9862522e-001  9.9995295e-001
  4.9862524e-001  9.9995259e-001
  4.9862526e-001  9.9995222e-001
  4.9862528e-001  9.9995186e-001
  4.9862530e-001  9.9995149e-001
  4.9862532e-001  9.9995112e-001
  4.9862534e-001  9.9995075e-001
  4.9862536e-001  9.9995038e-001
  4.9862538e-001  9.9995001e-001
  4.9862540e-001  9.9994963e-001
  4.9862542e-001  9.9994926e-001
  4.9862544e-001  9.9994888e-001
  4.9862546e-001  9.9994850e-001
  4.9862548e-001  9.9994812e-001
  4.9862550e-001  9.9994774e-001
  4.9862552e-001  9.9994736e-001
  4.9862554e-001  9.9994697e-001
  4.9862556e-001  9.9994659e-001
  4.9862558e-001  9.9994620e-001
  4.9862560e-001  9.9994581e-001
  4.9862562e-001  9.9994542e-001
  4.9862564e-001  9.9994503e-001
  4.9862566e-001  9.9994464e-001
  4.9862568e-001  9.9994425e-001
  4.9862570e-001  9.9994385e-001
  4.9862572e-001  9.9994346e-001
  4.9862574e-001  9.9994306e-001
  4.9862576e-001  9.9994266e-001
  4.9862578e-001  9.9994226e-001
  4.9862580e-001  9.9994186e-001
  4.9862582e-001  9.9994145e-001
  4.9862584e-001  9.9994105e-001
  4.9862586e-001  9.9994064e-001
  4.9862588e-001  9.9994023e-001
  4.9862590e-001  9.9993982e-001
  4.9862592e-001  9.9993941e-001
  4.9862594e-001  9.9993900e-001
  4.9862596e-001  9.9993859e-001
  4.9862598e-001  9.9993817e-001
  4.9862600e-001  9.9993776e-001
  4.9862602e-001  9.9993734e-001
  4.9862604e-001  9.9993692e-001
  4.9862606e-001  9.9993650e-001
  4.9862608e-001  9.9993608e-001
  4.9862610e-001  9.9993565e-001
  4.9862612e-001  9.9993523e-001
  4.9862614e-001  9.9993480e-001
  4.9862616e-001  9.9993437e-001
  4.9862618e-001  9.9993395e-001
  4.9862620e-001  9.9993352e-001
  4.9862622e-001  9.9993308e-001
  4.9862624e-001  9.9993265e-001
  4.9862626e-001  9.9993222e-001
  4.9862628e-001  9.9993178e-001
  4.9862630e-001  9.9993134e-001
  4.9862632e-001  9.9993090e-001
  4.9862634e-001  9.9993046e-001
  4.9862636e-001  9.9993002e-001
  4.9862638e-001  9.9992958e-001
  4.9862640e-001  9.9992914e-001
  4.9862642e-001  9.9992869e-001
  4.9862644e-001  9.9992824e-001
  4.9862646e-001  9.9992779e-001
  4.9862648e-001  9.9992734e-001
  4.9862650e-001  9.9992689e-001
  4.9862652e-001  9.9992644e-001
  4.9862654e-001  9.9992599e-001
  4.9862656e-001  9.9992553e-001
  4.9862658e-001  9.9992507e-001
  4.9862660e-001  9.9992461e-001
  4.9862662e-001  9.9992415e-001
  4.9862664e-001  9.9992369e-001
  4.9862666e-001  9.9992323e-001
  4.9862668e-001  9.9992277e-001
  4.9862670e-001  9.9992230e-001
  4.9862672e-001  9.9992183e-001
  4.9862674e-001  9.9992137e-001
  4.9862676e-001  9.9992090e-001
  4.9862678e-001  9.9992042e-001
  4.9862680e-001  9.9991995e-001
  4.9862682e-001  9.9991948e-001
  4.9862684e-001  9.9991900e-001
  4.9862686e-001  9.9991853e-001
  4.9862688e-001  9.9991805e-001
  4.9862690e-001  9.9991757e-001
  4.9862692e-001  9.9991709e-001
  4.9862694e-001  9.9991660e-001
  4.9862696e-001  9.9991612e-001
  4.9862698e-001  9.9991564e-001
  4.9862700e-001  9.9991515e-001
  4.9862702e-001  9.9991466e-001
  4.9862704e-001  9.9991417e-001
  4.9862706e-001  9.9991368e-001
  4.9862708e-001  9.9991319e-001
  4.9862710e-001  9.9991269e-001
  4.9862712e-001  9.9991220e-001
  4.9862714e-001  9.9991170e-001
  4.9862716e-001  9.9991120e-001
  4.9862718e-001  9.9991071e-001
  4.9862720e-001  9.9991020e-001
  4.9862722e-001  9.9990970e-001
  4.9862724e-001  9.9990920e-001
  4.9862726e-001  9.9990869e-001
  4.9862728e-001  9.9990819e-001
  4.9862730e-001  9.9990768e-001
  4.9862732e-001  9.9990717e-001
  4.9862734e-001  9.9990666e-001
  4.9862736e-001  9.9990615e-001
  4.9862738e-001  9.9990563e-001
  4.9862740e-001  9.9990512e-001
  4.9862742e-001  9.9990460e-001
  4.9862744e-001  9.9990409e-001
  4.9862746e-001  9.9990357e-001
  4.9862748e-001  9.9990305e-001
  4.9862750e-001  9.9990252e-001
  4.9862752e-001  9.9990200e-001
  4.9862754e-001  9.9990148e-001
  4.9862756e-001  9.9990095e-001
  4.9862758e-001  9.9990042e-001
  4.9862760e-001  9.9989989e-001
  4.9862762e-001  9.9989936e-001
  4.9862764e-001  9.9989883e-001
  4.9862766e-001  9.9989830e-001
  4.9862768e-001  9.9989776e-001
  4.9862770e-001  9.9989723e-001
  4.9862772e-001  9.9989669e-001
  4.9862774e-001  9.9989615e-001
  4.9862776e-001  9.9989561e-001
  4.9862778e-001  9.9989507e-001
  4.9862780e-001  9.9989453e-001
  4.9862782e-001  9.9989398e-001
  4.9862784e-001  9.9989344e-001
  4.9862786e-001  9.9989289e-001
  4.9862788e-001  9.9989234e-001
  4.9862790e-001  9.9989179e-001
  4.9862792e-001  9.9989124e-001
  4.9862794e-001  9.9989068e-001
  4.9862796e-001  9.9989013e-001
  4.9862798e-001  9.9988957e-001
  4.9862800e-001  9.9988902e-001
  4.9862802e-001  9.9988846e-001
  4.9862804e-001  9.9988790e-001
  4.9862806e-001  9.9988734e-001
  4.9862808e-001  9.9988677e-001
  4.9862810e-001  9.9988621e-001
  4.9862812e-001  9.9988564e-001
  4.9862814e-001  9.9988508e-001
  4.9862816e-001  9.9988451e-001
  4.9862818e-001  9.9988394e-001
  4.9862820e-001  9.9988337e-001
  4.9862822e-001  9.9988279e-001
  4.9862824e-001  9.9988222e-001
  4.9862826e-001  9.9988164e-001
  4.9862828e-001  9.9988107e-001
  4.9862830e-001  9.9988049e-001
  4.9862832e-001  9.9987991e-001
  4.9862834e-001  9.9987933e-001
  4.9862836e-001  9.9987875e-001
  4.9862838e-001  9.9987816e-001
  4.9862840e-001  9.9987758e-001
  4.9862842e-001  9.9987699e-001
  4.9862844e-001  9.9987640e-001
  4.9862846e-001  9.9987581e-001
  4.9862848e-001  9.9987522e-001
  4.9862850e-001  9.9987463e-001
  4.9862852e-001  9.9987403e-001
  4.9862854e-001  9.9987344e-001
  4.9862856e-001  9.9987284e-001
  4.9862858e-001  9.9987224e-001
  4.9862860e-001  9.9987164e-001
  4.9862862e-001  9.9987104e-001
  4.9862864e-001  9.9987044e-001
  4.9862866e-001  9.9986984e-001
  4.9862868e-001  9.9986923e-001
  4.9862870e-001  9.9986862e-001
  4.9862872e-001  9.9986801e-001
  4.9862874e-001  9.9986741e-001
  4.9862876e-001  9.9986679e-001
  4.9862878e-001  9.9986618e-001
  4.9862880e-001  9.9986557e-001
  4.9862882e-001  9.9986495e-001
  4.9862884e-001  9.9986434e-001
  4.9862886e-001  9.9986372e-001
  4.9862888e-001  9.9986310e-001
  4.9862890e-001  9.9986248e-001
  4.9862892e-001  9.9986185e-001
  4.9862894e-001  9.9986123e-001
  4.9862896e-001  9.9986061e-001
  4.9862898e-001  9.9985998e-001
  4.9862900e-001  9.9985935e-001
  4.9862902e-001  9.9985872e-001
  4.9862904e-001  9.9985809e-001
  4.9862906e-001  9.9985746e-001
  4.9862908e-001  9.9985682e-001
  4.9862910e-001  9.9985619e-001
  4.9862912e-001  9.9985555e-001
  4.9862914e-001  9.9985492e-001
  4.9862916e-001  9.9985428e-001
  4.9862918e-001  9.9985364e-001
  4.9862920e-001  9.9985299e-001
  4.9862922e-001  9.9985235e-001
  4.9862924e-001  9.9985170e-001
  4.9862926e-001  9.9985106e-001
  4.9862928e-001  9.9985041e-001
  4.9862930e-001  9.9984976e-001
  4.9862932e-001  9.9984911e-001
  4.9862934e-001  9.9984846e-001
  4.9862936e-001  9.9984780e-001
  4.9862938e-001  9.9984715e-001
  4.9862940e-001  9.9984649e-001
  4.9862942e-001  9.9984583e-001
  4.9862944e-001  9.9984518e-001
  4.9862946e-001  9.9984451e-001
  4.9862948e-001  9.9984385e-001
  4.9862950e-001  9.9984319e-001
  4.9862952e-001  9.9984252e-001
  4.9862954e-001  9.9984186e-001
  4.9862956e-001  9.9984119e-001
  4.9862958e-001  9.9984052e-001
  4.9862960e-001  9.9983985e-001
  4.9862962e-001  9.9983918e-001
  4.9862964e-001  9.9983850e-001
  4.9862966e-001  9.9983783e-001
  4.9862968e-001  9.9983715e-001
  4.9862970e-001  9.9983648e-001
  4.9862972e-001  9.9983580e-001
  4.9862974e-001  9.9983512e-001
  4.9862976e-001  9.9983443e-001
  4.9862978e-001  9.9983375e-001
  4.9862980e-001  9.9983307e-001
  4.9862982e-001  9.9983238e-001
  4.9862984e-001  9.9983169e-001
  4.9862986e-001  9.9983100e-001
  4.9862988e-001  9.9983031e-001
  4.9862990e-001  9.9982962e-001
  4.9862992e-001  9.9982893e-001
  4.9862994e-001  9.9982823e-001
  4.9862996e-001  9.9982754e-001
  4.9862998e-001  9.9982684e-001
  4.9863000e-001  9.9982614e-001
  4.9863343e-001  9.9968513e-001
  4.9864314e-001  9.9905617e-001
  4.9865285e-001  9.9807966e-001
  4.9866256e-001  9.9674649e-001
  4.9867227e-001  9.9504793e-001
  4.9868198e-001  9.9297560e-001
  4.9869169e-001  9.9052158e-001
  4.9870140e-001  9.8767833e-001
  4.9871111e-001  9.8443875e-001
  4.9872082e-001  9.8079616e-001
  4.9873053e-001  9.7674434e-001
  4.9874024e-001  9.7227751e-001
  4.9874995e-001  9.6739037e-001
  4.9875966e-001  9.6207807e-001
  4.9876937e-001  9.5633623e-001
  4.9877908e-001  9.5016097e-001
  4.9878879e-001  9.4354888e-001
  4.9879850e-001  9.3649704e-001
  4.9880821e-001  9.2900302e-001
  4.9881792e-001  9.2106487e-001
  4.9882763e-001  9.1268116e-001
  4.9883734e-001  9.0385094e-001
  4.9884705e-001  8.9457376e-001
  4.9885676e-001  8.8484966e-001
  4.9886647e-001  8.7467919e-001
  4.9887618e-001  8.6406337e-001
  4.9888589e-001  8.5300372e-001
  4.9889560e-001  8.4150224e-001
  4.9890531e-001  8.2956144e-001
  4.9891502e-001  8.1718426e-001
  4.9892472e-001  8.0437416e-001
  4.9893443e-001  7.9113503e-001
  4.9894414e-001  7.7747123e-001
  4.9895385e-001  7.6338760e-001
  4.9896356e-001  7.4888938e-001
  4.9897327e-001  7.3398227e-001
  4.9898298e-001  7.1867241e-001
  4.9899269e-001  7.0296634e-001
  4.9900240e-001  6.8687102e-001
  4.9901211e-001  6.7039381e-001
  4.9902182e-001  6.5354244e-001
  4.9903153e-001  6.3632504e-001
  4.9904124e-001  6.1875010e-001
  4.9905095e-001  6.0082646e-001
  4.9906066e-001  5.8256331e-001
  4.9907037e-001  5.6397017e-001
  4.9908008e-001  5.4505687e-001
  4.9908979e-001  5.2583356e-001
  4.9909950e-001  5.0631066e-001
  4.9910921e-001  4.8649888e-001
  4.9911892e-001  4.6640921e-001
  4.9912863e-001  4.4605286e-001
  4.9913834e-001  4.2544131e-001
  4.9914805e-001  4.0458623e-001
  4.9915776e-001  3.8349953e-001
  4.9916747e-001  3.6219331e-001
  4.9917718e-001  3.4067983e-001
  4.9918689e-001  3.1897153e-001
  4.9919660e-001  2.9708102e-001
  4.9920631e-001  2.7502102e-001
  4.9921602e-001  2.5280440e-001
  4.9922573e-001  2.3044412e-001
  4.9923544e-001  2.0795325e-001
  4.9924515e-001  1.8534494e-001
  4.9925485e-001  1.6263241e-001
  4.9926456e-001  1.3982894e-001
  4.9927427e-001  1.1694784e-001
  4.9928398e-001  9.4002468e-002
  4.9929369e-001  7.1006181e-002
  4.9930340e-001  4.7972351e-002
  4.9931311e-001  2.4914338e-002
  4.9932282e-001  1.8454830e-003
  4.9933253e-001 -2.1220907e-002
  4.9934224e-001 -4.4271570e-002
  4.9935195e-001 -6.7293299e-002
  4.9936166e-001 -9.0272953e-002
  4.9937137e-001 -1.1319747e-001
  4.9938108e-001 -1.3605388e-001
  4.9939079e-001 -1.5882930e-001
  4.9940050e-001 -1.8151096e-001
  4.9941021e-001 -2.0408622e-001
  4.9941992e-001 -2.2654256e-001
  4.9942963e-001 -2.4886759e-001
  4.9943934e-001 -2.7104905e-001
  4.9944905e-001 -2.9307488e-001
  4.9945876e-001 -3.1493312e-001
  4.9946847e-001 -3.3661203e-001
  4.9947818e-001 -3.5810001e-001
  4.9948789e-001 -3.7938566e-001
  4.9949760e-001 -4.0045775e-001
  4.9950731e-001 -4.2130526e-001
  4.9951702e-001 -4.4191737e-001
  4.9952673e-001 -4.6228344e-001
  4.9953644e-001 -4.8239307e-001
  4.9954615e-001 -5.0223604e-001
  4.9955586e-001 -5.2180239e-001
  4.9956557e-001 -5.4108235e-001
  4.9957528e-001 -5.6006637e-001
  4.9958498e-001 -5.7874516e-001
  4.9959469e-001 -5.9710964e-001
  4.9960440e-001 -6.1515096e-001
  4.9961411e-001 -6.3286051e-001
  4.9962382e-001 -6.5022992e-001
  4.9963353e-001 -6.6725107e-001
  4.9964324e-001 -6.8391606e-001
  4.9965295e-001 -7.0021725e-001
  4.9966266e-001 -7.1614723e-001
  4.9967237e-001 -7.3169884e-001
  4.9968208e-001 -7.4686517e-001
  4.9969179e-001 -7.6163953e-001
  4.9970150e-001 -7.7601551e-001
  4.9971121e-001 -7.8998692e-001
  4.9972092e-001 -8.0354780e-001
  4.9973063e-001 -8.1669248e-001
  4.9974034e-001 -8.2941548e-001
  4.9975005e-001 -8.4171159e-001
  4.9975976e-001 -8.5357584e-001
  4.9976947e-001 -8.6500348e-001
  4.9977918e-001 -8.7599002e-001
  4.9978889e-001 -8.8653119e-001
  4.9979860e-001 -8.9662295e-001
  4.9980831e-001 -9.0626152e-001
  4.9981802e-001 -9.1544331e-001
  4.9982773e-001 -9.2416499e-001
  4.9983744e-001 -9.3242345e-001
  4.9984715e-001 -9.4021580e-001
  4.9985686e-001 -9.4753937e-001
  4.9986657e-001 -9.5439171e-001
  4.9987628e-001 -9.6077060e-001
  4.9988599e-001 -9.6667404e-001
  4.9989570e-001 -9.7210021e-001
  4.9990541e-001 -9.7704755e-001
  4.9991512e-001 -9.8151467e-001
  4.9992482e-001 -9.8550041e-001
  4.9993453e-001 -9.8900382e-001
  4.9994424e-001 -9.9202413e-001
  4.9995395e-001 -9.9456080e-001
  4.9996366e-001 -9.9661347e-001
  4.9997337e-001 -9.9818198e-001
  4.9998308e-001 -9.9926637e-001
  4.9999279e-001 -9.9986689e-001
  5.0000000e-001 -1.0000000e+000
  5.0000250e-001 -9.9998396e-001
  5.0001221e-001 -9.9961819e-001
  5.0002192e-001 -9.9877040e-001
  5.0003163e-001 -9.9744159e-001
  5.0004134e-001 -9.9563292e-001
  5.0005105e-001 -9.9334578e-001
  5.0006076e-001 -9.9058170e-001
  5.0007047e-001 -9.8734244e-001
  5.0008018e-001 -9.8362988e-001
  5.0008989e-001 -9.7944614e-001
  5.0009960e-001 -9.7479348e-001
  5.0010931e-001 -9.6967435e-001
  5.0011902e-001 -9.6409138e-001
  5.0012873e-001 -9.5804737e-001
  5.0013844e-001 -9.5154530e-001
  5.0014815e-001 -9.4458832e-001
  5.0015786e-001 -9.3717975e-001
  5.0016757e-001 -9.2932310e-001
  5.0017728e-001 -9.2102204e-001
  5.0018699e-001 -9.1228040e-001
  5.0019670e-001 -9.0310221e-001
  5.0020641e-001 -8.9349165e-001
  5.0021612e-001 -8.8345307e-001
  5.0022583e-001 -8.7299101e-001
  5.0023554e-001 -8.6211016e-001
  5.0024525e-001 -8.5081539e-001
  5.0025495e-001 -8.3911173e-001
  5.0026466e-001 -8.2700439e-001
  5.0027437e-001 -8.1449875e-001
  5.0028408e-001 -8.0160033e-001
  5.0029379e-001 -7.8831487e-001
  5.0030350e-001 -7.7464822e-001
  5.0031321e-001 -7.6060644e-001
  5.0032292e-001 -7.4619575e-001
  5.0033263e-001 -7.3142251e-001
  5.0034234e-001 -7.1629327e-001
  5.0035205e-001 -7.0081474e-001
  5.0036176e-001 -6.8499380e-001
  5.0037147e-001 -6.6883748e-001
  5.0038118e-001 -6.5235298e-001
  5.0039089e-001 -6.3554768e-001
  5.0040060e-001 -6.1842908e-001
  5.0041031e-001 -6.0100488e-001
  5.0042002e-001 -5.8328293e-001
  5.0042973e-001 -5.6527122e-001
  5.0043944e-001 -5.4697790e-001
  5.0044915e-001 -5.2841130e-001
  5.0045886e-001 -5.0957989e-001
  5.0046857e-001 -4.9049227e-001
  5.0047828e-001 -4.7115721e-001
  5.0048799e-001 -4.5158363e-001
  5.0049770e-001 -4.3178059e-001
  5.0050741e-001 -4.1175729e-001
  5.0051712e-001 -3.9152308e-001
  5.0052683e-001 -3.7108742e-001
  5.0053654e-001 -3.5045995e-001
  5.0054625e-001 -3.2965039e-001
  5.0055596e-001 -3.0866863e-001
  5.0056567e-001 -2.8752465e-001
  5.0057538e-001 -2.6622860e-001
  5.0058509e-001 -2.4479068e-001
  5.0059479e-001 -2.2322127e-001
  5.0060450e-001 -2.0153081e-001
  5.0061421e-001 -1.7972987e-001
  5.0062392e-001 -1.5782911e-001
  5.0063363e-001 -1.3583928e-001
  5.0064334e-001 -1.1377124e-001
  5.0065305e-001 -9.1635921e-002
  5.0066276e-001 -6.9444328e-002
  5.0067247e-001 -4.7207550e-002
  5.0068218e-001 -2.4936740e-002
  5.0069189e-001 -2.6431160e-003
  5.0070160e-001  1.9662052e-002
  5.0071131e-001  4.1967441e-002
  5.0072102e-001  6.4261688e-002
  5.0073073e-001  8.6533391e-002
  5.0074044e-001  1.0877112e-001
  5.0075015e-001  1.3096342e-001
  5.0075986e-001  1.5309883e-001
  5.0076957e-001  1.7516586e-001
  5.0077928e-001  1.9715305e-001
  5.0078899e-001  2.1904891e-001
  5.0079870e-001  2.4084201e-001
  5.0080841e-001  2.6252091e-001
  5.0081812e-001  2.8407420e-001
  5.0082783e-001  3.0549053e-001
  5.0083754e-001  3.2675858e-001
  5.0084725e-001  3.4786710e-001
  5.0085696e-001  3.6880489e-001
  5.0086667e-001  3.8956084e-001
  5.0087638e-001  4.1012391e-001
  5.0088609e-001  4.3048314e-001
  5.0089580e-001  4.5062770e-001
  5.0090551e-001  4.7054684e-001
  5.0091522e-001  4.9022993e-001
  5.0092492e-001  5.0966649e-001
  5.0093463e-001  5.2884614e-001
  5.0094434e-001  5.4775867e-001
  5.0095405e-001  5.6639401e-001
  5.0096376e-001  5.8474225e-001
  5.0097347e-001  6.0279365e-001
  5.0098318e-001  6.2053866e-001
  5.0099289e-001  6.3796791e-001
  5.0100260e-001  6.5507221e-001
  5.0101231e-001  6.7184261e-001
  5.0102202e-001  6.8827033e-001
  5.0103173e-001  7.0434685e-001
  5.0104144e-001  7.2006385e-001
  5.0105115e-001  7.3541327e-001
  5.0106086e-001  7.5038727e-001
  5.0107057e-001  7.6497829e-001
  5.0108028e-001  7.7917902e-001
  5.0108999e-001  7.9298240e-001
  5.0109970e-001  8.0638167e-001
  5.0110941e-001  8.1937034e-001
  5.0111912e-001  8.3194222e-001
  5.0112883e-001  8.4409140e-001
  5.0113854e-001  8.5581227e-001
  5.0114825e-001  8.6709955e-001
  5.0115796e-001  8.7794825e-001
  5.0116767e-001  8.8835371e-001
  5.0117738e-001  8.9831159e-001
  5.0118709e-001  9.0781788e-001
  5.0119680e-001  9.1686891e-001
  5.0120651e-001  9.2546134e-001
  5.0121622e-001  9.3359216e-001
  5.0122593e-001  9.4125873e-001
  5.0123564e-001  9.4845875e-001
  5.0124535e-001  9.5519025e-001
  5.0125506e-001  9.6145166e-001
  5.0126476e-001  9.6724171e-001
  5.0127447e-001  9.7255953e-001
  5.0128418e-001  9.7740459e-001
  5.0129389e-001  9.8177674e-001
  5.0130360e-001  9.8567615e-001
  5.0131331e-001  9.8910341e-001
  5.0132302e-001  9.9205941e-001
  5.0133273e-001  9.9454545e-001
  5.0134244e-001  9.9656316e-001
  5.0135215e-001  9.9811454e-001
  5.0136186e-001  9.9920195e-001
  5.0137157e-001  9.9982809e-001
  5.0138000e-001  1.0000000e+000
  5.0138128e-001  9.9999604e-001
  5.0139099e-001  9.9970919e-001
  5.0140070e-001  9.9897131e-001
  5.0141041e-001  9.9778650e-001
  5.0142012e-001  9.9615920e-001
  5.0142983e-001  9.9409417e-001
  5.0143954e-001  9.9159651e-001
  5.0144925e-001  9.8867166e-001
  5.0145896e-001  9.8532534e-001
  5.0146867e-001  9.8156362e-001
  5.0147838e-001  9.7739284e-001
  5.0148809e-001  9.7281967e-001
  5.0149780e-001  9.6785105e-001
  5.0150751e-001  9.6249422e-001
  5.0151722e-001  9.5675667e-001
  5.0152693e-001  9.5064619e-001
  5.0153664e-001  9.4417080e-001
  5.0154635e-001  9.3733880e-001
  5.0155606e-001  9.3015870e-001
  5.0156577e-001  9.2263926e-001
  5.0157548e-001  9.1478947e-001
  5.0158519e-001  9.0661851e-001
  5.0159489e-001  8.9813578e-001
  5.0160460e-001  8.8935086e-001
  5.0161431e-001  8.8027352e-001
  5.0162402e-001  8.7091370e-001
  5.0163373e-001  8.6128149e-001
  5.0164344e-001  8.5138713e-001
  5.0165315e-001  8.4124101e-001
  5.0166286e-001  8.3085363e-001
  5.0167257e-001  8.2023561e-001
  5.0168228e-001  8.0939767e-001
  5.0169199e-001  7.9835062e-001
  5.0170170e-001  7.8710534e-001
  5.0171141e-001  7.7567279e-001
  5.0172112e-001  7.6406398e-001
  5.0173083e-001  7.5228995e-001
  5.0174054e-001  7.4036177e-001
  5.0175025e-001  7.2829055e-001
  5.0175996e-001  7.1608738e-001
  5.0176967e-001  7.0376335e-001
  5.0177938e-001  6.9132953e-001
  5.0178909e-001  6.7879697e-001
  5.0179880e-001  6.6617666e-001
  5.0180851e-001  6.5347954e-001
  5.0181822e-001  6.4071649e-001
  5.0182793e-001  6.2789831e-001
  5.0183764e-001  6.1503571e-001
  5.0184735e-001  6.0213929e-001
  5.0185706e-001  5.8921954e-001
  5.0186677e-001  5.7628686e-001
  5.0187648e-001  5.6335146e-001
  5.0188619e-001  5.5042346e-001
  5.0189590e-001  5.3751279e-001
  5.0190561e-001  5.2462923e-001
  5.0191532e-001  5.1178239e-001
  5.0192503e-001  4.9898170e-001
  5.0193473e-001  4.8623639e-001
  5.0194444e-001  4.7355549e-001
  5.0195415e-001  4.6094783e-001
  5.0196386e-001  4.4842202e-001
  5.0197357e-001  4.3598644e-001
  5.0198328e-001  4.2364925e-001
  5.0199299e-001  4.1141836e-001
  5.0200270e-001  3.9930145e-001
  5.0201241e-001  3.8730593e-001
  5.0202212e-001  3.7543898e-001
  5.0203183e-001  3.6370748e-001
  5.0204154e-001  3.5211809e-001
  5.0205125e-001  3.4067716e-001
  5.0206096e-001  3.2939078e-001
  5.0207067e-001  3.1826477e-001
  5.0208038e-001  3.0730464e-001
  5.0209009e-001  2.9651565e-001
  5.0209980e-001  2.8590274e-001
  5.0210951e-001  2.7547059e-001
  5.0211922e-001  2.6522356e-001
  5.0212893e-001  2.5516573e-001
  5.0213864e-001  2.4530090e-001
  5.0214835e-001  2.3563255e-001
  5.0215806e-001  2.2616390e-001
  5.0216777e-001  2.1689784e-001
  5.0217748e-001  2.0783700e-001
  5.0218719e-001  1.9898370e-001
  5.0219690e-001  1.9033998e-001
  5.0220661e-001  1.8190760e-001
  5.0221632e-001  1.7368801e-001
  5.0222603e-001  1.6568242e-001
  5.0223574e-001  1.5789173e-001
  5.0224545e-001  1.5031658e-001
  5.0225516e-001  1.4295734e-001
  5.0226486e-001  1.3581411e-001
  5.0227457e-001  1.2888673e-001
  5.0228428e-001  1.2217479e-001
  5.0229399e-001  1.1567763e-001
  5.0230370e-001  1.0939435e-001
  5.0231341e-001  1.0332380e-001
  5.0232312e-001  9.7464605e-002
  5.0233283e-001  9.1815170e-002
  5.0234254e-001  8.6373675e-002
  5.0235225e-001  8.1138091e-002
  5.0236196e-001  7.6106187e-002
  5.0237167e-001  7.1275534e-002
  5.0238138e-001  6.6643514e-002
  5.0239109e-001  6.2207330e-002
  5.0240080e-001  5.7964012e-002
  5.0241051e-001  5.3910426e-002
  5.0242022e-001  5.0043279e-002
  5.0242993e-001  4.6359133e-002
  5.0243964e-001  4.2854411e-002
  5.0244935e-001  3.9525404e-002
  5.0245906e-001  3.6368282e-002
  5.0246877e-001  3.3379101e-002
  5.0247848e-001  3.0553813e-002
  5.0248819e-001  2.7888274e-002
  5.0249790e-001  2.5378254e-002
  5.0250761e-001  2.3019444e-002
  5.0251732e-001  2.0807465e-002
  5.0252703e-001  1.8737878e-002
  5.0253674e-001  1.6806192e-002
  5.0254645e-001  1.5007872e-002
  5.0255616e-001  1.3338349e-002
  5.0256587e-001  1.1793024e-002
  5.0257558e-001  1.0367284e-002
  5.0258529e-001  9.0565012e-003
  5.0259499e-001  7.8560480e-003
  5.0260470e-001  6.7613011e-003
  5.0261441e-001  5.7676502e-003
  5.0262412e-001  4.8705055e-003
  5.0263383e-001  4.0653045e-003
  5.0264354e-001  3.3475197e-003
  5.0265325e-001  2.7126648e-003
  5.0266296e-001  2.1563017e-003
  5.0267267e-001  1.6740469e-003
  5.0268238e-001  1.2615773e-003
  5.0269209e-001  9.1463655e-004
  5.0270180e-001  6.2904027e-004
  5.0271151e-001  4.0068168e-004
  5.0272122e-001  2.2553659e-004
  5.0273093e-001  9.9668290e-005
  5.0274064e-001  1.9232057e-005
  5.0275035e-001 -1.9520558e-005
  5.0276006e-001 -2.0237758e-005
  5.0276977e-001  1.3536189e-005
  5.0277948e-001  7.8364351e-005
  5.0278919e-001  1.7092023e-004
  5.0279890e-001  2.8799058e-004
  5.0280861e-001  4.2647791e-004
  5.0281832e-001  5.8340269e-004
  5.0282803e-001  7.5590533e-004
  5.0283774e-001  9.4124774e-004
  5.0284745e-001  1.1368147e-003
  5.0285716e-001  1.3401150e-003
  5.0286687e-001  1.5487820e-003
  5.0287658e-001  1.7605745e-003
  5.0288629e-001  1.9733763e-003
  5.0289600e-001  2.1851969e-003
  5.0290571e-001  2.3941708e-003
  5.0291542e-001  2.5985567e-003
  5.0292513e-001  2.7967373e-003
  5.0293483e-001  2.9872176e-003
  5.0294454e-001  3.1686237e-003
  5.0295425e-001  3.3397017e-003
  5.0296396e-001  3.4993153e-003
  5.0297367e-001  3.6464444e-003
  5.0298338e-001  3.7801823e-003
  5.0299309e-001  3.8997340e-003
  5.0300280e-001  4.0044131e-003
  5.0301251e-001  4.0936390e-003
  5.0302222e-001  4.1669346e-003
  5.0303193e-001  4.2239226e-003
  5.0304164e-001  4.2643225e-003
  5.0305135e-001  4.2879475e-003
  5.0306106e-001  4.2947004e-003
  5.0307077e-001  4.2845708e-003
  5.0308048e-001  4.2576306e-003
  5.0309019e-001  4.2140310e-003
  5.0309990e-001  4.1539980e-003
  5.0310961e-001  4.0778287e-003
  5.0311932e-001  3.9858875e-003
  5.0312903e-001  3.8786017e-003
  5.0313874e-001  3.7564578e-003
  5.0314845e-001  3.6199968e-003
  5.0315816e-001  3.4698108e-003
  5.0316787e-001  3.3065385e-003
  5.0317758e-001  3.1308611e-003
  5.0318729e-001  2.9434980e-003
  5.0319700e-001  2.7452032e-003
  5.0320671e-001  2.5367608e-003
  5.0321642e-001  2.3189813e-003
  5.0322613e-001  2.0926975e-003
  5.0323584e-001  1.8587605e-003
  5.0324555e-001  1.6180363e-003
  5.0325526e-001  1.3714015e-003
  5.0326496e-001  1.1197400e-003
  5.0327467e-001  8.6393957e-004
  5.0328438e-001  6.0488797e-004
  5.0329409e-001  3.4346991e-004
  5.0330380e-001  8.0563743e-005
  5.0331351e-001 -1.8296168e-004
  5.0332322e-001 -4.4624998e-004
  5.0333293e-001 -7.0846011e-004
  5.0334264e-001 -9.6876909e-004
  5.0335235e-001 -1.2263746e-003
  5.0336206e-001 -1.4804973e-003
  5.0337177e-001 -1.7303835e-003
  5.0338148e-001 -1.9753068e-003
  5.0339119e-001 -2.2145704e-003
  5.0340090e-001 -2.4475090e-003
  5.0341061e-001 -2.6734903e-003
  5.0342032e-001 -2.8919165e-003
  5.0343003e-001 -3.1022260e-003
  5.0343974e-001 -3.3038943e-003
  5.0344945e-001 -3.4964353e-003
  5.0345916e-001 -3.6794018e-003
  5.0346887e-001 -3.8523870e-003
  5.0347858e-001 -4.0150243e-003
  5.0348829e-001 -4.1669883e-003
  5.0349800e-001 -4.3079949e-003
  5.0350771e-001 -4.4378014e-003
  5.0351742e-001 -4.5562069e-003
  5.0352713e-001 -4.6630515e-003
  5.0353684e-001 -4.7582166e-003
  5.0354655e-001 -4.8416245e-003
  5.0355626e-001 -4.9132374e-003
  5.0356597e-001 -4.9730574e-003
  5.0357568e-001 -5.0211253e-003
  5.0358539e-001 -5.0575198e-003
  5.0359510e-001 -5.0823566e-003
  5.0360480e-001 -5.0957875e-003
  5.0361451e-001 -5.0979986e-003
  5.0362422e-001 -5.0892099e-003
  5.0363393e-001 -5.0696733e-003
  5.0364364e-001 -5.0396712e-003
  5.0365335e-001 -4.9995154e-003
  5.0366306e-001 -4.9495452e-003
  5.0367277e-001 -4.8901258e-003
  5.0368248e-001 -4.8216466e-003
  5.0369219e-001 -4.7445198e-003
  5.0370190e-001 -4.6591779e-003
  5.0371161e-001 -4.5660728e-003
  5.0372132e-001 -4.4656732e-003
  5.0373103e-001 -4.3584632e-003
  5.0374074e-001 -4.2449400e-003
  5.0375045e-001 -4.1256126e-003
  5.0376016e-001 -4.0009995e-003
  5.0376987e-001 -3.8716267e-003
  5.0377958e-001 -3.7380263e-003
  5.0378929e-001 -3.6007343e-003
  5.0379900e-001 -3.4602888e-003
  5.0380871e-001 -3.3172283e-003
  5.0381842e-001 -3.1720897e-003
  5.0382813e-001 -3.0254068e-003
  5.0383784e-001 -2.8777087e-003
  5.0384755e-001 -2.7295175e-003
  5.0385726e-001 -2.5813476e-003
  5.0386697e-001 -2.4337034e-003
  5.0387668e-001 -2.2870783e-003
  5.0388639e-001 -2.1419529e-003
  5.0389610e-001 -1.9987941e-003
  5.0390581e-001 -1.8580531e-003
  5.0391552e-001 -1.7201650e-003
  5.0392523e-001 -1.5855470e-003
  5.0393493e-001 -1.4545979e-003
  5.0394464e-001 -1.3276965e-003
  5.0395435e-001 -1.2052011e-003
  5.0396406e-001 -1.0874487e-003
  5.0397377e-001 -9.7475397e-004
  5.0398348e-001 -8.6740888e-004
  5.0399319e-001 -7.6568198e-004
  5.0400290e-001 -6.6981793e-004
  5.0401261e-001 -5.8003718e-004
  5.0402232e-001 -4.9653555e-004
  5.0403203e-001 -4.1948410e-004
  5.0404174e-001 -3.4902892e-004
  5.0405145e-001 -2.8529113e-004
  5.0406116e-001 -2.2836685e-004
  5.0407087e-001 -1.7832735e-004
  5.0408058e-001 -1.3521920e-004
  5.0409029e-001 -9.9064581e-005
  5.0410000e-001 -6.9861570e-005


==> data_dual_poly_noder.dat <==
  4.9440000e-001 -1.4908307e-003
  4.9440971e-001 -1.4671142e-003
  4.9441942e-001 -1.4392884e-003
  4.9442913e-001 -1.4074994e-003
  4.9443884e-001 -1.3719118e-003
  4.9444855e-001 -1.3327088e-003
  4.9445826e-001 -1.2900914e-003
  4.9446797e-001 -1.2442785e-003
  4.9447768e-001 -1.1955060e-003
  4.9448739e-001 -1.1440264e-003
  4.9449710e-001 -1.0901082e-003
  4.9450681e-001 -1.0340349e-003
  4.9451652e-001 -9.7610482e-004
  4.9452623e-001 -9.1662958e-004
  4.9453594e-001 -8.5593369e-004
  4.9454565e-001 -7.9435338e-004
  4.9455536e-001 -7.3223563e-004
  4.9456507e-001 -6.6993709e-004
  4.9457477e-001 -6.0782292e-004
  4.9458448e-001 -5.4626567e-004
  4.9459419e-001 -4.8564398e-004
  4.9460390e-001 -4.2634137e-004
  4.9461361e-001 -3.6874486e-004
  4.9462332e-001 -3.1324369e-004
  4.9463303e-001 -2.6022791e-004
  4.9464274e-001 -2.1008693e-004
  4.9465245e-001 -1.6320817e-004
  4.9466216e-001 -1.1997553e-004
  4.9467187e-001 -8.0767956e-005
  4.9468158e-001 -4.5957976e-005
  4.9469129e-001 -1.5910198e-005
  4.9470100e-001  9.0201628e-006
  4.9471071e-001  2.8488755e-005
  4.9472042e-001  4.2163557e-005
  4.9473013e-001  4.9726325e-005
  4.9473984e-001  5.0874016e-005
  4.9474955e-001  4.5320186e-005
  4.9475926e-001  3.2796359e-005
  4.9476897e-001  1.3053354e-005
  4.9477868e-001 -1.4137430e-005
  4.9478839e-001 -4.8982773e-005
  4.9479810e-001 -9.1666453e-005
  4.9480781e-001 -1.4234812e-004
  4.9481752e-001 -2.0116221e-004
  4.9482723e-001 -2.6821700e-004
  4.9483694e-001 -3.4359364e-004
  4.9484665e-001 -4.2734530e-004
  4.9485636e-001 -5.1949646e-004
  4.9486607e-001 -6.2004216e-004
  4.9487578e-001 -7.2894749e-004
  4.9488549e-001 -8.4614702e-004
  4.9489520e-001 -9.7154442e-004
  4.9490490e-001 -1.1050122e-003
  4.9491461e-001 -1.2463915e-003
  4.9492432e-001 -1.3954918e-003
  4.9493403e-001 -1.5520914e-003
  4.9494374e-001 -1.7159371e-003
  4.9495345e-001 -1.8867445e-003
  4.9496316e-001 -2.0641987e-003
  4.9497287e-001 -2.2479541e-003
  4.9498258e-001 -2.4376358e-003
  4.9499229e-001 -2.6328396e-003
  4.9500200e-001 -2.8331331e-003
  4.9501171e-001 -3.0380565e-003
  4.9502142e-001 -3.2471239e-003
  4.9503113e-001 -3.4598242e-003
  4.9504084e-001 -3.6756221e-003
  4.9505055e-001 -3.8939600e-003
  4.9506026e-001 -4.1142592e-003
  4.9506997e-001 -4.3359214e-003
  4.9507968e-001 -4.5583302e-003
  4.9508939e-001 -4.7808534e-003
  4.9509910e-001 -5.0028442e-003
  4.9510881e-001 -5.2236436e-003
  4.9511852e-001 -5.4425822e-003
  4.9512823e-001 -5.6589823e-003
  4.9513794e-001 -5.8721601e-003
  4.9514765e-001 -6.0814276e-003
  4.9515736e-001 -6.2860956e-003
  4.9516707e-001 -6.4854753e-003
  4.9517678e-001 -6.6788810e-003
  4.9518649e-001 -6.8656323e-003
  4.9519620e-001 -7.0450571e-003
  4.9520591e-001 -7.2164931e-003
  4.9521562e-001 -7.3792913e-003
  4.9522533e-001 -7.5328177e-003
  4.9523504e-001 -7.6764561e-003
  4.9524474e-001 -7.8096106e-003
  4.9525445e-001 -7.9317079e-003
  4.9526416e-001 -8.0422000e-003
  4.9527387e-001 -8.1405660e-003
  4.9528358e-001 -8.2263151e-003
  4.9529329e-001 -8.2989884e-003
  4.9530300e-001 -8.3581613e-003
  4.9531271e-001 -8.4034459e-003
  4.9532242e-001 -8.4344923e-003
  4.9533213e-001 -8.4509915e-003
  4.9534184e-001 -8.4526766e-003
  4.9535155e-001 -8.4393248e-003
  4.9536126e-001 -8.4107591e-003
  4.9537097e-001 -8.3668496e-003
  4.9538068e-001 -8.3075153e-003
  4.9539039e-001 -8.2327248e-003
  4.9540010e-001 -8.1424978e-003
  4.9540981e-001 -8.0369060e-003
  4.9541952e-001 -7.9160737e-003
  4.9542923e-001 -7.7801785e-003
  4.9543894e-001 -7.6294519e-003
  4.9544865e-001 -7.4641793e-003
  4.9545836e-001 -7.2847001e-003
  4.9546807e-001 -7.0914078e-003
  4.9547778e-001 -6.8847496e-003
  4.9548749e-001 -6.6652258e-003
  4.9549720e-001 -6.4333888e-003
  4.9550691e-001 -6.1898430e-003
  4.9551662e-001 -5.9352429e-003
  4.9552633e-001 -5.6702919e-003
  4.9553604e-001 -5.3957412e-003
  4.9554575e-001 -5.1123874e-003
  4.9555546e-001 -4.8210710e-003
  4.9556517e-001 -4.5226740e-003
  4.9557487e-001 -4.2181176e-003
  4.9558458e-001 -3.9083595e-003
  4.9559429e-001 -3.5943912e-003
  4.9560400e-001 -3.2772348e-003
  4.9561371e-001 -2.9579403e-003
  4.9562342e-001 -2.6375813e-003
  4.9563313e-001 -2.3172524e-003
  4.9564284e-001 -1.9980647e-003
  4.9565255e-001 -1.6811425e-003
  4.9566226e-001 -1.3676183e-003
  4.9567197e-001 -1.0586295e-003
  4.9568168e-001 -7.5531336e-004
  4.9569139e-001 -4.5880260e-004
  4.9570110e-001 -1.7022075e-004
  4.9571081e-001  1.0932276e-004
  4.9572052e-001  3.7873747e-004
  4.9573023e-001  6.3695696e-004
  4.9573994e-001  8.8294394e-004
  4.9574965e-001  1.1156955e-003
  4.9575936e-001  1.3342484e-003
  4.9576907e-001  1.5376842e-003
  4.9577878e-001  1.7251350e-003
  4.9578849e-001  1.8957882e-003
  4.9579820e-001  2.0488927e-003
  4.9580791e-001  2.1837635e-003
  4.9581762e-001  2.2997876e-003
  4.9582733e-001  2.3964290e-003
  4.9583704e-001  2.4732341e-003
  4.9584675e-001  2.5298371e-003
  4.9585646e-001  2.5659646e-003
  4.9586617e-001  2.5814412e-003
  4.9587588e-001  2.5761941e-003
  4.9588559e-001  2.5502578e-003
  4.9589530e-001  2.5037790e-003
  4.9590501e-001  2.4370209e-003
  4.9591471e-001  2.3503675e-003
  4.9592442e-001  2.2443278e-003
  4.9593413e-001  2.1195395e-003
  4.9594384e-001  1.9767729e-003
  4.9595355e-001  1.8169341e-003
  4.9596326e-001  1.6410683e-003
  4.9597297e-001  1.4503628e-003
  4.9598268e-001  1.2461494e-003
  4.9599239e-001  1.0299070e-003
  4.9600210e-001  8.0326329e-004
  4.9601181e-001  5.6799685e-004
  4.9602152e-001  3.2603826e-004
  4.9603123e-001  7.9471249e-005
  4.9604094e-001 -1.6946663e-004
  4.9605065e-001 -4.1838368e-004
  4.9606036e-001 -6.6473405e-004
  4.9607007e-001 -9.0581821e-004
  4.9607978e-001 -1.1387837e-003
  4.9608949e-001 -1.3606263e-003
  4.9609920e-001 -1.5681917e-003
  4.9610891e-001 -1.7581774e-003
  4.9611862e-001 -1.9271350e-003
  4.9612833e-001 -2.0714732e-003
  4.9613804e-001 -2.1874609e-003
  4.9614775e-001 -2.2712306e-003
  4.9615746e-001 -2.3187829e-003
  4.9616717e-001 -2.3259904e-003
  4.9617688e-001 -2.2886027e-003
  4.9618659e-001 -2.2022518e-003
  4.9619630e-001 -2.0624575e-003
  4.9620601e-001 -1.8646335e-003
  4.9621572e-001 -1.6040936e-003
  4.9622543e-001 -1.2760590e-003
  4.9623514e-001 -8.7566464e-004
  4.9624484e-001 -3.9796744e-004
  4.9625455e-001  1.6204631e-004
  4.9626426e-001  8.0945259e-004
  4.9627397e-001  1.5493812e-003
  4.9628368e-001  2.3870070e-003
  4.9629339e-001  3.3275406e-003
  4.9630310e-001  4.3762193e-003
  4.9631281e-001  5.5382970e-003
  4.9632252e-001  6.8190349e-003
  4.9633223e-001  8.2236908e-003
  4.9634194e-001  9.7575090e-003
  4.9635165e-001  1.1425710e-002
  4.9636136e-001  1.3233479e-002
  4.9637107e-001  1.5185956e-002
  4.9638078e-001  1.7288226e-002
  4.9639049e-001  1.9545303e-002
  4.9640020e-001  2.1962125e-002
  4.9640991e-001  2.4543539e-002
  4.9641962e-001  2.7294292e-002
  4.9642933e-001  3.0219016e-002
  4.9643904e-001  3.3322223e-002
  4.9644875e-001  3.6608287e-002
  4.9645846e-001  4.0081436e-002
  4.9646817e-001  4.3745744e-002
  4.9647788e-001  4.7605115e-002
  4.9648759e-001  5.1663273e-002
  4.9649730e-001  5.5923755e-002
  4.9650701e-001  6.0389898e-002
  4.9651672e-001  6.5064828e-002
  4.9652643e-001  6.9951451e-002
  4.9653614e-001  7.5052445e-002
  4.9654585e-001  8.0370248e-002
  4.9655556e-001  8.5907049e-002
  4.9656527e-001  9.1664784e-002
  4.9657497e-001  9.7645120e-002
  4.9658468e-001  1.0384945e-001
  4.9659439e-001  1.1027890e-001
  4.9660410e-001  1.1693428e-001
  4.9661381e-001  1.2381613e-001
  4.9662352e-001  1.3092469e-001
  4.9663323e-001  1.3825988e-001
  4.9664294e-001  1.4582131e-001
  4.9665265e-001  1.5360829e-001
  4.9666236e-001  1.6161980e-001
  4.9667207e-001  1.6985448e-001
  4.9668178e-001  1.7831066e-001
  4.9669149e-001  1.8698636e-001
  4.9670120e-001  1.9587923e-001
  4.9671091e-001  2.0498661e-001
  4.9672062e-001  2.1430551e-001
  4.9673033e-001  2.2383260e-001
  4.9674004e-001  2.3356422e-001
  4.9674975e-001  2.4349639e-001
  4.9675946e-001  2.5362477e-001
  4.9676917e-001  2.6394474e-001
  4.9677888e-001  2.7445132e-001
  4.9678859e-001  2.8513924e-001
  4.9679830e-001  2.9600289e-001
  4.9680801e-001  3.0703638e-001
  4.9681772e-001  3.1823349e-001
  4.9682743e-001  3.2958773e-001
  4.9683714e-001  3.4109230e-001
  4.9684685e-001  3.5274013e-001
  4.9685656e-001  3.6452388e-001
  4.9686627e-001  3.7643594e-001
  4.9687598e-001  3.8846846e-001
  4.9688569e-001  4.0061332e-001
  4.9689540e-001  4.1286221e-001
  4.9690511e-001  4.2520655e-001
  4.9691481e-001  4.3763758e-001
  4.9692452e-001  4.5014635e-001
  4.9693423e-001  4.6272370e-001
  4.9694394e-001  4.7536032e-001
  4.9695365e-001  4.8804674e-001
  4.9696336e-001  5.0077334e-001
  4.9697307e-001  5.1353037e-001
  4.9698278e-001  5.2630798e-001
  4.9699249e-001  5.3909621e-001
  4.9700220e-001  5.5188503e-001
  4.9701191e-001  5.6466433e-001
  4.9702162e-001  5.7742395e-001
  4.9703133e-001  5.9015371e-001
  4.9704104e-001  6.0284340e-001
  4.9705075e-001  6.1548280e-001
  4.9706046e-001  6.2806174e-001
  4.9707017e-001  6.4057004e-001
  4.9707988e-001  6.5299760e-001
  4.9708959e-001  6.6533438e-001
  4.9709930e-001  6.7757041e-001
  4.9710901e-001  6.8969584e-001
  4.9711872e-001  7.0170091e-001
  4.9712843e-001  7.1357603e-001
  4.9713814e-001  7.2531173e-001
  4.9714785e-001  7.3689872e-001
  4.9715756e-001  7.4832789e-001
  4.9716727e-001  7.5959033e-001
  4.9717698e-001  7.7067734e-001
  4.9718669e-001  7.8158045e-001
  4.9719640e-001  7.9229145e-001
  4.9720611e-001  8.0280236e-001
  4.9721582e-001  8.1310549e-001
  4.9722553e-001  8.2319345e-001
  4.9723524e-001  8.3305912e-001
  4.9724494e-001  8.4269571e-001
  4.9725465e-001  8.5209676e-001
  4.9726436e-001  8.6125612e-001
  4.9727407e-001  8.7016803e-001
  4.9728378e-001  8.7882705e-001
  4.9729349e-001  8.8722813e-001
  4.9730320e-001  8.9536657e-001
  4.9731291e-001  9.0323809e-001
  4.9732262e-001  9.1083878e-001
  4.9733233e-001  9.1816513e-001
  4.9734204e-001  9.2521405e-001
  4.9735175e-001  9.3198285e-001
  4.9736146e-001  9.3846925e-001
  4.9737117e-001  9.4467142e-001
  4.9738088e-001  9.5058791e-001
  4.9739059e-001  9.5621774e-001
  4.9740030e-001  9.6156032e-001
  4.9741001e-001  9.6661552e-001
  4.9741972e-001  9.7138361e-001
  4.9742943e-001  9.7586531e-001
  4.9743914e-001  9.8006175e-001
  4.9744885e-001  9.8397450e-001
  4.9745856e-001  9.8760553e-001
  4.9746827e-001  9.9095725e-001
  4.9747798e-001  9.9403245e-001
  4.9748769e-001  9.9683436e-001
  4.9749740e-001  9.9936659e-001
  4.9750000e-001  1.0000000e+000
  4.9750711e-001  1.0016331e+000
  4.9751682e-001  1.0036384e+000
  4.9752653e-001  1.0053871e+000
  4.9753624e-001  1.0068844e+000
  4.9754595e-001  1.0081358e+000
  4.9755566e-001  1.0091471e+000
  4.9756537e-001  1.0099245e+000
  4.9757508e-001  1.0104744e+000
  4.9758478e-001  1.0108037e+000
  4.9759449e-001  1.0109194e+000
  4.9760420e-001  1.0108288e+000
  4.9761391e-001  1.0105397e+000
  4.9762362e-001  1.0100598e+000
  4.9763333e-001  1.0093974e+000
  4.9764304e-001  1.0085606e+000
  4.9765275e-001  1.0075581e+000
  4.9766246e-001  1.0063986e+000
  4.9767217e-001  1.0050909e+000
  4.9768188e-001  1.0036441e+000
  4.9769159e-001  1.0020673e+000
  4.9770130e-001  1.0003699e+000
  4.9771101e-001  9.9856109e-001
  4.9772072e-001  9.9665044e-001
  4.9773043e-001  9.9464743e-001
  4.9774014e-001  9.9256158e-001
  4.9774985e-001  9.9040245e-001
  4.9775956e-001  9.8817962e-001
  4.9776927e-001  9.8590260e-001
  4.9777898e-001  9.8358092e-001
  4.9778869e-001  9.8122399e-001
  4.9779840e-001  9.7884120e-001
  4.9780811e-001  9.7644181e-001
  4.9781782e-001  9.7403497e-001
  4.9782753e-001  9.7162970e-001
  4.9783724e-001  9.6923489e-001
  4.9784695e-001  9.6685922e-001
  4.9785666e-001  9.6451123e-001
  4.9786637e-001  9.6219921e-001
  4.9787608e-001  9.5993125e-001
  4.9788579e-001  9.5771523e-001
  4.9789550e-001  9.5555873e-001
  4.9790521e-001  9.5346908e-001
  4.9791491e-001  9.5145335e-001
  4.9792462e-001  9.4951827e-001
  4.9793433e-001  9.4767030e-001
  4.9794404e-001  9.4591554e-001
  4.9795375e-001  9.4425977e-001
  4.9796346e-001  9.4270842e-001
  4.9797317e-001  9.4126656e-001
  4.9798288e-001  9.3993887e-001
  4.9799259e-001  9.3872968e-001
  4.9800230e-001  9.3764291e-001
  4.9801201e-001  9.3668207e-001
  4.9802172e-001  9.3585028e-001
  4.9803143e-001  9.3515024e-001
  4.9804114e-001  9.3458425e-001
  4.9805085e-001  9.3415414e-001
  4.9806056e-001  9.3386134e-001
  4.9807027e-001  9.3370686e-001
  4.9807998e-001  9.3369123e-001
  4.9808969e-001  9.3381459e-001
  4.9809940e-001  9.3407660e-001
  4.9810911e-001  9.3447650e-001
  4.9811882e-001  9.3501308e-001
  4.9812853e-001  9.3568471e-001
  4.9813824e-001  9.3648930e-001
  4.9814795e-001  9.3742433e-001
  4.9815766e-001  9.3848686e-001
  4.9816737e-001  9.3967352e-001
  4.9817708e-001  9.4098052e-001
  4.9818679e-001  9.4240364e-001
  4.9819650e-001  9.4393829e-001
  4.9820621e-001  9.4557943e-001
  4.9821592e-001  9.4732166e-001
  4.9822563e-001  9.4915919e-001
  4.9823534e-001  9.5108586e-001
  4.9824505e-001  9.5309514e-001
  4.9825475e-001  9.5518014e-001
  4.9826446e-001  9.5733364e-001
  4.9827417e-001  9.5954811e-001
  4.9828388e-001  9.6181566e-001
  4.9829359e-001  9.6412814e-001
  4.9830330e-001  9.6647708e-001
  4.9831301e-001  9.6885375e-001
  4.9832272e-001  9.7124917e-001
  4.9833243e-001  9.7365410e-001
  4.9834214e-001  9.7605908e-001
  4.9835185e-001  9.7845443e-001
  4.9836156e-001  9.8083029e-001
  4.9837127e-001  9.8317660e-001
  4.9838098e-001  9.8548315e-001
  4.9839069e-001  9.8773959e-001
  4.9840040e-001  9.8993544e-001
  4.9841011e-001  9.9206010e-001
  4.9841982e-001  9.9410288e-001
  4.9842953e-001  9.9605304e-001
  4.9843924e-001  9.9789976e-001
  4.9844895e-001  9.9963218e-001
  4.9845866e-001  1.0012394e+000
  4.9846837e-001  1.0027107e+000
  4.9847808e-001  1.0040350e+000
  4.9848779e-001  1.0052017e+000
  4.9849750e-001  1.0061999e+000
  4.9850721e-001  1.0070189e+000
  4.9851692e-001  1.0076482e+000
  4.9852663e-001  1.0080772e+000
  4.9853634e-001  1.0082956e+000
  4.9854605e-001  1.0082931e+000
  4.9855576e-001  1.0080597e+000
  4.9856547e-001  1.0075854e+000
  4.9857518e-001  1.0068605e+000
  4.9858488e-001  1.0058756e+000
  4.9859459e-001  1.0046214e+000
  4.9860430e-001  1.0030887e+000
  4.9861000e-001  1.0020565e+000
  4.9861002e-001  1.0020527e+000
  4.9861004e-001  1.0020489e+000
  4.9861006e-001  1.0020451e+000
  4.9861008e-001  1.0020413e+000
  4.9861010e-001  1.0020375e+000
  4.9861012e-001  1.0020337e+000
  4.9861014e-001  1.0020299e+000
  4.9861016e-001  1.0020260e+000
  4.9861018e-001  1.0020222e+000
  4.9861020e-001  1.0020184e+000
  4.9861022e-001  1.0020146e+000
  4.9861024e-001  1.0020108e+000
  4.9861026e-001  1.0020070e+000
  4.9861028e-001  1.0020031e+000
  4.9861030e-001  1.0019993e+000
  4.9861032e-001  1.0019955e+000
  4.9861034e-001  1.0019917e+000
  4.9861036e-001  1.0019878e+000
  4.9861038e-001  1.0019840e+000
  4.9861040e-001  1.0019802e+000
  4.9861042e-001  1.0019764e+000
  4.9861044e-001  1.0019725e+000
  4.9861046e-001  1.0019687e+000
  4.9861048e-001  1.0019649e+000
  4.9861050e-001  1.0019610e+000
  4.9861052e-001  1.0019572e+000
  4.9861054e-001  1.0019534e+000
  4.9861056e-001  1.0019495e+000
  4.9861058e-001  1.0019457e+000
  4.9861060e-001  1.0019418e+000
  4.9861062e-001  1.0019380e+000
  4.9861064e-001  1.0019342e+000
  4.9861066e-001  1.0019303e+000
  4.9861068e-001  1.0019265e+000
  4.9861070e-001  1.0019226e+000
  4.9861072e-001  1.0019188e+000
  4.9861074e-001  1.0019149e+000
  4.9861076e-001  1.0019111e+000
  4.9861078e-001  1.0019072e+000
  4.9861080e-001  1.0019034e+000
  4.9861082e-001  1.0018995e+000
  4.9861084e-001  1.0018957e+000
  4.9861086e-001  1.0018918e+000
  4.9861088e-001  1.0018879e+000
  4.9861090e-001  1.0018841e+000
  4.9861092e-001  1.0018802e+000
  4.9861094e-001  1.0018764e+000
  4.9861096e-001  1.0018725e+000
  4.9861098e-001  1.0018686e+000
  4.9861100e-001  1.0018648e+000
  4.9861102e-001  1.0018609e+000
  4.9861104e-001  1.0018570e+000
  4.9861106e-001  1.0018532e+000
  4.9861108e-001  1.0018493e+000
  4.9861110e-001  1.0018454e+000
  4.9861112e-001  1.0018416e+000
  4.9861114e-001  1.0018377e+000
  4.9861116e-001  1.0018338e+000
  4.9861118e-001  1.0018299e+000
  4.9861120e-001  1.0018261e+000
  4.9861122e-001  1.0018222e+000
  4.9861124e-001  1.0018183e+000
  4.9861126e-001  1.0018144e+000
  4.9861128e-001  1.0018105e+000
  4.9861130e-001  1.0018066e+000
  4.9861132e-001  1.0018028e+000
  4.9861134e-001  1.0017989e+000
  4.9861136e-001  1.0017950e+000
  4.9861138e-001  1.0017911e+000
  4.9861140e-001  1.0017872e+000
  4.9861142e-001  1.0017833e+000
  4.9861144e-001  1.0017794e+000
  4.9861146e-001  1.0017755e+000
  4.9861148e-001  1.0017716e+000
  4.9861150e-001  1.0017677e+000
  4.9861152e-001  1.0017638e+000
  4.9861154e-001  1.0017599e+000
  4.9861156e-001  1.0017560e+000
  4.9861158e-001  1.0017521e+000
  4.9861160e-001  1.0017482e+000
  4.9861162e-001  1.0017443e+000
  4.9861164e-001  1.0017404e+000
  4.9861166e-001  1.0017365e+000
  4.9861168e-001  1.0017326e+000
  4.9861170e-001  1.0017287e+000
  4.9861172e-001  1.0017248e+000
  4.9861174e-001  1.0017209e+000
  4.9861176e-001  1.0017170e+000
  4.9861178e-001  1.0017131e+000
  4.9861180e-001  1.0017091e+000
  4.9861182e-001  1.0017052e+000
  4.9861184e-001  1.0017013e+000
  4.9861186e-001  1.0016974e+000
  4.9861188e-001  1.0016935e+000
  4.9861190e-001  1.0016895e+000
  4.9861192e-001  1.0016856e+000
  4.9861194e-001  1.0016817e+000
  4.9861196e-001  1.0016778e+000
  4.9861198e-001  1.0016738e+000
  4.9861200e-001  1.0016699e+000
  4.9861202e-001  1.0016660e+000
  4.9861204e-001  1.0016621e+000
  4.9861206e-001  1.0016581e+000
  4.9861208e-001  1.0016542e+000
  4.9861210e-001  1.0016503e+000
  4.9861212e-001  1.0016463e+000
  4.9861214e-001  1.0016424e+000
  4.9861216e-001  1.0016385e+000
  4.9861218e-001  1.0016345e+000
  4.9861220e-001  1.0016306e+000
  4.9861222e-001  1.0016266e+000
  4.9861224e-001  1.0016227e+000
  4.9861226e-001  1.0016187e+000
  4.9861228e-001  1.0016148e+000
  4.9861230e-001  1.0016109e+000
  4.9861232e-001  1.0016069e+000
  4.9861234e-001  1.0016030e+000
  4.9861236e-001  1.0015990e+000
  4.9861238e-001  1.0015951e+000
  4.9861240e-001  1.0015911e+000
  4.9861242e-001  1.0015871e+000
  4.9861244e-001  1.0015832e+000
  4.9861246e-001  1.0015792e+000
  4.9861248e-001  1.0015753e+000
  4.9861250e-001  1.0015713e+000
  4.9861252e-001  1.0015674e+000
  4.9861254e-001  1.0015634e+000
  4.9861256e-001  1.0015594e+000
  4.9861258e-001  1.0015555e+000
  4.9861260e-001  1.0015515e+000
  4.9861262e-001  1.0015475e+000
  4.9861264e-001  1.0015436e+000
  4.9861266e-001  1.0015396e+000
  4.9861268e-001  1.0015356e+000
  4.9861270e-001  1.0015317e+000
  4.9861272e-001  1.0015277e+000
  4.9861274e-001  1.0015237e+000
  4.9861276e-001  1.0015197e+000
  4.9861278e-001  1.0015158e+000
  4.9861280e-001  1.0015118e+000
  4.9861282e-001  1.0015078e+000
  4.9861284e-001  1.0015038e+000
  4.9861286e-001  1.0014998e+000
  4.9861288e-001  1.0014959e+000
  4.9861290e-001  1.0014919e+000
  4.9861292e-001  1.0014879e+000
  4.9861294e-001  1.0014839e+000
  4.9861296e-001  1.0014799e+000
  4.9861298e-001  1.0014759e+000
  4.9861300e-001  1.0014719e+000
  4.9861302e-001  1.0014679e+000
  4.9861304e-001  1.0014640e+000
  4.9861306e-001  1.0014600e+000
  4.9861308e-001  1.0014560e+000
  4.9861310e-001  1.0014520e+000
  4.9861312e-001  1.0014480e+000
  4.9861314e-001  1.0014440e+000
  4.9861316e-001  1.0014400e+000
  4.9861318e-001  1.0014360e+000
  4.9861320e-001  1.0014320e+000
  4.9861322e-001  1.0014280e+000
  4.9861324e-001  1.0014240e+000
  4.9861326e-001  1.0014199e+000
  4.9861328e-001  1.0014159e+000
  4.9861330e-001  1.0014119e+000
  4.9861332e-001  1.0014079e+000
  4.9861334e-001  1.0014039e+000
  4.9861336e-001  1.0013999e+000
  4.9861338e-001  1.0013959e+000
  4.9861340e-001  1.0013919e+000
  4.9861342e-001  1.0013878e+000
  4.9861344e-001  1.0013838e+000
  4.9861346e-001  1.0013798e+000
  4.9861348e-001  1.0013758e+000
  4.9861350e-001  1.0013718e+000
  4.9861352e-001  1.0013677e+000
  4.9861354e-001  1.0013637e+000
  4.9861356e-001  1.0013597e+000
  4.9861358e-001  1.0013557e+000
  4.9861360e-001  1.0013516e+000
  4.9861362e-001  1.0013476e+000
  4.9861364e-001  1.0013436e+000
  4.9861366e-001  1.0013395e+000
  4.9861368e-001  1.0013355e+000
  4.9861370e-001  1.0013315e+000
  4.9861372e-001  1.0013274e+000
  4.9861374e-001  1.0013234e+000
  4.9861376e-001  1.0013194e+000
  4.9861378e-001  1.0013153e+000
  4.9861380e-001  1.0013113e+000
  4.9861382e-001  1.0013073e+000
  4.9861384e-001  1.0013032e+000
  4.9861386e-001  1.0012992e+000
  4.9861388e-001  1.0012951e+000
  4.9861390e-001  1.0012911e+000
  4.9861392e-001  1.0012870e+000
  4.9861394e-001  1.0012830e+000
  4.9861396e-001  1.0012789e+000
  4.9861398e-001  1.0012749e+000
  4.9861400e-001  1.0012708e+000
  4.9861401e-001  1.0012688e+000
  4.9861402e-001  1.0012668e+000
  4.9861404e-001  1.0012627e+000
  4.9861406e-001  1.0012587e+000
  4.9861408e-001  1.0012546e+000
  4.9861410e-001  1.0012505e+000
  4.9861412e-001  1.0012465e+000
  4.9861414e-001  1.0012424e+000
  4.9861416e-001  1.0012383e+000
  4.9861418e-001  1.0012343e+000
  4.9861420e-001  1.0012302e+000
  4.9861422e-001  1.0012262e+000
  4.9861424e-001  1.0012221e+000
  4.9861426e-001  1.0012180e+000
  4.9861428e-001  1.0012139e+000
  4.9861430e-001  1.0012099e+000
  4.9861432e-001  1.0012058e+000
  4.9861434e-001  1.0012017e+000
  4.9861436e-001  1.0011976e+000
  4.9861438e-001  1.0011936e+000
  4.9861440e-001  1.0011895e+000
  4.9861442e-001  1.0011854e+000
  4.9861444e-001  1.0011813e+000
  4.9861446e-001  1.0011772e+000
  4.9861448e-001  1.0011732e+000
  4.9861450e-001  1.0011691e+000
  4.9861452e-001  1.0011650e+000
  4.9861454e-001  1.0011609e+000
  4.9861456e-001  1.0011568e+000
  4.9861458e-001  1.0011527e+000
  4.9861460e-001  1.0011486e+000
  4.9861462e-001  1.0011445e+000
  4.9861464e-001  1.0011405e+000
  4.9861466e-001  1.0011364e+000
  4.9861468e-001  1.0011323e+000
  4.9861470e-001  1.0011282e+000
  4.9861472e-001  1.0011241e+000
  4.9861474e-001  1.0011200e+000
  4.9861476e-001  1.0011159e+000
  4.9861478e-001  1.0011118e+000
  4.9861480e-001  1.0011077e+000
  4.9861482e-001  1.0011036e+000
  4.9861484e-001  1.0010995e+000
  4.9861486e-001  1.0010953e+000
  4.9861488e-001  1.0010912e+000
  4.9861490e-001  1.0010871e+000
  4.9861492e-001  1.0010830e+000
  4.9861494e-001  1.0010789e+000
  4.9861496e-001  1.0010748e+000
  4.9861498e-001  1.0010707e+000
  4.9861501e-001  1.0010666e+000
  4.9861503e-001  1.0010624e+000
  4.9861505e-001  1.0010583e+000
  4.9861507e-001  1.0010542e+000
  4.9861509e-001  1.0010501e+000
  4.9861511e-001  1.0010460e+000
  4.9861513e-001  1.0010418e+000
  4.9861515e-001  1.0010377e+000
  4.9861517e-001  1.0010336e+000
  4.9861519e-001  1.0010295e+000
  4.9861521e-001  1.0010253e+000
  4.9861523e-001  1.0010212e+000
  4.9861525e-001  1.0010171e+000
  4.9861527e-001  1.0010129e+000
  4.9861529e-001  1.0010088e+000
  4.9861531e-001  1.0010047e+000
  4.9861533e-001  1.0010005e+000
  4.9861535e-001  1.0009964e+000
  4.9861537e-001  1.0009923e+000
  4.9861539e-001  1.0009881e+000
  4.9861541e-001  1.0009840e+000
  4.9861543e-001  1.0009798e+000
  4.9861545e-001  1.0009757e+000
  4.9861547e-001  1.0009715e+000
  4.9861549e-001  1.0009674e+000
  4.9861551e-001  1.0009632e+000
  4.9861553e-001  1.0009591e+000
  4.9861555e-001  1.0009549e+000
  4.9861557e-001  1.0009508e+000
  4.9861559e-001  1.0009466e+000
  4.9861561e-001  1.0009425e+000
  4.9861563e-001  1.0009383e+000
  4.9861565e-001  1.0009342e+000
  4.9861567e-001  1.0009300e+000
  4.9861569e-001  1.0009259e+000
  4.9861571e-001  1.0009217e+000
  4.9861573e-001  1.0009175e+000
  4.9861575e-001  1.0009134e+000
  4.9861577e-001  1.0009092e+000
  4.9861579e-001  1.0009050e+000
  4.9861581e-001  1.0009009e+000
  4.9861583e-001  1.0008967e+000
  4.9861585e-001  1.0008925e+000
  4.9861587e-001  1.0008884e+000
  4.9861589e-001  1.0008842e+000
  4.9861591e-001  1.0008800e+000
  4.9861593e-001  1.0008759e+000
  4.9861595e-001  1.0008717e+000
  4.9861597e-001  1.0008675e+000
  4.9861599e-001  1.0008633e+000
  4.9861601e-001  1.0008591e+000
  4.9861603e-001  1.0008550e+000
  4.9861605e-001  1.0008508e+000
  4.9861607e-001  1.0008466e+000
  4.9861609e-001  1.0008424e+000
  4.9861611e-001  1.0008382e+000
  4.9861613e-001  1.0008340e+000
  4.9861615e-001  1.0008299e+000
  4.9861617e-001  1.0008257e+000
  4.9861619e-001  1.0008215e+000
  4.9861621e-001  1.0008173e+000
  4.9861623e-001  1.0008131e+000
  4.9861625e-001  1.0008089e+000
  4.9861627e-001  1.0008047e+000
  4.9861629e-001  1.0008005e+000
  4.9861631e-001  1.0007963e+000
  4.9861633e-001  1.0007921e+000
  4.9861635e-001  1.0007879e+000
  4.9861637e-001  1.0007837e+000
  4.9861639e-001  1.0007795e+000
  4.9861641e-001  1.0007753e+000
  4.9861643e-001  1.0007711e+000
  4.9861645e-001  1.0007669e+000
  4.9861647e-001  1.0007627e+000
  4.9861649e-001  1.0007585e+000
  4.9861651e-001  1.0007543e+000
  4.9861653e-001  1.0007500e+000
  4.9861655e-001  1.0007458e+000
  4.9861657e-001  1.0007416e+000
  4.9861659e-001  1.0007374e+000
  4.9861661e-001  1.0007332e+000
  4.9861663e-001  1.0007290e+000
  4.9861665e-001  1.0007247e+000
  4.9861667e-001  1.0007205e+000
  4.9861669e-001  1.0007163e+000
  4.9861671e-001  1.0007121e+000
  4.9861673e-001  1.0007078e+000
  4.9861675e-001  1.0007036e+000
  4.9861677e-001  1.0006994e+000
  4.9861679e-001  1.0006952e+000
  4.9861681e-001  1.0006909e+000
  4.9861683e-001  1.0006867e+000
  4.9861685e-001  1.0006825e+000
  4.9861687e-001  1.0006782e+000
  4.9861689e-001  1.0006740e+000
  4.9861691e-001  1.0006698e+000
  4.9861693e-001  1.0006655e+000
  4.9861695e-001  1.0006613e+000
  4.9861697e-001  1.0006571e+000
  4.9861699e-001  1.0006528e+000
  4.9861701e-001  1.0006486e+000
  4.9861703e-001  1.0006443e+000
  4.9861705e-001  1.0006401e+000
  4.9861707e-001  1.0006358e+000
  4.9861709e-001  1.0006316e+000
  4.9861711e-001  1.0006273e+000
  4.9861713e-001  1.0006231e+000
  4.9861715e-001  1.0006188e+000
  4.9861717e-001  1.0006146e+000
  4.9861719e-001  1.0006103e+000
  4.9861721e-001  1.0006061e+000
  4.9861723e-001  1.0006018e+000
  4.9861725e-001  1.0005976e+000
  4.9861727e-001  1.0005933e+000
  4.9861729e-001  1.0005890e+000
  4.9861731e-001  1.0005848e+000
  4.9861733e-001  1.0005805e+000
  4.9861735e-001  1.0005763e+000
  4.9861737e-001  1.0005720e+000
  4.9861739e-001  1.0005677e+000
  4.9861741e-001  1.0005635e+000
  4.9861743e-001  1.0005592e+000
  4.9861745e-001  1.0005549e+000
  4.9861747e-001  1.0005506e+000
  4.9861749e-001  1.0005464e+000
  4.9861751e-001  1.0005421e+000
  4.9861753e-001  1.0005378e+000
  4.9861755e-001  1.0005335e+000
  4.9861757e-001  1.0005293e+000
  4.9861759e-001  1.0005250e+000
  4.9861761e-001  1.0005207e+000
  4.9861763e-001  1.0005164e+000
  4.9861765e-001  1.0005121e+000
  4.9861767e-001  1.0005079e+000
  4.9861769e-001  1.0005036e+000
  4.9861771e-001  1.0004993e+000
  4.9861773e-001  1.0004950e+000
  4.9861775e-001  1.0004907e+000
  4.9861777e-001  1.0004864e+000
  4.9861779e-001  1.0004821e+000
  4.9861781e-001  1.0004778e+000
  4.9861783e-001  1.0004735e+000
  4.9861785e-001  1.0004692e+000
  4.9861787e-001  1.0004649e+000
  4.9861789e-001  1.0004606e+000
  4.9861791e-001  1.0004563e+000
  4.9861793e-001  1.0004520e+000
  4.9861795e-001  1.0004477e+000
  4.9861797e-001  1.0004434e+000
  4.9861799e-001  1.0004391e+000
  4.9861801e-001  1.0004348e+000
  4.9861803e-001  1.0004305e+000
  4.9861805e-001  1.0004262e+000
  4.9861807e-001  1.0004219e+000
  4.9861809e-001  1.0004176e+000
  4.9861811e-001  1.0004133e+000
  4.9861813e-001  1.0004090e+000
  4.9861815e-001  1.0004046e+000
  4.9861817e-001  1.0004003e+000
  4.9861819e-001  1.0003960e+000
  4.9861821e-001  1.0003917e+000
  4.9861823e-001  1.0003874e+000
  4.9861825e-001  1.0003831e+000
  4.9861827e-001  1.0003787e+000
  4.9861829e-001  1.0003744e+000
  4.9861831e-001  1.0003701e+000
  4.9861833e-001  1.0003658e+000
  4.9861835e-001  1.0003614e+000
  4.9861837e-001  1.0003571e+000
  4.9861839e-001  1.0003528e+000
  4.9861841e-001  1.0003484e+000
  4.9861843e-001  1.0003441e+000
  4.9861845e-001  1.0003398e+000
  4.9861847e-001  1.0003354e+000
  4.9861849e-001  1.0003311e+000
  4.9861851e-001  1.0003268e+000
  4.9861853e-001  1.0003224e+000
  4.9861855e-001  1.0003181e+000
  4.9861857e-001  1.0003137e+000
  4.9861859e-001  1.0003094e+000
  4.9861861e-001  1.0003051e+000
  4.9861863e-001  1.0003007e+000
  4.9861865e-001  1.0002964e+000
  4.9861867e-001  1.0002920e+000
  4.9861869e-001  1.0002877e+000
  4.9861871e-001  1.0002833e+000
  4.9861873e-001  1.0002790e+000
  4.9861875e-001  1.0002746e+000
  4.9861877e-001  1.0002703e+000
  4.9861879e-001  1.0002659e+000
  4.9861881e-001  1.0002615e+000
  4.9861883e-001  1.0002572e+000
  4.9861885e-001  1.0002528e+000
  4.9861887e-001  1.0002485e+000
  4.9861889e-001  1.0002441e+000
  4.9861891e-001  1.0002397e+000
  4.9861893e-001  1.0002354e+000
  4.9861895e-001  1.0002310e+000
  4.9861897e-001  1.0002266e+000
  4.9861899e-001  1.0002223e+000
  4.9861901e-001  1.0002179e+000
  4.9861903e-001  1.0002135e+000
  4.9861905e-001  1.0002092e+000
  4.9861907e-001  1.0002048e+000
  4.9861909e-001  1.0002004e+000
  4.9861911e-001  1.0001960e+000
  4.9861913e-001  1.0001917e+000
  4.9861915e-001  1.0001873e+000
  4.9861917e-001  1.0001829e+000
  4.9861919e-001  1.0001785e+000
  4.9861921e-001  1.0001741e+000
  4.9861923e-001  1.0001697e+000
  4.9861925e-001  1.0001654e+000
  4.9861927e-001  1.0001610e+000
  4.9861929e-001  1.0001566e+000
  4.9861931e-001  1.0001522e+000
  4.9861933e-001  1.0001478e+000
  4.9861935e-001  1.0001434e+000
  4.9861937e-001  1.0001390e+000
  4.9861939e-001  1.0001346e+000
  4.9861941e-001  1.0001302e+000
  4.9861943e-001  1.0001258e+000
  4.9861945e-001  1.0001214e+000
  4.9861947e-001  1.0001170e+000
  4.9861949e-001  1.0001126e+000
  4.9861951e-001  1.0001082e+000
  4.9861953e-001  1.0001038e+000
  4.9861955e-001  1.0000994e+000
  4.9861957e-001  1.0000950e+000
  4.9861959e-001  1.0000906e+000
  4.9861961e-001  1.0000862e+000
  4.9861963e-001  1.0000818e+000
  4.9861965e-001  1.0000774e+000
  4.9861967e-001  1.0000730e+000
  4.9861969e-001  1.0000686e+000
  4.9861971e-001  1.0000642e+000
  4.9861973e-001  1.0000597e+000
  4.9861975e-001  1.0000553e+000
  4.9861977e-001  1.0000509e+000
  4.9861979e-001  1.0000465e+000
  4.9861981e-001  1.0000421e+000
  4.9861983e-001  1.0000376e+000
  4.9861985e-001  1.0000332e+000
  4.9861987e-001  1.0000288e+000
  4.9861989e-001  1.0000244e+000
  4.9861991e-001  1.0000199e+000
  4.9861993e-001  1.0000155e+000
  4.9861995e-001  1.0000111e+000
  4.9861997e-001  1.0000066e+000
  4.9861999e-001  1.0000022e+000
  4.9862000e-001  1.0000000e+000
  4.9862001e-001  9.9999778e-001
  4.9862003e-001  9.9999335e-001
  4.9862005e-001  9.9998891e-001
  4.9862007e-001  9.9998447e-001
  4.9862009e-001  9.9998004e-001
  4.9862011e-001  9.9997560e-001
  4.9862013e-001  9.9997115e-001
  4.9862015e-001  9.9996671e-001
  4.9862017e-001  9.9996227e-001
  4.9862019e-001  9.9995782e-001
  4.9862021e-001  9.9995338e-001
  4.9862023e-001  9.9994893e-001
  4.9862025e-001  9.9994448e-001
  4.9862027e-001  9.9994003e-001
  4.9862029e-001  9.9993558e-001
  4.9862031e-001  9.9993113e-001
  4.9862033e-001  9.9992667e-001
  4.9862035e-001  9.9992222e-001
  4.9862037e-001  9.9991776e-001
  4.9862039e-001  9.9991330e-001
  4.9862041e-001  9.9990884e-001
  4.9862043e-001  9.9990438e-001
  4.9862045e-001  9.9989992e-001
  4.9862047e-001  9.9989546e-001
  4.9862049e-001  9.9989099e-001
  4.9862051e-001  9.9988653e-001
  4.9862053e-001  9.9988206e-001
  4.9862055e-001  9.9987759e-001
  4.9862057e-001  9.9987312e-001
  4.9862059e-001  9.9986865e-001
  4.9862061e-001  9.9986418e-001
  4.9862063e-001  9.9985971e-001
  4.9862065e-001  9.9985523e-001
  4.9862067e-001  9.9985076e-001
  4.9862069e-001  9.9984628e-001
  4.9862071e-001  9.9984180e-001
  4.9862073e-001  9.9983732e-001
  4.9862075e-001  9.9983284e-001
  4.9862077e-001  9.9982836e-001
  4.9862079e-001  9.9982387e-001
  4.9862081e-001  9.9981939e-001
  4.9862083e-001  9.9981490e-001
  4.9862085e-001  9.9981042e-001
  4.9862087e-001  9.9980593e-001
  4.9862089e-001  9.9980144e-001
  4.9862091e-001  9.9979695e-001
  4.9862093e-001  9.9979245e-001
  4.9862095e-001  9.9978796e-001
  4.9862097e-001  9.9978346e-001
  4.9862099e-001  9.9977897e-001
  4.9862101e-001  9.9977447e-001
  4.9862103e-001  9.9976997e-001
  4.9862105e-001  9.9976547e-001
  4.9862107e-001  9.9976097e-001
  4.9862109e-001  9.9975647e-001
  4.9862111e-001  9.9975196e-001
  4.9862113e-001  9.9974746e-001
  4.9862115e-001  9.9974295e-001
  4.9862117e-001  9.9973844e-001
  4.9862119e-001  9.9973393e-001
  4.9862121e-001  9.9972942e-001
  4.9862123e-001  9.9972491e-001
  4.9862125e-001  9.9972040e-001
  4.9862127e-001  9.9971588e-001
  4.9862129e-001  9.9971137e-001
  4.9862131e-001  9.9970685e-001
  4.9862133e-001  9.9970233e-001
  4.9862135e-001  9.9969781e-001
  4.9862137e-001  9.9969329e-001
  4.9862139e-001  9.9968877e-001
  4.9862141e-001  9.9968425e-001
  4.9862143e-001  9.9967972e-001
  4.9862145e-001  9.9967520e-001
  4.9862147e-001  9.9967067e-001
  4.9862149e-001  9.9966614e-001
  4.9862151e-001  9.9966161e-001
  4.9862153e-001  9.9965708e-001
  4.9862155e-001  9.9965255e-001
  4.9862157e-001  9.9964801e-001
  4.9862159e-001  9.9964348e-001
  4.9862161e-001  9.9963894e-001
  4.9862163e-001  9.9963441e-001
  4.9862165e-001  9.9962987e-001
  4.9862167e-001  9.9962533e-001
  4.9862169e-001  9.9962079e-001
  4.9862171e-001  9.9961624e-001
  4.9862173e-001  9.9961170e-001
  4.9862175e-001  9.9960715e-001
  4.9862177e-001  9.9960261e-001
  4.9862179e-001  9.9959806e-001
  4.9862181e-001  9.9959351e-001
  4.9862183e-001  9.9958896e-001
  4.9862185e-001  9.9958441e-001
  4.9862187e-001  9.9957986e-001
  4.9862189e-001  9.9957530e-001
  4.9862191e-001  9.9957075e-001
  4.9862193e-001  9.9956619e-001
  4.9862195e-001  9.9956163e-001
  4.9862197e-001  9.9955707e-001
  4.9862199e-001  9.9955251e-001
  4.9862201e-001  9.9954795e-001
  4.9862203e-001  9.9954339e-001
  4.9862205e-001  9.9953882e-001
  4.9862207e-001  9.9953426e-001
  4.9862209e-001  9.9952969e-001
  4.9862211e-001  9.9952512e-001
  4.9862213e-001  9.9952055e-001
  4.9862215e-001  9.9951598e-001
  4.9862217e-001  9.9951141e-001
  4.9862219e-001  9.9950684e-001
  4.9862221e-001  9.9950226e-001
  4.9862223e-001  9.9949768e-001
  4.9862225e-001  9.9949311e-001
  4.9862227e-001  9.9948853e-001
  4.9862229e-001  9.9948395e-001
  4.9862231e-001  9.9947937e-001
  4.9862233e-001  9.9947478e-001
  4.9862235e-001  9.9947020e-001
  4.9862237e-001  9.9946562e-001
  4.9862239e-001  9.9946103e-001
  4.9862241e-001  9.9945644e-001
  4.9862243e-001  9.9945185e-001
  4.9862245e-001  9.9944726e-001
  4.9862247e-001  9.9944267e-001
  4.9862249e-001  9.9943808e-001
  4.9862251e-001  9.9943348e-001
  4.9862253e-001  9.9942889e-001
  4.9862255e-001  9.9942429e-001
  4.9862257e-001  9.9941969e-001
  4.9862259e-001  9.9941510e-001
  4.9862261e-001  9.9941049e-001
  4.9862263e-001  9.9940589e-001
  4.9862265e-001  9.9940129e-001
  4.9862267e-001  9.9939669e-001
  4.9862269e-001  9.9939208e-001
  4.9862271e-001  9.9938747e-001
  4.9862273e-001  9.9938286e-001
  4.9862275e-001  9.9937826e-001
  4.9862277e-001  9.9937364e-001
  4.9862279e-001  9.9936903e-001
  4.9862281e-001  9.9936442e-001
  4.9862283e-001  9.9935980e-001
  4.9862285e-001  9.9935519e-001
  4.9862287e-001  9.9935057e-001
  4.9862289e-001  9.9934595e-001
  4.9862291e-001  9.9934133e-001
  4.9862293e-001  9.9933671e-001
  4.9862295e-001  9.9933209e-001
  4.9862297e-001  9.9932746e-001
  4.9862299e-001  9.9932284e-001
  4.9862301e-001  9.9931821e-001
  4.9862303e-001  9.9931359e-001
  4.9862305e-001  9.9930896e-001
  4.9862307e-001  9.9930433e-001
  4.9862309e-001  9.9929970e-001
  4.9862311e-001  9.9929506e-001
  4.9862313e-001  9.9929043e-001
  4.9862315e-001  9.9928579e-001
  4.9862317e-001  9.9928116e-001
  4.9862319e-001  9.9927652e-001
  4.9862321e-001  9.9927188e-001
  4.9862323e-001  9.9926724e-001
  4.9862325e-001  9.9926260e-001
  4.9862327e-001  9.9925795e-001
  4.9862329e-001  9.9925331e-001
  4.9862331e-001  9.9924866e-001
  4.9862333e-001  9.9924402e-001
  4.9862335e-001  9.9923937e-001
  4.9862337e-001  9.9923472e-001
  4.9862339e-001  9.9923007e-001
  4.9862341e-001  9.9922542e-001
  4.9862343e-001  9.9922076e-001
  4.9862345e-001  9.9921611e-001
  4.9862347e-001  9.9921145e-001
  4.9862349e-001  9.9920680e-001
  4.9862351e-001  9.9920214e-001
  4.9862353e-001  9.9919748e-001
  4.9862355e-001  9.9919282e-001
  4.9862357e-001  9.9918815e-001
  4.9862359e-001  9.9918349e-001
  4.9862361e-001  9.9917882e-001
  4.9862363e-001  9.9917416e-001
  4.9862365e-001  9.9916949e-001
  4.9862367e-001  9.9916482e-001
  4.9862369e-001  9.9916015e-001
  4.9862371e-001  9.9915548e-001
  4.9862372e-001  9.9915314e-001
  4.9862373e-001  9.9915081e-001
  4.9862375e-001  9.9914613e-001
  4.9862377e-001  9.9914146e-001
  4.9862379e-001  9.9913678e-001
  4.9862381e-001  9.9913210e-001
  4.9862383e-001  9.9912742e-001
  4.9862385e-001  9.9912274e-001
  4.9862387e-001  9.9911806e-001
  4.9862389e-001  9.9911338e-001
  4.9862391e-001  9.9910869e-001
  4.9862393e-001  9.9910401e-001
  4.9862395e-001  9.9909932e-001
  4.9862397e-001  9.9909463e-001
  4.9862399e-001  9.9908994e-001
  4.9862401e-001  9.9908525e-001
  4.9862403e-001  9.9908056e-001
  4.9862405e-001  9.9907587e-001
  4.9862407e-001  9.9907117e-001
  4.9862409e-001  9.9906648e-001
  4.9862411e-001  9.9906178e-001
  4.9862413e-001  9.9905708e-001
  4.9862415e-001  9.9905238e-001
  4.9862417e-001  9.9904768e-001
  4.9862419e-001  9.9904298e-001
  4.9862421e-001  9.9903827e-001
  4.9862423e-001  9.9903357e-001
  4.9862425e-001  9.9902886e-001
  4.9862427e-001  9.9902415e-001
  4.9862429e-001  9.9901944e-001
  4.9862431e-001  9.9901473e-001
  4.9862433e-001  9.9901002e-001
  4.9862435e-001  9.9900531e-001
  4.9862437e-001  9.9900060e-001
  4.9862439e-001  9.9899588e-001
  4.9862441e-001  9.9899116e-001
  4.9862443e-001  9.9898644e-001
  4.9862445e-001  9.9898173e-001
  4.9862447e-001  9.9897700e-001
  4.9862449e-001  9.9897228e-001
  4.9862451e-001  9.9896756e-001
  4.9862453e-001  9.9896284e-001
  4.9862455e-001  9.9895811e-001
  4.9862457e-001  9.9895338e-001
  4.9862459e-001  9.9894865e-001
  4.9862461e-001  9.9894392e-001
  4.9862463e-001  9.9893919e-001
  4.9862465e-001  9.9893446e-001
  4.9862467e-001  9.9892973e-001
  4.9862469e-001  9.9892499e-001
  4.9862471e-001  9.9892026e-001
  4.9862473e-001  9.9891552e-001
  4.9862475e-001  9.9891078e-001
  4.9862477e-001  9.9890604e-001
  4.9862479e-001  9.9890130e-001
  4.9862481e-001  9.9889656e-001
  4.9862483e-001  9.9889181e-001
  4.9862485e-001  9.9888707e-001
  4.9862487e-001  9.9888232e-001
  4.9862489e-001  9.9887757e-001
  4.9862491e-001  9.9887282e-001
  4.9862493e-001  9.9886807e-001
  4.9862495e-001  9.9886332e-001
  4.9862497e-001  9.9885857e-001
  4.9862499e-001  9.9885381e-001
  4.9862502e-001  9.9884906e-001
  4.9862504e-001  9.9884430e-001
  4.9862506e-001  9.9883954e-001
  4.9862508e-001  9.9883478e-001
  4.9862510e-001  9.9883002e-001
  4.9862512e-001  9.9882526e-001
  4.9862514e-001  9.9882050e-001
  4.9862516e-001  9.9881573e-001
  4.9862518e-001  9.9881097e-001
  4.9862520e-001  9.9880620e-001
  4.9862522e-001  9.9880143e-001
  4.9862524e-001  9.9879666e-001
  4.9862526e-001  9.9879189e-001
  4.9862528e-001  9.9878712e-001
  4.9862530e-001  9.9878234e-001
  4.9862532e-001  9.9877757e-001
  4.9862534e-001  9.9877279e-001
  4.9862536e-001  9.9876801e-001
  4.9862538e-001  9.9876323e-001
  4.9862540e-001  9.9875845e-001
  4.9862542e-001  9.9875367e-001
  4.9862544e-001  9.9874889e-001
  4.9862546e-001  9.9874410e-001
  4.9862548e-001  9.9873932e-001
  4.9862550e-001  9.9873453e-001
  4.9862552e-001  9.9872974e-001
  4.9862554e-001  9.9872495e-001
  4.9862556e-001  9.9872016e-001
  4.9862558e-001  9.9871537e-001
  4.9862560e-001  9.9871058e-001
  4.9862562e-001  9.9870578e-001
  4.9862564e-001  9.9870099e-001
  4.9862566e-001  9.9869619e-001
  4.9862568e-001  9.9869139e-001
  4.9862570e-001  9.9868659e-001
  4.9862572e-001  9.9868179e-001
  4.9862574e-001  9.9867699e-001
  4.9862576e-001  9.9867219e-001
  4.9862578e-001  9.9866738e-001
  4.9862580e-001  9.9866257e-001
  4.9862582e-001  9.9865777e-001
  4.9862584e-001  9.9865296e-001
  4.9862586e-001  9.9864815e-001
  4.9862588e-001  9.9864334e-001
  4.9862590e-001  9.9863852e-001
  4.9862592e-001  9.9863371e-001
  4.9862594e-001  9.9862889e-001
  4.9862596e-001  9.9862408e-001
  4.9862598e-001  9.9861926e-001
  4.9862600e-001  9.9861444e-001
  4.9862602e-001  9.9860962e-001
  4.9862604e-001  9.9860480e-001
  4.9862606e-001  9.9859997e-001
  4.9862608e-001  9.9859515e-001
  4.9862610e-001  9.9859032e-001
  4.9862612e-001  9.9858550e-001
  4.9862614e-001  9.9858067e-001
  4.9862616e-001  9.9857584e-001
  4.9862618e-001  9.9857101e-001
  4.9862620e-001  9.9856618e-001
  4.9862622e-001  9.9856134e-001
  4.9862624e-001  9.9855651e-001
  4.9862626e-001  9.9855167e-001
  4.9862628e-001  9.9854683e-001
  4.9862630e-001  9.9854199e-001
  4.9862632e-001  9.9853715e-001
  4.9862634e-001  9.9853231e-001
  4.9862636e-001  9.9852747e-001
  4.9862638e-001  9.9852263e-001
  4.9862640e-001  9.9851778e-001
  4.9862642e-001  9.9851293e-001
  4.9862644e-001  9.9850809e-001
  4.9862646e-001  9.9850324e-001
  4.9862648e-001  9.9849839e-001
  4.9862650e-001  9.9849353e-001
  4.9862652e-001  9.9848868e-001
  4.9862654e-001  9.9848383e-001
  4.9862656e-001  9.9847897e-001
  4.9862658e-001  9.9847411e-001
  4.9862660e-001  9.9846926e-001
  4.9862662e-001  9.9846440e-001
  4.9862664e-001  9.9845954e-001
  4.9862666e-001  9.9845467e-001
  4.9862668e-001  9.9844981e-001
  4.9862670e-001  9.9844494e-001
  4.9862672e-001  9.9844008e-001
  4.9862674e-001  9.9843521e-001
  4.9862676e-001  9.9843034e-001
  4.9862678e-001  9.9842547e-001
  4.9862680e-001  9.9842060e-001
  4.9862682e-001  9.9841573e-001
  4.9862684e-001  9.9841085e-001
  4.9862686e-001  9.9840598e-001
  4.9862688e-001  9.9840110e-001
  4.9862690e-001  9.9839622e-001
  4.9862692e-001  9.9839134e-001
  4.9862694e-001  9.9838646e-001
  4.9862696e-001  9.9838158e-001
  4.9862698e-001  9.9837670e-001
  4.9862700e-001  9.9837182e-001
  4.9862702e-001  9.9836693e-001
  4.9862704e-001  9.9836204e-001
  4.9862706e-001  9.9835715e-001
  4.9862708e-001  9.9835226e-001
  4.9862710e-001  9.9834737e-001
  4.9862712e-001  9.9834248e-001
  4.9862714e-001  9.9833759e-001
  4.9862716e-001  9.9833269e-001
  4.9862718e-001  9.9832780e-001
  4.9862720e-001  9.9832290e-001
  4.9862722e-001  9.9831800e-001
  4.9862724e-001  9.9831310e-001
  4.9862726e-001  9.9830820e-001
  4.9862728e-001  9.9830330e-001
  4.9862730e-001  9.9829839e-001
  4.9862732e-001  9.9829349e-001
  4.9862734e-001  9.9828858e-001
  4.9862736e-001  9.9828367e-001
  4.9862738e-001  9.9827876e-001
  4.9862740e-001  9.9827385e-001
  4.9862742e-001  9.9826894e-001
  4.9862744e-001  9.9826403e-001
  4.9862746e-001  9.9825911e-001
  4.9862748e-001  9.9825420e-001
  4.9862750e-001  9.9824928e-001
  4.9862752e-001  9.9824436e-001
  4.9862754e-001  9.9823944e-001
  4.9862756e-001  9.9823452e-001
  4.9862758e-001  9.9822960e-001
  4.9862760e-001  9.9822468e-001
  4.9862762e-001  9.9821975e-001
  4.9862764e-001  9.9821482e-001
  4.9862766e-001  9.9820990e-001
  4.9862768e-001  9.9820497e-001
  4.9862770e-001  9.9820004e-001
  4.9862772e-001  9.9819511e-001
  4.9862774e-001  9.9819017e-001
  4.9862776e-001  9.9818524e-001
  4.9862778e-001  9.9818030e-001
  4.9862780e-001  9.9817537e-001
  4.9862782e-001  9.9817043e-001
  4.9862784e-001  9.9816549e-001
  4.9862786e-001  9.9816055e-001
  4.9862788e-001  9.9815561e-001
  4.9862790e-001  9.9815067e-001
  4.9862792e-001  9.9814572e-001
  4.9862794e-001  9.9814078e-001
  4.9862796e-001  9.9813583e-001
  4.9862798e-001  9.9813088e-001
  4.9862800e-001  9.9812593e-001
  4.9862802e-001  9.9812098e-001
  4.9862804e-001  9.9811603e-001
  4.9862806e-001  9.9811107e-001
  4.9862808e-001  9.9810612e-001
  4.9862810e-001  9.9810116e-001
  4.9862812e-001  9.9809620e-001
  4.9862814e-001  9.9809125e-001
  4.9862816e-001  9.9808629e-001
  4.9862818e-001  9.9808132e-001
  4.9862820e-001  9.9807636e-001
  4.9862822e-001  9.9807140e-001
  4.9862824e-001  9.9806643e-001
  4.9862826e-001  9.9806146e-001
  4.9862828e-001  9.9805650e-001
  4.9862830e-001  9.9805153e-001
  4.9862832e-001  9.9804656e-001
  4.9862834e-001  9.9804158e-001
  4.9862836e-001  9.9803661e-001
  4.9862838e-001  9.9803164e-001
  4.9862840e-001  9.9802666e-001
  4.9862842e-001  9.9802168e-001
  4.9862844e-001  9.9801671e-001
  4.9862846e-001  9.9801173e-001
  4.9862848e-001  9.9800674e-001
  4.9862850e-001  9.9800176e-001
  4.9862852e-001  9.9799678e-001
  4.9862854e-001  9.9799179e-001
  4.9862856e-001  9.9798681e-001
  4.9862858e-001  9.9798182e-001
  4.9862860e-001  9.9797683e-001
  4.9862862e-001  9.9797184e-001
  4.9862864e-001  9.9796685e-001
  4.9862866e-001  9.9796186e-001
  4.9862868e-001  9.9795686e-001
  4.9862870e-001  9.9795187e-001
  4.9862872e-001  9.9794687e-001
  4.9862874e-001  9.9794187e-001
  4.9862876e-001  9.9793687e-001
  4.9862878e-001  9.9793187e-001
  4.9862880e-001  9.9792687e-001
  4.9862882e-001  9.9792187e-001
  4.9862884e-001  9.9791686e-001
  4.9862886e-001  9.9791185e-001
  4.9862888e-001  9.9790685e-001
  4.9862890e-001  9.9790184e-001
  4.9862892e-001  9.9789683e-001
  4.9862894e-001  9.9789182e-001
  4.9862896e-001  9.9788681e-001
  4.9862898e-001  9.9788179e-001
  4.9862900e-001  9.9787678e-001
  4.9862902e-001  9.9787176e-001
  4.9862904e-001  9.9786674e-001
  4.9862906e-001  9.9786172e-001
  4.9862908e-001  9.9785670e-001
  4.9862910e-001  9.9785168e-001
  4.9862912e-001  9.9784666e-001
  4.9862914e-001  9.9784163e-001
  4.9862916e-001  9.9783661e-001
  4.9862918e-001  9.9783158e-001
  4.9862920e-001  9.9782655e-001
  4.9862922e-001  9.9782152e-001
  4.9862924e-001  9.9781649e-001
  4.9862926e-001  9.9781146e-001
  4.9862928e-001  9.9780643e-001
  4.9862930e-001  9.9780139e-001
  4.9862932e-001  9.9779636e-001
  4.9862934e-001  9.9779132e-001
  4.9862936e-001  9.9778628e-001
  4.9862938e-001  9.9778124e-001
  4.9862940e-001  9.9777620e-001
  4.9862942e-001  9.9777115e-001
  4.9862944e-001  9.9776611e-001
  4.9862946e-001  9.9776107e-001
  4.9862948e-001  9.9775602e-001
  4.9862950e-001  9.9775097e-001
  4.9862952e-001  9.9774592e-001
  4.9862954e-001  9.9774087e-001
  4.9862956e-001  9.9773582e-001
  4.9862958e-001  9.9773077e-001
  4.9862960e-001  9.9772571e-001
  4.9862962e-001  9.9772066e-001
  4.9862964e-001  9.9771560e-001
  4.9862966e-001  9.9771054e-001
  4.9862968e-001  9.9770548e-001
  4.9862970e-001  9.9770042e-001
  4.9862972e-001  9.9769536e-001
  4.9862974e-001  9.9769029e-001
  4.9862976e-001  9.9768523e-001
  4.9862978e-001  9.9768016e-001
  4.9862980e-001  9.9767509e-001
  4.9862982e-001  9.9767002e-001
  4.9862984e-001  9.9766495e-001
  4.9862986e-001  9.9765988e-001
  4.9862988e-001  9.9765481e-001
  4.9862990e-001  9.9764974e-001
  4.9862992e-001  9.9764466e-001
  4.9862994e-001  9.9763958e-001
  4.9862996e-001  9.9763450e-001
  4.9862998e-001  9.9762943e-001
  4.9863000e-001  9.9762434e-001
  4.9863343e-001  9.9673348e-001
  4.9864314e-001  9.9400183e-001
  4.9865285e-001  9.9095052e-001
  4.9866256e-001  9.8757221e-001
  4.9867227e-001  9.8385985e-001
  4.9868198e-001  9.7980677e-001
  4.9869169e-001  9.7540661e-001
  4.9870140e-001  9.7065339e-001
  4.9871111e-001  9.6554150e-001
  4.9872082e-001  9.6006567e-001
  4.9873053e-001  9.5422106e-001
  4.9874024e-001  9.4800318e-001
  4.9874995e-001  9.4140796e-001
  4.9875966e-001  9.3443173e-001
  4.9876937e-001  9.2707121e-001
  4.9877908e-001  9.1932354e-001
  4.9878879e-001  9.1118630e-001
  4.9879850e-001  9.0265745e-001
  4.9880821e-001  8.9373539e-001
  4.9881792e-001  8.8441897e-001
  4.9882763e-001  8.7470741e-001
  4.9883734e-001  8.6460042e-001
  4.9884705e-001  8.5409808e-001
  4.9885676e-001  8.4320092e-001
  4.9886647e-001  8.3190992e-001
  4.9887618e-001  8.2022643e-001
  4.9888589e-001  8.0815228e-001
  4.9889560e-001  7.9568966e-001
  4.9890531e-001  7.8284123e-001
  4.9891502e-001  7.6961002e-001
  4.9892472e-001  7.5599949e-001
  4.9893443e-001  7.4201348e-001
  4.9894414e-001  7.2765626e-001
  4.9895385e-001  7.1293245e-001
  4.9896356e-001  6.9784708e-001
  4.9897327e-001  6.8240556e-001
  4.9898298e-001  6.6661364e-001
  4.9899269e-001  6.5047746e-001
  4.9900240e-001  6.3400351e-001
  4.9901211e-001  6.1719860e-001
  4.9902182e-001  6.0006989e-001
  4.9903153e-001  5.8262489e-001
  4.9904124e-001  5.6487139e-001
  4.9905095e-001  5.4681749e-001
  4.9906066e-001  5.2847161e-001
  4.9907037e-001  5.0984244e-001
  4.9908008e-001  4.9093894e-001
  4.9908979e-001  4.7177035e-001
  4.9909950e-001  4.5234614e-001
  4.9910921e-001  4.3267603e-001
  4.9911892e-001  4.1276998e-001
  4.9912863e-001  3.9263816e-001
  4.9913834e-001  3.7229094e-001
  4.9914805e-001  3.5173889e-001
  4.9915776e-001  3.3099276e-001
  4.9916747e-001  3.1006348e-001
  4.9917718e-001  2.8896213e-001
  4.9918689e-001  2.6769992e-001
  4.9919660e-001  2.4628823e-001
  4.9920631e-001  2.2473852e-001
  4.9921602e-001  2.0306239e-001
  4.9922573e-001  1.8127154e-001
  4.9923544e-001  1.5937773e-001
  4.9924515e-001  1.3739282e-001
  4.9925485e-001  1.1532872e-001
  4.9926456e-001  9.3197384e-002
  4.9927427e-001  7.1010829e-002
  4.9928398e-001  4.8781082e-002
  4.9929369e-001  2.6520194e-002
  4.9930340e-001  4.2402222e-003
  4.9931311e-001 -1.8046780e-002
  4.9932282e-001 -4.0328775e-002
  4.9933253e-001 -6.2593745e-002
  4.9934224e-001 -8.4829712e-002
  4.9935195e-001 -1.0702474e-001
  4.9936166e-001 -1.2916694e-001
  4.9937137e-001 -1.5124451e-001
  4.9938108e-001 -1.7324568e-001
  4.9939079e-001 -1.9515879e-001
  4.9940050e-001 -2.1697227e-001
  4.9941021e-001 -2.3867463e-001
  4.9941992e-001 -2.6025449e-001
  4.9942963e-001 -2.8170060e-001
  4.9943934e-001 -3.0300180e-001
  4.9944905e-001 -3.2414709e-001
  4.9945876e-001 -3.4512556e-001
  4.9946847e-001 -3.6592649e-001
  4.9947818e-001 -3.8653928e-001
  4.9948789e-001 -4.0695347e-001
  4.9949760e-001 -4.2715877e-001
  4.9950731e-001 -4.4714507e-001
  4.9951702e-001 -4.6690239e-001
  4.9952673e-001 -4.8642096e-001
  4.9953644e-001 -5.0569115e-001
  4.9954615e-001 -5.2470354e-001
  4.9955586e-001 -5.4344888e-001
  4.9956557e-001 -5.6191811e-001
  4.9957528e-001 -5.8010236e-001
  4.9958498e-001 -5.9799295e-001
  4.9959469e-001 -6.1558141e-001
  4.9960440e-001 -6.3285944e-001
  4.9961411e-001 -6.4981898e-001
  4.9962382e-001 -6.6645214e-001
  4.9963353e-001 -6.8275125e-001
  4.9964324e-001 -6.9870885e-001
  4.9965295e-001 -7.1431768e-001
  4.9966266e-001 -7.2957069e-001
  4.9967237e-001 -7.4446103e-001
  4.9968208e-001 -7.5898208e-001
  4.9969179e-001 -7.7312741e-001
  4.9970150e-001 -7.8689083e-001
  4.9971121e-001 -8.0026633e-001
  4.9972092e-001 -8.1324813e-001
  4.9973063e-001 -8.2583066e-001
  4.9974034e-001 -8.3800855e-001
  4.9975005e-001 -8.4977666e-001
  4.9975976e-001 -8.6113004e-001
  4.9976947e-001 -8.7206397e-001
  4.9977918e-001 -8.8257391e-001
  4.9978889e-001 -8.9265558e-001
  4.9979860e-001 -9.0230485e-001
  4.9980831e-001 -9.1151783e-001
  4.9981802e-001 -9.2029084e-001
  4.9982773e-001 -9.2862038e-001
  4.9983744e-001 -9.3650319e-001
  4.9984715e-001 -9.4393618e-001
  4.9985686e-001 -9.5091647e-001
  4.9986657e-001 -9.5744140e-001
  4.9987628e-001 -9.6350849e-001
  4.9988599e-001 -9.6911547e-001
  4.9989570e-001 -9.7426025e-001
  4.9990541e-001 -9.7894097e-001
  4.9991512e-001 -9.8315594e-001
  4.9992482e-001 -9.8690366e-001
  4.9993453e-001 -9.9018285e-001
  4.9994424e-001 -9.9299239e-001
  4.9995395e-001 -9.9533139e-001
  4.9996366e-001 -9.9719911e-001
  4.9997337e-001 -9.9859503e-001
  4.9998308e-001 -9.9951880e-001
  4.9999279e-001 -9.9997027e-001
  5.0000000e-001 -1.0000000e+000
  5.0000250e-001 -9.9994948e-001
  5.0001221e-001 -9.9945663e-001
  5.0002192e-001 -9.9849214e-001
  5.0003163e-001 -9.9705660e-001
  5.0004134e-001 -9.9515078e-001
  5.0005105e-001 -9.9277564e-001
  5.0006076e-001 -9.8993232e-001
  5.0007047e-001 -9.8662214e-001
  5.0008018e-001 -9.8284661e-001
  5.0008989e-001 -9.7860743e-001
  5.0009960e-001 -9.7390646e-001
  5.0010931e-001 -9.6874575e-001
  5.0011902e-001 -9.6312754e-001
  5.0012873e-001 -9.5705424e-001
  5.0013844e-001 -9.5052845e-001
  5.0014815e-001 -9.4355295e-001
  5.0015786e-001 -9.3613068e-001
  5.0016757e-001 -9.2826480e-001
  5.0017728e-001 -9.1995862e-001
  5.0018699e-001 -9.1121564e-001
  5.0019670e-001 -9.0203953e-001
  5.0020641e-001 -8.9243416e-001
  5.0021612e-001 -8.8240357e-001
  5.0022583e-001 -8.7195198e-001
  5.0023554e-001 -8.6108379e-001
  5.0024525e-001 -8.4980358e-001
  5.0025495e-001 -8.3811612e-001
  5.0026466e-001 -8.2602634e-001
  5.0027437e-001 -8.1353938e-001
  5.0028408e-001 -8.0066053e-001
  5.0029379e-001 -7.8739527e-001
  5.0030350e-001 -7.7374927e-001
  5.0031321e-001 -7.5972837e-001
  5.0032292e-001 -7.4533858e-001
  5.0033263e-001 -7.3058610e-001
  5.0034234e-001 -7.1547732e-001
  5.0035205e-001 -7.0001878e-001
  5.0036176e-001 -6.8421721e-001
  5.0037147e-001 -6.6807952e-001
  5.0038118e-001 -6.5161278e-001
  5.0039089e-001 -6.3482425e-001
  5.0040060e-001 -6.1772135e-001
  5.0041031e-001 -6.0031169e-001
  5.0042002e-001 -5.8260302e-001
  5.0042973e-001 -5.6460329e-001
  5.0043944e-001 -5.4632059e-001
  5.0044915e-001 -5.2776319e-001
  5.0045886e-001 -5.0893952e-001
  5.0046857e-001 -4.8985818e-001
  5.0047828e-001 -4.7052791e-001
  5.0048799e-001 -4.5095761e-001
  5.0049770e-001 -4.3115635e-001
  5.0050741e-001 -4.1113333e-001
  5.0051712e-001 -3.9089792e-001
  5.0052683e-001 -3.7045962e-001
  5.0053654e-001 -3.4982806e-001
  5.0054625e-001 -3.2901304e-001
  5.0055596e-001 -3.0802447e-001
  5.0056567e-001 -2.8687240e-001
  5.0057538e-001 -2.6556699e-001
  5.0058509e-001 -2.4411856e-001
  5.0059479e-001 -2.2253750e-001
  5.0060450e-001 -2.0083435e-001
  5.0061421e-001 -1.7901974e-001
  5.0062392e-001 -1.5710441e-001
  5.0063363e-001 -1.3509920e-001
  5.0064334e-001 -1.1301504e-001
  5.0065305e-001 -9.0862936e-002
  5.0066276e-001 -6.8653998e-002
  5.0067247e-001 -4.6399395e-002
  5.0068218e-001 -2.4110369e-002
  5.0069189e-001 -1.7982276e-003
  5.0070160e-001  2.0525668e-002
  5.0071131e-001  4.2849906e-002
  5.0072102e-001  6.5163032e-002
  5.0073073e-001  8.7453554e-002
  5.0074044e-001  1.0970995e-001
  5.0075015e-001  1.3192069e-001
  5.0075986e-001  1.5407421e-001
  5.0076957e-001  1.7615895e-001
  5.0077928e-001  1.9816335e-001
  5.0078899e-001  2.2007586e-001
  5.0079870e-001  2.4188496e-001
  5.0080841e-001  2.6357913e-001
  5.0081812e-001  2.8514690e-001
  5.0082783e-001  3.0657684e-001
  5.0083754e-001  3.2785758e-001
  5.0084725e-001  3.4897779e-001
  5.0085696e-001  3.6992622e-001
  5.0086667e-001  3.9069170e-001
  5.0087638e-001  4.1126314e-001
  5.0088609e-001  4.3162954e-001
  5.0089580e-001  4.5178001e-001
  5.0090551e-001  4.7170378e-001
  5.0091522e-001  4.9139017e-001
  5.0092492e-001  5.1082867e-001
  5.0093463e-001  5.3000889e-001
  5.0094434e-001  5.4892057e-001
  5.0095405e-001  5.6755364e-001
  5.0096376e-001  5.8589818e-001
  5.0097347e-001  6.0394443e-001
  5.0098318e-001  6.2168284e-001
  5.0099289e-001  6.3910403e-001
  5.0100260e-001  6.5619882e-001
  5.0101231e-001  6.7295826e-001
  5.0102202e-001  6.8937360e-001
  5.0103173e-001  7.0543631e-001
  5.0104144e-001  7.2113810e-001
  5.0105115e-001  7.3647093e-001
  5.0106086e-001  7.5142700e-001
  5.0107057e-001  7.6599876e-001
  5.0108028e-001  7.8017893e-001
  5.0108999e-001  7.9396051e-001
  5.0109970e-001  8.0733676e-001
  5.0110941e-001  8.2030123e-001
  5.0111912e-001  8.3284778e-001
  5.0112883e-001  8.4497055e-001
  5.0113854e-001  8.5666397e-001
  5.0114825e-001  8.6792282e-001
  5.0115796e-001  8.7874216e-001
  5.0116767e-001  8.8911739e-001
  5.0117738e-001  8.9904422e-001
  5.0118709e-001  9.0851870e-001
  5.0119680e-001  9.1753722e-001
  5.0120651e-001  9.2609650e-001
  5.0121622e-001  9.3419360e-001
  5.0122593e-001  9.4182594e-001
  5.0123564e-001  9.4899127e-001
  5.0124535e-001  9.5568771e-001
  5.0125506e-001  9.6191371e-001
  5.0126476e-001  9.6766812e-001
  5.0127447e-001  9.7295010e-001
  5.0128418e-001  9.7775919e-001
  5.0129389e-001  9.8209529e-001
  5.0130360e-001  9.8595867e-001
  5.0131331e-001  9.8934994e-001
  5.0132302e-001  9.9227007e-001
  5.0133273e-001  9.9472043e-001
  5.0134244e-001  9.9670269e-001
  5.0135215e-001  9.9821892e-001
  5.0136186e-001  9.9927153e-001
  5.0137157e-001  9.9986329e-001
  5.0138000e-001  1.0000057e+000
  5.0138128e-001  9.9999730e-001
  5.0139099e-001  9.9967704e-001
  5.0140070e-001  9.9890630e-001
  5.0141041e-001  9.9768924e-001
  5.0142012e-001  9.9603034e-001
  5.0142983e-001  9.9393441e-001
  5.0143954e-001  9.9140660e-001
  5.0144925e-001  9.8845236e-001
  5.0145896e-001  9.8507747e-001
  5.0146867e-001  9.8128802e-001
  5.0147838e-001  9.7709040e-001
  5.0148809e-001  9.7249129e-001
  5.0149780e-001  9.6749767e-001
  5.0150751e-001  9.6211679e-001
  5.0151722e-001  9.5635618e-001
  5.0152693e-001  9.5022364e-001
  5.0153664e-001  9.4372720e-001
  5.0154635e-001  9.3687518e-001
  5.0155606e-001  9.2967611e-001
  5.0156577e-001  9.2213875e-001
  5.0157548e-001  9.1427210e-001
  5.0158519e-001  9.0608534e-001
  5.0159489e-001  8.9758788e-001
  5.0160460e-001  8.8878929e-001
  5.0161431e-001  8.7969934e-001
  5.0162402e-001  8.7032797e-001
  5.0163373e-001  8.6068526e-001
  5.0164344e-001  8.5078145e-001
  5.0165315e-001  8.4062691e-001
  5.0166286e-001  8.3023212e-001
  5.0167257e-001  8.1960770e-001
  5.0168228e-001  8.0876435e-001
  5.0169199e-001  7.9771285e-001
  5.0170170e-001  7.8646408e-001
  5.0171141e-001  7.7502896e-001
  5.0172112e-001  7.6341848e-001
  5.0173083e-001  7.5164367e-001
  5.0174054e-001  7.3971557e-001
  5.0175025e-001  7.2764525e-001
  5.0175996e-001  7.1544378e-001
  5.0176967e-001  7.0312223e-001
  5.0177938e-001  6.9069163e-001
  5.0178909e-001  6.7816300e-001
  5.0179880e-001  6.6554731e-001
  5.0180851e-001  6.5285546e-001
  5.0181822e-001  6.4009830e-001
  5.0182793e-001  6.2728660e-001
  5.0183764e-001  6.1443103e-001
  5.0184735e-001  6.0154217e-001
  5.0185706e-001  5.8863047e-001
  5.0186677e-001  5.7570629e-001
  5.0187648e-001  5.6277983e-001
  5.0188619e-001  5.4986115e-001
  5.0189590e-001  5.3696016e-001
  5.0190561e-001  5.2408662e-001
  5.0191532e-001  5.1125009e-001
  5.0192503e-001  4.9845998e-001
  5.0193473e-001  4.8572549e-001
  5.0194444e-001  4.7305561e-001
  5.0195415e-001  4.6045915e-001
  5.0196386e-001  4.4794468e-001
  5.0197357e-001  4.3552058e-001
  5.0198328e-001  4.2319495e-001
  5.0199299e-001  4.1097569e-001
  5.0200270e-001  3.9887046e-001
  5.0201241e-001  3.8688664e-001
  5.0202212e-001  3.7503138e-001
  5.0203183e-001  3.6331156e-001
  5.0204154e-001  3.5173379e-001
  5.0205125e-001  3.4030442e-001
  5.0206096e-001  3.2902952e-001
  5.0207067e-001  3.1791488e-001
  5.0208038e-001  3.0696601e-001
  5.0209009e-001  2.9618814e-001
  5.0209980e-001  2.8558620e-001
  5.0210951e-001  2.7516486e-001
  5.0211922e-001  2.6492847e-001
  5.0212893e-001  2.5488110e-001
  5.0213864e-001  2.4502653e-001
  5.0214835e-001  2.3536825e-001
  5.0215806e-001  2.2590944e-001
  5.0216777e-001  2.1665302e-001
  5.0217748e-001  2.0760160e-001
  5.0218719e-001  1.9875749e-001
  5.0219690e-001  1.9012273e-001
  5.0220661e-001  1.8169908e-001
  5.0221632e-001  1.7348799e-001
  5.0222603e-001  1.6549066e-001
  5.0223574e-001  1.5770800e-001
  5.0224545e-001  1.5014064e-001
  5.0225516e-001  1.4278896e-001
  5.0226486e-001  1.3565307e-001
  5.0227457e-001  1.2873280e-001
  5.0228428e-001  1.2202775e-001
  5.0229399e-001  1.1553726e-001
  5.0230370e-001  1.0926043e-001
  5.0231341e-001  1.0319613e-001
  5.0232312e-001  9.7342990e-002
  5.0233283e-001  9.1699409e-002
  5.0234254e-001  8.6263578e-002
  5.0235225e-001  8.1033478e-002
  5.0236196e-001  7.6006883e-002
  5.0237167e-001  7.1181371e-002
  5.0238138e-001  6.6554333e-002
  5.0239109e-001  6.2122979e-002
  5.0240080e-001  5.7884347e-002
  5.0241051e-001  5.3835309e-002
  5.0242022e-001  4.9972583e-002
  5.0242993e-001  4.6292738e-002
  5.0243964e-001  4.2792203e-002
  5.0244935e-001  3.9467278e-002
  5.0245906e-001  3.6314140e-002
  5.0246877e-001  3.3328852e-002
  5.0247848e-001  3.0507374e-002
  5.0248819e-001  2.7845568e-002
  5.0249790e-001  2.5339210e-002
  5.0250761e-001  2.2983999e-002
  5.0251732e-001  2.0775560e-002
  5.0252703e-001  1.8709461e-002
  5.0253674e-001  1.6781217e-002
  5.0254645e-001  1.4986295e-002
  5.0255616e-001  1.3320132e-002
  5.0256587e-001  1.1778134e-002
  5.0257558e-001  1.0355690e-002
  5.0258529e-001  9.0481767e-003
  5.0259499e-001  7.8509684e-003
  5.0260470e-001  6.7594443e-003
  5.0261441e-001  5.7689960e-003
  5.0262412e-001  4.8750352e-003
  5.0263383e-001  4.0730003e-003
  5.0264354e-001  3.3583644e-003
  5.0265325e-001  2.7266413e-003
  5.0266296e-001  2.1733926e-003
  5.0267267e-001  1.6942341e-003
  5.0268238e-001  1.2848416e-003
  5.0269209e-001  9.4095716e-004
  5.0270180e-001  6.5839451e-004
  5.0271151e-001  4.3304463e-004
  5.0272122e-001  2.6088073e-004
  5.0273093e-001  1.3796318e-004
  5.0274064e-001  6.0444021e-005
  5.0275035e-001  2.4571293e-005
  5.0276006e-001  2.6693013e-005
  5.0276977e-001  6.3260898e-005
  5.0277948e-001  1.3083378e-004
  5.0278919e-001  2.2608075e-004
  5.0279890e-001  3.4578396e-004
  5.0280861e-001  4.8684118e-004
  5.0281832e-001  6.4626806e-004
  5.0282803e-001  8.2120006e-004
  5.0283774e-001  1.0088941e-003
  5.0284745e-001  1.2067299e-003
  5.0285716e-001  1.4122113e-003
  5.0286687e-001  1.6229665e-003
  5.0287658e-001  1.8367493e-003
  5.0288629e-001  2.0514388e-003
  5.0289600e-001  2.2650395e-003
  5.0290571e-001  2.4756812e-003
  5.0291542e-001  2.6816182e-003
  5.0292513e-001  2.8812286e-003
  5.0293483e-001  3.0730132e-003
  5.0294454e-001  3.2555942e-003
  5.0295425e-001  3.4277139e-003
  5.0296396e-001  3.5882326e-003
  5.0297367e-001  3.7361267e-003
  5.0298338e-001  3.8704867e-003
  5.0299309e-001  3.9905149e-003
  5.0300280e-001  4.0955224e-003
  5.0301251e-001  4.1849268e-003
  5.0302222e-001  4.2582491e-003
  5.0303193e-001  4.3151109e-003
  5.0304164e-001  4.3552306e-003
  5.0305135e-001  4.3784207e-003
  5.0306106e-001  4.3845840e-003
  5.0307077e-001  4.3737101e-003
  5.0308048e-001  4.3458715e-003
  5.0309019e-001  4.3012203e-003
  5.0309990e-001  4.2399837e-003
  5.0310961e-001  4.1624608e-003
  5.0311932e-001  4.0690178e-003
  5.0312903e-001  3.9600846e-003
  5.0313874e-001  3.8361503e-003
  5.0314845e-001  3.6977595e-003
  5.0315816e-001  3.5455077e-003
  5.0316787e-001  3.3800374e-003
  5.0317758e-001  3.2020341e-003
  5.0318729e-001  3.0122219e-003
  5.0319700e-001  2.8113596e-003
  5.0320671e-001  2.6002366e-003
  5.0321642e-001  2.3796688e-003
  5.0322613e-001  2.1504948e-003
  5.0323584e-001  1.9135718e-003
  5.0324555e-001  1.6697718e-003
  5.0325526e-001  1.4199781e-003
  5.0326496e-001  1.1650814e-003
  5.0327467e-001  9.0597600e-004
  5.0328438e-001  6.4355685e-004
  5.0329409e-001  3.7871581e-004
  5.0330380e-001  1.1233847e-004
  5.0331351e-001 -1.5469894e-004
  5.0332322e-001 -4.2153261e-004
  5.0333293e-001 -6.8731400e-004
  5.0334264e-001 -9.5121260e-004
  5.0335235e-001 -1.2124186e-003
  5.0336206e-001 -1.4701451e-003
  5.0337177e-001 -1.7236310e-003
  5.0338148e-001 -1.9721424e-003
  5.0339119e-001 -2.2149753e-003
  5.0340090e-001 -2.4514570e-003
  5.0341061e-001 -2.6809482e-003
  5.0342032e-001 -2.9028441e-003
  5.0343003e-001 -3.1165764e-003
  5.0343974e-001 -3.3216138e-003
  5.0344945e-001 -3.5174637e-003
  5.0345916e-001 -3.7036730e-003
  5.0346887e-001 -3.8798287e-003
  5.0347858e-001 -4.0455586e-003
  5.0348829e-001 -4.2005318e-003
  5.0349800e-001 -4.3444589e-003
  5.0350771e-001 -4.4770925e-003
  5.0351742e-001 -4.5982269e-003
  5.0352713e-001 -4.7076981e-003
  5.0353684e-001 -4.8053835e-003
  5.0354655e-001 -4.8912016e-003
  5.0355626e-001 -4.9651117e-003
  5.0356597e-001 -5.0271126e-003
  5.0357568e-001 -5.0772427e-003
  5.0358539e-001 -5.1155784e-003
  5.0359510e-001 -5.1422336e-003
  5.0360480e-001 -5.1573585e-003
  5.0361451e-001 -5.1611382e-003
  5.0362422e-001 -5.1537918e-003
  5.0363393e-001 -5.1355707e-003
  5.0364364e-001 -5.1067574e-003
  5.0365335e-001 -5.0676639e-003
  5.0366306e-001 -5.0186301e-003
  5.0367277e-001 -4.9600222e-003
  5.0368248e-001 -4.8922309e-003
  5.0369219e-001 -4.8156700e-003
  5.0370190e-001 -4.7307740e-003
  5.0371161e-001 -4.6379969e-003
  5.0372132e-001 -4.5378100e-003
  5.0373103e-001 -4.4307001e-003
  5.0374074e-001 -4.3171678e-003
  5.0375045e-001 -4.1977251e-003
  5.0376016e-001 -4.0728942e-003
  5.0376987e-001 -3.9432051e-003
  5.0377958e-001 -3.8091936e-003
  5.0378929e-001 -3.6714000e-003
  5.0379900e-001 -3.5303669e-003
  5.0380871e-001 -3.3866372e-003
  5.0381842e-001 -3.2407525e-003
  5.0382813e-001 -3.0932516e-003
  5.0383784e-001 -2.9446683e-003
  5.0384755e-001 -2.7955299e-003
  5.0385726e-001 -2.6463557e-003
  5.0386697e-001 -2.4976554e-003
  5.0387668e-001 -2.3499275e-003
  5.0388639e-001 -2.2036578e-003
  5.0389610e-001 -2.0593184e-003
  5.0390581e-001 -1.9173657e-003
  5.0391552e-001 -1.7782399e-003
  5.0392523e-001 -1.6423635e-003
  5.0393493e-001 -1.5101400e-003
  5.0394464e-001 -1.3819534e-003
  5.0395435e-001 -1.2581667e-003
  5.0396406e-001 -1.1391217e-003
  5.0397377e-001 -1.0251377e-003
  5.0398348e-001 -9.1651107e-004
  5.0399319e-001 -8.1351468e-004
  5.0400290e-001 -7.1639735e-004
  5.0401261e-001 -6.2538344e-004
  5.0402232e-001 -5.4067257e-004
  5.0403203e-001 -4.6243934e-004
  5.0404174e-001 -3.9083320e-004
  5.0405145e-001 -3.2597837e-004
  5.0406116e-001 -2.6797390e-004
  5.0407087e-001 -2.1689371e-004
  5.0408058e-001 -1.7278681e-004
  5.0409029e-001 -1.3567753e-004
  5.0410000e-001 -1.0556590e-004


==> data_dual_poly_sign.dat <==
  4.9750000e-001  1.0000000e+000
  4.9862000e-001  1.0000000e+000
  5.0000000e-001 -1.0000000e+000
  5.0138000e-001  1.0000000e+000


==> data_dualpoly.dat <==
  0.0000000e+000 -1.7352440e-002
  1.0010010e-003 -5.1132341e-003
  2.0020020e-003  7.3475150e-003
  3.0030030e-003  1.9576734e-002
  4.0040040e-003  3.1128488e-002
  5.0050050e-003  4.1580208e-002
  6.0060060e-003  5.0548127e-002
  7.0070070e-003  5.7701336e-002
  8.0080080e-003  6.2773972e-002
  9.0090090e-003  6.5575070e-002
  1.0010010e-002  6.5995724e-002
  1.1011011e-002  6.4013292e-002
  1.2012012e-002  5.9692481e-002
  1.3013013e-002  5.3183251e-002
  1.4014014e-002  4.4715635e-002
  1.5015015e-002  3.4591615e-002
  1.6016016e-002  2.3174380e-002
  1.7017017e-002  1.0875312e-002
  1.8018018e-002 -1.8608108e-003
  1.9019019e-002 -1.4571869e-002
  2.0020020e-002 -2.6795142e-002
  2.1021021e-002 -3.8084117e-002
  2.2022022e-002 -4.8024773e-002
  2.3023023e-002 -5.6250724e-002
  2.4024024e-002 -6.2456698e-002
  2.5025025e-002 -6.6409829e-002
  2.6026026e-002 -6.7958362e-002
  2.7027027e-002 -6.7037447e-002
  2.8028028e-002 -6.3671790e-002
  2.9029029e-002 -5.7975070e-002
  3.0030030e-002 -5.0146119e-002
  3.1031031e-002 -4.0461997e-002
  3.2032032e-002 -2.9268214e-002
  3.3033033e-002 -1.6966418e-002
  3.4034034e-002 -4.0000130e-003
  3.5035035e-002  9.1617917e-003
  3.6036036e-002  2.2040929e-002
  3.7037037e-002  3.4167801e-002
  3.8038038e-002  4.5098366e-002
  3.9039039e-002  5.4430358e-002
  4.0040040e-002  6.1818049e-002
  4.1041041e-002  6.6985025e-002
  4.2042042e-002  6.9734482e-002
  4.3043043e-002  6.9956685e-002
  4.4044044e-002  6.7633291e-002
  4.5045045e-002  6.2838374e-002
  4.6046046e-002  5.5736109e-002
  4.7047047e-002  4.6575166e-002
  4.8048048e-002  3.5680032e-002
  4.9049049e-002  2.3439538e-002
  5.0050050e-002  1.0293013e-002
  5.1051051e-002 -3.2854514e-003
  5.2052052e-002 -1.6804061e-002
  5.3053053e-002 -2.9771091e-002
  5.4054054e-002 -4.1712726e-002
  5.5055055e-002 -5.2190333e-002
  5.6056056e-002 -6.0816521e-002
  5.7057057e-002 -6.7269421e-002
  5.8058058e-002 -7.1304645e-002
  5.9059059e-002 -7.2764495e-002
  6.0060060e-002 -7.1584064e-002
  6.1061061e-002 -6.7794005e-002
  6.2062062e-002 -6.1519849e-002
  6.3063063e-002 -5.2977882e-002
  6.4064064e-002 -4.2467715e-002
  6.5065065e-002 -3.0361807e-002
  6.6066066e-002 -1.7092290e-002
  6.7067067e-002 -3.1355871e-003
  6.8068068e-002  1.1004653e-002
  6.9069069e-002  2.4815688e-002
  7.0070070e-002  3.7794220e-002
  7.1071071e-002  4.9464684e-002
  7.2072072e-002  5.9396622e-002
  7.3073073e-002  6.7220499e-002
  7.4074074e-002  7.2641394e-002
  7.5075075e-002  7.5450056e-002
  7.6076076e-002  7.5530914e-002
  7.7077077e-002  7.2866735e-002
  7.8078078e-002  6.7539742e-002
  7.9079079e-002  5.9729151e-002
  8.0080080e-002  4.9705169e-002
  8.1081081e-002  3.7819686e-002
  8.2082082e-002  2.4493955e-002
  8.3083083e-002  1.0203704e-002
  8.4084084e-002 -4.5378030e-003
  8.5085085e-002 -1.9198145e-002
  8.6086086e-002 -3.3244916e-002
  8.7087087e-002 -4.6164996e-002
  8.8088088e-002 -5.7483231e-002
  8.9089089e-002 -6.6779831e-002
  9.0090090e-002 -7.3705872e-002
  9.1091091e-002 -7.7996315e-002
  9.2092092e-002 -7.9480064e-002
  9.3093093e-002 -7.8086689e-002
  9.4094094e-002 -7.3849545e-002
  9.5095095e-002 -6.6905161e-002
  9.6096096e-002 -5.7488904e-002
  9.7097097e-002 -4.5927036e-002
  9.8098098e-002 -3.2625459e-002
  9.9099099e-002 -1.8055507e-002
  1.0010010e-001 -2.7373006e-003
  1.0110110e-001  1.2778759e-002
  1.0210210e-001  2.7931698e-002
  1.0310310e-001  4.2170176e-002
  1.0410410e-001  5.4972463e-002
  1.0510511e-001  6.5865470e-002
  1.0610611e-001  7.4442141e-002
  1.0710711e-001  8.0376566e-002
  1.0810811e-001  8.3436265e-002
  1.0910911e-001  8.3491175e-002
  1.1011011e-001  8.0518999e-002
  1.1111111e-001  7.4606715e-002
  1.1211211e-001  6.5948143e-002
  1.1311311e-001  5.4837650e-002
  1.1411411e-001  4.1660204e-002
  1.1511512e-001  2.6878078e-002
  1.1611612e-001  1.1014706e-002
  1.1711712e-001 -5.3637853e-003
  1.1811812e-001 -2.1668694e-002
  1.1911912e-001 -3.7309815e-002
  1.2012012e-001 -5.1716696e-002
  1.2112112e-001 -6.4359341e-002
  1.2212212e-001 -7.4767582e-002
  1.2312312e-001 -8.2548449e-002
  1.2412412e-001 -8.7400867e-002
  1.2512513e-001 -8.9127162e-002
  1.2612613e-001 -8.7640927e-002
  1.2712713e-001 -8.2970945e-002
  1.2812813e-001 -7.5260998e-002
  1.2912913e-001 -6.4765549e-002
  1.3013013e-001 -5.1841413e-002
  1.3113113e-001 -3.6935694e-002
  1.3213213e-001 -2.0570392e-002
  1.3313313e-001 -3.3242097e-003
  1.3413413e-001  1.4187811e-002
  1.3513514e-001  3.1336111e-002
  1.3613614e-001  4.7499113e-002
  1.3713714e-001  6.2085619e-002
  1.3813814e-001  7.4556275e-002
  1.3913914e-001  8.4443353e-002
  1.4014014e-001  9.1368119e-002
  1.4114114e-001  9.5055148e-002
  1.4214214e-001  9.5343052e-002
  1.4314314e-001  9.2191214e-002
  1.4414414e-001  8.5682255e-002
  1.4514515e-001  7.6020110e-002
  1.4614615e-001  6.3523749e-002
  1.4714715e-001  4.8616738e-002
  1.4814815e-001  3.1812977e-002
  1.4914915e-001  1.3699084e-002
  1.5015015e-001 -5.0859570e-003
  1.5115115e-001 -2.3873192e-002
  1.5215215e-001 -4.1987357e-002
  1.5315315e-001 -5.8770961e-002
  1.5415415e-001 -7.3607944e-002
  1.5515516e-001 -8.5946072e-002
  1.5615616e-001 -9.5317244e-002
  1.5715716e-001 -1.0135499e-001
  1.5815816e-001 -1.0380850e-001
  1.5915916e-001 -1.0255269e-001
  1.6016016e-001 -9.7593826e-002
  1.6116116e-001 -8.9070603e-002
  1.6216216e-001 -7.7250485e-002
  1.6316316e-001 -6.2521442e-002
  1.6416416e-001 -4.5379342e-002
  1.6516517e-001 -2.6411386e-002
  1.6616617e-001 -6.2761500e-003
  1.6716717e-001  1.4319095e-002
  1.6816817e-001  3.4643008e-002
  1.6916917e-001  5.3965895e-002
  1.7017017e-001  7.1585622e-002
  1.7117117e-001  8.6852812e-002
  1.7217217e-001  9.9194428e-002
  1.7317317e-001  1.0813489e-001
  1.7417417e-001  1.1331400e-001
  1.7517518e-001  1.1450093e-001
  1.7617618e-001  1.1160381e-001
  1.7717718e-001  1.0467460e-001
  1.7817818e-001  9.3908796e-002
  1.7917918e-001  7.9640243e-002
  1.8018018e-001  6.2330924e-002
  1.8118118e-001  4.2556189e-002
  1.8218218e-001  2.0985830e-002
  1.8318318e-001 -1.6383593e-003
  1.8418418e-001 -2.4527795e-002
  1.8518519e-001 -4.6874230e-002
  1.8618619e-001 -6.7877884e-002
  1.8718719e-001 -8.6775585e-002
  1.8818819e-001 -1.0286797e-001
  1.8918919e-001 -1.1554475e-001
  1.9019019e-001 -1.2430724e-001
  1.9119119e-001 -1.2878715e-001
  1.9219219e-001 -1.2876120e-001
  1.9319319e-001 -1.2416081e-001
  1.9419419e-001 -1.1507655e-001
  1.9519520e-001 -1.0175716e-001
  1.9619620e-001 -8.4603076e-002
  1.9719720e-001 -6.4154657e-002
  1.9819820e-001 -4.1075428e-002
  1.9919920e-001 -1.6130881e-002
  2.0020020e-001  9.8364856e-003
  2.0120120e-001  3.5935104e-002
  2.0220220e-001  6.1254302e-002
  2.0320320e-001  8.4895318e-002
  2.0420420e-001  1.0600232e-001
  2.0520521e-001  1.2379234e-001
  2.0620621e-001  1.3758323e-001
  2.0720721e-001  1.4681842e-001
  2.0820821e-001  1.5108791e-001
  2.0920921e-001  1.5014455e-001
  2.1021021e-001  1.4391501e-001
  2.1121121e-001  1.3250517e-001
  2.1221221e-001  1.1619949e-001
  2.1321321e-001  9.5454472e-002
  2.1421421e-001  7.0886278e-002
  2.1521522e-001  4.3252874e-002
  2.1621622e-001  1.3431244e-002
  2.1721722e-001 -1.7609651e-002
  2.1821822e-001 -4.8839317e-002
  2.1921922e-001 -7.9198618e-002
  2.2022022e-001 -1.0763407e-001
  2.2122122e-001 -1.3313243e-001
  2.2222222e-001 -1.5475452e-001
  2.2322322e-001 -1.7166707e-001
  2.2422422e-001 -1.8317173e-001
  2.2522523e-001 -1.8873009e-001
  2.2622623e-001 -1.8798407e-001
  2.2722723e-001 -1.8077090e-001
  2.2822823e-001 -1.6713219e-001
  2.2922923e-001 -1.4731674e-001
  2.3023023e-001 -1.2177717e-001
  2.3123123e-001 -9.1160041e-002
  2.3223223e-001 -5.6290223e-002
  2.3323323e-001 -1.8149565e-002
  2.3423423e-001  2.2149233e-002
  2.3523524e-001  6.3392886e-002
  2.3623624e-001  1.0430096e-001
  2.3723724e-001  1.4356150e-001
  2.3823824e-001  1.7986771e-001
  2.3923924e-001  2.1195469e-001
  2.4024024e-001  2.3863501e-001
  2.4124124e-001  2.5883215e-001
  2.4224224e-001  2.7161078e-001
  2.4324324e-001  2.7620303e-001
  2.4424424e-001  2.7203000e-001
  2.4524525e-001  2.5871793e-001
  2.4624625e-001  2.3610857e-001
  2.4724725e-001  2.0426358e-001
  2.4824825e-001  1.6346288e-001
  2.4924925e-001  1.1419711e-001
  2.5025025e-001  5.7154516e-002
  2.5125125e-001 -6.7973222e-003
  2.5225225e-001 -7.6634121e-002
  2.5325325e-001 -1.5120129e-001
  2.5425425e-001 -2.2924316e-001
  2.5525526e-001 -3.0943411e-001
  2.5625626e-001 -3.9041068e-001
  2.5725726e-001 -4.7080369e-001
  2.5825826e-001 -5.4926939e-001
  2.5925926e-001 -6.2451881e-001
  2.6026026e-001 -6.9534455e-001
  2.6126126e-001 -7.6064419e-001
  2.6226226e-001 -8.1943995e-001
  2.6326326e-001 -8.7089407e-001
  2.6426426e-001 -9.1431970e-001
  2.6526527e-001 -9.4918714e-001
  2.6626627e-001 -9.7512564e-001
  2.6726727e-001 -9.9192077e-001
  2.6826827e-001 -9.9950789e-001
  2.6926927e-001 -9.9796209e-001
  2.7027027e-001 -9.8748513e-001
  2.7127127e-001 -9.6839014e-001
  2.7227227e-001 -9.4108470e-001
  2.7327327e-001 -9.0605299e-001
  2.7427427e-001 -8.6383779e-001
  2.7527528e-001 -8.1502300e-001
  2.7627628e-001 -7.6021720e-001
  2.7727728e-001 -7.0003899e-001
  2.7827828e-001 -6.3510434e-001
  2.7927928e-001 -5.6601648e-001
  2.8028028e-001 -4.9335845e-001
  2.8128128e-001 -4.1768837e-001
  2.8228228e-001 -3.3953749e-001
  2.8328328e-001 -2.5941081e-001
  2.8428428e-001 -1.7779000e-001
  2.8528529e-001 -9.5138223e-002
  2.8628629e-001 -1.1906554e-002
  2.8728729e-001  7.1458746e-002
  2.8828829e-001  1.5450843e-001
  2.8928929e-001  2.3678261e-001
  2.9029029e-001  3.1780378e-001
  2.9129129e-001  3.9707102e-001
  2.9229229e-001  4.7405585e-001
  2.9329329e-001  5.4820008e-001
  2.9429429e-001  6.1891603e-001
  2.9529530e-001  6.8558919e-001
  2.9629630e-001  7.4758353e-001
  2.9729730e-001  8.0424927e-001
  2.9829830e-001  8.5493305e-001
  2.9929930e-001  8.9899018e-001
  3.0030030e-001  9.3579862e-001
  3.0130130e-001  9.6477418e-001
  3.0230230e-001  9.8538647e-001
  3.0330330e-001  9.9717501e-001
  3.0430430e-001  9.9976477e-001
  3.0530531e-001  9.9288075e-001
  3.0630631e-001  9.7636079e-001
  3.0730731e-001  9.5016623e-001
  3.0830831e-001  9.1438984e-001
  3.0930931e-001  8.6926069e-001
  3.1031031e-001  8.1514557e-001
  3.1131131e-001  7.5254701e-001
  3.1231231e-001  6.8209753e-001
  3.1331331e-001  6.0455052e-001
  3.1431431e-001  5.2076770e-001
  3.1531532e-001  4.3170370e-001
  3.1631632e-001  3.3838795e-001
  3.1731732e-001  2.4190470e-001
  3.1831832e-001  1.4337148e-001
  3.1931932e-001  4.3916934e-002
  3.2032032e-001 -5.5341531e-002
  3.2132132e-001 -1.5331938e-001
  3.2232232e-001 -2.4898533e-001
  3.2332332e-001 -3.4137976e-001
  3.2432432e-001 -4.2963067e-001
  3.2532533e-001 -5.1296662e-001
  3.2632633e-001 -5.9072639e-001
  3.2732733e-001 -6.6236501e-001
  3.2832833e-001 -7.2745614e-001
  3.2932933e-001 -7.8569080e-001
  3.3033033e-001 -8.3687255e-001
  3.3133133e-001 -8.8090951e-001
  3.3233233e-001 -9.1780351e-001
  3.3333333e-001 -9.4763701e-001
  3.3433433e-001 -9.7055824e-001
  3.3533534e-001 -9.8676535e-001
  3.3633634e-001 -9.9649016e-001
  3.3733734e-001 -9.9998225e-001
  3.3833834e-001 -9.9749408e-001
  3.3933934e-001 -9.8926774e-001
  3.4034034e-001 -9.7552393e-001
  3.4134134e-001 -9.5645365e-001
  3.4234234e-001 -9.3221286e-001
  3.4334334e-001 -9.0292049e-001
  3.4434434e-001 -8.6865976e-001
  3.4534535e-001 -8.2948281e-001
  3.4634635e-001 -7.8541848e-001
  3.4734735e-001 -7.3648277e-001
  3.4834835e-001 -6.8269165e-001
  3.4934935e-001 -6.2407559e-001
  3.5035035e-001 -5.6069507e-001
  3.5135135e-001 -4.9265649e-001
  3.5235235e-001 -4.2012756e-001
  3.5335335e-001 -3.4335146e-001
  3.5435435e-001 -2.6265899e-001
  3.5535536e-001 -1.7847807e-001
  3.5635636e-001 -9.1339886e-002
  3.5735736e-001 -1.8811812e-003
  3.5835836e-001  8.9157572e-002
  3.5935936e-001  1.8093848e-001
  3.6036036e-001  2.7253699e-001
  3.6136136e-001  3.6295703e-001
  3.6236236e-001  4.5115016e-001
  3.6336336e-001  5.3603839e-001
  3.6436436e-001  6.1653999e-001
  3.6536537e-001  6.9159741e-001
  3.6636637e-001  7.6020673e-001
  3.6736737e-001  8.2144730e-001
  3.6836837e-001  8.7451091e-001
  3.6936937e-001  9.1872918e-001
  3.7037037e-001  9.5359827e-001
  3.7137137e-001  9.7879992e-001
  3.7237237e-001  9.9421792e-001
  3.7337337e-001  9.9994929e-001
  3.7437437e-001  9.9630947e-001
  3.7537538e-001  9.8383125e-001
  3.7637638e-001  9.6325704e-001
  3.7737738e-001  9.3552461e-001
  3.7837838e-001  9.0174649e-001
  3.7937938e-001  8.6318336e-001
  3.8038038e-001  8.2121221e-001
  3.8138138e-001  7.7729006e-001
  3.8238238e-001  7.3291420e-001
  3.8338338e-001  6.8958021e-001
  3.8438438e-001  6.4873894e-001
  3.8538539e-001  6.1175384e-001
  3.8638639e-001  5.7985994e-001
  3.8738739e-001  5.5412592e-001
  3.8838839e-001  5.3542038e-001
  3.8938939e-001  5.2438372e-001
  3.9039039e-001  5.2140633e-001
  3.9139139e-001  5.2661424e-001
  3.9239239e-001  5.3986260e-001
  3.9339339e-001  5.6073752e-001
  3.9439439e-001  5.8856626e-001
  3.9539540e-001  6.2243567e-001
  3.9639640e-001  6.6121848e-001
  3.9739740e-001  7.0360669e-001
  3.9839840e-001  7.4815112e-001
  3.9939940e-001  7.9330609e-001
  4.0040040e-001  8.3747773e-001
  4.0140140e-001  8.7907456e-001
  4.0240240e-001  9.1655879e-001
  4.0340340e-001  9.4849662e-001
  4.0440440e-001  9.7360598e-001
  4.0540541e-001  9.9080019e-001
  4.0640641e-001  9.9922604e-001
  4.0740741e-001  9.9829498e-001
  4.0840841e-001  9.8770640e-001
  4.0940941e-001  9.6746206e-001
  4.1041041e-001  9.3787114e-001
  4.1141141e-001  8.9954560e-001
  4.1241241e-001  8.5338587e-001
  4.1341341e-001  8.0055715e-001
  4.1441441e-001  7.4245699e-001
  4.1541542e-001  6.8067503e-001
  4.1641642e-001  6.1694613e-001
  4.1741742e-001  5.5309812e-001
  4.1841842e-001  4.9099598e-001
  4.1941942e-001  4.3248401e-001
  4.2042042e-001  3.7932775e-001
  4.2142142e-001  3.3315770e-001
  4.2242242e-001  2.9541628e-001
  4.2342342e-001  2.6731011e-001
  4.2442442e-001  2.4976885e-001
  4.2542543e-001  2.4341216e-001
  4.2642643e-001  2.4852574e-001
  4.2742743e-001  2.6504752e-001
  4.2842843e-001  2.9256422e-001
  4.2942943e-001  3.3031882e-001
  4.3043043e-001  3.7722847e-001
  4.3143143e-001  4.3191277e-001
  4.3243243e-001  4.9273119e-001
  4.3343343e-001  5.5782898e-001
  4.3443443e-001  6.2518988e-001
  4.3543544e-001  6.9269426e-001
  4.3643644e-001  7.5818091e-001
  4.3743744e-001  8.1951045e-001
  4.3843844e-001  8.7462871e-001
  4.3943944e-001  9.2162785e-001
  4.4044044e-001  9.5880353e-001
  4.4144144e-001  9.8470630e-001
  4.4244244e-001  9.9818561e-001
  4.4344344e-001  9.9842509e-001
  4.4444444e-001  9.8496800e-001
  4.4544545e-001  9.5773210e-001
  4.4644645e-001  9.1701332e-001
  4.4744745e-001  8.6347835e-001
  4.4844845e-001  7.9814609e-001
  4.4944945e-001  7.2235877e-001
  4.5045045e-001  6.3774348e-001
  4.5145145e-001  5.4616531e-001
  4.5245245e-001  4.4967359e-001
  4.5345345e-001  3.5044287e-001
  4.5445445e-001  2.5071029e-001
  4.5545546e-001  1.5271160e-001
  4.5645646e-001  5.8617371e-002
  4.5745746e-001 -2.9528373e-002
  4.5845846e-001 -1.0986534e-001
  4.5945946e-001 -1.8076829e-001
  4.6046046e-001 -2.4089095e-001
  4.6146146e-001 -2.8920116e-001
  4.6246246e-001 -3.2500642e-001
  4.6346346e-001 -3.4796889e-001
  4.6446446e-001 -3.5810972e-001
  4.6546547e-001 -3.5580251e-001
  4.6646647e-001 -3.4175633e-001
  4.6746747e-001 -3.1698878e-001
  4.6846847e-001 -2.8279018e-001
  4.6946947e-001 -2.4068006e-001
  4.7047047e-001 -1.9235726e-001
  4.7147147e-001 -1.3964544e-001
  4.7247247e-001 -8.4435696e-002
  4.7347347e-001 -2.8628020e-002
  4.7447447e-001  2.5926452e-002
  4.7547548e-001  7.7480640e-002
  4.7647648e-001  1.2444249e-001
  4.7747748e-001  1.6542017e-001
  4.7847848e-001  1.9926012e-001
  4.7947948e-001  2.2507692e-001
  4.8048048e-001  2.4227412e-001
  4.8148148e-001  2.5055552e-001
  4.8248248e-001  2.4992673e-001
  4.8348348e-001  2.4068705e-001
  4.8448448e-001  2.2341213e-001
  4.8548549e-001  1.9892821e-001
  4.8648649e-001  1.6827872e-001
  4.8748749e-001  1.3268461e-001
  4.8848849e-001  9.3499779e-002
  4.8948949e-001  5.2163085e-002
  4.9049049e-001  1.0148565e-002
  4.9149149e-001 -3.1084415e-002
  4.9249249e-001 -7.0139507e-002
  4.9349349e-001 -1.0572864e-001
  4.9449449e-001 -1.3671278e-001
  4.9549550e-001 -1.6213683e-001
  4.9649650e-001 -1.8125782e-001
  4.9749750e-001 -1.9356531e-001
  4.9849850e-001 -1.9879367e-001
  4.9949950e-001 -1.9692593e-001
  5.0050050e-001 -1.8818905e-001
  5.0150150e-001 -1.7304125e-001
  5.0250250e-001 -1.5215156e-001
  5.0350350e-001 -1.2637281e-001
  5.0450450e-001 -9.6708722e-002
  5.0550551e-001 -6.4276626e-002
  5.0650651e-001 -3.0266878e-002
  5.0750751e-001  4.0994079e-003
  5.0850851e-001  3.7612942e-002
  5.0950951e-001  6.9117683e-002
  5.1051051e-001  9.7549711e-002
  5.1151151e-001  1.2197226e-001
  5.1251251e-001  1.4160580e-001
  5.1351351e-001  1.5585217e-001
  5.1451451e-001  1.6431209e-001
  5.1551552e-001  1.6679553e-001
  5.1651652e-001  1.6332466e-001
  5.1751752e-001  1.5412947e-001
  5.1851852e-001  1.3963621e-001
  5.1951952e-001  1.2044930e-001
  5.2052052e-001  9.7327313e-002
  5.2152152e-001  7.1153966e-002
  5.2252252e-001  4.2905297e-002
  5.2352352e-001  1.3614072e-002
  5.2452452e-001 -1.5667205e-002
  5.2552553e-001 -4.3903411e-002
  5.2652653e-001 -7.0112763e-002
  5.2752753e-001 -9.3400383e-002
  5.2852853e-001 -1.1298833e-001
  5.2952953e-001 -1.2824113e-001
  5.3053053e-001 -1.3868592e-001
  5.3153153e-001 -1.4402666e-001
  5.3253253e-001 -1.4415197e-001
  5.3353353e-001 -1.3913629e-001
  5.3453453e-001 -1.2923465e-001
  5.3553554e-001 -1.1487111e-001
  5.3653654e-001 -9.6621393e-002
  5.3753754e-001 -7.5190535e-002
  5.3853854e-001 -5.1386198e-002
  5.3953954e-001 -2.6088780e-002
  5.4054054e-001 -2.1935339e-004
  5.4154154e-001  2.5293406e-002
  5.4254254e-001  4.9546128e-002
  5.4354354e-001  7.1692346e-002
  5.4454454e-001  9.0971678e-002
  5.4554555e-001  1.0673561e-001
  5.4654655e-001  1.1846899e-001
  5.4754755e-001  1.2580660e-001
  5.4854855e-001  1.2854417e-001
  5.4954955e-001  1.2664358e-001
  5.5055055e-001  1.2023219e-001
  5.5155155e-001  1.0959624e-001
  5.5255255e-001  9.5168767e-002
  5.5355355e-001  7.7512470e-002
  5.5455455e-001  5.7298154e-002
  5.5555556e-001  3.5279624e-002
  5.5655656e-001  1.2265922e-002
  5.5755756e-001 -1.0908072e-002
  5.5855856e-001 -3.3411629e-002
  5.5955956e-001 -5.4447663e-002
  5.6056056e-001 -7.3280704e-002
  5.6156156e-001 -8.9262376e-002
  5.6256256e-001 -1.0185349e-001
  5.6356356e-001 -1.1064205e-001
  5.6456456e-001 -1.1535648e-001
  5.6556557e-001 -1.1587378e-001
  5.6656657e-001 -1.1222232e-001
  5.6756757e-001 -1.0457914e-001
  5.6856857e-001 -9.3262076e-002
  5.6956957e-001 -7.8716906e-002
  5.7057057e-001 -6.1500113e-002
  5.7157157e-001 -4.2257854e-002
  5.7257257e-001 -2.1701961e-002
  5.7357357e-001 -5.8384886e-004
  5.7457457e-001  2.0332731e-002
  5.7557558e-001  4.0299100e-002
  5.7657658e-001  5.8608253e-002
  5.7757758e-001  7.4619712e-002
  5.7857858e-001  8.7781765e-002
  5.7957958e-001  9.7650319e-002
  5.8058058e-001  1.0390373e-001
  5.8158158e-001  1.0635314e-001
  5.8258258e-001  1.0494792e-001
  5.8358358e-001  9.9776180e-002
  5.8458458e-001  9.1060322e-002
  5.8558559e-001  7.9147776e-002
  5.8658659e-001  6.4497401e-002
  5.8758759e-001  4.7662023e-002
  5.8858859e-001  2.9267753e-002
  5.8958959e-001  9.9908849e-003
  5.9059059e-001 -9.4667977e-003
  5.9159159e-001 -2.8403411e-002
  5.9259259e-001 -4.6142137e-002
  5.9359359e-001 -6.2055269e-002
  5.9459459e-001 -7.5586300e-002
  5.9559560e-001 -8.6269253e-002
  5.9659660e-001 -9.3744623e-002
  5.9759760e-001 -9.7771352e-002
  5.9859860e-001 -9.8234471e-002
  5.9959960e-001 -9.5148152e-002
  6.0060060e-001 -8.8654106e-002
  6.0160160e-001 -7.9015430e-002
  6.0260260e-001 -6.6606142e-002
  6.0360360e-001 -5.1896830e-002
  6.0460460e-001 -3.5436950e-002
  6.0560561e-001 -1.7834444e-002
  6.0660661e-001  2.6658507e-004
  6.0760761e-001  1.8209316e-002
  6.0860861e-001  3.5347919e-002
  6.0960961e-001  5.1070691e-002
  6.1061061e-001  6.4821782e-002
  6.1161161e-001  7.6120749e-002
  6.1261261e-001  8.4579251e-002
  6.1361361e-001  8.9914307e-002
  6.1461461e-001  9.1957674e-002
  6.1561562e-001  9.0661022e-002
  6.1661662e-001  8.6096772e-002
  6.1761762e-001  7.8454583e-002
  6.1861862e-001  6.8033647e-002
  6.1961962e-001  5.5231111e-002
  6.2062062e-001  4.0527053e-002
  6.2162162e-001  2.4466594e-002
  6.2262262e-001  7.6397878e-003
  6.2362362e-001 -9.3399529e-003
  6.2462462e-001 -2.5858121e-002
  6.2562563e-001 -4.1321264e-002
  6.2662663e-001 -5.5178215e-002
  6.2762763e-001 -6.6939663e-002
  6.2862863e-001 -7.6195352e-002
  6.2962963e-001 -8.2628328e-002
  6.3063063e-001 -8.6025716e-002
  6.3163163e-001 -8.6285688e-002
  6.3263263e-001 -8.3420386e-002
  6.3363363e-001 -7.7554708e-002
  6.3463463e-001 -6.8921057e-002
  6.3563564e-001 -5.7850244e-002
  6.3663664e-001 -4.4758900e-002
  6.3763764e-001 -3.0133893e-002
  6.3863864e-001 -1.4514298e-002
  6.3963964e-001  1.5283865e-003
  6.4064064e-001  1.7411073e-002
  6.4164164e-001  3.2560199e-002
  6.4264264e-001  4.6432368e-002
  6.4364364e-001  5.8533774e-002
  6.4464464e-001  6.8437720e-002
  6.4564565e-001  7.5799601e-002
  6.4664665e-001  8.0368843e-002
  6.4764765e-001  8.1997372e-002
  6.4864865e-001  8.0644341e-002
  6.4964965e-001  7.6376954e-002
  6.5065065e-001  6.9367389e-002
  6.5165165e-001  5.9885956e-002
  6.5265265e-001  4.8290748e-002
  6.5365365e-001  3.5014188e-002
  6.5465465e-001  2.0546970e-002
  6.5565566e-001  5.4199934e-003
  6.5665666e-001 -9.8150575e-003
  6.5765766e-001 -2.4605767e-002
  6.5865866e-001 -3.8418960e-002
  6.5965966e-001 -5.0759862e-002
  6.6066066e-001 -6.1189769e-002
  6.6166166e-001 -6.9341595e-002
  6.6266266e-001 -7.4932746e-002
  6.6366366e-001 -7.7774872e-002
  6.6466466e-001 -7.7780162e-002
  6.6566567e-001 -7.4963974e-002
  6.6666667e-001 -6.9443721e-002
  6.6766767e-001 -6.1434083e-002
  6.6866867e-001 -5.1238720e-002
  6.6966967e-001 -3.9238818e-002
  6.7067067e-001 -2.5878896e-002
  6.7167167e-001 -1.1650394e-002
  6.7267267e-001  2.9263511e-003
  6.7367367e-001  1.7321080e-002
  6.7467467e-001  3.1012849e-002
  6.7567568e-001  4.3508829e-002
  6.7667668e-001  5.4362007e-002
  6.7767768e-001  6.3187125e-002
  6.7867868e-001  6.9674325e-002
  6.7967968e-001  7.3599987e-002
  6.8068068e-001  7.4834400e-002
  6.8168168e-001  7.3346005e-002
  6.8268268e-001  6.9202060e-002
  6.8368368e-001  6.2565729e-002
  6.8468468e-001  5.3689718e-002
  6.8568569e-001  4.2906703e-002
  6.8668669e-001  3.0616906e-002
  6.8768769e-001  1.7273283e-002
  6.8868869e-001  3.3648806e-003
  6.8968969e-001 -1.0601044e-002
  6.9069069e-001 -2.4117478e-002
  6.9169169e-001 -3.6696019e-002
  6.9269269e-001 -4.7884480e-002
  6.9369369e-001 -5.7283107e-002
  6.9469469e-001 -6.4558829e-002
  6.9569570e-001 -6.9457030e-002
  6.9669670e-001 -7.1810431e-002
  6.9769770e-001 -7.1544769e-002
  6.9869870e-001 -6.8681086e-002
  6.9969970e-001 -6.3334557e-002
  7.0070070e-001 -5.5709916e-002
  7.0170170e-001 -4.6093659e-002
  7.0270270e-001 -3.4843312e-002
  7.0370370e-001 -2.2374183e-002
  7.0470470e-001 -9.1440644e-003
  7.0570571e-001  4.3635322e-003
  7.0670671e-001  1.7657010e-002
  7.0770771e-001  3.0254538e-002
  7.0870871e-001  4.1701482e-002
  7.0970971e-001  5.1586777e-002
  7.1071071e-001  5.9557659e-002
  7.1171171e-001  6.5332224e-002
  7.1271271e-001  6.8709376e-002
  7.1371371e-001  6.9575801e-002
  7.1471471e-001  6.7909746e-002
  7.1571572e-001  6.3781447e-002
  7.1671672e-001  5.7350245e-002
  7.1771772e-001  4.8858462e-002
  7.1871872e-001  3.8622309e-002
  7.1971972e-001  2.7020140e-002
  7.2072072e-001  1.4478499e-002
  7.2172172e-001  1.4564755e-003
  7.2272272e-001 -1.1571071e-002
  7.2372372e-001 -2.4130792e-002
  7.2472472e-001 -3.5768015e-002
  7.2572573e-001 -4.6063178e-002
  7.2672673e-001 -5.4646921e-002
  7.2772773e-001 -6.1213320e-002
  7.2872873e-001 -6.5530760e-002
  7.2972973e-001 -6.7450091e-002
  7.3073073e-001 -6.6909757e-002
  7.3173173e-001 -6.3937730e-002
  7.3273273e-001 -5.8650204e-002
  7.3373373e-001 -5.1247074e-002
  7.3473473e-001 -4.2004417e-002
  7.3573574e-001 -3.1264213e-002
  7.3673674e-001 -1.9421726e-002
  7.3773774e-001 -6.9109821e-003
  7.3873874e-001  5.8111051e-003
  7.3973974e-001  1.8281395e-002
  7.4074074e-001  3.0047349e-002
  7.4174174e-001  4.0683428e-002
  7.4274274e-001  4.9806454e-002
  7.4374374e-001  5.7089395e-002
  7.4474474e-001  6.2273062e-002
  7.4574575e-001  6.5175321e-002
  7.4674675e-001  6.5697473e-002
  7.4774775e-001  6.3827589e-002
  7.4874875e-001  5.9640692e-002
  7.4974975e-001  5.3295779e-002
  7.5075075e-001  4.5029804e-002
  7.5175175e-001  3.5148852e-002
  7.5275275e-001  2.4016829e-002
  7.5375375e-001  1.2042082e-002
  7.5475475e-001 -3.3755417e-004
  7.5575576e-001 -1.2670736e-002
  7.5675676e-001 -2.4509046e-002
  7.5775776e-001 -3.5423265e-002
  7.5875876e-001 -4.5018915e-002
  7.5975976e-001 -5.2950493e-002
  7.6076076e-001 -5.8933894e-002
  7.6176176e-001 -6.2756566e-002
  7.6276276e-001 -6.4285051e-002
  7.6376376e-001 -6.3469627e-002
  7.6476476e-001 -6.0345906e-002
  7.6576577e-001 -5.5033319e-002
  7.6676677e-001 -4.7730576e-002
  7.6776777e-001 -3.8708248e-002
  7.6876877e-001 -2.8298761e-002
  7.6976977e-001 -1.6884170e-002
  7.7077077e-001 -4.8821585e-003
  7.7177177e-001  7.2692217e-003
  7.7277277e-001  1.9127515e-002
  7.7377377e-001  3.0261949e-002
  7.7477477e-001  4.0269062e-002
  7.7577578e-001  4.8787300e-002
  7.7677678e-001  5.5510061e-002
  7.7777778e-001  6.0196716e-002
  7.7877878e-001  6.2681206e-002
  7.7977978e-001  6.2877918e-002
  7.8078078e-001  6.0784618e-002
  7.8178178e-001  5.6482358e-002
  7.8278278e-001  5.0132353e-002
  7.8378378e-001  4.1969954e-002
  7.8478478e-001  3.2295943e-002
  7.8578579e-001  2.1465466e-002
  7.8678679e-001  9.8750126e-003
  7.8778779e-001 -2.0520748e-003
  7.8878879e-001 -1.3881044e-002
  7.8978979e-001 -2.5181557e-002
  7.9079079e-001 -3.5543327e-002
  7.9179179e-001 -4.4590993e-002
  7.9279279e-001 -5.1997696e-002
  7.9379379e-001 -5.7496880e-002
  7.9479479e-001 -6.0891863e-002
  7.9579580e-001 -6.2062863e-002
  7.9679680e-001 -6.0971220e-002
  7.9779780e-001 -5.7660649e-002
  7.9879880e-001 -5.2255517e-002
  7.9979980e-001 -4.4956172e-002
  8.0080080e-001 -3.6031540e-002
  8.0180180e-001 -2.5809225e-002
  8.0280280e-001 -1.4663500e-002
  8.0380380e-001 -3.0016294e-003
  8.0480480e-001  8.7510017e-003
  8.0580581e-001  2.0166378e-002
  8.0680681e-001  3.0829424e-002
  8.0780781e-001  4.0353076e-002
  8.0880881e-001  4.8392317e-002
  8.0980981e-001  5.4656657e-002
  8.1081081e-001  5.8920617e-002
  8.1181181e-001  6.1031836e-002
  8.1281281e-001  6.0916504e-002
  8.1381381e-001  5.8581936e-002
  8.1481481e-001  5.4116194e-002
  8.1581582e-001  4.7684774e-002
  8.1681682e-001  3.9524482e-002
  8.1781782e-001  2.9934728e-002
  8.1881882e-001  1.9266552e-002
  8.1981982e-001  7.9097962e-003
  8.2082082e-001 -3.7211293e-003
  8.2182182e-001 -1.5202345e-002
  8.2282282e-001 -2.6115933e-002
  8.2382382e-001 -3.6065129e-002
  8.2482482e-001 -4.4688733e-002
  8.2582583e-001 -5.1674200e-002
  8.2682683e-001 -5.6768960e-002
  8.2782783e-001 -5.9789534e-002
  8.2882883e-001 -6.0628138e-002
  8.2982983e-001 -5.9256515e-002
  8.3083083e-001 -5.5726891e-002
  8.3183183e-001 -5.0169981e-002
  8.3283283e-001 -4.2790164e-002
  8.3383383e-001 -3.3857974e-002
  8.3483483e-001 -2.3700193e-002
  8.3583584e-001 -1.2687910e-002
  8.3683684e-001 -1.2229846e-003
  8.3783784e-001  1.0276604e-002
  8.3883884e-001  2.1391975e-002
  8.3983984e-001  3.1718587e-002
  8.4084084e-001  4.0880943e-002
  8.4184184e-001  4.8546229e-002
  8.4284284e-001  5.4436388e-002
  8.4384384e-001  5.8338192e-002
  8.4484484e-001  6.0110957e-002
  8.4584585e-001  5.9691605e-002
  8.4684685e-001  5.7096905e-002
  8.4784785e-001  5.2422807e-002
  8.4884885e-001  4.5840903e-002
  8.4984985e-001  3.7592131e-002
  8.5085085e-001  2.7977967e-002
  8.5185185e-001  1.7349421e-002
  8.5285285e-001  6.0942343e-003
  8.5385385e-001 -5.3772487e-003
  8.5485485e-001 -1.6647022e-002
  8.5585586e-001 -2.7304634e-002
  8.5685686e-001 -3.6962116e-002
  8.5785786e-001 -4.5268093e-002
  8.5885886e-001 -5.1920550e-002
  8.5985986e-001 -5.6677800e-002
  8.6086086e-001 -5.9367256e-002
  8.6186186e-001 -5.9891684e-002
  8.6286286e-001 -5.8232714e-002
  8.6386386e-001 -5.4451478e-002
  8.6486486e-001 -4.8686366e-002
  8.6586587e-001 -4.1147960e-002
  8.6686687e-001 -3.2111355e-002
  8.6786787e-001 -2.1906129e-002
  8.6886887e-001 -1.0904339e-002
  8.6986987e-001  4.9303283e-004
  8.7087087e-001  1.1870671e-002
  8.7187187e-001  2.2814048e-002
  8.7287287e-001  3.2924505e-002
  8.7387387e-001  4.1833764e-002
  8.7487487e-001  4.9217320e-002
  8.7587588e-001  5.4806250e-002
  8.7687688e-001  5.8396997e-002
  8.7787788e-001  5.9858770e-002
  8.7887888e-001  5.9138307e-002
  8.7987988e-001  5.6261810e-002
  8.8088088e-001  5.1333991e-002
  8.8188188e-001  4.4534267e-002
  8.8288288e-001  3.6110232e-002
  8.8388388e-001  2.6368652e-002
  8.8488488e-001  1.5664306e-002
  8.8588589e-001  4.3870798e-003
  8.8688689e-001 -7.0522177e-003
  8.8788789e-001 -1.8236804e-002
  8.8888889e-001 -2.8759091e-002
  8.8988989e-001 -3.8235519e-002
  8.9089089e-001 -4.6320521e-002
  8.9189189e-001 -5.2719113e-002
  8.9289289e-001 -5.7197639e-002
  8.9389389e-001 -5.9592293e-002
  8.9489489e-001 -5.9815107e-002
  8.9589590e-001 -5.7857169e-002
  8.9689690e-001 -5.3788984e-002
  8.9789790e-001 -4.7757929e-002
  8.9889890e-001 -3.9982924e-002
  8.9989990e-001 -3.0746495e-002
  9.0090090e-001 -2.0384515e-002
  9.0190190e-001 -9.2740035e-003
  9.0290290e-001  2.1805710e-003
  9.0390390e-001  1.3562003e-002
  9.0490490e-001  2.4455526e-002
  9.0590591e-001  3.4463909e-002
  9.0690691e-001  4.3221926e-002
  9.0790791e-001  5.0409666e-002
  9.0890891e-001  5.5764204e-002
  9.0990991e-001  5.9089205e-002
  9.1091091e-001  6.0262113e-002
  9.1191191e-001  5.9238664e-002
  9.1291291e-001  5.6054545e-002
  9.1391391e-001  5.0824157e-002
  9.1491491e-001  4.3736507e-002
  9.1591592e-001  3.5048384e-002
  9.1691692e-001  2.5075065e-002
  9.1791792e-001  1.4178891e-002
  9.1891892e-001  2.7561119e-003
  9.1991992e-001 -8.7775014e-003
  9.2092092e-001 -2.0001776e-002
  9.2192192e-001 -3.0507425e-002
  9.2292292e-001 -3.9910950e-002
  9.2392392e-001 -4.7868628e-002
  9.2492492e-001 -5.4089054e-002
  9.2592593e-001 -5.8343799e-002
  9.2692693e-001 -6.0475788e-002
  9.2792793e-001 -6.0405083e-002
  9.2892893e-001 -5.8131879e-002
  9.2992993e-001 -5.3736577e-002
  9.3093093e-001 -4.7376944e-002
  9.3193193e-001 -3.9282458e-002
  9.3293293e-001 -2.9746036e-002
  9.3393393e-001 -1.9113448e-002
  9.3493493e-001 -7.7707884e-003
  9.3593594e-001  3.8695189e-003
  9.3693694e-001  1.5383704e-002
  9.3793794e-001  2.6352057e-002
  9.3893894e-001  3.6374209e-002
  9.3993994e-001  4.5083723e-002
  9.4094094e-001  5.2161479e-002
  9.4194194e-001  5.7347346e-002
  9.4294294e-001  6.0449728e-002
  9.4394394e-001  6.1352630e-002
  9.4494494e-001  6.0019985e-002
  9.4594595e-001  5.6497077e-002
  9.4694695e-001  5.0909011e-002
  9.4794795e-001  4.3456275e-002
  9.4894895e-001  3.4407556e-002
  9.4994995e-001  2.4090064e-002
  9.5095095e-001  1.2877715e-002
  9.5195195e-001  1.1775959e-003
  9.5295295e-001 -1.0584798e-002
  9.5395395e-001 -2.1981014e-002
  9.5495495e-001 -3.2595232e-002
  9.5595596e-001 -4.2039409e-002
  9.5695696e-001 -4.9967454e-002
  9.5795796e-001 -5.6087882e-002
  9.5895896e-001 -6.0174521e-002
  9.5995996e-001 -6.2074847e-002
  9.6096096e-001 -6.1715669e-002
  9.6196196e-001 -5.9105926e-002
  9.6296296e-001 -5.4336513e-002
  9.6396396e-001 -4.7577122e-002
  9.6496496e-001 -3.9070211e-002
  9.6596597e-001 -2.9122321e-002
  9.6696697e-001 -1.8093040e-002
  9.6796797e-001 -6.3820264e-003
  9.6896897e-001  5.5854584e-003
  9.6996997e-001  1.7373969e-002
  9.7097097e-001  2.8553698e-002
  9.7197197e-001  3.8716124e-002
  9.7297297e-001  4.7488918e-002
  9.7397397e-001  5.4549559e-002
  9.7497497e-001  5.9637173e-002
  9.7597598e-001  6.2562153e-002
  9.7697698e-001  6.3213204e-002
  9.7797798e-001  6.1561562e-002
  9.7897898e-001  5.7662221e-002
  9.7997998e-001  5.1652111e-002
  9.8098098e-001  4.3745303e-002
  9.8198198e-001  3.4225394e-002
  9.8298298e-001  2.3435349e-002
  9.8398398e-001  1.1765162e-002
  9.8498498e-001 -3.6222053e-004
  9.8598599e-001 -1.2506205e-002
  9.8698699e-001 -2.4224534e-002
  9.8798799e-001 -3.5089368e-002
  9.8898899e-001 -4.4702879e-002
  9.8998999e-001 -5.2711794e-002
  9.9099099e-001 -5.8820350e-002
  9.9199199e-001 -6.2801198e-002
  9.9299299e-001 -6.4503835e-002
  9.9399399e-001 -6.3860279e-002
  9.9499499e-001 -6.0887747e-002
  9.9599600e-001 -5.5688256e-002
  9.9699700e-001 -4.8445127e-002
  9.9799800e-001 -3.9416539e-002
  9.9899900e-001 -2.8926338e-002
  1.0000000e+000 -1.7352440e-002


==> data_dualpoly_corr.dat <==
  0.0000000e+000 -2.8218045e-001
  1.0010010e-003 -2.6766229e-001
  2.0020020e-003 -2.6181550e-001
  3.0030030e-003 -2.6486432e-001
  4.0040040e-003 -2.7641336e-001
  5.0050050e-003 -2.9546385e-001
  6.0060060e-003 -3.2046361e-001
  7.0070070e-003 -3.4938832e-001
  8.0080080e-003 -3.7985011e-001
  9.0090090e-003 -4.0922779e-001
  1.0010010e-002 -4.3481196e-001
  1.1011011e-002 -4.5395703e-001
  1.2012012e-002 -4.6423230e-001
  1.3013013e-002 -4.6356345e-001
  1.4014014e-002 -4.5035688e-001
  1.5015015e-002 -4.2359981e-001
  1.6016016e-002 -3.8293051e-001
  1.7017017e-002 -3.2867440e-001
  1.8018018e-002 -2.6184382e-001
  1.9019019e-002 -1.8410113e-001
  2.0020020e-002 -9.7686734e-002
  2.1021021e-002 -5.3158073e-003
  2.2022022e-002  8.9951050e-002
  2.3023023e-002  1.8485626e-001
  2.4024024e-002  2.7610493e-001
  2.5025025e-002  3.6052695e-001
  2.6026026e-002  4.3523294e-001
  2.7027027e-002  4.9775521e-001
  2.8028028e-002  5.4616621e-001
  2.9029029e-002  5.7916782e-001
  3.0030030e-002  5.9614652e-001
  3.1031031e-002  5.9719156e-001
  3.2032032e-002  5.8307493e-001
  3.3033033e-002  5.5519448e-001
  3.4034034e-002  5.1548343e-001
  3.5035035e-002  4.6629151e-001
  3.6036036e-002  4.1024447e-001
  3.7037037e-002  3.5009020e-001
  3.8038038e-002  2.8854043e-001
  3.9039039e-002  2.2811699e-001
  4.0040040e-002  1.7101195e-001
  4.1041041e-002  1.1896966e-001
  4.2042042e-002  7.3197763e-002
  4.3043043e-002  3.4312540e-002
  4.4044044e-002  2.3219596e-003
  4.5045045e-002 -2.3352460e-002
  4.6046046e-002 -4.3816071e-002
  4.7047047e-002 -6.0607218e-002
  4.8048048e-002 -7.5574533e-002
  4.9049049e-002 -9.0732693e-002
  5.0050050e-002 -1.0810529e-001
  5.1051051e-002 -1.2956440e-001
  5.2052052e-002 -1.5667677e-001
  5.3053053e-002 -1.9056625e-001
  5.4054054e-002 -2.3180159e-001
  5.5055055e-002 -2.8031683e-001
  5.6056056e-002 -3.3537043e-001
  5.7057057e-002 -3.9554645e-001
  5.8058058e-002 -4.5879919e-001
  5.9059059e-002 -5.2253979e-001
  6.0060060e-002 -5.8376102e-001
  6.1061061e-002 -6.3919410e-001
  6.2062062e-002 -6.8548928e-001
  6.3063063e-002 -7.1941034e-001
  6.4064064e-002 -7.3803236e-001
  6.5065065e-002 -7.3893110e-001
  6.6066066e-002 -7.2035314e-001
  6.7067067e-002 -6.8135622e-001
  6.8068068e-002 -6.2191093e-001
  6.9069069e-002 -5.4295670e-001
  7.0070070e-002 -4.4640750e-001
  7.1071071e-002 -3.3510534e-001
  7.2072072e-002 -2.1272234e-001
  7.3073073e-002 -8.3615276e-002
  7.4074074e-002  4.7361033e-002
  7.5075075e-002  1.7507267e-001
  7.6076076e-002  2.9434704e-001
  7.7077077e-002  4.0022271e-001
  7.8078078e-002  4.8819557e-001
  7.9079079e-002  5.5444853e-001
  8.0080080e-002  5.9605222e-001
  8.1081081e-002  6.1112585e-001
  8.2082082e-002  5.9894901e-001
  8.3083083e-002  5.6001785e-001
  8.4084084e-002  4.9604178e-001
  8.5085085e-002  4.0988005e-001
  8.6086086e-002  3.0542051e-001
  8.7087087e-002  1.8740609e-001
  8.8088088e-002  6.1217140e-002
  8.9089089e-002 -6.7379623e-002
  9.0090090e-002 -1.9250331e-001
  9.1091091e-002 -3.0843846e-001
  9.2092092e-002 -4.0990807e-001
  9.3093093e-002 -4.9232622e-001
  9.4094094e-002 -5.5201753e-001
  9.5095095e-002 -5.8639236e-001
  9.6096096e-002 -5.9406887e-001
  9.7097097e-002 -5.7493588e-001
  9.8098098e-002 -5.3015342e-001
  9.9099099e-002 -4.6209118e-001
  1.0010010e-001 -3.7420816e-001
  1.0110110e-001 -2.7087983e-001
  1.0210210e-001 -1.5718187e-001
  1.0310310e-001 -3.8641604e-002
  1.0410410e-001  7.9030072e-002
  1.0510511e-001  1.9021272e-001
  1.0610611e-001  2.8964246e-001
  1.0710711e-001  3.7265699e-001
  1.0810811e-001  4.3540741e-001
  1.0910911e-001  4.7502696e-001
  1.1011011e-001  4.8974864e-001
  1.1111111e-001  4.7896704e-001
  1.1211211e-001  4.4324214e-001
  1.1311311e-001  3.8424625e-001
  1.1411411e-001  3.0465812e-001
  1.1511512e-001  2.0801068e-001
  1.1611612e-001  9.8501551e-002
  1.1711712e-001 -1.9223132e-002
  1.1811812e-001 -1.4029976e-001
  1.1911912e-001 -2.5988080e-001
  1.2012012e-001 -3.7335891e-001
  1.2112112e-001 -4.7657015e-001
  1.2212212e-001 -5.6596674e-001
  1.2312312e-001 -6.3875132e-001
  1.2412412e-001 -6.9296726e-001
  1.2512513e-001 -7.2754203e-001
  1.2612613e-001 -7.4228331e-001
  1.2712713e-001 -7.3783019e-001
  1.2812813e-001 -7.1556408e-001
  1.2912913e-001 -6.7748621e-001
  1.3013013e-001 -6.2607007e-001
  1.3113113e-001 -5.6409821e-001
  1.3213213e-001 -4.9449361e-001
  1.3313313e-001 -4.2015533e-001
  1.3413413e-001 -3.4380793e-001
  1.3513514e-001 -2.6787261e-001
  1.3613614e-001 -1.9436661e-001
  1.3713714e-001 -1.2483545e-001
  1.3813814e-001 -6.0320216e-002
  1.3913914e-001 -1.3601431e-003
  1.4014014e-001  5.1971716e-002
  1.4114114e-001  1.0000380e-001
  1.4214214e-001  1.4337813e-001
  1.4314314e-001  1.8294629e-001
  1.4414414e-001  2.1965721e-001
  1.4514515e-001  2.5444494e-001
  1.4614615e-001  2.8812446e-001
  1.4714715e-001  3.2130276e-001
  1.4814815e-001  3.5431119e-001
  1.4914915e-001  3.8716372e-001
  1.5015015e-001  4.1954369e-001
  1.5115115e-001  4.5081979e-001
  1.5215215e-001  4.8009002e-001
  1.5315315e-001  5.0625029e-001
  1.5415415e-001  5.2808286e-001
  1.5515516e-001  5.4435834e-001
  1.5615616e-001  5.5394391e-001
  1.5715716e-001  5.5591022e-001
  1.5815816e-001  5.4962904e-001
  1.5915916e-001  5.3485464e-001
  1.6016016e-001  5.1178251e-001
  1.6116116e-001  4.8108068e-001
  1.6216216e-001  4.4389040e-001
  1.6316316e-001  4.0179497e-001
  1.6416416e-001  3.5675759e-001
  1.6516517e-001  3.1103090e-001
  1.6616617e-001  2.6704295e-001
  1.6716717e-001  2.2726585e-001
  1.6816817e-001  1.9407454e-001
  1.6916917e-001  1.6960403e-001
  1.7017017e-001  1.5561362e-001
  1.7117117e-001  1.5336661e-001
  1.7217217e-001  1.6353304e-001
  1.7317317e-001  1.8612206e-001
  1.7417417e-001  2.2044882e-001
  1.7517518e-001  2.6513891e-001
  1.7617618e-001  3.1817114e-001
  1.7717718e-001  3.7695762e-001
  1.7817818e-001  4.3845750e-001
  1.7917918e-001  4.9931901e-001
  1.8018018e-001  5.5604283e-001
  1.8118118e-001  6.0515817e-001
  1.8218218e-001  6.4340236e-001
  1.8318318e-001  6.6789438e-001
  1.8418418e-001  6.7629276e-001
  1.8518519e-001  6.6692924e-001
  1.8618619e-001  6.3891057e-001
  1.8718719e-001  5.9218264e-001
  1.8818819e-001  5.2755300e-001
  1.8918919e-001  4.4667001e-001
  1.9019019e-001  3.5195922e-001
  1.9119119e-001  2.4651996e-001
  1.9219219e-001  1.3398692e-001
  1.9319319e-001  1.8363809e-002
  1.9419419e-001 -9.6162663e-002
  1.9519520e-001 -2.0541892e-001
  1.9619620e-001 -3.0544087e-001
  1.9719720e-001 -3.9266043e-001
  1.9819820e-001 -4.6407268e-001
  1.9919920e-001 -5.1737522e-001
  2.0020020e-001 -5.5107272e-001
  2.0120120e-001 -5.6454144e-001
  2.0220220e-001 -5.5805066e-001
  2.0320320e-001 -5.3274022e-001
  2.0420420e-001 -4.9055554e-001
  2.0520521e-001 -4.3414378e-001
  2.0620621e-001 -3.6671673e-001
  2.0720721e-001 -2.9188764e-001
  2.0820821e-001 -2.1349059e-001
  2.0920921e-001 -1.3539151e-001
  2.1021021e-001 -6.1300754e-002
  2.1121121e-001  5.4036753e-003
  2.1221221e-001  6.1833267e-002
  2.1321321e-001  1.0571909e-001
  2.1421421e-001  1.3550866e-001
  2.1521522e-001  1.5042533e-001
  2.1621622e-001  1.5048789e-001
  2.1721722e-001  1.3649019e-001
  2.1821822e-001  1.0994246e-001
  2.1921922e-001  7.2978270e-002
  2.2022022e-001  2.8232251e-002
  2.2122122e-001 -2.1304531e-002
  2.2222222e-001 -7.2443897e-002
  2.2322322e-001 -1.2196631e-001
  2.2422422e-001 -1.6678472e-001
  2.2522523e-001 -2.0409837e-001
  2.2622623e-001 -2.3152935e-001
  2.2722723e-001 -2.4723551e-001
  2.2822823e-001 -2.4999493e-001
  2.2922923e-001 -2.3925855e-001
  2.3023023e-001 -2.1516938e-001
  2.3123123e-001 -1.7854821e-001
  2.3223223e-001 -1.3084775e-001
  2.3323323e-001 -7.4078098e-002
  2.3423423e-001 -1.0708318e-002
  2.3523524e-001  5.6450683e-002
  2.3623624e-001  1.2437565e-001
  2.3723724e-001  1.8996647e-001
  2.3823824e-001  2.5018111e-001
  2.3923924e-001  3.0216394e-001
  2.4024024e-001  3.4336184e-001
  2.4124124e-001  3.7162347e-001
  2.4224224e-001  3.8527811e-001
  2.4324324e-001  3.8319157e-001
  2.4424424e-001  3.6479808e-001
  2.4524525e-001  3.3010800e-001
  2.4624625e-001  2.7969254e-001
  2.4724725e-001  2.1464765e-001
  2.4824825e-001  1.3653991e-001
  2.4924925e-001  4.7337948e-002
  2.5025025e-001 -5.0666693e-002
  2.5125125e-001 -1.5494518e-001
  2.5225225e-001 -2.6281962e-001
  2.5325325e-001 -3.7155017e-001
  2.5425425e-001 -4.7841776e-001
  2.5525526e-001 -5.8079976e-001
  2.5625626e-001 -6.7623660e-001
  2.5725726e-001 -7.6248784e-001
  2.5825826e-001 -8.3757712e-001
  2.5925926e-001 -8.9982581e-001
  2.6026026e-001 -9.4787584e-001
  2.6126126e-001 -9.8070252e-001
  2.6226226e-001 -9.9761861e-001
  2.6326326e-001 -9.9827076e-001
  2.6426426e-001 -9.8262997e-001
  2.6526527e-001 -9.5097707e-001
  2.6626627e-001 -9.0388459e-001
  2.6726727e-001 -8.4219583e-001
  2.6826827e-001 -7.6700172e-001
  2.6926927e-001 -6.7961601e-001
  2.7027027e-001 -5.8154875e-001
  2.7127127e-001 -4.7447815e-001
  2.7227227e-001 -3.6022045e-001
  2.7327327e-001 -2.4069780e-001
  2.7427427e-001 -1.1790359e-001
  2.7527528e-001  6.1344863e-003
  2.7627628e-001  1.2939384e-001
  2.7727728e-001  2.4989836e-001
  2.7827828e-001  3.6576119e-001
  2.7927928e-001  4.7522795e-001
  2.8028028e-001  5.7671920e-001
  2.8128128e-001  6.6887078e-001
  2.8228228e-001  7.5057033e-001
  2.8328328e-001  8.2098835e-001
  2.8428428e-001  8.7960224e-001
  2.8528529e-001  9.2621164e-001
  2.8628629e-001  9.6094402e-001
  2.8728729e-001  9.8424937e-001
  2.8828829e-001  9.9688383e-001
  2.8928929e-001  9.9988193e-001
  2.9029029e-001  9.9451837e-001
  2.9129129e-001  9.8226024e-001
  2.9229229e-001  9.6471136e-001
  2.9329329e-001  9.4355090e-001
  2.9429429e-001  9.2046876e-001
  2.9529530e-001  8.9710030e-001
  2.9629630e-001  8.7496349e-001
  2.9729730e-001  8.5540112e-001
  2.9829830e-001  8.3953085e-001
  2.9929930e-001  8.2820540e-001
  3.0030030e-001  8.2198475e-001
  3.0130130e-001  8.2112183e-001
  3.0230230e-001  8.2556217e-001
  3.0330330e-001  8.3495782e-001
  3.0430430e-001  8.4869471e-001
  3.0530531e-001  8.6593208e-001
  3.0630631e-001  8.8565227e-001
  3.0730731e-001  9.0671814e-001
  3.0830831e-001  9.2793549e-001
  3.0930931e-001  9.4811729e-001
  3.1031031e-001  9.6614666e-001
  3.1131131e-001  9.8103531e-001
  3.1231231e-001  9.9197485e-001
  3.1331331e-001  9.9837813e-001
  3.1431431e-001  9.9990898e-001
  3.1531532e-001  9.9649869e-001
  3.1631632e-001  9.8834856e-001
  3.1731732e-001  9.7591860e-001
  3.1831832e-001  9.5990281e-001
  3.1931932e-001  9.4119258e-001
  3.2032032e-001  9.2082986e-001
  3.2132132e-001  8.9995263e-001
  3.2232232e-001  8.7973518e-001
  3.2332332e-001  8.6132635e-001
  3.2432432e-001  8.4578840e-001
  3.2532533e-001  8.3403972e-001
  3.2632633e-001  8.2680378e-001
  3.2732733e-001  8.2456688e-001
  3.2832833e-001  8.2754638e-001
  3.2932933e-001  8.3567092e-001
  3.3033033e-001  8.4857346e-001
  3.3133133e-001  8.6559713e-001
  3.3233233e-001  8.8581371e-001
  3.3333333e-001  9.0805382e-001
  3.3433433e-001  9.3094724e-001
  3.3533534e-001  9.5297177e-001
  3.3633634e-001  9.7250834e-001
  3.3733734e-001  9.8790026e-001
  3.3833834e-001  9.9751405e-001
  3.3933934e-001  9.9979959e-001
  3.4034034e-001  9.9334728e-001
  3.4134134e-001  9.7694032e-001
  3.4234234e-001  9.4960009e-001
  3.4334334e-001  9.1062354e-001
  3.4434434e-001  8.5961121e-001
  3.4534535e-001  7.9648555e-001
  3.4634635e-001  7.2149893e-001
  3.4734735e-001  6.3523170e-001
  3.4834835e-001  5.3858058e-001
  3.4934935e-001  4.3273807e-001
  3.5035035e-001  3.1916392e-001
  3.5135135e-001  1.9954974e-001
  3.5235235e-001  7.5777911e-002
  3.5335335e-001 -5.0123607e-002
  3.5435435e-001 -1.7602953e-001
  3.5535536e-001 -2.9976700e-001
  3.5635636e-001 -4.1916556e-001
  3.5735736e-001 -5.3210630e-001
  3.5835836e-001 -6.3656879e-001
  3.5935936e-001 -7.3067506e-001
  3.6036036e-001 -8.1272956e-001
  3.6136136e-001 -8.8125444e-001
  3.6236236e-001 -9.3501954e-001
  3.6336336e-001 -9.7306649e-001
  3.6436436e-001 -9.9472671e-001
  3.6536537e-001 -9.9963294e-001
  3.6636637e-001 -9.8772429e-001
  3.6736737e-001 -9.5924477e-001
  3.6836837e-001 -9.1473551e-001
  3.6936937e-001 -8.5502092e-001
  3.7037037e-001 -7.8118921e-001
  3.7137137e-001 -6.9456781e-001
  3.7237237e-001 -5.9669435e-001
  3.7337337e-001 -4.8928395e-001
  3.7437437e-001 -3.7419367e-001
  3.7537538e-001 -2.5338505e-001
  3.7637638e-001 -1.2888556e-001
  3.7737738e-001 -2.7501862e-003
  3.7837838e-001  1.2297623e-001
  3.7937938e-001  2.4629479e-001
  3.8038038e-001  3.6528576e-001
  3.8138138e-001  4.7813867e-001
  3.8238238e-001  5.8317849e-001
  3.8338338e-001  6.7888789e-001
  3.8438438e-001  7.6392507e-001
  3.8538539e-001  8.3713733e-001
  3.8638639e-001  8.9757056e-001
  3.8738739e-001  9.4447484e-001
  3.8838839e-001  9.7730660e-001
  3.8938939e-001  9.9572790e-001
  3.9039039e-001  9.9960334e-001
  3.9139139e-001  9.8899510e-001
  3.9239239e-001  9.6415663e-001
  3.9339339e-001  9.2552547e-001
  3.9439439e-001  8.7371528e-001
  3.9539540e-001  8.0950755e-001
  3.9639640e-001  7.3384264e-001
  3.9739740e-001  6.4781023e-001
  3.9839840e-001  5.5263877e-001
  3.9939940e-001  4.4968359e-001
  4.0040040e-001  3.4041305e-001
  4.0140140e-001  2.2639238e-001
  4.0240240e-001  1.0926468e-001
  4.0340340e-001 -9.2714113e-003
  4.0440440e-001 -1.2748742e-001
  4.0540541e-001 -2.4365428e-001
  4.0640641e-001 -3.5607485e-001
  4.0740741e-001 -4.6311922e-001
  4.0840841e-001 -5.6326204e-001
  4.0940941e-001 -6.5512072e-001
  4.1041041e-001 -7.3749339e-001
  4.1141141e-001 -8.0939487e-001
  4.1241241e-001 -8.7008916e-001
  4.1341341e-001 -9.1911671e-001
  4.1441441e-001 -9.5631474e-001
  4.1541542e-001 -9.8182921e-001
  4.1641642e-001 -9.9611703e-001
  4.1741742e-001 -9.9993767e-001
  4.1841842e-001 -9.9433364e-001
  4.1941942e-001 -9.8059972e-001
  4.2042042e-001 -9.6024165e-001
  4.2142142e-001 -9.3492515e-001
  4.2242242e-001 -9.0641696e-001
  4.2342342e-001 -8.7652005e-001
  4.2442442e-001 -8.4700538e-001
  4.2542543e-001 -8.1954313e-001
  4.2642643e-001 -7.9563644e-001
  4.2742743e-001 -7.7656058e-001
  4.2842843e-001 -7.6331065e-001
  4.2942943e-001 -7.5656042e-001
  4.3043043e-001 -7.5663451e-001
  4.3143143e-001 -7.6349574e-001
  4.3243243e-001 -7.7674857e-001
  4.3343343e-001 -7.9565904e-001
  4.3443443e-001 -8.1919052e-001
  4.3543544e-001 -8.4605427e-001
  4.3643644e-001 -8.7477243e-001
  4.3743744e-001 -9.0375100e-001
  4.3843844e-001 -9.3135923e-001
  4.3943944e-001 -9.5601194e-001
  4.4044044e-001 -9.7625073e-001
  4.4144144e-001 -9.9082004e-001
  4.4244244e-001 -9.9873426e-001
  4.4344344e-001 -9.9933248e-001
  4.4444444e-001 -9.9231779e-001
  4.4544545e-001 -9.7777909e-001
  4.4644645e-001 -9.5619384e-001
  4.4744745e-001 -9.2841138e-001
  4.4844845e-001 -8.9561726e-001
  4.4944945e-001 -8.5928005e-001
  4.5045045e-001 -8.2108287e-001
  4.5145145e-001 -7.8284293e-001
  4.5245245e-001 -7.4642273e-001
  4.5345345e-001 -7.1363713e-001
  4.5445445e-001 -6.8616095e-001
  4.5545546e-001 -6.6544140e-001
  4.5645646e-001 -6.5261983e-001
  4.5745746e-001 -6.4846671e-001
  4.5845846e-001 -6.5333293e-001
  4.5945946e-001 -6.6712024e-001
  4.6046046e-001 -6.8927217e-001
  4.6146146e-001 -7.1878620e-001
  4.6246246e-001 -7.5424660e-001
  4.6346346e-001 -7.9387671e-001
  4.6446446e-001 -8.3560806e-001
  4.6546547e-001 -8.7716337e-001
  4.6646647e-001 -9.1614947e-001
  4.6746747e-001 -9.5015582e-001
  4.6846847e-001 -9.7685425e-001
  4.6946947e-001 -9.9409518e-001
  4.7047047e-001 -9.9999618e-001
  4.7147147e-001 -9.9301877e-001
  4.7247247e-001 -9.7203026e-001
  4.7347347e-001 -9.3634807e-001
  4.7447447e-001 -8.8576491e-001
  4.7547548e-001 -8.2055394e-001
  4.7647648e-001 -7.4145440e-001
  4.7747748e-001 -6.4963861e-001
  4.7847848e-001 -5.4666253e-001
  4.7947948e-001 -4.3440255e-001
  4.8048048e-001 -3.1498173e-001
  4.8148148e-001 -1.9068926e-001
  4.8248248e-001 -6.3896904e-002
  4.8348348e-001  6.3023710e-002
  4.8448448e-001  1.8777931e-001
  4.8548549e-001  3.0822555e-001
  4.8648649e-001  4.2242719e-001
  4.8748749e-001  5.2870588e-001
  4.8848849e-001  6.2567419e-001
  4.8948949e-001  7.1225542e-001
  4.9049049e-001  7.8768933e-001
  4.9149149e-001  8.5152469e-001
  4.9249249e-001  9.0360025e-001
  4.9349349e-001  9.4401598e-001
  4.9449449e-001  9.7309717e-001
  4.9549550e-001  9.9135369e-001
  4.9649650e-001  9.9943726e-001
  4.9749750e-001  9.9809905e-001
  4.9849850e-001  9.8814991e-001
  4.9949950e-001  9.7042517e-001
  5.0050050e-001  9.4575529e-001
  5.0150150e-001  9.1494338e-001
  5.0250250e-001  8.7874997e-001
  5.0350350e-001  8.3788476e-001
  5.0450450e-001  7.9300489e-001
  5.0550551e-001  7.4471863e-001
  5.0650651e-001  6.9359307e-001
  5.0750751e-001  6.4016454e-001
  5.0850851e-001  5.8494985e-001
  5.0950951e-001  5.2845712e-001
  5.1051051e-001  4.7119452e-001
  5.1151151e-001  4.1367603e-001
  5.1251251e-001  3.5642329e-001
  5.1351351e-001  2.9996315e-001
  5.1451451e-001  2.4482091e-001
  5.1551552e-001  1.9150966e-001
  5.1651652e-001  1.4051643e-001
  5.1751752e-001  9.2286238e-002
  5.1851852e-001  4.7205188e-002
  5.1951952e-001  5.5841952e-003
  5.2052052e-001 -3.2355450e-002
  5.2152152e-001 -6.6493264e-002
  5.2252252e-001 -9.6816404e-002
  5.2352352e-001 -1.2342132e-001
  5.2452452e-001 -1.4650969e-001
  5.2552553e-001 -1.6637862e-001
  5.2652653e-001 -1.8340521e-001
  5.2752753e-001 -1.9802650e-001
  5.2852853e-001 -2.1071547e-001
  5.2952953e-001 -2.2195480e-001
  5.3053053e-001 -2.3220973e-001
  5.3153153e-001 -2.4190177e-001
  5.3253253e-001 -2.5138505e-001
  5.3353353e-001 -2.6092677e-001
  5.3453453e-001 -2.7069312e-001
  5.3553554e-001 -2.8074193e-001
  5.3653654e-001 -2.9102244e-001
  5.3753754e-001 -3.0138273e-001
  5.3853854e-001 -3.1158429e-001
  5.3953954e-001 -3.2132325e-001
  5.4054054e-001 -3.3025704e-001
  5.4154154e-001 -3.3803483e-001
  5.4254254e-001 -3.4433014e-001
  5.4354354e-001 -3.4887340e-001
  5.4454454e-001 -3.5148245e-001
  5.4554555e-001 -3.5208877e-001
  5.4654655e-001 -3.5075777e-001
  5.4754755e-001 -3.4770123e-001
  5.4854855e-001 -3.4328096e-001
  5.4954955e-001 -3.3800266e-001
  5.5055055e-001 -3.3250007e-001
  5.5155155e-001 -3.2750940e-001
  5.5255255e-001 -3.2383540e-001
  5.5355355e-001 -3.2231013e-001
  5.5455455e-001 -3.2374656e-001
  5.5555556e-001 -3.2888935e-001
  5.5655656e-001 -3.3836515e-001
  5.5755756e-001 -3.5263533e-001
  5.5855856e-001 -3.7195368e-001
  5.5955956e-001 -3.9633169e-001
  5.6056056e-001 -4.2551362e-001
  5.6156156e-001 -4.5896310e-001
  5.6256256e-001 -4.9586274e-001
  5.6356356e-001 -5.3512729e-001
  5.6456456e-001 -5.7543042e-001
  5.6556557e-001 -6.1524457e-001
  5.6656657e-001 -6.5289251e-001
  5.6756757e-001 -6.8660872e-001
  5.6856857e-001 -7.1460824e-001
  5.6956957e-001 -7.3516000e-001
  5.7057057e-001 -7.4666165e-001
  5.7157157e-001 -7.4771238e-001
  5.7257257e-001 -7.3718067e-001
  5.7357357e-001 -7.1426352e-001
  5.7457457e-001 -6.7853459e-001
  5.7557558e-001 -6.2997858e-001
  5.7657658e-001 -5.6901014e-001
  5.7757758e-001 -4.9647596e-001
  5.7857858e-001 -4.1363964e-001
  5.7957958e-001 -3.2214941e-001
  5.8058058e-001 -2.2398979e-001
  5.8158158e-001 -1.2141868e-001
  5.8258258e-001 -1.6892421e-002
  5.8358358e-001  8.7018588e-002
  5.8458458e-001  1.8772025e-001
  5.8558559e-001  2.8268761e-001
  5.8658659e-001  3.6955642e-001
  5.8758759e-001  4.4620974e-001
  5.8858859e-001  5.1085597e-001
  5.8958959e-001  5.6209512e-001
  5.9059059e-001  5.9897050e-001
  5.9159159e-001  6.2100356e-001
  5.9259259e-001  6.2821044e-001
  5.9359359e-001  6.2109927e-001
  5.9459459e-001  6.0064822e-001
  5.9559560e-001  5.6826508e-001
  5.9659660e-001  5.2572982e-001
  5.9759760e-001  4.7512225e-001
  5.9859860e-001  4.1873783e-001
  5.9959960e-001  3.5899471e-001
  6.0060060e-001  2.9833594e-001
  6.0160160e-001  2.3913068e-001
  6.0260260e-001  1.8357853e-001
  6.0360360e-001  1.3362093e-001
  6.0460460e-001  9.0863366e-002
  6.0560561e-001  5.6511623e-002
  6.0660661e-001  3.1324941e-002
  6.0760761e-001  1.5588125e-002
  6.0860861e-001  9.1039599e-003
  6.0960961e-001  1.1206412e-002
  6.1061061e-001  2.0794270e-002
  6.1161161e-001  3.6383960e-002
  6.1261261e-001  5.6179484e-002
  6.1361361e-001  7.8156621e-002
  6.1461461e-001  1.0015791e-001
  6.1561562e-001  1.1999441e-001
  6.1661662e-001  1.3554982e-001
  6.1761762e-001  1.4488248e-001
  6.1861862e-001  1.4632060e-001
  6.1961962e-001  1.3854659e-001
  6.2062062e-001  1.2066631e-001
  6.2162162e-001  9.2260216e-002
  6.2262262e-001  5.3413574e-002
  6.2362362e-001  4.7242714e-003
  6.2462462e-001 -5.2712615e-002
  6.2562563e-001 -1.1734309e-001
  6.2662663e-001 -1.8721397e-001
  6.2762763e-001 -2.6005172e-001
  6.2862863e-001 -3.3335703e-001
  6.2962963e-001 -4.0451109e-001
  6.3063063e-001 -4.7088882e-001
  6.3163163e-001 -5.2997396e-001
  6.3263263e-001 -5.7947069e-001
  6.3363363e-001 -6.1740654e-001
  6.3463463e-001 -6.4222178e-001
  6.3563564e-001 -6.5284072e-001
  6.3663664e-001 -6.4872163e-001
  6.3763764e-001 -6.2988244e-001
  6.3863864e-001 -5.9690085e-001
  6.3963964e-001 -5.5088855e-001
  6.4064064e-001 -4.9344055e-001
  6.4164164e-001 -4.2656177e-001
  6.4264264e-001 -3.5257433e-001
  6.4364364e-001 -2.7400980e-001
  6.4464464e-001 -1.9349167e-001
  6.4564565e-001 -1.1361368e-001
  6.4664665e-001 -3.6820038e-002
  6.4764765e-001  3.4706458e-002
  6.4864865e-001  9.9142739e-002
  6.4964965e-001  1.5510517e-001
  6.5065065e-001  2.0170643e-001
  6.5165165e-001  2.3858660e-001
  6.5265265e-001  2.6591651e-001
  6.5365365e-001  2.8437323e-001
  6.5465465e-001  2.9508854e-001
  6.5565566e-001  2.9957318e-001
  6.5665666e-001  2.9962038e-001
  6.5765766e-001  2.9719400e-001
  6.5865866e-001  2.9430691e-001
  6.5965966e-001  2.9289611e-001
  6.6066066e-001  2.9470149e-001
  6.6166166e-001  3.0115478e-001
  6.6266266e-001  3.1328486e-001
  6.6366366e-001  3.3164509e-001
  6.6466466e-001  3.5626680e-001
  6.6566567e-001  3.8664216e-001
  6.6666667e-001  4.2173776e-001
  6.6766767e-001  4.6003889e-001
  6.6866867e-001  4.9962268e-001
  6.6966967e-001  5.3825669e-001
  6.7067067e-001  5.7351813e-001
  6.7167167e-001  6.0292763e-001
  6.7267267e-001  6.2409063e-001
  6.7367367e-001  6.3483892e-001
  6.7467467e-001  6.3336443e-001
  6.7567568e-001  6.1833823e-001
  6.7667668e-001  5.8900753e-001
  6.7767768e-001  5.4526530e-001
  6.7867868e-001  4.8768784e-001
  6.7967968e-001  4.1753777e-001
  6.8068068e-001  3.3673118e-001
  6.8168168e-001  2.4777012e-001
  6.8268268e-001  1.5364291e-001
  6.8368368e-001  5.7696983e-002
  6.8468468e-001 -3.6509918e-002
  6.8568569e-001 -1.2537277e-001
  6.8668669e-001 -2.0540849e-001
  6.8768769e-001 -2.7342283e-001
  6.8868869e-001 -3.2666622e-001
  6.8968969e-001 -3.6297065e-001
  6.9069069e-001 -3.8086024e-001
  6.9169169e-001 -3.7962963e-001
  6.9269269e-001 -3.5938578e-001
  6.9369369e-001 -3.2105089e-001
  6.9469469e-001 -2.6632574e-001
  6.9569570e-001 -1.9761523e-001
  6.9669670e-001 -1.1791951e-001
  6.9769770e-001 -3.0696137e-002
  6.9869870e-001  6.0299957e-002
  6.9969970e-001  1.5119057e-001
  7.0070070e-001  2.3815377e-001
  7.0170170e-001  3.1759965e-001
  7.0270270e-001  3.8633364e-001
  7.0370370e-001  4.4169907e-001
  7.0470470e-001  4.8169192e-001
  7.0570571e-001  5.0504224e-001
  7.0670671e-001  5.1125841e-001
  7.0770771e-001  5.0063231e-001
  7.0870871e-001  4.7420580e-001
  7.0970971e-001  4.3370065e-001
  7.1071071e-001  3.8141618e-001
  7.1171171e-001  3.2010048e-001
  7.1271271e-001  2.5280234e-001
  7.1371371e-001  1.8271217e-001
  7.1471471e-001  1.1300034e-001
  7.1571572e-001  4.6661805e-002
  7.1671672e-001 -1.3625048e-002
  7.1771772e-001 -6.5617932e-002
  7.1871872e-001 -1.0760272e-001
  7.1971972e-001 -1.3845372e-001
  7.2072072e-001 -1.5765972e-001
  7.2172172e-001 -1.6531532e-001
  7.2272272e-001 -1.6207906e-001
  7.2372372e-001 -1.4910178e-001
  7.2472472e-001 -1.2793007e-001
  7.2572573e-001 -1.0039134e-001
  7.2672673e-001 -6.8467714e-002
  7.2772773e-001 -3.4166623e-002
  7.2872873e-001  6.0403176e-004
  7.2972973e-001  3.4148671e-002
  7.3073073e-001  6.5078173e-002
  7.3173173e-001  9.2379971e-002
  7.3273273e-001  1.1546030e-001
  7.3373373e-001  1.3415651e-001
  7.3473473e-001  1.4871932e-001
  7.3573574e-001  1.5976665e-001
  7.3673674e-001  1.6821262e-001
  7.3773774e-001  1.7517657e-001
  7.3873874e-001  1.8187861e-001
  7.3973974e-001  1.8952853e-001
  7.4074074e-001  1.9921585e-001
  7.4174174e-001  2.1180832e-001
  7.4274274e-001  2.2786588e-001
  7.4374374e-001  2.4757614e-001
  7.4474474e-001  2.7071589e-001
  7.4574575e-001  2.9664186e-001
  7.4674675e-001  3.2431191e-001
  7.4774775e-001  3.5233576e-001
  7.4874875e-001  3.7905294e-001
  7.4974975e-001  4.0263331e-001
  7.5075075e-001  4.2119433e-001
  7.5175175e-001  4.3292810e-001
  7.5275275e-001  4.3623009e-001
  7.5375375e-001  4.2982163e-001
  7.5475475e-001  4.1285803e-001
  7.5575576e-001  3.8501511e-001
  7.5675676e-001  3.4654795e-001
  7.5775776e-001  2.9831726e-001
  7.5875876e-001  2.4178039e-001
  7.5975976e-001  1.7894650e-001
  7.6076076e-001  1.1229679e-001
  7.6176176e-001  4.4673591e-002
  7.6276276e-001 -2.0856609e-002
  7.6376376e-001 -8.1159100e-002
  7.6476476e-001 -1.3319762e-001
  7.6576577e-001 -1.7420265e-001
  7.6676677e-001 -2.0183192e-001
  7.6776777e-001 -2.1431385e-001
  7.6876877e-001 -2.1056555e-001
  7.6976977e-001 -1.9027800e-001
  7.7077077e-001 -1.5396290e-001
  7.7177177e-001 -1.0295746e-001
  7.7277277e-001 -3.9385944e-002
  7.7377377e-001  3.3921223e-002
  7.7477477e-001  1.1354744e-001
  7.7577578e-001  1.9564348e-001
  7.7677678e-001  2.7610726e-001
  7.7777778e-001  3.5078093e-001
  7.7877878e-001  4.1565528e-001
  7.7977978e-001  4.6707093e-001
  7.8078078e-001  5.0190589e-001
  7.8178178e-001  5.1773961e-001
  7.8278278e-001  5.1298470e-001
  7.8378378e-001  4.8697925e-001
  7.8478478e-001  4.4003473e-001
  7.8578579e-001  3.7343636e-001
  7.8678679e-001  2.8939590e-001
  7.8778779e-001  1.9095873e-001
  7.8878879e-001  8.1869759e-002
  7.8978979e-001 -3.3595168e-002
  7.9079079e-001 -1.5082402e-001
  7.9179179e-001 -2.6507970e-001
  7.9279279e-001 -3.7171700e-001
  7.9379379e-001 -4.6639446e-001
  7.9479479e-001 -5.4527068e-001
  7.9579580e-001 -6.0517534e-001
  7.9679680e-001 -6.4374663e-001
  7.9779780e-001 -6.5952860e-001
  7.9879880e-001 -6.5202400e-001
  7.9979980e-001 -6.2170061e-001
  8.0080080e-001 -5.6995127e-001
  8.0180180e-001 -4.9901057e-001
  8.0280280e-001 -4.1183298e-001
  8.0380380e-001 -3.1193930e-001
  8.0480480e-001 -2.0323981e-001
  8.0580581e-001 -8.9843563e-002
  8.0680681e-001  2.4136314e-002
  8.0780781e-001  1.3477125e-001
  8.0880881e-001  2.3849050e-001
  8.0980981e-001  3.3223057e-001
  8.1081081e-001  4.1355397e-001
  8.1181181e-001  4.8073216e-001
  8.1281281e-001  5.3278949e-001
  8.1381381e-001  5.6950744e-001
  8.1481481e-001  5.9139016e-001
  8.1581582e-001  5.9959467e-001
  8.1681682e-001  5.9583086e-001
  8.1781782e-001  5.8223769e-001
  8.1881882e-001  5.6124335e-001
  8.1981982e-001  5.3541750e-001
  8.2082082e-001  5.0732410e-001
  8.2182182e-001  4.7938287e-001
  8.2282282e-001  4.5374654e-001
  8.2382382e-001  4.3220025e-001
  8.2482482e-001  4.1608752e-001
  8.2582583e-001  4.0626587e-001
  8.2682683e-001  4.0309318e-001
  8.2782783e-001  4.0644406e-001
  8.2882883e-001  4.1575379e-001
  8.2982983e-001  4.3008587e-001
  8.3083083e-001  4.4821792e-001
  8.3183183e-001  4.6873980e-001
  8.3283283e-001  4.9015720e-001
  8.3383383e-001  5.1099403e-001
  8.3483483e-001  5.2988716e-001
  8.3583584e-001  5.4566765e-001
  8.3683684e-001  5.5742387e-001
  8.3783784e-001  5.6454307e-001
  8.3883884e-001  5.6672949e-001
  8.3983984e-001  5.6399859e-001
  8.4084084e-001  5.5664880e-001
  8.4184184e-001  5.4521322e-001
  8.4284284e-001  5.3039553e-001
  8.4384384e-001  5.1299476e-001
  8.4484484e-001  4.9382476e-001
  8.4584585e-001  4.7363420e-001
  8.4684685e-001  4.5303301e-001
  8.4784785e-001  4.3243053e-001
  8.4884885e-001  4.1199015e-001
  8.4984985e-001  3.9160379e-001
  8.5085085e-001  3.7088852e-001
  8.5185185e-001  3.4920601e-001
  8.5285285e-001  3.2570395e-001
  8.5385385e-001  2.9937733e-001
  8.5485485e-001  2.6914579e-001
  8.5585586e-001  2.3394251e-001
  8.5685686e-001  1.9280874e-001
  8.5785786e-001  1.4498815e-001
  8.5885886e-001  9.0014541e-002
  8.5985986e-001  2.7786902e-002
  8.6086086e-001 -4.1373540e-002
  8.6186186e-001 -1.1668885e-001
  8.6286286e-001 -1.9691573e-001
  8.6386386e-001 -2.8036451e-001
  8.6486486e-001 -3.6494596e-001
  8.6586587e-001 -4.4824464e-001
  8.6686687e-001 -5.2761572e-001
  8.6786787e-001 -6.0030087e-001
  8.6886887e-001 -6.6355764e-001
  8.6986987e-001 -7.1479564e-001
  8.7087087e-001 -7.5171261e-001
  8.7187187e-001 -7.7242276e-001
  8.7287287e-001 -7.7557043e-001
  8.7387387e-001 -7.6042258e-001
  8.7487487e-001 -7.2693438e-001
  8.7587588e-001 -6.7578379e-001
  8.7687688e-001 -6.0837222e-001
  8.7787788e-001 -5.2679042e-001
  8.7887888e-001 -4.3375007e-001
  8.7987988e-001 -3.3248383e-001
  8.8088088e-001 -2.2661780e-001
  8.8188188e-001 -1.2002211e-001
  8.8288288e-001 -1.6646425e-002
  8.8388388e-001  7.9651940e-002
  8.8488488e-001  1.6527918e-001
  8.8588589e-001  2.3706717e-001
  8.8688689e-001  2.9241885e-001
  8.8788789e-001  3.2942956e-001
  8.8888889e-001  3.4697840e-001
  8.8988989e-001  3.4478490e-001
  8.9089089e-001  3.2342799e-001
  8.9189189e-001  2.8432614e-001
  8.9289289e-001  2.2967915e-001
  8.9389389e-001  1.6237417e-001
  8.9489489e-001  8.5860032e-002
  8.9589590e-001  3.9956033e-003
  8.9689690e-001 -7.9120979e-002
  8.9789790e-001 -1.5933440e-001
  8.9889890e-001 -2.3261726e-001
  8.9989990e-001 -2.9524972e-001
  9.0090090e-001 -3.4398553e-001
  9.0190190e-001 -3.7619695e-001
  9.0290290e-001 -3.8999196e-001
  9.0390390e-001 -3.8429870e-001
  9.0490490e-001 -3.5891326e-001
  9.0590591e-001 -3.1450901e-001
  9.0690691e-001 -2.5260717e-001
  9.0790791e-001 -1.7551018e-001
  9.0890891e-001 -8.6201103e-002
  9.0990991e-001  1.1786186e-002
  9.1091091e-001  1.1452008e-001
  9.1191191e-001  2.1784048e-001
  9.1291291e-001  3.1753672e-001
  9.1391391e-001  4.0952599e-001
  9.1491491e-001  4.9002469e-001
  9.1591592e-001  5.5570497e-001
  9.1691692e-001  6.0382998e-001
  9.1791792e-001  6.3236208e-001
  9.1891892e-001  6.4003966e-001
  9.1991992e-001  6.2641978e-001
  9.2092092e-001  5.9188511e-001
  9.2192192e-001  5.3761575e-001
  9.2292292e-001  4.6552744e-001
  9.2392392e-001  3.7817980e-001
  9.2492492e-001  2.7865890e-001
  9.2592593e-001  1.7044013e-001
  9.2692693e-001  5.7237424e-002
  9.2792793e-001 -5.7153898e-002
  9.2892893e-001 -1.6901381e-001
  9.2992993e-001 -2.7484680e-001
  9.3093093e-001 -3.7151720e-001
  9.3193193e-001 -4.5636492e-001
  9.3293293e-001 -5.2729694e-001
  9.3393393e-001 -5.8285098e-001
  9.3493493e-001 -6.2222934e-001
  9.3593594e-001 -6.4530195e-001
  9.3693694e-001 -6.5257950e-001
  9.3793794e-001 -6.4515855e-001
  9.3893894e-001 -6.2464196e-001
  9.3993994e-001 -5.9303906e-001
  9.4094094e-001 -5.5265067e-001
  9.4194194e-001 -5.0594502e-001
  9.4294294e-001 -4.5543047e-001
  9.4394394e-001 -4.0353150e-001
  9.4494494e-001 -3.5247378e-001
  9.4594595e-001 -3.0418372e-001
  9.4694695e-001 -2.6020718e-001
  9.4794795e-001 -2.2165090e-001
  9.4894895e-001 -1.8914915e-001
  9.4994995e-001 -1.6285671e-001
  9.5095095e-001 -1.4246805e-001
  9.5195195e-001 -1.2726127e-001
  9.5295295e-001 -1.1616407e-001
  9.5395395e-001 -1.0783797e-001
  9.5495495e-001 -1.0077607e-001
  9.5595596e-001 -9.3409063e-002
  9.5695696e-001 -8.4213631e-002
  9.5795796e-001 -7.1817457e-002
  9.5895896e-001 -5.5095106e-002
  9.5995996e-001 -3.3249579e-002
  9.6096096e-001 -5.8750803e-003
  9.6196196e-001  2.7002519e-002
  9.6296296e-001  6.4909866e-002
  9.6396396e-001  1.0693602e-001
  9.6496496e-001  1.5176779e-001
  9.6596597e-001  1.9774882e-001
  9.6696697e-001  2.4295965e-001
  9.6796797e-001  2.8531457e-001
  9.6896897e-001  3.2267036e-001
  9.6996997e-001  3.5294131e-001
  9.7097097e-001  3.7421422e-001
  9.7197197e-001  3.8485754e-001
  9.7297297e-001  3.8361843e-001
  9.7397397e-001  3.6970244e-001
  9.7497497e-001  3.4283131e-001
  9.7597598e-001  3.0327533e-001
  9.7697698e-001  2.5185807e-001
  9.7797798e-001  1.8993281e-001
  9.7897898e-001  1.1933121e-001
  9.7997998e-001  4.2286630e-002
  9.8098098e-001 -3.8664536e-002
  9.8198198e-001 -1.2079859e-001
  9.8298298e-001 -2.0133163e-001
  9.8398398e-001 -2.7755152e-001
  9.8498498e-001 -3.4694792e-001
  9.8598599e-001 -4.0733362e-001
  9.8698699e-001 -4.5695053e-001
  9.8798799e-001 -4.9455480e-001
  9.8898899e-001 -5.1947614e-001
  9.8998999e-001 -5.3164801e-001
  9.9099099e-001 -5.3160668e-001
  9.9199199e-001 -5.2045890e-001
  9.9299299e-001 -4.9981950e-001
  9.9399399e-001 -4.7172191e-001
  9.9499499e-001 -4.3850610e-001
  9.9599600e-001 -4.0268963e-001
  9.9699700e-001 -3.6682862e-001
  9.9799800e-001 -3.3337589e-001
  9.9899900e-001 -3.0454399e-001
  1.0000000e+000 -2.8218045e-001


==> data_dualpoly_spectrum.dat <==
 -4.0000000e+001  7.4274186e-003
 -3.9000000e+001 -1.4973306e-002
 -3.8000000e+001  4.8012464e-002
 -3.7000000e+001  1.5000000e-001
 -3.6000000e+001  5.2523436e-002
 -3.5000000e+001  2.3610013e-002
 -3.4000000e+001  2.3715963e-002
 -3.3000000e+001 -2.3390131e-002
 -3.2000000e+001  5.6415008e-003
 -3.1000000e+001 -5.1231986e-002
 -3.0000000e+001 -1.5000000e-001
 -2.9000000e+001 -1.0356433e-002
 -2.8000000e+001  6.6957157e-002
 -2.7000000e+001  1.5000000e-001
 -2.6000000e+001  5.2294202e-002
 -2.5000000e+001  7.6140962e-003
 -2.4000000e+001  2.8818633e-002
 -2.3000000e+001 -2.8795648e-002
 -2.2000000e+001 -2.0929298e-002
 -2.1000000e+001  4.4248900e-003
 -2.0000000e+001  3.7568204e-002
 -1.9000000e+001 -7.3568262e-002
 -1.8000000e+001  5.3890045e-002
 -1.7000000e+001 -3.9745858e-002
 -1.6000000e+001 -1.5000000e-001
 -1.5000000e+001 -5.7219319e-002
 -1.4000000e+001  1.1048053e-002
 -1.3000000e+001  1.5468525e-002
 -1.2000000e+001  1.5902178e-002
 -1.1000000e+001 -8.4882494e-002
 -1.0000000e+001  6.8702015e-002
 -9.0000000e+000 -1.9109123e-002
 -8.0000000e+000 -2.4555090e-002
 -7.0000000e+000 -3.1013428e-002
 -6.0000000e+000  6.9297744e-002
 -5.0000000e+000 -5.5171399e-002
 -4.0000000e+000 -1.9598583e-002
 -3.0000000e+000  3.0266714e-002
 -2.0000000e+000 -1.5000000e-001
 -1.0000000e+000  1.4075182e-002
  0.0000000e+000  1.2477367e-002
  1.0000000e+000  1.3079651e-002
  2.0000000e+000 -5.6870256e-002
  3.0000000e+000  4.9255555e-002
  4.0000000e+000 -1.9000793e-003
  5.0000000e+000 -5.4314547e-002
  6.0000000e+000  1.5000000e-001
  7.0000000e+000 -3.1181157e-002
  8.0000000e+000  5.7016182e-003
  9.0000000e+000 -1.5000000e-001
  1.0000000e+001  9.1222956e-002
  1.1000000e+001 -7.5957734e-002
  1.2000000e+001  1.5000000e-001
  1.3000000e+001  2.7921148e-002
  1.4000000e+001 -1.5000000e-001
  1.5000000e+001 -4.2338970e-002
  1.6000000e+001  1.7196386e-002
  1.7000000e+001 -4.3628135e-002
  1.8000000e+001  5.3490655e-002
  1.9000000e+001 -1.5000000e-001
  2.0000000e+001  1.4645041e-002
  2.1000000e+001  2.8971427e-003
  2.2000000e+001 -4.5450913e-002
  2.3000000e+001  6.3556132e-003
  2.4000000e+001  2.3602970e-002
  2.5000000e+001 -1.2904096e-002
  2.6000000e+001  2.4874766e-002
  2.7000000e+001 -5.5911302e-002
  2.8000000e+001  4.9002227e-002
  2.9000000e+001 -3.4934852e-003
  3.0000000e+001  4.0147445e-003
  3.1000000e+001 -1.1426415e-002
  3.2000000e+001  9.0918592e-003
  3.3000000e+001  1.4724023e-002
  3.4000000e+001 -6.8678121e-003
  3.5000000e+001 -8.9896049e-003
  3.6000000e+001 -5.0625810e-003
  3.7000000e+001 -2.2559497e-003
  3.8000000e+001  3.1509709e-003
  3.9000000e+001  1.6223435e-003
  4.0000000e+001 -3.0672527e-002


==> data_est.dat <==
  4.4296205e-001  1.5758057e+001
  4.0681068e-001  1.6836512e+001
  3.7347756e-001  2.4397350e+000
  3.3741453e-001 -3.4044921e+000
  3.0408095e-001  1.1495342e+001
  2.6859730e-001 -3.0352330e+001


==> data_far.dat <==
  3.0859375e-001  5.1101785e-004
  3.3593750e-001 -5.7210682e-003
  3.6328125e-001  3.0347903e-002
  3.9062500e-001 -1.0090777e-001
  4.1796875e-001  2.3449395e-001
  4.4531250e-001 -4.0198842e-001
  4.7265625e-001  5.2284800e-001
  5.0000000e-001 -5.2233535e-001
  5.2734375e-001  4.0080701e-001
  5.5468750e-001 -2.3334624e-001
  5.8203125e-001  1.0021680e-001
  6.0937500e-001 -3.0080877e-002
  6.3671875e-001  5.6595724e-003
  6.6406250e-001 -5.0452865e-004


==> data_illposed_data_1.dat <==
   4.8000000e-01  -4.2312536e-01
   4.8002001e-01  -2.9594499e-01
   4.8004002e-01  -1.6387369e-01
   4.8006003e-01  -2.8937594e-02
   4.8008004e-01   1.0678802e-01
   4.8010005e-01   2.4121068e-01
   4.8012006e-01   3.7225289e-01
   4.8014007e-01   4.9788428e-01
   4.8016008e-01   6.1615298e-01
   4.8018009e-01   7.2521592e-01
   4.8020010e-01   8.2336755e-01
   4.8022011e-01   9.0906640e-01
   4.8024012e-01   9.8095929e-01
   4.8026013e-01   1.0379027e+00
   4.8028014e-01   1.0789806e+00
   4.8030015e-01   1.1035197e+00
   4.8032016e-01   1.1110999e+00
   4.8034017e-01   1.1015614e+00
   4.8036018e-01   1.0750081e+00
   4.8038019e-01   1.0318065e+00
   4.8040020e-01   9.7258046e-01
   4.8042021e-01   8.9820255e-01
   4.8044022e-01   8.0978096e-01
   4.8046023e-01   7.0864313e-01
   4.8048024e-01   5.9631573e-01
   4.8050025e-01   4.7450169e-01
   4.8052026e-01   3.4505436e-01
   4.8054027e-01   2.0994931e-01
   4.8056028e-01   7.1254230e-02
   4.8058029e-01  -6.8902737e-02
   4.8060030e-01  -2.0836560e-01
   4.8062031e-01  -3.4498367e-01
   4.8064032e-01  -4.7664469e-01
   4.8066033e-01  -6.0130748e-01
   4.8068034e-01  -7.1703352e-01
   4.8070035e-01  -8.2201705e-01
   4.8072036e-01  -9.1461322e-01
   4.8074037e-01  -9.9336379e-01
   4.8076038e-01  -1.0570200e+00
   4.8078039e-01  -1.1045626e+00
   4.8080040e-01  -1.1352174e+00
   4.8082041e-01  -1.1484687e+00
   4.8084042e-01  -1.1440671e+00
   4.8086043e-01  -1.1220346e+00
   4.8088044e-01  -1.0826644e+00
   4.8090045e-01  -1.0265174e+00
   4.8092046e-01  -9.5441411e-01
   4.8094047e-01  -8.6742270e-01
   4.8096048e-01  -7.6684318e-01
   4.8098049e-01  -6.5418796e-01
   4.8100050e-01  -5.3115912e-01
   4.8102051e-01  -3.9962269e-01
   4.8104052e-01  -2.6158036e-01
   4.8106053e-01  -1.1913906e-01
   4.8108054e-01   2.5521232e-02
   4.8110055e-01   1.7018080e-01
   4.8112056e-01   3.1261423e-01
   4.8114057e-01   4.5062461e-01
   4.8116058e-01   5.8207738e-01
   4.8118059e-01   7.0493333e-01
   4.8120060e-01   8.1728016e-01
   4.8122061e-01   9.1736218e-01
   4.8124062e-01   1.0036078e+00
   4.8126063e-01   1.0746538e+00
   4.8128064e-01   1.1293676e+00
   4.8130065e-01   1.1668641e+00
   4.8132066e-01   1.1865209e+00
   4.8134067e-01   1.1879880e+00
   4.8136068e-01   1.1711942e+00
   4.8138069e-01   1.1363485e+00
   4.8140070e-01   1.0839380e+00
   4.8142071e-01   1.0147208e+00
   4.8144072e-01   9.2971523e-01
   4.8146073e-01   8.3018487e-01
   4.8148074e-01   7.1761969e-01
   4.8150075e-01   5.9371380e-01
   4.8152076e-01   4.6033995e-01
   4.8154077e-01   3.1952120e-01
   4.8156078e-01   1.7340029e-01
   4.8158079e-01   2.4207016e-02
   4.8160080e-01  -1.2577576e-01
   4.8162081e-01  -2.7424702e-01
   4.8164082e-01  -4.1892285e-01
   4.8166083e-01  -5.5757154e-01
   4.8168084e-01  -6.8804799e-01
   4.8170085e-01  -8.0832682e-01
   4.8172086e-01  -9.1653375e-01
   4.8174087e-01  -1.0109748e+00
   4.8176088e-01  -1.0901626e+00
   4.8178089e-01  -1.1528400e+00
   4.8180090e-01  -1.1979997e+00
   4.8182091e-01  -1.2249004e+00
   4.8184092e-01  -1.2330791e+00
   4.8186093e-01  -1.2223584e+00
   4.8188094e-01  -1.1928505e+00
   4.8190095e-01  -1.1449560e+00
   4.8192096e-01  -1.0793586e+00
   4.8194097e-01  -9.9701502e-01
   4.8196098e-01  -8.9914156e-01
   4.8198099e-01  -7.8719580e-01
   4.8200100e-01  -6.6285497e-01
   4.8202101e-01  -5.2799083e-01
   4.8204102e-01  -3.8464150e-01
   4.8206103e-01  -2.3498068e-01
   4.8208104e-01  -8.1284659e-02
   4.8210105e-01   7.4102249e-02
   4.8212106e-01   2.2880345e-01
   4.8214107e-01   3.8044638e-01
   4.8216108e-01   5.2669888e-01
   4.8218109e-01   6.6530497e-01
   4.8220110e-01   7.9411964e-01
   4.8222111e-01   9.1114198e-01
   4.8224112e-01   1.0145462e+00
   4.8226113e-01   1.1027099e+00
   4.8228114e-01   1.1742398e+00
   4.8230115e-01   1.2279932e+00
   4.8232116e-01   1.2630966e+00
   4.8234117e-01   1.2789595e+00
   4.8236118e-01   1.2752842e+00
   4.8238119e-01   1.2520711e+00
   4.8240120e-01   1.2096199e+00
   4.8242121e-01   1.1485251e+00
   4.8244122e-01   1.0696683e+00
   4.8246123e-01   9.7420528e-01
   4.8248124e-01   8.6354896e-01
   4.8250125e-01   7.3934860e-01
   4.8252126e-01   6.0346518e-01
   4.8254127e-01   4.5794353e-01
   4.8256128e-01   3.0498151e-01
   4.8258129e-01   1.4689692e-01
   4.8260130e-01  -1.3907709e-02
   4.8262131e-01  -1.7498152e-01
   4.8264132e-01  -3.3386271e-01
   4.8266133e-01  -4.8811608e-01
   4.8268134e-01  -6.3537034e-01
   4.8270135e-01  -7.7335447e-01
   4.8272136e-01  -8.9993274e-01
   4.8274137e-01  -1.0131376e+00
   4.8276138e-01  -1.1112004e+00
   4.8278139e-01  -1.1925786e+00
   4.8280140e-01  -1.2559803e+00
   4.8282141e-01  -1.3003842e+00
   4.8284142e-01  -1.3250565e+00
   4.8286143e-01  -1.3295624e+00
   4.8288144e-01  -1.3137739e+00
   4.8290145e-01  -1.2778721e+00
   4.8292146e-01  -1.2223459e+00
   4.8294147e-01  -1.1479850e+00
   4.8296148e-01  -1.0558686e+00
   4.8298149e-01  -9.4735019e-01
   4.8300150e-01  -8.2403705e-01
   4.8302151e-01  -6.8776688e-01
   4.8304152e-01  -5.4058024e-01
   4.8306153e-01  -3.8468999e-01
   4.8308154e-01  -2.2244807e-01
   4.8310155e-01  -5.6309994e-02
   4.8312156e-01   1.1120227e-01
   4.8314157e-01   2.7753858e-01
   4.8316158e-01   4.4015939e-01
   4.8318159e-01   5.9657445e-01
   4.8320160e-01   7.4438094e-01
   4.8322161e-01   8.8130027e-01
   4.8324162e-01   1.0052131e+00
   4.8326163e-01   1.1141923e+00
   4.8328164e-01   1.2065323e+00
   4.8330165e-01   1.2807763e+00
   4.8332166e-01   1.3357387e+00
   4.8334167e-01   1.3705242e+00
   4.8336168e-01   1.3845418e+00
   4.8338169e-01   1.3775153e+00
   4.8340170e-01   1.3494876e+00
   4.8342171e-01   1.3008217e+00
   4.8344172e-01   1.2321954e+00
   4.8346173e-01   1.1445925e+00
   4.8348174e-01   1.0392882e+00
   4.8350175e-01   9.1783050e-01
   4.8352176e-01   7.8201794e-01
   4.8354177e-01   6.3387243e-01
   4.8356178e-01   4.7560939e-01
   4.8358179e-01   3.0960456e-01
   4.8360180e-01   1.3835834e-01
   4.8362181e-01  -3.5541870e-02
   4.8364182e-01  -2.0946070e-01
   4.8366183e-01  -3.8075475e-01
   4.8368184e-01  -5.4681270e-01
   4.8370185e-01  -7.0509506e-01
   4.8372186e-01  -8.5317297e-01
   4.8374187e-01  -9.8876533e-01
   4.8376188e-01  -1.1097739e+00
   4.8378189e-01  -1.2143157e+00
   4.8380190e-01  -1.3007521e+00
   4.8382191e-01  -1.3677143e+00
   4.8384192e-01  -1.4141253e+00
   4.8386193e-01  -1.4392164e+00
   4.8388194e-01  -1.4425404e+00
   4.8390195e-01  -1.4239787e+00
   4.8392196e-01  -1.3837444e+00
   4.8394197e-01  -1.3223801e+00
   4.8396198e-01  -1.2407501e+00
   4.8398199e-01  -1.1400288e+00
   4.8400200e-01  -1.0216834e+00
   4.8402201e-01  -8.8745255e-01
   4.8404202e-01  -7.3932101e-01
   4.8406203e-01  -5.7949000e-01
   4.8408204e-01  -4.1034460e-01
   4.8410205e-01  -2.3441816e-01
   4.8412206e-01  -5.4354357e-02
   4.8414207e-01   1.2713256e-01
   4.8416208e-01   3.0729859e-01
   4.8418209e-01   4.8341148e-01
   4.8420210e-01   6.5279208e-01
   4.8422211e-01   8.1285501e-01
   4.8424212e-01   9.6114809e-01
   4.8426213e-01   1.0953898e+00
   4.8428214e-01   1.2135041e+00
   4.8430215e-01   1.3136529e+00
   4.8432216e-01   1.3942638e+00
   4.8434217e-01   1.4540552e+00
   4.8436218e-01   1.4920563e+00
   4.8438219e-01   1.5076226e+00
   4.8440220e-01   1.5004469e+00
   4.8442221e-01   1.4705642e+00
   4.8444222e-01   1.4183530e+00
   4.8446223e-01   1.3445299e+00
   4.8448224e-01   1.2501401e+00
   4.8450225e-01   1.1365426e+00
   4.8452226e-01   1.0053904e+00
   4.8454227e-01   8.5860647e-01
   4.8456228e-01   6.9835547e-01
   4.8458229e-01   5.2701193e-01
   4.8460230e-01   3.4712494e-01
   4.8462231e-01   1.6138025e-01
   4.8464232e-01  -2.7439856e-02
   4.8466233e-01  -2.1649819e-01
   4.8468234e-01  -4.0294526e-01
   4.8470235e-01  -5.8396218e-01
   4.8472236e-01  -7.5680321e-01
   4.8474237e-01  -9.1883733e-01
   4.8476238e-01  -1.0675882e+00
   4.8478239e-01  -1.2007718e+00
   4.8480240e-01  -1.3163315e+00
   4.8482241e-01  -1.4124695e+00
   4.8484242e-01  -1.4876749e+00
   4.8486243e-01  -1.5407470e+00
   4.8488244e-01  -1.5708141e+00
   4.8490245e-01  -1.5773482e+00
   4.8492246e-01  -1.5601731e+00
   4.8494247e-01  -1.5194688e+00
   4.8496248e-01  -1.4557693e+00
   4.8498249e-01  -1.3699558e+00
   4.8500250e-01  -1.2632445e+00
   4.8502251e-01  -1.1371692e+00
   4.8504252e-01  -9.9355933e-01
   4.8506253e-01  -8.3451316e-01
   4.8508254e-01  -6.6236716e-01
   4.8510255e-01  -4.7966168e-01
   4.8512256e-01  -2.8910334e-01
   4.8514257e-01  -9.3524970e-02
   4.8516258e-01   1.0415651e-01
   4.8518259e-01   3.0098361e-01
   4.8520260e-01   4.9400242e-01
   4.8522261e-01   6.8030695e-01
   4.8524262e-01   8.5708275e-01
   4.8526263e-01   1.0216493e+00
   4.8528264e-01   1.1715007e+00
   4.8530265e-01   1.3043434e+00
   4.8532266e-01   1.4181314e+00
   4.8534267e-01   1.5110973e+00
   4.8536268e-01   1.5817800e+00
   4.8538269e-01   1.6290467e+00
   4.8540270e-01   1.6521116e+00
   4.8542271e-01   1.6505479e+00
   4.8544272e-01   1.6242959e+00
   4.8546273e-01   1.5736642e+00
   4.8548274e-01   1.4993267e+00
   4.8550275e-01   1.4023134e+00
   4.8552276e-01   1.2839959e+00
   4.8554277e-01   1.1460683e+00
   4.8556278e-01   9.9052235e-01
   4.8558279e-01   8.1961881e-01
   4.8560280e-01   6.3585460e-01
   4.8562281e-01   4.4192609e-01
   4.8564282e-01   2.4068956e-01
   4.8566283e-01   3.5119075e-02
   4.8568284e-01  -1.7173748e-01
   4.8570285e-01  -3.7680359e-01
   4.8572286e-01  -5.7701980e-01
   4.8574287e-01  -7.6938929e-01
   4.8576288e-01  -9.5102267e-01
   4.8578289e-01  -1.1191812e+00
   4.8580290e-01  -1.2713181e+00
   4.8582291e-01  -1.4051165e+00
   4.8584292e-01  -1.5185252e+00
   4.8586293e-01  -1.6097892e+00
   4.8588294e-01  -1.6774770e+00
   4.8590295e-01  -1.7205027e+00
   4.8592296e-01  -1.7381429e+00
   4.8594297e-01  -1.7300485e+00
   4.8596298e-01  -1.6962510e+00
   4.8598299e-01  -1.6371633e+00
   4.8600300e-01  -1.5535739e+00
   4.8602301e-01  -1.4466371e+00
   4.8604302e-01  -1.3178564e+00
   4.8606303e-01  -1.1690632e+00
   4.8608304e-01  -1.0023910e+00
   4.8610305e-01  -8.2024413e-01
   4.8612306e-01  -6.2526331e-01
   4.8614307e-01  -4.2028707e-01
   4.8616308e-01  -2.0831039e-01
   4.8618309e-01   7.5591453e-03
   4.8620310e-01   2.2414691e-01
   4.8622311e-01   4.3825795e-01
   4.8624312e-01   6.4672405e-01
   4.8626313e-01   8.4645057e-01
   4.8628314e-01   1.0344623e+00
   4.8630315e-01   1.2079474e+00
   4.8632316e-01   1.3642997e+00
   4.8634317e-01   1.5011573e+00
   4.8636318e-01   1.6164380e+00
   4.8638319e-01   1.7083707e+00
   4.8640320e-01   1.7755225e+00
   4.8642321e-01   1.8168202e+00
   4.8644322e-01   1.8315675e+00
   4.8646323e-01   1.8194557e+00
   4.8648324e-01   1.7805698e+00
   4.8650325e-01   1.7153877e+00
   4.8652326e-01   1.6247745e+00
   4.8654327e-01   1.5099708e+00
   4.8656328e-01   1.3725753e+00
   4.8658329e-01   1.2145225e+00
   4.8660330e-01   1.0380549e+00
   4.8662331e-01   8.4569127e-01
   4.8664332e-01   6.4019028e-01
   4.8666333e-01   4.2451081e-01
   4.8668334e-01   2.0176916e-01
   4.8670335e-01  -2.4806071e-02
   4.8672336e-01  -2.5192086e-01
   4.8674337e-01  -4.7626369e-01
   4.8676338e-01  -6.9455383e-01
   4.8678339e-01  -9.0358920e-01
   4.8680340e-01  -1.1002933e+00
   4.8682341e-01  -1.2817601e+00
   4.8684342e-01  -1.4452972e+00
   4.8686343e-01  -1.5884649e+00
   4.8688344e-01  -1.7091128e+00
   4.8690345e-01  -1.8054111e+00
   4.8692346e-01  -1.8758788e+00
   4.8694347e-01  -1.9194049e+00
   4.8696348e-01  -1.9352662e+00
   4.8698349e-01  -1.9231383e+00
   4.8700350e-01  -1.8831011e+00
   4.8702351e-01  -1.8156386e+00
   4.8704352e-01  -1.7216328e+00
   4.8706353e-01  -1.6023519e+00
   4.8708354e-01  -1.4594322e+00
   4.8710355e-01  -1.2948562e+00
   4.8712356e-01  -1.1109236e+00
   4.8714357e-01  -9.1021962e-01
   4.8716358e-01  -6.9557789e-01
   4.8718359e-01  -4.7004016e-01
   4.8720360e-01  -2.3681293e-01
   4.8722361e-01   7.7831465e-04
   4.8724362e-01   2.3933678e-01
   4.8726363e-01   4.7544296e-01
   4.8728364e-01   7.0570375e-01
   4.8730365e-01   9.2680113e-01
   4.8732366e-01   1.1355399e+00
   4.8734367e-01   1.3288935e+00
   4.8736368e-01   1.5040481e+00
   4.8738369e-01   1.6584424e+00
   4.8740370e-01   1.7898054e+00
   4.8742371e-01   1.8961890e+00
   4.8744372e-01   1.9759961e+00
   4.8746373e-01   2.0280044e+00
   4.8748374e-01   2.0513836e+00
   4.8750375e-01   2.0457086e+00
   4.8752376e-01   2.0109657e+00
   4.8754377e-01   1.9475533e+00
   4.8756378e-01   1.8562769e+00
   4.8758379e-01   1.7383382e+00
   4.8760380e-01   1.5953186e+00
   4.8762381e-01   1.4291571e+00
   4.8764382e-01   1.2421234e+00
   4.8766383e-01   1.0367862e+00
   4.8768384e-01   8.1597726e-01
   4.8770385e-01   5.8275158e-01
   4.8772386e-01   3.4034481e-01
   4.8774387e-01   9.2127714e-02
   4.8776388e-01  -1.5844101e-01
   4.8778389e-01  -4.0786327e-01
   4.8780390e-01  -6.5265060e-01
   4.8782391e-01  -8.8937299e-01
   4.8784392e-01  -1.1147070e+00
   4.8786393e-01  -1.3254820e+00
   4.8788394e-01  -1.5187251e+00
   4.8790395e-01  -1.6917018e+00
   4.8792396e-01  -1.8419547e+00
   4.8794397e-01  -1.9673379e+00
   4.8796398e-01  -2.0660461e+00
   4.8798399e-01  -2.1366403e+00
   4.8800400e-01  -2.1780676e+00
   4.8802401e-01  -2.1896754e+00
   4.8804402e-01  -2.1712207e+00
   4.8806403e-01  -2.1228730e+00
   4.8808404e-01  -2.0452121e+00
   4.8810405e-01  -1.9392194e+00
   4.8812406e-01  -1.8062649e+00
   4.8814407e-01  -1.6480874e+00
   4.8816408e-01  -1.4667710e+00
   4.8818409e-01  -1.2647157e+00
   4.8820410e-01  -1.0446047e+00
   4.8822411e-01  -8.0936730e-01
   4.8824412e-01  -5.6213889e-01
   4.8826413e-01  -3.0621789e-01
   4.8828414e-01  -4.5020880e-02
   4.8830415e-01   2.1796386e-01
   4.8832416e-01   4.7922359e-01
   4.8834417e-01   7.3526856e-01
   4.8836418e-01   9.8267883e-01
   4.8838419e-01   1.2181501e+00
   4.8840420e-01   1.4385377e+00
   4.8842421e-01   1.6408981e+00
   4.8844422e-01   1.8225278e+00
   4.8846423e-01   1.9809983e+00
   4.8848424e-01   2.1141877e+00
   4.8850425e-01   2.2203078e+00
   4.8852426e-01   2.2979262e+00
   4.8854427e-01   2.3459840e+00
   4.8856428e-01   2.3638081e+00
   4.8858429e-01   2.3511183e+00
   4.8860430e-01   2.3080292e+00
   4.8862431e-01   2.2350465e+00
   4.8864432e-01   2.1330586e+00
   4.8866433e-01   2.0033227e+00
   4.8868434e-01   1.8474463e+00
   4.8870435e-01   1.6673646e+00
   4.8872436e-01   1.4653128e+00
   4.8874437e-01   1.2437956e+00
   4.8876438e-01   1.0055534e+00
   4.8878439e-01   7.5352480e-01
   4.8880440e-01   4.9080816e-01
   4.8882441e-01   2.2062060e-01
   4.8884442e-01  -5.3743752e-02
   4.8886443e-01  -3.2895600e-01
   4.8888444e-01  -6.0169469e-01
   4.8890445e-01  -8.6868733e-01
   4.8892446e-01  -1.1267507e+00
   4.8894447e-01  -1.3728292e+00
   4.8896448e-01  -1.6040316e+00
   4.8898449e-01  -1.8176639e+00
   4.8900450e-01  -2.0112603e+00
   4.8902451e-01  -2.1826094e+00
   4.8904452e-01  -2.3297779e+00
   4.8906453e-01  -2.4511290e+00
   4.8908454e-01  -2.5453374e+00
   4.8910455e-01  -2.6113988e+00
   4.8912456e-01  -2.6486365e+00
   4.8914457e-01  -2.6567020e+00
   4.8916458e-01  -2.6355719e+00
   4.8918459e-01  -2.5855407e+00
   4.8920460e-01  -2.5072085e+00
   4.8922461e-01  -2.4014663e+00
   4.8924462e-01  -2.2694764e+00
   4.8926463e-01  -2.1126500e+00
   4.8928464e-01  -1.9326226e+00
   4.8930465e-01  -1.7312258e+00
   4.8932466e-01  -1.5104576e+00
   4.8934467e-01  -1.2724519e+00
   4.8936468e-01  -1.0194453e+00
   4.8938469e-01  -7.5374515e-01
   4.8940470e-01  -4.7769593e-01
   4.8942471e-01  -1.9364707e-01
   4.8944472e-01   9.6078962e-02
   4.8946473e-01   3.8921705e-01
   4.8948474e-01   6.8358825e-01
   4.8950475e-01   9.7712649e-01
   4.8952476e-01   1.2679029e+00
   4.8954477e-01   1.5541476e+00
   4.8956478e-01   1.8342679e+00
   4.8958479e-01   2.1068645e+00
   4.8960480e-01   2.3707433e+00
   4.8962481e-01   2.6249243e+00
   4.8964482e-01   2.8686472e+00
   4.8966483e-01   3.1013733e+00
   4.8968484e-01   3.3227839e+00
   4.8970485e-01   3.5327762e+00
   4.8972486e-01   3.7314552e+00
   4.8974487e-01   3.9191234e+00
   4.8976488e-01   4.0962671e+00
   4.8978489e-01   4.2635414e+00
   4.8980490e-01   4.4217522e+00
   4.8982491e-01   4.5718369e+00
   4.8984492e-01   4.7148437e+00
   4.8986493e-01   4.8519100e+00
   4.8988494e-01   4.9842395e+00
   4.8990495e-01   5.1130802e+00
   4.8992496e-01   5.2397016e+00
   4.8994497e-01   5.3653725e+00
   4.8996498e-01   5.4913401e+00
   4.8998499e-01   5.6188096e+00
   4.9000500e-01   5.7489256e+00
   4.9002501e-01   5.8827551e+00
   4.9004502e-01   6.0212725e+00
   4.9006503e-01   6.1653466e+00
   4.9008504e-01   6.3157296e+00
   4.9010505e-01   6.4730494e+00
   4.9012506e-01   6.6378032e+00
   4.9014507e-01   6.8103541e+00
   4.9016508e-01   6.9909306e+00
   4.9018509e-01   7.1796275e+00
   4.9020510e-01   7.3764100e+00
   4.9022511e-01   7.5811195e+00
   4.9024512e-01   7.7934816e+00
   4.9026513e-01   8.0131159e+00
   4.9028514e-01   8.2395469e+00
   4.9030515e-01   8.4722174e+00
   4.9032516e-01   8.7105013e+00
   4.9034517e-01   8.9537191e+00
   4.9036518e-01   9.2011519e+00
   4.9038519e-01   9.4520576e+00
   4.9040520e-01   9.7056853e+00
   4.9042521e-01   9.9612905e+00
   4.9044522e-01   1.0218149e+01
   4.9046523e-01   1.0475571e+01
   4.9048524e-01   1.0732913e+01
   4.9050525e-01   1.0989586e+01
   4.9052526e-01   1.1245072e+01
   4.9054527e-01   1.1498922e+01
   4.9056528e-01   1.1750770e+01
   4.9058529e-01   1.2000337e+01
   4.9060530e-01   1.2247425e+01
   4.9062531e-01   1.2491929e+01
   4.9064532e-01   1.2733826e+01
   4.9066533e-01   1.2973178e+01
   4.9068534e-01   1.3210125e+01
   4.9070535e-01   1.3444878e+01
   4.9072536e-01   1.3677710e+01
   4.9074537e-01   1.3908951e+01
   4.9076538e-01   1.4138975e+01
   4.9078539e-01   1.4368187e+01
   4.9080540e-01   1.4597016e+01
   4.9082541e-01   1.4825900e+01
   4.9084542e-01   1.5055274e+01
   4.9086543e-01   1.5285561e+01
   4.9088544e-01   1.5517154e+01
   4.9090545e-01   1.5750414e+01
   4.9092546e-01   1.5985652e+01
   4.9094547e-01   1.6223124e+01
   4.9096548e-01   1.6463023e+01
   4.9098549e-01   1.6705472e+01
   4.9100550e-01   1.6950519e+01
   4.9102551e-01   1.7198135e+01
   4.9104552e-01   1.7448211e+01
   4.9106553e-01   1.7700559e+01
   4.9108554e-01   1.7954915e+01
   4.9110555e-01   1.8210942e+01
   4.9112556e-01   1.8468236e+01
   4.9114557e-01   1.8726333e+01
   4.9116558e-01   1.8984718e+01
   4.9118559e-01   1.9242835e+01
   4.9120560e-01   1.9500099e+01
   4.9122561e-01   1.9755905e+01
   4.9124562e-01   2.0009647e+01
   4.9126563e-01   2.0260727e+01
   4.9128564e-01   2.0508568e+01
   4.9130565e-01   2.0752633e+01
   4.9132566e-01   2.0992433e+01
   4.9134567e-01   2.1227545e+01
   4.9136568e-01   2.1457620e+01
   4.9138569e-01   2.1682397e+01
   4.9140570e-01   2.1901713e+01
   4.9142571e-01   2.2115512e+01
   4.9144572e-01   2.2323852e+01
   4.9146573e-01   2.2526909e+01
   4.9148574e-01   2.2724983e+01
   4.9150575e-01   2.2918498e+01
   4.9152576e-01   2.3108001e+01
   4.9154577e-01   2.3294162e+01
   4.9156578e-01   2.3477767e+01
   4.9158579e-01   2.3659711e+01
   4.9160580e-01   2.3840991e+01
   4.9162581e-01   2.4022694e+01
   4.9164582e-01   2.4205987e+01
   4.9166583e-01   2.4392098e+01
   4.9168584e-01   2.4582307e+01
   4.9170585e-01   2.4777924e+01
   4.9172586e-01   2.4980275e+01
   4.9174587e-01   2.5190683e+01
   4.9176588e-01   2.5410448e+01
   4.9178589e-01   2.5640831e+01
   4.9180590e-01   2.5883035e+01
   4.9182591e-01   2.6138185e+01
   4.9184592e-01   2.6407312e+01
   4.9186593e-01   2.6691338e+01
   4.9188594e-01   2.6991060e+01
   4.9190595e-01   2.7307136e+01
   4.9192596e-01   2.7640075e+01
   4.9194597e-01   2.7990225e+01
   4.9196598e-01   2.8357769e+01
   4.9198599e-01   2.8742714e+01
   4.9200600e-01   2.9144893e+01
   4.9202601e-01   2.9563963e+01
   4.9204602e-01   2.9999405e+01
   4.9206603e-01   3.0450529e+01
   4.9208604e-01   3.0916479e+01
   4.9210605e-01   3.1396246e+01
   4.9212606e-01   3.1888673e+01
   4.9214607e-01   3.2392471e+01
   4.9216608e-01   3.2906232e+01
   4.9218609e-01   3.3428446e+01
   4.9220610e-01   3.3957517e+01
   4.9222611e-01   3.4491784e+01
   4.9224612e-01   3.5029536e+01
   4.9226613e-01   3.5569034e+01
   4.9228614e-01   3.6108530e+01
   4.9230615e-01   3.6646290e+01
   4.9232616e-01   3.7180607e+01
   4.9234617e-01   3.7709824e+01
   4.9236618e-01   3.8232350e+01
   4.9238619e-01   3.8746678e+01
   4.9240620e-01   3.9251397e+01
   4.9242621e-01   3.9745209e+01
   4.9244622e-01   4.0226937e+01
   4.9246623e-01   4.0695536e+01
   4.9248624e-01   4.1150100e+01
   4.9250625e-01   4.1589867e+01
   4.9252626e-01   4.2014223e+01
   4.9254627e-01   4.2422699e+01
   4.9256628e-01   4.2814974e+01
   4.9258629e-01   4.3190869e+01
   4.9260630e-01   4.3550341e+01
   4.9262631e-01   4.3893475e+01
   4.9264632e-01   4.4220475e+01
   4.9266633e-01   4.4531653e+01
   4.9268634e-01   4.4827419e+01
   4.9270635e-01   4.5108263e+01
   4.9272636e-01   4.5374744e+01
   4.9274637e-01   4.5627476e+01
   4.9276638e-01   4.5867110e+01
   4.9278639e-01   4.6094324e+01
   4.9280640e-01   4.6309803e+01
   4.9282641e-01   4.6514231e+01
   4.9284642e-01   4.6708275e+01
   4.9286643e-01   4.6892572e+01
   4.9288644e-01   4.7067722e+01
   4.9290645e-01   4.7234279e+01
   4.9292646e-01   4.7392740e+01
   4.9294647e-01   4.7543547e+01
   4.9296648e-01   4.7687077e+01
   4.9298649e-01   4.7823645e+01
   4.9300650e-01   4.7953505e+01
   4.9302651e-01   4.8076852e+01
   4.9304652e-01   4.8193827e+01
   4.9306653e-01   4.8304527e+01
   4.9308654e-01   4.8409010e+01
   4.9310655e-01   4.8507306e+01
   4.9312656e-01   4.8599434e+01
   4.9314657e-01   4.8685408e+01
   4.9316658e-01   4.8765254e+01
   4.9318659e-01   4.8839027e+01
   4.9320660e-01   4.8906820e+01
   4.9322661e-01   4.8968785e+01
   4.9324662e-01   4.9025142e+01
   4.9326663e-01   4.9076196e+01
   4.9328664e-01   4.9122349e+01
   4.9330665e-01   4.9164110e+01
   4.9332666e-01   4.9202105e+01
   4.9334667e-01   4.9237085e+01
   4.9336668e-01   4.9269934e+01
   4.9338669e-01   4.9301667e+01
   4.9340670e-01   4.9333435e+01
   4.9342671e-01   4.9366520e+01
   4.9344672e-01   4.9402332e+01
   4.9346673e-01   4.9442400e+01
   4.9348674e-01   4.9488363e+01
   4.9350675e-01   4.9541954e+01
   4.9352676e-01   4.9604986e+01
   4.9354677e-01   4.9679333e+01
   4.9356678e-01   4.9766909e+01
   4.9358679e-01   4.9869642e+01
   4.9360680e-01   4.9989455e+01
   4.9362681e-01   5.0128235e+01
   4.9364682e-01   5.0287806e+01
   4.9366683e-01   5.0469902e+01
   4.9368684e-01   5.0676140e+01
   4.9370685e-01   5.0907987e+01
   4.9372686e-01   5.1166738e+01
   4.9374687e-01   5.1453486e+01
   4.9376688e-01   5.1769096e+01
   4.9378689e-01   5.2114188e+01
   4.9380690e-01   5.2489108e+01
   4.9382691e-01   5.2893917e+01
   4.9384692e-01   5.3328374e+01
   4.9386693e-01   5.3791925e+01
   4.9388694e-01   5.4283697e+01
   4.9390695e-01   5.4802495e+01
   4.9392696e-01   5.5346801e+01
   4.9394697e-01   5.5914783e+01
   4.9396698e-01   5.6504307e+01
   4.9398699e-01   5.7112947e+01
   4.9400700e-01   5.7738009e+01
   4.9402701e-01   5.8376551e+01
   4.9404702e-01   5.9025416e+01
   4.9406703e-01   5.9681262e+01
   4.9408704e-01   6.0340595e+01
   4.9410705e-01   6.0999812e+01
   4.9412706e-01   6.1655241e+01
   4.9414707e-01   6.2303187e+01
   4.9416708e-01   6.2939975e+01
   4.9418709e-01   6.3561998e+01
   4.9420710e-01   6.4165767e+01
   4.9422711e-01   6.4747956e+01
   4.9424712e-01   6.5305452e+01
   4.9426713e-01   6.5835397e+01
   4.9428714e-01   6.6335238e+01
   4.9430715e-01   6.6802762e+01
   4.9432716e-01   6.7236138e+01
   4.9434717e-01   6.7633950e+01
   4.9436718e-01   6.7995230e+01
   4.9438719e-01   6.8319479e+01
   4.9440720e-01   6.8606692e+01
   4.9442721e-01   6.8857370e+01
   4.9444722e-01   6.9072529e+01
   4.9446723e-01   6.9253704e+01
   4.9448724e-01   6.9402946e+01
   4.9450725e-01   6.9522811e+01
   4.9452726e-01   6.9616342e+01
   4.9454727e-01   6.9687051e+01
   4.9456728e-01   6.9738889e+01
   4.9458729e-01   6.9776210e+01
   4.9460730e-01   6.9803732e+01
   4.9462731e-01   6.9826496e+01
   4.9464732e-01   6.9849810e+01
   4.9466733e-01   6.9879203e+01
   4.9468734e-01   6.9920363e+01
   4.9470735e-01   6.9979080e+01
   4.9472736e-01   7.0061184e+01
   4.9474737e-01   7.0172482e+01
   4.9476738e-01   7.0318695e+01
   4.9478739e-01   7.0505397e+01
   4.9480740e-01   7.0737950e+01
   4.9482741e-01   7.1021443e+01
   4.9484742e-01   7.1360639e+01
   4.9486743e-01   7.1759916e+01
   4.9488744e-01   7.2223220e+01
   4.9490745e-01   7.2754015e+01
   4.9492746e-01   7.3355247e+01
   4.9494747e-01   7.4029306e+01
   4.9496748e-01   7.4777997e+01
   4.9498749e-01   7.5602519e+01
   4.9500750e-01   7.6503450e+01
   4.9502751e-01   7.7480736e+01
   4.9504752e-01   7.8533691e+01
   4.9506753e-01   7.9661003e+01
   4.9508754e-01   8.0860748e+01
   4.9510755e-01   8.2130404e+01
   4.9512756e-01   8.3466886e+01
   4.9514757e-01   8.4866570e+01
   4.9516758e-01   8.6325338e+01
   4.9518759e-01   8.7838619e+01
   4.9520760e-01   8.9401436e+01
   4.9522761e-01   9.1008464e+01
   4.9524762e-01   9.2654080e+01
   4.9526763e-01   9.4332428e+01
   4.9528764e-01   9.6037478e+01
   4.9530765e-01   9.7763086e+01
   4.9532766e-01   9.9503063e+01
   4.9534767e-01   1.0125123e+02
   4.9536768e-01   1.0300149e+02
   4.9538769e-01   1.0474788e+02
   4.9540770e-01   1.0648463e+02
   4.9542771e-01   1.0820621e+02
   4.9544772e-01   1.0990741e+02
   4.9546773e-01   1.1158333e+02
   4.9548774e-01   1.1322950e+02
   4.9550775e-01   1.1484182e+02
   4.9552776e-01   1.1641669e+02
   4.9554777e-01   1.1795095e+02
   4.9556778e-01   1.1944195e+02
   4.9558779e-01   1.2088753e+02
   4.9560780e-01   1.2228605e+02
   4.9562781e-01   1.2363638e+02
   4.9564782e-01   1.2493789e+02
   4.9566783e-01   1.2619042e+02
   4.9568784e-01   1.2739431e+02
   4.9570785e-01   1.2855031e+02
   4.9572786e-01   1.2965963e+02
   4.9574787e-01   1.3072383e+02
   4.9576788e-01   1.3174483e+02
   4.9578789e-01   1.3272487e+02
   4.9580790e-01   1.3366644e+02
   4.9582791e-01   1.3457228e+02
   4.9584792e-01   1.3544529e+02
   4.9586793e-01   1.3628853e+02
   4.9588794e-01   1.3710512e+02
   4.9590795e-01   1.3789827e+02
   4.9592796e-01   1.3867117e+02
   4.9594797e-01   1.3942699e+02
   4.9596798e-01   1.4016883e+02
   4.9598799e-01   1.4089969e+02
   4.9600800e-01   1.4162245e+02
   4.9602801e-01   1.4233981e+02
   4.9604802e-01   1.4305431e+02
   4.9606803e-01   1.4376827e+02
   4.9608804e-01   1.4448382e+02
   4.9610805e-01   1.4520287e+02
   4.9612806e-01   1.4592707e+02
   4.9614807e-01   1.4665790e+02
   4.9616808e-01   1.4739657e+02
   4.9618809e-01   1.4814409e+02
   4.9620810e-01   1.4890129e+02
   4.9622811e-01   1.4966877e+02
   4.9624812e-01   1.5044700e+02
   4.9626813e-01   1.5123626e+02
   4.9628814e-01   1.5203673e+02
   4.9630815e-01   1.5284845e+02
   4.9632816e-01   1.5367141e+02
   4.9634817e-01   1.5450550e+02
   4.9636818e-01   1.5535060e+02
   4.9638819e-01   1.5620654e+02
   4.9640820e-01   1.5707318e+02
   4.9642821e-01   1.5795037e+02
   4.9644822e-01   1.5883803e+02
   4.9646823e-01   1.5973610e+02
   4.9648824e-01   1.6064458e+02
   4.9650825e-01   1.6156355e+02
   4.9652826e-01   1.6249315e+02
   4.9654827e-01   1.6343359e+02
   4.9656828e-01   1.6438514e+02
   4.9658829e-01   1.6534812e+02
   4.9660830e-01   1.6632292e+02
   4.9662831e-01   1.6730995e+02
   4.9664832e-01   1.6830961e+02
   4.9666833e-01   1.6932233e+02
   4.9668834e-01   1.7034850e+02
   4.9670835e-01   1.7138844e+02
   4.9672836e-01   1.7244242e+02
   4.9674837e-01   1.7351059e+02
   4.9676838e-01   1.7459297e+02
   4.9678839e-01   1.7568943e+02
   4.9680840e-01   1.7679965e+02
   4.9682841e-01   1.7792311e+02
   4.9684842e-01   1.7905906e+02
   4.9686843e-01   1.8020650e+02
   4.9688844e-01   1.8136419e+02
   4.9690845e-01   1.8253059e+02
   4.9692846e-01   1.8370389e+02
   4.9694847e-01   1.8488200e+02
   4.9696848e-01   1.8606255e+02
   4.9698849e-01   1.8724290e+02
   4.9700850e-01   1.8842013e+02
   4.9702851e-01   1.8959110e+02
   4.9704852e-01   1.9075243e+02
   4.9706853e-01   1.9190056e+02
   4.9708854e-01   1.9303177e+02
   4.9710855e-01   1.9414223e+02
   4.9712856e-01   1.9522802e+02
   4.9714857e-01   1.9628518e+02
   4.9716858e-01   1.9730979e+02
   4.9718859e-01   1.9829799e+02
   4.9720860e-01   1.9924604e+02
   4.9722861e-01   2.0015039e+02
   4.9724862e-01   2.0100771e+02
   4.9726863e-01   2.0181496e+02
   4.9728864e-01   2.0256946e+02
   4.9730865e-01   2.0326889e+02
   4.9732866e-01   2.0391141e+02
   4.9734867e-01   2.0449561e+02
   4.9736868e-01   2.0502065e+02
   4.9738869e-01   2.0548620e+02
   4.9740870e-01   2.0589255e+02
   4.9742871e-01   2.0624055e+02
   4.9744872e-01   2.0653168e+02
   4.9746873e-01   2.0676803e+02
   4.9748874e-01   2.0695230e+02
   4.9750875e-01   2.0708776e+02
   4.9752876e-01   2.0717828e+02
   4.9754877e-01   2.0722826e+02
   4.9756878e-01   2.0724258e+02
   4.9758879e-01   2.0722659e+02
   4.9760880e-01   2.0718604e+02
   4.9762881e-01   2.0712700e+02
   4.9764882e-01   2.0705579e+02
   4.9766883e-01   2.0697892e+02
   4.9768884e-01   2.0690301e+02
   4.9770885e-01   2.0683469e+02
   4.9772886e-01   2.0678052e+02
   4.9774887e-01   2.0674689e+02
   4.9776888e-01   2.0673994e+02
   4.9778889e-01   2.0676545e+02
   4.9780890e-01   2.0682879e+02
   4.9782891e-01   2.0693479e+02
   4.9784892e-01   2.0708767e+02
   4.9786893e-01   2.0729100e+02
   4.9788894e-01   2.0754758e+02
   4.9790895e-01   2.0785940e+02
   4.9792896e-01   2.0822759e+02
   4.9794897e-01   2.0865239e+02
   4.9796898e-01   2.0913309e+02
   4.9798899e-01   2.0966803e+02
   4.9800900e-01   2.1025458e+02
   4.9802901e-01   2.1088917e+02
   4.9804902e-01   2.1156728e+02
   4.9806903e-01   2.1228347e+02
   4.9808904e-01   2.1303144e+02
   4.9810905e-01   2.1380410e+02
   4.9812906e-01   2.1459359e+02
   4.9814907e-01   2.1539140e+02
   4.9816908e-01   2.1618846e+02
   4.9818909e-01   2.1697521e+02
   4.9820910e-01   2.1774173e+02
   4.9822911e-01   2.1847788e+02
   4.9824912e-01   2.1917337e+02
   4.9826913e-01   2.1981793e+02
   4.9828914e-01   2.2040143e+02
   4.9830915e-01   2.2091401e+02
   4.9832916e-01   2.2134621e+02
   4.9834917e-01   2.2168909e+02
   4.9836918e-01   2.2193441e+02
   4.9838919e-01   2.2207467e+02
   4.9840920e-01   2.2210330e+02
   4.9842921e-01   2.2201474e+02
   4.9844922e-01   2.2180449e+02
   4.9846923e-01   2.2146929e+02
   4.9848924e-01   2.2100711e+02
   4.9850925e-01   2.2041725e+02
   4.9852926e-01   2.1970037e+02
   4.9854927e-01   2.1885851e+02
   4.9856928e-01   2.1789514e+02
   4.9858929e-01   2.1681510e+02
   4.9860930e-01   2.1562462e+02
   4.9862931e-01   2.1433126e+02
   4.9864932e-01   2.1294386e+02
   4.9866933e-01   2.1147247e+02
   4.9868934e-01   2.0992826e+02
   4.9870935e-01   2.0832340e+02
   4.9872936e-01   2.0667097e+02
   4.9874937e-01   2.0498483e+02
   4.9876938e-01   2.0327944e+02
   4.9878939e-01   2.0156975e+02
   4.9880940e-01   1.9987104e+02
   4.9882941e-01   1.9819873e+02
   4.9884942e-01   1.9656822e+02
   4.9886943e-01   1.9499472e+02
   4.9888944e-01   1.9349312e+02
   4.9890945e-01   1.9207774e+02
   4.9892946e-01   1.9076223e+02
   4.9894947e-01   1.8955939e+02
   4.9896948e-01   1.8848103e+02
   4.9898949e-01   1.8753780e+02
   4.9900950e-01   1.8673911e+02
   4.9902951e-01   1.8609297e+02
   4.9904952e-01   1.8560591e+02
   4.9906953e-01   1.8528291e+02
   4.9908954e-01   1.8512732e+02
   4.9910955e-01   1.8514080e+02
   4.9912956e-01   1.8532334e+02
   4.9914957e-01   1.8567318e+02
   4.9916958e-01   1.8618688e+02
   4.9918959e-01   1.8685936e+02
   4.9920960e-01   1.8768390e+02
   4.9922961e-01   1.8865224e+02
   4.9924962e-01   1.8975467e+02
   4.9926963e-01   1.9098015e+02
   4.9928964e-01   1.9231640e+02
   4.9930965e-01   1.9375006e+02
   4.9932966e-01   1.9526686e+02
   4.9934967e-01   1.9685174e+02
   4.9936968e-01   1.9848903e+02
   4.9938969e-01   2.0016267e+02
   4.9940970e-01   2.0185636e+02
   4.9942971e-01   2.0355374e+02
   4.9944972e-01   2.0523861e+02
   4.9946973e-01   2.0689510e+02
   4.9948974e-01   2.0850782e+02
   4.9950975e-01   2.1006212e+02
   4.9952976e-01   2.1154417e+02
   4.9954977e-01   2.1294117e+02
   4.9956978e-01   2.1424149e+02
   4.9958979e-01   2.1543478e+02
   4.9960980e-01   2.1651210e+02
   4.9962981e-01   2.1746604e+02
   4.9964982e-01   2.1829075e+02
   4.9966983e-01   2.1898205e+02
   4.9968984e-01   2.1953746e+02
   4.9970985e-01   2.1995620e+02
   4.9972986e-01   2.2023920e+02
   4.9974987e-01   2.2038910e+02
   4.9976988e-01   2.2041018e+02
   4.9978989e-01   2.2030831e+02
   4.9980990e-01   2.2009087e+02
   4.9982991e-01   2.1976668e+02
   4.9984992e-01   2.1934581e+02
   4.9986993e-01   2.1883954e+02
   4.9988994e-01   2.1826015e+02
   4.9990995e-01   2.1762079e+02
   4.9992996e-01   2.1693530e+02
   4.9994997e-01   2.1621809e+02
   4.9996998e-01   2.1548385e+02
   4.9998999e-01   2.1474750e+02
   5.0001001e-01   2.1402389e+02
   5.0003002e-01   2.1332768e+02
   5.0005003e-01   2.1267317e+02
   5.0007004e-01   2.1207408e+02
   5.0009005e-01   2.1154339e+02
   5.0011006e-01   2.1109322e+02
   5.0013007e-01   2.1073467e+02
   5.0015008e-01   2.1047765e+02
   5.0017009e-01   2.1033081e+02
   5.0019010e-01   2.1030143e+02
   5.0021011e-01   2.1039529e+02
   5.0023012e-01   2.1061668e+02
   5.0025013e-01   2.1096829e+02
   5.0027014e-01   2.1145120e+02
   5.0029015e-01   2.1206490e+02
   5.0031016e-01   2.1280724e+02
   5.0033017e-01   2.1367454e+02
   5.0035018e-01   2.1466155e+02
   5.0037019e-01   2.1576159e+02
   5.0039020e-01   2.1696659e+02
   5.0041021e-01   2.1826722e+02
   5.0043022e-01   2.1965295e+02
   5.0045023e-01   2.2111223e+02
   5.0047024e-01   2.2263262e+02
   5.0049025e-01   2.2420089e+02
   5.0051026e-01   2.2580322e+02
   5.0053027e-01   2.2742534e+02
   5.0055028e-01   2.2905268e+02
   5.0057029e-01   2.3067056e+02
   5.0059030e-01   2.3226433e+02
   5.0061031e-01   2.3381951e+02
   5.0063032e-01   2.3532200e+02
   5.0065033e-01   2.3675818e+02
   5.0067034e-01   2.3811507e+02
   5.0069035e-01   2.3938043e+02
   5.0071036e-01   2.4054293e+02
   5.0073037e-01   2.4159221e+02
   5.0075038e-01   2.4251901e+02
   5.0077039e-01   2.4331519e+02
   5.0079040e-01   2.4397388e+02
   5.0081041e-01   2.4448944e+02
   5.0083042e-01   2.4485755e+02
   5.0085043e-01   2.4507520e+02
   5.0087044e-01   2.4514070e+02
   5.0089045e-01   2.4505366e+02
   5.0091046e-01   2.4481498e+02
   5.0093047e-01   2.4442678e+02
   5.0095048e-01   2.4389235e+02
   5.0097049e-01   2.4321611e+02
   5.0099050e-01   2.4240351e+02
   5.0101051e-01   2.4146093e+02
   5.0103052e-01   2.4039562e+02
   5.0105053e-01   2.3921557e+02
   5.0107054e-01   2.3792944e+02
   5.0109055e-01   2.3654639e+02
   5.0111056e-01   2.3507605e+02
   5.0113057e-01   2.3352835e+02
   5.0115058e-01   2.3191343e+02
   5.0117059e-01   2.3024155e+02
   5.0119060e-01   2.2852296e+02
   5.0121061e-01   2.2676784e+02
   5.0123062e-01   2.2498619e+02
   5.0125063e-01   2.2318774e+02
   5.0127064e-01   2.2138190e+02
   5.0129065e-01   2.1957770e+02
   5.0131066e-01   2.1778371e+02
   5.0133067e-01   2.1600802e+02
   5.0135068e-01   2.1425820e+02
   5.0137069e-01   2.1254127e+02
   5.0139070e-01   2.1086371e+02
   5.0141071e-01   2.0923144e+02
   5.0143072e-01   2.0764982e+02
   5.0145073e-01   2.0612368e+02
   5.0147074e-01   2.0465733e+02
   5.0149075e-01   2.0325461e+02
   5.0151076e-01   2.0191891e+02
   5.0153077e-01   2.0065320e+02
   5.0155078e-01   1.9946009e+02
   5.0157079e-01   1.9834188e+02
   5.0159080e-01   1.9730060e+02
   5.0161081e-01   1.9633805e+02
   5.0163082e-01   1.9545586e+02
   5.0165083e-01   1.9465554e+02
   5.0167084e-01   1.9393848e+02
   5.0169085e-01   1.9330607e+02
   5.0171086e-01   1.9275962e+02
   5.0173087e-01   1.9230050e+02
   5.0175088e-01   1.9193008e+02
   5.0177089e-01   1.9164977e+02
   5.0179090e-01   1.9146105e+02
   5.0181091e-01   1.9136540e+02
   5.0183092e-01   1.9136439e+02
   5.0185093e-01   1.9145955e+02
   5.0187094e-01   1.9165244e+02
   5.0189095e-01   1.9194458e+02
   5.0191096e-01   1.9233740e+02
   5.0193097e-01   1.9283221e+02
   5.0195098e-01   1.9343018e+02
   5.0197099e-01   1.9413222e+02
   5.0199100e-01   1.9493901e+02
   5.0201101e-01   1.9585088e+02
   5.0203102e-01   1.9686777e+02
   5.0205103e-01   1.9798920e+02
   5.0207104e-01   1.9921418e+02
   5.0209105e-01   2.0054118e+02
   5.0211106e-01   2.0196809e+02
   5.0213107e-01   2.0349214e+02
   5.0215108e-01   2.0510992e+02
   5.0217109e-01   2.0681733e+02
   5.0219110e-01   2.0860954e+02
   5.0221111e-01   2.1048101e+02
   5.0223112e-01   2.1242550e+02
   5.0225113e-01   2.1443604e+02
   5.0227114e-01   2.1650499e+02
   5.0229115e-01   2.1862405e+02
   5.0231116e-01   2.2078433e+02
   5.0233117e-01   2.2297638e+02
   5.0235118e-01   2.2519027e+02
   5.0237119e-01   2.2741565e+02
   5.0239120e-01   2.2964186e+02
   5.0241121e-01   2.3185801e+02
   5.0243122e-01   2.3405305e+02
   5.0245123e-01   2.3621594e+02
   5.0247124e-01   2.3833569e+02
   5.0249125e-01   2.4040153e+02
   5.0251126e-01   2.4240300e+02
   5.0253127e-01   2.4433005e+02
   5.0255128e-01   2.4617318e+02
   5.0257129e-01   2.4792354e+02
   5.0259130e-01   2.4957306e+02
   5.0261131e-01   2.5111448e+02
   5.0263132e-01   2.5254152e+02
   5.0265133e-01   2.5384892e+02
   5.0267134e-01   2.5503253e+02
   5.0269135e-01   2.5608933e+02
   5.0271136e-01   2.5701753e+02
   5.0273137e-01   2.5781657e+02
   5.0275138e-01   2.5848712e+02
   5.0277139e-01   2.5903114e+02
   5.0279140e-01   2.5945180e+02
   5.0281141e-01   2.5975346e+02
   5.0283142e-01   2.5994168e+02
   5.0285143e-01   2.6002307e+02
   5.0287144e-01   2.6000530e+02
   5.0289145e-01   2.5989691e+02
   5.0291146e-01   2.5970732e+02
   5.0293147e-01   2.5944659e+02
   5.0295148e-01   2.5912540e+02
   5.0297149e-01   2.5875482e+02
   5.0299150e-01   2.5834623e+02
   5.0301151e-01   2.5791113e+02
   5.0303152e-01   2.5746102e+02
   5.0305153e-01   2.5700720e+02
   5.0307154e-01   2.5656062e+02
   5.0309155e-01   2.5613177e+02
   5.0311156e-01   2.5573048e+02
   5.0313157e-01   2.5536580e+02
   5.0315158e-01   2.5504584e+02
   5.0317159e-01   2.5477770e+02
   5.0319160e-01   2.5456728e+02
   5.0321161e-01   2.5441927e+02
   5.0323162e-01   2.5433700e+02
   5.0325163e-01   2.5432239e+02
   5.0327164e-01   2.5437594e+02
   5.0329165e-01   2.5449667e+02
   5.0331166e-01   2.5468212e+02
   5.0333167e-01   2.5492834e+02
   5.0335168e-01   2.5522999e+02
   5.0337169e-01   2.5558033e+02
   5.0339170e-01   2.5597131e+02
   5.0341171e-01   2.5639368e+02
   5.0343172e-01   2.5683708e+02
   5.0345173e-01   2.5729020e+02
   5.0347174e-01   2.5774089e+02
   5.0349175e-01   2.5817631e+02
   5.0351176e-01   2.5858316e+02
   5.0353177e-01   2.5894779e+02
   5.0355178e-01   2.5925643e+02
   5.0357179e-01   2.5949535e+02
   5.0359180e-01   2.5965111e+02
   5.0361181e-01   2.5971068e+02
   5.0363182e-01   2.5966170e+02
   5.0365183e-01   2.5949262e+02
   5.0367184e-01   2.5919293e+02
   5.0369185e-01   2.5875326e+02
   5.0371186e-01   2.5816561e+02
   5.0373187e-01   2.5742345e+02
   5.0375188e-01   2.5652186e+02
   5.0377189e-01   2.5545766e+02
   5.0379190e-01   2.5422943e+02
   5.0381191e-01   2.5283766e+02
   5.0383192e-01   2.5128474e+02
   5.0385193e-01   2.4957501e+02
   5.0387194e-01   2.4771471e+02
   5.0389195e-01   2.4571202e+02
   5.0391196e-01   2.4357693e+02
   5.0393197e-01   2.4132123e+02
   5.0395198e-01   2.3895836e+02
   5.0397199e-01   2.3650331e+02
   5.0399200e-01   2.3397248e+02
   5.0401201e-01   2.3138350e+02
   5.0403202e-01   2.2875506e+02
   5.0405203e-01   2.2610668e+02
   5.0407204e-01   2.2345856e+02
   5.0409205e-01   2.2083130e+02
   5.0411206e-01   2.1824570e+02
   5.0413207e-01   2.1572253e+02
   5.0415208e-01   2.1328226e+02
   5.0417209e-01   2.1094485e+02
   5.0419210e-01   2.0872951e+02
   5.0421211e-01   2.0665445e+02
   5.0423212e-01   2.0473672e+02
   5.0425213e-01   2.0299191e+02
   5.0427214e-01   2.0143406e+02
   5.0429215e-01   2.0007540e+02
   5.0431216e-01   1.9892624e+02
   5.0433217e-01   1.9799482e+02
   5.0435218e-01   1.9728722e+02
   5.0437219e-01   1.9680722e+02
   5.0439220e-01   1.9655629e+02
   5.0441221e-01   1.9653356e+02
   5.0443222e-01   1.9673574e+02
   5.0445223e-01   1.9715725e+02
   5.0447224e-01   1.9779016e+02
   5.0449225e-01   1.9862434e+02
   5.0451226e-01   1.9964753e+02
   5.0453227e-01   2.0084547e+02
   5.0455228e-01   2.0220205e+02
   5.0457229e-01   2.0369948e+02
   5.0459230e-01   2.0531849e+02
   5.0461231e-01   2.0703852e+02
   5.0463232e-01   2.0883799e+02
   5.0465233e-01   2.1069445e+02
   5.0467234e-01   2.1258494e+02
   5.0469235e-01   2.1448614e+02
   5.0471236e-01   2.1637469e+02
   5.0473237e-01   2.1822743e+02
   5.0475238e-01   2.2002164e+02
   5.0477239e-01   2.2173531e+02
   5.0479240e-01   2.2334738e+02
   5.0481241e-01   2.2483795e+02
   5.0483242e-01   2.2618852e+02
   5.0485243e-01   2.2738216e+02
   5.0487244e-01   2.2840374e+02
   5.0489245e-01   2.2924001e+02
   5.0491246e-01   2.2987980e+02
   5.0493247e-01   2.3031413e+02
   5.0495248e-01   2.3053624e+02
   5.0497249e-01   2.3054171e+02
   5.0499250e-01   2.3032844e+02
   5.0501251e-01   2.2989670e+02
   5.0503252e-01   2.2924907e+02
   5.0505253e-01   2.2839041e+02
   5.0507254e-01   2.2732777e+02
   5.0509255e-01   2.2607029e+02
   5.0511256e-01   2.2462907e+02
   5.0513257e-01   2.2301705e+02
   5.0515258e-01   2.2124879e+02
   5.0517259e-01   2.1934033e+02
   5.0519260e-01   2.1730896e+02
   5.0521261e-01   2.1517304e+02
   5.0523262e-01   2.1295171e+02
   5.0525263e-01   2.1066472e+02
   5.0527264e-01   2.0833219e+02
   5.0529265e-01   2.0597431e+02
   5.0531266e-01   2.0361118e+02
   5.0533267e-01   2.0126252e+02
   5.0535268e-01   1.9894748e+02
   5.0537269e-01   1.9668442e+02
   5.0539270e-01   1.9449067e+02
   5.0541271e-01   1.9238241e+02
   5.0543272e-01   1.9037441e+02
   5.0545273e-01   1.8847996e+02
   5.0547274e-01   1.8671071e+02
   5.0549275e-01   1.8507652e+02
   5.0551276e-01   1.8358545e+02
   5.0553277e-01   1.8224361e+02
   5.0555278e-01   1.8105520e+02
   5.0557279e-01   1.8002245e+02
   5.0559280e-01   1.7914565e+02
   5.0561281e-01   1.7842317e+02
   5.0563282e-01   1.7785154e+02
   5.0565283e-01   1.7742551e+02
   5.0567284e-01   1.7713815e+02
   5.0569285e-01   1.7698100e+02
   5.0571286e-01   1.7694417e+02
   5.0573287e-01   1.7701653e+02
   5.0575288e-01   1.7718584e+02
   5.0577289e-01   1.7743897e+02
   5.0579290e-01   1.7776206e+02
   5.0581291e-01   1.7814071e+02
   5.0583292e-01   1.7856019e+02
   5.0585293e-01   1.7900564e+02
   5.0587294e-01   1.7946225e+02
   5.0589295e-01   1.7991547e+02
   5.0591296e-01   1.8035119e+02
   5.0593297e-01   1.8075590e+02
   5.0595298e-01   1.8111688e+02
   5.0597299e-01   1.8142234e+02
   5.0599300e-01   1.8166154e+02
   5.0601301e-01   1.8182495e+02
   5.0603302e-01   1.8190433e+02
   5.0605303e-01   1.8189281e+02
   5.0607304e-01   1.8178494e+02
   5.0609305e-01   1.8157680e+02
   5.0611306e-01   1.8126593e+02
   5.0613307e-01   1.8085141e+02
   5.0615308e-01   1.8033380e+02
   5.0617309e-01   1.7971512e+02
   5.0619310e-01   1.7899880e+02
   5.0621311e-01   1.7818956e+02
   5.0623312e-01   1.7729341e+02
   5.0625313e-01   1.7631745e+02
   5.0627314e-01   1.7526980e+02
   5.0629315e-01   1.7415946e+02
   5.0631316e-01   1.7299620e+02
   5.0633317e-01   1.7179032e+02
   5.0635318e-01   1.7055263e+02
   5.0637319e-01   1.6929417e+02
   5.0639320e-01   1.6802611e+02
   5.0641321e-01   1.6675962e+02
   5.0643322e-01   1.6550565e+02
   5.0645323e-01   1.6427482e+02
   5.0647324e-01   1.6307728e+02
   5.0649325e-01   1.6192255e+02
   5.0651326e-01   1.6081944e+02
   5.0653327e-01   1.5977591e+02
   5.0655328e-01   1.5879896e+02
   5.0657329e-01   1.5789460e+02
   5.0659330e-01   1.5706772e+02
   5.0661331e-01   1.5632209e+02
   5.0663332e-01   1.5566029e+02
   5.0665333e-01   1.5508373e+02
   5.0667334e-01   1.5459261e+02
   5.0669335e-01   1.5418596e+02
   5.0671336e-01   1.5386166e+02
   5.0673337e-01   1.5361652e+02
   5.0675338e-01   1.5344629e+02
   5.0677339e-01   1.5334576e+02
   5.0679340e-01   1.5330887e+02
   5.0681341e-01   1.5332876e+02
   5.0683342e-01   1.5339794e+02
   5.0685343e-01   1.5350832e+02
   5.0687344e-01   1.5365143e+02
   5.0689345e-01   1.5381845e+02
   5.0691346e-01   1.5400041e+02
   5.0693347e-01   1.5418827e+02
   5.0695348e-01   1.5437308e+02
   5.0697349e-01   1.5454607e+02
   5.0699350e-01   1.5469879e+02
   5.0701351e-01   1.5482322e+02
   5.0703352e-01   1.5491187e+02
   5.0705353e-01   1.5495786e+02
   5.0707354e-01   1.5495504e+02
   5.0709355e-01   1.5489803e+02
   5.0711356e-01   1.5478229e+02
   5.0713357e-01   1.5460417e+02
   5.0715358e-01   1.5436095e+02
   5.0717359e-01   1.5405086e+02
   5.0719360e-01   1.5367306e+02
   5.0721361e-01   1.5322767e+02
   5.0723362e-01   1.5271574e+02
   5.0725363e-01   1.5213922e+02
   5.0727364e-01   1.5150087e+02
   5.0729365e-01   1.5080430e+02
   5.0731366e-01   1.5005379e+02
   5.0733367e-01   1.4925431e+02
   5.0735368e-01   1.4841137e+02
   5.0737369e-01   1.4753098e+02
   5.0739370e-01   1.4661952e+02
   5.0741371e-01   1.4568364e+02
   5.0743372e-01   1.4473018e+02
   5.0745373e-01   1.4376606e+02
   5.0747374e-01   1.4279818e+02
   5.0749375e-01   1.4183330e+02
   5.0751376e-01   1.4087797e+02
   5.0753377e-01   1.3993842e+02
   5.0755378e-01   1.3902048e+02
   5.0757379e-01   1.3812953e+02
   5.0759380e-01   1.3727036e+02
   5.0761381e-01   1.3644718e+02
   5.0763382e-01   1.3566355e+02
   5.0765383e-01   1.3492229e+02
   5.0767384e-01   1.3422555e+02
   5.0769385e-01   1.3357467e+02
   5.0771386e-01   1.3297028e+02
   5.0773387e-01   1.3241223e+02
   5.0775388e-01   1.3189965e+02
   5.0777389e-01   1.3143094e+02
   5.0779390e-01   1.3100385e+02
   5.0781391e-01   1.3061546e+02
   5.0783392e-01   1.3026230e+02
   5.0785393e-01   1.2994035e+02
   5.0787394e-01   1.2964517e+02
   5.0789395e-01   1.2937191e+02
   5.0791396e-01   1.2911543e+02
   5.0793397e-01   1.2887037e+02
   5.0795398e-01   1.2863122e+02
   5.0797399e-01   1.2839242e+02
   5.0799400e-01   1.2814842e+02
   5.0801401e-01   1.2789378e+02
   5.0803402e-01   1.2762326e+02
   5.0805403e-01   1.2733185e+02
   5.0807404e-01   1.2701489e+02
   5.0809405e-01   1.2666808e+02
   5.0811406e-01   1.2628760e+02
   5.0813407e-01   1.2587009e+02
   5.0815408e-01   1.2541275e+02
   5.0817409e-01   1.2491333e+02
   5.0819410e-01   1.2437017e+02
   5.0821411e-01   1.2378223e+02
   5.0823412e-01   1.2314905e+02
   5.0825413e-01   1.2247081e+02
   5.0827414e-01   1.2174826e+02
   5.0829415e-01   1.2098271e+02
   5.0831416e-01   1.2017602e+02
   5.0833417e-01   1.1933057e+02
   5.0835418e-01   1.1844916e+02
   5.0837419e-01   1.1753504e+02
   5.0839420e-01   1.1659177e+02
   5.0841421e-01   1.1562322e+02
   5.0843422e-01   1.1463350e+02
   5.0845423e-01   1.1362685e+02
   5.0847424e-01   1.1260764e+02
   5.0849425e-01   1.1158024e+02
   5.0851426e-01   1.1054900e+02
   5.0853427e-01   1.0951813e+02
   5.0855428e-01   1.0849172e+02
   5.0857429e-01   1.0747358e+02
   5.0859430e-01   1.0646728e+02
   5.0861431e-01   1.0547604e+02
   5.0863432e-01   1.0450269e+02
   5.0865433e-01   1.0354968e+02
   5.0867434e-01   1.0261899e+02
   5.0869435e-01   1.0171213e+02
   5.0871436e-01   1.0083015e+02
   5.0873437e-01   9.9973589e+01
   5.0875438e-01   9.9142500e+01
   5.0877439e-01   9.8336454e+01
   5.0879440e-01   9.7554549e+01
   5.0881441e-01   9.6795437e+01
   5.0883442e-01   9.6057350e+01
   5.0885443e-01   9.5338133e+01
   5.0887444e-01   9.4635286e+01
   5.0889445e-01   9.3946009e+01
   5.0891446e-01   9.3267251e+01
   5.0893447e-01   9.2595761e+01
   5.0895448e-01   9.1928144e+01
   5.0897449e-01   9.1260916e+01
   5.0899450e-01   9.0590564e+01
   5.0901451e-01   8.9913604e+01
   5.0903452e-01   8.9226631e+01
   5.0905453e-01   8.8526382e+01
   5.0907454e-01   8.7809782e+01
   5.0909455e-01   8.7073995e+01
   5.0911456e-01   8.6316469e+01
   5.0913457e-01   8.5534975e+01
   5.0915458e-01   8.4727643e+01
   5.0917459e-01   8.3892990e+01
   5.0919460e-01   8.3029944e+01
   5.0921461e-01   8.2137860e+01
   5.0923462e-01   8.1216533e+01
   5.0925463e-01   8.0266198e+01
   5.0927464e-01   7.9287529e+01
   5.0929465e-01   7.8281630e+01
   5.0931466e-01   7.7250020e+01
   5.0933467e-01   7.6194611e+01
   5.0935468e-01   7.5117680e+01
   5.0937469e-01   7.4021838e+01
   5.0939470e-01   7.2909993e+01
   5.0941471e-01   7.1785312e+01
   5.0943472e-01   7.0651170e+01
   5.0945473e-01   6.9511113e+01
   5.0947474e-01   6.8368802e+01
   5.0949475e-01   6.7227964e+01
   5.0951476e-01   6.6092347e+01
   5.0953477e-01   6.4965664e+01
   5.0955478e-01   6.3851547e+01
   5.0957479e-01   6.2753499e+01
   5.0959480e-01   6.1674851e+01
   5.0961481e-01   6.0618717e+01
   5.0963482e-01   5.9587958e+01
   5.0965483e-01   5.8585147e+01
   5.0967484e-01   5.7612538e+01
   5.0969485e-01   5.6672045e+01
   5.0971486e-01   5.5765219e+01
   5.0973487e-01   5.4893234e+01
   5.0975488e-01   5.4056879e+01
   5.0977489e-01   5.3256557e+01
   5.0979490e-01   5.2492284e+01
   5.0981491e-01   5.1763698e+01
   5.0983492e-01   5.1070073e+01
   5.0985493e-01   5.0410336e+01
   5.0987494e-01   4.9783091e+01
   5.0989495e-01   4.9186642e+01
   5.0991496e-01   4.8619029e+01
   5.0993497e-01   4.8078059e+01
   5.0995498e-01   4.7561341e+01
   5.0997499e-01   4.7066328e+01
   5.0999500e-01   4.6590355e+01
   5.1001501e-01   4.6130678e+01
   5.1003502e-01   4.5684521e+01
   5.1005503e-01   4.5249111e+01
   5.1007504e-01   4.4821721e+01
   5.1009505e-01   4.4399709e+01
   5.1011506e-01   4.3980552e+01
   5.1013507e-01   4.3561883e+01
   5.1015508e-01   4.3141517e+01
   5.1017509e-01   4.2717484e+01
   5.1019510e-01   4.2288051e+01
   5.1021511e-01   4.1851740e+01
   5.1023512e-01   4.1407343e+01
   5.1025513e-01   4.0953936e+01
   5.1027514e-01   4.0490885e+01
   5.1029515e-01   4.0017846e+01
   5.1031516e-01   3.9534763e+01
   5.1033517e-01   3.9041862e+01
   5.1035518e-01   3.8539644e+01
   5.1037519e-01   3.8028860e+01
   5.1039520e-01   3.7510505e+01
   5.1041521e-01   3.6985788e+01
   5.1043522e-01   3.6456110e+01
   5.1045523e-01   3.5923037e+01
   5.1047524e-01   3.5388273e+01
   5.1049525e-01   3.4853625e+01
   5.1051526e-01   3.4320976e+01
   5.1053527e-01   3.3792253e+01
   5.1055528e-01   3.3269390e+01
   5.1057529e-01   3.2754302e+01
   5.1059530e-01   3.2248851e+01
   5.1061531e-01   3.1754816e+01
   5.1063532e-01   3.1273870e+01
   5.1065533e-01   3.0807548e+01
   5.1067534e-01   3.0357229e+01
   5.1069535e-01   2.9924114e+01
   5.1071536e-01   2.9509208e+01
   5.1073537e-01   2.9113306e+01
   5.1075538e-01   2.8736984e+01
   5.1077539e-01   2.8380591e+01
   5.1079540e-01   2.8044244e+01
   5.1081541e-01   2.7727828e+01
   5.1083542e-01   2.7431001e+01
   5.1085543e-01   2.7153199e+01
   5.1087544e-01   2.6893644e+01
   5.1089545e-01   2.6651362e+01
   5.1091546e-01   2.6425190e+01
   5.1093547e-01   2.6213799e+01
   5.1095548e-01   2.6015714e+01
   5.1097549e-01   2.5829332e+01
   5.1099550e-01   2.5652946e+01
   5.1101551e-01   2.5484771e+01
   5.1103552e-01   2.5322963e+01
   5.1105553e-01   2.5165651e+01
   5.1107554e-01   2.5010954e+01
   5.1109555e-01   2.4857012e+01
   5.1111556e-01   2.4702002e+01
   5.1113557e-01   2.4544169e+01
   5.1115558e-01   2.4381839e+01
   5.1117559e-01   2.4213443e+01
   5.1119560e-01   2.4037532e+01
   5.1121561e-01   2.3852795e+01
   5.1123562e-01   2.3658067e+01
   5.1125563e-01   2.3452348e+01
   5.1127564e-01   2.3234802e+01
   5.1129565e-01   2.3004770e+01
   5.1131566e-01   2.2761772e+01
   5.1133567e-01   2.2505504e+01
   5.1135568e-01   2.2235844e+01
   5.1137569e-01   2.1952840e+01
   5.1139570e-01   2.1656712e+01
   5.1141571e-01   2.1347840e+01
   5.1143572e-01   2.1026759e+01
   5.1145573e-01   2.0694141e+01
   5.1147574e-01   2.0350791e+01
   5.1149575e-01   1.9997630e+01
   5.1151576e-01   1.9635679e+01
   5.1153577e-01   1.9266049e+01
   5.1155578e-01   1.8889923e+01
   5.1157579e-01   1.8508542e+01
   5.1159580e-01   1.8123189e+01
   5.1161581e-01   1.7735177e+01
   5.1163582e-01   1.7345830e+01
   5.1165583e-01   1.6956475e+01
   5.1167584e-01   1.6568424e+01
   5.1169585e-01   1.6182966e+01
   5.1171586e-01   1.5801354e+01
   5.1173587e-01   1.5424797e+01
   5.1175588e-01   1.5054449e+01
   5.1177589e-01   1.4691403e+01
   5.1179590e-01   1.4336686e+01
   5.1181591e-01   1.3991253e+01
   5.1183592e-01   1.3655979e+01
   5.1185593e-01   1.3331664e+01
   5.1187594e-01   1.3019022e+01
   5.1189595e-01   1.2718689e+01
   5.1191596e-01   1.2431215e+01
   5.1193597e-01   1.2157066e+01
   5.1195598e-01   1.1896629e+01
   5.1197599e-01   1.1650206e+01
   5.1199600e-01   1.1418023e+01
   5.1201601e-01   1.1200225e+01
   5.1203602e-01   1.0996879e+01
   5.1205603e-01   1.0807981e+01
   5.1207604e-01   1.0633449e+01
   5.1209605e-01   1.0473129e+01
   5.1211606e-01   1.0326796e+01
   5.1213607e-01   1.0194152e+01
   5.1215608e-01   1.0074831e+01
   5.1217609e-01   9.9683933e+00
   5.1219610e-01   9.8743289e+00
   5.1221611e-01   9.7920567e+00
   5.1223612e-01   9.7209237e+00
   5.1225613e-01   9.6602042e+00
   5.1227614e-01   9.6090995e+00
   5.1229615e-01   9.5667378e+00
   5.1231616e-01   9.5321737e+00
   5.1233617e-01   9.5043889e+00
   5.1235618e-01   9.4822927e+00
   5.1237619e-01   9.4647241e+00
   5.1239620e-01   9.4504533e+00
   5.1241621e-01   9.4381858e+00
   5.1243622e-01   9.4265660e+00
   5.1245623e-01   9.4141829e+00
   5.1247624e-01   9.3995768e+00
   5.1249625e-01   9.3812467e+00
   5.1251626e-01   9.3576597e+00
   5.1253627e-01   9.3272615e+00
   5.1255628e-01   9.2884879e+00
   5.1257629e-01   9.2397778e+00
   5.1259630e-01   9.1795877e+00
   5.1261631e-01   9.1064064e+00
   5.1263632e-01   9.0187714e+00
   5.1265633e-01   8.9152860e+00
   5.1267634e-01   8.7946366e+00
   5.1269635e-01   8.6556108e+00
   5.1271636e-01   8.4971154e+00
   5.1273637e-01   8.3181945e+00
   5.1275638e-01   8.1180471e+00
   5.1277639e-01   7.8960441e+00
   5.1279640e-01   7.6517444e+00
   5.1281641e-01   7.3849098e+00
   5.1283642e-01   7.0955182e+00
   5.1285643e-01   6.7837752e+00
   5.1287644e-01   6.4501238e+00
   5.1289645e-01   6.0952513e+00
   5.1291646e-01   5.7200941e+00
   5.1293647e-01   5.3258394e+00
   5.1295648e-01   4.9139245e+00
   5.1297649e-01   4.4860322e+00
   5.1299650e-01   4.0440841e+00
   5.1301651e-01   3.5902297e+00
   5.1303652e-01   3.1268327e+00
   5.1305653e-01   2.6564545e+00
   5.1307654e-01   2.1818335e+00
   5.1309655e-01   1.7058628e+00
   5.1311656e-01   1.2315637e+00
   5.1313657e-01   7.6205807e-01
   5.1315658e-01   3.0053697e-01
   5.1317659e-01  -1.4977166e-01
   5.1319660e-01  -5.8563737e-01
   5.1321661e-01  -1.0038628e+00
   5.1323662e-01  -1.4013200e+00
   5.1325663e-01  -1.7749873e+00
   5.1327664e-01  -2.1219858e+00
   5.1329665e-01  -2.4396153e+00
   5.1331666e-01  -2.7253899e+00
   5.1333667e-01  -2.9770706e+00
   5.1335668e-01  -3.1926976e+00
   5.1337669e-01  -3.3706183e+00
   5.1339670e-01  -3.5095139e+00
   5.1341671e-01  -3.6084218e+00
   5.1343672e-01  -3.6667542e+00
   5.1345673e-01  -3.6843131e+00
   5.1347674e-01  -3.6613005e+00
   5.1349675e-01  -3.5983241e+00
   5.1351676e-01  -3.4963980e+00
   5.1353677e-01  -3.3569391e+00
   5.1355678e-01  -3.1817574e+00
   5.1357679e-01  -2.9730425e+00
   5.1359680e-01  -2.7333443e+00
   5.1361681e-01  -2.4655494e+00
   5.1363682e-01  -2.1728527e+00
   5.1365683e-01  -1.8587249e+00
   5.1367684e-01  -1.5268758e+00
   5.1369685e-01  -1.1812146e+00
   5.1371686e-01  -8.2580654e-01
   5.1373687e-01  -4.6482708e-01
   5.1375688e-01  -1.0251446e-01
   5.1377689e-01   2.5687961e-01
   5.1379690e-01   6.0913986e-01
   5.1381691e-01   9.5013761e-01
   5.1383692e-01   1.2758804e+00
   5.1385693e-01   1.5825605e+00
   5.1387694e-01   1.8666018e+00
   5.1389695e-01   2.1247039e+00
   5.1391696e-01   2.3538836e+00
   5.1393697e-01   2.5515125e+00
   5.1395698e-01   2.7153506e+00
   5.1397699e-01   2.8435755e+00
   5.1399700e-01   2.9348058e+00
   5.1401701e-01   2.9881198e+00
   5.1403702e-01   3.0030686e+00
   5.1405703e-01   2.9796822e+00
   5.1407704e-01   2.9184707e+00
   5.1409705e-01   2.8204188e+00
   5.1411706e-01   2.6869741e+00
   5.1413707e-01   2.5200296e+00
   5.1415708e-01   2.3218999e+00
   5.1417709e-01   2.0952926e+00
   5.1419710e-01   1.8432738e+00
   5.1421711e-01   1.5692289e+00
   5.1423712e-01   1.2768190e+00
   5.1425713e-01   9.6993426e-01
   5.1427714e-01   6.5264280e-01
   5.1429715e-01   3.2913816e-01
   5.1431716e-01   3.6844415e-03
   5.1433717e-01  -3.1943954e-01
   5.1435718e-01  -6.3599644e-01
   5.1437719e-01  -9.4184625e-01
   5.1439720e-01  -1.2330009e+00
   5.1441721e-01  -1.5056768e+00
   5.1443722e-01  -1.7563456e+00
   5.1445723e-01  -1.9817802e+00
   5.1447724e-01  -2.1790982e+00
   5.1449725e-01  -2.3457997e+00
   5.1451726e-01  -2.4798013e+00
   5.1453727e-01  -2.5794627e+00
   5.1455728e-01  -2.6436093e+00
   5.1457729e-01  -2.6715471e+00
   5.1459730e-01  -2.6630719e+00
   5.1461731e-01  -2.6184712e+00
   5.1463732e-01  -2.5385202e+00
   5.1465733e-01  -2.4244706e+00
   5.1467734e-01  -2.2780330e+00
   5.1469735e-01  -2.1013529e+00
   5.1471736e-01  -1.8969813e+00
   5.1473737e-01  -1.6678389e+00
   5.1475738e-01  -1.4171759e+00
   5.1477739e-01  -1.1485269e+00
   5.1479740e-01  -8.6566192e-01
   5.1481741e-01  -5.7253450e-01
   5.1483742e-01  -2.7322676e-01
   5.1485743e-01   2.8106941e-02
   5.1487744e-01   3.2729746e-01
   5.1489745e-01   6.2021850e-01
   5.1491746e-01   9.0284360e-01
   5.1493747e-01   1.1713017e+00
   5.1495748e-01   1.4219307e+00
   5.1497749e-01   1.6513276e+00
   5.1499750e-01   1.8563956e+00
   5.1501751e-01   2.0343866e+00
   5.1503752e-01   2.1829385e+00
   5.1505753e-01   2.3001078e+00
   5.1507754e-01   2.3843955e+00
   5.1509755e-01   2.4347673e+00
   5.1511756e-01   2.4506671e+00
   5.1513757e-01   2.4320237e+00
   5.1515758e-01   2.3792507e+00
   5.1517759e-01   2.2932396e+00
   5.1519760e-01   2.1753463e+00
   5.1521761e-01   2.0273706e+00
   5.1523762e-01   1.8515303e+00
   5.1525763e-01   1.6504285e+00
   5.1527764e-01   1.4270161e+00
   5.1529765e-01   1.1845494e+00
   5.1531766e-01   9.2654299e-01
   5.1533767e-01   6.5671947e-01
   5.1535768e-01   3.7895627e-01
   5.1537769e-01   9.7230159e-02
   5.1539770e-01  -1.8443944e-01
   5.1541771e-01  -4.6204768e-01
   5.1543772e-01  -7.3166122e-01
   5.1545773e-01  -9.8947401e-01
   5.1547774e-01  -1.2318612e+00
   5.1549775e-01  -1.4554303e+00
   5.1551776e-01  -1.6570692e+00
   5.1553777e-01  -1.8339894e+00
   5.1555778e-01  -1.9837655e+00
   5.1557779e-01  -2.1043686e+00
   5.1559780e-01  -2.1941945e+00
   5.1561781e-01  -2.2520852e+00
   5.1563782e-01  -2.2773447e+00
   5.1565783e-01  -2.2697471e+00
   5.1567784e-01  -2.2295395e+00
   5.1569785e-01  -2.1574360e+00
   5.1571786e-01  -2.0546070e+00
   5.1573787e-01  -1.9226607e+00
   5.1575788e-01  -1.7636188e+00
   5.1577789e-01  -1.5798862e+00
   5.1579790e-01  -1.3742152e+00
   5.1581791e-01  -1.1496649e+00
   5.1583792e-01  -9.0955616e-01
   5.1585793e-01  -6.5742277e-01
   5.1587794e-01  -3.9695990e-01
   5.1589795e-01  -1.3197016e-01
   5.1591796e-01   1.3369173e-01
   5.1593797e-01   3.9617489e-01
   5.1595798e-01   6.5168806e-01
   5.1597799e-01   8.9655434e-01
   5.1599800e-01   1.1272642e+00
   5.1601801e-01   1.3405259e+00
   5.1603802e-01   1.5333126e+00
   5.1605803e-01   1.7029056e+00
   5.1607804e-01   1.8469330e+00
   5.1609805e-01   1.9634028e+00
   5.1611806e-01   2.0507311e+00
   5.1613807e-01   2.1077640e+00
   5.1615808e-01   2.1337927e+00
   5.1617809e-01   2.1285628e+00
   5.1619810e-01   2.0922765e+00
   5.1621811e-01   2.0255885e+00
   5.1623812e-01   1.9295945e+00
   5.1625813e-01   1.8058145e+00
   5.1627814e-01   1.6561692e+00
   5.1629815e-01   1.4829501e+00
   5.1631816e-01   1.2887856e+00
   5.1633817e-01   1.0766013e+00
   5.1635818e-01   8.4957592e-01
   5.1637819e-01   6.1109444e-01
   5.1639820e-01   3.6469766e-01
   5.1641821e-01   1.1402985e-01
   5.1643822e-01  -1.3721495e-01
   5.1645823e-01  -3.8534730e-01
   5.1647824e-01  -6.2673644e-01
   5.1649825e-01  -8.5786347e-01
   5.1651826e-01  -1.0753726e+00
   5.1653827e-01  -1.2761200e+00
   5.1655828e-01  -1.4572192e+00
   5.1657829e-01  -1.6160831e+00
   5.1659830e-01  -1.7504606e+00
   5.1661831e-01  -1.8584689e+00
   5.1663832e-01  -1.9386202e+00
   5.1665833e-01  -1.9898422e+00
   5.1667834e-01  -2.0114925e+00
   5.1669835e-01  -2.0033669e+00
   5.1671836e-01  -1.9657010e+00
   5.1673837e-01  -1.8991653e+00
   5.1675838e-01  -1.8048540e+00
   5.1677839e-01  -1.6842672e+00
   5.1679840e-01  -1.5392881e+00
   5.1681841e-01  -1.3721533e+00
   5.1683842e-01  -1.1854192e+00
   5.1685843e-01  -9.8192271e-01
   5.1687844e-01  -7.6473883e-01
   5.1689845e-01  -5.3713420e-01
   5.1691846e-01  -3.0251822e-01
   5.1693847e-01  -6.4392126e-02
   5.1695848e-01   1.7370311e-01
   5.1697849e-01   4.0823937e-01
   5.1699850e-01   6.3575359e-01
   5.1701851e-01   8.5289889e-01
   5.1703852e-01   1.0564938e+00
   5.1705853e-01   1.2435690e+00
   5.1707854e-01   1.4114104e+00
   5.1709855e-01   1.5575991e+00
   5.1711856e-01   1.6800458e+00
   5.1713857e-01   1.7770211e+00
   5.1715858e-01   1.8471801e+00
   5.1717859e-01   1.8895809e+00
   5.1719860e-01   1.9036974e+00
   5.1721861e-01   1.8894259e+00
   5.1723862e-01   1.8470852e+00
   5.1725863e-01   1.7774106e+00
   5.1727864e-01   1.6815415e+00
   5.1729865e-01   1.5610032e+00
   5.1731866e-01   1.4176831e+00
   5.1733867e-01   1.2538014e+00
   5.1735868e-01   1.0718768e+00
   5.1737869e-01   8.7468817e-01
   5.1739870e-01   6.6523231e-01
   5.1741871e-01   4.4667860e-01
   5.1743872e-01   2.2232117e-01
   5.1745873e-01  -4.4706146e-03
   5.1747874e-01  -2.3030267e-01
   5.1749875e-01  -4.5180688e-01
   5.1751876e-01  -6.6569130e-01
   5.1753877e-01  -8.6878906e-01
   5.1755878e-01  -1.0581052e+00
   5.1757879e-01  -1.2308610e+00
   5.1759880e-01  -1.3845346e+00
   5.1761881e-01  -1.5168981e+00
   5.1763882e-01  -1.6260495e+00
   5.1765883e-01  -1.7104408e+00
   5.1767884e-01  -1.7688993e+00
   5.1769885e-01  -1.8006445e+00
   5.1771886e-01  -1.8052981e+00
   5.1773887e-01  -1.7828886e+00
   5.1775888e-01  -1.7338497e+00
   5.1777889e-01  -1.6590124e+00
   5.1779890e-01  -1.5595910e+00
   5.1781891e-01  -1.4371644e+00
   5.1783892e-01  -1.2936505e+00
   5.1785893e-01  -1.1312770e+00
   5.1787894e-01  -9.5254676e-01
   5.1789895e-01  -7.6019934e-01
   5.1791896e-01  -5.5716938e-01
   5.1793897e-01  -3.4654185e-01
   5.1795898e-01  -1.3150533e-01
   5.1797899e-01   8.4696165e-02
   5.1799900e-01   2.9881203e-01
   5.1801901e-01   5.0763391e-01
   5.1803902e-01   7.0804367e-01
   5.1805903e-01   8.9706000e-01
   5.1807904e-01   1.0718827e+00
   5.1809905e-01   1.2299343e+00
   5.1811906e-01   1.3688979e+00
   5.1813907e-01   1.4867512e+00
   5.1815908e-01   1.5817961e+00
   5.1817909e-01   1.6526833e+00
   5.1819910e-01   1.6984310e+00
   5.1821911e-01   1.7184391e+00
   5.1823912e-01   1.7124966e+00
   5.1825913e-01   1.6807840e+00
   5.1827914e-01   1.6238687e+00
   5.1829915e-01   1.5426959e+00
   5.1831916e-01   1.4385730e+00
   5.1833917e-01   1.3131484e+00
   5.1835918e-01   1.1683863e+00
   5.1837919e-01   1.0065353e+00
   5.1839920e-01   8.3009451e-01
   5.1841921e-01   6.4177449e-01
   5.1843922e-01   4.4445597e-01
   5.1845923e-01   2.4114591e-01
   5.1847924e-01   3.4931728e-02
   5.1849925e-01  -1.7106548e-01
   5.1851926e-01  -3.7373809e-01
   5.1853927e-01  -5.7003884e-01
   5.1855928e-01  -7.5702653e-01
   5.1857929e-01  -9.3191015e-01
   5.1859930e-01  -1.0920905e+00
   5.1861931e-01  -1.2351987e+00
   5.1863932e-01  -1.3591315e+00
   5.1865933e-01  -1.4620821e+00
   5.1867934e-01  -1.5425663e+00
   5.1869935e-01  -1.5994442e+00
   5.1871936e-01  -1.6319364e+00
   5.1873937e-01  -1.6396342e+00
   5.1875938e-01  -1.6225053e+00
   5.1877939e-01  -1.5808927e+00
   5.1879940e-01  -1.5155082e+00
   5.1881941e-01  -1.4274211e+00
   5.1883942e-01  -1.3180404e+00
   5.1885943e-01  -1.1890927e+00
   5.1887944e-01  -1.0425950e+00
   5.1889945e-01  -8.8082355e-01
   5.1891946e-01  -7.0627815e-01
   5.1893947e-01  -5.2164414e-01
   5.1895948e-01  -3.2975088e-01
   5.1897949e-01  -1.3352864e-01
   5.1899950e-01   6.4036153e-02
   5.1901951e-01   2.5994623e-01
   5.1903952e-01   4.5123896e-01
   5.1905953e-01   6.3503105e-01
   5.1907954e-01   8.0856201e-01
   5.1909955e-01   9.6923560e-01
   5.1911956e-01   1.1146586e+00
   5.1913957e-01   1.2426767e+00
   5.1915958e-01   1.3514059e+00
   5.1917959e-01   1.4392609e+00
   5.1919960e-01   1.5049777e+00
   5.1921961e-01   1.5476321e+00
   5.1923962e-01   1.5666527e+00
   5.1925963e-01   1.5618281e+00
   5.1927964e-01   1.5333096e+00
   5.1929965e-01   1.4816073e+00
   5.1931966e-01   1.4075817e+00
   5.1933967e-01   1.3124292e+00
   5.1935968e-01   1.1976634e+00
   5.1937969e-01   1.0650907e+00
   5.1939970e-01   9.1678234e-01
   5.1941971e-01   7.5504189e-01
   5.1943972e-01   5.8236988e-01
   5.1945973e-01   4.0142505e-01
   5.1947974e-01   2.1498354e-01
   5.1949975e-01   2.5896381e-02
   5.1951976e-01  -1.6295402e-01
   5.1953977e-01  -3.4869778e-01
   5.1955978e-01  -5.2852113e-01
   5.1957979e-01  -6.9970893e-01
   5.1959980e-01  -8.5968575e-01
   5.1961981e-01  -1.0060545e+00
   5.1963982e-01  -1.1366324e+00
   5.1965983e-01  -1.2494834e+00
   5.1967984e-01  -1.3429473e+00
   5.1969985e-01  -1.4156635e+00
   5.1971986e-01  -1.4665915e+00
   5.1973987e-01  -1.4950252e+00
   5.1975988e-01  -1.5006033e+00
   5.1977989e-01  -1.4833129e+00
   5.1979990e-01  -1.4434897e+00
   5.1981991e-01  -1.3818110e+00
   5.1983992e-01  -1.2992848e+00
   5.1985993e-01  -1.1972336e+00
   5.1987994e-01  -1.0772730e+00
   5.1989995e-01  -9.4128643e-01
   5.1991996e-01  -7.9139580e-01
   5.1993997e-01  -6.2992829e-01
   5.1995998e-01  -4.5938040e-01
   5.1997999e-01  -2.8237944e-01
   5.2000000e-01  -1.0164313e-01


==> data_illposed_data_1_spectrum.dat <==
  -1.0000000e+03   5.3472328e-02
  -9.9900000e+02   4.1853250e-02
  -9.9800000e+02   3.1169342e-02
  -9.9700000e+02   2.1391403e-02
  -9.9600000e+02   1.2500983e-02
  -9.9500000e+02   4.5853499e-03
  -9.9400000e+02   3.4388461e-03
  -9.9300000e+02   9.7288829e-03
  -9.9200000e+02   1.5522221e-02
  -9.9100000e+02   2.0665521e-02
  -9.9000000e+02   2.5175814e-02
  -9.8900000e+02   2.9085025e-02
  -9.8800000e+02   3.2428309e-02
  -9.8700000e+02   3.5241685e-02
  -9.8600000e+02   3.7561271e-02
  -9.8500000e+02   3.9422942e-02
  -9.8400000e+02   4.0862123e-02
  -9.8300000e+02   4.1913653e-02
  -9.8200000e+02   4.2611663e-02
  -9.8100000e+02   4.2989478e-02
  -9.8000000e+02   4.3079533e-02
  -9.7900000e+02   4.2913292e-02
  -9.7800000e+02   4.2521175e-02
  -9.7700000e+02   4.1932502e-02
  -9.7600000e+02   4.1175426e-02
  -9.7500000e+02   4.0276892e-02
  -9.7400000e+02   3.9262585e-02
  -9.7300000e+02   3.8156898e-02
  -9.7200000e+02   3.6982896e-02
  -9.7100000e+02   3.5762286e-02
  -9.7000000e+02   3.4515401e-02
  -9.6900000e+02   3.3261175e-02
  -9.6800000e+02   3.2017130e-02
  -9.6700000e+02   3.0799366e-02
  -9.6600000e+02   2.9622546e-02
  -9.6500000e+02   2.8499894e-02
  -9.6400000e+02   2.7443186e-02
  -9.6300000e+02   2.6462747e-02
  -9.6200000e+02   2.5567454e-02
  -9.6100000e+02   2.4764744e-02
  -9.6000000e+02   2.4060629e-02
  -9.5900000e+02   2.3459731e-02
  -9.5800000e+02   2.2965322e-02
  -9.5700000e+02   2.2579390e-02
  -9.5600000e+02   2.2302722e-02
  -9.5500000e+02   2.2134996e-02
  -9.5400000e+02   2.2074886e-02
  -9.5300000e+02   2.2120180e-02
  -9.5200000e+02   2.2267875e-02
  -9.5100000e+02   2.2514284e-02
  -9.5000000e+02   2.2855118e-02
  -9.4900000e+02   2.3285555e-02
  -9.4800000e+02   2.3800297e-02
  -9.4700000e+02   2.4393620e-02
  -9.4600000e+02   2.5059409e-02
  -9.4500000e+02   2.5791195e-02
  -9.4400000e+02   2.6582195e-02
  -9.4300000e+02   2.7425343e-02
  -9.4200000e+02   2.8313338e-02
  -9.4100000e+02   2.9238682e-02
  -9.4000000e+02   3.0193736e-02
  -9.3900000e+02   3.1170763e-02
  -9.3800000e+02   3.2161986e-02
  -9.3700000e+02   3.3159638e-02
  -9.3600000e+02   3.4156018e-02
  -9.3500000e+02   3.5143538e-02
  -9.3400000e+02   3.6114781e-02
  -9.3300000e+02   3.7062542e-02
  -9.3200000e+02   3.7979880e-02
  -9.3100000e+02   3.8860155e-02
  -9.3000000e+02   3.9697074e-02
  -9.2900000e+02   4.0484721e-02
  -9.2800000e+02   4.1217596e-02
  -9.2700000e+02   4.1890641e-02
  -9.2600000e+02   4.2499267e-02
  -9.2500000e+02   4.3039377e-02
  -9.2400000e+02   4.3507386e-02
  -9.2300000e+02   4.3900236e-02
  -9.2200000e+02   4.4215408e-02
  -9.2100000e+02   4.4450934e-02
  -9.2000000e+02   4.4605399e-02
  -9.1900000e+02   4.4677947e-02
  -9.1800000e+02   4.4668281e-02
  -9.1700000e+02   4.4576661e-02
  -9.1600000e+02   4.4403895e-02
  -9.1500000e+02   4.4151336e-02
  -9.1400000e+02   4.3820867e-02
  -9.1300000e+02   4.3414891e-02
  -9.1200000e+02   4.2936318e-02
  -9.1100000e+02   4.2388543e-02
  -9.1000000e+02   4.1775431e-02
  -9.0900000e+02   4.1101294e-02
  -9.0800000e+02   4.0370868e-02
  -9.0700000e+02   3.9589291e-02
  -9.0600000e+02   3.8762072e-02
  -9.0500000e+02   3.7895061e-02
  -9.0400000e+02   3.6994420e-02
  -9.0300000e+02   3.6066584e-02
  -9.0200000e+02   3.5118221e-02
  -9.0100000e+02   3.4156185e-02
  -9.0000000e+02   3.3187468e-02
  -8.9900000e+02   3.2219135e-02
  -8.9800000e+02   3.1258260e-02
  -8.9700000e+02   3.0311843e-02
  -8.9600000e+02   2.9386720e-02
  -8.9500000e+02   2.8489460e-02
  -8.9400000e+02   2.7626248e-02
  -8.9300000e+02   2.6802758e-02
  -8.9200000e+02   2.6024015e-02
  -8.9100000e+02   2.5294263e-02
  -8.9000000e+02   2.4616823e-02
  -8.8900000e+02   2.3993985e-02
  -8.8800000e+02   2.3426904e-02
  -8.8700000e+02   2.2915548e-02
  -8.8600000e+02   2.2458682e-02
  -8.8500000e+02   2.2053903e-02
  -8.8400000e+02   2.1697731e-02
  -8.8300000e+02   2.1385738e-02
  -8.8200000e+02   2.1112723e-02
  -8.8100000e+02   2.0872905e-02
  -8.8000000e+02   2.0660132e-02
  -8.7900000e+02   2.0468085e-02
  -8.7800000e+02   2.0290468e-02
  -8.7700000e+02   2.0121175e-02
  -8.7600000e+02   1.9954428e-02
  -8.7500000e+02   1.9784890e-02
  -8.7400000e+02   1.9607745e-02
  -8.7300000e+02   1.9418753e-02
  -8.7200000e+02   1.9214280e-02
  -8.7100000e+02   1.8991313e-02
  -8.7000000e+02   1.8747460e-02
  -8.6900000e+02   1.8480932e-02
  -8.6800000e+02   1.8190527e-02
  -8.6700000e+02   1.7875599e-02
  -8.6600000e+02   1.7536030e-02
  -8.6500000e+02   1.7172195e-02
  -8.6400000e+02   1.6784935e-02
  -8.6300000e+02   1.6375518e-02
  -8.6200000e+02   1.5945616e-02
  -8.6100000e+02   1.5497273e-02
  -8.6000000e+02   1.5032882e-02
  -8.5900000e+02   1.4555167e-02
  -8.5800000e+02   1.4067163e-02
  -8.5700000e+02   1.3572208e-02
  -8.5600000e+02   1.3073935e-02
  -8.5500000e+02   1.2576273e-02
  -8.5400000e+02   1.2083449e-02
  -8.5300000e+02   1.1599995e-02
  -8.5200000e+02   1.1130753e-02
  -8.5100000e+02   1.0680877e-02
  -8.5000000e+02   1.0255822e-02
  -8.4900000e+02   9.8613063e-03
  -8.4800000e+02   9.5032441e-03
  -8.4700000e+02   9.1876213e-03
  -8.4600000e+02   8.9203144e-03
  -8.4500000e+02   8.7068442e-03
  -8.4400000e+02   8.5520812e-03
  -8.4300000e+02   8.4599357e-03
  -8.4200000e+02   8.4330877e-03
  -8.4100000e+02   8.4728142e-03
  -8.4000000e+02   8.5789588e-03
  -8.3900000e+02   8.7500566e-03
  -8.3800000e+02   8.9835865e-03
  -8.3700000e+02   9.2762958e-03
  -8.3600000e+02   9.6245356e-03
  -8.3500000e+02   1.0024554e-02
  -8.3400000e+02   1.0472718e-02
  -8.3300000e+02   1.0965659e-02
  -8.3200000e+02   1.1500345e-02
  -8.3100000e+02   1.2074094e-02
  -8.3000000e+02   1.2684561e-02
  -8.2900000e+02   1.3329685e-02
  -8.2800000e+02   1.4007639e-02
  -8.2700000e+02   1.4716767e-02
  -8.2600000e+02   1.5455532e-02
  -8.2500000e+02   1.6222461e-02
  -8.2400000e+02   1.7016107e-02
  -8.2300000e+02   1.7835010e-02
  -8.2200000e+02   1.8677675e-02
  -8.2100000e+02   1.9542550e-02
  -8.2000000e+02   2.0428014e-02
  -8.1900000e+02   2.1332375e-02
  -8.1800000e+02   2.2253862e-02
  -8.1700000e+02   2.3190635e-02
  -8.1600000e+02   2.4140788e-02
  -8.1500000e+02   2.5102358e-02
  -8.1400000e+02   2.6073338e-02
  -8.1300000e+02   2.7051689e-02
  -8.1200000e+02   2.8035356e-02
  -8.1100000e+02   2.9022277e-02
  -8.1000000e+02   3.0010405e-02
  -8.0900000e+02   3.0997713e-02
  -8.0800000e+02   3.1982220e-02
  -8.0700000e+02   3.2961992e-02
  -8.0600000e+02   3.3935164e-02
  -8.0500000e+02   3.4899947e-02
  -8.0400000e+02   3.5854637e-02
  -8.0300000e+02   3.6797631e-02
  -8.0200000e+02   3.7727426e-02
  -8.0100000e+02   3.8642634e-02
  -8.0000000e+02   3.9541979e-02
  -7.9900000e+02   4.0424307e-02
  -7.9800000e+02   4.1288585e-02
  -7.9700000e+02   4.2133903e-02
  -7.9600000e+02   4.2959471e-02
  -7.9500000e+02   4.3764619e-02
  -7.9400000e+02   4.4548791e-02
  -7.9300000e+02   4.5311544e-02
  -7.9200000e+02   4.6052536e-02
  -7.9100000e+02   4.6771524e-02
  -7.9000000e+02   4.7468352e-02
  -7.8900000e+02   4.8142943e-02
  -7.8800000e+02   4.8795291e-02
  -7.8700000e+02   4.9425448e-02
  -7.8600000e+02   5.0033513e-02
  -7.8500000e+02   5.0619624e-02
  -7.8400000e+02   5.1183943e-02
  -7.8300000e+02   5.1726649e-02
  -7.8200000e+02   5.2247927e-02
  -7.8100000e+02   5.2747955e-02
  -7.8000000e+02   5.3226899e-02
  -7.7900000e+02   5.3684903e-02
  -7.7800000e+02   5.4122082e-02
  -7.7700000e+02   5.4538517e-02
  -7.7600000e+02   5.4934249e-02
  -7.7500000e+02   5.5309278e-02
  -7.7400000e+02   5.5663561e-02
  -7.7300000e+02   5.5997008e-02
  -7.7200000e+02   5.6309488e-02
  -7.7100000e+02   5.6600830e-02
  -7.7000000e+02   5.6870824e-02
  -7.6900000e+02   5.7119232e-02
  -7.6800000e+02   5.7345788e-02
  -7.6700000e+02   5.7550208e-02
  -7.6600000e+02   5.7732199e-02
  -7.6500000e+02   5.7891466e-02
  -7.6400000e+02   5.8027723e-02
  -7.6300000e+02   5.8140700e-02
  -7.6200000e+02   5.8230155e-02
  -7.6100000e+02   5.8295879e-02
  -7.6000000e+02   5.8337714e-02
  -7.5900000e+02   5.8355552e-02
  -7.5800000e+02   5.8349349e-02
  -7.5700000e+02   5.8319130e-02
  -7.5600000e+02   5.8264997e-02
  -7.5500000e+02   5.8187133e-02
  -7.5400000e+02   5.8085806e-02
  -7.5300000e+02   5.7961372e-02
  -7.5200000e+02   5.7814276e-02
  -7.5100000e+02   5.7645052e-02
  -7.5000000e+02   5.7454322e-02
  -7.4900000e+02   5.7242792e-02
  -7.4800000e+02   5.7011245e-02
  -7.4700000e+02   5.6760537e-02
  -7.4600000e+02   5.6491590e-02
  -7.4500000e+02   5.6205380e-02
  -7.4400000e+02   5.5902924e-02
  -7.4300000e+02   5.5585275e-02
  -7.4200000e+02   5.5253502e-02
  -7.4100000e+02   5.4908679e-02
  -7.4000000e+02   5.4551871e-02
  -7.3900000e+02   5.4184114e-02
  -7.3800000e+02   5.3806405e-02
  -7.3700000e+02   5.3419686e-02
  -7.3600000e+02   5.3024824e-02
  -7.3500000e+02   5.2622601e-02
  -7.3400000e+02   5.2213701e-02
  -7.3300000e+02   5.1798695e-02
  -7.3200000e+02   5.1378029e-02
  -7.3100000e+02   5.0952022e-02
  -7.3000000e+02   5.0520852e-02
  -7.2900000e+02   5.0084554e-02
  -7.2800000e+02   4.9643018e-02
  -7.2700000e+02   4.9195990e-02
  -7.2600000e+02   4.8743071e-02
  -7.2500000e+02   4.8283727e-02
  -7.2400000e+02   4.7817294e-02
  -7.2300000e+02   4.7342986e-02
  -7.2200000e+02   4.6859913e-02
  -7.2100000e+02   4.6367088e-02
  -7.2000000e+02   4.5863447e-02
  -7.1900000e+02   4.5347863e-02
  -7.1800000e+02   4.4819168e-02
  -7.1700000e+02   4.4276166e-02
  -7.1600000e+02   4.3717658e-02
  -7.1500000e+02   4.3142456e-02
  -7.1400000e+02   4.2549406e-02
  -7.1300000e+02   4.1937404e-02
  -7.1200000e+02   4.1305415e-02
  -7.1100000e+02   4.0652490e-02
  -7.1000000e+02   3.9977781e-02
  -7.0900000e+02   3.9280557e-02
  -7.0800000e+02   3.8560216e-02
  -7.0700000e+02   3.7816298e-02
  -7.0600000e+02   3.7048494e-02
  -7.0500000e+02   3.6256656e-02
  -7.0400000e+02   3.5440806e-02
  -7.0300000e+02   3.4601137e-02
  -7.0200000e+02   3.3738024e-02
  -7.0100000e+02   3.2852023e-02
  -7.0000000e+02   3.1943875e-02
  -6.9900000e+02   3.1014505e-02
  -6.9800000e+02   3.0065025e-02
  -6.9700000e+02   2.9096732e-02
  -6.9600000e+02   2.8111107e-02
  -6.9500000e+02   2.7109814e-02
  -6.9400000e+02   2.6094697e-02
  -6.9300000e+02   2.5067783e-02
  -6.9200000e+02   2.4031276e-02
  -6.9100000e+02   2.2987563e-02
  -6.9000000e+02   2.1939215e-02
  -6.8900000e+02   2.0888991e-02
  -6.8800000e+02   1.9839849e-02
  -6.8700000e+02   1.8794957e-02
  -6.8600000e+02   1.7757714e-02
  -6.8500000e+02   1.6731776e-02
  -6.8400000e+02   1.5721091e-02
  -6.8300000e+02   1.4729948e-02
  -6.8200000e+02   1.3763034e-02
  -6.8100000e+02   1.2825513e-02
  -6.8000000e+02   1.1923109e-02
  -6.7900000e+02   1.1062205e-02
  -6.7800000e+02   1.0249935e-02
  -6.7700000e+02   9.4942343e-03
  -6.7600000e+02   8.8038109e-03
  -6.7500000e+02   8.1879410e-03
  -6.7400000e+02   7.6559849e-03
  -6.7300000e+02   7.2165223e-03
  -6.7200000e+02   6.8760968e-03
  -6.7100000e+02   6.6377623e-03
  -6.7000000e+02   6.4998658e-03
  -6.6900000e+02   6.4555968e-03
  -6.6800000e+02   6.4935921e-03
  -6.6700000e+02   6.5994159e-03
  -6.6600000e+02   6.7573650e-03
  -6.6500000e+02   6.9520429e-03
  -6.6400000e+02   7.1694080e-03
  -6.6300000e+02   7.3972837e-03
  -6.6200000e+02   7.6254690e-03
  -6.6100000e+02   7.8456183e-03
  -6.6000000e+02   8.0510167e-03
  -6.5900000e+02   8.2363315e-03
  -6.5800000e+02   8.3973781e-03
  -6.5700000e+02   8.5309190e-03
  -6.5600000e+02   8.6344964e-03
  -6.5500000e+02   8.7062965e-03
  -6.5400000e+02   8.7450421e-03
  -6.5300000e+02   8.7499054e-03
  -6.5200000e+02   8.7204394e-03
  -6.5100000e+02   8.6565217e-03
  -6.5000000e+02   8.5583094e-03
  -6.4900000e+02   8.4262019e-03
  -6.4800000e+02   8.2608094e-03
  -6.4700000e+02   8.0629272e-03
  -6.4600000e+02   7.8335127e-03
  -6.4500000e+02   7.5736662e-03
  -6.4400000e+02   7.2846141e-03
  -6.4300000e+02   6.9676940e-03
  -6.4200000e+02   6.6243424e-03
  -6.4100000e+02   6.2560834e-03
  -6.4000000e+02   5.8645210e-03
  -6.3900000e+02   5.4513338e-03
  -6.3800000e+02   5.0182745e-03
  -6.3700000e+02   4.5671771e-03
  -6.3600000e+02   4.0999775e-03
  -6.3500000e+02   3.6187610e-03
  -6.3400000e+02   3.1258666e-03
  -6.3300000e+02   2.6241252e-03
  -6.3200000e+02   2.1174598e-03
  -6.3100000e+02   1.6126331e-03
  -6.3000000e+02   1.1255606e-03
  -6.2900000e+02   7.1111723e-04
  -6.2800000e+02   5.7728365e-04
  -6.2700000e+02   8.7123621e-04
  -6.2600000e+02   1.3363729e-03
  -6.2500000e+02   1.8466723e-03
  -6.2400000e+02   2.3711442e-03
  -6.2300000e+02   2.8994744e-03
  -6.2200000e+02   3.4268857e-03
  -6.2100000e+02   3.9505527e-03
  -6.2000000e+02   4.4685034e-03
  -6.1900000e+02   4.9792131e-03
  -6.1800000e+02   5.4814321e-03
  -6.1700000e+02   5.9741058e-03
  -6.1600000e+02   6.4563346e-03
  -6.1500000e+02   6.9273541e-03
  -6.1400000e+02   7.3865240e-03
  -6.1300000e+02   7.8333235e-03
  -6.1200000e+02   8.2673494e-03
  -6.1100000e+02   8.6883153e-03
  -6.1000000e+02   9.0960532e-03
  -6.0900000e+02   9.4905144e-03
  -6.0800000e+02   9.8717714e-03
  -6.0700000e+02   1.0240020e-02
  -6.0600000e+02   1.0595581e-02
  -6.0500000e+02   1.0938899e-02
  -6.0400000e+02   1.1270549e-02
  -6.0300000e+02   1.1591229e-02
  -6.0200000e+02   1.1901765e-02
  -6.0100000e+02   1.2203104e-02
  -6.0000000e+02   1.2496316e-02
  -5.9900000e+02   1.2782581e-02
  -5.9800000e+02   1.3063189e-02
  -5.9700000e+02   1.3339527e-02
  -5.9600000e+02   1.3613066e-02
  -5.9500000e+02   1.3885351e-02
  -5.9400000e+02   1.4157978e-02
  -5.9300000e+02   1.4432582e-02
  -5.9200000e+02   1.4710809e-02
  -5.9100000e+02   1.4994297e-02
  -5.9000000e+02   1.5284650e-02
  -5.8900000e+02   1.5583411e-02
  -5.8800000e+02   1.5892035e-02
  -5.8700000e+02   1.6211867e-02
  -5.8600000e+02   1.6544112e-02
  -5.8500000e+02   1.6889817e-02
  -5.8400000e+02   1.7249848e-02
  -5.8300000e+02   1.7624874e-02
  -5.8200000e+02   1.8015352e-02
  -5.8100000e+02   1.8421523e-02
  -5.8000000e+02   1.8843401e-02
  -5.7900000e+02   1.9280775e-02
  -5.7800000e+02   1.9733214e-02
  -5.7700000e+02   2.0200069e-02
  -5.7600000e+02   2.0680487e-02
  -5.7500000e+02   2.1173419e-02
  -5.7400000e+02   2.1677639e-02
  -5.7300000e+02   2.2191757e-02
  -5.7200000e+02   2.2714237e-02
  -5.7100000e+02   2.3243416e-02
  -5.7000000e+02   2.3777518e-02
  -5.6900000e+02   2.4314677e-02
  -5.6800000e+02   2.4852952e-02
  -5.6700000e+02   2.5390347e-02
  -5.6600000e+02   2.5924825e-02
  -5.6500000e+02   2.6454325e-02
  -5.6400000e+02   2.6976780e-02
  -5.6300000e+02   2.7490132e-02
  -5.6200000e+02   2.7992342e-02
  -5.6100000e+02   2.8481410e-02
  -5.6000000e+02   2.8955384e-02
  -5.5900000e+02   2.9412376e-02
  -5.5800000e+02   2.9850569e-02
  -5.5700000e+02   3.0268235e-02
  -5.5600000e+02   3.0663741e-02
  -5.5500000e+02   3.1035561e-02
  -5.5400000e+02   3.1382288e-02
  -5.5300000e+02   3.1702641e-02
  -5.5200000e+02   3.1995475e-02
  -5.5100000e+02   3.2259790e-02
  -5.5000000e+02   3.2494740e-02
  -5.4900000e+02   3.2699637e-02
  -5.4800000e+02   3.2873964e-02
  -5.4700000e+02   3.3017376e-02
  -5.4600000e+02   3.3129710e-02
  -5.4500000e+02   3.3210990e-02
  -5.4400000e+02   3.3261429e-02
  -5.4300000e+02   3.3281440e-02
  -5.4200000e+02   3.3271632e-02
  -5.4100000e+02   3.3232818e-02
  -5.4000000e+02   3.3166016e-02
  -5.3900000e+02   3.3072451e-02
  -5.3800000e+02   3.2953554e-02
  -5.3700000e+02   3.2810960e-02
  -5.3600000e+02   3.2646510e-02
  -5.3500000e+02   3.2462243e-02
  -5.3400000e+02   3.2260393e-02
  -5.3300000e+02   3.2043380e-02
  -5.3200000e+02   3.1813801e-02
  -5.3100000e+02   3.1574417e-02
  -5.3000000e+02   3.1328138e-02
  -5.2900000e+02   3.1078004e-02
  -5.2800000e+02   3.0827162e-02
  -5.2700000e+02   3.0578840e-02
  -5.2600000e+02   3.0336317e-02
  -5.2500000e+02   3.0102890e-02
  -5.2400000e+02   2.9881832e-02
  -5.2300000e+02   2.9676353e-02
  -5.2200000e+02   2.9489555e-02
  -5.2100000e+02   2.9324386e-02
  -5.2000000e+02   2.9183590e-02
  -5.1900000e+02   2.9069664e-02
  -5.1800000e+02   2.8984810e-02
  -5.1700000e+02   2.8930902e-02
  -5.1600000e+02   2.8909445e-02
  -5.1500000e+02   2.8921558e-02
  -5.1400000e+02   2.8967950e-02
  -5.1300000e+02   2.9048922e-02
  -5.1200000e+02   2.9164364e-02
  -5.1100000e+02   2.9313777e-02
  -5.1000000e+02   2.9496292e-02
  -5.0900000e+02   2.9710707e-02
  -5.0800000e+02   2.9955523e-02
  -5.0700000e+02   3.0228985e-02
  -5.0600000e+02   3.0529137e-02
  -5.0500000e+02   3.0853860e-02
  -5.0400000e+02   3.1200922e-02
  -5.0300000e+02   3.1568023e-02
  -5.0200000e+02   3.1952834e-02
  -5.0100000e+02   3.2353035e-02
  -5.0000000e+02   3.2766348e-02
  -4.9900000e+02   3.3190561e-02
  -4.9800000e+02   3.3623558e-02
  -4.9700000e+02   3.4063329e-02
  -4.9600000e+02   3.4507995e-02
  -4.9500000e+02   3.4955808e-02
  -4.9400000e+02   3.5405169e-02
  -4.9300000e+02   3.5854624e-02
  -4.9200000e+02   3.6302872e-02
  -4.9100000e+02   3.6748762e-02
  -4.9000000e+02   3.7191291e-02
  -4.8900000e+02   3.7629604e-02
  -4.8800000e+02   3.8062986e-02
  -4.8700000e+02   3.8490858e-02
  -4.8600000e+02   3.8912774e-02
  -4.8500000e+02   3.9328407e-02
  -4.8400000e+02   3.9737552e-02
  -4.8300000e+02   4.0140111e-02
  -4.8200000e+02   4.0536089e-02
  -4.8100000e+02   4.0925590e-02
  -4.8000000e+02   4.1308803e-02
  -4.7900000e+02   4.1686004e-02
  -4.7800000e+02   4.2057541e-02
  -4.7700000e+02   4.2423835e-02
  -4.7600000e+02   4.2785369e-02
  -4.7500000e+02   4.3142686e-02
  -4.7400000e+02   4.3496377e-02
  -4.7300000e+02   4.3847087e-02
  -4.7200000e+02   4.4195496e-02
  -4.7100000e+02   4.4542327e-02
  -4.7000000e+02   4.4888331e-02
  -4.6900000e+02   4.5234289e-02
  -4.6800000e+02   4.5581002e-02
  -4.6700000e+02   4.5929292e-02
  -4.6600000e+02   4.6279989e-02
  -4.6500000e+02   4.6633933e-02
  -4.6400000e+02   4.6991966e-02
  -4.6300000e+02   4.7354923e-02
  -4.6200000e+02   4.7723632e-02
  -4.6100000e+02   4.8098903e-02
  -4.6000000e+02   4.8481524e-02
  -4.5900000e+02   4.8872253e-02
  -4.5800000e+02   4.9271810e-02
  -4.5700000e+02   4.9680873e-02
  -4.5600000e+02   5.0100070e-02
  -4.5500000e+02   5.0529969e-02
  -4.5400000e+02   5.0971073e-02
  -4.5300000e+02   5.1423814e-02
  -4.5200000e+02   5.1888547e-02
  -4.5100000e+02   5.2365539e-02
  -4.5000000e+02   5.2854970e-02
  -4.4900000e+02   5.3356926e-02
  -4.4800000e+02   5.3871392e-02
  -4.4700000e+02   5.4398254e-02
  -4.4600000e+02   5.4937293e-02
  -4.4500000e+02   5.5488186e-02
  -4.4400000e+02   5.6050505e-02
  -4.4300000e+02   5.6623720e-02
  -4.4200000e+02   5.7207197e-02
  -4.4100000e+02   5.7800208e-02
  -4.4000000e+02   5.8401927e-02
  -4.3900000e+02   5.9011442e-02
  -4.3800000e+02   5.9627759e-02
  -4.3700000e+02   6.0249808e-02
  -4.3600000e+02   6.0876452e-02
  -4.3500000e+02   6.1506494e-02
  -4.3400000e+02   6.2138687e-02
  -4.3300000e+02   6.2771744e-02
  -4.3200000e+02   6.3404344e-02
  -4.3100000e+02   6.4035145e-02
  -4.3000000e+02   6.4662791e-02
  -4.2900000e+02   6.5285925e-02
  -4.2800000e+02   6.5903193e-02
  -4.2700000e+02   6.6513257e-02
  -4.2600000e+02   6.7114803e-02
  -4.2500000e+02   6.7706547e-02
  -4.2400000e+02   6.8287244e-02
  -4.2300000e+02   6.8855695e-02
  -4.2200000e+02   6.9410753e-02
  -4.2100000e+02   6.9951326e-02
  -4.2000000e+02   7.0476386e-02
  -4.1900000e+02   7.0984970e-02
  -4.1800000e+02   7.1476182e-02
  -4.1700000e+02   7.1949198e-02
  -4.1600000e+02   7.2403268e-02
  -4.1500000e+02   7.2837710e-02
  -4.1400000e+02   7.3251919e-02
  -4.1300000e+02   7.3645360e-02
  -4.1200000e+02   7.4017566e-02
  -4.1100000e+02   7.4368142e-02
  -4.1000000e+02   7.4696754e-02
  -4.0900000e+02   7.5003131e-02
  -4.0800000e+02   7.5287058e-02
  -4.0700000e+02   7.5548375e-02
  -4.0600000e+02   7.5786970e-02
  -4.0500000e+02   7.6002775e-02
  -4.0400000e+02   7.6195759e-02
  -4.0300000e+02   7.6365929e-02
  -4.0200000e+02   7.6513316e-02
  -4.0100000e+02   7.6637981e-02
  -4.0000000e+02   7.6740001e-02
  -3.9900000e+02   7.6819471e-02
  -3.9800000e+02   7.6876499e-02
  -3.9700000e+02   7.6911201e-02
  -3.9600000e+02   7.6923700e-02
  -3.9500000e+02   7.6914124e-02
  -3.9400000e+02   7.6882606e-02
  -3.9300000e+02   7.6829282e-02
  -3.9200000e+02   7.6754288e-02
  -3.9100000e+02   7.6657769e-02
  -3.9000000e+02   7.6539872e-02
  -3.8900000e+02   7.6400754e-02
  -3.8800000e+02   7.6240583e-02
  -3.8700000e+02   7.6059542e-02
  -3.8600000e+02   7.5857832e-02
  -3.8500000e+02   7.5635677e-02
  -3.8400000e+02   7.5393330e-02
  -3.8300000e+02   7.5131077e-02
  -3.8200000e+02   7.4849243e-02
  -3.8100000e+02   7.4548196e-02
  -3.8000000e+02   7.4228354e-02
  -3.7900000e+02   7.3890190e-02
  -3.7800000e+02   7.3534234e-02
  -3.7700000e+02   7.3161080e-02
  -3.7600000e+02   7.2771388e-02
  -3.7500000e+02   7.2365888e-02
  -3.7400000e+02   7.1945381e-02
  -3.7300000e+02   7.1510738e-02
  -3.7200000e+02   7.1062904e-02
  -3.7100000e+02   7.0602894e-02
  -3.7000000e+02   7.0131789e-02
  -3.6900000e+02   6.9650735e-02
  -3.6800000e+02   6.9160935e-02
  -3.6700000e+02   6.8663645e-02
  -3.6600000e+02   6.8160162e-02
  -3.6500000e+02   6.7651817e-02
  -3.6400000e+02   6.7139963e-02
  -3.6300000e+02   6.6625963e-02
  -3.6200000e+02   6.6111177e-02
  -3.6100000e+02   6.5596948e-02
  -3.6000000e+02   6.5084586e-02
  -3.5900000e+02   6.4575353e-02
  -3.5800000e+02   6.4070447e-02
  -3.5700000e+02   6.3570988e-02
  -3.5600000e+02   6.3078000e-02
  -3.5500000e+02   6.2592398e-02
  -3.5400000e+02   6.2114976e-02
  -3.5300000e+02   6.1646390e-02
  -3.5200000e+02   6.1187154e-02
  -3.5100000e+02   6.0737626e-02
  -3.5000000e+02   6.0298007e-02
  -3.4900000e+02   5.9868334e-02
  -3.4800000e+02   5.9448480e-02
  -3.4700000e+02   5.9038161e-02
  -3.4600000e+02   5.8636933e-02
  -3.4500000e+02   5.8244208e-02
  -3.4400000e+02   5.7859262e-02
  -3.4300000e+02   5.7481250e-02
  -3.4200000e+02   5.7109223e-02
  -3.4100000e+02   5.6742143e-02
  -3.4000000e+02   5.6378912e-02
  -3.3900000e+02   5.6018387e-02
  -3.3800000e+02   5.5659410e-02
  -3.3700000e+02   5.5300829e-02
  -3.3600000e+02   5.4941525e-02
  -3.3500000e+02   5.4580440e-02
  -3.3400000e+02   5.4216600e-02
  -3.3300000e+02   5.3849141e-02
  -3.3200000e+02   5.3477334e-02
  -3.3100000e+02   5.3100612e-02
  -3.3000000e+02   5.2718586e-02
  -3.2900000e+02   5.2331070e-02
  -3.2800000e+02   5.1938098e-02
  -3.2700000e+02   5.1539945e-02
  -3.2600000e+02   5.1137136e-02
  -3.2500000e+02   5.0730461e-02
  -3.2400000e+02   5.0320987e-02
  -3.2300000e+02   4.9910058e-02
  -3.2200000e+02   4.9499305e-02
  -3.2100000e+02   4.9090641e-02
  -3.2000000e+02   4.8686256e-02
  -3.1900000e+02   4.8288611e-02
  -3.1800000e+02   4.7900421e-02
  -3.1700000e+02   4.7524634e-02
  -3.1600000e+02   4.7164410e-02
  -3.1500000e+02   4.6823085e-02
  -3.1400000e+02   4.6504137e-02
  -3.1300000e+02   4.6211139e-02
  -3.1200000e+02   4.5947710e-02
  -3.1100000e+02   4.5717460e-02
  -3.1000000e+02   4.5523927e-02
  -3.0900000e+02   4.5370516e-02
  -3.0800000e+02   4.5260434e-02
  -3.0700000e+02   4.5196620e-02
  -3.0600000e+02   4.5181684e-02
  -3.0500000e+02   4.5217849e-02
  -3.0400000e+02   4.5306896e-02
  -3.0300000e+02   4.5450123e-02
  -3.0200000e+02   4.5648312e-02
  -3.0100000e+02   4.5901707e-02
  -3.0000000e+02   4.6210009e-02
  -2.9900000e+02   4.6572378e-02
  -2.9800000e+02   4.6987450e-02
  -2.9700000e+02   4.7453368e-02
  -2.9600000e+02   4.7967813e-02
  -2.9500000e+02   4.8528049e-02
  -2.9400000e+02   4.9130971e-02
  -2.9300000e+02   4.9773156e-02
  -2.9200000e+02   5.0450910e-02
  -2.9100000e+02   5.1160323e-02
  -2.9000000e+02   5.1897308e-02
  -2.8900000e+02   5.2657653e-02
  -2.8800000e+02   5.3437054e-02
  -2.8700000e+02   5.4231150e-02
  -2.8600000e+02   5.5035554e-02
  -2.8500000e+02   5.5845879e-02
  -2.8400000e+02   5.6657756e-02
  -2.8300000e+02   5.7466848e-02
  -2.8200000e+02   5.8268872e-02
  -2.8100000e+02   5.9059598e-02
  -2.8000000e+02   5.9834862e-02
  -2.7900000e+02   6.0590571e-02
  -2.7800000e+02   6.1322705e-02
  -2.7700000e+02   6.2027316e-02
  -2.7600000e+02   6.2700535e-02
  -2.7500000e+02   6.3338566e-02
  -2.7400000e+02   6.3937691e-02
  -2.7300000e+02   6.4494268e-02
  -2.7200000e+02   6.5004727e-02
  -2.7100000e+02   6.5465577e-02
  -2.7000000e+02   6.5873403e-02
  -2.6900000e+02   6.6224867e-02
  -2.6800000e+02   6.6516709e-02
  -2.6700000e+02   6.6745752e-02
  -2.6600000e+02   6.6908905e-02
  -2.6500000e+02   6.7003163e-02
  -2.6400000e+02   6.7025616e-02
  -2.6300000e+02   6.6973451e-02
  -2.6200000e+02   6.6843960e-02
  -2.6100000e+02   6.6634547e-02
  -2.6000000e+02   6.6342731e-02
  -2.5900000e+02   6.5966158e-02
  -2.5800000e+02   6.5502609e-02
  -2.5700000e+02   6.4950003e-02
  -2.5600000e+02   6.4306411e-02
  -2.5500000e+02   6.3570065e-02
  -2.5400000e+02   6.2739361e-02
  -2.5300000e+02   6.1812876e-02
  -2.5200000e+02   6.0789371e-02
  -2.5100000e+02   5.9667800e-02
  -2.5000000e+02   5.8447325e-02
  -2.4900000e+02   5.7127315e-02
  -2.4800000e+02   5.5707363e-02
  -2.4700000e+02   5.4187290e-02
  -2.4600000e+02   5.2567155e-02
  -2.4500000e+02   5.0847261e-02
  -2.4400000e+02   4.9028166e-02
  -2.4300000e+02   4.7110694e-02
  -2.4200000e+02   4.5095944e-02
  -2.4100000e+02   4.2985304e-02
  -2.4000000e+02   4.0780471e-02
  -2.3900000e+02   3.8483472e-02
  -2.3800000e+02   3.6096708e-02
  -2.3700000e+02   3.3623002e-02
  -2.3600000e+02   3.1065690e-02
  -2.3500000e+02   2.8428764e-02
  -2.3400000e+02   2.5717123e-02
  -2.3300000e+02   2.2937016e-02
  -2.3200000e+02   2.0096903e-02
  -2.3100000e+02   1.7209224e-02
  -2.3000000e+02   1.4294422e-02
  -2.2900000e+02   1.1391201e-02
  -2.2800000e+02   8.5868823e-03
  -2.2700000e+02   6.1213910e-03
  -2.2600000e+02   4.7011688e-03
  -2.2500000e+02   5.3534962e-03
  -2.2400000e+02   7.6211449e-03
  -2.2300000e+02   1.0544626e-02
  -2.2200000e+02   1.3736285e-02
  -2.2100000e+02   1.7063103e-02
  -2.2000000e+02   2.0470189e-02
  -2.1900000e+02   2.3929791e-02
  -2.1800000e+02   2.7425183e-02
  -2.1700000e+02   3.0944728e-02
  -2.1600000e+02   3.4479379e-02
  -2.1500000e+02   3.8021517e-02
  -2.1400000e+02   4.1564372e-02
  -2.1300000e+02   4.5101707e-02
  -2.1200000e+02   4.8627639e-02
  -2.1100000e+02   5.2136541e-02
  -2.1000000e+02   5.5622977e-02
  -2.0900000e+02   5.9081667e-02
  -2.0800000e+02   6.2507467e-02
  -2.0700000e+02   6.5895348e-02
  -2.0600000e+02   6.9240397e-02
  -2.0500000e+02   7.2537806e-02
  -2.0400000e+02   7.5782875e-02
  -2.0300000e+02   7.8971005e-02
  -2.0200000e+02   8.2097707e-02
  -2.0100000e+02   8.5158593e-02
  -2.0000000e+02   8.8149386e-02
  -1.9900000e+02   9.1065917e-02
  -1.9800000e+02   9.3904128e-02
  -1.9700000e+02   9.6660070e-02
  -1.9600000e+02   9.9329915e-02
  -1.9500000e+02   1.0190995e-01
  -1.9400000e+02   1.0439657e-01
  -1.9300000e+02   1.0678631e-01
  -1.9200000e+02   1.0907583e-01
  -1.9100000e+02   1.1126191e-01
  -1.9000000e+02   1.1334147e-01
  -1.8900000e+02   1.1531158e-01
  -1.8800000e+02   1.1716944e-01
  -1.8700000e+02   1.1891242e-01
  -1.8600000e+02   1.2053804e-01
  -1.8500000e+02   1.2204401e-01
  -1.8400000e+02   1.2342820e-01
  -1.8300000e+02   1.2468868e-01
  -1.8200000e+02   1.2582374e-01
  -1.8100000e+02   1.2683188e-01
  -1.8000000e+02   1.2771182e-01
  -1.7900000e+02   1.2846255e-01
  -1.7800000e+02   1.2908332e-01
  -1.7700000e+02   1.2957366e-01
  -1.7600000e+02   1.2993342e-01
  -1.7500000e+02   1.3016275e-01
  -1.7400000e+02   1.3026218e-01
  -1.7300000e+02   1.3023259e-01
  -1.7200000e+02   1.3007524e-01
  -1.7100000e+02   1.2979185e-01
  -1.7000000e+02   1.2938456e-01
  -1.6900000e+02   1.2885597e-01
  -1.6800000e+02   1.2820921e-01
  -1.6700000e+02   1.2744792e-01
  -1.6600000e+02   1.2657631e-01
  -1.6500000e+02   1.2559917e-01
  -1.6400000e+02   1.2452191e-01
  -1.6300000e+02   1.2335060e-01
  -1.6200000e+02   1.2209197e-01
  -1.6100000e+02   1.2075349e-01
  -1.6000000e+02   1.1934335e-01
  -1.5900000e+02   1.1787050e-01
  -1.5800000e+02   1.1634470e-01
  -1.5700000e+02   1.1477650e-01
  -1.5600000e+02   1.1317730e-01
  -1.5500000e+02   1.1155930e-01
  -1.5400000e+02   1.0993553e-01
  -1.5300000e+02   1.0831981e-01
  -1.5200000e+02   1.0672672e-01
  -1.5100000e+02   1.0517155e-01
  -1.5000000e+02   1.0367015e-01
  -1.4900000e+02   1.0223889e-01
  -1.4800000e+02   1.0089443e-01
  -1.4700000e+02   9.9653538e-02
  -1.4600000e+02   9.8532887e-02
  -1.4500000e+02   9.7548730e-02
  -1.4400000e+02   9.6716617e-02
  -1.4300000e+02   9.6051053e-02
  -1.4200000e+02   9.5565166e-02
  -1.4100000e+02   9.5270372e-02
  -1.4000000e+02   9.5176077e-02
  -1.3900000e+02   9.5289429e-02
  -1.3800000e+02   9.5615136e-02
  -1.3700000e+02   9.6155370e-02
  -1.3600000e+02   9.6909757e-02
  -1.3500000e+02   9.7875457e-02
  -1.3400000e+02   9.9047321e-02
  -1.3300000e+02   1.0041812e-01
  -1.3200000e+02   1.0197879e-01
  -1.3100000e+02   1.0371876e-01
  -1.3000000e+02   1.0562622e-01
  -1.2900000e+02   1.0768839e-01
  -1.2800000e+02   1.0989180e-01
  -1.2700000e+02   1.1222252e-01
  -1.2600000e+02   1.1466628e-01
  -1.2500000e+02   1.1720866e-01
  -1.2400000e+02   1.1983512e-01
  -1.2300000e+02   1.2253113e-01
  -1.2200000e+02   1.2528213e-01
  -1.2100000e+02   1.2807353e-01
  -1.2000000e+02   1.3089068e-01
  -1.1900000e+02   1.3371883e-01
  -1.1800000e+02   1.3654306e-01
  -1.1700000e+02   1.3934816e-01
  -1.1600000e+02   1.4211863e-01
  -1.1500000e+02   1.4483851e-01
  -1.1400000e+02   1.4749136e-01
  -1.1300000e+02   1.5006014e-01
  -1.1200000e+02   1.5252713e-01
  -1.1100000e+02   1.5487388e-01
  -1.1000000e+02   1.5708115e-01
  -1.0900000e+02   1.5912882e-01
  -1.0800000e+02   1.6099586e-01
  -1.0700000e+02   1.6266031e-01
  -1.0600000e+02   1.6409924e-01
  -1.0500000e+02   1.6528874e-01
  -1.0400000e+02   1.6620391e-01
  -1.0300000e+02   1.6681890e-01
  -1.0200000e+02   1.6710692e-01
  -1.0100000e+02   1.6704027e-01
  -1.0000000e+02   1.6659041e-01
  -9.9000000e+01   1.6572803e-01
  -9.8000000e+01   1.6442314e-01
  -9.7000000e+01   1.6264519e-01
  -9.6000000e+01   1.6036318e-01
  -9.5000000e+01   1.5754588e-01
  -9.4000000e+01   1.5416197e-01
  -9.3000000e+01   1.5018036e-01
  -9.2000000e+01   1.4557055e-01
  -9.1000000e+01   1.4030303e-01
  -9.0000000e+01   1.3435003e-01
  -8.9000000e+01   1.2768643e-01
  -8.8000000e+01   1.2029123e-01
  -8.7000000e+01   1.1214999e-01
  -8.6000000e+01   1.0325886e-01
  -8.5000000e+01   9.3631962e-02
  -8.4000000e+01   8.3315601e-02
  -8.3000000e+01   7.2418024e-02
  -8.2000000e+01   6.1176785e-02
  -8.1000000e+01   5.0123596e-02
  -8.0000000e+01   4.0491591e-02
  -7.9000000e+01   3.4930916e-02
  -7.8000000e+01   3.6887319e-02
  -7.7000000e+01   4.6673696e-02
  -7.6000000e+01   6.1659689e-02
  -7.5000000e+01   7.9817991e-02
  -7.4000000e+01   1.0018301e-01
  -7.3000000e+01   1.2231828e-01
  -7.2000000e+01   1.4601485e-01
  -7.1000000e+01   1.7116544e-01
  -7.0000000e+01   1.9771120e-01
  -6.9000000e+01   2.2561759e-01
  -6.8000000e+01   2.5486256e-01
  -6.7000000e+01   2.8543030e-01
  -6.6000000e+01   3.1730780e-01
  -6.5000000e+01   3.5048279e-01
  -6.4000000e+01   3.8494246e-01
  -6.3000000e+01   4.2067263e-01
  -6.2000000e+01   4.5765724e-01
  -6.1000000e+01   4.9587796e-01
  -6.0000000e+01   5.3531391e-01
  -5.9000000e+01   5.7594151e-01
  -5.8000000e+01   6.1773431e-01
  -5.7000000e+01   6.6066290e-01
  -5.6000000e+01   7.0469488e-01
  -5.5000000e+01   7.4979480e-01
  -5.4000000e+01   7.9592414e-01
  -5.3000000e+01   8.4304134e-01
  -5.2000000e+01   8.9110177e-01
  -5.1000000e+01   9.4005781e-01
  -5.0000000e+01   9.8985886e-01
  -4.9000000e+01   1.0404514e+00
  -4.8000000e+01   1.0917791e+00
  -4.7000000e+01   1.1437829e+00
  -4.6000000e+01   1.1964009e+00
  -4.5000000e+01   1.2495689e+00
  -4.4000000e+01   1.3032200e+00
  -4.3000000e+01   1.3572851e+00
  -4.2000000e+01   1.4116928e+00
  -4.1000000e+01   1.4663697e+00
  -4.0000000e+01   1.5212404e+00
  -3.9000000e+01   1.5762278e+00
  -3.8000000e+01   1.6312532e+00
  -3.7000000e+01   1.6862362e+00
  -3.6000000e+01   1.7410955e+00
  -3.5000000e+01   1.7957485e+00
  -3.4000000e+01   1.8501116e+00
  -3.3000000e+01   1.9041007e+00
  -3.2000000e+01   1.9576309e+00
  -3.1000000e+01   2.0106172e+00
  -3.0000000e+01   2.0629744e+00
  -2.9000000e+01   2.1146172e+00
  -2.8000000e+01   2.1654608e+00
  -2.7000000e+01   2.2154208e+00
  -2.6000000e+01   2.2644133e+00
  -2.5000000e+01   2.3123556e+00
  -2.4000000e+01   2.3591657e+00
  -2.3000000e+01   2.4047632e+00
  -2.2000000e+01   2.4490692e+00
  -2.1000000e+01   2.4920061e+00
  -2.0000000e+01   2.5334987e+00
  -1.9000000e+01   2.5734736e+00
  -1.8000000e+01   2.6118595e+00
  -1.7000000e+01   2.6485880e+00
  -1.6000000e+01   2.6835929e+00
  -1.5000000e+01   2.7168109e+00
  -1.4000000e+01   2.7481818e+00
  -1.3000000e+01   2.7776484e+00
  -1.2000000e+01   2.8051568e+00
  -1.1000000e+01   2.8306564e+00
  -1.0000000e+01   2.8541003e+00
  -9.0000000e+00   2.8754451e+00
  -8.0000000e+00   2.8946513e+00
  -7.0000000e+00   2.9116832e+00
  -6.0000000e+00   2.9265090e+00
  -5.0000000e+00   2.9391012e+00
  -4.0000000e+00   2.9494362e+00
  -3.0000000e+00   2.9574947e+00
  -2.0000000e+00   2.9632616e+00
  -1.0000000e+00   2.9667260e+00
   0.0000000e+00   2.9678816e+00
   1.0000000e+00   2.9667260e+00
   2.0000000e+00   2.9632616e+00
   3.0000000e+00   2.9574947e+00
   4.0000000e+00   2.9494362e+00
   5.0000000e+00   2.9391012e+00
   6.0000000e+00   2.9265090e+00
   7.0000000e+00   2.9116832e+00
   8.0000000e+00   2.8946513e+00
   9.0000000e+00   2.8754451e+00
   1.0000000e+01   2.8541003e+00
   1.1000000e+01   2.8306564e+00
   1.2000000e+01   2.8051568e+00
   1.3000000e+01   2.7776484e+00
   1.4000000e+01   2.7481818e+00
   1.5000000e+01   2.7168109e+00
   1.6000000e+01   2.6835929e+00
   1.7000000e+01   2.6485880e+00
   1.8000000e+01   2.6118595e+00
   1.9000000e+01   2.5734736e+00
   2.0000000e+01   2.5334987e+00
   2.1000000e+01   2.4920061e+00
   2.2000000e+01   2.4490692e+00
   2.3000000e+01   2.4047632e+00
   2.4000000e+01   2.3591657e+00
   2.5000000e+01   2.3123556e+00
   2.6000000e+01   2.2644133e+00
   2.7000000e+01   2.2154208e+00
   2.8000000e+01   2.1654608e+00
   2.9000000e+01   2.1146172e+00
   3.0000000e+01   2.0629744e+00
   3.1000000e+01   2.0106172e+00
   3.2000000e+01   1.9576309e+00
   3.3000000e+01   1.9041007e+00
   3.4000000e+01   1.8501116e+00
   3.5000000e+01   1.7957485e+00
   3.6000000e+01   1.7410955e+00
   3.7000000e+01   1.6862362e+00
   3.8000000e+01   1.6312532e+00
   3.9000000e+01   1.5762278e+00
   4.0000000e+01   1.5212404e+00
   4.1000000e+01   1.4663697e+00
   4.2000000e+01   1.4116928e+00
   4.3000000e+01   1.3572851e+00
   4.4000000e+01   1.3032200e+00
   4.5000000e+01   1.2495689e+00
   4.6000000e+01   1.1964009e+00
   4.7000000e+01   1.1437829e+00
   4.8000000e+01   1.0917791e+00
   4.9000000e+01   1.0404514e+00
   5.0000000e+01   9.8985886e-01
   5.1000000e+01   9.4005781e-01
   5.2000000e+01   8.9110177e-01
   5.3000000e+01   8.4304134e-01
   5.4000000e+01   7.9592414e-01
   5.5000000e+01   7.4979480e-01
   5.6000000e+01   7.0469488e-01
   5.7000000e+01   6.6066290e-01
   5.8000000e+01   6.1773431e-01
   5.9000000e+01   5.7594151e-01
   6.0000000e+01   5.3531391e-01
   6.1000000e+01   4.9587796e-01
   6.2000000e+01   4.5765724e-01
   6.3000000e+01   4.2067263e-01
   6.4000000e+01   3.8494246e-01
   6.5000000e+01   3.5048279e-01
   6.6000000e+01   3.1730780e-01
   6.7000000e+01   2.8543030e-01
   6.8000000e+01   2.5486256e-01
   6.9000000e+01   2.2561759e-01
   7.0000000e+01   1.9771120e-01
   7.1000000e+01   1.7116544e-01
   7.2000000e+01   1.4601485e-01
   7.3000000e+01   1.2231828e-01
   7.4000000e+01   1.0018301e-01
   7.5000000e+01   7.9817991e-02
   7.6000000e+01   6.1659689e-02
   7.7000000e+01   4.6673696e-02
   7.8000000e+01   3.6887319e-02
   7.9000000e+01   3.4930916e-02
   8.0000000e+01   4.0491591e-02
   8.1000000e+01   5.0123596e-02
   8.2000000e+01   6.1176785e-02
   8.3000000e+01   7.2418024e-02
   8.4000000e+01   8.3315601e-02
   8.5000000e+01   9.3631962e-02
   8.6000000e+01   1.0325886e-01
   8.7000000e+01   1.1214999e-01
   8.8000000e+01   1.2029123e-01
   8.9000000e+01   1.2768643e-01
   9.0000000e+01   1.3435003e-01
   9.1000000e+01   1.4030303e-01
   9.2000000e+01   1.4557055e-01
   9.3000000e+01   1.5018036e-01
   9.4000000e+01   1.5416197e-01
   9.5000000e+01   1.5754588e-01
   9.6000000e+01   1.6036318e-01
   9.7000000e+01   1.6264519e-01
   9.8000000e+01   1.6442314e-01
   9.9000000e+01   1.6572803e-01
   1.0000000e+02   1.6659041e-01
   1.0100000e+02   1.6704027e-01
   1.0200000e+02   1.6710692e-01
   1.0300000e+02   1.6681890e-01
   1.0400000e+02   1.6620391e-01
   1.0500000e+02   1.6528874e-01
   1.0600000e+02   1.6409924e-01
   1.0700000e+02   1.6266031e-01
   1.0800000e+02   1.6099586e-01
   1.0900000e+02   1.5912882e-01
   1.1000000e+02   1.5708115e-01
   1.1100000e+02   1.5487388e-01
   1.1200000e+02   1.5252713e-01
   1.1300000e+02   1.5006014e-01
   1.1400000e+02   1.4749136e-01
   1.1500000e+02   1.4483851e-01
   1.1600000e+02   1.4211863e-01
   1.1700000e+02   1.3934816e-01
   1.1800000e+02   1.3654306e-01
   1.1900000e+02   1.3371883e-01
   1.2000000e+02   1.3089068e-01
   1.2100000e+02   1.2807353e-01
   1.2200000e+02   1.2528213e-01
   1.2300000e+02   1.2253113e-01
   1.2400000e+02   1.1983512e-01
   1.2500000e+02   1.1720866e-01
   1.2600000e+02   1.1466628e-01
   1.2700000e+02   1.1222252e-01
   1.2800000e+02   1.0989180e-01
   1.2900000e+02   1.0768839e-01
   1.3000000e+02   1.0562622e-01
   1.3100000e+02   1.0371876e-01
   1.3200000e+02   1.0197879e-01
   1.3300000e+02   1.0041812e-01
   1.3400000e+02   9.9047321e-02
   1.3500000e+02   9.7875457e-02
   1.3600000e+02   9.6909757e-02
   1.3700000e+02   9.6155370e-02
   1.3800000e+02   9.5615136e-02
   1.3900000e+02   9.5289429e-02
   1.4000000e+02   9.5176077e-02
   1.4100000e+02   9.5270372e-02
   1.4200000e+02   9.5565166e-02
   1.4300000e+02   9.6051053e-02
   1.4400000e+02   9.6716617e-02
   1.4500000e+02   9.7548730e-02
   1.4600000e+02   9.8532887e-02
   1.4700000e+02   9.9653538e-02
   1.4800000e+02   1.0089443e-01
   1.4900000e+02   1.0223889e-01
   1.5000000e+02   1.0367015e-01
   1.5100000e+02   1.0517155e-01
   1.5200000e+02   1.0672672e-01
   1.5300000e+02   1.0831981e-01
   1.5400000e+02   1.0993553e-01
   1.5500000e+02   1.1155930e-01
   1.5600000e+02   1.1317730e-01
   1.5700000e+02   1.1477650e-01
   1.5800000e+02   1.1634470e-01
   1.5900000e+02   1.1787050e-01
   1.6000000e+02   1.1934335e-01
   1.6100000e+02   1.2075349e-01
   1.6200000e+02   1.2209197e-01
   1.6300000e+02   1.2335060e-01
   1.6400000e+02   1.2452191e-01
   1.6500000e+02   1.2559917e-01
   1.6600000e+02   1.2657631e-01
   1.6700000e+02   1.2744792e-01
   1.6800000e+02   1.2820921e-01
   1.6900000e+02   1.2885597e-01
   1.7000000e+02   1.2938456e-01
   1.7100000e+02   1.2979185e-01
   1.7200000e+02   1.3007524e-01
   1.7300000e+02   1.3023259e-01
   1.7400000e+02   1.3026218e-01
   1.7500000e+02   1.3016275e-01
   1.7600000e+02   1.2993342e-01
   1.7700000e+02   1.2957366e-01
   1.7800000e+02   1.2908332e-01
   1.7900000e+02   1.2846255e-01
   1.8000000e+02   1.2771182e-01
   1.8100000e+02   1.2683188e-01
   1.8200000e+02   1.2582374e-01
   1.8300000e+02   1.2468868e-01
   1.8400000e+02   1.2342820e-01
   1.8500000e+02   1.2204401e-01
   1.8600000e+02   1.2053804e-01
   1.8700000e+02   1.1891242e-01
   1.8800000e+02   1.1716944e-01
   1.8900000e+02   1.1531158e-01
   1.9000000e+02   1.1334147e-01
   1.9100000e+02   1.1126191e-01
   1.9200000e+02   1.0907583e-01
   1.9300000e+02   1.0678631e-01
   1.9400000e+02   1.0439657e-01
   1.9500000e+02   1.0190995e-01
   1.9600000e+02   9.9329915e-02
   1.9700000e+02   9.6660070e-02
   1.9800000e+02   9.3904128e-02
   1.9900000e+02   9.1065917e-02
   2.0000000e+02   8.8149386e-02
   2.0100000e+02   8.5158593e-02
   2.0200000e+02   8.2097707e-02
   2.0300000e+02   7.8971005e-02
   2.0400000e+02   7.5782875e-02
   2.0500000e+02   7.2537806e-02
   2.0600000e+02   6.9240397e-02
   2.0700000e+02   6.5895348e-02
   2.0800000e+02   6.2507467e-02
   2.0900000e+02   5.9081667e-02
   2.1000000e+02   5.5622977e-02
   2.1100000e+02   5.2136541e-02
   2.1200000e+02   4.8627639e-02
   2.1300000e+02   4.5101707e-02
   2.1400000e+02   4.1564372e-02
   2.1500000e+02   3.8021517e-02
   2.1600000e+02   3.4479379e-02
   2.1700000e+02   3.0944728e-02
   2.1800000e+02   2.7425183e-02
   2.1900000e+02   2.3929791e-02
   2.2000000e+02   2.0470189e-02
   2.2100000e+02   1.7063103e-02
   2.2200000e+02   1.3736285e-02
   2.2300000e+02   1.0544626e-02
   2.2400000e+02   7.6211449e-03
   2.2500000e+02   5.3534962e-03
   2.2600000e+02   4.7011688e-03
   2.2700000e+02   6.1213910e-03
   2.2800000e+02   8.5868823e-03
   2.2900000e+02   1.1391201e-02
   2.3000000e+02   1.4294422e-02
   2.3100000e+02   1.7209224e-02
   2.3200000e+02   2.0096903e-02
   2.3300000e+02   2.2937016e-02
   2.3400000e+02   2.5717123e-02
   2.3500000e+02   2.8428764e-02
   2.3600000e+02   3.1065690e-02
   2.3700000e+02   3.3623002e-02
   2.3800000e+02   3.6096708e-02
   2.3900000e+02   3.8483472e-02
   2.4000000e+02   4.0780471e-02
   2.4100000e+02   4.2985304e-02
   2.4200000e+02   4.5095944e-02
   2.4300000e+02   4.7110694e-02
   2.4400000e+02   4.9028166e-02
   2.4500000e+02   5.0847261e-02
   2.4600000e+02   5.2567155e-02
   2.4700000e+02   5.4187290e-02
   2.4800000e+02   5.5707363e-02
   2.4900000e+02   5.7127315e-02
   2.5000000e+02   5.8447325e-02
   2.5100000e+02   5.9667800e-02
   2.5200000e+02   6.0789371e-02
   2.5300000e+02   6.1812876e-02
   2.5400000e+02   6.2739361e-02
   2.5500000e+02   6.3570065e-02
   2.5600000e+02   6.4306411e-02
   2.5700000e+02   6.4950003e-02
   2.5800000e+02   6.5502609e-02
   2.5900000e+02   6.5966158e-02
   2.6000000e+02   6.6342731e-02
   2.6100000e+02   6.6634547e-02
   2.6200000e+02   6.6843960e-02
   2.6300000e+02   6.6973451e-02
   2.6400000e+02   6.7025616e-02
   2.6500000e+02   6.7003163e-02
   2.6600000e+02   6.6908905e-02
   2.6700000e+02   6.6745752e-02
   2.6800000e+02   6.6516709e-02
   2.6900000e+02   6.6224867e-02
   2.7000000e+02   6.5873403e-02
   2.7100000e+02   6.5465577e-02
   2.7200000e+02   6.5004727e-02
   2.7300000e+02   6.4494268e-02
   2.7400000e+02   6.3937691e-02
   2.7500000e+02   6.3338566e-02
   2.7600000e+02   6.2700535e-02
   2.7700000e+02   6.2027316e-02
   2.7800000e+02   6.1322705e-02
   2.7900000e+02   6.0590571e-02
   2.8000000e+02   5.9834862e-02
   2.8100000e+02   5.9059598e-02
   2.8200000e+02   5.8268872e-02
   2.8300000e+02   5.7466848e-02
   2.8400000e+02   5.6657756e-02
   2.8500000e+02   5.5845879e-02
   2.8600000e+02   5.5035554e-02
   2.8700000e+02   5.4231150e-02
   2.8800000e+02   5.3437054e-02
   2.8900000e+02   5.2657653e-02
   2.9000000e+02   5.1897308e-02
   2.9100000e+02   5.1160323e-02
   2.9200000e+02   5.0450910e-02
   2.9300000e+02   4.9773156e-02
   2.9400000e+02   4.9130971e-02
   2.9500000e+02   4.8528049e-02
   2.9600000e+02   4.7967813e-02
   2.9700000e+02   4.7453368e-02
   2.9800000e+02   4.6987450e-02
   2.9900000e+02   4.6572378e-02
   3.0000000e+02   4.6210009e-02
   3.0100000e+02   4.5901707e-02
   3.0200000e+02   4.5648312e-02
   3.0300000e+02   4.5450123e-02
   3.0400000e+02   4.5306896e-02
   3.0500000e+02   4.5217849e-02
   3.0600000e+02   4.5181684e-02
   3.0700000e+02   4.5196620e-02
   3.0800000e+02   4.5260434e-02
   3.0900000e+02   4.5370516e-02
   3.1000000e+02   4.5523927e-02
   3.1100000e+02   4.5717460e-02
   3.1200000e+02   4.5947710e-02
   3.1300000e+02   4.6211139e-02
   3.1400000e+02   4.6504137e-02
   3.1500000e+02   4.6823085e-02
   3.1600000e+02   4.7164410e-02
   3.1700000e+02   4.7524634e-02
   3.1800000e+02   4.7900421e-02
   3.1900000e+02   4.8288611e-02
   3.2000000e+02   4.8686256e-02
   3.2100000e+02   4.9090641e-02
   3.2200000e+02   4.9499305e-02
   3.2300000e+02   4.9910058e-02
   3.2400000e+02   5.0320987e-02
   3.2500000e+02   5.0730461e-02
   3.2600000e+02   5.1137136e-02
   3.2700000e+02   5.1539945e-02
   3.2800000e+02   5.1938098e-02
   3.2900000e+02   5.2331070e-02
   3.3000000e+02   5.2718586e-02
   3.3100000e+02   5.3100612e-02
   3.3200000e+02   5.3477334e-02
   3.3300000e+02   5.3849141e-02
   3.3400000e+02   5.4216600e-02
   3.3500000e+02   5.4580440e-02
   3.3600000e+02   5.4941525e-02
   3.3700000e+02   5.5300829e-02
   3.3800000e+02   5.5659410e-02
   3.3900000e+02   5.6018387e-02
   3.4000000e+02   5.6378912e-02
   3.4100000e+02   5.6742143e-02
   3.4200000e+02   5.7109223e-02
   3.4300000e+02   5.7481250e-02
   3.4400000e+02   5.7859262e-02
   3.4500000e+02   5.8244208e-02
   3.4600000e+02   5.8636933e-02
   3.4700000e+02   5.9038161e-02
   3.4800000e+02   5.9448480e-02
   3.4900000e+02   5.9868334e-02
   3.5000000e+02   6.0298007e-02
   3.5100000e+02   6.0737626e-02
   3.5200000e+02   6.1187154e-02
   3.5300000e+02   6.1646390e-02
   3.5400000e+02   6.2114976e-02
   3.5500000e+02   6.2592398e-02
   3.5600000e+02   6.3078000e-02
   3.5700000e+02   6.3570988e-02
   3.5800000e+02   6.4070447e-02
   3.5900000e+02   6.4575353e-02
   3.6000000e+02   6.5084586e-02
   3.6100000e+02   6.5596948e-02
   3.6200000e+02   6.6111177e-02
   3.6300000e+02   6.6625963e-02
   3.6400000e+02   6.7139963e-02
   3.6500000e+02   6.7651817e-02
   3.6600000e+02   6.8160162e-02
   3.6700000e+02   6.8663645e-02
   3.6800000e+02   6.9160935e-02
   3.6900000e+02   6.9650735e-02
   3.7000000e+02   7.0131789e-02
   3.7100000e+02   7.0602894e-02
   3.7200000e+02   7.1062904e-02
   3.7300000e+02   7.1510738e-02
   3.7400000e+02   7.1945381e-02
   3.7500000e+02   7.2365888e-02
   3.7600000e+02   7.2771388e-02
   3.7700000e+02   7.3161080e-02
   3.7800000e+02   7.3534234e-02
   3.7900000e+02   7.3890190e-02
   3.8000000e+02   7.4228354e-02
   3.8100000e+02   7.4548196e-02
   3.8200000e+02   7.4849243e-02
   3.8300000e+02   7.5131077e-02
   3.8400000e+02   7.5393330e-02
   3.8500000e+02   7.5635677e-02
   3.8600000e+02   7.5857832e-02
   3.8700000e+02   7.6059542e-02
   3.8800000e+02   7.6240583e-02
   3.8900000e+02   7.6400754e-02
   3.9000000e+02   7.6539872e-02
   3.9100000e+02   7.6657769e-02
   3.9200000e+02   7.6754288e-02
   3.9300000e+02   7.6829282e-02
   3.9400000e+02   7.6882606e-02
   3.9500000e+02   7.6914124e-02
   3.9600000e+02   7.6923700e-02
   3.9700000e+02   7.6911201e-02
   3.9800000e+02   7.6876499e-02
   3.9900000e+02   7.6819471e-02
   4.0000000e+02   7.6740001e-02
   4.0100000e+02   7.6637981e-02
   4.0200000e+02   7.6513316e-02
   4.0300000e+02   7.6365929e-02
   4.0400000e+02   7.6195759e-02
   4.0500000e+02   7.6002775e-02
   4.0600000e+02   7.5786970e-02
   4.0700000e+02   7.5548375e-02
   4.0800000e+02   7.5287058e-02
   4.0900000e+02   7.5003131e-02
   4.1000000e+02   7.4696754e-02
   4.1100000e+02   7.4368142e-02
   4.1200000e+02   7.4017566e-02
   4.1300000e+02   7.3645360e-02
   4.1400000e+02   7.3251919e-02
   4.1500000e+02   7.2837710e-02
   4.1600000e+02   7.2403268e-02
   4.1700000e+02   7.1949198e-02
   4.1800000e+02   7.1476182e-02
   4.1900000e+02   7.0984970e-02
   4.2000000e+02   7.0476386e-02
   4.2100000e+02   6.9951326e-02
   4.2200000e+02   6.9410753e-02
   4.2300000e+02   6.8855695e-02
   4.2400000e+02   6.8287244e-02
   4.2500000e+02   6.7706547e-02
   4.2600000e+02   6.7114803e-02
   4.2700000e+02   6.6513257e-02
   4.2800000e+02   6.5903193e-02
   4.2900000e+02   6.5285925e-02
   4.3000000e+02   6.4662791e-02
   4.3100000e+02   6.4035145e-02
   4.3200000e+02   6.3404344e-02
   4.3300000e+02   6.2771744e-02
   4.3400000e+02   6.2138687e-02
   4.3500000e+02   6.1506494e-02
   4.3600000e+02   6.0876452e-02
   4.3700000e+02   6.0249808e-02
   4.3800000e+02   5.9627759e-02
   4.3900000e+02   5.9011442e-02
   4.4000000e+02   5.8401927e-02
   4.4100000e+02   5.7800208e-02
   4.4200000e+02   5.7207197e-02
   4.4300000e+02   5.6623720e-02
   4.4400000e+02   5.6050505e-02
   4.4500000e+02   5.5488186e-02
   4.4600000e+02   5.4937293e-02
   4.4700000e+02   5.4398254e-02
   4.4800000e+02   5.3871392e-02
   4.4900000e+02   5.3356926e-02
   4.5000000e+02   5.2854970e-02
   4.5100000e+02   5.2365539e-02
   4.5200000e+02   5.1888547e-02
   4.5300000e+02   5.1423814e-02
   4.5400000e+02   5.0971073e-02
   4.5500000e+02   5.0529969e-02
   4.5600000e+02   5.0100070e-02
   4.5700000e+02   4.9680873e-02
   4.5800000e+02   4.9271810e-02
   4.5900000e+02   4.8872253e-02
   4.6000000e+02   4.8481524e-02
   4.6100000e+02   4.8098903e-02
   4.6200000e+02   4.7723632e-02
   4.6300000e+02   4.7354923e-02
   4.6400000e+02   4.6991966e-02
   4.6500000e+02   4.6633933e-02
   4.6600000e+02   4.6279989e-02
   4.6700000e+02   4.5929292e-02
   4.6800000e+02   4.5581002e-02
   4.6900000e+02   4.5234289e-02
   4.7000000e+02   4.4888331e-02
   4.7100000e+02   4.4542327e-02
   4.7200000e+02   4.4195496e-02
   4.7300000e+02   4.3847087e-02
   4.7400000e+02   4.3496377e-02
   4.7500000e+02   4.3142686e-02
   4.7600000e+02   4.2785369e-02
   4.7700000e+02   4.2423835e-02
   4.7800000e+02   4.2057541e-02
   4.7900000e+02   4.1686004e-02
   4.8000000e+02   4.1308803e-02
   4.8100000e+02   4.0925590e-02
   4.8200000e+02   4.0536089e-02
   4.8300000e+02   4.0140111e-02
   4.8400000e+02   3.9737552e-02
   4.8500000e+02   3.9328407e-02
   4.8600000e+02   3.8912774e-02
   4.8700000e+02   3.8490858e-02
   4.8800000e+02   3.8062986e-02
   4.8900000e+02   3.7629604e-02
   4.9000000e+02   3.7191291e-02
   4.9100000e+02   3.6748762e-02
   4.9200000e+02   3.6302872e-02
   4.9300000e+02   3.5854624e-02
   4.9400000e+02   3.5405169e-02
   4.9500000e+02   3.4955808e-02
   4.9600000e+02   3.4507995e-02
   4.9700000e+02   3.4063329e-02
   4.9800000e+02   3.3623558e-02
   4.9900000e+02   3.3190561e-02
   5.0000000e+02   3.2766348e-02
   5.0100000e+02   3.2353035e-02
   5.0200000e+02   3.1952834e-02
   5.0300000e+02   3.1568023e-02
   5.0400000e+02   3.1200922e-02
   5.0500000e+02   3.0853860e-02
   5.0600000e+02   3.0529137e-02
   5.0700000e+02   3.0228985e-02
   5.0800000e+02   2.9955523e-02
   5.0900000e+02   2.9710707e-02
   5.1000000e+02   2.9496292e-02
   5.1100000e+02   2.9313777e-02
   5.1200000e+02   2.9164364e-02
   5.1300000e+02   2.9048922e-02
   5.1400000e+02   2.8967950e-02
   5.1500000e+02   2.8921558e-02
   5.1600000e+02   2.8909445e-02
   5.1700000e+02   2.8930902e-02
   5.1800000e+02   2.8984810e-02
   5.1900000e+02   2.9069664e-02
   5.2000000e+02   2.9183590e-02
   5.2100000e+02   2.9324386e-02
   5.2200000e+02   2.9489555e-02
   5.2300000e+02   2.9676353e-02
   5.2400000e+02   2.9881832e-02
   5.2500000e+02   3.0102890e-02
   5.2600000e+02   3.0336317e-02
   5.2700000e+02   3.0578840e-02
   5.2800000e+02   3.0827162e-02
   5.2900000e+02   3.1078004e-02
   5.3000000e+02   3.1328138e-02
   5.3100000e+02   3.1574417e-02
   5.3200000e+02   3.1813801e-02
   5.3300000e+02   3.2043380e-02
   5.3400000e+02   3.2260393e-02
   5.3500000e+02   3.2462243e-02
   5.3600000e+02   3.2646510e-02
   5.3700000e+02   3.2810960e-02
   5.3800000e+02   3.2953554e-02
   5.3900000e+02   3.3072451e-02
   5.4000000e+02   3.3166016e-02
   5.4100000e+02   3.3232818e-02
   5.4200000e+02   3.3271632e-02
   5.4300000e+02   3.3281440e-02
   5.4400000e+02   3.3261429e-02
   5.4500000e+02   3.3210990e-02
   5.4600000e+02   3.3129710e-02
   5.4700000e+02   3.3017376e-02
   5.4800000e+02   3.2873964e-02
   5.4900000e+02   3.2699637e-02
   5.5000000e+02   3.2494740e-02
   5.5100000e+02   3.2259790e-02
   5.5200000e+02   3.1995475e-02
   5.5300000e+02   3.1702641e-02
   5.5400000e+02   3.1382288e-02
   5.5500000e+02   3.1035561e-02
   5.5600000e+02   3.0663741e-02
   5.5700000e+02   3.0268235e-02
   5.5800000e+02   2.9850569e-02
   5.5900000e+02   2.9412376e-02
   5.6000000e+02   2.8955384e-02
   5.6100000e+02   2.8481410e-02
   5.6200000e+02   2.7992342e-02
   5.6300000e+02   2.7490132e-02
   5.6400000e+02   2.6976780e-02
   5.6500000e+02   2.6454325e-02
   5.6600000e+02   2.5924825e-02
   5.6700000e+02   2.5390347e-02
   5.6800000e+02   2.4852952e-02
   5.6900000e+02   2.4314677e-02
   5.7000000e+02   2.3777518e-02
   5.7100000e+02   2.3243416e-02
   5.7200000e+02   2.2714237e-02
   5.7300000e+02   2.2191757e-02
   5.7400000e+02   2.1677639e-02
   5.7500000e+02   2.1173419e-02
   5.7600000e+02   2.0680487e-02
   5.7700000e+02   2.0200069e-02
   5.7800000e+02   1.9733214e-02
   5.7900000e+02   1.9280775e-02
   5.8000000e+02   1.8843401e-02
   5.8100000e+02   1.8421523e-02
   5.8200000e+02   1.8015352e-02
   5.8300000e+02   1.7624874e-02
   5.8400000e+02   1.7249848e-02
   5.8500000e+02   1.6889817e-02
   5.8600000e+02   1.6544112e-02
   5.8700000e+02   1.6211867e-02
   5.8800000e+02   1.5892035e-02
   5.8900000e+02   1.5583411e-02
   5.9000000e+02   1.5284650e-02
   5.9100000e+02   1.4994297e-02
   5.9200000e+02   1.4710809e-02
   5.9300000e+02   1.4432582e-02
   5.9400000e+02   1.4157978e-02
   5.9500000e+02   1.3885351e-02
   5.9600000e+02   1.3613066e-02
   5.9700000e+02   1.3339527e-02
   5.9800000e+02   1.3063189e-02
   5.9900000e+02   1.2782581e-02
   6.0000000e+02   1.2496316e-02
   6.0100000e+02   1.2203104e-02
   6.0200000e+02   1.1901765e-02
   6.0300000e+02   1.1591229e-02
   6.0400000e+02   1.1270549e-02
   6.0500000e+02   1.0938899e-02
   6.0600000e+02   1.0595581e-02
   6.0700000e+02   1.0240020e-02
   6.0800000e+02   9.8717714e-03
   6.0900000e+02   9.4905144e-03
   6.1000000e+02   9.0960532e-03
   6.1100000e+02   8.6883153e-03
   6.1200000e+02   8.2673494e-03
   6.1300000e+02   7.8333235e-03
   6.1400000e+02   7.3865240e-03
   6.1500000e+02   6.9273541e-03
   6.1600000e+02   6.4563346e-03
   6.1700000e+02   5.9741058e-03
   6.1800000e+02   5.4814321e-03
   6.1900000e+02   4.9792131e-03
   6.2000000e+02   4.4685034e-03
   6.2100000e+02   3.9505527e-03
   6.2200000e+02   3.4268857e-03
   6.2300000e+02   2.8994744e-03
   6.2400000e+02   2.3711442e-03
   6.2500000e+02   1.8466723e-03
   6.2600000e+02   1.3363729e-03
   6.2700000e+02   8.7123621e-04
   6.2800000e+02   5.7728365e-04
   6.2900000e+02   7.1111723e-04
   6.3000000e+02   1.1255606e-03
   6.3100000e+02   1.6126331e-03
   6.3200000e+02   2.1174598e-03
   6.3300000e+02   2.6241252e-03
   6.3400000e+02   3.1258666e-03
   6.3500000e+02   3.6187610e-03
   6.3600000e+02   4.0999775e-03
   6.3700000e+02   4.5671771e-03
   6.3800000e+02   5.0182745e-03
   6.3900000e+02   5.4513338e-03
   6.4000000e+02   5.8645210e-03
   6.4100000e+02   6.2560834e-03
   6.4200000e+02   6.6243424e-03
   6.4300000e+02   6.9676940e-03
   6.4400000e+02   7.2846141e-03
   6.4500000e+02   7.5736662e-03
   6.4600000e+02   7.8335127e-03
   6.4700000e+02   8.0629272e-03
   6.4800000e+02   8.2608094e-03
   6.4900000e+02   8.4262019e-03
   6.5000000e+02   8.5583094e-03
   6.5100000e+02   8.6565217e-03
   6.5200000e+02   8.7204394e-03
   6.5300000e+02   8.7499054e-03
   6.5400000e+02   8.7450421e-03
   6.5500000e+02   8.7062965e-03
   6.5600000e+02   8.6344964e-03
   6.5700000e+02   8.5309190e-03
   6.5800000e+02   8.3973781e-03
   6.5900000e+02   8.2363315e-03
   6.6000000e+02   8.0510167e-03
   6.6100000e+02   7.8456183e-03
   6.6200000e+02   7.6254690e-03
   6.6300000e+02   7.3972837e-03
   6.6400000e+02   7.1694080e-03
   6.6500000e+02   6.9520429e-03
   6.6600000e+02   6.7573650e-03
   6.6700000e+02   6.5994159e-03
   6.6800000e+02   6.4935921e-03
   6.6900000e+02   6.4555968e-03
   6.7000000e+02   6.4998658e-03
   6.7100000e+02   6.6377623e-03
   6.7200000e+02   6.8760968e-03
   6.7300000e+02   7.2165223e-03
   6.7400000e+02   7.6559849e-03
   6.7500000e+02   8.1879410e-03
   6.7600000e+02   8.8038109e-03
   6.7700000e+02   9.4942343e-03
   6.7800000e+02   1.0249935e-02
   6.7900000e+02   1.1062205e-02
   6.8000000e+02   1.1923109e-02
   6.8100000e+02   1.2825513e-02
   6.8200000e+02   1.3763034e-02
   6.8300000e+02   1.4729948e-02
   6.8400000e+02   1.5721091e-02
   6.8500000e+02   1.6731776e-02
   6.8600000e+02   1.7757714e-02
   6.8700000e+02   1.8794957e-02
   6.8800000e+02   1.9839849e-02
   6.8900000e+02   2.0888991e-02
   6.9000000e+02   2.1939215e-02
   6.9100000e+02   2.2987563e-02
   6.9200000e+02   2.4031276e-02
   6.9300000e+02   2.5067783e-02
   6.9400000e+02   2.6094697e-02
   6.9500000e+02   2.7109814e-02
   6.9600000e+02   2.8111107e-02
   6.9700000e+02   2.9096732e-02
   6.9800000e+02   3.0065025e-02
   6.9900000e+02   3.1014505e-02
   7.0000000e+02   3.1943875e-02
   7.0100000e+02   3.2852023e-02
   7.0200000e+02   3.3738024e-02
   7.0300000e+02   3.4601137e-02
   7.0400000e+02   3.5440806e-02
   7.0500000e+02   3.6256656e-02
   7.0600000e+02   3.7048494e-02
   7.0700000e+02   3.7816298e-02
   7.0800000e+02   3.8560216e-02
   7.0900000e+02   3.9280557e-02
   7.1000000e+02   3.9977781e-02
   7.1100000e+02   4.0652490e-02
   7.1200000e+02   4.1305415e-02
   7.1300000e+02   4.1937404e-02
   7.1400000e+02   4.2549406e-02
   7.1500000e+02   4.3142456e-02
   7.1600000e+02   4.3717658e-02
   7.1700000e+02   4.4276166e-02
   7.1800000e+02   4.4819168e-02
   7.1900000e+02   4.5347863e-02
   7.2000000e+02   4.5863447e-02
   7.2100000e+02   4.6367088e-02
   7.2200000e+02   4.6859913e-02
   7.2300000e+02   4.7342986e-02
   7.2400000e+02   4.7817294e-02
   7.2500000e+02   4.8283727e-02
   7.2600000e+02   4.8743071e-02
   7.2700000e+02   4.9195990e-02
   7.2800000e+02   4.9643018e-02
   7.2900000e+02   5.0084554e-02
   7.3000000e+02   5.0520852e-02
   7.3100000e+02   5.0952022e-02
   7.3200000e+02   5.1378029e-02
   7.3300000e+02   5.1798695e-02
   7.3400000e+02   5.2213701e-02
   7.3500000e+02   5.2622601e-02
   7.3600000e+02   5.3024824e-02
   7.3700000e+02   5.3419686e-02
   7.3800000e+02   5.3806405e-02
   7.3900000e+02   5.4184114e-02
   7.4000000e+02   5.4551871e-02
   7.4100000e+02   5.4908679e-02
   7.4200000e+02   5.5253502e-02
   7.4300000e+02   5.5585275e-02
   7.4400000e+02   5.5902924e-02
   7.4500000e+02   5.6205380e-02
   7.4600000e+02   5.6491590e-02
   7.4700000e+02   5.6760537e-02
   7.4800000e+02   5.7011245e-02
   7.4900000e+02   5.7242792e-02
   7.5000000e+02   5.7454322e-02
   7.5100000e+02   5.7645052e-02
   7.5200000e+02   5.7814276e-02
   7.5300000e+02   5.7961372e-02
   7.5400000e+02   5.8085806e-02
   7.5500000e+02   5.8187133e-02
   7.5600000e+02   5.8264997e-02
   7.5700000e+02   5.8319130e-02
   7.5800000e+02   5.8349349e-02
   7.5900000e+02   5.8355552e-02
   7.6000000e+02   5.8337714e-02
   7.6100000e+02   5.8295879e-02
   7.6200000e+02   5.8230155e-02
   7.6300000e+02   5.8140700e-02
   7.6400000e+02   5.8027723e-02
   7.6500000e+02   5.7891466e-02
   7.6600000e+02   5.7732199e-02
   7.6700000e+02   5.7550208e-02
   7.6800000e+02   5.7345788e-02
   7.6900000e+02   5.7119232e-02
   7.7000000e+02   5.6870824e-02
   7.7100000e+02   5.6600830e-02
   7.7200000e+02   5.6309488e-02
   7.7300000e+02   5.5997008e-02
   7.7400000e+02   5.5663561e-02
   7.7500000e+02   5.5309278e-02
   7.7600000e+02   5.4934249e-02
   7.7700000e+02   5.4538517e-02
   7.7800000e+02   5.4122082e-02
   7.7900000e+02   5.3684903e-02
   7.8000000e+02   5.3226899e-02
   7.8100000e+02   5.2747955e-02
   7.8200000e+02   5.2247927e-02
   7.8300000e+02   5.1726649e-02
   7.8400000e+02   5.1183943e-02
   7.8500000e+02   5.0619624e-02
   7.8600000e+02   5.0033513e-02
   7.8700000e+02   4.9425448e-02
   7.8800000e+02   4.8795291e-02
   7.8900000e+02   4.8142943e-02
   7.9000000e+02   4.7468352e-02
   7.9100000e+02   4.6771524e-02
   7.9200000e+02   4.6052536e-02
   7.9300000e+02   4.5311544e-02
   7.9400000e+02   4.4548791e-02
   7.9500000e+02   4.3764619e-02
   7.9600000e+02   4.2959471e-02
   7.9700000e+02   4.2133903e-02
   7.9800000e+02   4.1288585e-02
   7.9900000e+02   4.0424307e-02
   8.0000000e+02   3.9541979e-02
   8.0100000e+02   3.8642634e-02
   8.0200000e+02   3.7727426e-02
   8.0300000e+02   3.6797631e-02
   8.0400000e+02   3.5854637e-02
   8.0500000e+02   3.4899947e-02
   8.0600000e+02   3.3935164e-02
   8.0700000e+02   3.2961992e-02
   8.0800000e+02   3.1982220e-02
   8.0900000e+02   3.0997713e-02
   8.1000000e+02   3.0010405e-02
   8.1100000e+02   2.9022277e-02
   8.1200000e+02   2.8035356e-02
   8.1300000e+02   2.7051689e-02
   8.1400000e+02   2.6073338e-02
   8.1500000e+02   2.5102358e-02
   8.1600000e+02   2.4140788e-02
   8.1700000e+02   2.3190635e-02
   8.1800000e+02   2.2253862e-02
   8.1900000e+02   2.1332375e-02
   8.2000000e+02   2.0428014e-02
   8.2100000e+02   1.9542550e-02
   8.2200000e+02   1.8677675e-02
   8.2300000e+02   1.7835010e-02
   8.2400000e+02   1.7016107e-02
   8.2500000e+02   1.6222461e-02
   8.2600000e+02   1.5455532e-02
   8.2700000e+02   1.4716767e-02
   8.2800000e+02   1.4007639e-02
   8.2900000e+02   1.3329685e-02
   8.3000000e+02   1.2684561e-02
   8.3100000e+02   1.2074094e-02
   8.3200000e+02   1.1500345e-02
   8.3300000e+02   1.0965659e-02
   8.3400000e+02   1.0472718e-02
   8.3500000e+02   1.0024554e-02
   8.3600000e+02   9.6245356e-03
   8.3700000e+02   9.2762958e-03
   8.3800000e+02   8.9835865e-03
   8.3900000e+02   8.7500566e-03
   8.4000000e+02   8.5789588e-03
   8.4100000e+02   8.4728142e-03
   8.4200000e+02   8.4330877e-03
   8.4300000e+02   8.4599357e-03
   8.4400000e+02   8.5520812e-03
   8.4500000e+02   8.7068442e-03
   8.4600000e+02   8.9203144e-03
   8.4700000e+02   9.1876213e-03
   8.4800000e+02   9.5032441e-03
   8.4900000e+02   9.8613063e-03
   8.5000000e+02   1.0255822e-02
   8.5100000e+02   1.0680877e-02
   8.5200000e+02   1.1130753e-02
   8.5300000e+02   1.1599995e-02
   8.5400000e+02   1.2083449e-02
   8.5500000e+02   1.2576273e-02
   8.5600000e+02   1.3073935e-02
   8.5700000e+02   1.3572208e-02
   8.5800000e+02   1.4067163e-02
   8.5900000e+02   1.4555167e-02
   8.6000000e+02   1.5032882e-02
   8.6100000e+02   1.5497273e-02
   8.6200000e+02   1.5945616e-02
   8.6300000e+02   1.6375518e-02
   8.6400000e+02   1.6784935e-02
   8.6500000e+02   1.7172195e-02
   8.6600000e+02   1.7536030e-02
   8.6700000e+02   1.7875599e-02
   8.6800000e+02   1.8190527e-02
   8.6900000e+02   1.8480932e-02
   8.7000000e+02   1.8747460e-02
   8.7100000e+02   1.8991313e-02
   8.7200000e+02   1.9214280e-02
   8.7300000e+02   1.9418753e-02
   8.7400000e+02   1.9607745e-02
   8.7500000e+02   1.9784890e-02
   8.7600000e+02   1.9954428e-02
   8.7700000e+02   2.0121175e-02
   8.7800000e+02   2.0290468e-02
   8.7900000e+02   2.0468085e-02
   8.8000000e+02   2.0660132e-02
   8.8100000e+02   2.0872905e-02
   8.8200000e+02   2.1112723e-02
   8.8300000e+02   2.1385738e-02
   8.8400000e+02   2.1697731e-02
   8.8500000e+02   2.2053903e-02
   8.8600000e+02   2.2458682e-02
   8.8700000e+02   2.2915548e-02
   8.8800000e+02   2.3426904e-02
   8.8900000e+02   2.3993985e-02
   8.9000000e+02   2.4616823e-02
   8.9100000e+02   2.5294263e-02
   8.9200000e+02   2.6024015e-02
   8.9300000e+02   2.6802758e-02
   8.9400000e+02   2.7626248e-02
   8.9500000e+02   2.8489460e-02
   8.9600000e+02   2.9386720e-02
   8.9700000e+02   3.0311843e-02
   8.9800000e+02   3.1258260e-02
   8.9900000e+02   3.2219135e-02
   9.0000000e+02   3.3187468e-02
   9.0100000e+02   3.4156185e-02
   9.0200000e+02   3.5118221e-02
   9.0300000e+02   3.6066584e-02
   9.0400000e+02   3.6994420e-02
   9.0500000e+02   3.7895061e-02
   9.0600000e+02   3.8762072e-02
   9.0700000e+02   3.9589291e-02
   9.0800000e+02   4.0370868e-02
   9.0900000e+02   4.1101294e-02
   9.1000000e+02   4.1775431e-02
   9.1100000e+02   4.2388543e-02
   9.1200000e+02   4.2936318e-02
   9.1300000e+02   4.3414891e-02
   9.1400000e+02   4.3820867e-02
   9.1500000e+02   4.4151336e-02
   9.1600000e+02   4.4403895e-02
   9.1700000e+02   4.4576661e-02
   9.1800000e+02   4.4668281e-02
   9.1900000e+02   4.4677947e-02
   9.2000000e+02   4.4605399e-02
   9.2100000e+02   4.4450934e-02
   9.2200000e+02   4.4215408e-02
   9.2300000e+02   4.3900236e-02
   9.2400000e+02   4.3507386e-02
   9.2500000e+02   4.3039377e-02
   9.2600000e+02   4.2499267e-02
   9.2700000e+02   4.1890641e-02
   9.2800000e+02   4.1217596e-02
   9.2900000e+02   4.0484721e-02
   9.3000000e+02   3.9697074e-02
   9.3100000e+02   3.8860155e-02
   9.3200000e+02   3.7979880e-02
   9.3300000e+02   3.7062542e-02
   9.3400000e+02   3.6114781e-02
   9.3500000e+02   3.5143538e-02
   9.3600000e+02   3.4156018e-02
   9.3700000e+02   3.3159638e-02
   9.3800000e+02   3.2161986e-02
   9.3900000e+02   3.1170763e-02
   9.4000000e+02   3.0193736e-02
   9.4100000e+02   2.9238682e-02
   9.4200000e+02   2.8313338e-02
   9.4300000e+02   2.7425343e-02
   9.4400000e+02   2.6582195e-02
   9.4500000e+02   2.5791195e-02
   9.4600000e+02   2.5059409e-02
   9.4700000e+02   2.4393620e-02
   9.4800000e+02   2.3800297e-02
   9.4900000e+02   2.3285555e-02
   9.5000000e+02   2.2855118e-02
   9.5100000e+02   2.2514284e-02
   9.5200000e+02   2.2267875e-02
   9.5300000e+02   2.2120180e-02
   9.5400000e+02   2.2074886e-02
   9.5500000e+02   2.2134996e-02
   9.5600000e+02   2.2302722e-02
   9.5700000e+02   2.2579390e-02
   9.5800000e+02   2.2965322e-02
   9.5900000e+02   2.3459731e-02
   9.6000000e+02   2.4060629e-02
   9.6100000e+02   2.4764744e-02
   9.6200000e+02   2.5567454e-02
   9.6300000e+02   2.6462747e-02
   9.6400000e+02   2.7443186e-02
   9.6500000e+02   2.8499894e-02
   9.6600000e+02   2.9622546e-02
   9.6700000e+02   3.0799366e-02
   9.6800000e+02   3.2017130e-02
   9.6900000e+02   3.3261175e-02
   9.7000000e+02   3.4515401e-02
   9.7100000e+02   3.5762286e-02
   9.7200000e+02   3.6982896e-02
   9.7300000e+02   3.8156898e-02
   9.7400000e+02   3.9262585e-02
   9.7500000e+02   4.0276892e-02
   9.7600000e+02   4.1175426e-02
   9.7700000e+02   4.1932502e-02
   9.7800000e+02   4.2521175e-02
   9.7900000e+02   4.2913292e-02
   9.8000000e+02   4.3079533e-02
   9.8100000e+02   4.2989478e-02
   9.8200000e+02   4.2611663e-02
   9.8300000e+02   4.1913653e-02
   9.8400000e+02   4.0862123e-02
   9.8500000e+02   3.9422942e-02
   9.8600000e+02   3.7561271e-02
   9.8700000e+02   3.5241685e-02
   9.8800000e+02   3.2428309e-02
   9.8900000e+02   2.9085025e-02
   9.9000000e+02   2.5175814e-02
   9.9100000e+02   2.0665521e-02
   9.9200000e+02   1.5522221e-02
   9.9300000e+02   9.7288829e-03
   9.9400000e+02   3.4388461e-03
   9.9500000e+02   4.5853499e-03
   9.9600000e+02   1.2500983e-02
   9.9700000e+02   2.1391403e-02
   9.9800000e+02   3.1169342e-02
   9.9900000e+02   4.1853250e-02
   1.0000000e+03   5.3472328e-02


==> data_illposed_data_2.dat <==
   4.8000000e-01   2.4361001e-01
   4.8002001e-01   1.1269562e-01
   4.8004002e-01  -2.0204863e-02
   4.8006003e-01  -1.5304992e-01
   4.8008004e-01  -2.8379525e-01
   4.8010005e-01  -4.1042523e-01
   4.8012006e-01  -5.3098397e-01
   4.8014007e-01  -6.4360548e-01
   4.8016008e-01  -7.4654249e-01
   4.8018009e-01  -8.3819360e-01
   4.8020010e-01  -9.1712809e-01
   4.8022011e-01  -9.8210820e-01
   4.8024012e-01  -1.0321085e+00
   4.8026013e-01  -1.0663322e+00
   4.8028014e-01  -1.0842234e+00
   4.8030015e-01  -1.0854763e+00
   4.8032016e-01  -1.0700404e+00
   4.8034017e-01  -1.0381215e+00
   4.8036018e-01  -9.9017929e-01
   4.8038019e-01  -9.2692032e-01
   4.8040020e-01  -8.4928786e-01
   4.8042021e-01  -7.5844773e-01
   4.8044022e-01  -6.5577080e-01
   4.8046023e-01  -5.4281225e-01
   4.8048024e-01  -4.2128804e-01
   4.8050025e-01  -2.9304882e-01
   4.8052026e-01  -1.6005175e-01
   4.8054027e-01  -2.4330622e-02
   4.8056028e-01   1.1203520e-01
   4.8058029e-01   2.4695268e-01
   4.8060030e-01   3.7834715e-01
   4.8062031e-01   5.0419424e-01
   4.8064032e-01   6.2255102e-01
   4.8066033e-01   7.3158595e-01
   4.8068034e-01   8.2960720e-01
   4.8070035e-01   9.1508885e-01
   4.8072036e-01   9.8669458e-01
   4.8074037e-01   1.0432985e+00
   4.8076038e-01   1.0840029e+00
   4.8078039e-01   1.1081523e+00
   4.8080040e-01   1.1153438e+00
   4.8082041e-01   1.1054341e+00
   4.8084042e-01   1.0785418e+00
   4.8086043e-01   1.0350463e+00
   4.8088044e-01   9.7558212e-01
   4.8090045e-01   9.0103004e-01
   4.8092046e-01   8.1250369e-01
   4.8094047e-01   7.1133307e-01
   4.8096048e-01   5.9904450e-01
   4.8098049e-01   4.7733761e-01
   4.8100050e-01   3.4805956e-01
   4.8102051e-01   2.1317705e-01
   4.8104052e-01   7.4746338e-02
   4.8106053e-01  -6.5118021e-02
   4.8108054e-01  -2.0427552e-01
   4.8110055e-01  -3.4059243e-01
   4.8112056e-01  -4.7197447e-01
   4.8114057e-01  -5.9639897e-01
   4.8116058e-01  -7.1194595e-01
   4.8118059e-01  -8.1682775e-01
   4.8120060e-01  -9.0941659e-01
   4.8122061e-01  -9.8826978e-01
   4.8124062e-01  -1.0521522e+00
   4.8126063e-01  -1.1000554e+00
   4.8128064e-01  -1.1312139e+00
   4.8130065e-01  -1.1451166e+00
   4.8132066e-01  -1.1415158e+00
   4.8134067e-01  -1.1204310e+00
   4.8136068e-01  -1.0821494e+00
   4.8138069e-01  -1.0272218e+00
   4.8140070e-01  -9.5645459e-01
   4.8142071e-01  -8.7089816e-01
   4.8144072e-01  -7.7183107e-01
   4.8146073e-01  -6.6074100e-01
   4.8148074e-01  -5.3930238e-01
   4.8150075e-01  -4.0935112e-01
   4.8152076e-01  -2.7285690e-01
   4.8154077e-01  -1.3189325e-01
   4.8156078e-01   1.1393896e-02
   4.8158079e-01   1.5481889e-01
   4.8160080e-01   2.9618966e-01
   4.8162081e-01   4.3334122e-01
   4.8164082e-01   5.6416875e-01
   4.8166083e-01   6.8665990e-01
   4.8168084e-01   7.9892566e-01
   4.8170085e-01   8.9922945e-01
   4.8172086e-01   9.8601395e-01
   4.8174087e-01   1.0579251e+00
   4.8176088e-01   1.1138334e+00
   4.8178089e-01   1.1528513e+00
   4.8180090e-01   1.1743472e+00
   4.8182091e-01   1.1779560e+00
   4.8184092e-01   1.1635846e+00
   4.8186093e-01   1.1314141e+00
   4.8188094e-01   1.0818976e+00
   4.8190095e-01   1.0157540e+00
   4.8192096e-01   9.3395683e-01
   4.8194097e-01   8.3772078e-01
   4.8196098e-01   7.2848301e-01
   4.8198099e-01   6.0788191e-01
   4.8200100e-01   4.7773249e-01
   4.8202101e-01   3.3999902e-01
   4.8204102e-01   1.9676542e-01
   4.8206103e-01   5.0203672e-02
   4.8208104e-01  -9.7459042e-02
   4.8210105e-01  -2.4397420e-01
   4.8212106e-01  -3.8710615e-01
   4.8214107e-01  -5.2466617e-01
   4.8216108e-01  -6.5454592e-01
   4.8218109e-01  -7.7474967e-01
   4.8220110e-01  -8.8342494e-01
   4.8222111e-01  -9.7889096e-01
   4.8224112e-01  -1.0596646e+00
   4.8226113e-01  -1.1244833e+00
   4.8228114e-01  -1.1723248e+00
   4.8230115e-01  -1.2024231e+00
   4.8232116e-01  -1.2142805e+00
   4.8234117e-01  -1.2076760e+00
   4.8236118e-01  -1.1826689e+00
   4.8238119e-01  -1.1395987e+00
   4.8240120e-01  -1.0790802e+00
   4.8242121e-01  -1.0019952e+00
   4.8244122e-01  -9.0947880e-01
   4.8246123e-01  -8.0290359e-01
   4.8248124e-01  -6.8385858e-01
   4.8250125e-01  -5.5412578e-01
   4.8252126e-01  -4.1565343e-01
   4.8254127e-01  -2.7052675e-01
   4.8256128e-01  -1.2093655e-01
   4.8258129e-01   3.0853869e-02
   4.8260130e-01   1.8254291e-01
   4.8262131e-01   3.3182555e-01
   4.8264132e-01   4.7642837e-01
   4.8266133e-01   6.1414407e-01
   4.8268134e-01   7.4286514e-01
   4.8270135e-01   8.6061606e-01
   4.8272136e-01   9.6558349e-01
   4.8274137e-01   1.0561442e+00
   4.8276138e-01   1.1308899e+00
   4.8278139e-01   1.1886494e+00
   4.8280140e-01   1.2285064e+00
   4.8282141e-01   1.2498141e+00
   4.8284142e-01   1.2522059e+00
   4.8286143e-01   1.2356008e+00
   4.8288144e-01   1.2002060e+00
   4.8290145e-01   1.1465138e+00
   4.8292146e-01   1.0752950e+00
   4.8294147e-01   9.8758750e-01
   4.8296148e-01   8.8468167e-01
   4.8298149e-01   7.6810085e-01
   4.8300150e-01   6.3957895e-01
   4.8302151e-01   5.0103462e-01
   4.8304152e-01   3.5454262e-01
   4.8306153e-01   2.0230269e-01
   4.8308154e-01   4.6606569e-02
   4.8310155e-01  -1.1019652e-01
   4.8312156e-01  -2.6573527e-01
   4.8314157e-01  -4.1765210e-01
   4.8316158e-01  -5.6363888e-01
   4.8318159e-01  -7.0147190e-01
   4.8320160e-01  -8.2904567e-01
   4.8322161e-01  -9.4440504e-01
   4.8324162e-01  -1.0457750e+00
   4.8326163e-01  -1.1315880e+00
   4.8328164e-01  -1.2005079e+00
   4.8330165e-01  -1.2514508e+00
   4.8332166e-01  -1.2836020e+00
   4.8334167e-01  -1.2964287e+00
   4.8336168e-01  -1.2896888e+00
   4.8338169e-01  -1.2634350e+00
   4.8340170e-01  -1.2180149e+00
   4.8342171e-01  -1.1540663e+00
   4.8344172e-01  -1.0725081e+00
   4.8346173e-01  -9.7452720e-01
   4.8348174e-01  -8.6156098e-01
   4.8350175e-01  -7.3527642e-01
   4.8352176e-01  -5.9754532e-01
   4.8354177e-01  -4.5041658e-01
   4.8356178e-01  -2.9608569e-01
   4.8358179e-01  -1.3686197e-01
   4.8360180e-01   2.4865973e-02
   4.8362181e-01   1.8666603e-01
   4.8364182e-01   3.4609915e-01
   4.8366183e-01   5.0075605e-01
   4.8368184e-01   6.4829355e-01
   4.8370185e-01   7.8646998e-01
   4.8372186e-01   9.1317918e-01
   4.8374187e-01   1.0264825e+00
   4.8376188e-01   1.1246382e+00
   4.8378189e-01   1.2061284e+00
   4.8380190e-01   1.2696821e+00
   4.8382191e-01   1.3142951e+00
   4.8384192e-01   1.3392454e+00
   4.8386193e-01   1.3441050e+00
   4.8388194e-01   1.3287470e+00
   4.8390195e-01   1.2933479e+00
   4.8392196e-01   1.2383859e+00
   4.8394197e-01   1.1646344e+00
   4.8396198e-01   1.0731509e+00
   4.8398199e-01   9.6526190e-01
   4.8400200e-01   8.4254377e-01
   4.8402201e-01   7.0679938e-01
   4.8404202e-01   5.6003174e-01
   4.8406203e-01   4.0441443e-01
   4.8408204e-01   2.4225933e-01
   4.8410205e-01   7.5982367e-02
   4.8412206e-01  -9.1932526e-02
   4.8414207e-01  -2.5897044e-01
   4.8416208e-01  -4.2262311e-01
   4.8418209e-01  -5.8042651e-01
   4.8420210e-01  -7.2999786e-01
   4.8422211e-01  -8.6907150e-01
   4.8424212e-01  -9.9553310e-01
   4.8426213e-01  -1.1074516e+00
   4.8428214e-01  -1.2031088e+00
   4.8430215e-01  -1.2810252e+00
   4.8432216e-01  -1.3399828e+00
   4.8434217e-01  -1.3790444e+00
   4.8436218e-01  -1.3975677e+00
   4.8438219e-01  -1.3952159e+00
   4.8440220e-01  -1.3719635e+00
   4.8442221e-01  -1.3280972e+00
   4.8444222e-01  -1.2642129e+00
   4.8446223e-01  -1.1812069e+00
   4.8448224e-01  -1.0802638e+00
   4.8450225e-01  -9.6283941e-01
   4.8452226e-01  -8.3063937e-01
   4.8454227e-01  -6.8559474e-01
   4.8456228e-01  -5.2983357e-01
   4.8458229e-01  -3.6564968e-01
   4.8460230e-01  -1.9546890e-01
   4.8462231e-01  -2.1813213e-02
   4.8464232e-01   1.5273655e-01
   4.8466233e-01   3.2557901e-01
   4.8468234e-01   4.9413096e-01
   4.8470235e-01   6.5586585e-01
   4.8472236e-01   8.0835155e-01
   4.8474237e-01   9.4928680e-01
   4.8476238e-01   1.0765358e+00
   4.8478239e-01   1.1881602e+00
   4.8480240e-01   1.2824490e+00
   4.8482241e-01   1.3579438e+00
   4.8484242e-01   1.4134618e+00
   4.8486243e-01   1.4481138e+00
   4.8488244e-01   1.4613179e+00
   4.8490245e-01   1.4528098e+00
   4.8492246e-01   1.4226466e+00
   4.8494247e-01   1.3712075e+00
   4.8496248e-01   1.2991884e+00
   4.8498249e-01   1.2075933e+00
   4.8500250e-01   1.0977193e+00
   4.8502251e-01   9.7113874e-01
   4.8504252e-01   8.2967649e-01
   4.8506253e-01   6.7538351e-01
   4.8508254e-01   5.1050720e-01
   4.8510255e-01   3.3745857e-01
   4.8512256e-01   1.5877703e-01
   4.8514257e-01  -2.2906845e-02
   4.8516258e-01  -2.0491001e-01
   4.8518259e-01  -3.8453646e-01
   4.8520260e-01  -5.5911708e-01
   4.8522261e-01  -7.2604919e-01
   4.8524262e-01  -8.8283516e-01
   4.8526263e-01  -1.0271196e+00
   4.8528264e-01  -1.1567247e+00
   4.8530265e-01  -1.2696825e+00
   4.8532266e-01  -1.3642651e+00
   4.8534267e-01  -1.4390102e+00
   4.8536268e-01  -1.4927441e+00
   4.8538269e-01  -1.5245992e+00
   4.8540270e-01  -1.5340280e+00
   4.8542271e-01  -1.5208122e+00
   4.8544272e-01  -1.4850666e+00
   4.8546273e-01  -1.4272385e+00
   4.8548274e-01  -1.3481020e+00
   4.8550275e-01  -1.2487479e+00
   4.8552276e-01  -1.1305679e+00
   4.8554277e-01  -9.9523577e-01
   4.8556278e-01  -8.4468315e-01
   4.8558279e-01  -6.8107199e-01
   4.8560280e-01  -5.0676351e-01
   4.8562281e-01  -3.2428412e-01
   4.8564282e-01  -1.3628879e-01
   4.8566283e-01   5.4477477e-02
   4.8568284e-01   2.4521970e-01
   4.8570285e-01   4.3313373e-01
   4.8572286e-01   6.1544733e-01
   4.8574287e-01   7.8946092e-01
   4.8576288e-01   9.5258735e-01
   4.8578289e-01   1.1023901e+00
   4.8580290e-01   1.2366195e+00
   4.8582291e-01   1.3532461e+00
   4.8584292e-01   1.4504913e+00
   4.8586293e-01   1.5268536e+00
   4.8588294e-01   1.5811322e+00
   4.8590295e-01   1.6124449e+00
   4.8592296e-01   1.6202422e+00
   4.8594297e-01   1.6043164e+00
   4.8596298e-01   1.5648057e+00
   4.8598299e-01   1.5021933e+00
   4.8600300e-01   1.4173015e+00
   4.8602301e-01   1.3112808e+00
   4.8604302e-01   1.1855940e+00
   4.8606303e-01   1.0419964e+00
   4.8608304e-01   8.8251076e-01
   4.8610305e-01   7.0939900e-01
   4.8612306e-01   5.2512991e-01
   4.8614307e-01   3.3234410e-01
   4.8616308e-01   1.3381611e-01
   4.8618309e-01  -6.7585418e-02
   4.8620310e-01  -2.6893910e-01
   4.8622311e-01  -4.6731301e-01
   4.8624312e-01  -6.5980718e-01
   4.8626313e-01  -8.4359582e-01
   4.8628314e-01  -1.0159685e+00
   4.8630315e-01  -1.1743697e+00
   4.8632316e-01  -1.3164366e+00
   4.8634317e-01  -1.4400339e+00
   4.8636318e-01  -1.5432853e+00
   4.8638319e-01  -1.6246018e+00
   4.8640320e-01  -1.6827055e+00
   4.8642321e-01  -1.7166493e+00
   4.8644322e-01  -1.7258318e+00
   4.8646323e-01  -1.7100071e+00
   4.8648324e-01  -1.6692896e+00
   4.8650325e-01  -1.6041540e+00
   4.8652326e-01  -1.5154291e+00
   4.8654327e-01  -1.4042879e+00
   4.8656328e-01  -1.2722317e+00
   4.8658329e-01  -1.1210693e+00
   4.8660330e-01  -9.5289277e-01
   4.8662331e-01  -7.7004812e-01
   4.8664332e-01  -5.7510252e-01
   4.8666333e-01  -3.7080832e-01
   4.8668334e-01  -1.6006425e-01
   4.8670335e-01   5.4125599e-02
   4.8672336e-01   2.6869448e-01
   4.8674337e-01   4.8055667e-01
   4.8676338e-01   6.8665162e-01
   4.8678339e-01   8.8398781e-01
   4.8680340e-01   1.0696859e+00
   4.8682341e-01   1.2410203e+00
   4.8684342e-01   1.3954587e+00
   4.8686343e-01   1.5306990e+00
   4.8688344e-01   1.6447032e+00
   4.8690345e-01   1.7357276e+00
   4.8692346e-01   1.8023483e+00
   4.8694347e-01   1.8434837e+00
   4.8696348e-01   1.8584105e+00
   4.8698349e-01   1.8467758e+00
   4.8700350e-01   1.8086037e+00
   4.8702351e-01   1.7442964e+00
   4.8704352e-01   1.6546302e+00
   4.8706353e-01   1.5407458e+00
   4.8708354e-01   1.4041340e+00
   4.8710355e-01   1.2466157e+00
   4.8712356e-01   1.0703178e+00
   4.8714357e-01   8.7764416e-01
   4.8716358e-01   6.7124306e-01
   4.8718359e-01   4.5397053e-01
   4.8720360e-01   2.2885105e-01
   4.8722361e-01  -9.6441434e-04
   4.8724362e-01  -2.3224238e-01
   4.8726363e-01  -4.6171204e-01
   4.8728364e-01  -6.8611116e-01
   4.8730365e-01  -9.0223211e-01
   4.8732366e-01  -1.1069672e+00
   4.8734367e-01  -1.2973529e+00
   4.8736368e-01  -1.4706119e+00
   4.8738369e-01  -1.6241934e+00
   4.8740370e-01  -1.7558094e+00
   4.8742371e-01  -1.8634686e+00
   4.8744372e-01  -1.9455050e+00
   4.8746373e-01  -2.0006033e+00
   4.8748374e-01  -2.0278188e+00
   4.8750375e-01  -2.0265922e+00
   4.8752376e-01  -1.9967594e+00
   4.8754377e-01  -1.9385556e+00
   4.8756378e-01  -1.8526142e+00
   4.8758379e-01  -1.7399594e+00
   4.8760380e-01  -1.6019945e+00
   4.8762381e-01  -1.4404839e+00
   4.8764382e-01  -1.2575302e+00
   4.8766383e-01  -1.0555471e+00
   4.8768384e-01  -8.3722727e-01
   4.8770385e-01  -6.0550644e-01
   4.8772386e-01  -3.6352406e-01
   4.8774387e-01  -1.1458087e-01
   4.8776388e-01   1.3790582e-01
   4.8778389e-01   3.9044880e-01
   4.8780390e-01   6.3953858e-01
   4.8782391e-01   8.8169171e-01
   4.8784392e-01   1.1134988e+00
   4.8786393e-01   1.3316719e+00
   4.8788394e-01   1.5330902e+00
   4.8790395e-01   1.7148436e+00
   4.8792396e-01   1.8742743e+00
   4.8794397e-01   2.0090138e+00
   4.8796398e-01   2.1170174e+00
   4.8798399e-01   2.1965939e+00
   4.8800400e-01   2.2464302e+00
   4.8802401e-01   2.2656118e+00
   4.8804402e-01   2.2536372e+00
   4.8806403e-01   2.2104270e+00
   4.8808404e-01   2.1363275e+00
   4.8810405e-01   2.0321083e+00
   4.8812406e-01   1.8989544e+00
   4.8814407e-01   1.7384524e+00
   4.8816408e-01   1.5525712e+00
   4.8818409e-01   1.3436381e+00
   4.8820410e-01   1.1143091e+00
   4.8822411e-01   8.6753506e-01
   4.8824412e-01   6.0652386e-01
   4.8826413e-01   3.3469876e-01
   4.8828414e-01   5.5653748e-02
   4.8830415e-01  -2.2689362e-01
   4.8832416e-01  -5.0915119e-01
   4.8834417e-01  -7.8730246e-01
   4.8836418e-01  -1.0575574e+00
   4.8838419e-01  -1.3162029e+00
   4.8840420e-01  -1.5596530e+00
   4.8842421e-01  -1.7844969e+00
   4.8844422e-01  -1.9875457e+00
   4.8846423e-01  -2.1658757e+00
   4.8848424e-01  -2.3168685e+00
   4.8850425e-01  -2.4382482e+00
   4.8852426e-01  -2.5281128e+00
   4.8854427e-01  -2.5849620e+00
   4.8856428e-01  -2.6077193e+00
   4.8858429e-01  -2.5957487e+00
   4.8860430e-01  -2.5488662e+00
   4.8862431e-01  -2.4673446e+00
   4.8864432e-01  -2.3519131e+00
   4.8866433e-01  -2.2037511e+00
   4.8868434e-01  -2.0244751e+00
   4.8870435e-01  -1.8161211e+00
   4.8872436e-01  -1.5811209e+00
   4.8874437e-01  -1.3222729e+00
   4.8876438e-01  -1.0427092e+00
   4.8878439e-01  -7.4585678e-01
   4.8880440e-01  -4.3539580e-01
   4.8882441e-01  -1.1521423e-01
   4.8884442e-01   2.1064051e-01
   4.8886443e-01   5.3801207e-01
   4.8888444e-01   8.6268720e-01
   4.8890445e-01   1.1804488e+00
   4.8892446e-01   1.4871291e+00
   4.8894447e-01   1.7786628e+00
   4.8896448e-01   2.0511385e+00
   4.8898449e-01   2.3008489e+00
   4.8900450e-01   2.5243384e+00
   4.8902451e-01   2.7184481e+00
   4.8904452e-01   2.8803565e+00
   4.8906453e-01   3.0076169e+00
   4.8908454e-01   3.0981901e+00
   4.8910455e-01   3.1504717e+00
   4.8912456e-01   3.1633148e+00
   4.8914457e-01   3.1360469e+00
   4.8916458e-01   3.0684808e+00
   4.8918459e-01   2.9609199e+00
   4.8920460e-01   2.8141576e+00
   4.8922461e-01   2.6294703e+00
   4.8924462e-01   2.4086053e+00
   4.8926463e-01   2.1537623e+00
   4.8928464e-01   1.8675700e+00
   4.8930465e-01   1.5530567e+00
   4.8932466e-01   1.2136178e+00
   4.8934467e-01   8.5297654e-01
   4.8936468e-01   4.7514327e-01
   4.8938469e-01   8.4369536e-02
   4.8940470e-01  -3.1489970e-01
   4.8942471e-01  -7.1807632e-01
   4.8944472e-01  -1.1204809e+00
   4.8946473e-01  -1.5173956e+00
   4.8948474e-01  -1.9041170e+00
   4.8950475e-01  -2.2760092e+00
   4.8952476e-01  -2.6285556e+00
   4.8954477e-01  -2.9574087e+00
   4.8956478e-01  -3.2584386e+00
   4.8958479e-01  -3.5277781e+00
   4.8960480e-01  -3.7618646e+00
   4.8962481e-01  -3.9574782e+00
   4.8964482e-01  -4.1117757e+00
   4.8966483e-01  -4.2223202e+00
   4.8968484e-01  -4.2871050e+00
   4.8970485e-01  -4.3045734e+00
   4.8972486e-01  -4.2736321e+00
   4.8974487e-01  -4.1936597e+00
   4.8976488e-01  -4.0645094e+00
   4.8978489e-01  -3.8865065e+00
   4.8980490e-01  -3.6604396e+00
   4.8982491e-01  -3.3875477e+00
   4.8984492e-01  -3.0695010e+00
   4.8986493e-01  -2.7083774e+00
   4.8988494e-01  -2.3066350e+00
   4.8990495e-01  -1.8670793e+00
   4.8992496e-01  -1.3928278e+00
   4.8994497e-01  -8.8727086e-01
   4.8996498e-01  -3.5403003e-01
   4.8998499e-01   2.0308593e-01
   4.9000500e-01   7.8012647e-01
   4.9002501e-01   1.3730458e+00
   4.9004502e-01   1.9777496e+00
   4.9006503e-01   2.5901422e+00
   4.9008504e-01   3.2061725e+00
   4.9010505e-01   3.8218787e+00
   4.9012506e-01   4.4334314e+00
   4.9014507e-01   5.0371743e+00
   4.9016508e-01   5.6296622e+00
   4.9018509e-01   6.2076956e+00
   4.9020510e-01   6.7683520e+00
   4.9022511e-01   7.3090126e+00
   4.9024512e-01   7.8273858e+00
   4.9026513e-01   8.3215257e+00
   4.9028514e-01   8.7898454e+00
   4.9030515e-01   9.2311269e+00
   4.9032516e-01   9.6445250e+00
   4.9034517e-01   1.0029568e+01
   4.9036518e-01   1.0386150e+01
   4.9038519e-01   1.0714526e+01
   4.9040520e-01   1.1015294e+01
   4.9042521e-01   1.1289379e+01
   4.9044522e-01   1.1538011e+01
   4.9046523e-01   1.1762700e+01
   4.9048524e-01   1.1965207e+01
   4.9050525e-01   1.2147514e+01
   4.9052526e-01   1.2311793e+01
   4.9054527e-01   1.2460367e+01
   4.9056528e-01   1.2595677e+01
   4.9058529e-01   1.2720245e+01
   4.9060530e-01   1.2836635e+01
   4.9062531e-01   1.2947420e+01
   4.9064532e-01   1.3055144e+01
   4.9066533e-01   1.3162285e+01
   4.9068534e-01   1.3271226e+01
   4.9070535e-01   1.3384221e+01
   4.9072536e-01   1.3503368e+01
   4.9074537e-01   1.3630583e+01
   4.9076538e-01   1.3767576e+01
   4.9078539e-01   1.3915832e+01
   4.9080540e-01   1.4076596e+01
   4.9082541e-01   1.4250863e+01
   4.9084542e-01   1.4439365e+01
   4.9086543e-01   1.4642568e+01
   4.9088544e-01   1.4860677e+01
   4.9090545e-01   1.5093630e+01
   4.9092546e-01   1.5341114e+01
   4.9094547e-01   1.5602571e+01
   4.9096548e-01   1.5877212e+01
   4.9098549e-01   1.6164037e+01
   4.9100550e-01   1.6461852e+01
   4.9102551e-01   1.6769294e+01
   4.9104552e-01   1.7084856e+01
   4.9106553e-01   1.7406910e+01
   4.9108554e-01   1.7733740e+01
   4.9110555e-01   1.8063566e+01
   4.9112556e-01   1.8394579e+01
   4.9114557e-01   1.8724967e+01
   4.9116558e-01   1.9052943e+01
   4.9118559e-01   1.9376778e+01
   4.9120560e-01   1.9694828e+01
   4.9122561e-01   2.0005556e+01
   4.9124562e-01   2.0307560e+01
   4.9126563e-01   2.0599595e+01
   4.9128564e-01   2.0880589e+01
   4.9130565e-01   2.1149667e+01
   4.9132566e-01   2.1406158e+01
   4.9134567e-01   2.1649608e+01
   4.9136568e-01   2.1879789e+01
   4.9138569e-01   2.2096703e+01
   4.9140570e-01   2.2300583e+01
   4.9142571e-01   2.2491887e+01
   4.9144572e-01   2.2671298e+01
   4.9146573e-01   2.2839711e+01
   4.9148574e-01   2.2998225e+01
   4.9150575e-01   2.3148122e+01
   4.9152576e-01   2.3290856e+01
   4.9154577e-01   2.3428029e+01
   4.9156578e-01   2.3561372e+01
   4.9158579e-01   2.3692721e+01
   4.9160580e-01   2.3823989e+01
   4.9162581e-01   2.3957143e+01
   4.9164582e-01   2.4094179e+01
   4.9166583e-01   2.4237091e+01
   4.9168584e-01   2.4387846e+01
   4.9170585e-01   2.4548358e+01
   4.9172586e-01   2.4720462e+01
   4.9174587e-01   2.4905889e+01
   4.9176588e-01   2.5106246e+01
   4.9178589e-01   2.5322992e+01
   4.9180590e-01   2.5557417e+01
   4.9182591e-01   2.5810633e+01
   4.9184592e-01   2.6083551e+01
   4.9186593e-01   2.6376877e+01
   4.9188594e-01   2.6691097e+01
   4.9190595e-01   2.7026479e+01
   4.9192596e-01   2.7383061e+01
   4.9194597e-01   2.7760661e+01
   4.9196598e-01   2.8158873e+01
   4.9198599e-01   2.8577077e+01
   4.9200600e-01   2.9014446e+01
   4.9202601e-01   2.9469960e+01
   4.9204602e-01   2.9942418e+01
   4.9206603e-01   3.0430455e+01
   4.9208604e-01   3.0932559e+01
   4.9210605e-01   3.1447091e+01
   4.9212606e-01   3.1972307e+01
   4.9214607e-01   3.2506381e+01
   4.9216608e-01   3.3047423e+01
   4.9218609e-01   3.3593509e+01
   4.9220610e-01   3.4142698e+01
   4.9222611e-01   3.4693056e+01
   4.9224612e-01   3.5242684e+01
   4.9226613e-01   3.5789729e+01
   4.9228614e-01   3.6332414e+01
   4.9230615e-01   3.6869050e+01
   4.9232616e-01   3.7398054e+01
   4.9234617e-01   3.7917966e+01
   4.9236618e-01   3.8427459e+01
   4.9238619e-01   3.8925351e+01
   4.9240620e-01   3.9410611e+01
   4.9242621e-01   3.9882366e+01
   4.9244622e-01   4.0339904e+01
   4.9246623e-01   4.0782672e+01
   4.9248624e-01   4.1210279e+01
   4.9250625e-01   4.1622483e+01
   4.9252626e-01   4.2019195e+01
   4.9254627e-01   4.2400461e+01
   4.9256628e-01   4.2766457e+01
   4.9258629e-01   4.3117473e+01
   4.9260630e-01   4.3453903e+01
   4.9262631e-01   4.3776228e+01
   4.9264632e-01   4.4084999e+01
   4.9266633e-01   4.4380824e+01
   4.9268634e-01   4.4664347e+01
   4.9270635e-01   4.4936236e+01
   4.9272636e-01   4.5197165e+01
   4.9274637e-01   4.5447797e+01
   4.9276638e-01   4.5688770e+01
   4.9278639e-01   4.5920685e+01
   4.9280640e-01   4.6144095e+01
   4.9282641e-01   4.6359489e+01
   4.9284642e-01   4.6567289e+01
   4.9286643e-01   4.6767842e+01
   4.9288644e-01   4.6961416e+01
   4.9290645e-01   4.7148196e+01
   4.9292646e-01   4.7328285e+01
   4.9294647e-01   4.7501709e+01
   4.9296648e-01   4.7668418e+01
   4.9298649e-01   4.7828294e+01
   4.9300650e-01   4.7981162e+01
   4.9302651e-01   4.8126798e+01
   4.9304652e-01   4.8264942e+01
   4.9306653e-01   4.8395314e+01
   4.9308654e-01   4.8517627e+01
   4.9310655e-01   4.8631604e+01
   4.9312656e-01   4.8736996e+01
   4.9314657e-01   4.8833596e+01
   4.9316658e-01   4.8921261e+01
   4.9318659e-01   4.8999924e+01
   4.9320660e-01   4.9069614e+01
   4.9322661e-01   4.9130470e+01
   4.9324662e-01   4.9182752e+01
   4.9326663e-01   4.9226860e+01
   4.9328664e-01   4.9263338e+01
   4.9330665e-01   4.9292885e+01
   4.9332666e-01   4.9316361e+01
   4.9334667e-01   4.9334787e+01
   4.9336668e-01   4.9349352e+01
   4.9338669e-01   4.9361403e+01
   4.9340670e-01   4.9372445e+01
   4.9342671e-01   4.9384128e+01
   4.9344672e-01   4.9398241e+01
   4.9346673e-01   4.9416691e+01
   4.9348674e-01   4.9441491e+01
   4.9350675e-01   4.9474738e+01
   4.9352676e-01   4.9518591e+01
   4.9354677e-01   4.9575246e+01
   4.9356678e-01   4.9646910e+01
   4.9358679e-01   4.9735775e+01
   4.9360680e-01   4.9843983e+01
   4.9362681e-01   4.9973605e+01
   4.9364682e-01   5.0126603e+01
   4.9366683e-01   5.0304803e+01
   4.9368684e-01   5.0509867e+01
   4.9370685e-01   5.0743261e+01
   4.9372686e-01   5.1006231e+01
   4.9374687e-01   5.1299776e+01
   4.9376688e-01   5.1624624e+01
   4.9378689e-01   5.1981215e+01
   4.9380690e-01   5.2369681e+01
   4.9382691e-01   5.2789835e+01
   4.9384692e-01   5.3241158e+01
   4.9386693e-01   5.3722795e+01
   4.9388694e-01   5.4233555e+01
   4.9390695e-01   5.4771910e+01
   4.9392696e-01   5.5336005e+01
   4.9394697e-01   5.5923670e+01
   4.9396698e-01   5.6532435e+01
   4.9398699e-01   5.7159550e+01
   4.9400700e-01   5.7802015e+01
   4.9402701e-01   5.8456601e+01
   4.9404702e-01   5.9119890e+01
   4.9406703e-01   5.9788309e+01
   4.9408704e-01   6.0458167e+01
   4.9410705e-01   6.1125701e+01
   4.9412706e-01   6.1787119e+01
   4.9414707e-01   6.2438643e+01
   4.9416708e-01   6.3076560e+01
   4.9418709e-01   6.3697267e+01
   4.9420710e-01   6.4297320e+01
   4.9422711e-01   6.4873478e+01
   4.9424712e-01   6.5422752e+01
   4.9426713e-01   6.5942446e+01
   4.9428714e-01   6.6430198e+01
   4.9430715e-01   6.6884019e+01
   4.9432716e-01   6.7302326e+01
   4.9434717e-01   6.7683973e+01
   4.9436718e-01   6.8028276e+01
   4.9438719e-01   6.8335035e+01
   4.9440720e-01   6.8604547e+01
   4.9442721e-01   6.8837617e+01
   4.9444722e-01   6.9035561e+01
   4.9446723e-01   6.9200204e+01
   4.9448724e-01   6.9333874e+01
   4.9450725e-01   6.9439383e+01
   4.9452726e-01   6.9520012e+01
   4.9454727e-01   6.9579479e+01
   4.9456728e-01   6.9621914e+01
   4.9458729e-01   6.9651816e+01
   4.9460730e-01   6.9674017e+01
   4.9462731e-01   6.9693630e+01
   4.9464732e-01   6.9716002e+01
   4.9466733e-01   6.9746662e+01
   4.9468734e-01   6.9791260e+01
   4.9470735e-01   6.9855514e+01
   4.9472736e-01   6.9945145e+01
   4.9474737e-01   7.0065821e+01
   4.9476738e-01   7.0223093e+01
   4.9478739e-01   7.0422337e+01
   4.9480740e-01   7.0668696e+01
   4.9482741e-01   7.0967021e+01
   4.9484742e-01   7.1321820e+01
   4.9486743e-01   7.1737207e+01
   4.9488744e-01   7.2216858e+01
   4.9490745e-01   7.2763966e+01
   4.9492746e-01   7.3381208e+01
   4.9494747e-01   7.4070714e+01
   4.9496748e-01   7.4834040e+01
   4.9498749e-01   7.5672153e+01
   4.9500750e-01   7.6585418e+01
   4.9502751e-01   7.7573591e+01
   4.9504752e-01   7.8635825e+01
   4.9506753e-01   7.9770672e+01
   4.9508754e-01   8.0976103e+01
   4.9510755e-01   8.2249527e+01
   4.9512756e-01   8.3587818e+01
   4.9514757e-01   8.4987347e+01
   4.9516758e-01   8.6444022e+01
   4.9518759e-01   8.7953333e+01
   4.9520760e-01   8.9510392e+01
   4.9522761e-01   9.1109994e+01
   4.9524762e-01   9.2746662e+01
   4.9526763e-01   9.4414708e+01
   4.9528764e-01   9.6108294e+01
   4.9530765e-01   9.7821483e+01
   4.9532766e-01   9.9548307e+01
   4.9534767e-01   1.0128282e+02
   4.9536768e-01   1.0301916e+02
   4.9538769e-01   1.0475160e+02
   4.9540770e-01   1.0647460e+02
   4.9542771e-01   1.0818288e+02
   4.9544772e-01   1.0987143e+02
   4.9546773e-01   1.1153557e+02
   4.9548774e-01   1.1317099e+02
   4.9550775e-01   1.1477380e+02
   4.9552776e-01   1.1634051e+02
   4.9554777e-01   1.1786809e+02
   4.9556778e-01   1.1935398e+02
   4.9558779e-01   1.2079610e+02
   4.9560780e-01   1.2219284e+02
   4.9562781e-01   1.2354306e+02
   4.9564782e-01   1.2484612e+02
   4.9566783e-01   1.2610182e+02
   4.9568784e-01   1.2731040e+02
   4.9570785e-01   1.2847253e+02
   4.9572786e-01   1.2958928e+02
   4.9574787e-01   1.3066206e+02
   4.9576788e-01   1.3169263e+02
   4.9578789e-01   1.3268305e+02
   4.9580790e-01   1.3363563e+02
   4.9582791e-01   1.3455288e+02
   4.9584792e-01   1.3543751e+02
   4.9586793e-01   1.3629237e+02
   4.9588794e-01   1.3712038e+02
   4.9590795e-01   1.3792454e+02
   4.9592796e-01   1.3870786e+02
   4.9594797e-01   1.3947333e+02
   4.9596798e-01   1.4022388e+02
   4.9598799e-01   1.4096239e+02
   4.9600800e-01   1.4169158e+02
   4.9602801e-01   1.4241407e+02
   4.9604802e-01   1.4313231e+02
   4.9606803e-01   1.4384858e+02
   4.9608804e-01   1.4456498e+02
   4.9610805e-01   1.4528341e+02
   4.9612806e-01   1.4600556e+02
   4.9614807e-01   1.4673293e+02
   4.9616808e-01   1.4746683e+02
   4.9618809e-01   1.4820836e+02
   4.9620810e-01   1.4895845e+02
   4.9622811e-01   1.4971786e+02
   4.9624812e-01   1.5048718e+02
   4.9626813e-01   1.5126688e+02
   4.9628814e-01   1.5205730e+02
   4.9630815e-01   1.5285867e+02
   4.9632816e-01   1.5367114e+02
   4.9634817e-01   1.5449481e+02
   4.9636818e-01   1.5532973e+02
   4.9638819e-01   1.5617591e+02
   4.9640820e-01   1.5703337e+02
   4.9642821e-01   1.5790214e+02
   4.9644822e-01   1.5878225e+02
   4.9646823e-01   1.5967378e+02
   4.9648824e-01   1.6057684e+02
   4.9650825e-01   1.6149160e+02
   4.9652826e-01   1.6241825e+02
   4.9654827e-01   1.6335705e+02
   4.9656828e-01   1.6430828e+02
   4.9658829e-01   1.6527229e+02
   4.9660830e-01   1.6624940e+02
   4.9662831e-01   1.6723998e+02
   4.9664832e-01   1.6824439e+02
   4.9666833e-01   1.6926293e+02
   4.9668834e-01   1.7029590e+02
   4.9670835e-01   1.7134350e+02
   4.9672836e-01   1.7240585e+02
   4.9674837e-01   1.7348295e+02
   4.9676838e-01   1.7457466e+02
   4.9678839e-01   1.7568068e+02
   4.9680840e-01   1.7680054e+02
   4.9682841e-01   1.7793354e+02
   4.9684842e-01   1.7907877e+02
   4.9686843e-01   1.8023507e+02
   4.9688844e-01   1.8140103e+02
   4.9690845e-01   1.8257500e+02
   4.9692846e-01   1.8375503e+02
   4.9694847e-01   1.8493893e+02
   4.9696848e-01   1.8612422e+02
   4.9698849e-01   1.8730819e+02
   4.9700850e-01   1.8848787e+02
   4.9702851e-01   1.8966008e+02
   4.9704852e-01   1.9082143e+02
   4.9706853e-01   1.9196838e+02
   4.9708854e-01   1.9309724e+02
   4.9710855e-01   1.9420420e+02
   4.9712856e-01   1.9528544e+02
   4.9714857e-01   1.9633707e+02
   4.9716858e-01   1.9735529e+02
   4.9718859e-01   1.9833634e+02
   4.9720860e-01   1.9927663e+02
   4.9722861e-01   2.0017274e+02
   4.9724862e-01   2.0102148e+02
   4.9726863e-01   2.0181998e+02
   4.9728864e-01   2.0256570e+02
   4.9730865e-01   2.0325648e+02
   4.9732866e-01   2.0389062e+02
   4.9734867e-01   2.0446688e+02
   4.9736868e-01   2.0498454e+02
   4.9738869e-01   2.0544340e+02
   4.9740870e-01   2.0584385e+02
   4.9742871e-01   2.0618685e+02
   4.9744872e-01   2.0647397e+02
   4.9746873e-01   2.0670736e+02
   4.9748874e-01   2.0688974e+02
   4.9750875e-01   2.0702445e+02
   4.9752876e-01   2.0711533e+02
   4.9754877e-01   2.0716678e+02
   4.9756878e-01   2.0718365e+02
   4.9758879e-01   2.0717125e+02
   4.9760880e-01   2.0713524e+02
   4.9762881e-01   2.0708160e+02
   4.9764882e-01   2.0701657e+02
   4.9766883e-01   2.0694655e+02
   4.9768884e-01   2.0687803e+02
   4.9770885e-01   2.0681750e+02
   4.9772886e-01   2.0677138e+02
   4.9774887e-01   2.0674592e+02
   4.9776888e-01   2.0674713e+02
   4.9778889e-01   2.0678063e+02
   4.9780890e-01   2.0685166e+02
   4.9782891e-01   2.0696492e+02
   4.9784892e-01   2.0712450e+02
   4.9786893e-01   2.0733385e+02
   4.9788894e-01   2.0759567e+02
   4.9790895e-01   2.0791187e+02
   4.9792896e-01   2.0828352e+02
   4.9794897e-01   2.0871077e+02
   4.9796898e-01   2.0919290e+02
   4.9798899e-01   2.0972822e+02
   4.9800900e-01   2.1031410e+02
   4.9802901e-01   2.1094699e+02
   4.9804902e-01   2.1162240e+02
   4.9806903e-01   2.1233495e+02
   4.9808904e-01   2.1307841e+02
   4.9810905e-01   2.1384577e+02
   4.9812906e-01   2.1462926e+02
   4.9814907e-01   2.1542049e+02
   4.9816908e-01   2.1621050e+02
   4.9818909e-01   2.1698987e+02
   4.9820910e-01   2.1774880e+02
   4.9822911e-01   2.1847728e+02
   4.9824912e-01   2.1916517e+02
   4.9826913e-01   2.1980232e+02
   4.9828914e-01   2.2037874e+02
   4.9830915e-01   2.2088468e+02
   4.9832916e-01   2.2131080e+02
   4.9834917e-01   2.2164828e+02
   4.9836918e-01   2.2188894e+02
   4.9838919e-01   2.2202539e+02
   4.9840920e-01   2.2205111e+02
   4.9842921e-01   2.2196058e+02
   4.9844922e-01   2.2174934e+02
   4.9846923e-01   2.2141414e+02
   4.9848924e-01   2.2095294e+02
   4.9850925e-01   2.2036503e+02
   4.9852926e-01   2.1965101e+02
   4.9854927e-01   2.1881289e+02
   4.9856928e-01   2.1785405e+02
   4.9858929e-01   2.1677925e+02
   4.9860930e-01   2.1559463e+02
   4.9862931e-01   2.1430764e+02
   4.9864932e-01   2.1292700e+02
   4.9866933e-01   2.1146264e+02
   4.9868934e-01   2.0992560e+02
   4.9870935e-01   2.0832793e+02
   4.9872936e-01   2.0668258e+02
   4.9874937e-01   2.0500328e+02
   4.9876938e-01   2.0330436e+02
   4.9878939e-01   2.0160067e+02
   4.9880940e-01   1.9990737e+02
   4.9882941e-01   1.9823979e+02
   4.9884942e-01   1.9661325e+02
   4.9886943e-01   1.9504289e+02
   4.9888944e-01   1.9354353e+02
   4.9890945e-01   1.9212947e+02
   4.9892946e-01   1.9081433e+02
   4.9894947e-01   1.8961090e+02
   4.9896948e-01   1.8853100e+02
   4.9898949e-01   1.8758532e+02
   4.9900950e-01   1.8678329e+02
   4.9902951e-01   1.8613300e+02
   4.9904952e-01   1.8564106e+02
   4.9906953e-01   1.8531252e+02
   4.9908954e-01   1.8515082e+02
   4.9910955e-01   1.8515775e+02
   4.9912956e-01   1.8533339e+02
   4.9914957e-01   1.8567613e+02
   4.9916958e-01   1.8618265e+02
   4.9918959e-01   1.8684797e+02
   4.9920960e-01   1.8766551e+02
   4.9922961e-01   1.8862715e+02
   4.9924962e-01   1.8972328e+02
   4.9926963e-01   1.9094297e+02
   4.9928964e-01   1.9227405e+02
   4.9930965e-01   1.9370325e+02
   4.9932966e-01   1.9521637e+02
   4.9934967e-01   1.9679841e+02
   4.9936968e-01   1.9843377e+02
   4.9938969e-01   2.0010642e+02
   4.9940970e-01   2.0180007e+02
   4.9942971e-01   2.0349836e+02
   4.9944972e-01   2.0518507e+02
   4.9946973e-01   2.0684431e+02
   4.9948974e-01   2.0846065e+02
   4.9950975e-01   2.1001935e+02
   4.9952976e-01   2.1150653e+02
   4.9954977e-01   2.1290930e+02
   4.9956978e-01   2.1421591e+02
   4.9958979e-01   2.1541591e+02
   4.9960980e-01   2.1650026e+02
   4.9962981e-01   2.1746140e+02
   4.9964982e-01   2.1829339e+02
   4.9966983e-01   2.1899190e+02
   4.9968984e-01   2.1955433e+02
   4.9970985e-01   2.1997978e+02
   4.9972986e-01   2.2026906e+02
   4.9974987e-01   2.2042471e+02
   4.9976988e-01   2.2045090e+02
   4.9978989e-01   2.2035343e+02
   4.9980990e-01   2.2013959e+02
   4.9982991e-01   2.1981814e+02
   4.9984992e-01   2.1939910e+02
   4.9986993e-01   2.1889373e+02
   4.9988994e-01   2.1831428e+02
   4.9990995e-01   2.1767391e+02
   4.9992996e-01   2.1698648e+02
   4.9994997e-01   2.1626642e+02
   4.9996998e-01   2.1552850e+02
   4.9998999e-01   2.1478766e+02
   5.0001001e-01   2.1405886e+02
   5.0003002e-01   2.1335685e+02
   5.0005003e-01   2.1269601e+02
   5.0007004e-01   2.1209018e+02
   5.0009005e-01   2.1155246e+02
   5.0011006e-01   2.1109509e+02
   5.0013007e-01   2.1072928e+02
   5.0015008e-01   2.1046509e+02
   5.0017009e-01   2.1031128e+02
   5.0019010e-01   2.1027524e+02
   5.0021011e-01   2.1036288e+02
   5.0023012e-01   2.1057860e+02
   5.0025013e-01   2.1092517e+02
   5.0027014e-01   2.1140378e+02
   5.0029015e-01   2.1201397e+02
   5.0031016e-01   2.1275367e+02
   5.0033017e-01   2.1361923e+02
   5.0035018e-01   2.1460544e+02
   5.0037019e-01   2.1570563e+02
   5.0039020e-01   2.1691173e+02
   5.0041021e-01   2.1821438e+02
   5.0043022e-01   2.1960304e+02
   5.0045023e-01   2.2106609e+02
   5.0047024e-01   2.2259103e+02
   5.0049025e-01   2.2416455e+02
   5.0051026e-01   2.2577275e+02
   5.0053027e-01   2.2740124e+02
   5.0055028e-01   2.2903537e+02
   5.0057029e-01   2.3066032e+02
   5.0059030e-01   2.3226132e+02
   5.0061031e-01   2.3382379e+02
   5.0063032e-01   2.3533349e+02
   5.0065033e-01   2.3677667e+02
   5.0067034e-01   2.3814023e+02
   5.0069035e-01   2.3941184e+02
   5.0071036e-01   2.4058005e+02
   5.0073037e-01   2.4163440e+02
   5.0075038e-01   2.4256555e+02
   5.0077039e-01   2.4336529e+02
   5.0079040e-01   2.4402668e+02
   5.0081041e-01   2.4454405e+02
   5.0083042e-01   2.4491304e+02
   5.0085043e-01   2.4513063e+02
   5.0087044e-01   2.4519513e+02
   5.0089045e-01   2.4510618e+02
   5.0091046e-01   2.4486471e+02
   5.0093047e-01   2.4447288e+02
   5.0095048e-01   2.4393407e+02
   5.0097049e-01   2.4325275e+02
   5.0099050e-01   2.4243446e+02
   5.0101051e-01   2.4148570e+02
   5.0103052e-01   2.4041381e+02
   5.0105053e-01   2.3922690e+02
   5.0107054e-01   2.3793375e+02
   5.0109055e-01   2.3654364e+02
   5.0111056e-01   2.3506633e+02
   5.0113057e-01   2.3351185e+02
   5.0115058e-01   2.3189048e+02
   5.0117059e-01   2.3021257e+02
   5.0119060e-01   2.2848849e+02
   5.0121061e-01   2.2672850e+02
   5.0123062e-01   2.2494269e+02
   5.0125063e-01   2.2314085e+02
   5.0127064e-01   2.2133247e+02
   5.0129065e-01   2.1952659e+02
   5.0131066e-01   2.1773183e+02
   5.0133067e-01   2.1595628e+02
   5.0135068e-01   2.1420750e+02
   5.0137069e-01   2.1249251e+02
   5.0139070e-01   2.1081773e+02
   5.0141071e-01   2.0918904e+02
   5.0143072e-01   2.0761173e+02
   5.0145073e-01   2.0609055e+02
   5.0147074e-01   2.0462974e+02
   5.0149075e-01   2.0323301e+02
   5.0151076e-01   2.0190366e+02
   5.0153077e-01   2.0064455e+02
   5.0155078e-01   1.9945816e+02
   5.0157079e-01   1.9834668e+02
   5.0159080e-01   1.9731201e+02
   5.0161081e-01   1.9635584e+02
   5.0163082e-01   1.9547969e+02
   5.0165083e-01   1.9468495e+02
   5.0167084e-01   1.9397293e+02
   5.0169085e-01   1.9334490e+02
   5.0171086e-01   1.9280212e+02
   5.0173087e-01   1.9234588e+02
   5.0175088e-01   1.9197750e+02
   5.0177089e-01   1.9169836e+02
   5.0179090e-01   1.9150990e+02
   5.0181091e-01   1.9141361e+02
   5.0183092e-01   1.9141106e+02
   5.0185093e-01   1.9150382e+02
   5.0187094e-01   1.9169349e+02
   5.0189095e-01   1.9198162e+02
   5.0191096e-01   1.9236974e+02
   5.0193097e-01   1.9285923e+02
   5.0195098e-01   1.9345135e+02
   5.0197099e-01   1.9414712e+02
   5.0199100e-01   1.9494733e+02
   5.0201101e-01   1.9585241e+02
   5.0203102e-01   1.9686244e+02
   5.0205103e-01   1.9797706e+02
   5.0207104e-01   1.9919539e+02
   5.0209105e-01   2.0051602e+02
   5.0211106e-01   2.0193695e+02
   5.0213107e-01   2.0345554e+02
   5.0215108e-01   2.0506847e+02
   5.0217109e-01   2.0677171e+02
   5.0219110e-01   2.0856053e+02
   5.0221111e-01   2.1042944e+02
   5.0223112e-01   2.1237225e+02
   5.0225113e-01   2.1438203e+02
   5.0227114e-01   2.1645115e+02
   5.0229115e-01   2.1857132e+02
   5.0231116e-01   2.2073363e+02
   5.0233117e-01   2.2292861e+02
   5.0235118e-01   2.2514626e+02
   5.0237119e-01   2.2737620e+02
   5.0239120e-01   2.2960768e+02
   5.0241121e-01   2.3182971e+02
   5.0243122e-01   2.3403116e+02
   5.0245123e-01   2.3620087e+02
   5.0247124e-01   2.3832775e+02
   5.0249125e-01   2.4040089e+02
   5.0251126e-01   2.4240971e+02
   5.0253127e-01   2.4434404e+02
   5.0255128e-01   2.4619426e+02
   5.0257129e-01   2.4795139e+02
   5.0259130e-01   2.4960723e+02
   5.0261131e-01   2.5115443e+02
   5.0263132e-01   2.5258659e+02
   5.0265133e-01   2.5389838e+02
   5.0267134e-01   2.5508555e+02
   5.0269135e-01   2.5614503e+02
   5.0271136e-01   2.5707498e+02
   5.0273137e-01   2.5787480e+02
   5.0275138e-01   2.5854515e+02
   5.0277139e-01   2.5908798e+02
   5.0279140e-01   2.5950648e+02
   5.0281141e-01   2.5980505e+02
   5.0283142e-01   2.5998929e+02
   5.0285143e-01   2.6006589e+02
   5.0287144e-01   2.6004257e+02
   5.0289145e-01   2.5992799e+02
   5.0291146e-01   2.5973165e+02
   5.0293147e-01   2.5946375e+02
   5.0295148e-01   2.5913506e+02
   5.0297149e-01   2.5875680e+02
   5.0299150e-01   2.5834048e+02
   5.0301151e-01   2.5789772e+02
   5.0303152e-01   2.5744015e+02
   5.0305153e-01   2.5697920e+02
   5.0307154e-01   2.5652595e+02
   5.0309155e-01   2.5609100e+02
   5.0311156e-01   2.5568429e+02
   5.0313157e-01   2.5531494e+02
   5.0315158e-01   2.5499118e+02
   5.0317159e-01   2.5472014e+02
   5.0319160e-01   2.5450781e+02
   5.0321161e-01   2.5435888e+02
   5.0323162e-01   2.5427671e+02
   5.0325163e-01   2.5426324e+02
   5.0327164e-01   2.5431893e+02
   5.0329165e-01   2.5444277e+02
   5.0331166e-01   2.5463225e+02
   5.0333167e-01   2.5488338e+02
   5.0335168e-01   2.5519070e+02
   5.0337169e-01   2.5554740e+02
   5.0339170e-01   2.5594531e+02
   5.0341171e-01   2.5637508e+02
   5.0343172e-01   2.5682622e+02
   5.0345173e-01   2.5728728e+02
   5.0347174e-01   2.5774597e+02
   5.0349175e-01   2.5818935e+02
   5.0351176e-01   2.5860395e+02
   5.0353177e-01   2.5897599e+02
   5.0355178e-01   2.5929159e+02
   5.0357179e-01   2.5953690e+02
   5.0359180e-01   2.5969836e+02
   5.0361181e-01   2.5976285e+02
   5.0363182e-01   2.5971791e+02
   5.0365183e-01   2.5955195e+02
   5.0367184e-01   2.5925436e+02
   5.0369185e-01   2.5881578e+02
   5.0371186e-01   2.5822816e+02
   5.0373187e-01   2.5748498e+02
   5.0375188e-01   2.5658133e+02
   5.0377189e-01   2.5551405e+02
   5.0379190e-01   2.5428180e+02
   5.0381191e-01   2.5288511e+02
   5.0383192e-01   2.5132647e+02
   5.0385193e-01   2.4961030e+02
   5.0387194e-01   2.4774296e+02
   5.0389195e-01   2.4573274e+02
   5.0391196e-01   2.4358976e+02
   5.0393197e-01   2.4132594e+02
   5.0395198e-01   2.3895486e+02
   5.0397199e-01   2.3649165e+02
   5.0399200e-01   2.3395285e+02
   5.0401201e-01   2.3135621e+02
   5.0403202e-01   2.2872056e+02
   5.0405203e-01   2.2606554e+02
   5.0407204e-01   2.2341147e+02
   5.0409205e-01   2.2077904e+02
   5.0411206e-01   2.1818915e+02
   5.0413207e-01   2.1566263e+02
   5.0415208e-01   2.1322000e+02
   5.0417209e-01   2.1088128e+02
   5.0419210e-01   2.0866568e+02
   5.0421211e-01   2.0659144e+02
   5.0423212e-01   2.0467557e+02
   5.0425213e-01   2.0293364e+02
   5.0427214e-01   2.0137963e+02
   5.0429215e-01   2.0002572e+02
   5.0431216e-01   1.9888212e+02
   5.0433217e-01   1.9795698e+02
   5.0435218e-01   1.9725627e+02
   5.0437219e-01   1.9678366e+02
   5.0439220e-01   1.9654048e+02
   5.0441221e-01   1.9652572e+02
   5.0443222e-01   1.9673598e+02
   5.0445223e-01   1.9716550e+02
   5.0447224e-01   1.9780624e+02
   5.0449225e-01   1.9864793e+02
   5.0451226e-01   1.9967816e+02
   5.0453227e-01   2.0088257e+02
   5.0455228e-01   2.0224493e+02
   5.0457229e-01   2.0374734e+02
   5.0459230e-01   2.0537046e+02
   5.0461231e-01   2.0709365e+02
   5.0463232e-01   2.0889525e+02
   5.0465233e-01   2.1075282e+02
   5.0467234e-01   2.1264333e+02
   5.0469235e-01   2.1454350e+02
   5.0471236e-01   2.1642996e+02
   5.0473237e-01   2.1827959e+02
   5.0475238e-01   2.2006973e+02
   5.0477239e-01   2.2177844e+02
   5.0479240e-01   2.2338474e+02
   5.0481241e-01   2.2486884e+02
   5.0483242e-01   2.2621234e+02
   5.0485243e-01   2.2739845e+02
   5.0487244e-01   2.2841214e+02
   5.0489245e-01   2.2924034e+02
   5.0491246e-01   2.2987200e+02
   5.0493247e-01   2.3029827e+02
   5.0495248e-01   2.3051256e+02
   5.0497249e-01   2.3051057e+02
   5.0499250e-01   2.3029034e+02
   5.0501251e-01   2.2985227e+02
   5.0503252e-01   2.2919905e+02
   5.0505253e-01   2.2833563e+02
   5.0507254e-01   2.2726916e+02
   5.0509255e-01   2.2600885e+02
   5.0511256e-01   2.2456586e+02
   5.0513257e-01   2.2295315e+02
   5.0515258e-01   2.2118531e+02
   5.0517259e-01   2.1927838e+02
   5.0519260e-01   2.1724963e+02
   5.0521261e-01   2.1511736e+02
   5.0523262e-01   2.1290068e+02
   5.0525263e-01   2.1061925e+02
   5.0527264e-01   2.0829310e+02
   5.0529265e-01   2.0594231e+02
   5.0531266e-01   2.0358687e+02
   5.0533267e-01   2.0124637e+02
   5.0535268e-01   1.9893982e+02
   5.0537269e-01   1.9668543e+02
   5.0539270e-01   1.9450040e+02
   5.0541271e-01   1.9240072e+02
   5.0543272e-01   1.9040107e+02
   5.0545273e-01   1.8851456e+02
   5.0547274e-01   1.8675270e+02
   5.0549275e-01   1.8512524e+02
   5.0551276e-01   1.8364010e+02
   5.0553277e-01   1.8230331e+02
   5.0555278e-01   1.8111898e+02
   5.0557279e-01   1.8008925e+02
   5.0559280e-01   1.7921437e+02
   5.0561281e-01   1.7849266e+02
   5.0563282e-01   1.7792065e+02
   5.0565283e-01   1.7749309e+02
   5.0567284e-01   1.7720306e+02
   5.0569285e-01   1.7704217e+02
   5.0571286e-01   1.7700057e+02
   5.0573287e-01   1.7706721e+02
   5.0575288e-01   1.7722997e+02
   5.0577289e-01   1.7747582e+02
   5.0579290e-01   1.7779100e+02
   5.0581291e-01   1.7816128e+02
   5.0583292e-01   1.7857206e+02
   5.0585293e-01   1.7900863e+02
   5.0587294e-01   1.7945635e+02
   5.0589295e-01   1.7990080e+02
   5.0591296e-01   1.8032803e+02
   5.0593297e-01   1.8072469e+02
   5.0595298e-01   1.8107819e+02
   5.0597299e-01   1.8137686e+02
   5.0599300e-01   1.8161012e+02
   5.0601301e-01   1.8176851e+02
   5.0603302e-01   1.8184389e+02
   5.0605303e-01   1.8182946e+02
   5.0607304e-01   1.8171984e+02
   5.0609305e-01   1.8151111e+02
   5.0611306e-01   1.8120086e+02
   5.0613307e-01   1.8078814e+02
   5.0615308e-01   1.8027349e+02
   5.0617309e-01   1.7965888e+02
   5.0619310e-01   1.7894766e+02
   5.0621311e-01   1.7814449e+02
   5.0623312e-01   1.7725525e+02
   5.0625313e-01   1.7628694e+02
   5.0627314e-01   1.7524753e+02
   5.0629315e-01   1.7414590e+02
   5.0631316e-01   1.7299164e+02
   5.0633317e-01   1.7179493e+02
   5.0635318e-01   1.7056638e+02
   5.0637319e-01   1.6931690e+02
   5.0639320e-01   1.6805749e+02
   5.0641321e-01   1.6679916e+02
   5.0643322e-01   1.6555272e+02
   5.0645323e-01   1.6432866e+02
   5.0647324e-01   1.6313700e+02
   5.0649325e-01   1.6198717e+02
   5.0651326e-01   1.6088788e+02
   5.0653327e-01   1.5984701e+02
   5.0655328e-01   1.5887153e+02
   5.0657329e-01   1.5796740e+02
   5.0659330e-01   1.5713951e+02
   5.0661331e-01   1.5639164e+02
   5.0663332e-01   1.5572642e+02
   5.0665333e-01   1.5514530e+02
   5.0667334e-01   1.5464856e+02
   5.0669335e-01   1.5423533e+02
   5.0671336e-01   1.5390360e+02
   5.0673337e-01   1.5365031e+02
   5.0675338e-01   1.5347135e+02
   5.0677339e-01   1.5336166e+02
   5.0679340e-01   1.5331534e+02
   5.0681341e-01   1.5332571e+02
   5.0683342e-01   1.5338543e+02
   5.0685343e-01   1.5348659e+02
   5.0687344e-01   1.5362087e+02
   5.0689345e-01   1.5377962e+02
   5.0691346e-01   1.5395402e+02
   5.0693347e-01   1.5413517e+02
   5.0695348e-01   1.5431422e+02
   5.0697349e-01   1.5448253e+02
   5.0699350e-01   1.5463174e+02
   5.0701351e-01   1.5475388e+02
   5.0703352e-01   1.5484151e+02
   5.0705353e-01   1.5488778e+02
   5.0707354e-01   1.5488653e+02
   5.0709355e-01   1.5483237e+02
   5.0711356e-01   1.5472070e+02
   5.0713357e-01   1.5454782e+02
   5.0715358e-01   1.5431090e+02
   5.0717359e-01   1.5400808e+02
   5.0719360e-01   1.5363838e+02
   5.0721361e-01   1.5320180e+02
   5.0723362e-01   1.5269922e+02
   5.0725363e-01   1.5213241e+02
   5.0727364e-01   1.5150400e+02
   5.0729365e-01   1.5081737e+02
   5.0731366e-01   1.5007666e+02
   5.0733367e-01   1.4928664e+02
   5.0735368e-01   1.4845267e+02
   5.0737369e-01   1.4758057e+02
   5.0739370e-01   1.4667658e+02
   5.0741371e-01   1.4574721e+02
   5.0743372e-01   1.4479918e+02
   5.0745373e-01   1.4383931e+02
   5.0747374e-01   1.4287439e+02
   5.0749375e-01   1.4191115e+02
   5.0751376e-01   1.4095607e+02
   5.0753377e-01   1.4001540e+02
   5.0755378e-01   1.3909496e+02
   5.0757379e-01   1.3820017e+02
   5.0759380e-01   1.3733588e+02
   5.0761381e-01   1.3650639e+02
   5.0763382e-01   1.3571536e+02
   5.0765383e-01   1.3496574e+02
   5.0767384e-01   1.3425981e+02
   5.0769385e-01   1.3359909e+02
   5.0771386e-01   1.3298437e+02
   5.0773387e-01   1.3241569e+02
   5.0775388e-01   1.3189237e+02
   5.0777389e-01   1.3141300e+02
   5.0779390e-01   1.3097552e+02
   5.0781391e-01   1.3057722e+02
   5.0783392e-01   1.3021478e+02
   5.0785393e-01   1.2988438e+02
   5.0787394e-01   1.2958173e+02
   5.0789395e-01   1.2930212e+02
   5.0791396e-01   1.2904054e+02
   5.0793397e-01   1.2879173e+02
   5.0795398e-01   1.2855026e+02
   5.0797399e-01   1.2831062e+02
   5.0799400e-01   1.2806728e+02
   5.0801401e-01   1.2781483e+02
   5.0803402e-01   1.2754796e+02
   5.0805403e-01   1.2726164e+02
   5.0807404e-01   1.2695111e+02
   5.0809405e-01   1.2661198e+02
   5.0811406e-01   1.2624028e+02
   5.0813407e-01   1.2583252e+02
   5.0815408e-01   1.2538571e+02
   5.0817409e-01   1.2489742e+02
   5.0819410e-01   1.2436580e+02
   5.0821411e-01   1.2378960e+02
   5.0823412e-01   1.2316814e+02
   5.0825413e-01   1.2250139e+02
   5.0827414e-01   1.2178988e+02
   5.0829415e-01   1.2103471e+02
   5.0831416e-01   1.2023757e+02
   5.0833417e-01   1.1940061e+02
   5.0835418e-01   1.1852650e+02
   5.0837419e-01   1.1761832e+02
   5.0839420e-01   1.1667951e+02
   5.0841421e-01   1.1571386e+02
   5.0843422e-01   1.1472538e+02
   5.0845423e-01   1.1371830e+02
   5.0847424e-01   1.1269694e+02
   5.0849425e-01   1.1166572e+02
   5.0851426e-01   1.1062902e+02
   5.0853427e-01   1.0959115e+02
   5.0855428e-01   1.0855628e+02
   5.0857429e-01   1.0752840e+02
   5.0859430e-01   1.0651121e+02
   5.0861431e-01   1.0550812e+02
   5.0863432e-01   1.0452219e+02
   5.0865433e-01   1.0355607e+02
   5.0867434e-01   1.0261197e+02
   5.0869435e-01   1.0169166e+02
   5.0871436e-01   1.0079643e+02
   5.0873437e-01   9.9927068e+01
   5.0875438e-01   9.9083868e+01
   5.0877439e-01   9.8266635e+01
   5.0879440e-01   9.7474687e+01
   5.0881441e-01   9.6706877e+01
   5.0883442e-01   9.5961617e+01
   5.0885443e-01   9.5236908e+01
   5.0887444e-01   9.4530375e+01
   5.0889445e-01   9.3839315e+01
   5.0891446e-01   9.3160737e+01
   5.0893447e-01   9.2491417e+01
   5.0895448e-01   9.1827951e+01
   5.0897449e-01   9.1166809e+01
   5.0899450e-01   9.0504399e+01
   5.0901451e-01   8.9837115e+01
   5.0903452e-01   8.9161405e+01
   5.0905453e-01   8.8473823e+01
   5.0907454e-01   8.7771081e+01
   5.0909455e-01   8.7050109e+01
   5.0911456e-01   8.6308097e+01
   5.0913457e-01   8.5542540e+01
   5.0915458e-01   8.4751281e+01
   5.0917459e-01   8.3932541e+01
   5.0919460e-01   8.3084952e+01
   5.0921461e-01   8.2207574e+01
   5.0923462e-01   8.1299916e+01
   5.0925463e-01   8.0361940e+01
   5.0927464e-01   7.9394067e+01
   5.0929465e-01   7.8397171e+01
   5.0931466e-01   7.7372570e+01
   5.0933467e-01   7.6322005e+01
   5.0935468e-01   7.5247622e+01
   5.0937469e-01   7.4151936e+01
   5.0939470e-01   7.3037805e+01
   5.0941471e-01   7.1908383e+01
   5.0943472e-01   7.0767084e+01
   5.0945473e-01   6.9617530e+01
   5.0947474e-01   6.8463505e+01
   5.0949475e-01   6.7308904e+01
   5.0951476e-01   6.6157678e+01
   5.0953477e-01   6.5013784e+01
   5.0955478e-01   6.3881130e+01
   5.0957479e-01   6.2763527e+01
   5.0959480e-01   6.1664635e+01
   5.0961481e-01   6.0587918e+01
   5.0963482e-01   5.9536599e+01
   5.0965483e-01   5.8513622e+01
   5.0967484e-01   5.7521611e+01
   5.0969485e-01   5.6562845e+01
   5.0971486e-01   5.5639226e+01
   5.0973487e-01   5.4752261e+01
   5.0975488e-01   5.3903047e+01
   5.0977489e-01   5.3092261e+01
   5.0979490e-01   5.2320159e+01
   5.0981491e-01   5.1586575e+01
   5.0983492e-01   5.0890934e+01
   5.0985493e-01   5.0232264e+01
   5.0987494e-01   4.9609216e+01
   5.0989495e-01   4.9020088e+01
   5.0991496e-01   4.8462858e+01
   5.0993497e-01   4.7935213e+01
   5.0995498e-01   4.7434591e+01
   5.0997499e-01   4.6958218e+01
   5.0999500e-01   4.6503153e+01
   5.1001501e-01   4.6066331e+01
   5.1003502e-01   4.5644611e+01
   5.1005503e-01   4.5234822e+01
   5.1007504e-01   4.4833806e+01
   5.1009505e-01   4.4438470e+01
   5.1011506e-01   4.4045824e+01
   5.1013507e-01   4.3653025e+01
   5.1015508e-01   4.3257416e+01
   5.1017509e-01   4.2856562e+01
   5.1019510e-01   4.2448281e+01
   5.1021511e-01   4.2030674e+01
   5.1023512e-01   4.1602147e+01
   5.1025513e-01   4.1161429e+01
   5.1027514e-01   4.0707587e+01
   5.1029515e-01   4.0240034e+01
   5.1031516e-01   3.9758530e+01
   5.1033517e-01   3.9263183e+01
   5.1035518e-01   3.8754442e+01
   5.1037519e-01   3.8233079e+01
   5.1039520e-01   3.7700180e+01
   5.1041521e-01   3.7157116e+01
   5.1043522e-01   3.6605522e+01
   5.1045523e-01   3.6047268e+01
   5.1047524e-01   3.5484421e+01
   5.1049525e-01   3.4919215e+01
   5.1051526e-01   3.4354013e+01
   5.1053527e-01   3.3791263e+01
   5.1055528e-01   3.3233465e+01
   5.1057529e-01   3.2683124e+01
   5.1059530e-01   3.2142712e+01
   5.1061531e-01   3.1614630e+01
   5.1063532e-01   3.1101168e+01
   5.1065533e-01   3.0604469e+01
   5.1067534e-01   3.0126493e+01
   5.1069535e-01   2.9668989e+01
   5.1071536e-01   2.9233467e+01
   5.1073537e-01   2.8821171e+01
   5.1075538e-01   2.8433065e+01
   5.1077539e-01   2.8069809e+01
   5.1079540e-01   2.7731757e+01
   5.1081541e-01   2.7418942e+01
   5.1083542e-01   2.7131084e+01
   5.1085543e-01   2.6867583e+01
   5.1087544e-01   2.6627535e+01
   5.1089545e-01   2.6409738e+01
   5.1091546e-01   2.6212714e+01
   5.1093547e-01   2.6034726e+01
   5.1095548e-01   2.5873804e+01
   5.1097549e-01   2.5727771e+01
   5.1099550e-01   2.5594277e+01
   5.1101551e-01   2.5470826e+01
   5.1103552e-01   2.5354819e+01
   5.1105553e-01   2.5243585e+01
   5.1107554e-01   2.5134418e+01
   5.1109555e-01   2.5024621e+01
   5.1111556e-01   2.4911534e+01
   5.1113557e-01   2.4792581e+01
   5.1115558e-01   2.4665298e+01
   5.1117559e-01   2.4527370e+01
   5.1119560e-01   2.4376664e+01
   5.1121561e-01   2.4211256e+01
   5.1123562e-01   2.4029455e+01
   5.1125563e-01   2.3829832e+01
   5.1127564e-01   2.3611230e+01
   5.1129565e-01   2.3372787e+01
   5.1131566e-01   2.3113940e+01
   5.1133567e-01   2.2834436e+01
   5.1135568e-01   2.2534330e+01
   5.1137569e-01   2.2213986e+01
   5.1139570e-01   2.1874067e+01
   5.1141571e-01   2.1515527e+01
   5.1143572e-01   2.1139591e+01
   5.1145573e-01   2.0747743e+01
   5.1147574e-01   2.0341697e+01
   5.1149575e-01   1.9923378e+01
   5.1151576e-01   1.9494886e+01
   5.1153577e-01   1.9058472e+01
   5.1155578e-01   1.8616503e+01
   5.1157579e-01   1.8171426e+01
   5.1159580e-01   1.7725739e+01
   5.1161581e-01   1.7281948e+01
   5.1163582e-01   1.6842538e+01
   5.1165583e-01   1.6409934e+01
   5.1167584e-01   1.5986473e+01
   5.1169585e-01   1.5574365e+01
   5.1171586e-01   1.5175669e+01
   5.1173587e-01   1.4792262e+01
   5.1175588e-01   1.4425815e+01
   5.1177589e-01   1.4077775e+01
   5.1179590e-01   1.3749340e+01
   5.1181591e-01   1.3441449e+01
   5.1183592e-01   1.3154774e+01
   5.1185593e-01   1.2889707e+01
   5.1187594e-01   1.2646361e+01
   5.1189595e-01   1.2424573e+01
   5.1191596e-01   1.2223908e+01
   5.1193597e-01   1.2043665e+01
   5.1195598e-01   1.1882899e+01
   5.1197599e-01   1.1740428e+01
   5.1199600e-01   1.1614862e+01
   5.1201601e-01   1.1504618e+01
   5.1203602e-01   1.1407953e+01
   5.1205603e-01   1.1322987e+01
   5.1207604e-01   1.1247733e+01
   5.1209605e-01   1.1180133e+01
   5.1211606e-01   1.1118082e+01
   5.1213607e-01   1.1059470e+01
   5.1215608e-01   1.1002203e+01
   5.1217609e-01   1.0944247e+01
   5.1219610e-01   1.0883649e+01
   5.1221611e-01   1.0818571e+01
   5.1223612e-01   1.0747316e+01
   5.1225613e-01   1.0668355e+01
   5.1227614e-01   1.0580345e+01
   5.1229615e-01   1.0482153e+01
   5.1231616e-01   1.0372872e+01
   5.1233617e-01   1.0251829e+01
   5.1235618e-01   1.0118600e+01
   5.1237619e-01   9.9730089e+00
   5.1239620e-01   9.8151343e+00
   5.1241621e-01   9.6453034e+00
   5.1243622e-01   9.4640863e+00
   5.1245623e-01   9.2722861e+00
   5.1247624e-01   9.0709239e+00
   5.1249625e-01   8.8612225e+00
   5.1251626e-01   8.6445848e+00
   5.1253627e-01   8.4225713e+00
   5.1255628e-01   8.1968734e+00
   5.1257629e-01   7.9692858e+00
   5.1259630e-01   7.7416768e+00
   5.1261631e-01   7.5159568e+00
   5.1263632e-01   7.2940470e+00
   5.1265633e-01   7.0778468e+00
   5.1267634e-01   6.8692021e+00
   5.1269635e-01   6.6698737e+00
   5.1271636e-01   6.4815071e+00
   5.1273637e-01   6.3056036e+00
   5.1275638e-01   6.1434937e+00
   5.1277639e-01   5.9963126e+00
   5.1279640e-01   5.8649789e+00
   5.1281641e-01   5.7501758e+00
   5.1283642e-01   5.6523359e+00
   5.1285643e-01   5.5716304e+00
   5.1287644e-01   5.5079610e+00
   5.1289645e-01   5.4609566e+00
   5.1291646e-01   5.4299736e+00
   5.1293647e-01   5.4141008e+00
   5.1295648e-01   5.4121679e+00
   5.1297649e-01   5.4227582e+00
   5.1299650e-01   5.4442250e+00
   5.1301651e-01   5.4747122e+00
   5.1303652e-01   5.5121771e+00
   5.1305653e-01   5.5544176e+00
   5.1307654e-01   5.5991013e+00
   5.1309655e-01   5.6437970e+00
   5.1311656e-01   5.6860084e+00
   5.1313657e-01   5.7232091e+00
   5.1315658e-01   5.7528783e+00
   5.1317659e-01   5.7725375e+00
   5.1319660e-01   5.7797867e+00
   5.1321661e-01   5.7723402e+00
   5.1323662e-01   5.7480614e+00
   5.1325663e-01   5.7049960e+00
   5.1327664e-01   5.6414029e+00
   5.1329665e-01   5.5557831e+00
   5.1331666e-01   5.4469053e+00
   5.1333667e-01   5.3138284e+00
   5.1335668e-01   5.1559203e+00
   5.1337669e-01   4.9728726e+00
   5.1339670e-01   4.7647111e+00
   5.1341671e-01   4.5318027e+00
   5.1343672e-01   4.2748562e+00
   5.1345673e-01   3.9949205e+00
   5.1347674e-01   3.6933764e+00
   5.1349675e-01   3.3719251e+00
   5.1351676e-01   3.0325714e+00
   5.1353677e-01   2.6776038e+00
   5.1355678e-01   2.3095692e+00
   5.1357679e-01   1.9312450e+00
   5.1359680e-01   1.5456072e+00
   5.1361681e-01   1.1557957e+00
   5.1363682e-01   7.6507722e-01
   5.1365683e-01   3.7680601e-01
   5.1367684e-01  -5.6172597e-03
   5.1369685e-01  -3.7878726e-01
   5.1371686e-01  -7.3933651e-01
   5.1373687e-01  -1.0839777e+00
   5.1375688e-01  -1.4095457e+00
   5.1377689e-01  -1.7130377e+00
   5.1379690e-01  -1.9916528e+00
   5.1381691e-01  -2.2428283e+00
   5.1383692e-01  -2.4642738e+00
   5.1385693e-01  -2.6540019e+00
   5.1387694e-01  -2.8103558e+00
   5.1389695e-01  -2.9320319e+00
   5.1391696e-01  -3.0180995e+00
   5.1393697e-01  -3.0680145e+00
   5.1395698e-01  -3.0816293e+00
   5.1397699e-01  -3.0591974e+00
   5.1399700e-01  -3.0013726e+00
   5.1401701e-01  -2.9092043e+00
   5.1403702e-01  -2.7841260e+00
   5.1405703e-01  -2.6279407e+00
   5.1407704e-01  -2.4428006e+00
   5.1409705e-01  -2.2311822e+00
   5.1411706e-01  -1.9958577e+00
   5.1413707e-01  -1.7398624e+00
   5.1415708e-01  -1.4664587e+00
   5.1417709e-01  -1.1790968e+00
   5.1419710e-01  -8.8137324e-01
   5.1421711e-01  -5.7698759e-01
   5.1423712e-01  -2.6969735e-01
   5.1425713e-01   3.6727737e-02
   5.1427714e-01   3.3855163e-01
   5.1429715e-01   6.3211770e-01
   5.1431716e-01   9.1389335e-01
   5.1433717e-01   1.1805133e+00
   5.1435718e-01   1.4288205e+00
   5.1437719e-01   1.6559051e+00
   5.1439720e-01   1.8591392e+00
   5.1441721e-01   2.0362091e+00
   5.1443722e-01   2.1851433e+00
   5.1445723e-01   2.3043353e+00
   5.1447724e-01   2.3925633e+00
   5.1449725e-01   2.4490035e+00
   5.1451726e-01   2.4732392e+00
   5.1453727e-01   2.4652643e+00
   5.1455728e-01   2.4254819e+00
   5.1457729e-01   2.3546971e+00
   5.1459730e-01   2.2541053e+00
   5.1461731e-01   2.1252751e+00
   5.1463732e-01   1.9701266e+00
   5.1465733e-01   1.7909050e+00
   5.1467734e-01   1.5901502e+00
   5.1469735e-01   1.3706631e+00
   5.1471736e-01   1.1354677e+00
   5.1473737e-01   8.8777111e-01
   5.1475738e-01   6.3092107e-01
   5.1477739e-01   3.6836180e-01
   5.1479740e-01   1.0358862e-01
   5.1481741e-01  -1.5989783e-01
   5.1483742e-01  -4.1863740e-01
   5.1485743e-01  -6.6925547e-01
   5.1487744e-01  -9.0850684e-01
   5.1489745e-01  -1.1333176e+00
   5.1491746e-01  -1.3408250e+00
   5.1493747e-01  -1.5284136e+00
   5.1495748e-01  -1.6937490e+00
   5.1497749e-01  -1.8348073e+00
   5.1499750e-01  -1.9498999e+00
   5.1501751e-01  -2.0376948e+00
   5.1503752e-01  -2.0972318e+00
   5.1505753e-01  -2.1279341e+00
   5.1507754e-01  -2.1296135e+00
   5.1509755e-01  -2.1024715e+00
   5.1511756e-01  -2.0470939e+00
   5.1513757e-01  -1.9644417e+00
   5.1515758e-01  -1.8558362e+00
   5.1517759e-01  -1.7229392e+00
   5.1519760e-01  -1.5677293e+00
   5.1521761e-01  -1.3924734e+00
   5.1523762e-01  -1.1996951e+00
   5.1525763e-01  -9.9213926e-01
   5.1527764e-01  -7.7273374e-01
   5.1529765e-01  -5.4454912e-01
   5.1531766e-01  -3.1075639e-01
   5.1533767e-01  -7.4583487e-02
   5.1535768e-01   1.6072866e-01
   5.1537769e-01   3.9197026e-01
   5.1539770e-01   6.1600606e-01
   5.1541771e-01   8.2981767e-01
   5.1543772e-01   1.0305440e+00
   5.1545773e-01   1.2155198e+00
   5.1547774e-01   1.3823104e+00
   5.1549775e-01   1.5287448e+00
   5.1551776e-01   1.6529434e+00
   5.1553777e-01   1.7533423e+00
   5.1555778e-01   1.8287139e+00
   5.1557779e-01   1.8781813e+00
   5.1559780e-01   1.9012294e+00
   5.1561781e-01   1.8977097e+00
   5.1563782e-01   1.8678411e+00
   5.1565783e-01   1.8122048e+00
   5.1567784e-01   1.7317350e+00
   5.1569785e-01   1.6277039e+00
   5.1571786e-01   1.5017031e+00
   5.1573787e-01   1.3556197e+00
   5.1575788e-01   1.1916092e+00
   5.1577789e-01   1.0120642e+00
   5.1579790e-01   8.1958039e-01
   5.1581791e-01   6.1691961e-01
   5.1583792e-01   4.0697065e-01
   5.1585793e-01   1.9270870e-01
   5.1587794e-01  -2.2846422e-02
   5.1589795e-01  -2.3667244e-01
   5.1591796e-01  -4.4578674e-01
   5.1593797e-01  -6.4728771e-01
   5.1595798e-01  -8.3839488e-01
   5.1597799e-01  -1.0164871e+00
   5.1599800e-01  -1.1791387e+00
   5.1601801e-01  -1.3241522e+00
   5.1603802e-01  -1.4495882e+00
   5.1605803e-01  -1.5537916e+00
   5.1607804e-01  -1.6354134e+00
   5.1609805e-01  -1.6934283e+00
   5.1611806e-01  -1.7271480e+00
   5.1613807e-01  -1.7362289e+00
   5.1615808e-01  -1.7206761e+00
   5.1617809e-01  -1.6808416e+00
   5.1619810e-01  -1.6174179e+00
   5.1621811e-01  -1.5314270e+00
   5.1623812e-01  -1.4242046e+00
   5.1625813e-01  -1.2973800e+00
   5.1627814e-01  -1.1528520e+00
   5.1629815e-01  -9.9276088e-01
   5.1631816e-01  -8.1945747e-01
   5.1633817e-01  -6.3546891e-01
   5.1635818e-01  -4.4346228e-01
   5.1637819e-01  -2.4620635e-01
   5.1639820e-01  -4.6531945e-02
   5.1641821e-01   1.5270837e-01
   5.1643822e-01   3.4868080e-01
   5.1645823e-01   5.3861043e-01
   5.1647824e-01   7.1982042e-01
   5.1649825e-01   8.8976959e-01
   5.1651826e-01   1.0460880e+00
   5.1653827e-01   1.1866101e+00
   5.1655828e-01   1.3094047e+00
   5.1657829e-01   1.4128014e+00
   5.1659830e-01   1.4954139e+00
   5.1661831e-01   1.5561581e+00
   5.1663832e-01   1.5942669e+00
   5.1665833e-01   1.6092999e+00
   5.1667834e-01   1.6011481e+00
   5.1669835e-01   1.5700351e+00
   5.1671836e-01   1.5165118e+00
   5.1673837e-01   1.4414478e+00
   5.1675838e-01   1.3460181e+00
   5.1677839e-01   1.2316845e+00
   5.1679840e-01   1.1001743e+00
   5.1681841e-01   9.5345430e-01
   5.1683842e-01   7.9370190e-01
   5.1685843e-01   6.2327306e-01
   5.1687844e-01   4.4466795e-01
   5.1689845e-01   2.6049455e-01
   5.1691846e-01   7.3430812e-02
   5.1693847e-01  -1.1381405e-01
   5.1695848e-01  -2.9853858e-01
   5.1697849e-01  -4.7808798e-01
   5.1699850e-01  -6.4989207e-01
   5.1701851e-01  -8.1150206e-01
   5.1703852e-01  -9.6062541e-01
   5.1705853e-01  -1.0951583e+00
   5.1707854e-01  -1.2132156e+00
   5.1709855e-01  -1.3131567e+00
   5.1711856e-01  -1.3936092e+00
   5.1713857e-01  -1.4534873e+00
   5.1715858e-01  -1.4920068e+00
   5.1717859e-01  -1.5086954e+00
   5.1719860e-01  -1.5033983e+00
   5.1721861e-01  -1.4762800e+00
   5.1723862e-01  -1.4278204e+00
   5.1725863e-01  -1.3588069e+00
   5.1727864e-01  -1.2703223e+00
   5.1729865e-01  -1.1637280e+00
   5.1731866e-01  -1.0406436e+00
   5.1733867e-01  -9.0292213e-01
   5.1735868e-01  -7.5262309e-01
   5.1737869e-01  -5.9198151e-01
   5.1739870e-01  -4.2337509e-01
   5.1741871e-01  -2.4928924e-01
   5.1743872e-01  -7.2280626e-02
   5.1745873e-01   1.0506021e-01
   5.1747874e-01   2.8014660e-01
   5.1749875e-01   4.5043338e-01
   5.1751876e-01   6.1345384e-01
   5.1753877e-01   7.6685533e-01
   5.1755878e-01   9.0843326e-01
   5.1757879e-01   1.0361627e+00
   5.1759880e-01   1.1482276e+00
   5.1761881e-01   1.2430462e+00
   5.1763882e-01   1.3192941e+00
   5.1765883e-01   1.3759220e+00
   5.1767884e-01   1.4121711e+00
   5.1769885e-01   1.4275827e+00
   5.1771886e-01   1.4220044e+00
   5.1773887e-01   1.3955912e+00
   5.1775888e-01   1.3488028e+00
   5.1777889e-01   1.2823955e+00
   5.1779890e-01   1.1974105e+00
   5.1781891e-01   1.0951581e+00
   5.1783892e-01   9.7719747e-01
   5.1785893e-01   8.4531326e-01
   5.1787894e-01   7.0148881e-01
   5.1789895e-01   5.4787657e-01
   5.1791896e-01   3.8676603e-01
   5.1793897e-01   2.2054980e-01
   5.1795898e-01   5.1688254e-02
   5.1797899e-01  -1.1732680e-01
   5.1799900e-01  -2.8400875e-01
   5.1801901e-01  -4.4591273e-01
   5.1803902e-01  -6.0067134e-01
   5.1805903e-01  -7.4602931e-01
   5.1807904e-01  -8.7987632e-01
   5.1809905e-01  -1.0002776e+00
   5.1811906e-01  -1.1055022e+00
   5.1813907e-01  -1.1940472e+00
   5.1815908e-01  -1.2646604e+00
   5.1817909e-01  -1.3163569e+00
   5.1819910e-01  -1.3484336e+00
   5.1821911e-01  -1.3604790e+00
   5.1823912e-01  -1.3523778e+00
   5.1825913e-01  -1.3243123e+00
   5.1827914e-01  -1.2767592e+00
   5.1829915e-01  -1.2104813e+00
   5.1831916e-01  -1.1265157e+00
   5.1833917e-01  -1.0261580e+00
   5.1835918e-01  -9.1094223e-01
   5.1837919e-01  -7.8261789e-01
   5.1839920e-01  -6.4312334e-01
   5.1841921e-01  -4.9455679e-01
   5.1843922e-01  -3.3914489e-01
   5.1845923e-01  -1.7920948e-01
   5.1847924e-01  -1.7133037e-02
   5.1849925e-01   1.4467675e-01
   5.1851926e-01   3.0382264e-01
   5.1853927e-01   4.5795329e-01
   5.1855928e-01   6.0479799e-01
   5.1857929e-01   7.4220005e-01
   5.1859930e-01   8.6814852e-01
   5.1861931e-01   9.8080759e-01
   5.1863932e-01   1.0785434e+00
   5.1865933e-01   1.1599479e+00
   5.1867934e-01   1.2238588e+00
   5.1869935e-01   1.2693768e+00
   5.1871936e-01   1.2958780e+00
   5.1873937e-01   1.3030222e+00
   5.1875938e-01   1.2907581e+00
   5.1877939e-01   1.2593225e+00
   5.1879940e-01   1.2092367e+00
   5.1881941e-01   1.1412980e+00
   5.1883942e-01   1.0565669e+00
   5.1885943e-01   9.5635109e-01
   5.1887944e-01   8.4218533e-01
   5.1889945e-01   7.1580801e-01
   5.1891946e-01   5.7913493e-01
   5.1893947e-01   4.3423035e-01
   5.1895948e-01   2.8327596e-01
   5.1897949e-01   1.2853809e-01
   5.1899950e-01  -2.7666152e-02
   5.1901951e-01  -1.8300359e-01
   5.1903952e-01  -3.3515969e-01
   5.1905953e-01  -4.8187306e-01
   5.1907954e-01  -6.2096902e-01
   5.1909955e-01  -7.5039181e-01
   5.1911956e-01  -8.6823499e-01
   5.1913957e-01  -9.7276955e-01
   5.1915958e-01  -1.0624693e+00
   5.1917959e-01  -1.1360332e+00
   5.1919960e-01  -1.1924043e+00
   5.1921961e-01  -1.2307849e+00
   5.1923962e-01  -1.2506481e+00
   5.1925963e-01  -1.2517448e+00
   5.1927964e-01  -1.2341070e+00
   5.1929965e-01  -1.1980467e+00
   5.1931966e-01  -1.1441507e+00
   5.1933967e-01  -1.0732709e+00
   5.1935968e-01  -9.8651142e-01
   5.1937969e-01  -8.8521140e-01
   5.1939970e-01  -7.7092437e-01
   5.1941971e-01  -6.4539463e-01
   5.1943972e-01  -5.1053076e-01
   5.1945973e-01  -3.6837668e-01
   5.1947974e-01  -2.2108079e-01
   5.1949975e-01  -7.0863545e-02
   5.1951976e-01   8.0015904e-02
   5.1953977e-01   2.2929366e-01
   5.1955978e-01   3.7473498e-01
   5.1957979e-01   5.1416776e-01
   5.1959980e-01   6.4551487e-01
   5.1961981e-01   7.6682518e-01
   5.1963982e-01   8.7630250e-01
   5.1965983e-01   9.7233223e-01
   5.1967984e-01   1.0535052e+00
   5.1969985e-01   1.1186383e+00
   5.1971986e-01   1.1667921e+00
   5.1973987e-01   1.1972838e+00
   5.1975988e-01   1.2096977e+00
   5.1977989e-01   1.2038905e+00
   5.1979990e-01   1.1799929e+00
   5.1981991e-01   1.1384070e+00
   5.1983992e-01   1.0798002e+00
   5.1985993e-01   1.0050941e+00
   5.1987994e-01   9.1545024e-01
   5.1989995e-01   8.1225241e-01
   5.1991996e-01   6.9708517e-01
   5.1993997e-01   5.7170973e-01
   5.1995998e-01   4.3803706e-01
   5.1997999e-01   2.9809887e-01
   5.2000000e-01   1.5401681e-01


==> data_illposed_data_2_spectrum.dat <==
  -1.0000000e+03   6.7700224e-02
  -9.9900000e+02   5.7044154e-02
  -9.9800000e+02   4.7365528e-02
  -9.9700000e+02   3.8629507e-02
  -9.9600000e+02   3.0800384e-02
  -9.9500000e+02   2.3841881e-02
  -9.9400000e+02   1.7717661e-02
  -9.9300000e+02   1.2392542e-02
  -9.9200000e+02   7.8364972e-03
  -9.9100000e+02   4.0460653e-03
  -9.9000000e+02   1.3399850e-03
  -9.8900000e+02   2.2086652e-03
  -9.8800000e+02   4.0183746e-03
  -9.8700000e+02   5.3832221e-03
  -9.8600000e+02   6.2561043e-03
  -9.8500000e+02   6.6600434e-03
  -9.8400000e+02   6.6283021e-03
  -9.8300000e+02   6.1964465e-03
  -9.8200000e+02   5.4004076e-03
  -9.8100000e+02   4.2758333e-03
  -9.8000000e+02   2.8579574e-03
  -9.7900000e+02   1.1833905e-03
  -9.7800000e+02   7.4017876e-04
  -9.7700000e+02   2.8321189e-03
  -9.7600000e+02   5.0950308e-03
  -9.7500000e+02   7.4931065e-03
  -9.7400000e+02   9.9975090e-03
  -9.7300000e+02   1.2581132e-02
  -9.7200000e+02   1.5218331e-02
  -9.7100000e+02   1.7884903e-02
  -9.7000000e+02   2.0558094e-02
  -9.6900000e+02   2.3216623e-02
  -9.6800000e+02   2.5840686e-02
  -9.6700000e+02   2.8411972e-02
  -9.6600000e+02   3.0913663e-02
  -9.6500000e+02   3.3330430e-02
  -9.6400000e+02   3.5648426e-02
  -9.6300000e+02   3.7855276e-02
  -9.6200000e+02   3.9940054e-02
  -9.6100000e+02   4.1893258e-02
  -9.6000000e+02   4.3706789e-02
  -9.5900000e+02   4.5373912e-02
  -9.5800000e+02   4.6889220e-02
  -9.5700000e+02   4.8248598e-02
  -9.5600000e+02   4.9449170e-02
  -9.5500000e+02   5.0489261e-02
  -9.5400000e+02   5.1368340e-02
  -9.5300000e+02   5.2086967e-02
  -9.5200000e+02   5.2646740e-02
  -9.5100000e+02   5.3050238e-02
  -9.5000000e+02   5.3300958e-02
  -9.4900000e+02   5.3403256e-02
  -9.4800000e+02   5.3362289e-02
  -9.4700000e+02   5.3183944e-02
  -9.4600000e+02   5.2874786e-02
  -9.4500000e+02   5.2441986e-02
  -9.4400000e+02   5.1893265e-02
  -9.4300000e+02   5.1236826e-02
  -9.4200000e+02   5.0481297e-02
  -9.4100000e+02   4.9635668e-02
  -9.4000000e+02   4.8709231e-02
  -9.3900000e+02   4.7711521e-02
  -9.3800000e+02   4.6652259e-02
  -9.3700000e+02   4.5541292e-02
  -9.3600000e+02   4.4388540e-02
  -9.3500000e+02   4.3203936e-02
  -9.3400000e+02   4.1997371e-02
  -9.3300000e+02   4.0778632e-02
  -9.3200000e+02   3.9557348e-02
  -9.3100000e+02   3.8342923e-02
  -9.3000000e+02   3.7144469e-02
  -9.2900000e+02   3.5970736e-02
  -9.2800000e+02   3.4830033e-02
  -9.2700000e+02   3.3730150e-02
  -9.2600000e+02   3.2678261e-02
  -9.2500000e+02   3.1680842e-02
  -9.2400000e+02   3.0743567e-02
  -9.2300000e+02   2.9871224e-02
  -9.2200000e+02   2.9067627e-02
  -9.2100000e+02   2.8335547e-02
  -9.2000000e+02   2.7676668e-02
  -9.1900000e+02   2.7091564e-02
  -9.1800000e+02   2.6579715e-02
  -9.1700000e+02   2.6139558e-02
  -9.1600000e+02   2.5768576e-02
  -9.1500000e+02   2.5463417e-02
  -9.1400000e+02   2.5220037e-02
  -9.1300000e+02   2.5033860e-02
  -9.1200000e+02   2.4899943e-02
  -9.1100000e+02   2.4813127e-02
  -9.1000000e+02   2.4768183e-02
  -9.0900000e+02   2.4759926e-02
  -9.0800000e+02   2.4783314e-02
  -9.0700000e+02   2.4833511e-02
  -9.0600000e+02   2.4905931e-02
  -9.0500000e+02   2.4996256e-02
  -9.0400000e+02   2.5100442e-02
  -9.0300000e+02   2.5214702e-02
  -9.0200000e+02   2.5335484e-02
  -9.0100000e+02   2.5459445e-02
  -9.0000000e+02   2.5583417e-02
  -8.9900000e+02   2.5704379e-02
  -8.9800000e+02   2.5819424e-02
  -8.9700000e+02   2.5925739e-02
  -8.9600000e+02   2.6020580e-02
  -8.9500000e+02   2.6101264e-02
  -8.9400000e+02   2.6165156e-02
  -8.9300000e+02   2.6209667e-02
  -8.9200000e+02   2.6232260e-02
  -8.9100000e+02   2.6230453e-02
  -8.9000000e+02   2.6201836e-02
  -8.8900000e+02   2.6144083e-02
  -8.8800000e+02   2.6054973e-02
  -8.8700000e+02   2.5932409e-02
  -8.8600000e+02   2.5774444e-02
  -8.8500000e+02   2.5579300e-02
  -8.8400000e+02   2.5345399e-02
  -8.8300000e+02   2.5071381e-02
  -8.8200000e+02   2.4756134e-02
  -8.8100000e+02   2.4398820e-02
  -8.8000000e+02   2.3998897e-02
  -8.7900000e+02   2.3556148e-02
  -8.7800000e+02   2.3070707e-02
  -8.7700000e+02   2.2543089e-02
  -8.7600000e+02   2.1974220e-02
  -8.7500000e+02   2.1365472e-02
  -8.7400000e+02   2.0718708e-02
  -8.7300000e+02   2.0036326e-02
  -8.7200000e+02   1.9321320e-02
  -8.7100000e+02   1.8577358e-02
  -8.7000000e+02   1.7808873e-02
  -8.6900000e+02   1.7021180e-02
  -8.6800000e+02   1.6220632e-02
  -8.6700000e+02   1.5414801e-02
  -8.6600000e+02   1.4612708e-02
  -8.6500000e+02   1.3825087e-02
  -8.6400000e+02   1.3064662e-02
  -8.6300000e+02   1.2346392e-02
  -8.6200000e+02   1.1687577e-02
  -8.6100000e+02   1.1107641e-02
  -8.6000000e+02   1.0627369e-02
  -8.5900000e+02   1.0267334e-02
  -8.5800000e+02   1.0045496e-02
  -8.5700000e+02   9.9743470e-03
  -8.5600000e+02   1.0058497e-02
  -8.5500000e+02   1.0293716e-02
  -8.5400000e+02   1.0667883e-02
  -8.5300000e+02   1.1163383e-02
  -8.5200000e+02   1.1759948e-02
  -8.5100000e+02   1.2437057e-02
  -8.5000000e+02   1.3175496e-02
  -8.4900000e+02   1.3958132e-02
  -8.4800000e+02   1.4770128e-02
  -8.4700000e+02   1.5598848e-02
  -8.4600000e+02   1.6433617e-02
  -8.4500000e+02   1.7265449e-02
  -8.4400000e+02   1.8086788e-02
  -8.4300000e+02   1.8891283e-02
  -8.4200000e+02   1.9673607e-02
  -8.4100000e+02   2.0429309e-02
  -8.4000000e+02   2.1154696e-02
  -8.3900000e+02   2.1846749e-02
  -8.3800000e+02   2.2503045e-02
  -8.3700000e+02   2.3121706e-02
  -8.3600000e+02   2.3701355e-02
  -8.3500000e+02   2.4241081e-02
  -8.3400000e+02   2.4740407e-02
  -8.3300000e+02   2.5199273e-02
  -8.3200000e+02   2.5618008e-02
  -8.3100000e+02   2.5997318e-02
  -8.3000000e+02   2.6338264e-02
  -8.2900000e+02   2.6642251e-02
  -8.2800000e+02   2.6911005e-02
  -8.2700000e+02   2.7146564e-02
  -8.2600000e+02   2.7351257e-02
  -8.2500000e+02   2.7527683e-02
  -8.2400000e+02   2.7678696e-02
  -8.2300000e+02   2.7807380e-02
  -8.2200000e+02   2.7917023e-02
  -8.2100000e+02   2.8011095e-02
  -8.2000000e+02   2.8093214e-02
  -8.1900000e+02   2.8167116e-02
  -8.1800000e+02   2.8236619e-02
  -8.1700000e+02   2.8305587e-02
  -8.1600000e+02   2.8377887e-02
  -8.1500000e+02   2.8457345e-02
  -8.1400000e+02   2.8547710e-02
  -8.1300000e+02   2.8652600e-02
  -8.1200000e+02   2.8775466e-02
  -8.1100000e+02   2.8919545e-02
  -8.1000000e+02   2.9087823e-02
  -8.0900000e+02   2.9283000e-02
  -8.0800000e+02   2.9507463e-02
  -8.0700000e+02   2.9763259e-02
  -8.0600000e+02   3.0052084e-02
  -8.0500000e+02   3.0375273e-02
  -8.0400000e+02   3.0733802e-02
  -8.0300000e+02   3.1128293e-02
  -8.0200000e+02   3.1559032e-02
  -8.0100000e+02   3.2025983e-02
  -8.0000000e+02   3.2528818e-02
  -7.9900000e+02   3.3066938e-02
  -7.9800000e+02   3.3639503e-02
  -7.9700000e+02   3.4245462e-02
  -7.9600000e+02   3.4883578e-02
  -7.9500000e+02   3.5552456e-02
  -7.9400000e+02   3.6250564e-02
  -7.9300000e+02   3.6976255e-02
  -7.9200000e+02   3.7727784e-02
  -7.9100000e+02   3.8503325e-02
  -7.9000000e+02   3.9300978e-02
  -7.8900000e+02   4.0118783e-02
  -7.8800000e+02   4.0954721e-02
  -7.8700000e+02   4.1806727e-02
  -7.8600000e+02   4.2672685e-02
  -7.8500000e+02   4.3550436e-02
  -7.8400000e+02   4.4437777e-02
  -7.8300000e+02   4.5332462e-02
  -7.8200000e+02   4.6232205e-02
  -7.8100000e+02   4.7134681e-02
  -7.8000000e+02   4.8037526e-02
  -7.7900000e+02   4.8938341e-02
  -7.7800000e+02   4.9834694e-02
  -7.7700000e+02   5.0724128e-02
  -7.7600000e+02   5.1604160e-02
  -7.7500000e+02   5.2472291e-02
  -7.7400000e+02   5.3326011e-02
  -7.7300000e+02   5.4162808e-02
  -7.7200000e+02   5.4980174e-02
  -7.7100000e+02   5.5775617e-02
  -7.7000000e+02   5.6546669e-02
  -7.6900000e+02   5.7290895e-02
  -7.6800000e+02   5.8005906e-02
  -7.6700000e+02   5.8689367e-02
  -7.6600000e+02   5.9339012e-02
  -7.6500000e+02   5.9952651e-02
  -7.6400000e+02   6.0528182e-02
  -7.6300000e+02   6.1063602e-02
  -7.6200000e+02   6.1557017e-02
  -7.6100000e+02   6.2006655e-02
  -7.6000000e+02   6.2410870e-02
  -7.5900000e+02   6.2768154e-02
  -7.5800000e+02   6.3077146e-02
  -7.5700000e+02   6.3336639e-02
  -7.5600000e+02   6.3545584e-02
  -7.5500000e+02   6.3703100e-02
  -7.5400000e+02   6.3808477e-02
  -7.5300000e+02   6.3861179e-02
  -7.5200000e+02   6.3860850e-02
  -7.5100000e+02   6.3807312e-02
  -7.5000000e+02   6.3700571e-02
  -7.4900000e+02   6.3540813e-02
  -7.4800000e+02   6.3328406e-02
  -7.4700000e+02   6.3063895e-02
  -7.4600000e+02   6.2748004e-02
  -7.4500000e+02   6.2381627e-02
  -7.4400000e+02   6.1965827e-02
  -7.4300000e+02   6.1501828e-02
  -7.4200000e+02   6.0991010e-02
  -7.4100000e+02   6.0434902e-02
  -7.4000000e+02   5.9835174e-02
  -7.3900000e+02   5.9193624e-02
  -7.3800000e+02   5.8512178e-02
  -7.3700000e+02   5.7792869e-02
  -7.3600000e+02   5.7037835e-02
  -7.3500000e+02   5.6249304e-02
  -7.3400000e+02   5.5429584e-02
  -7.3300000e+02   5.4581050e-02
  -7.3200000e+02   5.3706134e-02
  -7.3100000e+02   5.2807312e-02
  -7.3000000e+02   5.1887090e-02
  -7.2900000e+02   5.0947995e-02
  -7.2800000e+02   4.9992561e-02
  -7.2700000e+02   4.9023317e-02
  -7.2600000e+02   4.8042776e-02
  -7.2500000e+02   4.7053421e-02
  -7.2400000e+02   4.6057696e-02
  -7.2300000e+02   4.5057993e-02
  -7.2200000e+02   4.4056644e-02
  -7.2100000e+02   4.3055908e-02
  -7.2000000e+02   4.2057962e-02
  -7.1900000e+02   4.1064895e-02
  -7.1800000e+02   4.0078693e-02
  -7.1700000e+02   3.9101239e-02
  -7.1600000e+02   3.8134300e-02
  -7.1500000e+02   3.7179521e-02
  -7.1400000e+02   3.6238423e-02
  -7.1300000e+02   3.5312395e-02
  -7.1200000e+02   3.4402690e-02
  -7.1100000e+02   3.3510419e-02
  -7.1000000e+02   3.2636556e-02
  -7.0900000e+02   3.1781927e-02
  -7.0800000e+02   3.0947214e-02
  -7.0700000e+02   3.0132951e-02
  -7.0600000e+02   2.9339529e-02
  -7.0500000e+02   2.8567193e-02
  -7.0400000e+02   2.7816044e-02
  -7.0300000e+02   2.7086045e-02
  -7.0200000e+02   2.6377020e-02
  -7.0100000e+02   2.5688661e-02
  -7.0000000e+02   2.5020531e-02
  -6.9900000e+02   2.4372071e-02
  -6.9800000e+02   2.3742607e-02
  -6.9700000e+02   2.3131354e-02
  -6.9600000e+02   2.2537428e-02
  -6.9500000e+02   2.1959850e-02
  -6.9400000e+02   2.1397560e-02
  -6.9300000e+02   2.0849424e-02
  -6.9200000e+02   2.0314244e-02
  -6.9100000e+02   1.9790771e-02
  -6.9000000e+02   1.9277715e-02
  -6.8900000e+02   1.8773757e-02
  -6.8800000e+02   1.8277564e-02
  -6.8700000e+02   1.7787795e-02
  -6.8600000e+02   1.7303120e-02
  -6.8500000e+02   1.6822229e-02
  -6.8400000e+02   1.6343847e-02
  -6.8300000e+02   1.5866743e-02
  -6.8200000e+02   1.5389747e-02
  -6.8100000e+02   1.4911760e-02
  -6.8000000e+02   1.4431766e-02
  -6.7900000e+02   1.3948845e-02
  -6.7800000e+02   1.3462185e-02
  -6.7700000e+02   1.2971094e-02
  -6.7600000e+02   1.2475013e-02
  -6.7500000e+02   1.1973530e-02
  -6.7400000e+02   1.1466392e-02
  -6.7300000e+02   1.0953524e-02
  -6.7200000e+02   1.0435042e-02
  -6.7100000e+02   9.9112809e-03
  -6.7000000e+02   9.3828163e-03
  -6.6900000e+02   8.8505023e-03
  -6.6800000e+02   8.3155163e-03
  -6.6700000e+02   7.7794217e-03
  -6.6600000e+02   7.2442546e-03
  -6.6500000e+02   6.7126455e-03
  -6.6400000e+02   6.1879922e-03
  -6.6300000e+02   5.6747053e-03
  -6.6200000e+02   5.1785522e-03
  -6.6100000e+02   4.7071222e-03
  -6.6000000e+02   4.2704011e-03
  -6.5900000e+02   3.8813328e-03
  -6.5800000e+02   3.5559893e-03
  -6.5700000e+02   3.3125414e-03
  -6.5600000e+02   3.1680280e-03
  -6.5500000e+02   3.1329793e-03
  -6.5400000e+02   3.2066065e-03
  -6.5300000e+02   3.3764465e-03
  -6.5200000e+02   3.6228872e-03
  -6.5100000e+02   3.9248892e-03
  -6.5000000e+02   4.2636740e-03
  -6.4900000e+02   4.6239682e-03
  -6.4800000e+02   4.9938330e-03
  -6.4700000e+02   5.3640084e-03
  -6.4600000e+02   5.7272391e-03
  -6.4500000e+02   6.0777295e-03
  -6.4400000e+02   6.4107460e-03
  -6.4300000e+02   6.7223368e-03
  -6.4200000e+02   7.0091397e-03
  -6.4100000e+02   7.2682501e-03
  -6.4000000e+02   7.4971317e-03
  -6.3900000e+02   7.6935551e-03
  -6.3800000e+02   7.8555567e-03
  -6.3700000e+02   7.9814109e-03
  -6.3600000e+02   8.0696114e-03
  -6.3500000e+02   8.1188596e-03
  -6.3400000e+02   8.1280569e-03
  -6.3300000e+02   8.0963008e-03
  -6.3200000e+02   8.0228832e-03
  -6.3100000e+02   7.9072904e-03
  -6.3000000e+02   7.7492048e-03
  -6.2900000e+02   7.5485080e-03
  -6.2800000e+02   7.3052866e-03
  -6.2700000e+02   7.0198398e-03
  -6.2600000e+02   6.6926925e-03
  -6.2500000e+02   6.3246153e-03
  -6.2400000e+02   5.9166576e-03
  -6.2300000e+02   5.4702052e-03
  -6.2200000e+02   4.9870821e-03
  -6.2100000e+02   4.4697423e-03
  -6.2000000e+02   3.9216567e-03
  -6.1900000e+02   3.3481519e-03
  -6.1800000e+02   2.7584276e-03
  -6.1700000e+02   2.1710189e-03
  -6.1600000e+02   1.6304062e-03
  -6.1500000e+02   1.2545511e-03
  -6.1400000e+02   1.2585816e-03
  -6.1300000e+02   1.6744624e-03
  -6.1200000e+02   2.3104680e-03
  -6.1100000e+02   3.0463829e-03
  -6.1000000e+02   3.8353835e-03
  -6.0900000e+02   4.6575322e-03
  -6.0800000e+02   5.5024832e-03
  -6.0700000e+02   6.3637577e-03
  -6.0600000e+02   7.2366401e-03
  -6.0500000e+02   8.1173098e-03
  -6.0400000e+02   9.0024477e-03
  -6.0300000e+02   9.8890455e-03
  -6.0200000e+02   1.0774309e-02
  -6.0100000e+02   1.1655606e-02
  -6.0000000e+02   1.2530446e-02
  -5.9900000e+02   1.3396465e-02
  -5.9800000e+02   1.4251422e-02
  -5.9700000e+02   1.5093201e-02
  -5.9600000e+02   1.5919817e-02
  -5.9500000e+02   1.6729414e-02
  -5.9400000e+02   1.7520277e-02
  -5.9300000e+02   1.8290833e-02
  -5.9200000e+02   1.9039658e-02
  -5.9100000e+02   1.9765481e-02
  -5.9000000e+02   2.0467186e-02
  -5.8900000e+02   2.1143815e-02
  -5.8800000e+02   2.1794573e-02
  -5.8700000e+02   2.2418821e-02
  -5.8600000e+02   2.3016083e-02
  -5.8500000e+02   2.3586036e-02
  -5.8400000e+02   2.4128512e-02
  -5.8300000e+02   2.4643491e-02
  -5.8200000e+02   2.5131091e-02
  -5.8100000e+02   2.5591566e-02
  -5.8000000e+02   2.6025290e-02
  -5.7900000e+02   2.6432752e-02
  -5.7800000e+02   2.6814539e-02
  -5.7700000e+02   2.7171325e-02
  -5.7600000e+02   2.7503857e-02
  -5.7500000e+02   2.7812940e-02
  -5.7400000e+02   2.8099418e-02
  -5.7300000e+02   2.8364163e-02
  -5.7200000e+02   2.8608055e-02
  -5.7100000e+02   2.8831965e-02
  -5.7000000e+02   2.9036743e-02
  -5.6900000e+02   2.9223201e-02
  -5.6800000e+02   2.9392096e-02
  -5.6700000e+02   2.9544124e-02
  -5.6600000e+02   2.9679903e-02
  -5.6500000e+02   2.9799966e-02
  -5.6400000e+02   2.9904755e-02
  -5.6300000e+02   2.9994617e-02
  -5.6200000e+02   3.0069800e-02
  -5.6100000e+02   3.0130457e-02
  -5.6000000e+02   3.0176644e-02
  -5.5900000e+02   3.0208337e-02
  -5.5800000e+02   3.0225428e-02
  -5.5700000e+02   3.0227748e-02
  -5.5600000e+02   3.0215076e-02
  -5.5500000e+02   3.0187156e-02
  -5.5400000e+02   3.0143716e-02
  -5.5300000e+02   3.0084490e-02
  -5.5200000e+02   3.0009237e-02
  -5.5100000e+02   2.9917770e-02
  -5.5000000e+02   2.9809972e-02
  -5.4900000e+02   2.9685830e-02
  -5.4800000e+02   2.9545455e-02
  -5.4700000e+02   2.9389109e-02
  -5.4600000e+02   2.9217230e-02
  -5.4500000e+02   2.9030459e-02
  -5.4400000e+02   2.8829662e-02
  -5.4300000e+02   2.8615954e-02
  -5.4200000e+02   2.8390719e-02
  -5.4100000e+02   2.8155629e-02
  -5.4000000e+02   2.7912661e-02
  -5.3900000e+02   2.7664106e-02
  -5.3800000e+02   2.7412575e-02
  -5.3700000e+02   2.7161004e-02
  -5.3600000e+02   2.6912641e-02
  -5.3500000e+02   2.6671036e-02
  -5.3400000e+02   2.6440006e-02
  -5.3300000e+02   2.6223605e-02
  -5.3200000e+02   2.6026066e-02
  -5.3100000e+02   2.5851735e-02
  -5.3000000e+02   2.5704993e-02
  -5.2900000e+02   2.5590163e-02
  -5.2800000e+02   2.5511399e-02
  -5.2700000e+02   2.5472584e-02
  -5.2600000e+02   2.5477208e-02
  -5.2500000e+02   2.5528262e-02
  -5.2400000e+02   2.5628137e-02
  -5.2300000e+02   2.5778542e-02
  -5.2200000e+02   2.5980446e-02
  -5.2100000e+02   2.6234041e-02
  -5.2000000e+02   2.6538745e-02
  -5.1900000e+02   2.6893221e-02
  -5.1800000e+02   2.7295429e-02
  -5.1700000e+02   2.7742696e-02
  -5.1600000e+02   2.8231801e-02
  -5.1500000e+02   2.8759068e-02
  -5.1400000e+02   2.9320464e-02
  -5.1300000e+02   2.9911695e-02
  -5.1200000e+02   3.0528293e-02
  -5.1100000e+02   3.1165701e-02
  -5.1000000e+02   3.1819345e-02
  -5.0900000e+02   3.2484693e-02
  -5.0800000e+02   3.3157313e-02
  -5.0700000e+02   3.3832912e-02
  -5.0600000e+02   3.4507374e-02
  -5.0500000e+02   3.5176788e-02
  -5.0400000e+02   3.5837468e-02
  -5.0300000e+02   3.6485975e-02
  -5.0200000e+02   3.7119123e-02
  -5.0100000e+02   3.7733993e-02
  -5.0000000e+02   3.8327942e-02
  -4.9900000e+02   3.8898599e-02
  -4.9800000e+02   3.9443878e-02
  -4.9700000e+02   3.9961970e-02
  -4.9600000e+02   4.0451348e-02
  -4.9500000e+02   4.0910764e-02
  -4.9400000e+02   4.1339247e-02
  -4.9300000e+02   4.1736099e-02
  -4.9200000e+02   4.2100893e-02
  -4.9100000e+02   4.2433465e-02
  -4.9000000e+02   4.2733910e-02
  -4.8900000e+02   4.3002576e-02
  -4.8800000e+02   4.3240057e-02
  -4.8700000e+02   4.3447184e-02
  -4.8600000e+02   4.3625016e-02
  -4.8500000e+02   4.3774830e-02
  -4.8400000e+02   4.3898114e-02
  -4.8300000e+02   4.3996551e-02
  -4.8200000e+02   4.4072009e-02
  -4.8100000e+02   4.4126528e-02
  -4.8000000e+02   4.4162307e-02
  -4.7900000e+02   4.4181685e-02
  -4.7800000e+02   4.4187130e-02
  -4.7700000e+02   4.4181218e-02
  -4.7600000e+02   4.4166618e-02
  -4.7500000e+02   4.4146072e-02
  -4.7400000e+02   4.4122378e-02
  -4.7300000e+02   4.4098366e-02
  -4.7200000e+02   4.4076880e-02
  -4.7100000e+02   4.4060755e-02
  -4.7000000e+02   4.4052800e-02
  -4.6900000e+02   4.4055769e-02
  -4.6800000e+02   4.4072348e-02
  -4.6700000e+02   4.4105128e-02
  -4.6600000e+02   4.4156587e-02
  -4.6500000e+02   4.4229073e-02
  -4.6400000e+02   4.4324783e-02
  -4.6300000e+02   4.4445747e-02
  -4.6200000e+02   4.4593818e-02
  -4.6100000e+02   4.4770655e-02
  -4.6000000e+02   4.4977716e-02
  -4.5900000e+02   4.5216250e-02
  -4.5800000e+02   4.5487293e-02
  -4.5700000e+02   4.5791664e-02
  -4.5600000e+02   4.6129965e-02
  -4.5500000e+02   4.6502585e-02
  -4.5400000e+02   4.6909702e-02
  -4.5300000e+02   4.7351290e-02
  -4.5200000e+02   4.7827126e-02
  -4.5100000e+02   4.8336798e-02
  -4.5000000e+02   4.8879714e-02
  -4.4900000e+02   4.9455111e-02
  -4.4800000e+02   5.0062067e-02
  -4.4700000e+02   5.0699510e-02
  -4.4600000e+02   5.1366226e-02
  -4.4500000e+02   5.2060870e-02
  -4.4400000e+02   5.2781975e-02
  -4.4300000e+02   5.3527963e-02
  -4.4200000e+02   5.4297149e-02
  -4.4100000e+02   5.5087753e-02
  -4.4000000e+02   5.5897903e-02
  -4.3900000e+02   5.6725647e-02
  -4.3800000e+02   5.7568960e-02
  -4.3700000e+02   5.8425746e-02
  -4.3600000e+02   5.9293850e-02
  -4.3500000e+02   6.0171062e-02
  -4.3400000e+02   6.1055125e-02
  -4.3300000e+02   6.1943745e-02
  -4.3200000e+02   6.2834592e-02
  -4.3100000e+02   6.3725312e-02
  -4.3000000e+02   6.4613535e-02
  -4.2900000e+02   6.5496881e-02
  -4.2800000e+02   6.6372970e-02
  -4.2700000e+02   6.7239427e-02
  -4.2600000e+02   6.8093897e-02
  -4.2500000e+02   6.8934046e-02
  -4.2400000e+02   6.9757578e-02
  -4.2300000e+02   7.0562235e-02
  -4.2200000e+02   7.1345816e-02
  -4.2100000e+02   7.2106175e-02
  -4.2000000e+02   7.2841240e-02
  -4.1900000e+02   7.3549014e-02
  -4.1800000e+02   7.4227586e-02
  -4.1700000e+02   7.4875141e-02
  -4.1600000e+02   7.5489965e-02
  -4.1500000e+02   7.6070452e-02
  -4.1400000e+02   7.6615113e-02
  -4.1300000e+02   7.7122582e-02
  -4.1200000e+02   7.7591618e-02
  -4.1100000e+02   7.8021116e-02
  -4.1000000e+02   7.8410107e-02
  -4.0900000e+02   7.8757767e-02
  -4.0800000e+02   7.9063412e-02
  -4.0700000e+02   7.9326511e-02
  -4.0600000e+02   7.9546679e-02
  -4.0500000e+02   7.9723685e-02
  -4.0400000e+02   7.9857446e-02
  -4.0300000e+02   7.9948036e-02
  -4.0200000e+02   7.9995675e-02
  -4.0100000e+02   8.0000736e-02
  -4.0000000e+02   7.9963740e-02
  -3.9900000e+02   7.9885349e-02
  -3.9800000e+02   7.9766372e-02
  -3.9700000e+02   7.9607752e-02
  -3.9600000e+02   7.9410569e-02
  -3.9500000e+02   7.9176028e-02
  -3.9400000e+02   7.8905461e-02
  -3.9300000e+02   7.8600316e-02
  -3.9200000e+02   7.8262150e-02
  -3.9100000e+02   7.7892626e-02
  -3.9000000e+02   7.7493505e-02
  -3.8900000e+02   7.7066634e-02
  -3.8800000e+02   7.6613945e-02
  -3.8700000e+02   7.6137439e-02
  -3.8600000e+02   7.5639183e-02
  -3.8500000e+02   7.5121300e-02
  -3.8400000e+02   7.4585955e-02
  -3.8300000e+02   7.4035352e-02
  -3.8200000e+02   7.3471718e-02
  -3.8100000e+02   7.2897299e-02
  -3.8000000e+02   7.2314340e-02
  -3.7900000e+02   7.1725084e-02
  -3.7800000e+02   7.1131755e-02
  -3.7700000e+02   7.0536547e-02
  -3.7600000e+02   6.9941613e-02
  -3.7500000e+02   6.9349053e-02
  -3.7400000e+02   6.8760904e-02
  -3.7300000e+02   6.8179122e-02
  -3.7200000e+02   6.7605578e-02
  -3.7100000e+02   6.7042038e-02
  -3.7000000e+02   6.6490158e-02
  -3.6900000e+02   6.5951466e-02
  -3.6800000e+02   6.5427359e-02
  -3.6700000e+02   6.4919084e-02
  -3.6600000e+02   6.4427736e-02
  -3.6500000e+02   6.3954243e-02
  -3.6400000e+02   6.3499365e-02
  -3.6300000e+02   6.3063683e-02
  -3.6200000e+02   6.2647597e-02
  -3.6100000e+02   6.2251323e-02
  -3.6000000e+02   6.1874888e-02
  -3.5900000e+02   6.1518139e-02
  -3.5800000e+02   6.1180735e-02
  -3.5700000e+02   6.0862162e-02
  -3.5600000e+02   6.0561732e-02
  -3.5500000e+02   6.0278592e-02
  -3.5400000e+02   6.0011738e-02
  -3.5300000e+02   5.9760024e-02
  -3.5200000e+02   5.9522176e-02
  -3.5100000e+02   5.9296805e-02
  -3.5000000e+02   5.9082425e-02
  -3.4900000e+02   5.8877468e-02
  -3.4800000e+02   5.8680303e-02
  -3.4700000e+02   5.8489250e-02
  -3.4600000e+02   5.8302605e-02
  -3.4500000e+02   5.8118650e-02
  -3.4400000e+02   5.7935677e-02
  -3.4300000e+02   5.7752005e-02
  -3.4200000e+02   5.7565993e-02
  -3.4100000e+02   5.7376063e-02
  -3.4000000e+02   5.7180712e-02
  -3.3900000e+02   5.6978526e-02
  -3.3800000e+02   5.6768200e-02
  -3.3700000e+02   5.6548545e-02
  -3.3600000e+02   5.6318505e-02
  -3.3500000e+02   5.6077164e-02
  -3.3400000e+02   5.5823763e-02
  -3.3300000e+02   5.5557700e-02
  -3.3200000e+02   5.5278545e-02
  -3.3100000e+02   5.4986046e-02
  -3.3000000e+02   5.4680132e-02
  -3.2900000e+02   5.4360918e-02
  -3.2800000e+02   5.4028710e-02
  -3.2700000e+02   5.3684010e-02
  -3.2600000e+02   5.3327508e-02
  -3.2500000e+02   5.2960092e-02
  -3.2400000e+02   5.2582841e-02
  -3.2300000e+02   5.2197024e-02
  -3.2200000e+02   5.1804093e-02
  -3.2100000e+02   5.1405682e-02
  -3.2000000e+02   5.1003599e-02
  -3.1900000e+02   5.0599814e-02
  -3.1800000e+02   5.0196454e-02
  -3.1700000e+02   4.9795786e-02
  -3.1600000e+02   4.9400209e-02
  -3.1500000e+02   4.9012232e-02
  -3.1400000e+02   4.8634464e-02
  -3.1300000e+02   4.8269589e-02
  -3.1200000e+02   4.7920345e-02
  -3.1100000e+02   4.7589504e-02
  -3.1000000e+02   4.7279846e-02
  -3.0900000e+02   4.6994130e-02
  -3.0800000e+02   4.6735067e-02
  -3.0700000e+02   4.6505294e-02
  -3.0600000e+02   4.6307339e-02
  -3.0500000e+02   4.6143596e-02
  -3.0400000e+02   4.6016292e-02
  -3.0300000e+02   4.5927462e-02
  -3.0200000e+02   4.5878920e-02
  -3.0100000e+02   4.5872236e-02
  -3.0000000e+02   4.5908713e-02
  -2.9900000e+02   4.5989373e-02
  -2.9800000e+02   4.6114940e-02
  -2.9700000e+02   4.6285831e-02
  -2.9600000e+02   4.6502153e-02
  -2.9500000e+02   4.6763698e-02
  -2.9400000e+02   4.7069945e-02
  -2.9300000e+02   4.7420073e-02
  -2.9200000e+02   4.7812962e-02
  -2.9100000e+02   4.8247208e-02
  -2.9000000e+02   4.8721136e-02
  -2.8900000e+02   4.9232816e-02
  -2.8800000e+02   4.9780074e-02
  -2.8700000e+02   5.0360511e-02
  -2.8600000e+02   5.0971518e-02
  -2.8500000e+02   5.1610285e-02
  -2.8400000e+02   5.2273822e-02
  -2.8300000e+02   5.2958964e-02
  -2.8200000e+02   5.3662387e-02
  -2.8100000e+02   5.4380617e-02
  -2.8000000e+02   5.5110040e-02
  -2.7900000e+02   5.5846907e-02
  -2.7800000e+02   5.6587349e-02
  -2.7700000e+02   5.7327378e-02
  -2.7600000e+02   5.8062898e-02
  -2.7500000e+02   5.8789713e-02
  -2.7400000e+02   5.9503533e-02
  -2.7300000e+02   6.0199985e-02
  -2.7200000e+02   6.0874620e-02
  -2.7100000e+02   6.1522921e-02
  -2.7000000e+02   6.2140318e-02
  -2.6900000e+02   6.2722194e-02
  -2.6800000e+02   6.3263902e-02
  -2.6700000e+02   6.3760774e-02
  -2.6600000e+02   6.4208134e-02
  -2.6500000e+02   6.4601316e-02
  -2.6400000e+02   6.4935680e-02
  -2.6300000e+02   6.5206620e-02
  -2.6200000e+02   6.5409591e-02
  -2.6100000e+02   6.5540119e-02
  -2.6000000e+02   6.5593820e-02
  -2.5900000e+02   6.5566419e-02
  -2.5800000e+02   6.5453767e-02
  -2.5700000e+02   6.5251859e-02
  -2.5600000e+02   6.4956852e-02
  -2.5500000e+02   6.4565083e-02
  -2.5400000e+02   6.4073088e-02
  -2.5300000e+02   6.3477617e-02
  -2.5200000e+02   6.2775650e-02
  -2.5100000e+02   6.1964419e-02
  -2.5000000e+02   6.1041416e-02
  -2.4900000e+02   6.0004414e-02
  -2.4800000e+02   5.8851476e-02
  -2.4700000e+02   5.7580974e-02
  -2.4600000e+02   5.6191595e-02
  -2.4500000e+02   5.4682360e-02
  -2.4400000e+02   5.3052626e-02
  -2.4300000e+02   5.1302105e-02
  -2.4200000e+02   4.9430868e-02
  -2.4100000e+02   4.7439354e-02
  -2.4000000e+02   4.5328384e-02
  -2.3900000e+02   4.3099167e-02
  -2.3800000e+02   4.0753316e-02
  -2.3700000e+02   3.8292864e-02
  -2.3600000e+02   3.5720287e-02
  -2.3500000e+02   3.3038551e-02
  -2.3400000e+02   3.0251172e-02
  -2.3300000e+02   2.7362334e-02
  -2.3200000e+02   2.4377109e-02
  -2.3100000e+02   2.1301881e-02
  -2.3000000e+02   1.8145264e-02
  -2.2900000e+02   1.4920283e-02
  -2.2800000e+02   1.1650380e-02
  -2.2700000e+02   8.3898371e-03
  -2.2600000e+02   5.3179827e-03
  -2.2500000e+02   3.3142024e-03
  -2.2400000e+02   4.4660396e-03
  -2.2300000e+02   7.5144225e-03
  -2.2200000e+02   1.1031191e-02
  -2.2100000e+02   1.4716437e-02
  -2.2000000e+02   1.8490694e-02
  -2.1900000e+02   2.2321916e-02
  -2.1800000e+02   2.6192346e-02
  -2.1700000e+02   3.0089634e-02
  -2.1600000e+02   3.4003812e-02
  -2.1500000e+02   3.7926087e-02
  -2.1400000e+02   4.1848304e-02
  -2.1300000e+02   4.5762687e-02
  -2.1200000e+02   4.9661709e-02
  -2.1100000e+02   5.3538023e-02
  -2.1000000e+02   5.7384436e-02
  -2.0900000e+02   6.1193892e-02
  -2.0800000e+02   6.4959470e-02
  -2.0700000e+02   6.8674393e-02
  -2.0600000e+02   7.2332028e-02
  -2.0500000e+02   7.5925907e-02
  -2.0400000e+02   7.9449726e-02
  -2.0300000e+02   8.2897370e-02
  -2.0200000e+02   8.6262912e-02
  -2.0100000e+02   8.9540636e-02
  -2.0000000e+02   9.2725040e-02
  -1.9900000e+02   9.5810854e-02
  -1.9800000e+02   9.8793044e-02
  -1.9700000e+02   1.0166683e-01
  -1.9600000e+02   1.0442767e-01
  -1.9500000e+02   1.0707133e-01
  -1.9400000e+02   1.0959381e-01
  -1.9300000e+02   1.1199140e-01
  -1.9200000e+02   1.1426070e-01
  -1.9100000e+02   1.1639858e-01
  -1.9000000e+02   1.1840222e-01
  -1.8900000e+02   1.2026911e-01
  -1.8800000e+02   1.2199705e-01
  -1.8700000e+02   1.2358415e-01
  -1.8600000e+02   1.2502885e-01
  -1.8500000e+02   1.2632990e-01
  -1.8400000e+02   1.2748642e-01
  -1.8300000e+02   1.2849781e-01
  -1.8200000e+02   1.2936386e-01
  -1.8100000e+02   1.3008468e-01
  -1.8000000e+02   1.3066073e-01
  -1.7900000e+02   1.3109286e-01
  -1.7800000e+02   1.3138224e-01
  -1.7700000e+02   1.3153046e-01
  -1.7600000e+02   1.3153944e-01
  -1.7500000e+02   1.3141154e-01
  -1.7400000e+02   1.3114948e-01
  -1.7300000e+02   1.3075641e-01
  -1.7200000e+02   1.3023590e-01
  -1.7100000e+02   1.2959195e-01
  -1.7000000e+02   1.2882899e-01
  -1.6900000e+02   1.2795195e-01
  -1.6800000e+02   1.2696619e-01
  -1.6700000e+02   1.2587759e-01
  -1.6600000e+02   1.2469253e-01
  -1.6500000e+02   1.2341790e-01
  -1.6400000e+02   1.2206116e-01
  -1.6300000e+02   1.2063030e-01
  -1.6200000e+02   1.1913391e-01
  -1.6100000e+02   1.1758114e-01
  -1.6000000e+02   1.1598177e-01
  -1.5900000e+02   1.1434617e-01
  -1.5800000e+02   1.1268535e-01
  -1.5700000e+02   1.1101090e-01
  -1.5600000e+02   1.0933505e-01
  -1.5500000e+02   1.0767059e-01
  -1.5400000e+02   1.0603085e-01
  -1.5300000e+02   1.0442967e-01
  -1.5200000e+02   1.0288129e-01
  -1.5100000e+02   1.0140029e-01
  -1.5000000e+02   1.0000142e-01
  -1.4900000e+02   9.8699477e-02
  -1.4800000e+02   9.7509130e-02
  -1.4700000e+02   9.6444682e-02
  -1.4600000e+02   9.5519850e-02
  -1.4500000e+02   9.4747512e-02
  -1.4400000e+02   9.4139443e-02
  -1.4300000e+02   9.3706062e-02
  -1.4200000e+02   9.3456192e-02
  -1.4100000e+02   9.3396860e-02
  -1.4000000e+02   9.3533141e-02
  -1.3900000e+02   9.3868059e-02
  -1.3800000e+02   9.4402557e-02
  -1.3700000e+02   9.5135534e-02
  -1.3600000e+02   9.6063943e-02
  -1.3500000e+02   9.7182942e-02
  -1.3400000e+02   9.8486095e-02
  -1.3300000e+02   9.9965582e-02
  -1.3200000e+02   1.0161244e-01
  -1.3100000e+02   1.0341678e-01
  -1.3000000e+02   1.0536800e-01
  -1.2900000e+02   1.0745499e-01
  -1.2800000e+02   1.0966623e-01
  -1.2700000e+02   1.1198999e-01
  -1.2600000e+02   1.1441435e-01
  -1.2500000e+02   1.1692726e-01
  -1.2400000e+02   1.1951659e-01
  -1.2300000e+02   1.2217012e-01
  -1.2200000e+02   1.2487547e-01
  -1.2100000e+02   1.2762010e-01
  -1.2000000e+02   1.3039122e-01
  -1.1900000e+02   1.3317576e-01
  -1.1800000e+02   1.3596021e-01
  -1.1700000e+02   1.3873062e-01
  -1.1600000e+02   1.4147249e-01
  -1.1500000e+02   1.4417066e-01
  -1.1400000e+02   1.4680926e-01
  -1.1300000e+02   1.4937164e-01
  -1.1200000e+02   1.5184029e-01
  -1.1100000e+02   1.5419677e-01
  -1.1000000e+02   1.5642170e-01
  -1.0900000e+02   1.5849467e-01
  -1.0800000e+02   1.6039424e-01
  -1.0700000e+02   1.6209793e-01
  -1.0600000e+02   1.6358217e-01
  -1.0500000e+02   1.6482235e-01
  -1.0400000e+02   1.6579280e-01
  -1.0300000e+02   1.6646683e-01
  -1.0200000e+02   1.6681679e-01
  -1.0100000e+02   1.6681408e-01
  -1.0000000e+02   1.6642924e-01
  -9.9000000e+01   1.6563202e-01
  -9.8000000e+01   1.6439149e-01
  -9.7000000e+01   1.6267615e-01
  -9.6000000e+01   1.6045403e-01
  -9.5000000e+01   1.5769291e-01
  -9.4000000e+01   1.5436049e-01
  -9.3000000e+01   1.5042461e-01
  -9.2000000e+01   1.4585361e-01
  -9.1000000e+01   1.4061673e-01
  -9.0000000e+01   1.3468469e-01
  -8.9000000e+01   1.2803055e-01
  -8.8000000e+01   1.2063096e-01
  -8.7000000e+01   1.1246828e-01
  -8.6000000e+01   1.0353401e-01
  -8.5000000e+01   9.3835270e-02
  -8.4000000e+01   8.3407109e-02
  -8.3000000e+01   7.2338723e-02
  -8.2000000e+01   6.0833964e-02
  -8.1000000e+01   4.9365198e-02
  -8.0000000e+01   3.9084794e-02
  -7.9000000e+01   3.2700472e-02
  -7.8000000e+01   3.4191318e-02
  -7.7000000e+01   4.4098997e-02
  -7.6000000e+01   5.9375379e-02
  -7.5000000e+01   7.7792228e-02
  -7.4000000e+01   9.8362629e-02
  -7.3000000e+01   1.2066290e-01
  -7.2000000e+01   1.4449696e-01
  -7.1000000e+01   1.6976650e-01
  -7.0000000e+01   1.9641856e-01
  -6.9000000e+01   2.2442243e-01
  -6.8000000e+01   2.5375856e-01
  -6.7000000e+01   2.8441280e-01
  -6.6000000e+01   3.1637324e-01
  -6.5000000e+01   3.4962829e-01
  -6.4000000e+01   3.8416558e-01
  -6.3000000e+01   4.1997121e-01
  -6.2000000e+01   4.5702925e-01
  -6.1000000e+01   4.9532141e-01
  -6.0000000e+01   5.3482679e-01
  -5.9000000e+01   5.7552173e-01
  -5.8000000e+01   6.1737969e-01
  -5.7000000e+01   6.6037116e-01
  -5.6000000e+01   7.0446362e-01
  -5.5000000e+01   7.4962146e-01
  -5.4000000e+01   7.9580607e-01
  -5.3000000e+01   8.4297574e-01
  -5.2000000e+01   8.9108574e-01
  -5.1000000e+01   9.4008832e-01
  -5.0000000e+01   9.8993282e-01
  -4.9000000e+01   1.0405656e+00
  -4.8000000e+01   1.0919303e+00
  -4.7000000e+01   1.1439678e+00
  -4.6000000e+01   1.1966162e+00
  -4.5000000e+01   1.2498112e+00
  -4.4000000e+01   1.3034859e+00
  -4.3000000e+01   1.3575712e+00
  -4.2000000e+01   1.4119958e+00
  -4.1000000e+01   1.4666863e+00
  -4.0000000e+01   1.5215674e+00
  -3.9000000e+01   1.5765620e+00
  -3.8000000e+01   1.6315915e+00
  -3.7000000e+01   1.6865756e+00
  -3.6000000e+01   1.7414331e+00
  -3.5000000e+01   1.7960816e+00
  -3.4000000e+01   1.8504375e+00
  -3.3000000e+01   1.9044169e+00
  -3.2000000e+01   1.9579351e+00
  -3.1000000e+01   2.0109072e+00
  -3.0000000e+01   2.0632481e+00
  -2.9000000e+01   2.1148728e+00
  -2.8000000e+01   2.1656966e+00
  -2.7000000e+01   2.2156353e+00
  -2.6000000e+01   2.2646052e+00
  -2.5000000e+01   2.3125236e+00
  -2.4000000e+01   2.3593090e+00
  -2.3000000e+01   2.4048811e+00
  -2.2000000e+01   2.4491610e+00
  -2.1000000e+01   2.4920715e+00
  -2.0000000e+01   2.5335375e+00
  -1.9000000e+01   2.5734856e+00
  -1.8000000e+01   2.6118451e+00
  -1.7000000e+01   2.6485474e+00
  -1.6000000e+01   2.6835266e+00
  -1.5000000e+01   2.7167196e+00
  -1.4000000e+01   2.7480664e+00
  -1.3000000e+01   2.7775098e+00
  -1.2000000e+01   2.8049961e+00
  -1.1000000e+01   2.8304749e+00
  -1.0000000e+01   2.8538993e+00
  -9.0000000e+00   2.8752261e+00
  -8.0000000e+00   2.8944159e+00
  -7.0000000e+00   2.9114331e+00
  -6.0000000e+00   2.9262461e+00
  -5.0000000e+00   2.9388272e+00
  -4.0000000e+00   2.9491531e+00
  -3.0000000e+00   2.9572045e+00
  -2.0000000e+00   2.9629662e+00
  -1.0000000e+00   2.9664276e+00
   0.0000000e+00   2.9675821e+00
   1.0000000e+00   2.9664276e+00
   2.0000000e+00   2.9629662e+00
   3.0000000e+00   2.9572045e+00
   4.0000000e+00   2.9491531e+00
   5.0000000e+00   2.9388272e+00
   6.0000000e+00   2.9262461e+00
   7.0000000e+00   2.9114331e+00
   8.0000000e+00   2.8944159e+00
   9.0000000e+00   2.8752261e+00
   1.0000000e+01   2.8538993e+00
   1.1000000e+01   2.8304749e+00
   1.2000000e+01   2.8049961e+00
   1.3000000e+01   2.7775098e+00
   1.4000000e+01   2.7480664e+00
   1.5000000e+01   2.7167196e+00
   1.6000000e+01   2.6835266e+00
   1.7000000e+01   2.6485474e+00
   1.8000000e+01   2.6118451e+00
   1.9000000e+01   2.5734856e+00
   2.0000000e+01   2.5335375e+00
   2.1000000e+01   2.4920715e+00
   2.2000000e+01   2.4491610e+00
   2.3000000e+01   2.4048811e+00
   2.4000000e+01   2.3593090e+00
   2.5000000e+01   2.3125236e+00
   2.6000000e+01   2.2646052e+00
   2.7000000e+01   2.2156353e+00
   2.8000000e+01   2.1656966e+00
   2.9000000e+01   2.1148728e+00
   3.0000000e+01   2.0632481e+00
   3.1000000e+01   2.0109072e+00
   3.2000000e+01   1.9579351e+00
   3.3000000e+01   1.9044169e+00
   3.4000000e+01   1.8504375e+00
   3.5000000e+01   1.7960816e+00
   3.6000000e+01   1.7414331e+00
   3.7000000e+01   1.6865756e+00
   3.8000000e+01   1.6315915e+00
   3.9000000e+01   1.5765620e+00
   4.0000000e+01   1.5215674e+00
   4.1000000e+01   1.4666863e+00
   4.2000000e+01   1.4119958e+00
   4.3000000e+01   1.3575712e+00
   4.4000000e+01   1.3034859e+00
   4.5000000e+01   1.2498112e+00
   4.6000000e+01   1.1966162e+00
   4.7000000e+01   1.1439678e+00
   4.8000000e+01   1.0919303e+00
   4.9000000e+01   1.0405656e+00
   5.0000000e+01   9.8993282e-01
   5.1000000e+01   9.4008832e-01
   5.2000000e+01   8.9108574e-01
   5.3000000e+01   8.4297574e-01
   5.4000000e+01   7.9580607e-01
   5.5000000e+01   7.4962146e-01
   5.6000000e+01   7.0446362e-01
   5.7000000e+01   6.6037116e-01
   5.8000000e+01   6.1737969e-01
   5.9000000e+01   5.7552173e-01
   6.0000000e+01   5.3482679e-01
   6.1000000e+01   4.9532141e-01
   6.2000000e+01   4.5702925e-01
   6.3000000e+01   4.1997121e-01
   6.4000000e+01   3.8416558e-01
   6.5000000e+01   3.4962829e-01
   6.6000000e+01   3.1637324e-01
   6.7000000e+01   2.8441280e-01
   6.8000000e+01   2.5375856e-01
   6.9000000e+01   2.2442243e-01
   7.0000000e+01   1.9641856e-01
   7.1000000e+01   1.6976650e-01
   7.2000000e+01   1.4449696e-01
   7.3000000e+01   1.2066290e-01
   7.4000000e+01   9.8362629e-02
   7.5000000e+01   7.7792228e-02
   7.6000000e+01   5.9375379e-02
   7.7000000e+01   4.4098997e-02
   7.8000000e+01   3.4191318e-02
   7.9000000e+01   3.2700472e-02
   8.0000000e+01   3.9084794e-02
   8.1000000e+01   4.9365198e-02
   8.2000000e+01   6.0833964e-02
   8.3000000e+01   7.2338723e-02
   8.4000000e+01   8.3407109e-02
   8.5000000e+01   9.3835270e-02
   8.6000000e+01   1.0353401e-01
   8.7000000e+01   1.1246828e-01
   8.8000000e+01   1.2063096e-01
   8.9000000e+01   1.2803055e-01
   9.0000000e+01   1.3468469e-01
   9.1000000e+01   1.4061673e-01
   9.2000000e+01   1.4585361e-01
   9.3000000e+01   1.5042461e-01
   9.4000000e+01   1.5436049e-01
   9.5000000e+01   1.5769291e-01
   9.6000000e+01   1.6045403e-01
   9.7000000e+01   1.6267615e-01
   9.8000000e+01   1.6439149e-01
   9.9000000e+01   1.6563202e-01
   1.0000000e+02   1.6642924e-01
   1.0100000e+02   1.6681408e-01
   1.0200000e+02   1.6681679e-01
   1.0300000e+02   1.6646683e-01
   1.0400000e+02   1.6579280e-01
   1.0500000e+02   1.6482235e-01
   1.0600000e+02   1.6358217e-01
   1.0700000e+02   1.6209793e-01
   1.0800000e+02   1.6039424e-01
   1.0900000e+02   1.5849467e-01
   1.1000000e+02   1.5642170e-01
   1.1100000e+02   1.5419677e-01
   1.1200000e+02   1.5184029e-01
   1.1300000e+02   1.4937164e-01
   1.1400000e+02   1.4680926e-01
   1.1500000e+02   1.4417066e-01
   1.1600000e+02   1.4147249e-01
   1.1700000e+02   1.3873062e-01
   1.1800000e+02   1.3596021e-01
   1.1900000e+02   1.3317576e-01
   1.2000000e+02   1.3039122e-01
   1.2100000e+02   1.2762010e-01
   1.2200000e+02   1.2487547e-01
   1.2300000e+02   1.2217012e-01
   1.2400000e+02   1.1951659e-01
   1.2500000e+02   1.1692726e-01
   1.2600000e+02   1.1441435e-01
   1.2700000e+02   1.1198999e-01
   1.2800000e+02   1.0966623e-01
   1.2900000e+02   1.0745499e-01
   1.3000000e+02   1.0536800e-01
   1.3100000e+02   1.0341678e-01
   1.3200000e+02   1.0161244e-01
   1.3300000e+02   9.9965582e-02
   1.3400000e+02   9.8486095e-02
   1.3500000e+02   9.7182942e-02
   1.3600000e+02   9.6063943e-02
   1.3700000e+02   9.5135534e-02
   1.3800000e+02   9.4402557e-02
   1.3900000e+02   9.3868059e-02
   1.4000000e+02   9.3533141e-02
   1.4100000e+02   9.3396860e-02
   1.4200000e+02   9.3456192e-02
   1.4300000e+02   9.3706062e-02
   1.4400000e+02   9.4139443e-02
   1.4500000e+02   9.4747512e-02
   1.4600000e+02   9.5519850e-02
   1.4700000e+02   9.6444682e-02
   1.4800000e+02   9.7509130e-02
   1.4900000e+02   9.8699477e-02
   1.5000000e+02   1.0000142e-01
   1.5100000e+02   1.0140029e-01
   1.5200000e+02   1.0288129e-01
   1.5300000e+02   1.0442967e-01
   1.5400000e+02   1.0603085e-01
   1.5500000e+02   1.0767059e-01
   1.5600000e+02   1.0933505e-01
   1.5700000e+02   1.1101090e-01
   1.5800000e+02   1.1268535e-01
   1.5900000e+02   1.1434617e-01
   1.6000000e+02   1.1598177e-01
   1.6100000e+02   1.1758114e-01
   1.6200000e+02   1.1913391e-01
   1.6300000e+02   1.2063030e-01
   1.6400000e+02   1.2206116e-01
   1.6500000e+02   1.2341790e-01
   1.6600000e+02   1.2469253e-01
   1.6700000e+02   1.2587759e-01
   1.6800000e+02   1.2696619e-01
   1.6900000e+02   1.2795195e-01
   1.7000000e+02   1.2882899e-01
   1.7100000e+02   1.2959195e-01
   1.7200000e+02   1.3023590e-01
   1.7300000e+02   1.3075641e-01
   1.7400000e+02   1.3114948e-01
   1.7500000e+02   1.3141154e-01
   1.7600000e+02   1.3153944e-01
   1.7700000e+02   1.3153046e-01
   1.7800000e+02   1.3138224e-01
   1.7900000e+02   1.3109286e-01
   1.8000000e+02   1.3066073e-01
   1.8100000e+02   1.3008468e-01
   1.8200000e+02   1.2936386e-01
   1.8300000e+02   1.2849781e-01
   1.8400000e+02   1.2748642e-01
   1.8500000e+02   1.2632990e-01
   1.8600000e+02   1.2502885e-01
   1.8700000e+02   1.2358415e-01
   1.8800000e+02   1.2199705e-01
   1.8900000e+02   1.2026911e-01
   1.9000000e+02   1.1840222e-01
   1.9100000e+02   1.1639858e-01
   1.9200000e+02   1.1426070e-01
   1.9300000e+02   1.1199140e-01
   1.9400000e+02   1.0959381e-01
   1.9500000e+02   1.0707133e-01
   1.9600000e+02   1.0442767e-01
   1.9700000e+02   1.0166683e-01
   1.9800000e+02   9.8793044e-02
   1.9900000e+02   9.5810854e-02
   2.0000000e+02   9.2725040e-02
   2.0100000e+02   8.9540636e-02
   2.0200000e+02   8.6262912e-02
   2.0300000e+02   8.2897370e-02
   2.0400000e+02   7.9449726e-02
   2.0500000e+02   7.5925907e-02
   2.0600000e+02   7.2332028e-02
   2.0700000e+02   6.8674393e-02
   2.0800000e+02   6.4959470e-02
   2.0900000e+02   6.1193892e-02
   2.1000000e+02   5.7384436e-02
   2.1100000e+02   5.3538023e-02
   2.1200000e+02   4.9661709e-02
   2.1300000e+02   4.5762687e-02
   2.1400000e+02   4.1848304e-02
   2.1500000e+02   3.7926087e-02
   2.1600000e+02   3.4003812e-02
   2.1700000e+02   3.0089634e-02
   2.1800000e+02   2.6192346e-02
   2.1900000e+02   2.2321916e-02
   2.2000000e+02   1.8490694e-02
   2.2100000e+02   1.4716437e-02
   2.2200000e+02   1.1031191e-02
   2.2300000e+02   7.5144225e-03
   2.2400000e+02   4.4660396e-03
   2.2500000e+02   3.3142024e-03
   2.2600000e+02   5.3179827e-03
   2.2700000e+02   8.3898371e-03
   2.2800000e+02   1.1650380e-02
   2.2900000e+02   1.4920283e-02
   2.3000000e+02   1.8145264e-02
   2.3100000e+02   2.1301881e-02
   2.3200000e+02   2.4377109e-02
   2.3300000e+02   2.7362334e-02
   2.3400000e+02   3.0251172e-02
   2.3500000e+02   3.3038551e-02
   2.3600000e+02   3.5720287e-02
   2.3700000e+02   3.8292864e-02
   2.3800000e+02   4.0753316e-02
   2.3900000e+02   4.3099167e-02
   2.4000000e+02   4.5328384e-02
   2.4100000e+02   4.7439354e-02
   2.4200000e+02   4.9430868e-02
   2.4300000e+02   5.1302105e-02
   2.4400000e+02   5.3052626e-02
   2.4500000e+02   5.4682360e-02
   2.4600000e+02   5.6191595e-02
   2.4700000e+02   5.7580974e-02
   2.4800000e+02   5.8851476e-02
   2.4900000e+02   6.0004414e-02
   2.5000000e+02   6.1041416e-02
   2.5100000e+02   6.1964419e-02
   2.5200000e+02   6.2775650e-02
   2.5300000e+02   6.3477617e-02
   2.5400000e+02   6.4073088e-02
   2.5500000e+02   6.4565083e-02
   2.5600000e+02   6.4956852e-02
   2.5700000e+02   6.5251859e-02
   2.5800000e+02   6.5453767e-02
   2.5900000e+02   6.5566419e-02
   2.6000000e+02   6.5593820e-02
   2.6100000e+02   6.5540119e-02
   2.6200000e+02   6.5409591e-02
   2.6300000e+02   6.5206620e-02
   2.6400000e+02   6.4935680e-02
   2.6500000e+02   6.4601316e-02
   2.6600000e+02   6.4208134e-02
   2.6700000e+02   6.3760774e-02
   2.6800000e+02   6.3263902e-02
   2.6900000e+02   6.2722194e-02
   2.7000000e+02   6.2140318e-02
   2.7100000e+02   6.1522921e-02
   2.7200000e+02   6.0874620e-02
   2.7300000e+02   6.0199985e-02
   2.7400000e+02   5.9503533e-02
   2.7500000e+02   5.8789713e-02
   2.7600000e+02   5.8062898e-02
   2.7700000e+02   5.7327378e-02
   2.7800000e+02   5.6587349e-02
   2.7900000e+02   5.5846907e-02
   2.8000000e+02   5.5110040e-02
   2.8100000e+02   5.4380617e-02
   2.8200000e+02   5.3662387e-02
   2.8300000e+02   5.2958964e-02
   2.8400000e+02   5.2273822e-02
   2.8500000e+02   5.1610285e-02
   2.8600000e+02   5.0971518e-02
   2.8700000e+02   5.0360511e-02
   2.8800000e+02   4.9780074e-02
   2.8900000e+02   4.9232816e-02
   2.9000000e+02   4.8721136e-02
   2.9100000e+02   4.8247208e-02
   2.9200000e+02   4.7812962e-02
   2.9300000e+02   4.7420073e-02
   2.9400000e+02   4.7069945e-02
   2.9500000e+02   4.6763698e-02
   2.9600000e+02   4.6502153e-02
   2.9700000e+02   4.6285831e-02
   2.9800000e+02   4.6114940e-02
   2.9900000e+02   4.5989373e-02
   3.0000000e+02   4.5908713e-02
   3.0100000e+02   4.5872236e-02
   3.0200000e+02   4.5878920e-02
   3.0300000e+02   4.5927462e-02
   3.0400000e+02   4.6016292e-02
   3.0500000e+02   4.6143596e-02
   3.0600000e+02   4.6307339e-02
   3.0700000e+02   4.6505294e-02
   3.0800000e+02   4.6735067e-02
   3.0900000e+02   4.6994130e-02
   3.1000000e+02   4.7279846e-02
   3.1100000e+02   4.7589504e-02
   3.1200000e+02   4.7920345e-02
   3.1300000e+02   4.8269589e-02
   3.1400000e+02   4.8634464e-02
   3.1500000e+02   4.9012232e-02
   3.1600000e+02   4.9400209e-02
   3.1700000e+02   4.9795786e-02
   3.1800000e+02   5.0196454e-02
   3.1900000e+02   5.0599814e-02
   3.2000000e+02   5.1003599e-02
   3.2100000e+02   5.1405682e-02
   3.2200000e+02   5.1804093e-02
   3.2300000e+02   5.2197024e-02
   3.2400000e+02   5.2582841e-02
   3.2500000e+02   5.2960092e-02
   3.2600000e+02   5.3327508e-02
   3.2700000e+02   5.3684010e-02
   3.2800000e+02   5.4028710e-02
   3.2900000e+02   5.4360918e-02
   3.3000000e+02   5.4680132e-02
   3.3100000e+02   5.4986046e-02
   3.3200000e+02   5.5278545e-02
   3.3300000e+02   5.5557700e-02
   3.3400000e+02   5.5823763e-02
   3.3500000e+02   5.6077164e-02
   3.3600000e+02   5.6318505e-02
   3.3700000e+02   5.6548545e-02
   3.3800000e+02   5.6768200e-02
   3.3900000e+02   5.6978526e-02
   3.4000000e+02   5.7180712e-02
   3.4100000e+02   5.7376063e-02
   3.4200000e+02   5.7565993e-02
   3.4300000e+02   5.7752005e-02
   3.4400000e+02   5.7935677e-02
   3.4500000e+02   5.8118650e-02
   3.4600000e+02   5.8302605e-02
   3.4700000e+02   5.8489250e-02
   3.4800000e+02   5.8680303e-02
   3.4900000e+02   5.8877468e-02
   3.5000000e+02   5.9082425e-02
   3.5100000e+02   5.9296805e-02
   3.5200000e+02   5.9522176e-02
   3.5300000e+02   5.9760024e-02
   3.5400000e+02   6.0011738e-02
   3.5500000e+02   6.0278592e-02
   3.5600000e+02   6.0561732e-02
   3.5700000e+02   6.0862162e-02
   3.5800000e+02   6.1180735e-02
   3.5900000e+02   6.1518139e-02
   3.6000000e+02   6.1874888e-02
   3.6100000e+02   6.2251323e-02
   3.6200000e+02   6.2647597e-02
   3.6300000e+02   6.3063683e-02
   3.6400000e+02   6.3499365e-02
   3.6500000e+02   6.3954243e-02
   3.6600000e+02   6.4427736e-02
   3.6700000e+02   6.4919084e-02
   3.6800000e+02   6.5427359e-02
   3.6900000e+02   6.5951466e-02
   3.7000000e+02   6.6490158e-02
   3.7100000e+02   6.7042038e-02
   3.7200000e+02   6.7605578e-02
   3.7300000e+02   6.8179122e-02
   3.7400000e+02   6.8760904e-02
   3.7500000e+02   6.9349053e-02
   3.7600000e+02   6.9941613e-02
   3.7700000e+02   7.0536547e-02
   3.7800000e+02   7.1131755e-02
   3.7900000e+02   7.1725084e-02
   3.8000000e+02   7.2314340e-02
   3.8100000e+02   7.2897299e-02
   3.8200000e+02   7.3471718e-02
   3.8300000e+02   7.4035352e-02
   3.8400000e+02   7.4585955e-02
   3.8500000e+02   7.5121300e-02
   3.8600000e+02   7.5639183e-02
   3.8700000e+02   7.6137439e-02
   3.8800000e+02   7.6613945e-02
   3.8900000e+02   7.7066634e-02
   3.9000000e+02   7.7493505e-02
   3.9100000e+02   7.7892626e-02
   3.9200000e+02   7.8262150e-02
   3.9300000e+02   7.8600316e-02
   3.9400000e+02   7.8905461e-02
   3.9500000e+02   7.9176028e-02
   3.9600000e+02   7.9410569e-02
   3.9700000e+02   7.9607752e-02
   3.9800000e+02   7.9766372e-02
   3.9900000e+02   7.9885349e-02
   4.0000000e+02   7.9963740e-02
   4.0100000e+02   8.0000736e-02
   4.0200000e+02   7.9995675e-02
   4.0300000e+02   7.9948036e-02
   4.0400000e+02   7.9857446e-02
   4.0500000e+02   7.9723685e-02
   4.0600000e+02   7.9546679e-02
   4.0700000e+02   7.9326511e-02
   4.0800000e+02   7.9063412e-02
   4.0900000e+02   7.8757767e-02
   4.1000000e+02   7.8410107e-02
   4.1100000e+02   7.8021116e-02
   4.1200000e+02   7.7591618e-02
   4.1300000e+02   7.7122582e-02
   4.1400000e+02   7.6615113e-02
   4.1500000e+02   7.6070452e-02
   4.1600000e+02   7.5489965e-02
   4.1700000e+02   7.4875141e-02
   4.1800000e+02   7.4227586e-02
   4.1900000e+02   7.3549014e-02
   4.2000000e+02   7.2841240e-02
   4.2100000e+02   7.2106175e-02
   4.2200000e+02   7.1345816e-02
   4.2300000e+02   7.0562235e-02
   4.2400000e+02   6.9757578e-02
   4.2500000e+02   6.8934046e-02
   4.2600000e+02   6.8093897e-02
   4.2700000e+02   6.7239427e-02
   4.2800000e+02   6.6372970e-02
   4.2900000e+02   6.5496881e-02
   4.3000000e+02   6.4613535e-02
   4.3100000e+02   6.3725312e-02
   4.3200000e+02   6.2834592e-02
   4.3300000e+02   6.1943745e-02
   4.3400000e+02   6.1055125e-02
   4.3500000e+02   6.0171062e-02
   4.3600000e+02   5.9293850e-02
   4.3700000e+02   5.8425746e-02
   4.3800000e+02   5.7568960e-02
   4.3900000e+02   5.6725647e-02
   4.4000000e+02   5.5897903e-02
   4.4100000e+02   5.5087753e-02
   4.4200000e+02   5.4297149e-02
   4.4300000e+02   5.3527963e-02
   4.4400000e+02   5.2781975e-02
   4.4500000e+02   5.2060870e-02
   4.4600000e+02   5.1366226e-02
   4.4700000e+02   5.0699510e-02
   4.4800000e+02   5.0062067e-02
   4.4900000e+02   4.9455111e-02
   4.5000000e+02   4.8879714e-02
   4.5100000e+02   4.8336798e-02
   4.5200000e+02   4.7827126e-02
   4.5300000e+02   4.7351290e-02
   4.5400000e+02   4.6909702e-02
   4.5500000e+02   4.6502585e-02
   4.5600000e+02   4.6129965e-02
   4.5700000e+02   4.5791664e-02
   4.5800000e+02   4.5487293e-02
   4.5900000e+02   4.5216250e-02
   4.6000000e+02   4.4977716e-02
   4.6100000e+02   4.4770655e-02
   4.6200000e+02   4.4593818e-02
   4.6300000e+02   4.4445747e-02
   4.6400000e+02   4.4324783e-02
   4.6500000e+02   4.4229073e-02
   4.6600000e+02   4.4156587e-02
   4.6700000e+02   4.4105128e-02
   4.6800000e+02   4.4072348e-02
   4.6900000e+02   4.4055769e-02
   4.7000000e+02   4.4052800e-02
   4.7100000e+02   4.4060755e-02
   4.7200000e+02   4.4076880e-02
   4.7300000e+02   4.4098366e-02
   4.7400000e+02   4.4122378e-02
   4.7500000e+02   4.4146072e-02
   4.7600000e+02   4.4166618e-02
   4.7700000e+02   4.4181218e-02
   4.7800000e+02   4.4187130e-02
   4.7900000e+02   4.4181685e-02
   4.8000000e+02   4.4162307e-02
   4.8100000e+02   4.4126528e-02
   4.8200000e+02   4.4072009e-02
   4.8300000e+02   4.3996551e-02
   4.8400000e+02   4.3898114e-02
   4.8500000e+02   4.3774830e-02
   4.8600000e+02   4.3625016e-02
   4.8700000e+02   4.3447184e-02
   4.8800000e+02   4.3240057e-02
   4.8900000e+02   4.3002576e-02
   4.9000000e+02   4.2733910e-02
   4.9100000e+02   4.2433465e-02
   4.9200000e+02   4.2100893e-02
   4.9300000e+02   4.1736099e-02
   4.9400000e+02   4.1339247e-02
   4.9500000e+02   4.0910764e-02
   4.9600000e+02   4.0451348e-02
   4.9700000e+02   3.9961970e-02
   4.9800000e+02   3.9443878e-02
   4.9900000e+02   3.8898599e-02
   5.0000000e+02   3.8327942e-02
   5.0100000e+02   3.7733993e-02
   5.0200000e+02   3.7119123e-02
   5.0300000e+02   3.6485975e-02
   5.0400000e+02   3.5837468e-02
   5.0500000e+02   3.5176788e-02
   5.0600000e+02   3.4507374e-02
   5.0700000e+02   3.3832912e-02
   5.0800000e+02   3.3157313e-02
   5.0900000e+02   3.2484693e-02
   5.1000000e+02   3.1819345e-02
   5.1100000e+02   3.1165701e-02
   5.1200000e+02   3.0528293e-02
   5.1300000e+02   2.9911695e-02
   5.1400000e+02   2.9320464e-02
   5.1500000e+02   2.8759068e-02
   5.1600000e+02   2.8231801e-02
   5.1700000e+02   2.7742696e-02
   5.1800000e+02   2.7295429e-02
   5.1900000e+02   2.6893221e-02
   5.2000000e+02   2.6538745e-02
   5.2100000e+02   2.6234041e-02
   5.2200000e+02   2.5980446e-02
   5.2300000e+02   2.5778542e-02
   5.2400000e+02   2.5628137e-02
   5.2500000e+02   2.5528262e-02
   5.2600000e+02   2.5477208e-02
   5.2700000e+02   2.5472584e-02
   5.2800000e+02   2.5511399e-02
   5.2900000e+02   2.5590163e-02
   5.3000000e+02   2.5704993e-02
   5.3100000e+02   2.5851735e-02
   5.3200000e+02   2.6026066e-02
   5.3300000e+02   2.6223605e-02
   5.3400000e+02   2.6440006e-02
   5.3500000e+02   2.6671036e-02
   5.3600000e+02   2.6912641e-02
   5.3700000e+02   2.7161004e-02
   5.3800000e+02   2.7412575e-02
   5.3900000e+02   2.7664106e-02
   5.4000000e+02   2.7912661e-02
   5.4100000e+02   2.8155629e-02
   5.4200000e+02   2.8390719e-02
   5.4300000e+02   2.8615954e-02
   5.4400000e+02   2.8829662e-02
   5.4500000e+02   2.9030459e-02
   5.4600000e+02   2.9217230e-02
   5.4700000e+02   2.9389109e-02
   5.4800000e+02   2.9545455e-02
   5.4900000e+02   2.9685830e-02
   5.5000000e+02   2.9809972e-02
   5.5100000e+02   2.9917770e-02
   5.5200000e+02   3.0009237e-02
   5.5300000e+02   3.0084490e-02
   5.5400000e+02   3.0143716e-02
   5.5500000e+02   3.0187156e-02
   5.5600000e+02   3.0215076e-02
   5.5700000e+02   3.0227748e-02
   5.5800000e+02   3.0225428e-02
   5.5900000e+02   3.0208337e-02
   5.6000000e+02   3.0176644e-02
   5.6100000e+02   3.0130457e-02
   5.6200000e+02   3.0069800e-02
   5.6300000e+02   2.9994617e-02
   5.6400000e+02   2.9904755e-02
   5.6500000e+02   2.9799966e-02
   5.6600000e+02   2.9679903e-02
   5.6700000e+02   2.9544124e-02
   5.6800000e+02   2.9392096e-02
   5.6900000e+02   2.9223201e-02
   5.7000000e+02   2.9036743e-02
   5.7100000e+02   2.8831965e-02
   5.7200000e+02   2.8608055e-02
   5.7300000e+02   2.8364163e-02
   5.7400000e+02   2.8099418e-02
   5.7500000e+02   2.7812940e-02
   5.7600000e+02   2.7503857e-02
   5.7700000e+02   2.7171325e-02
   5.7800000e+02   2.6814539e-02
   5.7900000e+02   2.6432752e-02
   5.8000000e+02   2.6025290e-02
   5.8100000e+02   2.5591566e-02
   5.8200000e+02   2.5131091e-02
   5.8300000e+02   2.4643491e-02
   5.8400000e+02   2.4128512e-02
   5.8500000e+02   2.3586036e-02
   5.8600000e+02   2.3016083e-02
   5.8700000e+02   2.2418821e-02
   5.8800000e+02   2.1794573e-02
   5.8900000e+02   2.1143815e-02
   5.9000000e+02   2.0467186e-02
   5.9100000e+02   1.9765481e-02
   5.9200000e+02   1.9039658e-02
   5.9300000e+02   1.8290833e-02
   5.9400000e+02   1.7520277e-02
   5.9500000e+02   1.6729414e-02
   5.9600000e+02   1.5919817e-02
   5.9700000e+02   1.5093201e-02
   5.9800000e+02   1.4251422e-02
   5.9900000e+02   1.3396465e-02
   6.0000000e+02   1.2530446e-02
   6.0100000e+02   1.1655606e-02
   6.0200000e+02   1.0774309e-02
   6.0300000e+02   9.8890455e-03
   6.0400000e+02   9.0024477e-03
   6.0500000e+02   8.1173098e-03
   6.0600000e+02   7.2366401e-03
   6.0700000e+02   6.3637577e-03
   6.0800000e+02   5.5024832e-03
   6.0900000e+02   4.6575322e-03
   6.1000000e+02   3.8353835e-03
   6.1100000e+02   3.0463829e-03
   6.1200000e+02   2.3104680e-03
   6.1300000e+02   1.6744624e-03
   6.1400000e+02   1.2585816e-03
   6.1500000e+02   1.2545511e-03
   6.1600000e+02   1.6304062e-03
   6.1700000e+02   2.1710189e-03
   6.1800000e+02   2.7584276e-03
   6.1900000e+02   3.3481519e-03
   6.2000000e+02   3.9216567e-03
   6.2100000e+02   4.4697423e-03
   6.2200000e+02   4.9870821e-03
   6.2300000e+02   5.4702052e-03
   6.2400000e+02   5.9166576e-03
   6.2500000e+02   6.3246153e-03
   6.2600000e+02   6.6926925e-03
   6.2700000e+02   7.0198398e-03
   6.2800000e+02   7.3052866e-03
   6.2900000e+02   7.5485080e-03
   6.3000000e+02   7.7492048e-03
   6.3100000e+02   7.9072904e-03
   6.3200000e+02   8.0228832e-03
   6.3300000e+02   8.0963008e-03
   6.3400000e+02   8.1280569e-03
   6.3500000e+02   8.1188596e-03
   6.3600000e+02   8.0696114e-03
   6.3700000e+02   7.9814109e-03
   6.3800000e+02   7.8555567e-03
   6.3900000e+02   7.6935551e-03
   6.4000000e+02   7.4971317e-03
   6.4100000e+02   7.2682501e-03
   6.4200000e+02   7.0091397e-03
   6.4300000e+02   6.7223368e-03
   6.4400000e+02   6.4107460e-03
   6.4500000e+02   6.0777295e-03
   6.4600000e+02   5.7272391e-03
   6.4700000e+02   5.3640084e-03
   6.4800000e+02   4.9938330e-03
   6.4900000e+02   4.6239682e-03
   6.5000000e+02   4.2636740e-03
   6.5100000e+02   3.9248892e-03
   6.5200000e+02   3.6228872e-03
   6.5300000e+02   3.3764465e-03
   6.5400000e+02   3.2066065e-03
   6.5500000e+02   3.1329793e-03
   6.5600000e+02   3.1680280e-03
   6.5700000e+02   3.3125414e-03
   6.5800000e+02   3.5559893e-03
   6.5900000e+02   3.8813328e-03
   6.6000000e+02   4.2704011e-03
   6.6100000e+02   4.7071222e-03
   6.6200000e+02   5.1785522e-03
   6.6300000e+02   5.6747053e-03
   6.6400000e+02   6.1879922e-03
   6.6500000e+02   6.7126455e-03
   6.6600000e+02   7.2442546e-03
   6.6700000e+02   7.7794217e-03
   6.6800000e+02   8.3155163e-03
   6.6900000e+02   8.8505023e-03
   6.7000000e+02   9.3828163e-03
   6.7100000e+02   9.9112809e-03
   6.7200000e+02   1.0435042e-02
   6.7300000e+02   1.0953524e-02
   6.7400000e+02   1.1466392e-02
   6.7500000e+02   1.1973530e-02
   6.7600000e+02   1.2475013e-02
   6.7700000e+02   1.2971094e-02
   6.7800000e+02   1.3462185e-02
   6.7900000e+02   1.3948845e-02
   6.8000000e+02   1.4431766e-02
   6.8100000e+02   1.4911760e-02
   6.8200000e+02   1.5389747e-02
   6.8300000e+02   1.5866743e-02
   6.8400000e+02   1.6343847e-02
   6.8500000e+02   1.6822229e-02
   6.8600000e+02   1.7303120e-02
   6.8700000e+02   1.7787795e-02
   6.8800000e+02   1.8277564e-02
   6.8900000e+02   1.8773757e-02
   6.9000000e+02   1.9277715e-02
   6.9100000e+02   1.9790771e-02
   6.9200000e+02   2.0314244e-02
   6.9300000e+02   2.0849424e-02
   6.9400000e+02   2.1397560e-02
   6.9500000e+02   2.1959850e-02
   6.9600000e+02   2.2537428e-02
   6.9700000e+02   2.3131354e-02
   6.9800000e+02   2.3742607e-02
   6.9900000e+02   2.4372071e-02
   7.0000000e+02   2.5020531e-02
   7.0100000e+02   2.5688661e-02
   7.0200000e+02   2.6377020e-02
   7.0300000e+02   2.7086045e-02
   7.0400000e+02   2.7816044e-02
   7.0500000e+02   2.8567193e-02
   7.0600000e+02   2.9339529e-02
   7.0700000e+02   3.0132951e-02
   7.0800000e+02   3.0947214e-02
   7.0900000e+02   3.1781927e-02
   7.1000000e+02   3.2636556e-02
   7.1100000e+02   3.3510419e-02
   7.1200000e+02   3.4402690e-02
   7.1300000e+02   3.5312395e-02
   7.1400000e+02   3.6238423e-02
   7.1500000e+02   3.7179521e-02
   7.1600000e+02   3.8134300e-02
   7.1700000e+02   3.9101239e-02
   7.1800000e+02   4.0078693e-02
   7.1900000e+02   4.1064895e-02
   7.2000000e+02   4.2057962e-02
   7.2100000e+02   4.3055908e-02
   7.2200000e+02   4.4056644e-02
   7.2300000e+02   4.5057993e-02
   7.2400000e+02   4.6057696e-02
   7.2500000e+02   4.7053421e-02
   7.2600000e+02   4.8042776e-02
   7.2700000e+02   4.9023317e-02
   7.2800000e+02   4.9992561e-02
   7.2900000e+02   5.0947995e-02
   7.3000000e+02   5.1887090e-02
   7.3100000e+02   5.2807312e-02
   7.3200000e+02   5.3706134e-02
   7.3300000e+02   5.4581050e-02
   7.3400000e+02   5.5429584e-02
   7.3500000e+02   5.6249304e-02
   7.3600000e+02   5.7037835e-02
   7.3700000e+02   5.7792869e-02
   7.3800000e+02   5.8512178e-02
   7.3900000e+02   5.9193624e-02
   7.4000000e+02   5.9835174e-02
   7.4100000e+02   6.0434902e-02
   7.4200000e+02   6.0991010e-02
   7.4300000e+02   6.1501828e-02
   7.4400000e+02   6.1965827e-02
   7.4500000e+02   6.2381627e-02
   7.4600000e+02   6.2748004e-02
   7.4700000e+02   6.3063895e-02
   7.4800000e+02   6.3328406e-02
   7.4900000e+02   6.3540813e-02
   7.5000000e+02   6.3700571e-02
   7.5100000e+02   6.3807312e-02
   7.5200000e+02   6.3860850e-02
   7.5300000e+02   6.3861179e-02
   7.5400000e+02   6.3808477e-02
   7.5500000e+02   6.3703100e-02
   7.5600000e+02   6.3545584e-02
   7.5700000e+02   6.3336639e-02
   7.5800000e+02   6.3077146e-02
   7.5900000e+02   6.2768154e-02
   7.6000000e+02   6.2410870e-02
   7.6100000e+02   6.2006655e-02
   7.6200000e+02   6.1557017e-02
   7.6300000e+02   6.1063602e-02
   7.6400000e+02   6.0528182e-02
   7.6500000e+02   5.9952651e-02
   7.6600000e+02   5.9339012e-02
   7.6700000e+02   5.8689367e-02
   7.6800000e+02   5.8005906e-02
   7.6900000e+02   5.7290895e-02
   7.7000000e+02   5.6546669e-02
   7.7100000e+02   5.5775617e-02
   7.7200000e+02   5.4980174e-02
   7.7300000e+02   5.4162808e-02
   7.7400000e+02   5.3326011e-02
   7.7500000e+02   5.2472291e-02
   7.7600000e+02   5.1604160e-02
   7.7700000e+02   5.0724128e-02
   7.7800000e+02   4.9834694e-02
   7.7900000e+02   4.8938341e-02
   7.8000000e+02   4.8037526e-02
   7.8100000e+02   4.7134681e-02
   7.8200000e+02   4.6232205e-02
   7.8300000e+02   4.5332462e-02
   7.8400000e+02   4.4437777e-02
   7.8500000e+02   4.3550436e-02
   7.8600000e+02   4.2672685e-02
   7.8700000e+02   4.1806727e-02
   7.8800000e+02   4.0954721e-02
   7.8900000e+02   4.0118783e-02
   7.9000000e+02   3.9300978e-02
   7.9100000e+02   3.8503325e-02
   7.9200000e+02   3.7727784e-02
   7.9300000e+02   3.6976255e-02
   7.9400000e+02   3.6250564e-02
   7.9500000e+02   3.5552456e-02
   7.9600000e+02   3.4883578e-02
   7.9700000e+02   3.4245462e-02
   7.9800000e+02   3.3639503e-02
   7.9900000e+02   3.3066938e-02
   8.0000000e+02   3.2528818e-02
   8.0100000e+02   3.2025983e-02
   8.0200000e+02   3.1559032e-02
   8.0300000e+02   3.1128293e-02
   8.0400000e+02   3.0733802e-02
   8.0500000e+02   3.0375273e-02
   8.0600000e+02   3.0052084e-02
   8.0700000e+02   2.9763259e-02
   8.0800000e+02   2.9507463e-02
   8.0900000e+02   2.9283000e-02
   8.1000000e+02   2.9087823e-02
   8.1100000e+02   2.8919545e-02
   8.1200000e+02   2.8775466e-02
   8.1300000e+02   2.8652600e-02
   8.1400000e+02   2.8547710e-02
   8.1500000e+02   2.8457345e-02
   8.1600000e+02   2.8377887e-02
   8.1700000e+02   2.8305587e-02
   8.1800000e+02   2.8236619e-02
   8.1900000e+02   2.8167116e-02
   8.2000000e+02   2.8093214e-02
   8.2100000e+02   2.8011095e-02
   8.2200000e+02   2.7917023e-02
   8.2300000e+02   2.7807380e-02
   8.2400000e+02   2.7678696e-02
   8.2500000e+02   2.7527683e-02
   8.2600000e+02   2.7351257e-02
   8.2700000e+02   2.7146564e-02
   8.2800000e+02   2.6911005e-02
   8.2900000e+02   2.6642251e-02
   8.3000000e+02   2.6338264e-02
   8.3100000e+02   2.5997318e-02
   8.3200000e+02   2.5618008e-02
   8.3300000e+02   2.5199273e-02
   8.3400000e+02   2.4740407e-02
   8.3500000e+02   2.4241081e-02
   8.3600000e+02   2.3701355e-02
   8.3700000e+02   2.3121706e-02
   8.3800000e+02   2.2503045e-02
   8.3900000e+02   2.1846749e-02
   8.4000000e+02   2.1154696e-02
   8.4100000e+02   2.0429309e-02
   8.4200000e+02   1.9673607e-02
   8.4300000e+02   1.8891283e-02
   8.4400000e+02   1.8086788e-02
   8.4500000e+02   1.7265449e-02
   8.4600000e+02   1.6433617e-02
   8.4700000e+02   1.5598848e-02
   8.4800000e+02   1.4770128e-02
   8.4900000e+02   1.3958132e-02
   8.5000000e+02   1.3175496e-02
   8.5100000e+02   1.2437057e-02
   8.5200000e+02   1.1759948e-02
   8.5300000e+02   1.1163383e-02
   8.5400000e+02   1.0667883e-02
   8.5500000e+02   1.0293716e-02
   8.5600000e+02   1.0058497e-02
   8.5700000e+02   9.9743470e-03
   8.5800000e+02   1.0045496e-02
   8.5900000e+02   1.0267334e-02
   8.6000000e+02   1.0627369e-02
   8.6100000e+02   1.1107641e-02
   8.6200000e+02   1.1687577e-02
   8.6300000e+02   1.2346392e-02
   8.6400000e+02   1.3064662e-02
   8.6500000e+02   1.3825087e-02
   8.6600000e+02   1.4612708e-02
   8.6700000e+02   1.5414801e-02
   8.6800000e+02   1.6220632e-02
   8.6900000e+02   1.7021180e-02
   8.7000000e+02   1.7808873e-02
   8.7100000e+02   1.8577358e-02
   8.7200000e+02   1.9321320e-02
   8.7300000e+02   2.0036326e-02
   8.7400000e+02   2.0718708e-02
   8.7500000e+02   2.1365472e-02
   8.7600000e+02   2.1974220e-02
   8.7700000e+02   2.2543089e-02
   8.7800000e+02   2.3070707e-02
   8.7900000e+02   2.3556148e-02
   8.8000000e+02   2.3998897e-02
   8.8100000e+02   2.4398820e-02
   8.8200000e+02   2.4756134e-02
   8.8300000e+02   2.5071381e-02
   8.8400000e+02   2.5345399e-02
   8.8500000e+02   2.5579300e-02
   8.8600000e+02   2.5774444e-02
   8.8700000e+02   2.5932409e-02
   8.8800000e+02   2.6054973e-02
   8.8900000e+02   2.6144083e-02
   8.9000000e+02   2.6201836e-02
   8.9100000e+02   2.6230453e-02
   8.9200000e+02   2.6232260e-02
   8.9300000e+02   2.6209667e-02
   8.9400000e+02   2.6165156e-02
   8.9500000e+02   2.6101264e-02
   8.9600000e+02   2.6020580e-02
   8.9700000e+02   2.5925739e-02
   8.9800000e+02   2.5819424e-02
   8.9900000e+02   2.5704379e-02
   9.0000000e+02   2.5583417e-02
   9.0100000e+02   2.5459445e-02
   9.0200000e+02   2.5335484e-02
   9.0300000e+02   2.5214702e-02
   9.0400000e+02   2.5100442e-02
   9.0500000e+02   2.4996256e-02
   9.0600000e+02   2.4905931e-02
   9.0700000e+02   2.4833511e-02
   9.0800000e+02   2.4783314e-02
   9.0900000e+02   2.4759926e-02
   9.1000000e+02   2.4768183e-02
   9.1100000e+02   2.4813127e-02
   9.1200000e+02   2.4899943e-02
   9.1300000e+02   2.5033860e-02
   9.1400000e+02   2.5220037e-02
   9.1500000e+02   2.5463417e-02
   9.1600000e+02   2.5768576e-02
   9.1700000e+02   2.6139558e-02
   9.1800000e+02   2.6579715e-02
   9.1900000e+02   2.7091564e-02
   9.2000000e+02   2.7676668e-02
   9.2100000e+02   2.8335547e-02
   9.2200000e+02   2.9067627e-02
   9.2300000e+02   2.9871224e-02
   9.2400000e+02   3.0743567e-02
   9.2500000e+02   3.1680842e-02
   9.2600000e+02   3.2678261e-02
   9.2700000e+02   3.3730150e-02
   9.2800000e+02   3.4830033e-02
   9.2900000e+02   3.5970736e-02
   9.3000000e+02   3.7144469e-02
   9.3100000e+02   3.8342923e-02
   9.3200000e+02   3.9557348e-02
   9.3300000e+02   4.0778632e-02
   9.3400000e+02   4.1997371e-02
   9.3500000e+02   4.3203936e-02
   9.3600000e+02   4.4388540e-02
   9.3700000e+02   4.5541292e-02
   9.3800000e+02   4.6652259e-02
   9.3900000e+02   4.7711521e-02
   9.4000000e+02   4.8709231e-02
   9.4100000e+02   4.9635668e-02
   9.4200000e+02   5.0481297e-02
   9.4300000e+02   5.1236826e-02
   9.4400000e+02   5.1893265e-02
   9.4500000e+02   5.2441986e-02
   9.4600000e+02   5.2874786e-02
   9.4700000e+02   5.3183944e-02
   9.4800000e+02   5.3362289e-02
   9.4900000e+02   5.3403256e-02
   9.5000000e+02   5.3300958e-02
   9.5100000e+02   5.3050238e-02
   9.5200000e+02   5.2646740e-02
   9.5300000e+02   5.2086967e-02
   9.5400000e+02   5.1368340e-02
   9.5500000e+02   5.0489261e-02
   9.5600000e+02   4.9449170e-02
   9.5700000e+02   4.8248598e-02
   9.5800000e+02   4.6889220e-02
   9.5900000e+02   4.5373912e-02
   9.6000000e+02   4.3706789e-02
   9.6100000e+02   4.1893258e-02
   9.6200000e+02   3.9940054e-02
   9.6300000e+02   3.7855276e-02
   9.6400000e+02   3.5648426e-02
   9.6500000e+02   3.3330430e-02
   9.6600000e+02   3.0913663e-02
   9.6700000e+02   2.8411972e-02
   9.6800000e+02   2.5840686e-02
   9.6900000e+02   2.3216623e-02
   9.7000000e+02   2.0558094e-02
   9.7100000e+02   1.7884903e-02
   9.7200000e+02   1.5218331e-02
   9.7300000e+02   1.2581132e-02
   9.7400000e+02   9.9975090e-03
   9.7500000e+02   7.4931065e-03
   9.7600000e+02   5.0950308e-03
   9.7700000e+02   2.8321189e-03
   9.7800000e+02   7.4017876e-04
   9.7900000e+02   1.1833905e-03
   9.8000000e+02   2.8579574e-03
   9.8100000e+02   4.2758333e-03
   9.8200000e+02   5.4004076e-03
   9.8300000e+02   6.1964465e-03
   9.8400000e+02   6.6283021e-03
   9.8500000e+02   6.6600434e-03
   9.8600000e+02   6.2561043e-03
   9.8700000e+02   5.3832221e-03
   9.8800000e+02   4.0183746e-03
   9.8900000e+02   2.2086652e-03
   9.9000000e+02   1.3399850e-03
   9.9100000e+02   4.0460653e-03
   9.9200000e+02   7.8364972e-03
   9.9300000e+02   1.2392542e-02
   9.9400000e+02   1.7717661e-02
   9.9500000e+02   2.3841881e-02
   9.9600000e+02   3.0800384e-02
   9.9700000e+02   3.8629507e-02
   9.9800000e+02   4.7365528e-02
   9.9900000e+02   5.7044154e-02
   1.0000000e+03   6.7700224e-02


==> data_illposed_diff_fourier.dat <==
  -2.0000000e+03   1.6414308e-01
  -1.9990000e+03   1.7010348e-01
  -1.9980000e+03   1.7694982e-01
  -1.9970000e+03   1.8480854e-01
  -1.9960000e+03   1.9379789e-01
  -1.9950000e+03   2.0402443e-01
  -1.9940000e+03   2.1558059e-01
  -1.9930000e+03   2.2854334e-01
  -1.9920000e+03   2.4297409e-01
  -1.9910000e+03   2.5891943e-01
  -1.9900000e+03   2.7641260e-01
  -1.9890000e+03   2.9547527e-01
  -1.9880000e+03   3.1611935e-01
  -1.9870000e+03   3.3834872e-01
  -1.9860000e+03   3.6216076e-01
  -1.9850000e+03   3.8754751e-01
  -1.9840000e+03   4.1449664e-01
  -1.9830000e+03   4.4299214e-01
  -1.9820000e+03   4.7301476e-01
  -1.9810000e+03   5.0454237e-01
  -1.9800000e+03   5.3755012e-01
  -1.9790000e+03   5.7201052e-01
  -1.9780000e+03   6.0789350e-01
  -1.9770000e+03   6.4516638e-01
  -1.9760000e+03   6.8379383e-01
  -1.9750000e+03   7.2373781e-01
  -1.9740000e+03   7.6495756e-01
  -1.9730000e+03   8.0740951e-01
  -1.9720000e+03   8.5104727e-01
  -1.9710000e+03   8.9582158e-01
  -1.9700000e+03   9.4168030e-01
  -1.9690000e+03   9.8856840e-01
  -1.9680000e+03   1.0364280e+00
  -1.9670000e+03   1.0851984e+00
  -1.9660000e+03   1.1348161e+00
  -1.9650000e+03   1.1852148e+00
  -1.9640000e+03   1.2363257e+00
  -1.9630000e+03   1.2880772e+00
  -1.9620000e+03   1.3403954e+00
  -1.9610000e+03   1.3932040e+00
  -1.9600000e+03   1.4464246e+00
  -1.9590000e+03   1.4999763e+00
  -1.9580000e+03   1.5537768e+00
  -1.9570000e+03   1.6077415e+00
  -1.9560000e+03   1.6617847e+00
  -1.9550000e+03   1.7158188e+00
  -1.9540000e+03   1.7697552e+00
  -1.9530000e+03   1.8235043e+00
  -1.9520000e+03   1.8769754e+00
  -1.9510000e+03   1.9300774e+00
  -1.9500000e+03   1.9827185e+00
  -1.9490000e+03   2.0348071e+00
  -1.9480000e+03   2.0862511e+00
  -1.9470000e+03   2.1369590e+00
  -1.9460000e+03   2.1868396e+00
  -1.9450000e+03   2.2358023e+00
  -1.9440000e+03   2.2837576e+00
  -1.9430000e+03   2.3306170e+00
  -1.9420000e+03   2.3762934e+00
  -1.9410000e+03   2.4207011e+00
  -1.9400000e+03   2.4637566e+00
  -1.9390000e+03   2.5053779e+00
  -1.9380000e+03   2.5454856e+00
  -1.9370000e+03   2.5840026e+00
  -1.9360000e+03   2.6208544e+00
  -1.9350000e+03   2.6559695e+00
  -1.9340000e+03   2.6892792e+00
  -1.9330000e+03   2.7207182e+00
  -1.9320000e+03   2.7502244e+00
  -1.9310000e+03   2.7777393e+00
  -1.9300000e+03   2.8032081e+00
  -1.9290000e+03   2.8265798e+00
  -1.9280000e+03   2.8478075e+00
  -1.9270000e+03   2.8668482e+00
  -1.9260000e+03   2.8836632e+00
  -1.9250000e+03   2.8982182e+00
  -1.9240000e+03   2.9104830e+00
  -1.9230000e+03   2.9204322e+00
  -1.9220000e+03   2.9280447e+00
  -1.9210000e+03   2.9333041e+00
  -1.9200000e+03   2.9361984e+00
  -1.9190000e+03   2.9367206e+00
  -1.9180000e+03   2.9348681e+00
  -1.9170000e+03   2.9306430e+00
  -1.9160000e+03   2.9240520e+00
  -1.9150000e+03   2.9151065e+00
  -1.9140000e+03   2.9038223e+00
  -1.9130000e+03   2.8902199e+00
  -1.9120000e+03   2.8743241e+00
  -1.9110000e+03   2.8561642e+00
  -1.9100000e+03   2.8357737e+00
  -1.9090000e+03   2.8131902e+00
  -1.9080000e+03   2.7884556e+00
  -1.9070000e+03   2.7616154e+00
  -1.9060000e+03   2.7327192e+00
  -1.9050000e+03   2.7018201e+00
  -1.9040000e+03   2.6689748e+00
  -1.9030000e+03   2.6342432e+00
  -1.9020000e+03   2.5976887e+00
  -1.9010000e+03   2.5593772e+00
  -1.9000000e+03   2.5193779e+00
  -1.8990000e+03   2.4777623e+00
  -1.8980000e+03   2.4346044e+00
  -1.8970000e+03   2.3899806e+00
  -1.8960000e+03   2.3439690e+00
  -1.8950000e+03   2.2966497e+00
  -1.8940000e+03   2.2481043e+00
  -1.8930000e+03   2.1984160e+00
  -1.8920000e+03   2.1476688e+00
  -1.8910000e+03   2.0959478e+00
  -1.8900000e+03   2.0433389e+00
  -1.8890000e+03   1.9899284e+00
  -1.8880000e+03   1.9358029e+00
  -1.8870000e+03   1.8810490e+00
  -1.8860000e+03   1.8257533e+00
  -1.8850000e+03   1.7700018e+00
  -1.8840000e+03   1.7138802e+00
  -1.8830000e+03   1.6574733e+00
  -1.8820000e+03   1.6008649e+00
  -1.8810000e+03   1.5441378e+00
  -1.8800000e+03   1.4873732e+00
  -1.8790000e+03   1.4306510e+00
  -1.8780000e+03   1.3740495e+00
  -1.8770000e+03   1.3176448e+00
  -1.8760000e+03   1.2615114e+00
  -1.8750000e+03   1.2057213e+00
  -1.8740000e+03   1.1503446e+00
  -1.8730000e+03   1.0954486e+00
  -1.8720000e+03   1.0410985e+00
  -1.8710000e+03   9.8735647e-01
  -1.8700000e+03   9.3428235e-01
  -1.8690000e+03   8.8193300e-01
  -1.8680000e+03   8.3036251e-01
  -1.8670000e+03   7.7962211e-01
  -1.8660000e+03   7.2976010e-01
  -1.8650000e+03   6.8082191e-01
  -1.8640000e+03   6.3285011e-01
  -1.8630000e+03   5.8588447e-01
  -1.8620000e+03   5.3996207e-01
  -1.8610000e+03   4.9511747e-01
  -1.8600000e+03   4.5138303e-01
  -1.8590000e+03   4.0878929e-01
  -1.8580000e+03   3.6736569e-01
  -1.8570000e+03   3.2714158e-01
  -1.8560000e+03   2.8814809e-01
  -1.8550000e+03   2.5042125e-01
  -1.8540000e+03   2.1400794e-01
  -1.8530000e+03   1.7897772e-01
  -1.8520000e+03   1.4544910e-01
  -1.8510000e+03   1.1365461e-01
  -1.8500000e+03   8.4127778e-02
  -1.8490000e+03   5.8337334e-02
  -1.8480000e+03   4.0885772e-02
  -1.8470000e+03   4.0863146e-02
  -1.8460000e+03   5.6527814e-02
  -1.8450000e+03   7.7827238e-02
  -1.8440000e+03   1.0037270e-01
  -1.8430000e+03   1.2279797e-01
  -1.8420000e+03   1.4461526e-01
  -1.8410000e+03   1.6562364e-01
  -1.8400000e+03   1.8573413e-01
  -1.8390000e+03   2.0490839e-01
  -1.8380000e+03   2.2313371e-01
  -1.8370000e+03   2.4041163e-01
  -1.8360000e+03   2.5675215e-01
  -1.8350000e+03   2.7217065e-01
  -1.8340000e+03   2.8668601e-01
  -1.8330000e+03   3.0031950e-01
  -1.8320000e+03   3.1309402e-01
  -1.8310000e+03   3.2503354e-01
  -1.8300000e+03   3.3616277e-01
  -1.8290000e+03   3.4650684e-01
  -1.8280000e+03   3.5609104e-01
  -1.8270000e+03   3.6494069e-01
  -1.8260000e+03   3.7308091e-01
  -1.8250000e+03   3.8053658e-01
  -1.8240000e+03   3.8733213e-01
  -1.8230000e+03   3.9349152e-01
  -1.8220000e+03   3.9903811e-01
  -1.8210000e+03   4.0399465e-01
  -1.8200000e+03   4.0838317e-01
  -1.8190000e+03   4.1222495e-01
  -1.8180000e+03   4.1554054e-01
  -1.8170000e+03   4.1834968e-01
  -1.8160000e+03   4.2067130e-01
  -1.8150000e+03   4.2252357e-01
  -1.8140000e+03   4.2392382e-01
  -1.8130000e+03   4.2488866e-01
  -1.8120000e+03   4.2543391e-01
  -1.8110000e+03   4.2557469e-01
  -1.8100000e+03   4.2532543e-01
  -1.8090000e+03   4.2469995e-01
  -1.8080000e+03   4.2371144e-01
  -1.8070000e+03   4.2237258e-01
  -1.8060000e+03   4.2069558e-01
  -1.8050000e+03   4.1869220e-01
  -1.8040000e+03   4.1637386e-01
  -1.8030000e+03   4.1375169e-01
  -1.8020000e+03   4.1083657e-01
  -1.8010000e+03   4.0763924e-01
  -1.8000000e+03   4.0417032e-01
  -1.7990000e+03   4.0044040e-01
  -1.7980000e+03   3.9646011e-01
  -1.7970000e+03   3.9224015e-01
  -1.7960000e+03   3.8779140e-01
  -1.7950000e+03   3.8312491e-01
  -1.7940000e+03   3.7825204e-01
  -1.7930000e+03   3.7318444e-01
  -1.7920000e+03   3.6793415e-01
  -1.7910000e+03   3.6251362e-01
  -1.7900000e+03   3.5693575e-01
  -1.7890000e+03   3.5121398e-01
  -1.7880000e+03   3.4536226e-01
  -1.7870000e+03   3.3939512e-01
  -1.7860000e+03   3.3332769e-01
  -1.7850000e+03   3.2717572e-01
  -1.7840000e+03   3.2095559e-01
  -1.7830000e+03   3.1468434e-01
  -1.7820000e+03   3.0837964e-01
  -1.7810000e+03   3.0205979e-01
  -1.7800000e+03   2.9574372e-01
  -1.7790000e+03   2.8945093e-01
  -1.7780000e+03   2.8320143e-01
  -1.7770000e+03   2.7701571e-01
  -1.7760000e+03   2.7091463e-01
  -1.7750000e+03   2.6491931e-01
  -1.7740000e+03   2.5905099e-01
  -1.7730000e+03   2.5333086e-01
  -1.7720000e+03   2.4777990e-01
  -1.7710000e+03   2.4241860e-01
  -1.7700000e+03   2.3726671e-01
  -1.7690000e+03   2.3234298e-01
  -1.7680000e+03   2.2766483e-01
  -1.7670000e+03   2.2324797e-01
  -1.7660000e+03   2.1910612e-01
  -1.7650000e+03   2.1525061e-01
  -1.7640000e+03   2.1169005e-01
  -1.7630000e+03   2.0843008e-01
  -1.7620000e+03   2.0547304e-01
  -1.7610000e+03   2.0281783e-01
  -1.7600000e+03   2.0045981e-01
  -1.7590000e+03   1.9839074e-01
  -1.7580000e+03   1.9659889e-01
  -1.7570000e+03   1.9506917e-01
  -1.7560000e+03   1.9378343e-01
  -1.7550000e+03   1.9272075e-01
  -1.7540000e+03   1.9185786e-01
  -1.7530000e+03   1.9116953e-01
  -1.7520000e+03   1.9062906e-01
  -1.7510000e+03   1.9020869e-01
  -1.7500000e+03   1.8988009e-01
  -1.7490000e+03   1.8961470e-01
  -1.7480000e+03   1.8938416e-01
  -1.7470000e+03   1.8916061e-01
  -1.7460000e+03   1.8891699e-01
  -1.7450000e+03   1.8862726e-01
  -1.7440000e+03   1.8826657e-01
  -1.7430000e+03   1.8781149e-01
  -1.7420000e+03   1.8724003e-01
  -1.7410000e+03   1.8653178e-01
  -1.7400000e+03   1.8566793e-01
  -1.7390000e+03   1.8463132e-01
  -1.7380000e+03   1.8340647e-01
  -1.7370000e+03   1.8197951e-01
  -1.7360000e+03   1.8033825e-01
  -1.7350000e+03   1.7847208e-01
  -1.7340000e+03   1.7637201e-01
  -1.7330000e+03   1.7403057e-01
  -1.7320000e+03   1.7144179e-01
  -1.7310000e+03   1.6860118e-01
  -1.7300000e+03   1.6550566e-01
  -1.7290000e+03   1.6215352e-01
  -1.7280000e+03   1.5854438e-01
  -1.7270000e+03   1.5467912e-01
  -1.7260000e+03   1.5055986e-01
  -1.7250000e+03   1.4618992e-01
  -1.7240000e+03   1.4157374e-01
  -1.7230000e+03   1.3671684e-01
  -1.7220000e+03   1.3162583e-01
  -1.7210000e+03   1.2630831e-01
  -1.7200000e+03   1.2077285e-01
  -1.7190000e+03   1.1502899e-01
  -1.7180000e+03   1.0908718e-01
  -1.7170000e+03   1.0295880e-01
  -1.7160000e+03   9.6656158e-02
  -1.7150000e+03   9.0192523e-02
  -1.7140000e+03   8.3582238e-02
  -1.7130000e+03   7.6840874e-02
  -1.7120000e+03   6.9985544e-02
  -1.7110000e+03   6.3035455e-02
  -1.7100000e+03   5.6012931e-02
  -1.7090000e+03   4.8945374e-02
  -1.7080000e+03   4.1869242e-02
  -1.7070000e+03   3.4838822e-02
  -1.7060000e+03   2.7947613e-02
  -1.7050000e+03   2.1387325e-02
  -1.7040000e+03   1.5629979e-02
  -1.7030000e+03   1.1929063e-02
  -1.7020000e+03   1.2293289e-02
  -1.7010000e+03   1.6418043e-02
  -1.7000000e+03   2.2259632e-02
  -1.6990000e+03   2.8740128e-02
  -1.6980000e+03   3.5458380e-02
  -1.6970000e+03   4.2247528e-02
  -1.6960000e+03   4.9024447e-02
  -1.6950000e+03   5.5740348e-02
  -1.6940000e+03   6.2362468e-02
  -1.6930000e+03   6.8866418e-02
  -1.6920000e+03   7.5232643e-02
  -1.6910000e+03   8.1444652e-02
  -1.6900000e+03   8.7488073e-02
  -1.6890000e+03   9.3350128e-02
  -1.6880000e+03   9.9019323e-02
  -1.6870000e+03   1.0448527e-01
  -1.6860000e+03   1.0973856e-01
  -1.6850000e+03   1.1477073e-01
  -1.6840000e+03   1.1957417e-01
  -1.6830000e+03   1.2414214e-01
  -1.6820000e+03   1.2846872e-01
  -1.6810000e+03   1.3254882e-01
  -1.6800000e+03   1.3637818e-01
  -1.6790000e+03   1.3995331e-01
  -1.6780000e+03   1.4327156e-01
  -1.6770000e+03   1.4633104e-01
  -1.6760000e+03   1.4913067e-01
  -1.6750000e+03   1.5167014e-01
  -1.6740000e+03   1.5394990e-01
  -1.6730000e+03   1.5597117e-01
  -1.6720000e+03   1.5773590e-01
  -1.6710000e+03   1.5924677e-01
  -1.6700000e+03   1.6050717e-01
  -1.6690000e+03   1.6152119e-01
  -1.6680000e+03   1.6229358e-01
  -1.6670000e+03   1.6282974e-01
  -1.6660000e+03   1.6313572e-01
  -1.6650000e+03   1.6321814e-01
  -1.6640000e+03   1.6308421e-01
  -1.6630000e+03   1.6274171e-01
  -1.6620000e+03   1.6219891e-01
  -1.6610000e+03   1.6146460e-01
  -1.6600000e+03   1.6054801e-01
  -1.6590000e+03   1.5945882e-01
  -1.6580000e+03   1.5820708e-01
  -1.6570000e+03   1.5680324e-01
  -1.6560000e+03   1.5525806e-01
  -1.6550000e+03   1.5358259e-01
  -1.6540000e+03   1.5178817e-01
  -1.6530000e+03   1.4988633e-01
  -1.6520000e+03   1.4788878e-01
  -1.6510000e+03   1.4580742e-01
  -1.6500000e+03   1.4365420e-01
  -1.6490000e+03   1.4144116e-01
  -1.6480000e+03   1.3918035e-01
  -1.6470000e+03   1.3688379e-01
  -1.6460000e+03   1.3456341e-01
  -1.6450000e+03   1.3223103e-01
  -1.6440000e+03   1.2989828e-01
  -1.6430000e+03   1.2757653e-01
  -1.6420000e+03   1.2527688e-01
  -1.6410000e+03   1.2301005e-01
  -1.6400000e+03   1.2078633e-01
  -1.6390000e+03   1.1861555e-01
  -1.6380000e+03   1.1650695e-01
  -1.6370000e+03   1.1446917e-01
  -1.6360000e+03   1.1251013e-01
  -1.6350000e+03   1.1063703e-01
  -1.6340000e+03   1.0885625e-01
  -1.6330000e+03   1.0717331e-01
  -1.6320000e+03   1.0559281e-01
  -1.6310000e+03   1.0411845e-01
  -1.6300000e+03   1.0275295e-01
  -1.6290000e+03   1.0149811e-01
  -1.6280000e+03   1.0035475e-01
  -1.6270000e+03   9.9322827e-02
  -1.6260000e+03   9.8401404e-02
  -1.6250000e+03   9.7588762e-02
  -1.6240000e+03   9.6882456e-02
  -1.6230000e+03   9.6279411e-02
  -1.6220000e+03   9.5776017e-02
  -1.6210000e+03   9.5368232e-02
  -1.6200000e+03   9.5051694e-02
  -1.6190000e+03   9.4821820e-02
  -1.6180000e+03   9.4673915e-02
  -1.6170000e+03   9.4603265e-02
  -1.6160000e+03   9.4605227e-02
  -1.6150000e+03   9.4675307e-02
  -1.6140000e+03   9.4809227e-02
  -1.6130000e+03   9.5002983e-02
  -1.6120000e+03   9.5252888e-02
  -1.6110000e+03   9.5555605e-02
  -1.6100000e+03   9.5908167e-02
  -1.6090000e+03   9.6307991e-02
  -1.6080000e+03   9.6752881e-02
  -1.6070000e+03   9.7241017e-02
  -1.6060000e+03   9.7770947e-02
  -1.6050000e+03   9.8341567e-02
  -1.6040000e+03   9.8952094e-02
  -1.6030000e+03   9.9602039e-02
  -1.6020000e+03   1.0029118e-01
  -1.6010000e+03   1.0101952e-01
  -1.6000000e+03   1.0178726e-01
  -1.5990000e+03   1.0259476e-01
  -1.5980000e+03   1.0344251e-01
  -1.5970000e+03   1.0433110e-01
  -1.5960000e+03   1.0526115e-01
  -1.5950000e+03   1.0623334e-01
  -1.5940000e+03   1.0724833e-01
  -1.5930000e+03   1.0830676e-01
  -1.5920000e+03   1.0940923e-01
  -1.5910000e+03   1.1055626e-01
  -1.5900000e+03   1.1174828e-01
  -1.5890000e+03   1.1298562e-01
  -1.5880000e+03   1.1426851e-01
  -1.5870000e+03   1.1559704e-01
  -1.5860000e+03   1.1697118e-01
  -1.5850000e+03   1.1839078e-01
  -1.5840000e+03   1.1985553e-01
  -1.5830000e+03   1.2136502e-01
  -1.5820000e+03   1.2291871e-01
  -1.5810000e+03   1.2451592e-01
  -1.5800000e+03   1.2615586e-01
  -1.5790000e+03   1.2783764e-01
  -1.5780000e+03   1.2956026e-01
  -1.5770000e+03   1.3132264e-01
  -1.5760000e+03   1.3312359e-01
  -1.5750000e+03   1.3496186e-01
  -1.5740000e+03   1.3683614e-01
  -1.5730000e+03   1.3874504e-01
  -1.5720000e+03   1.4068713e-01
  -1.5710000e+03   1.4266095e-01
  -1.5700000e+03   1.4466497e-01
  -1.5690000e+03   1.4669764e-01
  -1.5680000e+03   1.4875740e-01
  -1.5670000e+03   1.5084265e-01
  -1.5660000e+03   1.5295179e-01
  -1.5650000e+03   1.5508318e-01
  -1.5640000e+03   1.5723519e-01
  -1.5630000e+03   1.5940619e-01
  -1.5620000e+03   1.6159450e-01
  -1.5610000e+03   1.6379849e-01
  -1.5600000e+03   1.6601649e-01
  -1.5590000e+03   1.6824684e-01
  -1.5580000e+03   1.7048787e-01
  -1.5570000e+03   1.7273790e-01
  -1.5560000e+03   1.7499527e-01
  -1.5550000e+03   1.7725830e-01
  -1.5540000e+03   1.7952531e-01
  -1.5530000e+03   1.8179461e-01
  -1.5520000e+03   1.8406451e-01
  -1.5510000e+03   1.8633332e-01
  -1.5500000e+03   1.8859934e-01
  -1.5490000e+03   1.9086086e-01
  -1.5480000e+03   1.9311620e-01
  -1.5470000e+03   1.9536363e-01
  -1.5460000e+03   1.9760145e-01
  -1.5450000e+03   1.9982795e-01
  -1.5440000e+03   2.0204142e-01
  -1.5430000e+03   2.0424015e-01
  -1.5420000e+03   2.0642244e-01
  -1.5410000e+03   2.0858660e-01
  -1.5400000e+03   2.1073095e-01
  -1.5390000e+03   2.1285380e-01
  -1.5380000e+03   2.1495351e-01
  -1.5370000e+03   2.1702845e-01
  -1.5360000e+03   2.1907699e-01
  -1.5350000e+03   2.2109756e-01
  -1.5340000e+03   2.2308860e-01
  -1.5330000e+03   2.2504859e-01
  -1.5320000e+03   2.2697605e-01
  -1.5310000e+03   2.2886956e-01
  -1.5300000e+03   2.3072771e-01
  -1.5290000e+03   2.3254920e-01
  -1.5280000e+03   2.3433273e-01
  -1.5270000e+03   2.3607711e-01
  -1.5260000e+03   2.3778117e-01
  -1.5250000e+03   2.3944387e-01
  -1.5240000e+03   2.4106418e-01
  -1.5230000e+03   2.4264121e-01
  -1.5220000e+03   2.4417410e-01
  -1.5210000e+03   2.4566212e-01
  -1.5200000e+03   2.4710459e-01
  -1.5190000e+03   2.4850096e-01
  -1.5180000e+03   2.4985075e-01
  -1.5170000e+03   2.5115357e-01
  -1.5160000e+03   2.5240916e-01
  -1.5150000e+03   2.5361734e-01
  -1.5140000e+03   2.5477801e-01
  -1.5130000e+03   2.5589121e-01
  -1.5120000e+03   2.5695705e-01
  -1.5110000e+03   2.5797575e-01
  -1.5100000e+03   2.5894763e-01
  -1.5090000e+03   2.5987311e-01
  -1.5080000e+03   2.6075270e-01
  -1.5070000e+03   2.6158699e-01
  -1.5060000e+03   2.6237669e-01
  -1.5050000e+03   2.6312256e-01
  -1.5040000e+03   2.6382545e-01
  -1.5030000e+03   2.6448631e-01
  -1.5020000e+03   2.6510615e-01
  -1.5010000e+03   2.6568602e-01
  -1.5000000e+03   2.6622707e-01
  -1.4990000e+03   2.6673049e-01
  -1.4980000e+03   2.6719751e-01
  -1.4970000e+03   2.6762942e-01
  -1.4960000e+03   2.6802753e-01
  -1.4950000e+03   2.6839319e-01
  -1.4940000e+03   2.6872776e-01
  -1.4930000e+03   2.6903264e-01
  -1.4920000e+03   2.6930920e-01
  -1.4910000e+03   2.6955886e-01
  -1.4900000e+03   2.6978299e-01
  -1.4890000e+03   2.6998297e-01
  -1.4880000e+03   2.7016014e-01
  -1.4870000e+03   2.7031585e-01
  -1.4860000e+03   2.7045138e-01
  -1.4850000e+03   2.7056798e-01
  -1.4840000e+03   2.7066686e-01
  -1.4830000e+03   2.7074917e-01
  -1.4820000e+03   2.7081602e-01
  -1.4810000e+03   2.7086843e-01
  -1.4800000e+03   2.7090737e-01
  -1.4790000e+03   2.7093373e-01
  -1.4780000e+03   2.7094834e-01
  -1.4770000e+03   2.7095191e-01
  -1.4760000e+03   2.7094511e-01
  -1.4750000e+03   2.7092849e-01
  -1.4740000e+03   2.7090252e-01
  -1.4730000e+03   2.7086760e-01
  -1.4720000e+03   2.7082399e-01
  -1.4710000e+03   2.7077190e-01
  -1.4700000e+03   2.7071141e-01
  -1.4690000e+03   2.7064253e-01
  -1.4680000e+03   2.7056515e-01
  -1.4670000e+03   2.7047908e-01
  -1.4660000e+03   2.7038403e-01
  -1.4650000e+03   2.7027960e-01
  -1.4640000e+03   2.7016533e-01
  -1.4630000e+03   2.7004064e-01
  -1.4620000e+03   2.6990488e-01
  -1.4610000e+03   2.6975731e-01
  -1.4600000e+03   2.6959711e-01
  -1.4590000e+03   2.6942338e-01
  -1.4580000e+03   2.6923516e-01
  -1.4570000e+03   2.6903140e-01
  -1.4560000e+03   2.6881100e-01
  -1.4550000e+03   2.6857283e-01
  -1.4540000e+03   2.6831566e-01
  -1.4530000e+03   2.6803825e-01
  -1.4520000e+03   2.6773932e-01
  -1.4510000e+03   2.6741756e-01
  -1.4500000e+03   2.6707163e-01
  -1.4490000e+03   2.6670018e-01
  -1.4480000e+03   2.6630187e-01
  -1.4470000e+03   2.6587535e-01
  -1.4460000e+03   2.6541928e-01
  -1.4450000e+03   2.6493236e-01
  -1.4440000e+03   2.6441329e-01
  -1.4430000e+03   2.6386085e-01
  -1.4420000e+03   2.6327384e-01
  -1.4410000e+03   2.6265112e-01
  -1.4400000e+03   2.6199165e-01
  -1.4390000e+03   2.6129443e-01
  -1.4380000e+03   2.6055856e-01
  -1.4370000e+03   2.5978326e-01
  -1.4360000e+03   2.5896782e-01
  -1.4350000e+03   2.5811166e-01
  -1.4340000e+03   2.5721433e-01
  -1.4330000e+03   2.5627549e-01
  -1.4320000e+03   2.5529494e-01
  -1.4310000e+03   2.5427265e-01
  -1.4300000e+03   2.5320871e-01
  -1.4290000e+03   2.5210336e-01
  -1.4280000e+03   2.5095703e-01
  -1.4270000e+03   2.4977027e-01
  -1.4260000e+03   2.4854384e-01
  -1.4250000e+03   2.4727864e-01
  -1.4240000e+03   2.4597575e-01
  -1.4230000e+03   2.4463642e-01
  -1.4220000e+03   2.4326205e-01
  -1.4210000e+03   2.4185425e-01
  -1.4200000e+03   2.4041477e-01
  -1.4190000e+03   2.3894552e-01
  -1.4180000e+03   2.3744859e-01
  -1.4170000e+03   2.3592621e-01
  -1.4160000e+03   2.3438078e-01
  -1.4150000e+03   2.3281481e-01
  -1.4140000e+03   2.3123100e-01
  -1.4130000e+03   2.2963213e-01
  -1.4120000e+03   2.2802114e-01
  -1.4110000e+03   2.2640105e-01
  -1.4100000e+03   2.2477502e-01
  -1.4090000e+03   2.2314628e-01
  -1.4080000e+03   2.2151814e-01
  -1.4070000e+03   2.1989399e-01
  -1.4060000e+03   2.1827728e-01
  -1.4050000e+03   2.1667151e-01
  -1.4040000e+03   2.1508021e-01
  -1.4030000e+03   2.1350693e-01
  -1.4020000e+03   2.1195522e-01
  -1.4010000e+03   2.1042865e-01
  -1.4000000e+03   2.0893074e-01
  -1.3990000e+03   2.0746499e-01
  -1.3980000e+03   2.0603484e-01
  -1.3970000e+03   2.0464368e-01
  -1.3960000e+03   2.0329479e-01
  -1.3950000e+03   2.0199138e-01
  -1.3940000e+03   2.0073652e-01
  -1.3930000e+03   1.9953316e-01
  -1.3920000e+03   1.9838409e-01
  -1.3910000e+03   1.9729191e-01
  -1.3900000e+03   1.9625906e-01
  -1.3890000e+03   1.9528775e-01
  -1.3880000e+03   1.9437996e-01
  -1.3870000e+03   1.9353741e-01
  -1.3860000e+03   1.9276155e-01
  -1.3850000e+03   1.9205354e-01
  -1.3840000e+03   1.9141423e-01
  -1.3830000e+03   1.9084411e-01
  -1.3820000e+03   1.9034334e-01
  -1.3810000e+03   1.8991167e-01
  -1.3800000e+03   1.8954850e-01
  -1.3790000e+03   1.8925279e-01
  -1.3780000e+03   1.8902308e-01
  -1.3770000e+03   1.8885748e-01
  -1.3760000e+03   1.8875365e-01
  -1.3750000e+03   1.8870879e-01
  -1.3740000e+03   1.8871963e-01
  -1.3730000e+03   1.8878246e-01
  -1.3720000e+03   1.8889307e-01
  -1.3710000e+03   1.8904683e-01
  -1.3700000e+03   1.8923861e-01
  -1.3690000e+03   1.8946288e-01
  -1.3680000e+03   1.8971364e-01
  -1.3670000e+03   1.8998450e-01
  -1.3660000e+03   1.9026866e-01
  -1.3650000e+03   1.9055894e-01
  -1.3640000e+03   1.9084782e-01
  -1.3630000e+03   1.9112745e-01
  -1.3620000e+03   1.9138967e-01
  -1.3610000e+03   1.9162607e-01
  -1.3600000e+03   1.9182800e-01
  -1.3590000e+03   1.9198661e-01
  -1.3580000e+03   1.9209288e-01
  -1.3570000e+03   1.9213768e-01
  -1.3560000e+03   1.9211176e-01
  -1.3550000e+03   1.9200585e-01
  -1.3540000e+03   1.9181062e-01
  -1.3530000e+03   1.9151682e-01
  -1.3520000e+03   1.9111520e-01
  -1.3510000e+03   1.9059667e-01
  -1.3500000e+03   1.8995224e-01
  -1.3490000e+03   1.8917310e-01
  -1.3480000e+03   1.8825068e-01
  -1.3470000e+03   1.8717664e-01
  -1.3460000e+03   1.8594295e-01
  -1.3450000e+03   1.8454190e-01
  -1.3440000e+03   1.8296613e-01
  -1.3430000e+03   1.8120870e-01
  -1.3420000e+03   1.7926310e-01
  -1.3410000e+03   1.7712328e-01
  -1.3400000e+03   1.7478372e-01
  -1.3390000e+03   1.7223941e-01
  -1.3380000e+03   1.6948593e-01
  -1.3370000e+03   1.6651948e-01
  -1.3360000e+03   1.6333688e-01
  -1.3350000e+03   1.5993567e-01
  -1.3340000e+03   1.5631409e-01
  -1.3330000e+03   1.5247118e-01
  -1.3320000e+03   1.4840677e-01
  -1.3310000e+03   1.4412163e-01
  -1.3300000e+03   1.3961743e-01
  -1.3290000e+03   1.3489695e-01
  -1.3280000e+03   1.2996408e-01
  -1.3270000e+03   1.2482407e-01
  -1.3260000e+03   1.1948365e-01
  -1.3250000e+03   1.1395130e-01
  -1.3240000e+03   1.0823767e-01
  -1.3230000e+03   1.0235601e-01
  -1.3220000e+03   9.6322935e-02
  -1.3210000e+03   9.0159451e-02
  -1.3200000e+03   8.3892506e-02
  -1.3190000e+03   7.7557317e-02
  -1.3180000e+03   7.1200928e-02
  -1.3170000e+03   6.4887729e-02
  -1.3160000e+03   5.8708027e-02
  -1.3150000e+03   5.2791137e-02
  -1.3140000e+03   4.7324173e-02
  -1.3130000e+03   4.2574460e-02
  -1.3120000e+03   3.8902181e-02
  -1.3110000e+03   3.6726988e-02
  -1.3100000e+03   3.6405538e-02
  -1.3090000e+03   3.8059055e-02
  -1.3080000e+03   4.1511140e-02
  -1.3070000e+03   4.6406470e-02
  -1.3060000e+03   5.2373483e-02
  -1.3050000e+03   5.9109369e-02
  -1.3040000e+03   6.6392459e-02
  -1.3030000e+03   7.4066052e-02
  -1.3020000e+03   8.2019024e-02
  -1.3010000e+03   9.0170758e-02
  -1.3000000e+03   9.8460872e-02
  -1.2990000e+03   1.0684250e-01
  -1.2980000e+03   1.1527795e-01
  -1.2970000e+03   1.2373588e-01
  -1.2960000e+03   1.3218945e-01
  -1.2950000e+03   1.4061509e-01
  -1.2940000e+03   1.4899160e-01
  -1.2930000e+03   1.5729968e-01
  -1.2920000e+03   1.6552141e-01
  -1.2910000e+03   1.7364006e-01
  -1.2900000e+03   1.8163984e-01
  -1.2890000e+03   1.8950577e-01
  -1.2880000e+03   1.9722361e-01
  -1.2870000e+03   2.0477971e-01
  -1.2860000e+03   2.1216104e-01
  -1.2850000e+03   2.1935511e-01
  -1.2840000e+03   2.2634996e-01
  -1.2830000e+03   2.3313413e-01
  -1.2820000e+03   2.3969667e-01
  -1.2810000e+03   2.4602711e-01
  -1.2800000e+03   2.5211548e-01
  -1.2790000e+03   2.5795229e-01
  -1.2780000e+03   2.6352856e-01
  -1.2770000e+03   2.6883580e-01
  -1.2760000e+03   2.7386600e-01
  -1.2750000e+03   2.7861169e-01
  -1.2740000e+03   2.8306589e-01
  -1.2730000e+03   2.8722217e-01
  -1.2720000e+03   2.9107459e-01
  -1.2710000e+03   2.9461778e-01
  -1.2700000e+03   2.9784690e-01
  -1.2690000e+03   3.0075768e-01
  -1.2680000e+03   3.0334641e-01
  -1.2670000e+03   3.0560994e-01
  -1.2660000e+03   3.0754576e-01
  -1.2650000e+03   3.0915190e-01
  -1.2640000e+03   3.1042705e-01
  -1.2630000e+03   3.1137053e-01
  -1.2620000e+03   3.1198228e-01
  -1.2610000e+03   3.1226294e-01
  -1.2600000e+03   3.1221382e-01
  -1.2590000e+03   3.1183693e-01
  -1.2580000e+03   3.1113502e-01
  -1.2570000e+03   3.1011160e-01
  -1.2560000e+03   3.0877096e-01
  -1.2550000e+03   3.0711819e-01
  -1.2540000e+03   3.0515926e-01
  -1.2530000e+03   3.0290100e-01
  -1.2520000e+03   3.0035117e-01
  -1.2510000e+03   2.9751853e-01
  -1.2500000e+03   2.9441284e-01
  -1.2490000e+03   2.9104494e-01
  -1.2480000e+03   2.8742683e-01
  -1.2470000e+03   2.8357169e-01
  -1.2460000e+03   2.7949402e-01
  -1.2450000e+03   2.7520966e-01
  -1.2440000e+03   2.7073592e-01
  -1.2430000e+03   2.6609166e-01
  -1.2420000e+03   2.6129741e-01
  -1.2410000e+03   2.5637543e-01
  -1.2400000e+03   2.5134992e-01
  -1.2390000e+03   2.4624704e-01
  -1.2380000e+03   2.4109509e-01
  -1.2370000e+03   2.3592459e-01
  -1.2360000e+03   2.3076835e-01
  -1.2350000e+03   2.2566159e-01
  -1.2340000e+03   2.2064190e-01
  -1.2330000e+03   2.1574920e-01
  -1.2320000e+03   2.1102563e-01
  -1.2310000e+03   2.0651526e-01
  -1.2300000e+03   2.0226374e-01
  -1.2290000e+03   1.9831768e-01
  -1.2280000e+03   1.9472394e-01
  -1.2270000e+03   1.9152863e-01
  -1.2260000e+03   1.8877594e-01
  -1.2250000e+03   1.8650691e-01
  -1.2240000e+03   1.8475790e-01
  -1.2230000e+03   1.8355929e-01
  -1.2220000e+03   1.8293417e-01
  -1.2210000e+03   1.8289726e-01
  -1.2200000e+03   1.8345430e-01
  -1.2190000e+03   1.8460178e-01
  -1.2180000e+03   1.8632714e-01
  -1.2170000e+03   1.8860943e-01
  -1.2160000e+03   1.9142030e-01
  -1.2150000e+03   1.9472524e-01
  -1.2140000e+03   1.9848492e-01
  -1.2130000e+03   2.0265655e-01
  -1.2120000e+03   2.0719513e-01
  -1.2110000e+03   2.1205457e-01
  -1.2100000e+03   2.1718859e-01
  -1.2090000e+03   2.2255143e-01
  -1.2080000e+03   2.2809841e-01
  -1.2070000e+03   2.3378627e-01
  -1.2060000e+03   2.3957340e-01
  -1.2050000e+03   2.4541993e-01
  -1.2040000e+03   2.5128779e-01
  -1.2030000e+03   2.5714062e-01
  -1.2020000e+03   2.6294374e-01
  -1.2010000e+03   2.6866398e-01
  -1.2000000e+03   2.7426959e-01
  -1.1990000e+03   2.7973005e-01
  -1.1980000e+03   2.8501599e-01
  -1.1970000e+03   2.9009897e-01
  -1.1960000e+03   2.9495137e-01
  -1.1950000e+03   2.9954630e-01
  -1.1940000e+03   3.0385740e-01
  -1.1930000e+03   3.0785876e-01
  -1.1920000e+03   3.1152482e-01
  -1.1910000e+03   3.1483027e-01
  -1.1900000e+03   3.1774993e-01
  -1.1890000e+03   3.2025872e-01
  -1.1880000e+03   3.2233156e-01
  -1.1870000e+03   3.2394332e-01
  -1.1860000e+03   3.2506877e-01
  -1.1850000e+03   3.2568254e-01
  -1.1840000e+03   3.2575909e-01
  -1.1830000e+03   3.2527270e-01
  -1.1820000e+03   3.2419744e-01
  -1.1810000e+03   3.2250719e-01
  -1.1800000e+03   3.2017561e-01
  -1.1790000e+03   3.1717621e-01
  -1.1780000e+03   3.1348232e-01
  -1.1770000e+03   3.0906717e-01
  -1.1760000e+03   3.0390391e-01
  -1.1750000e+03   2.9796563e-01
  -1.1740000e+03   2.9122549e-01
  -1.1730000e+03   2.8365674e-01
  -1.1720000e+03   2.7523279e-01
  -1.1710000e+03   2.6592731e-01
  -1.1700000e+03   2.5571433e-01
  -1.1690000e+03   2.4456833e-01
  -1.1680000e+03   2.3246436e-01
  -1.1670000e+03   2.1937818e-01
  -1.1660000e+03   2.0528640e-01
  -1.1650000e+03   1.9016668e-01
  -1.1640000e+03   1.7399802e-01
  -1.1630000e+03   1.5676114e-01
  -1.1620000e+03   1.3843916e-01
  -1.1610000e+03   1.1901899e-01
  -1.1600000e+03   9.8494414e-02
  -1.1590000e+03   7.6874901e-02
  -1.1580000e+03   5.4217926e-02
  -1.1570000e+03   3.0817309e-02
  -1.1560000e+03   1.0482856e-02
  -1.1550000e+03   2.4503927e-02
  -1.1540000e+03   5.1107101e-02
  -1.1530000e+03   7.9654468e-02
  -1.1520000e+03   1.0958565e-01
  -1.1510000e+03   1.4079481e-01
  -1.1500000e+03   1.7324590e-01
  -1.1490000e+03   2.0692038e-01
  -1.1480000e+03   2.4180442e-01
  -1.1470000e+03   2.7788483e-01
  -1.1460000e+03   3.1514735e-01
  -1.1450000e+03   3.5357586e-01
  -1.1440000e+03   3.9315200e-01
  -1.1430000e+03   4.3385495e-01
  -1.1420000e+03   4.7566126e-01
  -1.1410000e+03   5.1854480e-01
  -1.1400000e+03   5.6247670e-01
  -1.1390000e+03   6.0742530e-01
  -1.1380000e+03   6.5335616e-01
  -1.1370000e+03   7.0023206e-01
  -1.1360000e+03   7.4801300e-01
  -1.1350000e+03   7.9665624e-01
  -1.1340000e+03   8.4611635e-01
  -1.1330000e+03   8.9634523e-01
  -1.1320000e+03   9.4729219e-01
  -1.1310000e+03   9.9890398e-01
  -1.1300000e+03   1.0511249e+00
  -1.1290000e+03   1.1038969e+00
  -1.1280000e+03   1.1571596e+00
  -1.1270000e+03   1.2108505e+00
  -1.1260000e+03   1.2649049e+00
  -1.1250000e+03   1.3192564e+00
  -1.1240000e+03   1.3738364e+00
  -1.1230000e+03   1.4285748e+00
  -1.1220000e+03   1.4834000e+00
  -1.1210000e+03   1.5382389e+00
  -1.1200000e+03   1.5930170e+00
  -1.1190000e+03   1.6476589e+00
  -1.1180000e+03   1.7020881e+00
  -1.1170000e+03   1.7562272e+00
  -1.1160000e+03   1.8099985e+00
  -1.1150000e+03   1.8633235e+00
  -1.1140000e+03   1.9161235e+00
  -1.1130000e+03   1.9683199e+00
  -1.1120000e+03   2.0198339e+00
  -1.1110000e+03   2.0705871e+00
  -1.1100000e+03   2.1205014e+00
  -1.1090000e+03   2.1694996e+00
  -1.1080000e+03   2.2175050e+00
  -1.1070000e+03   2.2644419e+00
  -1.1060000e+03   2.3102361e+00
  -1.1050000e+03   2.3548142e+00
  -1.1040000e+03   2.3981048e+00
  -1.1030000e+03   2.4400379e+00
  -1.1020000e+03   2.4805455e+00
  -1.1010000e+03   2.5195615e+00
  -1.1000000e+03   2.5570222e+00
  -1.0990000e+03   2.5928660e+00
  -1.0980000e+03   2.6270339e+00
  -1.0970000e+03   2.6594697e+00
  -1.0960000e+03   2.6901196e+00
  -1.0950000e+03   2.7189332e+00
  -1.0940000e+03   2.7458628e+00
  -1.0930000e+03   2.7708640e+00
  -1.0920000e+03   2.7938956e+00
  -1.0910000e+03   2.8149200e+00
  -1.0900000e+03   2.8339028e+00
  -1.0890000e+03   2.8508133e+00
  -1.0880000e+03   2.8656244e+00
  -1.0870000e+03   2.8783129e+00
  -1.0860000e+03   2.8888592e+00
  -1.0850000e+03   2.8972475e+00
  -1.0840000e+03   2.9034659e+00
  -1.0830000e+03   2.9075066e+00
  -1.0820000e+03   2.9093655e+00
  -1.0810000e+03   2.9090425e+00
  -1.0800000e+03   2.9065413e+00
  -1.0790000e+03   2.9018699e+00
  -1.0780000e+03   2.8950399e+00
  -1.0770000e+03   2.8860668e+00
  -1.0760000e+03   2.8749701e+00
  -1.0750000e+03   2.8617730e+00
  -1.0740000e+03   2.8465025e+00
  -1.0730000e+03   2.8291893e+00
  -1.0720000e+03   2.8098675e+00
  -1.0710000e+03   2.7885751e+00
  -1.0700000e+03   2.7653532e+00
  -1.0690000e+03   2.7402465e+00
  -1.0680000e+03   2.7133026e+00
  -1.0670000e+03   2.6845726e+00
  -1.0660000e+03   2.6541102e+00
  -1.0650000e+03   2.6219723e+00
  -1.0640000e+03   2.5882183e+00
  -1.0630000e+03   2.5529104e+00
  -1.0620000e+03   2.5161129e+00
  -1.0610000e+03   2.4778926e+00
  -1.0600000e+03   2.4383185e+00
  -1.0590000e+03   2.3974613e+00
  -1.0580000e+03   2.3553937e+00
  -1.0570000e+03   2.3121900e+00
  -1.0560000e+03   2.2679258e+00
  -1.0550000e+03   2.2226780e+00
  -1.0540000e+03   2.1765248e+00
  -1.0530000e+03   2.1295450e+00
  -1.0520000e+03   2.0818183e+00
  -1.0510000e+03   2.0334249e+00
  -1.0500000e+03   1.9844454e+00
  -1.0490000e+03   1.9349604e+00
  -1.0480000e+03   1.8850508e+00
  -1.0470000e+03   1.8347971e+00
  -1.0460000e+03   1.7842794e+00
  -1.0450000e+03   1.7335773e+00
  -1.0440000e+03   1.6827697e+00
  -1.0430000e+03   1.6319346e+00
  -1.0420000e+03   1.5811490e+00
  -1.0410000e+03   1.5304886e+00
  -1.0400000e+03   1.4800276e+00
  -1.0390000e+03   1.4298389e+00
  -1.0380000e+03   1.3799934e+00
  -1.0370000e+03   1.3305605e+00
  -1.0360000e+03   1.2816073e+00
  -1.0350000e+03   1.2331990e+00
  -1.0340000e+03   1.1853983e+00
  -1.0330000e+03   1.1382658e+00
  -1.0320000e+03   1.0918595e+00
  -1.0310000e+03   1.0462345e+00
  -1.0300000e+03   1.0014437e+00
  -1.0290000e+03   9.5753686e-01
  -1.0280000e+03   9.1456083e-01
  -1.0270000e+03   8.7255958e-01
  -1.0260000e+03   8.3157397e-01
  -1.0250000e+03   7.9164171e-01
  -1.0240000e+03   7.5279733e-01
  -1.0230000e+03   7.1507208e-01
  -1.0220000e+03   6.7849391e-01
  -1.0210000e+03   6.4308745e-01
  -1.0200000e+03   6.0887390e-01
  -1.0190000e+03   5.7587110e-01
  -1.0180000e+03   5.4409344e-01
  -1.0170000e+03   5.1355190e-01
  -1.0160000e+03   4.8425405e-01
  -1.0150000e+03   4.5620403e-01
  -1.0140000e+03   4.2940264e-01
  -1.0130000e+03   4.0384735e-01
  -1.0120000e+03   3.7953238e-01
  -1.0110000e+03   3.5644879e-01
  -1.0100000e+03   3.3458461e-01
  -1.0090000e+03   3.1392498e-01
  -1.0080000e+03   2.9445234e-01
  -1.0070000e+03   2.7614667e-01
  -1.0060000e+03   2.5898580e-01
  -1.0050000e+03   2.4294566e-01
  -1.0040000e+03   2.2800076e-01
  -1.0030000e+03   2.1412455e-01
  -1.0020000e+03   2.0128993e-01
  -1.0010000e+03   1.8946976e-01
  -1.0000000e+03   1.2115444e-01
  -9.9900000e+02   9.8869077e-02
  -9.9800000e+02   7.8491252e-02
  -9.9700000e+02   5.9952091e-02
  -9.9600000e+02   4.3180837e-02
  -9.9500000e+02   2.8105237e-02
  -9.9400000e+02   1.4652449e-02
  -9.9300000e+02   2.7651005e-03
  -9.9200000e+02   7.7091206e-03
  -9.9100000e+02   1.6748290e-02
  -9.9000000e+02   2.4473887e-02
  -9.8900000e+02   3.0959777e-02
  -9.8800000e+02   3.6282164e-02
  -9.8700000e+02   4.0517182e-02
  -9.8600000e+02   4.3740418e-02
  -9.8500000e+02   4.6026637e-02
  -9.8400000e+02   4.7449558e-02
  -9.8300000e+02   4.8081641e-02
  -9.8200000e+02   4.7993895e-02
  -9.8100000e+02   4.7255699e-02
  -9.8000000e+02   4.5934629e-02
  -9.7900000e+02   4.4096299e-02
  -9.7800000e+02   4.1804220e-02
  -9.7700000e+02   3.9119664e-02
  -9.7600000e+02   3.6101542e-02
  -9.7500000e+02   3.2806300e-02
  -9.7400000e+02   2.9287830e-02
  -9.7300000e+02   2.5597388e-02
  -9.7200000e+02   2.1783550e-02
  -9.7100000e+02   1.7892197e-02
  -9.7000000e+02   1.3966599e-02
  -9.6900000e+02   1.0047796e-02
  -9.6800000e+02   6.1765293e-03
  -9.6700000e+02   2.4131917e-03
  -9.6600000e+02   1.4688895e-03
  -9.6500000e+02   4.9487394e-03
  -9.6400000e+02   8.3363068e-03
  -9.6300000e+02   1.1547930e-02
  -9.6200000e+02   1.4558217e-02
  -9.6100000e+02   1.7348593e-02
  -9.6000000e+02   1.9904042e-02
  -9.5900000e+02   2.2212437e-02
  -9.5800000e+02   2.4264290e-02
  -9.5700000e+02   2.6052604e-02
  -9.5600000e+02   2.7572752e-02
  -9.5500000e+02   2.8822368e-02
  -9.5400000e+02   2.9801232e-02
  -9.5300000e+02   3.0511155e-02
  -9.5200000e+02   3.0955861e-02
  -9.5100000e+02   3.1140868e-02
  -9.5000000e+02   3.1073361e-02
  -9.4900000e+02   3.0762068e-02
  -9.4800000e+02   3.0217128e-02
  -9.4700000e+02   2.9449964e-02
  -9.4600000e+02   2.8473155e-02
  -9.4500000e+02   2.7300299e-02
  -9.4400000e+02   2.5945886e-02
  -9.4300000e+02   2.4425174e-02
  -9.4200000e+02   2.2754054e-02
  -9.4100000e+02   2.0948934e-02
  -9.4000000e+02   1.9026618e-02
  -9.3900000e+02   1.7004199e-02
  -9.3800000e+02   1.4898959e-02
  -9.3700000e+02   1.2728302e-02
  -9.3600000e+02   1.0509748e-02
  -9.3500000e+02   8.2610981e-03
  -9.3400000e+02   6.0012106e-03
  -9.3300000e+02   3.7539045e-03
  -9.3200000e+02   1.5851687e-03
  -9.3100000e+02   1.0152376e-03
  -9.3000000e+02   3.0227917e-03
  -9.2900000e+02   5.1076875e-03
  -9.2800000e+02   7.1369207e-03
  -9.2700000e+02   9.0862570e-03
  -9.2600000e+02   1.0941225e-02
  -9.2500000e+02   1.2690220e-02
  -9.2400000e+02   1.4323223e-02
  -9.2300000e+02   1.5831463e-02
  -9.2200000e+02   1.7207307e-02
  -9.2100000e+02   1.8444219e-02
  -9.2000000e+02   1.9536746e-02
  -9.1900000e+02   2.0480507e-02
  -9.1800000e+02   2.1272191e-02
  -9.1700000e+02   2.1909538e-02
  -9.1600000e+02   2.2391327e-02
  -9.1500000e+02   2.2717356e-02
  -9.1400000e+02   2.2888415e-02
  -9.1300000e+02   2.2906260e-02
  -9.1200000e+02   2.2773575e-02
  -9.1100000e+02   2.2493937e-02
  -9.1000000e+02   2.2071768e-02
  -9.0900000e+02   2.1512297e-02
  -9.0800000e+02   2.0821503e-02
  -9.0700000e+02   2.0006067e-02
  -9.0600000e+02   1.9073313e-02
  -9.0500000e+02   1.8031156e-02
  -9.0400000e+02   1.6888037e-02
  -9.0300000e+02   1.5652871e-02
  -9.0200000e+02   1.4334978e-02
  -9.0100000e+02   1.2944034e-02
  -9.0000000e+02   1.1490011e-02
  -8.9900000e+02   9.9831327e-03
  -8.9800000e+02   8.4338578e-03
  -8.9700000e+02   6.8529159e-03
  -8.9600000e+02   5.2515410e-03
  -8.9500000e+02   3.6424827e-03
  -8.9400000e+02   2.0460283e-03
  -8.9300000e+02   5.9924646e-04
  -8.9200000e+02   1.2970819e-03
  -8.9100000e+02   2.8160507e-03
  -8.9000000e+02   4.3316407e-03
  -8.8900000e+02   5.8086711e-03
  -8.8800000e+02   7.2342395e-03
  -8.8700000e+02   8.5989905e-03
  -8.8600000e+02   9.8948842e-03
  -8.8500000e+02   1.1114707e-02
  -8.8400000e+02   1.2251938e-02
  -8.8300000e+02   1.3300710e-02
  -8.8200000e+02   1.4255806e-02
  -8.8100000e+02   1.5112665e-02
  -8.8000000e+02   1.5867392e-02
  -8.7900000e+02   1.6516762e-02
  -8.7800000e+02   1.7058228e-02
  -8.7700000e+02   1.7489926e-02
  -8.7600000e+02   1.7810669e-02
  -8.7500000e+02   1.8019944e-02
  -8.7400000e+02   1.8117907e-02
  -8.7300000e+02   1.8105370e-02
  -8.7200000e+02   1.7983784e-02
  -8.7100000e+02   1.7755223e-02
  -8.7000000e+02   1.7422363e-02
  -8.6900000e+02   1.6988458e-02
  -8.6800000e+02   1.6457309e-02
  -8.6700000e+02   1.5833240e-02
  -8.6600000e+02   1.5121060e-02
  -8.6500000e+02   1.4326033e-02
  -8.6400000e+02   1.3453840e-02
  -8.6300000e+02   1.2510542e-02
  -8.6200000e+02   1.1502538e-02
  -8.6100000e+02   1.0436531e-02
  -8.6000000e+02   9.3194834e-03
  -8.5900000e+02   8.1585823e-03
  -8.5800000e+02   6.9612086e-03
  -8.5700000e+02   5.7349212e-03
  -8.5600000e+02   4.4874917e-03
  -8.5500000e+02   3.2271226e-03
  -8.5400000e+02   1.9636788e-03
  -8.5300000e+02   7.2325282e-04
  -8.5200000e+02   6.3247228e-04
  -8.5100000e+02   1.8432305e-03
  -8.5000000e+02   3.0587647e-03
  -8.4900000e+02   4.2486687e-03
  -8.4800000e+02   5.4037076e-03
  -8.4700000e+02   6.5168338e-03
  -8.4600000e+02   7.5817508e-03
  -8.4500000e+02   8.5926534e-03
  -8.4400000e+02   9.5441696e-03
  -8.4300000e+02   1.0431356e-02
  -8.4200000e+02   1.1249707e-02
  -8.4100000e+02   1.1995169e-02
  -8.4000000e+02   1.2664154e-02
  -8.3900000e+02   1.3253555e-02
  -8.3800000e+02   1.3760754e-02
  -8.3700000e+02   1.4183632e-02
  -8.3600000e+02   1.4520575e-02
  -8.3500000e+02   1.4770478e-02
  -8.3400000e+02   1.4932742e-02
  -8.3300000e+02   1.5007275e-02
  -8.3200000e+02   1.4994486e-02
  -8.3100000e+02   1.4895278e-02
  -8.3000000e+02   1.4711034e-02
  -8.2900000e+02   1.4443607e-02
  -8.2800000e+02   1.4095306e-02
  -8.2700000e+02   1.3668874e-02
  -8.2600000e+02   1.3167470e-02
  -8.2500000e+02   1.2594648e-02
  -8.2400000e+02   1.1954333e-02
  -8.2300000e+02   1.1250792e-02
  -8.2200000e+02   1.0488612e-02
  -8.2100000e+02   9.6726660e-03
  -8.2000000e+02   8.8080876e-03
  -8.1900000e+02   7.9002383e-03
  -8.1800000e+02   6.9546783e-03
  -8.1700000e+02   5.9771374e-03
  -8.1600000e+02   4.9734900e-03
  -8.1500000e+02   3.9497453e-03
  -8.1400000e+02   2.9120867e-03
  -8.1300000e+02   1.8671599e-03
  -8.1200000e+02   8.2480502e-04
  -8.1100000e+02   2.7162160e-04
  -8.1000000e+02   1.2761537e-03
  -8.0900000e+02   2.2931672e-03
  -8.0800000e+02   3.2913061e-03
  -8.0700000e+02   4.2635816e-03
  -8.0600000e+02   5.2043587e-03
  -8.0500000e+02   6.1084559e-03
  -8.0400000e+02   6.9710131e-03
  -8.0300000e+02   7.7874727e-03
  -8.0200000e+02   8.5535881e-03
  -8.0100000e+02   9.2654373e-03
  -8.0000000e+02   9.9194396e-03
  -7.9900000e+02   1.0512371e-02
  -7.9800000e+02   1.1041377e-02
  -7.9700000e+02   1.1503986e-02
  -7.9600000e+02   1.1898119e-02
  -7.9500000e+02   1.2222097e-02
  -7.9400000e+02   1.2474649e-02
  -7.9300000e+02   1.2654909e-02
  -7.9200000e+02   1.2762427e-02
  -7.9100000e+02   1.2797159e-02
  -7.9000000e+02   1.2759468e-02
  -7.8900000e+02   1.2650120e-02
  -7.8800000e+02   1.2470271e-02
  -7.8700000e+02   1.2221464e-02
  -7.8600000e+02   1.1905610e-02
  -7.8500000e+02   1.1524982e-02
  -7.8400000e+02   1.1082193e-02
  -7.8300000e+02   1.0580181e-02
  -7.8200000e+02   1.0022194e-02
  -7.8100000e+02   9.4117621e-03
  -7.8000000e+02   8.7526826e-03
  -7.7900000e+02   8.0489932e-03
  -7.7800000e+02   7.3049493e-03
  -7.7700000e+02   6.5249995e-03
  -7.7600000e+02   5.7137599e-03
  -7.7500000e+02   4.8759899e-03
  -7.7400000e+02   4.0165692e-03
  -7.7300000e+02   3.1404826e-03
  -7.7200000e+02   2.2528342e-03
  -7.7100000e+02   1.3590278e-03
  -7.7000000e+02   4.6734018e-04
  -7.6900000e+02   4.4086281e-04
  -7.6800000e+02   1.3206123e-03
  -7.6700000e+02   2.1913943e-03
  -7.6600000e+02   3.0448834e-03
  -7.6500000e+02   3.8760635e-03
  -7.6400000e+02   4.6803614e-03
  -7.6300000e+02   5.4534505e-03
  -7.6200000e+02   6.1912290e-03
  -7.6100000e+02   6.8898283e-03
  -7.6000000e+02   7.5456277e-03
  -7.5900000e+02   8.1552703e-03
  -7.5800000e+02   8.7156788e-03
  -7.5700000e+02   9.2240699e-03
  -7.5600000e+02   9.6779669e-03
  -7.5500000e+02   1.0075211e-02
  -7.5400000e+02   1.0413971e-02
  -7.5300000e+02   1.0692751e-02
  -7.5200000e+02   1.0910395e-02
  -7.5100000e+02   1.1066094e-02
  -7.5000000e+02   1.1159383e-02
  -7.4900000e+02   1.1190146e-02
  -7.4800000e+02   1.1158612e-02
  -7.4700000e+02   1.1065350e-02
  -7.4600000e+02   1.0911266e-02
  -7.4500000e+02   1.0697595e-02
  -7.4400000e+02   1.0425893e-02
  -7.4300000e+02   1.0098022e-02
  -7.4200000e+02   9.7161430e-03
  -7.4100000e+02   9.2826999e-03
  -7.4000000e+02   8.8004038e-03
  -7.3900000e+02   8.2722172e-03
  -7.3800000e+02   7.7013362e-03
  -7.3700000e+02   7.0911709e-03
  -7.3600000e+02   6.4453262e-03
  -7.3500000e+02   5.7675804e-03
  -7.3400000e+02   5.0618643e-03
  -7.3300000e+02   4.3322390e-03
  -7.3200000e+02   3.5828748e-03
  -7.3100000e+02   2.8180320e-03
  -7.3000000e+02   2.0420518e-03
  -7.2900000e+02   1.2593997e-03
  -7.2800000e+02   4.7538187e-04
  -7.2700000e+02   3.1433767e-04
  -7.2600000e+02   1.0893052e-03
  -7.2500000e+02   1.8560644e-03
  -7.2400000e+02   2.6085488e-03
  -7.2300000e+02   3.3425292e-03
  -7.2200000e+02   4.0540308e-03
  -7.2100000e+02   4.7392539e-03
  -7.2000000e+02   5.3945742e-03
  -7.1900000e+02   6.0165561e-03
  -7.1800000e+02   6.6019684e-03
  -7.1700000e+02   7.1477998e-03
  -7.1600000e+02   7.6512735e-03
  -7.1500000e+02   8.1098610e-03
  -7.1400000e+02   8.5212938e-03
  -7.1300000e+02   8.8835748e-03
  -7.1200000e+02   9.1949867e-03
  -7.1100000e+02   9.4541004e-03
  -7.1000000e+02   9.6597807e-03
  -7.0900000e+02   9.8111907e-03
  -7.0800000e+02   9.9077948e-03
  -7.0700000e+02   9.9493598e-03
  -7.0600000e+02   9.9359544e-03
  -7.0500000e+02   9.8679470e-03
  -7.0400000e+02   9.7460021e-03
  -7.0300000e+02   9.5710750e-03
  -7.0200000e+02   9.3444048e-03
  -7.0100000e+02   9.0675060e-03
  -7.0000000e+02   8.7421593e-03
  -6.9900000e+02   8.3703996e-03
  -6.9800000e+02   7.9545040e-03
  -6.9700000e+02   7.4969781e-03
  -6.9600000e+02   7.0005410e-03
  -6.9500000e+02   6.4681094e-03
  -6.9400000e+02   5.9027808e-03
  -6.9300000e+02   5.3078157e-03
  -6.9200000e+02   4.6866190e-03
  -6.9100000e+02   4.0427215e-03
  -6.9000000e+02   3.3797604e-03
  -6.8900000e+02   2.7014609e-03
  -6.8800000e+02   2.0116215e-03
  -6.8700000e+02   1.3141164e-03
  -6.8600000e+02   6.1306204e-04
  -6.8500000e+02   9.5610184e-05
  -6.8400000e+02   7.8799369e-04
  -6.8300000e+02   1.4778903e-03
  -6.8200000e+02   2.1566977e-03
  -6.8100000e+02   2.8206099e-03
  -6.8000000e+02   3.4660430e-03
  -6.7900000e+02   4.0895544e-03
  -6.7800000e+02   4.6878447e-03
  -6.7700000e+02   5.2577707e-03
  -6.7600000e+02   5.7963604e-03
  -6.7500000e+02   6.3008275e-03
  -6.7400000e+02   6.7685855e-03
  -6.7300000e+02   7.1972599e-03
  -6.7200000e+02   7.5847009e-03
  -6.7100000e+02   7.9289930e-03
  -6.7000000e+02   8.2284648e-03
  -6.6900000e+02   8.4816961e-03
  -6.6800000e+02   8.6875251e-03
  -6.6700000e+02   8.8450530e-03
  -6.6600000e+02   8.9536474e-03
  -6.6500000e+02   9.0129449e-03
  -6.6400000e+02   9.0228510e-03
  -6.6300000e+02   8.9835402e-03
  -6.6200000e+02   8.8954531e-03
  -6.6100000e+02   8.7592927e-03
  -6.6000000e+02   8.5760200e-03
  -6.5900000e+02   8.3468466e-03
  -6.5800000e+02   8.0732279e-03
  -6.5700000e+02   7.7568535e-03
  -6.5600000e+02   7.3996373e-03
  -6.5500000e+02   7.0037058e-03
  -6.5400000e+02   6.5713864e-03
  -6.5300000e+02   6.1051932e-03
  -6.5200000e+02   5.6078137e-03
  -6.5100000e+02   5.0820935e-03
  -6.5000000e+02   4.5310216e-03
  -6.4900000e+02   3.9577152e-03
  -6.4800000e+02   3.3654073e-03
  -6.4700000e+02   2.7574382e-03
  -6.4600000e+02   2.1372659e-03
  -6.4500000e+02   1.5085464e-03
  -6.4400000e+02   8.7564579e-04
  -6.4300000e+02   2.5225338e-04
  -6.4200000e+02   4.1391636e-04
  -6.4100000e+02   1.0379120e-03
  -6.4000000e+02   1.6588297e-03
  -6.3900000e+02   2.2690573e-03
  -6.3800000e+02   2.8647329e-03
  -6.3700000e+02   3.4425129e-03
  -6.3600000e+02   3.9992705e-03
  -6.3500000e+02   4.5320423e-03
  -6.3400000e+02   5.0380232e-03
  -6.3300000e+02   5.5145726e-03
  -6.3200000e+02   5.9592244e-03
  -6.3100000e+02   6.3696980e-03
  -6.3000000e+02   6.7439089e-03
  -6.2900000e+02   7.0799782e-03
  -6.2800000e+02   7.3762424e-03
  -6.2700000e+02   7.6312602e-03
  -6.2600000e+02   7.8438201e-03
  -6.2500000e+02   8.0129452e-03
  -6.2400000e+02   8.1378980e-03
  -6.2300000e+02   8.2181827e-03
  -6.2200000e+02   8.2535476e-03
  -6.2100000e+02   8.2439844e-03
  -6.2000000e+02   8.1897284e-03
  -6.1900000e+02   8.0912551e-03
  -6.1800000e+02   7.9492775e-03
  -6.1700000e+02   7.7647410e-03
  -6.1600000e+02   7.5388170e-03
  -6.1500000e+02   7.2728967e-03
  -6.1400000e+02   6.9685817e-03
  -6.1300000e+02   6.6276757e-03
  -6.1200000e+02   6.2521736e-03
  -6.1100000e+02   5.8442507e-03
  -6.1000000e+02   5.4062511e-03
  -6.0900000e+02   4.9406755e-03
  -6.0800000e+02   4.4501694e-03
  -6.0700000e+02   3.9375126e-03
  -6.0600000e+02   3.4056118e-03
  -6.0500000e+02   2.8575025e-03
  -6.0400000e+02   2.2963785e-03
  -6.0300000e+02   1.7257109e-03
  -6.0200000e+02   1.1497795e-03
  -6.0100000e+02   5.7749679e-04
  -6.0000000e+02   1.6250740e-04
  -5.9900000e+02   6.3223880e-04
  -5.9800000e+02   1.1990895e-03
  -5.9700000e+02   1.7637558e-03
  -5.9600000e+02   2.3185093e-03
  -5.9500000e+02   2.8593794e-03
  -5.9400000e+02   3.3831476e-03
  -5.9300000e+02   3.8868950e-03
  -5.9200000e+02   4.3678960e-03
  -5.9100000e+02   4.8235920e-03
  -5.9000000e+02   5.2515874e-03
  -5.8900000e+02   5.6496544e-03
  -5.8800000e+02   6.0157406e-03
  -5.8700000e+02   6.3479770e-03
  -5.8600000e+02   6.6446867e-03
  -5.8500000e+02   6.9043917e-03
  -5.8400000e+02   7.1258203e-03
  -5.8300000e+02   7.3079127e-03
  -5.8200000e+02   7.4498256e-03
  -5.8100000e+02   7.5509358e-03
  -5.8000000e+02   7.6108427e-03
  -5.7900000e+02   7.6293698e-03
  -5.7800000e+02   7.6065644e-03
  -5.7700000e+02   7.5426968e-03
  -5.7600000e+02   7.4382581e-03
  -5.7500000e+02   7.2939565e-03
  -5.7400000e+02   7.1107130e-03
  -5.7300000e+02   6.8896559e-03
  -5.7200000e+02   6.6321138e-03
  -5.7100000e+02   6.3396085e-03
  -5.7000000e+02   6.0138461e-03
  -5.6900000e+02   5.6567079e-03
  -5.6800000e+02   5.2702408e-03
  -5.6700000e+02   4.8566467e-03
  -5.6600000e+02   4.4182735e-03
  -5.6500000e+02   3.9576059e-03
  -5.6400000e+02   3.4772603e-03
  -5.6300000e+02   2.9799884e-03
  -5.6200000e+02   2.4687027e-03
  -5.6100000e+02   1.9465678e-03
  -5.6000000e+02   1.4173331e-03
  -5.5900000e+02   8.8692421e-04
  -5.5800000e+02   3.7859363e-04
  -5.5700000e+02   2.9521162e-04
  -5.5600000e+02   7.8334568e-04
  -5.5500000e+02   1.3060723e-03
  -5.5400000e+02   1.8261254e-03
  -5.5300000e+02   2.3366672e-03
  -5.5200000e+02   2.8338866e-03
  -5.5100000e+02   3.3147305e-03
  -5.5000000e+02   3.7764661e-03
  -5.4900000e+02   4.2165636e-03
  -5.4800000e+02   4.6326611e-03
  -5.4700000e+02   5.0225559e-03
  -5.4600000e+02   5.3842066e-03
  -5.4500000e+02   5.7157379e-03
  -5.4400000e+02   6.0154476e-03
  -5.4300000e+02   6.2818134e-03
  -5.4200000e+02   6.5134997e-03
  -5.4100000e+02   6.7093631e-03
  -5.4000000e+02   6.8684578e-03
  -5.3900000e+02   6.9900397e-03
  -5.3800000e+02   7.0735696e-03
  -5.3700000e+02   7.1187153e-03
  -5.3600000e+02   7.1253523e-03
  -5.3500000e+02   7.0935646e-03
  -5.3400000e+02   7.0236425e-03
  -5.3300000e+02   6.9160814e-03
  -5.3200000e+02   6.7715780e-03
  -5.3100000e+02   6.5910263e-03
  -5.3000000e+02   6.3755122e-03
  -5.2900000e+02   6.1263075e-03
  -5.2800000e+02   5.8448627e-03
  -5.2700000e+02   5.5327998e-03
  -5.2600000e+02   5.1919034e-03
  -5.2500000e+02   4.8241125e-03
  -5.2400000e+02   4.4315123e-03
  -5.2300000e+02   4.0163264e-03
  -5.2200000e+02   3.5809128e-03
  -5.2100000e+02   3.1277655e-03
  -5.2000000e+02   2.6595325e-03
  -5.1900000e+02   2.1790766e-03
  -5.1800000e+02   1.6896667e-03
  -5.1700000e+02   1.1956843e-03
  -5.1600000e+02   7.0635427e-04
  -5.1500000e+02   2.8024724e-04
  -5.1400000e+02   4.1613739e-04
  -5.1300000e+02   8.8117113e-04
  -5.1200000e+02   1.3679088e-03
  -5.1100000e+02   1.8519250e-03
  -5.1000000e+02   2.3268763e-03
  -5.0900000e+02   2.7890794e-03
  -5.0800000e+02   3.2356125e-03
  -5.0700000e+02   3.6638891e-03
  -5.0600000e+02   4.0715328e-03
  -5.0500000e+02   4.4563360e-03
  -5.0400000e+02   4.8162476e-03
  -5.0300000e+02   5.1493716e-03
  -5.0200000e+02   5.4539714e-03
  -5.0100000e+02   5.7284745e-03
  -5.0000000e+02   5.9714787e-03
  -4.9900000e+02   6.1817576e-03
  -4.9800000e+02   6.3582664e-03
  -4.9700000e+02   6.5001458e-03
  -4.9600000e+02   6.6067261e-03
  -4.9500000e+02   6.6775298e-03
  -4.9400000e+02   6.7122737e-03
  -4.9300000e+02   6.7108697e-03
  -4.9200000e+02   6.6734245e-03
  -4.9100000e+02   6.6002386e-03
  -4.9000000e+02   6.4918043e-03
  -4.8900000e+02   6.3488026e-03
  -4.8800000e+02   6.1720989e-03
  -4.8700000e+02   5.9627387e-03
  -4.8600000e+02   5.7219412e-03
  -4.8500000e+02   5.4510932e-03
  -4.8400000e+02   5.1517422e-03
  -4.8300000e+02   4.8255886e-03
  -4.8200000e+02   4.4744784e-03
  -4.8100000e+02   4.1003963e-03
  -4.8000000e+02   3.7054605e-03
  -4.7900000e+02   3.2919214e-03
  -4.7800000e+02   2.8621708e-03
  -4.7700000e+02   2.4187728e-03
  -4.7600000e+02   1.9645591e-03
  -4.7500000e+02   1.5029259e-03
  -4.7400000e+02   1.0389670e-03
  -4.7300000e+02   5.8601728e-04
  -4.7200000e+02   2.5099334e-04
  -4.7100000e+02   4.9060923e-04
  -4.7000000e+02   9.3230597e-04
  -4.6900000e+02   1.3898033e-03
  -4.6800000e+02   1.8443526e-03
  -4.6700000e+02   2.2901336e-03
  -4.6600000e+02   2.7236445e-03
  -4.6500000e+02   3.1421047e-03
  -4.6400000e+02   3.5430634e-03
  -4.6300000e+02   3.9242775e-03
  -4.6200000e+02   4.2836690e-03
  -4.6100000e+02   4.6193118e-03
  -4.6000000e+02   4.9294291e-03
  -4.5900000e+02   5.2123960e-03
  -4.5800000e+02   5.4667445e-03
  -4.5700000e+02   5.6911679e-03
  -4.5600000e+02   5.8845269e-03
  -4.5500000e+02   6.0458538e-03
  -4.5400000e+02   6.1743566e-03
  -4.5300000e+02   6.2694228e-03
  -4.5200000e+02   6.3306217e-03
  -4.5100000e+02   6.3577059e-03
  -4.5000000e+02   6.3506126e-03
  -4.4900000e+02   6.3094630e-03
  -4.4800000e+02   6.2345610e-03
  -4.4700000e+02   6.1263918e-03
  -4.4600000e+02   5.9856186e-03
  -4.4500000e+02   5.8130785e-03
  -4.4400000e+02   5.6097785e-03
  -4.4300000e+02   5.3768893e-03
  -4.4200000e+02   5.1157401e-03
  -4.4100000e+02   4.8278110e-03
  -4.4000000e+02   4.5147268e-03
  -4.3900000e+02   4.1782498e-03
  -4.3800000e+02   3.8202735e-03
  -4.3700000e+02   3.4428185e-03
  -4.3600000e+02   3.0480327e-03
  -4.3500000e+02   2.6382024e-03
  -4.3400000e+02   2.2157898e-03
  -4.3300000e+02   1.7835439e-03
  -4.3200000e+02   1.3448565e-03
  -4.3100000e+02   9.0519989e-04
  -4.3000000e+02   4.8143871e-04
  -4.2900000e+02   2.3592667e-04
  -4.2800000e+02   5.4037555e-04
  -4.2700000e+02   9.6590443e-04
  -4.2600000e+02   1.4007470e-03
  -4.2500000e+02   1.8315764e-03
  -4.2400000e+02   2.2535197e-03
  -4.2300000e+02   2.6634247e-03
  -4.2200000e+02   3.0587170e-03
  -4.2100000e+02   3.4371028e-03
  -4.2000000e+02   3.7964735e-03
  -4.1900000e+02   4.1348729e-03
  -4.1800000e+02   4.4504867e-03
  -4.1700000e+02   4.7416416e-03
  -4.1600000e+02   5.0068088e-03
  -4.1500000e+02   5.2446077e-03
  -4.1400000e+02   5.4538119e-03
  -4.1300000e+02   5.6333536e-03
  -4.1200000e+02   5.7823285e-03
  -4.1100000e+02   5.8999995e-03
  -4.1000000e+02   5.9858000e-03
  -4.0900000e+02   6.0393365e-03
  -4.0800000e+02   6.0603897e-03
  -4.0700000e+02   6.0489159e-03
  -4.0600000e+02   6.0050460e-03
  -4.0500000e+02   5.9290851e-03
  -4.0400000e+02   5.8215101e-03
  -4.0300000e+02   5.6829670e-03
  -4.0200000e+02   5.5142673e-03
  -4.0100000e+02   5.3163833e-03
  -4.0000000e+02   5.0904433e-03
  -3.9900000e+02   4.8377251e-03
  -3.9800000e+02   4.5596502e-03
  -3.9700000e+02   4.2577768e-03
  -3.9600000e+02   3.9337931e-03
  -3.9500000e+02   3.5895108e-03
  -3.9400000e+02   3.2268615e-03
  -3.9300000e+02   2.8478956e-03
  -3.9200000e+02   2.4547927e-03
  -3.9100000e+02   2.0498962e-03
  -3.9000000e+02   1.6358199e-03
  -3.8900000e+02   1.2158042e-03
  -3.8800000e+02   7.9524662e-04
  -3.8700000e+02   3.9308720e-04
  -3.8600000e+02   2.2900893e-04
  -3.8500000e+02   5.7104385e-04
  -3.8400000e+02   9.8351847e-04
  -3.8300000e+02   1.4000424e-03
  -3.8200000e+02   1.8113763e-03
  -3.8100000e+02   2.2135581e-03
  -3.8000000e+02   2.6037988e-03
  -3.7900000e+02   2.9797333e-03
  -3.7800000e+02   3.3392194e-03
  -3.7700000e+02   3.6802725e-03
  -3.7600000e+02   4.0010446e-03
  -3.7500000e+02   4.2998189e-03
  -3.7400000e+02   4.5750109e-03
  -3.7300000e+02   4.8251726e-03
  -3.7200000e+02   5.0489975e-03
  -3.7100000e+02   5.2453258e-03
  -3.7000000e+02   5.4131495e-03
  -3.6900000e+02   5.5516166e-03
  -3.6800000e+02   5.6600353e-03
  -3.6700000e+02   5.7378767e-03
  -3.6600000e+02   5.7847778e-03
  -3.6500000e+02   5.8005422e-03
  -3.6400000e+02   5.7851416e-03
  -3.6300000e+02   5.7387150e-03
  -3.6200000e+02   5.6615679e-03
  -3.6100000e+02   5.5541705e-03
  -3.6000000e+02   5.4171549e-03
  -3.5900000e+02   5.2513117e-03
  -3.5800000e+02   5.0575854e-03
  -3.5700000e+02   4.8370700e-03
  -3.5600000e+02   4.5910032e-03
  -3.5500000e+02   4.3207605e-03
  -3.5400000e+02   4.0278487e-03
  -3.5300000e+02   3.7139005e-03
  -3.5200000e+02   3.3806689e-03
  -3.5100000e+02   3.0300248e-03
  -3.5000000e+02   2.6639597e-03
  -3.4900000e+02   2.2846018e-03
  -3.4800000e+02   1.8942656e-03
  -3.4700000e+02   1.4956007e-03
  -3.4600000e+02   1.0921003e-03
  -3.4500000e+02   6.9043879e-04
  -3.4400000e+02   3.2044458e-04
  -3.4300000e+02   2.7759399e-04
  -3.4200000e+02   6.3150211e-04
  -3.4100000e+02   1.0292901e-03
  -3.4000000e+02   1.4294447e-03
  -3.3900000e+02   1.8242476e-03
  -3.3800000e+02   2.2100326e-03
  -3.3700000e+02   2.5841421e-03
  -3.3600000e+02   2.9443062e-03
  -3.3500000e+02   3.2884661e-03
  -3.3400000e+02   3.6147152e-03
  -3.3300000e+02   3.9212790e-03
  -3.3200000e+02   4.2065099e-03
  -3.3100000e+02   4.4688887e-03
  -3.3000000e+02   4.7070280e-03
  -3.2900000e+02   4.9196770e-03
  -3.2800000e+02   5.1057266e-03
  -3.2700000e+02   5.2642140e-03
  -3.2600000e+02   5.3943272e-03
  -3.2500000e+02   5.4954083e-03
  -3.2400000e+02   5.5669569e-03
  -3.2300000e+02   5.6086321e-03
  -3.2200000e+02   5.6202540e-03
  -3.2100000e+02   5.6018044e-03
  -3.2000000e+02   5.5534264e-03
  -3.1900000e+02   5.4754239e-03
  -3.1800000e+02   5.3682592e-03
  -3.1700000e+02   5.2325508e-03
  -3.1600000e+02   5.0690700e-03
  -3.1500000e+02   4.8787366e-03
  -3.1400000e+02   4.6626145e-03
  -3.1300000e+02   4.4219062e-03
  -3.1200000e+02   4.1579472e-03
  -3.1100000e+02   3.8722002e-03
  -3.1000000e+02   3.5662497e-03
  -3.0900000e+02   3.2417972e-03
  -3.0800000e+02   2.9006598e-03
  -3.0700000e+02   2.5447744e-03
  -3.0600000e+02   2.1762174e-03
  -3.0500000e+02   1.7972613e-03
  -3.0400000e+02   1.4105473e-03
  -3.0300000e+02   1.0196819e-03
  -3.0200000e+02   6.3209247e-04
  -3.0100000e+02   2.8534747e-04
  -3.0000000e+02   3.0149803e-04
  -2.9900000e+02   6.5304848e-04
  -2.9800000e+02   1.0390769e-03
  -2.9700000e+02   1.4266449e-03
  -2.9600000e+02   1.8087994e-03
  -2.9500000e+02   2.1820734e-03
  -2.9400000e+02   2.5439143e-03
  -2.9300000e+02   2.8921318e-03
  -2.9200000e+02   3.2247366e-03
  -2.9100000e+02   3.5398861e-03
  -2.9000000e+02   3.8358656e-03
  -2.8900000e+02   4.1110833e-03
  -2.8800000e+02   4.3640719e-03
  -2.8700000e+02   4.5934918e-03
  -2.8600000e+02   4.7981358e-03
  -2.8500000e+02   4.9769341e-03
  -2.8400000e+02   5.1289587e-03
  -2.8300000e+02   5.2534275e-03
  -2.8200000e+02   5.3497080e-03
  -2.8100000e+02   5.4173202e-03
  -2.8000000e+02   5.4559387e-03
  -2.7900000e+02   5.4653940e-03
  -2.7800000e+02   5.4456734e-03
  -2.7700000e+02   5.3969208e-03
  -2.7600000e+02   5.3194354e-03
  -2.7500000e+02   5.2136705e-03
  -2.7400000e+02   5.0802306e-03
  -2.7300000e+02   4.9198685e-03
  -2.7200000e+02   4.7334810e-03
  -2.7100000e+02   4.5221046e-03
  -2.7000000e+02   4.2869108e-03
  -2.6900000e+02   4.0292000e-03
  -2.6800000e+02   3.7503967e-03
  -2.6700000e+02   3.4520441e-03
  -2.6600000e+02   3.1358000e-03
  -2.6500000e+02   2.8034367e-03
  -2.6400000e+02   2.4568462e-03
  -2.6300000e+02   2.0980633e-03
  -2.6200000e+02   1.7293295e-03
  -2.6100000e+02   1.3532862e-03
  -2.6000000e+02   9.7364630e-04
  -2.5900000e+02   5.9846505e-04
  -2.5800000e+02   2.7086630e-04
  -2.5700000e+02   3.1391702e-04
  -2.5600000e+02   6.5726481e-04
  -2.5500000e+02   1.0322156e-03
  -2.5400000e+02   1.4086604e-03
  -2.5300000e+02   1.7798528e-03
  -2.5200000e+02   2.1423925e-03
  -2.5100000e+02   2.4937790e-03
  -2.5000000e+02   2.8318722e-03
  -2.4900000e+02   3.1547321e-03
  -2.4800000e+02   3.4605640e-03
  -2.4700000e+02   3.7476985e-03
  -2.4600000e+02   4.0145873e-03
  -2.4500000e+02   4.2598032e-03
  -2.4400000e+02   4.4820438e-03
  -2.4300000e+02   4.6801359e-03
  -2.4200000e+02   4.8530398e-03
  -2.4100000e+02   4.9998541e-03
  -2.4000000e+02   5.1198194e-03
  -2.3900000e+02   5.2123219e-03
  -2.3800000e+02   5.2768962e-03
  -2.3700000e+02   5.3132276e-03
  -2.3600000e+02   5.3211531e-03
  -2.3500000e+02   5.3006623e-03
  -2.3400000e+02   5.2518975e-03
  -2.3300000e+02   5.1751521e-03
  -2.3200000e+02   5.0708697e-03
  -2.3100000e+02   4.9396413e-03
  -2.3000000e+02   4.7822021e-03
  -2.2900000e+02   4.5994283e-03
  -2.2800000e+02   4.3923320e-03
  -2.2700000e+02   4.1620570e-03
  -2.2600000e+02   3.9098732e-03
  -2.2500000e+02   3.6371720e-03
  -2.2400000e+02   3.3454611e-03
  -2.2300000e+02   3.0363613e-03
  -2.2200000e+02   2.7116069e-03
  -2.2100000e+02   2.3730531e-03
  -2.2000000e+02   2.0227016e-03
  -2.1900000e+02   1.6627736e-03
  -2.1800000e+02   1.2959260e-03
  -2.1700000e+02   9.2601711e-04
  -2.1600000e+02   5.6192800e-04
  -2.1500000e+02   2.5471038e-04
  -2.1400000e+02   3.3062527e-04
  -2.1300000e+02   6.6874930e-04
  -2.1200000e+02   1.0346574e-03
  -2.1100000e+02   1.4017900e-03
  -2.1000000e+02   1.7637462e-03
  -2.0900000e+02   2.1172223e-03
  -2.0800000e+02   2.4597751e-03
  -2.0700000e+02   2.7893115e-03
  -2.0600000e+02   3.1039349e-03
  -2.0500000e+02   3.4018905e-03
  -2.0400000e+02   3.6815474e-03
  -2.0300000e+02   3.9413925e-03
  -2.0200000e+02   4.1800316e-03
  -2.0100000e+02   4.3961927e-03
  -2.0000000e+02   4.5887298e-03
  -1.9900000e+02   4.7566274e-03
  -1.9800000e+02   4.8990052e-03
  -1.9700000e+02   5.0151219e-03
  -1.9600000e+02   5.1043781e-03
  -1.9500000e+02   5.1663199e-03
  -1.9400000e+02   5.2006403e-03
  -1.9300000e+02   5.2071807e-03
  -1.9200000e+02   5.1859321e-03
  -1.9100000e+02   5.1370340e-03
  -1.9000000e+02   5.0607746e-03
  -1.8900000e+02   4.9575883e-03
  -1.8800000e+02   4.8280541e-03
  -1.8700000e+02   4.6728919e-03
  -1.8600000e+02   4.4929596e-03
  -1.8500000e+02   4.2892482e-03
  -1.8400000e+02   4.0628773e-03
  -1.8300000e+02   3.8150904e-03
  -1.8200000e+02   3.5472494e-03
  -1.8100000e+02   3.2608303e-03
  -1.8000000e+02   2.9574200e-03
  -1.7900000e+02   2.6387160e-03
  -1.7800000e+02   2.3065346e-03
  -1.7700000e+02   1.9628356e-03
  -1.7600000e+02   1.6097954e-03
  -1.7500000e+02   1.2500243e-03
  -1.7400000e+02   8.8734827e-04
  -1.7300000e+02   5.3082880e-04
  -1.7200000e+02   2.3626595e-04
  -1.7100000e+02   3.3707297e-04
  -1.7000000e+02   6.7321299e-04
  -1.6900000e+02   1.0327902e-03
  -1.6800000e+02   1.3928939e-03
  -1.6700000e+02   1.7476852e-03
  -1.6600000e+02   2.0940387e-03
  -1.6500000e+02   2.4296005e-03
  -1.6400000e+02   2.7523369e-03
  -1.6300000e+02   3.0603976e-03
  -1.6200000e+02   3.3520676e-03
  -1.6100000e+02   3.6257510e-03
  -1.6000000e+02   3.8799662e-03
  -1.5900000e+02   4.1133477e-03
  -1.5800000e+02   4.3246491e-03
  -1.5700000e+02   4.5127473e-03
  -1.5600000e+02   4.6766475e-03
  -1.5500000e+02   4.8154869e-03
  -1.5400000e+02   4.9285390e-03
  -1.5300000e+02   5.0152169e-03
  -1.5200000e+02   5.0750759e-03
  -1.5100000e+02   5.1078160e-03
  -1.5000000e+02   5.1132828e-03
  -1.4900000e+02   5.0914684e-03
  -1.4800000e+02   5.0425114e-03
  -1.4700000e+02   4.9666960e-03
  -1.4600000e+02   4.8644506e-03
  -1.4500000e+02   4.7363455e-03
  -1.4400000e+02   4.5830899e-03
  -1.4300000e+02   4.4055288e-03
  -1.4200000e+02   4.2046385e-03
  -1.4100000e+02   3.9815225e-03
  -1.4000000e+02   3.7374070e-03
  -1.3900000e+02   3.4736361e-03
  -1.3800000e+02   3.1916684e-03
  -1.3700000e+02   2.8930748e-03
  -1.3600000e+02   2.5795416e-03
  -1.3500000e+02   2.2528825e-03
  -1.3400000e+02   1.9150737e-03
  -1.3300000e+02   1.5683512e-03
  -1.3200000e+02   1.2154947e-03
  -1.3100000e+02   8.6084930e-04
  -1.3000000e+02   5.1555898e-04
  -1.2900000e+02   2.4744197e-04
  -1.2800000e+02   3.6212475e-04
  -1.2700000e+02   6.8807976e-04
  -1.2600000e+02   1.0393791e-03
  -1.2500000e+02   1.3921889e-03
  -1.2400000e+02   1.7401866e-03
  -1.2300000e+02   2.0800750e-03
  -1.2200000e+02   2.4094370e-03
  -1.2100000e+02   2.7262203e-03
  -1.2000000e+02   3.0285748e-03
  -1.1900000e+02   3.3147953e-03
  -1.1800000e+02   3.5832999e-03
  -1.1700000e+02   3.8326231e-03
  -1.1600000e+02   4.0614158e-03
  -1.1500000e+02   4.2684477e-03
  -1.1400000e+02   4.4526111e-03
  -1.1300000e+02   4.6129251e-03
  -1.1200000e+02   4.7485396e-03
  -1.1100000e+02   4.8587390e-03
  -1.1000000e+02   4.9429456e-03
  -1.0900000e+02   5.0007223e-03
  -1.0800000e+02   5.0317746e-03
  -1.0700000e+02   5.0359518e-03
  -1.0600000e+02   5.0132480e-03
  -1.0500000e+02   4.9638020e-03
  -1.0400000e+02   4.8878965e-03
  -1.0300000e+02   4.7859567e-03
  -1.0200000e+02   4.6585479e-03
  -1.0100000e+02   4.5063736e-03
  -1.0000000e+02   4.3302715e-03
  -9.9000000e+01   4.1312101e-03
  -9.8000000e+01   3.9102846e-03
  -9.7000000e+01   3.6687134e-03
  -9.6000000e+01   3.4078338e-03
  -9.5000000e+01   3.1291007e-03
  -9.4000000e+01   2.8340870e-03
  -9.3000000e+01   2.5244912e-03
  -9.2000000e+01   2.2021589e-03
  -9.1000000e+01   1.8691385e-03
  -9.0000000e+01   1.5278264e-03
  -8.9000000e+01   1.1813880e-03
  -8.8000000e+01   8.3526170e-04
  -8.7000000e+01   5.0473852e-04
  -8.6000000e+01   2.7580170e-04
  -8.5000000e+01   4.0622680e-04
  -8.4000000e+01   7.2065523e-04
  -8.3000000e+01   1.0635293e-03
  -8.2000000e+01   1.4095524e-03
  -8.1000000e+01   1.7515540e-03
  -8.0000000e+01   2.0858993e-03
  -7.9000000e+01   2.4100248e-03
  -7.8000000e+01   2.7218109e-03
  -7.7000000e+01   3.0193776e-03
  -7.6000000e+01   3.3010080e-03
  -7.5000000e+01   3.5651184e-03
  -7.4000000e+01   3.8102473e-03
  -7.3000000e+01   4.0350519e-03
  -7.2000000e+01   4.2383101e-03
  -7.1000000e+01   4.4189228e-03
  -7.0000000e+01   4.5759174e-03
  -6.9000000e+01   4.7084518e-03
  -6.8000000e+01   4.8158180e-03
  -6.7000000e+01   4.8974447e-03
  -6.6000000e+01   4.9529003e-03
  -6.5000000e+01   4.9818946e-03
  -6.4000000e+01   4.9842804e-03
  -6.3000000e+01   4.9600540e-03
  -6.2000000e+01   4.9093553e-03
  -6.1000000e+01   4.8324670e-03
  -6.0000000e+01   4.7298131e-03
  -5.9000000e+01   4.6019574e-03
  -5.8000000e+01   4.4496002e-03
  -5.7000000e+01   4.2735759e-03
  -5.6000000e+01   4.0748489e-03
  -5.5000000e+01   3.8545104e-03
  -5.4000000e+01   3.6137747e-03
  -5.3000000e+01   3.3539763e-03
  -5.2000000e+01   3.0765690e-03
  -5.1000000e+01   2.7831288e-03
  -5.0000000e+01   2.4753644e-03
  -4.9000000e+01   2.1551463e-03
  -4.8000000e+01   1.8245779e-03
  -4.7000000e+01   1.4861789e-03
  -4.6000000e+01   1.1434233e-03
  -4.5000000e+01   8.0267918e-04
  -4.4000000e+01   4.8312018e-04
  -4.3000000e+01   2.8879684e-04
  -4.2000000e+01   4.4425919e-04
  -4.1000000e+01   7.5678940e-04
  -4.0000000e+01   1.0960612e-03
  -3.9000000e+01   1.4386361e-03
  -3.8000000e+01   1.7773671e-03
  -3.7000000e+01   2.1085654e-03
  -3.6000000e+01   2.4296338e-03
  -3.5000000e+01   2.7384358e-03
  -3.4000000e+01   3.0330851e-03
  -3.3000000e+01   3.3118641e-03
  -3.2000000e+01   3.5731918e-03
  -3.1000000e+01   3.8156112e-03
  -3.0000000e+01   4.0377853e-03
  -2.9000000e+01   4.2384978e-03
  -2.8000000e+01   4.4166557e-03
  -2.7000000e+01   4.5712925e-03
  -2.6000000e+01   4.7015717e-03
  -2.5000000e+01   4.8067905e-03
  -2.4000000e+01   4.8863825e-03
  -2.3000000e+01   4.9399202e-03
  -2.2000000e+01   4.9671173e-03
  -2.1000000e+01   4.9678298e-03
  -2.0000000e+01   4.9420566e-03
  -1.9000000e+01   4.8899397e-03
  -1.8000000e+01   4.8117633e-03
  -1.7000000e+01   4.7079529e-03
  -1.6000000e+01   4.5790727e-03
  -1.5000000e+01   4.4258238e-03
  -1.4000000e+01   4.2490405e-03
  -1.3000000e+01   4.0496875e-03
  -1.2000000e+01   3.8288562e-03
  -1.1000000e+01   3.5877616e-03
  -1.0000000e+01   3.3277398e-03
  -9.0000000e+00   3.0502478e-03
  -8.0000000e+00   2.7568676e-03
  -7.0000000e+00   2.4493198e-03
  -6.0000000e+00   2.1294970e-03
  -5.0000000e+00   1.7995468e-03
  -4.0000000e+00   1.4620840e-03
  -3.0000000e+00   1.1208163e-03
  -2.0000000e+00   7.8282387e-04
  -1.0000000e+00   4.7030154e-04
   0.0000000e+00   2.9950677e-04
   1.0000000e+00   4.7030154e-04
   2.0000000e+00   7.8282387e-04
   3.0000000e+00   1.1208163e-03
   4.0000000e+00   1.4620840e-03
   5.0000000e+00   1.7995468e-03
   6.0000000e+00   2.1294970e-03
   7.0000000e+00   2.4493198e-03
   8.0000000e+00   2.7568676e-03
   9.0000000e+00   3.0502478e-03
   1.0000000e+01   3.3277398e-03
   1.1000000e+01   3.5877616e-03
   1.2000000e+01   3.8288562e-03
   1.3000000e+01   4.0496875e-03
   1.4000000e+01   4.2490405e-03
   1.5000000e+01   4.4258238e-03
   1.6000000e+01   4.5790727e-03
   1.7000000e+01   4.7079529e-03
   1.8000000e+01   4.8117633e-03
   1.9000000e+01   4.8899397e-03
   2.0000000e+01   4.9420566e-03
   2.1000000e+01   4.9678298e-03
   2.2000000e+01   4.9671173e-03
   2.3000000e+01   4.9399202e-03
   2.4000000e+01   4.8863825e-03
   2.5000000e+01   4.8067905e-03
   2.6000000e+01   4.7015717e-03
   2.7000000e+01   4.5712925e-03
   2.8000000e+01   4.4166557e-03
   2.9000000e+01   4.2384978e-03
   3.0000000e+01   4.0377853e-03
   3.1000000e+01   3.8156112e-03
   3.2000000e+01   3.5731918e-03
   3.3000000e+01   3.3118641e-03
   3.4000000e+01   3.0330851e-03
   3.5000000e+01   2.7384358e-03
   3.6000000e+01   2.4296338e-03
   3.7000000e+01   2.1085654e-03
   3.8000000e+01   1.7773671e-03
   3.9000000e+01   1.4386361e-03
   4.0000000e+01   1.0960612e-03
   4.1000000e+01   7.5678940e-04
   4.2000000e+01   4.4425919e-04
   4.3000000e+01   2.8879684e-04
   4.4000000e+01   4.8312018e-04
   4.5000000e+01   8.0267918e-04
   4.6000000e+01   1.1434233e-03
   4.7000000e+01   1.4861789e-03
   4.8000000e+01   1.8245779e-03
   4.9000000e+01   2.1551463e-03
   5.0000000e+01   2.4753644e-03
   5.1000000e+01   2.7831288e-03
   5.2000000e+01   3.0765690e-03
   5.3000000e+01   3.3539763e-03
   5.4000000e+01   3.6137747e-03
   5.5000000e+01   3.8545104e-03
   5.6000000e+01   4.0748489e-03
   5.7000000e+01   4.2735759e-03
   5.8000000e+01   4.4496002e-03
   5.9000000e+01   4.6019574e-03
   6.0000000e+01   4.7298131e-03
   6.1000000e+01   4.8324670e-03
   6.2000000e+01   4.9093553e-03
   6.3000000e+01   4.9600540e-03
   6.4000000e+01   4.9842804e-03
   6.5000000e+01   4.9818946e-03
   6.6000000e+01   4.9529003e-03
   6.7000000e+01   4.8974447e-03
   6.8000000e+01   4.8158180e-03
   6.9000000e+01   4.7084518e-03
   7.0000000e+01   4.5759174e-03
   7.1000000e+01   4.4189228e-03
   7.2000000e+01   4.2383101e-03
   7.3000000e+01   4.0350519e-03
   7.4000000e+01   3.8102473e-03
   7.5000000e+01   3.5651184e-03
   7.6000000e+01   3.3010080e-03
   7.7000000e+01   3.0193776e-03
   7.8000000e+01   2.7218109e-03
   7.9000000e+01   2.4100248e-03
   8.0000000e+01   2.0858993e-03
   8.1000000e+01   1.7515540e-03
   8.2000000e+01   1.4095524e-03
   8.3000000e+01   1.0635293e-03
   8.4000000e+01   7.2065523e-04
   8.5000000e+01   4.0622680e-04
   8.6000000e+01   2.7580170e-04
   8.7000000e+01   5.0473852e-04
   8.8000000e+01   8.3526170e-04
   8.9000000e+01   1.1813880e-03
   9.0000000e+01   1.5278264e-03
   9.1000000e+01   1.8691385e-03
   9.2000000e+01   2.2021589e-03
   9.3000000e+01   2.5244912e-03
   9.4000000e+01   2.8340870e-03
   9.5000000e+01   3.1291007e-03
   9.6000000e+01   3.4078338e-03
   9.7000000e+01   3.6687134e-03
   9.8000000e+01   3.9102846e-03
   9.9000000e+01   4.1312101e-03
   1.0000000e+02   4.3302715e-03
   1.0100000e+02   4.5063736e-03
   1.0200000e+02   4.6585479e-03
   1.0300000e+02   4.7859567e-03
   1.0400000e+02   4.8878965e-03
   1.0500000e+02   4.9638020e-03
   1.0600000e+02   5.0132480e-03
   1.0700000e+02   5.0359518e-03
   1.0800000e+02   5.0317746e-03
   1.0900000e+02   5.0007223e-03
   1.1000000e+02   4.9429456e-03
   1.1100000e+02   4.8587390e-03
   1.1200000e+02   4.7485396e-03
   1.1300000e+02   4.6129251e-03
   1.1400000e+02   4.4526111e-03
   1.1500000e+02   4.2684477e-03
   1.1600000e+02   4.0614158e-03
   1.1700000e+02   3.8326231e-03
   1.1800000e+02   3.5832999e-03
   1.1900000e+02   3.3147953e-03
   1.2000000e+02   3.0285748e-03
   1.2100000e+02   2.7262203e-03
   1.2200000e+02   2.4094370e-03
   1.2300000e+02   2.0800750e-03
   1.2400000e+02   1.7401866e-03
   1.2500000e+02   1.3921889e-03
   1.2600000e+02   1.0393791e-03
   1.2700000e+02   6.8807976e-04
   1.2800000e+02   3.6212475e-04
   1.2900000e+02   2.4744197e-04
   1.3000000e+02   5.1555898e-04
   1.3100000e+02   8.6084930e-04
   1.3200000e+02   1.2154947e-03
   1.3300000e+02   1.5683512e-03
   1.3400000e+02   1.9150737e-03
   1.3500000e+02   2.2528825e-03
   1.3600000e+02   2.5795416e-03
   1.3700000e+02   2.8930748e-03
   1.3800000e+02   3.1916684e-03
   1.3900000e+02   3.4736361e-03
   1.4000000e+02   3.7374070e-03
   1.4100000e+02   3.9815225e-03
   1.4200000e+02   4.2046385e-03
   1.4300000e+02   4.4055288e-03
   1.4400000e+02   4.5830899e-03
   1.4500000e+02   4.7363455e-03
   1.4600000e+02   4.8644506e-03
   1.4700000e+02   4.9666960e-03
   1.4800000e+02   5.0425114e-03
   1.4900000e+02   5.0914684e-03
   1.5000000e+02   5.1132828e-03
   1.5100000e+02   5.1078160e-03
   1.5200000e+02   5.0750759e-03
   1.5300000e+02   5.0152169e-03
   1.5400000e+02   4.9285390e-03
   1.5500000e+02   4.8154869e-03
   1.5600000e+02   4.6766475e-03
   1.5700000e+02   4.5127473e-03
   1.5800000e+02   4.3246491e-03
   1.5900000e+02   4.1133477e-03
   1.6000000e+02   3.8799662e-03
   1.6100000e+02   3.6257510e-03
   1.6200000e+02   3.3520676e-03
   1.6300000e+02   3.0603976e-03
   1.6400000e+02   2.7523369e-03
   1.6500000e+02   2.4296005e-03
   1.6600000e+02   2.0940387e-03
   1.6700000e+02   1.7476852e-03
   1.6800000e+02   1.3928939e-03
   1.6900000e+02   1.0327902e-03
   1.7000000e+02   6.7321299e-04
   1.7100000e+02   3.3707297e-04
   1.7200000e+02   2.3626595e-04
   1.7300000e+02   5.3082880e-04
   1.7400000e+02   8.8734827e-04
   1.7500000e+02   1.2500243e-03
   1.7600000e+02   1.6097954e-03
   1.7700000e+02   1.9628356e-03
   1.7800000e+02   2.3065346e-03
   1.7900000e+02   2.6387160e-03
   1.8000000e+02   2.9574200e-03
   1.8100000e+02   3.2608303e-03
   1.8200000e+02   3.5472494e-03
   1.8300000e+02   3.8150904e-03
   1.8400000e+02   4.0628773e-03
   1.8500000e+02   4.2892482e-03
   1.8600000e+02   4.4929596e-03
   1.8700000e+02   4.6728919e-03
   1.8800000e+02   4.8280541e-03
   1.8900000e+02   4.9575883e-03
   1.9000000e+02   5.0607746e-03
   1.9100000e+02   5.1370340e-03
   1.9200000e+02   5.1859321e-03
   1.9300000e+02   5.2071807e-03
   1.9400000e+02   5.2006403e-03
   1.9500000e+02   5.1663199e-03
   1.9600000e+02   5.1043781e-03
   1.9700000e+02   5.0151219e-03
   1.9800000e+02   4.8990052e-03
   1.9900000e+02   4.7566274e-03
   2.0000000e+02   4.5887298e-03
   2.0100000e+02   4.3961927e-03
   2.0200000e+02   4.1800316e-03
   2.0300000e+02   3.9413925e-03
   2.0400000e+02   3.6815474e-03
   2.0500000e+02   3.4018905e-03
   2.0600000e+02   3.1039349e-03
   2.0700000e+02   2.7893115e-03
   2.0800000e+02   2.4597751e-03
   2.0900000e+02   2.1172223e-03
   2.1000000e+02   1.7637462e-03
   2.1100000e+02   1.4017900e-03
   2.1200000e+02   1.0346574e-03
   2.1300000e+02   6.6874930e-04
   2.1400000e+02   3.3062527e-04
   2.1500000e+02   2.5471038e-04
   2.1600000e+02   5.6192800e-04
   2.1700000e+02   9.2601711e-04
   2.1800000e+02   1.2959260e-03
   2.1900000e+02   1.6627736e-03
   2.2000000e+02   2.0227016e-03
   2.2100000e+02   2.3730531e-03
   2.2200000e+02   2.7116069e-03
   2.2300000e+02   3.0363613e-03
   2.2400000e+02   3.3454611e-03
   2.2500000e+02   3.6371720e-03
   2.2600000e+02   3.9098732e-03
   2.2700000e+02   4.1620570e-03
   2.2800000e+02   4.3923320e-03
   2.2900000e+02   4.5994283e-03
   2.3000000e+02   4.7822021e-03
   2.3100000e+02   4.9396413e-03
   2.3200000e+02   5.0708697e-03
   2.3300000e+02   5.1751521e-03
   2.3400000e+02   5.2518975e-03
   2.3500000e+02   5.3006623e-03
   2.3600000e+02   5.3211531e-03
   2.3700000e+02   5.3132276e-03
   2.3800000e+02   5.2768962e-03
   2.3900000e+02   5.2123219e-03
   2.4000000e+02   5.1198194e-03
   2.4100000e+02   4.9998541e-03
   2.4200000e+02   4.8530398e-03
   2.4300000e+02   4.6801359e-03
   2.4400000e+02   4.4820438e-03
   2.4500000e+02   4.2598032e-03
   2.4600000e+02   4.0145873e-03
   2.4700000e+02   3.7476985e-03
   2.4800000e+02   3.4605640e-03
   2.4900000e+02   3.1547321e-03
   2.5000000e+02   2.8318722e-03
   2.5100000e+02   2.4937790e-03
   2.5200000e+02   2.1423925e-03
   2.5300000e+02   1.7798528e-03
   2.5400000e+02   1.4086604e-03
   2.5500000e+02   1.0322156e-03
   2.5600000e+02   6.5726481e-04
   2.5700000e+02   3.1391702e-04
   2.5800000e+02   2.7086630e-04
   2.5900000e+02   5.9846505e-04
   2.6000000e+02   9.7364630e-04
   2.6100000e+02   1.3532862e-03
   2.6200000e+02   1.7293295e-03
   2.6300000e+02   2.0980633e-03
   2.6400000e+02   2.4568462e-03
   2.6500000e+02   2.8034367e-03
   2.6600000e+02   3.1358000e-03
   2.6700000e+02   3.4520441e-03
   2.6800000e+02   3.7503967e-03
   2.6900000e+02   4.0292000e-03
   2.7000000e+02   4.2869108e-03
   2.7100000e+02   4.5221046e-03
   2.7200000e+02   4.7334810e-03
   2.7300000e+02   4.9198685e-03
   2.7400000e+02   5.0802306e-03
   2.7500000e+02   5.2136705e-03
   2.7600000e+02   5.3194354e-03
   2.7700000e+02   5.3969208e-03
   2.7800000e+02   5.4456734e-03
   2.7900000e+02   5.4653940e-03
   2.8000000e+02   5.4559387e-03
   2.8100000e+02   5.4173202e-03
   2.8200000e+02   5.3497080e-03
   2.8300000e+02   5.2534275e-03
   2.8400000e+02   5.1289587e-03
   2.8500000e+02   4.9769341e-03
   2.8600000e+02   4.7981358e-03
   2.8700000e+02   4.5934918e-03
   2.8800000e+02   4.3640719e-03
   2.8900000e+02   4.1110833e-03
   2.9000000e+02   3.8358656e-03
   2.9100000e+02   3.5398861e-03
   2.9200000e+02   3.2247366e-03
   2.9300000e+02   2.8921318e-03
   2.9400000e+02   2.5439143e-03
   2.9500000e+02   2.1820734e-03
   2.9600000e+02   1.8087994e-03
   2.9700000e+02   1.4266449e-03
   2.9800000e+02   1.0390769e-03
   2.9900000e+02   6.5304848e-04
   3.0000000e+02   3.0149803e-04
   3.0100000e+02   2.8534747e-04
   3.0200000e+02   6.3209247e-04
   3.0300000e+02   1.0196819e-03
   3.0400000e+02   1.4105473e-03
   3.0500000e+02   1.7972613e-03
   3.0600000e+02   2.1762174e-03
   3.0700000e+02   2.5447744e-03
   3.0800000e+02   2.9006598e-03
   3.0900000e+02   3.2417972e-03
   3.1000000e+02   3.5662497e-03
   3.1100000e+02   3.8722002e-03
   3.1200000e+02   4.1579472e-03
   3.1300000e+02   4.4219062e-03
   3.1400000e+02   4.6626145e-03
   3.1500000e+02   4.8787366e-03
   3.1600000e+02   5.0690700e-03
   3.1700000e+02   5.2325508e-03
   3.1800000e+02   5.3682592e-03
   3.1900000e+02   5.4754239e-03
   3.2000000e+02   5.5534264e-03
   3.2100000e+02   5.6018044e-03
   3.2200000e+02   5.6202540e-03
   3.2300000e+02   5.6086321e-03
   3.2400000e+02   5.5669569e-03
   3.2500000e+02   5.4954083e-03
   3.2600000e+02   5.3943272e-03
   3.2700000e+02   5.2642140e-03
   3.2800000e+02   5.1057266e-03
   3.2900000e+02   4.9196770e-03
   3.3000000e+02   4.7070280e-03
   3.3100000e+02   4.4688887e-03
   3.3200000e+02   4.2065099e-03
   3.3300000e+02   3.9212790e-03
   3.3400000e+02   3.6147152e-03
   3.3500000e+02   3.2884661e-03
   3.3600000e+02   2.9443062e-03
   3.3700000e+02   2.5841421e-03
   3.3800000e+02   2.2100326e-03
   3.3900000e+02   1.8242476e-03
   3.4000000e+02   1.4294447e-03
   3.4100000e+02   1.0292901e-03
   3.4200000e+02   6.3150211e-04
   3.4300000e+02   2.7759399e-04
   3.4400000e+02   3.2044458e-04
   3.4500000e+02   6.9043879e-04
   3.4600000e+02   1.0921003e-03
   3.4700000e+02   1.4956007e-03
   3.4800000e+02   1.8942656e-03
   3.4900000e+02   2.2846018e-03
   3.5000000e+02   2.6639597e-03
   3.5100000e+02   3.0300248e-03
   3.5200000e+02   3.3806689e-03
   3.5300000e+02   3.7139005e-03
   3.5400000e+02   4.0278487e-03
   3.5500000e+02   4.3207605e-03
   3.5600000e+02   4.5910032e-03
   3.5700000e+02   4.8370700e-03
   3.5800000e+02   5.0575854e-03
   3.5900000e+02   5.2513117e-03
   3.6000000e+02   5.4171549e-03
   3.6100000e+02   5.5541705e-03
   3.6200000e+02   5.6615679e-03
   3.6300000e+02   5.7387150e-03
   3.6400000e+02   5.7851416e-03
   3.6500000e+02   5.8005422e-03
   3.6600000e+02   5.7847778e-03
   3.6700000e+02   5.7378767e-03
   3.6800000e+02   5.6600353e-03
   3.6900000e+02   5.5516166e-03
   3.7000000e+02   5.4131495e-03
   3.7100000e+02   5.2453258e-03
   3.7200000e+02   5.0489975e-03
   3.7300000e+02   4.8251726e-03
   3.7400000e+02   4.5750109e-03
   3.7500000e+02   4.2998189e-03
   3.7600000e+02   4.0010446e-03
   3.7700000e+02   3.6802725e-03
   3.7800000e+02   3.3392194e-03
   3.7900000e+02   2.9797333e-03
   3.8000000e+02   2.6037988e-03
   3.8100000e+02   2.2135581e-03
   3.8200000e+02   1.8113763e-03
   3.8300000e+02   1.4000424e-03
   3.8400000e+02   9.8351847e-04
   3.8500000e+02   5.7104385e-04
   3.8600000e+02   2.2900893e-04
   3.8700000e+02   3.9308720e-04
   3.8800000e+02   7.9524662e-04
   3.8900000e+02   1.2158042e-03
   3.9000000e+02   1.6358199e-03
   3.9100000e+02   2.0498962e-03
   3.9200000e+02   2.4547927e-03
   3.9300000e+02   2.8478956e-03
   3.9400000e+02   3.2268615e-03
   3.9500000e+02   3.5895108e-03
   3.9600000e+02   3.9337931e-03
   3.9700000e+02   4.2577768e-03
   3.9800000e+02   4.5596502e-03
   3.9900000e+02   4.8377251e-03
   4.0000000e+02   5.0904433e-03
   4.0100000e+02   5.3163833e-03
   4.0200000e+02   5.5142673e-03
   4.0300000e+02   5.6829670e-03
   4.0400000e+02   5.8215101e-03
   4.0500000e+02   5.9290851e-03
   4.0600000e+02   6.0050460e-03
   4.0700000e+02   6.0489159e-03
   4.0800000e+02   6.0603897e-03
   4.0900000e+02   6.0393365e-03
   4.1000000e+02   5.9858000e-03
   4.1100000e+02   5.8999995e-03
   4.1200000e+02   5.7823285e-03
   4.1300000e+02   5.6333536e-03
   4.1400000e+02   5.4538119e-03
   4.1500000e+02   5.2446077e-03
   4.1600000e+02   5.0068088e-03
   4.1700000e+02   4.7416416e-03
   4.1800000e+02   4.4504867e-03
   4.1900000e+02   4.1348729e-03
   4.2000000e+02   3.7964735e-03
   4.2100000e+02   3.4371028e-03
   4.2200000e+02   3.0587170e-03
   4.2300000e+02   2.6634247e-03
   4.2400000e+02   2.2535197e-03
   4.2500000e+02   1.8315764e-03
   4.2600000e+02   1.4007470e-03
   4.2700000e+02   9.6590443e-04
   4.2800000e+02   5.4037555e-04
   4.2900000e+02   2.3592667e-04
   4.3000000e+02   4.8143871e-04
   4.3100000e+02   9.0519989e-04
   4.3200000e+02   1.3448565e-03
   4.3300000e+02   1.7835439e-03
   4.3400000e+02   2.2157898e-03
   4.3500000e+02   2.6382024e-03
   4.3600000e+02   3.0480327e-03
   4.3700000e+02   3.4428185e-03
   4.3800000e+02   3.8202735e-03
   4.3900000e+02   4.1782498e-03
   4.4000000e+02   4.5147268e-03
   4.4100000e+02   4.8278110e-03
   4.4200000e+02   5.1157401e-03
   4.4300000e+02   5.3768893e-03
   4.4400000e+02   5.6097785e-03
   4.4500000e+02   5.8130785e-03
   4.4600000e+02   5.9856186e-03
   4.4700000e+02   6.1263918e-03
   4.4800000e+02   6.2345610e-03
   4.4900000e+02   6.3094630e-03
   4.5000000e+02   6.3506126e-03
   4.5100000e+02   6.3577059e-03
   4.5200000e+02   6.3306217e-03
   4.5300000e+02   6.2694228e-03
   4.5400000e+02   6.1743566e-03
   4.5500000e+02   6.0458538e-03
   4.5600000e+02   5.8845269e-03
   4.5700000e+02   5.6911679e-03
   4.5800000e+02   5.4667445e-03
   4.5900000e+02   5.2123960e-03
   4.6000000e+02   4.9294291e-03
   4.6100000e+02   4.6193118e-03
   4.6200000e+02   4.2836690e-03
   4.6300000e+02   3.9242775e-03
   4.6400000e+02   3.5430634e-03
   4.6500000e+02   3.1421047e-03
   4.6600000e+02   2.7236445e-03
   4.6700000e+02   2.2901336e-03
   4.6800000e+02   1.8443526e-03
   4.6900000e+02   1.3898033e-03
   4.7000000e+02   9.3230597e-04
   4.7100000e+02   4.9060923e-04
   4.7200000e+02   2.5099334e-04
   4.7300000e+02   5.8601728e-04
   4.7400000e+02   1.0389670e-03
   4.7500000e+02   1.5029259e-03
   4.7600000e+02   1.9645591e-03
   4.7700000e+02   2.4187728e-03
   4.7800000e+02   2.8621708e-03
   4.7900000e+02   3.2919214e-03
   4.8000000e+02   3.7054605e-03
   4.8100000e+02   4.1003963e-03
   4.8200000e+02   4.4744784e-03
   4.8300000e+02   4.8255886e-03
   4.8400000e+02   5.1517422e-03
   4.8500000e+02   5.4510932e-03
   4.8600000e+02   5.7219412e-03
   4.8700000e+02   5.9627387e-03
   4.8800000e+02   6.1720989e-03
   4.8900000e+02   6.3488026e-03
   4.9000000e+02   6.4918043e-03
   4.9100000e+02   6.6002386e-03
   4.9200000e+02   6.6734245e-03
   4.9300000e+02   6.7108697e-03
   4.9400000e+02   6.7122737e-03
   4.9500000e+02   6.6775298e-03
   4.9600000e+02   6.6067261e-03
   4.9700000e+02   6.5001458e-03
   4.9800000e+02   6.3582664e-03
   4.9900000e+02   6.1817576e-03
   5.0000000e+02   5.9714787e-03
   5.0100000e+02   5.7284745e-03
   5.0200000e+02   5.4539714e-03
   5.0300000e+02   5.1493716e-03
   5.0400000e+02   4.8162476e-03
   5.0500000e+02   4.4563360e-03
   5.0600000e+02   4.0715328e-03
   5.0700000e+02   3.6638891e-03
   5.0800000e+02   3.2356125e-03
   5.0900000e+02   2.7890794e-03
   5.1000000e+02   2.3268763e-03
   5.1100000e+02   1.8519250e-03
   5.1200000e+02   1.3679088e-03
   5.1300000e+02   8.8117113e-04
   5.1400000e+02   4.1613739e-04
   5.1500000e+02   2.8024724e-04
   5.1600000e+02   7.0635427e-04
   5.1700000e+02   1.1956843e-03
   5.1800000e+02   1.6896667e-03
   5.1900000e+02   2.1790766e-03
   5.2000000e+02   2.6595325e-03
   5.2100000e+02   3.1277655e-03
   5.2200000e+02   3.5809128e-03
   5.2300000e+02   4.0163264e-03
   5.2400000e+02   4.4315123e-03
   5.2500000e+02   4.8241125e-03
   5.2600000e+02   5.1919034e-03
   5.2700000e+02   5.5327998e-03
   5.2800000e+02   5.8448627e-03
   5.2900000e+02   6.1263075e-03
   5.3000000e+02   6.3755122e-03
   5.3100000e+02   6.5910263e-03
   5.3200000e+02   6.7715780e-03
   5.3300000e+02   6.9160814e-03
   5.3400000e+02   7.0236425e-03
   5.3500000e+02   7.0935646e-03
   5.3600000e+02   7.1253523e-03
   5.3700000e+02   7.1187153e-03
   5.3800000e+02   7.0735696e-03
   5.3900000e+02   6.9900397e-03
   5.4000000e+02   6.8684578e-03
   5.4100000e+02   6.7093631e-03
   5.4200000e+02   6.5134997e-03
   5.4300000e+02   6.2818134e-03
   5.4400000e+02   6.0154476e-03
   5.4500000e+02   5.7157379e-03
   5.4600000e+02   5.3842066e-03
   5.4700000e+02   5.0225559e-03
   5.4800000e+02   4.6326611e-03
   5.4900000e+02   4.2165636e-03
   5.5000000e+02   3.7764661e-03
   5.5100000e+02   3.3147305e-03
   5.5200000e+02   2.8338866e-03
   5.5300000e+02   2.3366672e-03
   5.5400000e+02   1.8261254e-03
   5.5500000e+02   1.3060723e-03
   5.5600000e+02   7.8334568e-04
   5.5700000e+02   2.9521162e-04
   5.5800000e+02   3.7859363e-04
   5.5900000e+02   8.8692421e-04
   5.6000000e+02   1.4173331e-03
   5.6100000e+02   1.9465678e-03
   5.6200000e+02   2.4687027e-03
   5.6300000e+02   2.9799884e-03
   5.6400000e+02   3.4772603e-03
   5.6500000e+02   3.9576059e-03
   5.6600000e+02   4.4182735e-03
   5.6700000e+02   4.8566467e-03
   5.6800000e+02   5.2702408e-03
   5.6900000e+02   5.6567079e-03
   5.7000000e+02   6.0138461e-03
   5.7100000e+02   6.3396085e-03
   5.7200000e+02   6.6321138e-03
   5.7300000e+02   6.8896559e-03
   5.7400000e+02   7.1107130e-03
   5.7500000e+02   7.2939565e-03
   5.7600000e+02   7.4382581e-03
   5.7700000e+02   7.5426968e-03
   5.7800000e+02   7.6065644e-03
   5.7900000e+02   7.6293698e-03
   5.8000000e+02   7.6108427e-03
   5.8100000e+02   7.5509358e-03
   5.8200000e+02   7.4498256e-03
   5.8300000e+02   7.3079127e-03
   5.8400000e+02   7.1258203e-03
   5.8500000e+02   6.9043917e-03
   5.8600000e+02   6.6446867e-03
   5.8700000e+02   6.3479770e-03
   5.8800000e+02   6.0157406e-03
   5.8900000e+02   5.6496544e-03
   5.9000000e+02   5.2515874e-03
   5.9100000e+02   4.8235920e-03
   5.9200000e+02   4.3678960e-03
   5.9300000e+02   3.8868950e-03
   5.9400000e+02   3.3831476e-03
   5.9500000e+02   2.8593794e-03
   5.9600000e+02   2.3185093e-03
   5.9700000e+02   1.7637558e-03
   5.9800000e+02   1.1990895e-03
   5.9900000e+02   6.3223880e-04
   6.0000000e+02   1.6250740e-04
   6.0100000e+02   5.7749679e-04
   6.0200000e+02   1.1497795e-03
   6.0300000e+02   1.7257109e-03
   6.0400000e+02   2.2963785e-03
   6.0500000e+02   2.8575025e-03
   6.0600000e+02   3.4056118e-03
   6.0700000e+02   3.9375126e-03
   6.0800000e+02   4.4501694e-03
   6.0900000e+02   4.9406755e-03
   6.1000000e+02   5.4062511e-03
   6.1100000e+02   5.8442507e-03
   6.1200000e+02   6.2521736e-03
   6.1300000e+02   6.6276757e-03
   6.1400000e+02   6.9685817e-03
   6.1500000e+02   7.2728967e-03
   6.1600000e+02   7.5388170e-03
   6.1700000e+02   7.7647410e-03
   6.1800000e+02   7.9492775e-03
   6.1900000e+02   8.0912551e-03
   6.2000000e+02   8.1897284e-03
   6.2100000e+02   8.2439844e-03
   6.2200000e+02   8.2535476e-03
   6.2300000e+02   8.2181827e-03
   6.2400000e+02   8.1378980e-03
   6.2500000e+02   8.0129452e-03
   6.2600000e+02   7.8438201e-03
   6.2700000e+02   7.6312602e-03
   6.2800000e+02   7.3762424e-03
   6.2900000e+02   7.0799782e-03
   6.3000000e+02   6.7439089e-03
   6.3100000e+02   6.3696980e-03
   6.3200000e+02   5.9592244e-03
   6.3300000e+02   5.5145726e-03
   6.3400000e+02   5.0380232e-03
   6.3500000e+02   4.5320423e-03
   6.3600000e+02   3.9992705e-03
   6.3700000e+02   3.4425129e-03
   6.3800000e+02   2.8647329e-03
   6.3900000e+02   2.2690573e-03
   6.4000000e+02   1.6588297e-03
   6.4100000e+02   1.0379120e-03
   6.4200000e+02   4.1391636e-04
   6.4300000e+02   2.5225338e-04
   6.4400000e+02   8.7564579e-04
   6.4500000e+02   1.5085464e-03
   6.4600000e+02   2.1372659e-03
   6.4700000e+02   2.7574382e-03
   6.4800000e+02   3.3654073e-03
   6.4900000e+02   3.9577152e-03
   6.5000000e+02   4.5310216e-03
   6.5100000e+02   5.0820935e-03
   6.5200000e+02   5.6078137e-03
   6.5300000e+02   6.1051932e-03
   6.5400000e+02   6.5713864e-03
   6.5500000e+02   7.0037058e-03
   6.5600000e+02   7.3996373e-03
   6.5700000e+02   7.7568535e-03
   6.5800000e+02   8.0732279e-03
   6.5900000e+02   8.3468466e-03
   6.6000000e+02   8.5760200e-03
   6.6100000e+02   8.7592927e-03
   6.6200000e+02   8.8954531e-03
   6.6300000e+02   8.9835402e-03
   6.6400000e+02   9.0228510e-03
   6.6500000e+02   9.0129449e-03
   6.6600000e+02   8.9536474e-03
   6.6700000e+02   8.8450530e-03
   6.6800000e+02   8.6875251e-03
   6.6900000e+02   8.4816961e-03
   6.7000000e+02   8.2284648e-03
   6.7100000e+02   7.9289930e-03
   6.7200000e+02   7.5847009e-03
   6.7300000e+02   7.1972599e-03
   6.7400000e+02   6.7685855e-03
   6.7500000e+02   6.3008275e-03
   6.7600000e+02   5.7963604e-03
   6.7700000e+02   5.2577707e-03
   6.7800000e+02   4.6878447e-03
   6.7900000e+02   4.0895544e-03
   6.8000000e+02   3.4660430e-03
   6.8100000e+02   2.8206099e-03
   6.8200000e+02   2.1566977e-03
   6.8300000e+02   1.4778903e-03
   6.8400000e+02   7.8799369e-04
   6.8500000e+02   9.5610184e-05
   6.8600000e+02   6.1306204e-04
   6.8700000e+02   1.3141164e-03
   6.8800000e+02   2.0116215e-03
   6.8900000e+02   2.7014609e-03
   6.9000000e+02   3.3797604e-03
   6.9100000e+02   4.0427215e-03
   6.9200000e+02   4.6866190e-03
   6.9300000e+02   5.3078157e-03
   6.9400000e+02   5.9027808e-03
   6.9500000e+02   6.4681094e-03
   6.9600000e+02   7.0005410e-03
   6.9700000e+02   7.4969781e-03
   6.9800000e+02   7.9545040e-03
   6.9900000e+02   8.3703996e-03
   7.0000000e+02   8.7421593e-03
   7.0100000e+02   9.0675060e-03
   7.0200000e+02   9.3444048e-03
   7.0300000e+02   9.5710750e-03
   7.0400000e+02   9.7460021e-03
   7.0500000e+02   9.8679470e-03
   7.0600000e+02   9.9359544e-03
   7.0700000e+02   9.9493598e-03
   7.0800000e+02   9.9077948e-03
   7.0900000e+02   9.8111907e-03
   7.1000000e+02   9.6597807e-03
   7.1100000e+02   9.4541004e-03
   7.1200000e+02   9.1949867e-03
   7.1300000e+02   8.8835748e-03
   7.1400000e+02   8.5212938e-03
   7.1500000e+02   8.1098610e-03
   7.1600000e+02   7.6512735e-03
   7.1700000e+02   7.1477998e-03
   7.1800000e+02   6.6019684e-03
   7.1900000e+02   6.0165561e-03
   7.2000000e+02   5.3945742e-03
   7.2100000e+02   4.7392539e-03
   7.2200000e+02   4.0540308e-03
   7.2300000e+02   3.3425292e-03
   7.2400000e+02   2.6085488e-03
   7.2500000e+02   1.8560644e-03
   7.2600000e+02   1.0893052e-03
   7.2700000e+02   3.1433767e-04
   7.2800000e+02   4.7538187e-04
   7.2900000e+02   1.2593997e-03
   7.3000000e+02   2.0420518e-03
   7.3100000e+02   2.8180320e-03
   7.3200000e+02   3.5828748e-03
   7.3300000e+02   4.3322390e-03
   7.3400000e+02   5.0618643e-03
   7.3500000e+02   5.7675804e-03
   7.3600000e+02   6.4453262e-03
   7.3700000e+02   7.0911709e-03
   7.3800000e+02   7.7013362e-03
   7.3900000e+02   8.2722172e-03
   7.4000000e+02   8.8004038e-03
   7.4100000e+02   9.2826999e-03
   7.4200000e+02   9.7161430e-03
   7.4300000e+02   1.0098022e-02
   7.4400000e+02   1.0425893e-02
   7.4500000e+02   1.0697595e-02
   7.4600000e+02   1.0911266e-02
   7.4700000e+02   1.1065350e-02
   7.4800000e+02   1.1158612e-02
   7.4900000e+02   1.1190146e-02
   7.5000000e+02   1.1159383e-02
   7.5100000e+02   1.1066094e-02
   7.5200000e+02   1.0910395e-02
   7.5300000e+02   1.0692751e-02
   7.5400000e+02   1.0413971e-02
   7.5500000e+02   1.0075211e-02
   7.5600000e+02   9.6779669e-03
   7.5700000e+02   9.2240699e-03
   7.5800000e+02   8.7156788e-03
   7.5900000e+02   8.1552703e-03
   7.6000000e+02   7.5456277e-03
   7.6100000e+02   6.8898283e-03
   7.6200000e+02   6.1912290e-03
   7.6300000e+02   5.4534505e-03
   7.6400000e+02   4.6803614e-03
   7.6500000e+02   3.8760635e-03
   7.6600000e+02   3.0448834e-03
   7.6700000e+02   2.1913943e-03
   7.6800000e+02   1.3206123e-03
   7.6900000e+02   4.4086281e-04
   7.7000000e+02   4.6734018e-04
   7.7100000e+02   1.3590278e-03
   7.7200000e+02   2.2528342e-03
   7.7300000e+02   3.1404826e-03
   7.7400000e+02   4.0165692e-03
   7.7500000e+02   4.8759899e-03
   7.7600000e+02   5.7137599e-03
   7.7700000e+02   6.5249995e-03
   7.7800000e+02   7.3049493e-03
   7.7900000e+02   8.0489932e-03
   7.8000000e+02   8.7526826e-03
   7.8100000e+02   9.4117621e-03
   7.8200000e+02   1.0022194e-02
   7.8300000e+02   1.0580181e-02
   7.8400000e+02   1.1082193e-02
   7.8500000e+02   1.1524982e-02
   7.8600000e+02   1.1905610e-02
   7.8700000e+02   1.2221464e-02
   7.8800000e+02   1.2470271e-02
   7.8900000e+02   1.2650120e-02
   7.9000000e+02   1.2759468e-02
   7.9100000e+02   1.2797159e-02
   7.9200000e+02   1.2762427e-02
   7.9300000e+02   1.2654909e-02
   7.9400000e+02   1.2474649e-02
   7.9500000e+02   1.2222097e-02
   7.9600000e+02   1.1898119e-02
   7.9700000e+02   1.1503986e-02
   7.9800000e+02   1.1041377e-02
   7.9900000e+02   1.0512371e-02
   8.0000000e+02   9.9194396e-03
   8.0100000e+02   9.2654373e-03
   8.0200000e+02   8.5535881e-03
   8.0300000e+02   7.7874727e-03
   8.0400000e+02   6.9710131e-03
   8.0500000e+02   6.1084559e-03
   8.0600000e+02   5.2043587e-03
   8.0700000e+02   4.2635816e-03
   8.0800000e+02   3.2913061e-03
   8.0900000e+02   2.2931672e-03
   8.1000000e+02   1.2761537e-03
   8.1100000e+02   2.7162160e-04
   8.1200000e+02   8.2480502e-04
   8.1300000e+02   1.8671599e-03
   8.1400000e+02   2.9120867e-03
   8.1500000e+02   3.9497453e-03
   8.1600000e+02   4.9734900e-03
   8.1700000e+02   5.9771374e-03
   8.1800000e+02   6.9546783e-03
   8.1900000e+02   7.9002383e-03
   8.2000000e+02   8.8080876e-03
   8.2100000e+02   9.6726660e-03
   8.2200000e+02   1.0488612e-02
   8.2300000e+02   1.1250792e-02
   8.2400000e+02   1.1954333e-02
   8.2500000e+02   1.2594648e-02
   8.2600000e+02   1.3167470e-02
   8.2700000e+02   1.3668874e-02
   8.2800000e+02   1.4095306e-02
   8.2900000e+02   1.4443607e-02
   8.3000000e+02   1.4711034e-02
   8.3100000e+02   1.4895278e-02
   8.3200000e+02   1.4994486e-02
   8.3300000e+02   1.5007275e-02
   8.3400000e+02   1.4932742e-02
   8.3500000e+02   1.4770478e-02
   8.3600000e+02   1.4520575e-02
   8.3700000e+02   1.4183632e-02
   8.3800000e+02   1.3760754e-02
   8.3900000e+02   1.3253555e-02
   8.4000000e+02   1.2664154e-02
   8.4100000e+02   1.1995169e-02
   8.4200000e+02   1.1249707e-02
   8.4300000e+02   1.0431356e-02
   8.4400000e+02   9.5441696e-03
   8.4500000e+02   8.5926534e-03
   8.4600000e+02   7.5817508e-03
   8.4700000e+02   6.5168338e-03
   8.4800000e+02   5.4037076e-03
   8.4900000e+02   4.2486687e-03
   8.5000000e+02   3.0587647e-03
   8.5100000e+02   1.8432305e-03
   8.5200000e+02   6.3247228e-04
   8.5300000e+02   7.2325282e-04
   8.5400000e+02   1.9636788e-03
   8.5500000e+02   3.2271226e-03
   8.5600000e+02   4.4874917e-03
   8.5700000e+02   5.7349212e-03
   8.5800000e+02   6.9612086e-03
   8.5900000e+02   8.1585823e-03
   8.6000000e+02   9.3194834e-03
   8.6100000e+02   1.0436531e-02
   8.6200000e+02   1.1502538e-02
   8.6300000e+02   1.2510542e-02
   8.6400000e+02   1.3453840e-02
   8.6500000e+02   1.4326033e-02
   8.6600000e+02   1.5121060e-02
   8.6700000e+02   1.5833240e-02
   8.6800000e+02   1.6457309e-02
   8.6900000e+02   1.6988458e-02
   8.7000000e+02   1.7422363e-02
   8.7100000e+02   1.7755223e-02
   8.7200000e+02   1.7983784e-02
   8.7300000e+02   1.8105370e-02
   8.7400000e+02   1.8117907e-02
   8.7500000e+02   1.8019944e-02
   8.7600000e+02   1.7810669e-02
   8.7700000e+02   1.7489926e-02
   8.7800000e+02   1.7058228e-02
   8.7900000e+02   1.6516762e-02
   8.8000000e+02   1.5867392e-02
   8.8100000e+02   1.5112665e-02
   8.8200000e+02   1.4255806e-02
   8.8300000e+02   1.3300710e-02
   8.8400000e+02   1.2251938e-02
   8.8500000e+02   1.1114707e-02
   8.8600000e+02   9.8948842e-03
   8.8700000e+02   8.5989905e-03
   8.8800000e+02   7.2342395e-03
   8.8900000e+02   5.8086711e-03
   8.9000000e+02   4.3316407e-03
   8.9100000e+02   2.8160507e-03
   8.9200000e+02   1.2970819e-03
   8.9300000e+02   5.9924646e-04
   8.9400000e+02   2.0460283e-03
   8.9500000e+02   3.6424827e-03
   8.9600000e+02   5.2515410e-03
   8.9700000e+02   6.8529159e-03
   8.9800000e+02   8.4338578e-03
   8.9900000e+02   9.9831327e-03
   9.0000000e+02   1.1490011e-02
   9.0100000e+02   1.2944034e-02
   9.0200000e+02   1.4334978e-02
   9.0300000e+02   1.5652871e-02
   9.0400000e+02   1.6888037e-02
   9.0500000e+02   1.8031156e-02
   9.0600000e+02   1.9073313e-02
   9.0700000e+02   2.0006067e-02
   9.0800000e+02   2.0821503e-02
   9.0900000e+02   2.1512297e-02
   9.1000000e+02   2.2071768e-02
   9.1100000e+02   2.2493937e-02
   9.1200000e+02   2.2773575e-02
   9.1300000e+02   2.2906260e-02
   9.1400000e+02   2.2888415e-02
   9.1500000e+02   2.2717356e-02
   9.1600000e+02   2.2391327e-02
   9.1700000e+02   2.1909538e-02
   9.1800000e+02   2.1272191e-02
   9.1900000e+02   2.0480507e-02
   9.2000000e+02   1.9536746e-02
   9.2100000e+02   1.8444219e-02
   9.2200000e+02   1.7207307e-02
   9.2300000e+02   1.5831463e-02
   9.2400000e+02   1.4323223e-02
   9.2500000e+02   1.2690220e-02
   9.2600000e+02   1.0941225e-02
   9.2700000e+02   9.0862570e-03
   9.2800000e+02   7.1369207e-03
   9.2900000e+02   5.1076875e-03
   9.3000000e+02   3.0227917e-03
   9.3100000e+02   1.0152376e-03
   9.3200000e+02   1.5851687e-03
   9.3300000e+02   3.7539045e-03
   9.3400000e+02   6.0012106e-03
   9.3500000e+02   8.2610981e-03
   9.3600000e+02   1.0509748e-02
   9.3700000e+02   1.2728302e-02
   9.3800000e+02   1.4898959e-02
   9.3900000e+02   1.7004199e-02
   9.4000000e+02   1.9026618e-02
   9.4100000e+02   2.0948934e-02
   9.4200000e+02   2.2754054e-02
   9.4300000e+02   2.4425174e-02
   9.4400000e+02   2.5945886e-02
   9.4500000e+02   2.7300299e-02
   9.4600000e+02   2.8473155e-02
   9.4700000e+02   2.9449964e-02
   9.4800000e+02   3.0217128e-02
   9.4900000e+02   3.0762068e-02
   9.5000000e+02   3.1073361e-02
   9.5100000e+02   3.1140868e-02
   9.5200000e+02   3.0955861e-02
   9.5300000e+02   3.0511155e-02
   9.5400000e+02   2.9801232e-02
   9.5500000e+02   2.8822368e-02
   9.5600000e+02   2.7572752e-02
   9.5700000e+02   2.6052604e-02
   9.5800000e+02   2.4264290e-02
   9.5900000e+02   2.2212437e-02
   9.6000000e+02   1.9904042e-02
   9.6100000e+02   1.7348593e-02
   9.6200000e+02   1.4558217e-02
   9.6300000e+02   1.1547930e-02
   9.6400000e+02   8.3363068e-03
   9.6500000e+02   4.9487394e-03
   9.6600000e+02   1.4688895e-03
   9.6700000e+02   2.4131917e-03
   9.6800000e+02   6.1765293e-03
   9.6900000e+02   1.0047796e-02
   9.7000000e+02   1.3966599e-02
   9.7100000e+02   1.7892197e-02
   9.7200000e+02   2.1783550e-02
   9.7300000e+02   2.5597388e-02
   9.7400000e+02   2.9287830e-02
   9.7500000e+02   3.2806300e-02
   9.7600000e+02   3.6101542e-02
   9.7700000e+02   3.9119664e-02
   9.7800000e+02   4.1804220e-02
   9.7900000e+02   4.4096299e-02
   9.8000000e+02   4.5934629e-02
   9.8100000e+02   4.7255699e-02
   9.8200000e+02   4.7993895e-02
   9.8300000e+02   4.8081641e-02
   9.8400000e+02   4.7449558e-02
   9.8500000e+02   4.6026637e-02
   9.8600000e+02   4.3740418e-02
   9.8700000e+02   4.0517182e-02
   9.8800000e+02   3.6282164e-02
   9.8900000e+02   3.0959777e-02
   9.9000000e+02   2.4473887e-02
   9.9100000e+02   1.6748290e-02
   9.9200000e+02   7.7091206e-03
   9.9300000e+02   2.7651005e-03
   9.9400000e+02   1.4652449e-02
   9.9500000e+02   2.8105237e-02
   9.9600000e+02   4.3180837e-02
   9.9700000e+02   5.9952091e-02
   9.9800000e+02   7.8491252e-02
   9.9900000e+02   9.8869077e-02
   1.0000000e+03   1.2115444e-01
   1.0010000e+03   1.6414308e-01
   1.0020000e+03   1.7010348e-01
   1.0030000e+03   1.7694982e-01
   1.0040000e+03   1.8480854e-01
   1.0050000e+03   1.9379789e-01
   1.0060000e+03   2.0402443e-01
   1.0070000e+03   2.1558059e-01
   1.0080000e+03   2.2854334e-01
   1.0090000e+03   2.4297409e-01
   1.0100000e+03   2.5891943e-01
   1.0110000e+03   2.7641260e-01
   1.0120000e+03   2.9547527e-01
   1.0130000e+03   3.1611935e-01
   1.0140000e+03   3.3834872e-01
   1.0150000e+03   3.6216076e-01
   1.0160000e+03   3.8754751e-01
   1.0170000e+03   4.1449664e-01
   1.0180000e+03   4.4299214e-01
   1.0190000e+03   4.7301476e-01
   1.0200000e+03   5.0454237e-01
   1.0210000e+03   5.3755012e-01
   1.0220000e+03   5.7201052e-01
   1.0230000e+03   6.0789350e-01
   1.0240000e+03   6.4516638e-01
   1.0250000e+03   6.8379383e-01
   1.0260000e+03   7.2373781e-01
   1.0270000e+03   7.6495756e-01
   1.0280000e+03   8.0740951e-01
   1.0290000e+03   8.5104727e-01
   1.0300000e+03   8.9582158e-01
   1.0310000e+03   9.4168030e-01
   1.0320000e+03   9.8856840e-01
   1.0330000e+03   1.0364280e+00
   1.0340000e+03   1.0851984e+00
   1.0350000e+03   1.1348161e+00
   1.0360000e+03   1.1852148e+00
   1.0370000e+03   1.2363257e+00
   1.0380000e+03   1.2880772e+00
   1.0390000e+03   1.3403954e+00
   1.0400000e+03   1.3932040e+00
   1.0410000e+03   1.4464246e+00
   1.0420000e+03   1.4999763e+00
   1.0430000e+03   1.5537768e+00
   1.0440000e+03   1.6077415e+00
   1.0450000e+03   1.6617847e+00
   1.0460000e+03   1.7158188e+00
   1.0470000e+03   1.7697552e+00
   1.0480000e+03   1.8235043e+00
   1.0490000e+03   1.8769754e+00
   1.0500000e+03   1.9300774e+00
   1.0510000e+03   1.9827185e+00
   1.0520000e+03   2.0348071e+00
   1.0530000e+03   2.0862511e+00
   1.0540000e+03   2.1369590e+00
   1.0550000e+03   2.1868396e+00
   1.0560000e+03   2.2358023e+00
   1.0570000e+03   2.2837576e+00
   1.0580000e+03   2.3306170e+00
   1.0590000e+03   2.3762934e+00
   1.0600000e+03   2.4207011e+00
   1.0610000e+03   2.4637566e+00
   1.0620000e+03   2.5053779e+00
   1.0630000e+03   2.5454856e+00
   1.0640000e+03   2.5840026e+00
   1.0650000e+03   2.6208544e+00
   1.0660000e+03   2.6559695e+00
   1.0670000e+03   2.6892792e+00
   1.0680000e+03   2.7207182e+00
   1.0690000e+03   2.7502244e+00
   1.0700000e+03   2.7777393e+00
   1.0710000e+03   2.8032081e+00
   1.0720000e+03   2.8265798e+00
   1.0730000e+03   2.8478075e+00
   1.0740000e+03   2.8668482e+00
   1.0750000e+03   2.8836632e+00
   1.0760000e+03   2.8982182e+00
   1.0770000e+03   2.9104830e+00
   1.0780000e+03   2.9204322e+00
   1.0790000e+03   2.9280447e+00
   1.0800000e+03   2.9333041e+00
   1.0810000e+03   2.9361984e+00
   1.0820000e+03   2.9367206e+00
   1.0830000e+03   2.9348681e+00
   1.0840000e+03   2.9306430e+00
   1.0850000e+03   2.9240520e+00
   1.0860000e+03   2.9151065e+00
   1.0870000e+03   2.9038223e+00
   1.0880000e+03   2.8902199e+00
   1.0890000e+03   2.8743241e+00
   1.0900000e+03   2.8561642e+00
   1.0910000e+03   2.8357737e+00
   1.0920000e+03   2.8131902e+00
   1.0930000e+03   2.7884556e+00
   1.0940000e+03   2.7616154e+00
   1.0950000e+03   2.7327192e+00
   1.0960000e+03   2.7018201e+00
   1.0970000e+03   2.6689748e+00
   1.0980000e+03   2.6342432e+00
   1.0990000e+03   2.5976887e+00
   1.1000000e+03   2.5593772e+00
   1.1010000e+03   2.5193779e+00
   1.1020000e+03   2.4777623e+00
   1.1030000e+03   2.4346044e+00
   1.1040000e+03   2.3899806e+00
   1.1050000e+03   2.3439690e+00
   1.1060000e+03   2.2966497e+00
   1.1070000e+03   2.2481043e+00
   1.1080000e+03   2.1984160e+00
   1.1090000e+03   2.1476688e+00
   1.1100000e+03   2.0959478e+00
   1.1110000e+03   2.0433389e+00
   1.1120000e+03   1.9899284e+00
   1.1130000e+03   1.9358029e+00
   1.1140000e+03   1.8810490e+00
   1.1150000e+03   1.8257533e+00
   1.1160000e+03   1.7700018e+00
   1.1170000e+03   1.7138802e+00
   1.1180000e+03   1.6574733e+00
   1.1190000e+03   1.6008649e+00
   1.1200000e+03   1.5441378e+00
   1.1210000e+03   1.4873732e+00
   1.1220000e+03   1.4306510e+00
   1.1230000e+03   1.3740495e+00
   1.1240000e+03   1.3176448e+00
   1.1250000e+03   1.2615114e+00
   1.1260000e+03   1.2057213e+00
   1.1270000e+03   1.1503446e+00
   1.1280000e+03   1.0954486e+00
   1.1290000e+03   1.0410985e+00
   1.1300000e+03   9.8735647e-01
   1.1310000e+03   9.3428235e-01
   1.1320000e+03   8.8193300e-01
   1.1330000e+03   8.3036251e-01
   1.1340000e+03   7.7962211e-01
   1.1350000e+03   7.2976010e-01
   1.1360000e+03   6.8082191e-01
   1.1370000e+03   6.3285011e-01
   1.1380000e+03   5.8588447e-01
   1.1390000e+03   5.3996207e-01
   1.1400000e+03   4.9511747e-01
   1.1410000e+03   4.5138303e-01
   1.1420000e+03   4.0878929e-01
   1.1430000e+03   3.6736569e-01
   1.1440000e+03   3.2714158e-01
   1.1450000e+03   2.8814809e-01
   1.1460000e+03   2.5042125e-01
   1.1470000e+03   2.1400794e-01
   1.1480000e+03   1.7897772e-01
   1.1490000e+03   1.4544910e-01
   1.1500000e+03   1.1365461e-01
   1.1510000e+03   8.4127778e-02
   1.1520000e+03   5.8337334e-02
   1.1530000e+03   4.0885772e-02
   1.1540000e+03   4.0863146e-02
   1.1550000e+03   5.6527814e-02
   1.1560000e+03   7.7827238e-02
   1.1570000e+03   1.0037270e-01
   1.1580000e+03   1.2279797e-01
   1.1590000e+03   1.4461526e-01
   1.1600000e+03   1.6562364e-01
   1.1610000e+03   1.8573413e-01
   1.1620000e+03   2.0490839e-01
   1.1630000e+03   2.2313371e-01
   1.1640000e+03   2.4041163e-01
   1.1650000e+03   2.5675215e-01
   1.1660000e+03   2.7217065e-01
   1.1670000e+03   2.8668601e-01
   1.1680000e+03   3.0031950e-01
   1.1690000e+03   3.1309402e-01
   1.1700000e+03   3.2503354e-01
   1.1710000e+03   3.3616277e-01
   1.1720000e+03   3.4650684e-01
   1.1730000e+03   3.5609104e-01
   1.1740000e+03   3.6494069e-01
   1.1750000e+03   3.7308091e-01
   1.1760000e+03   3.8053658e-01
   1.1770000e+03   3.8733213e-01
   1.1780000e+03   3.9349152e-01
   1.1790000e+03   3.9903811e-01
   1.1800000e+03   4.0399465e-01
   1.1810000e+03   4.0838317e-01
   1.1820000e+03   4.1222495e-01
   1.1830000e+03   4.1554054e-01
   1.1840000e+03   4.1834968e-01
   1.1850000e+03   4.2067130e-01
   1.1860000e+03   4.2252357e-01
   1.1870000e+03   4.2392382e-01
   1.1880000e+03   4.2488866e-01
   1.1890000e+03   4.2543391e-01
   1.1900000e+03   4.2557469e-01
   1.1910000e+03   4.2532543e-01
   1.1920000e+03   4.2469995e-01
   1.1930000e+03   4.2371144e-01
   1.1940000e+03   4.2237258e-01
   1.1950000e+03   4.2069558e-01
   1.1960000e+03   4.1869220e-01
   1.1970000e+03   4.1637386e-01
   1.1980000e+03   4.1375169e-01
   1.1990000e+03   4.1083657e-01
   1.2000000e+03   4.0763924e-01
   1.2010000e+03   4.0417032e-01
   1.2020000e+03   4.0044040e-01
   1.2030000e+03   3.9646011e-01
   1.2040000e+03   3.9224015e-01
   1.2050000e+03   3.8779140e-01
   1.2060000e+03   3.8312491e-01
   1.2070000e+03   3.7825204e-01
   1.2080000e+03   3.7318444e-01
   1.2090000e+03   3.6793415e-01
   1.2100000e+03   3.6251362e-01
   1.2110000e+03   3.5693575e-01
   1.2120000e+03   3.5121398e-01
   1.2130000e+03   3.4536226e-01
   1.2140000e+03   3.3939512e-01
   1.2150000e+03   3.3332769e-01
   1.2160000e+03   3.2717572e-01
   1.2170000e+03   3.2095559e-01
   1.2180000e+03   3.1468434e-01
   1.2190000e+03   3.0837964e-01
   1.2200000e+03   3.0205979e-01
   1.2210000e+03   2.9574372e-01
   1.2220000e+03   2.8945093e-01
   1.2230000e+03   2.8320143e-01
   1.2240000e+03   2.7701571e-01
   1.2250000e+03   2.7091463e-01
   1.2260000e+03   2.6491931e-01
   1.2270000e+03   2.5905099e-01
   1.2280000e+03   2.5333086e-01
   1.2290000e+03   2.4777990e-01
   1.2300000e+03   2.4241860e-01
   1.2310000e+03   2.3726671e-01
   1.2320000e+03   2.3234298e-01
   1.2330000e+03   2.2766483e-01
   1.2340000e+03   2.2324797e-01
   1.2350000e+03   2.1910612e-01
   1.2360000e+03   2.1525061e-01
   1.2370000e+03   2.1169005e-01
   1.2380000e+03   2.0843008e-01
   1.2390000e+03   2.0547304e-01
   1.2400000e+03   2.0281783e-01
   1.2410000e+03   2.0045981e-01
   1.2420000e+03   1.9839074e-01
   1.2430000e+03   1.9659889e-01
   1.2440000e+03   1.9506917e-01
   1.2450000e+03   1.9378343e-01
   1.2460000e+03   1.9272075e-01
   1.2470000e+03   1.9185786e-01
   1.2480000e+03   1.9116953e-01
   1.2490000e+03   1.9062906e-01
   1.2500000e+03   1.9020869e-01
   1.2510000e+03   1.8988009e-01
   1.2520000e+03   1.8961470e-01
   1.2530000e+03   1.8938416e-01
   1.2540000e+03   1.8916061e-01
   1.2550000e+03   1.8891699e-01
   1.2560000e+03   1.8862726e-01
   1.2570000e+03   1.8826657e-01
   1.2580000e+03   1.8781149e-01
   1.2590000e+03   1.8724003e-01
   1.2600000e+03   1.8653178e-01
   1.2610000e+03   1.8566793e-01
   1.2620000e+03   1.8463132e-01
   1.2630000e+03   1.8340647e-01
   1.2640000e+03   1.8197951e-01
   1.2650000e+03   1.8033825e-01
   1.2660000e+03   1.7847208e-01
   1.2670000e+03   1.7637201e-01
   1.2680000e+03   1.7403057e-01
   1.2690000e+03   1.7144179e-01
   1.2700000e+03   1.6860118e-01
   1.2710000e+03   1.6550566e-01
   1.2720000e+03   1.6215352e-01
   1.2730000e+03   1.5854438e-01
   1.2740000e+03   1.5467912e-01
   1.2750000e+03   1.5055986e-01
   1.2760000e+03   1.4618992e-01
   1.2770000e+03   1.4157374e-01
   1.2780000e+03   1.3671684e-01
   1.2790000e+03   1.3162583e-01
   1.2800000e+03   1.2630831e-01
   1.2810000e+03   1.2077285e-01
   1.2820000e+03   1.1502899e-01
   1.2830000e+03   1.0908718e-01
   1.2840000e+03   1.0295880e-01
   1.2850000e+03   9.6656158e-02
   1.2860000e+03   9.0192523e-02
   1.2870000e+03   8.3582238e-02
   1.2880000e+03   7.6840874e-02
   1.2890000e+03   6.9985544e-02
   1.2900000e+03   6.3035455e-02
   1.2910000e+03   5.6012931e-02
   1.2920000e+03   4.8945374e-02
   1.2930000e+03   4.1869242e-02
   1.2940000e+03   3.4838822e-02
   1.2950000e+03   2.7947613e-02
   1.2960000e+03   2.1387325e-02
   1.2970000e+03   1.5629979e-02
   1.2980000e+03   1.1929063e-02
   1.2990000e+03   1.2293289e-02
   1.3000000e+03   1.6418043e-02
   1.3010000e+03   2.2259632e-02
   1.3020000e+03   2.8740128e-02
   1.3030000e+03   3.5458380e-02
   1.3040000e+03   4.2247528e-02
   1.3050000e+03   4.9024447e-02
   1.3060000e+03   5.5740348e-02
   1.3070000e+03   6.2362468e-02
   1.3080000e+03   6.8866418e-02
   1.3090000e+03   7.5232643e-02
   1.3100000e+03   8.1444652e-02
   1.3110000e+03   8.7488073e-02
   1.3120000e+03   9.3350128e-02
   1.3130000e+03   9.9019323e-02
   1.3140000e+03   1.0448527e-01
   1.3150000e+03   1.0973856e-01
   1.3160000e+03   1.1477073e-01
   1.3170000e+03   1.1957417e-01
   1.3180000e+03   1.2414214e-01
   1.3190000e+03   1.2846872e-01
   1.3200000e+03   1.3254882e-01
   1.3210000e+03   1.3637818e-01
   1.3220000e+03   1.3995331e-01
   1.3230000e+03   1.4327156e-01
   1.3240000e+03   1.4633104e-01
   1.3250000e+03   1.4913067e-01
   1.3260000e+03   1.5167014e-01
   1.3270000e+03   1.5394990e-01
   1.3280000e+03   1.5597117e-01
   1.3290000e+03   1.5773590e-01
   1.3300000e+03   1.5924677e-01
   1.3310000e+03   1.6050717e-01
   1.3320000e+03   1.6152119e-01
   1.3330000e+03   1.6229358e-01
   1.3340000e+03   1.6282974e-01
   1.3350000e+03   1.6313572e-01
   1.3360000e+03   1.6321814e-01
   1.3370000e+03   1.6308421e-01
   1.3380000e+03   1.6274171e-01
   1.3390000e+03   1.6219891e-01
   1.3400000e+03   1.6146460e-01
   1.3410000e+03   1.6054801e-01
   1.3420000e+03   1.5945882e-01
   1.3430000e+03   1.5820708e-01
   1.3440000e+03   1.5680324e-01
   1.3450000e+03   1.5525806e-01
   1.3460000e+03   1.5358259e-01
   1.3470000e+03   1.5178817e-01
   1.3480000e+03   1.4988633e-01
   1.3490000e+03   1.4788878e-01
   1.3500000e+03   1.4580742e-01
   1.3510000e+03   1.4365420e-01
   1.3520000e+03   1.4144116e-01
   1.3530000e+03   1.3918035e-01
   1.3540000e+03   1.3688379e-01
   1.3550000e+03   1.3456341e-01
   1.3560000e+03   1.3223103e-01
   1.3570000e+03   1.2989828e-01
   1.3580000e+03   1.2757653e-01
   1.3590000e+03   1.2527688e-01
   1.3600000e+03   1.2301005e-01
   1.3610000e+03   1.2078633e-01
   1.3620000e+03   1.1861555e-01
   1.3630000e+03   1.1650695e-01
   1.3640000e+03   1.1446917e-01
   1.3650000e+03   1.1251013e-01
   1.3660000e+03   1.1063703e-01
   1.3670000e+03   1.0885625e-01
   1.3680000e+03   1.0717331e-01
   1.3690000e+03   1.0559281e-01
   1.3700000e+03   1.0411845e-01
   1.3710000e+03   1.0275295e-01
   1.3720000e+03   1.0149811e-01
   1.3730000e+03   1.0035475e-01
   1.3740000e+03   9.9322827e-02
   1.3750000e+03   9.8401404e-02
   1.3760000e+03   9.7588762e-02
   1.3770000e+03   9.6882456e-02
   1.3780000e+03   9.6279411e-02
   1.3790000e+03   9.5776017e-02
   1.3800000e+03   9.5368232e-02
   1.3810000e+03   9.5051694e-02
   1.3820000e+03   9.4821820e-02
   1.3830000e+03   9.4673915e-02
   1.3840000e+03   9.4603265e-02
   1.3850000e+03   9.4605227e-02
   1.3860000e+03   9.4675307e-02
   1.3870000e+03   9.4809227e-02
   1.3880000e+03   9.5002983e-02
   1.3890000e+03   9.5252888e-02
   1.3900000e+03   9.5555605e-02
   1.3910000e+03   9.5908167e-02
   1.3920000e+03   9.6307991e-02
   1.3930000e+03   9.6752881e-02
   1.3940000e+03   9.7241017e-02
   1.3950000e+03   9.7770947e-02
   1.3960000e+03   9.8341567e-02
   1.3970000e+03   9.8952094e-02
   1.3980000e+03   9.9602039e-02
   1.3990000e+03   1.0029118e-01
   1.4000000e+03   1.0101952e-01
   1.4010000e+03   1.0178726e-01
   1.4020000e+03   1.0259476e-01
   1.4030000e+03   1.0344251e-01
   1.4040000e+03   1.0433110e-01
   1.4050000e+03   1.0526115e-01
   1.4060000e+03   1.0623334e-01
   1.4070000e+03   1.0724833e-01
   1.4080000e+03   1.0830676e-01
   1.4090000e+03   1.0940923e-01
   1.4100000e+03   1.1055626e-01
   1.4110000e+03   1.1174828e-01
   1.4120000e+03   1.1298562e-01
   1.4130000e+03   1.1426851e-01
   1.4140000e+03   1.1559704e-01
   1.4150000e+03   1.1697118e-01
   1.4160000e+03   1.1839078e-01
   1.4170000e+03   1.1985553e-01
   1.4180000e+03   1.2136502e-01
   1.4190000e+03   1.2291871e-01
   1.4200000e+03   1.2451592e-01
   1.4210000e+03   1.2615586e-01
   1.4220000e+03   1.2783764e-01
   1.4230000e+03   1.2956026e-01
   1.4240000e+03   1.3132264e-01
   1.4250000e+03   1.3312359e-01
   1.4260000e+03   1.3496186e-01
   1.4270000e+03   1.3683614e-01
   1.4280000e+03   1.3874504e-01
   1.4290000e+03   1.4068713e-01
   1.4300000e+03   1.4266095e-01
   1.4310000e+03   1.4466497e-01
   1.4320000e+03   1.4669764e-01
   1.4330000e+03   1.4875740e-01
   1.4340000e+03   1.5084265e-01
   1.4350000e+03   1.5295179e-01
   1.4360000e+03   1.5508318e-01
   1.4370000e+03   1.5723519e-01
   1.4380000e+03   1.5940619e-01
   1.4390000e+03   1.6159450e-01
   1.4400000e+03   1.6379849e-01
   1.4410000e+03   1.6601649e-01
   1.4420000e+03   1.6824684e-01
   1.4430000e+03   1.7048787e-01
   1.4440000e+03   1.7273790e-01
   1.4450000e+03   1.7499527e-01
   1.4460000e+03   1.7725830e-01
   1.4470000e+03   1.7952531e-01
   1.4480000e+03   1.8179461e-01
   1.4490000e+03   1.8406451e-01
   1.4500000e+03   1.8633332e-01
   1.4510000e+03   1.8859934e-01
   1.4520000e+03   1.9086086e-01
   1.4530000e+03   1.9311620e-01
   1.4540000e+03   1.9536363e-01
   1.4550000e+03   1.9760145e-01
   1.4560000e+03   1.9982795e-01
   1.4570000e+03   2.0204142e-01
   1.4580000e+03   2.0424015e-01
   1.4590000e+03   2.0642244e-01
   1.4600000e+03   2.0858660e-01
   1.4610000e+03   2.1073095e-01
   1.4620000e+03   2.1285380e-01
   1.4630000e+03   2.1495351e-01
   1.4640000e+03   2.1702845e-01
   1.4650000e+03   2.1907699e-01
   1.4660000e+03   2.2109756e-01
   1.4670000e+03   2.2308860e-01
   1.4680000e+03   2.2504859e-01
   1.4690000e+03   2.2697605e-01
   1.4700000e+03   2.2886956e-01
   1.4710000e+03   2.3072771e-01
   1.4720000e+03   2.3254920e-01
   1.4730000e+03   2.3433273e-01
   1.4740000e+03   2.3607711e-01
   1.4750000e+03   2.3778117e-01
   1.4760000e+03   2.3944387e-01
   1.4770000e+03   2.4106418e-01
   1.4780000e+03   2.4264121e-01
   1.4790000e+03   2.4417410e-01
   1.4800000e+03   2.4566212e-01
   1.4810000e+03   2.4710459e-01
   1.4820000e+03   2.4850096e-01
   1.4830000e+03   2.4985075e-01
   1.4840000e+03   2.5115357e-01
   1.4850000e+03   2.5240916e-01
   1.4860000e+03   2.5361734e-01
   1.4870000e+03   2.5477801e-01
   1.4880000e+03   2.5589121e-01
   1.4890000e+03   2.5695705e-01
   1.4900000e+03   2.5797575e-01
   1.4910000e+03   2.5894763e-01
   1.4920000e+03   2.5987311e-01
   1.4930000e+03   2.6075270e-01
   1.4940000e+03   2.6158699e-01
   1.4950000e+03   2.6237669e-01
   1.4960000e+03   2.6312256e-01
   1.4970000e+03   2.6382545e-01
   1.4980000e+03   2.6448631e-01
   1.4990000e+03   2.6510615e-01
   1.5000000e+03   2.6568602e-01
   1.5010000e+03   2.6622707e-01
   1.5020000e+03   2.6673049e-01
   1.5030000e+03   2.6719751e-01
   1.5040000e+03   2.6762942e-01
   1.5050000e+03   2.6802753e-01
   1.5060000e+03   2.6839319e-01
   1.5070000e+03   2.6872776e-01
   1.5080000e+03   2.6903264e-01
   1.5090000e+03   2.6930920e-01
   1.5100000e+03   2.6955886e-01
   1.5110000e+03   2.6978299e-01
   1.5120000e+03   2.6998297e-01
   1.5130000e+03   2.7016014e-01
   1.5140000e+03   2.7031585e-01
   1.5150000e+03   2.7045138e-01
   1.5160000e+03   2.7056798e-01
   1.5170000e+03   2.7066686e-01
   1.5180000e+03   2.7074917e-01
   1.5190000e+03   2.7081602e-01
   1.5200000e+03   2.7086843e-01
   1.5210000e+03   2.7090737e-01
   1.5220000e+03   2.7093373e-01
   1.5230000e+03   2.7094834e-01
   1.5240000e+03   2.7095191e-01
   1.5250000e+03   2.7094511e-01
   1.5260000e+03   2.7092849e-01
   1.5270000e+03   2.7090252e-01
   1.5280000e+03   2.7086760e-01
   1.5290000e+03   2.7082399e-01
   1.5300000e+03   2.7077190e-01
   1.5310000e+03   2.7071141e-01
   1.5320000e+03   2.7064253e-01
   1.5330000e+03   2.7056515e-01
   1.5340000e+03   2.7047908e-01
   1.5350000e+03   2.7038403e-01
   1.5360000e+03   2.7027960e-01
   1.5370000e+03   2.7016533e-01
   1.5380000e+03   2.7004064e-01
   1.5390000e+03   2.6990488e-01
   1.5400000e+03   2.6975731e-01
   1.5410000e+03   2.6959711e-01
   1.5420000e+03   2.6942338e-01
   1.5430000e+03   2.6923516e-01
   1.5440000e+03   2.6903140e-01
   1.5450000e+03   2.6881100e-01
   1.5460000e+03   2.6857283e-01
   1.5470000e+03   2.6831566e-01
   1.5480000e+03   2.6803825e-01
   1.5490000e+03   2.6773932e-01
   1.5500000e+03   2.6741756e-01
   1.5510000e+03   2.6707163e-01
   1.5520000e+03   2.6670018e-01
   1.5530000e+03   2.6630187e-01
   1.5540000e+03   2.6587535e-01
   1.5550000e+03   2.6541928e-01
   1.5560000e+03   2.6493236e-01
   1.5570000e+03   2.6441329e-01
   1.5580000e+03   2.6386085e-01
   1.5590000e+03   2.6327384e-01
   1.5600000e+03   2.6265112e-01
   1.5610000e+03   2.6199165e-01
   1.5620000e+03   2.6129443e-01
   1.5630000e+03   2.6055856e-01
   1.5640000e+03   2.5978326e-01
   1.5650000e+03   2.5896782e-01
   1.5660000e+03   2.5811166e-01
   1.5670000e+03   2.5721433e-01
   1.5680000e+03   2.5627549e-01
   1.5690000e+03   2.5529494e-01
   1.5700000e+03   2.5427265e-01
   1.5710000e+03   2.5320871e-01
   1.5720000e+03   2.5210336e-01
   1.5730000e+03   2.5095703e-01
   1.5740000e+03   2.4977027e-01
   1.5750000e+03   2.4854384e-01
   1.5760000e+03   2.4727864e-01
   1.5770000e+03   2.4597575e-01
   1.5780000e+03   2.4463642e-01
   1.5790000e+03   2.4326205e-01
   1.5800000e+03   2.4185425e-01
   1.5810000e+03   2.4041477e-01
   1.5820000e+03   2.3894552e-01
   1.5830000e+03   2.3744859e-01
   1.5840000e+03   2.3592621e-01
   1.5850000e+03   2.3438078e-01
   1.5860000e+03   2.3281481e-01
   1.5870000e+03   2.3123100e-01
   1.5880000e+03   2.2963213e-01
   1.5890000e+03   2.2802114e-01
   1.5900000e+03   2.2640105e-01
   1.5910000e+03   2.2477502e-01
   1.5920000e+03   2.2314628e-01
   1.5930000e+03   2.2151814e-01
   1.5940000e+03   2.1989399e-01
   1.5950000e+03   2.1827728e-01
   1.5960000e+03   2.1667151e-01
   1.5970000e+03   2.1508021e-01
   1.5980000e+03   2.1350693e-01
   1.5990000e+03   2.1195522e-01
   1.6000000e+03   2.1042865e-01
   1.6010000e+03   2.0893074e-01
   1.6020000e+03   2.0746499e-01
   1.6030000e+03   2.0603484e-01
   1.6040000e+03   2.0464368e-01
   1.6050000e+03   2.0329479e-01
   1.6060000e+03   2.0199138e-01
   1.6070000e+03   2.0073652e-01
   1.6080000e+03   1.9953316e-01
   1.6090000e+03   1.9838409e-01
   1.6100000e+03   1.9729191e-01
   1.6110000e+03   1.9625906e-01
   1.6120000e+03   1.9528775e-01
   1.6130000e+03   1.9437996e-01
   1.6140000e+03   1.9353741e-01
   1.6150000e+03   1.9276155e-01
   1.6160000e+03   1.9205354e-01
   1.6170000e+03   1.9141423e-01
   1.6180000e+03   1.9084411e-01
   1.6190000e+03   1.9034334e-01
   1.6200000e+03   1.8991167e-01
   1.6210000e+03   1.8954850e-01
   1.6220000e+03   1.8925279e-01
   1.6230000e+03   1.8902308e-01
   1.6240000e+03   1.8885748e-01
   1.6250000e+03   1.8875365e-01
   1.6260000e+03   1.8870879e-01
   1.6270000e+03   1.8871963e-01
   1.6280000e+03   1.8878246e-01
   1.6290000e+03   1.8889307e-01
   1.6300000e+03   1.8904683e-01
   1.6310000e+03   1.8923861e-01
   1.6320000e+03   1.8946288e-01
   1.6330000e+03   1.8971364e-01
   1.6340000e+03   1.8998450e-01
   1.6350000e+03   1.9026866e-01
   1.6360000e+03   1.9055894e-01
   1.6370000e+03   1.9084782e-01
   1.6380000e+03   1.9112745e-01
   1.6390000e+03   1.9138967e-01
   1.6400000e+03   1.9162607e-01
   1.6410000e+03   1.9182800e-01
   1.6420000e+03   1.9198661e-01
   1.6430000e+03   1.9209288e-01
   1.6440000e+03   1.9213768e-01
   1.6450000e+03   1.9211176e-01
   1.6460000e+03   1.9200585e-01
   1.6470000e+03   1.9181062e-01
   1.6480000e+03   1.9151682e-01
   1.6490000e+03   1.9111520e-01
   1.6500000e+03   1.9059667e-01
   1.6510000e+03   1.8995224e-01
   1.6520000e+03   1.8917310e-01
   1.6530000e+03   1.8825068e-01
   1.6540000e+03   1.8717664e-01
   1.6550000e+03   1.8594295e-01
   1.6560000e+03   1.8454190e-01
   1.6570000e+03   1.8296613e-01
   1.6580000e+03   1.8120870e-01
   1.6590000e+03   1.7926310e-01
   1.6600000e+03   1.7712328e-01
   1.6610000e+03   1.7478372e-01
   1.6620000e+03   1.7223941e-01
   1.6630000e+03   1.6948593e-01
   1.6640000e+03   1.6651948e-01
   1.6650000e+03   1.6333688e-01
   1.6660000e+03   1.5993567e-01
   1.6670000e+03   1.5631409e-01
   1.6680000e+03   1.5247118e-01
   1.6690000e+03   1.4840677e-01
   1.6700000e+03   1.4412163e-01
   1.6710000e+03   1.3961743e-01
   1.6720000e+03   1.3489695e-01
   1.6730000e+03   1.2996408e-01
   1.6740000e+03   1.2482407e-01
   1.6750000e+03   1.1948365e-01
   1.6760000e+03   1.1395130e-01
   1.6770000e+03   1.0823767e-01
   1.6780000e+03   1.0235601e-01
   1.6790000e+03   9.6322935e-02
   1.6800000e+03   9.0159451e-02
   1.6810000e+03   8.3892506e-02
   1.6820000e+03   7.7557317e-02
   1.6830000e+03   7.1200928e-02
   1.6840000e+03   6.4887729e-02
   1.6850000e+03   5.8708027e-02
   1.6860000e+03   5.2791137e-02
   1.6870000e+03   4.7324173e-02
   1.6880000e+03   4.2574460e-02
   1.6890000e+03   3.8902181e-02
   1.6900000e+03   3.6726988e-02
   1.6910000e+03   3.6405538e-02
   1.6920000e+03   3.8059055e-02
   1.6930000e+03   4.1511140e-02
   1.6940000e+03   4.6406470e-02
   1.6950000e+03   5.2373483e-02
   1.6960000e+03   5.9109369e-02
   1.6970000e+03   6.6392459e-02
   1.6980000e+03   7.4066052e-02
   1.6990000e+03   8.2019024e-02
   1.7000000e+03   9.0170758e-02
   1.7010000e+03   9.8460872e-02
   1.7020000e+03   1.0684250e-01
   1.7030000e+03   1.1527795e-01
   1.7040000e+03   1.2373588e-01
   1.7050000e+03   1.3218945e-01
   1.7060000e+03   1.4061509e-01
   1.7070000e+03   1.4899160e-01
   1.7080000e+03   1.5729968e-01
   1.7090000e+03   1.6552141e-01
   1.7100000e+03   1.7364006e-01
   1.7110000e+03   1.8163984e-01
   1.7120000e+03   1.8950577e-01
   1.7130000e+03   1.9722361e-01
   1.7140000e+03   2.0477971e-01
   1.7150000e+03   2.1216104e-01
   1.7160000e+03   2.1935511e-01
   1.7170000e+03   2.2634996e-01
   1.7180000e+03   2.3313413e-01
   1.7190000e+03   2.3969667e-01
   1.7200000e+03   2.4602711e-01
   1.7210000e+03   2.5211548e-01
   1.7220000e+03   2.5795229e-01
   1.7230000e+03   2.6352856e-01
   1.7240000e+03   2.6883580e-01
   1.7250000e+03   2.7386600e-01
   1.7260000e+03   2.7861169e-01
   1.7270000e+03   2.8306589e-01
   1.7280000e+03   2.8722217e-01
   1.7290000e+03   2.9107459e-01
   1.7300000e+03   2.9461778e-01
   1.7310000e+03   2.9784690e-01
   1.7320000e+03   3.0075768e-01
   1.7330000e+03   3.0334641e-01
   1.7340000e+03   3.0560994e-01
   1.7350000e+03   3.0754576e-01
   1.7360000e+03   3.0915190e-01
   1.7370000e+03   3.1042705e-01
   1.7380000e+03   3.1137053e-01
   1.7390000e+03   3.1198228e-01
   1.7400000e+03   3.1226294e-01
   1.7410000e+03   3.1221382e-01
   1.7420000e+03   3.1183693e-01
   1.7430000e+03   3.1113502e-01
   1.7440000e+03   3.1011160e-01
   1.7450000e+03   3.0877096e-01
   1.7460000e+03   3.0711819e-01
   1.7470000e+03   3.0515926e-01
   1.7480000e+03   3.0290100e-01
   1.7490000e+03   3.0035117e-01
   1.7500000e+03   2.9751853e-01
   1.7510000e+03   2.9441284e-01
   1.7520000e+03   2.9104494e-01
   1.7530000e+03   2.8742683e-01
   1.7540000e+03   2.8357169e-01
   1.7550000e+03   2.7949402e-01
   1.7560000e+03   2.7520966e-01
   1.7570000e+03   2.7073592e-01
   1.7580000e+03   2.6609166e-01
   1.7590000e+03   2.6129741e-01
   1.7600000e+03   2.5637543e-01
   1.7610000e+03   2.5134992e-01
   1.7620000e+03   2.4624704e-01
   1.7630000e+03   2.4109509e-01
   1.7640000e+03   2.3592459e-01
   1.7650000e+03   2.3076835e-01
   1.7660000e+03   2.2566159e-01
   1.7670000e+03   2.2064190e-01
   1.7680000e+03   2.1574920e-01
   1.7690000e+03   2.1102563e-01
   1.7700000e+03   2.0651526e-01
   1.7710000e+03   2.0226374e-01
   1.7720000e+03   1.9831768e-01
   1.7730000e+03   1.9472394e-01
   1.7740000e+03   1.9152863e-01
   1.7750000e+03   1.8877594e-01
   1.7760000e+03   1.8650691e-01
   1.7770000e+03   1.8475790e-01
   1.7780000e+03   1.8355929e-01
   1.7790000e+03   1.8293417e-01
   1.7800000e+03   1.8289726e-01
   1.7810000e+03   1.8345430e-01
   1.7820000e+03   1.8460178e-01
   1.7830000e+03   1.8632714e-01
   1.7840000e+03   1.8860943e-01
   1.7850000e+03   1.9142030e-01
   1.7860000e+03   1.9472524e-01
   1.7870000e+03   1.9848492e-01
   1.7880000e+03   2.0265655e-01
   1.7890000e+03   2.0719513e-01
   1.7900000e+03   2.1205457e-01
   1.7910000e+03   2.1718859e-01
   1.7920000e+03   2.2255143e-01
   1.7930000e+03   2.2809841e-01
   1.7940000e+03   2.3378627e-01
   1.7950000e+03   2.3957340e-01
   1.7960000e+03   2.4541993e-01
   1.7970000e+03   2.5128779e-01
   1.7980000e+03   2.5714062e-01
   1.7990000e+03   2.6294374e-01
   1.8000000e+03   2.6866398e-01
   1.8010000e+03   2.7426959e-01
   1.8020000e+03   2.7973005e-01
   1.8030000e+03   2.8501599e-01
   1.8040000e+03   2.9009897e-01
   1.8050000e+03   2.9495137e-01
   1.8060000e+03   2.9954630e-01
   1.8070000e+03   3.0385740e-01
   1.8080000e+03   3.0785876e-01
   1.8090000e+03   3.1152482e-01
   1.8100000e+03   3.1483027e-01
   1.8110000e+03   3.1774993e-01
   1.8120000e+03   3.2025872e-01
   1.8130000e+03   3.2233156e-01
   1.8140000e+03   3.2394332e-01
   1.8150000e+03   3.2506877e-01
   1.8160000e+03   3.2568254e-01
   1.8170000e+03   3.2575909e-01
   1.8180000e+03   3.2527270e-01
   1.8190000e+03   3.2419744e-01
   1.8200000e+03   3.2250719e-01
   1.8210000e+03   3.2017561e-01
   1.8220000e+03   3.1717621e-01
   1.8230000e+03   3.1348232e-01
   1.8240000e+03   3.0906717e-01
   1.8250000e+03   3.0390391e-01
   1.8260000e+03   2.9796563e-01
   1.8270000e+03   2.9122549e-01
   1.8280000e+03   2.8365674e-01
   1.8290000e+03   2.7523279e-01
   1.8300000e+03   2.6592731e-01
   1.8310000e+03   2.5571433e-01
   1.8320000e+03   2.4456833e-01
   1.8330000e+03   2.3246436e-01
   1.8340000e+03   2.1937818e-01
   1.8350000e+03   2.0528640e-01
   1.8360000e+03   1.9016668e-01
   1.8370000e+03   1.7399802e-01
   1.8380000e+03   1.5676114e-01
   1.8390000e+03   1.3843916e-01
   1.8400000e+03   1.1901899e-01
   1.8410000e+03   9.8494414e-02
   1.8420000e+03   7.6874901e-02
   1.8430000e+03   5.4217926e-02
   1.8440000e+03   3.0817309e-02
   1.8450000e+03   1.0482856e-02
   1.8460000e+03   2.4503927e-02
   1.8470000e+03   5.1107101e-02
   1.8480000e+03   7.9654468e-02
   1.8490000e+03   1.0958565e-01
   1.8500000e+03   1.4079481e-01
   1.8510000e+03   1.7324590e-01
   1.8520000e+03   2.0692038e-01
   1.8530000e+03   2.4180442e-01
   1.8540000e+03   2.7788483e-01
   1.8550000e+03   3.1514735e-01
   1.8560000e+03   3.5357586e-01
   1.8570000e+03   3.9315200e-01
   1.8580000e+03   4.3385495e-01
   1.8590000e+03   4.7566126e-01
   1.8600000e+03   5.1854480e-01
   1.8610000e+03   5.6247670e-01
   1.8620000e+03   6.0742530e-01
   1.8630000e+03   6.5335616e-01
   1.8640000e+03   7.0023206e-01
   1.8650000e+03   7.4801300e-01
   1.8660000e+03   7.9665624e-01
   1.8670000e+03   8.4611635e-01
   1.8680000e+03   8.9634523e-01
   1.8690000e+03   9.4729219e-01
   1.8700000e+03   9.9890398e-01
   1.8710000e+03   1.0511249e+00
   1.8720000e+03   1.1038969e+00
   1.8730000e+03   1.1571596e+00
   1.8740000e+03   1.2108505e+00
   1.8750000e+03   1.2649049e+00
   1.8760000e+03   1.3192564e+00
   1.8770000e+03   1.3738364e+00
   1.8780000e+03   1.4285748e+00
   1.8790000e+03   1.4834000e+00
   1.8800000e+03   1.5382389e+00
   1.8810000e+03   1.5930170e+00
   1.8820000e+03   1.6476589e+00
   1.8830000e+03   1.7020881e+00
   1.8840000e+03   1.7562272e+00
   1.8850000e+03   1.8099985e+00
   1.8860000e+03   1.8633235e+00
   1.8870000e+03   1.9161235e+00
   1.8880000e+03   1.9683199e+00
   1.8890000e+03   2.0198339e+00
   1.8900000e+03   2.0705871e+00
   1.8910000e+03   2.1205014e+00
   1.8920000e+03   2.1694996e+00
   1.8930000e+03   2.2175050e+00
   1.8940000e+03   2.2644419e+00
   1.8950000e+03   2.3102361e+00
   1.8960000e+03   2.3548142e+00
   1.8970000e+03   2.3981048e+00
   1.8980000e+03   2.4400379e+00
   1.8990000e+03   2.4805455e+00
   1.9000000e+03   2.5195615e+00
   1.9010000e+03   2.5570222e+00
   1.9020000e+03   2.5928660e+00
   1.9030000e+03   2.6270339e+00
   1.9040000e+03   2.6594697e+00
   1.9050000e+03   2.6901196e+00
   1.9060000e+03   2.7189332e+00
   1.9070000e+03   2.7458628e+00
   1.9080000e+03   2.7708640e+00
   1.9090000e+03   2.7938956e+00
   1.9100000e+03   2.8149200e+00
   1.9110000e+03   2.8339028e+00
   1.9120000e+03   2.8508133e+00
   1.9130000e+03   2.8656244e+00
   1.9140000e+03   2.8783129e+00
   1.9150000e+03   2.8888592e+00
   1.9160000e+03   2.8972475e+00
   1.9170000e+03   2.9034659e+00
   1.9180000e+03   2.9075066e+00
   1.9190000e+03   2.9093655e+00
   1.9200000e+03   2.9090425e+00
   1.9210000e+03   2.9065413e+00
   1.9220000e+03   2.9018699e+00
   1.9230000e+03   2.8950399e+00
   1.9240000e+03   2.8860668e+00
   1.9250000e+03   2.8749701e+00
   1.9260000e+03   2.8617730e+00
   1.9270000e+03   2.8465025e+00
   1.9280000e+03   2.8291893e+00
   1.9290000e+03   2.8098675e+00
   1.9300000e+03   2.7885751e+00
   1.9310000e+03   2.7653532e+00
   1.9320000e+03   2.7402465e+00
   1.9330000e+03   2.7133026e+00
   1.9340000e+03   2.6845726e+00
   1.9350000e+03   2.6541102e+00
   1.9360000e+03   2.6219723e+00
   1.9370000e+03   2.5882183e+00
   1.9380000e+03   2.5529104e+00
   1.9390000e+03   2.5161129e+00
   1.9400000e+03   2.4778926e+00
   1.9410000e+03   2.4383185e+00
   1.9420000e+03   2.3974613e+00
   1.9430000e+03   2.3553937e+00
   1.9440000e+03   2.3121900e+00
   1.9450000e+03   2.2679258e+00
   1.9460000e+03   2.2226780e+00
   1.9470000e+03   2.1765248e+00
   1.9480000e+03   2.1295450e+00
   1.9490000e+03   2.0818183e+00
   1.9500000e+03   2.0334249e+00
   1.9510000e+03   1.9844454e+00
   1.9520000e+03   1.9349604e+00
   1.9530000e+03   1.8850508e+00
   1.9540000e+03   1.8347971e+00
   1.9550000e+03   1.7842794e+00
   1.9560000e+03   1.7335773e+00
   1.9570000e+03   1.6827697e+00
   1.9580000e+03   1.6319346e+00
   1.9590000e+03   1.5811490e+00
   1.9600000e+03   1.5304886e+00
   1.9610000e+03   1.4800276e+00
   1.9620000e+03   1.4298389e+00
   1.9630000e+03   1.3799934e+00
   1.9640000e+03   1.3305605e+00
   1.9650000e+03   1.2816073e+00
   1.9660000e+03   1.2331990e+00
   1.9670000e+03   1.1853983e+00
   1.9680000e+03   1.1382658e+00
   1.9690000e+03   1.0918595e+00
   1.9700000e+03   1.0462345e+00
   1.9710000e+03   1.0014437e+00
   1.9720000e+03   9.5753686e-01
   1.9730000e+03   9.1456083e-01
   1.9740000e+03   8.7255958e-01
   1.9750000e+03   8.3157397e-01
   1.9760000e+03   7.9164171e-01
   1.9770000e+03   7.5279733e-01
   1.9780000e+03   7.1507208e-01
   1.9790000e+03   6.7849391e-01
   1.9800000e+03   6.4308745e-01
   1.9810000e+03   6.0887390e-01
   1.9820000e+03   5.7587110e-01
   1.9830000e+03   5.4409344e-01
   1.9840000e+03   5.1355190e-01
   1.9850000e+03   4.8425405e-01
   1.9860000e+03   4.5620403e-01
   1.9870000e+03   4.2940264e-01
   1.9880000e+03   4.0384735e-01
   1.9890000e+03   3.7953238e-01
   1.9900000e+03   3.5644879e-01
   1.9910000e+03   3.3458461e-01
   1.9920000e+03   3.1392498e-01
   1.9930000e+03   2.9445234e-01
   1.9940000e+03   2.7614667e-01
   1.9950000e+03   2.5898580e-01
   1.9960000e+03   2.4294566e-01
   1.9970000e+03   2.2800076e-01
   1.9980000e+03   2.1412455e-01
   1.9990000e+03   2.0128993e-01
   2.0000000e+03   1.8946976e-01


==> data_illposed_diff_spectrum.dat <==
  -5.0000000e+03   5.6835719e-03
  -4.9990000e+03   5.6933891e-03
  -4.9980000e+03   5.7008119e-03
  -4.9970000e+03   5.7058548e-03
  -4.9960000e+03   5.7085351e-03
  -4.9950000e+03   5.7088728e-03
  -4.9940000e+03   5.7068904e-03
  -4.9930000e+03   5.7026125e-03
  -4.9920000e+03   5.6960659e-03
  -4.9910000e+03   5.6872793e-03
  -4.9900000e+03   5.6762829e-03
  -4.9890000e+03   5.6631088e-03
  -4.9880000e+03   5.6477902e-03
  -4.9870000e+03   5.6303618e-03
  -4.9860000e+03   5.6108595e-03
  -4.9850000e+03   5.5893202e-03
  -4.9840000e+03   5.5657819e-03
  -4.9830000e+03   5.5402835e-03
  -4.9820000e+03   5.5128652e-03
  -4.9810000e+03   5.4835677e-03
  -4.9800000e+03   5.4524332e-03
  -4.9790000e+03   5.4195047e-03
  -4.9780000e+03   5.3848265e-03
  -4.9770000e+03   5.3484441e-03
  -4.9760000e+03   5.3104044e-03
  -4.9750000e+03   5.2707558e-03
  -4.9740000e+03   5.2295485e-03
  -4.9730000e+03   5.1868346e-03
  -4.9720000e+03   5.1426682e-03
  -4.9710000e+03   5.0971059e-03
  -4.9700000e+03   5.0502067e-03
  -4.9690000e+03   5.0020324e-03
  -4.9680000e+03   4.9526479e-03
  -4.9670000e+03   4.9021213e-03
  -4.9660000e+03   4.8505241e-03
  -4.9650000e+03   4.7979317e-03
  -4.9640000e+03   4.7444234e-03
  -4.9630000e+03   4.6900824e-03
  -4.9620000e+03   4.6349965e-03
  -4.9610000e+03   4.5792578e-03
  -4.9600000e+03   4.5229628e-03
  -4.9590000e+03   4.4662129e-03
  -4.9580000e+03   4.4091139e-03
  -4.9570000e+03   4.3517761e-03
  -4.9560000e+03   4.2943146e-03
  -4.9550000e+03   4.2368485e-03
  -4.9540000e+03   4.1795012e-03
  -4.9530000e+03   4.1223997e-03
  -4.9520000e+03   4.0656742e-03
  -4.9510000e+03   4.0094579e-03
  -4.9500000e+03   3.9538861e-03
  -4.9490000e+03   3.8990956e-03
  -4.9480000e+03   3.8452237e-03
  -4.9470000e+03   3.7924073e-03
  -4.9460000e+03   3.7407821e-03
  -4.9450000e+03   3.6904812e-03
  -4.9440000e+03   3.6416337e-03
  -4.9430000e+03   3.5943636e-03
  -4.9420000e+03   3.5487885e-03
  -4.9410000e+03   3.5050178e-03
  -4.9400000e+03   3.4631514e-03
  -4.9390000e+03   3.4232784e-03
  -4.9380000e+03   3.3854753e-03
  -4.9370000e+03   3.3498052e-03
  -4.9360000e+03   3.3163161e-03
  -4.9350000e+03   3.2850404e-03
  -4.9340000e+03   3.2559935e-03
  -4.9330000e+03   3.2291736e-03
  -4.9320000e+03   3.2045613e-03
  -4.9310000e+03   3.1821195e-03
  -4.9300000e+03   3.1617935e-03
  -4.9290000e+03   3.1435119e-03
  -4.9280000e+03   3.1271871e-03
  -4.9270000e+03   3.1127164e-03
  -4.9260000e+03   3.0999836e-03
  -4.9250000e+03   3.0888598e-03
  -4.9240000e+03   3.0792062e-03
  -4.9230000e+03   3.0708746e-03
  -4.9220000e+03   3.0637102e-03
  -4.9210000e+03   3.0575530e-03
  -4.9200000e+03   3.0522401e-03
  -4.9190000e+03   3.0476068e-03
  -4.9180000e+03   3.0434891e-03
  -4.9170000e+03   3.0397249e-03
  -4.9160000e+03   3.0361557e-03
  -4.9150000e+03   3.0326280e-03
  -4.9140000e+03   3.0289942e-03
  -4.9130000e+03   3.0251142e-03
  -4.9120000e+03   3.0208560e-03
  -4.9110000e+03   3.0160966e-03
  -4.9100000e+03   3.0107227e-03
  -4.9090000e+03   3.0046311e-03
  -4.9080000e+03   2.9977292e-03
  -4.9070000e+03   2.9899350e-03
  -4.9060000e+03   2.9811779e-03
  -4.9050000e+03   2.9713980e-03
  -4.9040000e+03   2.9605464e-03
  -4.9030000e+03   2.9485854e-03
  -4.9020000e+03   2.9354876e-03
  -4.9010000e+03   2.9212363e-03
  -4.9000000e+03   2.9058250e-03
  -4.8990000e+03   2.8892565e-03
  -4.8980000e+03   2.8715433e-03
  -4.8970000e+03   2.8527066e-03
  -4.8960000e+03   2.8327757e-03
  -4.8950000e+03   2.8117879e-03
  -4.8940000e+03   2.7897872e-03
  -4.8930000e+03   2.7668244e-03
  -4.8920000e+03   2.7429560e-03
  -4.8910000e+03   2.7182434e-03
  -4.8900000e+03   2.6927527e-03
  -4.8890000e+03   2.6665533e-03
  -4.8880000e+03   2.6397178e-03
  -4.8870000e+03   2.6123205e-03
  -4.8860000e+03   2.5844375e-03
  -4.8850000e+03   2.5561451e-03
  -4.8840000e+03   2.5275197e-03
  -4.8830000e+03   2.4986366e-03
  -4.8820000e+03   2.4695693e-03
  -4.8810000e+03   2.4403891e-03
  -4.8800000e+03   2.4111641e-03
  -4.8790000e+03   2.3819586e-03
  -4.8780000e+03   2.3528328e-03
  -4.8770000e+03   2.3238416e-03
  -4.8760000e+03   2.2950351e-03
  -4.8750000e+03   2.2664570e-03
  -4.8740000e+03   2.2381453e-03
  -4.8730000e+03   2.2101315e-03
  -4.8720000e+03   2.1824405e-03
  -4.8710000e+03   2.1550906e-03
  -4.8700000e+03   2.1280933e-03
  -4.8690000e+03   2.1014537e-03
  -4.8680000e+03   2.0751705e-03
  -4.8670000e+03   2.0492361e-03
  -4.8660000e+03   2.0236372e-03
  -4.8650000e+03   1.9983552e-03
  -4.8640000e+03   1.9733663e-03
  -4.8630000e+03   1.9486425e-03
  -4.8620000e+03   1.9241516e-03
  -4.8610000e+03   1.8998582e-03
  -4.8600000e+03   1.8757244e-03
  -4.8590000e+03   1.8517099e-03
  -4.8580000e+03   1.8277729e-03
  -4.8570000e+03   1.8038706e-03
  -4.8560000e+03   1.7799598e-03
  -4.8550000e+03   1.7559977e-03
  -4.8540000e+03   1.7319417e-03
  -4.8530000e+03   1.7077505e-03
  -4.8520000e+03   1.6833841e-03
  -4.8510000e+03   1.6588043e-03
  -4.8500000e+03   1.6339752e-03
  -4.8490000e+03   1.6088630e-03
  -4.8480000e+03   1.5834366e-03
  -4.8470000e+03   1.5576675e-03
  -4.8460000e+03   1.5315299e-03
  -4.8450000e+03   1.5050012e-03
  -4.8440000e+03   1.4780615e-03
  -4.8430000e+03   1.4506938e-03
  -4.8420000e+03   1.4228841e-03
  -4.8410000e+03   1.3946213e-03
  -4.8400000e+03   1.3658971e-03
  -4.8390000e+03   1.3367061e-03
  -4.8380000e+03   1.3070456e-03
  -4.8370000e+03   1.2769156e-03
  -4.8360000e+03   1.2463189e-03
  -4.8350000e+03   1.2152610e-03
  -4.8340000e+03   1.1837503e-03
  -4.8330000e+03   1.1517979e-03
  -4.8320000e+03   1.1194178e-03
  -4.8310000e+03   1.0866276e-03
  -4.8300000e+03   1.0534480e-03
  -4.8290000e+03   1.0199035e-03
  -4.8280000e+03   9.8602328e-04
  -4.8270000e+03   9.5184093e-04
  -4.8260000e+03   9.1739587e-04
  -4.8250000e+03   8.8273403e-04
  -4.8240000e+03   8.4790899e-04
  -4.8230000e+03   8.1298345e-04
  -4.8220000e+03   7.7803102e-04
  -4.8210000e+03   7.4313839e-04
  -4.8200000e+03   7.0840808e-04
  -4.8190000e+03   6.7396182e-04
  -4.8180000e+03   6.3994467e-04
  -4.8170000e+03   6.0653005e-04
  -4.8160000e+03   5.7392573e-04
  -4.8150000e+03   5.4238063e-04
  -4.8140000e+03   5.1219222e-04
  -4.8130000e+03   4.8371353e-04
  -4.8120000e+03   4.5735806e-04
  -4.8110000e+03   4.3359954e-04
  -4.8100000e+03   4.1296216e-04
  -4.8090000e+03   3.9599569e-04
  -4.8080000e+03   3.8323177e-04
  -4.8070000e+03   3.7512226e-04
  -4.8060000e+03   3.7197052e-04
  -4.8050000e+03   3.7387517e-04
  -4.8040000e+03   3.8070745e-04
  -4.8030000e+03   3.9213134e-04
  -4.8020000e+03   4.0765826e-04
  -4.8010000e+03   4.2671547e-04
  -4.8000000e+03   4.4870824e-04
  -4.7990000e+03   4.7306440e-04
  -4.7980000e+03   4.9925979e-04
  -4.7970000e+03   5.2682847e-04
  -4.7960000e+03   5.5536303e-04
  -4.7950000e+03   5.8450984e-04
  -4.7940000e+03   6.1396203e-04
  -4.7930000e+03   6.4345220e-04
  -4.7920000e+03   6.7274579e-04
  -4.7910000e+03   7.0163526e-04
  -4.7900000e+03   7.2993542e-04
  -4.7890000e+03   7.5747956e-04
  -4.7880000e+03   7.8411648e-04
  -4.7870000e+03   8.0970812e-04
  -4.7860000e+03   8.3412777e-04
  -4.7850000e+03   8.5725870e-04
  -4.7840000e+03   8.7899315e-04
  -4.7830000e+03   8.9923158e-04
  -4.7820000e+03   9.1788211e-04
  -4.7810000e+03   9.3486022e-04
  -4.7800000e+03   9.5008848e-04
  -4.7790000e+03   9.6349649e-04
  -4.7780000e+03   9.7502081e-04
  -4.7770000e+03   9.8460506e-04
  -4.7760000e+03   9.9220003e-04
  -4.7750000e+03   9.9776385e-04
  -4.7740000e+03   1.0012622e-03
  -4.7730000e+03   1.0026687e-03
  -4.7720000e+03   1.0019650e-03
  -4.7710000e+03   9.9914149e-04
  -4.7700000e+03   9.9419756e-04
  -4.7690000e+03   9.8714216e-04
  -4.7680000e+03   9.7799453e-04
  -4.7670000e+03   9.6678490e-04
  -4.7660000e+03   9.5355544e-04
  -4.7650000e+03   9.3836143e-04
  -4.7640000e+03   9.2127256e-04
  -4.7630000e+03   9.0237468e-04
  -4.7620000e+03   8.8177191e-04
  -4.7610000e+03   8.5958916e-04
  -4.7600000e+03   8.3597542e-04
  -4.7590000e+03   8.1110770e-04
  -4.7580000e+03   7.8519597e-04
  -4.7570000e+03   7.5848909e-04
  -4.7560000e+03   7.3128202e-04
  -4.7550000e+03   7.0392412e-04
  -4.7540000e+03   6.7682839e-04
  -4.7530000e+03   6.5048092e-04
  -4.7520000e+03   6.2544887e-04
  -4.7510000e+03   6.0238448e-04
  -4.7500000e+03   5.8202069e-04
  -4.7490000e+03   5.6515310e-04
  -4.7480000e+03   5.5260273e-04
  -4.7470000e+03   5.4515743e-04
  -4.7460000e+03   5.4349662e-04
  -4.7450000e+03   5.4811415e-04
  -4.7440000e+03   5.5926033e-04
  -4.7430000e+03   5.7692220e-04
  -4.7420000e+03   6.0084733e-04
  -4.7410000e+03   6.3060099e-04
  -4.7400000e+03   6.6563663e-04
  -4.7390000e+03   7.0536130e-04
  -4.7380000e+03   7.4918530e-04
  -4.7370000e+03   7.9655367e-04
  -4.7360000e+03   8.4696243e-04
  -4.7350000e+03   8.9996400e-04
  -4.7340000e+03   9.5516601e-04
  -4.7330000e+03   1.0122269e-03
  -4.7320000e+03   1.0708498e-03
  -4.7310000e+03   1.1307769e-03
  -4.7300000e+03   1.1917837e-03
  -4.7290000e+03   1.2536738e-03
  -4.7280000e+03   1.3162752e-03
  -4.7270000e+03   1.3794362e-03
  -4.7260000e+03   1.4430232e-03
  -4.7250000e+03   1.5069176e-03
  -4.7240000e+03   1.5710143e-03
  -4.7230000e+03   1.6352200e-03
  -4.7220000e+03   1.6994513e-03
  -4.7210000e+03   1.7636344e-03
  -4.7200000e+03   1.8277036e-03
  -4.7190000e+03   1.8916004e-03
  -4.7180000e+03   1.9552730e-03
  -4.7170000e+03   2.0186755e-03
  -4.7160000e+03   2.0817677e-03
  -4.7150000e+03   2.1445137e-03
  -4.7140000e+03   2.2068824e-03
  -4.7130000e+03   2.2688465e-03
  -4.7120000e+03   2.3303818e-03
  -4.7110000e+03   2.3914677e-03
  -4.7100000e+03   2.4520858e-03
  -4.7090000e+03   2.5122201e-03
  -4.7080000e+03   2.5718565e-03
  -4.7070000e+03   2.6309825e-03
  -4.7060000e+03   2.6895867e-03
  -4.7050000e+03   2.7476588e-03
  -4.7040000e+03   2.8051888e-03
  -4.7030000e+03   2.8621673e-03
  -4.7020000e+03   2.9185849e-03
  -4.7010000e+03   2.9744318e-03
  -4.7000000e+03   3.0296980e-03
  -4.6990000e+03   3.0843729e-03
  -4.6980000e+03   3.1384450e-03
  -4.6970000e+03   3.1919018e-03
  -4.6960000e+03   3.2447299e-03
  -4.6950000e+03   3.2969146e-03
  -4.6940000e+03   3.3484400e-03
  -4.6930000e+03   3.3992886e-03
  -4.6920000e+03   3.4494420e-03
  -4.6910000e+03   3.4988801e-03
  -4.6900000e+03   3.5475814e-03
  -4.6890000e+03   3.5955233e-03
  -4.6880000e+03   3.6426817e-03
  -4.6870000e+03   3.6890313e-03
  -4.6860000e+03   3.7345459e-03
  -4.6850000e+03   3.7791979e-03
  -4.6840000e+03   3.8229591e-03
  -4.6830000e+03   3.8658003e-03
  -4.6820000e+03   3.9076919e-03
  -4.6810000e+03   3.9486035e-03
  -4.6800000e+03   3.9885047e-03
  -4.6790000e+03   4.0273646e-03
  -4.6780000e+03   4.0651526e-03
  -4.6770000e+03   4.1018380e-03
  -4.6760000e+03   4.1373904e-03
  -4.6750000e+03   4.1717802e-03
  -4.6740000e+03   4.2049782e-03
  -4.6730000e+03   4.2369560e-03
  -4.6720000e+03   4.2676863e-03
  -4.6710000e+03   4.2971428e-03
  -4.6700000e+03   4.3253005e-03
  -4.6690000e+03   4.3521358e-03
  -4.6680000e+03   4.3776265e-03
  -4.6670000e+03   4.4017522e-03
  -4.6660000e+03   4.4244942e-03
  -4.6650000e+03   4.4458354e-03
  -4.6640000e+03   4.4657610e-03
  -4.6630000e+03   4.4842579e-03
  -4.6620000e+03   4.5013151e-03
  -4.6610000e+03   4.5169237e-03
  -4.6600000e+03   4.5310771e-03
  -4.6590000e+03   4.5437708e-03
  -4.6580000e+03   4.5550024e-03
  -4.6570000e+03   4.5647718e-03
  -4.6560000e+03   4.5730812e-03
  -4.6550000e+03   4.5799349e-03
  -4.6540000e+03   4.5853395e-03
  -4.6530000e+03   4.5893037e-03
  -4.6520000e+03   4.5918385e-03
  -4.6510000e+03   4.5929567e-03
  -4.6500000e+03   4.5926736e-03
  -4.6490000e+03   4.5910061e-03
  -4.6480000e+03   4.5879734e-03
  -4.6470000e+03   4.5835964e-03
  -4.6460000e+03   4.5778979e-03
  -4.6450000e+03   4.5709025e-03
  -4.6440000e+03   4.5626364e-03
  -4.6430000e+03   4.5531275e-03
  -4.6420000e+03   4.5424052e-03
  -4.6410000e+03   4.5305003e-03
  -4.6400000e+03   4.5174450e-03
  -4.6390000e+03   4.5032729e-03
  -4.6380000e+03   4.4880185e-03
  -4.6370000e+03   4.4717177e-03
  -4.6360000e+03   4.4544073e-03
  -4.6350000e+03   4.4361250e-03
  -4.6340000e+03   4.4169092e-03
  -4.6330000e+03   4.3967994e-03
  -4.6320000e+03   4.3758354e-03
  -4.6310000e+03   4.3540577e-03
  -4.6300000e+03   4.3315074e-03
  -4.6290000e+03   4.3082258e-03
  -4.6280000e+03   4.2842547e-03
  -4.6270000e+03   4.2596358e-03
  -4.6260000e+03   4.2344114e-03
  -4.6250000e+03   4.2086234e-03
  -4.6240000e+03   4.1823139e-03
  -4.6230000e+03   4.1555250e-03
  -4.6220000e+03   4.1282982e-03
  -4.6210000e+03   4.1006752e-03
  -4.6200000e+03   4.0726970e-03
  -4.6190000e+03   4.0444043e-03
  -4.6180000e+03   4.0158372e-03
  -4.6170000e+03   3.9870352e-03
  -4.6160000e+03   3.9580371e-03
  -4.6150000e+03   3.9288809e-03
  -4.6140000e+03   3.8996038e-03
  -4.6130000e+03   3.8702419e-03
  -4.6120000e+03   3.8408304e-03
  -4.6110000e+03   3.8114032e-03
  -4.6100000e+03   3.7819930e-03
  -4.6090000e+03   3.7526313e-03
  -4.6080000e+03   3.7233479e-03
  -4.6070000e+03   3.6941713e-03
  -4.6060000e+03   3.6651283e-03
  -4.6050000e+03   3.6362439e-03
  -4.6040000e+03   3.6075413e-03
  -4.6030000e+03   3.5790419e-03
  -4.6020000e+03   3.5507647e-03
  -4.6010000e+03   3.5227271e-03
  -4.6000000e+03   3.4949437e-03
  -4.5990000e+03   3.4674273e-03
  -4.5980000e+03   3.4401879e-03
  -4.5970000e+03   3.4132332e-03
  -4.5960000e+03   3.3865683e-03
  -4.5950000e+03   3.3601956e-03
  -4.5940000e+03   3.3341149e-03
  -4.5930000e+03   3.3083231e-03
  -4.5920000e+03   3.2828145e-03
  -4.5910000e+03   3.2575803e-03
  -4.5900000e+03   3.2326090e-03
  -4.5890000e+03   3.2078863e-03
  -4.5880000e+03   3.1833950e-03
  -4.5870000e+03   3.1591149e-03
  -4.5860000e+03   3.1350232e-03
  -4.5850000e+03   3.1110943e-03
  -4.5840000e+03   3.0873000e-03
  -4.5830000e+03   3.0636095e-03
  -4.5820000e+03   3.0399892e-03
  -4.5810000e+03   3.0164036e-03
  -4.5800000e+03   2.9928147e-03
  -4.5790000e+03   2.9691824e-03
  -4.5780000e+03   2.9454648e-03
  -4.5770000e+03   2.9216180e-03
  -4.5760000e+03   2.8975968e-03
  -4.5750000e+03   2.8733543e-03
  -4.5740000e+03   2.8488426e-03
  -4.5730000e+03   2.8240129e-03
  -4.5720000e+03   2.7988155e-03
  -4.5710000e+03   2.7732000e-03
  -4.5700000e+03   2.7471161e-03
  -4.5690000e+03   2.7205129e-03
  -4.5680000e+03   2.6933402e-03
  -4.5670000e+03   2.6655476e-03
  -4.5660000e+03   2.6370857e-03
  -4.5650000e+03   2.6079058e-03
  -4.5640000e+03   2.5779602e-03
  -4.5630000e+03   2.5472023e-03
  -4.5620000e+03   2.5155873e-03
  -4.5610000e+03   2.4830719e-03
  -4.5600000e+03   2.4496144e-03
  -4.5590000e+03   2.4151756e-03
  -4.5580000e+03   2.3797182e-03
  -4.5570000e+03   2.3432074e-03
  -4.5560000e+03   2.3056109e-03
  -4.5550000e+03   2.2668991e-03
  -4.5540000e+03   2.2270453e-03
  -4.5530000e+03   2.1860257e-03
  -4.5520000e+03   2.1438196e-03
  -4.5510000e+03   2.1004097e-03
  -4.5500000e+03   2.0557815e-03
  -4.5490000e+03   2.0099245e-03
  -4.5480000e+03   1.9628313e-03
  -4.5470000e+03   1.9144983e-03
  -4.5460000e+03   1.8649253e-03
  -4.5450000e+03   1.8141161e-03
  -4.5440000e+03   1.7620782e-03
  -4.5430000e+03   1.7088231e-03
  -4.5420000e+03   1.6543660e-03
  -4.5410000e+03   1.5987265e-03
  -4.5400000e+03   1.5419284e-03
  -4.5390000e+03   1.4839998e-03
  -4.5380000e+03   1.4249733e-03
  -4.5370000e+03   1.3648866e-03
  -4.5360000e+03   1.3037825e-03
  -4.5350000e+03   1.2417095e-03
  -4.5340000e+03   1.1787225e-03
  -4.5330000e+03   1.1148841e-03
  -4.5320000e+03   1.0502652e-03
  -4.5310000e+03   9.8494773e-04
  -4.5300000e+03   9.1902708e-04
  -4.5290000e+03   8.5261653e-04
  -4.5280000e+03   7.8585378e-04
  -4.5270000e+03   7.1891108e-04
  -4.5260000e+03   6.5201170e-04
  -4.5250000e+03   5.8545714e-04
  -4.5240000e+03   5.1967387e-04
  -4.5230000e+03   4.5529655e-04
  -4.5220000e+03   3.9332031e-04
  -4.5210000e+03   3.3538229e-04
  -4.5200000e+03   2.8425513e-04
  -4.5190000e+03   2.4451072e-04
  -4.5180000e+03   2.2253054e-04
  -4.5170000e+03   2.2371301e-04
  -4.5160000e+03   2.4772894e-04
  -4.5150000e+03   2.8886740e-04
  -4.5140000e+03   3.4086162e-04
  -4.5130000e+03   3.9933431e-04
  -4.5120000e+03   4.6164514e-04
  -4.5110000e+03   5.2622889e-04
  -4.5100000e+03   5.9212534e-04
  -4.5090000e+03   6.5871394e-04
  -4.5080000e+03   7.2557027e-04
  -4.5070000e+03   7.9238754e-04
  -4.5060000e+03   8.5893221e-04
  -4.5050000e+03   9.2501820e-04
  -4.5040000e+03   9.9049115e-04
  -4.5030000e+03   1.0552187e-03
  -4.5020000e+03   1.1190844e-03
  -4.5010000e+03   1.1819832e-03
  -4.5000000e+03   1.2438190e-03
  -4.4990000e+03   1.3045030e-03
  -4.4980000e+03   1.3639517e-03
  -4.4970000e+03   1.4220865e-03
  -4.4960000e+03   1.4788332e-03
  -4.4950000e+03   1.5341210e-03
  -4.4940000e+03   1.5878825e-03
  -4.4930000e+03   1.6400535e-03
  -4.4920000e+03   1.6905726e-03
  -4.4910000e+03   1.7393816e-03
  -4.4900000e+03   1.7864247e-03
  -4.4890000e+03   1.8316490e-03
  -4.4880000e+03   1.8750044e-03
  -4.4870000e+03   1.9164432e-03
  -4.4860000e+03   1.9559209e-03
  -4.4850000e+03   1.9933952e-03
  -4.4840000e+03   2.0288269e-03
  -4.4830000e+03   2.0621794e-03
  -4.4820000e+03   2.0934188e-03
  -4.4810000e+03   2.1225142e-03
  -4.4800000e+03   2.1494374e-03
  -4.4790000e+03   2.1741632e-03
  -4.4780000e+03   2.1966690e-03
  -4.4770000e+03   2.2169355e-03
  -4.4760000e+03   2.2349460e-03
  -4.4750000e+03   2.2506871e-03
  -4.4740000e+03   2.2641479e-03
  -4.4730000e+03   2.2753211e-03
  -4.4720000e+03   2.2842019e-03
  -4.4710000e+03   2.2907890e-03
  -4.4700000e+03   2.2950837e-03
  -4.4690000e+03   2.2970906e-03
  -4.4680000e+03   2.2968175e-03
  -4.4670000e+03   2.2942750e-03
  -4.4660000e+03   2.2894770e-03
  -4.4650000e+03   2.2824402e-03
  -4.4640000e+03   2.2731848e-03
  -4.4630000e+03   2.2617336e-03
  -4.4620000e+03   2.2481126e-03
  -4.4610000e+03   2.2323510e-03
  -4.4600000e+03   2.2144809e-03
  -4.4590000e+03   2.1945372e-03
  -4.4580000e+03   2.1725579e-03
  -4.4570000e+03   2.1485840e-03
  -4.4560000e+03   2.1226592e-03
  -4.4550000e+03   2.0948301e-03
  -4.4540000e+03   2.0651460e-03
  -4.4530000e+03   2.0336591e-03
  -4.4520000e+03   2.0004241e-03
  -4.4510000e+03   1.9654983e-03
  -4.4500000e+03   1.9289416e-03
  -4.4490000e+03   1.8908163e-03
  -4.4480000e+03   1.8511870e-03
  -4.4470000e+03   1.8101207e-03
  -4.4460000e+03   1.7676865e-03
  -4.4450000e+03   1.7239556e-03
  -4.4440000e+03   1.6790012e-03
  -4.4430000e+03   1.6328984e-03
  -4.4420000e+03   1.5857240e-03
  -4.4410000e+03   1.5375565e-03
  -4.4400000e+03   1.4884758e-03
  -4.4390000e+03   1.4385634e-03
  -4.4380000e+03   1.3879020e-03
  -4.4370000e+03   1.3365754e-03
  -4.4360000e+03   1.2846684e-03
  -4.4350000e+03   1.2322668e-03
  -4.4340000e+03   1.1794572e-03
  -4.4330000e+03   1.1263266e-03
  -4.4320000e+03   1.0729629e-03
  -4.4310000e+03   1.0194542e-03
  -4.4300000e+03   9.6588913e-04
  -4.4290000e+03   9.1235655e-04
  -4.4280000e+03   8.5894576e-04
  -4.4270000e+03   8.0574646e-04
  -4.4260000e+03   7.5284892e-04
  -4.4250000e+03   7.0034433e-04
  -4.4240000e+03   6.4832523e-04
  -4.4230000e+03   5.9688640e-04
  -4.4220000e+03   5.4612615e-04
  -4.4210000e+03   4.9614840e-04
  -4.4200000e+03   4.4706614e-04
  -4.4190000e+03   3.9900708e-04
  -4.4180000e+03   3.5212335e-04
  -4.4170000e+03   3.0660886e-04
  -4.4160000e+03   2.6273144e-04
  -4.4150000e+03   2.2089606e-04
  -4.4140000e+03   1.8177498e-04
  -4.4130000e+03   1.4658329e-04
  -4.4120000e+03   1.1762314e-04
  -4.4110000e+03   9.8924439e-05
  -4.4100000e+03   9.5036203e-05
  -4.4090000e+03   1.0612503e-04
  -4.4080000e+03   1.2715178e-04
  -4.4070000e+03   1.5309805e-04
  -4.4060000e+03   1.8103508e-04
  -4.4050000e+03   2.0946546e-04
  -4.4040000e+03   2.3761092e-04
  -4.4030000e+03   2.6504448e-04
  -4.4020000e+03   2.9151960e-04
  -4.4010000e+03   3.1688908e-04
  -4.4000000e+03   3.4106466e-04
  -4.3990000e+03   3.6399566e-04
  -4.3980000e+03   3.8565722e-04
  -4.3970000e+03   4.0604349e-04
  -4.3960000e+03   4.2516351e-04
  -4.3950000e+03   4.4303873e-04
  -4.3940000e+03   4.5970138e-04
  -4.3930000e+03   4.7519349e-04
  -4.3920000e+03   4.8956620e-04
  -4.3910000e+03   5.0287925e-04
  -4.3900000e+03   5.1520071e-04
  -4.3890000e+03   5.2660667e-04
  -4.3880000e+03   5.3718096e-04
  -4.3870000e+03   5.4701494e-04
  -4.3860000e+03   5.5620712e-04
  -4.3850000e+03   5.6486277e-04
  -4.3840000e+03   5.7309341e-04
  -4.3830000e+03   5.8101614e-04
  -4.3820000e+03   5.8875284e-04
  -4.3810000e+03   5.9642919e-04
  -4.3800000e+03   6.0417350e-04
  -4.3790000e+03   6.1211539e-04
  -4.3780000e+03   6.2038424e-04
  -4.3770000e+03   6.2910760e-04
  -4.3760000e+03   6.3840939e-04
  -4.3750000e+03   6.4840816e-04
  -4.3740000e+03   6.5921535e-04
  -4.3730000e+03   6.7093362e-04
  -4.3720000e+03   6.8365542e-04
  -4.3710000e+03   6.9746179e-04
  -4.3700000e+03   7.1242143e-04
  -4.3690000e+03   7.2859020e-04
  -4.3680000e+03   7.4601084e-04
  -4.3670000e+03   7.6471318e-04
  -4.3660000e+03   7.8471455e-04
  -4.3650000e+03   8.0602048e-04
  -4.3640000e+03   8.2862564e-04
  -4.3630000e+03   8.5251487e-04
  -4.3620000e+03   8.7766431e-04
  -4.3610000e+03   9.0404253e-04
  -4.3600000e+03   9.3161163e-04
  -4.3590000e+03   9.6032830e-04
  -4.3580000e+03   9.9014478e-04
  -4.3570000e+03   1.0210097e-03
  -4.3560000e+03   1.0528686e-03
  -4.3550000e+03   1.0856650e-03
  -4.3540000e+03   1.1193404e-03
  -4.3530000e+03   1.1538349e-03
  -4.3520000e+03   1.1890875e-03
  -4.3510000e+03   1.2250362e-03
  -4.3500000e+03   1.2616181e-03
  -4.3490000e+03   1.2987698e-03
  -4.3480000e+03   1.3364271e-03
  -4.3470000e+03   1.3745249e-03
  -4.3460000e+03   1.4129977e-03
  -4.3450000e+03   1.4517790e-03
  -4.3440000e+03   1.4908015e-03
  -4.3430000e+03   1.5299970e-03
  -4.3420000e+03   1.5692963e-03
  -4.3410000e+03   1.6086293e-03
  -4.3400000e+03   1.6479246e-03
  -4.3390000e+03   1.6871099e-03
  -4.3380000e+03   1.7261117e-03
  -4.3370000e+03   1.7648554e-03
  -4.3360000e+03   1.8032653e-03
  -4.3350000e+03   1.8412646e-03
  -4.3340000e+03   1.8787756e-03
  -4.3330000e+03   1.9157195e-03
  -4.3320000e+03   1.9520168e-03
  -4.3310000e+03   1.9875875e-03
  -4.3300000e+03   2.0223506e-03
  -4.3290000e+03   2.0562251e-03
  -4.3280000e+03   2.0891297e-03
  -4.3270000e+03   2.1209831e-03
  -4.3260000e+03   2.1517041e-03
  -4.3250000e+03   2.1812122e-03
  -4.3240000e+03   2.2094273e-03
  -4.3230000e+03   2.2362704e-03
  -4.3220000e+03   2.2616638e-03
  -4.3210000e+03   2.2855311e-03
  -4.3200000e+03   2.3077978e-03
  -4.3190000e+03   2.3283914e-03
  -4.3180000e+03   2.3472418e-03
  -4.3170000e+03   2.3642814e-03
  -4.3160000e+03   2.3794456e-03
  -4.3150000e+03   2.3926731e-03
  -4.3140000e+03   2.4039061e-03
  -4.3130000e+03   2.4130902e-03
  -4.3120000e+03   2.4201756e-03
  -4.3110000e+03   2.4251165e-03
  -4.3100000e+03   2.4278717e-03
  -4.3090000e+03   2.4284047e-03
  -4.3080000e+03   2.4266845e-03
  -4.3070000e+03   2.4226848e-03
  -4.3060000e+03   2.4163852e-03
  -4.3050000e+03   2.4077708e-03
  -4.3040000e+03   2.3968327e-03
  -4.3030000e+03   2.3835680e-03
  -4.3020000e+03   2.3679800e-03
  -4.3010000e+03   2.3500782e-03
  -4.3000000e+03   2.3298789e-03
  -4.2990000e+03   2.3074048e-03
  -4.2980000e+03   2.2826854e-03
  -4.2970000e+03   2.2557569e-03
  -4.2960000e+03   2.2266626e-03
  -4.2950000e+03   2.1954528e-03
  -4.2940000e+03   2.1621847e-03
  -4.2930000e+03   2.1269229e-03
  -4.2920000e+03   2.0897394e-03
  -4.2910000e+03   2.0507134e-03
  -4.2900000e+03   2.0099318e-03
  -4.2890000e+03   1.9674892e-03
  -4.2880000e+03   1.9234883e-03
  -4.2870000e+03   1.8780397e-03
  -4.2860000e+03   1.8312629e-03
  -4.2850000e+03   1.7832859e-03
  -4.2840000e+03   1.7342464e-03
  -4.2830000e+03   1.6842920e-03
  -4.2820000e+03   1.6335809e-03
  -4.2810000e+03   1.5822829e-03
  -4.2800000e+03   1.5305804e-03
  -4.2790000e+03   1.4786698e-03
  -4.2780000e+03   1.4267625e-03
  -4.2770000e+03   1.3750869e-03
  -4.2760000e+03   1.3238903e-03
  -4.2750000e+03   1.2734403e-03
  -4.2740000e+03   1.2240275e-03
  -4.2730000e+03   1.1759667e-03
  -4.2720000e+03   1.1295988e-03
  -4.2710000e+03   1.0852910e-03
  -4.2700000e+03   1.0434361e-03
  -4.2690000e+03   1.0044493e-03
  -4.2680000e+03   9.6876197e-04
  -4.2670000e+03   9.3681166e-04
  -4.2660000e+03   9.0902713e-04
  -4.2650000e+03   8.8580903e-04
  -4.2640000e+03   8.6750681e-04
  -4.2630000e+03   8.5439417e-04
  -4.2620000e+03   8.4664667e-04
  -4.2610000e+03   8.4432534e-04
  -4.2600000e+03   8.4736984e-04
  -4.2590000e+03   8.5560293e-04
  -4.2580000e+03   8.6874547e-04
  -4.2570000e+03   8.8643929e-04
  -4.2560000e+03   9.0827365e-04
  -4.2550000e+03   9.3381144e-04
  -4.2540000e+03   9.6261198e-04
  -4.2530000e+03   9.9424890e-04
  -4.2520000e+03   1.0283225e-03
  -4.2510000e+03   1.0644675e-03
  -4.2500000e+03   1.1023565e-03
  -4.2490000e+03   1.1417008e-03
  -4.2480000e+03   1.1822494e-03
  -4.2470000e+03   1.2237860e-03
  -4.2460000e+03   1.2661269e-03
  -4.2450000e+03   1.3091169e-03
  -4.2440000e+03   1.3526262e-03
  -4.2430000e+03   1.3965475e-03
  -4.2420000e+03   1.4407926e-03
  -4.2410000e+03   1.4852900e-03
  -4.2400000e+03   1.5299823e-03
  -4.2390000e+03   1.5748239e-03
  -4.2380000e+03   1.6197791e-03
  -4.2370000e+03   1.6648202e-03
  -4.2360000e+03   1.7099259e-03
  -4.2350000e+03   1.7550801e-03
  -4.2340000e+03   1.8002701e-03
  -4.2330000e+03   1.8454859e-03
  -4.2320000e+03   1.8907190e-03
  -4.2310000e+03   1.9359616e-03
  -4.2300000e+03   1.9812056e-03
  -4.2290000e+03   2.0264424e-03
  -4.2280000e+03   2.0716616e-03
  -4.2270000e+03   2.1168513e-03
  -4.2260000e+03   2.1619972e-03
  -4.2250000e+03   2.2070823e-03
  -4.2240000e+03   2.2520872e-03
  -4.2230000e+03   2.2969892e-03
  -4.2220000e+03   2.3417628e-03
  -4.2210000e+03   2.3863795e-03
  -4.2200000e+03   2.4308077e-03
  -4.2190000e+03   2.4750130e-03
  -4.2180000e+03   2.5189584e-03
  -4.2170000e+03   2.5626041e-03
  -4.2160000e+03   2.6059081e-03
  -4.2150000e+03   2.6488264e-03
  -4.2140000e+03   2.6913130e-03
  -4.2130000e+03   2.7333207e-03
  -4.2120000e+03   2.7748008e-03
  -4.2110000e+03   2.8157039e-03
  -4.2100000e+03   2.8559799e-03
  -4.2090000e+03   2.8955785e-03
  -4.2080000e+03   2.9344496e-03
  -4.2070000e+03   2.9725434e-03
  -4.2060000e+03   3.0098108e-03
  -4.2050000e+03   3.0462037e-03
  -4.2040000e+03   3.0816752e-03
  -4.2030000e+03   3.1161801e-03
  -4.2020000e+03   3.1496748e-03
  -4.2010000e+03   3.1821178e-03
  -4.2000000e+03   3.2134698e-03
  -4.1990000e+03   3.2436940e-03
  -4.1980000e+03   3.2727558e-03
  -4.1970000e+03   3.3006238e-03
  -4.1960000e+03   3.3272690e-03
  -4.1950000e+03   3.3526656e-03
  -4.1940000e+03   3.3767906e-03
  -4.1930000e+03   3.3996241e-03
  -4.1920000e+03   3.4211493e-03
  -4.1910000e+03   3.4413525e-03
  -4.1900000e+03   3.4602231e-03
  -4.1890000e+03   3.4777535e-03
  -4.1880000e+03   3.4939391e-03
  -4.1870000e+03   3.5087782e-03
  -4.1860000e+03   3.5222722e-03
  -4.1850000e+03   3.5344250e-03
  -4.1840000e+03   3.5452433e-03
  -4.1830000e+03   3.5547363e-03
  -4.1820000e+03   3.5629157e-03
  -4.1810000e+03   3.5697953e-03
  -4.1800000e+03   3.5753913e-03
  -4.1790000e+03   3.5797216e-03
  -4.1780000e+03   3.5828059e-03
  -4.1770000e+03   3.5846658e-03
  -4.1760000e+03   3.5853241e-03
  -4.1750000e+03   3.5848050e-03
  -4.1740000e+03   3.5831336e-03
  -4.1730000e+03   3.5803362e-03
  -4.1720000e+03   3.5764396e-03
  -4.1710000e+03   3.5714713e-03
  -4.1700000e+03   3.5654592e-03
  -4.1690000e+03   3.5584314e-03
  -4.1680000e+03   3.5504159e-03
  -4.1670000e+03   3.5414409e-03
  -4.1660000e+03   3.5315340e-03
  -4.1650000e+03   3.5207226e-03
  -4.1640000e+03   3.5090336e-03
  -4.1630000e+03   3.4964931e-03
  -4.1620000e+03   3.4831265e-03
  -4.1610000e+03   3.4689582e-03
  -4.1600000e+03   3.4540117e-03
  -4.1590000e+03   3.4383094e-03
  -4.1580000e+03   3.4218724e-03
  -4.1570000e+03   3.4047207e-03
  -4.1560000e+03   3.3868728e-03
  -4.1550000e+03   3.3683461e-03
  -4.1540000e+03   3.3491563e-03
  -4.1530000e+03   3.3293179e-03
  -4.1520000e+03   3.3088438e-03
  -4.1510000e+03   3.2877453e-03
  -4.1500000e+03   3.2660326e-03
  -4.1490000e+03   3.2437140e-03
  -4.1480000e+03   3.2207965e-03
  -4.1470000e+03   3.1972857e-03
  -4.1460000e+03   3.1731857e-03
  -4.1450000e+03   3.1484993e-03
  -4.1440000e+03   3.1232277e-03
  -4.1430000e+03   3.0973711e-03
  -4.1420000e+03   3.0709283e-03
  -4.1410000e+03   3.0438969e-03
  -4.1400000e+03   3.0162733e-03
  -4.1390000e+03   2.9880529e-03
  -4.1380000e+03   2.9592303e-03
  -4.1370000e+03   2.9297988e-03
  -4.1360000e+03   2.8997511e-03
  -4.1350000e+03   2.8690793e-03
  -4.1340000e+03   2.8377743e-03
  -4.1330000e+03   2.8058271e-03
  -4.1320000e+03   2.7732276e-03
  -4.1310000e+03   2.7399658e-03
  -4.1300000e+03   2.7060310e-03
  -4.1290000e+03   2.6714125e-03
  -4.1280000e+03   2.6360997e-03
  -4.1270000e+03   2.6000815e-03
  -4.1260000e+03   2.5633474e-03
  -4.1250000e+03   2.5258868e-03
  -4.1240000e+03   2.4876895e-03
  -4.1230000e+03   2.4487457e-03
  -4.1220000e+03   2.4090463e-03
  -4.1210000e+03   2.3685826e-03
  -4.1200000e+03   2.3273466e-03
  -4.1190000e+03   2.2853315e-03
  -4.1180000e+03   2.2425311e-03
  -4.1170000e+03   2.1989405e-03
  -4.1160000e+03   2.1545558e-03
  -4.1150000e+03   2.1093746e-03
  -4.1140000e+03   2.0633959e-03
  -4.1130000e+03   2.0166203e-03
  -4.1120000e+03   1.9690500e-03
  -4.1110000e+03   1.9206891e-03
  -4.1100000e+03   1.8715440e-03
  -4.1090000e+03   1.8216229e-03
  -4.1080000e+03   1.7709368e-03
  -4.1070000e+03   1.7194991e-03
  -4.1060000e+03   1.6673264e-03
  -4.1050000e+03   1.6144385e-03
  -4.1040000e+03   1.5608588e-03
  -4.1030000e+03   1.5066151e-03
  -4.1020000e+03   1.4517397e-03
  -4.1010000e+03   1.3962707e-03
  -4.1000000e+03   1.3402524e-03
  -4.0990000e+03   1.2837372e-03
  -4.0980000e+03   1.2267864e-03
  -4.0970000e+03   1.1694725e-03
  -4.0960000e+03   1.1118824e-03
  -4.0950000e+03   1.0541198e-03
  -4.0940000e+03   9.9631114e-04
  -4.0930000e+03   9.3861108e-04
  -4.0920000e+03   8.8121158e-04
  -4.0910000e+03   8.2435365e-04
  -4.0900000e+03   7.6834360e-04
  -4.0890000e+03   7.1357524e-04
  -4.0880000e+03   6.6055971e-04
  -4.0870000e+03   6.0996438e-04
  -4.0860000e+03   5.6265993e-04
  -4.0850000e+03   5.1976899e-04
  -4.0840000e+03   4.8269620e-04
  -4.0830000e+03   4.5309792e-04
  -4.0820000e+03   4.3273009e-04
  -4.0810000e+03   4.2313368e-04
  -4.0800000e+03   4.2522426e-04
  -4.0790000e+03   4.3899545e-04
  -4.0780000e+03   4.6354079e-04
  -4.0770000e+03   4.9737446e-04
  -4.0760000e+03   5.3883170e-04
  -4.0750000e+03   5.8635782e-04
  -4.0740000e+03   6.3864033e-04
  -4.0730000e+03   6.9463047e-04
  -4.0720000e+03   7.5351246e-04
  -4.0710000e+03   8.1465752e-04
  -4.0700000e+03   8.7758033e-04
  -4.0690000e+03   9.4190320e-04
  -4.0680000e+03   1.0073287e-03
  -4.0670000e+03   1.0736191e-03
  -4.0660000e+03   1.1405815e-03
  -4.0650000e+03   1.2080571e-03
  -4.0640000e+03   1.2759124e-03
  -4.0630000e+03   1.3440340e-03
  -4.0620000e+03   1.4123239e-03
  -4.0610000e+03   1.4806960e-03
  -4.0600000e+03   1.5490740e-03
  -4.0590000e+03   1.6173889e-03
  -4.0580000e+03   1.6855780e-03
  -4.0570000e+03   1.7535834e-03
  -4.0560000e+03   1.8213513e-03
  -4.0550000e+03   1.8888314e-03
  -4.0540000e+03   1.9559757e-03
  -4.0530000e+03   2.0227388e-03
  -4.0520000e+03   2.0890769e-03
  -4.0510000e+03   2.1549478e-03
  -4.0500000e+03   2.2203107e-03
  -4.0490000e+03   2.2851257e-03
  -4.0480000e+03   2.3493539e-03
  -4.0470000e+03   2.4129569e-03
  -4.0460000e+03   2.4758971e-03
  -4.0450000e+03   2.5381373e-03
  -4.0440000e+03   2.5996407e-03
  -4.0430000e+03   2.6603709e-03
  -4.0420000e+03   2.7202916e-03
  -4.0410000e+03   2.7793669e-03
  -4.0400000e+03   2.8375609e-03
  -4.0390000e+03   2.8948381e-03
  -4.0380000e+03   2.9511628e-03
  -4.0370000e+03   3.0064998e-03
  -4.0360000e+03   3.0608138e-03
  -4.0350000e+03   3.1140696e-03
  -4.0340000e+03   3.1662325e-03
  -4.0330000e+03   3.2172675e-03
  -4.0320000e+03   3.2671401e-03
  -4.0310000e+03   3.3158161e-03
  -4.0300000e+03   3.3632613e-03
  -4.0290000e+03   3.4094421e-03
  -4.0280000e+03   3.4543250e-03
  -4.0270000e+03   3.4978771e-03
  -4.0260000e+03   3.5400659e-03
  -4.0250000e+03   3.5808596e-03
  -4.0240000e+03   3.6202268e-03
  -4.0230000e+03   3.6581367e-03
  -4.0220000e+03   3.6945596e-03
  -4.0210000e+03   3.7294661e-03
  -4.0200000e+03   3.7628282e-03
  -4.0190000e+03   3.7946183e-03
  -4.0180000e+03   3.8248104e-03
  -4.0170000e+03   3.8533790e-03
  -4.0160000e+03   3.8803002e-03
  -4.0150000e+03   3.9055512e-03
  -4.0140000e+03   3.9291105e-03
  -4.0130000e+03   3.9509579e-03
  -4.0120000e+03   3.9710747e-03
  -4.0110000e+03   3.9894438e-03
  -4.0100000e+03   4.0060495e-03
  -4.0090000e+03   4.0208779e-03
  -4.0080000e+03   4.0339166e-03
  -4.0070000e+03   4.0451550e-03
  -4.0060000e+03   4.0545844e-03
  -4.0050000e+03   4.0621978e-03
  -4.0040000e+03   4.0679900e-03
  -4.0030000e+03   4.0719579e-03
  -4.0020000e+03   4.0741001e-03
  -4.0010000e+03   4.0744173e-03
  -4.0000000e+03   4.0729122e-03
  -3.9990000e+03   4.0695892e-03
  -3.9980000e+03   4.0644549e-03
  -3.9970000e+03   4.0575178e-03
  -3.9960000e+03   4.0487885e-03
  -3.9950000e+03   4.0382793e-03
  -3.9940000e+03   4.0260048e-03
  -3.9930000e+03   4.0119810e-03
  -3.9920000e+03   3.9962262e-03
  -3.9910000e+03   3.9787605e-03
  -3.9900000e+03   3.9596055e-03
  -3.9890000e+03   3.9387849e-03
  -3.9880000e+03   3.9163239e-03
  -3.9870000e+03   3.8922492e-03
  -3.9860000e+03   3.8665895e-03
  -3.9850000e+03   3.8393745e-03
  -3.9840000e+03   3.8106357e-03
  -3.9830000e+03   3.7804057e-03
  -3.9820000e+03   3.7487185e-03
  -3.9810000e+03   3.7156093e-03
  -3.9800000e+03   3.6811141e-03
  -3.9790000e+03   3.6452703e-03
  -3.9780000e+03   3.6081159e-03
  -3.9770000e+03   3.5696899e-03
  -3.9760000e+03   3.5300319e-03
  -3.9750000e+03   3.4891821e-03
  -3.9740000e+03   3.4471813e-03
  -3.9730000e+03   3.4040706e-03
  -3.9720000e+03   3.3598916e-03
  -3.9710000e+03   3.3146859e-03
  -3.9700000e+03   3.2684956e-03
  -3.9690000e+03   3.2213624e-03
  -3.9680000e+03   3.1733283e-03
  -3.9670000e+03   3.1244351e-03
  -3.9660000e+03   3.0747244e-03
  -3.9650000e+03   3.0242376e-03
  -3.9640000e+03   2.9730157e-03
  -3.9630000e+03   2.9210995e-03
  -3.9620000e+03   2.8685292e-03
  -3.9610000e+03   2.8153446e-03
  -3.9600000e+03   2.7615851e-03
  -3.9590000e+03   2.7072895e-03
  -3.9580000e+03   2.6524963e-03
  -3.9570000e+03   2.5972431e-03
  -3.9560000e+03   2.5415674e-03
  -3.9550000e+03   2.4855061e-03
  -3.9540000e+03   2.4290955e-03
  -3.9530000e+03   2.3723717e-03
  -3.9520000e+03   2.3153704e-03
  -3.9510000e+03   2.2581271e-03
  -3.9500000e+03   2.2006772e-03
  -3.9490000e+03   2.1430560e-03
  -3.9480000e+03   2.0852988e-03
  -3.9470000e+03   2.0274412e-03
  -3.9460000e+03   1.9695194e-03
  -3.9450000e+03   1.9115698e-03
  -3.9440000e+03   1.8536299e-03
  -3.9430000e+03   1.7957382e-03
  -3.9420000e+03   1.7379342e-03
  -3.9410000e+03   1.6802594e-03
  -3.9400000e+03   1.6227571e-03
  -3.9390000e+03   1.5654727e-03
  -3.9380000e+03   1.5084545e-03
  -3.9370000e+03   1.4517541e-03
  -3.9360000e+03   1.3954267e-03
  -3.9350000e+03   1.3395322e-03
  -3.9340000e+03   1.2841354e-03
  -3.9330000e+03   1.2293075e-03
  -3.9320000e+03   1.1751264e-03
  -3.9310000e+03   1.1216787e-03
  -3.9300000e+03   1.0690603e-03
  -3.9290000e+03   1.0173787e-03
  -3.9280000e+03   9.6675444e-04
  -3.9270000e+03   9.1732368e-04
  -3.9260000e+03   8.6924039e-04
  -3.9250000e+03   8.2267924e-04
  -3.9240000e+03   7.7783849e-04
  -3.9230000e+03   7.3494283e-04
  -3.9220000e+03   6.9424569e-04
  -3.9210000e+03   6.5603037e-04
  -3.9200000e+03   6.2060897e-04
  -3.9190000e+03   5.8831750e-04
  -3.9180000e+03   5.5950561e-04
  -3.9170000e+03   5.3451911e-04
  -3.9160000e+03   5.1367446e-04
  -3.9150000e+03   4.9722648e-04
  -3.9140000e+03   4.8533329e-04
  -3.9130000e+03   4.7802562e-04
  -3.9120000e+03   4.7518878e-04
  -3.9110000e+03   4.7656311e-04
  -3.9100000e+03   4.8176381e-04
  -3.9090000e+03   4.9031500e-04
  -3.9080000e+03   5.0168939e-04
  -3.9070000e+03   5.1534536e-04
  -3.9060000e+03   5.3075605e-04
  -3.9050000e+03   5.4742871e-04
  -3.9040000e+03   5.6491507e-04
  -3.9030000e+03   5.8281501e-04
  -3.9020000e+03   6.0077559e-04
  -3.9010000e+03   6.1848766e-04
  -3.9000000e+03   6.3568122e-04
  -3.8990000e+03   6.5212054e-04
  -3.8980000e+03   6.6759946e-04
  -3.8970000e+03   6.8193720e-04
  -3.8960000e+03   6.9497474e-04
  -3.8950000e+03   7.0657169e-04
  -3.8940000e+03   7.1660377e-04
  -3.8930000e+03   7.2496066e-04
  -3.8920000e+03   7.3154430e-04
  -3.8910000e+03   7.3626746e-04
  -3.8900000e+03   7.3905262e-04
  -3.8890000e+03   7.3983103e-04
  -3.8880000e+03   7.3854200e-04
  -3.8870000e+03   7.3513225e-04
  -3.8860000e+03   7.2955546e-04
  -3.8850000e+03   7.2177188e-04
  -3.8840000e+03   7.1174800e-04
  -3.8830000e+03   6.9945628e-04
  -3.8820000e+03   6.8487494e-04
  -3.8810000e+03   6.6798782e-04
  -3.8800000e+03   6.4878418e-04
  -3.8790000e+03   6.2725861e-04
  -3.8780000e+03   6.0341092e-04
  -3.8770000e+03   5.7724604e-04
  -3.8760000e+03   5.4877400e-04
  -3.8750000e+03   5.1800981e-04
  -3.8740000e+03   4.8497353e-04
  -3.8730000e+03   4.4969028e-04
  -3.8720000e+03   4.1219037e-04
  -3.8710000e+03   3.7250967e-04
  -3.8700000e+03   3.3069037e-04
  -3.8690000e+03   2.8678256e-04
  -3.8680000e+03   2.4084815e-04
  -3.8670000e+03   1.9297128e-04
  -3.8660000e+03   1.4329203e-04
  -3.8650000e+03   9.2158519e-05
  -3.8640000e+03   4.1474257e-05
  -3.8630000e+03   2.8440955e-05
  -3.8620000e+03   7.9662042e-05
  -3.8610000e+03   1.3749565e-04
  -3.8600000e+03   1.9759137e-04
  -3.8590000e+03   2.5940967e-04
  -3.8580000e+03   3.2275189e-04
  -3.8570000e+03   3.8749288e-04
  -3.8560000e+03   4.5352990e-04
  -3.8550000e+03   5.2076818e-04
  -3.8540000e+03   5.8911578e-04
  -3.8530000e+03   6.5848158e-04
  -3.8520000e+03   7.2877436e-04
  -3.8510000e+03   7.9990244e-04
  -3.8500000e+03   8.7177360e-04
  -3.8490000e+03   9.4429500e-04
  -3.8480000e+03   1.0173733e-03
  -3.8470000e+03   1.0909148e-03
  -3.8460000e+03   1.1648252e-03
  -3.8450000e+03   1.2390105e-03
  -3.8440000e+03   1.3133762e-03
  -3.8430000e+03   1.3878281e-03
  -3.8420000e+03   1.4622719e-03
  -3.8410000e+03   1.5366140e-03
  -3.8400000e+03   1.6107609e-03
  -3.8390000e+03   1.6846196e-03
  -3.8380000e+03   1.7580979e-03
  -3.8370000e+03   1.8311043e-03
  -3.8360000e+03   1.9035479e-03
  -3.8350000e+03   1.9753388e-03
  -3.8340000e+03   2.0463881e-03
  -3.8330000e+03   2.1166079e-03
  -3.8320000e+03   2.1859114e-03
  -3.8310000e+03   2.2542129e-03
  -3.8300000e+03   2.3214279e-03
  -3.8290000e+03   2.3874734e-03
  -3.8280000e+03   2.4522675e-03
  -3.8270000e+03   2.5157298e-03
  -3.8260000e+03   2.5777812e-03
  -3.8250000e+03   2.6383443e-03
  -3.8240000e+03   2.6973432e-03
  -3.8230000e+03   2.7547035e-03
  -3.8220000e+03   2.8103524e-03
  -3.8210000e+03   2.8642191e-03
  -3.8200000e+03   2.9162343e-03
  -3.8190000e+03   2.9663308e-03
  -3.8180000e+03   3.0144432e-03
  -3.8170000e+03   3.0605081e-03
  -3.8160000e+03   3.1044643e-03
  -3.8150000e+03   3.1462527e-03
  -3.8140000e+03   3.1858168e-03
  -3.8130000e+03   3.2231021e-03
  -3.8120000e+03   3.2580571e-03
  -3.8110000e+03   3.2906327e-03
  -3.8100000e+03   3.3207827e-03
  -3.8090000e+03   3.3484639e-03
  -3.8080000e+03   3.3736363e-03
  -3.8070000e+03   3.3962632e-03
  -3.8060000e+03   3.4163113e-03
  -3.8050000e+03   3.4337510e-03
  -3.8040000e+03   3.4485568e-03
  -3.8030000e+03   3.4607069e-03
  -3.8020000e+03   3.4701841e-03
  -3.8010000e+03   3.4769756e-03
  -3.8000000e+03   3.4810733e-03
  -3.7990000e+03   3.4824742e-03
  -3.7980000e+03   3.4811803e-03
  -3.7970000e+03   3.4771993e-03
  -3.7960000e+03   3.4705443e-03
  -3.7950000e+03   3.4612348e-03
  -3.7940000e+03   3.4492959e-03
  -3.7930000e+03   3.4347598e-03
  -3.7920000e+03   3.4176650e-03
  -3.7910000e+03   3.3980571e-03
  -3.7900000e+03   3.3759892e-03
  -3.7890000e+03   3.3515217e-03
  -3.7880000e+03   3.3247229e-03
  -3.7870000e+03   3.2956692e-03
  -3.7860000e+03   3.2644455e-03
  -3.7850000e+03   3.2311453e-03
  -3.7840000e+03   3.1958710e-03
  -3.7830000e+03   3.1587342e-03
  -3.7820000e+03   3.1198563e-03
  -3.7810000e+03   3.0793681e-03
  -3.7800000e+03   3.0374106e-03
  -3.7790000e+03   2.9941352e-03
  -3.7780000e+03   2.9497036e-03
  -3.7770000e+03   2.9042883e-03
  -3.7760000e+03   2.8580724e-03
  -3.7750000e+03   2.8112501e-03
  -3.7740000e+03   2.7640262e-03
  -3.7730000e+03   2.7166164e-03
  -3.7720000e+03   2.6692467e-03
  -3.7710000e+03   2.6221532e-03
  -3.7700000e+03   2.5755810e-03
  -3.7690000e+03   2.5297839e-03
  -3.7680000e+03   2.4850226e-03
  -3.7670000e+03   2.4415632e-03
  -3.7660000e+03   2.3996754e-03
  -3.7650000e+03   2.3596298e-03
  -3.7640000e+03   2.3216949e-03
  -3.7630000e+03   2.2861339e-03
  -3.7620000e+03   2.2532004e-03
  -3.7610000e+03   2.2231346e-03
  -3.7600000e+03   2.1961585e-03
  -3.7590000e+03   2.1724714e-03
  -3.7580000e+03   2.1522451e-03
  -3.7570000e+03   2.1356199e-03
  -3.7560000e+03   2.1227008e-03
  -3.7550000e+03   2.1135546e-03
  -3.7540000e+03   2.1082082e-03
  -3.7530000e+03   2.1066479e-03
  -3.7520000e+03   2.1088196e-03
  -3.7510000e+03   2.1146311e-03
  -3.7500000e+03   2.1239546e-03
  -3.7490000e+03   2.1366304e-03
  -3.7480000e+03   2.1524720e-03
  -3.7470000e+03   2.1712704e-03
  -3.7460000e+03   2.1927996e-03
  -3.7450000e+03   2.2168216e-03
  -3.7440000e+03   2.2430913e-03
  -3.7430000e+03   2.2713611e-03
  -3.7420000e+03   2.3013846e-03
  -3.7410000e+03   2.3329201e-03
  -3.7400000e+03   2.3657335e-03
  -3.7390000e+03   2.3996006e-03
  -3.7380000e+03   2.4343089e-03
  -3.7370000e+03   2.4696588e-03
  -3.7360000e+03   2.5054646e-03
  -3.7350000e+03   2.5415553e-03
  -3.7340000e+03   2.5777743e-03
  -3.7330000e+03   2.6139803e-03
  -3.7320000e+03   2.6500464e-03
  -3.7310000e+03   2.6858603e-03
  -3.7300000e+03   2.7213238e-03
  -3.7290000e+03   2.7563524e-03
  -3.7280000e+03   2.7908744e-03
  -3.7270000e+03   2.8248310e-03
  -3.7260000e+03   2.8581751e-03
  -3.7250000e+03   2.8908711e-03
  -3.7240000e+03   2.9228938e-03
  -3.7230000e+03   2.9542283e-03
  -3.7220000e+03   2.9848690e-03
  -3.7210000e+03   3.0148192e-03
  -3.7200000e+03   3.0440901e-03
  -3.7190000e+03   3.0727008e-03
  -3.7180000e+03   3.1006771e-03
  -3.7170000e+03   3.1280510e-03
  -3.7160000e+03   3.1548604e-03
  -3.7150000e+03   3.1811484e-03
  -3.7140000e+03   3.2069627e-03
  -3.7130000e+03   3.2323547e-03
  -3.7120000e+03   3.2573797e-03
  -3.7110000e+03   3.2820957e-03
  -3.7100000e+03   3.3065632e-03
  -3.7090000e+03   3.3308446e-03
  -3.7080000e+03   3.3550039e-03
  -3.7070000e+03   3.3791059e-03
  -3.7060000e+03   3.4032159e-03
  -3.7050000e+03   3.4273993e-03
  -3.7040000e+03   3.4517213e-03
  -3.7030000e+03   3.4762462e-03
  -3.7020000e+03   3.5010370e-03
  -3.7010000e+03   3.5261553e-03
  -3.7000000e+03   3.5516610e-03
  -3.6990000e+03   3.5776114e-03
  -3.6980000e+03   3.6040614e-03
  -3.6970000e+03   3.6310631e-03
  -3.6960000e+03   3.6586654e-03
  -3.6950000e+03   3.6869136e-03
  -3.6940000e+03   3.7158495e-03
  -3.6930000e+03   3.7455111e-03
  -3.6920000e+03   3.7759319e-03
  -3.6910000e+03   3.8071415e-03
  -3.6900000e+03   3.8391647e-03
  -3.6890000e+03   3.8720219e-03
  -3.6880000e+03   3.9057287e-03
  -3.6870000e+03   3.9402955e-03
  -3.6860000e+03   3.9757282e-03
  -3.6850000e+03   4.0120273e-03
  -3.6840000e+03   4.0491886e-03
  -3.6830000e+03   4.0872024e-03
  -3.6820000e+03   4.1260542e-03
  -3.6810000e+03   4.1657244e-03
  -3.6800000e+03   4.2061883e-03
  -3.6790000e+03   4.2474164e-03
  -3.6780000e+03   4.2893744e-03
  -3.6770000e+03   4.3320231e-03
  -3.6760000e+03   4.3753190e-03
  -3.6750000e+03   4.4192140e-03
  -3.6740000e+03   4.4636560e-03
  -3.6730000e+03   4.5085889e-03
  -3.6720000e+03   4.5539529e-03
  -3.6710000e+03   4.5996844e-03
  -3.6700000e+03   4.6457171e-03
  -3.6690000e+03   4.6919814e-03
  -3.6680000e+03   4.7384052e-03
  -3.6670000e+03   4.7849142e-03
  -3.6660000e+03   4.8314319e-03
  -3.6650000e+03   4.8778804e-03
  -3.6640000e+03   4.9241804e-03
  -3.6630000e+03   4.9702515e-03
  -3.6620000e+03   5.0160130e-03
  -3.6610000e+03   5.0613837e-03
  -3.6600000e+03   5.1062828e-03
  -3.6590000e+03   5.1506296e-03
  -3.6580000e+03   5.1943445e-03
  -3.6570000e+03   5.2373489e-03
  -3.6560000e+03   5.2795658e-03
  -3.6550000e+03   5.3209199e-03
  -3.6540000e+03   5.3613381e-03
  -3.6530000e+03   5.4007496e-03
  -3.6520000e+03   5.4390864e-03
  -3.6510000e+03   5.4762835e-03
  -3.6500000e+03   5.5122789e-03
  -3.6490000e+03   5.5470143e-03
  -3.6480000e+03   5.5804347e-03
  -3.6470000e+03   5.6124892e-03
  -3.6460000e+03   5.6431307e-03
  -3.6450000e+03   5.6723163e-03
  -3.6440000e+03   5.7000073e-03
  -3.6430000e+03   5.7261692e-03
  -3.6420000e+03   5.7507720e-03
  -3.6410000e+03   5.7737900e-03
  -3.6400000e+03   5.7952019e-03
  -3.6390000e+03   5.8149909e-03
  -3.6380000e+03   5.8331444e-03
  -3.6370000e+03   5.8496543e-03
  -3.6360000e+03   5.8645163e-03
  -3.6350000e+03   5.8777307e-03
  -3.6340000e+03   5.8893012e-03
  -3.6330000e+03   5.8992357e-03
  -3.6320000e+03   5.9075457e-03
  -3.6310000e+03   5.9142458e-03
  -3.6300000e+03   5.9193542e-03
  -3.6290000e+03   5.9228920e-03
  -3.6280000e+03   5.9248830e-03
  -3.6270000e+03   5.9253537e-03
  -3.6260000e+03   5.9243329e-03
  -3.6250000e+03   5.9218515e-03
  -3.6240000e+03   5.9179421e-03
  -3.6230000e+03   5.9126390e-03
  -3.6220000e+03   5.9059781e-03
  -3.6210000e+03   5.8979962e-03
  -3.6200000e+03   5.8887312e-03
  -3.6190000e+03   5.8782216e-03
  -3.6180000e+03   5.8665066e-03
  -3.6170000e+03   5.8536260e-03
  -3.6160000e+03   5.8396196e-03
  -3.6150000e+03   5.8245276e-03
  -3.6140000e+03   5.8083902e-03
  -3.6130000e+03   5.7912477e-03
  -3.6120000e+03   5.7731405e-03
  -3.6110000e+03   5.7541090e-03
  -3.6100000e+03   5.7341937e-03
  -3.6090000e+03   5.7134352e-03
  -3.6080000e+03   5.6918744e-03
  -3.6070000e+03   5.6695526e-03
  -3.6060000e+03   5.6465118e-03
  -3.6050000e+03   5.6227945e-03
  -3.6040000e+03   5.5984444e-03
  -3.6030000e+03   5.5735064e-03
  -3.6020000e+03   5.5480268e-03
  -3.6010000e+03   5.5220538e-03
  -3.6000000e+03   5.4956377e-03
  -3.5990000e+03   5.4688313e-03
  -3.5980000e+03   5.4416899e-03
  -3.5970000e+03   5.4142721e-03
  -3.5960000e+03   5.3866398e-03
  -3.5950000e+03   5.3588588e-03
  -3.5940000e+03   5.3309985e-03
  -3.5930000e+03   5.3031331e-03
  -3.5920000e+03   5.2753410e-03
  -3.5910000e+03   5.2477054e-03
  -3.5900000e+03   5.2203146e-03
  -3.5890000e+03   5.1932617e-03
  -3.5880000e+03   5.1666452e-03
  -3.5870000e+03   5.1405683e-03
  -3.5860000e+03   5.1151396e-03
  -3.5850000e+03   5.0904724e-03
  -3.5840000e+03   5.0666846e-03
  -3.5830000e+03   5.0438983e-03
  -3.5820000e+03   5.0222395e-03
  -3.5810000e+03   5.0018375e-03
  -3.5800000e+03   4.9828242e-03
  -3.5790000e+03   4.9653332e-03
  -3.5780000e+03   4.9494992e-03
  -3.5770000e+03   4.9354570e-03
  -3.5760000e+03   4.9233402e-03
  -3.5750000e+03   4.9132804e-03
  -3.5740000e+03   4.9054056e-03
  -3.5730000e+03   4.8998393e-03
  -3.5720000e+03   4.8966990e-03
  -3.5710000e+03   4.8960949e-03
  -3.5700000e+03   4.8981289e-03
  -3.5690000e+03   4.9028927e-03
  -3.5680000e+03   4.9104672e-03
  -3.5670000e+03   4.9209214e-03
  -3.5660000e+03   4.9343108e-03
  -3.5650000e+03   4.9506771e-03
  -3.5640000e+03   4.9700475e-03
  -3.5630000e+03   4.9924337e-03
  -3.5620000e+03   5.0178321e-03
  -3.5610000e+03   5.0462231e-03
  -3.5600000e+03   5.0775713e-03
  -3.5590000e+03   5.1118260e-03
  -3.5580000e+03   5.1489210e-03
  -3.5570000e+03   5.1887752e-03
  -3.5560000e+03   5.2312936e-03
  -3.5550000e+03   5.2763674e-03
  -3.5540000e+03   5.3238755e-03
  -3.5530000e+03   5.3736849e-03
  -3.5520000e+03   5.4256516e-03
  -3.5510000e+03   5.4796221e-03
  -3.5500000e+03   5.5354336e-03
  -3.5490000e+03   5.5929157e-03
  -3.5480000e+03   5.6518909e-03
  -3.5470000e+03   5.7121754e-03
  -3.5460000e+03   5.7735803e-03
  -3.5450000e+03   5.8359123e-03
  -3.5440000e+03   5.8989743e-03
  -3.5430000e+03   5.9625659e-03
  -3.5420000e+03   6.0264847e-03
  -3.5410000e+03   6.0905260e-03
  -3.5400000e+03   6.1544838e-03
  -3.5390000e+03   6.2181512e-03
  -3.5380000e+03   6.2813206e-03
  -3.5370000e+03   6.3437839e-03
  -3.5360000e+03   6.4053332e-03
  -3.5350000e+03   6.4657608e-03
  -3.5340000e+03   6.5248592e-03
  -3.5330000e+03   6.5824215e-03
  -3.5320000e+03   6.6382416e-03
  -3.5310000e+03   6.6921143e-03
  -3.5300000e+03   6.7438350e-03
  -3.5290000e+03   6.7932004e-03
  -3.5280000e+03   6.8400084e-03
  -3.5270000e+03   6.8840579e-03
  -3.5260000e+03   6.9251493e-03
  -3.5250000e+03   6.9630842e-03
  -3.5240000e+03   6.9976661e-03
  -3.5230000e+03   7.0286999e-03
  -3.5220000e+03   7.0559923e-03
  -3.5210000e+03   7.0793521e-03
  -3.5200000e+03   7.0985902e-03
  -3.5190000e+03   7.1135198e-03
  -3.5180000e+03   7.1239568e-03
  -3.5170000e+03   7.1297197e-03
  -3.5160000e+03   7.1306302e-03
  -3.5150000e+03   7.1265133e-03
  -3.5140000e+03   7.1171979e-03
  -3.5130000e+03   7.1025166e-03
  -3.5120000e+03   7.0823066e-03
  -3.5110000e+03   7.0564097e-03
  -3.5100000e+03   7.0246730e-03
  -3.5090000e+03   6.9869492e-03
  -3.5080000e+03   6.9430969e-03
  -3.5070000e+03   6.8929813e-03
  -3.5060000e+03   6.8364747e-03
  -3.5050000e+03   6.7734565e-03
  -3.5040000e+03   6.7038144e-03
  -3.5030000e+03   6.6274444e-03
  -3.5020000e+03   6.5442516e-03
  -3.5010000e+03   6.4541505e-03
  -3.5000000e+03   6.3570657e-03
  -3.4990000e+03   6.2529323e-03
  -3.4980000e+03   6.1416965e-03
  -3.4970000e+03   6.0233160e-03
  -3.4960000e+03   5.8977606e-03
  -3.4950000e+03   5.7650126e-03
  -3.4940000e+03   5.6250675e-03
  -3.4930000e+03   5.4779341e-03
  -3.4920000e+03   5.3236352e-03
  -3.4910000e+03   5.1622077e-03
  -3.4900000e+03   4.9937035e-03
  -3.4890000e+03   4.8181895e-03
  -3.4880000e+03   4.6357479e-03
  -3.4870000e+03   4.4464767e-03
  -3.4860000e+03   4.2504901e-03
  -3.4850000e+03   4.0479184e-03
  -3.4840000e+03   3.8389086e-03
  -3.4830000e+03   3.6236247e-03
  -3.4820000e+03   3.4022478e-03
  -3.4810000e+03   3.1749767e-03
  -3.4800000e+03   2.9420286e-03
  -3.4790000e+03   2.7036398e-03
  -3.4780000e+03   2.4600672e-03
  -3.4770000e+03   2.2115912e-03
  -3.4760000e+03   1.9585205e-03
  -3.4750000e+03   1.7012018e-03
  -3.4740000e+03   1.4400413e-03
  -3.4730000e+03   1.1755555e-03
  -3.4720000e+03   9.0851509e-04
  -3.4710000e+03   6.4045501e-04
  -3.4700000e+03   3.7637368e-04
  -3.4690000e+03   1.5641364e-04
  -3.4680000e+03   2.4992078e-04
  -3.4670000e+03   5.0858562e-04
  -3.4660000e+03   7.8434571e-04
  -3.4650000e+03   1.0645630e-03
  -3.4640000e+03   1.3465564e-03
  -3.4630000e+03   1.6291859e-03
  -3.4620000e+03   1.9117230e-03
  -3.4610000e+03   2.1935845e-03
  -3.4600000e+03   2.4742480e-03
  -3.4590000e+03   2.7532195e-03
  -3.4580000e+03   3.0300200e-03
  -3.4570000e+03   3.3041789e-03
  -3.4560000e+03   3.5752321e-03
  -3.4550000e+03   3.8427204e-03
  -3.4540000e+03   4.1061897e-03
  -3.4530000e+03   4.3651913e-03
  -3.4520000e+03   4.6192832e-03
  -3.4510000e+03   4.8680303e-03
  -3.4500000e+03   5.1110062e-03
  -3.4490000e+03   5.3477940e-03
  -3.4480000e+03   5.5779876e-03
  -3.4470000e+03   5.8011933e-03
  -3.4460000e+03   6.0170306e-03
  -3.4450000e+03   6.2251341e-03
  -3.4440000e+03   6.4251544e-03
  -3.4430000e+03   6.6167600e-03
  -3.4420000e+03   6.7996384e-03
  -3.4410000e+03   6.9734972e-03
  -3.4400000e+03   7.1380664e-03
  -3.4390000e+03   7.2930989e-03
  -3.4380000e+03   7.4383726e-03
  -3.4370000e+03   7.5736916e-03
  -3.4360000e+03   7.6988875e-03
  -3.4350000e+03   7.8138214e-03
  -3.4340000e+03   7.9183847e-03
  -3.4330000e+03   8.0125012e-03
  -3.4320000e+03   8.0961283e-03
  -3.4310000e+03   8.1692586e-03
  -3.4300000e+03   8.2319217e-03
  -3.4290000e+03   8.2841855e-03
  -3.4280000e+03   8.3261579e-03
  -3.4270000e+03   8.3579887e-03
  -3.4260000e+03   8.3798711e-03
  -3.4250000e+03   8.3920436e-03
  -3.4240000e+03   8.3947914e-03
  -3.4230000e+03   8.3884488e-03
  -3.4220000e+03   8.3734005e-03
  -3.4210000e+03   8.3500836e-03
  -3.4200000e+03   8.3189893e-03
  -3.4190000e+03   8.2806645e-03
  -3.4180000e+03   8.2357137e-03
  -3.4170000e+03   8.1847998e-03
  -3.4160000e+03   8.1286454e-03
  -3.4150000e+03   8.0680332e-03
  -3.4140000e+03   8.0038064e-03
  -3.4130000e+03   7.9368674e-03
  -3.4120000e+03   7.8681764e-03
  -3.4110000e+03   7.7987485e-03
  -3.4100000e+03   7.7296488e-03
  -3.4090000e+03   7.6619870e-03
  -3.4080000e+03   7.5969084e-03
  -3.4070000e+03   7.5355840e-03
  -3.4060000e+03   7.4791971e-03
  -3.4050000e+03   7.4289286e-03
  -3.4040000e+03   7.3859384e-03
  -3.4030000e+03   7.3513464e-03
  -3.4020000e+03   7.3262105e-03
  -3.4010000e+03   7.3115045e-03
  -3.4000000e+03   7.3080967e-03
  -3.3990000e+03   7.3167281e-03
  -3.3980000e+03   7.3379953e-03
  -3.3970000e+03   7.3723353e-03
  -3.3960000e+03   7.4200156e-03
  -3.3950000e+03   7.4811296e-03
  -3.3940000e+03   7.5555969e-03
  -3.3930000e+03   7.6431697e-03
  -3.3920000e+03   7.7434430e-03
  -3.3910000e+03   7.8558694e-03
  -3.3900000e+03   7.9797765e-03
  -3.3890000e+03   8.1143860e-03
  -3.3880000e+03   8.2588332e-03
  -3.3870000e+03   8.4121869e-03
  -3.3860000e+03   8.5734675e-03
  -3.3850000e+03   8.7416639e-03
  -3.3840000e+03   8.9157488e-03
  -3.3830000e+03   9.0946910e-03
  -3.3820000e+03   9.2774667e-03
  -3.3810000e+03   9.4630681e-03
  -3.3800000e+03   9.6505108e-03
  -3.3790000e+03   9.8388385e-03
  -3.3780000e+03   1.0027128e-02
  -3.3770000e+03   1.0214491e-02
  -3.3760000e+03   1.0400078e-02
  -3.3750000e+03   1.0583076e-02
  -3.3740000e+03   1.0762713e-02
  -3.3730000e+03   1.0938255e-02
  -3.3720000e+03   1.1109006e-02
  -3.3710000e+03   1.1274309e-02
  -3.3700000e+03   1.1433545e-02
  -3.3690000e+03   1.1586127e-02
  -3.3680000e+03   1.1731506e-02
  -3.3670000e+03   1.1869166e-02
  -3.3660000e+03   1.1998621e-02
  -3.3650000e+03   1.2119416e-02
  -3.3640000e+03   1.2231126e-02
  -3.3630000e+03   1.2333352e-02
  -3.3620000e+03   1.2425720e-02
  -3.3610000e+03   1.2507881e-02
  -3.3600000e+03   1.2579509e-02
  -3.3590000e+03   1.2640298e-02
  -3.3580000e+03   1.2689962e-02
  -3.3570000e+03   1.2728233e-02
  -3.3560000e+03   1.2754857e-02
  -3.3550000e+03   1.2769600e-02
  -3.3540000e+03   1.2772236e-02
  -3.3530000e+03   1.2762556e-02
  -3.3520000e+03   1.2740358e-02
  -3.3510000e+03   1.2705454e-02
  -3.3500000e+03   1.2657662e-02
  -3.3490000e+03   1.2596810e-02
  -3.3480000e+03   1.2522733e-02
  -3.3470000e+03   1.2435274e-02
  -3.3460000e+03   1.2334282e-02
  -3.3450000e+03   1.2219614e-02
  -3.3440000e+03   1.2091137e-02
  -3.3430000e+03   1.1948722e-02
  -3.3420000e+03   1.1792255e-02
  -3.3410000e+03   1.1621632e-02
  -3.3400000e+03   1.1436763e-02
  -3.3390000e+03   1.1237579e-02
  -3.3380000e+03   1.1024032e-02
  -3.3370000e+03   1.0796102e-02
  -3.3360000e+03   1.0553808e-02
  -3.3350000e+03   1.0297211e-02
  -3.3340000e+03   1.0026431e-02
  -3.3330000e+03   9.7416585e-03
  -3.3320000e+03   9.4431759e-03
  -3.3310000e+03   9.1313815e-03
  -3.3300000e+03   8.8068209e-03
  -3.3290000e+03   8.4702300e-03
  -3.3280000e+03   8.1225898e-03
  -3.3270000e+03   7.7652003e-03
  -3.3260000e+03   7.3997795e-03
  -3.3250000e+03   7.0285959e-03
  -3.3240000e+03   6.6546464e-03
  -3.3230000e+03   6.2818943e-03
  -3.3220000e+03   5.9155773e-03
  -3.3210000e+03   5.5625938e-03
  -3.3200000e+03   5.2319395e-03
  -3.3190000e+03   4.9351087e-03
  -3.3180000e+03   4.6862470e-03
  -3.3170000e+03   4.5016864e-03
  -3.3160000e+03   4.3984222e-03
  -3.3150000e+03   4.3914017e-03
  -3.3140000e+03   4.4903448e-03
  -3.3130000e+03   4.6976399e-03
  -3.3120000e+03   5.0085447e-03
  -3.3110000e+03   5.4134182e-03
  -3.3100000e+03   5.9005541e-03
  -3.3090000e+03   6.4583748e-03
  -3.3080000e+03   7.0766075e-03
  -3.3070000e+03   7.7466602e-03
  -3.3060000e+03   8.4615555e-03
  -3.3050000e+03   9.2156851e-03
  -3.3040000e+03   1.0004530e-02
  -3.3030000e+03   1.0824411e-02
  -3.3020000e+03   1.1672279e-02
  -3.3010000e+03   1.2545558e-02
  -3.3000000e+03   1.3442022e-02
  -3.2990000e+03   1.4359702e-02
  -3.2980000e+03   1.5296814e-02
  -3.2970000e+03   1.6251713e-02
  -3.2960000e+03   1.7222847e-02
  -3.2950000e+03   1.8208734e-02
  -3.2940000e+03   1.9207935e-02
  -3.2930000e+03   2.0219037e-02
  -3.2920000e+03   2.1240645e-02
  -3.2910000e+03   2.2271368e-02
  -3.2900000e+03   2.3309813e-02
  -3.2890000e+03   2.4354582e-02
  -3.2880000e+03   2.5404266e-02
  -3.2870000e+03   2.6457445e-02
  -3.2860000e+03   2.7512685e-02
  -3.2850000e+03   2.8568537e-02
  -3.2840000e+03   2.9623541e-02
  -3.2830000e+03   3.0676222e-02
  -3.2820000e+03   3.1725095e-02
  -3.2810000e+03   3.2768664e-02
  -3.2800000e+03   3.3805425e-02
  -3.2790000e+03   3.4833871e-02
  -3.2780000e+03   3.5852489e-02
  -3.2770000e+03   3.6859765e-02
  -3.2760000e+03   3.7854191e-02
  -3.2750000e+03   3.8834261e-02
  -3.2740000e+03   3.9798479e-02
  -3.2730000e+03   4.0745360e-02
  -3.2720000e+03   4.1673434e-02
  -3.2710000e+03   4.2581251e-02
  -3.2700000e+03   4.3467380e-02
  -3.2690000e+03   4.4330416e-02
  -3.2680000e+03   4.5168984e-02
  -3.2670000e+03   4.5981737e-02
  -3.2660000e+03   4.6767367e-02
  -3.2650000e+03   4.7524602e-02
  -3.2640000e+03   4.8252211e-02
  -3.2630000e+03   4.8949009e-02
  -3.2620000e+03   4.9613858e-02
  -3.2610000e+03   5.0245672e-02
  -3.2600000e+03   5.0843416e-02
  -3.2590000e+03   5.1406113e-02
  -3.2580000e+03   5.1932844e-02
  -3.2570000e+03   5.2422752e-02
  -3.2560000e+03   5.2875045e-02
  -3.2550000e+03   5.3288993e-02
  -3.2540000e+03   5.3663938e-02
  -3.2530000e+03   5.3999289e-02
  -3.2520000e+03   5.4294528e-02
  -3.2510000e+03   5.4549210e-02
  -3.2500000e+03   5.4762962e-02
  -3.2490000e+03   5.4935490e-02
  -3.2480000e+03   5.5066573e-02
  -3.2470000e+03   5.5156070e-02
  -3.2460000e+03   5.5203913e-02
  -3.2450000e+03   5.5210118e-02
  -3.2440000e+03   5.5174773e-02
  -3.2430000e+03   5.5098048e-02
  -3.2420000e+03   5.4980189e-02
  -3.2410000e+03   5.4821518e-02
  -3.2400000e+03   5.4622435e-02
  -3.2390000e+03   5.4383415e-02
  -3.2380000e+03   5.4105006e-02
  -3.2370000e+03   5.3787829e-02
  -3.2360000e+03   5.3432578e-02
  -3.2350000e+03   5.3040016e-02
  -3.2340000e+03   5.2610971e-02
  -3.2330000e+03   5.2146341e-02
  -3.2320000e+03   5.1647084e-02
  -3.2310000e+03   5.1114219e-02
  -3.2300000e+03   5.0548825e-02
  -3.2290000e+03   4.9952035e-02
  -3.2280000e+03   4.9325035e-02
  -3.2270000e+03   4.8669061e-02
  -3.2260000e+03   4.7985395e-02
  -3.2250000e+03   4.7275361e-02
  -3.2240000e+03   4.6540324e-02
  -3.2230000e+03   4.5781685e-02
  -3.2220000e+03   4.5000877e-02
  -3.2210000e+03   4.4199362e-02
  -3.2200000e+03   4.3378628e-02
  -3.2190000e+03   4.2540183e-02
  -3.2180000e+03   4.1685554e-02
  -3.2170000e+03   4.0816282e-02
  -3.2160000e+03   3.9933915e-02
  -3.2150000e+03   3.9040011e-02
  -3.2140000e+03   3.8136127e-02
  -3.2130000e+03   3.7223819e-02
  -3.2120000e+03   3.6304638e-02
  -3.2110000e+03   3.5380126e-02
  -3.2100000e+03   3.4451811e-02
  -3.2090000e+03   3.3521205e-02
  -3.2080000e+03   3.2589797e-02
  -3.2070000e+03   3.1659056e-02
  -3.2060000e+03   3.0730420e-02
  -3.2050000e+03   2.9805300e-02
  -3.2040000e+03   2.8885069e-02
  -3.2030000e+03   2.7971065e-02
  -3.2020000e+03   2.7064587e-02
  -3.2010000e+03   2.6166890e-02
  -3.2000000e+03   2.5279182e-02
  -3.1990000e+03   2.4402625e-02
  -3.1980000e+03   2.3538331e-02
  -3.1970000e+03   2.2687358e-02
  -3.1960000e+03   2.1850710e-02
  -3.1950000e+03   2.1029335e-02
  -3.1940000e+03   2.0224124e-02
  -3.1930000e+03   1.9435906e-02
  -3.1920000e+03   1.8665452e-02
  -3.1910000e+03   1.7913471e-02
  -3.1900000e+03   1.7180611e-02
  -3.1890000e+03   1.6467456e-02
  -3.1880000e+03   1.5774529e-02
  -3.1870000e+03   1.5102288e-02
  -3.1860000e+03   1.4451133e-02
  -3.1850000e+03   1.3821398e-02
  -3.1840000e+03   1.3213360e-02
  -3.1830000e+03   1.2627233e-02
  -3.1820000e+03   1.2063177e-02
  -3.1810000e+03   1.1521293e-02
  -3.1800000e+03   1.1001629e-02
  -3.1790000e+03   1.0504180e-02
  -3.1780000e+03   1.0028894e-02
  -3.1770000e+03   9.5756711e-03
  -3.1760000e+03   9.1443673e-03
  -3.1750000e+03   8.7347992e-03
  -3.1740000e+03   8.3467456e-03
  -3.1730000e+03   7.9799510e-03
  -3.1720000e+03   7.6341287e-03
  -3.1710000e+03   7.3089634e-03
  -3.1700000e+03   7.0041133e-03
  -3.1690000e+03   6.7192123e-03
  -3.1680000e+03   6.4538712e-03
  -3.1670000e+03   6.2076780e-03
  -3.1660000e+03   5.9801980e-03
  -3.1650000e+03   5.7709728e-03
  -3.1640000e+03   5.5795184e-03
  -3.1630000e+03   5.4053233e-03
  -3.1620000e+03   5.2478456e-03
  -3.1610000e+03   5.1065100e-03
  -3.1600000e+03   4.9807059e-03
  -3.1590000e+03   4.8697844e-03
  -3.1580000e+03   4.7730579e-03
  -3.1570000e+03   4.6897996e-03
  -3.1560000e+03   4.6192453e-03
  -3.1550000e+03   4.5605956e-03
  -3.1540000e+03   4.5130207e-03
  -3.1530000e+03   4.4756656e-03
  -3.1520000e+03   4.4476568e-03
  -3.1510000e+03   4.4281094e-03
  -3.1500000e+03   4.4161348e-03
  -3.1490000e+03   4.4108479e-03
  -3.1480000e+03   4.4113747e-03
  -3.1470000e+03   4.4168588e-03
  -3.1460000e+03   4.4264678e-03
  -3.1450000e+03   4.4393980e-03
  -3.1440000e+03   4.4548793e-03
  -3.1430000e+03   4.4721786e-03
  -3.1420000e+03   4.4906032e-03
  -3.1410000e+03   4.5095028e-03
  -3.1400000e+03   4.5282715e-03
  -3.1390000e+03   4.5463490e-03
  -3.1380000e+03   4.5632219e-03
  -3.1370000e+03   4.5784245e-03
  -3.1360000e+03   4.5915390e-03
  -3.1350000e+03   4.6021962e-03
  -3.1340000e+03   4.6100757e-03
  -3.1330000e+03   4.6149062e-03
  -3.1320000e+03   4.6164653e-03
  -3.1310000e+03   4.6145802e-03
  -3.1300000e+03   4.6091274e-03
  -3.1290000e+03   4.6000325e-03
  -3.1280000e+03   4.5872709e-03
  -3.1270000e+03   4.5708673e-03
  -3.1260000e+03   4.5508956e-03
  -3.1250000e+03   4.5274789e-03
  -3.1240000e+03   4.5007893e-03
  -3.1230000e+03   4.4710473e-03
  -3.1220000e+03   4.4385210e-03
  -3.1210000e+03   4.4035257e-03
  -3.1200000e+03   4.3664222e-03
  -3.1190000e+03   4.3276154e-03
  -3.1180000e+03   4.2875519e-03
  -3.1170000e+03   4.2467173e-03
  -3.1160000e+03   4.2056324e-03
  -3.1150000e+03   4.1648486e-03
  -3.1140000e+03   4.1249425e-03
  -3.1130000e+03   4.0865087e-03
  -3.1120000e+03   4.0501521e-03
  -3.1110000e+03   4.0164784e-03
  -3.1100000e+03   3.9860837e-03
  -3.1090000e+03   3.9595429e-03
  -3.1080000e+03   3.9373975e-03
  -3.1070000e+03   3.9201430e-03
  -3.1060000e+03   3.9082168e-03
  -3.1050000e+03   3.9019858e-03
  -3.1040000e+03   3.9017371e-03
  -3.1030000e+03   3.9076692e-03
  -3.1020000e+03   3.9198868e-03
  -3.1010000e+03   3.9383979e-03
  -3.1000000e+03   3.9631141e-03
  -3.0990000e+03   3.9938541e-03
  -3.0980000e+03   4.0303498e-03
  -3.0970000e+03   4.0722545e-03
  -3.0960000e+03   4.1191529e-03
  -3.0950000e+03   4.1705719e-03
  -3.0940000e+03   4.2259928e-03
  -3.0930000e+03   4.2848619e-03
  -3.0920000e+03   4.3466017e-03
  -3.0910000e+03   4.4106210e-03
  -3.0900000e+03   4.4763234e-03
  -3.0890000e+03   4.5431156e-03
  -3.0880000e+03   4.6104136e-03
  -3.0870000e+03   4.6776480e-03
  -3.0860000e+03   4.7442687e-03
  -3.0850000e+03   4.8097480e-03
  -3.0840000e+03   4.8735833e-03
  -3.0830000e+03   4.9352988e-03
  -3.0820000e+03   4.9944470e-03
  -3.0810000e+03   5.0506093e-03
  -3.0800000e+03   5.1033966e-03
  -3.0790000e+03   5.1524491e-03
  -3.0780000e+03   5.1974366e-03
  -3.0770000e+03   5.2380577e-03
  -3.0760000e+03   5.2740395e-03
  -3.0750000e+03   5.3051374e-03
  -3.0740000e+03   5.3311338e-03
  -3.0730000e+03   5.3518378e-03
  -3.0720000e+03   5.3670846e-03
  -3.0710000e+03   5.3767342e-03
  -3.0700000e+03   5.3806711e-03
  -3.0690000e+03   5.3788032e-03
  -3.0680000e+03   5.3710613e-03
  -3.0670000e+03   5.3573978e-03
  -3.0660000e+03   5.3377866e-03
  -3.0650000e+03   5.3122214e-03
  -3.0640000e+03   5.2807159e-03
  -3.0630000e+03   5.2433021e-03
  -3.0620000e+03   5.2000301e-03
  -3.0610000e+03   5.1509672e-03
  -3.0600000e+03   5.0961969e-03
  -3.0590000e+03   5.0358184e-03
  -3.0580000e+03   4.9699457e-03
  -3.0570000e+03   4.8987068e-03
  -3.0560000e+03   4.8222431e-03
  -3.0550000e+03   4.7407085e-03
  -3.0540000e+03   4.6542689e-03
  -3.0530000e+03   4.5631012e-03
  -3.0520000e+03   4.4673926e-03
  -3.0510000e+03   4.3673402e-03
  -3.0500000e+03   4.2631499e-03
  -3.0490000e+03   4.1550360e-03
  -3.0480000e+03   4.0432201e-03
  -3.0470000e+03   3.9279311e-03
  -3.0460000e+03   3.8094037e-03
  -3.0450000e+03   3.6878785e-03
  -3.0440000e+03   3.5636007e-03
  -3.0430000e+03   3.4368199e-03
  -3.0420000e+03   3.3077892e-03
  -3.0410000e+03   3.1767648e-03
  -3.0400000e+03   3.0440050e-03
  -3.0390000e+03   2.9097703e-03
  -3.0380000e+03   2.7743220e-03
  -3.0370000e+03   2.6379222e-03
  -3.0360000e+03   2.5008334e-03
  -3.0350000e+03   2.3633176e-03
  -3.0340000e+03   2.2256361e-03
  -3.0330000e+03   2.0880495e-03
  -3.0320000e+03   1.9508171e-03
  -3.0310000e+03   1.8141972e-03
  -3.0300000e+03   1.6784474e-03
  -3.0290000e+03   1.5438252e-03
  -3.0280000e+03   1.4105894e-03
  -3.0270000e+03   1.2790028e-03
  -3.0260000e+03   1.1493362e-03
  -3.0250000e+03   1.0218763e-03
  -3.0240000e+03   8.9693891e-04
  -3.0230000e+03   7.7489463e-04
  -3.0220000e+03   6.5621926e-04
  -3.0210000e+03   5.4160205e-04
  -3.0200000e+03   4.3220093e-04
  -3.0190000e+03   3.3031641e-04
  -3.0180000e+03   2.4137080e-04
  -3.0170000e+03   1.7935198e-04
  -3.0160000e+03   1.6938639e-04
  -3.0150000e+03   2.1368110e-04
  -3.0140000e+03   2.8439710e-04
  -3.0130000e+03   3.6355696e-04
  -3.0120000e+03   4.4426855e-04
  -3.0110000e+03   5.2379840e-04
  -3.0100000e+03   6.0090168e-04
  -3.0090000e+03   6.7493779e-04
  -3.0080000e+03   7.4554650e-04
  -3.0070000e+03   8.1251437e-04
  -3.0060000e+03   8.7571363e-04
  -3.0050000e+03   9.3507171e-04
  -3.0040000e+03   9.9055491e-04
  -3.0030000e+03   1.0421593e-03
  -3.0020000e+03   1.0899049e-03
  -3.0010000e+03   1.1338329e-03
  -3.0000000e+03   1.1740024e-03
  -2.9990000e+03   1.2104898e-03
  -2.9980000e+03   1.2433870e-03
  -2.9970000e+03   1.2728010e-03
  -2.9960000e+03   1.2988525e-03
  -2.9950000e+03   1.3216759e-03
  -2.9940000e+03   1.3414181e-03
  -2.9930000e+03   1.3582384e-03
  -2.9920000e+03   1.3723071e-03
  -2.9910000e+03   1.3838053e-03
  -2.9900000e+03   1.3929237e-03
  -2.9890000e+03   1.3998618e-03
  -2.9880000e+03   1.4048267e-03
  -2.9870000e+03   1.4080320e-03
  -2.9860000e+03   1.4096961e-03
  -2.9850000e+03   1.4100409e-03
  -2.9840000e+03   1.4092902e-03
  -2.9830000e+03   1.4076670e-03
  -2.9820000e+03   1.4053922e-03
  -2.9810000e+03   1.4026819e-03
  -2.9800000e+03   1.3997449e-03
  -2.9790000e+03   1.3967804e-03
  -2.9780000e+03   1.3939751e-03
  -2.9770000e+03   1.3915011e-03
  -2.9760000e+03   1.3895130e-03
  -2.9750000e+03   1.3881460e-03
  -2.9740000e+03   1.3875140e-03
  -2.9730000e+03   1.3877078e-03
  -2.9720000e+03   1.3887943e-03
  -2.9710000e+03   1.3908159e-03
  -2.9700000e+03   1.3937903e-03
  -2.9690000e+03   1.3977115e-03
  -2.9680000e+03   1.4025507e-03
  -2.9670000e+03   1.4082578e-03
  -2.9660000e+03   1.4147636e-03
  -2.9650000e+03   1.4219821e-03
  -2.9640000e+03   1.4298133e-03
  -2.9630000e+03   1.4381454e-03
  -2.9620000e+03   1.4468580e-03
  -2.9610000e+03   1.4558245e-03
  -2.9600000e+03   1.4649151e-03
  -2.9590000e+03   1.4739985e-03
  -2.9580000e+03   1.4829448e-03
  -2.9570000e+03   1.4916270e-03
  -2.9560000e+03   1.4999229e-03
  -2.9550000e+03   1.5077165e-03
  -2.9540000e+03   1.5148992e-03
  -2.9530000e+03   1.5213710e-03
  -2.9520000e+03   1.5270412e-03
  -2.9510000e+03   1.5318289e-03
  -2.9500000e+03   1.5356637e-03
  -2.9490000e+03   1.5384860e-03
  -2.9480000e+03   1.5402472e-03
  -2.9470000e+03   1.5409097e-03
  -2.9460000e+03   1.5404470e-03
  -2.9450000e+03   1.5388439e-03
  -2.9440000e+03   1.5360958e-03
  -2.9430000e+03   1.5322093e-03
  -2.9420000e+03   1.5272016e-03
  -2.9410000e+03   1.5210999e-03
  -2.9400000e+03   1.5139421e-03
  -2.9390000e+03   1.5057758e-03
  -2.9380000e+03   1.4966580e-03
  -2.9370000e+03   1.4866552e-03
  -2.9360000e+03   1.4758430e-03
  -2.9350000e+03   1.4643053e-03
  -2.9340000e+03   1.4521347e-03
  -2.9330000e+03   1.4394313e-03
  -2.9320000e+03   1.4263031e-03
  -2.9310000e+03   1.4128647e-03
  -2.9300000e+03   1.3992376e-03
  -2.9290000e+03   1.3855492e-03
  -2.9280000e+03   1.3719320e-03
  -2.9270000e+03   1.3585233e-03
  -2.9260000e+03   1.3454642e-03
  -2.9250000e+03   1.3328985e-03
  -2.9240000e+03   1.3209716e-03
  -2.9230000e+03   1.3098296e-03
  -2.9220000e+03   1.2996175e-03
  -2.9210000e+03   1.2904780e-03
  -2.9200000e+03   1.2825496e-03
  -2.9190000e+03   1.2759653e-03
  -2.9180000e+03   1.2708504e-03
  -2.9170000e+03   1.2673210e-03
  -2.9160000e+03   1.2654821e-03
  -2.9150000e+03   1.2654264e-03
  -2.9140000e+03   1.2672325e-03
  -2.9130000e+03   1.2709642e-03
  -2.9120000e+03   1.2766694e-03
  -2.9110000e+03   1.2843800e-03
  -2.9100000e+03   1.2941116e-03
  -2.9090000e+03   1.3058640e-03
  -2.9080000e+03   1.3196220e-03
  -2.9070000e+03   1.3353560e-03
  -2.9060000e+03   1.3530236e-03
  -2.9050000e+03   1.3725708e-03
  -2.9040000e+03   1.3939335e-03
  -2.9030000e+03   1.4170391e-03
  -2.9020000e+03   1.4418080e-03
  -2.9010000e+03   1.4681548e-03
  -2.9000000e+03   1.4959899e-03
  -2.8990000e+03   1.5252205e-03
  -2.8980000e+03   1.5557517e-03
  -2.8970000e+03   1.5874874e-03
  -2.8960000e+03   1.6203308e-03
  -2.8950000e+03   1.6541853e-03
  -2.8940000e+03   1.6889547e-03
  -2.8930000e+03   1.7245436e-03
  -2.8920000e+03   1.7608579e-03
  -2.8910000e+03   1.7978048e-03
  -2.8900000e+03   1.8352926e-03
  -2.8890000e+03   1.8732314e-03
  -2.8880000e+03   1.9115329e-03
  -2.8870000e+03   1.9501103e-03
  -2.8860000e+03   1.9888784e-03
  -2.8850000e+03   2.0277536e-03
  -2.8840000e+03   2.0666541e-03
  -2.8830000e+03   2.1054996e-03
  -2.8820000e+03   2.1442116e-03
  -2.8810000e+03   2.1827134e-03
  -2.8800000e+03   2.2209300e-03
  -2.8790000e+03   2.2587880e-03
  -2.8780000e+03   2.2962165e-03
  -2.8770000e+03   2.3331460e-03
  -2.8760000e+03   2.3695095e-03
  -2.8750000e+03   2.4052420e-03
  -2.8740000e+03   2.4402809e-03
  -2.8730000e+03   2.4745659e-03
  -2.8720000e+03   2.5080394e-03
  -2.8710000e+03   2.5406462e-03
  -2.8700000e+03   2.5723342e-03
  -2.8690000e+03   2.6030539e-03
  -2.8680000e+03   2.6327590e-03
  -2.8670000e+03   2.6614062e-03
  -2.8660000e+03   2.6889556e-03
  -2.8650000e+03   2.7153703e-03
  -2.8640000e+03   2.7406172e-03
  -2.8630000e+03   2.7646665e-03
  -2.8620000e+03   2.7874919e-03
  -2.8610000e+03   2.8090708e-03
  -2.8600000e+03   2.8293844e-03
  -2.8590000e+03   2.8484172e-03
  -2.8580000e+03   2.8661579e-03
  -2.8570000e+03   2.8825986e-03
  -2.8560000e+03   2.8977351e-03
  -2.8550000e+03   2.9115671e-03
  -2.8540000e+03   2.9240977e-03
  -2.8530000e+03   2.9353337e-03
  -2.8520000e+03   2.9452851e-03
  -2.8510000e+03   2.9539657e-03
  -2.8500000e+03   2.9613922e-03
  -2.8490000e+03   2.9675848e-03
  -2.8480000e+03   2.9725662e-03
  -2.8470000e+03   2.9763625e-03
  -2.8460000e+03   2.9790019e-03
  -2.8450000e+03   2.9805155e-03
  -2.8440000e+03   2.9809363e-03
  -2.8430000e+03   2.9802997e-03
  -2.8420000e+03   2.9786426e-03
  -2.8410000e+03   2.9760035e-03
  -2.8400000e+03   2.9724223e-03
  -2.8390000e+03   2.9679398e-03
  -2.8380000e+03   2.9625978e-03
  -2.8370000e+03   2.9564385e-03
  -2.8360000e+03   2.9495041e-03
  -2.8350000e+03   2.9418370e-03
  -2.8340000e+03   2.9334792e-03
  -2.8330000e+03   2.9244722e-03
  -2.8320000e+03   2.9148565e-03
  -2.8310000e+03   2.9046714e-03
  -2.8300000e+03   2.8939551e-03
  -2.8290000e+03   2.8827440e-03
  -2.8280000e+03   2.8710727e-03
  -2.8270000e+03   2.8589740e-03
  -2.8260000e+03   2.8464782e-03
  -2.8250000e+03   2.8336135e-03
  -2.8240000e+03   2.8204057e-03
  -2.8230000e+03   2.8068777e-03
  -2.8220000e+03   2.7930502e-03
  -2.8210000e+03   2.7789410e-03
  -2.8200000e+03   2.7645652e-03
  -2.8190000e+03   2.7499354e-03
  -2.8180000e+03   2.7350617e-03
  -2.8170000e+03   2.7199514e-03
  -2.8160000e+03   2.7046096e-03
  -2.8150000e+03   2.6890391e-03
  -2.8140000e+03   2.6732408e-03
  -2.8130000e+03   2.6572136e-03
  -2.8120000e+03   2.6409548e-03
  -2.8110000e+03   2.6244603e-03
  -2.8100000e+03   2.6077247e-03
  -2.8090000e+03   2.5907422e-03
  -2.8080000e+03   2.5735059e-03
  -2.8070000e+03   2.5560091e-03
  -2.8060000e+03   2.5382447e-03
  -2.8050000e+03   2.5202064e-03
  -2.8040000e+03   2.5018881e-03
  -2.8030000e+03   2.4832849e-03
  -2.8020000e+03   2.4643931e-03
  -2.8010000e+03   2.4452104e-03
  -2.8000000e+03   2.4257362e-03
  -2.7990000e+03   2.4059720e-03
  -2.7980000e+03   2.3859215e-03
  -2.7970000e+03   2.3655907e-03
  -2.7960000e+03   2.3449882e-03
  -2.7950000e+03   2.3241253e-03
  -2.7940000e+03   2.3030161e-03
  -2.7930000e+03   2.2816774e-03
  -2.7920000e+03   2.2601290e-03
  -2.7910000e+03   2.2383937e-03
  -2.7900000e+03   2.2164970e-03
  -2.7890000e+03   2.1944671e-03
  -2.7880000e+03   2.1723351e-03
  -2.7870000e+03   2.1501342e-03
  -2.7860000e+03   2.1279002e-03
  -2.7850000e+03   2.1056709e-03
  -2.7840000e+03   2.0834855e-03
  -2.7830000e+03   2.0613850e-03
  -2.7820000e+03   2.0394114e-03
  -2.7810000e+03   2.0176073e-03
  -2.7800000e+03   1.9960154e-03
  -2.7790000e+03   1.9746784e-03
  -2.7780000e+03   1.9536382e-03
  -2.7770000e+03   1.9329356e-03
  -2.7760000e+03   1.9126097e-03
  -2.7750000e+03   1.8926974e-03
  -2.7740000e+03   1.8732328e-03
  -2.7730000e+03   1.8542469e-03
  -2.7720000e+03   1.8357670e-03
  -2.7710000e+03   1.8178166e-03
  -2.7700000e+03   1.8004144e-03
  -2.7690000e+03   1.7835744e-03
  -2.7680000e+03   1.7673055e-03
  -2.7670000e+03   1.7516115e-03
  -2.7660000e+03   1.7364905e-03
  -2.7650000e+03   1.7219352e-03
  -2.7640000e+03   1.7079330e-03
  -2.7630000e+03   1.6944657e-03
  -2.7620000e+03   1.6815101e-03
  -2.7610000e+03   1.6690381e-03
  -2.7600000e+03   1.6570169e-03
  -2.7590000e+03   1.6454096e-03
  -2.7580000e+03   1.6341757e-03
  -2.7570000e+03   1.6232713e-03
  -2.7560000e+03   1.6126502e-03
  -2.7550000e+03   1.6022638e-03
  -2.7540000e+03   1.5920622e-03
  -2.7530000e+03   1.5819946e-03
  -2.7520000e+03   1.5720101e-03
  -2.7510000e+03   1.5620578e-03
  -2.7500000e+03   1.5520879e-03
  -2.7490000e+03   1.5420520e-03
  -2.7480000e+03   1.5319036e-03
  -2.7470000e+03   1.5215985e-03
  -2.7460000e+03   1.5110952e-03
  -2.7450000e+03   1.5003556e-03
  -2.7440000e+03   1.4893448e-03
  -2.7430000e+03   1.4780318e-03
  -2.7420000e+03   1.4663895e-03
  -2.7410000e+03   1.4543947e-03
  -2.7400000e+03   1.4420288e-03
  -2.7390000e+03   1.4292773e-03
  -2.7380000e+03   1.4161302e-03
  -2.7370000e+03   1.4025816e-03
  -2.7360000e+03   1.3886301e-03
  -2.7350000e+03   1.3742786e-03
  -2.7340000e+03   1.3595339e-03
  -2.7330000e+03   1.3444069e-03
  -2.7320000e+03   1.3289123e-03
  -2.7310000e+03   1.3130683e-03
  -2.7300000e+03   1.2968965e-03
  -2.7290000e+03   1.2804218e-03
  -2.7280000e+03   1.2636717e-03
  -2.7270000e+03   1.2466764e-03
  -2.7260000e+03   1.2294684e-03
  -2.7250000e+03   1.2120823e-03
  -2.7240000e+03   1.1945540e-03
  -2.7230000e+03   1.1769213e-03
  -2.7220000e+03   1.1592224e-03
  -2.7210000e+03   1.1414967e-03
  -2.7200000e+03   1.1237836e-03
  -2.7190000e+03   1.1061228e-03
  -2.7180000e+03   1.0885535e-03
  -2.7170000e+03   1.0711144e-03
  -2.7160000e+03   1.0538432e-03
  -2.7150000e+03   1.0367765e-03
  -2.7140000e+03   1.0199492e-03
  -2.7130000e+03   1.0033947e-03
  -2.7120000e+03   9.8714422e-04
  -2.7110000e+03   9.7122680e-04
  -2.7100000e+03   9.5566910e-04
  -2.7090000e+03   9.4049517e-04
  -2.7080000e+03   9.2572636e-04
  -2.7070000e+03   9.1138118e-04
  -2.7060000e+03   8.9747523e-04
  -2.7050000e+03   8.8402116e-04
  -2.7040000e+03   8.7102863e-04
  -2.7030000e+03   8.5850431e-04
  -2.7020000e+03   8.4645196e-04
  -2.7010000e+03   8.3487242e-04
  -2.7000000e+03   8.2376374e-04
  -2.6990000e+03   8.1312126e-04
  -2.6980000e+03   8.0293773e-04
  -2.6970000e+03   7.9320339e-04
  -2.6960000e+03   7.8390617e-04
  -2.6950000e+03   7.7503175e-04
  -2.6940000e+03   7.6656375e-04
  -2.6930000e+03   7.5848381e-04
  -2.6920000e+03   7.5077176e-04
  -2.6910000e+03   7.4340573e-04
  -2.6900000e+03   7.3636223e-04
  -2.6890000e+03   7.2961628e-04
  -2.6880000e+03   7.2314151e-04
  -2.6870000e+03   7.1691025e-04
  -2.6860000e+03   7.1089359e-04
  -2.6850000e+03   7.0506150e-04
  -2.6840000e+03   6.9938287e-04
  -2.6830000e+03   6.9382565e-04
  -2.6820000e+03   6.8835686e-04
  -2.6810000e+03   6.8294275e-04
  -2.6800000e+03   6.7754886e-04
  -2.6790000e+03   6.7214015e-04
  -2.6780000e+03   6.6668111e-04
  -2.6770000e+03   6.6113591e-04
  -2.6760000e+03   6.5546850e-04
  -2.6750000e+03   6.4964283e-04
  -2.6740000e+03   6.4362299e-04
  -2.6730000e+03   6.3737339e-04
  -2.6720000e+03   6.3085896e-04
  -2.6710000e+03   6.2404537e-04
  -2.6700000e+03   6.1689922e-04
  -2.6690000e+03   6.0938828e-04
  -2.6680000e+03   6.0148170e-04
  -2.6670000e+03   5.9315025e-04
  -2.6660000e+03   5.8436655e-04
  -2.6650000e+03   5.7510531e-04
  -2.6640000e+03   5.6534357e-04
  -2.6630000e+03   5.5506090e-04
  -2.6620000e+03   5.4423968e-04
  -2.6610000e+03   5.3286530e-04
  -2.6600000e+03   5.2092643e-04
  -2.6590000e+03   5.0841523e-04
  -2.6580000e+03   4.9532760e-04
  -2.6570000e+03   4.8166347e-04
  -2.6560000e+03   4.6742705e-04
  -2.6550000e+03   4.5262713e-04
  -2.6540000e+03   4.3727749e-04
  -2.6530000e+03   4.2139725e-04
  -2.6520000e+03   4.0501141e-04
  -2.6510000e+03   3.8815147e-04
  -2.6500000e+03   3.7085621e-04
  -2.6490000e+03   3.5317279e-04
  -2.6480000e+03   3.3515808e-04
  -2.6470000e+03   3.1688052e-04
  -2.6460000e+03   2.9842269e-04
  -2.6450000e+03   2.7988473e-04
  -2.6440000e+03   2.6138907e-04
  -2.6430000e+03   2.4308697e-04
  -2.6420000e+03   2.2516725e-04
  -2.6410000e+03   2.0786778e-04
  -2.6400000e+03   1.9148962e-04
  -2.6390000e+03   1.7641193e-04
  -2.6380000e+03   1.6310218e-04
  -2.6370000e+03   1.5210925e-04
  -2.6360000e+03   1.4401979e-04
  -2.6350000e+03   1.3936083e-04
  -2.6340000e+03   1.3846193e-04
  -2.6330000e+03   1.4134043e-04
  -2.6320000e+03   1.4768756e-04
  -2.6310000e+03   1.5696664e-04
  -2.6300000e+03   1.6855499e-04
  -2.6290000e+03   1.8185513e-04
  -2.6280000e+03   1.9635014e-04
  -2.6270000e+03   2.1161631e-04
  -2.6260000e+03   2.2731424e-04
  -2.6250000e+03   2.4317311e-04
  -2.6240000e+03   2.5897522e-04
  -2.6230000e+03   2.7454319e-04
  -2.6220000e+03   2.8973016e-04
  -2.6210000e+03   3.0441255e-04
  -2.6200000e+03   3.1848479e-04
  -2.6190000e+03   3.3185555e-04
  -2.6180000e+03   3.4444502e-04
  -2.6170000e+03   3.5618289e-04
  -2.6160000e+03   3.6700698e-04
  -2.6150000e+03   3.7686218e-04
  -2.6140000e+03   3.8569971e-04
  -2.6130000e+03   3.9347653e-04
  -2.6120000e+03   4.0015501e-04
  -2.6110000e+03   4.0570255e-04
  -2.6100000e+03   4.1009145e-04
  -2.6090000e+03   4.1329871e-04
  -2.6080000e+03   4.1530594e-04
  -2.6070000e+03   4.1609931e-04
  -2.6060000e+03   4.1566950e-04
  -2.6050000e+03   4.1401173e-04
  -2.6040000e+03   4.1112579e-04
  -2.6030000e+03   4.0701611e-04
  -2.6020000e+03   4.0169193e-04
  -2.6010000e+03   3.9516745e-04
  -2.6000000e+03   3.8746216e-04
  -2.5990000e+03   3.7860119e-04
  -2.5980000e+03   3.6861596e-04
  -2.5970000e+03   3.5754485e-04
  -2.5960000e+03   3.4543439e-04
  -2.5950000e+03   3.3234077e-04
  -2.5940000e+03   3.1833199e-04
  -2.5930000e+03   3.0349091e-04
  -2.5920000e+03   2.8791969e-04
  -2.5910000e+03   2.7174596e-04
  -2.5900000e+03   2.5513193e-04
  -2.5890000e+03   2.3828736e-04
  -2.5880000e+03   2.2148804e-04
  -2.5870000e+03   2.0510135e-04
  -2.5860000e+03   1.8961897e-04
  -2.5850000e+03   1.7569217e-04
  -2.5840000e+03   1.6415245e-04
  -2.5830000e+03   1.5597970e-04
  -2.5820000e+03   1.5216602e-04
  -2.5810000e+03   1.5346705e-04
  -2.5800000e+03   1.6015423e-04
  -2.5790000e+03   1.7195266e-04
  -2.5780000e+03   1.8820976e-04
  -2.5770000e+03   2.0814576e-04
  -2.5760000e+03   2.3103307e-04
  -2.5750000e+03   2.5627049e-04
  -2.5740000e+03   2.8338943e-04
  -2.5730000e+03   3.1203296e-04
  -2.5720000e+03   3.4192982e-04
  -2.5710000e+03   3.7287194e-04
  -2.5700000e+03   4.0469724e-04
  -2.5690000e+03   4.3727709e-04
  -2.5680000e+03   4.7050737e-04
  -2.5670000e+03   5.0430219e-04
  -2.5660000e+03   5.3858931e-04
  -2.5650000e+03   5.7330692e-04
  -2.5640000e+03   6.0840128e-04
  -2.5630000e+03   6.4382493e-04
  -2.5620000e+03   6.7953544e-04
  -2.5610000e+03   7.1549433e-04
  -2.5600000e+03   7.5166635e-04
  -2.5590000e+03   7.8801885e-04
  -2.5580000e+03   8.2452128e-04
  -2.5570000e+03   8.6114475e-04
  -2.5560000e+03   8.9786178e-04
  -2.5550000e+03   9.3464593e-04
  -2.5540000e+03   9.7147161e-04
  -2.5530000e+03   1.0083139e-03
  -2.5520000e+03   1.0451482e-03
  -2.5510000e+03   1.0819504e-03
  -2.5500000e+03   1.1186966e-03
  -2.5490000e+03   1.1553626e-03
  -2.5480000e+03   1.1919247e-03
  -2.5470000e+03   1.2283587e-03
  -2.5460000e+03   1.2646404e-03
  -2.5450000e+03   1.3007455e-03
  -2.5440000e+03   1.3366491e-03
  -2.5430000e+03   1.3723265e-03
  -2.5420000e+03   1.4077524e-03
  -2.5410000e+03   1.4429015e-03
  -2.5400000e+03   1.4777480e-03
  -2.5390000e+03   1.5122660e-03
  -2.5380000e+03   1.5464296e-03
  -2.5370000e+03   1.5802125e-03
  -2.5360000e+03   1.6135883e-03
  -2.5350000e+03   1.6465310e-03
  -2.5340000e+03   1.6790140e-03
  -2.5330000e+03   1.7110115e-03
  -2.5320000e+03   1.7424973e-03
  -2.5310000e+03   1.7734458e-03
  -2.5300000e+03   1.8038317e-03
  -2.5290000e+03   1.8336301e-03
  -2.5280000e+03   1.8628166e-03
  -2.5270000e+03   1.8913675e-03
  -2.5260000e+03   1.9192596e-03
  -2.5250000e+03   1.9464706e-03
  -2.5240000e+03   1.9729791e-03
  -2.5230000e+03   1.9987643e-03
  -2.5220000e+03   2.0238068e-03
  -2.5210000e+03   2.0480879e-03
  -2.5200000e+03   2.0715902e-03
  -2.5190000e+03   2.0942974e-03
  -2.5180000e+03   2.1161944e-03
  -2.5170000e+03   2.1372674e-03
  -2.5160000e+03   2.1575038e-03
  -2.5150000e+03   2.1768925e-03
  -2.5140000e+03   2.1954234e-03
  -2.5130000e+03   2.2130881e-03
  -2.5120000e+03   2.2298795e-03
  -2.5110000e+03   2.2457917e-03
  -2.5100000e+03   2.2608203e-03
  -2.5090000e+03   2.2749622e-03
  -2.5080000e+03   2.2882157e-03
  -2.5070000e+03   2.3005804e-03
  -2.5060000e+03   2.3120572e-03
  -2.5050000e+03   2.3226481e-03
  -2.5040000e+03   2.3323566e-03
  -2.5030000e+03   2.3411871e-03
  -2.5020000e+03   2.3491453e-03
  -2.5010000e+03   2.3562379e-03
  -2.5000000e+03   2.3624726e-03
  -2.4990000e+03   2.3678582e-03
  -2.4980000e+03   2.3724041e-03
  -2.4970000e+03   2.3761209e-03
  -2.4960000e+03   2.3790197e-03
  -2.4950000e+03   2.3811124e-03
  -2.4940000e+03   2.3824117e-03
  -2.4930000e+03   2.3829305e-03
  -2.4920000e+03   2.3826826e-03
  -2.4910000e+03   2.3816820e-03
  -2.4900000e+03   2.3799433e-03
  -2.4890000e+03   2.3774811e-03
  -2.4880000e+03   2.3743105e-03
  -2.4870000e+03   2.3704469e-03
  -2.4860000e+03   2.3659055e-03
  -2.4850000e+03   2.3607018e-03
  -2.4840000e+03   2.3548514e-03
  -2.4830000e+03   2.3483697e-03
  -2.4820000e+03   2.3412723e-03
  -2.4810000e+03   2.3335746e-03
  -2.4800000e+03   2.3252918e-03
  -2.4790000e+03   2.3164390e-03
  -2.4780000e+03   2.3070311e-03
  -2.4770000e+03   2.2970830e-03
  -2.4760000e+03   2.2866092e-03
  -2.4750000e+03   2.2756240e-03
  -2.4740000e+03   2.2641414e-03
  -2.4730000e+03   2.2521754e-03
  -2.4720000e+03   2.2397396e-03
  -2.4710000e+03   2.2268473e-03
  -2.4700000e+03   2.2135117e-03
  -2.4690000e+03   2.1997459e-03
  -2.4680000e+03   2.1855628e-03
  -2.4670000e+03   2.1709748e-03
  -2.4660000e+03   2.1559947e-03
  -2.4650000e+03   2.1406349e-03
  -2.4640000e+03   2.1249078e-03
  -2.4630000e+03   2.1088257e-03
  -2.4620000e+03   2.0924011e-03
  -2.4610000e+03   2.0756465e-03
  -2.4600000e+03   2.0585744e-03
  -2.4590000e+03   2.0411976e-03
  -2.4580000e+03   2.0235290e-03
  -2.4570000e+03   2.0055817e-03
  -2.4560000e+03   1.9873693e-03
  -2.4550000e+03   1.9689055e-03
  -2.4540000e+03   1.9502044e-03
  -2.4530000e+03   1.9312806e-03
  -2.4520000e+03   1.9121491e-03
  -2.4510000e+03   1.8928255e-03
  -2.4500000e+03   1.8733256e-03
  -2.4490000e+03   1.8536660e-03
  -2.4480000e+03   1.8338638e-03
  -2.4470000e+03   1.8139365e-03
  -2.4460000e+03   1.7939023e-03
  -2.4450000e+03   1.7737800e-03
  -2.4440000e+03   1.7535886e-03
  -2.4430000e+03   1.7333480e-03
  -2.4420000e+03   1.7130784e-03
  -2.4410000e+03   1.6928003e-03
  -2.4400000e+03   1.6725348e-03
  -2.4390000e+03   1.6523030e-03
  -2.4380000e+03   1.6321265e-03
  -2.4370000e+03   1.6120268e-03
  -2.4360000e+03   1.5920256e-03
  -2.4350000e+03   1.5721443e-03
  -2.4340000e+03   1.5524041e-03
  -2.4330000e+03   1.5328260e-03
  -2.4320000e+03   1.5134302e-03
  -2.4310000e+03   1.4942365e-03
  -2.4300000e+03   1.4752636e-03
  -2.4290000e+03   1.4565293e-03
  -2.4280000e+03   1.4380502e-03
  -2.4270000e+03   1.4198414e-03
  -2.4260000e+03   1.4019166e-03
  -2.4250000e+03   1.3842876e-03
  -2.4240000e+03   1.3669645e-03
  -2.4230000e+03   1.3499552e-03
  -2.4220000e+03   1.3332653e-03
  -2.4210000e+03   1.3168983e-03
  -2.4200000e+03   1.3008550e-03
  -2.4190000e+03   1.2851337e-03
  -2.4180000e+03   1.2697303e-03
  -2.4170000e+03   1.2546377e-03
  -2.4160000e+03   1.2398462e-03
  -2.4150000e+03   1.2253435e-03
  -2.4140000e+03   1.2111146e-03
  -2.4130000e+03   1.1971418e-03
  -2.4120000e+03   1.1834053e-03
  -2.4110000e+03   1.1698824e-03
  -2.4100000e+03   1.1565486e-03
  -2.4090000e+03   1.1433772e-03
  -2.4080000e+03   1.1303398e-03
  -2.4070000e+03   1.1174063e-03
  -2.4060000e+03   1.1045453e-03
  -2.4050000e+03   1.0917242e-03
  -2.4040000e+03   1.0789096e-03
  -2.4030000e+03   1.0660678e-03
  -2.4020000e+03   1.0531643e-03
  -2.4010000e+03   1.0401651e-03
  -2.4000000e+03   1.0270361e-03
  -2.3990000e+03   1.0137440e-03
  -2.3980000e+03   1.0002561e-03
  -2.3970000e+03   9.8654099e-04
  -2.3960000e+03   9.7256840e-04
  -2.3950000e+03   9.5830973e-04
  -2.3940000e+03   9.4373818e-04
  -2.3930000e+03   9.2882899e-04
  -2.3920000e+03   9.1355966e-04
  -2.3910000e+03   8.9791017e-04
  -2.3900000e+03   8.8186319e-04
  -2.3890000e+03   8.6540431e-04
  -2.3880000e+03   8.4852223e-04
  -2.3870000e+03   8.3120900e-04
  -2.3860000e+03   8.1346028e-04
  -2.3850000e+03   7.9527556e-04
  -2.3840000e+03   7.7665846e-04
  -2.3830000e+03   7.5761708e-04
  -2.3820000e+03   7.3816434e-04
  -2.3810000e+03   7.1831840e-04
  -2.3800000e+03   6.9810324e-04
  -2.3790000e+03   6.7754921e-04
  -2.3780000e+03   6.5669376e-04
  -2.3770000e+03   6.3558237e-04
  -2.3760000e+03   6.1426956e-04
  -2.3750000e+03   5.9282019e-04
  -2.3740000e+03   5.7131097e-04
  -2.3730000e+03   5.4983228e-04
  -2.3720000e+03   5.2849030e-04
  -2.3710000e+03   5.0740944e-04
  -2.3700000e+03   4.8673506e-04
  -2.3690000e+03   4.6663633e-04
  -2.3680000e+03   4.4730908e-04
  -2.3670000e+03   4.2897799e-04
  -2.3660000e+03   4.1189764e-04
  -2.3650000e+03   3.9635123e-04
  -2.3640000e+03   3.8264568e-04
  -2.3630000e+03   3.7110163e-04
  -2.3620000e+03   3.6203740e-04
  -2.3610000e+03   3.5574702e-04
  -2.3600000e+03   3.5247449e-04
  -2.3590000e+03   3.5238865e-04
  -2.3580000e+03   3.5556449e-04
  -2.3570000e+03   3.6197582e-04
  -2.3560000e+03   3.7150126e-04
  -2.3550000e+03   3.8394164e-04
  -2.3540000e+03   3.9904366e-04
  -2.3530000e+03   4.1652447e-04
  -2.3520000e+03   4.3609277e-04
  -2.3510000e+03   4.5746437e-04
  -2.3500000e+03   4.8037221e-04
  -2.3490000e+03   5.0457147e-04
  -2.3480000e+03   5.2984134e-04
  -2.3470000e+03   5.5598457e-04
  -2.3460000e+03   5.8282574e-04
  -2.3450000e+03   6.1020902e-04
  -2.3440000e+03   6.3799567e-04
  -2.3430000e+03   6.6606177e-04
  -2.3420000e+03   6.9429606e-04
  -2.3410000e+03   7.2259809e-04
  -2.3400000e+03   7.5087660e-04
  -2.3390000e+03   7.7904819e-04
  -2.3380000e+03   8.0703616e-04
  -2.3370000e+03   8.3476963e-04
  -2.3360000e+03   8.6218269e-04
  -2.3350000e+03   8.8921382e-04
  -2.3340000e+03   9.1580533e-04
  -2.3330000e+03   9.4190298e-04
  -2.3320000e+03   9.6745558e-04
  -2.3310000e+03   9.9241475e-04
  -2.3300000e+03   1.0167347e-03
  -2.3290000e+03   1.0403719e-03
  -2.3280000e+03   1.0632852e-03
  -2.3270000e+03   1.0854355e-03
  -2.3260000e+03   1.1067857e-03
  -2.3250000e+03   1.1273007e-03
  -2.3240000e+03   1.1469474e-03
  -2.3230000e+03   1.1656942e-03
  -2.3220000e+03   1.1835118e-03
  -2.3210000e+03   1.2003722e-03
  -2.3200000e+03   1.2162497e-03
  -2.3190000e+03   1.2311200e-03
  -2.3180000e+03   1.2449608e-03
  -2.3170000e+03   1.2577515e-03
  -2.3160000e+03   1.2694732e-03
  -2.3150000e+03   1.2801088e-03
  -2.3140000e+03   1.2896432e-03
  -2.3130000e+03   1.2980629e-03
  -2.3120000e+03   1.3053561e-03
  -2.3110000e+03   1.3115131e-03
  -2.3100000e+03   1.3165256e-03
  -2.3090000e+03   1.3203875e-03
  -2.3080000e+03   1.3230942e-03
  -2.3070000e+03   1.3246431e-03
  -2.3060000e+03   1.3250332e-03
  -2.3050000e+03   1.3242654e-03
  -2.3040000e+03   1.3223424e-03
  -2.3030000e+03   1.3192684e-03
  -2.3020000e+03   1.3150498e-03
  -2.3010000e+03   1.3096942e-03
  -2.3000000e+03   1.3032114e-03
  -2.2990000e+03   1.2956126e-03
  -2.2980000e+03   1.2869106e-03
  -2.2970000e+03   1.2771201e-03
  -2.2960000e+03   1.2662572e-03
  -2.2950000e+03   1.2543397e-03
  -2.2940000e+03   1.2413869e-03
  -2.2930000e+03   1.2274197e-03
  -2.2920000e+03   1.2124602e-03
  -2.2910000e+03   1.1965323e-03
  -2.2900000e+03   1.1796611e-03
  -2.2890000e+03   1.1618731e-03
  -2.2880000e+03   1.1431961e-03
  -2.2870000e+03   1.1236592e-03
  -2.2860000e+03   1.1032929e-03
  -2.2850000e+03   1.0821285e-03
  -2.2840000e+03   1.0601987e-03
  -2.2830000e+03   1.0375373e-03
  -2.2820000e+03   1.0141790e-03
  -2.2810000e+03   9.9015964e-04
  -2.2800000e+03   9.6551578e-04
  -2.2790000e+03   9.4028500e-04
  -2.2780000e+03   9.1450565e-04
  -2.2770000e+03   8.8821683e-04
  -2.2760000e+03   8.6145835e-04
  -2.2750000e+03   8.3427066e-04
  -2.2740000e+03   8.0669478e-04
  -2.2730000e+03   7.7877225e-04
  -2.2720000e+03   7.5054509e-04
  -2.2710000e+03   7.2205571e-04
  -2.2700000e+03   6.9334689e-04
  -2.2690000e+03   6.6446169e-04
  -2.2680000e+03   6.3544344e-04
  -2.2670000e+03   6.0633570e-04
  -2.2660000e+03   5.7718222e-04
  -2.2650000e+03   5.4802693e-04
  -2.2640000e+03   5.1891397e-04
  -2.2630000e+03   4.8988773e-04
  -2.2620000e+03   4.6099292e-04
  -2.2610000e+03   4.3227475e-04
  -2.2600000e+03   4.0377916e-04
  -2.2590000e+03   3.7555320e-04
  -2.2580000e+03   3.4764560e-04
  -2.2570000e+03   3.2010767e-04
  -2.2560000e+03   2.9299462e-04
  -2.2550000e+03   2.6636771e-04
  -2.2540000e+03   2.4029751e-04
  -2.2530000e+03   2.1486933e-04
  -2.2520000e+03   1.9019218e-04
  -2.2510000e+03   1.6641413e-04
  -2.2500000e+03   1.4374954e-04
  -2.2490000e+03   1.2252790e-04
  -2.2480000e+03   1.0328111e-04
  -2.2470000e+03   8.6884017e-05
  -2.2460000e+03   7.4698542e-05
  -2.2450000e+03   6.8411500e-05
  -2.2440000e+03   6.9058786e-05
  -2.2430000e+03   7.5937345e-05
  -2.2420000e+03   8.7136171e-05
  -2.2410000e+03   1.0084522e-04
  -2.2400000e+03   1.1585174e-04
  -2.2390000e+03   1.3143421e-04
  -2.2380000e+03   1.4717170e-04
  -2.2370000e+03   1.6281491e-04
  -2.2360000e+03   1.7821315e-04
  -2.2350000e+03   1.9327448e-04
  -2.2340000e+03   2.0794352e-04
  -2.2330000e+03   2.2218873e-04
  -2.2320000e+03   2.3599490e-04
  -2.2310000e+03   2.4935844e-04
  -2.2300000e+03   2.6228442e-04
  -2.2290000e+03   2.7478451e-04
  -2.2280000e+03   2.8687560e-04
  -2.2270000e+03   2.9857878e-04
  -2.2260000e+03   3.0991851e-04
  -2.2250000e+03   3.2092195e-04
  -2.2240000e+03   3.3161845e-04
  -2.2230000e+03   3.4203903e-04
  -2.2220000e+03   3.5221595e-04
  -2.2210000e+03   3.6218223e-04
  -2.2200000e+03   3.7197132e-04
  -2.2190000e+03   3.8161667e-04
  -2.2180000e+03   3.9115137e-04
  -2.2170000e+03   4.0060782e-04
  -2.2160000e+03   4.1001741e-04
  -2.2150000e+03   4.1941018e-04
  -2.2140000e+03   4.2881463e-04
  -2.2130000e+03   4.3825744e-04
  -2.2120000e+03   4.4776328e-04
  -2.2110000e+03   4.5735470e-04
  -2.2100000e+03   4.6705197e-04
  -2.2090000e+03   4.7687306e-04
  -2.2080000e+03   4.8683359e-04
  -2.2070000e+03   4.9694688e-04
  -2.2060000e+03   5.0722396e-04
  -2.2050000e+03   5.1767371e-04
  -2.2040000e+03   5.2830294e-04
  -2.2030000e+03   5.3911656e-04
  -2.2020000e+03   5.5011771e-04
  -2.2010000e+03   5.6130796e-04
  -2.2000000e+03   5.7268748e-04
  -2.1990000e+03   5.8425518e-04
  -2.1980000e+03   5.9600893e-04
  -2.1970000e+03   6.0794571e-04
  -2.1960000e+03   6.2006173e-04
  -2.1950000e+03   6.3235259e-04
  -2.1940000e+03   6.4481337e-04
  -2.1930000e+03   6.5743872e-04
  -2.1920000e+03   6.7022296e-04
  -2.1910000e+03   6.8316005e-04
  -2.1900000e+03   6.9624368e-04
  -2.1890000e+03   7.0946720e-04
  -2.1880000e+03   7.2282366e-04
  -2.1870000e+03   7.3630569e-04
  -2.1860000e+03   7.4990549e-04
  -2.1850000e+03   7.6361470e-04
  -2.1840000e+03   7.7742436e-04
  -2.1830000e+03   7.9132476e-04
  -2.1820000e+03   8.0530534e-04
  -2.1810000e+03   8.1935458e-04
  -2.1800000e+03   8.3345989e-04
  -2.1790000e+03   8.4760748e-04
  -2.1780000e+03   8.6178227e-04
  -2.1770000e+03   8.7596778e-04
  -2.1760000e+03   8.9014606e-04
  -2.1750000e+03   9.0429757e-04
  -2.1740000e+03   9.1840120e-04
  -2.1730000e+03   9.3243415e-04
  -2.1720000e+03   9.4637196e-04
  -2.1710000e+03   9.6018849e-04
  -2.1700000e+03   9.7385595e-04
  -2.1690000e+03   9.8734490e-04
  -2.1680000e+03   1.0006244e-03
  -2.1670000e+03   1.0136619e-03
  -2.1660000e+03   1.0264236e-03
  -2.1650000e+03   1.0388743e-03
  -2.1640000e+03   1.0509779e-03
  -2.1630000e+03   1.0626970e-03
  -2.1620000e+03   1.0739936e-03
  -2.1610000e+03   1.0848289e-03
  -2.1600000e+03   1.0951639e-03
  -2.1590000e+03   1.1049590e-03
  -2.1580000e+03   1.1141748e-03
  -2.1570000e+03   1.1227719e-03
  -2.1560000e+03   1.1307114e-03
  -2.1550000e+03   1.1379549e-03
  -2.1540000e+03   1.1444648e-03
  -2.1530000e+03   1.1502046e-03
  -2.1520000e+03   1.1551388e-03
  -2.1510000e+03   1.1592336e-03
  -2.1500000e+03   1.1624568e-03
  -2.1490000e+03   1.1647779e-03
  -2.1480000e+03   1.1661685e-03
  -2.1470000e+03   1.1666025e-03
  -2.1460000e+03   1.1660560e-03
  -2.1450000e+03   1.1645077e-03
  -2.1440000e+03   1.1619391e-03
  -2.1430000e+03   1.1583343e-03
  -2.1420000e+03   1.1536806e-03
  -2.1410000e+03   1.1479680e-03
  -2.1400000e+03   1.1411900e-03
  -2.1390000e+03   1.1333430e-03
  -2.1380000e+03   1.1244269e-03
  -2.1370000e+03   1.1144448e-03
  -2.1360000e+03   1.1034032e-03
  -2.1350000e+03   1.0913120e-03
  -2.1340000e+03   1.0781845e-03
  -2.1330000e+03   1.0640372e-03
  -2.1320000e+03   1.0488902e-03
  -2.1310000e+03   1.0327668e-03
  -2.1300000e+03   1.0156935e-03
  -2.1290000e+03   9.9770006e-04
  -2.1280000e+03   9.7881940e-04
  -2.1270000e+03   9.5908746e-04
  -2.1260000e+03   9.3854313e-04
  -2.1250000e+03   9.1722816e-04
  -2.1240000e+03   8.9518709e-04
  -2.1230000e+03   8.7246711e-04
  -2.1220000e+03   8.4911800e-04
  -2.1210000e+03   8.2519200e-04
  -2.1200000e+03   8.0074378e-04
  -2.1190000e+03   7.7583034e-04
  -2.1180000e+03   7.5051098e-04
  -2.1170000e+03   7.2484733e-04
  -2.1160000e+03   6.9890333e-04
  -2.1150000e+03   6.7274538e-04
  -2.1140000e+03   6.4644247e-04
  -2.1130000e+03   6.2006645e-04
  -2.1120000e+03   5.9369239e-04
  -2.1110000e+03   5.6739910e-04
  -2.1100000e+03   5.4126982e-04
  -2.1090000e+03   5.1539313e-04
  -2.1080000e+03   4.8986408e-04
  -2.1070000e+03   4.6478570e-04
  -2.1060000e+03   4.4027077e-04
  -2.1050000e+03   4.1644408e-04
  -2.1040000e+03   3.9344488e-04
  -2.1030000e+03   3.7142974e-04
  -2.1020000e+03   3.5057534e-04
  -2.1010000e+03   3.3108075e-04
  -2.1000000e+03   3.1316840e-04
  -2.0990000e+03   2.9708238e-04
  -2.0980000e+03   2.8308242e-04
  -2.0970000e+03   2.7143171e-04
  -2.0960000e+03   2.6237768e-04
  -2.0950000e+03   2.5612664e-04
  -2.0940000e+03   2.5281664e-04
  -2.0930000e+03   2.5249544e-04
  -2.0920000e+03   2.5511102e-04
  -2.0910000e+03   2.6051843e-04
  -2.0900000e+03   2.6850087e-04
  -2.0890000e+03   2.7879849e-04
  -2.0880000e+03   2.9113683e-04
  -2.0870000e+03   3.0524950e-04
  -2.0860000e+03   3.2089300e-04
  -2.0850000e+03   3.3785416e-04
  -2.0840000e+03   3.5595217e-04
  -2.0830000e+03   3.7503714e-04
  -2.0820000e+03   3.9498683e-04
  -2.0810000e+03   4.1570267e-04
  -2.0800000e+03   4.3710568e-04
  -2.0790000e+03   4.5913270e-04
  -2.0780000e+03   4.8173303e-04
  -2.0770000e+03   5.0486559e-04
  -2.0760000e+03   5.2849643e-04
  -2.0750000e+03   5.5259679e-04
  -2.0740000e+03   5.7714136e-04
  -2.0730000e+03   6.0210699e-04
  -2.0720000e+03   6.2747155e-04
  -2.0710000e+03   6.5321311e-04
  -2.0700000e+03   6.7930920e-04
  -2.0690000e+03   7.0573631e-04
  -2.0680000e+03   7.3246951e-04
  -2.0670000e+03   7.5948218e-04
  -2.0660000e+03   7.8674577e-04
  -2.0650000e+03   8.1422981e-04
  -2.0640000e+03   8.4190177e-04
  -2.0630000e+03   8.6972717e-04
  -2.0620000e+03   8.9766961e-04
  -2.0610000e+03   9.2569093e-04
  -2.0600000e+03   9.5375130e-04
  -2.0590000e+03   9.8180944e-04
  -2.0580000e+03   1.0098228e-03
  -2.0570000e+03   1.0377478e-03
  -2.0560000e+03   1.0655399e-03
  -2.0550000e+03   1.0931541e-03
  -2.0540000e+03   1.1205448e-03
  -2.0530000e+03   1.1476665e-03
  -2.0520000e+03   1.1744735e-03
  -2.0510000e+03   1.2009204e-03
  -2.0500000e+03   1.2269625e-03
  -2.0490000e+03   1.2525557e-03
  -2.0480000e+03   1.2776566e-03
  -2.0470000e+03   1.3022233e-03
  -2.0460000e+03   1.3262147e-03
  -2.0450000e+03   1.3495915e-03
  -2.0440000e+03   1.3723159e-03
  -2.0430000e+03   1.3943518e-03
  -2.0420000e+03   1.4156651e-03
  -2.0410000e+03   1.4362236e-03
  -2.0400000e+03   1.4559972e-03
  -2.0390000e+03   1.4749581e-03
  -2.0380000e+03   1.4930807e-03
  -2.0370000e+03   1.5103420e-03
  -2.0360000e+03   1.5267211e-03
  -2.0350000e+03   1.5421999e-03
  -2.0340000e+03   1.5567625e-03
  -2.0330000e+03   1.5703959e-03
  -2.0320000e+03   1.5830893e-03
  -2.0310000e+03   1.5948346e-03
  -2.0300000e+03   1.6056263e-03
  -2.0290000e+03   1.6154612e-03
  -2.0280000e+03   1.6243389e-03
  -2.0270000e+03   1.6322610e-03
  -2.0260000e+03   1.6392317e-03
  -2.0250000e+03   1.6452577e-03
  -2.0240000e+03   1.6503475e-03
  -2.0230000e+03   1.6545121e-03
  -2.0220000e+03   1.6577643e-03
  -2.0210000e+03   1.6601190e-03
  -2.0200000e+03   1.6615928e-03
  -2.0190000e+03   1.6622042e-03
  -2.0180000e+03   1.6619732e-03
  -2.0170000e+03   1.6609211e-03
  -2.0160000e+03   1.6590708e-03
  -2.0150000e+03   1.6564462e-03
  -2.0140000e+03   1.6530724e-03
  -2.0130000e+03   1.6489752e-03
  -2.0120000e+03   1.6441814e-03
  -2.0110000e+03   1.6387180e-03
  -2.0100000e+03   1.6326129e-03
  -2.0090000e+03   1.6258940e-03
  -2.0080000e+03   1.6185894e-03
  -2.0070000e+03   1.6107272e-03
  -2.0060000e+03   1.6023351e-03
  -2.0050000e+03   1.5934409e-03
  -2.0040000e+03   1.5840717e-03
  -2.0030000e+03   1.5742539e-03
  -2.0020000e+03   1.5640133e-03
  -2.0010000e+03   1.5533748e-03
  -2.0000000e+03   1.5423624e-03
  -1.9990000e+03   1.5309988e-03
  -1.9980000e+03   1.5193059e-03
  -1.9970000e+03   1.5073039e-03
  -1.9960000e+03   1.4950119e-03
  -1.9950000e+03   1.4824476e-03
  -1.9940000e+03   1.4696270e-03
  -1.9930000e+03   1.4565649e-03
  -1.9920000e+03   1.4432743e-03
  -1.9910000e+03   1.4297669e-03
  -1.9900000e+03   1.4160527e-03
  -1.9890000e+03   1.4021401e-03
  -1.9880000e+03   1.3880362e-03
  -1.9870000e+03   1.3737465e-03
  -1.9860000e+03   1.3592752e-03
  -1.9850000e+03   1.3446251e-03
  -1.9840000e+03   1.3297977e-03
  -1.9830000e+03   1.3147934e-03
  -1.9820000e+03   1.2996115e-03
  -1.9810000e+03   1.2842504e-03
  -1.9800000e+03   1.2687076e-03
  -1.9790000e+03   1.2529798e-03
  -1.9780000e+03   1.2370632e-03
  -1.9770000e+03   1.2209536e-03
  -1.9760000e+03   1.2046463e-03
  -1.9750000e+03   1.1881365e-03
  -1.9740000e+03   1.1714193e-03
  -1.9730000e+03   1.1544900e-03
  -1.9720000e+03   1.1373439e-03
  -1.9710000e+03   1.1199768e-03
  -1.9700000e+03   1.1023850e-03
  -1.9690000e+03   1.0845653e-03
  -1.9680000e+03   1.0665154e-03
  -1.9670000e+03   1.0482337e-03
  -1.9660000e+03   1.0297197e-03
  -1.9650000e+03   1.0109740e-03
  -1.9640000e+03   9.9199826e-04
  -1.9630000e+03   9.7279574e-04
  -1.9620000e+03   9.5337095e-04
  -1.9610000e+03   9.3373001e-04
  -1.9600000e+03   9.1388071e-04
  -1.9590000e+03   8.9383264e-04
  -1.9580000e+03   8.7359728e-04
  -1.9570000e+03   8.5318817e-04
  -1.9560000e+03   8.3262103e-04
  -1.9550000e+03   8.1191391e-04
  -1.9540000e+03   7.9108739e-04
  -1.9530000e+03   7.7016473e-04
  -1.9520000e+03   7.4917213e-04
  -1.9510000e+03   7.2813898e-04
  -1.9500000e+03   7.0709812e-04
  -1.9490000e+03   6.8608623e-04
  -1.9480000e+03   6.6514416e-04
  -1.9470000e+03   6.4431740e-04
  -1.9460000e+03   6.2365656e-04
  -1.9450000e+03   6.0321799e-04
  -1.9440000e+03   5.8306431e-04
  -1.9430000e+03   5.6326517e-04
  -1.9420000e+03   5.4389792e-04
  -1.9410000e+03   5.2504832e-04
  -1.9400000e+03   5.0681122e-04
  -1.9390000e+03   4.8929107e-04
  -1.9380000e+03   4.7260218e-04
  -1.9370000e+03   4.5686863e-04
  -1.9360000e+03   4.4222355e-04
  -1.9350000e+03   4.2880753e-04
  -1.9340000e+03   4.1676611e-04
  -1.9330000e+03   4.0624590e-04
  -1.9320000e+03   3.9738953e-04
  -1.9310000e+03   3.9032937e-04
  -1.9300000e+03   3.8518064e-04
  -1.9290000e+03   3.8203435e-04
  -1.9280000e+03   3.8095127e-04
  -1.9270000e+03   3.8195769e-04
  -1.9260000e+03   3.8504372e-04
  -1.9250000e+03   3.9016458e-04
  -1.9240000e+03   3.9724448e-04
  -1.9230000e+03   4.0618257e-04
  -1.9220000e+03   4.1685985e-04
  -1.9210000e+03   4.2914635e-04
  -1.9200000e+03   4.4290756e-04
  -1.9190000e+03   4.5800982e-04
  -1.9180000e+03   4.7432438e-04
  -1.9170000e+03   4.9173022e-04
  -1.9160000e+03   5.1011573e-04
  -1.9150000e+03   5.2937959e-04
  -1.9140000e+03   5.4943087e-04
  -1.9130000e+03   5.7018880e-04
  -1.9120000e+03   5.9158217e-04
  -1.9110000e+03   6.1354863e-04
  -1.9100000e+03   6.3603385e-04
  -1.9090000e+03   6.5899072e-04
  -1.9080000e+03   6.8237855e-04
  -1.9070000e+03   7.0616229e-04
  -1.9060000e+03   7.3031187e-04
  -1.9050000e+03   7.5480149e-04
  -1.9040000e+03   7.7960911e-04
  -1.9030000e+03   8.0471589e-04
  -1.9020000e+03   8.3010567e-04
  -1.9010000e+03   8.5576461e-04
  -1.9000000e+03   8.8168077e-04
  -1.8990000e+03   9.0784374e-04
  -1.8980000e+03   9.3424432e-04
  -1.8970000e+03   9.6087428e-04
  -1.8960000e+03   9.8772601e-04
  -1.8950000e+03   1.0147923e-03
  -1.8940000e+03   1.0420663e-03
  -1.8930000e+03   1.0695409e-03
  -1.8920000e+03   1.0972090e-03
  -1.8910000e+03   1.1250631e-03
  -1.8900000e+03   1.1530950e-03
  -1.8890000e+03   1.1812960e-03
  -1.8880000e+03   1.2096566e-03
  -1.8870000e+03   1.2381664e-03
  -1.8860000e+03   1.2668138e-03
  -1.8850000e+03   1.2955862e-03
  -1.8840000e+03   1.3244699e-03
  -1.8830000e+03   1.3534499e-03
  -1.8820000e+03   1.3825097e-03
  -1.8810000e+03   1.4116316e-03
  -1.8800000e+03   1.4407966e-03
  -1.8790000e+03   1.4699839e-03
  -1.8780000e+03   1.4991718e-03
  -1.8770000e+03   1.5283367e-03
  -1.8760000e+03   1.5574539e-03
  -1.8750000e+03   1.5864971e-03
  -1.8740000e+03   1.6154388e-03
  -1.8730000e+03   1.6442500e-03
  -1.8720000e+03   1.6729007e-03
  -1.8710000e+03   1.7013594e-03
  -1.8700000e+03   1.7295938e-03
  -1.8690000e+03   1.7575702e-03
  -1.8680000e+03   1.7852541e-03
  -1.8670000e+03   1.8126103e-03
  -1.8660000e+03   1.8396026e-03
  -1.8650000e+03   1.8661943e-03
  -1.8640000e+03   1.8923480e-03
  -1.8630000e+03   1.9180259e-03
  -1.8620000e+03   1.9431902e-03
  -1.8610000e+03   1.9678025e-03
  -1.8600000e+03   1.9918248e-03
  -1.8590000e+03   2.0152187e-03
  -1.8580000e+03   2.0379465e-03
  -1.8570000e+03   2.0599705e-03
  -1.8560000e+03   2.0812538e-03
  -1.8550000e+03   2.1017600e-03
  -1.8540000e+03   2.1214533e-03
  -1.8530000e+03   2.1402992e-03
  -1.8520000e+03   2.1582638e-03
  -1.8510000e+03   2.1753146e-03
  -1.8500000e+03   2.1914204e-03
  -1.8490000e+03   2.2065513e-03
  -1.8480000e+03   2.2206790e-03
  -1.8470000e+03   2.2337766e-03
  -1.8460000e+03   2.2458191e-03
  -1.8450000e+03   2.2567835e-03
  -1.8440000e+03   2.2666482e-03
  -1.8430000e+03   2.2753941e-03
  -1.8420000e+03   2.2830038e-03
  -1.8410000e+03   2.2894622e-03
  -1.8400000e+03   2.2947563e-03
  -1.8390000e+03   2.2988752e-03
  -1.8380000e+03   2.3018106e-03
  -1.8370000e+03   2.3035561e-03
  -1.8360000e+03   2.3041079e-03
  -1.8350000e+03   2.3034642e-03
  -1.8340000e+03   2.3016258e-03
  -1.8330000e+03   2.2985956e-03
  -1.8320000e+03   2.2943789e-03
  -1.8310000e+03   2.2889832e-03
  -1.8300000e+03   2.2824181e-03
  -1.8290000e+03   2.2746955e-03
  -1.8280000e+03   2.2658293e-03
  -1.8270000e+03   2.2558356e-03
  -1.8260000e+03   2.2447321e-03
  -1.8250000e+03   2.2325387e-03
  -1.8240000e+03   2.2192769e-03
  -1.8230000e+03   2.2049700e-03
  -1.8220000e+03   2.1896427e-03
  -1.8210000e+03   2.1733214e-03
  -1.8200000e+03   2.1560335e-03
  -1.8190000e+03   2.1378080e-03
  -1.8180000e+03   2.1186747e-03
  -1.8170000e+03   2.0986644e-03
  -1.8160000e+03   2.0778089e-03
  -1.8150000e+03   2.0561405e-03
  -1.8140000e+03   2.0336922e-03
  -1.8130000e+03   2.0104972e-03
  -1.8120000e+03   1.9865894e-03
  -1.8110000e+03   1.9620023e-03
  -1.8100000e+03   1.9367699e-03
  -1.8090000e+03   1.9109259e-03
  -1.8080000e+03   1.8845036e-03
  -1.8070000e+03   1.8575362e-03
  -1.8060000e+03   1.8300564e-03
  -1.8050000e+03   1.8020961e-03
  -1.8040000e+03   1.7736868e-03
  -1.8030000e+03   1.7448591e-03
  -1.8020000e+03   1.7156427e-03
  -1.8010000e+03   1.6860665e-03
  -1.8000000e+03   1.6561583e-03
  -1.7990000e+03   1.6259451e-03
  -1.7980000e+03   1.5954524e-03
  -1.7970000e+03   1.5647051e-03
  -1.7960000e+03   1.5337265e-03
  -1.7950000e+03   1.5025391e-03
  -1.7940000e+03   1.4711641e-03
  -1.7930000e+03   1.4396217e-03
  -1.7920000e+03   1.4079309e-03
  -1.7910000e+03   1.3761099e-03
  -1.7900000e+03   1.3441757e-03
  -1.7890000e+03   1.3121444e-03
  -1.7880000e+03   1.2800313e-03
  -1.7870000e+03   1.2478511e-03
  -1.7860000e+03   1.2156175e-03
  -1.7850000e+03   1.1833438e-03
  -1.7840000e+03   1.1510430e-03
  -1.7830000e+03   1.1187275e-03
  -1.7820000e+03   1.0864096e-03
  -1.7810000e+03   1.0541016e-03
  -1.7800000e+03   1.0218157e-03
  -1.7790000e+03   9.8956428e-04
  -1.7780000e+03   9.5736015e-04
  -1.7770000e+03   9.2521656e-04
  -1.7760000e+03   8.9314737e-04
  -1.7750000e+03   8.6116727e-04
  -1.7740000e+03   8.2929187e-04
  -1.7730000e+03   7.9753796e-04
  -1.7720000e+03   7.6592362e-04
  -1.7710000e+03   7.3446849e-04
  -1.7700000e+03   7.0319394e-04
  -1.7690000e+03   6.7212337e-04
  -1.7680000e+03   6.4128243e-04
  -1.7670000e+03   6.1069944e-04
  -1.7660000e+03   5.8040569e-04
  -1.7650000e+03   5.5043599e-04
  -1.7640000e+03   5.2082922e-04
  -1.7630000e+03   4.9162906e-04
  -1.7620000e+03   4.6288494e-04
  -1.7610000e+03   4.3465317e-04
  -1.7600000e+03   4.0699849e-04
  -1.7590000e+03   3.7999598e-04
  -1.7580000e+03   3.5373360e-04
  -1.7570000e+03   3.2831537e-04
  -1.7560000e+03   3.0386544e-04
  -1.7550000e+03   2.8053304e-04
  -1.7540000e+03   2.5849825e-04
  -1.7530000e+03   2.3797791e-04
  -1.7520000e+03   2.1923029e-04
  -1.7510000e+03   2.0255510e-04
  -1.7500000e+03   1.8828379e-04
  -1.7490000e+03   1.7675292e-04
  -1.7480000e+03   1.6825578e-04
  -1.7470000e+03   1.6297660e-04
  -1.7460000e+03   1.6092795e-04
  -1.7450000e+03   1.6192175e-04
  -1.7440000e+03   1.6559289e-04
  -1.7430000e+03   1.7146505e-04
  -1.7420000e+03   1.7902723e-04
  -1.7410000e+03   1.8779335e-04
  -1.7400000e+03   1.9733514e-04
  -1.7390000e+03   2.0729266e-04
  -1.7380000e+03   2.1737137e-04
  -1.7370000e+03   2.2733335e-04
  -1.7360000e+03   2.3698710e-04
  -1.7350000e+03   2.4617820e-04
  -1.7340000e+03   2.5478143e-04
  -1.7330000e+03   2.6269464e-04
  -1.7320000e+03   2.6983393e-04
  -1.7310000e+03   2.7613000e-04
  -1.7300000e+03   2.8152543e-04
  -1.7290000e+03   2.8597259e-04
  -1.7280000e+03   2.8943212e-04
  -1.7270000e+03   2.9187170e-04
  -1.7260000e+03   2.9326518e-04
  -1.7250000e+03   2.9359196e-04
  -1.7240000e+03   2.9283642e-04
  -1.7230000e+03   2.9098761e-04
  -1.7220000e+03   2.8803893e-04
  -1.7210000e+03   2.8398802e-04
  -1.7200000e+03   2.7883659e-04
  -1.7190000e+03   2.7259046e-04
  -1.7180000e+03   2.6525961e-04
  -1.7170000e+03   2.5685833e-04
  -1.7160000e+03   2.4740556e-04
  -1.7150000e+03   2.3692539e-04
  -1.7140000e+03   2.2544787e-04
  -1.7130000e+03   2.1301026e-04
  -1.7120000e+03   1.9965909e-04
  -1.7110000e+03   1.8545337e-04
  -1.7100000e+03   1.7047011e-04
  -1.7090000e+03   1.5481365e-04
  -1.7080000e+03   1.3863258e-04
  -1.7070000e+03   1.2215129e-04
  -1.7060000e+03   1.0573153e-04
  -1.7050000e+03   8.9995153e-05
  -1.7040000e+03   7.6058157e-05
  -1.7030000e+03   6.5862846e-05
  -1.7020000e+03   6.2102469e-05
  -1.7010000e+03   6.6600122e-05
  -1.7000000e+03   7.8511196e-05
  -1.6990000e+03   9.5530163e-05
  -1.6980000e+03   1.1575594e-04
  -1.6970000e+03   1.3804137e-04
  -1.6960000e+03   1.6173401e-04
  -1.6950000e+03   1.8644885e-04
  -1.6940000e+03   2.1194260e-04
  -1.6930000e+03   2.3804956e-04
  -1.6920000e+03   2.6464859e-04
  -1.6910000e+03   2.9164540e-04
  -1.6900000e+03   3.1896278e-04
  -1.6890000e+03   3.4653488e-04
  -1.6880000e+03   3.7430380e-04
  -1.6870000e+03   4.0221752e-04
  -1.6860000e+03   4.3022852e-04
  -1.6850000e+03   4.5829298e-04
  -1.6840000e+03   4.8637016e-04
  -1.6830000e+03   5.1442200e-04
  -1.6820000e+03   5.4241291e-04
  -1.6810000e+03   5.7030950e-04
  -1.6800000e+03   5.9808048e-04
  -1.6790000e+03   6.2569652e-04
  -1.6780000e+03   6.5313013e-04
  -1.6770000e+03   6.8035561e-04
  -1.6760000e+03   7.0734886e-04
  -1.6750000e+03   7.3408739e-04
  -1.6740000e+03   7.6055013e-04
  -1.6730000e+03   7.8671734e-04
  -1.6720000e+03   8.1257053e-04
  -1.6710000e+03   8.3809228e-04
  -1.6700000e+03   8.6326612e-04
  -1.6690000e+03   8.8807643e-04
  -1.6680000e+03   9.1250822e-04
  -1.6670000e+03   9.3654707e-04
  -1.6660000e+03   9.6017891e-04
  -1.6650000e+03   9.8338992e-04
  -1.6640000e+03   1.0061663e-03
  -1.6630000e+03   1.0284944e-03
  -1.6620000e+03   1.0503600e-03
  -1.6610000e+03   1.0717489e-03
  -1.6600000e+03   1.0926463e-03
  -1.6590000e+03   1.1130368e-03
  -1.6580000e+03   1.1329046e-03
  -1.6570000e+03   1.1522330e-03
  -1.6560000e+03   1.1710045e-03
  -1.6550000e+03   1.1892008e-03
  -1.6540000e+03   1.2068031e-03
  -1.6530000e+03   1.2237914e-03
  -1.6520000e+03   1.2401450e-03
  -1.6510000e+03   1.2558427e-03
  -1.6500000e+03   1.2708623e-03
  -1.6490000e+03   1.2851813e-03
  -1.6480000e+03   1.2987766e-03
  -1.6470000e+03   1.3116249e-03
  -1.6460000e+03   1.3237027e-03
  -1.6450000e+03   1.3349866e-03
  -1.6440000e+03   1.3454532e-03
  -1.6430000e+03   1.3550798e-03
  -1.6420000e+03   1.3638443e-03
  -1.6410000e+03   1.3717255e-03
  -1.6400000e+03   1.3787035e-03
  -1.6390000e+03   1.3847595e-03
  -1.6380000e+03   1.3898769e-03
  -1.6370000e+03   1.3940409e-03
  -1.6360000e+03   1.3972388e-03
  -1.6350000e+03   1.3994610e-03
  -1.6340000e+03   1.4007004e-03
  -1.6330000e+03   1.4009534e-03
  -1.6320000e+03   1.4002196e-03
  -1.6310000e+03   1.3985028e-03
  -1.6300000e+03   1.3958107e-03
  -1.6290000e+03   1.3921555e-03
  -1.6280000e+03   1.3875540e-03
  -1.6270000e+03   1.3820281e-03
  -1.6260000e+03   1.3756050e-03
  -1.6250000e+03   1.3683174e-03
  -1.6240000e+03   1.3602035e-03
  -1.6230000e+03   1.3513079e-03
  -1.6220000e+03   1.3416809e-03
  -1.6210000e+03   1.3313795e-03
  -1.6200000e+03   1.3204671e-03
  -1.6190000e+03   1.3090134e-03
  -1.6180000e+03   1.2970949e-03
  -1.6170000e+03   1.2847946e-03
  -1.6160000e+03   1.2722019e-03
  -1.6150000e+03   1.2594125e-03
  -1.6140000e+03   1.2465279e-03
  -1.6130000e+03   1.2336553e-03
  -1.6120000e+03   1.2209066e-03
  -1.6110000e+03   1.2083981e-03
  -1.6100000e+03   1.1962493e-03
  -1.6090000e+03   1.1845820e-03
  -1.6080000e+03   1.1735188e-03
  -1.6070000e+03   1.1631821e-03
  -1.6060000e+03   1.1536918e-03
  -1.6050000e+03   1.1451640e-03
  -1.6040000e+03   1.1377089e-03
  -1.6030000e+03   1.1314289e-03
  -1.6020000e+03   1.1264166e-03
  -1.6010000e+03   1.1227529e-03
  -1.6000000e+03   1.1205050e-03
  -1.5990000e+03   1.1197254e-03
  -1.5980000e+03   1.1204506e-03
  -1.5970000e+03   1.1227002e-03
  -1.5960000e+03   1.1264764e-03
  -1.5950000e+03   1.1317647e-03
  -1.5940000e+03   1.1385340e-03
  -1.5930000e+03   1.1467378e-03
  -1.5920000e+03   1.1563155e-03
  -1.5910000e+03   1.1671938e-03
  -1.5900000e+03   1.1792890e-03
  -1.5890000e+03   1.1925086e-03
  -1.5880000e+03   1.2067532e-03
  -1.5870000e+03   1.2219185e-03
  -1.5860000e+03   1.2378976e-03
  -1.5850000e+03   1.2545817e-03
  -1.5840000e+03   1.2718628e-03
  -1.5830000e+03   1.2896340e-03
  -1.5820000e+03   1.3077916e-03
  -1.5810000e+03   1.3262354e-03
  -1.5800000e+03   1.3448697e-03
  -1.5790000e+03   1.3636043e-03
  -1.5780000e+03   1.3823546e-03
  -1.5770000e+03   1.4010420e-03
  -1.5760000e+03   1.4195947e-03
  -1.5750000e+03   1.4379471e-03
  -1.5740000e+03   1.4560406e-03
  -1.5730000e+03   1.4738232e-03
  -1.5720000e+03   1.4912497e-03
  -1.5710000e+03   1.5082815e-03
  -1.5700000e+03   1.5248866e-03
  -1.5690000e+03   1.5410394e-03
  -1.5680000e+03   1.5567205e-03
  -1.5670000e+03   1.5719167e-03
  -1.5660000e+03   1.5866203e-03
  -1.5650000e+03   1.6008295e-03
  -1.5640000e+03   1.6145477e-03
  -1.5630000e+03   1.6277835e-03
  -1.5620000e+03   1.6405502e-03
  -1.5610000e+03   1.6528656e-03
  -1.5600000e+03   1.6647519e-03
  -1.5590000e+03   1.6762351e-03
  -1.5580000e+03   1.6873448e-03
  -1.5570000e+03   1.6981140e-03
  -1.5560000e+03   1.7085787e-03
  -1.5550000e+03   1.7187775e-03
  -1.5540000e+03   1.7287514e-03
  -1.5530000e+03   1.7385432e-03
  -1.5520000e+03   1.7481977e-03
  -1.5510000e+03   1.7577606e-03
  -1.5500000e+03   1.7672791e-03
  -1.5490000e+03   1.7768005e-03
  -1.5480000e+03   1.7863729e-03
  -1.5470000e+03   1.7960441e-03
  -1.5460000e+03   1.8058617e-03
  -1.5450000e+03   1.8158726e-03
  -1.5440000e+03   1.8261227e-03
  -1.5430000e+03   1.8366569e-03
  -1.5420000e+03   1.8475182e-03
  -1.5410000e+03   1.8587481e-03
  -1.5400000e+03   1.8703859e-03
  -1.5390000e+03   1.8824687e-03
  -1.5380000e+03   1.8950309e-03
  -1.5370000e+03   1.9081044e-03
  -1.5360000e+03   1.9217181e-03
  -1.5350000e+03   1.9358977e-03
  -1.5340000e+03   1.9506659e-03
  -1.5330000e+03   1.9660420e-03
  -1.5320000e+03   1.9820417e-03
  -1.5310000e+03   1.9986773e-03
  -1.5300000e+03   2.0159576e-03
  -1.5290000e+03   2.0338876e-03
  -1.5280000e+03   2.0524688e-03
  -1.5270000e+03   2.0716991e-03
  -1.5260000e+03   2.0915725e-03
  -1.5250000e+03   2.1120796e-03
  -1.5240000e+03   2.1332076e-03
  -1.5230000e+03   2.1549400e-03
  -1.5220000e+03   2.1772571e-03
  -1.5210000e+03   2.2001356e-03
  -1.5200000e+03   2.2235494e-03
  -1.5190000e+03   2.2474691e-03
  -1.5180000e+03   2.2718625e-03
  -1.5170000e+03   2.2966945e-03
  -1.5160000e+03   2.3219274e-03
  -1.5150000e+03   2.3475211e-03
  -1.5140000e+03   2.3734330e-03
  -1.5130000e+03   2.3996186e-03
  -1.5120000e+03   2.4260312e-03
  -1.5110000e+03   2.4526225e-03
  -1.5100000e+03   2.4793425e-03
  -1.5090000e+03   2.5061399e-03
  -1.5080000e+03   2.5329621e-03
  -1.5070000e+03   2.5597554e-03
  -1.5060000e+03   2.5864657e-03
  -1.5050000e+03   2.6130378e-03
  -1.5040000e+03   2.6394165e-03
  -1.5030000e+03   2.6655462e-03
  -1.5020000e+03   2.6913715e-03
  -1.5010000e+03   2.7168370e-03
  -1.5000000e+03   2.7418878e-03
  -1.4990000e+03   2.7664698e-03
  -1.4980000e+03   2.7905296e-03
  -1.4970000e+03   2.8140147e-03
  -1.4960000e+03   2.8368741e-03
  -1.4950000e+03   2.8590579e-03
  -1.4940000e+03   2.8805180e-03
  -1.4930000e+03   2.9012080e-03
  -1.4920000e+03   2.9210833e-03
  -1.4910000e+03   2.9401016e-03
  -1.4900000e+03   2.9582227e-03
  -1.4890000e+03   2.9754088e-03
  -1.4880000e+03   2.9916246e-03
  -1.4870000e+03   3.0068375e-03
  -1.4860000e+03   3.0210177e-03
  -1.4850000e+03   3.0341382e-03
  -1.4840000e+03   3.0461750e-03
  -1.4830000e+03   3.0571070e-03
  -1.4820000e+03   3.0669165e-03
  -1.4810000e+03   3.0755889e-03
  -1.4800000e+03   3.0831126e-03
  -1.4790000e+03   3.0894796e-03
  -1.4780000e+03   3.0946850e-03
  -1.4770000e+03   3.0987273e-03
  -1.4760000e+03   3.1016082e-03
  -1.4750000e+03   3.1033329e-03
  -1.4740000e+03   3.1039097e-03
  -1.4730000e+03   3.1033502e-03
  -1.4720000e+03   3.1016691e-03
  -1.4710000e+03   3.0988843e-03
  -1.4700000e+03   3.0950167e-03
  -1.4690000e+03   3.0900900e-03
  -1.4680000e+03   3.0841310e-03
  -1.4670000e+03   3.0771689e-03
  -1.4660000e+03   3.0692358e-03
  -1.4650000e+03   3.0603658e-03
  -1.4640000e+03   3.0505956e-03
  -1.4630000e+03   3.0399639e-03
  -1.4620000e+03   3.0285111e-03
  -1.4610000e+03   3.0162797e-03
  -1.4600000e+03   3.0033133e-03
  -1.4590000e+03   2.9896570e-03
  -1.4580000e+03   2.9753568e-03
  -1.4570000e+03   2.9604597e-03
  -1.4560000e+03   2.9450132e-03
  -1.4550000e+03   2.9290649e-03
  -1.4540000e+03   2.9126629e-03
  -1.4530000e+03   2.8958547e-03
  -1.4520000e+03   2.8786876e-03
  -1.4510000e+03   2.8612081e-03
  -1.4500000e+03   2.8434619e-03
  -1.4490000e+03   2.8254932e-03
  -1.4480000e+03   2.8073452e-03
  -1.4470000e+03   2.7890590e-03
  -1.4460000e+03   2.7706742e-03
  -1.4450000e+03   2.7522281e-03
  -1.4440000e+03   2.7337559e-03
  -1.4430000e+03   2.7152902e-03
  -1.4420000e+03   2.6968613e-03
  -1.4410000e+03   2.6784967e-03
  -1.4400000e+03   2.6602213e-03
  -1.4390000e+03   2.6420572e-03
  -1.4380000e+03   2.6240237e-03
  -1.4370000e+03   2.6061373e-03
  -1.4360000e+03   2.5884119e-03
  -1.4350000e+03   2.5708587e-03
  -1.4340000e+03   2.5534865e-03
  -1.4330000e+03   2.5363015e-03
  -1.4320000e+03   2.5193082e-03
  -1.4310000e+03   2.5025087e-03
  -1.4300000e+03   2.4859037e-03
  -1.4290000e+03   2.4694925e-03
  -1.4280000e+03   2.4532732e-03
  -1.4270000e+03   2.4372430e-03
  -1.4260000e+03   2.4213990e-03
  -1.4250000e+03   2.4057379e-03
  -1.4240000e+03   2.3902569e-03
  -1.4230000e+03   2.3749536e-03
  -1.4220000e+03   2.3598268e-03
  -1.4210000e+03   2.3448768e-03
  -1.4200000e+03   2.3301052e-03
  -1.4190000e+03   2.3155163e-03
  -1.4180000e+03   2.3011164e-03
  -1.4170000e+03   2.2869146e-03
  -1.4160000e+03   2.2729232e-03
  -1.4150000e+03   2.2591576e-03
  -1.4140000e+03   2.2456369e-03
  -1.4130000e+03   2.2323838e-03
  -1.4120000e+03   2.2194249e-03
  -1.4110000e+03   2.2067907e-03
  -1.4100000e+03   2.1945157e-03
  -1.4090000e+03   2.1826384e-03
  -1.4080000e+03   2.1712012e-03
  -1.4070000e+03   2.1602504e-03
  -1.4060000e+03   2.1498357e-03
  -1.4050000e+03   2.1400103e-03
  -1.4040000e+03   2.1308304e-03
  -1.4030000e+03   2.1223547e-03
  -1.4020000e+03   2.1146439e-03
  -1.4010000e+03   2.1077607e-03
  -1.4000000e+03   2.1017682e-03
  -1.3990000e+03   2.0967301e-03
  -1.3980000e+03   2.0927098e-03
  -1.3970000e+03   2.0897691e-03
  -1.3960000e+03   2.0879680e-03
  -1.3950000e+03   2.0873638e-03
  -1.3940000e+03   2.0880097e-03
  -1.3930000e+03   2.0899549e-03
  -1.3920000e+03   2.0932430e-03
  -1.3910000e+03   2.0979115e-03
  -1.3900000e+03   2.1039915e-03
  -1.3890000e+03   2.1115064e-03
  -1.3880000e+03   2.1204721e-03
  -1.3870000e+03   2.1308957e-03
  -1.3860000e+03   2.1427762e-03
  -1.3850000e+03   2.1561035e-03
  -1.3840000e+03   2.1708585e-03
  -1.3830000e+03   2.1870134e-03
  -1.3820000e+03   2.2045313e-03
  -1.3810000e+03   2.2233670e-03
  -1.3800000e+03   2.2434667e-03
  -1.3790000e+03   2.2647687e-03
  -1.3780000e+03   2.2872037e-03
  -1.3770000e+03   2.3106953e-03
  -1.3760000e+03   2.3351606e-03
  -1.3750000e+03   2.3605102e-03
  -1.3740000e+03   2.3866493e-03
  -1.3730000e+03   2.4134778e-03
  -1.3720000e+03   2.4408910e-03
  -1.3710000e+03   2.4687801e-03
  -1.3700000e+03   2.4970321e-03
  -1.3690000e+03   2.5255311e-03
  -1.3680000e+03   2.5541578e-03
  -1.3670000e+03   2.5827905e-03
  -1.3660000e+03   2.6113051e-03
  -1.3650000e+03   2.6395755e-03
  -1.3640000e+03   2.6674739e-03
  -1.3630000e+03   2.6948708e-03
  -1.3620000e+03   2.7216357e-03
  -1.3610000e+03   2.7476369e-03
  -1.3600000e+03   2.7727420e-03
  -1.3590000e+03   2.7968178e-03
  -1.3580000e+03   2.8197309e-03
  -1.3570000e+03   2.8413476e-03
  -1.3560000e+03   2.8615341e-03
  -1.3550000e+03   2.8801571e-03
  -1.3540000e+03   2.8970835e-03
  -1.3530000e+03   2.9121808e-03
  -1.3520000e+03   2.9253174e-03
  -1.3510000e+03   2.9363631e-03
  -1.3500000e+03   2.9451887e-03
  -1.3490000e+03   2.9516670e-03
  -1.3480000e+03   2.9556724e-03
  -1.3470000e+03   2.9570818e-03
  -1.3460000e+03   2.9557746e-03
  -1.3450000e+03   2.9516329e-03
  -1.3440000e+03   2.9445422e-03
  -1.3430000e+03   2.9343914e-03
  -1.3420000e+03   2.9210734e-03
  -1.3410000e+03   2.9044852e-03
  -1.3400000e+03   2.8845286e-03
  -1.3390000e+03   2.8611101e-03
  -1.3380000e+03   2.8341417e-03
  -1.3370000e+03   2.8035412e-03
  -1.3360000e+03   2.7692325e-03
  -1.3350000e+03   2.7311456e-03
  -1.3340000e+03   2.6892178e-03
  -1.3330000e+03   2.6433933e-03
  -1.3320000e+03   2.5936240e-03
  -1.3310000e+03   2.5398697e-03
  -1.3300000e+03   2.4820982e-03
  -1.3290000e+03   2.4202863e-03
  -1.3280000e+03   2.3544194e-03
  -1.3270000e+03   2.2844925e-03
  -1.3260000e+03   2.2105098e-03
  -1.3250000e+03   2.1324859e-03
  -1.3240000e+03   2.0504455e-03
  -1.3230000e+03   1.9644242e-03
  -1.3220000e+03   1.8744687e-03
  -1.3210000e+03   1.7806379e-03
  -1.3200000e+03   1.6830031e-03
  -1.3190000e+03   1.5816496e-03
  -1.3180000e+03   1.4766781e-03
  -1.3170000e+03   1.3682073e-03
  -1.3160000e+03   1.2563780e-03
  -1.3150000e+03   1.1413595e-03
  -1.3140000e+03   1.0233616e-03
  -1.3130000e+03   9.0265676e-04
  -1.3120000e+03   7.7962417e-04
  -1.3110000e+03   6.5484707e-04
  -1.3100000e+03   5.2935168e-04
  -1.3090000e+03   4.0528986e-04
  -1.3080000e+03   2.8829490e-04
  -1.3070000e+03   1.9690972e-04
  -1.3060000e+03   1.8183994e-04
  -1.3050000e+03   2.6005616e-04
  -1.3040000e+03   3.7933531e-04
  -1.3030000e+03   5.1290569e-04
  -1.3020000e+03   6.5278635e-04
  -1.3010000e+03   7.9610707e-04
  -1.3000000e+03   9.4153889e-04
  -1.2990000e+03   1.0883183e-03
  -1.2980000e+03   1.2359237e-03
  -1.2970000e+03   1.3839495e-03
  -1.2960000e+03   1.5320505e-03
  -1.2950000e+03   1.6799156e-03
  -1.2940000e+03   1.8272539e-03
  -1.2930000e+03   1.9737872e-03
  -1.2920000e+03   2.1192460e-03
  -1.2910000e+03   2.2633673e-03
  -1.2900000e+03   2.4058934e-03
  -1.2890000e+03   2.5465711e-03
  -1.2880000e+03   2.6851518e-03
  -1.2870000e+03   2.8213916e-03
  -1.2860000e+03   2.9550513e-03
  -1.2850000e+03   3.0858968e-03
  -1.2840000e+03   3.2137000e-03
  -1.2830000e+03   3.3382385e-03
  -1.2820000e+03   3.4592969e-03
  -1.2810000e+03   3.5766668e-03
  -1.2800000e+03   3.6901475e-03
  -1.2790000e+03   3.7995468e-03
  -1.2780000e+03   3.9046812e-03
  -1.2770000e+03   4.0053770e-03
  -1.2760000e+03   4.1014701e-03
  -1.2750000e+03   4.1928073e-03
  -1.2740000e+03   4.2792464e-03
  -1.2730000e+03   4.3606570e-03
  -1.2720000e+03   4.4369210e-03
  -1.2710000e+03   4.5079329e-03
  -1.2700000e+03   4.5736007e-03
  -1.2690000e+03   4.6338462e-03
  -1.2680000e+03   4.6886058e-03
  -1.2670000e+03   4.7378305e-03
  -1.2660000e+03   4.7814870e-03
  -1.2650000e+03   4.8195578e-03
  -1.2640000e+03   4.8520419e-03
  -1.2630000e+03   4.8789553e-03
  -1.2620000e+03   4.9003316e-03
  -1.2610000e+03   4.9162223e-03
  -1.2600000e+03   4.9266977e-03
  -1.2590000e+03   4.9318470e-03
  -1.2580000e+03   4.9317792e-03
  -1.2570000e+03   4.9266235e-03
  -1.2560000e+03   4.9165300e-03
  -1.2550000e+03   4.9016702e-03
  -1.2540000e+03   4.8822373e-03
  -1.2530000e+03   4.8584475e-03
  -1.2520000e+03   4.8305398e-03
  -1.2510000e+03   4.7987772e-03
  -1.2500000e+03   4.7634468e-03
  -1.2490000e+03   4.7248603e-03
  -1.2480000e+03   4.6833548e-03
  -1.2470000e+03   4.6392926e-03
  -1.2460000e+03   4.5930616e-03
  -1.2450000e+03   4.5450752e-03
  -1.2440000e+03   4.4957718e-03
  -1.2430000e+03   4.4456142e-03
  -1.2420000e+03   4.3950885e-03
  -1.2410000e+03   4.3447023e-03
  -1.2400000e+03   4.2949823e-03
  -1.2390000e+03   4.2464714e-03
  -1.2380000e+03   4.1997245e-03
  -1.2370000e+03   4.1553040e-03
  -1.2360000e+03   4.1137733e-03
  -1.2350000e+03   4.0756904e-03
  -1.2340000e+03   4.0415998e-03
  -1.2330000e+03   4.0120240e-03
  -1.2320000e+03   3.9874541e-03
  -1.2310000e+03   3.9683400e-03
  -1.2300000e+03   3.9550817e-03
  -1.2290000e+03   3.9480194e-03
  -1.2280000e+03   3.9474267e-03
  -1.2270000e+03   3.9535036e-03
  -1.2260000e+03   3.9663727e-03
  -1.2250000e+03   3.9860766e-03
  -1.2240000e+03   4.0125782e-03
  -1.2230000e+03   4.0457638e-03
  -1.2220000e+03   4.0854466e-03
  -1.2210000e+03   4.1313740e-03
  -1.2200000e+03   4.1832349e-03
  -1.2190000e+03   4.2406681e-03
  -1.2180000e+03   4.3032717e-03
  -1.2170000e+03   4.3706113e-03
  -1.2160000e+03   4.4422290e-03
  -1.2150000e+03   4.5176508e-03
  -1.2140000e+03   4.5963938e-03
  -1.2130000e+03   4.6779719e-03
  -1.2120000e+03   4.7619007e-03
  -1.2110000e+03   4.8477014e-03
  -1.2100000e+03   4.9349039e-03
  -1.2090000e+03   5.0230488e-03
  -1.2080000e+03   5.1116887e-03
  -1.2070000e+03   5.2003891e-03
  -1.2060000e+03   5.2887285e-03
  -1.2050000e+03   5.3762982e-03
  -1.2040000e+03   5.4627013e-03
  -1.2030000e+03   5.5475520e-03
  -1.2020000e+03   5.6304746e-03
  -1.2010000e+03   5.7111017e-03
  -1.2000000e+03   5.7890729e-03
  -1.1990000e+03   5.8640333e-03
  -1.1980000e+03   5.9356315e-03
  -1.1970000e+03   6.0035184e-03
  -1.1960000e+03   6.0673453e-03
  -1.1950000e+03   6.1267622e-03
  -1.1940000e+03   6.1814165e-03
  -1.1930000e+03   6.2309511e-03
  -1.1920000e+03   6.2750036e-03
  -1.1910000e+03   6.3132043e-03
  -1.1900000e+03   6.3451759e-03
  -1.1890000e+03   6.3705319e-03
  -1.1880000e+03   6.3888760e-03
  -1.1870000e+03   6.3998018e-03
  -1.1860000e+03   6.4028919e-03
  -1.1850000e+03   6.3977181e-03
  -1.1840000e+03   6.3838416e-03
  -1.1830000e+03   6.3608131e-03
  -1.1820000e+03   6.3281739e-03
  -1.1810000e+03   6.2854564e-03
  -1.1800000e+03   6.2321863e-03
  -1.1790000e+03   6.1678839e-03
  -1.1780000e+03   6.0920671e-03
  -1.1770000e+03   6.0042541e-03
  -1.1760000e+03   5.9039672e-03
  -1.1750000e+03   5.7907382e-03
  -1.1740000e+03   5.6641143e-03
  -1.1730000e+03   5.5236658e-03
  -1.1720000e+03   5.3689963e-03
  -1.1710000e+03   5.1997563e-03
  -1.1700000e+03   5.0156613e-03
  -1.1690000e+03   4.8165159e-03
  -1.1680000e+03   4.6022490e-03
  -1.1670000e+03   4.3729639e-03
  -1.1660000e+03   4.1290123e-03
  -1.1650000e+03   3.8711078e-03
  -1.1640000e+03   3.6005036e-03
  -1.1630000e+03   3.3192787e-03
  -1.1620000e+03   3.0308121e-03
  -1.1610000e+03   2.7405793e-03
  -1.1600000e+03   2.4574872e-03
  -1.1590000e+03   2.1959878e-03
  -1.1580000e+03   1.9788156e-03
  -1.1570000e+03   1.8383043e-03
  -1.1560000e+03   1.8104968e-03
  -1.1550000e+03   1.9184346e-03
  -1.1540000e+03   2.1587830e-03
  -1.1530000e+03   2.5091017e-03
  -1.1520000e+03   2.9441729e-03
  -1.1510000e+03   3.4444229e-03
  -1.1500000e+03   3.9966300e-03
  -1.1490000e+03   4.5922114e-03
  -1.1480000e+03   5.2255611e-03
  -1.1470000e+03   5.8929128e-03
  -1.1460000e+03   6.5916331e-03
  -1.1450000e+03   7.3197914e-03
  -1.1440000e+03   8.0758957e-03
  -1.1430000e+03   8.8587280e-03
  -1.1420000e+03   9.6672390e-03
  -1.1410000e+03   1.0500479e-02
  -1.1400000e+03   1.1357553e-02
  -1.1390000e+03   1.2237588e-02
  -1.1380000e+03   1.3139711e-02
  -1.1370000e+03   1.4063034e-02
  -1.1360000e+03   1.5006647e-02
  -1.1350000e+03   1.5969603e-02
  -1.1340000e+03   1.6950920e-02
  -1.1330000e+03   1.7949573e-02
  -1.1320000e+03   1.8964492e-02
  -1.1310000e+03   1.9994564e-02
  -1.1300000e+03   2.1038626e-02
  -1.1290000e+03   2.2095473e-02
  -1.1280000e+03   2.3163851e-02
  -1.1270000e+03   2.4242463e-02
  -1.1260000e+03   2.5329970e-02
  -1.1250000e+03   2.6424988e-02
  -1.1240000e+03   2.7526096e-02
  -1.1230000e+03   2.8631836e-02
  -1.1220000e+03   2.9740712e-02
  -1.1210000e+03   3.0851200e-02
  -1.1200000e+03   3.1961744e-02
  -1.1190000e+03   3.3070761e-02
  -1.1180000e+03   3.4176647e-02
  -1.1170000e+03   3.5277778e-02
  -1.1160000e+03   3.6372510e-02
  -1.1150000e+03   3.7459192e-02
  -1.1140000e+03   3.8536158e-02
  -1.1130000e+03   3.9601742e-02
  -1.1120000e+03   4.0654271e-02
  -1.1110000e+03   4.1692079e-02
  -1.1100000e+03   4.2713503e-02
  -1.1090000e+03   4.3716892e-02
  -1.1080000e+03   4.4700608e-02
  -1.1070000e+03   4.5663031e-02
  -1.1060000e+03   4.6602563e-02
  -1.1050000e+03   4.7517634e-02
  -1.1040000e+03   4.8406699e-02
  -1.1030000e+03   4.9268253e-02
  -1.1020000e+03   5.0100823e-02
  -1.1010000e+03   5.0902981e-02
  -1.1000000e+03   5.1673341e-02
  -1.0990000e+03   5.2410569e-02
  -1.0980000e+03   5.3113378e-02
  -1.0970000e+03   5.3780542e-02
  -1.0960000e+03   5.4410888e-02
  -1.0950000e+03   5.5003309e-02
  -1.0940000e+03   5.5556759e-02
  -1.0930000e+03   5.6070261e-02
  -1.0920000e+03   5.6542909e-02
  -1.0910000e+03   5.6973866e-02
  -1.0900000e+03   5.7362372e-02
  -1.0890000e+03   5.7707742e-02
  -1.0880000e+03   5.8009372e-02
  -1.0870000e+03   5.8266735e-02
  -1.0860000e+03   5.8479388e-02
  -1.0850000e+03   5.8646968e-02
  -1.0840000e+03   5.8769198e-02
  -1.0830000e+03   5.8845885e-02
  -1.0820000e+03   5.8876921e-02
  -1.0810000e+03   5.8862283e-02
  -1.0800000e+03   5.8802035e-02
  -1.0790000e+03   5.8696324e-02
  -1.0780000e+03   5.8545385e-02
  -1.0770000e+03   5.8349536e-02
  -1.0760000e+03   5.8109178e-02
  -1.0750000e+03   5.7824797e-02
  -1.0740000e+03   5.7496958e-02
  -1.0730000e+03   5.7126309e-02
  -1.0720000e+03   5.6713573e-02
  -1.0710000e+03   5.6259553e-02
  -1.0700000e+03   5.5765123e-02
  -1.0690000e+03   5.5231233e-02
  -1.0680000e+03   5.4658899e-02
  -1.0670000e+03   5.4049206e-02
  -1.0660000e+03   5.3403305e-02
  -1.0650000e+03   5.2722405e-02
  -1.0640000e+03   5.2007775e-02
  -1.0630000e+03   5.1260740e-02
  -1.0620000e+03   5.0482674e-02
  -1.0610000e+03   4.9675002e-02
  -1.0600000e+03   4.8839191e-02
  -1.0590000e+03   4.7976751e-02
  -1.0580000e+03   4.7089226e-02
  -1.0570000e+03   4.6178195e-02
  -1.0560000e+03   4.5245267e-02
  -1.0550000e+03   4.4292073e-02
  -1.0540000e+03   4.3320268e-02
  -1.0530000e+03   4.2331522e-02
  -1.0520000e+03   4.1327519e-02
  -1.0510000e+03   4.0309951e-02
  -1.0500000e+03   3.9280513e-02
  -1.0490000e+03   3.8240905e-02
  -1.0480000e+03   3.7192819e-02
  -1.0470000e+03   3.6137941e-02
  -1.0460000e+03   3.5077947e-02
  -1.0450000e+03   3.4014495e-02
  -1.0440000e+03   3.2949226e-02
  -1.0430000e+03   3.1883757e-02
  -1.0420000e+03   3.0819680e-02
  -1.0410000e+03   2.9758555e-02
  -1.0400000e+03   2.8701911e-02
  -1.0390000e+03   2.7651239e-02
  -1.0380000e+03   2.6607990e-02
  -1.0370000e+03   2.5573574e-02
  -1.0360000e+03   2.4549355e-02
  -1.0350000e+03   2.3536648e-02
  -1.0340000e+03   2.2536719e-02
  -1.0330000e+03   2.1550781e-02
  -1.0320000e+03   2.0579991e-02
  -1.0310000e+03   1.9625450e-02
  -1.0300000e+03   1.8688201e-02
  -1.0290000e+03   1.7769226e-02
  -1.0280000e+03   1.6869445e-02
  -1.0270000e+03   1.5989718e-02
  -1.0260000e+03   1.5130837e-02
  -1.0250000e+03   1.4293535e-02
  -1.0240000e+03   1.3478475e-02
  -1.0230000e+03   1.2686258e-02
  -1.0220000e+03   1.1917419e-02
  -1.0210000e+03   1.1172425e-02
  -1.0200000e+03   1.0451681e-02
  -1.0190000e+03   9.7555253e-03
  -1.0180000e+03   9.0842322e-03
  -1.0170000e+03   8.4380123e-03
  -1.0160000e+03   7.8170136e-03
  -1.0150000e+03   7.2213225e-03
  -1.0140000e+03   6.6509650e-03
  -1.0130000e+03   6.1059083e-03
  -1.0120000e+03   5.5860620e-03
  -1.0110000e+03   5.0912801e-03
  -1.0100000e+03   4.6213627e-03
  -1.0090000e+03   4.1760581e-03
  -1.0080000e+03   3.7550647e-03
  -1.0070000e+03   3.3580331e-03
  -1.0060000e+03   2.9845687e-03
  -1.0050000e+03   2.6342337e-03
  -1.0040000e+03   2.3065499e-03
  -1.0030000e+03   2.0010010e-03
  -1.0020000e+03   1.7170352e-03
  -1.0010000e+03   1.4540677e-03
  -1.0000000e+03   1.2114838e-03
  -9.9900000e+02   9.8864134e-04
  -9.9800000e+02   7.8487328e-04
  -9.9700000e+02   5.9949094e-04
  -9.9600000e+02   4.3178678e-04
  -9.9500000e+02   2.8103831e-04
  -9.9400000e+02   1.4651716e-04
  -9.9300000e+02   2.7649622e-05
  -9.9200000e+02   7.7087352e-05
  -9.9100000e+02   1.6747452e-04
  -9.9000000e+02   2.4472664e-04
  -9.8900000e+02   3.0958229e-04
  -9.8800000e+02   3.6280350e-04
  -9.8700000e+02   4.0515157e-04
  -9.8600000e+02   4.3738231e-04
  -9.8500000e+02   4.6024336e-04
  -9.8400000e+02   4.7447186e-04
  -9.8300000e+02   4.8079237e-04
  -9.8200000e+02   4.7991496e-04
  -9.8100000e+02   4.7253337e-04
  -9.8000000e+02   4.5932332e-04
  -9.7900000e+02   4.4094094e-04
  -9.7800000e+02   4.1802130e-04
  -9.7700000e+02   3.9117708e-04
  -9.7600000e+02   3.6099737e-04
  -9.7500000e+02   3.2804660e-04
  -9.7400000e+02   2.9286366e-04
  -9.7300000e+02   2.5596108e-04
  -9.7200000e+02   2.1782461e-04
  -9.7100000e+02   1.7891303e-04
  -9.7000000e+02   1.3965901e-04
  -9.6900000e+02   1.0047294e-04
  -9.6800000e+02   6.1762205e-05
  -9.6700000e+02   2.4130711e-05
  -9.6600000e+02   1.4688161e-05
  -9.6500000e+02   4.9484919e-05
  -9.6400000e+02   8.3358900e-05
  -9.6300000e+02   1.1547353e-04
  -9.6200000e+02   1.4557489e-04
  -9.6100000e+02   1.7347726e-04
  -9.6000000e+02   1.9903047e-04
  -9.5900000e+02   2.2211327e-04
  -9.5800000e+02   2.4263077e-04
  -9.5700000e+02   2.6051301e-04
  -9.5600000e+02   2.7571373e-04
  -9.5500000e+02   2.8820927e-04
  -9.5400000e+02   2.9799742e-04
  -9.5300000e+02   3.0509629e-04
  -9.5200000e+02   3.0954313e-04
  -9.5100000e+02   3.1139311e-04
  -9.5000000e+02   3.1071808e-04
  -9.4900000e+02   3.0760530e-04
  -9.4800000e+02   3.0215617e-04
  -9.4700000e+02   2.9448492e-04
  -9.4600000e+02   2.8471732e-04
  -9.4500000e+02   2.7298934e-04
  -9.4400000e+02   2.5944589e-04
  -9.4300000e+02   2.4423953e-04
  -9.4200000e+02   2.2752916e-04
  -9.4100000e+02   2.0947886e-04
  -9.4000000e+02   1.9025667e-04
  -9.3900000e+02   1.7003349e-04
  -9.3800000e+02   1.4898214e-04
  -9.3700000e+02   1.2727666e-04
  -9.3600000e+02   1.0509223e-04
  -9.3500000e+02   8.2606851e-05
  -9.3400000e+02   6.0009105e-05
  -9.3300000e+02   3.7537168e-05
  -9.3200000e+02   1.5850895e-05
  -9.3100000e+02   1.0151868e-05
  -9.3000000e+02   3.0226406e-05
  -9.2900000e+02   5.1074322e-05
  -9.2800000e+02   7.1365639e-05
  -9.2700000e+02   9.0858027e-05
  -9.2600000e+02   1.0940678e-04
  -9.2500000e+02   1.2689585e-04
  -9.2400000e+02   1.4322506e-04
  -9.2300000e+02   1.5830672e-04
  -9.2200000e+02   1.7206447e-04
  -9.2100000e+02   1.8443297e-04
  -9.2000000e+02   1.9535769e-04
  -9.1900000e+02   2.0479483e-04
  -9.1800000e+02   2.1271128e-04
  -9.1700000e+02   2.1908443e-04
  -9.1600000e+02   2.2390208e-04
  -9.1500000e+02   2.2716220e-04
  -9.1400000e+02   2.2887271e-04
  -9.1300000e+02   2.2905115e-04
  -9.1200000e+02   2.2772437e-04
  -9.1100000e+02   2.2492812e-04
  -9.1000000e+02   2.2070665e-04
  -9.0900000e+02   2.1511222e-04
  -9.0800000e+02   2.0820462e-04
  -9.0700000e+02   2.0005067e-04
  -9.0600000e+02   1.9072359e-04
  -9.0500000e+02   1.8030254e-04
  -9.0400000e+02   1.6887193e-04
  -9.0300000e+02   1.5652088e-04
  -9.0200000e+02   1.4334262e-04
  -9.0100000e+02   1.2943387e-04
  -9.0000000e+02   1.1489436e-04
  -8.9900000e+02   9.9826335e-05
  -8.9800000e+02   8.4334361e-05
  -8.9700000e+02   6.8525733e-05
  -8.9600000e+02   5.2512784e-05
  -8.9500000e+02   3.6423006e-05
  -8.9400000e+02   2.0459260e-05
  -8.9300000e+02   5.9921650e-06
  -8.9200000e+02   1.2970170e-05
  -8.9100000e+02   2.8159099e-05
  -8.9000000e+02   4.3314241e-05
  -8.8900000e+02   5.8083807e-05
  -8.8800000e+02   7.2338778e-05
  -8.8700000e+02   8.5985605e-05
  -8.8600000e+02   9.8943895e-05
  -8.8500000e+02   1.1114152e-04
  -8.8400000e+02   1.2251326e-04
  -8.8300000e+02   1.3300045e-04
  -8.8200000e+02   1.4255093e-04
  -8.8100000e+02   1.5111910e-04
  -8.8000000e+02   1.5866599e-04
  -8.7900000e+02   1.6515936e-04
  -8.7800000e+02   1.7057376e-04
  -8.7700000e+02   1.7489052e-04
  -8.7600000e+02   1.7809778e-04
  -8.7500000e+02   1.8019043e-04
  -8.7400000e+02   1.8117001e-04
  -8.7300000e+02   1.8104465e-04
  -8.7200000e+02   1.7982884e-04
  -8.7100000e+02   1.7754335e-04
  -8.7000000e+02   1.7421492e-04
  -8.6900000e+02   1.6987609e-04
  -8.6800000e+02   1.6456487e-04
  -8.6700000e+02   1.5832448e-04
  -8.6600000e+02   1.5120304e-04
  -8.6500000e+02   1.4325317e-04
  -8.6400000e+02   1.3453168e-04
  -8.6300000e+02   1.2509917e-04
  -8.6200000e+02   1.1501963e-04
  -8.6100000e+02   1.0436009e-04
  -8.6000000e+02   9.3190175e-05
  -8.5900000e+02   8.1581744e-05
  -8.5800000e+02   6.9608605e-05
  -8.5700000e+02   5.7346345e-05
  -8.5600000e+02   4.4872673e-05
  -8.5500000e+02   3.2269612e-05
  -8.5400000e+02   1.9635806e-05
  -8.5300000e+02   7.2321666e-06
  -8.5200000e+02   6.3244066e-06
  -8.5100000e+02   1.8431384e-05
  -8.5000000e+02   3.0586118e-05
  -8.4900000e+02   4.2484563e-05
  -8.4800000e+02   5.4034375e-05
  -8.4700000e+02   6.5165079e-05
  -8.4600000e+02   7.5813718e-05
  -8.4500000e+02   8.5922238e-05
  -8.4400000e+02   9.5436924e-05
  -8.4300000e+02   1.0430835e-04
  -8.4200000e+02   1.1249145e-04
  -8.4100000e+02   1.1994569e-04
  -8.4000000e+02   1.2663521e-04
  -8.3900000e+02   1.3252892e-04
  -8.3800000e+02   1.3760066e-04
  -8.3700000e+02   1.4182923e-04
  -8.3600000e+02   1.4519849e-04
  -8.3500000e+02   1.4769739e-04
  -8.3400000e+02   1.4931995e-04
  -8.3300000e+02   1.5006525e-04
  -8.3200000e+02   1.4993737e-04
  -8.3100000e+02   1.4894533e-04
  -8.3000000e+02   1.4710298e-04
  -8.2900000e+02   1.4442885e-04
  -8.2800000e+02   1.4094601e-04
  -8.2700000e+02   1.3668190e-04
  -8.2600000e+02   1.3166811e-04
  -8.2500000e+02   1.2594018e-04
  -8.2400000e+02   1.1953735e-04
  -8.2300000e+02   1.1250230e-04
  -8.2200000e+02   1.0488088e-04
  -8.2100000e+02   9.6721824e-05
  -8.2000000e+02   8.8076472e-05
  -8.1900000e+02   7.8998433e-05
  -8.1800000e+02   6.9543306e-05
  -8.1700000e+02   5.9768385e-05
  -8.1600000e+02   4.9732413e-05
  -8.1500000e+02   3.9495478e-05
  -8.1400000e+02   2.9119411e-05
  -8.1300000e+02   1.8670666e-05
  -8.1200000e+02   8.2476379e-06
  -8.1100000e+02   2.7160802e-06
  -8.1000000e+02   1.2760899e-05
  -8.0900000e+02   2.2930525e-05
  -8.0800000e+02   3.2911415e-05
  -8.0700000e+02   4.2633684e-05
  -8.0600000e+02   5.2040985e-05
  -8.0500000e+02   6.1081505e-05
  -8.0400000e+02   6.9706645e-05
  -8.0300000e+02   7.7870834e-05
  -8.0200000e+02   8.5531604e-05
  -8.0100000e+02   9.2649740e-05
  -8.0000000e+02   9.9189436e-05
  -7.9900000e+02   1.0511845e-04
  -7.9800000e+02   1.1040825e-04
  -7.9700000e+02   1.1503411e-04
  -7.9600000e+02   1.1897524e-04
  -7.9500000e+02   1.2221486e-04
  -7.9400000e+02   1.2474025e-04
  -7.9300000e+02   1.2654277e-04
  -7.9200000e+02   1.2761789e-04
  -7.9100000e+02   1.2796519e-04
  -7.9000000e+02   1.2758830e-04
  -7.8900000e+02   1.2649488e-04
  -7.8800000e+02   1.2469648e-04
  -7.8700000e+02   1.2220853e-04
  -7.8600000e+02   1.1905015e-04
  -7.8500000e+02   1.1524406e-04
  -7.8400000e+02   1.1081639e-04
  -7.8300000e+02   1.0579652e-04
  -7.8200000e+02   1.0021693e-04
  -7.8100000e+02   9.4112916e-05
  -7.8000000e+02   8.7522450e-05
  -7.7900000e+02   8.0485907e-05
  -7.7800000e+02   7.3045841e-05
  -7.7700000e+02   6.5246732e-05
  -7.7600000e+02   5.7134743e-05
  -7.7500000e+02   4.8757462e-05
  -7.7400000e+02   4.0163684e-05
  -7.7300000e+02   3.1403256e-05
  -7.7200000e+02   2.2527215e-05
  -7.7100000e+02   1.3589598e-05
  -7.7000000e+02   4.6731682e-06
  -7.6900000e+02   4.4084077e-06
  -7.6800000e+02   1.3205463e-05
  -7.6700000e+02   2.1912847e-05
  -7.6600000e+02   3.0447312e-05
  -7.6500000e+02   3.8758697e-05
  -7.6400000e+02   4.6801274e-05
  -7.6300000e+02   5.4531778e-05
  -7.6200000e+02   6.1909195e-05
  -7.6100000e+02   6.8894838e-05
  -7.6000000e+02   7.5452504e-05
  -7.5900000e+02   8.1548625e-05
  -7.5800000e+02   8.7152431e-05
  -7.5700000e+02   9.2236087e-05
  -7.5600000e+02   9.6774830e-05
  -7.5500000e+02   1.0074707e-04
  -7.5400000e+02   1.0413450e-04
  -7.5300000e+02   1.0692216e-04
  -7.5200000e+02   1.0909850e-04
  -7.5100000e+02   1.1065541e-04
  -7.5000000e+02   1.1158825e-04
  -7.4900000e+02   1.1189587e-04
  -7.4800000e+02   1.1158054e-04
  -7.4700000e+02   1.1064796e-04
  -7.4600000e+02   1.0910720e-04
  -7.4500000e+02   1.0697061e-04
  -7.4400000e+02   1.0425372e-04
  -7.4300000e+02   1.0097517e-04
  -7.4200000e+02   9.7156573e-05
  -7.4100000e+02   9.2822358e-05
  -7.4000000e+02   8.7999638e-05
  -7.3900000e+02   8.2718037e-05
  -7.3800000e+02   7.7009512e-05
  -7.3700000e+02   7.0908164e-05
  -7.3600000e+02   6.4450039e-05
  -7.3500000e+02   5.7672921e-05
  -7.3400000e+02   5.0616112e-05
  -7.3300000e+02   4.3320224e-05
  -7.3200000e+02   3.5826956e-05
  -7.3100000e+02   2.8178912e-05
  -7.3000000e+02   2.0419497e-05
  -7.2900000e+02   1.2593368e-05
  -7.2800000e+02   4.7535810e-06
  -7.2700000e+02   3.1432195e-06
  -7.2600000e+02   1.0892507e-05
  -7.2500000e+02   1.8559716e-05
  -7.2400000e+02   2.6084184e-05
  -7.2300000e+02   3.3423620e-05
  -7.2200000e+02   4.0538281e-05
  -7.2100000e+02   4.7390170e-05
  -7.2000000e+02   5.3943045e-05
  -7.1900000e+02   6.0162553e-05
  -7.1800000e+02   6.6016383e-05
  -7.1700000e+02   7.1474424e-05
  -7.1600000e+02   7.6508910e-05
  -7.1500000e+02   8.1094555e-05
  -7.1400000e+02   8.5208678e-05
  -7.1300000e+02   8.8831307e-05
  -7.1200000e+02   9.1945270e-05
  -7.1100000e+02   9.4536278e-05
  -7.1000000e+02   9.6592977e-05
  -7.0900000e+02   9.8107001e-05
  -7.0800000e+02   9.9072994e-05
  -7.0700000e+02   9.9488624e-05
  -7.0600000e+02   9.9354576e-05
  -7.0500000e+02   9.8674536e-05
  -7.0400000e+02   9.7455149e-05
  -7.0300000e+02   9.5705965e-05
  -7.0200000e+02   9.3439376e-05
  -7.0100000e+02   9.0670527e-05
  -7.0000000e+02   8.7417222e-05
  -6.9900000e+02   8.3699811e-05
  -6.9800000e+02   7.9541063e-05
  -6.9700000e+02   7.4966033e-05
  -6.9600000e+02   7.0001910e-05
  -6.9500000e+02   6.4677861e-05
  -6.9400000e+02   5.9024857e-05
  -6.9300000e+02   5.3075503e-05
  -6.9200000e+02   4.6863847e-05
  -6.9100000e+02   4.0425194e-05
  -6.9000000e+02   3.3795914e-05
  -6.8900000e+02   2.7013259e-05
  -6.8800000e+02   2.0115209e-05
  -6.8700000e+02   1.3140507e-05
  -6.8600000e+02   6.1303138e-06
  -6.8500000e+02   9.5605404e-07
  -6.8400000e+02   7.8795429e-06
  -6.8300000e+02   1.4778164e-05
  -6.8200000e+02   2.1565899e-05
  -6.8100000e+02   2.8204689e-05
  -6.8000000e+02   3.4658698e-05
  -6.7900000e+02   4.0893500e-05
  -6.7800000e+02   4.6876103e-05
  -6.7700000e+02   5.2575078e-05
  -6.7600000e+02   5.7960706e-05
  -6.7500000e+02   6.3005125e-05
  -6.7400000e+02   6.7682471e-05
  -6.7300000e+02   7.1969001e-05
  -6.7200000e+02   7.5843217e-05
  -6.7100000e+02   7.9285966e-05
  -6.7000000e+02   8.2280534e-05
  -6.6900000e+02   8.4812720e-05
  -6.6800000e+02   8.6870908e-05
  -6.6700000e+02   8.8446108e-05
  -6.6600000e+02   8.9531998e-05
  -6.6500000e+02   9.0124943e-05
  -6.6400000e+02   9.0223999e-05
  -6.6300000e+02   8.9830911e-05
  -6.6200000e+02   8.8950083e-05
  -6.6100000e+02   8.7588548e-05
  -6.6000000e+02   8.5755912e-05
  -6.5900000e+02   8.3464293e-05
  -6.5800000e+02   8.0728243e-05
  -6.5700000e+02   7.7564657e-05
  -6.5600000e+02   7.3992673e-05
  -6.5500000e+02   7.0033557e-05
  -6.5400000e+02   6.5710578e-05
  -6.5300000e+02   6.1048880e-05
  -6.5200000e+02   5.6075333e-05
  -6.5100000e+02   5.0818394e-05
  -6.5000000e+02   4.5307950e-05
  -6.4900000e+02   3.9575174e-05
  -6.4800000e+02   3.3652391e-05
  -6.4700000e+02   2.7573003e-05
  -6.4600000e+02   2.1371590e-05
  -6.4500000e+02   1.5084710e-05
  -6.4400000e+02   8.7560201e-06
  -6.4300000e+02   2.5224077e-06
  -6.4200000e+02   4.1389567e-06
  -6.4100000e+02   1.0378601e-05
  -6.4000000e+02   1.6587468e-05
  -6.3900000e+02   2.2689439e-05
  -6.3800000e+02   2.8645897e-05
  -6.3700000e+02   3.4423408e-05
  -6.3600000e+02   3.9990705e-05
  -6.3500000e+02   4.5318157e-05
  -6.3400000e+02   5.0377713e-05
  -6.3300000e+02   5.5142969e-05
  -6.3200000e+02   5.9589265e-05
  -6.3100000e+02   6.3693796e-05
  -6.3000000e+02   6.7435717e-05
  -6.2900000e+02   7.0796243e-05
  -6.2800000e+02   7.3758736e-05
  -6.2700000e+02   7.6308787e-05
  -6.2600000e+02   7.8434279e-05
  -6.2500000e+02   8.0125446e-05
  -6.2400000e+02   8.1374911e-05
  -6.2300000e+02   8.2177719e-05
  -6.2200000e+02   8.2531349e-05
  -6.2100000e+02   8.2435723e-05
  -6.2000000e+02   8.1893189e-05
  -6.1900000e+02   8.0908506e-05
  -6.1800000e+02   7.9488801e-05
  -6.1700000e+02   7.7643528e-05
  -6.1600000e+02   7.5384401e-05
  -6.1500000e+02   7.2725331e-05
  -6.1400000e+02   6.9682333e-05
  -6.1300000e+02   6.6273443e-05
  -6.1200000e+02   6.2518610e-05
  -6.1100000e+02   5.8439585e-05
  -6.1000000e+02   5.4059808e-05
  -6.0900000e+02   4.9404285e-05
  -6.0800000e+02   4.4499469e-05
  -6.0700000e+02   3.9373158e-05
  -6.0600000e+02   3.4054415e-05
  -6.0500000e+02   2.8573596e-05
  -6.0400000e+02   2.2962637e-05
  -6.0300000e+02   1.7256246e-05
  -6.0200000e+02   1.1497220e-05
  -6.0100000e+02   5.7746791e-06
  -6.0000000e+02   1.6249927e-06
  -5.9900000e+02   6.3220719e-06
  -5.9800000e+02   1.1990296e-05
  -5.9700000e+02   1.7636676e-05
  -5.9600000e+02   2.3183934e-05
  -5.9500000e+02   2.8592365e-05
  -5.9400000e+02   3.3829785e-05
  -5.9300000e+02   3.8867006e-05
  -5.9200000e+02   4.3676776e-05
  -5.9100000e+02   4.8233508e-05
  -5.9000000e+02   5.2513248e-05
  -5.8900000e+02   5.6493719e-05
  -5.8800000e+02   6.0154398e-05
  -5.8700000e+02   6.3476597e-05
  -5.8600000e+02   6.6443545e-05
  -5.8500000e+02   6.9040465e-05
  -5.8400000e+02   7.1254641e-05
  -5.8300000e+02   7.3075474e-05
  -5.8200000e+02   7.4494531e-05
  -5.8100000e+02   7.5505582e-05
  -5.8000000e+02   7.6104622e-05
  -5.7900000e+02   7.6289883e-05
  -5.7800000e+02   7.6061841e-05
  -5.7700000e+02   7.5423197e-05
  -5.7600000e+02   7.4378862e-05
  -5.7500000e+02   7.2935918e-05
  -5.7400000e+02   7.1103575e-05
  -5.7300000e+02   6.8893114e-05
  -5.7200000e+02   6.6317822e-05
  -5.7100000e+02   6.3392916e-05
  -5.7000000e+02   6.0135454e-05
  -5.6900000e+02   5.6564251e-05
  -5.6800000e+02   5.2699773e-05
  -5.6700000e+02   4.8564039e-05
  -5.6600000e+02   4.4180526e-05
  -5.6500000e+02   3.9574080e-05
  -5.6400000e+02   3.4770864e-05
  -5.6300000e+02   2.9798395e-05
  -5.6200000e+02   2.4685793e-05
  -5.6100000e+02   1.9464704e-05
  -5.6000000e+02   1.4172623e-05
  -5.5900000e+02   8.8687987e-06
  -5.5800000e+02   3.7857470e-06
  -5.5700000e+02   2.9519686e-06
  -5.5600000e+02   7.8330651e-06
  -5.5500000e+02   1.3060070e-05
  -5.5400000e+02   1.8260341e-05
  -5.5300000e+02   2.3365504e-05
  -5.5200000e+02   2.8337450e-05
  -5.5100000e+02   3.3145648e-05
  -5.5000000e+02   3.7762773e-05
  -5.4900000e+02   4.2163528e-05
  -5.4800000e+02   4.6324294e-05
  -5.4700000e+02   5.0223048e-05
  -5.4600000e+02   5.3839374e-05
  -5.4500000e+02   5.7154521e-05
  -5.4400000e+02   6.0151468e-05
  -5.4300000e+02   6.2814994e-05
  -5.4200000e+02   6.5131741e-05
  -5.4100000e+02   6.7090276e-05
  -5.4000000e+02   6.8681144e-05
  -5.3900000e+02   6.9896902e-05
  -5.3800000e+02   7.0732160e-05
  -5.3700000e+02   7.1183594e-05
  -5.3600000e+02   7.1249961e-05
  -5.3500000e+02   7.0932099e-05
  -5.3400000e+02   7.0232913e-05
  -5.3300000e+02   6.9157356e-05
  -5.3200000e+02   6.7712395e-05
  -5.3100000e+02   6.5906968e-05
  -5.3000000e+02   6.3751935e-05
  -5.2900000e+02   6.1260012e-05
  -5.2800000e+02   5.8445705e-05
  -5.2700000e+02   5.5325232e-05
  -5.2600000e+02   5.1916438e-05
  -5.2500000e+02   4.8238713e-05
  -5.2400000e+02   4.4312907e-05
  -5.2300000e+02   4.0161256e-05
  -5.2200000e+02   3.5807338e-05
  -5.2100000e+02   3.1276091e-05
  -5.2000000e+02   2.6593995e-05
  -5.1900000e+02   2.1789676e-05
  -5.1800000e+02   1.6895822e-05
  -5.1700000e+02   1.1956245e-05
  -5.1600000e+02   7.0631896e-06
  -5.1500000e+02   2.8023323e-06
  -5.1400000e+02   4.1611659e-06
  -5.1300000e+02   8.8112707e-06
  -5.1200000e+02   1.3678404e-05
  -5.1100000e+02   1.8518324e-05
  -5.1000000e+02   2.3267599e-05
  -5.0900000e+02   2.7889400e-05
  -5.0800000e+02   3.2354508e-05
  -5.0700000e+02   3.6637059e-05
  -5.0600000e+02   4.0713293e-05
  -5.0500000e+02   4.4561132e-05
  -5.0400000e+02   4.8160068e-05
  -5.0300000e+02   5.1491142e-05
  -5.0200000e+02   5.4536988e-05
  -5.0100000e+02   5.7281881e-05
  -5.0000000e+02   5.9711801e-05
  -4.9900000e+02   6.1814486e-05
  -4.9800000e+02   6.3579485e-05
  -4.9700000e+02   6.4998208e-05
  -4.9600000e+02   6.6063957e-05
  -4.9500000e+02   6.6771959e-05
  -4.9400000e+02   6.7119381e-05
  -4.9300000e+02   6.7105342e-05
  -4.9200000e+02   6.6730908e-05
  -4.9100000e+02   6.5999086e-05
  -4.9000000e+02   6.4914797e-05
  -4.8900000e+02   6.3484852e-05
  -4.8800000e+02   6.1717904e-05
  -4.8700000e+02   5.9624406e-05
  -4.8600000e+02   5.7216551e-05
  -4.8500000e+02   5.4508207e-05
  -4.8400000e+02   5.1514846e-05
  -4.8300000e+02   4.8253473e-05
  -4.8200000e+02   4.4742547e-05
  -4.8100000e+02   4.1001913e-05
  -4.8000000e+02   3.7052752e-05
  -4.7900000e+02   3.2917569e-05
  -4.7800000e+02   2.8620277e-05
  -4.7700000e+02   2.4186518e-05
  -4.7600000e+02   1.9644609e-05
  -4.7500000e+02   1.5028508e-05
  -4.7400000e+02   1.0389151e-05
  -4.7300000e+02   5.8598798e-06
  -4.7200000e+02   2.5098079e-06
  -4.7100000e+02   4.9058471e-06
  -4.7000000e+02   9.3225936e-06
  -4.6900000e+02   1.3897339e-05
  -4.6800000e+02   1.8442604e-05
  -4.6700000e+02   2.2900191e-05
  -4.6600000e+02   2.7235083e-05
  -4.6500000e+02   3.1419476e-05
  -4.6400000e+02   3.5428863e-05
  -4.6300000e+02   3.9240813e-05
  -4.6200000e+02   4.2834549e-05
  -4.6100000e+02   4.6190809e-05
  -4.6000000e+02   4.9291827e-05
  -4.5900000e+02   5.2121354e-05
  -4.5800000e+02   5.4664711e-05
  -4.5700000e+02   5.6908834e-05
  -4.5600000e+02   5.8842327e-05
  -4.5500000e+02   6.0455515e-05
  -4.5400000e+02   6.1740479e-05
  -4.5300000e+02   6.2691094e-05
  -4.5200000e+02   6.3303052e-05
  -4.5100000e+02   6.3573881e-05
  -4.5000000e+02   6.3502951e-05
  -4.4900000e+02   6.3091475e-05
  -4.4800000e+02   6.2342493e-05
  -4.4700000e+02   6.1260856e-05
  -4.4600000e+02   5.9853193e-05
  -4.4500000e+02   5.8127879e-05
  -4.4400000e+02   5.6094980e-05
  -4.4300000e+02   5.3766205e-05
  -4.4200000e+02   5.1154843e-05
  -4.4100000e+02   4.8275696e-05
  -4.4000000e+02   4.5145011e-05
  -4.3900000e+02   4.1780409e-05
  -4.3800000e+02   3.8200825e-05
  -4.3700000e+02   3.4426464e-05
  -4.3600000e+02   3.0478803e-05
  -4.3500000e+02   2.6380705e-05
  -4.3400000e+02   2.2156790e-05
  -4.3300000e+02   1.7834547e-05
  -4.3200000e+02   1.3447893e-05
  -4.3100000e+02   9.0515464e-06
  -4.3000000e+02   4.8141464e-06
  -4.2900000e+02   2.3591487e-06
  -4.2800000e+02   5.4034853e-06
  -4.2700000e+02   9.6585614e-06
  -4.2600000e+02   1.4006770e-05
  -4.2500000e+02   1.8314848e-05
  -4.2400000e+02   2.2534070e-05
  -4.2300000e+02   2.6632915e-05
  -4.2200000e+02   3.0585641e-05
  -4.2100000e+02   3.4369309e-05
  -4.2000000e+02   3.7962837e-05
  -4.1900000e+02   4.1346661e-05
  -4.1800000e+02   4.4502641e-05
  -4.1700000e+02   4.7414046e-05
  -4.1600000e+02   5.0065584e-05
  -4.1500000e+02   5.2443455e-05
  -4.1400000e+02   5.4535392e-05
  -4.1300000e+02   5.6330720e-05
  -4.1200000e+02   5.7820394e-05
  -4.1100000e+02   5.8997045e-05
  -4.1000000e+02   5.9855007e-05
  -4.0900000e+02   6.0390345e-05
  -4.0800000e+02   6.0600867e-05
  -4.0700000e+02   6.0486135e-05
  -4.0600000e+02   6.0047458e-05
  -4.0500000e+02   5.9287887e-05
  -4.0400000e+02   5.8212190e-05
  -4.0300000e+02   5.6826829e-05
  -4.0200000e+02   5.5139916e-05
  -4.0100000e+02   5.3161175e-05
  -4.0000000e+02   5.0901888e-05
  -3.9900000e+02   4.8374832e-05
  -3.9800000e+02   4.5594223e-05
  -3.9700000e+02   4.2575640e-05
  -3.9600000e+02   3.9335964e-05
  -3.9500000e+02   3.5893314e-05
  -3.9400000e+02   3.2267001e-05
  -3.9300000e+02   2.8477532e-05
  -3.9200000e+02   2.4546700e-05
  -3.9100000e+02   2.0497937e-05
  -3.9000000e+02   1.6357381e-05
  -3.8900000e+02   1.2157434e-05
  -3.8800000e+02   7.9520686e-06
  -3.8700000e+02   3.9306754e-06
  -3.8600000e+02   2.2899748e-06
  -3.8500000e+02   5.7101530e-06
  -3.8400000e+02   9.8346930e-06
  -3.8300000e+02   1.3999724e-05
  -3.8200000e+02   1.8112858e-05
  -3.8100000e+02   2.2134474e-05
  -3.8000000e+02   2.6036686e-05
  -3.7900000e+02   2.9795843e-05
  -3.7800000e+02   3.3390524e-05
  -3.7700000e+02   3.6800885e-05
  -3.7600000e+02   4.0008446e-05
  -3.7500000e+02   4.2996039e-05
  -3.7400000e+02   4.5747821e-05
  -3.7300000e+02   4.8249313e-05
  -3.7200000e+02   5.0487451e-05
  -3.7100000e+02   5.2450636e-05
  -3.7000000e+02   5.4128789e-05
  -3.6900000e+02   5.5513391e-05
  -3.6800000e+02   5.6597523e-05
  -3.6700000e+02   5.7375898e-05
  -3.6600000e+02   5.7844885e-05
  -3.6500000e+02   5.8002522e-05
  -3.6400000e+02   5.7848524e-05
  -3.6300000e+02   5.7384281e-05
  -3.6200000e+02   5.6612849e-05
  -3.6100000e+02   5.5538929e-05
  -3.6000000e+02   5.4168841e-05
  -3.5900000e+02   5.2510491e-05
  -3.5800000e+02   5.0573325e-05
  -3.5700000e+02   4.8368282e-05
  -3.5600000e+02   4.5907737e-05
  -3.5500000e+02   4.3205444e-05
  -3.5400000e+02   4.0276473e-05
  -3.5300000e+02   3.7137148e-05
  -3.5200000e+02   3.3804999e-05
  -3.5100000e+02   3.0298733e-05
  -3.5000000e+02   2.6638266e-05
  -3.4900000e+02   2.2844876e-05
  -3.4800000e+02   1.8941709e-05
  -3.4700000e+02   1.4955260e-05
  -3.4600000e+02   1.0920457e-05
  -3.4500000e+02   6.9040427e-06
  -3.4400000e+02   3.2042856e-06
  -3.4300000e+02   2.7758011e-06
  -3.4200000e+02   6.3147054e-06
  -3.4100000e+02   1.0292386e-05
  -3.4000000e+02   1.4293732e-05
  -3.3900000e+02   1.8241564e-05
  -3.3800000e+02   2.2099221e-05
  -3.3700000e+02   2.5840129e-05
  -3.3600000e+02   2.9441590e-05
  -3.3500000e+02   3.2883017e-05
  -3.3400000e+02   3.6145345e-05
  -3.3300000e+02   3.9210829e-05
  -3.3200000e+02   4.2062996e-05
  -3.3100000e+02   4.4686653e-05
  -3.3000000e+02   4.7067927e-05
  -3.2900000e+02   4.9194310e-05
  -3.2800000e+02   5.1054713e-05
  -3.2700000e+02   5.2639508e-05
  -3.2600000e+02   5.3940575e-05
  -3.2500000e+02   5.4951336e-05
  -3.2400000e+02   5.5666786e-05
  -3.2300000e+02   5.6083517e-05
  -3.2200000e+02   5.6199730e-05
  -3.2100000e+02   5.6015243e-05
  -3.2000000e+02   5.5531488e-05
  -3.1900000e+02   5.4751501e-05
  -3.1800000e+02   5.3679908e-05
  -3.1700000e+02   5.2322892e-05
  -3.1600000e+02   5.0688166e-05
  -3.1500000e+02   4.8784927e-05
  -3.1400000e+02   4.6623814e-05
  -3.1300000e+02   4.4216851e-05
  -3.1200000e+02   4.1577393e-05
  -3.1100000e+02   3.8720066e-05
  -3.1000000e+02   3.5660714e-05
  -3.0900000e+02   3.2416351e-05
  -3.0800000e+02   2.9005147e-05
  -3.0700000e+02   2.5446472e-05
  -3.0600000e+02   2.1761086e-05
  -3.0500000e+02   1.7971714e-05
  -3.0400000e+02   1.4104768e-05
  -3.0300000e+02   1.0196309e-05
  -3.0200000e+02   6.3206087e-06
  -3.0100000e+02   2.8533320e-06
  -3.0000000e+02   3.0148296e-06
  -2.9900000e+02   6.5301583e-06
  -2.9800000e+02   1.0390249e-05
  -2.9700000e+02   1.4265736e-05
  -2.9600000e+02   1.8087089e-05
  -2.9500000e+02   2.1819643e-05
  -2.9400000e+02   2.5437871e-05
  -2.9300000e+02   2.8919872e-05
  -2.9200000e+02   3.2245754e-05
  -2.9100000e+02   3.5397091e-05
  -2.9000000e+02   3.8356738e-05
  -2.8900000e+02   4.1108778e-05
  -2.8800000e+02   4.3638537e-05
  -2.8700000e+02   4.5932621e-05
  -2.8600000e+02   4.7978959e-05
  -2.8500000e+02   4.9766853e-05
  -2.8400000e+02   5.1287022e-05
  -2.8300000e+02   5.2531648e-05
  -2.8200000e+02   5.3494405e-05
  -2.8100000e+02   5.4170494e-05
  -2.8000000e+02   5.4556659e-05
  -2.7900000e+02   5.4651207e-05
  -2.7800000e+02   5.4454011e-05
  -2.7700000e+02   5.3966509e-05
  -2.7600000e+02   5.3191694e-05
  -2.7500000e+02   5.2134098e-05
  -2.7400000e+02   5.0799767e-05
  -2.7300000e+02   4.9196225e-05
  -2.7200000e+02   4.7332443e-05
  -2.7100000e+02   4.5218785e-05
  -2.7000000e+02   4.2866965e-05
  -2.6900000e+02   4.0289986e-05
  -2.6800000e+02   3.7502092e-05
  -2.6700000e+02   3.4518715e-05
  -2.6600000e+02   3.1356432e-05
  -2.6500000e+02   2.8032965e-05
  -2.6400000e+02   2.4567234e-05
  -2.6300000e+02   2.0979584e-05
  -2.6200000e+02   1.7292431e-05
  -2.6100000e+02   1.3532185e-05
  -2.6000000e+02   9.7359762e-06
  -2.5900000e+02   5.9843513e-06
  -2.5800000e+02   2.7085276e-06
  -2.5700000e+02   3.1390132e-06
  -2.5600000e+02   6.5723195e-06
  -2.5500000e+02   1.0321640e-05
  -2.5400000e+02   1.4085899e-05
  -2.5300000e+02   1.7797639e-05
  -2.5200000e+02   2.1422854e-05
  -2.5100000e+02   2.4936543e-05
  -2.5000000e+02   2.8317306e-05
  -2.4900000e+02   3.1545744e-05
  -2.4800000e+02   3.4603909e-05
  -2.4700000e+02   3.7475111e-05
  -2.4600000e+02   4.0143866e-05
  -2.4500000e+02   4.2595902e-05
  -2.4400000e+02   4.4818197e-05
  -2.4300000e+02   4.6799019e-05
  -2.4200000e+02   4.8527972e-05
  -2.4100000e+02   4.9996042e-05
  -2.4000000e+02   5.1195634e-05
  -2.3900000e+02   5.2120613e-05
  -2.3800000e+02   5.2766324e-05
  -2.3700000e+02   5.3129620e-05
  -2.3600000e+02   5.3208870e-05
  -2.3500000e+02   5.3003973e-05
  -2.3400000e+02   5.2516349e-05
  -2.3300000e+02   5.1748934e-05
  -2.3200000e+02   5.0706162e-05
  -2.3100000e+02   4.9393943e-05
  -2.3000000e+02   4.7819631e-05
  -2.2900000e+02   4.5991984e-05
  -2.2800000e+02   4.3921124e-05
  -2.2700000e+02   4.1618489e-05
  -2.2600000e+02   3.9096778e-05
  -2.2500000e+02   3.6369902e-05
  -2.2400000e+02   3.3452938e-05
  -2.2300000e+02   3.0362095e-05
  -2.2200000e+02   2.7114713e-05
  -2.2100000e+02   2.3729344e-05
  -2.2000000e+02   2.0226005e-05
  -2.1900000e+02   1.6626904e-05
  -2.1800000e+02   1.2958612e-05
  -2.1700000e+02   9.2597081e-06
  -2.1600000e+02   5.6189990e-06
  -2.1500000e+02   2.5469765e-06
  -2.1400000e+02   3.3060874e-06
  -2.1300000e+02   6.6871587e-06
  -2.1200000e+02   1.0346056e-05
  -2.1100000e+02   1.4017199e-05
  -2.1000000e+02   1.7636580e-05
  -2.0900000e+02   2.1171165e-05
  -2.0800000e+02   2.4596521e-05
  -2.0700000e+02   2.7891721e-05
  -2.0600000e+02   3.1037797e-05
  -2.0500000e+02   3.4017204e-05
  -2.0400000e+02   3.6813633e-05
  -2.0300000e+02   3.9411954e-05
  -2.0200000e+02   4.1798227e-05
  -2.0100000e+02   4.3959729e-05
  -2.0000000e+02   4.5885003e-05
  -1.9900000e+02   4.7563896e-05
  -1.9800000e+02   4.8987603e-05
  -1.9700000e+02   5.0148711e-05
  -1.9600000e+02   5.1041229e-05
  -1.9500000e+02   5.1660616e-05
  -1.9400000e+02   5.2003803e-05
  -1.9300000e+02   5.2069204e-05
  -1.9200000e+02   5.1856728e-05
  -1.9100000e+02   5.1367772e-05
  -1.9000000e+02   5.0605215e-05
  -1.8900000e+02   4.9573404e-05
  -1.8800000e+02   4.8278127e-05
  -1.8700000e+02   4.6726583e-05
  -1.8600000e+02   4.4927350e-05
  -1.8500000e+02   4.2890337e-05
  -1.8400000e+02   4.0626742e-05
  -1.8300000e+02   3.8148997e-05
  -1.8200000e+02   3.5470721e-05
  -1.8100000e+02   3.2606673e-05
  -1.8000000e+02   2.9572721e-05
  -1.7900000e+02   2.6385841e-05
  -1.7800000e+02   2.3064193e-05
  -1.7700000e+02   1.9627375e-05
  -1.7600000e+02   1.6097150e-05
  -1.7500000e+02   1.2499618e-05
  -1.7400000e+02   8.8730391e-06
  -1.7300000e+02   5.3080226e-06
  -1.7200000e+02   2.3625414e-06
  -1.7100000e+02   3.3705611e-06
  -1.7000000e+02   6.7317933e-06
  -1.6900000e+02   1.0327385e-05
  -1.6800000e+02   1.3928243e-05
  -1.6700000e+02   1.7475978e-05
  -1.6600000e+02   2.0939340e-05
  -1.6500000e+02   2.4294790e-05
  -1.6400000e+02   2.7521993e-05
  -1.6300000e+02   3.0602445e-05
  -1.6200000e+02   3.3519000e-05
  -1.6100000e+02   3.6255697e-05
  -1.6000000e+02   3.8797722e-05
  -1.5900000e+02   4.1131420e-05
  -1.5800000e+02   4.3244328e-05
  -1.5700000e+02   4.5125217e-05
  -1.5600000e+02   4.6764137e-05
  -1.5500000e+02   4.8152461e-05
  -1.5400000e+02   4.9282926e-05
  -1.5300000e+02   5.0149661e-05
  -1.5200000e+02   5.0748222e-05
  -1.5100000e+02   5.1075607e-05
  -1.5000000e+02   5.1130272e-05
  -1.4900000e+02   5.0912138e-05
  -1.4800000e+02   5.0422593e-05
  -1.4700000e+02   4.9664477e-05
  -1.4600000e+02   4.8642074e-05
  -1.4500000e+02   4.7361087e-05
  -1.4400000e+02   4.5828608e-05
  -1.4300000e+02   4.4053085e-05
  -1.4200000e+02   4.2044282e-05
  -1.4100000e+02   3.9813234e-05
  -1.4000000e+02   3.7372202e-05
  -1.3900000e+02   3.4734625e-05
  -1.3800000e+02   3.1915088e-05
  -1.3700000e+02   2.8929302e-05
  -1.3600000e+02   2.5794127e-05
  -1.3500000e+02   2.2527698e-05
  -1.3400000e+02   1.9149780e-05
  -1.3300000e+02   1.5682728e-05
  -1.3200000e+02   1.2154339e-05
  -1.3100000e+02   8.6080626e-06
  -1.3000000e+02   5.1553321e-06
  -1.2900000e+02   2.4742960e-06
  -1.2800000e+02   3.6210665e-06
  -1.2700000e+02   6.8804536e-06
  -1.2600000e+02   1.0393272e-05
  -1.2500000e+02   1.3921193e-05
  -1.2400000e+02   1.7400996e-05
  -1.2300000e+02   2.0799710e-05
  -1.2200000e+02   2.4093166e-05
  -1.2100000e+02   2.7260840e-05
  -1.2000000e+02   3.0284233e-05
  -1.1900000e+02   3.3146296e-05
  -1.1800000e+02   3.5831207e-05
  -1.1700000e+02   3.8324315e-05
  -1.1600000e+02   4.0612127e-05
  -1.1500000e+02   4.2682343e-05
  -1.1400000e+02   4.4523885e-05
  -1.1300000e+02   4.6126945e-05
  -1.1200000e+02   4.7483022e-05
  -1.1100000e+02   4.8584961e-05
  -1.1000000e+02   4.9426985e-05
  -1.0900000e+02   5.0004723e-05
  -1.0800000e+02   5.0315230e-05
  -1.0700000e+02   5.0357000e-05
  -1.0600000e+02   5.0129974e-05
  -1.0500000e+02   4.9635539e-05
  -1.0400000e+02   4.8876522e-05
  -1.0300000e+02   4.7857174e-05
  -1.0200000e+02   4.6583150e-05
  -1.0100000e+02   4.5061483e-05
  -1.0000000e+02   4.3300550e-05
  -9.9000000e+01   4.1310035e-05
  -9.8000000e+01   3.9100891e-05
  -9.7000000e+01   3.6685300e-05
  -9.6000000e+01   3.4076634e-05
  -9.5000000e+01   3.1289443e-05
  -9.4000000e+01   2.8339454e-05
  -9.3000000e+01   2.5243650e-05
  -9.2000000e+01   2.2020488e-05
  -9.1000000e+01   1.8690451e-05
  -9.0000000e+01   1.5277500e-05
  -8.9000000e+01   1.1813290e-05
  -8.8000000e+01   8.3521994e-06
  -8.7000000e+01   5.0471329e-06
  -8.6000000e+01   2.7578791e-06
  -8.5000000e+01   4.0620649e-06
  -8.4000000e+01   7.2061920e-06
  -8.3000000e+01   1.0634761e-05
  -8.2000000e+01   1.4094819e-05
  -8.1000000e+01   1.7514665e-05
  -8.0000000e+01   2.0857950e-05
  -7.9000000e+01   2.4099043e-05
  -7.8000000e+01   2.7216748e-05
  -7.7000000e+01   3.0192266e-05
  -7.6000000e+01   3.3008429e-05
  -7.5000000e+01   3.5649402e-05
  -7.4000000e+01   3.8100568e-05
  -7.3000000e+01   4.0348502e-05
  -7.2000000e+01   4.2380982e-05
  -7.1000000e+01   4.4187018e-05
  -7.0000000e+01   4.5756886e-05
  -6.9000000e+01   4.7082164e-05
  -6.8000000e+01   4.8155773e-05
  -6.7000000e+01   4.8971999e-05
  -6.6000000e+01   4.9526527e-05
  -6.5000000e+01   4.9816455e-05
  -6.4000000e+01   4.9840312e-05
  -6.3000000e+01   4.9598060e-05
  -6.2000000e+01   4.9091099e-05
  -6.1000000e+01   4.8322253e-05
  -6.0000000e+01   4.7295766e-05
  -5.9000000e+01   4.6017273e-05
  -5.8000000e+01   4.4493777e-05
  -5.7000000e+01   4.2733622e-05
  -5.6000000e+01   4.0746452e-05
  -5.5000000e+01   3.8543177e-05
  -5.4000000e+01   3.6135940e-05
  -5.3000000e+01   3.3538086e-05
  -5.2000000e+01   3.0764152e-05
  -5.1000000e+01   2.7829896e-05
  -5.0000000e+01   2.4752406e-05
  -4.9000000e+01   2.1550386e-05
  -4.8000000e+01   1.8244866e-05
  -4.7000000e+01   1.4861046e-05
  -4.6000000e+01   1.1433662e-05
  -4.5000000e+01   8.0263905e-06
  -4.4000000e+01   4.8309603e-06
  -4.3000000e+01   2.8878240e-06
  -4.2000000e+01   4.4423698e-06
  -4.1000000e+01   7.5675157e-06
  -4.0000000e+01   1.0960064e-05
  -3.9000000e+01   1.4385641e-05
  -3.8000000e+01   1.7772782e-05
  -3.7000000e+01   2.1084600e-05
  -3.6000000e+01   2.4295123e-05
  -3.5000000e+01   2.7382989e-05
  -3.4000000e+01   3.0329335e-05
  -3.3000000e+01   3.3116985e-05
  -3.2000000e+01   3.5730132e-05
  -3.1000000e+01   3.8154205e-05
  -3.0000000e+01   4.0375834e-05
  -2.9000000e+01   4.2382859e-05
  -2.8000000e+01   4.4164349e-05
  -2.7000000e+01   4.5710639e-05
  -2.6000000e+01   4.7013367e-05
  -2.5000000e+01   4.8065502e-05
  -2.4000000e+01   4.8861382e-05
  -2.3000000e+01   4.9396732e-05
  -2.2000000e+01   4.9668690e-05
  -2.1000000e+01   4.9675814e-05
  -2.0000000e+01   4.9418095e-05
  -1.9000000e+01   4.8896952e-05
  -1.8000000e+01   4.8115228e-05
  -1.7000000e+01   4.7077175e-05
  -1.6000000e+01   4.5788438e-05
  -1.5000000e+01   4.4256025e-05
  -1.4000000e+01   4.2488280e-05
  -1.3000000e+01   4.0494850e-05
  -1.2000000e+01   3.8286648e-05
  -1.1000000e+01   3.5875823e-05
  -1.0000000e+01   3.3275734e-05
  -9.0000000e+00   3.0500953e-05
  -8.0000000e+00   2.7567297e-05
  -7.0000000e+00   2.4491973e-05
  -6.0000000e+00   2.1293906e-05
  -5.0000000e+00   1.7994568e-05
  -4.0000000e+00   1.4620109e-05
  -3.0000000e+00   1.1207603e-05
  -2.0000000e+00   7.8278473e-06
  -1.0000000e+00   4.7027803e-06
   0.0000000e+00   2.9949180e-06
   1.0000000e+00   4.7027803e-06
   2.0000000e+00   7.8278473e-06
   3.0000000e+00   1.1207603e-05
   4.0000000e+00   1.4620109e-05
   5.0000000e+00   1.7994568e-05
   6.0000000e+00   2.1293906e-05
   7.0000000e+00   2.4491973e-05
   8.0000000e+00   2.7567297e-05
   9.0000000e+00   3.0500953e-05
   1.0000000e+01   3.3275734e-05
   1.1000000e+01   3.5875823e-05
   1.2000000e+01   3.8286648e-05
   1.3000000e+01   4.0494850e-05
   1.4000000e+01   4.2488280e-05
   1.5000000e+01   4.4256025e-05
   1.6000000e+01   4.5788438e-05
   1.7000000e+01   4.7077175e-05
   1.8000000e+01   4.8115228e-05
   1.9000000e+01   4.8896952e-05
   2.0000000e+01   4.9418095e-05
   2.1000000e+01   4.9675814e-05
   2.2000000e+01   4.9668690e-05
   2.3000000e+01   4.9396732e-05
   2.4000000e+01   4.8861382e-05
   2.5000000e+01   4.8065502e-05
   2.6000000e+01   4.7013367e-05
   2.7000000e+01   4.5710639e-05
   2.8000000e+01   4.4164349e-05
   2.9000000e+01   4.2382859e-05
   3.0000000e+01   4.0375834e-05
   3.1000000e+01   3.8154205e-05
   3.2000000e+01   3.5730132e-05
   3.3000000e+01   3.3116985e-05
   3.4000000e+01   3.0329335e-05
   3.5000000e+01   2.7382989e-05
   3.6000000e+01   2.4295123e-05
   3.7000000e+01   2.1084600e-05
   3.8000000e+01   1.7772782e-05
   3.9000000e+01   1.4385641e-05
   4.0000000e+01   1.0960064e-05
   4.1000000e+01   7.5675157e-06
   4.2000000e+01   4.4423698e-06
   4.3000000e+01   2.8878240e-06
   4.4000000e+01   4.8309603e-06
   4.5000000e+01   8.0263905e-06
   4.6000000e+01   1.1433662e-05
   4.7000000e+01   1.4861046e-05
   4.8000000e+01   1.8244866e-05
   4.9000000e+01   2.1550386e-05
   5.0000000e+01   2.4752406e-05
   5.1000000e+01   2.7829896e-05
   5.2000000e+01   3.0764152e-05
   5.3000000e+01   3.3538086e-05
   5.4000000e+01   3.6135940e-05
   5.5000000e+01   3.8543177e-05
   5.6000000e+01   4.0746452e-05
   5.7000000e+01   4.2733622e-05
   5.8000000e+01   4.4493777e-05
   5.9000000e+01   4.6017273e-05
   6.0000000e+01   4.7295766e-05
   6.1000000e+01   4.8322253e-05
   6.2000000e+01   4.9091099e-05
   6.3000000e+01   4.9598060e-05
   6.4000000e+01   4.9840312e-05
   6.5000000e+01   4.9816455e-05
   6.6000000e+01   4.9526527e-05
   6.7000000e+01   4.8971999e-05
   6.8000000e+01   4.8155773e-05
   6.9000000e+01   4.7082164e-05
   7.0000000e+01   4.5756886e-05
   7.1000000e+01   4.4187018e-05
   7.2000000e+01   4.2380982e-05
   7.3000000e+01   4.0348502e-05
   7.4000000e+01   3.8100568e-05
   7.5000000e+01   3.5649402e-05
   7.6000000e+01   3.3008429e-05
   7.7000000e+01   3.0192266e-05
   7.8000000e+01   2.7216748e-05
   7.9000000e+01   2.4099043e-05
   8.0000000e+01   2.0857950e-05
   8.1000000e+01   1.7514665e-05
   8.2000000e+01   1.4094819e-05
   8.3000000e+01   1.0634761e-05
   8.4000000e+01   7.2061920e-06
   8.5000000e+01   4.0620649e-06
   8.6000000e+01   2.7578791e-06
   8.7000000e+01   5.0471329e-06
   8.8000000e+01   8.3521994e-06
   8.9000000e+01   1.1813290e-05
   9.0000000e+01   1.5277500e-05
   9.1000000e+01   1.8690451e-05
   9.2000000e+01   2.2020488e-05
   9.3000000e+01   2.5243650e-05
   9.4000000e+01   2.8339454e-05
   9.5000000e+01   3.1289443e-05
   9.6000000e+01   3.4076634e-05
   9.7000000e+01   3.6685300e-05
   9.8000000e+01   3.9100891e-05
   9.9000000e+01   4.1310035e-05
   1.0000000e+02   4.3300550e-05
   1.0100000e+02   4.5061483e-05
   1.0200000e+02   4.6583150e-05
   1.0300000e+02   4.7857174e-05
   1.0400000e+02   4.8876522e-05
   1.0500000e+02   4.9635539e-05
   1.0600000e+02   5.0129974e-05
   1.0700000e+02   5.0357000e-05
   1.0800000e+02   5.0315230e-05
   1.0900000e+02   5.0004723e-05
   1.1000000e+02   4.9426985e-05
   1.1100000e+02   4.8584961e-05
   1.1200000e+02   4.7483022e-05
   1.1300000e+02   4.6126945e-05
   1.1400000e+02   4.4523885e-05
   1.1500000e+02   4.2682343e-05
   1.1600000e+02   4.0612127e-05
   1.1700000e+02   3.8324315e-05
   1.1800000e+02   3.5831207e-05
   1.1900000e+02   3.3146296e-05
   1.2000000e+02   3.0284233e-05
   1.2100000e+02   2.7260840e-05
   1.2200000e+02   2.4093166e-05
   1.2300000e+02   2.0799710e-05
   1.2400000e+02   1.7400996e-05
   1.2500000e+02   1.3921193e-05
   1.2600000e+02   1.0393272e-05
   1.2700000e+02   6.8804536e-06
   1.2800000e+02   3.6210665e-06
   1.2900000e+02   2.4742960e-06
   1.3000000e+02   5.1553321e-06
   1.3100000e+02   8.6080626e-06
   1.3200000e+02   1.2154339e-05
   1.3300000e+02   1.5682728e-05
   1.3400000e+02   1.9149780e-05
   1.3500000e+02   2.2527698e-05
   1.3600000e+02   2.5794127e-05
   1.3700000e+02   2.8929302e-05
   1.3800000e+02   3.1915088e-05
   1.3900000e+02   3.4734625e-05
   1.4000000e+02   3.7372202e-05
   1.4100000e+02   3.9813234e-05
   1.4200000e+02   4.2044282e-05
   1.4300000e+02   4.4053085e-05
   1.4400000e+02   4.5828608e-05
   1.4500000e+02   4.7361087e-05
   1.4600000e+02   4.8642074e-05
   1.4700000e+02   4.9664477e-05
   1.4800000e+02   5.0422593e-05
   1.4900000e+02   5.0912138e-05
   1.5000000e+02   5.1130272e-05
   1.5100000e+02   5.1075607e-05
   1.5200000e+02   5.0748222e-05
   1.5300000e+02   5.0149661e-05
   1.5400000e+02   4.9282926e-05
   1.5500000e+02   4.8152461e-05
   1.5600000e+02   4.6764137e-05
   1.5700000e+02   4.5125217e-05
   1.5800000e+02   4.3244328e-05
   1.5900000e+02   4.1131420e-05
   1.6000000e+02   3.8797722e-05
   1.6100000e+02   3.6255697e-05
   1.6200000e+02   3.3519000e-05
   1.6300000e+02   3.0602445e-05
   1.6400000e+02   2.7521993e-05
   1.6500000e+02   2.4294790e-05
   1.6600000e+02   2.0939340e-05
   1.6700000e+02   1.7475978e-05
   1.6800000e+02   1.3928243e-05
   1.6900000e+02   1.0327385e-05
   1.7000000e+02   6.7317933e-06
   1.7100000e+02   3.3705611e-06
   1.7200000e+02   2.3625414e-06
   1.7300000e+02   5.3080226e-06
   1.7400000e+02   8.8730391e-06
   1.7500000e+02   1.2499618e-05
   1.7600000e+02   1.6097150e-05
   1.7700000e+02   1.9627375e-05
   1.7800000e+02   2.3064193e-05
   1.7900000e+02   2.6385841e-05
   1.8000000e+02   2.9572721e-05
   1.8100000e+02   3.2606673e-05
   1.8200000e+02   3.5470721e-05
   1.8300000e+02   3.8148997e-05
   1.8400000e+02   4.0626742e-05
   1.8500000e+02   4.2890337e-05
   1.8600000e+02   4.4927350e-05
   1.8700000e+02   4.6726583e-05
   1.8800000e+02   4.8278127e-05
   1.8900000e+02   4.9573404e-05
   1.9000000e+02   5.0605215e-05
   1.9100000e+02   5.1367772e-05
   1.9200000e+02   5.1856728e-05
   1.9300000e+02   5.2069204e-05
   1.9400000e+02   5.2003803e-05
   1.9500000e+02   5.1660616e-05
   1.9600000e+02   5.1041229e-05
   1.9700000e+02   5.0148711e-05
   1.9800000e+02   4.8987603e-05
   1.9900000e+02   4.7563896e-05
   2.0000000e+02   4.5885003e-05
   2.0100000e+02   4.3959729e-05
   2.0200000e+02   4.1798227e-05
   2.0300000e+02   3.9411954e-05
   2.0400000e+02   3.6813633e-05
   2.0500000e+02   3.4017204e-05
   2.0600000e+02   3.1037797e-05
   2.0700000e+02   2.7891721e-05
   2.0800000e+02   2.4596521e-05
   2.0900000e+02   2.1171165e-05
   2.1000000e+02   1.7636580e-05
   2.1100000e+02   1.4017199e-05
   2.1200000e+02   1.0346056e-05
   2.1300000e+02   6.6871587e-06
   2.1400000e+02   3.3060874e-06
   2.1500000e+02   2.5469765e-06
   2.1600000e+02   5.6189990e-06
   2.1700000e+02   9.2597081e-06
   2.1800000e+02   1.2958612e-05
   2.1900000e+02   1.6626904e-05
   2.2000000e+02   2.0226005e-05
   2.2100000e+02   2.3729344e-05
   2.2200000e+02   2.7114713e-05
   2.2300000e+02   3.0362095e-05
   2.2400000e+02   3.3452938e-05
   2.2500000e+02   3.6369902e-05
   2.2600000e+02   3.9096778e-05
   2.2700000e+02   4.1618489e-05
   2.2800000e+02   4.3921124e-05
   2.2900000e+02   4.5991984e-05
   2.3000000e+02   4.7819631e-05
   2.3100000e+02   4.9393943e-05
   2.3200000e+02   5.0706162e-05
   2.3300000e+02   5.1748934e-05
   2.3400000e+02   5.2516349e-05
   2.3500000e+02   5.3003973e-05
   2.3600000e+02   5.3208870e-05
   2.3700000e+02   5.3129620e-05
   2.3800000e+02   5.2766324e-05
   2.3900000e+02   5.2120613e-05
   2.4000000e+02   5.1195634e-05
   2.4100000e+02   4.9996042e-05
   2.4200000e+02   4.8527972e-05
   2.4300000e+02   4.6799019e-05
   2.4400000e+02   4.4818197e-05
   2.4500000e+02   4.2595902e-05
   2.4600000e+02   4.0143866e-05
   2.4700000e+02   3.7475111e-05
   2.4800000e+02   3.4603909e-05
   2.4900000e+02   3.1545744e-05
   2.5000000e+02   2.8317306e-05
   2.5100000e+02   2.4936543e-05
   2.5200000e+02   2.1422854e-05
   2.5300000e+02   1.7797639e-05
   2.5400000e+02   1.4085899e-05
   2.5500000e+02   1.0321640e-05
   2.5600000e+02   6.5723195e-06
   2.5700000e+02   3.1390132e-06
   2.5800000e+02   2.7085276e-06
   2.5900000e+02   5.9843513e-06
   2.6000000e+02   9.7359762e-06
   2.6100000e+02   1.3532185e-05
   2.6200000e+02   1.7292431e-05
   2.6300000e+02   2.0979584e-05
   2.6400000e+02   2.4567234e-05
   2.6500000e+02   2.8032965e-05
   2.6600000e+02   3.1356432e-05
   2.6700000e+02   3.4518715e-05
   2.6800000e+02   3.7502092e-05
   2.6900000e+02   4.0289986e-05
   2.7000000e+02   4.2866965e-05
   2.7100000e+02   4.5218785e-05
   2.7200000e+02   4.7332443e-05
   2.7300000e+02   4.9196225e-05
   2.7400000e+02   5.0799767e-05
   2.7500000e+02   5.2134098e-05
   2.7600000e+02   5.3191694e-05
   2.7700000e+02   5.3966509e-05
   2.7800000e+02   5.4454011e-05
   2.7900000e+02   5.4651207e-05
   2.8000000e+02   5.4556659e-05
   2.8100000e+02   5.4170494e-05
   2.8200000e+02   5.3494405e-05
   2.8300000e+02   5.2531648e-05
   2.8400000e+02   5.1287022e-05
   2.8500000e+02   4.9766853e-05
   2.8600000e+02   4.7978959e-05
   2.8700000e+02   4.5932621e-05
   2.8800000e+02   4.3638537e-05
   2.8900000e+02   4.1108778e-05
   2.9000000e+02   3.8356738e-05
   2.9100000e+02   3.5397091e-05
   2.9200000e+02   3.2245754e-05
   2.9300000e+02   2.8919872e-05
   2.9400000e+02   2.5437871e-05
   2.9500000e+02   2.1819643e-05
   2.9600000e+02   1.8087089e-05
   2.9700000e+02   1.4265736e-05
   2.9800000e+02   1.0390249e-05
   2.9900000e+02   6.5301583e-06
   3.0000000e+02   3.0148296e-06
   3.0100000e+02   2.8533320e-06
   3.0200000e+02   6.3206087e-06
   3.0300000e+02   1.0196309e-05
   3.0400000e+02   1.4104768e-05
   3.0500000e+02   1.7971714e-05
   3.0600000e+02   2.1761086e-05
   3.0700000e+02   2.5446472e-05
   3.0800000e+02   2.9005147e-05
   3.0900000e+02   3.2416351e-05
   3.1000000e+02   3.5660714e-05
   3.1100000e+02   3.8720066e-05
   3.1200000e+02   4.1577393e-05
   3.1300000e+02   4.4216851e-05
   3.1400000e+02   4.6623814e-05
   3.1500000e+02   4.8784927e-05
   3.1600000e+02   5.0688166e-05
   3.1700000e+02   5.2322892e-05
   3.1800000e+02   5.3679908e-05
   3.1900000e+02   5.4751501e-05
   3.2000000e+02   5.5531488e-05
   3.2100000e+02   5.6015243e-05
   3.2200000e+02   5.6199730e-05
   3.2300000e+02   5.6083517e-05
   3.2400000e+02   5.5666786e-05
   3.2500000e+02   5.4951336e-05
   3.2600000e+02   5.3940575e-05
   3.2700000e+02   5.2639508e-05
   3.2800000e+02   5.1054713e-05
   3.2900000e+02   4.9194310e-05
   3.3000000e+02   4.7067927e-05
   3.3100000e+02   4.4686653e-05
   3.3200000e+02   4.2062996e-05
   3.3300000e+02   3.9210829e-05
   3.3400000e+02   3.6145345e-05
   3.3500000e+02   3.2883017e-05
   3.3600000e+02   2.9441590e-05
   3.3700000e+02   2.5840129e-05
   3.3800000e+02   2.2099221e-05
   3.3900000e+02   1.8241564e-05
   3.4000000e+02   1.4293732e-05
   3.4100000e+02   1.0292386e-05
   3.4200000e+02   6.3147054e-06
   3.4300000e+02   2.7758011e-06
   3.4400000e+02   3.2042856e-06
   3.4500000e+02   6.9040427e-06
   3.4600000e+02   1.0920457e-05
   3.4700000e+02   1.4955260e-05
   3.4800000e+02   1.8941709e-05
   3.4900000e+02   2.2844876e-05
   3.5000000e+02   2.6638266e-05
   3.5100000e+02   3.0298733e-05
   3.5200000e+02   3.3804999e-05
   3.5300000e+02   3.7137148e-05
   3.5400000e+02   4.0276473e-05
   3.5500000e+02   4.3205444e-05
   3.5600000e+02   4.5907737e-05
   3.5700000e+02   4.8368282e-05
   3.5800000e+02   5.0573325e-05
   3.5900000e+02   5.2510491e-05
   3.6000000e+02   5.4168841e-05
   3.6100000e+02   5.5538929e-05
   3.6200000e+02   5.6612849e-05
   3.6300000e+02   5.7384281e-05
   3.6400000e+02   5.7848524e-05
   3.6500000e+02   5.8002522e-05
   3.6600000e+02   5.7844885e-05
   3.6700000e+02   5.7375898e-05
   3.6800000e+02   5.6597523e-05
   3.6900000e+02   5.5513391e-05
   3.7000000e+02   5.4128789e-05
   3.7100000e+02   5.2450636e-05
   3.7200000e+02   5.0487451e-05
   3.7300000e+02   4.8249313e-05
   3.7400000e+02   4.5747821e-05
   3.7500000e+02   4.2996039e-05
   3.7600000e+02   4.0008446e-05
   3.7700000e+02   3.6800885e-05
   3.7800000e+02   3.3390524e-05
   3.7900000e+02   2.9795843e-05
   3.8000000e+02   2.6036686e-05
   3.8100000e+02   2.2134474e-05
   3.8200000e+02   1.8112858e-05
   3.8300000e+02   1.3999724e-05
   3.8400000e+02   9.8346930e-06
   3.8500000e+02   5.7101530e-06
   3.8600000e+02   2.2899748e-06
   3.8700000e+02   3.9306754e-06
   3.8800000e+02   7.9520686e-06
   3.8900000e+02   1.2157434e-05
   3.9000000e+02   1.6357381e-05
   3.9100000e+02   2.0497937e-05
   3.9200000e+02   2.4546700e-05
   3.9300000e+02   2.8477532e-05
   3.9400000e+02   3.2267001e-05
   3.9500000e+02   3.5893314e-05
   3.9600000e+02   3.9335964e-05
   3.9700000e+02   4.2575640e-05
   3.9800000e+02   4.5594223e-05
   3.9900000e+02   4.8374832e-05
   4.0000000e+02   5.0901888e-05
   4.0100000e+02   5.3161175e-05
   4.0200000e+02   5.5139916e-05
   4.0300000e+02   5.6826829e-05
   4.0400000e+02   5.8212190e-05
   4.0500000e+02   5.9287887e-05
   4.0600000e+02   6.0047458e-05
   4.0700000e+02   6.0486135e-05
   4.0800000e+02   6.0600867e-05
   4.0900000e+02   6.0390345e-05
   4.1000000e+02   5.9855007e-05
   4.1100000e+02   5.8997045e-05
   4.1200000e+02   5.7820394e-05
   4.1300000e+02   5.6330720e-05
   4.1400000e+02   5.4535392e-05
   4.1500000e+02   5.2443455e-05
   4.1600000e+02   5.0065584e-05
   4.1700000e+02   4.7414046e-05
   4.1800000e+02   4.4502641e-05
   4.1900000e+02   4.1346661e-05
   4.2000000e+02   3.7962837e-05
   4.2100000e+02   3.4369309e-05
   4.2200000e+02   3.0585641e-05
   4.2300000e+02   2.6632915e-05
   4.2400000e+02   2.2534070e-05
   4.2500000e+02   1.8314848e-05
   4.2600000e+02   1.4006770e-05
   4.2700000e+02   9.6585614e-06
   4.2800000e+02   5.4034853e-06
   4.2900000e+02   2.3591487e-06
   4.3000000e+02   4.8141464e-06
   4.3100000e+02   9.0515464e-06
   4.3200000e+02   1.3447893e-05
   4.3300000e+02   1.7834547e-05
   4.3400000e+02   2.2156790e-05
   4.3500000e+02   2.6380705e-05
   4.3600000e+02   3.0478803e-05
   4.3700000e+02   3.4426464e-05
   4.3800000e+02   3.8200825e-05
   4.3900000e+02   4.1780409e-05
   4.4000000e+02   4.5145011e-05
   4.4100000e+02   4.8275696e-05
   4.4200000e+02   5.1154843e-05
   4.4300000e+02   5.3766205e-05
   4.4400000e+02   5.6094980e-05
   4.4500000e+02   5.8127879e-05
   4.4600000e+02   5.9853193e-05
   4.4700000e+02   6.1260856e-05
   4.4800000e+02   6.2342493e-05
   4.4900000e+02   6.3091475e-05
   4.5000000e+02   6.3502951e-05
   4.5100000e+02   6.3573881e-05
   4.5200000e+02   6.3303052e-05
   4.5300000e+02   6.2691094e-05
   4.5400000e+02   6.1740479e-05
   4.5500000e+02   6.0455515e-05
   4.5600000e+02   5.8842327e-05
   4.5700000e+02   5.6908834e-05
   4.5800000e+02   5.4664711e-05
   4.5900000e+02   5.2121354e-05
   4.6000000e+02   4.9291827e-05
   4.6100000e+02   4.6190809e-05
   4.6200000e+02   4.2834549e-05
   4.6300000e+02   3.9240813e-05
   4.6400000e+02   3.5428863e-05
   4.6500000e+02   3.1419476e-05
   4.6600000e+02   2.7235083e-05
   4.6700000e+02   2.2900191e-05
   4.6800000e+02   1.8442604e-05
   4.6900000e+02   1.3897339e-05
   4.7000000e+02   9.3225936e-06
   4.7100000e+02   4.9058471e-06
   4.7200000e+02   2.5098079e-06
   4.7300000e+02   5.8598798e-06
   4.7400000e+02   1.0389151e-05
   4.7500000e+02   1.5028508e-05
   4.7600000e+02   1.9644609e-05
   4.7700000e+02   2.4186518e-05
   4.7800000e+02   2.8620277e-05
   4.7900000e+02   3.2917569e-05
   4.8000000e+02   3.7052752e-05
   4.8100000e+02   4.1001913e-05
   4.8200000e+02   4.4742547e-05
   4.8300000e+02   4.8253473e-05
   4.8400000e+02   5.1514846e-05
   4.8500000e+02   5.4508207e-05
   4.8600000e+02   5.7216551e-05
   4.8700000e+02   5.9624406e-05
   4.8800000e+02   6.1717904e-05
   4.8900000e+02   6.3484852e-05
   4.9000000e+02   6.4914797e-05
   4.9100000e+02   6.5999086e-05
   4.9200000e+02   6.6730908e-05
   4.9300000e+02   6.7105342e-05
   4.9400000e+02   6.7119381e-05
   4.9500000e+02   6.6771959e-05
   4.9600000e+02   6.6063957e-05
   4.9700000e+02   6.4998208e-05
   4.9800000e+02   6.3579485e-05
   4.9900000e+02   6.1814486e-05
   5.0000000e+02   5.9711801e-05
   5.0100000e+02   5.7281881e-05
   5.0200000e+02   5.4536988e-05
   5.0300000e+02   5.1491142e-05
   5.0400000e+02   4.8160068e-05
   5.0500000e+02   4.4561132e-05
   5.0600000e+02   4.0713293e-05
   5.0700000e+02   3.6637059e-05
   5.0800000e+02   3.2354508e-05
   5.0900000e+02   2.7889400e-05
   5.1000000e+02   2.3267599e-05
   5.1100000e+02   1.8518324e-05
   5.1200000e+02   1.3678404e-05
   5.1300000e+02   8.8112707e-06
   5.1400000e+02   4.1611659e-06
   5.1500000e+02   2.8023323e-06
   5.1600000e+02   7.0631896e-06
   5.1700000e+02   1.1956245e-05
   5.1800000e+02   1.6895822e-05
   5.1900000e+02   2.1789676e-05
   5.2000000e+02   2.6593995e-05
   5.2100000e+02   3.1276091e-05
   5.2200000e+02   3.5807338e-05
   5.2300000e+02   4.0161256e-05
   5.2400000e+02   4.4312907e-05
   5.2500000e+02   4.8238713e-05
   5.2600000e+02   5.1916438e-05
   5.2700000e+02   5.5325232e-05
   5.2800000e+02   5.8445705e-05
   5.2900000e+02   6.1260012e-05
   5.3000000e+02   6.3751935e-05
   5.3100000e+02   6.5906968e-05
   5.3200000e+02   6.7712395e-05
   5.3300000e+02   6.9157356e-05
   5.3400000e+02   7.0232913e-05
   5.3500000e+02   7.0932099e-05
   5.3600000e+02   7.1249961e-05
   5.3700000e+02   7.1183594e-05
   5.3800000e+02   7.0732160e-05
   5.3900000e+02   6.9896902e-05
   5.4000000e+02   6.8681144e-05
   5.4100000e+02   6.7090276e-05
   5.4200000e+02   6.5131741e-05
   5.4300000e+02   6.2814994e-05
   5.4400000e+02   6.0151468e-05
   5.4500000e+02   5.7154521e-05
   5.4600000e+02   5.3839374e-05
   5.4700000e+02   5.0223048e-05
   5.4800000e+02   4.6324294e-05
   5.4900000e+02   4.2163528e-05
   5.5000000e+02   3.7762773e-05
   5.5100000e+02   3.3145648e-05
   5.5200000e+02   2.8337450e-05
   5.5300000e+02   2.3365504e-05
   5.5400000e+02   1.8260341e-05
   5.5500000e+02   1.3060070e-05
   5.5600000e+02   7.8330651e-06
   5.5700000e+02   2.9519686e-06
   5.5800000e+02   3.7857470e-06
   5.5900000e+02   8.8687987e-06
   5.6000000e+02   1.4172623e-05
   5.6100000e+02   1.9464704e-05
   5.6200000e+02   2.4685793e-05
   5.6300000e+02   2.9798395e-05
   5.6400000e+02   3.4770864e-05
   5.6500000e+02   3.9574080e-05
   5.6600000e+02   4.4180526e-05
   5.6700000e+02   4.8564039e-05
   5.6800000e+02   5.2699773e-05
   5.6900000e+02   5.6564251e-05
   5.7000000e+02   6.0135454e-05
   5.7100000e+02   6.3392916e-05
   5.7200000e+02   6.6317822e-05
   5.7300000e+02   6.8893114e-05
   5.7400000e+02   7.1103575e-05
   5.7500000e+02   7.2935918e-05
   5.7600000e+02   7.4378862e-05
   5.7700000e+02   7.5423197e-05
   5.7800000e+02   7.6061841e-05
   5.7900000e+02   7.6289883e-05
   5.8000000e+02   7.6104622e-05
   5.8100000e+02   7.5505582e-05
   5.8200000e+02   7.4494531e-05
   5.8300000e+02   7.3075474e-05
   5.8400000e+02   7.1254641e-05
   5.8500000e+02   6.9040465e-05
   5.8600000e+02   6.6443545e-05
   5.8700000e+02   6.3476597e-05
   5.8800000e+02   6.0154398e-05
   5.8900000e+02   5.6493719e-05
   5.9000000e+02   5.2513248e-05
   5.9100000e+02   4.8233508e-05
   5.9200000e+02   4.3676776e-05
   5.9300000e+02   3.8867006e-05
   5.9400000e+02   3.3829785e-05
   5.9500000e+02   2.8592365e-05
   5.9600000e+02   2.3183934e-05
   5.9700000e+02   1.7636676e-05
   5.9800000e+02   1.1990296e-05
   5.9900000e+02   6.3220719e-06
   6.0000000e+02   1.6249927e-06
   6.0100000e+02   5.7746791e-06
   6.0200000e+02   1.1497220e-05
   6.0300000e+02   1.7256246e-05
   6.0400000e+02   2.2962637e-05
   6.0500000e+02   2.8573596e-05
   6.0600000e+02   3.4054415e-05
   6.0700000e+02   3.9373158e-05
   6.0800000e+02   4.4499469e-05
   6.0900000e+02   4.9404285e-05
   6.1000000e+02   5.4059808e-05
   6.1100000e+02   5.8439585e-05
   6.1200000e+02   6.2518610e-05
   6.1300000e+02   6.6273443e-05
   6.1400000e+02   6.9682333e-05
   6.1500000e+02   7.2725331e-05
   6.1600000e+02   7.5384401e-05
   6.1700000e+02   7.7643528e-05
   6.1800000e+02   7.9488801e-05
   6.1900000e+02   8.0908506e-05
   6.2000000e+02   8.1893189e-05
   6.2100000e+02   8.2435723e-05
   6.2200000e+02   8.2531349e-05
   6.2300000e+02   8.2177719e-05
   6.2400000e+02   8.1374911e-05
   6.2500000e+02   8.0125446e-05
   6.2600000e+02   7.8434279e-05
   6.2700000e+02   7.6308787e-05
   6.2800000e+02   7.3758736e-05
   6.2900000e+02   7.0796243e-05
   6.3000000e+02   6.7435717e-05
   6.3100000e+02   6.3693796e-05
   6.3200000e+02   5.9589265e-05
   6.3300000e+02   5.5142969e-05
   6.3400000e+02   5.0377713e-05
   6.3500000e+02   4.5318157e-05
   6.3600000e+02   3.9990705e-05
   6.3700000e+02   3.4423408e-05
   6.3800000e+02   2.8645897e-05
   6.3900000e+02   2.2689439e-05
   6.4000000e+02   1.6587468e-05
   6.4100000e+02   1.0378601e-05
   6.4200000e+02   4.1389567e-06
   6.4300000e+02   2.5224077e-06
   6.4400000e+02   8.7560201e-06
   6.4500000e+02   1.5084710e-05
   6.4600000e+02   2.1371590e-05
   6.4700000e+02   2.7573003e-05
   6.4800000e+02   3.3652391e-05
   6.4900000e+02   3.9575174e-05
   6.5000000e+02   4.5307950e-05
   6.5100000e+02   5.0818394e-05
   6.5200000e+02   5.6075333e-05
   6.5300000e+02   6.1048880e-05
   6.5400000e+02   6.5710578e-05
   6.5500000e+02   7.0033557e-05
   6.5600000e+02   7.3992673e-05
   6.5700000e+02   7.7564657e-05
   6.5800000e+02   8.0728243e-05
   6.5900000e+02   8.3464293e-05
   6.6000000e+02   8.5755912e-05
   6.6100000e+02   8.7588548e-05
   6.6200000e+02   8.8950083e-05
   6.6300000e+02   8.9830911e-05
   6.6400000e+02   9.0223999e-05
   6.6500000e+02   9.0124943e-05
   6.6600000e+02   8.9531998e-05
   6.6700000e+02   8.8446108e-05
   6.6800000e+02   8.6870908e-05
   6.6900000e+02   8.4812720e-05
   6.7000000e+02   8.2280534e-05
   6.7100000e+02   7.9285966e-05
   6.7200000e+02   7.5843217e-05
   6.7300000e+02   7.1969001e-05
   6.7400000e+02   6.7682471e-05
   6.7500000e+02   6.3005125e-05
   6.7600000e+02   5.7960706e-05
   6.7700000e+02   5.2575078e-05
   6.7800000e+02   4.6876103e-05
   6.7900000e+02   4.0893500e-05
   6.8000000e+02   3.4658698e-05
   6.8100000e+02   2.8204689e-05
   6.8200000e+02   2.1565899e-05
   6.8300000e+02   1.4778164e-05
   6.8400000e+02   7.8795429e-06
   6.8500000e+02   9.5605404e-07
   6.8600000e+02   6.1303138e-06
   6.8700000e+02   1.3140507e-05
   6.8800000e+02   2.0115209e-05
   6.8900000e+02   2.7013259e-05
   6.9000000e+02   3.3795914e-05
   6.9100000e+02   4.0425194e-05
   6.9200000e+02   4.6863847e-05
   6.9300000e+02   5.3075503e-05
   6.9400000e+02   5.9024857e-05
   6.9500000e+02   6.4677861e-05
   6.9600000e+02   7.0001910e-05
   6.9700000e+02   7.4966033e-05
   6.9800000e+02   7.9541063e-05
   6.9900000e+02   8.3699811e-05
   7.0000000e+02   8.7417222e-05
   7.0100000e+02   9.0670527e-05
   7.0200000e+02   9.3439376e-05
   7.0300000e+02   9.5705965e-05
   7.0400000e+02   9.7455149e-05
   7.0500000e+02   9.8674536e-05
   7.0600000e+02   9.9354576e-05
   7.0700000e+02   9.9488624e-05
   7.0800000e+02   9.9072994e-05
   7.0900000e+02   9.8107001e-05
   7.1000000e+02   9.6592977e-05
   7.1100000e+02   9.4536278e-05
   7.1200000e+02   9.1945270e-05
   7.1300000e+02   8.8831307e-05
   7.1400000e+02   8.5208678e-05
   7.1500000e+02   8.1094555e-05
   7.1600000e+02   7.6508910e-05
   7.1700000e+02   7.1474424e-05
   7.1800000e+02   6.6016383e-05
   7.1900000e+02   6.0162553e-05
   7.2000000e+02   5.3943045e-05
   7.2100000e+02   4.7390170e-05
   7.2200000e+02   4.0538281e-05
   7.2300000e+02   3.3423620e-05
   7.2400000e+02   2.6084184e-05
   7.2500000e+02   1.8559716e-05
   7.2600000e+02   1.0892507e-05
   7.2700000e+02   3.1432195e-06
   7.2800000e+02   4.7535810e-06
   7.2900000e+02   1.2593368e-05
   7.3000000e+02   2.0419497e-05
   7.3100000e+02   2.8178912e-05
   7.3200000e+02   3.5826956e-05
   7.3300000e+02   4.3320224e-05
   7.3400000e+02   5.0616112e-05
   7.3500000e+02   5.7672921e-05
   7.3600000e+02   6.4450039e-05
   7.3700000e+02   7.0908164e-05
   7.3800000e+02   7.7009512e-05
   7.3900000e+02   8.2718037e-05
   7.4000000e+02   8.7999638e-05
   7.4100000e+02   9.2822358e-05
   7.4200000e+02   9.7156573e-05
   7.4300000e+02   1.0097517e-04
   7.4400000e+02   1.0425372e-04
   7.4500000e+02   1.0697061e-04
   7.4600000e+02   1.0910720e-04
   7.4700000e+02   1.1064796e-04
   7.4800000e+02   1.1158054e-04
   7.4900000e+02   1.1189587e-04
   7.5000000e+02   1.1158825e-04
   7.5100000e+02   1.1065541e-04
   7.5200000e+02   1.0909850e-04
   7.5300000e+02   1.0692216e-04
   7.5400000e+02   1.0413450e-04
   7.5500000e+02   1.0074707e-04
   7.5600000e+02   9.6774830e-05
   7.5700000e+02   9.2236087e-05
   7.5800000e+02   8.7152431e-05
   7.5900000e+02   8.1548625e-05
   7.6000000e+02   7.5452504e-05
   7.6100000e+02   6.8894838e-05
   7.6200000e+02   6.1909195e-05
   7.6300000e+02   5.4531778e-05
   7.6400000e+02   4.6801274e-05
   7.6500000e+02   3.8758697e-05
   7.6600000e+02   3.0447312e-05
   7.6700000e+02   2.1912847e-05
   7.6800000e+02   1.3205463e-05
   7.6900000e+02   4.4084077e-06
   7.7000000e+02   4.6731682e-06
   7.7100000e+02   1.3589598e-05
   7.7200000e+02   2.2527215e-05
   7.7300000e+02   3.1403256e-05
   7.7400000e+02   4.0163684e-05
   7.7500000e+02   4.8757462e-05
   7.7600000e+02   5.7134743e-05
   7.7700000e+02   6.5246732e-05
   7.7800000e+02   7.3045841e-05
   7.7900000e+02   8.0485907e-05
   7.8000000e+02   8.7522450e-05
   7.8100000e+02   9.4112916e-05
   7.8200000e+02   1.0021693e-04
   7.8300000e+02   1.0579652e-04
   7.8400000e+02   1.1081639e-04
   7.8500000e+02   1.1524406e-04
   7.8600000e+02   1.1905015e-04
   7.8700000e+02   1.2220853e-04
   7.8800000e+02   1.2469648e-04
   7.8900000e+02   1.2649488e-04
   7.9000000e+02   1.2758830e-04
   7.9100000e+02   1.2796519e-04
   7.9200000e+02   1.2761789e-04
   7.9300000e+02   1.2654277e-04
   7.9400000e+02   1.2474025e-04
   7.9500000e+02   1.2221486e-04
   7.9600000e+02   1.1897524e-04
   7.9700000e+02   1.1503411e-04
   7.9800000e+02   1.1040825e-04
   7.9900000e+02   1.0511845e-04
   8.0000000e+02   9.9189436e-05
   8.0100000e+02   9.2649740e-05
   8.0200000e+02   8.5531604e-05
   8.0300000e+02   7.7870834e-05
   8.0400000e+02   6.9706645e-05
   8.0500000e+02   6.1081505e-05
   8.0600000e+02   5.2040985e-05
   8.0700000e+02   4.2633684e-05
   8.0800000e+02   3.2911415e-05
   8.0900000e+02   2.2930525e-05
   8.1000000e+02   1.2760899e-05
   8.1100000e+02   2.7160802e-06
   8.1200000e+02   8.2476379e-06
   8.1300000e+02   1.8670666e-05
   8.1400000e+02   2.9119411e-05
   8.1500000e+02   3.9495478e-05
   8.1600000e+02   4.9732413e-05
   8.1700000e+02   5.9768385e-05
   8.1800000e+02   6.9543306e-05
   8.1900000e+02   7.8998433e-05
   8.2000000e+02   8.8076472e-05
   8.2100000e+02   9.6721824e-05
   8.2200000e+02   1.0488088e-04
   8.2300000e+02   1.1250230e-04
   8.2400000e+02   1.1953735e-04
   8.2500000e+02   1.2594018e-04
   8.2600000e+02   1.3166811e-04
   8.2700000e+02   1.3668190e-04
   8.2800000e+02   1.4094601e-04
   8.2900000e+02   1.4442885e-04
   8.3000000e+02   1.4710298e-04
   8.3100000e+02   1.4894533e-04
   8.3200000e+02   1.4993737e-04
   8.3300000e+02   1.5006525e-04
   8.3400000e+02   1.4931995e-04
   8.3500000e+02   1.4769739e-04
   8.3600000e+02   1.4519849e-04
   8.3700000e+02   1.4182923e-04
   8.3800000e+02   1.3760066e-04
   8.3900000e+02   1.3252892e-04
   8.4000000e+02   1.2663521e-04
   8.4100000e+02   1.1994569e-04
   8.4200000e+02   1.1249145e-04
   8.4300000e+02   1.0430835e-04
   8.4400000e+02   9.5436924e-05
   8.4500000e+02   8.5922238e-05
   8.4600000e+02   7.5813718e-05
   8.4700000e+02   6.5165079e-05
   8.4800000e+02   5.4034375e-05
   8.4900000e+02   4.2484563e-05
   8.5000000e+02   3.0586118e-05
   8.5100000e+02   1.8431384e-05
   8.5200000e+02   6.3244066e-06
   8.5300000e+02   7.2321666e-06
   8.5400000e+02   1.9635806e-05
   8.5500000e+02   3.2269612e-05
   8.5600000e+02   4.4872673e-05
   8.5700000e+02   5.7346345e-05
   8.5800000e+02   6.9608605e-05
   8.5900000e+02   8.1581744e-05
   8.6000000e+02   9.3190175e-05
   8.6100000e+02   1.0436009e-04
   8.6200000e+02   1.1501963e-04
   8.6300000e+02   1.2509917e-04
   8.6400000e+02   1.3453168e-04
   8.6500000e+02   1.4325317e-04
   8.6600000e+02   1.5120304e-04
   8.6700000e+02   1.5832448e-04
   8.6800000e+02   1.6456487e-04
   8.6900000e+02   1.6987609e-04
   8.7000000e+02   1.7421492e-04
   8.7100000e+02   1.7754335e-04
   8.7200000e+02   1.7982884e-04
   8.7300000e+02   1.8104465e-04
   8.7400000e+02   1.8117001e-04
   8.7500000e+02   1.8019043e-04
   8.7600000e+02   1.7809778e-04
   8.7700000e+02   1.7489052e-04
   8.7800000e+02   1.7057376e-04
   8.7900000e+02   1.6515936e-04
   8.8000000e+02   1.5866599e-04
   8.8100000e+02   1.5111910e-04
   8.8200000e+02   1.4255093e-04
   8.8300000e+02   1.3300045e-04
   8.8400000e+02   1.2251326e-04
   8.8500000e+02   1.1114152e-04
   8.8600000e+02   9.8943895e-05
   8.8700000e+02   8.5985605e-05
   8.8800000e+02   7.2338778e-05
   8.8900000e+02   5.8083807e-05
   8.9000000e+02   4.3314241e-05
   8.9100000e+02   2.8159099e-05
   8.9200000e+02   1.2970170e-05
   8.9300000e+02   5.9921650e-06
   8.9400000e+02   2.0459260e-05
   8.9500000e+02   3.6423006e-05
   8.9600000e+02   5.2512784e-05
   8.9700000e+02   6.8525733e-05
   8.9800000e+02   8.4334361e-05
   8.9900000e+02   9.9826335e-05
   9.0000000e+02   1.1489436e-04
   9.0100000e+02   1.2943387e-04
   9.0200000e+02   1.4334262e-04
   9.0300000e+02   1.5652088e-04
   9.0400000e+02   1.6887193e-04
   9.0500000e+02   1.8030254e-04
   9.0600000e+02   1.9072359e-04
   9.0700000e+02   2.0005067e-04
   9.0800000e+02   2.0820462e-04
   9.0900000e+02   2.1511222e-04
   9.1000000e+02   2.2070665e-04
   9.1100000e+02   2.2492812e-04
   9.1200000e+02   2.2772437e-04
   9.1300000e+02   2.2905115e-04
   9.1400000e+02   2.2887271e-04
   9.1500000e+02   2.2716220e-04
   9.1600000e+02   2.2390208e-04
   9.1700000e+02   2.1908443e-04
   9.1800000e+02   2.1271128e-04
   9.1900000e+02   2.0479483e-04
   9.2000000e+02   1.9535769e-04
   9.2100000e+02   1.8443297e-04
   9.2200000e+02   1.7206447e-04
   9.2300000e+02   1.5830672e-04
   9.2400000e+02   1.4322506e-04
   9.2500000e+02   1.2689585e-04
   9.2600000e+02   1.0940678e-04
   9.2700000e+02   9.0858027e-05
   9.2800000e+02   7.1365639e-05
   9.2900000e+02   5.1074322e-05
   9.3000000e+02   3.0226406e-05
   9.3100000e+02   1.0151868e-05
   9.3200000e+02   1.5850895e-05
   9.3300000e+02   3.7537168e-05
   9.3400000e+02   6.0009105e-05
   9.3500000e+02   8.2606851e-05
   9.3600000e+02   1.0509223e-04
   9.3700000e+02   1.2727666e-04
   9.3800000e+02   1.4898214e-04
   9.3900000e+02   1.7003349e-04
   9.4000000e+02   1.9025667e-04
   9.4100000e+02   2.0947886e-04
   9.4200000e+02   2.2752916e-04
   9.4300000e+02   2.4423953e-04
   9.4400000e+02   2.5944589e-04
   9.4500000e+02   2.7298934e-04
   9.4600000e+02   2.8471732e-04
   9.4700000e+02   2.9448492e-04
   9.4800000e+02   3.0215617e-04
   9.4900000e+02   3.0760530e-04
   9.5000000e+02   3.1071808e-04
   9.5100000e+02   3.1139311e-04
   9.5200000e+02   3.0954313e-04
   9.5300000e+02   3.0509629e-04
   9.5400000e+02   2.9799742e-04
   9.5500000e+02   2.8820927e-04
   9.5600000e+02   2.7571373e-04
   9.5700000e+02   2.6051301e-04
   9.5800000e+02   2.4263077e-04
   9.5900000e+02   2.2211327e-04
   9.6000000e+02   1.9903047e-04
   9.6100000e+02   1.7347726e-04
   9.6200000e+02   1.4557489e-04
   9.6300000e+02   1.1547353e-04
   9.6400000e+02   8.3358900e-05
   9.6500000e+02   4.9484919e-05
   9.6600000e+02   1.4688161e-05
   9.6700000e+02   2.4130711e-05
   9.6800000e+02   6.1762205e-05
   9.6900000e+02   1.0047294e-04
   9.7000000e+02   1.3965901e-04
   9.7100000e+02   1.7891303e-04
   9.7200000e+02   2.1782461e-04
   9.7300000e+02   2.5596108e-04
   9.7400000e+02   2.9286366e-04
   9.7500000e+02   3.2804660e-04
   9.7600000e+02   3.6099737e-04
   9.7700000e+02   3.9117708e-04
   9.7800000e+02   4.1802130e-04
   9.7900000e+02   4.4094094e-04
   9.8000000e+02   4.5932332e-04
   9.8100000e+02   4.7253337e-04
   9.8200000e+02   4.7991496e-04
   9.8300000e+02   4.8079237e-04
   9.8400000e+02   4.7447186e-04
   9.8500000e+02   4.6024336e-04
   9.8600000e+02   4.3738231e-04
   9.8700000e+02   4.0515157e-04
   9.8800000e+02   3.6280350e-04
   9.8900000e+02   3.0958229e-04
   9.9000000e+02   2.4472664e-04
   9.9100000e+02   1.6747452e-04
   9.9200000e+02   7.7087352e-05
   9.9300000e+02   2.7649622e-05
   9.9400000e+02   1.4651716e-04
   9.9500000e+02   2.8103831e-04
   9.9600000e+02   4.3178678e-04
   9.9700000e+02   5.9949094e-04
   9.9800000e+02   7.8487328e-04
   9.9900000e+02   9.8864134e-04
   1.0000000e+03   1.2114838e-03
   1.0010000e+03   1.4540677e-03
   1.0020000e+03   1.7170352e-03
   1.0030000e+03   2.0010010e-03
   1.0040000e+03   2.3065499e-03
   1.0050000e+03   2.6342337e-03
   1.0060000e+03   2.9845687e-03
   1.0070000e+03   3.3580331e-03
   1.0080000e+03   3.7550647e-03
   1.0090000e+03   4.1760581e-03
   1.0100000e+03   4.6213627e-03
   1.0110000e+03   5.0912801e-03
   1.0120000e+03   5.5860620e-03
   1.0130000e+03   6.1059083e-03
   1.0140000e+03   6.6509650e-03
   1.0150000e+03   7.2213225e-03
   1.0160000e+03   7.8170136e-03
   1.0170000e+03   8.4380123e-03
   1.0180000e+03   9.0842322e-03
   1.0190000e+03   9.7555253e-03
   1.0200000e+03   1.0451681e-02
   1.0210000e+03   1.1172425e-02
   1.0220000e+03   1.1917419e-02
   1.0230000e+03   1.2686258e-02
   1.0240000e+03   1.3478475e-02
   1.0250000e+03   1.4293535e-02
   1.0260000e+03   1.5130837e-02
   1.0270000e+03   1.5989718e-02
   1.0280000e+03   1.6869445e-02
   1.0290000e+03   1.7769226e-02
   1.0300000e+03   1.8688201e-02
   1.0310000e+03   1.9625450e-02
   1.0320000e+03   2.0579991e-02
   1.0330000e+03   2.1550781e-02
   1.0340000e+03   2.2536719e-02
   1.0350000e+03   2.3536648e-02
   1.0360000e+03   2.4549355e-02
   1.0370000e+03   2.5573574e-02
   1.0380000e+03   2.6607990e-02
   1.0390000e+03   2.7651239e-02
   1.0400000e+03   2.8701911e-02
   1.0410000e+03   2.9758555e-02
   1.0420000e+03   3.0819680e-02
   1.0430000e+03   3.1883757e-02
   1.0440000e+03   3.2949226e-02
   1.0450000e+03   3.4014495e-02
   1.0460000e+03   3.5077947e-02
   1.0470000e+03   3.6137941e-02
   1.0480000e+03   3.7192819e-02
   1.0490000e+03   3.8240905e-02
   1.0500000e+03   3.9280513e-02
   1.0510000e+03   4.0309951e-02
   1.0520000e+03   4.1327519e-02
   1.0530000e+03   4.2331522e-02
   1.0540000e+03   4.3320268e-02
   1.0550000e+03   4.4292073e-02
   1.0560000e+03   4.5245267e-02
   1.0570000e+03   4.6178195e-02
   1.0580000e+03   4.7089226e-02
   1.0590000e+03   4.7976751e-02
   1.0600000e+03   4.8839191e-02
   1.0610000e+03   4.9675002e-02
   1.0620000e+03   5.0482674e-02
   1.0630000e+03   5.1260740e-02
   1.0640000e+03   5.2007775e-02
   1.0650000e+03   5.2722405e-02
   1.0660000e+03   5.3403305e-02
   1.0670000e+03   5.4049206e-02
   1.0680000e+03   5.4658899e-02
   1.0690000e+03   5.5231233e-02
   1.0700000e+03   5.5765123e-02
   1.0710000e+03   5.6259553e-02
   1.0720000e+03   5.6713573e-02
   1.0730000e+03   5.7126309e-02
   1.0740000e+03   5.7496958e-02
   1.0750000e+03   5.7824797e-02
   1.0760000e+03   5.8109178e-02
   1.0770000e+03   5.8349536e-02
   1.0780000e+03   5.8545385e-02
   1.0790000e+03   5.8696324e-02
   1.0800000e+03   5.8802035e-02
   1.0810000e+03   5.8862283e-02
   1.0820000e+03   5.8876921e-02
   1.0830000e+03   5.8845885e-02
   1.0840000e+03   5.8769198e-02
   1.0850000e+03   5.8646968e-02
   1.0860000e+03   5.8479388e-02
   1.0870000e+03   5.8266735e-02
   1.0880000e+03   5.8009372e-02
   1.0890000e+03   5.7707742e-02
   1.0900000e+03   5.7362372e-02
   1.0910000e+03   5.6973866e-02
   1.0920000e+03   5.6542909e-02
   1.0930000e+03   5.6070261e-02
   1.0940000e+03   5.5556759e-02
   1.0950000e+03   5.5003309e-02
   1.0960000e+03   5.4410888e-02
   1.0970000e+03   5.3780542e-02
   1.0980000e+03   5.3113378e-02
   1.0990000e+03   5.2410569e-02
   1.1000000e+03   5.1673341e-02
   1.1010000e+03   5.0902981e-02
   1.1020000e+03   5.0100823e-02
   1.1030000e+03   4.9268253e-02
   1.1040000e+03   4.8406699e-02
   1.1050000e+03   4.7517634e-02
   1.1060000e+03   4.6602563e-02
   1.1070000e+03   4.5663031e-02
   1.1080000e+03   4.4700608e-02
   1.1090000e+03   4.3716892e-02
   1.1100000e+03   4.2713503e-02
   1.1110000e+03   4.1692079e-02
   1.1120000e+03   4.0654271e-02
   1.1130000e+03   3.9601742e-02
   1.1140000e+03   3.8536158e-02
   1.1150000e+03   3.7459192e-02
   1.1160000e+03   3.6372510e-02
   1.1170000e+03   3.5277778e-02
   1.1180000e+03   3.4176647e-02
   1.1190000e+03   3.3070761e-02
   1.1200000e+03   3.1961744e-02
   1.1210000e+03   3.0851200e-02
   1.1220000e+03   2.9740712e-02
   1.1230000e+03   2.8631836e-02
   1.1240000e+03   2.7526096e-02
   1.1250000e+03   2.6424988e-02
   1.1260000e+03   2.5329970e-02
   1.1270000e+03   2.4242463e-02
   1.1280000e+03   2.3163851e-02
   1.1290000e+03   2.2095473e-02
   1.1300000e+03   2.1038626e-02
   1.1310000e+03   1.9994564e-02
   1.1320000e+03   1.8964492e-02
   1.1330000e+03   1.7949573e-02
   1.1340000e+03   1.6950920e-02
   1.1350000e+03   1.5969603e-02
   1.1360000e+03   1.5006647e-02
   1.1370000e+03   1.4063034e-02
   1.1380000e+03   1.3139711e-02
   1.1390000e+03   1.2237588e-02
   1.1400000e+03   1.1357553e-02
   1.1410000e+03   1.0500479e-02
   1.1420000e+03   9.6672390e-03
   1.1430000e+03   8.8587280e-03
   1.1440000e+03   8.0758957e-03
   1.1450000e+03   7.3197914e-03
   1.1460000e+03   6.5916331e-03
   1.1470000e+03   5.8929128e-03
   1.1480000e+03   5.2255611e-03
   1.1490000e+03   4.5922114e-03
   1.1500000e+03   3.9966300e-03
   1.1510000e+03   3.4444229e-03
   1.1520000e+03   2.9441729e-03
   1.1530000e+03   2.5091017e-03
   1.1540000e+03   2.1587830e-03
   1.1550000e+03   1.9184346e-03
   1.1560000e+03   1.8104968e-03
   1.1570000e+03   1.8383043e-03
   1.1580000e+03   1.9788156e-03
   1.1590000e+03   2.1959878e-03
   1.1600000e+03   2.4574872e-03
   1.1610000e+03   2.7405793e-03
   1.1620000e+03   3.0308121e-03
   1.1630000e+03   3.3192787e-03
   1.1640000e+03   3.6005036e-03
   1.1650000e+03   3.8711078e-03
   1.1660000e+03   4.1290123e-03
   1.1670000e+03   4.3729639e-03
   1.1680000e+03   4.6022490e-03
   1.1690000e+03   4.8165159e-03
   1.1700000e+03   5.0156613e-03
   1.1710000e+03   5.1997563e-03
   1.1720000e+03   5.3689963e-03
   1.1730000e+03   5.5236658e-03
   1.1740000e+03   5.6641143e-03
   1.1750000e+03   5.7907382e-03
   1.1760000e+03   5.9039672e-03
   1.1770000e+03   6.0042541e-03
   1.1780000e+03   6.0920671e-03
   1.1790000e+03   6.1678839e-03
   1.1800000e+03   6.2321863e-03
   1.1810000e+03   6.2854564e-03
   1.1820000e+03   6.3281739e-03
   1.1830000e+03   6.3608131e-03
   1.1840000e+03   6.3838416e-03
   1.1850000e+03   6.3977181e-03
   1.1860000e+03   6.4028919e-03
   1.1870000e+03   6.3998018e-03
   1.1880000e+03   6.3888760e-03
   1.1890000e+03   6.3705319e-03
   1.1900000e+03   6.3451759e-03
   1.1910000e+03   6.3132043e-03
   1.1920000e+03   6.2750036e-03
   1.1930000e+03   6.2309511e-03
   1.1940000e+03   6.1814165e-03
   1.1950000e+03   6.1267622e-03
   1.1960000e+03   6.0673453e-03
   1.1970000e+03   6.0035184e-03
   1.1980000e+03   5.9356315e-03
   1.1990000e+03   5.8640333e-03
   1.2000000e+03   5.7890729e-03
   1.2010000e+03   5.7111017e-03
   1.2020000e+03   5.6304746e-03
   1.2030000e+03   5.5475520e-03
   1.2040000e+03   5.4627013e-03
   1.2050000e+03   5.3762982e-03
   1.2060000e+03   5.2887285e-03
   1.2070000e+03   5.2003891e-03
   1.2080000e+03   5.1116887e-03
   1.2090000e+03   5.0230488e-03
   1.2100000e+03   4.9349039e-03
   1.2110000e+03   4.8477014e-03
   1.2120000e+03   4.7619007e-03
   1.2130000e+03   4.6779719e-03
   1.2140000e+03   4.5963938e-03
   1.2150000e+03   4.5176508e-03
   1.2160000e+03   4.4422290e-03
   1.2170000e+03   4.3706113e-03
   1.2180000e+03   4.3032717e-03
   1.2190000e+03   4.2406681e-03
   1.2200000e+03   4.1832349e-03
   1.2210000e+03   4.1313740e-03
   1.2220000e+03   4.0854466e-03
   1.2230000e+03   4.0457638e-03
   1.2240000e+03   4.0125782e-03
   1.2250000e+03   3.9860766e-03
   1.2260000e+03   3.9663727e-03
   1.2270000e+03   3.9535036e-03
   1.2280000e+03   3.9474267e-03
   1.2290000e+03   3.9480194e-03
   1.2300000e+03   3.9550817e-03
   1.2310000e+03   3.9683400e-03
   1.2320000e+03   3.9874541e-03
   1.2330000e+03   4.0120240e-03
   1.2340000e+03   4.0415998e-03
   1.2350000e+03   4.0756904e-03
   1.2360000e+03   4.1137733e-03
   1.2370000e+03   4.1553040e-03
   1.2380000e+03   4.1997245e-03
   1.2390000e+03   4.2464714e-03
   1.2400000e+03   4.2949823e-03
   1.2410000e+03   4.3447023e-03
   1.2420000e+03   4.3950885e-03
   1.2430000e+03   4.4456142e-03
   1.2440000e+03   4.4957718e-03
   1.2450000e+03   4.5450752e-03
   1.2460000e+03   4.5930616e-03
   1.2470000e+03   4.6392926e-03
   1.2480000e+03   4.6833548e-03
   1.2490000e+03   4.7248603e-03
   1.2500000e+03   4.7634468e-03
   1.2510000e+03   4.7987772e-03
   1.2520000e+03   4.8305398e-03
   1.2530000e+03   4.8584475e-03
   1.2540000e+03   4.8822373e-03
   1.2550000e+03   4.9016702e-03
   1.2560000e+03   4.9165300e-03
   1.2570000e+03   4.9266235e-03
   1.2580000e+03   4.9317792e-03
   1.2590000e+03   4.9318470e-03
   1.2600000e+03   4.9266977e-03
   1.2610000e+03   4.9162223e-03
   1.2620000e+03   4.9003316e-03
   1.2630000e+03   4.8789553e-03
   1.2640000e+03   4.8520419e-03
   1.2650000e+03   4.8195578e-03
   1.2660000e+03   4.7814870e-03
   1.2670000e+03   4.7378305e-03
   1.2680000e+03   4.6886058e-03
   1.2690000e+03   4.6338462e-03
   1.2700000e+03   4.5736007e-03
   1.2710000e+03   4.5079329e-03
   1.2720000e+03   4.4369210e-03
   1.2730000e+03   4.3606570e-03
   1.2740000e+03   4.2792464e-03
   1.2750000e+03   4.1928073e-03
   1.2760000e+03   4.1014701e-03
   1.2770000e+03   4.0053770e-03
   1.2780000e+03   3.9046812e-03
   1.2790000e+03   3.7995468e-03
   1.2800000e+03   3.6901475e-03
   1.2810000e+03   3.5766668e-03
   1.2820000e+03   3.4592969e-03
   1.2830000e+03   3.3382385e-03
   1.2840000e+03   3.2137000e-03
   1.2850000e+03   3.0858968e-03
   1.2860000e+03   2.9550513e-03
   1.2870000e+03   2.8213916e-03
   1.2880000e+03   2.6851518e-03
   1.2890000e+03   2.5465711e-03
   1.2900000e+03   2.4058934e-03
   1.2910000e+03   2.2633673e-03
   1.2920000e+03   2.1192460e-03
   1.2930000e+03   1.9737872e-03
   1.2940000e+03   1.8272539e-03
   1.2950000e+03   1.6799156e-03
   1.2960000e+03   1.5320505e-03
   1.2970000e+03   1.3839495e-03
   1.2980000e+03   1.2359237e-03
   1.2990000e+03   1.0883183e-03
   1.3000000e+03   9.4153889e-04
   1.3010000e+03   7.9610707e-04
   1.3020000e+03   6.5278635e-04
   1.3030000e+03   5.1290569e-04
   1.3040000e+03   3.7933531e-04
   1.3050000e+03   2.6005616e-04
   1.3060000e+03   1.8183994e-04
   1.3070000e+03   1.9690972e-04
   1.3080000e+03   2.8829490e-04
   1.3090000e+03   4.0528986e-04
   1.3100000e+03   5.2935168e-04
   1.3110000e+03   6.5484707e-04
   1.3120000e+03   7.7962417e-04
   1.3130000e+03   9.0265676e-04
   1.3140000e+03   1.0233616e-03
   1.3150000e+03   1.1413595e-03
   1.3160000e+03   1.2563780e-03
   1.3170000e+03   1.3682073e-03
   1.3180000e+03   1.4766781e-03
   1.3190000e+03   1.5816496e-03
   1.3200000e+03   1.6830031e-03
   1.3210000e+03   1.7806379e-03
   1.3220000e+03   1.8744687e-03
   1.3230000e+03   1.9644242e-03
   1.3240000e+03   2.0504455e-03
   1.3250000e+03   2.1324859e-03
   1.3260000e+03   2.2105098e-03
   1.3270000e+03   2.2844925e-03
   1.3280000e+03   2.3544194e-03
   1.3290000e+03   2.4202863e-03
   1.3300000e+03   2.4820982e-03
   1.3310000e+03   2.5398697e-03
   1.3320000e+03   2.5936240e-03
   1.3330000e+03   2.6433933e-03
   1.3340000e+03   2.6892178e-03
   1.3350000e+03   2.7311456e-03
   1.3360000e+03   2.7692325e-03
   1.3370000e+03   2.8035412e-03
   1.3380000e+03   2.8341417e-03
   1.3390000e+03   2.8611101e-03
   1.3400000e+03   2.8845286e-03
   1.3410000e+03   2.9044852e-03
   1.3420000e+03   2.9210734e-03
   1.3430000e+03   2.9343914e-03
   1.3440000e+03   2.9445422e-03
   1.3450000e+03   2.9516329e-03
   1.3460000e+03   2.9557746e-03
   1.3470000e+03   2.9570818e-03
   1.3480000e+03   2.9556724e-03
   1.3490000e+03   2.9516670e-03
   1.3500000e+03   2.9451887e-03
   1.3510000e+03   2.9363631e-03
   1.3520000e+03   2.9253174e-03
   1.3530000e+03   2.9121808e-03
   1.3540000e+03   2.8970835e-03
   1.3550000e+03   2.8801571e-03
   1.3560000e+03   2.8615341e-03
   1.3570000e+03   2.8413476e-03
   1.3580000e+03   2.8197309e-03
   1.3590000e+03   2.7968178e-03
   1.3600000e+03   2.7727420e-03
   1.3610000e+03   2.7476369e-03
   1.3620000e+03   2.7216357e-03
   1.3630000e+03   2.6948708e-03
   1.3640000e+03   2.6674739e-03
   1.3650000e+03   2.6395755e-03
   1.3660000e+03   2.6113051e-03
   1.3670000e+03   2.5827905e-03
   1.3680000e+03   2.5541578e-03
   1.3690000e+03   2.5255311e-03
   1.3700000e+03   2.4970321e-03
   1.3710000e+03   2.4687801e-03
   1.3720000e+03   2.4408910e-03
   1.3730000e+03   2.4134778e-03
   1.3740000e+03   2.3866493e-03
   1.3750000e+03   2.3605102e-03
   1.3760000e+03   2.3351606e-03
   1.3770000e+03   2.3106953e-03
   1.3780000e+03   2.2872037e-03
   1.3790000e+03   2.2647687e-03
   1.3800000e+03   2.2434667e-03
   1.3810000e+03   2.2233670e-03
   1.3820000e+03   2.2045313e-03
   1.3830000e+03   2.1870134e-03
   1.3840000e+03   2.1708585e-03
   1.3850000e+03   2.1561035e-03
   1.3860000e+03   2.1427762e-03
   1.3870000e+03   2.1308957e-03
   1.3880000e+03   2.1204721e-03
   1.3890000e+03   2.1115064e-03
   1.3900000e+03   2.1039915e-03
   1.3910000e+03   2.0979115e-03
   1.3920000e+03   2.0932430e-03
   1.3930000e+03   2.0899549e-03
   1.3940000e+03   2.0880097e-03
   1.3950000e+03   2.0873638e-03
   1.3960000e+03   2.0879680e-03
   1.3970000e+03   2.0897691e-03
   1.3980000e+03   2.0927098e-03
   1.3990000e+03   2.0967301e-03
   1.4000000e+03   2.1017682e-03
   1.4010000e+03   2.1077607e-03
   1.4020000e+03   2.1146439e-03
   1.4030000e+03   2.1223547e-03
   1.4040000e+03   2.1308304e-03
   1.4050000e+03   2.1400103e-03
   1.4060000e+03   2.1498357e-03
   1.4070000e+03   2.1602504e-03
   1.4080000e+03   2.1712012e-03
   1.4090000e+03   2.1826384e-03
   1.4100000e+03   2.1945157e-03
   1.4110000e+03   2.2067907e-03
   1.4120000e+03   2.2194249e-03
   1.4130000e+03   2.2323838e-03
   1.4140000e+03   2.2456369e-03
   1.4150000e+03   2.2591576e-03
   1.4160000e+03   2.2729232e-03
   1.4170000e+03   2.2869146e-03
   1.4180000e+03   2.3011164e-03
   1.4190000e+03   2.3155163e-03
   1.4200000e+03   2.3301052e-03
   1.4210000e+03   2.3448768e-03
   1.4220000e+03   2.3598268e-03
   1.4230000e+03   2.3749536e-03
   1.4240000e+03   2.3902569e-03
   1.4250000e+03   2.4057379e-03
   1.4260000e+03   2.4213990e-03
   1.4270000e+03   2.4372430e-03
   1.4280000e+03   2.4532732e-03
   1.4290000e+03   2.4694925e-03
   1.4300000e+03   2.4859037e-03
   1.4310000e+03   2.5025087e-03
   1.4320000e+03   2.5193082e-03
   1.4330000e+03   2.5363015e-03
   1.4340000e+03   2.5534865e-03
   1.4350000e+03   2.5708587e-03
   1.4360000e+03   2.5884119e-03
   1.4370000e+03   2.6061373e-03
   1.4380000e+03   2.6240237e-03
   1.4390000e+03   2.6420572e-03
   1.4400000e+03   2.6602213e-03
   1.4410000e+03   2.6784967e-03
   1.4420000e+03   2.6968613e-03
   1.4430000e+03   2.7152902e-03
   1.4440000e+03   2.7337559e-03
   1.4450000e+03   2.7522281e-03
   1.4460000e+03   2.7706742e-03
   1.4470000e+03   2.7890590e-03
   1.4480000e+03   2.8073452e-03
   1.4490000e+03   2.8254932e-03
   1.4500000e+03   2.8434619e-03
   1.4510000e+03   2.8612081e-03
   1.4520000e+03   2.8786876e-03
   1.4530000e+03   2.8958547e-03
   1.4540000e+03   2.9126629e-03
   1.4550000e+03   2.9290649e-03
   1.4560000e+03   2.9450132e-03
   1.4570000e+03   2.9604597e-03
   1.4580000e+03   2.9753568e-03
   1.4590000e+03   2.9896570e-03
   1.4600000e+03   3.0033133e-03
   1.4610000e+03   3.0162797e-03
   1.4620000e+03   3.0285111e-03
   1.4630000e+03   3.0399639e-03
   1.4640000e+03   3.0505956e-03
   1.4650000e+03   3.0603658e-03
   1.4660000e+03   3.0692358e-03
   1.4670000e+03   3.0771689e-03
   1.4680000e+03   3.0841310e-03
   1.4690000e+03   3.0900900e-03
   1.4700000e+03   3.0950167e-03
   1.4710000e+03   3.0988843e-03
   1.4720000e+03   3.1016691e-03
   1.4730000e+03   3.1033502e-03
   1.4740000e+03   3.1039097e-03
   1.4750000e+03   3.1033329e-03
   1.4760000e+03   3.1016082e-03
   1.4770000e+03   3.0987273e-03
   1.4780000e+03   3.0946850e-03
   1.4790000e+03   3.0894796e-03
   1.4800000e+03   3.0831126e-03
   1.4810000e+03   3.0755889e-03
   1.4820000e+03   3.0669165e-03
   1.4830000e+03   3.0571070e-03
   1.4840000e+03   3.0461750e-03
   1.4850000e+03   3.0341382e-03
   1.4860000e+03   3.0210177e-03
   1.4870000e+03   3.0068375e-03
   1.4880000e+03   2.9916246e-03
   1.4890000e+03   2.9754088e-03
   1.4900000e+03   2.9582227e-03
   1.4910000e+03   2.9401016e-03
   1.4920000e+03   2.9210833e-03
   1.4930000e+03   2.9012080e-03
   1.4940000e+03   2.8805180e-03
   1.4950000e+03   2.8590579e-03
   1.4960000e+03   2.8368741e-03
   1.4970000e+03   2.8140147e-03
   1.4980000e+03   2.7905296e-03
   1.4990000e+03   2.7664698e-03
   1.5000000e+03   2.7418878e-03
   1.5010000e+03   2.7168370e-03
   1.5020000e+03   2.6913715e-03
   1.5030000e+03   2.6655462e-03
   1.5040000e+03   2.6394165e-03
   1.5050000e+03   2.6130378e-03
   1.5060000e+03   2.5864657e-03
   1.5070000e+03   2.5597554e-03
   1.5080000e+03   2.5329621e-03
   1.5090000e+03   2.5061399e-03
   1.5100000e+03   2.4793425e-03
   1.5110000e+03   2.4526225e-03
   1.5120000e+03   2.4260312e-03
   1.5130000e+03   2.3996186e-03
   1.5140000e+03   2.3734330e-03
   1.5150000e+03   2.3475211e-03
   1.5160000e+03   2.3219274e-03
   1.5170000e+03   2.2966945e-03
   1.5180000e+03   2.2718625e-03
   1.5190000e+03   2.2474691e-03
   1.5200000e+03   2.2235494e-03
   1.5210000e+03   2.2001356e-03
   1.5220000e+03   2.1772571e-03
   1.5230000e+03   2.1549400e-03
   1.5240000e+03   2.1332076e-03
   1.5250000e+03   2.1120796e-03
   1.5260000e+03   2.0915725e-03
   1.5270000e+03   2.0716991e-03
   1.5280000e+03   2.0524688e-03
   1.5290000e+03   2.0338876e-03
   1.5300000e+03   2.0159576e-03
   1.5310000e+03   1.9986773e-03
   1.5320000e+03   1.9820417e-03
   1.5330000e+03   1.9660420e-03
   1.5340000e+03   1.9506659e-03
   1.5350000e+03   1.9358977e-03
   1.5360000e+03   1.9217181e-03
   1.5370000e+03   1.9081044e-03
   1.5380000e+03   1.8950309e-03
   1.5390000e+03   1.8824687e-03
   1.5400000e+03   1.8703859e-03
   1.5410000e+03   1.8587481e-03
   1.5420000e+03   1.8475182e-03
   1.5430000e+03   1.8366569e-03
   1.5440000e+03   1.8261227e-03
   1.5450000e+03   1.8158726e-03
   1.5460000e+03   1.8058617e-03
   1.5470000e+03   1.7960441e-03
   1.5480000e+03   1.7863729e-03
   1.5490000e+03   1.7768005e-03
   1.5500000e+03   1.7672791e-03
   1.5510000e+03   1.7577606e-03
   1.5520000e+03   1.7481977e-03
   1.5530000e+03   1.7385432e-03
   1.5540000e+03   1.7287514e-03
   1.5550000e+03   1.7187775e-03
   1.5560000e+03   1.7085787e-03
   1.5570000e+03   1.6981140e-03
   1.5580000e+03   1.6873448e-03
   1.5590000e+03   1.6762351e-03
   1.5600000e+03   1.6647519e-03
   1.5610000e+03   1.6528656e-03
   1.5620000e+03   1.6405502e-03
   1.5630000e+03   1.6277835e-03
   1.5640000e+03   1.6145477e-03
   1.5650000e+03   1.6008295e-03
   1.5660000e+03   1.5866203e-03
   1.5670000e+03   1.5719167e-03
   1.5680000e+03   1.5567205e-03
   1.5690000e+03   1.5410394e-03
   1.5700000e+03   1.5248866e-03
   1.5710000e+03   1.5082815e-03
   1.5720000e+03   1.4912497e-03
   1.5730000e+03   1.4738232e-03
   1.5740000e+03   1.4560406e-03
   1.5750000e+03   1.4379471e-03
   1.5760000e+03   1.4195947e-03
   1.5770000e+03   1.4010420e-03
   1.5780000e+03   1.3823546e-03
   1.5790000e+03   1.3636043e-03
   1.5800000e+03   1.3448697e-03
   1.5810000e+03   1.3262354e-03
   1.5820000e+03   1.3077916e-03
   1.5830000e+03   1.2896340e-03
   1.5840000e+03   1.2718628e-03
   1.5850000e+03   1.2545817e-03
   1.5860000e+03   1.2378976e-03
   1.5870000e+03   1.2219185e-03
   1.5880000e+03   1.2067532e-03
   1.5890000e+03   1.1925086e-03
   1.5900000e+03   1.1792890e-03
   1.5910000e+03   1.1671938e-03
   1.5920000e+03   1.1563155e-03
   1.5930000e+03   1.1467378e-03
   1.5940000e+03   1.1385340e-03
   1.5950000e+03   1.1317647e-03
   1.5960000e+03   1.1264764e-03
   1.5970000e+03   1.1227002e-03
   1.5980000e+03   1.1204506e-03
   1.5990000e+03   1.1197254e-03
   1.6000000e+03   1.1205050e-03
   1.6010000e+03   1.1227529e-03
   1.6020000e+03   1.1264166e-03
   1.6030000e+03   1.1314289e-03
   1.6040000e+03   1.1377089e-03
   1.6050000e+03   1.1451640e-03
   1.6060000e+03   1.1536918e-03
   1.6070000e+03   1.1631821e-03
   1.6080000e+03   1.1735188e-03
   1.6090000e+03   1.1845820e-03
   1.6100000e+03   1.1962493e-03
   1.6110000e+03   1.2083981e-03
   1.6120000e+03   1.2209066e-03
   1.6130000e+03   1.2336553e-03
   1.6140000e+03   1.2465279e-03
   1.6150000e+03   1.2594125e-03
   1.6160000e+03   1.2722019e-03
   1.6170000e+03   1.2847946e-03
   1.6180000e+03   1.2970949e-03
   1.6190000e+03   1.3090134e-03
   1.6200000e+03   1.3204671e-03
   1.6210000e+03   1.3313795e-03
   1.6220000e+03   1.3416809e-03
   1.6230000e+03   1.3513079e-03
   1.6240000e+03   1.3602035e-03
   1.6250000e+03   1.3683174e-03
   1.6260000e+03   1.3756050e-03
   1.6270000e+03   1.3820281e-03
   1.6280000e+03   1.3875540e-03
   1.6290000e+03   1.3921555e-03
   1.6300000e+03   1.3958107e-03
   1.6310000e+03   1.3985028e-03
   1.6320000e+03   1.4002196e-03
   1.6330000e+03   1.4009534e-03
   1.6340000e+03   1.4007004e-03
   1.6350000e+03   1.3994610e-03
   1.6360000e+03   1.3972388e-03
   1.6370000e+03   1.3940409e-03
   1.6380000e+03   1.3898769e-03
   1.6390000e+03   1.3847595e-03
   1.6400000e+03   1.3787035e-03
   1.6410000e+03   1.3717255e-03
   1.6420000e+03   1.3638443e-03
   1.6430000e+03   1.3550798e-03
   1.6440000e+03   1.3454532e-03
   1.6450000e+03   1.3349866e-03
   1.6460000e+03   1.3237027e-03
   1.6470000e+03   1.3116249e-03
   1.6480000e+03   1.2987766e-03
   1.6490000e+03   1.2851813e-03
   1.6500000e+03   1.2708623e-03
   1.6510000e+03   1.2558427e-03
   1.6520000e+03   1.2401450e-03
   1.6530000e+03   1.2237914e-03
   1.6540000e+03   1.2068031e-03
   1.6550000e+03   1.1892008e-03
   1.6560000e+03   1.1710045e-03
   1.6570000e+03   1.1522330e-03
   1.6580000e+03   1.1329046e-03
   1.6590000e+03   1.1130368e-03
   1.6600000e+03   1.0926463e-03
   1.6610000e+03   1.0717489e-03
   1.6620000e+03   1.0503600e-03
   1.6630000e+03   1.0284944e-03
   1.6640000e+03   1.0061663e-03
   1.6650000e+03   9.8338992e-04
   1.6660000e+03   9.6017891e-04
   1.6670000e+03   9.3654707e-04
   1.6680000e+03   9.1250822e-04
   1.6690000e+03   8.8807643e-04
   1.6700000e+03   8.6326612e-04
   1.6710000e+03   8.3809228e-04
   1.6720000e+03   8.1257053e-04
   1.6730000e+03   7.8671734e-04
   1.6740000e+03   7.6055013e-04
   1.6750000e+03   7.3408739e-04
   1.6760000e+03   7.0734886e-04
   1.6770000e+03   6.8035561e-04
   1.6780000e+03   6.5313013e-04
   1.6790000e+03   6.2569652e-04
   1.6800000e+03   5.9808048e-04
   1.6810000e+03   5.7030950e-04
   1.6820000e+03   5.4241291e-04
   1.6830000e+03   5.1442200e-04
   1.6840000e+03   4.8637016e-04
   1.6850000e+03   4.5829298e-04
   1.6860000e+03   4.3022852e-04
   1.6870000e+03   4.0221752e-04
   1.6880000e+03   3.7430380e-04
   1.6890000e+03   3.4653488e-04
   1.6900000e+03   3.1896278e-04
   1.6910000e+03   2.9164540e-04
   1.6920000e+03   2.6464859e-04
   1.6930000e+03   2.3804956e-04
   1.6940000e+03   2.1194260e-04
   1.6950000e+03   1.8644885e-04
   1.6960000e+03   1.6173401e-04
   1.6970000e+03   1.3804137e-04
   1.6980000e+03   1.1575594e-04
   1.6990000e+03   9.5530163e-05
   1.7000000e+03   7.8511196e-05
   1.7010000e+03   6.6600122e-05
   1.7020000e+03   6.2102469e-05
   1.7030000e+03   6.5862846e-05
   1.7040000e+03   7.6058157e-05
   1.7050000e+03   8.9995153e-05
   1.7060000e+03   1.0573153e-04
   1.7070000e+03   1.2215129e-04
   1.7080000e+03   1.3863258e-04
   1.7090000e+03   1.5481365e-04
   1.7100000e+03   1.7047011e-04
   1.7110000e+03   1.8545337e-04
   1.7120000e+03   1.9965909e-04
   1.7130000e+03   2.1301026e-04
   1.7140000e+03   2.2544787e-04
   1.7150000e+03   2.3692539e-04
   1.7160000e+03   2.4740556e-04
   1.7170000e+03   2.5685833e-04
   1.7180000e+03   2.6525961e-04
   1.7190000e+03   2.7259046e-04
   1.7200000e+03   2.7883659e-04
   1.7210000e+03   2.8398802e-04
   1.7220000e+03   2.8803893e-04
   1.7230000e+03   2.9098761e-04
   1.7240000e+03   2.9283642e-04
   1.7250000e+03   2.9359196e-04
   1.7260000e+03   2.9326518e-04
   1.7270000e+03   2.9187170e-04
   1.7280000e+03   2.8943212e-04
   1.7290000e+03   2.8597259e-04
   1.7300000e+03   2.8152543e-04
   1.7310000e+03   2.7613000e-04
   1.7320000e+03   2.6983393e-04
   1.7330000e+03   2.6269464e-04
   1.7340000e+03   2.5478143e-04
   1.7350000e+03   2.4617820e-04
   1.7360000e+03   2.3698710e-04
   1.7370000e+03   2.2733335e-04
   1.7380000e+03   2.1737137e-04
   1.7390000e+03   2.0729266e-04
   1.7400000e+03   1.9733514e-04
   1.7410000e+03   1.8779335e-04
   1.7420000e+03   1.7902723e-04
   1.7430000e+03   1.7146505e-04
   1.7440000e+03   1.6559289e-04
   1.7450000e+03   1.6192175e-04
   1.7460000e+03   1.6092795e-04
   1.7470000e+03   1.6297660e-04
   1.7480000e+03   1.6825578e-04
   1.7490000e+03   1.7675292e-04
   1.7500000e+03   1.8828379e-04
   1.7510000e+03   2.0255510e-04
   1.7520000e+03   2.1923029e-04
   1.7530000e+03   2.3797791e-04
   1.7540000e+03   2.5849825e-04
   1.7550000e+03   2.8053304e-04
   1.7560000e+03   3.0386544e-04
   1.7570000e+03   3.2831537e-04
   1.7580000e+03   3.5373360e-04
   1.7590000e+03   3.7999598e-04
   1.7600000e+03   4.0699849e-04
   1.7610000e+03   4.3465317e-04
   1.7620000e+03   4.6288494e-04
   1.7630000e+03   4.9162906e-04
   1.7640000e+03   5.2082922e-04
   1.7650000e+03   5.5043599e-04
   1.7660000e+03   5.8040569e-04
   1.7670000e+03   6.1069944e-04
   1.7680000e+03   6.4128243e-04
   1.7690000e+03   6.7212337e-04
   1.7700000e+03   7.0319394e-04
   1.7710000e+03   7.3446849e-04
   1.7720000e+03   7.6592362e-04
   1.7730000e+03   7.9753796e-04
   1.7740000e+03   8.2929187e-04
   1.7750000e+03   8.6116727e-04
   1.7760000e+03   8.9314737e-04
   1.7770000e+03   9.2521656e-04
   1.7780000e+03   9.5736015e-04
   1.7790000e+03   9.8956428e-04
   1.7800000e+03   1.0218157e-03
   1.7810000e+03   1.0541016e-03
   1.7820000e+03   1.0864096e-03
   1.7830000e+03   1.1187275e-03
   1.7840000e+03   1.1510430e-03
   1.7850000e+03   1.1833438e-03
   1.7860000e+03   1.2156175e-03
   1.7870000e+03   1.2478511e-03
   1.7880000e+03   1.2800313e-03
   1.7890000e+03   1.3121444e-03
   1.7900000e+03   1.3441757e-03
   1.7910000e+03   1.3761099e-03
   1.7920000e+03   1.4079309e-03
   1.7930000e+03   1.4396217e-03
   1.7940000e+03   1.4711641e-03
   1.7950000e+03   1.5025391e-03
   1.7960000e+03   1.5337265e-03
   1.7970000e+03   1.5647051e-03
   1.7980000e+03   1.5954524e-03
   1.7990000e+03   1.6259451e-03
   1.8000000e+03   1.6561583e-03
   1.8010000e+03   1.6860665e-03
   1.8020000e+03   1.7156427e-03
   1.8030000e+03   1.7448591e-03
   1.8040000e+03   1.7736868e-03
   1.8050000e+03   1.8020961e-03
   1.8060000e+03   1.8300564e-03
   1.8070000e+03   1.8575362e-03
   1.8080000e+03   1.8845036e-03
   1.8090000e+03   1.9109259e-03
   1.8100000e+03   1.9367699e-03
   1.8110000e+03   1.9620023e-03
   1.8120000e+03   1.9865894e-03
   1.8130000e+03   2.0104972e-03
   1.8140000e+03   2.0336922e-03
   1.8150000e+03   2.0561405e-03
   1.8160000e+03   2.0778089e-03
   1.8170000e+03   2.0986644e-03
   1.8180000e+03   2.1186747e-03
   1.8190000e+03   2.1378080e-03
   1.8200000e+03   2.1560335e-03
   1.8210000e+03   2.1733214e-03
   1.8220000e+03   2.1896427e-03
   1.8230000e+03   2.2049700e-03
   1.8240000e+03   2.2192769e-03
   1.8250000e+03   2.2325387e-03
   1.8260000e+03   2.2447321e-03
   1.8270000e+03   2.2558356e-03
   1.8280000e+03   2.2658293e-03
   1.8290000e+03   2.2746955e-03
   1.8300000e+03   2.2824181e-03
   1.8310000e+03   2.2889832e-03
   1.8320000e+03   2.2943789e-03
   1.8330000e+03   2.2985956e-03
   1.8340000e+03   2.3016258e-03
   1.8350000e+03   2.3034642e-03
   1.8360000e+03   2.3041079e-03
   1.8370000e+03   2.3035561e-03
   1.8380000e+03   2.3018106e-03
   1.8390000e+03   2.2988752e-03
   1.8400000e+03   2.2947563e-03
   1.8410000e+03   2.2894622e-03
   1.8420000e+03   2.2830038e-03
   1.8430000e+03   2.2753941e-03
   1.8440000e+03   2.2666482e-03
   1.8450000e+03   2.2567835e-03
   1.8460000e+03   2.2458191e-03
   1.8470000e+03   2.2337766e-03
   1.8480000e+03   2.2206790e-03
   1.8490000e+03   2.2065513e-03
   1.8500000e+03   2.1914204e-03
   1.8510000e+03   2.1753146e-03
   1.8520000e+03   2.1582638e-03
   1.8530000e+03   2.1402992e-03
   1.8540000e+03   2.1214533e-03
   1.8550000e+03   2.1017600e-03
   1.8560000e+03   2.0812538e-03
   1.8570000e+03   2.0599705e-03
   1.8580000e+03   2.0379465e-03
   1.8590000e+03   2.0152187e-03
   1.8600000e+03   1.9918248e-03
   1.8610000e+03   1.9678025e-03
   1.8620000e+03   1.9431902e-03
   1.8630000e+03   1.9180259e-03
   1.8640000e+03   1.8923480e-03
   1.8650000e+03   1.8661943e-03
   1.8660000e+03   1.8396026e-03
   1.8670000e+03   1.8126103e-03
   1.8680000e+03   1.7852541e-03
   1.8690000e+03   1.7575702e-03
   1.8700000e+03   1.7295938e-03
   1.8710000e+03   1.7013594e-03
   1.8720000e+03   1.6729007e-03
   1.8730000e+03   1.6442500e-03
   1.8740000e+03   1.6154388e-03
   1.8750000e+03   1.5864971e-03
   1.8760000e+03   1.5574539e-03
   1.8770000e+03   1.5283367e-03
   1.8780000e+03   1.4991718e-03
   1.8790000e+03   1.4699839e-03
   1.8800000e+03   1.4407966e-03
   1.8810000e+03   1.4116316e-03
   1.8820000e+03   1.3825097e-03
   1.8830000e+03   1.3534499e-03
   1.8840000e+03   1.3244699e-03
   1.8850000e+03   1.2955862e-03
   1.8860000e+03   1.2668138e-03
   1.8870000e+03   1.2381664e-03
   1.8880000e+03   1.2096566e-03
   1.8890000e+03   1.1812960e-03
   1.8900000e+03   1.1530950e-03
   1.8910000e+03   1.1250631e-03
   1.8920000e+03   1.0972090e-03
   1.8930000e+03   1.0695409e-03
   1.8940000e+03   1.0420663e-03
   1.8950000e+03   1.0147923e-03
   1.8960000e+03   9.8772601e-04
   1.8970000e+03   9.6087428e-04
   1.8980000e+03   9.3424432e-04
   1.8990000e+03   9.0784374e-04
   1.9000000e+03   8.8168077e-04
   1.9010000e+03   8.5576461e-04
   1.9020000e+03   8.3010567e-04
   1.9030000e+03   8.0471589e-04
   1.9040000e+03   7.7960911e-04
   1.9050000e+03   7.5480149e-04
   1.9060000e+03   7.3031187e-04
   1.9070000e+03   7.0616229e-04
   1.9080000e+03   6.8237855e-04
   1.9090000e+03   6.5899072e-04
   1.9100000e+03   6.3603385e-04
   1.9110000e+03   6.1354863e-04
   1.9120000e+03   5.9158217e-04
   1.9130000e+03   5.7018880e-04
   1.9140000e+03   5.4943087e-04
   1.9150000e+03   5.2937959e-04
   1.9160000e+03   5.1011573e-04
   1.9170000e+03   4.9173022e-04
   1.9180000e+03   4.7432438e-04
   1.9190000e+03   4.5800982e-04
   1.9200000e+03   4.4290756e-04
   1.9210000e+03   4.2914635e-04
   1.9220000e+03   4.1685985e-04
   1.9230000e+03   4.0618257e-04
   1.9240000e+03   3.9724448e-04
   1.9250000e+03   3.9016458e-04
   1.9260000e+03   3.8504372e-04
   1.9270000e+03   3.8195769e-04
   1.9280000e+03   3.8095127e-04
   1.9290000e+03   3.8203435e-04
   1.9300000e+03   3.8518064e-04
   1.9310000e+03   3.9032937e-04
   1.9320000e+03   3.9738953e-04
   1.9330000e+03   4.0624590e-04
   1.9340000e+03   4.1676611e-04
   1.9350000e+03   4.2880753e-04
   1.9360000e+03   4.4222355e-04
   1.9370000e+03   4.5686863e-04
   1.9380000e+03   4.7260218e-04
   1.9390000e+03   4.8929107e-04
   1.9400000e+03   5.0681122e-04
   1.9410000e+03   5.2504832e-04
   1.9420000e+03   5.4389792e-04
   1.9430000e+03   5.6326517e-04
   1.9440000e+03   5.8306431e-04
   1.9450000e+03   6.0321799e-04
   1.9460000e+03   6.2365656e-04
   1.9470000e+03   6.4431740e-04
   1.9480000e+03   6.6514416e-04
   1.9490000e+03   6.8608623e-04
   1.9500000e+03   7.0709812e-04
   1.9510000e+03   7.2813898e-04
   1.9520000e+03   7.4917213e-04
   1.9530000e+03   7.7016473e-04
   1.9540000e+03   7.9108739e-04
   1.9550000e+03   8.1191391e-04
   1.9560000e+03   8.3262103e-04
   1.9570000e+03   8.5318817e-04
   1.9580000e+03   8.7359728e-04
   1.9590000e+03   8.9383264e-04
   1.9600000e+03   9.1388071e-04
   1.9610000e+03   9.3373001e-04
   1.9620000e+03   9.5337095e-04
   1.9630000e+03   9.7279574e-04
   1.9640000e+03   9.9199826e-04
   1.9650000e+03   1.0109740e-03
   1.9660000e+03   1.0297197e-03
   1.9670000e+03   1.0482337e-03
   1.9680000e+03   1.0665154e-03
   1.9690000e+03   1.0845653e-03
   1.9700000e+03   1.1023850e-03
   1.9710000e+03   1.1199768e-03
   1.9720000e+03   1.1373439e-03
   1.9730000e+03   1.1544900e-03
   1.9740000e+03   1.1714193e-03
   1.9750000e+03   1.1881365e-03
   1.9760000e+03   1.2046463e-03
   1.9770000e+03   1.2209536e-03
   1.9780000e+03   1.2370632e-03
   1.9790000e+03   1.2529798e-03
   1.9800000e+03   1.2687076e-03
   1.9810000e+03   1.2842504e-03
   1.9820000e+03   1.2996115e-03
   1.9830000e+03   1.3147934e-03
   1.9840000e+03   1.3297977e-03
   1.9850000e+03   1.3446251e-03
   1.9860000e+03   1.3592752e-03
   1.9870000e+03   1.3737465e-03
   1.9880000e+03   1.3880362e-03
   1.9890000e+03   1.4021401e-03
   1.9900000e+03   1.4160527e-03
   1.9910000e+03   1.4297669e-03
   1.9920000e+03   1.4432743e-03
   1.9930000e+03   1.4565649e-03
   1.9940000e+03   1.4696270e-03
   1.9950000e+03   1.4824476e-03
   1.9960000e+03   1.4950119e-03
   1.9970000e+03   1.5073039e-03
   1.9980000e+03   1.5193059e-03
   1.9990000e+03   1.5309988e-03
   2.0000000e+03   1.5423624e-03
   2.0010000e+03   1.5533748e-03
   2.0020000e+03   1.5640133e-03
   2.0030000e+03   1.5742539e-03
   2.0040000e+03   1.5840717e-03
   2.0050000e+03   1.5934409e-03
   2.0060000e+03   1.6023351e-03
   2.0070000e+03   1.6107272e-03
   2.0080000e+03   1.6185894e-03
   2.0090000e+03   1.6258940e-03
   2.0100000e+03   1.6326129e-03
   2.0110000e+03   1.6387180e-03
   2.0120000e+03   1.6441814e-03
   2.0130000e+03   1.6489752e-03
   2.0140000e+03   1.6530724e-03
   2.0150000e+03   1.6564462e-03
   2.0160000e+03   1.6590708e-03
   2.0170000e+03   1.6609211e-03
   2.0180000e+03   1.6619732e-03
   2.0190000e+03   1.6622042e-03
   2.0200000e+03   1.6615928e-03
   2.0210000e+03   1.6601190e-03
   2.0220000e+03   1.6577643e-03
   2.0230000e+03   1.6545121e-03
   2.0240000e+03   1.6503475e-03
   2.0250000e+03   1.6452577e-03
   2.0260000e+03   1.6392317e-03
   2.0270000e+03   1.6322610e-03
   2.0280000e+03   1.6243389e-03
   2.0290000e+03   1.6154612e-03
   2.0300000e+03   1.6056263e-03
   2.0310000e+03   1.5948346e-03
   2.0320000e+03   1.5830893e-03
   2.0330000e+03   1.5703959e-03
   2.0340000e+03   1.5567625e-03
   2.0350000e+03   1.5421999e-03
   2.0360000e+03   1.5267211e-03
   2.0370000e+03   1.5103420e-03
   2.0380000e+03   1.4930807e-03
   2.0390000e+03   1.4749581e-03
   2.0400000e+03   1.4559972e-03
   2.0410000e+03   1.4362236e-03
   2.0420000e+03   1.4156651e-03
   2.0430000e+03   1.3943518e-03
   2.0440000e+03   1.3723159e-03
   2.0450000e+03   1.3495915e-03
   2.0460000e+03   1.3262147e-03
   2.0470000e+03   1.3022233e-03
   2.0480000e+03   1.2776566e-03
   2.0490000e+03   1.2525557e-03
   2.0500000e+03   1.2269625e-03
   2.0510000e+03   1.2009204e-03
   2.0520000e+03   1.1744735e-03
   2.0530000e+03   1.1476665e-03
   2.0540000e+03   1.1205448e-03
   2.0550000e+03   1.0931541e-03
   2.0560000e+03   1.0655399e-03
   2.0570000e+03   1.0377478e-03
   2.0580000e+03   1.0098228e-03
   2.0590000e+03   9.8180944e-04
   2.0600000e+03   9.5375130e-04
   2.0610000e+03   9.2569093e-04
   2.0620000e+03   8.9766961e-04
   2.0630000e+03   8.6972717e-04
   2.0640000e+03   8.4190177e-04
   2.0650000e+03   8.1422981e-04
   2.0660000e+03   7.8674577e-04
   2.0670000e+03   7.5948218e-04
   2.0680000e+03   7.3246951e-04
   2.0690000e+03   7.0573631e-04
   2.0700000e+03   6.7930920e-04
   2.0710000e+03   6.5321311e-04
   2.0720000e+03   6.2747155e-04
   2.0730000e+03   6.0210699e-04
   2.0740000e+03   5.7714136e-04
   2.0750000e+03   5.5259679e-04
   2.0760000e+03   5.2849643e-04
   2.0770000e+03   5.0486559e-04
   2.0780000e+03   4.8173303e-04
   2.0790000e+03   4.5913270e-04
   2.0800000e+03   4.3710568e-04
   2.0810000e+03   4.1570267e-04
   2.0820000e+03   3.9498683e-04
   2.0830000e+03   3.7503714e-04
   2.0840000e+03   3.5595217e-04
   2.0850000e+03   3.3785416e-04
   2.0860000e+03   3.2089300e-04
   2.0870000e+03   3.0524950e-04
   2.0880000e+03   2.9113683e-04
   2.0890000e+03   2.7879849e-04
   2.0900000e+03   2.6850087e-04
   2.0910000e+03   2.6051843e-04
   2.0920000e+03   2.5511102e-04
   2.0930000e+03   2.5249544e-04
   2.0940000e+03   2.5281664e-04
   2.0950000e+03   2.5612664e-04
   2.0960000e+03   2.6237768e-04
   2.0970000e+03   2.7143171e-04
   2.0980000e+03   2.8308242e-04
   2.0990000e+03   2.9708238e-04
   2.1000000e+03   3.1316840e-04
   2.1010000e+03   3.3108075e-04
   2.1020000e+03   3.5057534e-04
   2.1030000e+03   3.7142974e-04
   2.1040000e+03   3.9344488e-04
   2.1050000e+03   4.1644408e-04
   2.1060000e+03   4.4027077e-04
   2.1070000e+03   4.6478570e-04
   2.1080000e+03   4.8986408e-04
   2.1090000e+03   5.1539313e-04
   2.1100000e+03   5.4126982e-04
   2.1110000e+03   5.6739910e-04
   2.1120000e+03   5.9369239e-04
   2.1130000e+03   6.2006645e-04
   2.1140000e+03   6.4644247e-04
   2.1150000e+03   6.7274538e-04
   2.1160000e+03   6.9890333e-04
   2.1170000e+03   7.2484733e-04
   2.1180000e+03   7.5051098e-04
   2.1190000e+03   7.7583034e-04
   2.1200000e+03   8.0074378e-04
   2.1210000e+03   8.2519200e-04
   2.1220000e+03   8.4911800e-04
   2.1230000e+03   8.7246711e-04
   2.1240000e+03   8.9518709e-04
   2.1250000e+03   9.1722816e-04
   2.1260000e+03   9.3854313e-04
   2.1270000e+03   9.5908746e-04
   2.1280000e+03   9.7881940e-04
   2.1290000e+03   9.9770006e-04
   2.1300000e+03   1.0156935e-03
   2.1310000e+03   1.0327668e-03
   2.1320000e+03   1.0488902e-03
   2.1330000e+03   1.0640372e-03
   2.1340000e+03   1.0781845e-03
   2.1350000e+03   1.0913120e-03
   2.1360000e+03   1.1034032e-03
   2.1370000e+03   1.1144448e-03
   2.1380000e+03   1.1244269e-03
   2.1390000e+03   1.1333430e-03
   2.1400000e+03   1.1411900e-03
   2.1410000e+03   1.1479680e-03
   2.1420000e+03   1.1536806e-03
   2.1430000e+03   1.1583343e-03
   2.1440000e+03   1.1619391e-03
   2.1450000e+03   1.1645077e-03
   2.1460000e+03   1.1660560e-03
   2.1470000e+03   1.1666025e-03
   2.1480000e+03   1.1661685e-03
   2.1490000e+03   1.1647779e-03
   2.1500000e+03   1.1624568e-03
   2.1510000e+03   1.1592336e-03
   2.1520000e+03   1.1551388e-03
   2.1530000e+03   1.1502046e-03
   2.1540000e+03   1.1444648e-03
   2.1550000e+03   1.1379549e-03
   2.1560000e+03   1.1307114e-03
   2.1570000e+03   1.1227719e-03
   2.1580000e+03   1.1141748e-03
   2.1590000e+03   1.1049590e-03
   2.1600000e+03   1.0951639e-03
   2.1610000e+03   1.0848289e-03
   2.1620000e+03   1.0739936e-03
   2.1630000e+03   1.0626970e-03
   2.1640000e+03   1.0509779e-03
   2.1650000e+03   1.0388743e-03
   2.1660000e+03   1.0264236e-03
   2.1670000e+03   1.0136619e-03
   2.1680000e+03   1.0006244e-03
   2.1690000e+03   9.8734490e-04
   2.1700000e+03   9.7385595e-04
   2.1710000e+03   9.6018849e-04
   2.1720000e+03   9.4637196e-04
   2.1730000e+03   9.3243415e-04
   2.1740000e+03   9.1840120e-04
   2.1750000e+03   9.0429757e-04
   2.1760000e+03   8.9014606e-04
   2.1770000e+03   8.7596778e-04
   2.1780000e+03   8.6178227e-04
   2.1790000e+03   8.4760748e-04
   2.1800000e+03   8.3345989e-04
   2.1810000e+03   8.1935458e-04
   2.1820000e+03   8.0530534e-04
   2.1830000e+03   7.9132476e-04
   2.1840000e+03   7.7742436e-04
   2.1850000e+03   7.6361470e-04
   2.1860000e+03   7.4990549e-04
   2.1870000e+03   7.3630569e-04
   2.1880000e+03   7.2282366e-04
   2.1890000e+03   7.0946720e-04
   2.1900000e+03   6.9624368e-04
   2.1910000e+03   6.8316005e-04
   2.1920000e+03   6.7022296e-04
   2.1930000e+03   6.5743872e-04
   2.1940000e+03   6.4481337e-04
   2.1950000e+03   6.3235259e-04
   2.1960000e+03   6.2006173e-04
   2.1970000e+03   6.0794571e-04
   2.1980000e+03   5.9600893e-04
   2.1990000e+03   5.8425518e-04
   2.2000000e+03   5.7268748e-04
   2.2010000e+03   5.6130796e-04
   2.2020000e+03   5.5011771e-04
   2.2030000e+03   5.3911656e-04
   2.2040000e+03   5.2830294e-04
   2.2050000e+03   5.1767371e-04
   2.2060000e+03   5.0722396e-04
   2.2070000e+03   4.9694688e-04
   2.2080000e+03   4.8683359e-04
   2.2090000e+03   4.7687306e-04
   2.2100000e+03   4.6705197e-04
   2.2110000e+03   4.5735470e-04
   2.2120000e+03   4.4776328e-04
   2.2130000e+03   4.3825744e-04
   2.2140000e+03   4.2881463e-04
   2.2150000e+03   4.1941018e-04
   2.2160000e+03   4.1001741e-04
   2.2170000e+03   4.0060782e-04
   2.2180000e+03   3.9115137e-04
   2.2190000e+03   3.8161667e-04
   2.2200000e+03   3.7197132e-04
   2.2210000e+03   3.6218223e-04
   2.2220000e+03   3.5221595e-04
   2.2230000e+03   3.4203903e-04
   2.2240000e+03   3.3161845e-04
   2.2250000e+03   3.2092195e-04
   2.2260000e+03   3.0991851e-04
   2.2270000e+03   2.9857878e-04
   2.2280000e+03   2.8687560e-04
   2.2290000e+03   2.7478451e-04
   2.2300000e+03   2.6228442e-04
   2.2310000e+03   2.4935844e-04
   2.2320000e+03   2.3599490e-04
   2.2330000e+03   2.2218873e-04
   2.2340000e+03   2.0794352e-04
   2.2350000e+03   1.9327448e-04
   2.2360000e+03   1.7821315e-04
   2.2370000e+03   1.6281491e-04
   2.2380000e+03   1.4717170e-04
   2.2390000e+03   1.3143421e-04
   2.2400000e+03   1.1585174e-04
   2.2410000e+03   1.0084522e-04
   2.2420000e+03   8.7136171e-05
   2.2430000e+03   7.5937345e-05
   2.2440000e+03   6.9058786e-05
   2.2450000e+03   6.8411500e-05
   2.2460000e+03   7.4698542e-05
   2.2470000e+03   8.6884017e-05
   2.2480000e+03   1.0328111e-04
   2.2490000e+03   1.2252790e-04
   2.2500000e+03   1.4374954e-04
   2.2510000e+03   1.6641413e-04
   2.2520000e+03   1.9019218e-04
   2.2530000e+03   2.1486933e-04
   2.2540000e+03   2.4029751e-04
   2.2550000e+03   2.6636771e-04
   2.2560000e+03   2.9299462e-04
   2.2570000e+03   3.2010767e-04
   2.2580000e+03   3.4764560e-04
   2.2590000e+03   3.7555320e-04
   2.2600000e+03   4.0377916e-04
   2.2610000e+03   4.3227475e-04
   2.2620000e+03   4.6099292e-04
   2.2630000e+03   4.8988773e-04
   2.2640000e+03   5.1891397e-04
   2.2650000e+03   5.4802693e-04
   2.2660000e+03   5.7718222e-04
   2.2670000e+03   6.0633570e-04
   2.2680000e+03   6.3544344e-04
   2.2690000e+03   6.6446169e-04
   2.2700000e+03   6.9334689e-04
   2.2710000e+03   7.2205571e-04
   2.2720000e+03   7.5054509e-04
   2.2730000e+03   7.7877225e-04
   2.2740000e+03   8.0669478e-04
   2.2750000e+03   8.3427066e-04
   2.2760000e+03   8.6145835e-04
   2.2770000e+03   8.8821683e-04
   2.2780000e+03   9.1450565e-04
   2.2790000e+03   9.4028500e-04
   2.2800000e+03   9.6551578e-04
   2.2810000e+03   9.9015964e-04
   2.2820000e+03   1.0141790e-03
   2.2830000e+03   1.0375373e-03
   2.2840000e+03   1.0601987e-03
   2.2850000e+03   1.0821285e-03
   2.2860000e+03   1.1032929e-03
   2.2870000e+03   1.1236592e-03
   2.2880000e+03   1.1431961e-03
   2.2890000e+03   1.1618731e-03
   2.2900000e+03   1.1796611e-03
   2.2910000e+03   1.1965323e-03
   2.2920000e+03   1.2124602e-03
   2.2930000e+03   1.2274197e-03
   2.2940000e+03   1.2413869e-03
   2.2950000e+03   1.2543397e-03
   2.2960000e+03   1.2662572e-03
   2.2970000e+03   1.2771201e-03
   2.2980000e+03   1.2869106e-03
   2.2990000e+03   1.2956126e-03
   2.3000000e+03   1.3032114e-03
   2.3010000e+03   1.3096942e-03
   2.3020000e+03   1.3150498e-03
   2.3030000e+03   1.3192684e-03
   2.3040000e+03   1.3223424e-03
   2.3050000e+03   1.3242654e-03
   2.3060000e+03   1.3250332e-03
   2.3070000e+03   1.3246431e-03
   2.3080000e+03   1.3230942e-03
   2.3090000e+03   1.3203875e-03
   2.3100000e+03   1.3165256e-03
   2.3110000e+03   1.3115131e-03
   2.3120000e+03   1.3053561e-03
   2.3130000e+03   1.2980629e-03
   2.3140000e+03   1.2896432e-03
   2.3150000e+03   1.2801088e-03
   2.3160000e+03   1.2694732e-03
   2.3170000e+03   1.2577515e-03
   2.3180000e+03   1.2449608e-03
   2.3190000e+03   1.2311200e-03
   2.3200000e+03   1.2162497e-03
   2.3210000e+03   1.2003722e-03
   2.3220000e+03   1.1835118e-03
   2.3230000e+03   1.1656942e-03
   2.3240000e+03   1.1469474e-03
   2.3250000e+03   1.1273007e-03
   2.3260000e+03   1.1067857e-03
   2.3270000e+03   1.0854355e-03
   2.3280000e+03   1.0632852e-03
   2.3290000e+03   1.0403719e-03
   2.3300000e+03   1.0167347e-03
   2.3310000e+03   9.9241475e-04
   2.3320000e+03   9.6745558e-04
   2.3330000e+03   9.4190298e-04
   2.3340000e+03   9.1580533e-04
   2.3350000e+03   8.8921382e-04
   2.3360000e+03   8.6218269e-04
   2.3370000e+03   8.3476963e-04
   2.3380000e+03   8.0703616e-04
   2.3390000e+03   7.7904819e-04
   2.3400000e+03   7.5087660e-04
   2.3410000e+03   7.2259809e-04
   2.3420000e+03   6.9429606e-04
   2.3430000e+03   6.6606177e-04
   2.3440000e+03   6.3799567e-04
   2.3450000e+03   6.1020902e-04
   2.3460000e+03   5.8282574e-04
   2.3470000e+03   5.5598457e-04
   2.3480000e+03   5.2984134e-04
   2.3490000e+03   5.0457147e-04
   2.3500000e+03   4.8037221e-04
   2.3510000e+03   4.5746437e-04
   2.3520000e+03   4.3609277e-04
   2.3530000e+03   4.1652447e-04
   2.3540000e+03   3.9904366e-04
   2.3550000e+03   3.8394164e-04
   2.3560000e+03   3.7150126e-04
   2.3570000e+03   3.6197582e-04
   2.3580000e+03   3.5556449e-04
   2.3590000e+03   3.5238865e-04
   2.3600000e+03   3.5247449e-04
   2.3610000e+03   3.5574702e-04
   2.3620000e+03   3.6203740e-04
   2.3630000e+03   3.7110163e-04
   2.3640000e+03   3.8264568e-04
   2.3650000e+03   3.9635123e-04
   2.3660000e+03   4.1189764e-04
   2.3670000e+03   4.2897799e-04
   2.3680000e+03   4.4730908e-04
   2.3690000e+03   4.6663633e-04
   2.3700000e+03   4.8673506e-04
   2.3710000e+03   5.0740944e-04
   2.3720000e+03   5.2849030e-04
   2.3730000e+03   5.4983228e-04
   2.3740000e+03   5.7131097e-04
   2.3750000e+03   5.9282019e-04
   2.3760000e+03   6.1426956e-04
   2.3770000e+03   6.3558237e-04
   2.3780000e+03   6.5669376e-04
   2.3790000e+03   6.7754921e-04
   2.3800000e+03   6.9810324e-04
   2.3810000e+03   7.1831840e-04
   2.3820000e+03   7.3816434e-04
   2.3830000e+03   7.5761708e-04
   2.3840000e+03   7.7665846e-04
   2.3850000e+03   7.9527556e-04
   2.3860000e+03   8.1346028e-04
   2.3870000e+03   8.3120900e-04
   2.3880000e+03   8.4852223e-04
   2.3890000e+03   8.6540431e-04
   2.3900000e+03   8.8186319e-04
   2.3910000e+03   8.9791017e-04
   2.3920000e+03   9.1355966e-04
   2.3930000e+03   9.2882899e-04
   2.3940000e+03   9.4373818e-04
   2.3950000e+03   9.5830973e-04
   2.3960000e+03   9.7256840e-04
   2.3970000e+03   9.8654099e-04
   2.3980000e+03   1.0002561e-03
   2.3990000e+03   1.0137440e-03
   2.4000000e+03   1.0270361e-03
   2.4010000e+03   1.0401651e-03
   2.4020000e+03   1.0531643e-03
   2.4030000e+03   1.0660678e-03
   2.4040000e+03   1.0789096e-03
   2.4050000e+03   1.0917242e-03
   2.4060000e+03   1.1045453e-03
   2.4070000e+03   1.1174063e-03
   2.4080000e+03   1.1303398e-03
   2.4090000e+03   1.1433772e-03
   2.4100000e+03   1.1565486e-03
   2.4110000e+03   1.1698824e-03
   2.4120000e+03   1.1834053e-03
   2.4130000e+03   1.1971418e-03
   2.4140000e+03   1.2111146e-03
   2.4150000e+03   1.2253435e-03
   2.4160000e+03   1.2398462e-03
   2.4170000e+03   1.2546377e-03
   2.4180000e+03   1.2697303e-03
   2.4190000e+03   1.2851337e-03
   2.4200000e+03   1.3008550e-03
   2.4210000e+03   1.3168983e-03
   2.4220000e+03   1.3332653e-03
   2.4230000e+03   1.3499552e-03
   2.4240000e+03   1.3669645e-03
   2.4250000e+03   1.3842876e-03
   2.4260000e+03   1.4019166e-03
   2.4270000e+03   1.4198414e-03
   2.4280000e+03   1.4380502e-03
   2.4290000e+03   1.4565293e-03
   2.4300000e+03   1.4752636e-03
   2.4310000e+03   1.4942365e-03
   2.4320000e+03   1.5134302e-03
   2.4330000e+03   1.5328260e-03
   2.4340000e+03   1.5524041e-03
   2.4350000e+03   1.5721443e-03
   2.4360000e+03   1.5920256e-03
   2.4370000e+03   1.6120268e-03
   2.4380000e+03   1.6321265e-03
   2.4390000e+03   1.6523030e-03
   2.4400000e+03   1.6725348e-03
   2.4410000e+03   1.6928003e-03
   2.4420000e+03   1.7130784e-03
   2.4430000e+03   1.7333480e-03
   2.4440000e+03   1.7535886e-03
   2.4450000e+03   1.7737800e-03
   2.4460000e+03   1.7939023e-03
   2.4470000e+03   1.8139365e-03
   2.4480000e+03   1.8338638e-03
   2.4490000e+03   1.8536660e-03
   2.4500000e+03   1.8733256e-03
   2.4510000e+03   1.8928255e-03
   2.4520000e+03   1.9121491e-03
   2.4530000e+03   1.9312806e-03
   2.4540000e+03   1.9502044e-03
   2.4550000e+03   1.9689055e-03
   2.4560000e+03   1.9873693e-03
   2.4570000e+03   2.0055817e-03
   2.4580000e+03   2.0235290e-03
   2.4590000e+03   2.0411976e-03
   2.4600000e+03   2.0585744e-03
   2.4610000e+03   2.0756465e-03
   2.4620000e+03   2.0924011e-03
   2.4630000e+03   2.1088257e-03
   2.4640000e+03   2.1249078e-03
   2.4650000e+03   2.1406349e-03
   2.4660000e+03   2.1559947e-03
   2.4670000e+03   2.1709748e-03
   2.4680000e+03   2.1855628e-03
   2.4690000e+03   2.1997459e-03
   2.4700000e+03   2.2135117e-03
   2.4710000e+03   2.2268473e-03
   2.4720000e+03   2.2397396e-03
   2.4730000e+03   2.2521754e-03
   2.4740000e+03   2.2641414e-03
   2.4750000e+03   2.2756240e-03
   2.4760000e+03   2.2866092e-03
   2.4770000e+03   2.2970830e-03
   2.4780000e+03   2.3070311e-03
   2.4790000e+03   2.3164390e-03
   2.4800000e+03   2.3252918e-03
   2.4810000e+03   2.3335746e-03
   2.4820000e+03   2.3412723e-03
   2.4830000e+03   2.3483697e-03
   2.4840000e+03   2.3548514e-03
   2.4850000e+03   2.3607018e-03
   2.4860000e+03   2.3659055e-03
   2.4870000e+03   2.3704469e-03
   2.4880000e+03   2.3743105e-03
   2.4890000e+03   2.3774811e-03
   2.4900000e+03   2.3799433e-03
   2.4910000e+03   2.3816820e-03
   2.4920000e+03   2.3826826e-03
   2.4930000e+03   2.3829305e-03
   2.4940000e+03   2.3824117e-03
   2.4950000e+03   2.3811124e-03
   2.4960000e+03   2.3790197e-03
   2.4970000e+03   2.3761209e-03
   2.4980000e+03   2.3724041e-03
   2.4990000e+03   2.3678582e-03
   2.5000000e+03   2.3624726e-03
   2.5010000e+03   2.3562379e-03
   2.5020000e+03   2.3491453e-03
   2.5030000e+03   2.3411871e-03
   2.5040000e+03   2.3323566e-03
   2.5050000e+03   2.3226481e-03
   2.5060000e+03   2.3120572e-03
   2.5070000e+03   2.3005804e-03
   2.5080000e+03   2.2882157e-03
   2.5090000e+03   2.2749622e-03
   2.5100000e+03   2.2608203e-03
   2.5110000e+03   2.2457917e-03
   2.5120000e+03   2.2298795e-03
   2.5130000e+03   2.2130881e-03
   2.5140000e+03   2.1954234e-03
   2.5150000e+03   2.1768925e-03
   2.5160000e+03   2.1575038e-03
   2.5170000e+03   2.1372674e-03
   2.5180000e+03   2.1161944e-03
   2.5190000e+03   2.0942974e-03
   2.5200000e+03   2.0715902e-03
   2.5210000e+03   2.0480879e-03
   2.5220000e+03   2.0238068e-03
   2.5230000e+03   1.9987643e-03
   2.5240000e+03   1.9729791e-03
   2.5250000e+03   1.9464706e-03
   2.5260000e+03   1.9192596e-03
   2.5270000e+03   1.8913675e-03
   2.5280000e+03   1.8628166e-03
   2.5290000e+03   1.8336301e-03
   2.5300000e+03   1.8038317e-03
   2.5310000e+03   1.7734458e-03
   2.5320000e+03   1.7424973e-03
   2.5330000e+03   1.7110115e-03
   2.5340000e+03   1.6790140e-03
   2.5350000e+03   1.6465310e-03
   2.5360000e+03   1.6135883e-03
   2.5370000e+03   1.5802125e-03
   2.5380000e+03   1.5464296e-03
   2.5390000e+03   1.5122660e-03
   2.5400000e+03   1.4777480e-03
   2.5410000e+03   1.4429015e-03
   2.5420000e+03   1.4077524e-03
   2.5430000e+03   1.3723265e-03
   2.5440000e+03   1.3366491e-03
   2.5450000e+03   1.3007455e-03
   2.5460000e+03   1.2646404e-03
   2.5470000e+03   1.2283587e-03
   2.5480000e+03   1.1919247e-03
   2.5490000e+03   1.1553626e-03
   2.5500000e+03   1.1186966e-03
   2.5510000e+03   1.0819504e-03
   2.5520000e+03   1.0451482e-03
   2.5530000e+03   1.0083139e-03
   2.5540000e+03   9.7147161e-04
   2.5550000e+03   9.3464593e-04
   2.5560000e+03   8.9786178e-04
   2.5570000e+03   8.6114475e-04
   2.5580000e+03   8.2452128e-04
   2.5590000e+03   7.8801885e-04
   2.5600000e+03   7.5166635e-04
   2.5610000e+03   7.1549433e-04
   2.5620000e+03   6.7953544e-04
   2.5630000e+03   6.4382493e-04
   2.5640000e+03   6.0840128e-04
   2.5650000e+03   5.7330692e-04
   2.5660000e+03   5.3858931e-04
   2.5670000e+03   5.0430219e-04
   2.5680000e+03   4.7050737e-04
   2.5690000e+03   4.3727709e-04
   2.5700000e+03   4.0469724e-04
   2.5710000e+03   3.7287194e-04
   2.5720000e+03   3.4192982e-04
   2.5730000e+03   3.1203296e-04
   2.5740000e+03   2.8338943e-04
   2.5750000e+03   2.5627049e-04
   2.5760000e+03   2.3103307e-04
   2.5770000e+03   2.0814576e-04
   2.5780000e+03   1.8820976e-04
   2.5790000e+03   1.7195266e-04
   2.5800000e+03   1.6015423e-04
   2.5810000e+03   1.5346705e-04
   2.5820000e+03   1.5216602e-04
   2.5830000e+03   1.5597970e-04
   2.5840000e+03   1.6415245e-04
   2.5850000e+03   1.7569217e-04
   2.5860000e+03   1.8961897e-04
   2.5870000e+03   2.0510135e-04
   2.5880000e+03   2.2148804e-04
   2.5890000e+03   2.3828736e-04
   2.5900000e+03   2.5513193e-04
   2.5910000e+03   2.7174596e-04
   2.5920000e+03   2.8791969e-04
   2.5930000e+03   3.0349091e-04
   2.5940000e+03   3.1833199e-04
   2.5950000e+03   3.3234077e-04
   2.5960000e+03   3.4543439e-04
   2.5970000e+03   3.5754485e-04
   2.5980000e+03   3.6861596e-04
   2.5990000e+03   3.7860119e-04
   2.6000000e+03   3.8746216e-04
   2.6010000e+03   3.9516745e-04
   2.6020000e+03   4.0169193e-04
   2.6030000e+03   4.0701611e-04
   2.6040000e+03   4.1112579e-04
   2.6050000e+03   4.1401173e-04
   2.6060000e+03   4.1566950e-04
   2.6070000e+03   4.1609931e-04
   2.6080000e+03   4.1530594e-04
   2.6090000e+03   4.1329871e-04
   2.6100000e+03   4.1009145e-04
   2.6110000e+03   4.0570255e-04
   2.6120000e+03   4.0015501e-04
   2.6130000e+03   3.9347653e-04
   2.6140000e+03   3.8569971e-04
   2.6150000e+03   3.7686218e-04
   2.6160000e+03   3.6700698e-04
   2.6170000e+03   3.5618289e-04
   2.6180000e+03   3.4444502e-04
   2.6190000e+03   3.3185555e-04
   2.6200000e+03   3.1848479e-04
   2.6210000e+03   3.0441255e-04
   2.6220000e+03   2.8973016e-04
   2.6230000e+03   2.7454319e-04
   2.6240000e+03   2.5897522e-04
   2.6250000e+03   2.4317311e-04
   2.6260000e+03   2.2731424e-04
   2.6270000e+03   2.1161631e-04
   2.6280000e+03   1.9635014e-04
   2.6290000e+03   1.8185513e-04
   2.6300000e+03   1.6855499e-04
   2.6310000e+03   1.5696664e-04
   2.6320000e+03   1.4768756e-04
   2.6330000e+03   1.4134043e-04
   2.6340000e+03   1.3846193e-04
   2.6350000e+03   1.3936083e-04
   2.6360000e+03   1.4401979e-04
   2.6370000e+03   1.5210925e-04
   2.6380000e+03   1.6310218e-04
   2.6390000e+03   1.7641193e-04
   2.6400000e+03   1.9148962e-04
   2.6410000e+03   2.0786778e-04
   2.6420000e+03   2.2516725e-04
   2.6430000e+03   2.4308697e-04
   2.6440000e+03   2.6138907e-04
   2.6450000e+03   2.7988473e-04
   2.6460000e+03   2.9842269e-04
   2.6470000e+03   3.1688052e-04
   2.6480000e+03   3.3515808e-04
   2.6490000e+03   3.5317279e-04
   2.6500000e+03   3.7085621e-04
   2.6510000e+03   3.8815147e-04
   2.6520000e+03   4.0501141e-04
   2.6530000e+03   4.2139725e-04
   2.6540000e+03   4.3727749e-04
   2.6550000e+03   4.5262713e-04
   2.6560000e+03   4.6742705e-04
   2.6570000e+03   4.8166347e-04
   2.6580000e+03   4.9532760e-04
   2.6590000e+03   5.0841523e-04
   2.6600000e+03   5.2092643e-04
   2.6610000e+03   5.3286530e-04
   2.6620000e+03   5.4423968e-04
   2.6630000e+03   5.5506090e-04
   2.6640000e+03   5.6534357e-04
   2.6650000e+03   5.7510531e-04
   2.6660000e+03   5.8436655e-04
   2.6670000e+03   5.9315025e-04
   2.6680000e+03   6.0148170e-04
   2.6690000e+03   6.0938828e-04
   2.6700000e+03   6.1689922e-04
   2.6710000e+03   6.2404537e-04
   2.6720000e+03   6.3085896e-04
   2.6730000e+03   6.3737339e-04
   2.6740000e+03   6.4362299e-04
   2.6750000e+03   6.4964283e-04
   2.6760000e+03   6.5546850e-04
   2.6770000e+03   6.6113591e-04
   2.6780000e+03   6.6668111e-04
   2.6790000e+03   6.7214015e-04
   2.6800000e+03   6.7754886e-04
   2.6810000e+03   6.8294275e-04
   2.6820000e+03   6.8835686e-04
   2.6830000e+03   6.9382565e-04
   2.6840000e+03   6.9938287e-04
   2.6850000e+03   7.0506150e-04
   2.6860000e+03   7.1089359e-04
   2.6870000e+03   7.1691025e-04
   2.6880000e+03   7.2314151e-04
   2.6890000e+03   7.2961628e-04
   2.6900000e+03   7.3636223e-04
   2.6910000e+03   7.4340573e-04
   2.6920000e+03   7.5077176e-04
   2.6930000e+03   7.5848381e-04
   2.6940000e+03   7.6656375e-04
   2.6950000e+03   7.7503175e-04
   2.6960000e+03   7.8390617e-04
   2.6970000e+03   7.9320339e-04
   2.6980000e+03   8.0293773e-04
   2.6990000e+03   8.1312126e-04
   2.7000000e+03   8.2376374e-04
   2.7010000e+03   8.3487242e-04
   2.7020000e+03   8.4645196e-04
   2.7030000e+03   8.5850431e-04
   2.7040000e+03   8.7102863e-04
   2.7050000e+03   8.8402116e-04
   2.7060000e+03   8.9747523e-04
   2.7070000e+03   9.1138118e-04
   2.7080000e+03   9.2572636e-04
   2.7090000e+03   9.4049517e-04
   2.7100000e+03   9.5566910e-04
   2.7110000e+03   9.7122680e-04
   2.7120000e+03   9.8714422e-04
   2.7130000e+03   1.0033947e-03
   2.7140000e+03   1.0199492e-03
   2.7150000e+03   1.0367765e-03
   2.7160000e+03   1.0538432e-03
   2.7170000e+03   1.0711144e-03
   2.7180000e+03   1.0885535e-03
   2.7190000e+03   1.1061228e-03
   2.7200000e+03   1.1237836e-03
   2.7210000e+03   1.1414967e-03
   2.7220000e+03   1.1592224e-03
   2.7230000e+03   1.1769213e-03
   2.7240000e+03   1.1945540e-03
   2.7250000e+03   1.2120823e-03
   2.7260000e+03   1.2294684e-03
   2.7270000e+03   1.2466764e-03
   2.7280000e+03   1.2636717e-03
   2.7290000e+03   1.2804218e-03
   2.7300000e+03   1.2968965e-03
   2.7310000e+03   1.3130683e-03
   2.7320000e+03   1.3289123e-03
   2.7330000e+03   1.3444069e-03
   2.7340000e+03   1.3595339e-03
   2.7350000e+03   1.3742786e-03
   2.7360000e+03   1.3886301e-03
   2.7370000e+03   1.4025816e-03
   2.7380000e+03   1.4161302e-03
   2.7390000e+03   1.4292773e-03
   2.7400000e+03   1.4420288e-03
   2.7410000e+03   1.4543947e-03
   2.7420000e+03   1.4663895e-03
   2.7430000e+03   1.4780318e-03
   2.7440000e+03   1.4893448e-03
   2.7450000e+03   1.5003556e-03
   2.7460000e+03   1.5110952e-03
   2.7470000e+03   1.5215985e-03
   2.7480000e+03   1.5319036e-03
   2.7490000e+03   1.5420520e-03
   2.7500000e+03   1.5520879e-03
   2.7510000e+03   1.5620578e-03
   2.7520000e+03   1.5720101e-03
   2.7530000e+03   1.5819946e-03
   2.7540000e+03   1.5920622e-03
   2.7550000e+03   1.6022638e-03
   2.7560000e+03   1.6126502e-03
   2.7570000e+03   1.6232713e-03
   2.7580000e+03   1.6341757e-03
   2.7590000e+03   1.6454096e-03
   2.7600000e+03   1.6570169e-03
   2.7610000e+03   1.6690381e-03
   2.7620000e+03   1.6815101e-03
   2.7630000e+03   1.6944657e-03
   2.7640000e+03   1.7079330e-03
   2.7650000e+03   1.7219352e-03
   2.7660000e+03   1.7364905e-03
   2.7670000e+03   1.7516115e-03
   2.7680000e+03   1.7673055e-03
   2.7690000e+03   1.7835744e-03
   2.7700000e+03   1.8004144e-03
   2.7710000e+03   1.8178166e-03
   2.7720000e+03   1.8357670e-03
   2.7730000e+03   1.8542469e-03
   2.7740000e+03   1.8732328e-03
   2.7750000e+03   1.8926974e-03
   2.7760000e+03   1.9126097e-03
   2.7770000e+03   1.9329356e-03
   2.7780000e+03   1.9536382e-03
   2.7790000e+03   1.9746784e-03
   2.7800000e+03   1.9960154e-03
   2.7810000e+03   2.0176073e-03
   2.7820000e+03   2.0394114e-03
   2.7830000e+03   2.0613850e-03
   2.7840000e+03   2.0834855e-03
   2.7850000e+03   2.1056709e-03
   2.7860000e+03   2.1279002e-03
   2.7870000e+03   2.1501342e-03
   2.7880000e+03   2.1723351e-03
   2.7890000e+03   2.1944671e-03
   2.7900000e+03   2.2164970e-03
   2.7910000e+03   2.2383937e-03
   2.7920000e+03   2.2601290e-03
   2.7930000e+03   2.2816774e-03
   2.7940000e+03   2.3030161e-03
   2.7950000e+03   2.3241253e-03
   2.7960000e+03   2.3449882e-03
   2.7970000e+03   2.3655907e-03
   2.7980000e+03   2.3859215e-03
   2.7990000e+03   2.4059720e-03
   2.8000000e+03   2.4257362e-03
   2.8010000e+03   2.4452104e-03
   2.8020000e+03   2.4643931e-03
   2.8030000e+03   2.4832849e-03
   2.8040000e+03   2.5018881e-03
   2.8050000e+03   2.5202064e-03
   2.8060000e+03   2.5382447e-03
   2.8070000e+03   2.5560091e-03
   2.8080000e+03   2.5735059e-03
   2.8090000e+03   2.5907422e-03
   2.8100000e+03   2.6077247e-03
   2.8110000e+03   2.6244603e-03
   2.8120000e+03   2.6409548e-03
   2.8130000e+03   2.6572136e-03
   2.8140000e+03   2.6732408e-03
   2.8150000e+03   2.6890391e-03
   2.8160000e+03   2.7046096e-03
   2.8170000e+03   2.7199514e-03
   2.8180000e+03   2.7350617e-03
   2.8190000e+03   2.7499354e-03
   2.8200000e+03   2.7645652e-03
   2.8210000e+03   2.7789410e-03
   2.8220000e+03   2.7930502e-03
   2.8230000e+03   2.8068777e-03
   2.8240000e+03   2.8204057e-03
   2.8250000e+03   2.8336135e-03
   2.8260000e+03   2.8464782e-03
   2.8270000e+03   2.8589740e-03
   2.8280000e+03   2.8710727e-03
   2.8290000e+03   2.8827440e-03
   2.8300000e+03   2.8939551e-03
   2.8310000e+03   2.9046714e-03
   2.8320000e+03   2.9148565e-03
   2.8330000e+03   2.9244722e-03
   2.8340000e+03   2.9334792e-03
   2.8350000e+03   2.9418370e-03
   2.8360000e+03   2.9495041e-03
   2.8370000e+03   2.9564385e-03
   2.8380000e+03   2.9625978e-03
   2.8390000e+03   2.9679398e-03
   2.8400000e+03   2.9724223e-03
   2.8410000e+03   2.9760035e-03
   2.8420000e+03   2.9786426e-03
   2.8430000e+03   2.9802997e-03
   2.8440000e+03   2.9809363e-03
   2.8450000e+03   2.9805155e-03
   2.8460000e+03   2.9790019e-03
   2.8470000e+03   2.9763625e-03
   2.8480000e+03   2.9725662e-03
   2.8490000e+03   2.9675848e-03
   2.8500000e+03   2.9613922e-03
   2.8510000e+03   2.9539657e-03
   2.8520000e+03   2.9452851e-03
   2.8530000e+03   2.9353337e-03
   2.8540000e+03   2.9240977e-03
   2.8550000e+03   2.9115671e-03
   2.8560000e+03   2.8977351e-03
   2.8570000e+03   2.8825986e-03
   2.8580000e+03   2.8661579e-03
   2.8590000e+03   2.8484172e-03
   2.8600000e+03   2.8293844e-03
   2.8610000e+03   2.8090708e-03
   2.8620000e+03   2.7874919e-03
   2.8630000e+03   2.7646665e-03
   2.8640000e+03   2.7406172e-03
   2.8650000e+03   2.7153703e-03
   2.8660000e+03   2.6889556e-03
   2.8670000e+03   2.6614062e-03
   2.8680000e+03   2.6327590e-03
   2.8690000e+03   2.6030539e-03
   2.8700000e+03   2.5723342e-03
   2.8710000e+03   2.5406462e-03
   2.8720000e+03   2.5080394e-03
   2.8730000e+03   2.4745659e-03
   2.8740000e+03   2.4402809e-03
   2.8750000e+03   2.4052420e-03
   2.8760000e+03   2.3695095e-03
   2.8770000e+03   2.3331460e-03
   2.8780000e+03   2.2962165e-03
   2.8790000e+03   2.2587880e-03
   2.8800000e+03   2.2209300e-03
   2.8810000e+03   2.1827134e-03
   2.8820000e+03   2.1442116e-03
   2.8830000e+03   2.1054996e-03
   2.8840000e+03   2.0666541e-03
   2.8850000e+03   2.0277536e-03
   2.8860000e+03   1.9888784e-03
   2.8870000e+03   1.9501103e-03
   2.8880000e+03   1.9115329e-03
   2.8890000e+03   1.8732314e-03
   2.8900000e+03   1.8352926e-03
   2.8910000e+03   1.7978048e-03
   2.8920000e+03   1.7608579e-03
   2.8930000e+03   1.7245436e-03
   2.8940000e+03   1.6889547e-03
   2.8950000e+03   1.6541853e-03
   2.8960000e+03   1.6203308e-03
   2.8970000e+03   1.5874874e-03
   2.8980000e+03   1.5557517e-03
   2.8990000e+03   1.5252205e-03
   2.9000000e+03   1.4959899e-03
   2.9010000e+03   1.4681548e-03
   2.9020000e+03   1.4418080e-03
   2.9030000e+03   1.4170391e-03
   2.9040000e+03   1.3939335e-03
   2.9050000e+03   1.3725708e-03
   2.9060000e+03   1.3530236e-03
   2.9070000e+03   1.3353560e-03
   2.9080000e+03   1.3196220e-03
   2.9090000e+03   1.3058640e-03
   2.9100000e+03   1.2941116e-03
   2.9110000e+03   1.2843800e-03
   2.9120000e+03   1.2766694e-03
   2.9130000e+03   1.2709642e-03
   2.9140000e+03   1.2672325e-03
   2.9150000e+03   1.2654264e-03
   2.9160000e+03   1.2654821e-03
   2.9170000e+03   1.2673210e-03
   2.9180000e+03   1.2708504e-03
   2.9190000e+03   1.2759653e-03
   2.9200000e+03   1.2825496e-03
   2.9210000e+03   1.2904780e-03
   2.9220000e+03   1.2996175e-03
   2.9230000e+03   1.3098296e-03
   2.9240000e+03   1.3209716e-03
   2.9250000e+03   1.3328985e-03
   2.9260000e+03   1.3454642e-03
   2.9270000e+03   1.3585233e-03
   2.9280000e+03   1.3719320e-03
   2.9290000e+03   1.3855492e-03
   2.9300000e+03   1.3992376e-03
   2.9310000e+03   1.4128647e-03
   2.9320000e+03   1.4263031e-03
   2.9330000e+03   1.4394313e-03
   2.9340000e+03   1.4521347e-03
   2.9350000e+03   1.4643053e-03
   2.9360000e+03   1.4758430e-03
   2.9370000e+03   1.4866552e-03
   2.9380000e+03   1.4966580e-03
   2.9390000e+03   1.5057758e-03
   2.9400000e+03   1.5139421e-03
   2.9410000e+03   1.5210999e-03
   2.9420000e+03   1.5272016e-03
   2.9430000e+03   1.5322093e-03
   2.9440000e+03   1.5360958e-03
   2.9450000e+03   1.5388439e-03
   2.9460000e+03   1.5404470e-03
   2.9470000e+03   1.5409097e-03
   2.9480000e+03   1.5402472e-03
   2.9490000e+03   1.5384860e-03
   2.9500000e+03   1.5356637e-03
   2.9510000e+03   1.5318289e-03
   2.9520000e+03   1.5270412e-03
   2.9530000e+03   1.5213710e-03
   2.9540000e+03   1.5148992e-03
   2.9550000e+03   1.5077165e-03
   2.9560000e+03   1.4999229e-03
   2.9570000e+03   1.4916270e-03
   2.9580000e+03   1.4829448e-03
   2.9590000e+03   1.4739985e-03
   2.9600000e+03   1.4649151e-03
   2.9610000e+03   1.4558245e-03
   2.9620000e+03   1.4468580e-03
   2.9630000e+03   1.4381454e-03
   2.9640000e+03   1.4298133e-03
   2.9650000e+03   1.4219821e-03
   2.9660000e+03   1.4147636e-03
   2.9670000e+03   1.4082578e-03
   2.9680000e+03   1.4025507e-03
   2.9690000e+03   1.3977115e-03
   2.9700000e+03   1.3937903e-03
   2.9710000e+03   1.3908159e-03
   2.9720000e+03   1.3887943e-03
   2.9730000e+03   1.3877078e-03
   2.9740000e+03   1.3875140e-03
   2.9750000e+03   1.3881460e-03
   2.9760000e+03   1.3895130e-03
   2.9770000e+03   1.3915011e-03
   2.9780000e+03   1.3939751e-03
   2.9790000e+03   1.3967804e-03
   2.9800000e+03   1.3997449e-03
   2.9810000e+03   1.4026819e-03
   2.9820000e+03   1.4053922e-03
   2.9830000e+03   1.4076670e-03
   2.9840000e+03   1.4092902e-03
   2.9850000e+03   1.4100409e-03
   2.9860000e+03   1.4096961e-03
   2.9870000e+03   1.4080320e-03
   2.9880000e+03   1.4048267e-03
   2.9890000e+03   1.3998618e-03
   2.9900000e+03   1.3929237e-03
   2.9910000e+03   1.3838053e-03
   2.9920000e+03   1.3723071e-03
   2.9930000e+03   1.3582384e-03
   2.9940000e+03   1.3414181e-03
   2.9950000e+03   1.3216759e-03
   2.9960000e+03   1.2988525e-03
   2.9970000e+03   1.2728010e-03
   2.9980000e+03   1.2433870e-03
   2.9990000e+03   1.2104898e-03
   3.0000000e+03   1.1740024e-03
   3.0010000e+03   1.1338329e-03
   3.0020000e+03   1.0899049e-03
   3.0030000e+03   1.0421593e-03
   3.0040000e+03   9.9055491e-04
   3.0050000e+03   9.3507171e-04
   3.0060000e+03   8.7571363e-04
   3.0070000e+03   8.1251437e-04
   3.0080000e+03   7.4554650e-04
   3.0090000e+03   6.7493779e-04
   3.0100000e+03   6.0090168e-04
   3.0110000e+03   5.2379840e-04
   3.0120000e+03   4.4426855e-04
   3.0130000e+03   3.6355696e-04
   3.0140000e+03   2.8439710e-04
   3.0150000e+03   2.1368110e-04
   3.0160000e+03   1.6938639e-04
   3.0170000e+03   1.7935198e-04
   3.0180000e+03   2.4137080e-04
   3.0190000e+03   3.3031641e-04
   3.0200000e+03   4.3220093e-04
   3.0210000e+03   5.4160205e-04
   3.0220000e+03   6.5621926e-04
   3.0230000e+03   7.7489463e-04
   3.0240000e+03   8.9693891e-04
   3.0250000e+03   1.0218763e-03
   3.0260000e+03   1.1493362e-03
   3.0270000e+03   1.2790028e-03
   3.0280000e+03   1.4105894e-03
   3.0290000e+03   1.5438252e-03
   3.0300000e+03   1.6784474e-03
   3.0310000e+03   1.8141972e-03
   3.0320000e+03   1.9508171e-03
   3.0330000e+03   2.0880495e-03
   3.0340000e+03   2.2256361e-03
   3.0350000e+03   2.3633176e-03
   3.0360000e+03   2.5008334e-03
   3.0370000e+03   2.6379222e-03
   3.0380000e+03   2.7743220e-03
   3.0390000e+03   2.9097703e-03
   3.0400000e+03   3.0440050e-03
   3.0410000e+03   3.1767648e-03
   3.0420000e+03   3.3077892e-03
   3.0430000e+03   3.4368199e-03
   3.0440000e+03   3.5636007e-03
   3.0450000e+03   3.6878785e-03
   3.0460000e+03   3.8094037e-03
   3.0470000e+03   3.9279311e-03
   3.0480000e+03   4.0432201e-03
   3.0490000e+03   4.1550360e-03
   3.0500000e+03   4.2631499e-03
   3.0510000e+03   4.3673402e-03
   3.0520000e+03   4.4673926e-03
   3.0530000e+03   4.5631012e-03
   3.0540000e+03   4.6542689e-03
   3.0550000e+03   4.7407085e-03
   3.0560000e+03   4.8222431e-03
   3.0570000e+03   4.8987068e-03
   3.0580000e+03   4.9699457e-03
   3.0590000e+03   5.0358184e-03
   3.0600000e+03   5.0961969e-03
   3.0610000e+03   5.1509672e-03
   3.0620000e+03   5.2000301e-03
   3.0630000e+03   5.2433021e-03
   3.0640000e+03   5.2807159e-03
   3.0650000e+03   5.3122214e-03
   3.0660000e+03   5.3377866e-03
   3.0670000e+03   5.3573978e-03
   3.0680000e+03   5.3710613e-03
   3.0690000e+03   5.3788032e-03
   3.0700000e+03   5.3806711e-03
   3.0710000e+03   5.3767342e-03
   3.0720000e+03   5.3670846e-03
   3.0730000e+03   5.3518378e-03
   3.0740000e+03   5.3311338e-03
   3.0750000e+03   5.3051374e-03
   3.0760000e+03   5.2740395e-03
   3.0770000e+03   5.2380577e-03
   3.0780000e+03   5.1974366e-03
   3.0790000e+03   5.1524491e-03
   3.0800000e+03   5.1033966e-03
   3.0810000e+03   5.0506093e-03
   3.0820000e+03   4.9944470e-03
   3.0830000e+03   4.9352988e-03
   3.0840000e+03   4.8735833e-03
   3.0850000e+03   4.8097480e-03
   3.0860000e+03   4.7442687e-03
   3.0870000e+03   4.6776480e-03
   3.0880000e+03   4.6104136e-03
   3.0890000e+03   4.5431156e-03
   3.0900000e+03   4.4763234e-03
   3.0910000e+03   4.4106210e-03
   3.0920000e+03   4.3466017e-03
   3.0930000e+03   4.2848619e-03
   3.0940000e+03   4.2259928e-03
   3.0950000e+03   4.1705719e-03
   3.0960000e+03   4.1191529e-03
   3.0970000e+03   4.0722545e-03
   3.0980000e+03   4.0303498e-03
   3.0990000e+03   3.9938541e-03
   3.1000000e+03   3.9631141e-03
   3.1010000e+03   3.9383979e-03
   3.1020000e+03   3.9198868e-03
   3.1030000e+03   3.9076692e-03
   3.1040000e+03   3.9017371e-03
   3.1050000e+03   3.9019858e-03
   3.1060000e+03   3.9082168e-03
   3.1070000e+03   3.9201430e-03
   3.1080000e+03   3.9373975e-03
   3.1090000e+03   3.9595429e-03
   3.1100000e+03   3.9860837e-03
   3.1110000e+03   4.0164784e-03
   3.1120000e+03   4.0501521e-03
   3.1130000e+03   4.0865087e-03
   3.1140000e+03   4.1249425e-03
   3.1150000e+03   4.1648486e-03
   3.1160000e+03   4.2056324e-03
   3.1170000e+03   4.2467173e-03
   3.1180000e+03   4.2875519e-03
   3.1190000e+03   4.3276154e-03
   3.1200000e+03   4.3664222e-03
   3.1210000e+03   4.4035257e-03
   3.1220000e+03   4.4385210e-03
   3.1230000e+03   4.4710473e-03
   3.1240000e+03   4.5007893e-03
   3.1250000e+03   4.5274789e-03
   3.1260000e+03   4.5508956e-03
   3.1270000e+03   4.5708673e-03
   3.1280000e+03   4.5872709e-03
   3.1290000e+03   4.6000325e-03
   3.1300000e+03   4.6091274e-03
   3.1310000e+03   4.6145802e-03
   3.1320000e+03   4.6164653e-03
   3.1330000e+03   4.6149062e-03
   3.1340000e+03   4.6100757e-03
   3.1350000e+03   4.6021962e-03
   3.1360000e+03   4.5915390e-03
   3.1370000e+03   4.5784245e-03
   3.1380000e+03   4.5632219e-03
   3.1390000e+03   4.5463490e-03
   3.1400000e+03   4.5282715e-03
   3.1410000e+03   4.5095028e-03
   3.1420000e+03   4.4906032e-03
   3.1430000e+03   4.4721786e-03
   3.1440000e+03   4.4548793e-03
   3.1450000e+03   4.4393980e-03
   3.1460000e+03   4.4264678e-03
   3.1470000e+03   4.4168588e-03
   3.1480000e+03   4.4113747e-03
   3.1490000e+03   4.4108479e-03
   3.1500000e+03   4.4161348e-03
   3.1510000e+03   4.4281094e-03
   3.1520000e+03   4.4476568e-03
   3.1530000e+03   4.4756656e-03
   3.1540000e+03   4.5130207e-03
   3.1550000e+03   4.5605956e-03
   3.1560000e+03   4.6192453e-03
   3.1570000e+03   4.6897996e-03
   3.1580000e+03   4.7730579e-03
   3.1590000e+03   4.8697844e-03
   3.1600000e+03   4.9807059e-03
   3.1610000e+03   5.1065100e-03
   3.1620000e+03   5.2478456e-03
   3.1630000e+03   5.4053233e-03
   3.1640000e+03   5.5795184e-03
   3.1650000e+03   5.7709728e-03
   3.1660000e+03   5.9801980e-03
   3.1670000e+03   6.2076780e-03
   3.1680000e+03   6.4538712e-03
   3.1690000e+03   6.7192123e-03
   3.1700000e+03   7.0041133e-03
   3.1710000e+03   7.3089634e-03
   3.1720000e+03   7.6341287e-03
   3.1730000e+03   7.9799510e-03
   3.1740000e+03   8.3467456e-03
   3.1750000e+03   8.7347992e-03
   3.1760000e+03   9.1443673e-03
   3.1770000e+03   9.5756711e-03
   3.1780000e+03   1.0028894e-02
   3.1790000e+03   1.0504180e-02
   3.1800000e+03   1.1001629e-02
   3.1810000e+03   1.1521293e-02
   3.1820000e+03   1.2063177e-02
   3.1830000e+03   1.2627233e-02
   3.1840000e+03   1.3213360e-02
   3.1850000e+03   1.3821398e-02
   3.1860000e+03   1.4451133e-02
   3.1870000e+03   1.5102288e-02
   3.1880000e+03   1.5774529e-02
   3.1890000e+03   1.6467456e-02
   3.1900000e+03   1.7180611e-02
   3.1910000e+03   1.7913471e-02
   3.1920000e+03   1.8665452e-02
   3.1930000e+03   1.9435906e-02
   3.1940000e+03   2.0224124e-02
   3.1950000e+03   2.1029335e-02
   3.1960000e+03   2.1850710e-02
   3.1970000e+03   2.2687358e-02
   3.1980000e+03   2.3538331e-02
   3.1990000e+03   2.4402625e-02
   3.2000000e+03   2.5279182e-02
   3.2010000e+03   2.6166890e-02
   3.2020000e+03   2.7064587e-02
   3.2030000e+03   2.7971065e-02
   3.2040000e+03   2.8885069e-02
   3.2050000e+03   2.9805300e-02
   3.2060000e+03   3.0730420e-02
   3.2070000e+03   3.1659056e-02
   3.2080000e+03   3.2589797e-02
   3.2090000e+03   3.3521205e-02
   3.2100000e+03   3.4451811e-02
   3.2110000e+03   3.5380126e-02
   3.2120000e+03   3.6304638e-02
   3.2130000e+03   3.7223819e-02
   3.2140000e+03   3.8136127e-02
   3.2150000e+03   3.9040011e-02
   3.2160000e+03   3.9933915e-02
   3.2170000e+03   4.0816282e-02
   3.2180000e+03   4.1685554e-02
   3.2190000e+03   4.2540183e-02
   3.2200000e+03   4.3378628e-02
   3.2210000e+03   4.4199362e-02
   3.2220000e+03   4.5000877e-02
   3.2230000e+03   4.5781685e-02
   3.2240000e+03   4.6540324e-02
   3.2250000e+03   4.7275361e-02
   3.2260000e+03   4.7985395e-02
   3.2270000e+03   4.8669061e-02
   3.2280000e+03   4.9325035e-02
   3.2290000e+03   4.9952035e-02
   3.2300000e+03   5.0548825e-02
   3.2310000e+03   5.1114219e-02
   3.2320000e+03   5.1647084e-02
   3.2330000e+03   5.2146341e-02
   3.2340000e+03   5.2610971e-02
   3.2350000e+03   5.3040016e-02
   3.2360000e+03   5.3432578e-02
   3.2370000e+03   5.3787829e-02
   3.2380000e+03   5.4105006e-02
   3.2390000e+03   5.4383415e-02
   3.2400000e+03   5.4622435e-02
   3.2410000e+03   5.4821518e-02
   3.2420000e+03   5.4980189e-02
   3.2430000e+03   5.5098048e-02
   3.2440000e+03   5.5174773e-02
   3.2450000e+03   5.5210118e-02
   3.2460000e+03   5.5203913e-02
   3.2470000e+03   5.5156070e-02
   3.2480000e+03   5.5066573e-02
   3.2490000e+03   5.4935490e-02
   3.2500000e+03   5.4762962e-02
   3.2510000e+03   5.4549210e-02
   3.2520000e+03   5.4294528e-02
   3.2530000e+03   5.3999289e-02
   3.2540000e+03   5.3663938e-02
   3.2550000e+03   5.3288993e-02
   3.2560000e+03   5.2875045e-02
   3.2570000e+03   5.2422752e-02
   3.2580000e+03   5.1932844e-02
   3.2590000e+03   5.1406113e-02
   3.2600000e+03   5.0843416e-02
   3.2610000e+03   5.0245672e-02
   3.2620000e+03   4.9613858e-02
   3.2630000e+03   4.8949009e-02
   3.2640000e+03   4.8252211e-02
   3.2650000e+03   4.7524602e-02
   3.2660000e+03   4.6767367e-02
   3.2670000e+03   4.5981737e-02
   3.2680000e+03   4.5168984e-02
   3.2690000e+03   4.4330416e-02
   3.2700000e+03   4.3467380e-02
   3.2710000e+03   4.2581251e-02
   3.2720000e+03   4.1673434e-02
   3.2730000e+03   4.0745360e-02
   3.2740000e+03   3.9798479e-02
   3.2750000e+03   3.8834261e-02
   3.2760000e+03   3.7854191e-02
   3.2770000e+03   3.6859765e-02
   3.2780000e+03   3.5852489e-02
   3.2790000e+03   3.4833871e-02
   3.2800000e+03   3.3805425e-02
   3.2810000e+03   3.2768664e-02
   3.2820000e+03   3.1725095e-02
   3.2830000e+03   3.0676222e-02
   3.2840000e+03   2.9623541e-02
   3.2850000e+03   2.8568537e-02
   3.2860000e+03   2.7512685e-02
   3.2870000e+03   2.6457445e-02
   3.2880000e+03   2.5404266e-02
   3.2890000e+03   2.4354582e-02
   3.2900000e+03   2.3309813e-02
   3.2910000e+03   2.2271368e-02
   3.2920000e+03   2.1240645e-02
   3.2930000e+03   2.0219037e-02
   3.2940000e+03   1.9207935e-02
   3.2950000e+03   1.8208734e-02
   3.2960000e+03   1.7222847e-02
   3.2970000e+03   1.6251713e-02
   3.2980000e+03   1.5296814e-02
   3.2990000e+03   1.4359702e-02
   3.3000000e+03   1.3442022e-02
   3.3010000e+03   1.2545558e-02
   3.3020000e+03   1.1672279e-02
   3.3030000e+03   1.0824411e-02
   3.3040000e+03   1.0004530e-02
   3.3050000e+03   9.2156851e-03
   3.3060000e+03   8.4615555e-03
   3.3070000e+03   7.7466602e-03
   3.3080000e+03   7.0766075e-03
   3.3090000e+03   6.4583748e-03
   3.3100000e+03   5.9005541e-03
   3.3110000e+03   5.4134182e-03
   3.3120000e+03   5.0085447e-03
   3.3130000e+03   4.6976399e-03
   3.3140000e+03   4.4903448e-03
   3.3150000e+03   4.3914017e-03
   3.3160000e+03   4.3984222e-03
   3.3170000e+03   4.5016864e-03
   3.3180000e+03   4.6862470e-03
   3.3190000e+03   4.9351087e-03
   3.3200000e+03   5.2319395e-03
   3.3210000e+03   5.5625938e-03
   3.3220000e+03   5.9155773e-03
   3.3230000e+03   6.2818943e-03
   3.3240000e+03   6.6546464e-03
   3.3250000e+03   7.0285959e-03
   3.3260000e+03   7.3997795e-03
   3.3270000e+03   7.7652003e-03
   3.3280000e+03   8.1225898e-03
   3.3290000e+03   8.4702300e-03
   3.3300000e+03   8.8068209e-03
   3.3310000e+03   9.1313815e-03
   3.3320000e+03   9.4431759e-03
   3.3330000e+03   9.7416585e-03
   3.3340000e+03   1.0026431e-02
   3.3350000e+03   1.0297211e-02
   3.3360000e+03   1.0553808e-02
   3.3370000e+03   1.0796102e-02
   3.3380000e+03   1.1024032e-02
   3.3390000e+03   1.1237579e-02
   3.3400000e+03   1.1436763e-02
   3.3410000e+03   1.1621632e-02
   3.3420000e+03   1.1792255e-02
   3.3430000e+03   1.1948722e-02
   3.3440000e+03   1.2091137e-02
   3.3450000e+03   1.2219614e-02
   3.3460000e+03   1.2334282e-02
   3.3470000e+03   1.2435274e-02
   3.3480000e+03   1.2522733e-02
   3.3490000e+03   1.2596810e-02
   3.3500000e+03   1.2657662e-02
   3.3510000e+03   1.2705454e-02
   3.3520000e+03   1.2740358e-02
   3.3530000e+03   1.2762556e-02
   3.3540000e+03   1.2772236e-02
   3.3550000e+03   1.2769600e-02
   3.3560000e+03   1.2754857e-02
   3.3570000e+03   1.2728233e-02
   3.3580000e+03   1.2689962e-02
   3.3590000e+03   1.2640298e-02
   3.3600000e+03   1.2579509e-02
   3.3610000e+03   1.2507881e-02
   3.3620000e+03   1.2425720e-02
   3.3630000e+03   1.2333352e-02
   3.3640000e+03   1.2231126e-02
   3.3650000e+03   1.2119416e-02
   3.3660000e+03   1.1998621e-02
   3.3670000e+03   1.1869166e-02
   3.3680000e+03   1.1731506e-02
   3.3690000e+03   1.1586127e-02
   3.3700000e+03   1.1433545e-02
   3.3710000e+03   1.1274309e-02
   3.3720000e+03   1.1109006e-02
   3.3730000e+03   1.0938255e-02
   3.3740000e+03   1.0762713e-02
   3.3750000e+03   1.0583076e-02
   3.3760000e+03   1.0400078e-02
   3.3770000e+03   1.0214491e-02
   3.3780000e+03   1.0027128e-02
   3.3790000e+03   9.8388385e-03
   3.3800000e+03   9.6505108e-03
   3.3810000e+03   9.4630681e-03
   3.3820000e+03   9.2774667e-03
   3.3830000e+03   9.0946910e-03
   3.3840000e+03   8.9157488e-03
   3.3850000e+03   8.7416639e-03
   3.3860000e+03   8.5734675e-03
   3.3870000e+03   8.4121869e-03
   3.3880000e+03   8.2588332e-03
   3.3890000e+03   8.1143860e-03
   3.3900000e+03   7.9797765e-03
   3.3910000e+03   7.8558694e-03
   3.3920000e+03   7.7434430e-03
   3.3930000e+03   7.6431697e-03
   3.3940000e+03   7.5555969e-03
   3.3950000e+03   7.4811296e-03
   3.3960000e+03   7.4200156e-03
   3.3970000e+03   7.3723353e-03
   3.3980000e+03   7.3379953e-03
   3.3990000e+03   7.3167281e-03
   3.4000000e+03   7.3080967e-03
   3.4010000e+03   7.3115045e-03
   3.4020000e+03   7.3262105e-03
   3.4030000e+03   7.3513464e-03
   3.4040000e+03   7.3859384e-03
   3.4050000e+03   7.4289286e-03
   3.4060000e+03   7.4791971e-03
   3.4070000e+03   7.5355840e-03
   3.4080000e+03   7.5969084e-03
   3.4090000e+03   7.6619870e-03
   3.4100000e+03   7.7296488e-03
   3.4110000e+03   7.7987485e-03
   3.4120000e+03   7.8681764e-03
   3.4130000e+03   7.9368674e-03
   3.4140000e+03   8.0038064e-03
   3.4150000e+03   8.0680332e-03
   3.4160000e+03   8.1286454e-03
   3.4170000e+03   8.1847998e-03
   3.4180000e+03   8.2357137e-03
   3.4190000e+03   8.2806645e-03
   3.4200000e+03   8.3189893e-03
   3.4210000e+03   8.3500836e-03
   3.4220000e+03   8.3734005e-03
   3.4230000e+03   8.3884488e-03
   3.4240000e+03   8.3947914e-03
   3.4250000e+03   8.3920436e-03
   3.4260000e+03   8.3798711e-03
   3.4270000e+03   8.3579887e-03
   3.4280000e+03   8.3261579e-03
   3.4290000e+03   8.2841855e-03
   3.4300000e+03   8.2319217e-03
   3.4310000e+03   8.1692586e-03
   3.4320000e+03   8.0961283e-03
   3.4330000e+03   8.0125012e-03
   3.4340000e+03   7.9183847e-03
   3.4350000e+03   7.8138214e-03
   3.4360000e+03   7.6988875e-03
   3.4370000e+03   7.5736916e-03
   3.4380000e+03   7.4383726e-03
   3.4390000e+03   7.2930989e-03
   3.4400000e+03   7.1380664e-03
   3.4410000e+03   6.9734972e-03
   3.4420000e+03   6.7996384e-03
   3.4430000e+03   6.6167600e-03
   3.4440000e+03   6.4251544e-03
   3.4450000e+03   6.2251341e-03
   3.4460000e+03   6.0170306e-03
   3.4470000e+03   5.8011933e-03
   3.4480000e+03   5.5779876e-03
   3.4490000e+03   5.3477940e-03
   3.4500000e+03   5.1110062e-03
   3.4510000e+03   4.8680303e-03
   3.4520000e+03   4.6192832e-03
   3.4530000e+03   4.3651913e-03
   3.4540000e+03   4.1061897e-03
   3.4550000e+03   3.8427204e-03
   3.4560000e+03   3.5752321e-03
   3.4570000e+03   3.3041789e-03
   3.4580000e+03   3.0300200e-03
   3.4590000e+03   2.7532195e-03
   3.4600000e+03   2.4742480e-03
   3.4610000e+03   2.1935845e-03
   3.4620000e+03   1.9117230e-03
   3.4630000e+03   1.6291859e-03
   3.4640000e+03   1.3465564e-03
   3.4650000e+03   1.0645630e-03
   3.4660000e+03   7.8434571e-04
   3.4670000e+03   5.0858562e-04
   3.4680000e+03   2.4992078e-04
   3.4690000e+03   1.5641364e-04
   3.4700000e+03   3.7637368e-04
   3.4710000e+03   6.4045501e-04
   3.4720000e+03   9.0851509e-04
   3.4730000e+03   1.1755555e-03
   3.4740000e+03   1.4400413e-03
   3.4750000e+03   1.7012018e-03
   3.4760000e+03   1.9585205e-03
   3.4770000e+03   2.2115912e-03
   3.4780000e+03   2.4600672e-03
   3.4790000e+03   2.7036398e-03
   3.4800000e+03   2.9420286e-03
   3.4810000e+03   3.1749767e-03
   3.4820000e+03   3.4022478e-03
   3.4830000e+03   3.6236247e-03
   3.4840000e+03   3.8389086e-03
   3.4850000e+03   4.0479184e-03
   3.4860000e+03   4.2504901e-03
   3.4870000e+03   4.4464767e-03
   3.4880000e+03   4.6357479e-03
   3.4890000e+03   4.8181895e-03
   3.4900000e+03   4.9937035e-03
   3.4910000e+03   5.1622077e-03
   3.4920000e+03   5.3236352e-03
   3.4930000e+03   5.4779341e-03
   3.4940000e+03   5.6250675e-03
   3.4950000e+03   5.7650126e-03
   3.4960000e+03   5.8977606e-03
   3.4970000e+03   6.0233160e-03
   3.4980000e+03   6.1416965e-03
   3.4990000e+03   6.2529323e-03
   3.5000000e+03   6.3570657e-03
   3.5010000e+03   6.4541505e-03
   3.5020000e+03   6.5442516e-03
   3.5030000e+03   6.6274444e-03
   3.5040000e+03   6.7038144e-03
   3.5050000e+03   6.7734565e-03
   3.5060000e+03   6.8364747e-03
   3.5070000e+03   6.8929813e-03
   3.5080000e+03   6.9430969e-03
   3.5090000e+03   6.9869492e-03
   3.5100000e+03   7.0246730e-03
   3.5110000e+03   7.0564097e-03
   3.5120000e+03   7.0823066e-03
   3.5130000e+03   7.1025166e-03
   3.5140000e+03   7.1171979e-03
   3.5150000e+03   7.1265133e-03
   3.5160000e+03   7.1306302e-03
   3.5170000e+03   7.1297197e-03
   3.5180000e+03   7.1239568e-03
   3.5190000e+03   7.1135198e-03
   3.5200000e+03   7.0985902e-03
   3.5210000e+03   7.0793521e-03
   3.5220000e+03   7.0559923e-03
   3.5230000e+03   7.0286999e-03
   3.5240000e+03   6.9976661e-03
   3.5250000e+03   6.9630842e-03
   3.5260000e+03   6.9251493e-03
   3.5270000e+03   6.8840579e-03
   3.5280000e+03   6.8400084e-03
   3.5290000e+03   6.7932004e-03
   3.5300000e+03   6.7438350e-03
   3.5310000e+03   6.6921143e-03
   3.5320000e+03   6.6382416e-03
   3.5330000e+03   6.5824215e-03
   3.5340000e+03   6.5248592e-03
   3.5350000e+03   6.4657608e-03
   3.5360000e+03   6.4053332e-03
   3.5370000e+03   6.3437839e-03
   3.5380000e+03   6.2813206e-03
   3.5390000e+03   6.2181512e-03
   3.5400000e+03   6.1544838e-03
   3.5410000e+03   6.0905260e-03
   3.5420000e+03   6.0264847e-03
   3.5430000e+03   5.9625659e-03
   3.5440000e+03   5.8989743e-03
   3.5450000e+03   5.8359123e-03
   3.5460000e+03   5.7735803e-03
   3.5470000e+03   5.7121754e-03
   3.5480000e+03   5.6518909e-03
   3.5490000e+03   5.5929157e-03
   3.5500000e+03   5.5354336e-03
   3.5510000e+03   5.4796221e-03
   3.5520000e+03   5.4256516e-03
   3.5530000e+03   5.3736849e-03
   3.5540000e+03   5.3238755e-03
   3.5550000e+03   5.2763674e-03
   3.5560000e+03   5.2312936e-03
   3.5570000e+03   5.1887752e-03
   3.5580000e+03   5.1489210e-03
   3.5590000e+03   5.1118260e-03
   3.5600000e+03   5.0775713e-03
   3.5610000e+03   5.0462231e-03
   3.5620000e+03   5.0178321e-03
   3.5630000e+03   4.9924337e-03
   3.5640000e+03   4.9700475e-03
   3.5650000e+03   4.9506771e-03
   3.5660000e+03   4.9343108e-03
   3.5670000e+03   4.9209214e-03
   3.5680000e+03   4.9104672e-03
   3.5690000e+03   4.9028927e-03
   3.5700000e+03   4.8981289e-03
   3.5710000e+03   4.8960949e-03
   3.5720000e+03   4.8966990e-03
   3.5730000e+03   4.8998393e-03
   3.5740000e+03   4.9054056e-03
   3.5750000e+03   4.9132804e-03
   3.5760000e+03   4.9233402e-03
   3.5770000e+03   4.9354570e-03
   3.5780000e+03   4.9494992e-03
   3.5790000e+03   4.9653332e-03
   3.5800000e+03   4.9828242e-03
   3.5810000e+03   5.0018375e-03
   3.5820000e+03   5.0222395e-03
   3.5830000e+03   5.0438983e-03
   3.5840000e+03   5.0666846e-03
   3.5850000e+03   5.0904724e-03
   3.5860000e+03   5.1151396e-03
   3.5870000e+03   5.1405683e-03
   3.5880000e+03   5.1666452e-03
   3.5890000e+03   5.1932617e-03
   3.5900000e+03   5.2203146e-03
   3.5910000e+03   5.2477054e-03
   3.5920000e+03   5.2753410e-03
   3.5930000e+03   5.3031331e-03
   3.5940000e+03   5.3309985e-03
   3.5950000e+03   5.3588588e-03
   3.5960000e+03   5.3866398e-03
   3.5970000e+03   5.4142721e-03
   3.5980000e+03   5.4416899e-03
   3.5990000e+03   5.4688313e-03
   3.6000000e+03   5.4956377e-03
   3.6010000e+03   5.5220538e-03
   3.6020000e+03   5.5480268e-03
   3.6030000e+03   5.5735064e-03
   3.6040000e+03   5.5984444e-03
   3.6050000e+03   5.6227945e-03
   3.6060000e+03   5.6465118e-03
   3.6070000e+03   5.6695526e-03
   3.6080000e+03   5.6918744e-03
   3.6090000e+03   5.7134352e-03
   3.6100000e+03   5.7341937e-03
   3.6110000e+03   5.7541090e-03
   3.6120000e+03   5.7731405e-03
   3.6130000e+03   5.7912477e-03
   3.6140000e+03   5.8083902e-03
   3.6150000e+03   5.8245276e-03
   3.6160000e+03   5.8396196e-03
   3.6170000e+03   5.8536260e-03
   3.6180000e+03   5.8665066e-03
   3.6190000e+03   5.8782216e-03
   3.6200000e+03   5.8887312e-03
   3.6210000e+03   5.8979962e-03
   3.6220000e+03   5.9059781e-03
   3.6230000e+03   5.9126390e-03
   3.6240000e+03   5.9179421e-03
   3.6250000e+03   5.9218515e-03
   3.6260000e+03   5.9243329e-03
   3.6270000e+03   5.9253537e-03
   3.6280000e+03   5.9248830e-03
   3.6290000e+03   5.9228920e-03
   3.6300000e+03   5.9193542e-03
   3.6310000e+03   5.9142458e-03
   3.6320000e+03   5.9075457e-03
   3.6330000e+03   5.8992357e-03
   3.6340000e+03   5.8893012e-03
   3.6350000e+03   5.8777307e-03
   3.6360000e+03   5.8645163e-03
   3.6370000e+03   5.8496543e-03
   3.6380000e+03   5.8331444e-03
   3.6390000e+03   5.8149909e-03
   3.6400000e+03   5.7952019e-03
   3.6410000e+03   5.7737900e-03
   3.6420000e+03   5.7507720e-03
   3.6430000e+03   5.7261692e-03
   3.6440000e+03   5.7000073e-03
   3.6450000e+03   5.6723163e-03
   3.6460000e+03   5.6431307e-03
   3.6470000e+03   5.6124892e-03
   3.6480000e+03   5.5804347e-03
   3.6490000e+03   5.5470143e-03
   3.6500000e+03   5.5122789e-03
   3.6510000e+03   5.4762835e-03
   3.6520000e+03   5.4390864e-03
   3.6530000e+03   5.4007496e-03
   3.6540000e+03   5.3613381e-03
   3.6550000e+03   5.3209199e-03
   3.6560000e+03   5.2795658e-03
   3.6570000e+03   5.2373489e-03
   3.6580000e+03   5.1943445e-03
   3.6590000e+03   5.1506296e-03
   3.6600000e+03   5.1062828e-03
   3.6610000e+03   5.0613837e-03
   3.6620000e+03   5.0160130e-03
   3.6630000e+03   4.9702515e-03
   3.6640000e+03   4.9241804e-03
   3.6650000e+03   4.8778804e-03
   3.6660000e+03   4.8314319e-03
   3.6670000e+03   4.7849142e-03
   3.6680000e+03   4.7384052e-03
   3.6690000e+03   4.6919814e-03
   3.6700000e+03   4.6457171e-03
   3.6710000e+03   4.5996844e-03
   3.6720000e+03   4.5539529e-03
   3.6730000e+03   4.5085889e-03
   3.6740000e+03   4.4636560e-03
   3.6750000e+03   4.4192140e-03
   3.6760000e+03   4.3753190e-03
   3.6770000e+03   4.3320231e-03
   3.6780000e+03   4.2893744e-03
   3.6790000e+03   4.2474164e-03
   3.6800000e+03   4.2061883e-03
   3.6810000e+03   4.1657244e-03
   3.6820000e+03   4.1260542e-03
   3.6830000e+03   4.0872024e-03
   3.6840000e+03   4.0491886e-03
   3.6850000e+03   4.0120273e-03
   3.6860000e+03   3.9757282e-03
   3.6870000e+03   3.9402955e-03
   3.6880000e+03   3.9057287e-03
   3.6890000e+03   3.8720219e-03
   3.6900000e+03   3.8391647e-03
   3.6910000e+03   3.8071415e-03
   3.6920000e+03   3.7759319e-03
   3.6930000e+03   3.7455111e-03
   3.6940000e+03   3.7158495e-03
   3.6950000e+03   3.6869136e-03
   3.6960000e+03   3.6586654e-03
   3.6970000e+03   3.6310631e-03
   3.6980000e+03   3.6040614e-03
   3.6990000e+03   3.5776114e-03
   3.7000000e+03   3.5516610e-03
   3.7010000e+03   3.5261553e-03
   3.7020000e+03   3.5010370e-03
   3.7030000e+03   3.4762462e-03
   3.7040000e+03   3.4517213e-03
   3.7050000e+03   3.4273993e-03
   3.7060000e+03   3.4032159e-03
   3.7070000e+03   3.3791059e-03
   3.7080000e+03   3.3550039e-03
   3.7090000e+03   3.3308446e-03
   3.7100000e+03   3.3065632e-03
   3.7110000e+03   3.2820957e-03
   3.7120000e+03   3.2573797e-03
   3.7130000e+03   3.2323547e-03
   3.7140000e+03   3.2069627e-03
   3.7150000e+03   3.1811484e-03
   3.7160000e+03   3.1548604e-03
   3.7170000e+03   3.1280510e-03
   3.7180000e+03   3.1006771e-03
   3.7190000e+03   3.0727008e-03
   3.7200000e+03   3.0440901e-03
   3.7210000e+03   3.0148192e-03
   3.7220000e+03   2.9848690e-03
   3.7230000e+03   2.9542283e-03
   3.7240000e+03   2.9228938e-03
   3.7250000e+03   2.8908711e-03
   3.7260000e+03   2.8581751e-03
   3.7270000e+03   2.8248310e-03
   3.7280000e+03   2.7908744e-03
   3.7290000e+03   2.7563524e-03
   3.7300000e+03   2.7213238e-03
   3.7310000e+03   2.6858603e-03
   3.7320000e+03   2.6500464e-03
   3.7330000e+03   2.6139803e-03
   3.7340000e+03   2.5777743e-03
   3.7350000e+03   2.5415553e-03
   3.7360000e+03   2.5054646e-03
   3.7370000e+03   2.4696588e-03
   3.7380000e+03   2.4343089e-03
   3.7390000e+03   2.3996006e-03
   3.7400000e+03   2.3657335e-03
   3.7410000e+03   2.3329201e-03
   3.7420000e+03   2.3013846e-03
   3.7430000e+03   2.2713611e-03
   3.7440000e+03   2.2430913e-03
   3.7450000e+03   2.2168216e-03
   3.7460000e+03   2.1927996e-03
   3.7470000e+03   2.1712704e-03
   3.7480000e+03   2.1524720e-03
   3.7490000e+03   2.1366304e-03
   3.7500000e+03   2.1239546e-03
   3.7510000e+03   2.1146311e-03
   3.7520000e+03   2.1088196e-03
   3.7530000e+03   2.1066479e-03
   3.7540000e+03   2.1082082e-03
   3.7550000e+03   2.1135546e-03
   3.7560000e+03   2.1227008e-03
   3.7570000e+03   2.1356199e-03
   3.7580000e+03   2.1522451e-03
   3.7590000e+03   2.1724714e-03
   3.7600000e+03   2.1961585e-03
   3.7610000e+03   2.2231346e-03
   3.7620000e+03   2.2532004e-03
   3.7630000e+03   2.2861339e-03
   3.7640000e+03   2.3216949e-03
   3.7650000e+03   2.3596298e-03
   3.7660000e+03   2.3996754e-03
   3.7670000e+03   2.4415632e-03
   3.7680000e+03   2.4850226e-03
   3.7690000e+03   2.5297839e-03
   3.7700000e+03   2.5755810e-03
   3.7710000e+03   2.6221532e-03
   3.7720000e+03   2.6692467e-03
   3.7730000e+03   2.7166164e-03
   3.7740000e+03   2.7640262e-03
   3.7750000e+03   2.8112501e-03
   3.7760000e+03   2.8580724e-03
   3.7770000e+03   2.9042883e-03
   3.7780000e+03   2.9497036e-03
   3.7790000e+03   2.9941352e-03
   3.7800000e+03   3.0374106e-03
   3.7810000e+03   3.0793681e-03
   3.7820000e+03   3.1198563e-03
   3.7830000e+03   3.1587342e-03
   3.7840000e+03   3.1958710e-03
   3.7850000e+03   3.2311453e-03
   3.7860000e+03   3.2644455e-03
   3.7870000e+03   3.2956692e-03
   3.7880000e+03   3.3247229e-03
   3.7890000e+03   3.3515217e-03
   3.7900000e+03   3.3759892e-03
   3.7910000e+03   3.3980571e-03
   3.7920000e+03   3.4176650e-03
   3.7930000e+03   3.4347598e-03
   3.7940000e+03   3.4492959e-03
   3.7950000e+03   3.4612348e-03
   3.7960000e+03   3.4705443e-03
   3.7970000e+03   3.4771993e-03
   3.7980000e+03   3.4811803e-03
   3.7990000e+03   3.4824742e-03
   3.8000000e+03   3.4810733e-03
   3.8010000e+03   3.4769756e-03
   3.8020000e+03   3.4701841e-03
   3.8030000e+03   3.4607069e-03
   3.8040000e+03   3.4485568e-03
   3.8050000e+03   3.4337510e-03
   3.8060000e+03   3.4163113e-03
   3.8070000e+03   3.3962632e-03
   3.8080000e+03   3.3736363e-03
   3.8090000e+03   3.3484639e-03
   3.8100000e+03   3.3207827e-03
   3.8110000e+03   3.2906327e-03
   3.8120000e+03   3.2580571e-03
   3.8130000e+03   3.2231021e-03
   3.8140000e+03   3.1858168e-03
   3.8150000e+03   3.1462527e-03
   3.8160000e+03   3.1044643e-03
   3.8170000e+03   3.0605081e-03
   3.8180000e+03   3.0144432e-03
   3.8190000e+03   2.9663308e-03
   3.8200000e+03   2.9162343e-03
   3.8210000e+03   2.8642191e-03
   3.8220000e+03   2.8103524e-03
   3.8230000e+03   2.7547035e-03
   3.8240000e+03   2.6973432e-03
   3.8250000e+03   2.6383443e-03
   3.8260000e+03   2.5777812e-03
   3.8270000e+03   2.5157298e-03
   3.8280000e+03   2.4522675e-03
   3.8290000e+03   2.3874734e-03
   3.8300000e+03   2.3214279e-03
   3.8310000e+03   2.2542129e-03
   3.8320000e+03   2.1859114e-03
   3.8330000e+03   2.1166079e-03
   3.8340000e+03   2.0463881e-03
   3.8350000e+03   1.9753388e-03
   3.8360000e+03   1.9035479e-03
   3.8370000e+03   1.8311043e-03
   3.8380000e+03   1.7580979e-03
   3.8390000e+03   1.6846196e-03
   3.8400000e+03   1.6107609e-03
   3.8410000e+03   1.5366140e-03
   3.8420000e+03   1.4622719e-03
   3.8430000e+03   1.3878281e-03
   3.8440000e+03   1.3133762e-03
   3.8450000e+03   1.2390105e-03
   3.8460000e+03   1.1648252e-03
   3.8470000e+03   1.0909148e-03
   3.8480000e+03   1.0173733e-03
   3.8490000e+03   9.4429500e-04
   3.8500000e+03   8.7177360e-04
   3.8510000e+03   7.9990244e-04
   3.8520000e+03   7.2877436e-04
   3.8530000e+03   6.5848158e-04
   3.8540000e+03   5.8911578e-04
   3.8550000e+03   5.2076818e-04
   3.8560000e+03   4.5352990e-04
   3.8570000e+03   3.8749288e-04
   3.8580000e+03   3.2275189e-04
   3.8590000e+03   2.5940967e-04
   3.8600000e+03   1.9759137e-04
   3.8610000e+03   1.3749565e-04
   3.8620000e+03   7.9662042e-05
   3.8630000e+03   2.8440955e-05
   3.8640000e+03   4.1474257e-05
   3.8650000e+03   9.2158519e-05
   3.8660000e+03   1.4329203e-04
   3.8670000e+03   1.9297128e-04
   3.8680000e+03   2.4084815e-04
   3.8690000e+03   2.8678256e-04
   3.8700000e+03   3.3069037e-04
   3.8710000e+03   3.7250967e-04
   3.8720000e+03   4.1219037e-04
   3.8730000e+03   4.4969028e-04
   3.8740000e+03   4.8497353e-04
   3.8750000e+03   5.1800981e-04
   3.8760000e+03   5.4877400e-04
   3.8770000e+03   5.7724604e-04
   3.8780000e+03   6.0341092e-04
   3.8790000e+03   6.2725861e-04
   3.8800000e+03   6.4878418e-04
   3.8810000e+03   6.6798782e-04
   3.8820000e+03   6.8487494e-04
   3.8830000e+03   6.9945628e-04
   3.8840000e+03   7.1174800e-04
   3.8850000e+03   7.2177188e-04
   3.8860000e+03   7.2955546e-04
   3.8870000e+03   7.3513225e-04
   3.8880000e+03   7.3854200e-04
   3.8890000e+03   7.3983103e-04
   3.8900000e+03   7.3905262e-04
   3.8910000e+03   7.3626746e-04
   3.8920000e+03   7.3154430e-04
   3.8930000e+03   7.2496066e-04
   3.8940000e+03   7.1660377e-04
   3.8950000e+03   7.0657169e-04
   3.8960000e+03   6.9497474e-04
   3.8970000e+03   6.8193720e-04
   3.8980000e+03   6.6759946e-04
   3.8990000e+03   6.5212054e-04
   3.9000000e+03   6.3568122e-04
   3.9010000e+03   6.1848766e-04
   3.9020000e+03   6.0077559e-04
   3.9030000e+03   5.8281501e-04
   3.9040000e+03   5.6491507e-04
   3.9050000e+03   5.4742871e-04
   3.9060000e+03   5.3075605e-04
   3.9070000e+03   5.1534536e-04
   3.9080000e+03   5.0168939e-04
   3.9090000e+03   4.9031500e-04
   3.9100000e+03   4.8176381e-04
   3.9110000e+03   4.7656311e-04
   3.9120000e+03   4.7518878e-04
   3.9130000e+03   4.7802562e-04
   3.9140000e+03   4.8533329e-04
   3.9150000e+03   4.9722648e-04
   3.9160000e+03   5.1367446e-04
   3.9170000e+03   5.3451911e-04
   3.9180000e+03   5.5950561e-04
   3.9190000e+03   5.8831750e-04
   3.9200000e+03   6.2060897e-04
   3.9210000e+03   6.5603037e-04
   3.9220000e+03   6.9424569e-04
   3.9230000e+03   7.3494283e-04
   3.9240000e+03   7.7783849e-04
   3.9250000e+03   8.2267924e-04
   3.9260000e+03   8.6924039e-04
   3.9270000e+03   9.1732368e-04
   3.9280000e+03   9.6675444e-04
   3.9290000e+03   1.0173787e-03
   3.9300000e+03   1.0690603e-03
   3.9310000e+03   1.1216787e-03
   3.9320000e+03   1.1751264e-03
   3.9330000e+03   1.2293075e-03
   3.9340000e+03   1.2841354e-03
   3.9350000e+03   1.3395322e-03
   3.9360000e+03   1.3954267e-03
   3.9370000e+03   1.4517541e-03
   3.9380000e+03   1.5084545e-03
   3.9390000e+03   1.5654727e-03
   3.9400000e+03   1.6227571e-03
   3.9410000e+03   1.6802594e-03
   3.9420000e+03   1.7379342e-03
   3.9430000e+03   1.7957382e-03
   3.9440000e+03   1.8536299e-03
   3.9450000e+03   1.9115698e-03
   3.9460000e+03   1.9695194e-03
   3.9470000e+03   2.0274412e-03
   3.9480000e+03   2.0852988e-03
   3.9490000e+03   2.1430560e-03
   3.9500000e+03   2.2006772e-03
   3.9510000e+03   2.2581271e-03
   3.9520000e+03   2.3153704e-03
   3.9530000e+03   2.3723717e-03
   3.9540000e+03   2.4290955e-03
   3.9550000e+03   2.4855061e-03
   3.9560000e+03   2.5415674e-03
   3.9570000e+03   2.5972431e-03
   3.9580000e+03   2.6524963e-03
   3.9590000e+03   2.7072895e-03
   3.9600000e+03   2.7615851e-03
   3.9610000e+03   2.8153446e-03
   3.9620000e+03   2.8685292e-03
   3.9630000e+03   2.9210995e-03
   3.9640000e+03   2.9730157e-03
   3.9650000e+03   3.0242376e-03
   3.9660000e+03   3.0747244e-03
   3.9670000e+03   3.1244351e-03
   3.9680000e+03   3.1733283e-03
   3.9690000e+03   3.2213624e-03
   3.9700000e+03   3.2684956e-03
   3.9710000e+03   3.3146859e-03
   3.9720000e+03   3.3598916e-03
   3.9730000e+03   3.4040706e-03
   3.9740000e+03   3.4471813e-03
   3.9750000e+03   3.4891821e-03
   3.9760000e+03   3.5300319e-03
   3.9770000e+03   3.5696899e-03
   3.9780000e+03   3.6081159e-03
   3.9790000e+03   3.6452703e-03
   3.9800000e+03   3.6811141e-03
   3.9810000e+03   3.7156093e-03
   3.9820000e+03   3.7487185e-03
   3.9830000e+03   3.7804057e-03
   3.9840000e+03   3.8106357e-03
   3.9850000e+03   3.8393745e-03
   3.9860000e+03   3.8665895e-03
   3.9870000e+03   3.8922492e-03
   3.9880000e+03   3.9163239e-03
   3.9890000e+03   3.9387849e-03
   3.9900000e+03   3.9596055e-03
   3.9910000e+03   3.9787605e-03
   3.9920000e+03   3.9962262e-03
   3.9930000e+03   4.0119810e-03
   3.9940000e+03   4.0260048e-03
   3.9950000e+03   4.0382793e-03
   3.9960000e+03   4.0487885e-03
   3.9970000e+03   4.0575178e-03
   3.9980000e+03   4.0644549e-03
   3.9990000e+03   4.0695892e-03
   4.0000000e+03   4.0729122e-03
   4.0010000e+03   4.0744173e-03
   4.0020000e+03   4.0741001e-03
   4.0030000e+03   4.0719579e-03
   4.0040000e+03   4.0679900e-03
   4.0050000e+03   4.0621978e-03
   4.0060000e+03   4.0545844e-03
   4.0070000e+03   4.0451550e-03
   4.0080000e+03   4.0339166e-03
   4.0090000e+03   4.0208779e-03
   4.0100000e+03   4.0060495e-03
   4.0110000e+03   3.9894438e-03
   4.0120000e+03   3.9710747e-03
   4.0130000e+03   3.9509579e-03
   4.0140000e+03   3.9291105e-03
   4.0150000e+03   3.9055512e-03
   4.0160000e+03   3.8803002e-03
   4.0170000e+03   3.8533790e-03
   4.0180000e+03   3.8248104e-03
   4.0190000e+03   3.7946183e-03
   4.0200000e+03   3.7628282e-03
   4.0210000e+03   3.7294661e-03
   4.0220000e+03   3.6945596e-03
   4.0230000e+03   3.6581367e-03
   4.0240000e+03   3.6202268e-03
   4.0250000e+03   3.5808596e-03
   4.0260000e+03   3.5400659e-03
   4.0270000e+03   3.4978771e-03
   4.0280000e+03   3.4543250e-03
   4.0290000e+03   3.4094421e-03
   4.0300000e+03   3.3632613e-03
   4.0310000e+03   3.3158161e-03
   4.0320000e+03   3.2671401e-03
   4.0330000e+03   3.2172675e-03
   4.0340000e+03   3.1662325e-03
   4.0350000e+03   3.1140696e-03
   4.0360000e+03   3.0608138e-03
   4.0370000e+03   3.0064998e-03
   4.0380000e+03   2.9511628e-03
   4.0390000e+03   2.8948381e-03
   4.0400000e+03   2.8375609e-03
   4.0410000e+03   2.7793669e-03
   4.0420000e+03   2.7202916e-03
   4.0430000e+03   2.6603709e-03
   4.0440000e+03   2.5996407e-03
   4.0450000e+03   2.5381373e-03
   4.0460000e+03   2.4758971e-03
   4.0470000e+03   2.4129569e-03
   4.0480000e+03   2.3493539e-03
   4.0490000e+03   2.2851257e-03
   4.0500000e+03   2.2203107e-03
   4.0510000e+03   2.1549478e-03
   4.0520000e+03   2.0890769e-03
   4.0530000e+03   2.0227388e-03
   4.0540000e+03   1.9559757e-03
   4.0550000e+03   1.8888314e-03
   4.0560000e+03   1.8213513e-03
   4.0570000e+03   1.7535834e-03
   4.0580000e+03   1.6855780e-03
   4.0590000e+03   1.6173889e-03
   4.0600000e+03   1.5490740e-03
   4.0610000e+03   1.4806960e-03
   4.0620000e+03   1.4123239e-03
   4.0630000e+03   1.3440340e-03
   4.0640000e+03   1.2759124e-03
   4.0650000e+03   1.2080571e-03
   4.0660000e+03   1.1405815e-03
   4.0670000e+03   1.0736191e-03
   4.0680000e+03   1.0073287e-03
   4.0690000e+03   9.4190320e-04
   4.0700000e+03   8.7758033e-04
   4.0710000e+03   8.1465752e-04
   4.0720000e+03   7.5351246e-04
   4.0730000e+03   6.9463047e-04
   4.0740000e+03   6.3864033e-04
   4.0750000e+03   5.8635782e-04
   4.0760000e+03   5.3883170e-04
   4.0770000e+03   4.9737446e-04
   4.0780000e+03   4.6354079e-04
   4.0790000e+03   4.3899545e-04
   4.0800000e+03   4.2522426e-04
   4.0810000e+03   4.2313368e-04
   4.0820000e+03   4.3273009e-04
   4.0830000e+03   4.5309792e-04
   4.0840000e+03   4.8269620e-04
   4.0850000e+03   5.1976899e-04
   4.0860000e+03   5.6265993e-04
   4.0870000e+03   6.0996438e-04
   4.0880000e+03   6.6055971e-04
   4.0890000e+03   7.1357524e-04
   4.0900000e+03   7.6834360e-04
   4.0910000e+03   8.2435365e-04
   4.0920000e+03   8.8121158e-04
   4.0930000e+03   9.3861108e-04
   4.0940000e+03   9.9631114e-04
   4.0950000e+03   1.0541198e-03
   4.0960000e+03   1.1118824e-03
   4.0970000e+03   1.1694725e-03
   4.0980000e+03   1.2267864e-03
   4.0990000e+03   1.2837372e-03
   4.1000000e+03   1.3402524e-03
   4.1010000e+03   1.3962707e-03
   4.1020000e+03   1.4517397e-03
   4.1030000e+03   1.5066151e-03
   4.1040000e+03   1.5608588e-03
   4.1050000e+03   1.6144385e-03
   4.1060000e+03   1.6673264e-03
   4.1070000e+03   1.7194991e-03
   4.1080000e+03   1.7709368e-03
   4.1090000e+03   1.8216229e-03
   4.1100000e+03   1.8715440e-03
   4.1110000e+03   1.9206891e-03
   4.1120000e+03   1.9690500e-03
   4.1130000e+03   2.0166203e-03
   4.1140000e+03   2.0633959e-03
   4.1150000e+03   2.1093746e-03
   4.1160000e+03   2.1545558e-03
   4.1170000e+03   2.1989405e-03
   4.1180000e+03   2.2425311e-03
   4.1190000e+03   2.2853315e-03
   4.1200000e+03   2.3273466e-03
   4.1210000e+03   2.3685826e-03
   4.1220000e+03   2.4090463e-03
   4.1230000e+03   2.4487457e-03
   4.1240000e+03   2.4876895e-03
   4.1250000e+03   2.5258868e-03
   4.1260000e+03   2.5633474e-03
   4.1270000e+03   2.6000815e-03
   4.1280000e+03   2.6360997e-03
   4.1290000e+03   2.6714125e-03
   4.1300000e+03   2.7060310e-03
   4.1310000e+03   2.7399658e-03
   4.1320000e+03   2.7732276e-03
   4.1330000e+03   2.8058271e-03
   4.1340000e+03   2.8377743e-03
   4.1350000e+03   2.8690793e-03
   4.1360000e+03   2.8997511e-03
   4.1370000e+03   2.9297988e-03
   4.1380000e+03   2.9592303e-03
   4.1390000e+03   2.9880529e-03
   4.1400000e+03   3.0162733e-03
   4.1410000e+03   3.0438969e-03
   4.1420000e+03   3.0709283e-03
   4.1430000e+03   3.0973711e-03
   4.1440000e+03   3.1232277e-03
   4.1450000e+03   3.1484993e-03
   4.1460000e+03   3.1731857e-03
   4.1470000e+03   3.1972857e-03
   4.1480000e+03   3.2207965e-03
   4.1490000e+03   3.2437140e-03
   4.1500000e+03   3.2660326e-03
   4.1510000e+03   3.2877453e-03
   4.1520000e+03   3.3088438e-03
   4.1530000e+03   3.3293179e-03
   4.1540000e+03   3.3491563e-03
   4.1550000e+03   3.3683461e-03
   4.1560000e+03   3.3868728e-03
   4.1570000e+03   3.4047207e-03
   4.1580000e+03   3.4218724e-03
   4.1590000e+03   3.4383094e-03
   4.1600000e+03   3.4540117e-03
   4.1610000e+03   3.4689582e-03
   4.1620000e+03   3.4831265e-03
   4.1630000e+03   3.4964931e-03
   4.1640000e+03   3.5090336e-03
   4.1650000e+03   3.5207226e-03
   4.1660000e+03   3.5315340e-03
   4.1670000e+03   3.5414409e-03
   4.1680000e+03   3.5504159e-03
   4.1690000e+03   3.5584314e-03
   4.1700000e+03   3.5654592e-03
   4.1710000e+03   3.5714713e-03
   4.1720000e+03   3.5764396e-03
   4.1730000e+03   3.5803362e-03
   4.1740000e+03   3.5831336e-03
   4.1750000e+03   3.5848050e-03
   4.1760000e+03   3.5853241e-03
   4.1770000e+03   3.5846658e-03
   4.1780000e+03   3.5828059e-03
   4.1790000e+03   3.5797216e-03
   4.1800000e+03   3.5753913e-03
   4.1810000e+03   3.5697953e-03
   4.1820000e+03   3.5629157e-03
   4.1830000e+03   3.5547363e-03
   4.1840000e+03   3.5452433e-03
   4.1850000e+03   3.5344250e-03
   4.1860000e+03   3.5222722e-03
   4.1870000e+03   3.5087782e-03
   4.1880000e+03   3.4939391e-03
   4.1890000e+03   3.4777535e-03
   4.1900000e+03   3.4602231e-03
   4.1910000e+03   3.4413525e-03
   4.1920000e+03   3.4211493e-03
   4.1930000e+03   3.3996241e-03
   4.1940000e+03   3.3767906e-03
   4.1950000e+03   3.3526656e-03
   4.1960000e+03   3.3272690e-03
   4.1970000e+03   3.3006238e-03
   4.1980000e+03   3.2727558e-03
   4.1990000e+03   3.2436940e-03
   4.2000000e+03   3.2134698e-03
   4.2010000e+03   3.1821178e-03
   4.2020000e+03   3.1496748e-03
   4.2030000e+03   3.1161801e-03
   4.2040000e+03   3.0816752e-03
   4.2050000e+03   3.0462037e-03
   4.2060000e+03   3.0098108e-03
   4.2070000e+03   2.9725434e-03
   4.2080000e+03   2.9344496e-03
   4.2090000e+03   2.8955785e-03
   4.2100000e+03   2.8559799e-03
   4.2110000e+03   2.8157039e-03
   4.2120000e+03   2.7748008e-03
   4.2130000e+03   2.7333207e-03
   4.2140000e+03   2.6913130e-03
   4.2150000e+03   2.6488264e-03
   4.2160000e+03   2.6059081e-03
   4.2170000e+03   2.5626041e-03
   4.2180000e+03   2.5189584e-03
   4.2190000e+03   2.4750130e-03
   4.2200000e+03   2.4308077e-03
   4.2210000e+03   2.3863795e-03
   4.2220000e+03   2.3417628e-03
   4.2230000e+03   2.2969892e-03
   4.2240000e+03   2.2520872e-03
   4.2250000e+03   2.2070823e-03
   4.2260000e+03   2.1619972e-03
   4.2270000e+03   2.1168513e-03
   4.2280000e+03   2.0716616e-03
   4.2290000e+03   2.0264424e-03
   4.2300000e+03   1.9812056e-03
   4.2310000e+03   1.9359616e-03
   4.2320000e+03   1.8907190e-03
   4.2330000e+03   1.8454859e-03
   4.2340000e+03   1.8002701e-03
   4.2350000e+03   1.7550801e-03
   4.2360000e+03   1.7099259e-03
   4.2370000e+03   1.6648202e-03
   4.2380000e+03   1.6197791e-03
   4.2390000e+03   1.5748239e-03
   4.2400000e+03   1.5299823e-03
   4.2410000e+03   1.4852900e-03
   4.2420000e+03   1.4407926e-03
   4.2430000e+03   1.3965475e-03
   4.2440000e+03   1.3526262e-03
   4.2450000e+03   1.3091169e-03
   4.2460000e+03   1.2661269e-03
   4.2470000e+03   1.2237860e-03
   4.2480000e+03   1.1822494e-03
   4.2490000e+03   1.1417008e-03
   4.2500000e+03   1.1023565e-03
   4.2510000e+03   1.0644675e-03
   4.2520000e+03   1.0283225e-03
   4.2530000e+03   9.9424890e-04
   4.2540000e+03   9.6261198e-04
   4.2550000e+03   9.3381144e-04
   4.2560000e+03   9.0827365e-04
   4.2570000e+03   8.8643929e-04
   4.2580000e+03   8.6874547e-04
   4.2590000e+03   8.5560293e-04
   4.2600000e+03   8.4736984e-04
   4.2610000e+03   8.4432534e-04
   4.2620000e+03   8.4664667e-04
   4.2630000e+03   8.5439417e-04
   4.2640000e+03   8.6750681e-04
   4.2650000e+03   8.8580903e-04
   4.2660000e+03   9.0902713e-04
   4.2670000e+03   9.3681166e-04
   4.2680000e+03   9.6876197e-04
   4.2690000e+03   1.0044493e-03
   4.2700000e+03   1.0434361e-03
   4.2710000e+03   1.0852910e-03
   4.2720000e+03   1.1295988e-03
   4.2730000e+03   1.1759667e-03
   4.2740000e+03   1.2240275e-03
   4.2750000e+03   1.2734403e-03
   4.2760000e+03   1.3238903e-03
   4.2770000e+03   1.3750869e-03
   4.2780000e+03   1.4267625e-03
   4.2790000e+03   1.4786698e-03
   4.2800000e+03   1.5305804e-03
   4.2810000e+03   1.5822829e-03
   4.2820000e+03   1.6335809e-03
   4.2830000e+03   1.6842920e-03
   4.2840000e+03   1.7342464e-03
   4.2850000e+03   1.7832859e-03
   4.2860000e+03   1.8312629e-03
   4.2870000e+03   1.8780397e-03
   4.2880000e+03   1.9234883e-03
   4.2890000e+03   1.9674892e-03
   4.2900000e+03   2.0099318e-03
   4.2910000e+03   2.0507134e-03
   4.2920000e+03   2.0897394e-03
   4.2930000e+03   2.1269229e-03
   4.2940000e+03   2.1621847e-03
   4.2950000e+03   2.1954528e-03
   4.2960000e+03   2.2266626e-03
   4.2970000e+03   2.2557569e-03
   4.2980000e+03   2.2826854e-03
   4.2990000e+03   2.3074048e-03
   4.3000000e+03   2.3298789e-03
   4.3010000e+03   2.3500782e-03
   4.3020000e+03   2.3679800e-03
   4.3030000e+03   2.3835680e-03
   4.3040000e+03   2.3968327e-03
   4.3050000e+03   2.4077708e-03
   4.3060000e+03   2.4163852e-03
   4.3070000e+03   2.4226848e-03
   4.3080000e+03   2.4266845e-03
   4.3090000e+03   2.4284047e-03
   4.3100000e+03   2.4278717e-03
   4.3110000e+03   2.4251165e-03
   4.3120000e+03   2.4201756e-03
   4.3130000e+03   2.4130902e-03
   4.3140000e+03   2.4039061e-03
   4.3150000e+03   2.3926731e-03
   4.3160000e+03   2.3794456e-03
   4.3170000e+03   2.3642814e-03
   4.3180000e+03   2.3472418e-03
   4.3190000e+03   2.3283914e-03
   4.3200000e+03   2.3077978e-03
   4.3210000e+03   2.2855311e-03
   4.3220000e+03   2.2616638e-03
   4.3230000e+03   2.2362704e-03
   4.3240000e+03   2.2094273e-03
   4.3250000e+03   2.1812122e-03
   4.3260000e+03   2.1517041e-03
   4.3270000e+03   2.1209831e-03
   4.3280000e+03   2.0891297e-03
   4.3290000e+03   2.0562251e-03
   4.3300000e+03   2.0223506e-03
   4.3310000e+03   1.9875875e-03
   4.3320000e+03   1.9520168e-03
   4.3330000e+03   1.9157195e-03
   4.3340000e+03   1.8787756e-03
   4.3350000e+03   1.8412646e-03
   4.3360000e+03   1.8032653e-03
   4.3370000e+03   1.7648554e-03
   4.3380000e+03   1.7261117e-03
   4.3390000e+03   1.6871099e-03
   4.3400000e+03   1.6479246e-03
   4.3410000e+03   1.6086293e-03
   4.3420000e+03   1.5692963e-03
   4.3430000e+03   1.5299970e-03
   4.3440000e+03   1.4908015e-03
   4.3450000e+03   1.4517790e-03
   4.3460000e+03   1.4129977e-03
   4.3470000e+03   1.3745249e-03
   4.3480000e+03   1.3364271e-03
   4.3490000e+03   1.2987698e-03
   4.3500000e+03   1.2616181e-03
   4.3510000e+03   1.2250362e-03
   4.3520000e+03   1.1890875e-03
   4.3530000e+03   1.1538349e-03
   4.3540000e+03   1.1193404e-03
   4.3550000e+03   1.0856650e-03
   4.3560000e+03   1.0528686e-03
   4.3570000e+03   1.0210097e-03
   4.3580000e+03   9.9014478e-04
   4.3590000e+03   9.6032830e-04
   4.3600000e+03   9.3161163e-04
   4.3610000e+03   9.0404253e-04
   4.3620000e+03   8.7766431e-04
   4.3630000e+03   8.5251487e-04
   4.3640000e+03   8.2862564e-04
   4.3650000e+03   8.0602048e-04
   4.3660000e+03   7.8471455e-04
   4.3670000e+03   7.6471318e-04
   4.3680000e+03   7.4601084e-04
   4.3690000e+03   7.2859020e-04
   4.3700000e+03   7.1242143e-04
   4.3710000e+03   6.9746179e-04
   4.3720000e+03   6.8365542e-04
   4.3730000e+03   6.7093362e-04
   4.3740000e+03   6.5921535e-04
   4.3750000e+03   6.4840816e-04
   4.3760000e+03   6.3840939e-04
   4.3770000e+03   6.2910760e-04
   4.3780000e+03   6.2038424e-04
   4.3790000e+03   6.1211539e-04
   4.3800000e+03   6.0417350e-04
   4.3810000e+03   5.9642919e-04
   4.3820000e+03   5.8875284e-04
   4.3830000e+03   5.8101614e-04
   4.3840000e+03   5.7309341e-04
   4.3850000e+03   5.6486277e-04
   4.3860000e+03   5.5620712e-04
   4.3870000e+03   5.4701494e-04
   4.3880000e+03   5.3718096e-04
   4.3890000e+03   5.2660667e-04
   4.3900000e+03   5.1520071e-04
   4.3910000e+03   5.0287925e-04
   4.3920000e+03   4.8956620e-04
   4.3930000e+03   4.7519349e-04
   4.3940000e+03   4.5970138e-04
   4.3950000e+03   4.4303873e-04
   4.3960000e+03   4.2516351e-04
   4.3970000e+03   4.0604349e-04
   4.3980000e+03   3.8565722e-04
   4.3990000e+03   3.6399566e-04
   4.4000000e+03   3.4106466e-04
   4.4010000e+03   3.1688908e-04
   4.4020000e+03   2.9151960e-04
   4.4030000e+03   2.6504448e-04
   4.4040000e+03   2.3761092e-04
   4.4050000e+03   2.0946546e-04
   4.4060000e+03   1.8103508e-04
   4.4070000e+03   1.5309805e-04
   4.4080000e+03   1.2715178e-04
   4.4090000e+03   1.0612503e-04
   4.4100000e+03   9.5036203e-05
   4.4110000e+03   9.8924439e-05
   4.4120000e+03   1.1762314e-04
   4.4130000e+03   1.4658329e-04
   4.4140000e+03   1.8177498e-04
   4.4150000e+03   2.2089606e-04
   4.4160000e+03   2.6273144e-04
   4.4170000e+03   3.0660886e-04
   4.4180000e+03   3.5212335e-04
   4.4190000e+03   3.9900708e-04
   4.4200000e+03   4.4706614e-04
   4.4210000e+03   4.9614840e-04
   4.4220000e+03   5.4612615e-04
   4.4230000e+03   5.9688640e-04
   4.4240000e+03   6.4832523e-04
   4.4250000e+03   7.0034433e-04
   4.4260000e+03   7.5284892e-04
   4.4270000e+03   8.0574646e-04
   4.4280000e+03   8.5894576e-04
   4.4290000e+03   9.1235655e-04
   4.4300000e+03   9.6588913e-04
   4.4310000e+03   1.0194542e-03
   4.4320000e+03   1.0729629e-03
   4.4330000e+03   1.1263266e-03
   4.4340000e+03   1.1794572e-03
   4.4350000e+03   1.2322668e-03
   4.4360000e+03   1.2846684e-03
   4.4370000e+03   1.3365754e-03
   4.4380000e+03   1.3879020e-03
   4.4390000e+03   1.4385634e-03
   4.4400000e+03   1.4884758e-03
   4.4410000e+03   1.5375565e-03
   4.4420000e+03   1.5857240e-03
   4.4430000e+03   1.6328984e-03
   4.4440000e+03   1.6790012e-03
   4.4450000e+03   1.7239556e-03
   4.4460000e+03   1.7676865e-03
   4.4470000e+03   1.8101207e-03
   4.4480000e+03   1.8511870e-03
   4.4490000e+03   1.8908163e-03
   4.4500000e+03   1.9289416e-03
   4.4510000e+03   1.9654983e-03
   4.4520000e+03   2.0004241e-03
   4.4530000e+03   2.0336591e-03
   4.4540000e+03   2.0651460e-03
   4.4550000e+03   2.0948301e-03
   4.4560000e+03   2.1226592e-03
   4.4570000e+03   2.1485840e-03
   4.4580000e+03   2.1725579e-03
   4.4590000e+03   2.1945372e-03
   4.4600000e+03   2.2144809e-03
   4.4610000e+03   2.2323510e-03
   4.4620000e+03   2.2481126e-03
   4.4630000e+03   2.2617336e-03
   4.4640000e+03   2.2731848e-03
   4.4650000e+03   2.2824402e-03
   4.4660000e+03   2.2894770e-03
   4.4670000e+03   2.2942750e-03
   4.4680000e+03   2.2968175e-03
   4.4690000e+03   2.2970906e-03
   4.4700000e+03   2.2950837e-03
   4.4710000e+03   2.2907890e-03
   4.4720000e+03   2.2842019e-03
   4.4730000e+03   2.2753211e-03
   4.4740000e+03   2.2641479e-03
   4.4750000e+03   2.2506871e-03
   4.4760000e+03   2.2349460e-03
   4.4770000e+03   2.2169355e-03
   4.4780000e+03   2.1966690e-03
   4.4790000e+03   2.1741632e-03
   4.4800000e+03   2.1494374e-03
   4.4810000e+03   2.1225142e-03
   4.4820000e+03   2.0934188e-03
   4.4830000e+03   2.0621794e-03
   4.4840000e+03   2.0288269e-03
   4.4850000e+03   1.9933952e-03
   4.4860000e+03   1.9559209e-03
   4.4870000e+03   1.9164432e-03
   4.4880000e+03   1.8750044e-03
   4.4890000e+03   1.8316490e-03
   4.4900000e+03   1.7864247e-03
   4.4910000e+03   1.7393816e-03
   4.4920000e+03   1.6905726e-03
   4.4930000e+03   1.6400535e-03
   4.4940000e+03   1.5878825e-03
   4.4950000e+03   1.5341210e-03
   4.4960000e+03   1.4788332e-03
   4.4970000e+03   1.4220865e-03
   4.4980000e+03   1.3639517e-03
   4.4990000e+03   1.3045030e-03
   4.5000000e+03   1.2438190e-03
   4.5010000e+03   1.1819832e-03
   4.5020000e+03   1.1190844e-03
   4.5030000e+03   1.0552187e-03
   4.5040000e+03   9.9049115e-04
   4.5050000e+03   9.2501820e-04
   4.5060000e+03   8.5893221e-04
   4.5070000e+03   7.9238754e-04
   4.5080000e+03   7.2557027e-04
   4.5090000e+03   6.5871394e-04
   4.5100000e+03   5.9212534e-04
   4.5110000e+03   5.2622889e-04
   4.5120000e+03   4.6164514e-04
   4.5130000e+03   3.9933431e-04
   4.5140000e+03   3.4086162e-04
   4.5150000e+03   2.8886740e-04
   4.5160000e+03   2.4772894e-04
   4.5170000e+03   2.2371301e-04
   4.5180000e+03   2.2253054e-04
   4.5190000e+03   2.4451072e-04
   4.5200000e+03   2.8425513e-04
   4.5210000e+03   3.3538229e-04
   4.5220000e+03   3.9332031e-04
   4.5230000e+03   4.5529655e-04
   4.5240000e+03   5.1967387e-04
   4.5250000e+03   5.8545714e-04
   4.5260000e+03   6.5201170e-04
   4.5270000e+03   7.1891108e-04
   4.5280000e+03   7.8585378e-04
   4.5290000e+03   8.5261653e-04
   4.5300000e+03   9.1902708e-04
   4.5310000e+03   9.8494773e-04
   4.5320000e+03   1.0502652e-03
   4.5330000e+03   1.1148841e-03
   4.5340000e+03   1.1787225e-03
   4.5350000e+03   1.2417095e-03
   4.5360000e+03   1.3037825e-03
   4.5370000e+03   1.3648866e-03
   4.5380000e+03   1.4249733e-03
   4.5390000e+03   1.4839998e-03
   4.5400000e+03   1.5419284e-03
   4.5410000e+03   1.5987265e-03
   4.5420000e+03   1.6543660e-03
   4.5430000e+03   1.7088231e-03
   4.5440000e+03   1.7620782e-03
   4.5450000e+03   1.8141161e-03
   4.5460000e+03   1.8649253e-03
   4.5470000e+03   1.9144983e-03
   4.5480000e+03   1.9628313e-03
   4.5490000e+03   2.0099245e-03
   4.5500000e+03   2.0557815e-03
   4.5510000e+03   2.1004097e-03
   4.5520000e+03   2.1438196e-03
   4.5530000e+03   2.1860257e-03
   4.5540000e+03   2.2270453e-03
   4.5550000e+03   2.2668991e-03
   4.5560000e+03   2.3056109e-03
   4.5570000e+03   2.3432074e-03
   4.5580000e+03   2.3797182e-03
   4.5590000e+03   2.4151756e-03
   4.5600000e+03   2.4496144e-03
   4.5610000e+03   2.4830719e-03
   4.5620000e+03   2.5155873e-03
   4.5630000e+03   2.5472023e-03
   4.5640000e+03   2.5779602e-03
   4.5650000e+03   2.6079058e-03
   4.5660000e+03   2.6370857e-03
   4.5670000e+03   2.6655476e-03
   4.5680000e+03   2.6933402e-03
   4.5690000e+03   2.7205129e-03
   4.5700000e+03   2.7471161e-03
   4.5710000e+03   2.7732000e-03
   4.5720000e+03   2.7988155e-03
   4.5730000e+03   2.8240129e-03
   4.5740000e+03   2.8488426e-03
   4.5750000e+03   2.8733543e-03
   4.5760000e+03   2.8975968e-03
   4.5770000e+03   2.9216180e-03
   4.5780000e+03   2.9454648e-03
   4.5790000e+03   2.9691824e-03
   4.5800000e+03   2.9928147e-03
   4.5810000e+03   3.0164036e-03
   4.5820000e+03   3.0399892e-03
   4.5830000e+03   3.0636095e-03
   4.5840000e+03   3.0873000e-03
   4.5850000e+03   3.1110943e-03
   4.5860000e+03   3.1350232e-03
   4.5870000e+03   3.1591149e-03
   4.5880000e+03   3.1833950e-03
   4.5890000e+03   3.2078863e-03
   4.5900000e+03   3.2326090e-03
   4.5910000e+03   3.2575803e-03
   4.5920000e+03   3.2828145e-03
   4.5930000e+03   3.3083231e-03
   4.5940000e+03   3.3341149e-03
   4.5950000e+03   3.3601956e-03
   4.5960000e+03   3.3865683e-03
   4.5970000e+03   3.4132332e-03
   4.5980000e+03   3.4401879e-03
   4.5990000e+03   3.4674273e-03
   4.6000000e+03   3.4949437e-03
   4.6010000e+03   3.5227271e-03
   4.6020000e+03   3.5507647e-03
   4.6030000e+03   3.5790419e-03
   4.6040000e+03   3.6075413e-03
   4.6050000e+03   3.6362439e-03
   4.6060000e+03   3.6651283e-03
   4.6070000e+03   3.6941713e-03
   4.6080000e+03   3.7233479e-03
   4.6090000e+03   3.7526313e-03
   4.6100000e+03   3.7819930e-03
   4.6110000e+03   3.8114032e-03
   4.6120000e+03   3.8408304e-03
   4.6130000e+03   3.8702419e-03
   4.6140000e+03   3.8996038e-03
   4.6150000e+03   3.9288809e-03
   4.6160000e+03   3.9580371e-03
   4.6170000e+03   3.9870352e-03
   4.6180000e+03   4.0158372e-03
   4.6190000e+03   4.0444043e-03
   4.6200000e+03   4.0726970e-03
   4.6210000e+03   4.1006752e-03
   4.6220000e+03   4.1282982e-03
   4.6230000e+03   4.1555250e-03
   4.6240000e+03   4.1823139e-03
   4.6250000e+03   4.2086234e-03
   4.6260000e+03   4.2344114e-03
   4.6270000e+03   4.2596358e-03
   4.6280000e+03   4.2842547e-03
   4.6290000e+03   4.3082258e-03
   4.6300000e+03   4.3315074e-03
   4.6310000e+03   4.3540577e-03
   4.6320000e+03   4.3758354e-03
   4.6330000e+03   4.3967994e-03
   4.6340000e+03   4.4169092e-03
   4.6350000e+03   4.4361250e-03
   4.6360000e+03   4.4544073e-03
   4.6370000e+03   4.4717177e-03
   4.6380000e+03   4.4880185e-03
   4.6390000e+03   4.5032729e-03
   4.6400000e+03   4.5174450e-03
   4.6410000e+03   4.5305003e-03
   4.6420000e+03   4.5424052e-03
   4.6430000e+03   4.5531275e-03
   4.6440000e+03   4.5626364e-03
   4.6450000e+03   4.5709025e-03
   4.6460000e+03   4.5778979e-03
   4.6470000e+03   4.5835964e-03
   4.6480000e+03   4.5879734e-03
   4.6490000e+03   4.5910061e-03
   4.6500000e+03   4.5926736e-03
   4.6510000e+03   4.5929567e-03
   4.6520000e+03   4.5918385e-03
   4.6530000e+03   4.5893037e-03
   4.6540000e+03   4.5853395e-03
   4.6550000e+03   4.5799349e-03
   4.6560000e+03   4.5730812e-03
   4.6570000e+03   4.5647718e-03
   4.6580000e+03   4.5550024e-03
   4.6590000e+03   4.5437708e-03
   4.6600000e+03   4.5310771e-03
   4.6610000e+03   4.5169237e-03
   4.6620000e+03   4.5013151e-03
   4.6630000e+03   4.4842579e-03
   4.6640000e+03   4.4657610e-03
   4.6650000e+03   4.4458354e-03
   4.6660000e+03   4.4244942e-03
   4.6670000e+03   4.4017522e-03
   4.6680000e+03   4.3776265e-03
   4.6690000e+03   4.3521358e-03
   4.6700000e+03   4.3253005e-03
   4.6710000e+03   4.2971428e-03
   4.6720000e+03   4.2676863e-03
   4.6730000e+03   4.2369560e-03
   4.6740000e+03   4.2049782e-03
   4.6750000e+03   4.1717802e-03
   4.6760000e+03   4.1373904e-03
   4.6770000e+03   4.1018380e-03
   4.6780000e+03   4.0651526e-03
   4.6790000e+03   4.0273646e-03
   4.6800000e+03   3.9885047e-03
   4.6810000e+03   3.9486035e-03
   4.6820000e+03   3.9076919e-03
   4.6830000e+03   3.8658003e-03
   4.6840000e+03   3.8229591e-03
   4.6850000e+03   3.7791979e-03
   4.6860000e+03   3.7345459e-03
   4.6870000e+03   3.6890313e-03
   4.6880000e+03   3.6426817e-03
   4.6890000e+03   3.5955233e-03
   4.6900000e+03   3.5475814e-03
   4.6910000e+03   3.4988801e-03
   4.6920000e+03   3.4494420e-03
   4.6930000e+03   3.3992886e-03
   4.6940000e+03   3.3484400e-03
   4.6950000e+03   3.2969146e-03
   4.6960000e+03   3.2447299e-03
   4.6970000e+03   3.1919018e-03
   4.6980000e+03   3.1384450e-03
   4.6990000e+03   3.0843729e-03
   4.7000000e+03   3.0296980e-03
   4.7010000e+03   2.9744318e-03
   4.7020000e+03   2.9185849e-03
   4.7030000e+03   2.8621673e-03
   4.7040000e+03   2.8051888e-03
   4.7050000e+03   2.7476588e-03
   4.7060000e+03   2.6895867e-03
   4.7070000e+03   2.6309825e-03
   4.7080000e+03   2.5718565e-03
   4.7090000e+03   2.5122201e-03
   4.7100000e+03   2.4520858e-03
   4.7110000e+03   2.3914677e-03
   4.7120000e+03   2.3303818e-03
   4.7130000e+03   2.2688465e-03
   4.7140000e+03   2.2068824e-03
   4.7150000e+03   2.1445137e-03
   4.7160000e+03   2.0817677e-03
   4.7170000e+03   2.0186755e-03
   4.7180000e+03   1.9552730e-03
   4.7190000e+03   1.8916004e-03
   4.7200000e+03   1.8277036e-03
   4.7210000e+03   1.7636344e-03
   4.7220000e+03   1.6994513e-03
   4.7230000e+03   1.6352200e-03
   4.7240000e+03   1.5710143e-03
   4.7250000e+03   1.5069176e-03
   4.7260000e+03   1.4430232e-03
   4.7270000e+03   1.3794362e-03
   4.7280000e+03   1.3162752e-03
   4.7290000e+03   1.2536738e-03
   4.7300000e+03   1.1917837e-03
   4.7310000e+03   1.1307769e-03
   4.7320000e+03   1.0708498e-03
   4.7330000e+03   1.0122269e-03
   4.7340000e+03   9.5516601e-04
   4.7350000e+03   8.9996400e-04
   4.7360000e+03   8.4696243e-04
   4.7370000e+03   7.9655367e-04
   4.7380000e+03   7.4918530e-04
   4.7390000e+03   7.0536130e-04
   4.7400000e+03   6.6563663e-04
   4.7410000e+03   6.3060099e-04
   4.7420000e+03   6.0084733e-04
   4.7430000e+03   5.7692220e-04
   4.7440000e+03   5.5926033e-04
   4.7450000e+03   5.4811415e-04
   4.7460000e+03   5.4349662e-04
   4.7470000e+03   5.4515743e-04
   4.7480000e+03   5.5260273e-04
   4.7490000e+03   5.6515310e-04
   4.7500000e+03   5.8202069e-04
   4.7510000e+03   6.0238448e-04
   4.7520000e+03   6.2544887e-04
   4.7530000e+03   6.5048092e-04
   4.7540000e+03   6.7682839e-04
   4.7550000e+03   7.0392412e-04
   4.7560000e+03   7.3128202e-04
   4.7570000e+03   7.5848909e-04
   4.7580000e+03   7.8519597e-04
   4.7590000e+03   8.1110770e-04
   4.7600000e+03   8.3597542e-04
   4.7610000e+03   8.5958916e-04
   4.7620000e+03   8.8177191e-04
   4.7630000e+03   9.0237468e-04
   4.7640000e+03   9.2127256e-04
   4.7650000e+03   9.3836143e-04
   4.7660000e+03   9.5355544e-04
   4.7670000e+03   9.6678490e-04
   4.7680000e+03   9.7799453e-04
   4.7690000e+03   9.8714216e-04
   4.7700000e+03   9.9419756e-04
   4.7710000e+03   9.9914149e-04
   4.7720000e+03   1.0019650e-03
   4.7730000e+03   1.0026687e-03
   4.7740000e+03   1.0012622e-03
   4.7750000e+03   9.9776385e-04
   4.7760000e+03   9.9220003e-04
   4.7770000e+03   9.8460506e-04
   4.7780000e+03   9.7502081e-04
   4.7790000e+03   9.6349649e-04
   4.7800000e+03   9.5008848e-04
   4.7810000e+03   9.3486022e-04
   4.7820000e+03   9.1788211e-04
   4.7830000e+03   8.9923158e-04
   4.7840000e+03   8.7899315e-04
   4.7850000e+03   8.5725870e-04
   4.7860000e+03   8.3412777e-04
   4.7870000e+03   8.0970812e-04
   4.7880000e+03   7.8411648e-04
   4.7890000e+03   7.5747956e-04
   4.7900000e+03   7.2993542e-04
   4.7910000e+03   7.0163526e-04
   4.7920000e+03   6.7274579e-04
   4.7930000e+03   6.4345220e-04
   4.7940000e+03   6.1396203e-04
   4.7950000e+03   5.8450984e-04
   4.7960000e+03   5.5536303e-04
   4.7970000e+03   5.2682847e-04
   4.7980000e+03   4.9925979e-04
   4.7990000e+03   4.7306440e-04
   4.8000000e+03   4.4870824e-04
   4.8010000e+03   4.2671547e-04
   4.8020000e+03   4.0765826e-04
   4.8030000e+03   3.9213134e-04
   4.8040000e+03   3.8070745e-04
   4.8050000e+03   3.7387517e-04
   4.8060000e+03   3.7197052e-04
   4.8070000e+03   3.7512226e-04
   4.8080000e+03   3.8323177e-04
   4.8090000e+03   3.9599569e-04
   4.8100000e+03   4.1296216e-04
   4.8110000e+03   4.3359954e-04
   4.8120000e+03   4.5735806e-04
   4.8130000e+03   4.8371353e-04
   4.8140000e+03   5.1219222e-04
   4.8150000e+03   5.4238063e-04
   4.8160000e+03   5.7392573e-04
   4.8170000e+03   6.0653005e-04
   4.8180000e+03   6.3994467e-04
   4.8190000e+03   6.7396182e-04
   4.8200000e+03   7.0840808e-04
   4.8210000e+03   7.4313839e-04
   4.8220000e+03   7.7803102e-04
   4.8230000e+03   8.1298345e-04
   4.8240000e+03   8.4790899e-04
   4.8250000e+03   8.8273403e-04
   4.8260000e+03   9.1739587e-04
   4.8270000e+03   9.5184093e-04
   4.8280000e+03   9.8602328e-04
   4.8290000e+03   1.0199035e-03
   4.8300000e+03   1.0534480e-03
   4.8310000e+03   1.0866276e-03
   4.8320000e+03   1.1194178e-03
   4.8330000e+03   1.1517979e-03
   4.8340000e+03   1.1837503e-03
   4.8350000e+03   1.2152610e-03
   4.8360000e+03   1.2463189e-03
   4.8370000e+03   1.2769156e-03
   4.8380000e+03   1.3070456e-03
   4.8390000e+03   1.3367061e-03
   4.8400000e+03   1.3658971e-03
   4.8410000e+03   1.3946213e-03
   4.8420000e+03   1.4228841e-03
   4.8430000e+03   1.4506938e-03
   4.8440000e+03   1.4780615e-03
   4.8450000e+03   1.5050012e-03
   4.8460000e+03   1.5315299e-03
   4.8470000e+03   1.5576675e-03
   4.8480000e+03   1.5834366e-03
   4.8490000e+03   1.6088630e-03
   4.8500000e+03   1.6339752e-03
   4.8510000e+03   1.6588043e-03
   4.8520000e+03   1.6833841e-03
   4.8530000e+03   1.7077505e-03
   4.8540000e+03   1.7319417e-03
   4.8550000e+03   1.7559977e-03
   4.8560000e+03   1.7799598e-03
   4.8570000e+03   1.8038706e-03
   4.8580000e+03   1.8277729e-03
   4.8590000e+03   1.8517099e-03
   4.8600000e+03   1.8757244e-03
   4.8610000e+03   1.8998582e-03
   4.8620000e+03   1.9241516e-03
   4.8630000e+03   1.9486425e-03
   4.8640000e+03   1.9733663e-03
   4.8650000e+03   1.9983552e-03
   4.8660000e+03   2.0236372e-03
   4.8670000e+03   2.0492361e-03
   4.8680000e+03   2.0751705e-03
   4.8690000e+03   2.1014537e-03
   4.8700000e+03   2.1280933e-03
   4.8710000e+03   2.1550906e-03
   4.8720000e+03   2.1824405e-03
   4.8730000e+03   2.2101315e-03
   4.8740000e+03   2.2381453e-03
   4.8750000e+03   2.2664570e-03
   4.8760000e+03   2.2950351e-03
   4.8770000e+03   2.3238416e-03
   4.8780000e+03   2.3528328e-03
   4.8790000e+03   2.3819586e-03
   4.8800000e+03   2.4111641e-03
   4.8810000e+03   2.4403891e-03
   4.8820000e+03   2.4695693e-03
   4.8830000e+03   2.4986366e-03
   4.8840000e+03   2.5275197e-03
   4.8850000e+03   2.5561451e-03
   4.8860000e+03   2.5844375e-03
   4.8870000e+03   2.6123205e-03
   4.8880000e+03   2.6397178e-03
   4.8890000e+03   2.6665533e-03
   4.8900000e+03   2.6927527e-03
   4.8910000e+03   2.7182434e-03
   4.8920000e+03   2.7429560e-03
   4.8930000e+03   2.7668244e-03
   4.8940000e+03   2.7897872e-03
   4.8950000e+03   2.8117879e-03
   4.8960000e+03   2.8327757e-03
   4.8970000e+03   2.8527066e-03
   4.8980000e+03   2.8715433e-03
   4.8990000e+03   2.8892565e-03
   4.9000000e+03   2.9058250e-03
   4.9010000e+03   2.9212363e-03
   4.9020000e+03   2.9354876e-03
   4.9030000e+03   2.9485854e-03
   4.9040000e+03   2.9605464e-03
   4.9050000e+03   2.9713980e-03
   4.9060000e+03   2.9811779e-03
   4.9070000e+03   2.9899350e-03
   4.9080000e+03   2.9977292e-03
   4.9090000e+03   3.0046311e-03
   4.9100000e+03   3.0107227e-03
   4.9110000e+03   3.0160966e-03
   4.9120000e+03   3.0208560e-03
   4.9130000e+03   3.0251142e-03
   4.9140000e+03   3.0289942e-03
   4.9150000e+03   3.0326280e-03
   4.9160000e+03   3.0361557e-03
   4.9170000e+03   3.0397249e-03
   4.9180000e+03   3.0434891e-03
   4.9190000e+03   3.0476068e-03
   4.9200000e+03   3.0522401e-03
   4.9210000e+03   3.0575530e-03
   4.9220000e+03   3.0637102e-03
   4.9230000e+03   3.0708746e-03
   4.9240000e+03   3.0792062e-03
   4.9250000e+03   3.0888598e-03
   4.9260000e+03   3.0999836e-03
   4.9270000e+03   3.1127164e-03
   4.9280000e+03   3.1271871e-03
   4.9290000e+03   3.1435119e-03
   4.9300000e+03   3.1617935e-03
   4.9310000e+03   3.1821195e-03
   4.9320000e+03   3.2045613e-03
   4.9330000e+03   3.2291736e-03
   4.9340000e+03   3.2559935e-03
   4.9350000e+03   3.2850404e-03
   4.9360000e+03   3.3163161e-03
   4.9370000e+03   3.3498052e-03
   4.9380000e+03   3.3854753e-03
   4.9390000e+03   3.4232784e-03
   4.9400000e+03   3.4631514e-03
   4.9410000e+03   3.5050178e-03
   4.9420000e+03   3.5487885e-03
   4.9430000e+03   3.5943636e-03
   4.9440000e+03   3.6416337e-03
   4.9450000e+03   3.6904812e-03
   4.9460000e+03   3.7407821e-03
   4.9470000e+03   3.7924073e-03
   4.9480000e+03   3.8452237e-03
   4.9490000e+03   3.8990956e-03
   4.9500000e+03   3.9538861e-03
   4.9510000e+03   4.0094579e-03
   4.9520000e+03   4.0656742e-03
   4.9530000e+03   4.1223997e-03
   4.9540000e+03   4.1795012e-03
   4.9550000e+03   4.2368485e-03
   4.9560000e+03   4.2943146e-03
   4.9570000e+03   4.3517761e-03
   4.9580000e+03   4.4091139e-03
   4.9590000e+03   4.4662129e-03
   4.9600000e+03   4.5229628e-03
   4.9610000e+03   4.5792578e-03
   4.9620000e+03   4.6349965e-03
   4.9630000e+03   4.6900824e-03
   4.9640000e+03   4.7444234e-03
   4.9650000e+03   4.7979317e-03
   4.9660000e+03   4.8505241e-03
   4.9670000e+03   4.9021213e-03
   4.9680000e+03   4.9526479e-03
   4.9690000e+03   5.0020324e-03
   4.9700000e+03   5.0502067e-03
   4.9710000e+03   5.0971059e-03
   4.9720000e+03   5.1426682e-03
   4.9730000e+03   5.1868346e-03
   4.9740000e+03   5.2295485e-03
   4.9750000e+03   5.2707558e-03
   4.9760000e+03   5.3104044e-03
   4.9770000e+03   5.3484441e-03
   4.9780000e+03   5.3848265e-03
   4.9790000e+03   5.4195047e-03
   4.9800000e+03   5.4524332e-03
   4.9810000e+03   5.4835677e-03
   4.9820000e+03   5.5128652e-03
   4.9830000e+03   5.5402835e-03
   4.9840000e+03   5.5657819e-03
   4.9850000e+03   5.5893202e-03
   4.9860000e+03   5.6108595e-03
   4.9870000e+03   5.6303618e-03
   4.9880000e+03   5.6477902e-03
   4.9890000e+03   5.6631088e-03
   4.9900000e+03   5.6762829e-03
   4.9910000e+03   5.6872793e-03
   4.9920000e+03   5.6960659e-03
   4.9930000e+03   5.7026125e-03
   4.9940000e+03   5.7068904e-03
   4.9950000e+03   5.7088728e-03
   4.9960000e+03   5.7085351e-03
   4.9970000e+03   5.7058548e-03
   4.9980000e+03   5.7008119e-03
   4.9990000e+03   5.6933891e-03
   5.0000000e+03   5.6835719e-03


==> data_illposed_difference.dat <==
   4.9024268e-01   7.2681442e-03
   4.9069474e-01  -1.1797344e-02
   4.9114474e-01   1.6941803e-02
   4.9159671e-01  -2.1972976e-02
   4.9207301e-01   2.8824689e-02
   4.9252301e-01  -3.7063876e-02
   4.9297301e-01   4.3334403e-02
   4.9343192e-01  -4.6977004e-02
   4.9392403e-01   5.3695206e-02
   4.9438673e-01  -6.2594473e-02
   4.9487248e-01   7.2930423e-02
   4.9535863e-01  -9.4039635e-02
   4.9580863e-01   1.1922304e-01
   4.9625863e-01  -1.3817438e-01
   4.9672002e-01   1.5740321e-01
   4.9717002e-01  -1.7649185e-01
   4.9762002e-01   1.8773885e-01
   4.9807722e-01  -1.9504114e-01
   4.9852722e-01   1.9485465e-01
   4.9899076e-01  -1.8559225e-01
   4.9948079e-01   1.9173313e-01
   4.9993079e-01  -2.0029500e-01
   5.0041035e-01   2.0711024e-01
   5.0086104e-01  -2.1573260e-01
   5.0131366e-01   2.0358855e-01
   5.0179740e-01  -1.9112228e-01
   5.0229164e-01   2.0661624e-01
   5.0274164e-01  -2.2842624e-01
   5.0319487e-01   2.3409247e-01
   5.0364487e-01  -2.2881792e-01
   5.0409487e-01   2.0750198e-01
   5.0458348e-01  -1.9714521e-01
   5.0503348e-01   1.9713471e-01
   5.0548348e-01  -1.7916578e-01
   5.0596292e-01   1.6531546e-01
   5.0641292e-01  -1.5459280e-01
   5.0688766e-01   1.4313146e-01
   5.0733766e-01  -1.3397572e-01
   5.0779905e-01   1.2129377e-01
   5.0824905e-01  -1.0860977e-01
   5.0869905e-01   9.2584801e-02
   5.0914905e-01  -7.5291307e-02
   5.0959905e-01   5.7146254e-02
   5.1007406e-01  -4.2305110e-02
   5.1053938e-01   3.1790971e-02
   5.1102434e-01  -2.4227779e-02
   5.1147434e-01   1.8088815e-02
   5.1195927e-01  -1.2301935e-02
   5.1244073e-01   8.5383102e-03
   5.1293203e-01  -5.8276873e-03


==> data_illposed_signal1.dat <==
   4.9024268e-01   7.2681442e-03
   4.9114474e-01   1.6941803e-02
   4.9207301e-01   2.8824689e-02
   4.9297301e-01   4.3334403e-02
   4.9392403e-01   5.3695206e-02
   4.9487248e-01   7.2930423e-02
   4.9580863e-01   1.1922304e-01
   4.9672002e-01   1.5740321e-01
   4.9762002e-01   1.8773885e-01
   4.9852722e-01   1.9485465e-01
   4.9948079e-01   1.9173313e-01
   5.0041035e-01   2.0711024e-01
   5.0131366e-01   2.0358855e-01
   5.0229164e-01   2.0661624e-01
   5.0319487e-01   2.3409247e-01
   5.0409487e-01   2.0750198e-01
   5.0503348e-01   1.9713471e-01
   5.0596292e-01   1.6531546e-01
   5.0688766e-01   1.4313146e-01
   5.0779905e-01   1.2129377e-01
   5.0869905e-01   9.2584801e-02
   5.0959905e-01   5.7146254e-02
   5.1053938e-01   3.1790971e-02
   5.1147434e-01   1.8088815e-02
   5.1244073e-01   8.5383102e-03


==> data_illposed_signal1_spectrum.dat <==
  -5.0000000e+03   3.0811520e-01
  -4.9990000e+03   3.0547282e-01
  -4.9980000e+03   3.0275595e-01
  -4.9970000e+03   2.9996869e-01
  -4.9960000e+03   2.9711537e-01
  -4.9950000e+03   2.9420050e-01
  -4.9940000e+03   2.9122877e-01
  -4.9930000e+03   2.8820506e-01
  -4.9920000e+03   2.8513439e-01
  -4.9910000e+03   2.8202191e-01
  -4.9900000e+03   2.7887289e-01
  -4.9890000e+03   2.7569268e-01
  -4.9880000e+03   2.7248672e-01
  -4.9870000e+03   2.6926052e-01
  -4.9860000e+03   2.6601959e-01
  -4.9850000e+03   2.6276949e-01
  -4.9840000e+03   2.5951577e-01
  -4.9830000e+03   2.5626395e-01
  -4.9820000e+03   2.5301952e-01
  -4.9810000e+03   2.4978791e-01
  -4.9800000e+03   2.4657447e-01
  -4.9790000e+03   2.4338446e-01
  -4.9780000e+03   2.4022303e-01
  -4.9770000e+03   2.3709520e-01
  -4.9760000e+03   2.3400582e-01
  -4.9750000e+03   2.3095962e-01
  -4.9740000e+03   2.2796112e-01
  -4.9730000e+03   2.2501465e-01
  -4.9720000e+03   2.2212434e-01
  -4.9710000e+03   2.1929411e-01
  -4.9700000e+03   2.1652761e-01
  -4.9690000e+03   2.1382826e-01
  -4.9680000e+03   2.1119922e-01
  -4.9670000e+03   2.0864337e-01
  -4.9660000e+03   2.0616330e-01
  -4.9650000e+03   2.0376131e-01
  -4.9640000e+03   2.0143939e-01
  -4.9630000e+03   1.9919922e-01
  -4.9620000e+03   1.9704215e-01
  -4.9610000e+03   1.9496920e-01
  -4.9600000e+03   1.9298107e-01
  -4.9590000e+03   1.9107809e-01
  -4.9580000e+03   1.8926029e-01
  -4.9570000e+03   1.8752734e-01
  -4.9560000e+03   1.8587857e-01
  -4.9550000e+03   1.8431300e-01
  -4.9540000e+03   1.8282930e-01
  -4.9530000e+03   1.8142584e-01
  -4.9520000e+03   1.8010069e-01
  -4.9510000e+03   1.7885163e-01
  -4.9500000e+03   1.7767618e-01
  -4.9490000e+03   1.7657160e-01
  -4.9480000e+03   1.7553494e-01
  -4.9470000e+03   1.7456305e-01
  -4.9460000e+03   1.7365261e-01
  -4.9450000e+03   1.7280015e-01
  -4.9440000e+03   1.7200212e-01
  -4.9430000e+03   1.7125487e-01
  -4.9420000e+03   1.7055475e-01
  -4.9410000e+03   1.6989808e-01
  -4.9400000e+03   1.6928123e-01
  -4.9390000e+03   1.6870065e-01
  -4.9380000e+03   1.6815289e-01
  -4.9370000e+03   1.6763468e-01
  -4.9360000e+03   1.6714291e-01
  -4.9350000e+03   1.6667471e-01
  -4.9340000e+03   1.6622744e-01
  -4.9330000e+03   1.6579879e-01
  -4.9320000e+03   1.6538675e-01
  -4.9310000e+03   1.6498963e-01
  -4.9300000e+03   1.6460615e-01
  -4.9290000e+03   1.6423540e-01
  -4.9280000e+03   1.6387688e-01
  -4.9270000e+03   1.6353050e-01
  -4.9260000e+03   1.6319661e-01
  -4.9250000e+03   1.6287598e-01
  -4.9240000e+03   1.6256979e-01
  -4.9230000e+03   1.6227967e-01
  -4.9220000e+03   1.6200763e-01
  -4.9210000e+03   1.6175605e-01
  -4.9200000e+03   1.6152767e-01
  -4.9190000e+03   1.6132556e-01
  -4.9180000e+03   1.6115305e-01
  -4.9170000e+03   1.6101368e-01
  -4.9160000e+03   1.6091120e-01
  -4.9150000e+03   1.6084943e-01
  -4.9140000e+03   1.6083225e-01
  -4.9130000e+03   1.6086351e-01
  -4.9120000e+03   1.6094696e-01
  -4.9110000e+03   1.6108617e-01
  -4.9100000e+03   1.6128445e-01
  -4.9090000e+03   1.6154477e-01
  -4.9080000e+03   1.6186970e-01
  -4.9070000e+03   1.6226133e-01
  -4.9060000e+03   1.6272119e-01
  -4.9050000e+03   1.6325023e-01
  -4.9040000e+03   1.6384873e-01
  -4.9030000e+03   1.6451629e-01
  -4.9020000e+03   1.6525176e-01
  -4.9010000e+03   1.6605328e-01
  -4.9000000e+03   1.6691825e-01
  -4.8990000e+03   1.6784331e-01
  -4.8980000e+03   1.6882440e-01
  -4.8970000e+03   1.6985675e-01
  -4.8960000e+03   1.7093498e-01
  -4.8950000e+03   1.7205306e-01
  -4.8940000e+03   1.7320445e-01
  -4.8930000e+03   1.7438212e-01
  -4.8920000e+03   1.7557862e-01
  -4.8910000e+03   1.7678617e-01
  -4.8900000e+03   1.7799670e-01
  -4.8890000e+03   1.7920199e-01
  -4.8880000e+03   1.8039366e-01
  -4.8870000e+03   1.8156331e-01
  -4.8860000e+03   1.8270258e-01
  -4.8850000e+03   1.8380320e-01
  -4.8840000e+03   1.8485708e-01
  -4.8830000e+03   1.8585636e-01
  -4.8820000e+03   1.8679349e-01
  -4.8810000e+03   1.8766129e-01
  -4.8800000e+03   1.8845296e-01
  -4.8790000e+03   1.8916220e-01
  -4.8780000e+03   1.8978319e-01
  -4.8770000e+03   1.9031069e-01
  -4.8760000e+03   1.9074004e-01
  -4.8750000e+03   1.9106721e-01
  -4.8740000e+03   1.9128883e-01
  -4.8730000e+03   1.9140222e-01
  -4.8720000e+03   1.9140541e-01
  -4.8710000e+03   1.9129716e-01
  -4.8700000e+03   1.9107700e-01
  -4.8690000e+03   1.9074518e-01
  -4.8680000e+03   1.9030277e-01
  -4.8670000e+03   1.8975158e-01
  -4.8660000e+03   1.8909424e-01
  -4.8650000e+03   1.8833411e-01
  -4.8640000e+03   1.8747537e-01
  -4.8630000e+03   1.8652293e-01
  -4.8620000e+03   1.8548246e-01
  -4.8610000e+03   1.8436035e-01
  -4.8600000e+03   1.8316369e-01
  -4.8590000e+03   1.8190024e-01
  -4.8580000e+03   1.8057838e-01
  -4.8570000e+03   1.7920708e-01
  -4.8560000e+03   1.7779585e-01
  -4.8550000e+03   1.7635465e-01
  -4.8540000e+03   1.7489388e-01
  -4.8530000e+03   1.7342422e-01
  -4.8520000e+03   1.7195662e-01
  -4.8510000e+03   1.7050218e-01
  -4.8500000e+03   1.6907204e-01
  -4.8490000e+03   1.6767728e-01
  -4.8480000e+03   1.6632880e-01
  -4.8470000e+03   1.6503720e-01
  -4.8460000e+03   1.6381268e-01
  -4.8450000e+03   1.6266486e-01
  -4.8440000e+03   1.6160272e-01
  -4.8430000e+03   1.6063445e-01
  -4.8420000e+03   1.5976733e-01
  -4.8410000e+03   1.5900767e-01
  -4.8400000e+03   1.5836070e-01
  -4.8390000e+03   1.5783050e-01
  -4.8380000e+03   1.5742000e-01
  -4.8370000e+03   1.5713090e-01
  -4.8360000e+03   1.5696373e-01
  -4.8350000e+03   1.5691785e-01
  -4.8340000e+03   1.5699150e-01
  -4.8330000e+03   1.5718189e-01
  -4.8320000e+03   1.5748528e-01
  -4.8310000e+03   1.5789708e-01
  -4.8300000e+03   1.5841199e-01
  -4.8290000e+03   1.5902412e-01
  -4.8280000e+03   1.5972711e-01
  -4.8270000e+03   1.6051430e-01
  -4.8260000e+03   1.6137880e-01
  -4.8250000e+03   1.6231366e-01
  -4.8240000e+03   1.6331197e-01
  -4.8230000e+03   1.6436698e-01
  -4.8220000e+03   1.6547215e-01
  -4.8210000e+03   1.6662128e-01
  -4.8200000e+03   1.6780855e-01
  -4.8190000e+03   1.6902858e-01
  -4.8180000e+03   1.7027647e-01
  -4.8170000e+03   1.7154783e-01
  -4.8160000e+03   1.7283879e-01
  -4.8150000e+03   1.7414602e-01
  -4.8140000e+03   1.7546670e-01
  -4.8130000e+03   1.7679856e-01
  -4.8120000e+03   1.7813978e-01
  -4.8110000e+03   1.7948905e-01
  -4.8100000e+03   1.8084545e-01
  -4.8090000e+03   1.8220849e-01
  -4.8080000e+03   1.8357800e-01
  -4.8070000e+03   1.8495413e-01
  -4.8060000e+03   1.8633730e-01
  -4.8050000e+03   1.8772811e-01
  -4.8040000e+03   1.8912734e-01
  -4.8030000e+03   1.9053587e-01
  -4.8020000e+03   1.9195467e-01
  -4.8010000e+03   1.9338471e-01
  -4.8000000e+03   1.9482695e-01
  -4.7990000e+03   1.9628231e-01
  -4.7980000e+03   1.9775160e-01
  -4.7970000e+03   1.9923556e-01
  -4.7960000e+03   2.0073476e-01
  -4.7950000e+03   2.0224965e-01
  -4.7940000e+03   2.0378052e-01
  -4.7930000e+03   2.0532751e-01
  -4.7920000e+03   2.0689059e-01
  -4.7910000e+03   2.0846960e-01
  -4.7900000e+03   2.1006425e-01
  -4.7890000e+03   2.1167414e-01
  -4.7880000e+03   2.1329878e-01
  -4.7870000e+03   2.1493763e-01
  -4.7860000e+03   2.1659010e-01
  -4.7850000e+03   2.1825565e-01
  -4.7840000e+03   2.1993375e-01
  -4.7830000e+03   2.2162397e-01
  -4.7820000e+03   2.2332599e-01
  -4.7810000e+03   2.2503966e-01
  -4.7800000e+03   2.2676502e-01
  -4.7790000e+03   2.2850233e-01
  -4.7780000e+03   2.3025214e-01
  -4.7770000e+03   2.3201528e-01
  -4.7760000e+03   2.3379288e-01
  -4.7750000e+03   2.3558645e-01
  -4.7740000e+03   2.3739781e-01
  -4.7730000e+03   2.3922920e-01
  -4.7720000e+03   2.4108319e-01
  -4.7710000e+03   2.4296275e-01
  -4.7700000e+03   2.4487121e-01
  -4.7690000e+03   2.4681224e-01
  -4.7680000e+03   2.4878986e-01
  -4.7670000e+03   2.5080839e-01
  -4.7660000e+03   2.5287242e-01
  -4.7650000e+03   2.5498677e-01
  -4.7640000e+03   2.5715645e-01
  -4.7630000e+03   2.5938660e-01
  -4.7620000e+03   2.6168245e-01
  -4.7610000e+03   2.6404924e-01
  -4.7600000e+03   2.6649219e-01
  -4.7590000e+03   2.6901637e-01
  -4.7580000e+03   2.7162671e-01
  -4.7570000e+03   2.7432790e-01
  -4.7560000e+03   2.7712430e-01
  -4.7550000e+03   2.8001993e-01
  -4.7540000e+03   2.8301836e-01
  -4.7530000e+03   2.8612269e-01
  -4.7520000e+03   2.8933549e-01
  -4.7510000e+03   2.9265873e-01
  -4.7500000e+03   2.9609380e-01
  -4.7490000e+03   2.9964141e-01
  -4.7480000e+03   3.0330164e-01
  -4.7470000e+03   3.0707387e-01
  -4.7460000e+03   3.1095680e-01
  -4.7450000e+03   3.1494844e-01
  -4.7440000e+03   3.1904614e-01
  -4.7430000e+03   3.2324659e-01
  -4.7420000e+03   3.2754584e-01
  -4.7410000e+03   3.3193933e-01
  -4.7400000e+03   3.3642196e-01
  -4.7390000e+03   3.4098806e-01
  -4.7380000e+03   3.4563150e-01
  -4.7370000e+03   3.5034568e-01
  -4.7360000e+03   3.5512363e-01
  -4.7350000e+03   3.5995801e-01
  -4.7340000e+03   3.6484119e-01
  -4.7330000e+03   3.6976529e-01
  -4.7320000e+03   3.7472224e-01
  -4.7310000e+03   3.7970380e-01
  -4.7300000e+03   3.8470163e-01
  -4.7290000e+03   3.8970735e-01
  -4.7280000e+03   3.9471255e-01
  -4.7270000e+03   3.9970884e-01
  -4.7260000e+03   4.0468793e-01
  -4.7250000e+03   4.0964160e-01
  -4.7240000e+03   4.1456179e-01
  -4.7230000e+03   4.1944060e-01
  -4.7220000e+03   4.2427035e-01
  -4.7210000e+03   4.2904356e-01
  -4.7200000e+03   4.3375305e-01
  -4.7190000e+03   4.3839189e-01
  -4.7180000e+03   4.4295345e-01
  -4.7170000e+03   4.4743143e-01
  -4.7160000e+03   4.5181986e-01
  -4.7150000e+03   4.5611312e-01
  -4.7140000e+03   4.6030595e-01
  -4.7130000e+03   4.6439348e-01
  -4.7120000e+03   4.6837120e-01
  -4.7110000e+03   4.7223501e-01
  -4.7100000e+03   4.7598121e-01
  -4.7090000e+03   4.7960649e-01
  -4.7080000e+03   4.8310795e-01
  -4.7070000e+03   4.8648312e-01
  -4.7060000e+03   4.8972991e-01
  -4.7050000e+03   4.9284666e-01
  -4.7040000e+03   4.9583213e-01
  -4.7030000e+03   4.9868548e-01
  -4.7020000e+03   5.0140628e-01
  -4.7010000e+03   5.0399452e-01
  -4.7000000e+03   5.0645056e-01
  -4.6990000e+03   5.0877520e-01
  -4.6980000e+03   5.1096962e-01
  -4.6970000e+03   5.1303538e-01
  -4.6960000e+03   5.1497443e-01
  -4.6950000e+03   5.1678911e-01
  -4.6940000e+03   5.1848212e-01
  -4.6930000e+03   5.2005652e-01
  -4.6920000e+03   5.2151572e-01
  -4.6910000e+03   5.2286351e-01
  -4.6900000e+03   5.2410398e-01
  -4.6890000e+03   5.2524157e-01
  -4.6880000e+03   5.2628102e-01
  -4.6870000e+03   5.2722738e-01
  -4.6860000e+03   5.2808599e-01
  -4.6850000e+03   5.2886248e-01
  -4.6840000e+03   5.2956272e-01
  -4.6830000e+03   5.3019285e-01
  -4.6820000e+03   5.3075922e-01
  -4.6810000e+03   5.3126840e-01
  -4.6800000e+03   5.3172715e-01
  -4.6790000e+03   5.3214240e-01
  -4.6780000e+03   5.3252124e-01
  -4.6770000e+03   5.3287085e-01
  -4.6760000e+03   5.3319854e-01
  -4.6750000e+03   5.3351168e-01
  -4.6740000e+03   5.3381768e-01
  -4.6730000e+03   5.3412397e-01
  -4.6720000e+03   5.3443795e-01
  -4.6710000e+03   5.3476698e-01
  -4.6700000e+03   5.3511833e-01
  -4.6690000e+03   5.3549916e-01
  -4.6680000e+03   5.3591647e-01
  -4.6670000e+03   5.3637706e-01
  -4.6660000e+03   5.3688752e-01
  -4.6650000e+03   5.3745418e-01
  -4.6640000e+03   5.3808306e-01
  -4.6630000e+03   5.3877986e-01
  -4.6620000e+03   5.3954990e-01
  -4.6610000e+03   5.4039811e-01
  -4.6600000e+03   5.4132899e-01
  -4.6590000e+03   5.4234657e-01
  -4.6580000e+03   5.4345440e-01
  -4.6570000e+03   5.4465552e-01
  -4.6560000e+03   5.4595243e-01
  -4.6550000e+03   5.4734708e-01
  -4.6540000e+03   5.4884084e-01
  -4.6530000e+03   5.5043450e-01
  -4.6520000e+03   5.5212829e-01
  -4.6510000e+03   5.5392180e-01
  -4.6500000e+03   5.5581405e-01
  -4.6490000e+03   5.5780348e-01
  -4.6480000e+03   5.5988790e-01
  -4.6470000e+03   5.6206459e-01
  -4.6460000e+03   5.6433021e-01
  -4.6450000e+03   5.6668093e-01
  -4.6440000e+03   5.6911234e-01
  -4.6430000e+03   5.7161954e-01
  -4.6420000e+03   5.7419713e-01
  -4.6410000e+03   5.7683927e-01
  -4.6400000e+03   5.7953965e-01
  -4.6390000e+03   5.8229158e-01
  -4.6380000e+03   5.8508796e-01
  -4.6370000e+03   5.8792137e-01
  -4.6360000e+03   5.9078404e-01
  -4.6350000e+03   5.9366791e-01
  -4.6340000e+03   5.9656466e-01
  -4.6330000e+03   5.9946574e-01
  -4.6320000e+03   6.0236237e-01
  -4.6310000e+03   6.0524561e-01
  -4.6300000e+03   6.0810633e-01
  -4.6290000e+03   6.1093529e-01
  -4.6280000e+03   6.1372313e-01
  -4.6270000e+03   6.1646040e-01
  -4.6260000e+03   6.1913756e-01
  -4.6250000e+03   6.2174505e-01
  -4.6240000e+03   6.2427323e-01
  -4.6230000e+03   6.2671246e-01
  -4.6220000e+03   6.2905310e-01
  -4.6210000e+03   6.3128548e-01
  -4.6200000e+03   6.3339998e-01
  -4.6190000e+03   6.3538695e-01
  -4.6180000e+03   6.3723682e-01
  -4.6170000e+03   6.3894003e-01
  -4.6160000e+03   6.4048706e-01
  -4.6150000e+03   6.4186844e-01
  -4.6140000e+03   6.4307476e-01
  -4.6130000e+03   6.4409666e-01
  -4.6120000e+03   6.4492483e-01
  -4.6110000e+03   6.4555004e-01
  -4.6100000e+03   6.4596312e-01
  -4.6090000e+03   6.4615497e-01
  -4.6080000e+03   6.4611656e-01
  -4.6070000e+03   6.4583894e-01
  -4.6060000e+03   6.4531327e-01
  -4.6050000e+03   6.4453075e-01
  -4.6040000e+03   6.4348273e-01
  -4.6030000e+03   6.4216062e-01
  -4.6020000e+03   6.4055597e-01
  -4.6010000e+03   6.3866046e-01
  -4.6000000e+03   6.3646586e-01
  -4.5990000e+03   6.3396415e-01
  -4.5980000e+03   6.3114741e-01
  -4.5970000e+03   6.2800793e-01
  -4.5960000e+03   6.2453819e-01
  -4.5950000e+03   6.2073087e-01
  -4.5940000e+03   6.1657889e-01
  -4.5930000e+03   6.1207541e-01
  -4.5920000e+03   6.0721390e-01
  -4.5910000e+03   6.0198809e-01
  -4.5900000e+03   5.9639205e-01
  -4.5890000e+03   5.9042022e-01
  -4.5880000e+03   5.8406741e-01
  -4.5870000e+03   5.7732884e-01
  -4.5860000e+03   5.7020021e-01
  -4.5850000e+03   5.6267767e-01
  -4.5840000e+03   5.5475789e-01
  -4.5830000e+03   5.4643811e-01
  -4.5820000e+03   5.3771616e-01
  -4.5810000e+03   5.2859048e-01
  -4.5800000e+03   5.1906020e-01
  -4.5790000e+03   5.0912518e-01
  -4.5780000e+03   4.9878602e-01
  -4.5770000e+03   4.8804414e-01
  -4.5760000e+03   4.7690181e-01
  -4.5750000e+03   4.6536223e-01
  -4.5740000e+03   4.5342955e-01
  -4.5730000e+03   4.4110897e-01
  -4.5720000e+03   4.2840682e-01
  -4.5710000e+03   4.1533057e-01
  -4.5700000e+03   4.0188903e-01
  -4.5690000e+03   3.8809237e-01
  -4.5680000e+03   3.7395230e-01
  -4.5670000e+03   3.5948224e-01
  -4.5660000e+03   3.4469748e-01
  -4.5650000e+03   3.2961551e-01
  -4.5640000e+03   3.1425631e-01
  -4.5630000e+03   2.9864284e-01
  -4.5620000e+03   2.8280162e-01
  -4.5610000e+03   2.6676357e-01
  -4.5600000e+03   2.5056522e-01
  -4.5590000e+03   2.3425030e-01
  -4.5580000e+03   2.1787216e-01
  -4.5570000e+03   2.0149723e-01
  -4.5560000e+03   1.8521023e-01
  -4.5550000e+03   1.6912201e-01
  -4.5540000e+03   1.5338146e-01
  -4.5530000e+03   1.3819374e-01
  -4.5520000e+03   1.2384713e-01
  -4.5510000e+03   1.1074983e-01
  -4.5500000e+03   9.9470179e-02
  -4.5490000e+03   9.0750065e-02
  -4.5480000e+03   8.5421019e-02
  -4.5470000e+03   8.4151746e-02
  -4.5460000e+03   8.7118553e-02
  -4.5450000e+03   9.3898358e-02
  -4.5440000e+03   1.0370632e-01
  -4.5430000e+03   1.1572182e-01
  -4.5420000e+03   1.2926714e-01
  -4.5410000e+03   1.4383927e-01
  -4.5400000e+03   1.5907887e-01
  -4.5390000e+03   1.7472947e-01
  -4.5380000e+03   1.9060463e-01
  -4.5370000e+03   2.0656490e-01
  -4.5360000e+03   2.2250259e-01
  -4.5350000e+03   2.3833182e-01
  -4.5340000e+03   2.5398189e-01
  -4.5330000e+03   2.6939301e-01
  -4.5320000e+03   2.8451339e-01
  -4.5310000e+03   2.9929724e-01
  -4.5300000e+03   3.1370343e-01
  -4.5290000e+03   3.2769458e-01
  -4.5280000e+03   3.4123637e-01
  -4.5270000e+03   3.5429709e-01
  -4.5260000e+03   3.6684738e-01
  -4.5250000e+03   3.7885992e-01
  -4.5240000e+03   3.9030938e-01
  -4.5230000e+03   4.0117226e-01
  -4.5220000e+03   4.1142687e-01
  -4.5210000e+03   4.2105332e-01
  -4.5200000e+03   4.3003347e-01
  -4.5190000e+03   4.3835102e-01
  -4.5180000e+03   4.4599147e-01
  -4.5170000e+03   4.5294221e-01
  -4.5160000e+03   4.5919256e-01
  -4.5150000e+03   4.6473382e-01
  -4.5140000e+03   4.6955934e-01
  -4.5130000e+03   4.7366460e-01
  -4.5120000e+03   4.7704728e-01
  -4.5110000e+03   4.7970735e-01
  -4.5100000e+03   4.8164716e-01
  -4.5090000e+03   4.8287154e-01
  -4.5080000e+03   4.8338791e-01
  -4.5070000e+03   4.8320637e-01
  -4.5060000e+03   4.8233986e-01
  -4.5050000e+03   4.8080428e-01
  -4.5040000e+03   4.7861861e-01
  -4.5030000e+03   4.7580512e-01
  -4.5020000e+03   4.7238951e-01
  -4.5010000e+03   4.6840111e-01
  -4.5000000e+03   4.6387308e-01
  -4.4990000e+03   4.5884264e-01
  -4.4980000e+03   4.5335132e-01
  -4.4970000e+03   4.4744517e-01
  -4.4960000e+03   4.4117508e-01
  -4.4950000e+03   4.3459697e-01
  -4.4940000e+03   4.2777212e-01
  -4.4930000e+03   4.2076732e-01
  -4.4920000e+03   4.1365510e-01
  -4.4910000e+03   4.0651380e-01
  -4.4900000e+03   3.9942754e-01
  -4.4890000e+03   3.9248603e-01
  -4.4880000e+03   3.8578416e-01
  -4.4870000e+03   3.7942125e-01
  -4.4860000e+03   3.7349999e-01
  -4.4850000e+03   3.6812491e-01
  -4.4840000e+03   3.6340049e-01
  -4.4830000e+03   3.5942869e-01
  -4.4820000e+03   3.5630618e-01
  -4.4810000e+03   3.5412130e-01
  -4.4800000e+03   3.5295091e-01
  -4.4790000e+03   3.5285739e-01
  -4.4780000e+03   3.5388623e-01
  -4.4770000e+03   3.5606415e-01
  -4.4760000e+03   3.5939828e-01
  -4.4750000e+03   3.6387629e-01
  -4.4740000e+03   3.6946744e-01
  -4.4730000e+03   3.7612452e-01
  -4.4720000e+03   3.8378632e-01
  -4.4710000e+03   3.9238048e-01
  -4.4700000e+03   4.0182631e-01
  -4.4690000e+03   4.1203760e-01
  -4.4680000e+03   4.2292503e-01
  -4.4670000e+03   4.3439825e-01
  -4.4660000e+03   4.4636755e-01
  -4.4650000e+03   4.5874517e-01
  -4.4640000e+03   4.7144620e-01
  -4.4630000e+03   4.8438926e-01
  -4.4620000e+03   4.9749685e-01
  -4.4610000e+03   5.1069560e-01
  -4.4600000e+03   5.2391635e-01
  -4.4590000e+03   5.3709408e-01
  -4.4580000e+03   5.5016786e-01
  -4.4570000e+03   5.6308070e-01
  -4.4560000e+03   5.7577937e-01
  -4.4550000e+03   5.8821424e-01
  -4.4540000e+03   6.0033908e-01
  -4.4530000e+03   6.1211090e-01
  -4.4520000e+03   6.2348975e-01
  -4.4510000e+03   6.3443857e-01
  -4.4500000e+03   6.4492302e-01
  -4.4490000e+03   6.5491133e-01
  -4.4480000e+03   6.6437416e-01
  -4.4470000e+03   6.7328447e-01
  -4.4460000e+03   6.8161736e-01
  -4.4450000e+03   6.8935000e-01
  -4.4440000e+03   6.9646146e-01
  -4.4430000e+03   7.0293266e-01
  -4.4420000e+03   7.0874618e-01
  -4.4410000e+03   7.1388625e-01
  -4.4400000e+03   7.1833859e-01
  -4.4390000e+03   7.2209033e-01
  -4.4380000e+03   7.2512992e-01
  -4.4370000e+03   7.2744707e-01
  -4.4360000e+03   7.2903260e-01
  -4.4350000e+03   7.2987843e-01
  -4.4340000e+03   7.2997747e-01
  -4.4330000e+03   7.2932356e-01
  -4.4320000e+03   7.2791140e-01
  -4.4310000e+03   7.2573650e-01
  -4.4300000e+03   7.2279514e-01
  -4.4290000e+03   7.1908432e-01
  -4.4280000e+03   7.1460175e-01
  -4.4270000e+03   7.0934582e-01
  -4.4260000e+03   7.0331563e-01
  -4.4250000e+03   6.9651097e-01
  -4.4240000e+03   6.8893243e-01
  -4.4230000e+03   6.8058140e-01
  -4.4220000e+03   6.7146021e-01
  -4.4210000e+03   6.6157224e-01
  -4.4200000e+03   6.5092214e-01
  -4.4190000e+03   6.3951598e-01
  -4.4180000e+03   6.2736162e-01
  -4.4170000e+03   6.1446902e-01
  -4.4160000e+03   6.0085071e-01
  -4.4150000e+03   5.8652236e-01
  -4.4140000e+03   5.7150347e-01
  -4.4130000e+03   5.5581829e-01
  -4.4120000e+03   5.3949691e-01
  -4.4110000e+03   5.2257670e-01
  -4.4100000e+03   5.0510405e-01
  -4.4090000e+03   4.8713669e-01
  -4.4080000e+03   4.6874650e-01
  -4.4070000e+03   4.5002327e-01
  -4.4060000e+03   4.3107928e-01
  -4.4050000e+03   4.1205526e-01
  -4.4040000e+03   3.9312768e-01
  -4.4030000e+03   3.7451770e-01
  -4.4020000e+03   3.5650141e-01
  -4.4010000e+03   3.3942077e-01
  -4.4000000e+03   3.2369315e-01
  -4.3990000e+03   3.0981576e-01
  -4.3980000e+03   2.9835869e-01
  -4.3970000e+03   2.8993890e-01
  -4.3960000e+03   2.8516920e-01
  -4.3950000e+03   2.8458461e-01
  -4.3940000e+03   2.8856284e-01
  -4.3930000e+03   2.9726682e-01
  -4.3920000e+03   3.1063334e-01
  -4.3910000e+03   3.2841031e-01
  -4.3900000e+03   3.5022337e-01
  -4.3890000e+03   3.7564477e-01
  -4.3880000e+03   4.0424650e-01
  -4.3870000e+03   4.3563224e-01
  -4.3860000e+03   4.6945160e-01
  -4.3850000e+03   5.0540274e-01
  -4.3840000e+03   5.4322872e-01
  -4.3830000e+03   5.8271135e-01
  -4.3820000e+03   6.2366442e-01
  -4.3810000e+03   6.6592754e-01
  -4.3800000e+03   7.0936070e-01
  -4.3790000e+03   7.5383993e-01
  -4.3780000e+03   7.9925367e-01
  -4.3770000e+03   8.4549996e-01
  -4.3760000e+03   8.9248419e-01
  -4.3750000e+03   9.4011736e-01
  -4.3740000e+03   9.8831470e-01
  -4.3730000e+03   1.0369946e+00
  -4.3720000e+03   1.0860778e+00
  -4.3710000e+03   1.1354867e+00
  -4.3700000e+03   1.1851449e+00
  -4.3690000e+03   1.2349770e+00
  -4.3680000e+03   1.2849081e+00
  -4.3670000e+03   1.3348636e+00
  -4.3660000e+03   1.3847692e+00
  -4.3650000e+03   1.4345509e+00
  -4.3640000e+03   1.4841347e+00
  -4.3630000e+03   1.5334469e+00
  -4.3620000e+03   1.5824138e+00
  -4.3610000e+03   1.6309622e+00
  -4.3600000e+03   1.6790189e+00
  -4.3590000e+03   1.7265113e+00
  -4.3580000e+03   1.7733673e+00
  -4.3570000e+03   1.8195153e+00
  -4.3560000e+03   1.8648846e+00
  -4.3550000e+03   1.9094052e+00
  -4.3540000e+03   1.9530083e+00
  -4.3530000e+03   1.9956259e+00
  -4.3520000e+03   2.0371918e+00
  -4.3510000e+03   2.0776408e+00
  -4.3500000e+03   2.1169095e+00
  -4.3490000e+03   2.1549362e+00
  -4.3480000e+03   2.1916610e+00
  -4.3470000e+03   2.2270261e+00
  -4.3460000e+03   2.2609758e+00
  -4.3450000e+03   2.2934567e+00
  -4.3440000e+03   2.3244180e+00
  -4.3430000e+03   2.3538111e+00
  -4.3420000e+03   2.3815904e+00
  -4.3410000e+03   2.4077130e+00
  -4.3400000e+03   2.4321389e+00
  -4.3390000e+03   2.4548310e+00
  -4.3380000e+03   2.4757555e+00
  -4.3370000e+03   2.4948816e+00
  -4.3360000e+03   2.5121821e+00
  -4.3350000e+03   2.5276327e+00
  -4.3340000e+03   2.5412129e+00
  -4.3330000e+03   2.5529055e+00
  -4.3320000e+03   2.5626967e+00
  -4.3310000e+03   2.5705766e+00
  -4.3300000e+03   2.5765386e+00
  -4.3290000e+03   2.5805798e+00
  -4.3280000e+03   2.5827008e+00
  -4.3270000e+03   2.5829059e+00
  -4.3260000e+03   2.5812030e+00
  -4.3250000e+03   2.5776035e+00
  -4.3240000e+03   2.5721224e+00
  -4.3230000e+03   2.5647782e+00
  -4.3220000e+03   2.5555928e+00
  -4.3210000e+03   2.5445915e+00
  -4.3200000e+03   2.5318028e+00
  -4.3190000e+03   2.5172587e+00
  -4.3180000e+03   2.5009942e+00
  -4.3170000e+03   2.4830471e+00
  -4.3160000e+03   2.4634587e+00
  -4.3150000e+03   2.4422726e+00
  -4.3140000e+03   2.4195353e+00
  -4.3130000e+03   2.3952960e+00
  -4.3120000e+03   2.3696062e+00
  -4.3110000e+03   2.3425198e+00
  -4.3100000e+03   2.3140928e+00
  -4.3090000e+03   2.2843831e+00
  -4.3080000e+03   2.2534506e+00
  -4.3070000e+03   2.2213570e+00
  -4.3060000e+03   2.1881651e+00
  -4.3050000e+03   2.1539394e+00
  -4.3040000e+03   2.1187456e+00
  -4.3030000e+03   2.0826500e+00
  -4.3020000e+03   2.0457203e+00
  -4.3010000e+03   2.0080242e+00
  -4.3000000e+03   1.9696304e+00
  -4.2990000e+03   1.9306076e+00
  -4.2980000e+03   1.8910247e+00
  -4.2970000e+03   1.8509505e+00
  -4.2960000e+03   1.8104535e+00
  -4.2950000e+03   1.7696018e+00
  -4.2940000e+03   1.7284629e+00
  -4.2930000e+03   1.6871037e+00
  -4.2920000e+03   1.6455899e+00
  -4.2910000e+03   1.6039863e+00
  -4.2900000e+03   1.5623565e+00
  -4.2890000e+03   1.5207625e+00
  -4.2880000e+03   1.4792650e+00
  -4.2870000e+03   1.4379230e+00
  -4.2860000e+03   1.3967937e+00
  -4.2850000e+03   1.3559323e+00
  -4.2840000e+03   1.3153922e+00
  -4.2830000e+03   1.2752245e+00
  -4.2820000e+03   1.2354784e+00
  -4.2810000e+03   1.1962005e+00
  -4.2800000e+03   1.1574354e+00
  -4.2790000e+03   1.1192250e+00
  -4.2780000e+03   1.0816090e+00
  -4.2770000e+03   1.0446247e+00
  -4.2760000e+03   1.0083066e+00
  -4.2750000e+03   9.7268720e-01
  -4.2740000e+03   9.3779613e-01
  -4.2730000e+03   9.0366078e-01
  -4.2720000e+03   8.7030608e-01
  -4.2710000e+03   8.3775462e-01
  -4.2700000e+03   8.0602668e-01
  -4.2690000e+03   7.7514034e-01
  -4.2680000e+03   7.4511151e-01
  -4.2670000e+03   7.1595408e-01
  -4.2660000e+03   6.8767997e-01
  -4.2650000e+03   6.6029931e-01
  -4.2640000e+03   6.3382047e-01
  -4.2630000e+03   6.0825026e-01
  -4.2620000e+03   5.8359400e-01
  -4.2610000e+03   5.5985565e-01
  -4.2600000e+03   5.3703792e-01
  -4.2590000e+03   5.1514235e-01
  -4.2580000e+03   4.9416942e-01
  -4.2570000e+03   4.7411856e-01
  -4.2560000e+03   4.5498821e-01
  -4.2550000e+03   4.3677581e-01
  -4.2540000e+03   4.1947772e-01
  -4.2530000e+03   4.0308919e-01
  -4.2520000e+03   3.8760413e-01
  -4.2510000e+03   3.7301501e-01
  -4.2500000e+03   3.5931257e-01
  -4.2490000e+03   3.4648553e-01
  -4.2480000e+03   3.3452033e-01
  -4.2470000e+03   3.2340075e-01
  -4.2460000e+03   3.1310760e-01
  -4.2450000e+03   3.0361841e-01
  -4.2440000e+03   2.9490714e-01
  -4.2430000e+03   2.8694404e-01
  -4.2420000e+03   2.7969552e-01
  -4.2410000e+03   2.7312419e-01
  -4.2400000e+03   2.6718902e-01
  -4.2390000e+03   2.6184560e-01
  -4.2380000e+03   2.5704658e-01
  -4.2370000e+03   2.5274217e-01
  -4.2360000e+03   2.4888075e-01
  -4.2350000e+03   2.4540949e-01
  -4.2340000e+03   2.4227508e-01
  -4.2330000e+03   2.3942437e-01
  -4.2320000e+03   2.3680501e-01
  -4.2310000e+03   2.3436604e-01
  -4.2300000e+03   2.3205844e-01
  -4.2290000e+03   2.2983552e-01
  -4.2280000e+03   2.2765339e-01
  -4.2270000e+03   2.2547120e-01
  -4.2260000e+03   2.2325144e-01
  -4.2250000e+03   2.2096012e-01
  -4.2240000e+03   2.1856697e-01
  -4.2230000e+03   2.1604554e-01
  -4.2220000e+03   2.1337339e-01
  -4.2210000e+03   2.1053216e-01
  -4.2200000e+03   2.0750776e-01
  -4.2190000e+03   2.0429051e-01
  -4.2180000e+03   2.0087531e-01
  -4.2170000e+03   1.9726194e-01
  -4.2160000e+03   1.9345532e-01
  -4.2150000e+03   1.8946586e-01
  -4.2140000e+03   1.8530994e-01
  -4.2130000e+03   1.8101038e-01
  -4.2120000e+03   1.7659713e-01
  -4.2110000e+03   1.7210787e-01
  -4.2100000e+03   1.6758884e-01
  -4.2090000e+03   1.6309559e-01
  -4.2080000e+03   1.5869370e-01
  -4.2070000e+03   1.5445931e-01
  -4.2060000e+03   1.5047925e-01
  -4.2050000e+03   1.4685054e-01
  -4.2040000e+03   1.4367890e-01
  -4.2030000e+03   1.4107596e-01
  -4.2020000e+03   1.3915485e-01
  -4.2010000e+03   1.3802440e-01
  -4.2000000e+03   1.3778208e-01
  -4.1990000e+03   1.3850681e-01
  -4.1980000e+03   1.4025276e-01
  -4.1970000e+03   1.4304552e-01
  -4.1960000e+03   1.4688118e-01
  -4.1950000e+03   1.5172872e-01
  -4.1940000e+03   1.5753464e-01
  -4.1930000e+03   1.6422895e-01
  -4.1920000e+03   1.7173123e-01
  -4.1910000e+03   1.7995594e-01
  -4.1900000e+03   1.8881664e-01
  -4.1890000e+03   1.9822886e-01
  -4.1880000e+03   2.0811198e-01
  -4.1870000e+03   2.1839015e-01
  -4.1860000e+03   2.2899273e-01
  -4.1850000e+03   2.3985420e-01
  -4.1840000e+03   2.5091395e-01
  -4.1830000e+03   2.6211589e-01
  -4.1820000e+03   2.7340805e-01
  -4.1810000e+03   2.8474219e-01
  -4.1800000e+03   2.9607336e-01
  -4.1790000e+03   3.0735962e-01
  -4.1780000e+03   3.1856173e-01
  -4.1770000e+03   3.2964287e-01
  -4.1760000e+03   3.4056844e-01
  -4.1750000e+03   3.5130590e-01
  -4.1740000e+03   3.6182461e-01
  -4.1730000e+03   3.7209568e-01
  -4.1720000e+03   3.8209194e-01
  -4.1710000e+03   3.9178779e-01
  -4.1700000e+03   4.0115917e-01
  -4.1690000e+03   4.1018352e-01
  -4.1680000e+03   4.1883971e-01
  -4.1670000e+03   4.2710801e-01
  -4.1660000e+03   4.3497008e-01
  -4.1650000e+03   4.4240896e-01
  -4.1640000e+03   4.4940900e-01
  -4.1630000e+03   4.5595589e-01
  -4.1620000e+03   4.6203662e-01
  -4.1610000e+03   4.6763950e-01
  -4.1600000e+03   4.7275411e-01
  -4.1590000e+03   4.7737130e-01
  -4.1580000e+03   4.8148319e-01
  -4.1570000e+03   4.8508316e-01
  -4.1560000e+03   4.8816581e-01
  -4.1550000e+03   4.9072696e-01
  -4.1540000e+03   4.9276366e-01
  -4.1530000e+03   4.9427413e-01
  -4.1520000e+03   4.9525776e-01
  -4.1510000e+03   4.9571510e-01
  -4.1500000e+03   4.9564783e-01
  -4.1490000e+03   4.9505873e-01
  -4.1480000e+03   4.9395168e-01
  -4.1470000e+03   4.9233161e-01
  -4.1460000e+03   4.9020447e-01
  -4.1450000e+03   4.8757722e-01
  -4.1440000e+03   4.8445781e-01
  -4.1430000e+03   4.8085510e-01
  -4.1420000e+03   4.7677888e-01
  -4.1410000e+03   4.7223980e-01
  -4.1400000e+03   4.6724935e-01
  -4.1390000e+03   4.6181983e-01
  -4.1380000e+03   4.5596429e-01
  -4.1370000e+03   4.4969649e-01
  -4.1360000e+03   4.4303090e-01
  -4.1350000e+03   4.3598261e-01
  -4.1340000e+03   4.2856731e-01
  -4.1330000e+03   4.2080124e-01
  -4.1320000e+03   4.1270116e-01
  -4.1310000e+03   4.0428427e-01
  -4.1300000e+03   3.9556821e-01
  -4.1290000e+03   3.8657097e-01
  -4.1280000e+03   3.7731086e-01
  -4.1270000e+03   3.6780649e-01
  -4.1260000e+03   3.5807666e-01
  -4.1250000e+03   3.4814036e-01
  -4.1240000e+03   3.3801672e-01
  -4.1230000e+03   3.2772490e-01
  -4.1220000e+03   3.1728414e-01
  -4.1210000e+03   3.0671363e-01
  -4.1200000e+03   2.9603246e-01
  -4.1190000e+03   2.8525965e-01
  -4.1180000e+03   2.7441399e-01
  -4.1170000e+03   2.6351408e-01
  -4.1160000e+03   2.5257823e-01
  -4.1150000e+03   2.4162445e-01
  -4.1140000e+03   2.3067035e-01
  -4.1130000e+03   2.1973313e-01
  -4.1120000e+03   2.0882955e-01
  -4.1110000e+03   1.9797583e-01
  -4.1100000e+03   1.8718765e-01
  -4.1090000e+03   1.7648010e-01
  -4.1080000e+03   1.6586763e-01
  -4.1070000e+03   1.5536402e-01
  -4.1060000e+03   1.4498233e-01
  -4.1050000e+03   1.3473489e-01
  -4.1040000e+03   1.2463327e-01
  -4.1030000e+03   1.1468822e-01
  -4.1020000e+03   1.0490972e-01
  -4.1010000e+03   9.5306912e-02
  -4.1000000e+03   8.5888168e-02
  -4.0990000e+03   7.6661098e-02
  -4.0980000e+03   6.7632659e-02
  -4.0970000e+03   5.8809338e-02
  -4.0960000e+03   5.0197532e-02
  -4.0950000e+03   4.1804364e-02
  -4.0940000e+03   3.3639610e-02
  -4.0930000e+03   2.5720967e-02
  -4.0920000e+03   1.8091959e-02
  -4.0910000e+03   1.0908429e-02
  -4.0900000e+03   5.1981330e-03
  -4.0890000e+03   6.4962183e-03
  -4.0880000e+03   1.2480603e-02
  -4.0870000e+03   1.8958416e-02
  -4.0860000e+03   2.5404550e-02
  -4.0850000e+03   3.1724457e-02
  -4.0840000e+03   3.7893331e-02
  -4.0830000e+03   4.3905505e-02
  -4.0820000e+03   4.9762476e-02
  -4.0810000e+03   5.5469033e-02
  -4.0800000e+03   6.1031715e-02
  -4.0790000e+03   6.6458071e-02
  -4.0780000e+03   7.1756253e-02
  -4.0770000e+03   7.6934751e-02
  -4.0760000e+03   8.2002202e-02
  -4.0750000e+03   8.6967239e-02
  -4.0740000e+03   9.1838359e-02
  -4.0730000e+03   9.6623808e-02
  -4.0720000e+03   1.0133148e-01
  -4.0710000e+03   1.0596884e-01
  -4.0700000e+03   1.1054281e-01
  -4.0690000e+03   1.1505973e-01
  -4.0680000e+03   1.1952529e-01
  -4.0670000e+03   1.2394449e-01
  -4.0660000e+03   1.2832156e-01
  -4.0650000e+03   1.3266003e-01
  -4.0640000e+03   1.3696260e-01
  -4.0630000e+03   1.4123123e-01
  -4.0620000e+03   1.4546711e-01
  -4.0610000e+03   1.4967070e-01
  -4.0600000e+03   1.5384171e-01
  -4.0590000e+03   1.5797922e-01
  -4.0580000e+03   1.6208165e-01
  -4.0570000e+03   1.6614685e-01
  -4.0560000e+03   1.7017212e-01
  -4.0550000e+03   1.7415434e-01
  -4.0540000e+03   1.7808996e-01
  -4.0530000e+03   1.8197509e-01
  -4.0520000e+03   1.8580558e-01
  -4.0510000e+03   1.8957707e-01
  -4.0500000e+03   1.9328507e-01
  -4.0490000e+03   1.9692499e-01
  -4.0480000e+03   2.0049225e-01
  -4.0470000e+03   2.0398229e-01
  -4.0460000e+03   2.0739067e-01
  -4.0450000e+03   2.1071310e-01
  -4.0440000e+03   2.1394547e-01
  -4.0430000e+03   2.1708394e-01
  -4.0420000e+03   2.2012494e-01
  -4.0410000e+03   2.2306525e-01
  -4.0400000e+03   2.2590199e-01
  -4.0390000e+03   2.2863266e-01
  -4.0380000e+03   2.3125517e-01
  -4.0370000e+03   2.3376788e-01
  -4.0360000e+03   2.3616959e-01
  -4.0350000e+03   2.3845953e-01
  -4.0340000e+03   2.4063743e-01
  -4.0330000e+03   2.4270346e-01
  -4.0320000e+03   2.4465828e-01
  -4.0310000e+03   2.4650300e-01
  -4.0300000e+03   2.4823917e-01
  -4.0290000e+03   2.4986882e-01
  -4.0280000e+03   2.5139436e-01
  -4.0270000e+03   2.5281863e-01
  -4.0260000e+03   2.5414488e-01
  -4.0250000e+03   2.5537667e-01
  -4.0240000e+03   2.5651792e-01
  -4.0230000e+03   2.5757287e-01
  -4.0220000e+03   2.5854600e-01
  -4.0210000e+03   2.5944205e-01
  -4.0200000e+03   2.6026593e-01
  -4.0190000e+03   2.6102276e-01
  -4.0180000e+03   2.6171775e-01
  -4.0170000e+03   2.6235619e-01
  -4.0160000e+03   2.6294346e-01
  -4.0150000e+03   2.6348490e-01
  -4.0140000e+03   2.6398585e-01
  -4.0130000e+03   2.6445157e-01
  -4.0120000e+03   2.6488720e-01
  -4.0110000e+03   2.6529777e-01
  -4.0100000e+03   2.6568811e-01
  -4.0090000e+03   2.6606285e-01
  -4.0080000e+03   2.6642638e-01
  -4.0070000e+03   2.6678284e-01
  -4.0060000e+03   2.6713609e-01
  -4.0050000e+03   2.6748967e-01
  -4.0040000e+03   2.6784682e-01
  -4.0030000e+03   2.6821045e-01
  -4.0020000e+03   2.6858313e-01
  -4.0010000e+03   2.6896708e-01
  -4.0000000e+03   2.6936418e-01
  -3.9990000e+03   2.6977599e-01
  -3.9980000e+03   2.7020371e-01
  -3.9970000e+03   2.7064822e-01
  -3.9960000e+03   2.7111010e-01
  -3.9950000e+03   2.7158962e-01
  -3.9940000e+03   2.7208676e-01
  -3.9930000e+03   2.7260125e-01
  -3.9920000e+03   2.7313255e-01
  -3.9910000e+03   2.7367992e-01
  -3.9900000e+03   2.7424238e-01
  -3.9890000e+03   2.7481880e-01
  -3.9880000e+03   2.7540787e-01
  -3.9870000e+03   2.7600812e-01
  -3.9860000e+03   2.7661796e-01
  -3.9850000e+03   2.7723572e-01
  -3.9840000e+03   2.7785961e-01
  -3.9830000e+03   2.7848778e-01
  -3.9820000e+03   2.7911830e-01
  -3.9810000e+03   2.7974922e-01
  -3.9800000e+03   2.8037853e-01
  -3.9790000e+03   2.8100423e-01
  -3.9780000e+03   2.8162425e-01
  -3.9770000e+03   2.8223656e-01
  -3.9760000e+03   2.8283908e-01
  -3.9750000e+03   2.8342976e-01
  -3.9740000e+03   2.8400652e-01
  -3.9730000e+03   2.8456730e-01
  -3.9720000e+03   2.8511005e-01
  -3.9710000e+03   2.8563269e-01
  -3.9700000e+03   2.8613316e-01
  -3.9690000e+03   2.8660941e-01
  -3.9680000e+03   2.8705935e-01
  -3.9670000e+03   2.8748093e-01
  -3.9660000e+03   2.8787206e-01
  -3.9650000e+03   2.8823066e-01
  -3.9640000e+03   2.8855465e-01
  -3.9630000e+03   2.8884192e-01
  -3.9620000e+03   2.8909038e-01
  -3.9610000e+03   2.8929792e-01
  -3.9600000e+03   2.8946242e-01
  -3.9590000e+03   2.8958178e-01
  -3.9580000e+03   2.8965389e-01
  -3.9570000e+03   2.8967666e-01
  -3.9560000e+03   2.8964801e-01
  -3.9550000e+03   2.8956587e-01
  -3.9540000e+03   2.8942822e-01
  -3.9530000e+03   2.8923306e-01
  -3.9520000e+03   2.8897844e-01
  -3.9510000e+03   2.8866247e-01
  -3.9500000e+03   2.8828333e-01
  -3.9490000e+03   2.8783925e-01
  -3.9480000e+03   2.8732858e-01
  -3.9470000e+03   2.8674975e-01
  -3.9460000e+03   2.8610130e-01
  -3.9450000e+03   2.8538190e-01
  -3.9440000e+03   2.8459033e-01
  -3.9430000e+03   2.8372554e-01
  -3.9420000e+03   2.8278661e-01
  -3.9410000e+03   2.8177280e-01
  -3.9400000e+03   2.8068352e-01
  -3.9390000e+03   2.7951840e-01
  -3.9380000e+03   2.7827721e-01
  -3.9370000e+03   2.7695997e-01
  -3.9360000e+03   2.7556685e-01
  -3.9350000e+03   2.7409828e-01
  -3.9340000e+03   2.7255488e-01
  -3.9330000e+03   2.7093747e-01
  -3.9320000e+03   2.6924712e-01
  -3.9310000e+03   2.6748512e-01
  -3.9300000e+03   2.6565296e-01
  -3.9290000e+03   2.6375237e-01
  -3.9280000e+03   2.6178529e-01
  -3.9270000e+03   2.5975388e-01
  -3.9260000e+03   2.5766051e-01
  -3.9250000e+03   2.5550775e-01
  -3.9240000e+03   2.5329838e-01
  -3.9230000e+03   2.5103536e-01
  -3.9220000e+03   2.4872184e-01
  -3.9210000e+03   2.4636114e-01
  -3.9200000e+03   2.4395673e-01
  -3.9190000e+03   2.4151227e-01
  -3.9180000e+03   2.3903151e-01
  -3.9170000e+03   2.3651835e-01
  -3.9160000e+03   2.3397681e-01
  -3.9150000e+03   2.3141097e-01
  -3.9140000e+03   2.2882504e-01
  -3.9130000e+03   2.2622327e-01
  -3.9120000e+03   2.2360996e-01
  -3.9110000e+03   2.2098945e-01
  -3.9100000e+03   2.1836610e-01
  -3.9090000e+03   2.1574428e-01
  -3.9080000e+03   2.1312834e-01
  -3.9070000e+03   2.1052260e-01
  -3.9060000e+03   2.0793134e-01
  -3.9050000e+03   2.0535877e-01
  -3.9040000e+03   2.0280904e-01
  -3.9030000e+03   2.0028619e-01
  -3.9020000e+03   1.9779419e-01
  -3.9010000e+03   1.9533684e-01
  -3.9000000e+03   1.9291785e-01
  -3.8990000e+03   1.9054078e-01
  -3.8980000e+03   1.8820900e-01
  -3.8970000e+03   1.8592574e-01
  -3.8960000e+03   1.8369406e-01
  -3.8950000e+03   1.8151679e-01
  -3.8940000e+03   1.7939659e-01
  -3.8930000e+03   1.7733591e-01
  -3.8920000e+03   1.7533697e-01
  -3.8910000e+03   1.7340177e-01
  -3.8900000e+03   1.7153208e-01
  -3.8890000e+03   1.6972942e-01
  -3.8880000e+03   1.6799507e-01
  -3.8870000e+03   1.6633008e-01
  -3.8860000e+03   1.6473521e-01
  -3.8850000e+03   1.6321098e-01
  -3.8840000e+03   1.6175766e-01
  -3.8830000e+03   1.6037523e-01
  -3.8820000e+03   1.5906342e-01
  -3.8810000e+03   1.5782168e-01
  -3.8800000e+03   1.5664921e-01
  -3.8790000e+03   1.5554495e-01
  -3.8780000e+03   1.5450754e-01
  -3.8770000e+03   1.5353539e-01
  -3.8760000e+03   1.5262667e-01
  -3.8750000e+03   1.5177926e-01
  -3.8740000e+03   1.5099084e-01
  -3.8730000e+03   1.5025883e-01
  -3.8720000e+03   1.4958046e-01
  -3.8710000e+03   1.4895274e-01
  -3.8700000e+03   1.4837249e-01
  -3.8690000e+03   1.4783634e-01
  -3.8680000e+03   1.4734080e-01
  -3.8670000e+03   1.4688222e-01
  -3.8660000e+03   1.4645683e-01
  -3.8650000e+03   1.4606078e-01
  -3.8640000e+03   1.4569015e-01
  -3.8630000e+03   1.4534098e-01
  -3.8620000e+03   1.4500929e-01
  -3.8610000e+03   1.4469110e-01
  -3.8600000e+03   1.4438250e-01
  -3.8590000e+03   1.4407962e-01
  -3.8580000e+03   1.4377870e-01
  -3.8570000e+03   1.4347612e-01
  -3.8560000e+03   1.4316838e-01
  -3.8550000e+03   1.4285221e-01
  -3.8540000e+03   1.4252453e-01
  -3.8530000e+03   1.4218251e-01
  -3.8520000e+03   1.4182359e-01
  -3.8510000e+03   1.4144552e-01
  -3.8500000e+03   1.4104635e-01
  -3.8490000e+03   1.4062452e-01
  -3.8480000e+03   1.4017879e-01
  -3.8470000e+03   1.3970836e-01
  -3.8460000e+03   1.3921279e-01
  -3.8450000e+03   1.3869211e-01
  -3.8440000e+03   1.3814675e-01
  -3.8430000e+03   1.3757762e-01
  -3.8420000e+03   1.3698607e-01
  -3.8410000e+03   1.3637388e-01
  -3.8400000e+03   1.3574332e-01
  -3.8390000e+03   1.3509709e-01
  -3.8380000e+03   1.3443831e-01
  -3.8370000e+03   1.3377053e-01
  -3.8360000e+03   1.3309767e-01
  -3.8350000e+03   1.3242403e-01
  -3.8340000e+03   1.3175421e-01
  -3.8330000e+03   1.3109309e-01
  -3.8320000e+03   1.3044578e-01
  -3.8310000e+03   1.2981754e-01
  -3.8300000e+03   1.2921373e-01
  -3.8290000e+03   1.2863974e-01
  -3.8280000e+03   1.2810090e-01
  -3.8270000e+03   1.2760240e-01
  -3.8260000e+03   1.2714920e-01
  -3.8250000e+03   1.2674598e-01
  -3.8240000e+03   1.2639699e-01
  -3.8230000e+03   1.2610600e-01
  -3.8220000e+03   1.2587623e-01
  -3.8210000e+03   1.2571026e-01
  -3.8200000e+03   1.2560995e-01
  -3.8190000e+03   1.2557642e-01
  -3.8180000e+03   1.2560998e-01
  -3.8170000e+03   1.2571011e-01
  -3.8160000e+03   1.2587547e-01
  -3.8150000e+03   1.2610386e-01
  -3.8140000e+03   1.2639228e-01
  -3.8130000e+03   1.2673695e-01
  -3.8120000e+03   1.2713333e-01
  -3.8110000e+03   1.2757623e-01
  -3.8100000e+03   1.2805982e-01
  -3.8090000e+03   1.2857777e-01
  -3.8080000e+03   1.2912328e-01
  -3.8070000e+03   1.2968922e-01
  -3.8060000e+03   1.3026815e-01
  -3.8050000e+03   1.3085249e-01
  -3.8040000e+03   1.3143456e-01
  -3.8030000e+03   1.3200668e-01
  -3.8020000e+03   1.3256127e-01
  -3.8010000e+03   1.3309090e-01
  -3.8000000e+03   1.3358839e-01
  -3.7990000e+03   1.3404689e-01
  -3.7980000e+03   1.3445989e-01
  -3.7970000e+03   1.3482136e-01
  -3.7960000e+03   1.3512575e-01
  -3.7950000e+03   1.3536804e-01
  -3.7940000e+03   1.3554383e-01
  -3.7930000e+03   1.3564931e-01
  -3.7920000e+03   1.3568137e-01
  -3.7910000e+03   1.3563757e-01
  -3.7900000e+03   1.3551621e-01
  -3.7890000e+03   1.3531634e-01
  -3.7880000e+03   1.3503775e-01
  -3.7870000e+03   1.3468103e-01
  -3.7860000e+03   1.3424757e-01
  -3.7850000e+03   1.3373954e-01
  -3.7840000e+03   1.3315992e-01
  -3.7830000e+03   1.3251251e-01
  -3.7820000e+03   1.3180187e-01
  -3.7810000e+03   1.3103339e-01
  -3.7800000e+03   1.3021317e-01
  -3.7790000e+03   1.2934811e-01
  -3.7780000e+03   1.2844578e-01
  -3.7770000e+03   1.2751442e-01
  -3.7760000e+03   1.2656291e-01
  -3.7750000e+03   1.2560066e-01
  -3.7740000e+03   1.2463757e-01
  -3.7730000e+03   1.2368395e-01
  -3.7720000e+03   1.2275038e-01
  -3.7710000e+03   1.2184764e-01
  -3.7700000e+03   1.2098657e-01
  -3.7690000e+03   1.2017791e-01
  -3.7680000e+03   1.1943220e-01
  -3.7670000e+03   1.1875958e-01
  -3.7660000e+03   1.1816963e-01
  -3.7650000e+03   1.1767124e-01
  -3.7640000e+03   1.1727242e-01
  -3.7630000e+03   1.1698017e-01
  -3.7620000e+03   1.1680033e-01
  -3.7610000e+03   1.1673751e-01
  -3.7600000e+03   1.1679493e-01
  -3.7590000e+03   1.1697446e-01
  -3.7580000e+03   1.1727651e-01
  -3.7570000e+03   1.1770011e-01
  -3.7560000e+03   1.1824293e-01
  -3.7550000e+03   1.1890134e-01
  -3.7540000e+03   1.1967055e-01
  -3.7530000e+03   1.2054471e-01
  -3.7520000e+03   1.2151707e-01
  -3.7510000e+03   1.2258011e-01
  -3.7500000e+03   1.2372576e-01
  -3.7490000e+03   1.2494546e-01
  -3.7480000e+03   1.2623040e-01
  -3.7470000e+03   1.2757164e-01
  -3.7460000e+03   1.2896024e-01
  -3.7450000e+03   1.3038736e-01
  -3.7440000e+03   1.3184443e-01
  -3.7430000e+03   1.3332316e-01
  -3.7420000e+03   1.3481570e-01
  -3.7410000e+03   1.3631464e-01
  -3.7400000e+03   1.3781312e-01
  -3.7390000e+03   1.3930481e-01
  -3.7380000e+03   1.4078398e-01
  -3.7370000e+03   1.4224552e-01
  -3.7360000e+03   1.4368492e-01
  -3.7350000e+03   1.4509830e-01
  -3.7340000e+03   1.4648240e-01
  -3.7330000e+03   1.4783454e-01
  -3.7320000e+03   1.4915267e-01
  -3.7310000e+03   1.5043528e-01
  -3.7300000e+03   1.5168140e-01
  -3.7290000e+03   1.5289060e-01
  -3.7280000e+03   1.5406293e-01
  -3.7270000e+03   1.5519887e-01
  -3.7260000e+03   1.5629934e-01
  -3.7250000e+03   1.5736564e-01
  -3.7240000e+03   1.5839939e-01
  -3.7230000e+03   1.5940256e-01
  -3.7220000e+03   1.6037733e-01
  -3.7210000e+03   1.6132615e-01
  -3.7200000e+03   1.6225163e-01
  -3.7190000e+03   1.6315656e-01
  -3.7180000e+03   1.6404383e-01
  -3.7170000e+03   1.6491641e-01
  -3.7160000e+03   1.6577733e-01
  -3.7150000e+03   1.6662964e-01
  -3.7140000e+03   1.6747638e-01
  -3.7130000e+03   1.6832059e-01
  -3.7120000e+03   1.6916524e-01
  -3.7110000e+03   1.7001323e-01
  -3.7100000e+03   1.7086743e-01
  -3.7090000e+03   1.7173058e-01
  -3.7080000e+03   1.7260536e-01
  -3.7070000e+03   1.7349436e-01
  -3.7060000e+03   1.7440008e-01
  -3.7050000e+03   1.7532495e-01
  -3.7040000e+03   1.7627132e-01
  -3.7030000e+03   1.7724148e-01
  -3.7020000e+03   1.7823768e-01
  -3.7010000e+03   1.7926213e-01
  -3.7000000e+03   1.8031703e-01
  -3.6990000e+03   1.8140457e-01
  -3.6980000e+03   1.8252694e-01
  -3.6970000e+03   1.8368640e-01
  -3.6960000e+03   1.8488520e-01
  -3.6950000e+03   1.8612568e-01
  -3.6940000e+03   1.8741023e-01
  -3.6930000e+03   1.8874130e-01
  -3.6920000e+03   1.9012143e-01
  -3.6910000e+03   1.9155321e-01
  -3.6900000e+03   1.9303932e-01
  -3.6890000e+03   1.9458248e-01
  -3.6880000e+03   1.9618547e-01
  -3.6870000e+03   1.9785111e-01
  -3.6860000e+03   1.9958220e-01
  -3.6850000e+03   2.0138158e-01
  -3.6840000e+03   2.0325201e-01
  -3.6830000e+03   2.0519621e-01
  -3.6820000e+03   2.0721680e-01
  -3.6810000e+03   2.0931628e-01
  -3.6800000e+03   2.1149696e-01
  -3.6790000e+03   2.1376099e-01
  -3.6780000e+03   2.1611026e-01
  -3.6770000e+03   2.1854643e-01
  -3.6760000e+03   2.2107082e-01
  -3.6750000e+03   2.2368446e-01
  -3.6740000e+03   2.2638802e-01
  -3.6730000e+03   2.2918180e-01
  -3.6720000e+03   2.3206569e-01
  -3.6710000e+03   2.3503917e-01
  -3.6700000e+03   2.3810132e-01
  -3.6690000e+03   2.4125078e-01
  -3.6680000e+03   2.4448575e-01
  -3.6670000e+03   2.4780400e-01
  -3.6660000e+03   2.5120289e-01
  -3.6650000e+03   2.5467936e-01
  -3.6640000e+03   2.5822994e-01
  -3.6630000e+03   2.6185080e-01
  -3.6620000e+03   2.6553772e-01
  -3.6610000e+03   2.6928617e-01
  -3.6600000e+03   2.7309129e-01
  -3.6590000e+03   2.7694795e-01
  -3.6580000e+03   2.8085074e-01
  -3.6570000e+03   2.8479406e-01
  -3.6560000e+03   2.8877208e-01
  -3.6550000e+03   2.9277883e-01
  -3.6540000e+03   2.9680821e-01
  -3.6530000e+03   3.0085401e-01
  -3.6520000e+03   3.0490996e-01
  -3.6510000e+03   3.0896975e-01
  -3.6500000e+03   3.1302705e-01
  -3.6490000e+03   3.1707556e-01
  -3.6480000e+03   3.2110904e-01
  -3.6470000e+03   3.2512129e-01
  -3.6460000e+03   3.2910624e-01
  -3.6450000e+03   3.3305790e-01
  -3.6440000e+03   3.3697046e-01
  -3.6430000e+03   3.4083824e-01
  -3.6420000e+03   3.4465575e-01
  -3.6410000e+03   3.4841769e-01
  -3.6400000e+03   3.5211898e-01
  -3.6390000e+03   3.5575475e-01
  -3.6380000e+03   3.5932036e-01
  -3.6370000e+03   3.6281142e-01
  -3.6360000e+03   3.6622379e-01
  -3.6350000e+03   3.6955360e-01
  -3.6340000e+03   3.7279723e-01
  -3.6330000e+03   3.7595134e-01
  -3.6320000e+03   3.7901287e-01
  -3.6310000e+03   3.8197902e-01
  -3.6300000e+03   3.8484728e-01
  -3.6290000e+03   3.8761543e-01
  -3.6280000e+03   3.9028150e-01
  -3.6270000e+03   3.9284382e-01
  -3.6260000e+03   3.9530099e-01
  -3.6250000e+03   3.9765187e-01
  -3.6240000e+03   3.9989561e-01
  -3.6230000e+03   4.0203160e-01
  -3.6220000e+03   4.0405951e-01
  -3.6210000e+03   4.0597926e-01
  -3.6200000e+03   4.0779102e-01
  -3.6190000e+03   4.0949519e-01
  -3.6180000e+03   4.1109243e-01
  -3.6170000e+03   4.1258363e-01
  -3.6160000e+03   4.1396990e-01
  -3.6150000e+03   4.1525257e-01
  -3.6140000e+03   4.1643319e-01
  -3.6130000e+03   4.1751352e-01
  -3.6120000e+03   4.1849552e-01
  -3.6110000e+03   4.1938135e-01
  -3.6100000e+03   4.2017335e-01
  -3.6090000e+03   4.2087406e-01
  -3.6080000e+03   4.2148619e-01
  -3.6070000e+03   4.2201264e-01
  -3.6060000e+03   4.2245647e-01
  -3.6050000e+03   4.2282088e-01
  -3.6040000e+03   4.2310928e-01
  -3.6030000e+03   4.2332519e-01
  -3.6020000e+03   4.2347228e-01
  -3.6010000e+03   4.2355440e-01
  -3.6000000e+03   4.2357550e-01
  -3.5990000e+03   4.2353966e-01
  -3.5980000e+03   4.2345113e-01
  -3.5970000e+03   4.2331422e-01
  -3.5960000e+03   4.2313340e-01
  -3.5950000e+03   4.2291321e-01
  -3.5940000e+03   4.2265832e-01
  -3.5930000e+03   4.2237348e-01
  -3.5920000e+03   4.2206350e-01
  -3.5910000e+03   4.2173328e-01
  -3.5900000e+03   4.2138778e-01
  -3.5890000e+03   4.2103201e-01
  -3.5880000e+03   4.2067100e-01
  -3.5870000e+03   4.2030984e-01
  -3.5860000e+03   4.1995357e-01
  -3.5850000e+03   4.1960728e-01
  -3.5840000e+03   4.1927601e-01
  -3.5830000e+03   4.1896475e-01
  -3.5820000e+03   4.1867844e-01
  -3.5810000e+03   4.1842195e-01
  -3.5800000e+03   4.1820003e-01
  -3.5790000e+03   4.1801731e-01
  -3.5780000e+03   4.1787829e-01
  -3.5770000e+03   4.1778730e-01
  -3.5760000e+03   4.1774845e-01
  -3.5750000e+03   4.1776569e-01
  -3.5740000e+03   4.1784268e-01
  -3.5730000e+03   4.1798286e-01
  -3.5720000e+03   4.1818936e-01
  -3.5710000e+03   4.1846504e-01
  -3.5700000e+03   4.1881240e-01
  -3.5690000e+03   4.1923361e-01
  -3.5680000e+03   4.1973050e-01
  -3.5670000e+03   4.2030448e-01
  -3.5660000e+03   4.2095660e-01
  -3.5650000e+03   4.2168749e-01
  -3.5640000e+03   4.2249736e-01
  -3.5630000e+03   4.2338600e-01
  -3.5620000e+03   4.2435277e-01
  -3.5610000e+03   4.2539658e-01
  -3.5600000e+03   4.2651593e-01
  -3.5590000e+03   4.2770884e-01
  -3.5580000e+03   4.2897293e-01
  -3.5570000e+03   4.3030538e-01
  -3.5560000e+03   4.3170296e-01
  -3.5550000e+03   4.3316200e-01
  -3.5540000e+03   4.3467844e-01
  -3.5530000e+03   4.3624786e-01
  -3.5520000e+03   4.3786543e-01
  -3.5510000e+03   4.3952597e-01
  -3.5500000e+03   4.4122396e-01
  -3.5490000e+03   4.4295356e-01
  -3.5480000e+03   4.4470861e-01
  -3.5470000e+03   4.4648268e-01
  -3.5460000e+03   4.4826904e-01
  -3.5450000e+03   4.5006072e-01
  -3.5440000e+03   4.5185054e-01
  -3.5430000e+03   4.5363105e-01
  -3.5420000e+03   4.5539465e-01
  -3.5410000e+03   4.5713353e-01
  -3.5400000e+03   4.5883973e-01
  -3.5390000e+03   4.6050511e-01
  -3.5380000e+03   4.6212142e-01
  -3.5370000e+03   4.6368029e-01
  -3.5360000e+03   4.6517323e-01
  -3.5350000e+03   4.6659165e-01
  -3.5340000e+03   4.6792690e-01
  -3.5330000e+03   4.6917025e-01
  -3.5320000e+03   4.7031289e-01
  -3.5310000e+03   4.7134599e-01
  -3.5300000e+03   4.7226066e-01
  -3.5290000e+03   4.7304800e-01
  -3.5280000e+03   4.7369909e-01
  -3.5270000e+03   4.7420500e-01
  -3.5260000e+03   4.7455679e-01
  -3.5250000e+03   4.7474554e-01
  -3.5240000e+03   4.7476238e-01
  -3.5230000e+03   4.7459844e-01
  -3.5220000e+03   4.7424491e-01
  -3.5210000e+03   4.7369304e-01
  -3.5200000e+03   4.7293416e-01
  -3.5190000e+03   4.7195966e-01
  -3.5180000e+03   4.7076106e-01
  -3.5170000e+03   4.6932998e-01
  -3.5160000e+03   4.6765818e-01
  -3.5150000e+03   4.6573754e-01
  -3.5140000e+03   4.6356016e-01
  -3.5130000e+03   4.6111829e-01
  -3.5120000e+03   4.5840439e-01
  -3.5110000e+03   4.5541118e-01
  -3.5100000e+03   4.5213159e-01
  -3.5090000e+03   4.4855886e-01
  -3.5080000e+03   4.4468654e-01
  -3.5070000e+03   4.4050848e-01
  -3.5060000e+03   4.3601892e-01
  -3.5050000e+03   4.3121247e-01
  -3.5040000e+03   4.2608416e-01
  -3.5030000e+03   4.2062948e-01
  -3.5020000e+03   4.1484440e-01
  -3.5010000e+03   4.0872541e-01
  -3.5000000e+03   4.0226954e-01
  -3.4990000e+03   3.9547442e-01
  -3.4980000e+03   3.8833833e-01
  -3.4970000e+03   3.8086019e-01
  -3.4960000e+03   3.7303966e-01
  -3.4950000e+03   3.6487716e-01
  -3.4940000e+03   3.5637391e-01
  -3.4930000e+03   3.4753202e-01
  -3.4920000e+03   3.3835453e-01
  -3.4910000e+03   3.2884547e-01
  -3.4900000e+03   3.1900999e-01
  -3.4890000e+03   3.0885439e-01
  -3.4880000e+03   2.9838629e-01
  -3.4870000e+03   2.8761474e-01
  -3.4860000e+03   2.7655041e-01
  -3.4850000e+03   2.6520579e-01
  -3.4840000e+03   2.5359552e-01
  -3.4830000e+03   2.4173670e-01
  -3.4820000e+03   2.2964947e-01
  -3.4810000e+03   2.1735762e-01
  -3.4800000e+03   2.0488954e-01
  -3.4790000e+03   1.9227958e-01
  -3.4780000e+03   1.7956987e-01
  -3.4770000e+03   1.6681307e-01
  -3.4760000e+03   1.5407631e-01
  -3.4750000e+03   1.4144717e-01
  -3.4740000e+03   1.2904253e-01
  -3.4730000e+03   1.1702180e-01
  -3.4720000e+03   1.0560617e-01
  -3.4710000e+03   9.5104551e-02
  -3.4700000e+03   8.5941979e-02
  -3.4690000e+03   7.8672129e-02
  -3.4680000e+03   7.3930220e-02
  -3.4670000e+03   7.2275403e-02
  -3.4660000e+03   7.3956530e-02
  -3.4650000e+03   7.8782430e-02
  -3.4640000e+03   8.6231288e-02
  -3.4630000e+03   9.5682167e-02
  -3.4620000e+03   1.0658134e-01
  -3.4610000e+03   1.1849750e-01
  -3.4600000e+03   1.3111341e-01
  -3.4590000e+03   1.4419885e-01
  -3.4580000e+03   1.5758512e-01
  -3.4570000e+03   1.7114567e-01
  -3.4560000e+03   1.8478285e-01
  -3.4550000e+03   1.9841894e-01
  -3.4540000e+03   2.1199013e-01
  -3.4530000e+03   2.2544261e-01
  -3.4520000e+03   2.3872982e-01
  -3.4510000e+03   2.5181059e-01
  -3.4500000e+03   2.6464792e-01
  -3.4490000e+03   2.7720806e-01
  -3.4480000e+03   2.8945989e-01
  -3.4470000e+03   3.0137449e-01
  -3.4460000e+03   3.1292484e-01
  -3.4450000e+03   3.2408558e-01
  -3.4440000e+03   3.3483291e-01
  -3.4430000e+03   3.4514444e-01
  -3.4420000e+03   3.5499915e-01
  -3.4410000e+03   3.6437739e-01
  -3.4400000e+03   3.7326081e-01
  -3.4390000e+03   3.8163240e-01
  -3.4380000e+03   3.8947649e-01
  -3.4370000e+03   3.9677879e-01
  -3.4360000e+03   4.0352641e-01
  -3.4350000e+03   4.0970789e-01
  -3.4340000e+03   4.1531326e-01
  -3.4330000e+03   4.2033406e-01
  -3.4320000e+03   4.2476344e-01
  -3.4310000e+03   4.2859615e-01
  -3.4300000e+03   4.3182865e-01
  -3.4290000e+03   4.3445912e-01
  -3.4280000e+03   4.3648756e-01
  -3.4270000e+03   4.3791586e-01
  -3.4260000e+03   4.3874782e-01
  -3.4250000e+03   4.3898926e-01
  -3.4240000e+03   4.3864812e-01
  -3.4230000e+03   4.3773446e-01
  -3.4220000e+03   4.3626066e-01
  -3.4210000e+03   4.3424142e-01
  -3.4200000e+03   4.3169391e-01
  -3.4190000e+03   4.2863787e-01
  -3.4180000e+03   4.2509573e-01
  -3.4170000e+03   4.2109276e-01
  -3.4160000e+03   4.1665717e-01
  -3.4150000e+03   4.1182028e-01
  -3.4140000e+03   4.0661668e-01
  -3.4130000e+03   4.0108442e-01
  -3.4120000e+03   3.9526509e-01
  -3.4110000e+03   3.8920410e-01
  -3.4100000e+03   3.8295073e-01
  -3.4090000e+03   3.7655834e-01
  -3.4080000e+03   3.7008441e-01
  -3.4070000e+03   3.6359060e-01
  -3.4060000e+03   3.5714269e-01
  -3.4050000e+03   3.5081045e-01
  -3.4040000e+03   3.4466725e-01
  -3.4030000e+03   3.3878961e-01
  -3.4020000e+03   3.3325644e-01
  -3.4010000e+03   3.2814798e-01
  -3.4000000e+03   3.2354448e-01
  -3.3990000e+03   3.1952463e-01
  -3.3980000e+03   3.1616357e-01
  -3.3970000e+03   3.1353084e-01
  -3.3960000e+03   3.1168814e-01
  -3.3950000e+03   3.1068718e-01
  -3.3940000e+03   3.1056778e-01
  -3.3930000e+03   3.1135631e-01
  -3.3920000e+03   3.1306478e-01
  -3.3910000e+03   3.1569050e-01
  -3.3900000e+03   3.1921651e-01
  -3.3890000e+03   3.2361259e-01
  -3.3880000e+03   3.2883677e-01
  -3.3870000e+03   3.3483725e-01
  -3.3860000e+03   3.4155449e-01
  -3.3850000e+03   3.4892322e-01
  -3.3840000e+03   3.5687446e-01
  -3.3830000e+03   3.6533725e-01
  -3.3820000e+03   3.7424014e-01
  -3.3810000e+03   3.8351238e-01
  -3.3800000e+03   3.9308487e-01
  -3.3790000e+03   4.0289080e-01
  -3.3780000e+03   4.1286619e-01
  -3.3770000e+03   4.2295011e-01
  -3.3760000e+03   4.3308491e-01
  -3.3750000e+03   4.4321623e-01
  -3.3740000e+03   4.5329297e-01
  -3.3730000e+03   4.6326727e-01
  -3.3720000e+03   4.7309433e-01
  -3.3710000e+03   4.8273230e-01
  -3.3700000e+03   4.9214214e-01
  -3.3690000e+03   5.0128746e-01
  -3.3680000e+03   5.1013432e-01
  -3.3670000e+03   5.1865111e-01
  -3.3660000e+03   5.2680841e-01
  -3.3650000e+03   5.3457877e-01
  -3.3640000e+03   5.4193666e-01
  -3.3630000e+03   5.4885824e-01
  -3.3620000e+03   5.5532130e-01
  -3.3610000e+03   5.6130509e-01
  -3.3600000e+03   5.6679021e-01
  -3.3590000e+03   5.7175851e-01
  -3.3580000e+03   5.7619295e-01
  -3.3570000e+03   5.8007752e-01
  -3.3560000e+03   5.8339714e-01
  -3.3550000e+03   5.8613756e-01
  -3.3540000e+03   5.8828525e-01
  -3.3530000e+03   5.8982738e-01
  -3.3520000e+03   5.9075169e-01
  -3.3510000e+03   5.9104645e-01
  -3.3500000e+03   5.9070039e-01
  -3.3490000e+03   5.8970269e-01
  -3.3480000e+03   5.8804289e-01
  -3.3470000e+03   5.8571091e-01
  -3.3460000e+03   5.8269704e-01
  -3.3450000e+03   5.7899192e-01
  -3.3440000e+03   5.7458661e-01
  -3.3430000e+03   5.6947261e-01
  -3.3420000e+03   5.6364193e-01
  -3.3410000e+03   5.5708722e-01
  -3.3400000e+03   5.4980193e-01
  -3.3390000e+03   5.4178042e-01
  -3.3380000e+03   5.3301826e-01
  -3.3370000e+03   5.2351252e-01
  -3.3360000e+03   5.1326212e-01
  -3.3350000e+03   5.0226828e-01
  -3.3340000e+03   4.9053519e-01
  -3.3330000e+03   4.7807067e-01
  -3.3320000e+03   4.6488714e-01
  -3.3310000e+03   4.5100285e-01
  -3.3300000e+03   4.3644340e-01
  -3.3290000e+03   4.2124375e-01
  -3.3280000e+03   4.0545085e-01
  -3.3270000e+03   3.8912706e-01
  -3.3260000e+03   3.7235466e-01
  -3.3250000e+03   3.5524191e-01
  -3.3240000e+03   3.3793088e-01
  -3.3230000e+03   3.2060786e-01
  -3.3220000e+03   3.0351657e-01
  -3.3210000e+03   2.8697427e-01
  -3.3200000e+03   2.7138989e-01
  -3.3190000e+03   2.5728045e-01
  -3.3180000e+03   2.4527820e-01
  -3.3170000e+03   2.3611487e-01
  -3.3160000e+03   2.3056663e-01
  -3.3150000e+03   2.2935195e-01
  -3.3140000e+03   2.3300178e-01
  -3.3130000e+03   2.4175452e-01
  -3.3120000e+03   2.5553013e-01
  -3.3110000e+03   2.7399370e-01
  -3.3100000e+03   2.9666628e-01
  -3.3090000e+03   3.2302920e-01
  -3.3080000e+03   3.5259294e-01
  -3.3070000e+03   3.8492939e-01
  -3.3060000e+03   4.1967936e-01
  -3.3050000e+03   4.5654715e-01
  -3.3040000e+03   4.9529042e-01
  -3.3030000e+03   5.3570943e-01
  -3.3020000e+03   5.7763745e-01
  -3.3010000e+03   6.2093297e-01
  -3.3000000e+03   6.6547342e-01
  -3.2990000e+03   7.1115043e-01
  -3.2980000e+03   7.5786612e-01
  -3.2970000e+03   8.0553033e-01
  -3.2960000e+03   8.5405848e-01
  -3.2950000e+03   9.0336998e-01
  -3.2940000e+03   9.5338696e-01
  -3.2930000e+03   1.0040334e+00
  -3.2920000e+03   1.0552344e+00
  -3.2910000e+03   1.1069155e+00
  -3.2900000e+03   1.1590027e+00
  -3.2890000e+03   1.2114218e+00
  -3.2880000e+03   1.2640982e+00
  -3.2870000e+03   1.3169570e+00
  -3.2860000e+03   1.3699229e+00
  -3.2850000e+03   1.4229198e+00
  -3.2840000e+03   1.4758715e+00
  -3.2830000e+03   1.5287010e+00
  -3.2820000e+03   1.5813310e+00
  -3.2810000e+03   1.6336839e+00
  -3.2800000e+03   1.6856818e+00
  -3.2790000e+03   1.7372467e+00
  -3.2780000e+03   1.7883007e+00
  -3.2770000e+03   1.8387660e+00
  -3.2760000e+03   1.8885651e+00
  -3.2750000e+03   1.9376209e+00
  -3.2740000e+03   1.9858569e+00
  -3.2730000e+03   2.0331976e+00
  -3.2720000e+03   2.0795680e+00
  -3.2710000e+03   2.1248947e+00
  -3.2700000e+03   2.1691051e+00
  -3.2690000e+03   2.2121285e+00
  -3.2680000e+03   2.2538955e+00
  -3.2670000e+03   2.2943385e+00
  -3.2660000e+03   2.3333920e+00
  -3.2650000e+03   2.3709924e+00
  -3.2640000e+03   2.4070786e+00
  -3.2630000e+03   2.4415917e+00
  -3.2620000e+03   2.4744755e+00
  -3.2610000e+03   2.5056764e+00
  -3.2600000e+03   2.5351438e+00
  -3.2590000e+03   2.5628299e+00
  -3.2580000e+03   2.5886902e+00
  -3.2570000e+03   2.6126833e+00
  -3.2560000e+03   2.6347712e+00
  -3.2550000e+03   2.6549191e+00
  -3.2540000e+03   2.6730961e+00
  -3.2530000e+03   2.6892747e+00
  -3.2520000e+03   2.7034310e+00
  -3.2510000e+03   2.7155450e+00
  -3.2500000e+03   2.7256005e+00
  -3.2490000e+03   2.7335851e+00
  -3.2480000e+03   2.7394901e+00
  -3.2470000e+03   2.7433111e+00
  -3.2460000e+03   2.7450473e+00
  -3.2450000e+03   2.7447019e+00
  -3.2440000e+03   2.7422820e+00
  -3.2430000e+03   2.7377987e+00
  -3.2420000e+03   2.7312668e+00
  -3.2410000e+03   2.7227050e+00
  -3.2400000e+03   2.7121358e+00
  -3.2390000e+03   2.6995855e+00
  -3.2380000e+03   2.6850839e+00
  -3.2370000e+03   2.6686643e+00
  -3.2360000e+03   2.6503636e+00
  -3.2350000e+03   2.6302222e+00
  -3.2340000e+03   2.6082835e+00
  -3.2330000e+03   2.5845942e+00
  -3.2320000e+03   2.5592040e+00
  -3.2310000e+03   2.5321656e+00
  -3.2300000e+03   2.5035342e+00
  -3.2290000e+03   2.4733680e+00
  -3.2280000e+03   2.4417272e+00
  -3.2270000e+03   2.4086745e+00
  -3.2260000e+03   2.3742750e+00
  -3.2250000e+03   2.3385952e+00
  -3.2240000e+03   2.3017039e+00
  -3.2230000e+03   2.2636711e+00
  -3.2220000e+03   2.2245685e+00
  -3.2210000e+03   2.1844689e+00
  -3.2200000e+03   2.1434461e+00
  -3.2190000e+03   2.1015750e+00
  -3.2180000e+03   2.0589308e+00
  -3.2170000e+03   2.0155894e+00
  -3.2160000e+03   1.9716270e+00
  -3.2150000e+03   1.9271197e+00
  -3.2140000e+03   1.8821437e+00
  -3.2130000e+03   1.8367747e+00
  -3.2120000e+03   1.7910882e+00
  -3.2110000e+03   1.7451587e+00
  -3.2100000e+03   1.6990601e+00
  -3.2090000e+03   1.6528652e+00
  -3.2080000e+03   1.6066456e+00
  -3.2070000e+03   1.5604716e+00
  -3.2060000e+03   1.5144119e+00
  -3.2050000e+03   1.4685337e+00
  -3.2040000e+03   1.4229021e+00
  -3.2030000e+03   1.3775805e+00
  -3.2020000e+03   1.3326301e+00
  -3.2010000e+03   1.2881099e+00
  -3.2000000e+03   1.2440765e+00
  -3.1990000e+03   1.2005844e+00
  -3.1980000e+03   1.1576851e+00
  -3.1970000e+03   1.1154277e+00
  -3.1960000e+03   1.0738587e+00
  -3.1950000e+03   1.0330217e+00
  -3.1940000e+03   9.9295751e-01
  -3.1930000e+03   9.5370413e-01
  -3.1920000e+03   9.1529663e-01
  -3.1910000e+03   8.7776717e-01
  -3.1900000e+03   8.4114497e-01
  -3.1890000e+03   8.0545639e-01
  -3.1880000e+03   7.7072482e-01
  -3.1870000e+03   7.3697084e-01
  -3.1860000e+03   7.0421217e-01
  -3.1850000e+03   6.7246376e-01
  -3.1840000e+03   6.4173787e-01
  -3.1830000e+03   6.1204413e-01
  -3.1820000e+03   5.8338965e-01
  -3.1810000e+03   5.5577911e-01
  -3.1800000e+03   5.2921490e-01
  -3.1790000e+03   5.0369721e-01
  -3.1780000e+03   4.7922420e-01
  -3.1770000e+03   4.5579211e-01
  -3.1760000e+03   4.3339545e-01
  -3.1750000e+03   4.1202708e-01
  -3.1740000e+03   3.9167841e-01
  -3.1730000e+03   3.7233949e-01
  -3.1720000e+03   3.5399914e-01
  -3.1710000e+03   3.3664508e-01
  -3.1700000e+03   3.2026393e-01
  -3.1690000e+03   3.0484134e-01
  -3.1680000e+03   2.9036188e-01
  -3.1670000e+03   2.7680910e-01
  -3.1660000e+03   2.6416534e-01
  -3.1650000e+03   2.5241161e-01
  -3.1640000e+03   2.4152740e-01
  -3.1630000e+03   2.3149042e-01
  -3.1620000e+03   2.2227630e-01
  -3.1610000e+03   2.1385836e-01
  -3.1600000e+03   2.0620730e-01
  -3.1590000e+03   1.9929100e-01
  -3.1580000e+03   1.9307437e-01
  -3.1570000e+03   1.8751930e-01
  -3.1560000e+03   1.8258478e-01
  -3.1550000e+03   1.7822710e-01
  -3.1540000e+03   1.7440021e-01
  -3.1530000e+03   1.7105620e-01
  -3.1520000e+03   1.6814588e-01
  -3.1510000e+03   1.6561940e-01
  -3.1500000e+03   1.6342690e-01
  -3.1490000e+03   1.6151912e-01
  -3.1480000e+03   1.5984805e-01
  -3.1470000e+03   1.5836737e-01
  -3.1460000e+03   1.5703296e-01
  -3.1450000e+03   1.5580320e-01
  -3.1440000e+03   1.5463930e-01
  -3.1430000e+03   1.5350545e-01
  -3.1420000e+03   1.5236903e-01
  -3.1410000e+03   1.5120064e-01
  -3.1400000e+03   1.4997422e-01
  -3.1390000e+03   1.4866707e-01
  -3.1380000e+03   1.4725988e-01
  -3.1370000e+03   1.4573681e-01
  -3.1360000e+03   1.4408550e-01
  -3.1350000e+03   1.4229717e-01
  -3.1340000e+03   1.4036672e-01
  -3.1330000e+03   1.3829286e-01
  -3.1320000e+03   1.3607829e-01
  -3.1310000e+03   1.3372992e-01
  -3.1300000e+03   1.3125913e-01
  -3.1290000e+03   1.2868213e-01
  -3.1280000e+03   1.2602027e-01
  -3.1270000e+03   1.2330051e-01
  -3.1260000e+03   1.2055577e-01
  -3.1250000e+03   1.1782539e-01
  -3.1240000e+03   1.1515538e-01
  -3.1230000e+03   1.1259863e-01
  -3.1220000e+03   1.1021471e-01
  -3.1210000e+03   1.0806927e-01
  -3.1200000e+03   1.0623279e-01
  -3.1190000e+03   1.0477858e-01
  -3.1180000e+03   1.0377988e-01
  -3.1170000e+03   1.0330622e-01
  -3.1160000e+03   1.0341923e-01
  -3.1150000e+03   1.0416858e-01
  -3.1140000e+03   1.0558853e-01
  -3.1130000e+03   1.0769578e-01
  -3.1120000e+03   1.1048910e-01
  -3.1110000e+03   1.1395048e-01
  -3.1100000e+03   1.1804775e-01
  -3.1090000e+03   1.2273784e-01
  -3.1080000e+03   1.2797029e-01
  -3.1070000e+03   1.3369038e-01
  -3.1060000e+03   1.3984177e-01
  -3.1050000e+03   1.4636842e-01
  -3.1040000e+03   1.5321590e-01
  -3.1030000e+03   1.6033225e-01
  -3.1020000e+03   1.6766836e-01
  -3.1010000e+03   1.7517815e-01
  -3.1000000e+03   1.8281855e-01
  -3.0990000e+03   1.9054936e-01
  -3.0980000e+03   1.9833309e-01
  -3.0970000e+03   2.0613473e-01
  -3.0960000e+03   2.1392159e-01
  -3.0950000e+03   2.2166308e-01
  -3.0940000e+03   2.2933056e-01
  -3.0930000e+03   2.3689718e-01
  -3.0920000e+03   2.4433775e-01
  -3.0910000e+03   2.5162863e-01
  -3.0900000e+03   2.5874764e-01
  -3.0890000e+03   2.6567398e-01
  -3.0880000e+03   2.7238814e-01
  -3.0870000e+03   2.7887190e-01
  -3.0860000e+03   2.8510823e-01
  -3.0850000e+03   2.9108127e-01
  -3.0840000e+03   2.9677629e-01
  -3.0830000e+03   3.0217968e-01
  -3.0820000e+03   3.0727891e-01
  -3.0810000e+03   3.1206250e-01
  -3.0800000e+03   3.1652004e-01
  -3.0790000e+03   3.2064210e-01
  -3.0780000e+03   3.2442029e-01
  -3.0770000e+03   3.2784720e-01
  -3.0760000e+03   3.3091639e-01
  -3.0750000e+03   3.3362236e-01
  -3.0740000e+03   3.3596058e-01
  -3.0730000e+03   3.3792742e-01
  -3.0720000e+03   3.3952016e-01
  -3.0710000e+03   3.4073698e-01
  -3.0700000e+03   3.4157691e-01
  -3.0690000e+03   3.4203984e-01
  -3.0680000e+03   3.4212649e-01
  -3.0670000e+03   3.4183839e-01
  -3.0660000e+03   3.4117787e-01
  -3.0650000e+03   3.4014799e-01
  -3.0640000e+03   3.3875259e-01
  -3.0630000e+03   3.3699623e-01
  -3.0620000e+03   3.3488414e-01
  -3.0610000e+03   3.3242225e-01
  -3.0600000e+03   3.2961711e-01
  -3.0590000e+03   3.2647593e-01
  -3.0580000e+03   3.2300648e-01
  -3.0570000e+03   3.1921711e-01
  -3.0560000e+03   3.1511673e-01
  -3.0550000e+03   3.1071473e-01
  -3.0540000e+03   3.0602100e-01
  -3.0530000e+03   3.0104591e-01
  -3.0520000e+03   2.9580022e-01
  -3.0510000e+03   2.9029511e-01
  -3.0500000e+03   2.8454213e-01
  -3.0490000e+03   2.7855317e-01
  -3.0480000e+03   2.7234040e-01
  -3.0470000e+03   2.6591631e-01
  -3.0460000e+03   2.5929361e-01
  -3.0450000e+03   2.5248523e-01
  -3.0440000e+03   2.4550429e-01
  -3.0430000e+03   2.3836405e-01
  -3.0420000e+03   2.3107790e-01
  -3.0410000e+03   2.2365932e-01
  -3.0400000e+03   2.1612185e-01
  -3.0390000e+03   2.0847904e-01
  -3.0380000e+03   2.0074446e-01
  -3.0370000e+03   1.9293161e-01
  -3.0360000e+03   1.8505394e-01
  -3.0350000e+03   1.7712482e-01
  -3.0340000e+03   1.6915747e-01
  -3.0330000e+03   1.6116495e-01
  -3.0320000e+03   1.5316018e-01
  -3.0310000e+03   1.4515582e-01
  -3.0300000e+03   1.3716436e-01
  -3.0290000e+03   1.2919801e-01
  -3.0280000e+03   1.2126875e-01
  -3.0270000e+03   1.1338830e-01
  -3.0260000e+03   1.0556814e-01
  -3.0250000e+03   9.7819536e-02
  -3.0240000e+03   9.0153573e-02
  -3.0230000e+03   8.2581283e-02
  -3.0220000e+03   7.5113780e-02
  -3.0210000e+03   6.7762534e-02
  -3.0200000e+03   6.0539821e-02
  -3.0190000e+03   5.3459522e-02
  -3.0180000e+03   4.6538565e-02
  -3.0170000e+03   3.9799713e-02
  -3.0160000e+03   3.3277312e-02
  -3.0150000e+03   2.7030183e-02
  -3.0140000e+03   2.1173500e-02
  -3.0130000e+03   1.5964940e-02
  -3.0120000e+03   1.2029397e-02
  -3.0110000e+03   1.0591762e-02
  -3.0100000e+03   1.2318660e-02
  -3.0090000e+03   1.6059935e-02
  -3.0080000e+03   2.0624168e-02
  -3.0070000e+03   2.5473057e-02
  -3.0060000e+03   3.0389254e-02
  -3.0050000e+03   3.5277493e-02
  -3.0040000e+03   4.0092027e-02
  -3.0030000e+03   4.4809587e-02
  -3.0020000e+03   4.9418243e-02
  -3.0010000e+03   5.3912332e-02
  -3.0000000e+03   5.8289939e-02
  -2.9990000e+03   6.2551532e-02
  -2.9980000e+03   6.6699184e-02
  -2.9970000e+03   7.0736082e-02
  -2.9960000e+03   7.4666211e-02
  -2.9950000e+03   7.8494125e-02
  -2.9940000e+03   8.2224777e-02
  -2.9930000e+03   8.5863387e-02
  -2.9920000e+03   8.9415330e-02
  -2.9910000e+03   9.2886038e-02
  -2.9900000e+03   9.6280919e-02
  -2.9890000e+03   9.9605279e-02
  -2.9880000e+03   1.0286426e-01
  -2.9870000e+03   1.0606276e-01
  -2.9860000e+03   1.0920542e-01
  -2.9850000e+03   1.1229653e-01
  -2.9840000e+03   1.1534003e-01
  -2.9830000e+03   1.1833945e-01
  -2.9820000e+03   1.2129789e-01
  -2.9810000e+03   1.2421802e-01
  -2.9800000e+03   1.2710204e-01
  -2.9790000e+03   1.2995172e-01
  -2.9780000e+03   1.3276834e-01
  -2.9770000e+03   1.3555276e-01
  -2.9760000e+03   1.3830539e-01
  -2.9750000e+03   1.4102626e-01
  -2.9740000e+03   1.4371499e-01
  -2.9730000e+03   1.4637087e-01
  -2.9720000e+03   1.4899283e-01
  -2.9710000e+03   1.5157957e-01
  -2.9700000e+03   1.5412951e-01
  -2.9690000e+03   1.5664087e-01
  -2.9680000e+03   1.5911172e-01
  -2.9670000e+03   1.6153999e-01
  -2.9660000e+03   1.6392354e-01
  -2.9650000e+03   1.6626018e-01
  -2.9640000e+03   1.6854772e-01
  -2.9630000e+03   1.7078400e-01
  -2.9620000e+03   1.7296693e-01
  -2.9610000e+03   1.7509452e-01
  -2.9600000e+03   1.7716491e-01
  -2.9590000e+03   1.7917640e-01
  -2.9580000e+03   1.8112745e-01
  -2.9570000e+03   1.8301675e-01
  -2.9560000e+03   1.8484319e-01
  -2.9550000e+03   1.8660589e-01
  -2.9540000e+03   1.8830424e-01
  -2.9530000e+03   1.8993785e-01
  -2.9520000e+03   1.9150660e-01
  -2.9510000e+03   1.9301065e-01
  -2.9500000e+03   1.9445039e-01
  -2.9490000e+03   1.9582648e-01
  -2.9480000e+03   1.9713982e-01
  -2.9470000e+03   1.9839156e-01
  -2.9460000e+03   1.9958306e-01
  -2.9450000e+03   2.0071592e-01
  -2.9440000e+03   2.0179193e-01
  -2.9430000e+03   2.0281305e-01
  -2.9420000e+03   2.0378141e-01
  -2.9410000e+03   2.0469929e-01
  -2.9400000e+03   2.0556909e-01
  -2.9390000e+03   2.0639332e-01
  -2.9380000e+03   2.0717454e-01
  -2.9370000e+03   2.0791540e-01
  -2.9360000e+03   2.0861856e-01
  -2.9350000e+03   2.0928671e-01
  -2.9340000e+03   2.0992250e-01
  -2.9330000e+03   2.1052858e-01
  -2.9320000e+03   2.1110753e-01
  -2.9310000e+03   2.1166187e-01
  -2.9300000e+03   2.1219402e-01
  -2.9290000e+03   2.1270629e-01
  -2.9280000e+03   2.1320089e-01
  -2.9270000e+03   2.1367988e-01
  -2.9260000e+03   2.1414518e-01
  -2.9250000e+03   2.1459857e-01
  -2.9240000e+03   2.1504165e-01
  -2.9230000e+03   2.1547587e-01
  -2.9220000e+03   2.1590250e-01
  -2.9210000e+03   2.1632266e-01
  -2.9200000e+03   2.1673727e-01
  -2.9190000e+03   2.1714712e-01
  -2.9180000e+03   2.1755279e-01
  -2.9170000e+03   2.1795474e-01
  -2.9160000e+03   2.1835327e-01
  -2.9150000e+03   2.1874850e-01
  -2.9140000e+03   2.1914046e-01
  -2.9130000e+03   2.1952901e-01
  -2.9120000e+03   2.1991390e-01
  -2.9110000e+03   2.2029478e-01
  -2.9100000e+03   2.2067117e-01
  -2.9090000e+03   2.2104251e-01
  -2.9080000e+03   2.2140815e-01
  -2.9070000e+03   2.2176736e-01
  -2.9060000e+03   2.2211932e-01
  -2.9050000e+03   2.2246318e-01
  -2.9040000e+03   2.2279801e-01
  -2.9030000e+03   2.2312282e-01
  -2.9020000e+03   2.2343658e-01
  -2.9010000e+03   2.2373823e-01
  -2.9000000e+03   2.2402666e-01
  -2.8990000e+03   2.2430071e-01
  -2.8980000e+03   2.2455920e-01
  -2.8970000e+03   2.2480093e-01
  -2.8960000e+03   2.2502464e-01
  -2.8950000e+03   2.2522907e-01
  -2.8940000e+03   2.2541292e-01
  -2.8930000e+03   2.2557486e-01
  -2.8920000e+03   2.2571353e-01
  -2.8910000e+03   2.2582755e-01
  -2.8900000e+03   2.2591553e-01
  -2.8890000e+03   2.2597603e-01
  -2.8880000e+03   2.2600761e-01
  -2.8870000e+03   2.2600880e-01
  -2.8860000e+03   2.2597810e-01
  -2.8850000e+03   2.2591402e-01
  -2.8840000e+03   2.2581504e-01
  -2.8830000e+03   2.2567964e-01
  -2.8820000e+03   2.2550629e-01
  -2.8810000e+03   2.2529347e-01
  -2.8800000e+03   2.2503965e-01
  -2.8790000e+03   2.2474333e-01
  -2.8780000e+03   2.2440302e-01
  -2.8770000e+03   2.2401726e-01
  -2.8760000e+03   2.2358463e-01
  -2.8750000e+03   2.2310374e-01
  -2.8740000e+03   2.2257325e-01
  -2.8730000e+03   2.2199190e-01
  -2.8720000e+03   2.2135847e-01
  -2.8710000e+03   2.2067183e-01
  -2.8700000e+03   2.1993095e-01
  -2.8690000e+03   2.1913486e-01
  -2.8680000e+03   2.1828273e-01
  -2.8670000e+03   2.1737382e-01
  -2.8660000e+03   2.1640751e-01
  -2.8650000e+03   2.1538333e-01
  -2.8640000e+03   2.1430091e-01
  -2.8630000e+03   2.1316007e-01
  -2.8620000e+03   2.1196073e-01
  -2.8610000e+03   2.1070300e-01
  -2.8600000e+03   2.0938713e-01
  -2.8590000e+03   2.0801356e-01
  -2.8580000e+03   2.0658287e-01
  -2.8570000e+03   2.0509583e-01
  -2.8560000e+03   2.0355338e-01
  -2.8550000e+03   2.0195664e-01
  -2.8540000e+03   2.0030690e-01
  -2.8530000e+03   1.9860562e-01
  -2.8520000e+03   1.9685445e-01
  -2.8510000e+03   1.9505520e-01
  -2.8500000e+03   1.9320985e-01
  -2.8490000e+03   1.9132055e-01
  -2.8480000e+03   1.8938962e-01
  -2.8470000e+03   1.8741951e-01
  -2.8460000e+03   1.8541285e-01
  -2.8450000e+03   1.8337238e-01
  -2.8440000e+03   1.8130099e-01
  -2.8430000e+03   1.7920172e-01
  -2.8420000e+03   1.7707767e-01
  -2.8410000e+03   1.7493210e-01
  -2.8400000e+03   1.7276834e-01
  -2.8390000e+03   1.7058980e-01
  -2.8380000e+03   1.6839999e-01
  -2.8370000e+03   1.6620246e-01
  -2.8360000e+03   1.6400081e-01
  -2.8350000e+03   1.6179868e-01
  -2.8340000e+03   1.5959974e-01
  -2.8330000e+03   1.5740767e-01
  -2.8320000e+03   1.5522614e-01
  -2.8310000e+03   1.5305880e-01
  -2.8300000e+03   1.5090928e-01
  -2.8290000e+03   1.4878117e-01
  -2.8280000e+03   1.4667799e-01
  -2.8270000e+03   1.4460320e-01
  -2.8260000e+03   1.4256017e-01
  -2.8250000e+03   1.4055218e-01
  -2.8240000e+03   1.3858239e-01
  -2.8230000e+03   1.3665384e-01
  -2.8220000e+03   1.3476946e-01
  -2.8210000e+03   1.3293201e-01
  -2.8200000e+03   1.3114410e-01
  -2.8190000e+03   1.2940818e-01
  -2.8180000e+03   1.2772653e-01
  -2.8170000e+03   1.2610123e-01
  -2.8160000e+03   1.2453418e-01
  -2.8150000e+03   1.2302707e-01
  -2.8140000e+03   1.2158141e-01
  -2.8130000e+03   1.2019848e-01
  -2.8120000e+03   1.1887933e-01
  -2.8110000e+03   1.1762482e-01
  -2.8100000e+03   1.1643556e-01
  -2.8090000e+03   1.1531196e-01
  -2.8080000e+03   1.1425418e-01
  -2.8070000e+03   1.1326215e-01
  -2.8060000e+03   1.1233561e-01
  -2.8050000e+03   1.1147402e-01
  -2.8040000e+03   1.1067665e-01
  -2.8030000e+03   1.0994254e-01
  -2.8020000e+03   1.0927050e-01
  -2.8010000e+03   1.0865914e-01
  -2.8000000e+03   1.0810684e-01
  -2.7990000e+03   1.0761180e-01
  -2.7980000e+03   1.0717199e-01
  -2.7970000e+03   1.0678521e-01
  -2.7960000e+03   1.0644907e-01
  -2.7950000e+03   1.0616099e-01
  -2.7940000e+03   1.0591826e-01
  -2.7930000e+03   1.0571797e-01
  -2.7920000e+03   1.0555708e-01
  -2.7910000e+03   1.0543243e-01
  -2.7900000e+03   1.0534072e-01
  -2.7890000e+03   1.0527854e-01
  -2.7880000e+03   1.0524241e-01
  -2.7870000e+03   1.0522873e-01
  -2.7860000e+03   1.0523388e-01
  -2.7850000e+03   1.0525415e-01
  -2.7840000e+03   1.0528582e-01
  -2.7830000e+03   1.0532517e-01
  -2.7820000e+03   1.0536845e-01
  -2.7810000e+03   1.0541196e-01
  -2.7800000e+03   1.0545203e-01
  -2.7790000e+03   1.0548506e-01
  -2.7780000e+03   1.0550752e-01
  -2.7770000e+03   1.0551599e-01
  -2.7760000e+03   1.0550717e-01
  -2.7750000e+03   1.0547789e-01
  -2.7740000e+03   1.0542518e-01
  -2.7730000e+03   1.0534620e-01
  -2.7720000e+03   1.0523836e-01
  -2.7710000e+03   1.0509926e-01
  -2.7700000e+03   1.0492677e-01
  -2.7690000e+03   1.0471900e-01
  -2.7680000e+03   1.0447434e-01
  -2.7670000e+03   1.0419149e-01
  -2.7660000e+03   1.0386946e-01
  -2.7650000e+03   1.0350759e-01
  -2.7640000e+03   1.0310556e-01
  -2.7630000e+03   1.0266340e-01
  -2.7620000e+03   1.0218153e-01
  -2.7610000e+03   1.0166073e-01
  -2.7600000e+03   1.0110218e-01
  -2.7590000e+03   1.0050743e-01
  -2.7580000e+03   9.9878448e-02
  -2.7570000e+03   9.9217584e-02
  -2.7560000e+03   9.8527582e-02
  -2.7550000e+03   9.7811567e-02
  -2.7540000e+03   9.7073035e-02
  -2.7530000e+03   9.6315841e-02
  -2.7520000e+03   9.5544171e-02
  -2.7510000e+03   9.4762520e-02
  -2.7500000e+03   9.3975657e-02
  -2.7490000e+03   9.3188587e-02
  -2.7480000e+03   9.2406504e-02
  -2.7470000e+03   9.1634741e-02
  -2.7460000e+03   9.0878706e-02
  -2.7450000e+03   9.0143820e-02
  -2.7440000e+03   8.9435443e-02
  -2.7430000e+03   8.8758799e-02
  -2.7420000e+03   8.8118889e-02
  -2.7410000e+03   8.7520415e-02
  -2.7400000e+03   8.6967688e-02
  -2.7390000e+03   8.6464549e-02
  -2.7380000e+03   8.6014290e-02
  -2.7370000e+03   8.5619578e-02
  -2.7360000e+03   8.5282397e-02
  -2.7350000e+03   8.5003991e-02
  -2.7340000e+03   8.4784830e-02
  -2.7330000e+03   8.4624585e-02
  -2.7320000e+03   8.4522122e-02
  -2.7310000e+03   8.4475515e-02
  -2.7300000e+03   8.4482068e-02
  -2.7290000e+03   8.4538366e-02
  -2.7280000e+03   8.4640326e-02
  -2.7270000e+03   8.4783268e-02
  -2.7260000e+03   8.4961998e-02
  -2.7250000e+03   8.5170889e-02
  -2.7240000e+03   8.5403974e-02
  -2.7230000e+03   8.5655044e-02
  -2.7220000e+03   8.5917733e-02
  -2.7210000e+03   8.6185621e-02
  -2.7200000e+03   8.6452313e-02
  -2.7190000e+03   8.6711528e-02
  -2.7180000e+03   8.6957177e-02
  -2.7170000e+03   8.7183436e-02
  -2.7160000e+03   8.7384813e-02
  -2.7150000e+03   8.7556208e-02
  -2.7140000e+03   8.7692969e-02
  -2.7130000e+03   8.7790941e-02
  -2.7120000e+03   8.7846511e-02
  -2.7110000e+03   8.7856642e-02
  -2.7100000e+03   8.7818916e-02
  -2.7090000e+03   8.7731556e-02
  -2.7080000e+03   8.7593457e-02
  -2.7070000e+03   8.7404207e-02
  -2.7060000e+03   8.7164105e-02
  -2.7050000e+03   8.6874178e-02
  -2.7040000e+03   8.6536192e-02
  -2.7030000e+03   8.6152662e-02
  -2.7020000e+03   8.5726850e-02
  -2.7010000e+03   8.5262769e-02
  -2.7000000e+03   8.4765173e-02
  -2.6990000e+03   8.4239543e-02
  -2.6980000e+03   8.3692066e-02
  -2.6970000e+03   8.3129603e-02
  -2.6960000e+03   8.2559648e-02
  -2.6950000e+03   8.1990271e-02
  -2.6940000e+03   8.1430054e-02
  -2.6930000e+03   8.0888004e-02
  -2.6920000e+03   8.0373452e-02
  -2.6910000e+03   7.9895938e-02
  -2.6900000e+03   7.9465074e-02
  -2.6890000e+03   7.9090397e-02
  -2.6880000e+03   7.8781199e-02
  -2.6870000e+03   7.8546358e-02
  -2.6860000e+03   7.8394157e-02
  -2.6850000e+03   7.8332106e-02
  -2.6840000e+03   7.8366774e-02
  -2.6830000e+03   7.8503635e-02
  -2.6820000e+03   7.8746943e-02
  -2.6810000e+03   7.9099633e-02
  -2.6800000e+03   7.9563260e-02
  -2.6790000e+03   8.0137977e-02
  -2.6780000e+03   8.0822556e-02
  -2.6770000e+03   8.1614437e-02
  -2.6760000e+03   8.2509827e-02
  -2.6750000e+03   8.3503811e-02
  -2.6740000e+03   8.4590494e-02
  -2.6730000e+03   8.5763154e-02
  -2.6720000e+03   8.7014401e-02
  -2.6710000e+03   8.8336335e-02
  -2.6700000e+03   8.9720701e-02
  -2.6690000e+03   9.1159032e-02
  -2.6680000e+03   9.2642784e-02
  -2.6670000e+03   9.4163449e-02
  -2.6660000e+03   9.5712661e-02
  -2.6650000e+03   9.7282281e-02
  -2.6640000e+03   9.8864474e-02
  -2.6630000e+03   1.0045176e-01
  -2.6620000e+03   1.0203709e-01
  -2.6610000e+03   1.0361382e-01
  -2.6600000e+03   1.0517582e-01
  -2.6590000e+03   1.0671744e-01
  -2.6580000e+03   1.0823354e-01
  -2.6570000e+03   1.0971948e-01
  -2.6560000e+03   1.1117114e-01
  -2.6550000e+03   1.1258493e-01
  -2.6540000e+03   1.1395775e-01
  -2.6530000e+03   1.1528700e-01
  -2.6520000e+03   1.1657056e-01
  -2.6510000e+03   1.1780679e-01
  -2.6500000e+03   1.1899450e-01
  -2.6490000e+03   1.2013295e-01
  -2.6480000e+03   1.2122179e-01
  -2.6470000e+03   1.2226111e-01
  -2.6460000e+03   1.2325133e-01
  -2.6450000e+03   1.2419327e-01
  -2.6440000e+03   1.2508805e-01
  -2.6430000e+03   1.2593713e-01
  -2.6420000e+03   1.2674222e-01
  -2.6410000e+03   1.2750532e-01
  -2.6400000e+03   1.2822865e-01
  -2.6390000e+03   1.2891468e-01
  -2.6380000e+03   1.2956603e-01
  -2.6370000e+03   1.3018550e-01
  -2.6360000e+03   1.3077607e-01
  -2.6350000e+03   1.3134079e-01
  -2.6340000e+03   1.3188285e-01
  -2.6330000e+03   1.3240552e-01
  -2.6320000e+03   1.3291214e-01
  -2.6310000e+03   1.3340607e-01
  -2.6300000e+03   1.3389074e-01
  -2.6290000e+03   1.3436958e-01
  -2.6280000e+03   1.3484603e-01
  -2.6270000e+03   1.3532351e-01
  -2.6260000e+03   1.3580545e-01
  -2.6250000e+03   1.3629523e-01
  -2.6240000e+03   1.3679622e-01
  -2.6230000e+03   1.3731173e-01
  -2.6220000e+03   1.3784505e-01
  -2.6210000e+03   1.3839940e-01
  -2.6200000e+03   1.3897797e-01
  -2.6190000e+03   1.3958390e-01
  -2.6180000e+03   1.4022024e-01
  -2.6170000e+03   1.4089002e-01
  -2.6160000e+03   1.4159620e-01
  -2.6150000e+03   1.4234167e-01
  -2.6140000e+03   1.4312925e-01
  -2.6130000e+03   1.4396169e-01
  -2.6120000e+03   1.4484168e-01
  -2.6110000e+03   1.4577180e-01
  -2.6100000e+03   1.4675454e-01
  -2.6090000e+03   1.4779232e-01
  -2.6080000e+03   1.4888740e-01
  -2.6070000e+03   1.5004196e-01
  -2.6060000e+03   1.5125802e-01
  -2.6050000e+03   1.5253745e-01
  -2.6040000e+03   1.5388197e-01
  -2.6030000e+03   1.5529310e-01
  -2.6020000e+03   1.5677219e-01
  -2.6010000e+03   1.5832037e-01
  -2.6000000e+03   1.5993854e-01
  -2.5990000e+03   1.6162739e-01
  -2.5980000e+03   1.6338732e-01
  -2.5970000e+03   1.6521851e-01
  -2.5960000e+03   1.6712085e-01
  -2.5950000e+03   1.6909395e-01
  -2.5940000e+03   1.7113715e-01
  -2.5930000e+03   1.7324949e-01
  -2.5920000e+03   1.7542973e-01
  -2.5910000e+03   1.7767634e-01
  -2.5900000e+03   1.7998750e-01
  -2.5890000e+03   1.8236112e-01
  -2.5880000e+03   1.8479483e-01
  -2.5870000e+03   1.8728600e-01
  -2.5860000e+03   1.8983175e-01
  -2.5850000e+03   1.9242895e-01
  -2.5840000e+03   1.9507427e-01
  -2.5830000e+03   1.9776415e-01
  -2.5820000e+03   2.0049486e-01
  -2.5810000e+03   2.0326248e-01
  -2.5800000e+03   2.0606295e-01
  -2.5790000e+03   2.0889208e-01
  -2.5780000e+03   2.1174555e-01
  -2.5770000e+03   2.1461896e-01
  -2.5760000e+03   2.1750784e-01
  -2.5750000e+03   2.2040767e-01
  -2.5740000e+03   2.2331387e-01
  -2.5730000e+03   2.2622189e-01
  -2.5720000e+03   2.2912715e-01
  -2.5710000e+03   2.3202510e-01
  -2.5700000e+03   2.3491125e-01
  -2.5690000e+03   2.3778114e-01
  -2.5680000e+03   2.4063041e-01
  -2.5670000e+03   2.4345478e-01
  -2.5660000e+03   2.4625005e-01
  -2.5650000e+03   2.4901218e-01
  -2.5640000e+03   2.5173721e-01
  -2.5630000e+03   2.5442135e-01
  -2.5620000e+03   2.5706095e-01
  -2.5610000e+03   2.5965252e-01
  -2.5600000e+03   2.6219273e-01
  -2.5590000e+03   2.6467843e-01
  -2.5580000e+03   2.6710665e-01
  -2.5570000e+03   2.6947460e-01
  -2.5560000e+03   2.7177967e-01
  -2.5550000e+03   2.7401946e-01
  -2.5540000e+03   2.7619175e-01
  -2.5530000e+03   2.7829453e-01
  -2.5520000e+03   2.8032597e-01
  -2.5510000e+03   2.8228443e-01
  -2.5500000e+03   2.8416850e-01
  -2.5490000e+03   2.8597693e-01
  -2.5480000e+03   2.8770867e-01
  -2.5470000e+03   2.8936287e-01
  -2.5460000e+03   2.9093884e-01
  -2.5450000e+03   2.9243609e-01
  -2.5440000e+03   2.9385430e-01
  -2.5430000e+03   2.9519332e-01
  -2.5420000e+03   2.9645317e-01
  -2.5410000e+03   2.9763402e-01
  -2.5400000e+03   2.9873620e-01
  -2.5390000e+03   2.9976019e-01
  -2.5380000e+03   3.0070659e-01
  -2.5370000e+03   3.0157616e-01
  -2.5360000e+03   3.0236978e-01
  -2.5350000e+03   3.0308844e-01
  -2.5340000e+03   3.0373325e-01
  -2.5330000e+03   3.0430543e-01
  -2.5320000e+03   3.0480630e-01
  -2.5310000e+03   3.0523727e-01
  -2.5300000e+03   3.0559985e-01
  -2.5290000e+03   3.0589563e-01
  -2.5280000e+03   3.0612626e-01
  -2.5270000e+03   3.0629348e-01
  -2.5260000e+03   3.0639912e-01
  -2.5250000e+03   3.0644503e-01
  -2.5240000e+03   3.0643315e-01
  -2.5230000e+03   3.0636547e-01
  -2.5220000e+03   3.0624405e-01
  -2.5210000e+03   3.0607097e-01
  -2.5200000e+03   3.0584841e-01
  -2.5190000e+03   3.0557856e-01
  -2.5180000e+03   3.0526368e-01
  -2.5170000e+03   3.0490608e-01
  -2.5160000e+03   3.0450811e-01
  -2.5150000e+03   3.0407217e-01
  -2.5140000e+03   3.0360073e-01
  -2.5130000e+03   3.0309630e-01
  -2.5120000e+03   3.0256143e-01
  -2.5110000e+03   3.0199876e-01
  -2.5100000e+03   3.0141095e-01
  -2.5090000e+03   3.0080073e-01
  -2.5080000e+03   3.0017090e-01
  -2.5070000e+03   2.9952431e-01
  -2.5060000e+03   2.9886386e-01
  -2.5050000e+03   2.9819252e-01
  -2.5040000e+03   2.9751332e-01
  -2.5030000e+03   2.9682934e-01
  -2.5020000e+03   2.9614372e-01
  -2.5010000e+03   2.9545964e-01
  -2.5000000e+03   2.9478035e-01
  -2.4990000e+03   2.9410913e-01
  -2.4980000e+03   2.9344928e-01
  -2.4970000e+03   2.9280415e-01
  -2.4960000e+03   2.9217710e-01
  -2.4950000e+03   2.9157150e-01
  -2.4940000e+03   2.9099072e-01
  -2.4930000e+03   2.9043811e-01
  -2.4920000e+03   2.8991699e-01
  -2.4910000e+03   2.8943064e-01
  -2.4900000e+03   2.8898226e-01
  -2.4890000e+03   2.8857499e-01
  -2.4880000e+03   2.8821185e-01
  -2.4870000e+03   2.8789577e-01
  -2.4860000e+03   2.8762952e-01
  -2.4850000e+03   2.8741570e-01
  -2.4840000e+03   2.8725674e-01
  -2.4830000e+03   2.8715488e-01
  -2.4820000e+03   2.8711211e-01
  -2.4810000e+03   2.8713019e-01
  -2.4800000e+03   2.8721061e-01
  -2.4790000e+03   2.8735458e-01
  -2.4780000e+03   2.8756302e-01
  -2.4770000e+03   2.8783650e-01
  -2.4760000e+03   2.8817528e-01
  -2.4750000e+03   2.8857929e-01
  -2.4740000e+03   2.8904808e-01
  -2.4730000e+03   2.8958083e-01
  -2.4720000e+03   2.9017639e-01
  -2.4710000e+03   2.9083319e-01
  -2.4700000e+03   2.9154931e-01
  -2.4690000e+03   2.9232244e-01
  -2.4680000e+03   2.9314991e-01
  -2.4670000e+03   2.9402867e-01
  -2.4660000e+03   2.9495533e-01
  -2.4650000e+03   2.9592610e-01
  -2.4640000e+03   2.9693690e-01
  -2.4630000e+03   2.9798328e-01
  -2.4620000e+03   2.9906049e-01
  -2.4610000e+03   3.0016346e-01
  -2.4600000e+03   3.0128685e-01
  -2.4590000e+03   3.0242504e-01
  -2.4580000e+03   3.0357212e-01
  -2.4570000e+03   3.0472199e-01
  -2.4560000e+03   3.0586828e-01
  -2.4550000e+03   3.0700442e-01
  -2.4540000e+03   3.0812367e-01
  -2.4530000e+03   3.0921909e-01
  -2.4520000e+03   3.1028358e-01
  -2.4510000e+03   3.1130990e-01
  -2.4500000e+03   3.1229069e-01
  -2.4490000e+03   3.1321845e-01
  -2.4480000e+03   3.1408561e-01
  -2.4470000e+03   3.1488449e-01
  -2.4460000e+03   3.1560735e-01
  -2.4450000e+03   3.1624639e-01
  -2.4440000e+03   3.1679377e-01
  -2.4430000e+03   3.1724161e-01
  -2.4420000e+03   3.1758202e-01
  -2.4410000e+03   3.1780712e-01
  -2.4400000e+03   3.1790901e-01
  -2.4390000e+03   3.1787983e-01
  -2.4380000e+03   3.1771178e-01
  -2.4370000e+03   3.1739708e-01
  -2.4360000e+03   3.1692803e-01
  -2.4350000e+03   3.1629702e-01
  -2.4340000e+03   3.1549654e-01
  -2.4330000e+03   3.1451919e-01
  -2.4320000e+03   3.1335770e-01
  -2.4310000e+03   3.1200497e-01
  -2.4300000e+03   3.1045406e-01
  -2.4290000e+03   3.0869820e-01
  -2.4280000e+03   3.0673087e-01
  -2.4270000e+03   3.0454574e-01
  -2.4260000e+03   3.0213678e-01
  -2.4250000e+03   2.9949818e-01
  -2.4240000e+03   2.9662448e-01
  -2.4230000e+03   2.9351052e-01
  -2.4220000e+03   2.9015148e-01
  -2.4210000e+03   2.8654294e-01
  -2.4200000e+03   2.8268087e-01
  -2.4190000e+03   2.7856166e-01
  -2.4180000e+03   2.7418218e-01
  -2.4170000e+03   2.6953980e-01
  -2.4160000e+03   2.6463238e-01
  -2.4150000e+03   2.5945838e-01
  -2.4140000e+03   2.5401684e-01
  -2.4130000e+03   2.4830743e-01
  -2.4120000e+03   2.4233054e-01
  -2.4110000e+03   2.3608725e-01
  -2.4100000e+03   2.2957948e-01
  -2.4090000e+03   2.2280998e-01
  -2.4080000e+03   2.1578245e-01
  -2.4070000e+03   2.0850162e-01
  -2.4060000e+03   2.0097339e-01
  -2.4050000e+03   1.9320494e-01
  -2.4040000e+03   1.8520496e-01
  -2.4030000e+03   1.7698388e-01
  -2.4020000e+03   1.6855417e-01
  -2.4010000e+03   1.5993085e-01
  -2.4000000e+03   1.5113203e-01
  -2.3990000e+03   1.4217985e-01
  -2.3980000e+03   1.3310161e-01
  -2.3970000e+03   1.2393164e-01
  -2.3960000e+03   1.1471389e-01
  -2.3950000e+03   1.0550587e-01
  -2.3940000e+03   9.6384688e-02
  -2.3930000e+03   8.7456214e-02
  -2.3920000e+03   7.8868948e-02
  -2.3910000e+03   7.0834089e-02
  -2.3900000e+03   6.3651133e-02
  -2.3890000e+03   5.7729702e-02
  -2.3880000e+03   5.3577430e-02
  -2.3870000e+03   5.1701656e-02
  -2.3860000e+03   5.2413027e-02
  -2.3850000e+03   5.5661604e-02
  -2.3840000e+03   6.1076723e-02
  -2.3830000e+03   6.8162367e-02
  -2.3820000e+03   7.6461733e-02
  -2.3810000e+03   8.5618725e-02
  -2.3800000e+03   9.5374474e-02
  -2.3790000e+03   1.0554408e-01
  -2.3780000e+03   1.1599411e-01
  -2.3770000e+03   1.2662581e-01
  -2.3760000e+03   1.3736378e-01
  -2.3750000e+03   1.4814840e-01
  -2.3740000e+03   1.5893096e-01
  -2.3730000e+03   1.6967040e-01
  -2.3720000e+03   1.8033115e-01
  -2.3710000e+03   1.9088167e-01
  -2.3700000e+03   2.0129343e-01
  -2.3690000e+03   2.1154026e-01
  -2.3680000e+03   2.2159785e-01
  -2.3670000e+03   2.3144339e-01
  -2.3660000e+03   2.4105538e-01
  -2.3650000e+03   2.5041345e-01
  -2.3640000e+03   2.5949825e-01
  -2.3630000e+03   2.6829135e-01
  -2.3620000e+03   2.7677524e-01
  -2.3610000e+03   2.8493328e-01
  -2.3600000e+03   2.9274968e-01
  -2.3590000e+03   3.0020953e-01
  -2.3580000e+03   3.0729877e-01
  -2.3570000e+03   3.1400425e-01
  -2.3560000e+03   3.2031373e-01
  -2.3550000e+03   3.2621591e-01
  -2.3540000e+03   3.3170044e-01
  -2.3530000e+03   3.3675800e-01
  -2.3520000e+03   3.4138029e-01
  -2.3510000e+03   3.4556005e-01
  -2.3500000e+03   3.4929118e-01
  -2.3490000e+03   3.5256866e-01
  -2.3480000e+03   3.5538871e-01
  -2.3470000e+03   3.5774873e-01
  -2.3460000e+03   3.5964738e-01
  -2.3450000e+03   3.6108465e-01
  -2.3440000e+03   3.6206185e-01
  -2.3430000e+03   3.6258169e-01
  -2.3420000e+03   3.6264832e-01
  -2.3410000e+03   3.6226737e-01
  -2.3400000e+03   3.6144601e-01
  -2.3390000e+03   3.6019301e-01
  -2.3380000e+03   3.5851879e-01
  -2.3370000e+03   3.5643546e-01
  -2.3360000e+03   3.5395696e-01
  -2.3350000e+03   3.5109903e-01
  -2.3340000e+03   3.4787938e-01
  -2.3330000e+03   3.4431772e-01
  -2.3320000e+03   3.4043586e-01
  -2.3310000e+03   3.3625781e-01
  -2.3300000e+03   3.3180989e-01
  -2.3290000e+03   3.2712079e-01
  -2.3280000e+03   3.2222174e-01
  -2.3270000e+03   3.1714652e-01
  -2.3260000e+03   3.1193165e-01
  -2.3250000e+03   3.0661640e-01
  -2.3240000e+03   3.0124286e-01
  -2.3230000e+03   2.9585595e-01
  -2.3220000e+03   2.9050339e-01
  -2.3210000e+03   2.8523557e-01
  -2.3200000e+03   2.8010537e-01
  -2.3190000e+03   2.7516778e-01
  -2.3180000e+03   2.7047946e-01
  -2.3170000e+03   2.6609805e-01
  -2.3160000e+03   2.6208136e-01
  -2.3150000e+03   2.5848633e-01
  -2.3140000e+03   2.5536776e-01
  -2.3130000e+03   2.5277698e-01
  -2.3120000e+03   2.5076036e-01
  -2.3110000e+03   2.4935784e-01
  -2.3100000e+03   2.4860155e-01
  -2.3090000e+03   2.4851464e-01
  -2.3080000e+03   2.4911045e-01
  -2.3070000e+03   2.5039206e-01
  -2.3060000e+03   2.5235233e-01
  -2.3050000e+03   2.5497431e-01
  -2.3040000e+03   2.5823211e-01
  -2.3030000e+03   2.6209203e-01
  -2.3020000e+03   2.6651394e-01
  -2.3010000e+03   2.7145269e-01
  -2.3000000e+03   2.7685953e-01
  -2.2990000e+03   2.8268342e-01
  -2.2980000e+03   2.8887223e-01
  -2.2970000e+03   2.9537368e-01
  -2.2960000e+03   3.0213617e-01
  -2.2950000e+03   3.0910940e-01
  -2.2940000e+03   3.1624478e-01
  -2.2930000e+03   3.2349574e-01
  -2.2920000e+03   3.3081794e-01
  -2.2910000e+03   3.3816937e-01
  -2.2900000e+03   3.4551032e-01
  -2.2890000e+03   3.5280336e-01
  -2.2880000e+03   3.6001329e-01
  -2.2870000e+03   3.6710702e-01
  -2.2860000e+03   3.7405343e-01
  -2.2850000e+03   3.8082326e-01
  -2.2840000e+03   3.8738894e-01
  -2.2830000e+03   3.9372449e-01
  -2.2820000e+03   3.9980533e-01
  -2.2810000e+03   4.0560820e-01
  -2.2800000e+03   4.1111095e-01
  -2.2790000e+03   4.1629246e-01
  -2.2780000e+03   4.2113251e-01
  -2.2770000e+03   4.2561163e-01
  -2.2760000e+03   4.2971103e-01
  -2.2750000e+03   4.3341244e-01
  -2.2740000e+03   4.3669805e-01
  -2.2730000e+03   4.3955042e-01
  -2.2720000e+03   4.4195235e-01
  -2.2710000e+03   4.4388685e-01
  -2.2700000e+03   4.4533705e-01
  -2.2690000e+03   4.4628615e-01
  -2.2680000e+03   4.4671736e-01
  -2.2670000e+03   4.4661392e-01
  -2.2660000e+03   4.4595899e-01
  -2.2650000e+03   4.4473572e-01
  -2.2640000e+03   4.4292725e-01
  -2.2630000e+03   4.4051671e-01
  -2.2620000e+03   4.3748730e-01
  -2.2610000e+03   4.3382236e-01
  -2.2600000e+03   4.2950549e-01
  -2.2590000e+03   4.2452064e-01
  -2.2580000e+03   4.1885238e-01
  -2.2570000e+03   4.1248605e-01
  -2.2560000e+03   4.0540807e-01
  -2.2550000e+03   3.9760633e-01
  -2.2540000e+03   3.8907064e-01
  -2.2530000e+03   3.7979331e-01
  -2.2520000e+03   3.6976994e-01
  -2.2510000e+03   3.5900033e-01
  -2.2500000e+03   3.4748985e-01
  -2.2490000e+03   3.3525108e-01
  -2.2480000e+03   3.2230612e-01
  -2.2470000e+03   3.0868968e-01
  -2.2460000e+03   2.9445342e-01
  -2.2450000e+03   2.7967191e-01
  -2.2440000e+03   2.6445113e-01
  -2.2430000e+03   2.4894041e-01
  -2.2420000e+03   2.3334936e-01
  -2.2410000e+03   2.1797131e-01
  -2.2400000e+03   2.0321415e-01
  -2.2390000e+03   1.8963682e-01
  -2.2380000e+03   1.7798123e-01
  -2.2370000e+03   1.6917336e-01
  -2.2360000e+03   1.6424836e-01
  -2.2350000e+03   1.6416339e-01
  -2.2340000e+03   1.6954128e-01
  -2.2330000e+03   1.8049642e-01
  -2.2320000e+03   1.9667203e-01
  -2.2310000e+03   2.1744196e-01
  -2.2300000e+03   2.4212239e-01
  -2.2290000e+03   2.7009914e-01
  -2.2280000e+03   3.0087154e-01
  -2.2270000e+03   3.3404954e-01
  -2.2260000e+03   3.6933387e-01
  -2.2250000e+03   4.0649414e-01
  -2.2240000e+03   4.4535026e-01
  -2.2230000e+03   4.8575824e-01
  -2.2220000e+03   5.2759965e-01
  -2.2210000e+03   5.7077413e-01
  -2.2200000e+03   6.1519394e-01
  -2.2190000e+03   6.6078006e-01
  -2.2180000e+03   7.0745940e-01
  -2.2170000e+03   7.5516270e-01
  -2.2160000e+03   8.0382307e-01
  -2.2150000e+03   8.5337492e-01
  -2.2140000e+03   9.0375306e-01
  -2.2130000e+03   9.5489221e-01
  -2.2120000e+03   1.0067265e+00
  -2.2110000e+03   1.0591892e+00
  -2.2100000e+03   1.1122124e+00
  -2.2090000e+03   1.1657271e+00
  -2.2080000e+03   1.2196629e+00
  -2.2070000e+03   1.2739480e+00
  -2.2060000e+03   1.3285094e+00
  -2.2050000e+03   1.3832726e+00
  -2.2040000e+03   1.4381620e+00
  -2.2030000e+03   1.4931007e+00
  -2.2020000e+03   1.5480107e+00
  -2.2010000e+03   1.6028131e+00
  -2.2000000e+03   1.6574282e+00
  -2.1990000e+03   1.7117755e+00
  -2.1980000e+03   1.7657740e+00
  -2.1970000e+03   1.8193424e+00
  -2.1960000e+03   1.8723989e+00
  -2.1950000e+03   1.9248618e+00
  -2.1940000e+03   1.9766497e+00
  -2.1930000e+03   2.0276812e+00
  -2.1920000e+03   2.0778755e+00
  -2.1910000e+03   2.1271526e+00
  -2.1900000e+03   2.1754330e+00
  -2.1890000e+03   2.2226387e+00
  -2.1880000e+03   2.2686925e+00
  -2.1870000e+03   2.3135189e+00
  -2.1860000e+03   2.3570439e+00
  -2.1850000e+03   2.3991953e+00
  -2.1840000e+03   2.4399028e+00
  -2.1830000e+03   2.4790984e+00
  -2.1820000e+03   2.5167163e+00
  -2.1810000e+03   2.5526931e+00
  -2.1800000e+03   2.5869683e+00
  -2.1790000e+03   2.6194838e+00
  -2.1780000e+03   2.6501849e+00
  -2.1770000e+03   2.6790198e+00
  -2.1760000e+03   2.7059397e+00
  -2.1750000e+03   2.7308996e+00
  -2.1740000e+03   2.7538576e+00
  -2.1730000e+03   2.7747757e+00
  -2.1720000e+03   2.7936192e+00
  -2.1710000e+03   2.8103577e+00
  -2.1700000e+03   2.8249641e+00
  -2.1690000e+03   2.8374157e+00
  -2.1680000e+03   2.8476936e+00
  -2.1670000e+03   2.8557829e+00
  -2.1660000e+03   2.8616728e+00
  -2.1650000e+03   2.8653569e+00
  -2.1640000e+03   2.8668325e+00
  -2.1630000e+03   2.8661014e+00
  -2.1620000e+03   2.8631693e+00
  -2.1610000e+03   2.8580463e+00
  -2.1600000e+03   2.8507463e+00
  -2.1590000e+03   2.8412875e+00
  -2.1580000e+03   2.8296920e+00
  -2.1570000e+03   2.8159860e+00
  -2.1560000e+03   2.8001993e+00
  -2.1550000e+03   2.7823660e+00
  -2.1540000e+03   2.7625234e+00
  -2.1530000e+03   2.7407127e+00
  -2.1520000e+03   2.7169788e+00
  -2.1510000e+03   2.6913695e+00
  -2.1500000e+03   2.6639363e+00
  -2.1490000e+03   2.6347338e+00
  -2.1480000e+03   2.6038193e+00
  -2.1470000e+03   2.5712534e+00
  -2.1460000e+03   2.5370989e+00
  -2.1450000e+03   2.5014214e+00
  -2.1440000e+03   2.4642890e+00
  -2.1430000e+03   2.4257716e+00
  -2.1420000e+03   2.3859413e+00
  -2.1410000e+03   2.3448721e+00
  -2.1400000e+03   2.3026395e+00
  -2.1390000e+03   2.2593205e+00
  -2.1380000e+03   2.2149931e+00
  -2.1370000e+03   2.1697367e+00
  -2.1360000e+03   2.1236313e+00
  -2.1350000e+03   2.0767576e+00
  -2.1340000e+03   2.0291968e+00
  -2.1330000e+03   1.9810301e+00
  -2.1320000e+03   1.9323391e+00
  -2.1310000e+03   1.8832050e+00
  -2.1300000e+03   1.8337087e+00
  -2.1290000e+03   1.7839305e+00
  -2.1280000e+03   1.7339501e+00
  -2.1270000e+03   1.6838462e+00
  -2.1260000e+03   1.6336964e+00
  -2.1250000e+03   1.5835770e+00
  -2.1240000e+03   1.5335628e+00
  -2.1230000e+03   1.4837272e+00
  -2.1220000e+03   1.4341417e+00
  -2.1210000e+03   1.3848757e+00
  -2.1200000e+03   1.3359969e+00
  -2.1190000e+03   1.2875704e+00
  -2.1180000e+03   1.2396593e+00
  -2.1170000e+03   1.1923241e+00
  -2.1160000e+03   1.1456227e+00
  -2.1150000e+03   1.0996104e+00
  -2.1140000e+03   1.0543396e+00
  -2.1130000e+03   1.0098601e+00
  -2.1120000e+03   9.6621860e-01
  -2.1110000e+03   9.2345877e-01
  -2.1100000e+03   8.8162133e-01
  -2.1090000e+03   8.4074389e-01
  -2.1080000e+03   8.0086091e-01
  -2.1070000e+03   7.6200372e-01
  -2.1060000e+03   7.2420046e-01
  -2.1050000e+03   6.8747611e-01
  -2.1040000e+03   6.5185248e-01
  -2.1030000e+03   6.1734823e-01
  -2.1020000e+03   5.8397888e-01
  -2.1010000e+03   5.5175688e-01
  -2.1000000e+03   5.2069162e-01
  -2.0990000e+03   4.9078952e-01
  -2.0980000e+03   4.6205407e-01
  -2.0970000e+03   4.3448592e-01
  -2.0960000e+03   4.0808299e-01
  -2.0950000e+03   3.8284051e-01
  -2.0940000e+03   3.5875120e-01
  -2.0930000e+03   3.3580534e-01
  -2.0920000e+03   3.1399090e-01
  -2.0910000e+03   2.9329372e-01
  -2.0900000e+03   2.7369761e-01
  -2.0890000e+03   2.5518454e-01
  -2.0880000e+03   2.3773476e-01
  -2.0870000e+03   2.2132703e-01
  -2.0860000e+03   2.0593874e-01
  -2.0850000e+03   1.9154607e-01
  -2.0840000e+03   1.7812420e-01
  -2.0830000e+03   1.6564741e-01
  -2.0820000e+03   1.5408921e-01
  -2.0810000e+03   1.4342242e-01
  -2.0800000e+03   1.3361925e-01
  -2.0790000e+03   1.2465122e-01
  -2.0780000e+03   1.1648914e-01
  -2.0770000e+03   1.0910289e-01
  -2.0760000e+03   1.0246123e-01
  -2.0750000e+03   9.6531512e-02
  -2.0740000e+03   9.1279344e-02
  -2.0730000e+03   8.6668334e-02
  -2.0720000e+03   8.2659859e-02
  -2.0710000e+03   7.9212998e-02
  -2.0700000e+03   7.6284657e-02
  -2.0690000e+03   7.3829895e-02
  -2.0680000e+03   7.1802463e-02
  -2.0670000e+03   7.0155503e-02
  -2.0660000e+03   6.8842327e-02
  -2.0650000e+03   6.7817206e-02
  -2.0640000e+03   6.7036074e-02
  -2.0630000e+03   6.6457112e-02
  -2.0620000e+03   6.6041173e-02
  -2.0610000e+03   6.5752037e-02
  -2.0600000e+03   6.5556543e-02
  -2.0590000e+03   6.5424599e-02
  -2.0580000e+03   6.5329119e-02
  -2.0570000e+03   6.5245917e-02
  -2.0560000e+03   6.5153586e-02
  -2.0550000e+03   6.5033376e-02
  -2.0540000e+03   6.4869092e-02
  -2.0530000e+03   6.4647019e-02
  -2.0520000e+03   6.4355880e-02
  -2.0510000e+03   6.3986830e-02
  -2.0500000e+03   6.3533482e-02
  -2.0490000e+03   6.2991980e-02
  -2.0480000e+03   6.2361105e-02
  -2.0470000e+03   6.1642416e-02
  -2.0460000e+03   6.0840438e-02
  -2.0450000e+03   5.9962882e-02
  -2.0440000e+03   5.9020896e-02
  -2.0430000e+03   5.8029346e-02
  -2.0420000e+03   5.7007094e-02
  -2.0410000e+03   5.5977259e-02
  -2.0400000e+03   5.4967402e-02
  -2.0390000e+03   5.4009572e-02
  -2.0380000e+03   5.3140105e-02
  -2.0370000e+03   5.2399081e-02
  -2.0360000e+03   5.1829299e-02
  -2.0350000e+03   5.1474703e-02
  -2.0340000e+03   5.1378251e-02
  -2.0330000e+03   5.1579364e-02
  -2.0320000e+03   5.2111252e-02
  -2.0310000e+03   5.2998556e-02
  -2.0300000e+03   5.4255710e-02
  -2.0290000e+03   5.5886354e-02
  -2.0280000e+03   5.7883842e-02
  -2.0270000e+03   6.0232647e-02
  -2.0260000e+03   6.2910314e-02
  -2.0250000e+03   6.5889555e-02
  -2.0240000e+03   6.9140195e-02
  -2.0230000e+03   7.2630768e-02
  -2.0220000e+03   7.6329714e-02
  -2.0210000e+03   8.0206201e-02
  -2.0200000e+03   8.4230634e-02
  -2.0190000e+03   8.8374927e-02
  -2.0180000e+03   9.2612621e-02
  -2.0170000e+03   9.6918895e-02
  -2.0160000e+03   1.0127051e-01
  -2.0150000e+03   1.0564574e-01
  -2.0140000e+03   1.1002427e-01
  -2.0130000e+03   1.1438708e-01
  -2.0120000e+03   1.1871641e-01
  -2.0110000e+03   1.2299561e-01
  -2.0100000e+03   1.2720912e-01
  -2.0090000e+03   1.3134240e-01
  -2.0080000e+03   1.3538186e-01
  -2.0070000e+03   1.3931480e-01
  -2.0060000e+03   1.4312942e-01
  -2.0050000e+03   1.4681475e-01
  -2.0040000e+03   1.5036064e-01
  -2.0030000e+03   1.5375769e-01
  -2.0020000e+03   1.5699730e-01
  -2.0010000e+03   1.6007158e-01
  -2.0000000e+03   1.6297338e-01
  -1.9990000e+03   1.6569622e-01
  -1.9980000e+03   1.6823433e-01
  -1.9970000e+03   1.7058259e-01
  -1.9960000e+03   1.7273651e-01
  -1.9950000e+03   1.7469224e-01
  -1.9940000e+03   1.7644655e-01
  -1.9930000e+03   1.7799675e-01
  -1.9920000e+03   1.7934077e-01
  -1.9910000e+03   1.8047706e-01
  -1.9900000e+03   1.8140460e-01
  -1.9890000e+03   1.8212289e-01
  -1.9880000e+03   1.8263191e-01
  -1.9870000e+03   1.8293212e-01
  -1.9860000e+03   1.8302442e-01
  -1.9850000e+03   1.8291015e-01
  -1.9840000e+03   1.8259103e-01
  -1.9830000e+03   1.8206923e-01
  -1.9820000e+03   1.8134723e-01
  -1.9810000e+03   1.8042790e-01
  -1.9800000e+03   1.7931443e-01
  -1.9790000e+03   1.7801035e-01
  -1.9780000e+03   1.7651946e-01
  -1.9770000e+03   1.7484587e-01
  -1.9760000e+03   1.7299394e-01
  -1.9750000e+03   1.7096829e-01
  -1.9740000e+03   1.6877379e-01
  -1.9730000e+03   1.6641552e-01
  -1.9720000e+03   1.6389878e-01
  -1.9710000e+03   1.6122905e-01
  -1.9700000e+03   1.5841203e-01
  -1.9690000e+03   1.5545358e-01
  -1.9680000e+03   1.5235970e-01
  -1.9670000e+03   1.4913657e-01
  -1.9660000e+03   1.4579052e-01
  -1.9650000e+03   1.4232799e-01
  -1.9640000e+03   1.3875555e-01
  -1.9630000e+03   1.3507990e-01
  -1.9620000e+03   1.3130782e-01
  -1.9610000e+03   1.2744623e-01
  -1.9600000e+03   1.2350210e-01
  -1.9590000e+03   1.1948250e-01
  -1.9580000e+03   1.1539460e-01
  -1.9570000e+03   1.1124560e-01
  -1.9560000e+03   1.0704282e-01
  -1.9550000e+03   1.0279361e-01
  -1.9540000e+03   9.8505418e-02
  -1.9530000e+03   9.4185749e-02
  -1.9520000e+03   8.9842199e-02
  -1.9510000e+03   8.5482460e-02
  -1.9500000e+03   8.1114345e-02
  -1.9490000e+03   7.6745825e-02
  -1.9480000e+03   7.2385073e-02
  -1.9470000e+03   6.8040544e-02
  -1.9460000e+03   6.3721073e-02
  -1.9450000e+03   5.9436029e-02
  -1.9440000e+03   5.5195529e-02
  -1.9430000e+03   5.1010750e-02
  -1.9420000e+03   4.6894393e-02
  -1.9410000e+03   4.2861360e-02
  -1.9400000e+03   3.8929787e-02
  -1.9390000e+03   3.5122597e-02
  -1.9380000e+03   3.1469880e-02
  -1.9370000e+03   2.8012503e-02
  -1.9360000e+03   2.4807388e-02
  -1.9350000e+03   2.1934530e-02
  -1.9340000e+03   1.9503933e-02
  -1.9330000e+03   1.7655442e-02
  -1.9320000e+03   1.6536639e-02
  -1.9310000e+03   1.6247929e-02
  -1.9300000e+03   1.6782183e-02
  -1.9290000e+03   1.8019634e-02
  -1.9280000e+03   1.9786343e-02
  -1.9270000e+03   2.1916688e-02
  -1.9260000e+03   2.4281373e-02
  -1.9250000e+03   2.6788535e-02
  -1.9240000e+03   2.9375359e-02
  -1.9230000e+03   3.1999330e-02
  -1.9220000e+03   3.4631623e-02
  -1.9210000e+03   3.7252620e-02
  -1.9200000e+03   3.9848958e-02
  -1.9190000e+03   4.2411613e-02
  -1.9180000e+03   4.4934621e-02
  -1.9170000e+03   4.7414235e-02
  -1.9160000e+03   4.9848327e-02
  -1.9150000e+03   5.2235987e-02
  -1.9140000e+03   5.4577214e-02
  -1.9130000e+03   5.6872696e-02
  -1.9120000e+03   5.9123642e-02
  -1.9110000e+03   6.1331641e-02
  -1.9100000e+03   6.3498559e-02
  -1.9090000e+03   6.5626442e-02
  -1.9080000e+03   6.7717447e-02
  -1.9070000e+03   6.9773772e-02
  -1.9060000e+03   7.1797600e-02
  -1.9050000e+03   7.3791053e-02
  -1.9040000e+03   7.5756150e-02
  -1.9030000e+03   7.7694770e-02
  -1.9020000e+03   7.9608626e-02
  -1.9010000e+03   8.1499237e-02
  -1.9000000e+03   8.3367912e-02
  -1.8990000e+03   8.5215739e-02
  -1.8980000e+03   8.7043570e-02
  -1.8970000e+03   8.8852025e-02
  -1.8960000e+03   9.0641486e-02
  -1.8950000e+03   9.2412109e-02
  -1.8940000e+03   9.4163824e-02
  -1.8930000e+03   9.5896356e-02
  -1.8920000e+03   9.7609232e-02
  -1.8910000e+03   9.9301804e-02
  -1.8900000e+03   1.0097327e-01
  -1.8890000e+03   1.0262268e-01
  -1.8880000e+03   1.0424898e-01
  -1.8870000e+03   1.0585102e-01
  -1.8860000e+03   1.0742760e-01
  -1.8850000e+03   1.0897745e-01
  -1.8840000e+03   1.1049929e-01
  -1.8830000e+03   1.1199184e-01
  -1.8820000e+03   1.1345385e-01
  -1.8810000e+03   1.1488411e-01
  -1.8800000e+03   1.1628145e-01
  -1.8790000e+03   1.1764482e-01
  -1.8780000e+03   1.1897322e-01
  -1.8770000e+03   1.2026578e-01
  -1.8760000e+03   1.2152174e-01
  -1.8750000e+03   1.2274047e-01
  -1.8740000e+03   1.2392147e-01
  -1.8730000e+03   1.2506438e-01
  -1.8720000e+03   1.2616898e-01
  -1.8710000e+03   1.2723519e-01
  -1.8700000e+03   1.2826309e-01
  -1.8690000e+03   1.2925286e-01
  -1.8680000e+03   1.3020486e-01
  -1.8670000e+03   1.3111953e-01
  -1.8660000e+03   1.3199748e-01
  -1.8650000e+03   1.3283940e-01
  -1.8640000e+03   1.3364609e-01
  -1.8630000e+03   1.3441844e-01
  -1.8620000e+03   1.3515743e-01
  -1.8610000e+03   1.3586409e-01
  -1.8600000e+03   1.3653952e-01
  -1.8590000e+03   1.3718487e-01
  -1.8580000e+03   1.3780129e-01
  -1.8570000e+03   1.3838999e-01
  -1.8560000e+03   1.3895215e-01
  -1.8550000e+03   1.3948897e-01
  -1.8540000e+03   1.4000161e-01
  -1.8530000e+03   1.4049122e-01
  -1.8520000e+03   1.4095891e-01
  -1.8510000e+03   1.4140575e-01
  -1.8500000e+03   1.4183275e-01
  -1.8490000e+03   1.4224086e-01
  -1.8480000e+03   1.4263097e-01
  -1.8470000e+03   1.4300392e-01
  -1.8460000e+03   1.4336044e-01
  -1.8450000e+03   1.4370124e-01
  -1.8440000e+03   1.4402692e-01
  -1.8430000e+03   1.4433801e-01
  -1.8420000e+03   1.4463500e-01
  -1.8410000e+03   1.4491827e-01
  -1.8400000e+03   1.4518816e-01
  -1.8390000e+03   1.4544494e-01
  -1.8380000e+03   1.4568882e-01
  -1.8370000e+03   1.4591995e-01
  -1.8360000e+03   1.4613845e-01
  -1.8350000e+03   1.4634435e-01
  -1.8340000e+03   1.4653768e-01
  -1.8330000e+03   1.4671839e-01
  -1.8320000e+03   1.4688643e-01
  -1.8310000e+03   1.4704169e-01
  -1.8300000e+03   1.4718405e-01
  -1.8290000e+03   1.4731333e-01
  -1.8280000e+03   1.4742934e-01
  -1.8270000e+03   1.4753188e-01
  -1.8260000e+03   1.4762069e-01
  -1.8250000e+03   1.4769551e-01
  -1.8240000e+03   1.4775604e-01
  -1.8230000e+03   1.4780195e-01
  -1.8220000e+03   1.4783290e-01
  -1.8210000e+03   1.4784850e-01
  -1.8200000e+03   1.4784833e-01
  -1.8190000e+03   1.4783194e-01
  -1.8180000e+03   1.4779883e-01
  -1.8170000e+03   1.4774849e-01
  -1.8160000e+03   1.4768034e-01
  -1.8150000e+03   1.4759376e-01
  -1.8140000e+03   1.4748812e-01
  -1.8130000e+03   1.4736269e-01
  -1.8120000e+03   1.4721674e-01
  -1.8110000e+03   1.4704949e-01
  -1.8100000e+03   1.4686008e-01
  -1.8090000e+03   1.4664766e-01
  -1.8080000e+03   1.4641130e-01
  -1.8070000e+03   1.4615004e-01
  -1.8060000e+03   1.4586292e-01
  -1.8050000e+03   1.4554890e-01
  -1.8040000e+03   1.4520695e-01
  -1.8030000e+03   1.4483602e-01
  -1.8020000e+03   1.4443504e-01
  -1.8010000e+03   1.4400295e-01
  -1.8000000e+03   1.4353868e-01
  -1.7990000e+03   1.4304118e-01
  -1.7980000e+03   1.4250942e-01
  -1.7970000e+03   1.4194240e-01
  -1.7960000e+03   1.4133916e-01
  -1.7950000e+03   1.4069880e-01
  -1.7940000e+03   1.4002045e-01
  -1.7930000e+03   1.3930334e-01
  -1.7920000e+03   1.3854674e-01
  -1.7910000e+03   1.3775004e-01
  -1.7900000e+03   1.3691269e-01
  -1.7890000e+03   1.3603427e-01
  -1.7880000e+03   1.3511444e-01
  -1.7870000e+03   1.3415300e-01
  -1.7860000e+03   1.3314985e-01
  -1.7850000e+03   1.3210502e-01
  -1.7840000e+03   1.3101868e-01
  -1.7830000e+03   1.2989112e-01
  -1.7820000e+03   1.2872277e-01
  -1.7810000e+03   1.2751422e-01
  -1.7800000e+03   1.2626616e-01
  -1.7790000e+03   1.2497947e-01
  -1.7780000e+03   1.2365513e-01
  -1.7770000e+03   1.2229428e-01
  -1.7760000e+03   1.2089820e-01
  -1.7750000e+03   1.1946829e-01
  -1.7740000e+03   1.1800610e-01
  -1.7730000e+03   1.1651329e-01
  -1.7720000e+03   1.1499166e-01
  -1.7710000e+03   1.1344312e-01
  -1.7700000e+03   1.1186969e-01
  -1.7690000e+03   1.1027350e-01
  -1.7680000e+03   1.0865677e-01
  -1.7670000e+03   1.0702180e-01
  -1.7660000e+03   1.0537101e-01
  -1.7650000e+03   1.0370686e-01
  -1.7640000e+03   1.0203188e-01
  -1.7630000e+03   1.0034866e-01
  -1.7620000e+03   9.8659847e-02
  -1.7610000e+03   9.6968105e-02
  -1.7600000e+03   9.5276141e-02
  -1.7590000e+03   9.3586677e-02
  -1.7580000e+03   9.1902445e-02
  -1.7570000e+03   9.0226175e-02
  -1.7560000e+03   8.8560591e-02
  -1.7550000e+03   8.6908398e-02
  -1.7540000e+03   8.5272275e-02
  -1.7530000e+03   8.3654864e-02
  -1.7520000e+03   8.2058765e-02
  -1.7510000e+03   8.0486527e-02
  -1.7500000e+03   7.8940637e-02
  -1.7490000e+03   7.7423518e-02
  -1.7480000e+03   7.5937519e-02
  -1.7470000e+03   7.4484906e-02
  -1.7460000e+03   7.3067861e-02
  -1.7450000e+03   7.1688471e-02
  -1.7440000e+03   7.0348727e-02
  -1.7430000e+03   6.9050512e-02
  -1.7420000e+03   6.7795603e-02
  -1.7410000e+03   6.6585661e-02
  -1.7400000e+03   6.5422229e-02
  -1.7390000e+03   6.4306725e-02
  -1.7380000e+03   6.3240440e-02
  -1.7370000e+03   6.2224534e-02
  -1.7360000e+03   6.1260028e-02
  -1.7350000e+03   6.0347803e-02
  -1.7340000e+03   5.9488599e-02
  -1.7330000e+03   5.8683004e-02
  -1.7320000e+03   5.7931455e-02
  -1.7310000e+03   5.7234234e-02
  -1.7300000e+03   5.6591465e-02
  -1.7290000e+03   5.6003110e-02
  -1.7280000e+03   5.5468966e-02
  -1.7270000e+03   5.4988663e-02
  -1.7260000e+03   5.4561667e-02
  -1.7250000e+03   5.4187271e-02
  -1.7240000e+03   5.3864601e-02
  -1.7230000e+03   5.3592617e-02
  -1.7220000e+03   5.3370109e-02
  -1.7210000e+03   5.3195706e-02
  -1.7200000e+03   5.3067877e-02
  -1.7190000e+03   5.2984934e-02
  -1.7180000e+03   5.2945041e-02
  -1.7170000e+03   5.2946219e-02
  -1.7160000e+03   5.2986352e-02
  -1.7150000e+03   5.3063198e-02
  -1.7140000e+03   5.3174396e-02
  -1.7130000e+03   5.3317479e-02
  -1.7120000e+03   5.3489878e-02
  -1.7110000e+03   5.3688941e-02
  -1.7100000e+03   5.3911938e-02
  -1.7090000e+03   5.4156075e-02
  -1.7080000e+03   5.4418505e-02
  -1.7070000e+03   5.4696342e-02
  -1.7060000e+03   5.4986671e-02
  -1.7050000e+03   5.5286560e-02
  -1.7040000e+03   5.5593076e-02
  -1.7030000e+03   5.5903290e-02
  -1.7020000e+03   5.6214300e-02
  -1.7010000e+03   5.6523232e-02
  -1.7000000e+03   5.6827260e-02
  -1.6990000e+03   5.7123617e-02
  -1.6980000e+03   5.7409605e-02
  -1.6970000e+03   5.7682608e-02
  -1.6960000e+03   5.7940107e-02
  -1.6950000e+03   5.8179689e-02
  -1.6940000e+03   5.8399059e-02
  -1.6930000e+03   5.8596055e-02
  -1.6920000e+03   5.8768658e-02
  -1.6910000e+03   5.8915003e-02
  -1.6900000e+03   5.9033395e-02
  -1.6890000e+03   5.9122313e-02
  -1.6880000e+03   5.9180428e-02
  -1.6870000e+03   5.9206614e-02
  -1.6860000e+03   5.9199952e-02
  -1.6850000e+03   5.9159748e-02
  -1.6840000e+03   5.9085540e-02
  -1.6830000e+03   5.8977106e-02
  -1.6820000e+03   5.8834475e-02
  -1.6810000e+03   5.8657934e-02
  -1.6800000e+03   5.8448035e-02
  -1.6790000e+03   5.8205603e-02
  -1.6780000e+03   5.7931737e-02
  -1.6770000e+03   5.7627818e-02
  -1.6760000e+03   5.7295508e-02
  -1.6750000e+03   5.6936752e-02
  -1.6740000e+03   5.6553773e-02
  -1.6730000e+03   5.6149071e-02
  -1.6720000e+03   5.5725411e-02
  -1.6710000e+03   5.5285814e-02
  -1.6700000e+03   5.4833545e-02
  -1.6690000e+03   5.4372086e-02
  -1.6680000e+03   5.3905121e-02
  -1.6670000e+03   5.3436500e-02
  -1.6660000e+03   5.2970209e-02
  -1.6650000e+03   5.2510326e-02
  -1.6640000e+03   5.2060980e-02
  -1.6630000e+03   5.1626292e-02
  -1.6620000e+03   5.1210326e-02
  -1.6610000e+03   5.0817021e-02
  -1.6600000e+03   5.0450128e-02
  -1.6590000e+03   5.0113145e-02
  -1.6580000e+03   4.9809245e-02
  -1.6570000e+03   4.9541212e-02
  -1.6560000e+03   4.9311380e-02
  -1.6550000e+03   4.9121577e-02
  -1.6540000e+03   4.8973076e-02
  -1.6530000e+03   4.8866561e-02
  -1.6520000e+03   4.8802106e-02
  -1.6510000e+03   4.8779160e-02
  -1.6500000e+03   4.8796559e-02
  -1.6490000e+03   4.8852539e-02
  -1.6480000e+03   4.8944775e-02
  -1.6470000e+03   4.9070424e-02
  -1.6460000e+03   4.9226178e-02
  -1.6450000e+03   4.9408332e-02
  -1.6440000e+03   4.9612851e-02
  -1.6430000e+03   4.9835442e-02
  -1.6420000e+03   5.0071631e-02
  -1.6410000e+03   5.0316832e-02
  -1.6400000e+03   5.0566420e-02
  -1.6390000e+03   5.0815799e-02
  -1.6380000e+03   5.1060462e-02
  -1.6370000e+03   5.1296054e-02
  -1.6360000e+03   5.1518419e-02
  -1.6350000e+03   5.1723654e-02
  -1.6340000e+03   5.1908144e-02
  -1.6330000e+03   5.2068611e-02
  -1.6320000e+03   5.2202136e-02
  -1.6310000e+03   5.2306200e-02
  -1.6300000e+03   5.2378703e-02
  -1.6290000e+03   5.2417992e-02
  -1.6280000e+03   5.2422878e-02
  -1.6270000e+03   5.2392659e-02
  -1.6260000e+03   5.2327133e-02
  -1.6250000e+03   5.2226615e-02
  -1.6240000e+03   5.2091944e-02
  -1.6230000e+03   5.1924500e-02
  -1.6220000e+03   5.1726203e-02
  -1.6210000e+03   5.1499526e-02
  -1.6200000e+03   5.1247487e-02
  -1.6190000e+03   5.0973655e-02
  -1.6180000e+03   5.0682134e-02
  -1.6170000e+03   5.0377551e-02
  -1.6160000e+03   5.0065035e-02
  -1.6150000e+03   4.9750184e-02
  -1.6140000e+03   4.9439022e-02
  -1.6130000e+03   4.9137948e-02
  -1.6120000e+03   4.8853665e-02
  -1.6110000e+03   4.8593099e-02
  -1.6100000e+03   4.8363303e-02
  -1.6090000e+03   4.8171342e-02
  -1.6080000e+03   4.8024171e-02
  -1.6070000e+03   4.7928496e-02
  -1.6060000e+03   4.7890636e-02
  -1.6050000e+03   4.7916374e-02
  -1.6040000e+03   4.8010822e-02
  -1.6030000e+03   4.8178295e-02
  -1.6020000e+03   4.8422201e-02
  -1.6010000e+03   4.8744960e-02
  -1.6000000e+03   4.9147951e-02
  -1.5990000e+03   4.9631494e-02
  -1.5980000e+03   5.0194862e-02
  -1.5970000e+03   5.0836325e-02
  -1.5960000e+03   5.1553227e-02
  -1.5950000e+03   5.2342073e-02
  -1.5940000e+03   5.3198650e-02
  -1.5930000e+03   5.4118137e-02
  -1.5920000e+03   5.5095233e-02
  -1.5910000e+03   5.6124278e-02
  -1.5900000e+03   5.7199366e-02
  -1.5890000e+03   5.8314452e-02
  -1.5880000e+03   5.9463447e-02
  -1.5870000e+03   6.0640296e-02
  -1.5860000e+03   6.1839055e-02
  -1.5850000e+03   6.3053945e-02
  -1.5840000e+03   6.4279403e-02
  -1.5830000e+03   6.5510115e-02
  -1.5820000e+03   6.6741052e-02
  -1.5810000e+03   6.7967488e-02
  -1.5800000e+03   6.9185020e-02
  -1.5790000e+03   7.0389572e-02
  -1.5780000e+03   7.1577407e-02
  -1.5770000e+03   7.2745131e-02
  -1.5760000e+03   7.3889687e-02
  -1.5750000e+03   7.5008354e-02
  -1.5740000e+03   7.6098748e-02
  -1.5730000e+03   7.7158808e-02
  -1.5720000e+03   7.8186791e-02
  -1.5710000e+03   7.9181268e-02
  -1.5700000e+03   8.0141105e-02
  -1.5690000e+03   8.1065461e-02
  -1.5680000e+03   8.1953773e-02
  -1.5670000e+03   8.2805746e-02
  -1.5660000e+03   8.3621337e-02
  -1.5650000e+03   8.4400748e-02
  -1.5640000e+03   8.5144412e-02
  -1.5630000e+03   8.5852978e-02
  -1.5620000e+03   8.6527299e-02
  -1.5610000e+03   8.7168420e-02
  -1.5600000e+03   8.7777567e-02
  -1.5590000e+03   8.8356127e-02
  -1.5580000e+03   8.8905644e-02
  -1.5570000e+03   8.9427800e-02
  -1.5560000e+03   8.9924408e-02
  -1.5550000e+03   9.0397394e-02
  -1.5540000e+03   9.0848789e-02
  -1.5530000e+03   9.1280718e-02
  -1.5520000e+03   9.1695388e-02
  -1.5510000e+03   9.2095076e-02
  -1.5500000e+03   9.2482121e-02
  -1.5490000e+03   9.2858913e-02
  -1.5480000e+03   9.3227884e-02
  -1.5470000e+03   9.3591496e-02
  -1.5460000e+03   9.3952240e-02
  -1.5450000e+03   9.4312616e-02
  -1.5440000e+03   9.4675137e-02
  -1.5430000e+03   9.5042309e-02
  -1.5420000e+03   9.5416633e-02
  -1.5410000e+03   9.5800592e-02
  -1.5400000e+03   9.6196640e-02
  -1.5390000e+03   9.6607203e-02
  -1.5380000e+03   9.7034663e-02
  -1.5370000e+03   9.7481351e-02
  -1.5360000e+03   9.7949541e-02
  -1.5350000e+03   9.8441439e-02
  -1.5340000e+03   9.8959176e-02
  -1.5330000e+03   9.9504796e-02
  -1.5320000e+03   1.0008025e-01
  -1.5310000e+03   1.0068738e-01
  -1.5300000e+03   1.0132792e-01
  -1.5290000e+03   1.0200347e-01
  -1.5280000e+03   1.0271552e-01
  -1.5270000e+03   1.0346539e-01
  -1.5260000e+03   1.0425426e-01
  -1.5250000e+03   1.0508315e-01
  -1.5240000e+03   1.0595293e-01
  -1.5230000e+03   1.0686426e-01
  -1.5220000e+03   1.0781765e-01
  -1.5210000e+03   1.0881343e-01
  -1.5200000e+03   1.0985170e-01
  -1.5190000e+03   1.1093242e-01
  -1.5180000e+03   1.1205531e-01
  -1.5170000e+03   1.1321995e-01
  -1.5160000e+03   1.1442568e-01
  -1.5150000e+03   1.1567167e-01
  -1.5140000e+03   1.1695692e-01
  -1.5130000e+03   1.1828023e-01
  -1.5120000e+03   1.1964023e-01
  -1.5110000e+03   1.2103538e-01
  -1.5100000e+03   1.2246401e-01
  -1.5090000e+03   1.2392426e-01
  -1.5080000e+03   1.2541416e-01
  -1.5070000e+03   1.2693160e-01
  -1.5060000e+03   1.2847436e-01
  -1.5050000e+03   1.3004011e-01
  -1.5040000e+03   1.3162641e-01
  -1.5030000e+03   1.3323078e-01
  -1.5020000e+03   1.3485062e-01
  -1.5010000e+03   1.3648332e-01
  -1.5000000e+03   1.3812618e-01
  -1.4990000e+03   1.3977649e-01
  -1.4980000e+03   1.4143151e-01
  -1.4970000e+03   1.4308850e-01
  -1.4960000e+03   1.4474470e-01
  -1.4950000e+03   1.4639738e-01
  -1.4940000e+03   1.4804381e-01
  -1.4930000e+03   1.4968129e-01
  -1.4920000e+03   1.5130718e-01
  -1.4910000e+03   1.5291886e-01
  -1.4900000e+03   1.5451378e-01
  -1.4890000e+03   1.5608945e-01
  -1.4880000e+03   1.5764344e-01
  -1.4870000e+03   1.5917339e-01
  -1.4860000e+03   1.6067705e-01
  -1.4850000e+03   1.6215224e-01
  -1.4840000e+03   1.6359685e-01
  -1.4830000e+03   1.6500889e-01
  -1.4820000e+03   1.6638648e-01
  -1.4810000e+03   1.6772781e-01
  -1.4800000e+03   1.6903122e-01
  -1.4790000e+03   1.7029511e-01
  -1.4780000e+03   1.7151803e-01
  -1.4770000e+03   1.7269863e-01
  -1.4760000e+03   1.7383567e-01
  -1.4750000e+03   1.7492804e-01
  -1.4740000e+03   1.7597474e-01
  -1.4730000e+03   1.7697488e-01
  -1.4720000e+03   1.7792770e-01
  -1.4710000e+03   1.7883256e-01
  -1.4700000e+03   1.7968891e-01
  -1.4690000e+03   1.8049636e-01
  -1.4680000e+03   1.8125459e-01
  -1.4670000e+03   1.8196342e-01
  -1.4660000e+03   1.8262277e-01
  -1.4650000e+03   1.8323268e-01
  -1.4640000e+03   1.8379328e-01
  -1.4630000e+03   1.8430482e-01
  -1.4620000e+03   1.8476762e-01
  -1.4610000e+03   1.8518214e-01
  -1.4600000e+03   1.8554888e-01
  -1.4590000e+03   1.8586848e-01
  -1.4580000e+03   1.8614162e-01
  -1.4570000e+03   1.8636908e-01
  -1.4560000e+03   1.8655170e-01
  -1.4550000e+03   1.8669040e-01
  -1.4540000e+03   1.8678616e-01
  -1.4530000e+03   1.8684000e-01
  -1.4520000e+03   1.8685301e-01
  -1.4510000e+03   1.8682631e-01
  -1.4500000e+03   1.8676107e-01
  -1.4490000e+03   1.8665848e-01
  -1.4480000e+03   1.8651975e-01
  -1.4470000e+03   1.8634613e-01
  -1.4460000e+03   1.8613886e-01
  -1.4450000e+03   1.8589921e-01
  -1.4440000e+03   1.8562844e-01
  -1.4430000e+03   1.8532781e-01
  -1.4420000e+03   1.8499857e-01
  -1.4410000e+03   1.8464196e-01
  -1.4400000e+03   1.8425921e-01
  -1.4390000e+03   1.8385152e-01
  -1.4380000e+03   1.8342008e-01
  -1.4370000e+03   1.8296607e-01
  -1.4360000e+03   1.8249061e-01
  -1.4350000e+03   1.8199482e-01
  -1.4340000e+03   1.8147982e-01
  -1.4330000e+03   1.8094666e-01
  -1.4320000e+03   1.8039640e-01
  -1.4310000e+03   1.7983008e-01
  -1.4300000e+03   1.7924873e-01
  -1.4290000e+03   1.7865337e-01
  -1.4280000e+03   1.7804501e-01
  -1.4270000e+03   1.7742467e-01
  -1.4260000e+03   1.7679338e-01
  -1.4250000e+03   1.7615218e-01
  -1.4240000e+03   1.7550215e-01
  -1.4230000e+03   1.7484438e-01
  -1.4220000e+03   1.7418001e-01
  -1.4210000e+03   1.7351022e-01
  -1.4200000e+03   1.7283626e-01
  -1.4190000e+03   1.7215943e-01
  -1.4180000e+03   1.7148110e-01
  -1.4170000e+03   1.7080272e-01
  -1.4160000e+03   1.7012581e-01
  -1.4150000e+03   1.6945200e-01
  -1.4140000e+03   1.6878297e-01
  -1.4130000e+03   1.6812053e-01
  -1.4120000e+03   1.6746658e-01
  -1.4110000e+03   1.6682308e-01
  -1.4100000e+03   1.6619212e-01
  -1.4090000e+03   1.6557585e-01
  -1.4080000e+03   1.6497652e-01
  -1.4070000e+03   1.6439645e-01
  -1.4060000e+03   1.6383802e-01
  -1.4050000e+03   1.6330367e-01
  -1.4040000e+03   1.6279586e-01
  -1.4030000e+03   1.6231710e-01
  -1.4020000e+03   1.6186989e-01
  -1.4010000e+03   1.6145672e-01
  -1.4000000e+03   1.6108005e-01
  -1.3990000e+03   1.6074227e-01
  -1.3980000e+03   1.6044572e-01
  -1.3970000e+03   1.6019259e-01
  -1.3960000e+03   1.5998497e-01
  -1.3950000e+03   1.5982478e-01
  -1.3940000e+03   1.5971378e-01
  -1.3930000e+03   1.5965349e-01
  -1.3920000e+03   1.5964522e-01
  -1.3910000e+03   1.5969002e-01
  -1.3900000e+03   1.5978867e-01
  -1.3890000e+03   1.5994165e-01
  -1.3880000e+03   1.6014913e-01
  -1.3870000e+03   1.6041096e-01
  -1.3860000e+03   1.6072665e-01
  -1.3850000e+03   1.6109535e-01
  -1.3840000e+03   1.6151588e-01
  -1.3830000e+03   1.6198671e-01
  -1.3820000e+03   1.6250594e-01
  -1.3810000e+03   1.6307133e-01
  -1.3800000e+03   1.6368029e-01
  -1.3790000e+03   1.6432992e-01
  -1.3780000e+03   1.6501697e-01
  -1.3770000e+03   1.6573790e-01
  -1.3760000e+03   1.6648887e-01
  -1.3750000e+03   1.6726576e-01
  -1.3740000e+03   1.6806419e-01
  -1.3730000e+03   1.6887954e-01
  -1.3720000e+03   1.6970697e-01
  -1.3710000e+03   1.7054143e-01
  -1.3700000e+03   1.7137769e-01
  -1.3690000e+03   1.7221034e-01
  -1.3680000e+03   1.7303384e-01
  -1.3670000e+03   1.7384251e-01
  -1.3660000e+03   1.7463054e-01
  -1.3650000e+03   1.7539206e-01
  -1.3640000e+03   1.7612109e-01
  -1.3630000e+03   1.7681159e-01
  -1.3620000e+03   1.7745748e-01
  -1.3610000e+03   1.7805263e-01
  -1.3600000e+03   1.7859090e-01
  -1.3590000e+03   1.7906613e-01
  -1.3580000e+03   1.7947217e-01
  -1.3570000e+03   1.7980289e-01
  -1.3560000e+03   1.8005217e-01
  -1.3550000e+03   1.8021394e-01
  -1.3540000e+03   1.8028219e-01
  -1.3530000e+03   1.8025097e-01
  -1.3520000e+03   1.8011440e-01
  -1.3510000e+03   1.7986669e-01
  -1.3500000e+03   1.7950215e-01
  -1.3490000e+03   1.7901522e-01
  -1.3480000e+03   1.7840046e-01
  -1.3470000e+03   1.7765255e-01
  -1.3460000e+03   1.7676635e-01
  -1.3450000e+03   1.7573690e-01
  -1.3440000e+03   1.7455938e-01
  -1.3430000e+03   1.7322922e-01
  -1.3420000e+03   1.7174204e-01
  -1.3410000e+03   1.7009370e-01
  -1.3400000e+03   1.6828032e-01
  -1.3390000e+03   1.6629826e-01
  -1.3380000e+03   1.6414420e-01
  -1.3370000e+03   1.6181511e-01
  -1.3360000e+03   1.5930828e-01
  -1.3350000e+03   1.5662136e-01
  -1.3340000e+03   1.5375236e-01
  -1.3330000e+03   1.5069969e-01
  -1.3320000e+03   1.4746216e-01
  -1.3310000e+03   1.4403904e-01
  -1.3300000e+03   1.4043007e-01
  -1.3290000e+03   1.3663550e-01
  -1.3280000e+03   1.3265610e-01
  -1.3270000e+03   1.2849328e-01
  -1.3260000e+03   1.2414904e-01
  -1.3250000e+03   1.1962615e-01
  -1.3240000e+03   1.1492814e-01
  -1.3230000e+03   1.1005947e-01
  -1.3220000e+03   1.0502566e-01
  -1.3210000e+03   9.9833466e-02
  -1.3200000e+03   9.4491197e-02
  -1.3190000e+03   8.9009070e-02
  -1.3180000e+03   8.3399785e-02
  -1.3170000e+03   7.7679347e-02
  -1.3160000e+03   7.1868328e-02
  -1.3150000e+03   6.5993807e-02
  -1.3140000e+03   6.0092468e-02
  -1.3130000e+03   5.4215643e-02
  -1.3120000e+03   4.8437669e-02
  -1.3110000e+03   4.2869826e-02
  -1.3100000e+03   3.7682905e-02
  -1.3090000e+03   3.3139731e-02
  -1.3080000e+03   2.9625403e-02
  -1.3070000e+03   2.7621899e-02
  -1.3060000e+03   2.7538878e-02
  -1.3050000e+03   2.9455903e-02
  -1.3040000e+03   3.3074539e-02
  -1.3030000e+03   3.7944715e-02
  -1.3020000e+03   4.3672001e-02
  -1.3010000e+03   4.9975628e-02
  -1.3000000e+03   5.6669144e-02
  -1.2990000e+03   6.3629057e-02
  -1.2980000e+03   7.0771215e-02
  -1.2970000e+03   7.8035806e-02
  -1.2960000e+03   8.5378284e-02
  -1.2950000e+03   9.2763885e-02
  -1.2940000e+03   1.0016428e-01
  -1.2930000e+03   1.0755550e-01
  -1.2920000e+03   1.1491658e-01
  -1.2910000e+03   1.2222869e-01
  -1.2900000e+03   1.2947460e-01
  -1.2890000e+03   1.3663825e-01
  -1.2880000e+03   1.4370452e-01
  -1.2870000e+03   1.5065902e-01
  -1.2860000e+03   1.5748802e-01
  -1.2850000e+03   1.6417832e-01
  -1.2840000e+03   1.7071721e-01
  -1.2830000e+03   1.7709246e-01
  -1.2820000e+03   1.8329227e-01
  -1.2810000e+03   1.8930526e-01
  -1.2800000e+03   1.9512052e-01
  -1.2790000e+03   2.0072755e-01
  -1.2780000e+03   2.0611631e-01
  -1.2770000e+03   2.1127723e-01
  -1.2760000e+03   2.1620118e-01
  -1.2750000e+03   2.2087958e-01
  -1.2740000e+03   2.2530433e-01
  -1.2730000e+03   2.2946787e-01
  -1.2720000e+03   2.3336320e-01
  -1.2710000e+03   2.3698390e-01
  -1.2700000e+03   2.4032413e-01
  -1.2690000e+03   2.4337870e-01
  -1.2680000e+03   2.4614304e-01
  -1.2670000e+03   2.4861327e-01
  -1.2660000e+03   2.5078617e-01
  -1.2650000e+03   2.5265927e-01
  -1.2640000e+03   2.5423083e-01
  -1.2630000e+03   2.5549985e-01
  -1.2620000e+03   2.5646614e-01
  -1.2610000e+03   2.5713033e-01
  -1.2600000e+03   2.5749388e-01
  -1.2590000e+03   2.5755912e-01
  -1.2580000e+03   2.5732930e-01
  -1.2570000e+03   2.5680856e-01
  -1.2560000e+03   2.5600203e-01
  -1.2550000e+03   2.5491583e-01
  -1.2540000e+03   2.5355711e-01
  -1.2530000e+03   2.5193407e-01
  -1.2520000e+03   2.5005604e-01
  -1.2510000e+03   2.4793350e-01
  -1.2500000e+03   2.4557811e-01
  -1.2490000e+03   2.4300279e-01
  -1.2480000e+03   2.4022177e-01
  -1.2470000e+03   2.3725060e-01
  -1.2460000e+03   2.3410627e-01
  -1.2450000e+03   2.3080723e-01
  -1.2440000e+03   2.2737346e-01
  -1.2430000e+03   2.2382651e-01
  -1.2420000e+03   2.2018957e-01
  -1.2410000e+03   2.1648752e-01
  -1.2400000e+03   2.1274692e-01
  -1.2390000e+03   2.0899604e-01
  -1.2380000e+03   2.0526486e-01
  -1.2370000e+03   2.0158495e-01
  -1.2360000e+03   1.9798941e-01
  -1.2350000e+03   1.9451264e-01
  -1.2340000e+03   1.9119012e-01
  -1.2330000e+03   1.8805801e-01
  -1.2320000e+03   1.8515274e-01
  -1.2310000e+03   1.8251039e-01
  -1.2300000e+03   1.8016604e-01
  -1.2290000e+03   1.7815300e-01
  -1.2280000e+03   1.7650195e-01
  -1.2270000e+03   1.7524009e-01
  -1.2260000e+03   1.7439031e-01
  -1.2250000e+03   1.7397038e-01
  -1.2240000e+03   1.7399244e-01
  -1.2230000e+03   1.7446249e-01
  -1.2220000e+03   1.7538033e-01
  -1.2210000e+03   1.7673957e-01
  -1.2200000e+03   1.7852804e-01
  -1.2190000e+03   1.8072829e-01
  -1.2180000e+03   1.8331829e-01
  -1.2170000e+03   1.8627230e-01
  -1.2160000e+03   1.8956164e-01
  -1.2150000e+03   1.9315554e-01
  -1.2140000e+03   1.9702192e-01
  -1.2130000e+03   2.0112801e-01
  -1.2120000e+03   2.0544096e-01
  -1.2110000e+03   2.0992828e-01
  -1.2100000e+03   2.1455815e-01
  -1.2090000e+03   2.1929974e-01
  -1.2080000e+03   2.2412327e-01
  -1.2070000e+03   2.2900018e-01
  -1.2060000e+03   2.3390315e-01
  -1.2050000e+03   2.3880603e-01
  -1.2040000e+03   2.4368386e-01
  -1.2030000e+03   2.4851274e-01
  -1.2020000e+03   2.5326977e-01
  -1.2010000e+03   2.5793292e-01
  -1.2000000e+03   2.6248093e-01
  -1.1990000e+03   2.6689319e-01
  -1.1980000e+03   2.7114960e-01
  -1.1970000e+03   2.7523047e-01
  -1.1960000e+03   2.7911640e-01
  -1.1950000e+03   2.8278817e-01
  -1.1940000e+03   2.8622662e-01
  -1.1930000e+03   2.8941257e-01
  -1.1920000e+03   2.9232672e-01
  -1.1910000e+03   2.9494955e-01
  -1.1900000e+03   2.9726128e-01
  -1.1890000e+03   2.9924176e-01
  -1.1880000e+03   3.0087047e-01
  -1.1870000e+03   3.0212643e-01
  -1.1860000e+03   3.0298821e-01
  -1.1850000e+03   3.0343388e-01
  -1.1840000e+03   3.0344105e-01
  -1.1830000e+03   3.0298682e-01
  -1.1820000e+03   3.0204791e-01
  -1.1810000e+03   3.0060062e-01
  -1.1800000e+03   2.9862096e-01
  -1.1790000e+03   2.9608474e-01
  -1.1780000e+03   2.9296768e-01
  -1.1770000e+03   2.8924560e-01
  -1.1760000e+03   2.8489463e-01
  -1.1750000e+03   2.7989146e-01
  -1.1740000e+03   2.7421368e-01
  -1.1730000e+03   2.6784023e-01
  -1.1720000e+03   2.6075191e-01
  -1.1710000e+03   2.5293218e-01
  -1.1700000e+03   2.4436809e-01
  -1.1690000e+03   2.3505170e-01
  -1.1680000e+03   2.2498191e-01
  -1.1670000e+03   2.1416727e-01
  -1.1660000e+03   2.0262997e-01
  -1.1650000e+03   1.9041201e-01
  -1.1640000e+03   1.7758461e-01
  -1.1630000e+03   1.6426335e-01
  -1.1620000e+03   1.5063256e-01
  -1.1610000e+03   1.3698511e-01
  -1.1600000e+03   1.2378622e-01
  -1.1590000e+03   1.1176737e-01
  -1.1580000e+03   1.0203170e-01
  -1.1570000e+03   9.6067062e-02
  -1.1560000e+03   9.5441081e-02
  -1.1550000e+03   1.0111447e-01
  -1.1540000e+03   1.1295551e-01
  -1.1530000e+03   1.3003535e-01
  -1.1520000e+03   1.5126589e-01
  -1.1510000e+03   1.7576186e-01
  -1.1500000e+03   2.0289942e-01
  -1.1490000e+03   2.3225960e-01
  -1.1480000e+03   2.6356147e-01
  -1.1470000e+03   2.9661253e-01
  -1.1460000e+03   3.3127624e-01
  -1.1450000e+03   3.6745147e-01
  -1.1440000e+03   4.0505960e-01
  -1.1430000e+03   4.4403630e-01
  -1.1420000e+03   4.8432618e-01
  -1.1410000e+03   5.2587921e-01
  -1.1400000e+03   5.6864838e-01
  -1.1390000e+03   6.1258807e-01
  -1.1380000e+03   6.5765283e-01
  -1.1370000e+03   7.0379668e-01
  -1.1360000e+03   7.5097244e-01
  -1.1350000e+03   7.9913139e-01
  -1.1340000e+03   8.4822296e-01
  -1.1330000e+03   8.9819453e-01
  -1.1320000e+03   9.4899132e-01
  -1.1310000e+03   1.0005563e+00
  -1.1300000e+03   1.0528301e+00
  -1.1290000e+03   1.1057511e+00
  -1.1280000e+03   1.1592555e+00
  -1.1270000e+03   1.2132772e+00
  -1.1260000e+03   1.2677479e+00
  -1.1250000e+03   1.3225973e+00
  -1.1240000e+03   1.3777532e+00
  -1.1230000e+03   1.4331415e+00
  -1.1220000e+03   1.4886864e+00
  -1.1210000e+03   1.5443105e+00
  -1.1200000e+03   1.5999349e+00
  -1.1190000e+03   1.6554795e+00
  -1.1180000e+03   1.7108631e+00
  -1.1170000e+03   1.7660034e+00
  -1.1160000e+03   1.8208176e+00
  -1.1150000e+03   1.8752219e+00
  -1.1140000e+03   1.9291326e+00
  -1.1130000e+03   1.9824653e+00
  -1.1120000e+03   2.0351359e+00
  -1.1110000e+03   2.0870603e+00
  -1.1100000e+03   2.1381548e+00
  -1.1090000e+03   2.1883363e+00
  -1.1080000e+03   2.2375225e+00
  -1.1070000e+03   2.2856320e+00
  -1.1060000e+03   2.3325845e+00
  -1.1050000e+03   2.3783013e+00
  -1.1040000e+03   2.4227050e+00
  -1.1030000e+03   2.4657201e+00
  -1.1020000e+03   2.5072731e+00
  -1.1010000e+03   2.5472923e+00
  -1.1000000e+03   2.5857088e+00
  -1.0990000e+03   2.6224558e+00
  -1.0980000e+03   2.6574694e+00
  -1.0970000e+03   2.6906884e+00
  -1.0960000e+03   2.7220546e+00
  -1.0950000e+03   2.7515130e+00
  -1.0940000e+03   2.7790118e+00
  -1.0930000e+03   2.8045027e+00
  -1.0920000e+03   2.8279409e+00
  -1.0910000e+03   2.8492853e+00
  -1.0900000e+03   2.8684984e+00
  -1.0890000e+03   2.8855469e+00
  -1.0880000e+03   2.9004011e+00
  -1.0870000e+03   2.9130357e+00
  -1.0860000e+03   2.9234292e+00
  -1.0850000e+03   2.9315645e+00
  -1.0840000e+03   2.9374285e+00
  -1.0830000e+03   2.9410126e+00
  -1.0820000e+03   2.9423122e+00
  -1.0810000e+03   2.9413271e+00
  -1.0800000e+03   2.9380615e+00
  -1.0790000e+03   2.9325237e+00
  -1.0780000e+03   2.9247265e+00
  -1.0770000e+03   2.9146865e+00
  -1.0760000e+03   2.9024250e+00
  -1.0750000e+03   2.8879669e+00
  -1.0740000e+03   2.8713416e+00
  -1.0730000e+03   2.8525823e+00
  -1.0720000e+03   2.8317260e+00
  -1.0710000e+03   2.8088136e+00
  -1.0700000e+03   2.7838897e+00
  -1.0690000e+03   2.7570025e+00
  -1.0680000e+03   2.7282035e+00
  -1.0670000e+03   2.6975476e+00
  -1.0660000e+03   2.6650928e+00
  -1.0650000e+03   2.6309004e+00
  -1.0640000e+03   2.5950341e+00
  -1.0630000e+03   2.5575607e+00
  -1.0620000e+03   2.5185492e+00
  -1.0610000e+03   2.4780712e+00
  -1.0600000e+03   2.4362003e+00
  -1.0590000e+03   2.3930120e+00
  -1.0580000e+03   2.3485839e+00
  -1.0570000e+03   2.3029948e+00
  -1.0560000e+03   2.2563252e+00
  -1.0550000e+03   2.2086564e+00
  -1.0540000e+03   2.1600712e+00
  -1.0530000e+03   2.1106527e+00
  -1.0520000e+03   2.0604847e+00
  -1.0510000e+03   2.0096516e+00
  -1.0500000e+03   1.9582377e+00
  -1.0490000e+03   1.9063273e+00
  -1.0480000e+03   1.8540046e+00
  -1.0470000e+03   1.8013532e+00
  -1.0460000e+03   1.7484561e+00
  -1.0450000e+03   1.6953956e+00
  -1.0440000e+03   1.6422528e+00
  -1.0430000e+03   1.5891078e+00
  -1.0420000e+03   1.5360391e+00
  -1.0410000e+03   1.4831240e+00
  -1.0400000e+03   1.4304376e+00
  -1.0390000e+03   1.3780537e+00
  -1.0380000e+03   1.3260436e+00
  -1.0370000e+03   1.2744767e+00
  -1.0360000e+03   1.2234201e+00
  -1.0350000e+03   1.1729385e+00
  -1.0340000e+03   1.1230938e+00
  -1.0330000e+03   1.0739456e+00
  -1.0320000e+03   1.0255505e+00
  -1.0310000e+03   9.7796232e-01
  -1.0300000e+03   9.3123206e-01
  -1.0290000e+03   8.8540759e-01
  -1.0280000e+03   8.4053377e-01
  -1.0270000e+03   7.9665232e-01
  -1.0260000e+03   7.5380181e-01
  -1.0250000e+03   7.1201763e-01
  -1.0240000e+03   6.7133192e-01
  -1.0230000e+03   6.3177360e-01
  -1.0220000e+03   5.9336836e-01
  -1.0210000e+03   5.5613863e-01
  -1.0200000e+03   5.2010365e-01
  -1.0190000e+03   4.8527943e-01
  -1.0180000e+03   4.5167884e-01
  -1.0170000e+03   4.1931160e-01
  -1.0160000e+03   3.8818438e-01
  -1.0150000e+03   3.5830080e-01
  -1.0140000e+03   3.2966156e-01
  -1.0130000e+03   3.0226446e-01
  -1.0120000e+03   2.7610449e-01
  -1.0110000e+03   2.5117396e-01
  -1.0100000e+03   2.2746253e-01
  -1.0090000e+03   2.0495735e-01
  -1.0080000e+03   1.8364317e-01
  -1.0070000e+03   1.6350242e-01
  -1.0060000e+03   1.4451535e-01
  -1.0050000e+03   1.2666017e-01
  -1.0040000e+03   1.0991313e-01
  -1.0030000e+03   9.4248704e-02
  -1.0020000e+03   7.9639727e-02
  -1.0010000e+03   6.6057561e-02
  -1.0000000e+03   5.3472328e-02
  -9.9900000e+02   4.1853250e-02
  -9.9800000e+02   3.1169342e-02
  -9.9700000e+02   2.1391403e-02
  -9.9600000e+02   1.2500983e-02
  -9.9500000e+02   4.5853499e-03
  -9.9400000e+02   3.4388461e-03
  -9.9300000e+02   9.7288829e-03
  -9.9200000e+02   1.5522221e-02
  -9.9100000e+02   2.0665521e-02
  -9.9000000e+02   2.5175814e-02
  -9.8900000e+02   2.9085025e-02
  -9.8800000e+02   3.2428309e-02
  -9.8700000e+02   3.5241685e-02
  -9.8600000e+02   3.7561271e-02
  -9.8500000e+02   3.9422942e-02
  -9.8400000e+02   4.0862123e-02
  -9.8300000e+02   4.1913653e-02
  -9.8200000e+02   4.2611663e-02
  -9.8100000e+02   4.2989478e-02
  -9.8000000e+02   4.3079533e-02
  -9.7900000e+02   4.2913292e-02
  -9.7800000e+02   4.2521175e-02
  -9.7700000e+02   4.1932502e-02
  -9.7600000e+02   4.1175426e-02
  -9.7500000e+02   4.0276892e-02
  -9.7400000e+02   3.9262585e-02
  -9.7300000e+02   3.8156898e-02
  -9.7200000e+02   3.6982896e-02
  -9.7100000e+02   3.5762286e-02
  -9.7000000e+02   3.4515401e-02
  -9.6900000e+02   3.3261175e-02
  -9.6800000e+02   3.2017130e-02
  -9.6700000e+02   3.0799366e-02
  -9.6600000e+02   2.9622546e-02
  -9.6500000e+02   2.8499894e-02
  -9.6400000e+02   2.7443186e-02
  -9.6300000e+02   2.6462747e-02
  -9.6200000e+02   2.5567454e-02
  -9.6100000e+02   2.4764744e-02
  -9.6000000e+02   2.4060629e-02
  -9.5900000e+02   2.3459731e-02
  -9.5800000e+02   2.2965322e-02
  -9.5700000e+02   2.2579390e-02
  -9.5600000e+02   2.2302722e-02
  -9.5500000e+02   2.2134996e-02
  -9.5400000e+02   2.2074886e-02
  -9.5300000e+02   2.2120180e-02
  -9.5200000e+02   2.2267875e-02
  -9.5100000e+02   2.2514284e-02
  -9.5000000e+02   2.2855118e-02
  -9.4900000e+02   2.3285555e-02
  -9.4800000e+02   2.3800297e-02
  -9.4700000e+02   2.4393620e-02
  -9.4600000e+02   2.5059409e-02
  -9.4500000e+02   2.5791195e-02
  -9.4400000e+02   2.6582195e-02
  -9.4300000e+02   2.7425343e-02
  -9.4200000e+02   2.8313338e-02
  -9.4100000e+02   2.9238682e-02
  -9.4000000e+02   3.0193736e-02
  -9.3900000e+02   3.1170763e-02
  -9.3800000e+02   3.2161986e-02
  -9.3700000e+02   3.3159638e-02
  -9.3600000e+02   3.4156018e-02
  -9.3500000e+02   3.5143538e-02
  -9.3400000e+02   3.6114781e-02
  -9.3300000e+02   3.7062542e-02
  -9.3200000e+02   3.7979880e-02
  -9.3100000e+02   3.8860155e-02
  -9.3000000e+02   3.9697074e-02
  -9.2900000e+02   4.0484721e-02
  -9.2800000e+02   4.1217596e-02
  -9.2700000e+02   4.1890641e-02
  -9.2600000e+02   4.2499267e-02
  -9.2500000e+02   4.3039377e-02
  -9.2400000e+02   4.3507386e-02
  -9.2300000e+02   4.3900236e-02
  -9.2200000e+02   4.4215408e-02
  -9.2100000e+02   4.4450934e-02
  -9.2000000e+02   4.4605399e-02
  -9.1900000e+02   4.4677947e-02
  -9.1800000e+02   4.4668281e-02
  -9.1700000e+02   4.4576661e-02
  -9.1600000e+02   4.4403895e-02
  -9.1500000e+02   4.4151336e-02
  -9.1400000e+02   4.3820867e-02
  -9.1300000e+02   4.3414891e-02
  -9.1200000e+02   4.2936318e-02
  -9.1100000e+02   4.2388543e-02
  -9.1000000e+02   4.1775431e-02
  -9.0900000e+02   4.1101294e-02
  -9.0800000e+02   4.0370868e-02
  -9.0700000e+02   3.9589291e-02
  -9.0600000e+02   3.8762072e-02
  -9.0500000e+02   3.7895061e-02
  -9.0400000e+02   3.6994420e-02
  -9.0300000e+02   3.6066584e-02
  -9.0200000e+02   3.5118221e-02
  -9.0100000e+02   3.4156185e-02
  -9.0000000e+02   3.3187468e-02
  -8.9900000e+02   3.2219135e-02
  -8.9800000e+02   3.1258260e-02
  -8.9700000e+02   3.0311843e-02
  -8.9600000e+02   2.9386720e-02
  -8.9500000e+02   2.8489460e-02
  -8.9400000e+02   2.7626248e-02
  -8.9300000e+02   2.6802758e-02
  -8.9200000e+02   2.6024015e-02
  -8.9100000e+02   2.5294263e-02
  -8.9000000e+02   2.4616823e-02
  -8.8900000e+02   2.3993985e-02
  -8.8800000e+02   2.3426904e-02
  -8.8700000e+02   2.2915548e-02
  -8.8600000e+02   2.2458682e-02
  -8.8500000e+02   2.2053903e-02
  -8.8400000e+02   2.1697731e-02
  -8.8300000e+02   2.1385738e-02
  -8.8200000e+02   2.1112723e-02
  -8.8100000e+02   2.0872905e-02
  -8.8000000e+02   2.0660132e-02
  -8.7900000e+02   2.0468085e-02
  -8.7800000e+02   2.0290468e-02
  -8.7700000e+02   2.0121175e-02
  -8.7600000e+02   1.9954428e-02
  -8.7500000e+02   1.9784890e-02
  -8.7400000e+02   1.9607745e-02
  -8.7300000e+02   1.9418753e-02
  -8.7200000e+02   1.9214280e-02
  -8.7100000e+02   1.8991313e-02
  -8.7000000e+02   1.8747460e-02
  -8.6900000e+02   1.8480932e-02
  -8.6800000e+02   1.8190527e-02
  -8.6700000e+02   1.7875599e-02
  -8.6600000e+02   1.7536030e-02
  -8.6500000e+02   1.7172195e-02
  -8.6400000e+02   1.6784935e-02
  -8.6300000e+02   1.6375518e-02
  -8.6200000e+02   1.5945616e-02
  -8.6100000e+02   1.5497273e-02
  -8.6000000e+02   1.5032882e-02
  -8.5900000e+02   1.4555167e-02
  -8.5800000e+02   1.4067163e-02
  -8.5700000e+02   1.3572208e-02
  -8.5600000e+02   1.3073935e-02
  -8.5500000e+02   1.2576273e-02
  -8.5400000e+02   1.2083449e-02
  -8.5300000e+02   1.1599995e-02
  -8.5200000e+02   1.1130753e-02
  -8.5100000e+02   1.0680877e-02
  -8.5000000e+02   1.0255822e-02
  -8.4900000e+02   9.8613063e-03
  -8.4800000e+02   9.5032441e-03
  -8.4700000e+02   9.1876213e-03
  -8.4600000e+02   8.9203144e-03
  -8.4500000e+02   8.7068442e-03
  -8.4400000e+02   8.5520812e-03
  -8.4300000e+02   8.4599357e-03
  -8.4200000e+02   8.4330877e-03
  -8.4100000e+02   8.4728142e-03
  -8.4000000e+02   8.5789588e-03
  -8.3900000e+02   8.7500566e-03
  -8.3800000e+02   8.9835865e-03
  -8.3700000e+02   9.2762958e-03
  -8.3600000e+02   9.6245356e-03
  -8.3500000e+02   1.0024554e-02
  -8.3400000e+02   1.0472718e-02
  -8.3300000e+02   1.0965659e-02
  -8.3200000e+02   1.1500345e-02
  -8.3100000e+02   1.2074094e-02
  -8.3000000e+02   1.2684561e-02
  -8.2900000e+02   1.3329685e-02
  -8.2800000e+02   1.4007639e-02
  -8.2700000e+02   1.4716767e-02
  -8.2600000e+02   1.5455532e-02
  -8.2500000e+02   1.6222461e-02
  -8.2400000e+02   1.7016107e-02
  -8.2300000e+02   1.7835010e-02
  -8.2200000e+02   1.8677675e-02
  -8.2100000e+02   1.9542550e-02
  -8.2000000e+02   2.0428014e-02
  -8.1900000e+02   2.1332375e-02
  -8.1800000e+02   2.2253862e-02
  -8.1700000e+02   2.3190635e-02
  -8.1600000e+02   2.4140788e-02
  -8.1500000e+02   2.5102358e-02
  -8.1400000e+02   2.6073338e-02
  -8.1300000e+02   2.7051689e-02
  -8.1200000e+02   2.8035356e-02
  -8.1100000e+02   2.9022277e-02
  -8.1000000e+02   3.0010405e-02
  -8.0900000e+02   3.0997713e-02
  -8.0800000e+02   3.1982220e-02
  -8.0700000e+02   3.2961992e-02
  -8.0600000e+02   3.3935164e-02
  -8.0500000e+02   3.4899947e-02
  -8.0400000e+02   3.5854637e-02
  -8.0300000e+02   3.6797631e-02
  -8.0200000e+02   3.7727426e-02
  -8.0100000e+02   3.8642634e-02
  -8.0000000e+02   3.9541979e-02
  -7.9900000e+02   4.0424307e-02
  -7.9800000e+02   4.1288585e-02
  -7.9700000e+02   4.2133903e-02
  -7.9600000e+02   4.2959471e-02
  -7.9500000e+02   4.3764619e-02
  -7.9400000e+02   4.4548791e-02
  -7.9300000e+02   4.5311544e-02
  -7.9200000e+02   4.6052536e-02
  -7.9100000e+02   4.6771524e-02
  -7.9000000e+02   4.7468352e-02
  -7.8900000e+02   4.8142943e-02
  -7.8800000e+02   4.8795291e-02
  -7.8700000e+02   4.9425448e-02
  -7.8600000e+02   5.0033513e-02
  -7.8500000e+02   5.0619624e-02
  -7.8400000e+02   5.1183943e-02
  -7.8300000e+02   5.1726649e-02
  -7.8200000e+02   5.2247927e-02
  -7.8100000e+02   5.2747955e-02
  -7.8000000e+02   5.3226899e-02
  -7.7900000e+02   5.3684903e-02
  -7.7800000e+02   5.4122082e-02
  -7.7700000e+02   5.4538517e-02
  -7.7600000e+02   5.4934249e-02
  -7.7500000e+02   5.5309278e-02
  -7.7400000e+02   5.5663561e-02
  -7.7300000e+02   5.5997008e-02
  -7.7200000e+02   5.6309488e-02
  -7.7100000e+02   5.6600830e-02
  -7.7000000e+02   5.6870824e-02
  -7.6900000e+02   5.7119232e-02
  -7.6800000e+02   5.7345788e-02
  -7.6700000e+02   5.7550208e-02
  -7.6600000e+02   5.7732199e-02
  -7.6500000e+02   5.7891466e-02
  -7.6400000e+02   5.8027723e-02
  -7.6300000e+02   5.8140700e-02
  -7.6200000e+02   5.8230155e-02
  -7.6100000e+02   5.8295879e-02
  -7.6000000e+02   5.8337714e-02
  -7.5900000e+02   5.8355552e-02
  -7.5800000e+02   5.8349349e-02
  -7.5700000e+02   5.8319130e-02
  -7.5600000e+02   5.8264997e-02
  -7.5500000e+02   5.8187133e-02
  -7.5400000e+02   5.8085806e-02
  -7.5300000e+02   5.7961372e-02
  -7.5200000e+02   5.7814276e-02
  -7.5100000e+02   5.7645052e-02
  -7.5000000e+02   5.7454322e-02
  -7.4900000e+02   5.7242792e-02
  -7.4800000e+02   5.7011245e-02
  -7.4700000e+02   5.6760537e-02
  -7.4600000e+02   5.6491590e-02
  -7.4500000e+02   5.6205380e-02
  -7.4400000e+02   5.5902924e-02
  -7.4300000e+02   5.5585275e-02
  -7.4200000e+02   5.5253502e-02
  -7.4100000e+02   5.4908679e-02
  -7.4000000e+02   5.4551871e-02
  -7.3900000e+02   5.4184114e-02
  -7.3800000e+02   5.3806405e-02
  -7.3700000e+02   5.3419686e-02
  -7.3600000e+02   5.3024824e-02
  -7.3500000e+02   5.2622601e-02
  -7.3400000e+02   5.2213701e-02
  -7.3300000e+02   5.1798695e-02
  -7.3200000e+02   5.1378029e-02
  -7.3100000e+02   5.0952022e-02
  -7.3000000e+02   5.0520852e-02
  -7.2900000e+02   5.0084554e-02
  -7.2800000e+02   4.9643018e-02
  -7.2700000e+02   4.9195990e-02
  -7.2600000e+02   4.8743071e-02
  -7.2500000e+02   4.8283727e-02
  -7.2400000e+02   4.7817294e-02
  -7.2300000e+02   4.7342986e-02
  -7.2200000e+02   4.6859913e-02
  -7.2100000e+02   4.6367088e-02
  -7.2000000e+02   4.5863447e-02
  -7.1900000e+02   4.5347863e-02
  -7.1800000e+02   4.4819168e-02
  -7.1700000e+02   4.4276166e-02
  -7.1600000e+02   4.3717658e-02
  -7.1500000e+02   4.3142456e-02
  -7.1400000e+02   4.2549406e-02
  -7.1300000e+02   4.1937404e-02
  -7.1200000e+02   4.1305415e-02
  -7.1100000e+02   4.0652490e-02
  -7.1000000e+02   3.9977781e-02
  -7.0900000e+02   3.9280557e-02
  -7.0800000e+02   3.8560216e-02
  -7.0700000e+02   3.7816298e-02
  -7.0600000e+02   3.7048494e-02
  -7.0500000e+02   3.6256656e-02
  -7.0400000e+02   3.5440806e-02
  -7.0300000e+02   3.4601137e-02
  -7.0200000e+02   3.3738024e-02
  -7.0100000e+02   3.2852023e-02
  -7.0000000e+02   3.1943875e-02
  -6.9900000e+02   3.1014505e-02
  -6.9800000e+02   3.0065025e-02
  -6.9700000e+02   2.9096732e-02
  -6.9600000e+02   2.8111107e-02
  -6.9500000e+02   2.7109814e-02
  -6.9400000e+02   2.6094697e-02
  -6.9300000e+02   2.5067783e-02
  -6.9200000e+02   2.4031276e-02
  -6.9100000e+02   2.2987563e-02
  -6.9000000e+02   2.1939215e-02
  -6.8900000e+02   2.0888991e-02
  -6.8800000e+02   1.9839849e-02
  -6.8700000e+02   1.8794957e-02
  -6.8600000e+02   1.7757714e-02
  -6.8500000e+02   1.6731776e-02
  -6.8400000e+02   1.5721091e-02
  -6.8300000e+02   1.4729948e-02
  -6.8200000e+02   1.3763034e-02
  -6.8100000e+02   1.2825513e-02
  -6.8000000e+02   1.1923109e-02
  -6.7900000e+02   1.1062205e-02
  -6.7800000e+02   1.0249935e-02
  -6.7700000e+02   9.4942343e-03
  -6.7600000e+02   8.8038109e-03
  -6.7500000e+02   8.1879410e-03
  -6.7400000e+02   7.6559849e-03
  -6.7300000e+02   7.2165223e-03
  -6.7200000e+02   6.8760968e-03
  -6.7100000e+02   6.6377623e-03
  -6.7000000e+02   6.4998658e-03
  -6.6900000e+02   6.4555968e-03
  -6.6800000e+02   6.4935921e-03
  -6.6700000e+02   6.5994159e-03
  -6.6600000e+02   6.7573650e-03
  -6.6500000e+02   6.9520429e-03
  -6.6400000e+02   7.1694080e-03
  -6.6300000e+02   7.3972837e-03
  -6.6200000e+02   7.6254690e-03
  -6.6100000e+02   7.8456183e-03
  -6.6000000e+02   8.0510167e-03
  -6.5900000e+02   8.2363315e-03
  -6.5800000e+02   8.3973781e-03
  -6.5700000e+02   8.5309190e-03
  -6.5600000e+02   8.6344964e-03
  -6.5500000e+02   8.7062965e-03
  -6.5400000e+02   8.7450421e-03
  -6.5300000e+02   8.7499054e-03
  -6.5200000e+02   8.7204394e-03
  -6.5100000e+02   8.6565217e-03
  -6.5000000e+02   8.5583094e-03
  -6.4900000e+02   8.4262019e-03
  -6.4800000e+02   8.2608094e-03
  -6.4700000e+02   8.0629272e-03
  -6.4600000e+02   7.8335127e-03
  -6.4500000e+02   7.5736662e-03
  -6.4400000e+02   7.2846141e-03
  -6.4300000e+02   6.9676940e-03
  -6.4200000e+02   6.6243424e-03
  -6.4100000e+02   6.2560834e-03
  -6.4000000e+02   5.8645210e-03
  -6.3900000e+02   5.4513338e-03
  -6.3800000e+02   5.0182745e-03
  -6.3700000e+02   4.5671771e-03
  -6.3600000e+02   4.0999775e-03
  -6.3500000e+02   3.6187610e-03
  -6.3400000e+02   3.1258666e-03
  -6.3300000e+02   2.6241252e-03
  -6.3200000e+02   2.1174598e-03
  -6.3100000e+02   1.6126331e-03
  -6.3000000e+02   1.1255606e-03
  -6.2900000e+02   7.1111723e-04
  -6.2800000e+02   5.7728365e-04
  -6.2700000e+02   8.7123621e-04
  -6.2600000e+02   1.3363729e-03
  -6.2500000e+02   1.8466723e-03
  -6.2400000e+02   2.3711442e-03
  -6.2300000e+02   2.8994744e-03
  -6.2200000e+02   3.4268857e-03
  -6.2100000e+02   3.9505527e-03
  -6.2000000e+02   4.4685034e-03
  -6.1900000e+02   4.9792131e-03
  -6.1800000e+02   5.4814321e-03
  -6.1700000e+02   5.9741058e-03
  -6.1600000e+02   6.4563346e-03
  -6.1500000e+02   6.9273541e-03
  -6.1400000e+02   7.3865240e-03
  -6.1300000e+02   7.8333235e-03
  -6.1200000e+02   8.2673494e-03
  -6.1100000e+02   8.6883153e-03
  -6.1000000e+02   9.0960532e-03
  -6.0900000e+02   9.4905144e-03
  -6.0800000e+02   9.8717714e-03
  -6.0700000e+02   1.0240020e-02
  -6.0600000e+02   1.0595581e-02
  -6.0500000e+02   1.0938899e-02
  -6.0400000e+02   1.1270549e-02
  -6.0300000e+02   1.1591229e-02
  -6.0200000e+02   1.1901765e-02
  -6.0100000e+02   1.2203104e-02
  -6.0000000e+02   1.2496316e-02
  -5.9900000e+02   1.2782581e-02
  -5.9800000e+02   1.3063189e-02
  -5.9700000e+02   1.3339527e-02
  -5.9600000e+02   1.3613066e-02
  -5.9500000e+02   1.3885351e-02
  -5.9400000e+02   1.4157978e-02
  -5.9300000e+02   1.4432582e-02
  -5.9200000e+02   1.4710809e-02
  -5.9100000e+02   1.4994297e-02
  -5.9000000e+02   1.5284650e-02
  -5.8900000e+02   1.5583411e-02
  -5.8800000e+02   1.5892035e-02
  -5.8700000e+02   1.6211867e-02
  -5.8600000e+02   1.6544112e-02
  -5.8500000e+02   1.6889817e-02
  -5.8400000e+02   1.7249848e-02
  -5.8300000e+02   1.7624874e-02
  -5.8200000e+02   1.8015352e-02
  -5.8100000e+02   1.8421523e-02
  -5.8000000e+02   1.8843401e-02
  -5.7900000e+02   1.9280775e-02
  -5.7800000e+02   1.9733214e-02
  -5.7700000e+02   2.0200069e-02
  -5.7600000e+02   2.0680487e-02
  -5.7500000e+02   2.1173419e-02
  -5.7400000e+02   2.1677639e-02
  -5.7300000e+02   2.2191757e-02
  -5.7200000e+02   2.2714237e-02
  -5.7100000e+02   2.3243416e-02
  -5.7000000e+02   2.3777518e-02
  -5.6900000e+02   2.4314677e-02
  -5.6800000e+02   2.4852952e-02
  -5.6700000e+02   2.5390347e-02
  -5.6600000e+02   2.5924825e-02
  -5.6500000e+02   2.6454325e-02
  -5.6400000e+02   2.6976780e-02
  -5.6300000e+02   2.7490132e-02
  -5.6200000e+02   2.7992342e-02
  -5.6100000e+02   2.8481410e-02
  -5.6000000e+02   2.8955384e-02
  -5.5900000e+02   2.9412376e-02
  -5.5800000e+02   2.9850569e-02
  -5.5700000e+02   3.0268235e-02
  -5.5600000e+02   3.0663741e-02
  -5.5500000e+02   3.1035561e-02
  -5.5400000e+02   3.1382288e-02
  -5.5300000e+02   3.1702641e-02
  -5.5200000e+02   3.1995475e-02
  -5.5100000e+02   3.2259790e-02
  -5.5000000e+02   3.2494740e-02
  -5.4900000e+02   3.2699637e-02
  -5.4800000e+02   3.2873964e-02
  -5.4700000e+02   3.3017376e-02
  -5.4600000e+02   3.3129710e-02
  -5.4500000e+02   3.3210990e-02
  -5.4400000e+02   3.3261429e-02
  -5.4300000e+02   3.3281440e-02
  -5.4200000e+02   3.3271632e-02
  -5.4100000e+02   3.3232818e-02
  -5.4000000e+02   3.3166016e-02
  -5.3900000e+02   3.3072451e-02
  -5.3800000e+02   3.2953554e-02
  -5.3700000e+02   3.2810960e-02
  -5.3600000e+02   3.2646510e-02
  -5.3500000e+02   3.2462243e-02
  -5.3400000e+02   3.2260393e-02
  -5.3300000e+02   3.2043380e-02
  -5.3200000e+02   3.1813801e-02
  -5.3100000e+02   3.1574417e-02
  -5.3000000e+02   3.1328138e-02
  -5.2900000e+02   3.1078004e-02
  -5.2800000e+02   3.0827162e-02
  -5.2700000e+02   3.0578840e-02
  -5.2600000e+02   3.0336317e-02
  -5.2500000e+02   3.0102890e-02
  -5.2400000e+02   2.9881832e-02
  -5.2300000e+02   2.9676353e-02
  -5.2200000e+02   2.9489555e-02
  -5.2100000e+02   2.9324386e-02
  -5.2000000e+02   2.9183590e-02
  -5.1900000e+02   2.9069664e-02
  -5.1800000e+02   2.8984810e-02
  -5.1700000e+02   2.8930902e-02
  -5.1600000e+02   2.8909445e-02
  -5.1500000e+02   2.8921558e-02
  -5.1400000e+02   2.8967950e-02
  -5.1300000e+02   2.9048922e-02
  -5.1200000e+02   2.9164364e-02
  -5.1100000e+02   2.9313777e-02
  -5.1000000e+02   2.9496292e-02
  -5.0900000e+02   2.9710707e-02
  -5.0800000e+02   2.9955523e-02
  -5.0700000e+02   3.0228985e-02
  -5.0600000e+02   3.0529137e-02
  -5.0500000e+02   3.0853860e-02
  -5.0400000e+02   3.1200922e-02
  -5.0300000e+02   3.1568023e-02
  -5.0200000e+02   3.1952834e-02
  -5.0100000e+02   3.2353035e-02
  -5.0000000e+02   3.2766348e-02
  -4.9900000e+02   3.3190561e-02
  -4.9800000e+02   3.3623558e-02
  -4.9700000e+02   3.4063329e-02
  -4.9600000e+02   3.4507995e-02
  -4.9500000e+02   3.4955808e-02
  -4.9400000e+02   3.5405169e-02
  -4.9300000e+02   3.5854624e-02
  -4.9200000e+02   3.6302872e-02
  -4.9100000e+02   3.6748762e-02
  -4.9000000e+02   3.7191291e-02
  -4.8900000e+02   3.7629604e-02
  -4.8800000e+02   3.8062986e-02
  -4.8700000e+02   3.8490858e-02
  -4.8600000e+02   3.8912774e-02
  -4.8500000e+02   3.9328407e-02
  -4.8400000e+02   3.9737552e-02
  -4.8300000e+02   4.0140111e-02
  -4.8200000e+02   4.0536089e-02
  -4.8100000e+02   4.0925590e-02
  -4.8000000e+02   4.1308803e-02
  -4.7900000e+02   4.1686004e-02
  -4.7800000e+02   4.2057541e-02
  -4.7700000e+02   4.2423835e-02
  -4.7600000e+02   4.2785369e-02
  -4.7500000e+02   4.3142686e-02
  -4.7400000e+02   4.3496377e-02
  -4.7300000e+02   4.3847087e-02
  -4.7200000e+02   4.4195496e-02
  -4.7100000e+02   4.4542327e-02
  -4.7000000e+02   4.4888331e-02
  -4.6900000e+02   4.5234289e-02
  -4.6800000e+02   4.5581002e-02
  -4.6700000e+02   4.5929292e-02
  -4.6600000e+02   4.6279989e-02
  -4.6500000e+02   4.6633933e-02
  -4.6400000e+02   4.6991966e-02
  -4.6300000e+02   4.7354923e-02
  -4.6200000e+02   4.7723632e-02
  -4.6100000e+02   4.8098903e-02
  -4.6000000e+02   4.8481524e-02
  -4.5900000e+02   4.8872253e-02
  -4.5800000e+02   4.9271810e-02
  -4.5700000e+02   4.9680873e-02
  -4.5600000e+02   5.0100070e-02
  -4.5500000e+02   5.0529969e-02
  -4.5400000e+02   5.0971073e-02
  -4.5300000e+02   5.1423814e-02
  -4.5200000e+02   5.1888547e-02
  -4.5100000e+02   5.2365539e-02
  -4.5000000e+02   5.2854970e-02
  -4.4900000e+02   5.3356926e-02
  -4.4800000e+02   5.3871392e-02
  -4.4700000e+02   5.4398254e-02
  -4.4600000e+02   5.4937293e-02
  -4.4500000e+02   5.5488186e-02
  -4.4400000e+02   5.6050505e-02
  -4.4300000e+02   5.6623720e-02
  -4.4200000e+02   5.7207197e-02
  -4.4100000e+02   5.7800208e-02
  -4.4000000e+02   5.8401927e-02
  -4.3900000e+02   5.9011442e-02
  -4.3800000e+02   5.9627759e-02
  -4.3700000e+02   6.0249808e-02
  -4.3600000e+02   6.0876452e-02
  -4.3500000e+02   6.1506494e-02
  -4.3400000e+02   6.2138687e-02
  -4.3300000e+02   6.2771744e-02
  -4.3200000e+02   6.3404344e-02
  -4.3100000e+02   6.4035145e-02
  -4.3000000e+02   6.4662791e-02
  -4.2900000e+02   6.5285925e-02
  -4.2800000e+02   6.5903193e-02
  -4.2700000e+02   6.6513257e-02
  -4.2600000e+02   6.7114803e-02
  -4.2500000e+02   6.7706547e-02
  -4.2400000e+02   6.8287244e-02
  -4.2300000e+02   6.8855695e-02
  -4.2200000e+02   6.9410753e-02
  -4.2100000e+02   6.9951326e-02
  -4.2000000e+02   7.0476386e-02
  -4.1900000e+02   7.0984970e-02
  -4.1800000e+02   7.1476182e-02
  -4.1700000e+02   7.1949198e-02
  -4.1600000e+02   7.2403268e-02
  -4.1500000e+02   7.2837710e-02
  -4.1400000e+02   7.3251919e-02
  -4.1300000e+02   7.3645360e-02
  -4.1200000e+02   7.4017566e-02
  -4.1100000e+02   7.4368142e-02
  -4.1000000e+02   7.4696754e-02
  -4.0900000e+02   7.5003131e-02
  -4.0800000e+02   7.5287058e-02
  -4.0700000e+02   7.5548375e-02
  -4.0600000e+02   7.5786970e-02
  -4.0500000e+02   7.6002775e-02
  -4.0400000e+02   7.6195759e-02
  -4.0300000e+02   7.6365929e-02
  -4.0200000e+02   7.6513316e-02
  -4.0100000e+02   7.6637981e-02
  -4.0000000e+02   7.6740001e-02
  -3.9900000e+02   7.6819471e-02
  -3.9800000e+02   7.6876499e-02
  -3.9700000e+02   7.6911201e-02
  -3.9600000e+02   7.6923700e-02
  -3.9500000e+02   7.6914124e-02
  -3.9400000e+02   7.6882606e-02
  -3.9300000e+02   7.6829282e-02
  -3.9200000e+02   7.6754288e-02
  -3.9100000e+02   7.6657769e-02
  -3.9000000e+02   7.6539872e-02
  -3.8900000e+02   7.6400754e-02
  -3.8800000e+02   7.6240583e-02
  -3.8700000e+02   7.6059542e-02
  -3.8600000e+02   7.5857832e-02
  -3.8500000e+02   7.5635677e-02
  -3.8400000e+02   7.5393330e-02
  -3.8300000e+02   7.5131077e-02
  -3.8200000e+02   7.4849243e-02
  -3.8100000e+02   7.4548196e-02
  -3.8000000e+02   7.4228354e-02
  -3.7900000e+02   7.3890190e-02
  -3.7800000e+02   7.3534234e-02
  -3.7700000e+02   7.3161080e-02
  -3.7600000e+02   7.2771388e-02
  -3.7500000e+02   7.2365888e-02
  -3.7400000e+02   7.1945381e-02
  -3.7300000e+02   7.1510738e-02
  -3.7200000e+02   7.1062904e-02
  -3.7100000e+02   7.0602894e-02
  -3.7000000e+02   7.0131789e-02
  -3.6900000e+02   6.9650735e-02
  -3.6800000e+02   6.9160935e-02
  -3.6700000e+02   6.8663645e-02
  -3.6600000e+02   6.8160162e-02
  -3.6500000e+02   6.7651817e-02
  -3.6400000e+02   6.7139963e-02
  -3.6300000e+02   6.6625963e-02
  -3.6200000e+02   6.6111177e-02
  -3.6100000e+02   6.5596948e-02
  -3.6000000e+02   6.5084586e-02
  -3.5900000e+02   6.4575353e-02
  -3.5800000e+02   6.4070447e-02
  -3.5700000e+02   6.3570988e-02
  -3.5600000e+02   6.3078000e-02
  -3.5500000e+02   6.2592398e-02
  -3.5400000e+02   6.2114976e-02
  -3.5300000e+02   6.1646390e-02
  -3.5200000e+02   6.1187154e-02
  -3.5100000e+02   6.0737626e-02
  -3.5000000e+02   6.0298007e-02
  -3.4900000e+02   5.9868334e-02
  -3.4800000e+02   5.9448480e-02
  -3.4700000e+02   5.9038161e-02
  -3.4600000e+02   5.8636933e-02
  -3.4500000e+02   5.8244208e-02
  -3.4400000e+02   5.7859262e-02
  -3.4300000e+02   5.7481250e-02
  -3.4200000e+02   5.7109223e-02
  -3.4100000e+02   5.6742143e-02
  -3.4000000e+02   5.6378912e-02
  -3.3900000e+02   5.6018387e-02
  -3.3800000e+02   5.5659410e-02
  -3.3700000e+02   5.5300829e-02
  -3.3600000e+02   5.4941525e-02
  -3.3500000e+02   5.4580440e-02
  -3.3400000e+02   5.4216600e-02
  -3.3300000e+02   5.3849141e-02
  -3.3200000e+02   5.3477334e-02
  -3.3100000e+02   5.3100612e-02
  -3.3000000e+02   5.2718586e-02
  -3.2900000e+02   5.2331070e-02
  -3.2800000e+02   5.1938098e-02
  -3.2700000e+02   5.1539945e-02
  -3.2600000e+02   5.1137136e-02
  -3.2500000e+02   5.0730461e-02
  -3.2400000e+02   5.0320987e-02
  -3.2300000e+02   4.9910058e-02
  -3.2200000e+02   4.9499305e-02
  -3.2100000e+02   4.9090641e-02
  -3.2000000e+02   4.8686256e-02
  -3.1900000e+02   4.8288611e-02
  -3.1800000e+02   4.7900421e-02
  -3.1700000e+02   4.7524634e-02
  -3.1600000e+02   4.7164410e-02
  -3.1500000e+02   4.6823085e-02
  -3.1400000e+02   4.6504137e-02
  -3.1300000e+02   4.6211139e-02
  -3.1200000e+02   4.5947710e-02
  -3.1100000e+02   4.5717460e-02
  -3.1000000e+02   4.5523927e-02
  -3.0900000e+02   4.5370516e-02
  -3.0800000e+02   4.5260434e-02
  -3.0700000e+02   4.5196620e-02
  -3.0600000e+02   4.5181684e-02
  -3.0500000e+02   4.5217849e-02
  -3.0400000e+02   4.5306896e-02
  -3.0300000e+02   4.5450123e-02
  -3.0200000e+02   4.5648312e-02
  -3.0100000e+02   4.5901707e-02
  -3.0000000e+02   4.6210009e-02
  -2.9900000e+02   4.6572378e-02
  -2.9800000e+02   4.6987450e-02
  -2.9700000e+02   4.7453368e-02
  -2.9600000e+02   4.7967813e-02
  -2.9500000e+02   4.8528049e-02
  -2.9400000e+02   4.9130971e-02
  -2.9300000e+02   4.9773156e-02
  -2.9200000e+02   5.0450910e-02
  -2.9100000e+02   5.1160323e-02
  -2.9000000e+02   5.1897308e-02
  -2.8900000e+02   5.2657653e-02
  -2.8800000e+02   5.3437054e-02
  -2.8700000e+02   5.4231150e-02
  -2.8600000e+02   5.5035554e-02
  -2.8500000e+02   5.5845879e-02
  -2.8400000e+02   5.6657756e-02
  -2.8300000e+02   5.7466848e-02
  -2.8200000e+02   5.8268872e-02
  -2.8100000e+02   5.9059598e-02
  -2.8000000e+02   5.9834862e-02
  -2.7900000e+02   6.0590571e-02
  -2.7800000e+02   6.1322705e-02
  -2.7700000e+02   6.2027316e-02
  -2.7600000e+02   6.2700535e-02
  -2.7500000e+02   6.3338566e-02
  -2.7400000e+02   6.3937691e-02
  -2.7300000e+02   6.4494268e-02
  -2.7200000e+02   6.5004727e-02
  -2.7100000e+02   6.5465577e-02
  -2.7000000e+02   6.5873403e-02
  -2.6900000e+02   6.6224867e-02
  -2.6800000e+02   6.6516709e-02
  -2.6700000e+02   6.6745752e-02
  -2.6600000e+02   6.6908905e-02
  -2.6500000e+02   6.7003163e-02
  -2.6400000e+02   6.7025616e-02
  -2.6300000e+02   6.6973451e-02
  -2.6200000e+02   6.6843960e-02
  -2.6100000e+02   6.6634547e-02
  -2.6000000e+02   6.6342731e-02
  -2.5900000e+02   6.5966158e-02
  -2.5800000e+02   6.5502609e-02
  -2.5700000e+02   6.4950003e-02
  -2.5600000e+02   6.4306411e-02
  -2.5500000e+02   6.3570065e-02
  -2.5400000e+02   6.2739361e-02
  -2.5300000e+02   6.1812876e-02
  -2.5200000e+02   6.0789371e-02
  -2.5100000e+02   5.9667800e-02
  -2.5000000e+02   5.8447325e-02
  -2.4900000e+02   5.7127315e-02
  -2.4800000e+02   5.5707363e-02
  -2.4700000e+02   5.4187290e-02
  -2.4600000e+02   5.2567155e-02
  -2.4500000e+02   5.0847261e-02
  -2.4400000e+02   4.9028166e-02
  -2.4300000e+02   4.7110694e-02
  -2.4200000e+02   4.5095944e-02
  -2.4100000e+02   4.2985304e-02
  -2.4000000e+02   4.0780471e-02
  -2.3900000e+02   3.8483472e-02
  -2.3800000e+02   3.6096708e-02
  -2.3700000e+02   3.3623002e-02
  -2.3600000e+02   3.1065690e-02
  -2.3500000e+02   2.8428764e-02
  -2.3400000e+02   2.5717123e-02
  -2.3300000e+02   2.2937016e-02
  -2.3200000e+02   2.0096903e-02
  -2.3100000e+02   1.7209224e-02
  -2.3000000e+02   1.4294422e-02
  -2.2900000e+02   1.1391201e-02
  -2.2800000e+02   8.5868823e-03
  -2.2700000e+02   6.1213910e-03
  -2.2600000e+02   4.7011688e-03
  -2.2500000e+02   5.3534962e-03
  -2.2400000e+02   7.6211449e-03
  -2.2300000e+02   1.0544626e-02
  -2.2200000e+02   1.3736285e-02
  -2.2100000e+02   1.7063103e-02
  -2.2000000e+02   2.0470189e-02
  -2.1900000e+02   2.3929791e-02
  -2.1800000e+02   2.7425183e-02
  -2.1700000e+02   3.0944728e-02
  -2.1600000e+02   3.4479379e-02
  -2.1500000e+02   3.8021517e-02
  -2.1400000e+02   4.1564372e-02
  -2.1300000e+02   4.5101707e-02
  -2.1200000e+02   4.8627639e-02
  -2.1100000e+02   5.2136541e-02
  -2.1000000e+02   5.5622977e-02
  -2.0900000e+02   5.9081667e-02
  -2.0800000e+02   6.2507467e-02
  -2.0700000e+02   6.5895348e-02
  -2.0600000e+02   6.9240397e-02
  -2.0500000e+02   7.2537806e-02
  -2.0400000e+02   7.5782875e-02
  -2.0300000e+02   7.8971005e-02
  -2.0200000e+02   8.2097707e-02
  -2.0100000e+02   8.5158593e-02
  -2.0000000e+02   8.8149386e-02
  -1.9900000e+02   9.1065917e-02
  -1.9800000e+02   9.3904128e-02
  -1.9700000e+02   9.6660070e-02
  -1.9600000e+02   9.9329915e-02
  -1.9500000e+02   1.0190995e-01
  -1.9400000e+02   1.0439657e-01
  -1.9300000e+02   1.0678631e-01
  -1.9200000e+02   1.0907583e-01
  -1.9100000e+02   1.1126191e-01
  -1.9000000e+02   1.1334147e-01
  -1.8900000e+02   1.1531158e-01
  -1.8800000e+02   1.1716944e-01
  -1.8700000e+02   1.1891242e-01
  -1.8600000e+02   1.2053804e-01
  -1.8500000e+02   1.2204401e-01
  -1.8400000e+02   1.2342820e-01
  -1.8300000e+02   1.2468868e-01
  -1.8200000e+02   1.2582374e-01
  -1.8100000e+02   1.2683188e-01
  -1.8000000e+02   1.2771182e-01
  -1.7900000e+02   1.2846255e-01
  -1.7800000e+02   1.2908332e-01
  -1.7700000e+02   1.2957366e-01
  -1.7600000e+02   1.2993342e-01
  -1.7500000e+02   1.3016275e-01
  -1.7400000e+02   1.3026218e-01
  -1.7300000e+02   1.3023259e-01
  -1.7200000e+02   1.3007524e-01
  -1.7100000e+02   1.2979185e-01
  -1.7000000e+02   1.2938456e-01
  -1.6900000e+02   1.2885597e-01
  -1.6800000e+02   1.2820921e-01
  -1.6700000e+02   1.2744792e-01
  -1.6600000e+02   1.2657631e-01
  -1.6500000e+02   1.2559917e-01
  -1.6400000e+02   1.2452191e-01
  -1.6300000e+02   1.2335060e-01
  -1.6200000e+02   1.2209197e-01
  -1.6100000e+02   1.2075349e-01
  -1.6000000e+02   1.1934335e-01
  -1.5900000e+02   1.1787050e-01
  -1.5800000e+02   1.1634470e-01
  -1.5700000e+02   1.1477650e-01
  -1.5600000e+02   1.1317730e-01
  -1.5500000e+02   1.1155930e-01
  -1.5400000e+02   1.0993553e-01
  -1.5300000e+02   1.0831981e-01
  -1.5200000e+02   1.0672672e-01
  -1.5100000e+02   1.0517155e-01
  -1.5000000e+02   1.0367015e-01
  -1.4900000e+02   1.0223889e-01
  -1.4800000e+02   1.0089443e-01
  -1.4700000e+02   9.9653538e-02
  -1.4600000e+02   9.8532887e-02
  -1.4500000e+02   9.7548730e-02
  -1.4400000e+02   9.6716617e-02
  -1.4300000e+02   9.6051053e-02
  -1.4200000e+02   9.5565166e-02
  -1.4100000e+02   9.5270372e-02
  -1.4000000e+02   9.5176077e-02
  -1.3900000e+02   9.5289429e-02
  -1.3800000e+02   9.5615136e-02
  -1.3700000e+02   9.6155370e-02
  -1.3600000e+02   9.6909757e-02
  -1.3500000e+02   9.7875457e-02
  -1.3400000e+02   9.9047321e-02
  -1.3300000e+02   1.0041812e-01
  -1.3200000e+02   1.0197879e-01
  -1.3100000e+02   1.0371876e-01
  -1.3000000e+02   1.0562622e-01
  -1.2900000e+02   1.0768839e-01
  -1.2800000e+02   1.0989180e-01
  -1.2700000e+02   1.1222252e-01
  -1.2600000e+02   1.1466628e-01
  -1.2500000e+02   1.1720866e-01
  -1.2400000e+02   1.1983512e-01
  -1.2300000e+02   1.2253113e-01
  -1.2200000e+02   1.2528213e-01
  -1.2100000e+02   1.2807353e-01
  -1.2000000e+02   1.3089068e-01
  -1.1900000e+02   1.3371883e-01
  -1.1800000e+02   1.3654306e-01
  -1.1700000e+02   1.3934816e-01
  -1.1600000e+02   1.4211863e-01
  -1.1500000e+02   1.4483851e-01
  -1.1400000e+02   1.4749136e-01
  -1.1300000e+02   1.5006014e-01
  -1.1200000e+02   1.5252713e-01
  -1.1100000e+02   1.5487388e-01
  -1.1000000e+02   1.5708115e-01
  -1.0900000e+02   1.5912882e-01
  -1.0800000e+02   1.6099586e-01
  -1.0700000e+02   1.6266031e-01
  -1.0600000e+02   1.6409924e-01
  -1.0500000e+02   1.6528874e-01
  -1.0400000e+02   1.6620391e-01
  -1.0300000e+02   1.6681890e-01
  -1.0200000e+02   1.6710692e-01
  -1.0100000e+02   1.6704027e-01
  -1.0000000e+02   1.6659041e-01
  -9.9000000e+01   1.6572803e-01
  -9.8000000e+01   1.6442314e-01
  -9.7000000e+01   1.6264519e-01
  -9.6000000e+01   1.6036318e-01
  -9.5000000e+01   1.5754588e-01
  -9.4000000e+01   1.5416197e-01
  -9.3000000e+01   1.5018036e-01
  -9.2000000e+01   1.4557055e-01
  -9.1000000e+01   1.4030303e-01
  -9.0000000e+01   1.3435003e-01
  -8.9000000e+01   1.2768643e-01
  -8.8000000e+01   1.2029123e-01
  -8.7000000e+01   1.1214999e-01
  -8.6000000e+01   1.0325886e-01
  -8.5000000e+01   9.3631962e-02
  -8.4000000e+01   8.3315601e-02
  -8.3000000e+01   7.2418024e-02
  -8.2000000e+01   6.1176785e-02
  -8.1000000e+01   5.0123596e-02
  -8.0000000e+01   4.0491591e-02
  -7.9000000e+01   3.4930916e-02
  -7.8000000e+01   3.6887319e-02
  -7.7000000e+01   4.6673696e-02
  -7.6000000e+01   6.1659689e-02
  -7.5000000e+01   7.9817991e-02
  -7.4000000e+01   1.0018301e-01
  -7.3000000e+01   1.2231828e-01
  -7.2000000e+01   1.4601485e-01
  -7.1000000e+01   1.7116544e-01
  -7.0000000e+01   1.9771120e-01
  -6.9000000e+01   2.2561759e-01
  -6.8000000e+01   2.5486256e-01
  -6.7000000e+01   2.8543030e-01
  -6.6000000e+01   3.1730780e-01
  -6.5000000e+01   3.5048279e-01
  -6.4000000e+01   3.8494246e-01
  -6.3000000e+01   4.2067263e-01
  -6.2000000e+01   4.5765724e-01
  -6.1000000e+01   4.9587796e-01
  -6.0000000e+01   5.3531391e-01
  -5.9000000e+01   5.7594151e-01
  -5.8000000e+01   6.1773431e-01
  -5.7000000e+01   6.6066290e-01
  -5.6000000e+01   7.0469488e-01
  -5.5000000e+01   7.4979480e-01
  -5.4000000e+01   7.9592414e-01
  -5.3000000e+01   8.4304134e-01
  -5.2000000e+01   8.9110177e-01
  -5.1000000e+01   9.4005781e-01
  -5.0000000e+01   9.8985886e-01
  -4.9000000e+01   1.0404514e+00
  -4.8000000e+01   1.0917791e+00
  -4.7000000e+01   1.1437829e+00
  -4.6000000e+01   1.1964009e+00
  -4.5000000e+01   1.2495689e+00
  -4.4000000e+01   1.3032200e+00
  -4.3000000e+01   1.3572851e+00
  -4.2000000e+01   1.4116928e+00
  -4.1000000e+01   1.4663697e+00
  -4.0000000e+01   1.5212404e+00
  -3.9000000e+01   1.5762278e+00
  -3.8000000e+01   1.6312532e+00
  -3.7000000e+01   1.6862362e+00
  -3.6000000e+01   1.7410955e+00
  -3.5000000e+01   1.7957485e+00
  -3.4000000e+01   1.8501116e+00
  -3.3000000e+01   1.9041007e+00
  -3.2000000e+01   1.9576309e+00
  -3.1000000e+01   2.0106172e+00
  -3.0000000e+01   2.0629744e+00
  -2.9000000e+01   2.1146172e+00
  -2.8000000e+01   2.1654608e+00
  -2.7000000e+01   2.2154208e+00
  -2.6000000e+01   2.2644133e+00
  -2.5000000e+01   2.3123556e+00
  -2.4000000e+01   2.3591657e+00
  -2.3000000e+01   2.4047632e+00
  -2.2000000e+01   2.4490692e+00
  -2.1000000e+01   2.4920061e+00
  -2.0000000e+01   2.5334987e+00
  -1.9000000e+01   2.5734736e+00
  -1.8000000e+01   2.6118595e+00
  -1.7000000e+01   2.6485880e+00
  -1.6000000e+01   2.6835929e+00
  -1.5000000e+01   2.7168109e+00
  -1.4000000e+01   2.7481818e+00
  -1.3000000e+01   2.7776484e+00
  -1.2000000e+01   2.8051568e+00
  -1.1000000e+01   2.8306564e+00
  -1.0000000e+01   2.8541003e+00
  -9.0000000e+00   2.8754451e+00
  -8.0000000e+00   2.8946513e+00
  -7.0000000e+00   2.9116832e+00
  -6.0000000e+00   2.9265090e+00
  -5.0000000e+00   2.9391012e+00
  -4.0000000e+00   2.9494362e+00
  -3.0000000e+00   2.9574947e+00
  -2.0000000e+00   2.9632616e+00
  -1.0000000e+00   2.9667260e+00
   0.0000000e+00   2.9678816e+00
   1.0000000e+00   2.9667260e+00
   2.0000000e+00   2.9632616e+00
   3.0000000e+00   2.9574947e+00
   4.0000000e+00   2.9494362e+00
   5.0000000e+00   2.9391012e+00
   6.0000000e+00   2.9265090e+00
   7.0000000e+00   2.9116832e+00
   8.0000000e+00   2.8946513e+00
   9.0000000e+00   2.8754451e+00
   1.0000000e+01   2.8541003e+00
   1.1000000e+01   2.8306564e+00
   1.2000000e+01   2.8051568e+00
   1.3000000e+01   2.7776484e+00
   1.4000000e+01   2.7481818e+00
   1.5000000e+01   2.7168109e+00
   1.6000000e+01   2.6835929e+00
   1.7000000e+01   2.6485880e+00
   1.8000000e+01   2.6118595e+00
   1.9000000e+01   2.5734736e+00
   2.0000000e+01   2.5334987e+00
   2.1000000e+01   2.4920061e+00
   2.2000000e+01   2.4490692e+00
   2.3000000e+01   2.4047632e+00
   2.4000000e+01   2.3591657e+00
   2.5000000e+01   2.3123556e+00
   2.6000000e+01   2.2644133e+00
   2.7000000e+01   2.2154208e+00
   2.8000000e+01   2.1654608e+00
   2.9000000e+01   2.1146172e+00
   3.0000000e+01   2.0629744e+00
   3.1000000e+01   2.0106172e+00
   3.2000000e+01   1.9576309e+00
   3.3000000e+01   1.9041007e+00
   3.4000000e+01   1.8501116e+00
   3.5000000e+01   1.7957485e+00
   3.6000000e+01   1.7410955e+00
   3.7000000e+01   1.6862362e+00
   3.8000000e+01   1.6312532e+00
   3.9000000e+01   1.5762278e+00
   4.0000000e+01   1.5212404e+00
   4.1000000e+01   1.4663697e+00
   4.2000000e+01   1.4116928e+00
   4.3000000e+01   1.3572851e+00
   4.4000000e+01   1.3032200e+00
   4.5000000e+01   1.2495689e+00
   4.6000000e+01   1.1964009e+00
   4.7000000e+01   1.1437829e+00
   4.8000000e+01   1.0917791e+00
   4.9000000e+01   1.0404514e+00
   5.0000000e+01   9.8985886e-01
   5.1000000e+01   9.4005781e-01
   5.2000000e+01   8.9110177e-01
   5.3000000e+01   8.4304134e-01
   5.4000000e+01   7.9592414e-01
   5.5000000e+01   7.4979480e-01
   5.6000000e+01   7.0469488e-01
   5.7000000e+01   6.6066290e-01
   5.8000000e+01   6.1773431e-01
   5.9000000e+01   5.7594151e-01
   6.0000000e+01   5.3531391e-01
   6.1000000e+01   4.9587796e-01
   6.2000000e+01   4.5765724e-01
   6.3000000e+01   4.2067263e-01
   6.4000000e+01   3.8494246e-01
   6.5000000e+01   3.5048279e-01
   6.6000000e+01   3.1730780e-01
   6.7000000e+01   2.8543030e-01
   6.8000000e+01   2.5486256e-01
   6.9000000e+01   2.2561759e-01
   7.0000000e+01   1.9771120e-01
   7.1000000e+01   1.7116544e-01
   7.2000000e+01   1.4601485e-01
   7.3000000e+01   1.2231828e-01
   7.4000000e+01   1.0018301e-01
   7.5000000e+01   7.9817991e-02
   7.6000000e+01   6.1659689e-02
   7.7000000e+01   4.6673696e-02
   7.8000000e+01   3.6887319e-02
   7.9000000e+01   3.4930916e-02
   8.0000000e+01   4.0491591e-02
   8.1000000e+01   5.0123596e-02
   8.2000000e+01   6.1176785e-02
   8.3000000e+01   7.2418024e-02
   8.4000000e+01   8.3315601e-02
   8.5000000e+01   9.3631962e-02
   8.6000000e+01   1.0325886e-01
   8.7000000e+01   1.1214999e-01
   8.8000000e+01   1.2029123e-01
   8.9000000e+01   1.2768643e-01
   9.0000000e+01   1.3435003e-01
   9.1000000e+01   1.4030303e-01
   9.2000000e+01   1.4557055e-01
   9.3000000e+01   1.5018036e-01
   9.4000000e+01   1.5416197e-01
   9.5000000e+01   1.5754588e-01
   9.6000000e+01   1.6036318e-01
   9.7000000e+01   1.6264519e-01
   9.8000000e+01   1.6442314e-01
   9.9000000e+01   1.6572803e-01
   1.0000000e+02   1.6659041e-01
   1.0100000e+02   1.6704027e-01
   1.0200000e+02   1.6710692e-01
   1.0300000e+02   1.6681890e-01
   1.0400000e+02   1.6620391e-01
   1.0500000e+02   1.6528874e-01
   1.0600000e+02   1.6409924e-01
   1.0700000e+02   1.6266031e-01
   1.0800000e+02   1.6099586e-01
   1.0900000e+02   1.5912882e-01
   1.1000000e+02   1.5708115e-01
   1.1100000e+02   1.5487388e-01
   1.1200000e+02   1.5252713e-01
   1.1300000e+02   1.5006014e-01
   1.1400000e+02   1.4749136e-01
   1.1500000e+02   1.4483851e-01
   1.1600000e+02   1.4211863e-01
   1.1700000e+02   1.3934816e-01
   1.1800000e+02   1.3654306e-01
   1.1900000e+02   1.3371883e-01
   1.2000000e+02   1.3089068e-01
   1.2100000e+02   1.2807353e-01
   1.2200000e+02   1.2528213e-01
   1.2300000e+02   1.2253113e-01
   1.2400000e+02   1.1983512e-01
   1.2500000e+02   1.1720866e-01
   1.2600000e+02   1.1466628e-01
   1.2700000e+02   1.1222252e-01
   1.2800000e+02   1.0989180e-01
   1.2900000e+02   1.0768839e-01
   1.3000000e+02   1.0562622e-01
   1.3100000e+02   1.0371876e-01
   1.3200000e+02   1.0197879e-01
   1.3300000e+02   1.0041812e-01
   1.3400000e+02   9.9047321e-02
   1.3500000e+02   9.7875457e-02
   1.3600000e+02   9.6909757e-02
   1.3700000e+02   9.6155370e-02
   1.3800000e+02   9.5615136e-02
   1.3900000e+02   9.5289429e-02
   1.4000000e+02   9.5176077e-02
   1.4100000e+02   9.5270372e-02
   1.4200000e+02   9.5565166e-02
   1.4300000e+02   9.6051053e-02
   1.4400000e+02   9.6716617e-02
   1.4500000e+02   9.7548730e-02
   1.4600000e+02   9.8532887e-02
   1.4700000e+02   9.9653538e-02
   1.4800000e+02   1.0089443e-01
   1.4900000e+02   1.0223889e-01
   1.5000000e+02   1.0367015e-01
   1.5100000e+02   1.0517155e-01
   1.5200000e+02   1.0672672e-01
   1.5300000e+02   1.0831981e-01
   1.5400000e+02   1.0993553e-01
   1.5500000e+02   1.1155930e-01
   1.5600000e+02   1.1317730e-01
   1.5700000e+02   1.1477650e-01
   1.5800000e+02   1.1634470e-01
   1.5900000e+02   1.1787050e-01
   1.6000000e+02   1.1934335e-01
   1.6100000e+02   1.2075349e-01
   1.6200000e+02   1.2209197e-01
   1.6300000e+02   1.2335060e-01
   1.6400000e+02   1.2452191e-01
   1.6500000e+02   1.2559917e-01
   1.6600000e+02   1.2657631e-01
   1.6700000e+02   1.2744792e-01
   1.6800000e+02   1.2820921e-01
   1.6900000e+02   1.2885597e-01
   1.7000000e+02   1.2938456e-01
   1.7100000e+02   1.2979185e-01
   1.7200000e+02   1.3007524e-01
   1.7300000e+02   1.3023259e-01
   1.7400000e+02   1.3026218e-01
   1.7500000e+02   1.3016275e-01
   1.7600000e+02   1.2993342e-01
   1.7700000e+02   1.2957366e-01
   1.7800000e+02   1.2908332e-01
   1.7900000e+02   1.2846255e-01
   1.8000000e+02   1.2771182e-01
   1.8100000e+02   1.2683188e-01
   1.8200000e+02   1.2582374e-01
   1.8300000e+02   1.2468868e-01
   1.8400000e+02   1.2342820e-01
   1.8500000e+02   1.2204401e-01
   1.8600000e+02   1.2053804e-01
   1.8700000e+02   1.1891242e-01
   1.8800000e+02   1.1716944e-01
   1.8900000e+02   1.1531158e-01
   1.9000000e+02   1.1334147e-01
   1.9100000e+02   1.1126191e-01
   1.9200000e+02   1.0907583e-01
   1.9300000e+02   1.0678631e-01
   1.9400000e+02   1.0439657e-01
   1.9500000e+02   1.0190995e-01
   1.9600000e+02   9.9329915e-02
   1.9700000e+02   9.6660070e-02
   1.9800000e+02   9.3904128e-02
   1.9900000e+02   9.1065917e-02
   2.0000000e+02   8.8149386e-02
   2.0100000e+02   8.5158593e-02
   2.0200000e+02   8.2097707e-02
   2.0300000e+02   7.8971005e-02
   2.0400000e+02   7.5782875e-02
   2.0500000e+02   7.2537806e-02
   2.0600000e+02   6.9240397e-02
   2.0700000e+02   6.5895348e-02
   2.0800000e+02   6.2507467e-02
   2.0900000e+02   5.9081667e-02
   2.1000000e+02   5.5622977e-02
   2.1100000e+02   5.2136541e-02
   2.1200000e+02   4.8627639e-02
   2.1300000e+02   4.5101707e-02
   2.1400000e+02   4.1564372e-02
   2.1500000e+02   3.8021517e-02
   2.1600000e+02   3.4479379e-02
   2.1700000e+02   3.0944728e-02
   2.1800000e+02   2.7425183e-02
   2.1900000e+02   2.3929791e-02
   2.2000000e+02   2.0470189e-02
   2.2100000e+02   1.7063103e-02
   2.2200000e+02   1.3736285e-02
   2.2300000e+02   1.0544626e-02
   2.2400000e+02   7.6211449e-03
   2.2500000e+02   5.3534962e-03
   2.2600000e+02   4.7011688e-03
   2.2700000e+02   6.1213910e-03
   2.2800000e+02   8.5868823e-03
   2.2900000e+02   1.1391201e-02
   2.3000000e+02   1.4294422e-02
   2.3100000e+02   1.7209224e-02
   2.3200000e+02   2.0096903e-02
   2.3300000e+02   2.2937016e-02
   2.3400000e+02   2.5717123e-02
   2.3500000e+02   2.8428764e-02
   2.3600000e+02   3.1065690e-02
   2.3700000e+02   3.3623002e-02
   2.3800000e+02   3.6096708e-02
   2.3900000e+02   3.8483472e-02
   2.4000000e+02   4.0780471e-02
   2.4100000e+02   4.2985304e-02
   2.4200000e+02   4.5095944e-02
   2.4300000e+02   4.7110694e-02
   2.4400000e+02   4.9028166e-02
   2.4500000e+02   5.0847261e-02
   2.4600000e+02   5.2567155e-02
   2.4700000e+02   5.4187290e-02
   2.4800000e+02   5.5707363e-02
   2.4900000e+02   5.7127315e-02
   2.5000000e+02   5.8447325e-02
   2.5100000e+02   5.9667800e-02
   2.5200000e+02   6.0789371e-02
   2.5300000e+02   6.1812876e-02
   2.5400000e+02   6.2739361e-02
   2.5500000e+02   6.3570065e-02
   2.5600000e+02   6.4306411e-02
   2.5700000e+02   6.4950003e-02
   2.5800000e+02   6.5502609e-02
   2.5900000e+02   6.5966158e-02
   2.6000000e+02   6.6342731e-02
   2.6100000e+02   6.6634547e-02
   2.6200000e+02   6.6843960e-02
   2.6300000e+02   6.6973451e-02
   2.6400000e+02   6.7025616e-02
   2.6500000e+02   6.7003163e-02
   2.6600000e+02   6.6908905e-02
   2.6700000e+02   6.6745752e-02
   2.6800000e+02   6.6516709e-02
   2.6900000e+02   6.6224867e-02
   2.7000000e+02   6.5873403e-02
   2.7100000e+02   6.5465577e-02
   2.7200000e+02   6.5004727e-02
   2.7300000e+02   6.4494268e-02
   2.7400000e+02   6.3937691e-02
   2.7500000e+02   6.3338566e-02
   2.7600000e+02   6.2700535e-02
   2.7700000e+02   6.2027316e-02
   2.7800000e+02   6.1322705e-02
   2.7900000e+02   6.0590571e-02
   2.8000000e+02   5.9834862e-02
   2.8100000e+02   5.9059598e-02
   2.8200000e+02   5.8268872e-02
   2.8300000e+02   5.7466848e-02
   2.8400000e+02   5.6657756e-02
   2.8500000e+02   5.5845879e-02
   2.8600000e+02   5.5035554e-02
   2.8700000e+02   5.4231150e-02
   2.8800000e+02   5.3437054e-02
   2.8900000e+02   5.2657653e-02
   2.9000000e+02   5.1897308e-02
   2.9100000e+02   5.1160323e-02
   2.9200000e+02   5.0450910e-02
   2.9300000e+02   4.9773156e-02
   2.9400000e+02   4.9130971e-02
   2.9500000e+02   4.8528049e-02
   2.9600000e+02   4.7967813e-02
   2.9700000e+02   4.7453368e-02
   2.9800000e+02   4.6987450e-02
   2.9900000e+02   4.6572378e-02
   3.0000000e+02   4.6210009e-02
   3.0100000e+02   4.5901707e-02
   3.0200000e+02   4.5648312e-02
   3.0300000e+02   4.5450123e-02
   3.0400000e+02   4.5306896e-02
   3.0500000e+02   4.5217849e-02
   3.0600000e+02   4.5181684e-02
   3.0700000e+02   4.5196620e-02
   3.0800000e+02   4.5260434e-02
   3.0900000e+02   4.5370516e-02
   3.1000000e+02   4.5523927e-02
   3.1100000e+02   4.5717460e-02
   3.1200000e+02   4.5947710e-02
   3.1300000e+02   4.6211139e-02
   3.1400000e+02   4.6504137e-02
   3.1500000e+02   4.6823085e-02
   3.1600000e+02   4.7164410e-02
   3.1700000e+02   4.7524634e-02
   3.1800000e+02   4.7900421e-02
   3.1900000e+02   4.8288611e-02
   3.2000000e+02   4.8686256e-02
   3.2100000e+02   4.9090641e-02
   3.2200000e+02   4.9499305e-02
   3.2300000e+02   4.9910058e-02
   3.2400000e+02   5.0320987e-02
   3.2500000e+02   5.0730461e-02
   3.2600000e+02   5.1137136e-02
   3.2700000e+02   5.1539945e-02
   3.2800000e+02   5.1938098e-02
   3.2900000e+02   5.2331070e-02
   3.3000000e+02   5.2718586e-02
   3.3100000e+02   5.3100612e-02
   3.3200000e+02   5.3477334e-02
   3.3300000e+02   5.3849141e-02
   3.3400000e+02   5.4216600e-02
   3.3500000e+02   5.4580440e-02
   3.3600000e+02   5.4941525e-02
   3.3700000e+02   5.5300829e-02
   3.3800000e+02   5.5659410e-02
   3.3900000e+02   5.6018387e-02
   3.4000000e+02   5.6378912e-02
   3.4100000e+02   5.6742143e-02
   3.4200000e+02   5.7109223e-02
   3.4300000e+02   5.7481250e-02
   3.4400000e+02   5.7859262e-02
   3.4500000e+02   5.8244208e-02
   3.4600000e+02   5.8636933e-02
   3.4700000e+02   5.9038161e-02
   3.4800000e+02   5.9448480e-02
   3.4900000e+02   5.9868334e-02
   3.5000000e+02   6.0298007e-02
   3.5100000e+02   6.0737626e-02
   3.5200000e+02   6.1187154e-02
   3.5300000e+02   6.1646390e-02
   3.5400000e+02   6.2114976e-02
   3.5500000e+02   6.2592398e-02
   3.5600000e+02   6.3078000e-02
   3.5700000e+02   6.3570988e-02
   3.5800000e+02   6.4070447e-02
   3.5900000e+02   6.4575353e-02
   3.6000000e+02   6.5084586e-02
   3.6100000e+02   6.5596948e-02
   3.6200000e+02   6.6111177e-02
   3.6300000e+02   6.6625963e-02
   3.6400000e+02   6.7139963e-02
   3.6500000e+02   6.7651817e-02
   3.6600000e+02   6.8160162e-02
   3.6700000e+02   6.8663645e-02
   3.6800000e+02   6.9160935e-02
   3.6900000e+02   6.9650735e-02
   3.7000000e+02   7.0131789e-02
   3.7100000e+02   7.0602894e-02
   3.7200000e+02   7.1062904e-02
   3.7300000e+02   7.1510738e-02
   3.7400000e+02   7.1945381e-02
   3.7500000e+02   7.2365888e-02
   3.7600000e+02   7.2771388e-02
   3.7700000e+02   7.3161080e-02
   3.7800000e+02   7.3534234e-02
   3.7900000e+02   7.3890190e-02
   3.8000000e+02   7.4228354e-02
   3.8100000e+02   7.4548196e-02
   3.8200000e+02   7.4849243e-02
   3.8300000e+02   7.5131077e-02
   3.8400000e+02   7.5393330e-02
   3.8500000e+02   7.5635677e-02
   3.8600000e+02   7.5857832e-02
   3.8700000e+02   7.6059542e-02
   3.8800000e+02   7.6240583e-02
   3.8900000e+02   7.6400754e-02
   3.9000000e+02   7.6539872e-02
   3.9100000e+02   7.6657769e-02
   3.9200000e+02   7.6754288e-02
   3.9300000e+02   7.6829282e-02
   3.9400000e+02   7.6882606e-02
   3.9500000e+02   7.6914124e-02
   3.9600000e+02   7.6923700e-02
   3.9700000e+02   7.6911201e-02
   3.9800000e+02   7.6876499e-02
   3.9900000e+02   7.6819471e-02
   4.0000000e+02   7.6740001e-02
   4.0100000e+02   7.6637981e-02
   4.0200000e+02   7.6513316e-02
   4.0300000e+02   7.6365929e-02
   4.0400000e+02   7.6195759e-02
   4.0500000e+02   7.6002775e-02
   4.0600000e+02   7.5786970e-02
   4.0700000e+02   7.5548375e-02
   4.0800000e+02   7.5287058e-02
   4.0900000e+02   7.5003131e-02
   4.1000000e+02   7.4696754e-02
   4.1100000e+02   7.4368142e-02
   4.1200000e+02   7.4017566e-02
   4.1300000e+02   7.3645360e-02
   4.1400000e+02   7.3251919e-02
   4.1500000e+02   7.2837710e-02
   4.1600000e+02   7.2403268e-02
   4.1700000e+02   7.1949198e-02
   4.1800000e+02   7.1476182e-02
   4.1900000e+02   7.0984970e-02
   4.2000000e+02   7.0476386e-02
   4.2100000e+02   6.9951326e-02
   4.2200000e+02   6.9410753e-02
   4.2300000e+02   6.8855695e-02
   4.2400000e+02   6.8287244e-02
   4.2500000e+02   6.7706547e-02
   4.2600000e+02   6.7114803e-02
   4.2700000e+02   6.6513257e-02
   4.2800000e+02   6.5903193e-02
   4.2900000e+02   6.5285925e-02
   4.3000000e+02   6.4662791e-02
   4.3100000e+02   6.4035145e-02
   4.3200000e+02   6.3404344e-02
   4.3300000e+02   6.2771744e-02
   4.3400000e+02   6.2138687e-02
   4.3500000e+02   6.1506494e-02
   4.3600000e+02   6.0876452e-02
   4.3700000e+02   6.0249808e-02
   4.3800000e+02   5.9627759e-02
   4.3900000e+02   5.9011442e-02
   4.4000000e+02   5.8401927e-02
   4.4100000e+02   5.7800208e-02
   4.4200000e+02   5.7207197e-02
   4.4300000e+02   5.6623720e-02
   4.4400000e+02   5.6050505e-02
   4.4500000e+02   5.5488186e-02
   4.4600000e+02   5.4937293e-02
   4.4700000e+02   5.4398254e-02
   4.4800000e+02   5.3871392e-02
   4.4900000e+02   5.3356926e-02
   4.5000000e+02   5.2854970e-02
   4.5100000e+02   5.2365539e-02
   4.5200000e+02   5.1888547e-02
   4.5300000e+02   5.1423814e-02
   4.5400000e+02   5.0971073e-02
   4.5500000e+02   5.0529969e-02
   4.5600000e+02   5.0100070e-02
   4.5700000e+02   4.9680873e-02
   4.5800000e+02   4.9271810e-02
   4.5900000e+02   4.8872253e-02
   4.6000000e+02   4.8481524e-02
   4.6100000e+02   4.8098903e-02
   4.6200000e+02   4.7723632e-02
   4.6300000e+02   4.7354923e-02
   4.6400000e+02   4.6991966e-02
   4.6500000e+02   4.6633933e-02
   4.6600000e+02   4.6279989e-02
   4.6700000e+02   4.5929292e-02
   4.6800000e+02   4.5581002e-02
   4.6900000e+02   4.5234289e-02
   4.7000000e+02   4.4888331e-02
   4.7100000e+02   4.4542327e-02
   4.7200000e+02   4.4195496e-02
   4.7300000e+02   4.3847087e-02
   4.7400000e+02   4.3496377e-02
   4.7500000e+02   4.3142686e-02
   4.7600000e+02   4.2785369e-02
   4.7700000e+02   4.2423835e-02
   4.7800000e+02   4.2057541e-02
   4.7900000e+02   4.1686004e-02
   4.8000000e+02   4.1308803e-02
   4.8100000e+02   4.0925590e-02
   4.8200000e+02   4.0536089e-02
   4.8300000e+02   4.0140111e-02
   4.8400000e+02   3.9737552e-02
   4.8500000e+02   3.9328407e-02
   4.8600000e+02   3.8912774e-02
   4.8700000e+02   3.8490858e-02
   4.8800000e+02   3.8062986e-02
   4.8900000e+02   3.7629604e-02
   4.9000000e+02   3.7191291e-02
   4.9100000e+02   3.6748762e-02
   4.9200000e+02   3.6302872e-02
   4.9300000e+02   3.5854624e-02
   4.9400000e+02   3.5405169e-02
   4.9500000e+02   3.4955808e-02
   4.9600000e+02   3.4507995e-02
   4.9700000e+02   3.4063329e-02
   4.9800000e+02   3.3623558e-02
   4.9900000e+02   3.3190561e-02
   5.0000000e+02   3.2766348e-02
   5.0100000e+02   3.2353035e-02
   5.0200000e+02   3.1952834e-02
   5.0300000e+02   3.1568023e-02
   5.0400000e+02   3.1200922e-02
   5.0500000e+02   3.0853860e-02
   5.0600000e+02   3.0529137e-02
   5.0700000e+02   3.0228985e-02
   5.0800000e+02   2.9955523e-02
   5.0900000e+02   2.9710707e-02
   5.1000000e+02   2.9496292e-02
   5.1100000e+02   2.9313777e-02
   5.1200000e+02   2.9164364e-02
   5.1300000e+02   2.9048922e-02
   5.1400000e+02   2.8967950e-02
   5.1500000e+02   2.8921558e-02
   5.1600000e+02   2.8909445e-02
   5.1700000e+02   2.8930902e-02
   5.1800000e+02   2.8984810e-02
   5.1900000e+02   2.9069664e-02
   5.2000000e+02   2.9183590e-02
   5.2100000e+02   2.9324386e-02
   5.2200000e+02   2.9489555e-02
   5.2300000e+02   2.9676353e-02
   5.2400000e+02   2.9881832e-02
   5.2500000e+02   3.0102890e-02
   5.2600000e+02   3.0336317e-02
   5.2700000e+02   3.0578840e-02
   5.2800000e+02   3.0827162e-02
   5.2900000e+02   3.1078004e-02
   5.3000000e+02   3.1328138e-02
   5.3100000e+02   3.1574417e-02
   5.3200000e+02   3.1813801e-02
   5.3300000e+02   3.2043380e-02
   5.3400000e+02   3.2260393e-02
   5.3500000e+02   3.2462243e-02
   5.3600000e+02   3.2646510e-02
   5.3700000e+02   3.2810960e-02
   5.3800000e+02   3.2953554e-02
   5.3900000e+02   3.3072451e-02
   5.4000000e+02   3.3166016e-02
   5.4100000e+02   3.3232818e-02
   5.4200000e+02   3.3271632e-02
   5.4300000e+02   3.3281440e-02
   5.4400000e+02   3.3261429e-02
   5.4500000e+02   3.3210990e-02
   5.4600000e+02   3.3129710e-02
   5.4700000e+02   3.3017376e-02
   5.4800000e+02   3.2873964e-02
   5.4900000e+02   3.2699637e-02
   5.5000000e+02   3.2494740e-02
   5.5100000e+02   3.2259790e-02
   5.5200000e+02   3.1995475e-02
   5.5300000e+02   3.1702641e-02
   5.5400000e+02   3.1382288e-02
   5.5500000e+02   3.1035561e-02
   5.5600000e+02   3.0663741e-02
   5.5700000e+02   3.0268235e-02
   5.5800000e+02   2.9850569e-02
   5.5900000e+02   2.9412376e-02
   5.6000000e+02   2.8955384e-02
   5.6100000e+02   2.8481410e-02
   5.6200000e+02   2.7992342e-02
   5.6300000e+02   2.7490132e-02
   5.6400000e+02   2.6976780e-02
   5.6500000e+02   2.6454325e-02
   5.6600000e+02   2.5924825e-02
   5.6700000e+02   2.5390347e-02
   5.6800000e+02   2.4852952e-02
   5.6900000e+02   2.4314677e-02
   5.7000000e+02   2.3777518e-02
   5.7100000e+02   2.3243416e-02
   5.7200000e+02   2.2714237e-02
   5.7300000e+02   2.2191757e-02
   5.7400000e+02   2.1677639e-02
   5.7500000e+02   2.1173419e-02
   5.7600000e+02   2.0680487e-02
   5.7700000e+02   2.0200069e-02
   5.7800000e+02   1.9733214e-02
   5.7900000e+02   1.9280775e-02
   5.8000000e+02   1.8843401e-02
   5.8100000e+02   1.8421523e-02
   5.8200000e+02   1.8015352e-02
   5.8300000e+02   1.7624874e-02
   5.8400000e+02   1.7249848e-02
   5.8500000e+02   1.6889817e-02
   5.8600000e+02   1.6544112e-02
   5.8700000e+02   1.6211867e-02
   5.8800000e+02   1.5892035e-02
   5.8900000e+02   1.5583411e-02
   5.9000000e+02   1.5284650e-02
   5.9100000e+02   1.4994297e-02
   5.9200000e+02   1.4710809e-02
   5.9300000e+02   1.4432582e-02
   5.9400000e+02   1.4157978e-02
   5.9500000e+02   1.3885351e-02
   5.9600000e+02   1.3613066e-02
   5.9700000e+02   1.3339527e-02
   5.9800000e+02   1.3063189e-02
   5.9900000e+02   1.2782581e-02
   6.0000000e+02   1.2496316e-02
   6.0100000e+02   1.2203104e-02
   6.0200000e+02   1.1901765e-02
   6.0300000e+02   1.1591229e-02
   6.0400000e+02   1.1270549e-02
   6.0500000e+02   1.0938899e-02
   6.0600000e+02   1.0595581e-02
   6.0700000e+02   1.0240020e-02
   6.0800000e+02   9.8717714e-03
   6.0900000e+02   9.4905144e-03
   6.1000000e+02   9.0960532e-03
   6.1100000e+02   8.6883153e-03
   6.1200000e+02   8.2673494e-03
   6.1300000e+02   7.8333235e-03
   6.1400000e+02   7.3865240e-03
   6.1500000e+02   6.9273541e-03
   6.1600000e+02   6.4563346e-03
   6.1700000e+02   5.9741058e-03
   6.1800000e+02   5.4814321e-03
   6.1900000e+02   4.9792131e-03
   6.2000000e+02   4.4685034e-03
   6.2100000e+02   3.9505527e-03
   6.2200000e+02   3.4268857e-03
   6.2300000e+02   2.8994744e-03
   6.2400000e+02   2.3711442e-03
   6.2500000e+02   1.8466723e-03
   6.2600000e+02   1.3363729e-03
   6.2700000e+02   8.7123621e-04
   6.2800000e+02   5.7728365e-04
   6.2900000e+02   7.1111723e-04
   6.3000000e+02   1.1255606e-03
   6.3100000e+02   1.6126331e-03
   6.3200000e+02   2.1174598e-03
   6.3300000e+02   2.6241252e-03
   6.3400000e+02   3.1258666e-03
   6.3500000e+02   3.6187610e-03
   6.3600000e+02   4.0999775e-03
   6.3700000e+02   4.5671771e-03
   6.3800000e+02   5.0182745e-03
   6.3900000e+02   5.4513338e-03
   6.4000000e+02   5.8645210e-03
   6.4100000e+02   6.2560834e-03
   6.4200000e+02   6.6243424e-03
   6.4300000e+02   6.9676940e-03
   6.4400000e+02   7.2846141e-03
   6.4500000e+02   7.5736662e-03
   6.4600000e+02   7.8335127e-03
   6.4700000e+02   8.0629272e-03
   6.4800000e+02   8.2608094e-03
   6.4900000e+02   8.4262019e-03
   6.5000000e+02   8.5583094e-03
   6.5100000e+02   8.6565217e-03
   6.5200000e+02   8.7204394e-03
   6.5300000e+02   8.7499054e-03
   6.5400000e+02   8.7450421e-03
   6.5500000e+02   8.7062965e-03
   6.5600000e+02   8.6344964e-03
   6.5700000e+02   8.5309190e-03
   6.5800000e+02   8.3973781e-03
   6.5900000e+02   8.2363315e-03
   6.6000000e+02   8.0510167e-03
   6.6100000e+02   7.8456183e-03
   6.6200000e+02   7.6254690e-03
   6.6300000e+02   7.3972837e-03
   6.6400000e+02   7.1694080e-03
   6.6500000e+02   6.9520429e-03
   6.6600000e+02   6.7573650e-03
   6.6700000e+02   6.5994159e-03
   6.6800000e+02   6.4935921e-03
   6.6900000e+02   6.4555968e-03
   6.7000000e+02   6.4998658e-03
   6.7100000e+02   6.6377623e-03
   6.7200000e+02   6.8760968e-03
   6.7300000e+02   7.2165223e-03
   6.7400000e+02   7.6559849e-03
   6.7500000e+02   8.1879410e-03
   6.7600000e+02   8.8038109e-03
   6.7700000e+02   9.4942343e-03
   6.7800000e+02   1.0249935e-02
   6.7900000e+02   1.1062205e-02
   6.8000000e+02   1.1923109e-02
   6.8100000e+02   1.2825513e-02
   6.8200000e+02   1.3763034e-02
   6.8300000e+02   1.4729948e-02
   6.8400000e+02   1.5721091e-02
   6.8500000e+02   1.6731776e-02
   6.8600000e+02   1.7757714e-02
   6.8700000e+02   1.8794957e-02
   6.8800000e+02   1.9839849e-02
   6.8900000e+02   2.0888991e-02
   6.9000000e+02   2.1939215e-02
   6.9100000e+02   2.2987563e-02
   6.9200000e+02   2.4031276e-02
   6.9300000e+02   2.5067783e-02
   6.9400000e+02   2.6094697e-02
   6.9500000e+02   2.7109814e-02
   6.9600000e+02   2.8111107e-02
   6.9700000e+02   2.9096732e-02
   6.9800000e+02   3.0065025e-02
   6.9900000e+02   3.1014505e-02
   7.0000000e+02   3.1943875e-02
   7.0100000e+02   3.2852023e-02
   7.0200000e+02   3.3738024e-02
   7.0300000e+02   3.4601137e-02
   7.0400000e+02   3.5440806e-02
   7.0500000e+02   3.6256656e-02
   7.0600000e+02   3.7048494e-02
   7.0700000e+02   3.7816298e-02
   7.0800000e+02   3.8560216e-02
   7.0900000e+02   3.9280557e-02
   7.1000000e+02   3.9977781e-02
   7.1100000e+02   4.0652490e-02
   7.1200000e+02   4.1305415e-02
   7.1300000e+02   4.1937404e-02
   7.1400000e+02   4.2549406e-02
   7.1500000e+02   4.3142456e-02
   7.1600000e+02   4.3717658e-02
   7.1700000e+02   4.4276166e-02
   7.1800000e+02   4.4819168e-02
   7.1900000e+02   4.5347863e-02
   7.2000000e+02   4.5863447e-02
   7.2100000e+02   4.6367088e-02
   7.2200000e+02   4.6859913e-02
   7.2300000e+02   4.7342986e-02
   7.2400000e+02   4.7817294e-02
   7.2500000e+02   4.8283727e-02
   7.2600000e+02   4.8743071e-02
   7.2700000e+02   4.9195990e-02
   7.2800000e+02   4.9643018e-02
   7.2900000e+02   5.0084554e-02
   7.3000000e+02   5.0520852e-02
   7.3100000e+02   5.0952022e-02
   7.3200000e+02   5.1378029e-02
   7.3300000e+02   5.1798695e-02
   7.3400000e+02   5.2213701e-02
   7.3500000e+02   5.2622601e-02
   7.3600000e+02   5.3024824e-02
   7.3700000e+02   5.3419686e-02
   7.3800000e+02   5.3806405e-02
   7.3900000e+02   5.4184114e-02
   7.4000000e+02   5.4551871e-02
   7.4100000e+02   5.4908679e-02
   7.4200000e+02   5.5253502e-02
   7.4300000e+02   5.5585275e-02
   7.4400000e+02   5.5902924e-02
   7.4500000e+02   5.6205380e-02
   7.4600000e+02   5.6491590e-02
   7.4700000e+02   5.6760537e-02
   7.4800000e+02   5.7011245e-02
   7.4900000e+02   5.7242792e-02
   7.5000000e+02   5.7454322e-02
   7.5100000e+02   5.7645052e-02
   7.5200000e+02   5.7814276e-02
   7.5300000e+02   5.7961372e-02
   7.5400000e+02   5.8085806e-02
   7.5500000e+02   5.8187133e-02
   7.5600000e+02   5.8264997e-02
   7.5700000e+02   5.8319130e-02
   7.5800000e+02   5.8349349e-02
   7.5900000e+02   5.8355552e-02
   7.6000000e+02   5.8337714e-02
   7.6100000e+02   5.8295879e-02
   7.6200000e+02   5.8230155e-02
   7.6300000e+02   5.8140700e-02
   7.6400000e+02   5.8027723e-02
   7.6500000e+02   5.7891466e-02
   7.6600000e+02   5.7732199e-02
   7.6700000e+02   5.7550208e-02
   7.6800000e+02   5.7345788e-02
   7.6900000e+02   5.7119232e-02
   7.7000000e+02   5.6870824e-02
   7.7100000e+02   5.6600830e-02
   7.7200000e+02   5.6309488e-02
   7.7300000e+02   5.5997008e-02
   7.7400000e+02   5.5663561e-02
   7.7500000e+02   5.5309278e-02
   7.7600000e+02   5.4934249e-02
   7.7700000e+02   5.4538517e-02
   7.7800000e+02   5.4122082e-02
   7.7900000e+02   5.3684903e-02
   7.8000000e+02   5.3226899e-02
   7.8100000e+02   5.2747955e-02
   7.8200000e+02   5.2247927e-02
   7.8300000e+02   5.1726649e-02
   7.8400000e+02   5.1183943e-02
   7.8500000e+02   5.0619624e-02
   7.8600000e+02   5.0033513e-02
   7.8700000e+02   4.9425448e-02
   7.8800000e+02   4.8795291e-02
   7.8900000e+02   4.8142943e-02
   7.9000000e+02   4.7468352e-02
   7.9100000e+02   4.6771524e-02
   7.9200000e+02   4.6052536e-02
   7.9300000e+02   4.5311544e-02
   7.9400000e+02   4.4548791e-02
   7.9500000e+02   4.3764619e-02
   7.9600000e+02   4.2959471e-02
   7.9700000e+02   4.2133903e-02
   7.9800000e+02   4.1288585e-02
   7.9900000e+02   4.0424307e-02
   8.0000000e+02   3.9541979e-02
   8.0100000e+02   3.8642634e-02
   8.0200000e+02   3.7727426e-02
   8.0300000e+02   3.6797631e-02
   8.0400000e+02   3.5854637e-02
   8.0500000e+02   3.4899947e-02
   8.0600000e+02   3.3935164e-02
   8.0700000e+02   3.2961992e-02
   8.0800000e+02   3.1982220e-02
   8.0900000e+02   3.0997713e-02
   8.1000000e+02   3.0010405e-02
   8.1100000e+02   2.9022277e-02
   8.1200000e+02   2.8035356e-02
   8.1300000e+02   2.7051689e-02
   8.1400000e+02   2.6073338e-02
   8.1500000e+02   2.5102358e-02
   8.1600000e+02   2.4140788e-02
   8.1700000e+02   2.3190635e-02
   8.1800000e+02   2.2253862e-02
   8.1900000e+02   2.1332375e-02
   8.2000000e+02   2.0428014e-02
   8.2100000e+02   1.9542550e-02
   8.2200000e+02   1.8677675e-02
   8.2300000e+02   1.7835010e-02
   8.2400000e+02   1.7016107e-02
   8.2500000e+02   1.6222461e-02
   8.2600000e+02   1.5455532e-02
   8.2700000e+02   1.4716767e-02
   8.2800000e+02   1.4007639e-02
   8.2900000e+02   1.3329685e-02
   8.3000000e+02   1.2684561e-02
   8.3100000e+02   1.2074094e-02
   8.3200000e+02   1.1500345e-02
   8.3300000e+02   1.0965659e-02
   8.3400000e+02   1.0472718e-02
   8.3500000e+02   1.0024554e-02
   8.3600000e+02   9.6245356e-03
   8.3700000e+02   9.2762958e-03
   8.3800000e+02   8.9835865e-03
   8.3900000e+02   8.7500566e-03
   8.4000000e+02   8.5789588e-03
   8.4100000e+02   8.4728142e-03
   8.4200000e+02   8.4330877e-03
   8.4300000e+02   8.4599357e-03
   8.4400000e+02   8.5520812e-03
   8.4500000e+02   8.7068442e-03
   8.4600000e+02   8.9203144e-03
   8.4700000e+02   9.1876213e-03
   8.4800000e+02   9.5032441e-03
   8.4900000e+02   9.8613063e-03
   8.5000000e+02   1.0255822e-02
   8.5100000e+02   1.0680877e-02
   8.5200000e+02   1.1130753e-02
   8.5300000e+02   1.1599995e-02
   8.5400000e+02   1.2083449e-02
   8.5500000e+02   1.2576273e-02
   8.5600000e+02   1.3073935e-02
   8.5700000e+02   1.3572208e-02
   8.5800000e+02   1.4067163e-02
   8.5900000e+02   1.4555167e-02
   8.6000000e+02   1.5032882e-02
   8.6100000e+02   1.5497273e-02
   8.6200000e+02   1.5945616e-02
   8.6300000e+02   1.6375518e-02
   8.6400000e+02   1.6784935e-02
   8.6500000e+02   1.7172195e-02
   8.6600000e+02   1.7536030e-02
   8.6700000e+02   1.7875599e-02
   8.6800000e+02   1.8190527e-02
   8.6900000e+02   1.8480932e-02
   8.7000000e+02   1.8747460e-02
   8.7100000e+02   1.8991313e-02
   8.7200000e+02   1.9214280e-02
   8.7300000e+02   1.9418753e-02
   8.7400000e+02   1.9607745e-02
   8.7500000e+02   1.9784890e-02
   8.7600000e+02   1.9954428e-02
   8.7700000e+02   2.0121175e-02
   8.7800000e+02   2.0290468e-02
   8.7900000e+02   2.0468085e-02
   8.8000000e+02   2.0660132e-02
   8.8100000e+02   2.0872905e-02
   8.8200000e+02   2.1112723e-02
   8.8300000e+02   2.1385738e-02
   8.8400000e+02   2.1697731e-02
   8.8500000e+02   2.2053903e-02
   8.8600000e+02   2.2458682e-02
   8.8700000e+02   2.2915548e-02
   8.8800000e+02   2.3426904e-02
   8.8900000e+02   2.3993985e-02
   8.9000000e+02   2.4616823e-02
   8.9100000e+02   2.5294263e-02
   8.9200000e+02   2.6024015e-02
   8.9300000e+02   2.6802758e-02
   8.9400000e+02   2.7626248e-02
   8.9500000e+02   2.8489460e-02
   8.9600000e+02   2.9386720e-02
   8.9700000e+02   3.0311843e-02
   8.9800000e+02   3.1258260e-02
   8.9900000e+02   3.2219135e-02
   9.0000000e+02   3.3187468e-02
   9.0100000e+02   3.4156185e-02
   9.0200000e+02   3.5118221e-02
   9.0300000e+02   3.6066584e-02
   9.0400000e+02   3.6994420e-02
   9.0500000e+02   3.7895061e-02
   9.0600000e+02   3.8762072e-02
   9.0700000e+02   3.9589291e-02
   9.0800000e+02   4.0370868e-02
   9.0900000e+02   4.1101294e-02
   9.1000000e+02   4.1775431e-02
   9.1100000e+02   4.2388543e-02
   9.1200000e+02   4.2936318e-02
   9.1300000e+02   4.3414891e-02
   9.1400000e+02   4.3820867e-02
   9.1500000e+02   4.4151336e-02
   9.1600000e+02   4.4403895e-02
   9.1700000e+02   4.4576661e-02
   9.1800000e+02   4.4668281e-02
   9.1900000e+02   4.4677947e-02
   9.2000000e+02   4.4605399e-02
   9.2100000e+02   4.4450934e-02
   9.2200000e+02   4.4215408e-02
   9.2300000e+02   4.3900236e-02
   9.2400000e+02   4.3507386e-02
   9.2500000e+02   4.3039377e-02
   9.2600000e+02   4.2499267e-02
   9.2700000e+02   4.1890641e-02
   9.2800000e+02   4.1217596e-02
   9.2900000e+02   4.0484721e-02
   9.3000000e+02   3.9697074e-02
   9.3100000e+02   3.8860155e-02
   9.3200000e+02   3.7979880e-02
   9.3300000e+02   3.7062542e-02
   9.3400000e+02   3.6114781e-02
   9.3500000e+02   3.5143538e-02
   9.3600000e+02   3.4156018e-02
   9.3700000e+02   3.3159638e-02
   9.3800000e+02   3.2161986e-02
   9.3900000e+02   3.1170763e-02
   9.4000000e+02   3.0193736e-02
   9.4100000e+02   2.9238682e-02
   9.4200000e+02   2.8313338e-02
   9.4300000e+02   2.7425343e-02
   9.4400000e+02   2.6582195e-02
   9.4500000e+02   2.5791195e-02
   9.4600000e+02   2.5059409e-02
   9.4700000e+02   2.4393620e-02
   9.4800000e+02   2.3800297e-02
   9.4900000e+02   2.3285555e-02
   9.5000000e+02   2.2855118e-02
   9.5100000e+02   2.2514284e-02
   9.5200000e+02   2.2267875e-02
   9.5300000e+02   2.2120180e-02
   9.5400000e+02   2.2074886e-02
   9.5500000e+02   2.2134996e-02
   9.5600000e+02   2.2302722e-02
   9.5700000e+02   2.2579390e-02
   9.5800000e+02   2.2965322e-02
   9.5900000e+02   2.3459731e-02
   9.6000000e+02   2.4060629e-02
   9.6100000e+02   2.4764744e-02
   9.6200000e+02   2.5567454e-02
   9.6300000e+02   2.6462747e-02
   9.6400000e+02   2.7443186e-02
   9.6500000e+02   2.8499894e-02
   9.6600000e+02   2.9622546e-02
   9.6700000e+02   3.0799366e-02
   9.6800000e+02   3.2017130e-02
   9.6900000e+02   3.3261175e-02
   9.7000000e+02   3.4515401e-02
   9.7100000e+02   3.5762286e-02
   9.7200000e+02   3.6982896e-02
   9.7300000e+02   3.8156898e-02
   9.7400000e+02   3.9262585e-02
   9.7500000e+02   4.0276892e-02
   9.7600000e+02   4.1175426e-02
   9.7700000e+02   4.1932502e-02
   9.7800000e+02   4.2521175e-02
   9.7900000e+02   4.2913292e-02
   9.8000000e+02   4.3079533e-02
   9.8100000e+02   4.2989478e-02
   9.8200000e+02   4.2611663e-02
   9.8300000e+02   4.1913653e-02
   9.8400000e+02   4.0862123e-02
   9.8500000e+02   3.9422942e-02
   9.8600000e+02   3.7561271e-02
   9.8700000e+02   3.5241685e-02
   9.8800000e+02   3.2428309e-02
   9.8900000e+02   2.9085025e-02
   9.9000000e+02   2.5175814e-02
   9.9100000e+02   2.0665521e-02
   9.9200000e+02   1.5522221e-02
   9.9300000e+02   9.7288829e-03
   9.9400000e+02   3.4388461e-03
   9.9500000e+02   4.5853499e-03
   9.9600000e+02   1.2500983e-02
   9.9700000e+02   2.1391403e-02
   9.9800000e+02   3.1169342e-02
   9.9900000e+02   4.1853250e-02
   1.0000000e+03   5.3472328e-02
   1.0010000e+03   6.6057561e-02
   1.0020000e+03   7.9639727e-02
   1.0030000e+03   9.4248704e-02
   1.0040000e+03   1.0991313e-01
   1.0050000e+03   1.2666017e-01
   1.0060000e+03   1.4451535e-01
   1.0070000e+03   1.6350242e-01
   1.0080000e+03   1.8364317e-01
   1.0090000e+03   2.0495735e-01
   1.0100000e+03   2.2746253e-01
   1.0110000e+03   2.5117396e-01
   1.0120000e+03   2.7610449e-01
   1.0130000e+03   3.0226446e-01
   1.0140000e+03   3.2966156e-01
   1.0150000e+03   3.5830080e-01
   1.0160000e+03   3.8818438e-01
   1.0170000e+03   4.1931160e-01
   1.0180000e+03   4.5167884e-01
   1.0190000e+03   4.8527943e-01
   1.0200000e+03   5.2010365e-01
   1.0210000e+03   5.5613863e-01
   1.0220000e+03   5.9336836e-01
   1.0230000e+03   6.3177360e-01
   1.0240000e+03   6.7133192e-01
   1.0250000e+03   7.1201763e-01
   1.0260000e+03   7.5380181e-01
   1.0270000e+03   7.9665232e-01
   1.0280000e+03   8.4053377e-01
   1.0290000e+03   8.8540759e-01
   1.0300000e+03   9.3123206e-01
   1.0310000e+03   9.7796232e-01
   1.0320000e+03   1.0255505e+00
   1.0330000e+03   1.0739456e+00
   1.0340000e+03   1.1230938e+00
   1.0350000e+03   1.1729385e+00
   1.0360000e+03   1.2234201e+00
   1.0370000e+03   1.2744767e+00
   1.0380000e+03   1.3260436e+00
   1.0390000e+03   1.3780537e+00
   1.0400000e+03   1.4304376e+00
   1.0410000e+03   1.4831240e+00
   1.0420000e+03   1.5360391e+00
   1.0430000e+03   1.5891078e+00
   1.0440000e+03   1.6422528e+00
   1.0450000e+03   1.6953956e+00
   1.0460000e+03   1.7484561e+00
   1.0470000e+03   1.8013532e+00
   1.0480000e+03   1.8540046e+00
   1.0490000e+03   1.9063273e+00
   1.0500000e+03   1.9582377e+00
   1.0510000e+03   2.0096516e+00
   1.0520000e+03   2.0604847e+00
   1.0530000e+03   2.1106527e+00
   1.0540000e+03   2.1600712e+00
   1.0550000e+03   2.2086564e+00
   1.0560000e+03   2.2563252e+00
   1.0570000e+03   2.3029948e+00
   1.0580000e+03   2.3485839e+00
   1.0590000e+03   2.3930120e+00
   1.0600000e+03   2.4362003e+00
   1.0610000e+03   2.4780712e+00
   1.0620000e+03   2.5185492e+00
   1.0630000e+03   2.5575607e+00
   1.0640000e+03   2.5950341e+00
   1.0650000e+03   2.6309004e+00
   1.0660000e+03   2.6650928e+00
   1.0670000e+03   2.6975476e+00
   1.0680000e+03   2.7282035e+00
   1.0690000e+03   2.7570025e+00
   1.0700000e+03   2.7838897e+00
   1.0710000e+03   2.8088136e+00
   1.0720000e+03   2.8317260e+00
   1.0730000e+03   2.8525823e+00
   1.0740000e+03   2.8713416e+00
   1.0750000e+03   2.8879669e+00
   1.0760000e+03   2.9024250e+00
   1.0770000e+03   2.9146865e+00
   1.0780000e+03   2.9247265e+00
   1.0790000e+03   2.9325237e+00
   1.0800000e+03   2.9380615e+00
   1.0810000e+03   2.9413271e+00
   1.0820000e+03   2.9423122e+00
   1.0830000e+03   2.9410126e+00
   1.0840000e+03   2.9374285e+00
   1.0850000e+03   2.9315645e+00
   1.0860000e+03   2.9234292e+00
   1.0870000e+03   2.9130357e+00
   1.0880000e+03   2.9004011e+00
   1.0890000e+03   2.8855469e+00
   1.0900000e+03   2.8684984e+00
   1.0910000e+03   2.8492853e+00
   1.0920000e+03   2.8279409e+00
   1.0930000e+03   2.8045027e+00
   1.0940000e+03   2.7790118e+00
   1.0950000e+03   2.7515130e+00
   1.0960000e+03   2.7220546e+00
   1.0970000e+03   2.6906884e+00
   1.0980000e+03   2.6574694e+00
   1.0990000e+03   2.6224558e+00
   1.1000000e+03   2.5857088e+00
   1.1010000e+03   2.5472923e+00
   1.1020000e+03   2.5072731e+00
   1.1030000e+03   2.4657201e+00
   1.1040000e+03   2.4227050e+00
   1.1050000e+03   2.3783013e+00
   1.1060000e+03   2.3325845e+00
   1.1070000e+03   2.2856320e+00
   1.1080000e+03   2.2375225e+00
   1.1090000e+03   2.1883363e+00
   1.1100000e+03   2.1381548e+00
   1.1110000e+03   2.0870603e+00
   1.1120000e+03   2.0351359e+00
   1.1130000e+03   1.9824653e+00
   1.1140000e+03   1.9291326e+00
   1.1150000e+03   1.8752219e+00
   1.1160000e+03   1.8208176e+00
   1.1170000e+03   1.7660034e+00
   1.1180000e+03   1.7108631e+00
   1.1190000e+03   1.6554795e+00
   1.1200000e+03   1.5999349e+00
   1.1210000e+03   1.5443105e+00
   1.1220000e+03   1.4886864e+00
   1.1230000e+03   1.4331415e+00
   1.1240000e+03   1.3777532e+00
   1.1250000e+03   1.3225973e+00
   1.1260000e+03   1.2677479e+00
   1.1270000e+03   1.2132772e+00
   1.1280000e+03   1.1592555e+00
   1.1290000e+03   1.1057511e+00
   1.1300000e+03   1.0528301e+00
   1.1310000e+03   1.0005563e+00
   1.1320000e+03   9.4899132e-01
   1.1330000e+03   8.9819453e-01
   1.1340000e+03   8.4822296e-01
   1.1350000e+03   7.9913139e-01
   1.1360000e+03   7.5097244e-01
   1.1370000e+03   7.0379668e-01
   1.1380000e+03   6.5765283e-01
   1.1390000e+03   6.1258807e-01
   1.1400000e+03   5.6864838e-01
   1.1410000e+03   5.2587921e-01
   1.1420000e+03   4.8432618e-01
   1.1430000e+03   4.4403630e-01
   1.1440000e+03   4.0505960e-01
   1.1450000e+03   3.6745147e-01
   1.1460000e+03   3.3127624e-01
   1.1470000e+03   2.9661253e-01
   1.1480000e+03   2.6356147e-01
   1.1490000e+03   2.3225960e-01
   1.1500000e+03   2.0289942e-01
   1.1510000e+03   1.7576186e-01
   1.1520000e+03   1.5126589e-01
   1.1530000e+03   1.3003535e-01
   1.1540000e+03   1.1295551e-01
   1.1550000e+03   1.0111447e-01
   1.1560000e+03   9.5441081e-02
   1.1570000e+03   9.6067062e-02
   1.1580000e+03   1.0203170e-01
   1.1590000e+03   1.1176737e-01
   1.1600000e+03   1.2378622e-01
   1.1610000e+03   1.3698511e-01
   1.1620000e+03   1.5063256e-01
   1.1630000e+03   1.6426335e-01
   1.1640000e+03   1.7758461e-01
   1.1650000e+03   1.9041201e-01
   1.1660000e+03   2.0262997e-01
   1.1670000e+03   2.1416727e-01
   1.1680000e+03   2.2498191e-01
   1.1690000e+03   2.3505170e-01
   1.1700000e+03   2.4436809e-01
   1.1710000e+03   2.5293218e-01
   1.1720000e+03   2.6075191e-01
   1.1730000e+03   2.6784023e-01
   1.1740000e+03   2.7421368e-01
   1.1750000e+03   2.7989146e-01
   1.1760000e+03   2.8489463e-01
   1.1770000e+03   2.8924560e-01
   1.1780000e+03   2.9296768e-01
   1.1790000e+03   2.9608474e-01
   1.1800000e+03   2.9862096e-01
   1.1810000e+03   3.0060062e-01
   1.1820000e+03   3.0204791e-01
   1.1830000e+03   3.0298682e-01
   1.1840000e+03   3.0344105e-01
   1.1850000e+03   3.0343388e-01
   1.1860000e+03   3.0298821e-01
   1.1870000e+03   3.0212643e-01
   1.1880000e+03   3.0087047e-01
   1.1890000e+03   2.9924176e-01
   1.1900000e+03   2.9726128e-01
   1.1910000e+03   2.9494955e-01
   1.1920000e+03   2.9232672e-01
   1.1930000e+03   2.8941257e-01
   1.1940000e+03   2.8622662e-01
   1.1950000e+03   2.8278817e-01
   1.1960000e+03   2.7911640e-01
   1.1970000e+03   2.7523047e-01
   1.1980000e+03   2.7114960e-01
   1.1990000e+03   2.6689319e-01
   1.2000000e+03   2.6248093e-01
   1.2010000e+03   2.5793292e-01
   1.2020000e+03   2.5326977e-01
   1.2030000e+03   2.4851274e-01
   1.2040000e+03   2.4368386e-01
   1.2050000e+03   2.3880603e-01
   1.2060000e+03   2.3390315e-01
   1.2070000e+03   2.2900018e-01
   1.2080000e+03   2.2412327e-01
   1.2090000e+03   2.1929974e-01
   1.2100000e+03   2.1455815e-01
   1.2110000e+03   2.0992828e-01
   1.2120000e+03   2.0544096e-01
   1.2130000e+03   2.0112801e-01
   1.2140000e+03   1.9702192e-01
   1.2150000e+03   1.9315554e-01
   1.2160000e+03   1.8956164e-01
   1.2170000e+03   1.8627230e-01
   1.2180000e+03   1.8331829e-01
   1.2190000e+03   1.8072829e-01
   1.2200000e+03   1.7852804e-01
   1.2210000e+03   1.7673957e-01
   1.2220000e+03   1.7538033e-01
   1.2230000e+03   1.7446249e-01
   1.2240000e+03   1.7399244e-01
   1.2250000e+03   1.7397038e-01
   1.2260000e+03   1.7439031e-01
   1.2270000e+03   1.7524009e-01
   1.2280000e+03   1.7650195e-01
   1.2290000e+03   1.7815300e-01
   1.2300000e+03   1.8016604e-01
   1.2310000e+03   1.8251039e-01
   1.2320000e+03   1.8515274e-01
   1.2330000e+03   1.8805801e-01
   1.2340000e+03   1.9119012e-01
   1.2350000e+03   1.9451264e-01
   1.2360000e+03   1.9798941e-01
   1.2370000e+03   2.0158495e-01
   1.2380000e+03   2.0526486e-01
   1.2390000e+03   2.0899604e-01
   1.2400000e+03   2.1274692e-01
   1.2410000e+03   2.1648752e-01
   1.2420000e+03   2.2018957e-01
   1.2430000e+03   2.2382651e-01
   1.2440000e+03   2.2737346e-01
   1.2450000e+03   2.3080723e-01
   1.2460000e+03   2.3410627e-01
   1.2470000e+03   2.3725060e-01
   1.2480000e+03   2.4022177e-01
   1.2490000e+03   2.4300279e-01
   1.2500000e+03   2.4557811e-01
   1.2510000e+03   2.4793350e-01
   1.2520000e+03   2.5005604e-01
   1.2530000e+03   2.5193407e-01
   1.2540000e+03   2.5355711e-01
   1.2550000e+03   2.5491583e-01
   1.2560000e+03   2.5600203e-01
   1.2570000e+03   2.5680856e-01
   1.2580000e+03   2.5732930e-01
   1.2590000e+03   2.5755912e-01
   1.2600000e+03   2.5749388e-01
   1.2610000e+03   2.5713033e-01
   1.2620000e+03   2.5646614e-01
   1.2630000e+03   2.5549985e-01
   1.2640000e+03   2.5423083e-01
   1.2650000e+03   2.5265927e-01
   1.2660000e+03   2.5078617e-01
   1.2670000e+03   2.4861327e-01
   1.2680000e+03   2.4614304e-01
   1.2690000e+03   2.4337870e-01
   1.2700000e+03   2.4032413e-01
   1.2710000e+03   2.3698390e-01
   1.2720000e+03   2.3336320e-01
   1.2730000e+03   2.2946787e-01
   1.2740000e+03   2.2530433e-01
   1.2750000e+03   2.2087958e-01
   1.2760000e+03   2.1620118e-01
   1.2770000e+03   2.1127723e-01
   1.2780000e+03   2.0611631e-01
   1.2790000e+03   2.0072755e-01
   1.2800000e+03   1.9512052e-01
   1.2810000e+03   1.8930526e-01
   1.2820000e+03   1.8329227e-01
   1.2830000e+03   1.7709246e-01
   1.2840000e+03   1.7071721e-01
   1.2850000e+03   1.6417832e-01
   1.2860000e+03   1.5748802e-01
   1.2870000e+03   1.5065902e-01
   1.2880000e+03   1.4370452e-01
   1.2890000e+03   1.3663825e-01
   1.2900000e+03   1.2947460e-01
   1.2910000e+03   1.2222869e-01
   1.2920000e+03   1.1491658e-01
   1.2930000e+03   1.0755550e-01
   1.2940000e+03   1.0016428e-01
   1.2950000e+03   9.2763885e-02
   1.2960000e+03   8.5378284e-02
   1.2970000e+03   7.8035806e-02
   1.2980000e+03   7.0771215e-02
   1.2990000e+03   6.3629057e-02
   1.3000000e+03   5.6669144e-02
   1.3010000e+03   4.9975628e-02
   1.3020000e+03   4.3672001e-02
   1.3030000e+03   3.7944715e-02
   1.3040000e+03   3.3074539e-02
   1.3050000e+03   2.9455903e-02
   1.3060000e+03   2.7538878e-02
   1.3070000e+03   2.7621899e-02
   1.3080000e+03   2.9625403e-02
   1.3090000e+03   3.3139731e-02
   1.3100000e+03   3.7682905e-02
   1.3110000e+03   4.2869826e-02
   1.3120000e+03   4.8437669e-02
   1.3130000e+03   5.4215643e-02
   1.3140000e+03   6.0092468e-02
   1.3150000e+03   6.5993807e-02
   1.3160000e+03   7.1868328e-02
   1.3170000e+03   7.7679347e-02
   1.3180000e+03   8.3399785e-02
   1.3190000e+03   8.9009070e-02
   1.3200000e+03   9.4491197e-02
   1.3210000e+03   9.9833466e-02
   1.3220000e+03   1.0502566e-01
   1.3230000e+03   1.1005947e-01
   1.3240000e+03   1.1492814e-01
   1.3250000e+03   1.1962615e-01
   1.3260000e+03   1.2414904e-01
   1.3270000e+03   1.2849328e-01
   1.3280000e+03   1.3265610e-01
   1.3290000e+03   1.3663550e-01
   1.3300000e+03   1.4043007e-01
   1.3310000e+03   1.4403904e-01
   1.3320000e+03   1.4746216e-01
   1.3330000e+03   1.5069969e-01
   1.3340000e+03   1.5375236e-01
   1.3350000e+03   1.5662136e-01
   1.3360000e+03   1.5930828e-01
   1.3370000e+03   1.6181511e-01
   1.3380000e+03   1.6414420e-01
   1.3390000e+03   1.6629826e-01
   1.3400000e+03   1.6828032e-01
   1.3410000e+03   1.7009370e-01
   1.3420000e+03   1.7174204e-01
   1.3430000e+03   1.7322922e-01
   1.3440000e+03   1.7455938e-01
   1.3450000e+03   1.7573690e-01
   1.3460000e+03   1.7676635e-01
   1.3470000e+03   1.7765255e-01
   1.3480000e+03   1.7840046e-01
   1.3490000e+03   1.7901522e-01
   1.3500000e+03   1.7950215e-01
   1.3510000e+03   1.7986669e-01
   1.3520000e+03   1.8011440e-01
   1.3530000e+03   1.8025097e-01
   1.3540000e+03   1.8028219e-01
   1.3550000e+03   1.8021394e-01
   1.3560000e+03   1.8005217e-01
   1.3570000e+03   1.7980289e-01
   1.3580000e+03   1.7947217e-01
   1.3590000e+03   1.7906613e-01
   1.3600000e+03   1.7859090e-01
   1.3610000e+03   1.7805263e-01
   1.3620000e+03   1.7745748e-01
   1.3630000e+03   1.7681159e-01
   1.3640000e+03   1.7612109e-01
   1.3650000e+03   1.7539206e-01
   1.3660000e+03   1.7463054e-01
   1.3670000e+03   1.7384251e-01
   1.3680000e+03   1.7303384e-01
   1.3690000e+03   1.7221034e-01
   1.3700000e+03   1.7137769e-01
   1.3710000e+03   1.7054143e-01
   1.3720000e+03   1.6970697e-01
   1.3730000e+03   1.6887954e-01
   1.3740000e+03   1.6806419e-01
   1.3750000e+03   1.6726576e-01
   1.3760000e+03   1.6648887e-01
   1.3770000e+03   1.6573790e-01
   1.3780000e+03   1.6501697e-01
   1.3790000e+03   1.6432992e-01
   1.3800000e+03   1.6368029e-01
   1.3810000e+03   1.6307133e-01
   1.3820000e+03   1.6250594e-01
   1.3830000e+03   1.6198671e-01
   1.3840000e+03   1.6151588e-01
   1.3850000e+03   1.6109535e-01
   1.3860000e+03   1.6072665e-01
   1.3870000e+03   1.6041096e-01
   1.3880000e+03   1.6014913e-01
   1.3890000e+03   1.5994165e-01
   1.3900000e+03   1.5978867e-01
   1.3910000e+03   1.5969002e-01
   1.3920000e+03   1.5964522e-01
   1.3930000e+03   1.5965349e-01
   1.3940000e+03   1.5971378e-01
   1.3950000e+03   1.5982478e-01
   1.3960000e+03   1.5998497e-01
   1.3970000e+03   1.6019259e-01
   1.3980000e+03   1.6044572e-01
   1.3990000e+03   1.6074227e-01
   1.4000000e+03   1.6108005e-01
   1.4010000e+03   1.6145672e-01
   1.4020000e+03   1.6186989e-01
   1.4030000e+03   1.6231710e-01
   1.4040000e+03   1.6279586e-01
   1.4050000e+03   1.6330367e-01
   1.4060000e+03   1.6383802e-01
   1.4070000e+03   1.6439645e-01
   1.4080000e+03   1.6497652e-01
   1.4090000e+03   1.6557585e-01
   1.4100000e+03   1.6619212e-01
   1.4110000e+03   1.6682308e-01
   1.4120000e+03   1.6746658e-01
   1.4130000e+03   1.6812053e-01
   1.4140000e+03   1.6878297e-01
   1.4150000e+03   1.6945200e-01
   1.4160000e+03   1.7012581e-01
   1.4170000e+03   1.7080272e-01
   1.4180000e+03   1.7148110e-01
   1.4190000e+03   1.7215943e-01
   1.4200000e+03   1.7283626e-01
   1.4210000e+03   1.7351022e-01
   1.4220000e+03   1.7418001e-01
   1.4230000e+03   1.7484438e-01
   1.4240000e+03   1.7550215e-01
   1.4250000e+03   1.7615218e-01
   1.4260000e+03   1.7679338e-01
   1.4270000e+03   1.7742467e-01
   1.4280000e+03   1.7804501e-01
   1.4290000e+03   1.7865337e-01
   1.4300000e+03   1.7924873e-01
   1.4310000e+03   1.7983008e-01
   1.4320000e+03   1.8039640e-01
   1.4330000e+03   1.8094666e-01
   1.4340000e+03   1.8147982e-01
   1.4350000e+03   1.8199482e-01
   1.4360000e+03   1.8249061e-01
   1.4370000e+03   1.8296607e-01
   1.4380000e+03   1.8342008e-01
   1.4390000e+03   1.8385152e-01
   1.4400000e+03   1.8425921e-01
   1.4410000e+03   1.8464196e-01
   1.4420000e+03   1.8499857e-01
   1.4430000e+03   1.8532781e-01
   1.4440000e+03   1.8562844e-01
   1.4450000e+03   1.8589921e-01
   1.4460000e+03   1.8613886e-01
   1.4470000e+03   1.8634613e-01
   1.4480000e+03   1.8651975e-01
   1.4490000e+03   1.8665848e-01
   1.4500000e+03   1.8676107e-01
   1.4510000e+03   1.8682631e-01
   1.4520000e+03   1.8685301e-01
   1.4530000e+03   1.8684000e-01
   1.4540000e+03   1.8678616e-01
   1.4550000e+03   1.8669040e-01
   1.4560000e+03   1.8655170e-01
   1.4570000e+03   1.8636908e-01
   1.4580000e+03   1.8614162e-01
   1.4590000e+03   1.8586848e-01
   1.4600000e+03   1.8554888e-01
   1.4610000e+03   1.8518214e-01
   1.4620000e+03   1.8476762e-01
   1.4630000e+03   1.8430482e-01
   1.4640000e+03   1.8379328e-01
   1.4650000e+03   1.8323268e-01
   1.4660000e+03   1.8262277e-01
   1.4670000e+03   1.8196342e-01
   1.4680000e+03   1.8125459e-01
   1.4690000e+03   1.8049636e-01
   1.4700000e+03   1.7968891e-01
   1.4710000e+03   1.7883256e-01
   1.4720000e+03   1.7792770e-01
   1.4730000e+03   1.7697488e-01
   1.4740000e+03   1.7597474e-01
   1.4750000e+03   1.7492804e-01
   1.4760000e+03   1.7383567e-01
   1.4770000e+03   1.7269863e-01
   1.4780000e+03   1.7151803e-01
   1.4790000e+03   1.7029511e-01
   1.4800000e+03   1.6903122e-01
   1.4810000e+03   1.6772781e-01
   1.4820000e+03   1.6638648e-01
   1.4830000e+03   1.6500889e-01
   1.4840000e+03   1.6359685e-01
   1.4850000e+03   1.6215224e-01
   1.4860000e+03   1.6067705e-01
   1.4870000e+03   1.5917339e-01
   1.4880000e+03   1.5764344e-01
   1.4890000e+03   1.5608945e-01
   1.4900000e+03   1.5451378e-01
   1.4910000e+03   1.5291886e-01
   1.4920000e+03   1.5130718e-01
   1.4930000e+03   1.4968129e-01
   1.4940000e+03   1.4804381e-01
   1.4950000e+03   1.4639738e-01
   1.4960000e+03   1.4474470e-01
   1.4970000e+03   1.4308850e-01
   1.4980000e+03   1.4143151e-01
   1.4990000e+03   1.3977649e-01
   1.5000000e+03   1.3812618e-01
   1.5010000e+03   1.3648332e-01
   1.5020000e+03   1.3485062e-01
   1.5030000e+03   1.3323078e-01
   1.5040000e+03   1.3162641e-01
   1.5050000e+03   1.3004011e-01
   1.5060000e+03   1.2847436e-01
   1.5070000e+03   1.2693160e-01
   1.5080000e+03   1.2541416e-01
   1.5090000e+03   1.2392426e-01
   1.5100000e+03   1.2246401e-01
   1.5110000e+03   1.2103538e-01
   1.5120000e+03   1.1964023e-01
   1.5130000e+03   1.1828023e-01
   1.5140000e+03   1.1695692e-01
   1.5150000e+03   1.1567167e-01
   1.5160000e+03   1.1442568e-01
   1.5170000e+03   1.1321995e-01
   1.5180000e+03   1.1205531e-01
   1.5190000e+03   1.1093242e-01
   1.5200000e+03   1.0985170e-01
   1.5210000e+03   1.0881343e-01
   1.5220000e+03   1.0781765e-01
   1.5230000e+03   1.0686426e-01
   1.5240000e+03   1.0595293e-01
   1.5250000e+03   1.0508315e-01
   1.5260000e+03   1.0425426e-01
   1.5270000e+03   1.0346539e-01
   1.5280000e+03   1.0271552e-01
   1.5290000e+03   1.0200347e-01
   1.5300000e+03   1.0132792e-01
   1.5310000e+03   1.0068738e-01
   1.5320000e+03   1.0008025e-01
   1.5330000e+03   9.9504796e-02
   1.5340000e+03   9.8959176e-02
   1.5350000e+03   9.8441439e-02
   1.5360000e+03   9.7949541e-02
   1.5370000e+03   9.7481351e-02
   1.5380000e+03   9.7034663e-02
   1.5390000e+03   9.6607203e-02
   1.5400000e+03   9.6196640e-02
   1.5410000e+03   9.5800592e-02
   1.5420000e+03   9.5416633e-02
   1.5430000e+03   9.5042309e-02
   1.5440000e+03   9.4675137e-02
   1.5450000e+03   9.4312616e-02
   1.5460000e+03   9.3952240e-02
   1.5470000e+03   9.3591496e-02
   1.5480000e+03   9.3227884e-02
   1.5490000e+03   9.2858913e-02
   1.5500000e+03   9.2482121e-02
   1.5510000e+03   9.2095076e-02
   1.5520000e+03   9.1695388e-02
   1.5530000e+03   9.1280718e-02
   1.5540000e+03   9.0848789e-02
   1.5550000e+03   9.0397394e-02
   1.5560000e+03   8.9924408e-02
   1.5570000e+03   8.9427800e-02
   1.5580000e+03   8.8905644e-02
   1.5590000e+03   8.8356127e-02
   1.5600000e+03   8.7777567e-02
   1.5610000e+03   8.7168420e-02
   1.5620000e+03   8.6527299e-02
   1.5630000e+03   8.5852978e-02
   1.5640000e+03   8.5144412e-02
   1.5650000e+03   8.4400748e-02
   1.5660000e+03   8.3621337e-02
   1.5670000e+03   8.2805746e-02
   1.5680000e+03   8.1953773e-02
   1.5690000e+03   8.1065461e-02
   1.5700000e+03   8.0141105e-02
   1.5710000e+03   7.9181268e-02
   1.5720000e+03   7.8186791e-02
   1.5730000e+03   7.7158808e-02
   1.5740000e+03   7.6098748e-02
   1.5750000e+03   7.5008354e-02
   1.5760000e+03   7.3889687e-02
   1.5770000e+03   7.2745131e-02
   1.5780000e+03   7.1577407e-02
   1.5790000e+03   7.0389572e-02
   1.5800000e+03   6.9185020e-02
   1.5810000e+03   6.7967488e-02
   1.5820000e+03   6.6741052e-02
   1.5830000e+03   6.5510115e-02
   1.5840000e+03   6.4279403e-02
   1.5850000e+03   6.3053945e-02
   1.5860000e+03   6.1839055e-02
   1.5870000e+03   6.0640296e-02
   1.5880000e+03   5.9463447e-02
   1.5890000e+03   5.8314452e-02
   1.5900000e+03   5.7199366e-02
   1.5910000e+03   5.6124278e-02
   1.5920000e+03   5.5095233e-02
   1.5930000e+03   5.4118137e-02
   1.5940000e+03   5.3198650e-02
   1.5950000e+03   5.2342073e-02
   1.5960000e+03   5.1553227e-02
   1.5970000e+03   5.0836325e-02
   1.5980000e+03   5.0194862e-02
   1.5990000e+03   4.9631494e-02
   1.6000000e+03   4.9147951e-02
   1.6010000e+03   4.8744960e-02
   1.6020000e+03   4.8422201e-02
   1.6030000e+03   4.8178295e-02
   1.6040000e+03   4.8010822e-02
   1.6050000e+03   4.7916374e-02
   1.6060000e+03   4.7890636e-02
   1.6070000e+03   4.7928496e-02
   1.6080000e+03   4.8024171e-02
   1.6090000e+03   4.8171342e-02
   1.6100000e+03   4.8363303e-02
   1.6110000e+03   4.8593099e-02
   1.6120000e+03   4.8853665e-02
   1.6130000e+03   4.9137948e-02
   1.6140000e+03   4.9439022e-02
   1.6150000e+03   4.9750184e-02
   1.6160000e+03   5.0065035e-02
   1.6170000e+03   5.0377551e-02
   1.6180000e+03   5.0682134e-02
   1.6190000e+03   5.0973655e-02
   1.6200000e+03   5.1247487e-02
   1.6210000e+03   5.1499526e-02
   1.6220000e+03   5.1726203e-02
   1.6230000e+03   5.1924500e-02
   1.6240000e+03   5.2091944e-02
   1.6250000e+03   5.2226615e-02
   1.6260000e+03   5.2327133e-02
   1.6270000e+03   5.2392659e-02
   1.6280000e+03   5.2422878e-02
   1.6290000e+03   5.2417992e-02
   1.6300000e+03   5.2378703e-02
   1.6310000e+03   5.2306200e-02
   1.6320000e+03   5.2202136e-02
   1.6330000e+03   5.2068611e-02
   1.6340000e+03   5.1908144e-02
   1.6350000e+03   5.1723654e-02
   1.6360000e+03   5.1518419e-02
   1.6370000e+03   5.1296054e-02
   1.6380000e+03   5.1060462e-02
   1.6390000e+03   5.0815799e-02
   1.6400000e+03   5.0566420e-02
   1.6410000e+03   5.0316832e-02
   1.6420000e+03   5.0071631e-02
   1.6430000e+03   4.9835442e-02
   1.6440000e+03   4.9612851e-02
   1.6450000e+03   4.9408332e-02
   1.6460000e+03   4.9226178e-02
   1.6470000e+03   4.9070424e-02
   1.6480000e+03   4.8944775e-02
   1.6490000e+03   4.8852539e-02
   1.6500000e+03   4.8796559e-02
   1.6510000e+03   4.8779160e-02
   1.6520000e+03   4.8802106e-02
   1.6530000e+03   4.8866561e-02
   1.6540000e+03   4.8973076e-02
   1.6550000e+03   4.9121577e-02
   1.6560000e+03   4.9311380e-02
   1.6570000e+03   4.9541212e-02
   1.6580000e+03   4.9809245e-02
   1.6590000e+03   5.0113145e-02
   1.6600000e+03   5.0450128e-02
   1.6610000e+03   5.0817021e-02
   1.6620000e+03   5.1210326e-02
   1.6630000e+03   5.1626292e-02
   1.6640000e+03   5.2060980e-02
   1.6650000e+03   5.2510326e-02
   1.6660000e+03   5.2970209e-02
   1.6670000e+03   5.3436500e-02
   1.6680000e+03   5.3905121e-02
   1.6690000e+03   5.4372086e-02
   1.6700000e+03   5.4833545e-02
   1.6710000e+03   5.5285814e-02
   1.6720000e+03   5.5725411e-02
   1.6730000e+03   5.6149071e-02
   1.6740000e+03   5.6553773e-02
   1.6750000e+03   5.6936752e-02
   1.6760000e+03   5.7295508e-02
   1.6770000e+03   5.7627818e-02
   1.6780000e+03   5.7931737e-02
   1.6790000e+03   5.8205603e-02
   1.6800000e+03   5.8448035e-02
   1.6810000e+03   5.8657934e-02
   1.6820000e+03   5.8834475e-02
   1.6830000e+03   5.8977106e-02
   1.6840000e+03   5.9085540e-02
   1.6850000e+03   5.9159748e-02
   1.6860000e+03   5.9199952e-02
   1.6870000e+03   5.9206614e-02
   1.6880000e+03   5.9180428e-02
   1.6890000e+03   5.9122313e-02
   1.6900000e+03   5.9033395e-02
   1.6910000e+03   5.8915003e-02
   1.6920000e+03   5.8768658e-02
   1.6930000e+03   5.8596055e-02
   1.6940000e+03   5.8399059e-02
   1.6950000e+03   5.8179689e-02
   1.6960000e+03   5.7940107e-02
   1.6970000e+03   5.7682608e-02
   1.6980000e+03   5.7409605e-02
   1.6990000e+03   5.7123617e-02
   1.7000000e+03   5.6827260e-02
   1.7010000e+03   5.6523232e-02
   1.7020000e+03   5.6214300e-02
   1.7030000e+03   5.5903290e-02
   1.7040000e+03   5.5593076e-02
   1.7050000e+03   5.5286560e-02
   1.7060000e+03   5.4986671e-02
   1.7070000e+03   5.4696342e-02
   1.7080000e+03   5.4418505e-02
   1.7090000e+03   5.4156075e-02
   1.7100000e+03   5.3911938e-02
   1.7110000e+03   5.3688941e-02
   1.7120000e+03   5.3489878e-02
   1.7130000e+03   5.3317479e-02
   1.7140000e+03   5.3174396e-02
   1.7150000e+03   5.3063198e-02
   1.7160000e+03   5.2986352e-02
   1.7170000e+03   5.2946219e-02
   1.7180000e+03   5.2945041e-02
   1.7190000e+03   5.2984934e-02
   1.7200000e+03   5.3067877e-02
   1.7210000e+03   5.3195706e-02
   1.7220000e+03   5.3370109e-02
   1.7230000e+03   5.3592617e-02
   1.7240000e+03   5.3864601e-02
   1.7250000e+03   5.4187271e-02
   1.7260000e+03   5.4561667e-02
   1.7270000e+03   5.4988663e-02
   1.7280000e+03   5.5468966e-02
   1.7290000e+03   5.6003110e-02
   1.7300000e+03   5.6591465e-02
   1.7310000e+03   5.7234234e-02
   1.7320000e+03   5.7931455e-02
   1.7330000e+03   5.8683004e-02
   1.7340000e+03   5.9488599e-02
   1.7350000e+03   6.0347803e-02
   1.7360000e+03   6.1260028e-02
   1.7370000e+03   6.2224534e-02
   1.7380000e+03   6.3240440e-02
   1.7390000e+03   6.4306725e-02
   1.7400000e+03   6.5422229e-02
   1.7410000e+03   6.6585661e-02
   1.7420000e+03   6.7795603e-02
   1.7430000e+03   6.9050512e-02
   1.7440000e+03   7.0348727e-02
   1.7450000e+03   7.1688471e-02
   1.7460000e+03   7.3067861e-02
   1.7470000e+03   7.4484906e-02
   1.7480000e+03   7.5937519e-02
   1.7490000e+03   7.7423518e-02
   1.7500000e+03   7.8940637e-02
   1.7510000e+03   8.0486527e-02
   1.7520000e+03   8.2058765e-02
   1.7530000e+03   8.3654864e-02
   1.7540000e+03   8.5272275e-02
   1.7550000e+03   8.6908398e-02
   1.7560000e+03   8.8560591e-02
   1.7570000e+03   9.0226175e-02
   1.7580000e+03   9.1902445e-02
   1.7590000e+03   9.3586677e-02
   1.7600000e+03   9.5276141e-02
   1.7610000e+03   9.6968105e-02
   1.7620000e+03   9.8659847e-02
   1.7630000e+03   1.0034866e-01
   1.7640000e+03   1.0203188e-01
   1.7650000e+03   1.0370686e-01
   1.7660000e+03   1.0537101e-01
   1.7670000e+03   1.0702180e-01
   1.7680000e+03   1.0865677e-01
   1.7690000e+03   1.1027350e-01
   1.7700000e+03   1.1186969e-01
   1.7710000e+03   1.1344312e-01
   1.7720000e+03   1.1499166e-01
   1.7730000e+03   1.1651329e-01
   1.7740000e+03   1.1800610e-01
   1.7750000e+03   1.1946829e-01
   1.7760000e+03   1.2089820e-01
   1.7770000e+03   1.2229428e-01
   1.7780000e+03   1.2365513e-01
   1.7790000e+03   1.2497947e-01
   1.7800000e+03   1.2626616e-01
   1.7810000e+03   1.2751422e-01
   1.7820000e+03   1.2872277e-01
   1.7830000e+03   1.2989112e-01
   1.7840000e+03   1.3101868e-01
   1.7850000e+03   1.3210502e-01
   1.7860000e+03   1.3314985e-01
   1.7870000e+03   1.3415300e-01
   1.7880000e+03   1.3511444e-01
   1.7890000e+03   1.3603427e-01
   1.7900000e+03   1.3691269e-01
   1.7910000e+03   1.3775004e-01
   1.7920000e+03   1.3854674e-01
   1.7930000e+03   1.3930334e-01
   1.7940000e+03   1.4002045e-01
   1.7950000e+03   1.4069880e-01
   1.7960000e+03   1.4133916e-01
   1.7970000e+03   1.4194240e-01
   1.7980000e+03   1.4250942e-01
   1.7990000e+03   1.4304118e-01
   1.8000000e+03   1.4353868e-01
   1.8010000e+03   1.4400295e-01
   1.8020000e+03   1.4443504e-01
   1.8030000e+03   1.4483602e-01
   1.8040000e+03   1.4520695e-01
   1.8050000e+03   1.4554890e-01
   1.8060000e+03   1.4586292e-01
   1.8070000e+03   1.4615004e-01
   1.8080000e+03   1.4641130e-01
   1.8090000e+03   1.4664766e-01
   1.8100000e+03   1.4686008e-01
   1.8110000e+03   1.4704949e-01
   1.8120000e+03   1.4721674e-01
   1.8130000e+03   1.4736269e-01
   1.8140000e+03   1.4748812e-01
   1.8150000e+03   1.4759376e-01
   1.8160000e+03   1.4768034e-01
   1.8170000e+03   1.4774849e-01
   1.8180000e+03   1.4779883e-01
   1.8190000e+03   1.4783194e-01
   1.8200000e+03   1.4784833e-01
   1.8210000e+03   1.4784850e-01
   1.8220000e+03   1.4783290e-01
   1.8230000e+03   1.4780195e-01
   1.8240000e+03   1.4775604e-01
   1.8250000e+03   1.4769551e-01
   1.8260000e+03   1.4762069e-01
   1.8270000e+03   1.4753188e-01
   1.8280000e+03   1.4742934e-01
   1.8290000e+03   1.4731333e-01
   1.8300000e+03   1.4718405e-01
   1.8310000e+03   1.4704169e-01
   1.8320000e+03   1.4688643e-01
   1.8330000e+03   1.4671839e-01
   1.8340000e+03   1.4653768e-01
   1.8350000e+03   1.4634435e-01
   1.8360000e+03   1.4613845e-01
   1.8370000e+03   1.4591995e-01
   1.8380000e+03   1.4568882e-01
   1.8390000e+03   1.4544494e-01
   1.8400000e+03   1.4518816e-01
   1.8410000e+03   1.4491827e-01
   1.8420000e+03   1.4463500e-01
   1.8430000e+03   1.4433801e-01
   1.8440000e+03   1.4402692e-01
   1.8450000e+03   1.4370124e-01
   1.8460000e+03   1.4336044e-01
   1.8470000e+03   1.4300392e-01
   1.8480000e+03   1.4263097e-01
   1.8490000e+03   1.4224086e-01
   1.8500000e+03   1.4183275e-01
   1.8510000e+03   1.4140575e-01
   1.8520000e+03   1.4095891e-01
   1.8530000e+03   1.4049122e-01
   1.8540000e+03   1.4000161e-01
   1.8550000e+03   1.3948897e-01
   1.8560000e+03   1.3895215e-01
   1.8570000e+03   1.3838999e-01
   1.8580000e+03   1.3780129e-01
   1.8590000e+03   1.3718487e-01
   1.8600000e+03   1.3653952e-01
   1.8610000e+03   1.3586409e-01
   1.8620000e+03   1.3515743e-01
   1.8630000e+03   1.3441844e-01
   1.8640000e+03   1.3364609e-01
   1.8650000e+03   1.3283940e-01
   1.8660000e+03   1.3199748e-01
   1.8670000e+03   1.3111953e-01
   1.8680000e+03   1.3020486e-01
   1.8690000e+03   1.2925286e-01
   1.8700000e+03   1.2826309e-01
   1.8710000e+03   1.2723519e-01
   1.8720000e+03   1.2616898e-01
   1.8730000e+03   1.2506438e-01
   1.8740000e+03   1.2392147e-01
   1.8750000e+03   1.2274047e-01
   1.8760000e+03   1.2152174e-01
   1.8770000e+03   1.2026578e-01
   1.8780000e+03   1.1897322e-01
   1.8790000e+03   1.1764482e-01
   1.8800000e+03   1.1628145e-01
   1.8810000e+03   1.1488411e-01
   1.8820000e+03   1.1345385e-01
   1.8830000e+03   1.1199184e-01
   1.8840000e+03   1.1049929e-01
   1.8850000e+03   1.0897745e-01
   1.8860000e+03   1.0742760e-01
   1.8870000e+03   1.0585102e-01
   1.8880000e+03   1.0424898e-01
   1.8890000e+03   1.0262268e-01
   1.8900000e+03   1.0097327e-01
   1.8910000e+03   9.9301804e-02
   1.8920000e+03   9.7609232e-02
   1.8930000e+03   9.5896356e-02
   1.8940000e+03   9.4163824e-02
   1.8950000e+03   9.2412109e-02
   1.8960000e+03   9.0641486e-02
   1.8970000e+03   8.8852025e-02
   1.8980000e+03   8.7043570e-02
   1.8990000e+03   8.5215739e-02
   1.9000000e+03   8.3367912e-02
   1.9010000e+03   8.1499237e-02
   1.9020000e+03   7.9608626e-02
   1.9030000e+03   7.7694770e-02
   1.9040000e+03   7.5756150e-02
   1.9050000e+03   7.3791053e-02
   1.9060000e+03   7.1797600e-02
   1.9070000e+03   6.9773772e-02
   1.9080000e+03   6.7717447e-02
   1.9090000e+03   6.5626442e-02
   1.9100000e+03   6.3498559e-02
   1.9110000e+03   6.1331641e-02
   1.9120000e+03   5.9123642e-02
   1.9130000e+03   5.6872696e-02
   1.9140000e+03   5.4577214e-02
   1.9150000e+03   5.2235987e-02
   1.9160000e+03   4.9848327e-02
   1.9170000e+03   4.7414235e-02
   1.9180000e+03   4.4934621e-02
   1.9190000e+03   4.2411613e-02
   1.9200000e+03   3.9848958e-02
   1.9210000e+03   3.7252620e-02
   1.9220000e+03   3.4631623e-02
   1.9230000e+03   3.1999330e-02
   1.9240000e+03   2.9375359e-02
   1.9250000e+03   2.6788535e-02
   1.9260000e+03   2.4281373e-02
   1.9270000e+03   2.1916688e-02
   1.9280000e+03   1.9786343e-02
   1.9290000e+03   1.8019634e-02
   1.9300000e+03   1.6782183e-02
   1.9310000e+03   1.6247929e-02
   1.9320000e+03   1.6536639e-02
   1.9330000e+03   1.7655442e-02
   1.9340000e+03   1.9503933e-02
   1.9350000e+03   2.1934530e-02
   1.9360000e+03   2.4807388e-02
   1.9370000e+03   2.8012503e-02
   1.9380000e+03   3.1469880e-02
   1.9390000e+03   3.5122597e-02
   1.9400000e+03   3.8929787e-02
   1.9410000e+03   4.2861360e-02
   1.9420000e+03   4.6894393e-02
   1.9430000e+03   5.1010750e-02
   1.9440000e+03   5.5195529e-02
   1.9450000e+03   5.9436029e-02
   1.9460000e+03   6.3721073e-02
   1.9470000e+03   6.8040544e-02
   1.9480000e+03   7.2385073e-02
   1.9490000e+03   7.6745825e-02
   1.9500000e+03   8.1114345e-02
   1.9510000e+03   8.5482460e-02
   1.9520000e+03   8.9842199e-02
   1.9530000e+03   9.4185749e-02
   1.9540000e+03   9.8505418e-02
   1.9550000e+03   1.0279361e-01
   1.9560000e+03   1.0704282e-01
   1.9570000e+03   1.1124560e-01
   1.9580000e+03   1.1539460e-01
   1.9590000e+03   1.1948250e-01
   1.9600000e+03   1.2350210e-01
   1.9610000e+03   1.2744623e-01
   1.9620000e+03   1.3130782e-01
   1.9630000e+03   1.3507990e-01
   1.9640000e+03   1.3875555e-01
   1.9650000e+03   1.4232799e-01
   1.9660000e+03   1.4579052e-01
   1.9670000e+03   1.4913657e-01
   1.9680000e+03   1.5235970e-01
   1.9690000e+03   1.5545358e-01
   1.9700000e+03   1.5841203e-01
   1.9710000e+03   1.6122905e-01
   1.9720000e+03   1.6389878e-01
   1.9730000e+03   1.6641552e-01
   1.9740000e+03   1.6877379e-01
   1.9750000e+03   1.7096829e-01
   1.9760000e+03   1.7299394e-01
   1.9770000e+03   1.7484587e-01
   1.9780000e+03   1.7651946e-01
   1.9790000e+03   1.7801035e-01
   1.9800000e+03   1.7931443e-01
   1.9810000e+03   1.8042790e-01
   1.9820000e+03   1.8134723e-01
   1.9830000e+03   1.8206923e-01
   1.9840000e+03   1.8259103e-01
   1.9850000e+03   1.8291015e-01
   1.9860000e+03   1.8302442e-01
   1.9870000e+03   1.8293212e-01
   1.9880000e+03   1.8263191e-01
   1.9890000e+03   1.8212289e-01
   1.9900000e+03   1.8140460e-01
   1.9910000e+03   1.8047706e-01
   1.9920000e+03   1.7934077e-01
   1.9930000e+03   1.7799675e-01
   1.9940000e+03   1.7644655e-01
   1.9950000e+03   1.7469224e-01
   1.9960000e+03   1.7273651e-01
   1.9970000e+03   1.7058259e-01
   1.9980000e+03   1.6823433e-01
   1.9990000e+03   1.6569622e-01
   2.0000000e+03   1.6297338e-01
   2.0010000e+03   1.6007158e-01
   2.0020000e+03   1.5699730e-01
   2.0030000e+03   1.5375769e-01
   2.0040000e+03   1.5036064e-01
   2.0050000e+03   1.4681475e-01
   2.0060000e+03   1.4312942e-01
   2.0070000e+03   1.3931480e-01
   2.0080000e+03   1.3538186e-01
   2.0090000e+03   1.3134240e-01
   2.0100000e+03   1.2720912e-01
   2.0110000e+03   1.2299561e-01
   2.0120000e+03   1.1871641e-01
   2.0130000e+03   1.1438708e-01
   2.0140000e+03   1.1002427e-01
   2.0150000e+03   1.0564574e-01
   2.0160000e+03   1.0127051e-01
   2.0170000e+03   9.6918895e-02
   2.0180000e+03   9.2612621e-02
   2.0190000e+03   8.8374927e-02
   2.0200000e+03   8.4230634e-02
   2.0210000e+03   8.0206201e-02
   2.0220000e+03   7.6329714e-02
   2.0230000e+03   7.2630768e-02
   2.0240000e+03   6.9140195e-02
   2.0250000e+03   6.5889555e-02
   2.0260000e+03   6.2910314e-02
   2.0270000e+03   6.0232647e-02
   2.0280000e+03   5.7883842e-02
   2.0290000e+03   5.5886354e-02
   2.0300000e+03   5.4255710e-02
   2.0310000e+03   5.2998556e-02
   2.0320000e+03   5.2111252e-02
   2.0330000e+03   5.1579364e-02
   2.0340000e+03   5.1378251e-02
   2.0350000e+03   5.1474703e-02
   2.0360000e+03   5.1829299e-02
   2.0370000e+03   5.2399081e-02
   2.0380000e+03   5.3140105e-02
   2.0390000e+03   5.4009572e-02
   2.0400000e+03   5.4967402e-02
   2.0410000e+03   5.5977259e-02
   2.0420000e+03   5.7007094e-02
   2.0430000e+03   5.8029346e-02
   2.0440000e+03   5.9020896e-02
   2.0450000e+03   5.9962882e-02
   2.0460000e+03   6.0840438e-02
   2.0470000e+03   6.1642416e-02
   2.0480000e+03   6.2361105e-02
   2.0490000e+03   6.2991980e-02
   2.0500000e+03   6.3533482e-02
   2.0510000e+03   6.3986830e-02
   2.0520000e+03   6.4355880e-02
   2.0530000e+03   6.4647019e-02
   2.0540000e+03   6.4869092e-02
   2.0550000e+03   6.5033376e-02
   2.0560000e+03   6.5153586e-02
   2.0570000e+03   6.5245917e-02
   2.0580000e+03   6.5329119e-02
   2.0590000e+03   6.5424599e-02
   2.0600000e+03   6.5556543e-02
   2.0610000e+03   6.5752037e-02
   2.0620000e+03   6.6041173e-02
   2.0630000e+03   6.6457112e-02
   2.0640000e+03   6.7036074e-02
   2.0650000e+03   6.7817206e-02
   2.0660000e+03   6.8842327e-02
   2.0670000e+03   7.0155503e-02
   2.0680000e+03   7.1802463e-02
   2.0690000e+03   7.3829895e-02
   2.0700000e+03   7.6284657e-02
   2.0710000e+03   7.9212998e-02
   2.0720000e+03   8.2659859e-02
   2.0730000e+03   8.6668334e-02
   2.0740000e+03   9.1279344e-02
   2.0750000e+03   9.6531512e-02
   2.0760000e+03   1.0246123e-01
   2.0770000e+03   1.0910289e-01
   2.0780000e+03   1.1648914e-01
   2.0790000e+03   1.2465122e-01
   2.0800000e+03   1.3361925e-01
   2.0810000e+03   1.4342242e-01
   2.0820000e+03   1.5408921e-01
   2.0830000e+03   1.6564741e-01
   2.0840000e+03   1.7812420e-01
   2.0850000e+03   1.9154607e-01
   2.0860000e+03   2.0593874e-01
   2.0870000e+03   2.2132703e-01
   2.0880000e+03   2.3773476e-01
   2.0890000e+03   2.5518454e-01
   2.0900000e+03   2.7369761e-01
   2.0910000e+03   2.9329372e-01
   2.0920000e+03   3.1399090e-01
   2.0930000e+03   3.3580534e-01
   2.0940000e+03   3.5875120e-01
   2.0950000e+03   3.8284051e-01
   2.0960000e+03   4.0808299e-01
   2.0970000e+03   4.3448592e-01
   2.0980000e+03   4.6205407e-01
   2.0990000e+03   4.9078952e-01
   2.1000000e+03   5.2069162e-01
   2.1010000e+03   5.5175688e-01
   2.1020000e+03   5.8397888e-01
   2.1030000e+03   6.1734823e-01
   2.1040000e+03   6.5185248e-01
   2.1050000e+03   6.8747611e-01
   2.1060000e+03   7.2420046e-01
   2.1070000e+03   7.6200372e-01
   2.1080000e+03   8.0086091e-01
   2.1090000e+03   8.4074389e-01
   2.1100000e+03   8.8162133e-01
   2.1110000e+03   9.2345877e-01
   2.1120000e+03   9.6621860e-01
   2.1130000e+03   1.0098601e+00
   2.1140000e+03   1.0543396e+00
   2.1150000e+03   1.0996104e+00
   2.1160000e+03   1.1456227e+00
   2.1170000e+03   1.1923241e+00
   2.1180000e+03   1.2396593e+00
   2.1190000e+03   1.2875704e+00
   2.1200000e+03   1.3359969e+00
   2.1210000e+03   1.3848757e+00
   2.1220000e+03   1.4341417e+00
   2.1230000e+03   1.4837272e+00
   2.1240000e+03   1.5335628e+00
   2.1250000e+03   1.5835770e+00
   2.1260000e+03   1.6336964e+00
   2.1270000e+03   1.6838462e+00
   2.1280000e+03   1.7339501e+00
   2.1290000e+03   1.7839305e+00
   2.1300000e+03   1.8337087e+00
   2.1310000e+03   1.8832050e+00
   2.1320000e+03   1.9323391e+00
   2.1330000e+03   1.9810301e+00
   2.1340000e+03   2.0291968e+00
   2.1350000e+03   2.0767576e+00
   2.1360000e+03   2.1236313e+00
   2.1370000e+03   2.1697367e+00
   2.1380000e+03   2.2149931e+00
   2.1390000e+03   2.2593205e+00
   2.1400000e+03   2.3026395e+00
   2.1410000e+03   2.3448721e+00
   2.1420000e+03   2.3859413e+00
   2.1430000e+03   2.4257716e+00
   2.1440000e+03   2.4642890e+00
   2.1450000e+03   2.5014214e+00
   2.1460000e+03   2.5370989e+00
   2.1470000e+03   2.5712534e+00
   2.1480000e+03   2.6038193e+00
   2.1490000e+03   2.6347338e+00
   2.1500000e+03   2.6639363e+00
   2.1510000e+03   2.6913695e+00
   2.1520000e+03   2.7169788e+00
   2.1530000e+03   2.7407127e+00
   2.1540000e+03   2.7625234e+00
   2.1550000e+03   2.7823660e+00
   2.1560000e+03   2.8001993e+00
   2.1570000e+03   2.8159860e+00
   2.1580000e+03   2.8296920e+00
   2.1590000e+03   2.8412875e+00
   2.1600000e+03   2.8507463e+00
   2.1610000e+03   2.8580463e+00
   2.1620000e+03   2.8631693e+00
   2.1630000e+03   2.8661014e+00
   2.1640000e+03   2.8668325e+00
   2.1650000e+03   2.8653569e+00
   2.1660000e+03   2.8616728e+00
   2.1670000e+03   2.8557829e+00
   2.1680000e+03   2.8476936e+00
   2.1690000e+03   2.8374157e+00
   2.1700000e+03   2.8249641e+00
   2.1710000e+03   2.8103577e+00
   2.1720000e+03   2.7936192e+00
   2.1730000e+03   2.7747757e+00
   2.1740000e+03   2.7538576e+00
   2.1750000e+03   2.7308996e+00
   2.1760000e+03   2.7059397e+00
   2.1770000e+03   2.6790198e+00
   2.1780000e+03   2.6501849e+00
   2.1790000e+03   2.6194838e+00
   2.1800000e+03   2.5869683e+00
   2.1810000e+03   2.5526931e+00
   2.1820000e+03   2.5167163e+00
   2.1830000e+03   2.4790984e+00
   2.1840000e+03   2.4399028e+00
   2.1850000e+03   2.3991953e+00
   2.1860000e+03   2.3570439e+00
   2.1870000e+03   2.3135189e+00
   2.1880000e+03   2.2686925e+00
   2.1890000e+03   2.2226387e+00
   2.1900000e+03   2.1754330e+00
   2.1910000e+03   2.1271526e+00
   2.1920000e+03   2.0778755e+00
   2.1930000e+03   2.0276812e+00
   2.1940000e+03   1.9766497e+00
   2.1950000e+03   1.9248618e+00
   2.1960000e+03   1.8723989e+00
   2.1970000e+03   1.8193424e+00
   2.1980000e+03   1.7657740e+00
   2.1990000e+03   1.7117755e+00
   2.2000000e+03   1.6574282e+00
   2.2010000e+03   1.6028131e+00
   2.2020000e+03   1.5480107e+00
   2.2030000e+03   1.4931007e+00
   2.2040000e+03   1.4381620e+00
   2.2050000e+03   1.3832726e+00
   2.2060000e+03   1.3285094e+00
   2.2070000e+03   1.2739480e+00
   2.2080000e+03   1.2196629e+00
   2.2090000e+03   1.1657271e+00
   2.2100000e+03   1.1122124e+00
   2.2110000e+03   1.0591892e+00
   2.2120000e+03   1.0067265e+00
   2.2130000e+03   9.5489221e-01
   2.2140000e+03   9.0375306e-01
   2.2150000e+03   8.5337492e-01
   2.2160000e+03   8.0382307e-01
   2.2170000e+03   7.5516270e-01
   2.2180000e+03   7.0745940e-01
   2.2190000e+03   6.6078006e-01
   2.2200000e+03   6.1519394e-01
   2.2210000e+03   5.7077413e-01
   2.2220000e+03   5.2759965e-01
   2.2230000e+03   4.8575824e-01
   2.2240000e+03   4.4535026e-01
   2.2250000e+03   4.0649414e-01
   2.2260000e+03   3.6933387e-01
   2.2270000e+03   3.3404954e-01
   2.2280000e+03   3.0087154e-01
   2.2290000e+03   2.7009914e-01
   2.2300000e+03   2.4212239e-01
   2.2310000e+03   2.1744196e-01
   2.2320000e+03   1.9667203e-01
   2.2330000e+03   1.8049642e-01
   2.2340000e+03   1.6954128e-01
   2.2350000e+03   1.6416339e-01
   2.2360000e+03   1.6424836e-01
   2.2370000e+03   1.6917336e-01
   2.2380000e+03   1.7798123e-01
   2.2390000e+03   1.8963682e-01
   2.2400000e+03   2.0321415e-01
   2.2410000e+03   2.1797131e-01
   2.2420000e+03   2.3334936e-01
   2.2430000e+03   2.4894041e-01
   2.2440000e+03   2.6445113e-01
   2.2450000e+03   2.7967191e-01
   2.2460000e+03   2.9445342e-01
   2.2470000e+03   3.0868968e-01
   2.2480000e+03   3.2230612e-01
   2.2490000e+03   3.3525108e-01
   2.2500000e+03   3.4748985e-01
   2.2510000e+03   3.5900033e-01
   2.2520000e+03   3.6976994e-01
   2.2530000e+03   3.7979331e-01
   2.2540000e+03   3.8907064e-01
   2.2550000e+03   3.9760633e-01
   2.2560000e+03   4.0540807e-01
   2.2570000e+03   4.1248605e-01
   2.2580000e+03   4.1885238e-01
   2.2590000e+03   4.2452064e-01
   2.2600000e+03   4.2950549e-01
   2.2610000e+03   4.3382236e-01
   2.2620000e+03   4.3748730e-01
   2.2630000e+03   4.4051671e-01
   2.2640000e+03   4.4292725e-01
   2.2650000e+03   4.4473572e-01
   2.2660000e+03   4.4595899e-01
   2.2670000e+03   4.4661392e-01
   2.2680000e+03   4.4671736e-01
   2.2690000e+03   4.4628615e-01
   2.2700000e+03   4.4533705e-01
   2.2710000e+03   4.4388685e-01
   2.2720000e+03   4.4195235e-01
   2.2730000e+03   4.3955042e-01
   2.2740000e+03   4.3669805e-01
   2.2750000e+03   4.3341244e-01
   2.2760000e+03   4.2971103e-01
   2.2770000e+03   4.2561163e-01
   2.2780000e+03   4.2113251e-01
   2.2790000e+03   4.1629246e-01
   2.2800000e+03   4.1111095e-01
   2.2810000e+03   4.0560820e-01
   2.2820000e+03   3.9980533e-01
   2.2830000e+03   3.9372449e-01
   2.2840000e+03   3.8738894e-01
   2.2850000e+03   3.8082326e-01
   2.2860000e+03   3.7405343e-01
   2.2870000e+03   3.6710702e-01
   2.2880000e+03   3.6001329e-01
   2.2890000e+03   3.5280336e-01
   2.2900000e+03   3.4551032e-01
   2.2910000e+03   3.3816937e-01
   2.2920000e+03   3.3081794e-01
   2.2930000e+03   3.2349574e-01
   2.2940000e+03   3.1624478e-01
   2.2950000e+03   3.0910940e-01
   2.2960000e+03   3.0213617e-01
   2.2970000e+03   2.9537368e-01
   2.2980000e+03   2.8887223e-01
   2.2990000e+03   2.8268342e-01
   2.3000000e+03   2.7685953e-01
   2.3010000e+03   2.7145269e-01
   2.3020000e+03   2.6651394e-01
   2.3030000e+03   2.6209203e-01
   2.3040000e+03   2.5823211e-01
   2.3050000e+03   2.5497431e-01
   2.3060000e+03   2.5235233e-01
   2.3070000e+03   2.5039206e-01
   2.3080000e+03   2.4911045e-01
   2.3090000e+03   2.4851464e-01
   2.3100000e+03   2.4860155e-01
   2.3110000e+03   2.4935784e-01
   2.3120000e+03   2.5076036e-01
   2.3130000e+03   2.5277698e-01
   2.3140000e+03   2.5536776e-01
   2.3150000e+03   2.5848633e-01
   2.3160000e+03   2.6208136e-01
   2.3170000e+03   2.6609805e-01
   2.3180000e+03   2.7047946e-01
   2.3190000e+03   2.7516778e-01
   2.3200000e+03   2.8010537e-01
   2.3210000e+03   2.8523557e-01
   2.3220000e+03   2.9050339e-01
   2.3230000e+03   2.9585595e-01
   2.3240000e+03   3.0124286e-01
   2.3250000e+03   3.0661640e-01
   2.3260000e+03   3.1193165e-01
   2.3270000e+03   3.1714652e-01
   2.3280000e+03   3.2222174e-01
   2.3290000e+03   3.2712079e-01
   2.3300000e+03   3.3180989e-01
   2.3310000e+03   3.3625781e-01
   2.3320000e+03   3.4043586e-01
   2.3330000e+03   3.4431772e-01
   2.3340000e+03   3.4787938e-01
   2.3350000e+03   3.5109903e-01
   2.3360000e+03   3.5395696e-01
   2.3370000e+03   3.5643546e-01
   2.3380000e+03   3.5851879e-01
   2.3390000e+03   3.6019301e-01
   2.3400000e+03   3.6144601e-01
   2.3410000e+03   3.6226737e-01
   2.3420000e+03   3.6264832e-01
   2.3430000e+03   3.6258169e-01
   2.3440000e+03   3.6206185e-01
   2.3450000e+03   3.6108465e-01
   2.3460000e+03   3.5964738e-01
   2.3470000e+03   3.5774873e-01
   2.3480000e+03   3.5538871e-01
   2.3490000e+03   3.5256866e-01
   2.3500000e+03   3.4929118e-01
   2.3510000e+03   3.4556005e-01
   2.3520000e+03   3.4138029e-01
   2.3530000e+03   3.3675800e-01
   2.3540000e+03   3.3170044e-01
   2.3550000e+03   3.2621591e-01
   2.3560000e+03   3.2031373e-01
   2.3570000e+03   3.1400425e-01
   2.3580000e+03   3.0729877e-01
   2.3590000e+03   3.0020953e-01
   2.3600000e+03   2.9274968e-01
   2.3610000e+03   2.8493328e-01
   2.3620000e+03   2.7677524e-01
   2.3630000e+03   2.6829135e-01
   2.3640000e+03   2.5949825e-01
   2.3650000e+03   2.5041345e-01
   2.3660000e+03   2.4105538e-01
   2.3670000e+03   2.3144339e-01
   2.3680000e+03   2.2159785e-01
   2.3690000e+03   2.1154026e-01
   2.3700000e+03   2.0129343e-01
   2.3710000e+03   1.9088167e-01
   2.3720000e+03   1.8033115e-01
   2.3730000e+03   1.6967040e-01
   2.3740000e+03   1.5893096e-01
   2.3750000e+03   1.4814840e-01
   2.3760000e+03   1.3736378e-01
   2.3770000e+03   1.2662581e-01
   2.3780000e+03   1.1599411e-01
   2.3790000e+03   1.0554408e-01
   2.3800000e+03   9.5374474e-02
   2.3810000e+03   8.5618725e-02
   2.3820000e+03   7.6461733e-02
   2.3830000e+03   6.8162367e-02
   2.3840000e+03   6.1076723e-02
   2.3850000e+03   5.5661604e-02
   2.3860000e+03   5.2413027e-02
   2.3870000e+03   5.1701656e-02
   2.3880000e+03   5.3577430e-02
   2.3890000e+03   5.7729702e-02
   2.3900000e+03   6.3651133e-02
   2.3910000e+03   7.0834089e-02
   2.3920000e+03   7.8868948e-02
   2.3930000e+03   8.7456214e-02
   2.3940000e+03   9.6384688e-02
   2.3950000e+03   1.0550587e-01
   2.3960000e+03   1.1471389e-01
   2.3970000e+03   1.2393164e-01
   2.3980000e+03   1.3310161e-01
   2.3990000e+03   1.4217985e-01
   2.4000000e+03   1.5113203e-01
   2.4010000e+03   1.5993085e-01
   2.4020000e+03   1.6855417e-01
   2.4030000e+03   1.7698388e-01
   2.4040000e+03   1.8520496e-01
   2.4050000e+03   1.9320494e-01
   2.4060000e+03   2.0097339e-01
   2.4070000e+03   2.0850162e-01
   2.4080000e+03   2.1578245e-01
   2.4090000e+03   2.2280998e-01
   2.4100000e+03   2.2957948e-01
   2.4110000e+03   2.3608725e-01
   2.4120000e+03   2.4233054e-01
   2.4130000e+03   2.4830743e-01
   2.4140000e+03   2.5401684e-01
   2.4150000e+03   2.5945838e-01
   2.4160000e+03   2.6463238e-01
   2.4170000e+03   2.6953980e-01
   2.4180000e+03   2.7418218e-01
   2.4190000e+03   2.7856166e-01
   2.4200000e+03   2.8268087e-01
   2.4210000e+03   2.8654294e-01
   2.4220000e+03   2.9015148e-01
   2.4230000e+03   2.9351052e-01
   2.4240000e+03   2.9662448e-01
   2.4250000e+03   2.9949818e-01
   2.4260000e+03   3.0213678e-01
   2.4270000e+03   3.0454574e-01
   2.4280000e+03   3.0673087e-01
   2.4290000e+03   3.0869820e-01
   2.4300000e+03   3.1045406e-01
   2.4310000e+03   3.1200497e-01
   2.4320000e+03   3.1335770e-01
   2.4330000e+03   3.1451919e-01
   2.4340000e+03   3.1549654e-01
   2.4350000e+03   3.1629702e-01
   2.4360000e+03   3.1692803e-01
   2.4370000e+03   3.1739708e-01
   2.4380000e+03   3.1771178e-01
   2.4390000e+03   3.1787983e-01
   2.4400000e+03   3.1790901e-01
   2.4410000e+03   3.1780712e-01
   2.4420000e+03   3.1758202e-01
   2.4430000e+03   3.1724161e-01
   2.4440000e+03   3.1679377e-01
   2.4450000e+03   3.1624639e-01
   2.4460000e+03   3.1560735e-01
   2.4470000e+03   3.1488449e-01
   2.4480000e+03   3.1408561e-01
   2.4490000e+03   3.1321845e-01
   2.4500000e+03   3.1229069e-01
   2.4510000e+03   3.1130990e-01
   2.4520000e+03   3.1028358e-01
   2.4530000e+03   3.0921909e-01
   2.4540000e+03   3.0812367e-01
   2.4550000e+03   3.0700442e-01
   2.4560000e+03   3.0586828e-01
   2.4570000e+03   3.0472199e-01
   2.4580000e+03   3.0357212e-01
   2.4590000e+03   3.0242504e-01
   2.4600000e+03   3.0128685e-01
   2.4610000e+03   3.0016346e-01
   2.4620000e+03   2.9906049e-01
   2.4630000e+03   2.9798328e-01
   2.4640000e+03   2.9693690e-01
   2.4650000e+03   2.9592610e-01
   2.4660000e+03   2.9495533e-01
   2.4670000e+03   2.9402867e-01
   2.4680000e+03   2.9314991e-01
   2.4690000e+03   2.9232244e-01
   2.4700000e+03   2.9154931e-01
   2.4710000e+03   2.9083319e-01
   2.4720000e+03   2.9017639e-01
   2.4730000e+03   2.8958083e-01
   2.4740000e+03   2.8904808e-01
   2.4750000e+03   2.8857929e-01
   2.4760000e+03   2.8817528e-01
   2.4770000e+03   2.8783650e-01
   2.4780000e+03   2.8756302e-01
   2.4790000e+03   2.8735458e-01
   2.4800000e+03   2.8721061e-01
   2.4810000e+03   2.8713019e-01
   2.4820000e+03   2.8711211e-01
   2.4830000e+03   2.8715488e-01
   2.4840000e+03   2.8725674e-01
   2.4850000e+03   2.8741570e-01
   2.4860000e+03   2.8762952e-01
   2.4870000e+03   2.8789577e-01
   2.4880000e+03   2.8821185e-01
   2.4890000e+03   2.8857499e-01
   2.4900000e+03   2.8898226e-01
   2.4910000e+03   2.8943064e-01
   2.4920000e+03   2.8991699e-01
   2.4930000e+03   2.9043811e-01
   2.4940000e+03   2.9099072e-01
   2.4950000e+03   2.9157150e-01
   2.4960000e+03   2.9217710e-01
   2.4970000e+03   2.9280415e-01
   2.4980000e+03   2.9344928e-01
   2.4990000e+03   2.9410913e-01
   2.5000000e+03   2.9478035e-01
   2.5010000e+03   2.9545964e-01
   2.5020000e+03   2.9614372e-01
   2.5030000e+03   2.9682934e-01
   2.5040000e+03   2.9751332e-01
   2.5050000e+03   2.9819252e-01
   2.5060000e+03   2.9886386e-01
   2.5070000e+03   2.9952431e-01
   2.5080000e+03   3.0017090e-01
   2.5090000e+03   3.0080073e-01
   2.5100000e+03   3.0141095e-01
   2.5110000e+03   3.0199876e-01
   2.5120000e+03   3.0256143e-01
   2.5130000e+03   3.0309630e-01
   2.5140000e+03   3.0360073e-01
   2.5150000e+03   3.0407217e-01
   2.5160000e+03   3.0450811e-01
   2.5170000e+03   3.0490608e-01
   2.5180000e+03   3.0526368e-01
   2.5190000e+03   3.0557856e-01
   2.5200000e+03   3.0584841e-01
   2.5210000e+03   3.0607097e-01
   2.5220000e+03   3.0624405e-01
   2.5230000e+03   3.0636547e-01
   2.5240000e+03   3.0643315e-01
   2.5250000e+03   3.0644503e-01
   2.5260000e+03   3.0639912e-01
   2.5270000e+03   3.0629348e-01
   2.5280000e+03   3.0612626e-01
   2.5290000e+03   3.0589563e-01
   2.5300000e+03   3.0559985e-01
   2.5310000e+03   3.0523727e-01
   2.5320000e+03   3.0480630e-01
   2.5330000e+03   3.0430543e-01
   2.5340000e+03   3.0373325e-01
   2.5350000e+03   3.0308844e-01
   2.5360000e+03   3.0236978e-01
   2.5370000e+03   3.0157616e-01
   2.5380000e+03   3.0070659e-01
   2.5390000e+03   2.9976019e-01
   2.5400000e+03   2.9873620e-01
   2.5410000e+03   2.9763402e-01
   2.5420000e+03   2.9645317e-01
   2.5430000e+03   2.9519332e-01
   2.5440000e+03   2.9385430e-01
   2.5450000e+03   2.9243609e-01
   2.5460000e+03   2.9093884e-01
   2.5470000e+03   2.8936287e-01
   2.5480000e+03   2.8770867e-01
   2.5490000e+03   2.8597693e-01
   2.5500000e+03   2.8416850e-01
   2.5510000e+03   2.8228443e-01
   2.5520000e+03   2.8032597e-01
   2.5530000e+03   2.7829453e-01
   2.5540000e+03   2.7619175e-01
   2.5550000e+03   2.7401946e-01
   2.5560000e+03   2.7177967e-01
   2.5570000e+03   2.6947460e-01
   2.5580000e+03   2.6710665e-01
   2.5590000e+03   2.6467843e-01
   2.5600000e+03   2.6219273e-01
   2.5610000e+03   2.5965252e-01
   2.5620000e+03   2.5706095e-01
   2.5630000e+03   2.5442135e-01
   2.5640000e+03   2.5173721e-01
   2.5650000e+03   2.4901218e-01
   2.5660000e+03   2.4625005e-01
   2.5670000e+03   2.4345478e-01
   2.5680000e+03   2.4063041e-01
   2.5690000e+03   2.3778114e-01
   2.5700000e+03   2.3491125e-01
   2.5710000e+03   2.3202510e-01
   2.5720000e+03   2.2912715e-01
   2.5730000e+03   2.2622189e-01
   2.5740000e+03   2.2331387e-01
   2.5750000e+03   2.2040767e-01
   2.5760000e+03   2.1750784e-01
   2.5770000e+03   2.1461896e-01
   2.5780000e+03   2.1174555e-01
   2.5790000e+03   2.0889208e-01
   2.5800000e+03   2.0606295e-01
   2.5810000e+03   2.0326248e-01
   2.5820000e+03   2.0049486e-01
   2.5830000e+03   1.9776415e-01
   2.5840000e+03   1.9507427e-01
   2.5850000e+03   1.9242895e-01
   2.5860000e+03   1.8983175e-01
   2.5870000e+03   1.8728600e-01
   2.5880000e+03   1.8479483e-01
   2.5890000e+03   1.8236112e-01
   2.5900000e+03   1.7998750e-01
   2.5910000e+03   1.7767634e-01
   2.5920000e+03   1.7542973e-01
   2.5930000e+03   1.7324949e-01
   2.5940000e+03   1.7113715e-01
   2.5950000e+03   1.6909395e-01
   2.5960000e+03   1.6712085e-01
   2.5970000e+03   1.6521851e-01
   2.5980000e+03   1.6338732e-01
   2.5990000e+03   1.6162739e-01
   2.6000000e+03   1.5993854e-01
   2.6010000e+03   1.5832037e-01
   2.6020000e+03   1.5677219e-01
   2.6030000e+03   1.5529310e-01
   2.6040000e+03   1.5388197e-01
   2.6050000e+03   1.5253745e-01
   2.6060000e+03   1.5125802e-01
   2.6070000e+03   1.5004196e-01
   2.6080000e+03   1.4888740e-01
   2.6090000e+03   1.4779232e-01
   2.6100000e+03   1.4675454e-01
   2.6110000e+03   1.4577180e-01
   2.6120000e+03   1.4484168e-01
   2.6130000e+03   1.4396169e-01
   2.6140000e+03   1.4312925e-01
   2.6150000e+03   1.4234167e-01
   2.6160000e+03   1.4159620e-01
   2.6170000e+03   1.4089002e-01
   2.6180000e+03   1.4022024e-01
   2.6190000e+03   1.3958390e-01
   2.6200000e+03   1.3897797e-01
   2.6210000e+03   1.3839940e-01
   2.6220000e+03   1.3784505e-01
   2.6230000e+03   1.3731173e-01
   2.6240000e+03   1.3679622e-01
   2.6250000e+03   1.3629523e-01
   2.6260000e+03   1.3580545e-01
   2.6270000e+03   1.3532351e-01
   2.6280000e+03   1.3484603e-01
   2.6290000e+03   1.3436958e-01
   2.6300000e+03   1.3389074e-01
   2.6310000e+03   1.3340607e-01
   2.6320000e+03   1.3291214e-01
   2.6330000e+03   1.3240552e-01
   2.6340000e+03   1.3188285e-01
   2.6350000e+03   1.3134079e-01
   2.6360000e+03   1.3077607e-01
   2.6370000e+03   1.3018550e-01
   2.6380000e+03   1.2956603e-01
   2.6390000e+03   1.2891468e-01
   2.6400000e+03   1.2822865e-01
   2.6410000e+03   1.2750532e-01
   2.6420000e+03   1.2674222e-01
   2.6430000e+03   1.2593713e-01
   2.6440000e+03   1.2508805e-01
   2.6450000e+03   1.2419327e-01
   2.6460000e+03   1.2325133e-01
   2.6470000e+03   1.2226111e-01
   2.6480000e+03   1.2122179e-01
   2.6490000e+03   1.2013295e-01
   2.6500000e+03   1.1899450e-01
   2.6510000e+03   1.1780679e-01
   2.6520000e+03   1.1657056e-01
   2.6530000e+03   1.1528700e-01
   2.6540000e+03   1.1395775e-01
   2.6550000e+03   1.1258493e-01
   2.6560000e+03   1.1117114e-01
   2.6570000e+03   1.0971948e-01
   2.6580000e+03   1.0823354e-01
   2.6590000e+03   1.0671744e-01
   2.6600000e+03   1.0517582e-01
   2.6610000e+03   1.0361382e-01
   2.6620000e+03   1.0203709e-01
   2.6630000e+03   1.0045176e-01
   2.6640000e+03   9.8864474e-02
   2.6650000e+03   9.7282281e-02
   2.6660000e+03   9.5712661e-02
   2.6670000e+03   9.4163449e-02
   2.6680000e+03   9.2642784e-02
   2.6690000e+03   9.1159032e-02
   2.6700000e+03   8.9720701e-02
   2.6710000e+03   8.8336335e-02
   2.6720000e+03   8.7014401e-02
   2.6730000e+03   8.5763154e-02
   2.6740000e+03   8.4590494e-02
   2.6750000e+03   8.3503811e-02
   2.6760000e+03   8.2509827e-02
   2.6770000e+03   8.1614437e-02
   2.6780000e+03   8.0822556e-02
   2.6790000e+03   8.0137977e-02
   2.6800000e+03   7.9563260e-02
   2.6810000e+03   7.9099633e-02
   2.6820000e+03   7.8746943e-02
   2.6830000e+03   7.8503635e-02
   2.6840000e+03   7.8366774e-02
   2.6850000e+03   7.8332106e-02
   2.6860000e+03   7.8394157e-02
   2.6870000e+03   7.8546358e-02
   2.6880000e+03   7.8781199e-02
   2.6890000e+03   7.9090397e-02
   2.6900000e+03   7.9465074e-02
   2.6910000e+03   7.9895938e-02
   2.6920000e+03   8.0373452e-02
   2.6930000e+03   8.0888004e-02
   2.6940000e+03   8.1430054e-02
   2.6950000e+03   8.1990271e-02
   2.6960000e+03   8.2559648e-02
   2.6970000e+03   8.3129603e-02
   2.6980000e+03   8.3692066e-02
   2.6990000e+03   8.4239543e-02
   2.7000000e+03   8.4765173e-02
   2.7010000e+03   8.5262769e-02
   2.7020000e+03   8.5726850e-02
   2.7030000e+03   8.6152662e-02
   2.7040000e+03   8.6536192e-02
   2.7050000e+03   8.6874178e-02
   2.7060000e+03   8.7164105e-02
   2.7070000e+03   8.7404207e-02
   2.7080000e+03   8.7593457e-02
   2.7090000e+03   8.7731556e-02
   2.7100000e+03   8.7818916e-02
   2.7110000e+03   8.7856642e-02
   2.7120000e+03   8.7846511e-02
   2.7130000e+03   8.7790941e-02
   2.7140000e+03   8.7692969e-02
   2.7150000e+03   8.7556208e-02
   2.7160000e+03   8.7384813e-02
   2.7170000e+03   8.7183436e-02
   2.7180000e+03   8.6957177e-02
   2.7190000e+03   8.6711528e-02
   2.7200000e+03   8.6452313e-02
   2.7210000e+03   8.6185621e-02
   2.7220000e+03   8.5917733e-02
   2.7230000e+03   8.5655044e-02
   2.7240000e+03   8.5403974e-02
   2.7250000e+03   8.5170889e-02
   2.7260000e+03   8.4961998e-02
   2.7270000e+03   8.4783268e-02
   2.7280000e+03   8.4640326e-02
   2.7290000e+03   8.4538366e-02
   2.7300000e+03   8.4482068e-02
   2.7310000e+03   8.4475515e-02
   2.7320000e+03   8.4522122e-02
   2.7330000e+03   8.4624585e-02
   2.7340000e+03   8.4784830e-02
   2.7350000e+03   8.5003991e-02
   2.7360000e+03   8.5282397e-02
   2.7370000e+03   8.5619578e-02
   2.7380000e+03   8.6014290e-02
   2.7390000e+03   8.6464549e-02
   2.7400000e+03   8.6967688e-02
   2.7410000e+03   8.7520415e-02
   2.7420000e+03   8.8118889e-02
   2.7430000e+03   8.8758799e-02
   2.7440000e+03   8.9435443e-02
   2.7450000e+03   9.0143820e-02
   2.7460000e+03   9.0878706e-02
   2.7470000e+03   9.1634741e-02
   2.7480000e+03   9.2406504e-02
   2.7490000e+03   9.3188587e-02
   2.7500000e+03   9.3975657e-02
   2.7510000e+03   9.4762520e-02
   2.7520000e+03   9.5544171e-02
   2.7530000e+03   9.6315841e-02
   2.7540000e+03   9.7073035e-02
   2.7550000e+03   9.7811567e-02
   2.7560000e+03   9.8527582e-02
   2.7570000e+03   9.9217584e-02
   2.7580000e+03   9.9878448e-02
   2.7590000e+03   1.0050743e-01
   2.7600000e+03   1.0110218e-01
   2.7610000e+03   1.0166073e-01
   2.7620000e+03   1.0218153e-01
   2.7630000e+03   1.0266340e-01
   2.7640000e+03   1.0310556e-01
   2.7650000e+03   1.0350759e-01
   2.7660000e+03   1.0386946e-01
   2.7670000e+03   1.0419149e-01
   2.7680000e+03   1.0447434e-01
   2.7690000e+03   1.0471900e-01
   2.7700000e+03   1.0492677e-01
   2.7710000e+03   1.0509926e-01
   2.7720000e+03   1.0523836e-01
   2.7730000e+03   1.0534620e-01
   2.7740000e+03   1.0542518e-01
   2.7750000e+03   1.0547789e-01
   2.7760000e+03   1.0550717e-01
   2.7770000e+03   1.0551599e-01
   2.7780000e+03   1.0550752e-01
   2.7790000e+03   1.0548506e-01
   2.7800000e+03   1.0545203e-01
   2.7810000e+03   1.0541196e-01
   2.7820000e+03   1.0536845e-01
   2.7830000e+03   1.0532517e-01
   2.7840000e+03   1.0528582e-01
   2.7850000e+03   1.0525415e-01
   2.7860000e+03   1.0523388e-01
   2.7870000e+03   1.0522873e-01
   2.7880000e+03   1.0524241e-01
   2.7890000e+03   1.0527854e-01
   2.7900000e+03   1.0534072e-01
   2.7910000e+03   1.0543243e-01
   2.7920000e+03   1.0555708e-01
   2.7930000e+03   1.0571797e-01
   2.7940000e+03   1.0591826e-01
   2.7950000e+03   1.0616099e-01
   2.7960000e+03   1.0644907e-01
   2.7970000e+03   1.0678521e-01
   2.7980000e+03   1.0717199e-01
   2.7990000e+03   1.0761180e-01
   2.8000000e+03   1.0810684e-01
   2.8010000e+03   1.0865914e-01
   2.8020000e+03   1.0927050e-01
   2.8030000e+03   1.0994254e-01
   2.8040000e+03   1.1067665e-01
   2.8050000e+03   1.1147402e-01
   2.8060000e+03   1.1233561e-01
   2.8070000e+03   1.1326215e-01
   2.8080000e+03   1.1425418e-01
   2.8090000e+03   1.1531196e-01
   2.8100000e+03   1.1643556e-01
   2.8110000e+03   1.1762482e-01
   2.8120000e+03   1.1887933e-01
   2.8130000e+03   1.2019848e-01
   2.8140000e+03   1.2158141e-01
   2.8150000e+03   1.2302707e-01
   2.8160000e+03   1.2453418e-01
   2.8170000e+03   1.2610123e-01
   2.8180000e+03   1.2772653e-01
   2.8190000e+03   1.2940818e-01
   2.8200000e+03   1.3114410e-01
   2.8210000e+03   1.3293201e-01
   2.8220000e+03   1.3476946e-01
   2.8230000e+03   1.3665384e-01
   2.8240000e+03   1.3858239e-01
   2.8250000e+03   1.4055218e-01
   2.8260000e+03   1.4256017e-01
   2.8270000e+03   1.4460320e-01
   2.8280000e+03   1.4667799e-01
   2.8290000e+03   1.4878117e-01
   2.8300000e+03   1.5090928e-01
   2.8310000e+03   1.5305880e-01
   2.8320000e+03   1.5522614e-01
   2.8330000e+03   1.5740767e-01
   2.8340000e+03   1.5959974e-01
   2.8350000e+03   1.6179868e-01
   2.8360000e+03   1.6400081e-01
   2.8370000e+03   1.6620246e-01
   2.8380000e+03   1.6839999e-01
   2.8390000e+03   1.7058980e-01
   2.8400000e+03   1.7276834e-01
   2.8410000e+03   1.7493210e-01
   2.8420000e+03   1.7707767e-01
   2.8430000e+03   1.7920172e-01
   2.8440000e+03   1.8130099e-01
   2.8450000e+03   1.8337238e-01
   2.8460000e+03   1.8541285e-01
   2.8470000e+03   1.8741951e-01
   2.8480000e+03   1.8938962e-01
   2.8490000e+03   1.9132055e-01
   2.8500000e+03   1.9320985e-01
   2.8510000e+03   1.9505520e-01
   2.8520000e+03   1.9685445e-01
   2.8530000e+03   1.9860562e-01
   2.8540000e+03   2.0030690e-01
   2.8550000e+03   2.0195664e-01
   2.8560000e+03   2.0355338e-01
   2.8570000e+03   2.0509583e-01
   2.8580000e+03   2.0658287e-01
   2.8590000e+03   2.0801356e-01
   2.8600000e+03   2.0938713e-01
   2.8610000e+03   2.1070300e-01
   2.8620000e+03   2.1196073e-01
   2.8630000e+03   2.1316007e-01
   2.8640000e+03   2.1430091e-01
   2.8650000e+03   2.1538333e-01
   2.8660000e+03   2.1640751e-01
   2.8670000e+03   2.1737382e-01
   2.8680000e+03   2.1828273e-01
   2.8690000e+03   2.1913486e-01
   2.8700000e+03   2.1993095e-01
   2.8710000e+03   2.2067183e-01
   2.8720000e+03   2.2135847e-01
   2.8730000e+03   2.2199190e-01
   2.8740000e+03   2.2257325e-01
   2.8750000e+03   2.2310374e-01
   2.8760000e+03   2.2358463e-01
   2.8770000e+03   2.2401726e-01
   2.8780000e+03   2.2440302e-01
   2.8790000e+03   2.2474333e-01
   2.8800000e+03   2.2503965e-01
   2.8810000e+03   2.2529347e-01
   2.8820000e+03   2.2550629e-01
   2.8830000e+03   2.2567964e-01
   2.8840000e+03   2.2581504e-01
   2.8850000e+03   2.2591402e-01
   2.8860000e+03   2.2597810e-01
   2.8870000e+03   2.2600880e-01
   2.8880000e+03   2.2600761e-01
   2.8890000e+03   2.2597603e-01
   2.8900000e+03   2.2591553e-01
   2.8910000e+03   2.2582755e-01
   2.8920000e+03   2.2571353e-01
   2.8930000e+03   2.2557486e-01
   2.8940000e+03   2.2541292e-01
   2.8950000e+03   2.2522907e-01
   2.8960000e+03   2.2502464e-01
   2.8970000e+03   2.2480093e-01
   2.8980000e+03   2.2455920e-01
   2.8990000e+03   2.2430071e-01
   2.9000000e+03   2.2402666e-01
   2.9010000e+03   2.2373823e-01
   2.9020000e+03   2.2343658e-01
   2.9030000e+03   2.2312282e-01
   2.9040000e+03   2.2279801e-01
   2.9050000e+03   2.2246318e-01
   2.9060000e+03   2.2211932e-01
   2.9070000e+03   2.2176736e-01
   2.9080000e+03   2.2140815e-01
   2.9090000e+03   2.2104251e-01
   2.9100000e+03   2.2067117e-01
   2.9110000e+03   2.2029478e-01
   2.9120000e+03   2.1991390e-01
   2.9130000e+03   2.1952901e-01
   2.9140000e+03   2.1914046e-01
   2.9150000e+03   2.1874850e-01
   2.9160000e+03   2.1835327e-01
   2.9170000e+03   2.1795474e-01
   2.9180000e+03   2.1755279e-01
   2.9190000e+03   2.1714712e-01
   2.9200000e+03   2.1673727e-01
   2.9210000e+03   2.1632266e-01
   2.9220000e+03   2.1590250e-01
   2.9230000e+03   2.1547587e-01
   2.9240000e+03   2.1504165e-01
   2.9250000e+03   2.1459857e-01
   2.9260000e+03   2.1414518e-01
   2.9270000e+03   2.1367988e-01
   2.9280000e+03   2.1320089e-01
   2.9290000e+03   2.1270629e-01
   2.9300000e+03   2.1219402e-01
   2.9310000e+03   2.1166187e-01
   2.9320000e+03   2.1110753e-01
   2.9330000e+03   2.1052858e-01
   2.9340000e+03   2.0992250e-01
   2.9350000e+03   2.0928671e-01
   2.9360000e+03   2.0861856e-01
   2.9370000e+03   2.0791540e-01
   2.9380000e+03   2.0717454e-01
   2.9390000e+03   2.0639332e-01
   2.9400000e+03   2.0556909e-01
   2.9410000e+03   2.0469929e-01
   2.9420000e+03   2.0378141e-01
   2.9430000e+03   2.0281305e-01
   2.9440000e+03   2.0179193e-01
   2.9450000e+03   2.0071592e-01
   2.9460000e+03   1.9958306e-01
   2.9470000e+03   1.9839156e-01
   2.9480000e+03   1.9713982e-01
   2.9490000e+03   1.9582648e-01
   2.9500000e+03   1.9445039e-01
   2.9510000e+03   1.9301065e-01
   2.9520000e+03   1.9150660e-01
   2.9530000e+03   1.8993785e-01
   2.9540000e+03   1.8830424e-01
   2.9550000e+03   1.8660589e-01
   2.9560000e+03   1.8484319e-01
   2.9570000e+03   1.8301675e-01
   2.9580000e+03   1.8112745e-01
   2.9590000e+03   1.7917640e-01
   2.9600000e+03   1.7716491e-01
   2.9610000e+03   1.7509452e-01
   2.9620000e+03   1.7296693e-01
   2.9630000e+03   1.7078400e-01
   2.9640000e+03   1.6854772e-01
   2.9650000e+03   1.6626018e-01
   2.9660000e+03   1.6392354e-01
   2.9670000e+03   1.6153999e-01
   2.9680000e+03   1.5911172e-01
   2.9690000e+03   1.5664087e-01
   2.9700000e+03   1.5412951e-01
   2.9710000e+03   1.5157957e-01
   2.9720000e+03   1.4899283e-01
   2.9730000e+03   1.4637087e-01
   2.9740000e+03   1.4371499e-01
   2.9750000e+03   1.4102626e-01
   2.9760000e+03   1.3830539e-01
   2.9770000e+03   1.3555276e-01
   2.9780000e+03   1.3276834e-01
   2.9790000e+03   1.2995172e-01
   2.9800000e+03   1.2710204e-01
   2.9810000e+03   1.2421802e-01
   2.9820000e+03   1.2129789e-01
   2.9830000e+03   1.1833945e-01
   2.9840000e+03   1.1534003e-01
   2.9850000e+03   1.1229653e-01
   2.9860000e+03   1.0920542e-01
   2.9870000e+03   1.0606276e-01
   2.9880000e+03   1.0286426e-01
   2.9890000e+03   9.9605279e-02
   2.9900000e+03   9.6280919e-02
   2.9910000e+03   9.2886038e-02
   2.9920000e+03   8.9415330e-02
   2.9930000e+03   8.5863387e-02
   2.9940000e+03   8.2224777e-02
   2.9950000e+03   7.8494125e-02
   2.9960000e+03   7.4666211e-02
   2.9970000e+03   7.0736082e-02
   2.9980000e+03   6.6699184e-02
   2.9990000e+03   6.2551532e-02
   3.0000000e+03   5.8289939e-02
   3.0010000e+03   5.3912332e-02
   3.0020000e+03   4.9418243e-02
   3.0030000e+03   4.4809587e-02
   3.0040000e+03   4.0092027e-02
   3.0050000e+03   3.5277493e-02
   3.0060000e+03   3.0389254e-02
   3.0070000e+03   2.5473057e-02
   3.0080000e+03   2.0624168e-02
   3.0090000e+03   1.6059935e-02
   3.0100000e+03   1.2318660e-02
   3.0110000e+03   1.0591762e-02
   3.0120000e+03   1.2029397e-02
   3.0130000e+03   1.5964940e-02
   3.0140000e+03   2.1173500e-02
   3.0150000e+03   2.7030183e-02
   3.0160000e+03   3.3277312e-02
   3.0170000e+03   3.9799713e-02
   3.0180000e+03   4.6538565e-02
   3.0190000e+03   5.3459522e-02
   3.0200000e+03   6.0539821e-02
   3.0210000e+03   6.7762534e-02
   3.0220000e+03   7.5113780e-02
   3.0230000e+03   8.2581283e-02
   3.0240000e+03   9.0153573e-02
   3.0250000e+03   9.7819536e-02
   3.0260000e+03   1.0556814e-01
   3.0270000e+03   1.1338830e-01
   3.0280000e+03   1.2126875e-01
   3.0290000e+03   1.2919801e-01
   3.0300000e+03   1.3716436e-01
   3.0310000e+03   1.4515582e-01
   3.0320000e+03   1.5316018e-01
   3.0330000e+03   1.6116495e-01
   3.0340000e+03   1.6915747e-01
   3.0350000e+03   1.7712482e-01
   3.0360000e+03   1.8505394e-01
   3.0370000e+03   1.9293161e-01
   3.0380000e+03   2.0074446e-01
   3.0390000e+03   2.0847904e-01
   3.0400000e+03   2.1612185e-01
   3.0410000e+03   2.2365932e-01
   3.0420000e+03   2.3107790e-01
   3.0430000e+03   2.3836405e-01
   3.0440000e+03   2.4550429e-01
   3.0450000e+03   2.5248523e-01
   3.0460000e+03   2.5929361e-01
   3.0470000e+03   2.6591631e-01
   3.0480000e+03   2.7234040e-01
   3.0490000e+03   2.7855317e-01
   3.0500000e+03   2.8454213e-01
   3.0510000e+03   2.9029511e-01
   3.0520000e+03   2.9580022e-01
   3.0530000e+03   3.0104591e-01
   3.0540000e+03   3.0602100e-01
   3.0550000e+03   3.1071473e-01
   3.0560000e+03   3.1511673e-01
   3.0570000e+03   3.1921711e-01
   3.0580000e+03   3.2300648e-01
   3.0590000e+03   3.2647593e-01
   3.0600000e+03   3.2961711e-01
   3.0610000e+03   3.3242225e-01
   3.0620000e+03   3.3488414e-01
   3.0630000e+03   3.3699623e-01
   3.0640000e+03   3.3875259e-01
   3.0650000e+03   3.4014799e-01
   3.0660000e+03   3.4117787e-01
   3.0670000e+03   3.4183839e-01
   3.0680000e+03   3.4212649e-01
   3.0690000e+03   3.4203984e-01
   3.0700000e+03   3.4157691e-01
   3.0710000e+03   3.4073698e-01
   3.0720000e+03   3.3952016e-01
   3.0730000e+03   3.3792742e-01
   3.0740000e+03   3.3596058e-01
   3.0750000e+03   3.3362236e-01
   3.0760000e+03   3.3091639e-01
   3.0770000e+03   3.2784720e-01
   3.0780000e+03   3.2442029e-01
   3.0790000e+03   3.2064210e-01
   3.0800000e+03   3.1652004e-01
   3.0810000e+03   3.1206250e-01
   3.0820000e+03   3.0727891e-01
   3.0830000e+03   3.0217968e-01
   3.0840000e+03   2.9677629e-01
   3.0850000e+03   2.9108127e-01
   3.0860000e+03   2.8510823e-01
   3.0870000e+03   2.7887190e-01
   3.0880000e+03   2.7238814e-01
   3.0890000e+03   2.6567398e-01
   3.0900000e+03   2.5874764e-01
   3.0910000e+03   2.5162863e-01
   3.0920000e+03   2.4433775e-01
   3.0930000e+03   2.3689718e-01
   3.0940000e+03   2.2933056e-01
   3.0950000e+03   2.2166308e-01
   3.0960000e+03   2.1392159e-01
   3.0970000e+03   2.0613473e-01
   3.0980000e+03   1.9833309e-01
   3.0990000e+03   1.9054936e-01
   3.1000000e+03   1.8281855e-01
   3.1010000e+03   1.7517815e-01
   3.1020000e+03   1.6766836e-01
   3.1030000e+03   1.6033225e-01
   3.1040000e+03   1.5321590e-01
   3.1050000e+03   1.4636842e-01
   3.1060000e+03   1.3984177e-01
   3.1070000e+03   1.3369038e-01
   3.1080000e+03   1.2797029e-01
   3.1090000e+03   1.2273784e-01
   3.1100000e+03   1.1804775e-01
   3.1110000e+03   1.1395048e-01
   3.1120000e+03   1.1048910e-01
   3.1130000e+03   1.0769578e-01
   3.1140000e+03   1.0558853e-01
   3.1150000e+03   1.0416858e-01
   3.1160000e+03   1.0341923e-01
   3.1170000e+03   1.0330622e-01
   3.1180000e+03   1.0377988e-01
   3.1190000e+03   1.0477858e-01
   3.1200000e+03   1.0623279e-01
   3.1210000e+03   1.0806927e-01
   3.1220000e+03   1.1021471e-01
   3.1230000e+03   1.1259863e-01
   3.1240000e+03   1.1515538e-01
   3.1250000e+03   1.1782539e-01
   3.1260000e+03   1.2055577e-01
   3.1270000e+03   1.2330051e-01
   3.1280000e+03   1.2602027e-01
   3.1290000e+03   1.2868213e-01
   3.1300000e+03   1.3125913e-01
   3.1310000e+03   1.3372992e-01
   3.1320000e+03   1.3607829e-01
   3.1330000e+03   1.3829286e-01
   3.1340000e+03   1.4036672e-01
   3.1350000e+03   1.4229717e-01
   3.1360000e+03   1.4408550e-01
   3.1370000e+03   1.4573681e-01
   3.1380000e+03   1.4725988e-01
   3.1390000e+03   1.4866707e-01
   3.1400000e+03   1.4997422e-01
   3.1410000e+03   1.5120064e-01
   3.1420000e+03   1.5236903e-01
   3.1430000e+03   1.5350545e-01
   3.1440000e+03   1.5463930e-01
   3.1450000e+03   1.5580320e-01
   3.1460000e+03   1.5703296e-01
   3.1470000e+03   1.5836737e-01
   3.1480000e+03   1.5984805e-01
   3.1490000e+03   1.6151912e-01
   3.1500000e+03   1.6342690e-01
   3.1510000e+03   1.6561940e-01
   3.1520000e+03   1.6814588e-01
   3.1530000e+03   1.7105620e-01
   3.1540000e+03   1.7440021e-01
   3.1550000e+03   1.7822710e-01
   3.1560000e+03   1.8258478e-01
   3.1570000e+03   1.8751930e-01
   3.1580000e+03   1.9307437e-01
   3.1590000e+03   1.9929100e-01
   3.1600000e+03   2.0620730e-01
   3.1610000e+03   2.1385836e-01
   3.1620000e+03   2.2227630e-01
   3.1630000e+03   2.3149042e-01
   3.1640000e+03   2.4152740e-01
   3.1650000e+03   2.5241161e-01
   3.1660000e+03   2.6416534e-01
   3.1670000e+03   2.7680910e-01
   3.1680000e+03   2.9036188e-01
   3.1690000e+03   3.0484134e-01
   3.1700000e+03   3.2026393e-01
   3.1710000e+03   3.3664508e-01
   3.1720000e+03   3.5399914e-01
   3.1730000e+03   3.7233949e-01
   3.1740000e+03   3.9167841e-01
   3.1750000e+03   4.1202708e-01
   3.1760000e+03   4.3339545e-01
   3.1770000e+03   4.5579211e-01
   3.1780000e+03   4.7922420e-01
   3.1790000e+03   5.0369721e-01
   3.1800000e+03   5.2921490e-01
   3.1810000e+03   5.5577911e-01
   3.1820000e+03   5.8338965e-01
   3.1830000e+03   6.1204413e-01
   3.1840000e+03   6.4173787e-01
   3.1850000e+03   6.7246376e-01
   3.1860000e+03   7.0421217e-01
   3.1870000e+03   7.3697084e-01
   3.1880000e+03   7.7072482e-01
   3.1890000e+03   8.0545639e-01
   3.1900000e+03   8.4114497e-01
   3.1910000e+03   8.7776717e-01
   3.1920000e+03   9.1529663e-01
   3.1930000e+03   9.5370413e-01
   3.1940000e+03   9.9295751e-01
   3.1950000e+03   1.0330217e+00
   3.1960000e+03   1.0738587e+00
   3.1970000e+03   1.1154277e+00
   3.1980000e+03   1.1576851e+00
   3.1990000e+03   1.2005844e+00
   3.2000000e+03   1.2440765e+00
   3.2010000e+03   1.2881099e+00
   3.2020000e+03   1.3326301e+00
   3.2030000e+03   1.3775805e+00
   3.2040000e+03   1.4229021e+00
   3.2050000e+03   1.4685337e+00
   3.2060000e+03   1.5144119e+00
   3.2070000e+03   1.5604716e+00
   3.2080000e+03   1.6066456e+00
   3.2090000e+03   1.6528652e+00
   3.2100000e+03   1.6990601e+00
   3.2110000e+03   1.7451587e+00
   3.2120000e+03   1.7910882e+00
   3.2130000e+03   1.8367747e+00
   3.2140000e+03   1.8821437e+00
   3.2150000e+03   1.9271197e+00
   3.2160000e+03   1.9716270e+00
   3.2170000e+03   2.0155894e+00
   3.2180000e+03   2.0589308e+00
   3.2190000e+03   2.1015750e+00
   3.2200000e+03   2.1434461e+00
   3.2210000e+03   2.1844689e+00
   3.2220000e+03   2.2245685e+00
   3.2230000e+03   2.2636711e+00
   3.2240000e+03   2.3017039e+00
   3.2250000e+03   2.3385952e+00
   3.2260000e+03   2.3742750e+00
   3.2270000e+03   2.4086745e+00
   3.2280000e+03   2.4417272e+00
   3.2290000e+03   2.4733680e+00
   3.2300000e+03   2.5035342e+00
   3.2310000e+03   2.5321656e+00
   3.2320000e+03   2.5592040e+00
   3.2330000e+03   2.5845942e+00
   3.2340000e+03   2.6082835e+00
   3.2350000e+03   2.6302222e+00
   3.2360000e+03   2.6503636e+00
   3.2370000e+03   2.6686643e+00
   3.2380000e+03   2.6850839e+00
   3.2390000e+03   2.6995855e+00
   3.2400000e+03   2.7121358e+00
   3.2410000e+03   2.7227050e+00
   3.2420000e+03   2.7312668e+00
   3.2430000e+03   2.7377987e+00
   3.2440000e+03   2.7422820e+00
   3.2450000e+03   2.7447019e+00
   3.2460000e+03   2.7450473e+00
   3.2470000e+03   2.7433111e+00
   3.2480000e+03   2.7394901e+00
   3.2490000e+03   2.7335851e+00
   3.2500000e+03   2.7256005e+00
   3.2510000e+03   2.7155450e+00
   3.2520000e+03   2.7034310e+00
   3.2530000e+03   2.6892747e+00
   3.2540000e+03   2.6730961e+00
   3.2550000e+03   2.6549191e+00
   3.2560000e+03   2.6347712e+00
   3.2570000e+03   2.6126833e+00
   3.2580000e+03   2.5886902e+00
   3.2590000e+03   2.5628299e+00
   3.2600000e+03   2.5351438e+00
   3.2610000e+03   2.5056764e+00
   3.2620000e+03   2.4744755e+00
   3.2630000e+03   2.4415917e+00
   3.2640000e+03   2.4070786e+00
   3.2650000e+03   2.3709924e+00
   3.2660000e+03   2.3333920e+00
   3.2670000e+03   2.2943385e+00
   3.2680000e+03   2.2538955e+00
   3.2690000e+03   2.2121285e+00
   3.2700000e+03   2.1691051e+00
   3.2710000e+03   2.1248947e+00
   3.2720000e+03   2.0795680e+00
   3.2730000e+03   2.0331976e+00
   3.2740000e+03   1.9858569e+00
   3.2750000e+03   1.9376209e+00
   3.2760000e+03   1.8885651e+00
   3.2770000e+03   1.8387660e+00
   3.2780000e+03   1.7883007e+00
   3.2790000e+03   1.7372467e+00
   3.2800000e+03   1.6856818e+00
   3.2810000e+03   1.6336839e+00
   3.2820000e+03   1.5813310e+00
   3.2830000e+03   1.5287010e+00
   3.2840000e+03   1.4758715e+00
   3.2850000e+03   1.4229198e+00
   3.2860000e+03   1.3699229e+00
   3.2870000e+03   1.3169570e+00
   3.2880000e+03   1.2640982e+00
   3.2890000e+03   1.2114218e+00
   3.2900000e+03   1.1590027e+00
   3.2910000e+03   1.1069155e+00
   3.2920000e+03   1.0552344e+00
   3.2930000e+03   1.0040334e+00
   3.2940000e+03   9.5338696e-01
   3.2950000e+03   9.0336998e-01
   3.2960000e+03   8.5405848e-01
   3.2970000e+03   8.0553033e-01
   3.2980000e+03   7.5786612e-01
   3.2990000e+03   7.1115043e-01
   3.3000000e+03   6.6547342e-01
   3.3010000e+03   6.2093297e-01
   3.3020000e+03   5.7763745e-01
   3.3030000e+03   5.3570943e-01
   3.3040000e+03   4.9529042e-01
   3.3050000e+03   4.5654715e-01
   3.3060000e+03   4.1967936e-01
   3.3070000e+03   3.8492939e-01
   3.3080000e+03   3.5259294e-01
   3.3090000e+03   3.2302920e-01
   3.3100000e+03   2.9666628e-01
   3.3110000e+03   2.7399370e-01
   3.3120000e+03   2.5553013e-01
   3.3130000e+03   2.4175452e-01
   3.3140000e+03   2.3300178e-01
   3.3150000e+03   2.2935195e-01
   3.3160000e+03   2.3056663e-01
   3.3170000e+03   2.3611487e-01
   3.3180000e+03   2.4527820e-01
   3.3190000e+03   2.5728045e-01
   3.3200000e+03   2.7138989e-01
   3.3210000e+03   2.8697427e-01
   3.3220000e+03   3.0351657e-01
   3.3230000e+03   3.2060786e-01
   3.3240000e+03   3.3793088e-01
   3.3250000e+03   3.5524191e-01
   3.3260000e+03   3.7235466e-01
   3.3270000e+03   3.8912706e-01
   3.3280000e+03   4.0545085e-01
   3.3290000e+03   4.2124375e-01
   3.3300000e+03   4.3644340e-01
   3.3310000e+03   4.5100285e-01
   3.3320000e+03   4.6488714e-01
   3.3330000e+03   4.7807067e-01
   3.3340000e+03   4.9053519e-01
   3.3350000e+03   5.0226828e-01
   3.3360000e+03   5.1326212e-01
   3.3370000e+03   5.2351252e-01
   3.3380000e+03   5.3301826e-01
   3.3390000e+03   5.4178042e-01
   3.3400000e+03   5.4980193e-01
   3.3410000e+03   5.5708722e-01
   3.3420000e+03   5.6364193e-01
   3.3430000e+03   5.6947261e-01
   3.3440000e+03   5.7458661e-01
   3.3450000e+03   5.7899192e-01
   3.3460000e+03   5.8269704e-01
   3.3470000e+03   5.8571091e-01
   3.3480000e+03   5.8804289e-01
   3.3490000e+03   5.8970269e-01
   3.3500000e+03   5.9070039e-01
   3.3510000e+03   5.9104645e-01
   3.3520000e+03   5.9075169e-01
   3.3530000e+03   5.8982738e-01
   3.3540000e+03   5.8828525e-01
   3.3550000e+03   5.8613756e-01
   3.3560000e+03   5.8339714e-01
   3.3570000e+03   5.8007752e-01
   3.3580000e+03   5.7619295e-01
   3.3590000e+03   5.7175851e-01
   3.3600000e+03   5.6679021e-01
   3.3610000e+03   5.6130509e-01
   3.3620000e+03   5.5532130e-01
   3.3630000e+03   5.4885824e-01
   3.3640000e+03   5.4193666e-01
   3.3650000e+03   5.3457877e-01
   3.3660000e+03   5.2680841e-01
   3.3670000e+03   5.1865111e-01
   3.3680000e+03   5.1013432e-01
   3.3690000e+03   5.0128746e-01
   3.3700000e+03   4.9214214e-01
   3.3710000e+03   4.8273230e-01
   3.3720000e+03   4.7309433e-01
   3.3730000e+03   4.6326727e-01
   3.3740000e+03   4.5329297e-01
   3.3750000e+03   4.4321623e-01
   3.3760000e+03   4.3308491e-01
   3.3770000e+03   4.2295011e-01
   3.3780000e+03   4.1286619e-01
   3.3790000e+03   4.0289080e-01
   3.3800000e+03   3.9308487e-01
   3.3810000e+03   3.8351238e-01
   3.3820000e+03   3.7424014e-01
   3.3830000e+03   3.6533725e-01
   3.3840000e+03   3.5687446e-01
   3.3850000e+03   3.4892322e-01
   3.3860000e+03   3.4155449e-01
   3.3870000e+03   3.3483725e-01
   3.3880000e+03   3.2883677e-01
   3.3890000e+03   3.2361259e-01
   3.3900000e+03   3.1921651e-01
   3.3910000e+03   3.1569050e-01
   3.3920000e+03   3.1306478e-01
   3.3930000e+03   3.1135631e-01
   3.3940000e+03   3.1056778e-01
   3.3950000e+03   3.1068718e-01
   3.3960000e+03   3.1168814e-01
   3.3970000e+03   3.1353084e-01
   3.3980000e+03   3.1616357e-01
   3.3990000e+03   3.1952463e-01
   3.4000000e+03   3.2354448e-01
   3.4010000e+03   3.2814798e-01
   3.4020000e+03   3.3325644e-01
   3.4030000e+03   3.3878961e-01
   3.4040000e+03   3.4466725e-01
   3.4050000e+03   3.5081045e-01
   3.4060000e+03   3.5714269e-01
   3.4070000e+03   3.6359060e-01
   3.4080000e+03   3.7008441e-01
   3.4090000e+03   3.7655834e-01
   3.4100000e+03   3.8295073e-01
   3.4110000e+03   3.8920410e-01
   3.4120000e+03   3.9526509e-01
   3.4130000e+03   4.0108442e-01
   3.4140000e+03   4.0661668e-01
   3.4150000e+03   4.1182028e-01
   3.4160000e+03   4.1665717e-01
   3.4170000e+03   4.2109276e-01
   3.4180000e+03   4.2509573e-01
   3.4190000e+03   4.2863787e-01
   3.4200000e+03   4.3169391e-01
   3.4210000e+03   4.3424142e-01
   3.4220000e+03   4.3626066e-01
   3.4230000e+03   4.3773446e-01
   3.4240000e+03   4.3864812e-01
   3.4250000e+03   4.3898926e-01
   3.4260000e+03   4.3874782e-01
   3.4270000e+03   4.3791586e-01
   3.4280000e+03   4.3648756e-01
   3.4290000e+03   4.3445912e-01
   3.4300000e+03   4.3182865e-01
   3.4310000e+03   4.2859615e-01
   3.4320000e+03   4.2476344e-01
   3.4330000e+03   4.2033406e-01
   3.4340000e+03   4.1531326e-01
   3.4350000e+03   4.0970789e-01
   3.4360000e+03   4.0352641e-01
   3.4370000e+03   3.9677879e-01
   3.4380000e+03   3.8947649e-01
   3.4390000e+03   3.8163240e-01
   3.4400000e+03   3.7326081e-01
   3.4410000e+03   3.6437739e-01
   3.4420000e+03   3.5499915e-01
   3.4430000e+03   3.4514444e-01
   3.4440000e+03   3.3483291e-01
   3.4450000e+03   3.2408558e-01
   3.4460000e+03   3.1292484e-01
   3.4470000e+03   3.0137449e-01
   3.4480000e+03   2.8945989e-01
   3.4490000e+03   2.7720806e-01
   3.4500000e+03   2.6464792e-01
   3.4510000e+03   2.5181059e-01
   3.4520000e+03   2.3872982e-01
   3.4530000e+03   2.2544261e-01
   3.4540000e+03   2.1199013e-01
   3.4550000e+03   1.9841894e-01
   3.4560000e+03   1.8478285e-01
   3.4570000e+03   1.7114567e-01
   3.4580000e+03   1.5758512e-01
   3.4590000e+03   1.4419885e-01
   3.4600000e+03   1.3111341e-01
   3.4610000e+03   1.1849750e-01
   3.4620000e+03   1.0658134e-01
   3.4630000e+03   9.5682167e-02
   3.4640000e+03   8.6231288e-02
   3.4650000e+03   7.8782430e-02
   3.4660000e+03   7.3956530e-02
   3.4670000e+03   7.2275403e-02
   3.4680000e+03   7.3930220e-02
   3.4690000e+03   7.8672129e-02
   3.4700000e+03   8.5941979e-02
   3.4710000e+03   9.5104551e-02
   3.4720000e+03   1.0560617e-01
   3.4730000e+03   1.1702180e-01
   3.4740000e+03   1.2904253e-01
   3.4750000e+03   1.4144717e-01
   3.4760000e+03   1.5407631e-01
   3.4770000e+03   1.6681307e-01
   3.4780000e+03   1.7956987e-01
   3.4790000e+03   1.9227958e-01
   3.4800000e+03   2.0488954e-01
   3.4810000e+03   2.1735762e-01
   3.4820000e+03   2.2964947e-01
   3.4830000e+03   2.4173670e-01
   3.4840000e+03   2.5359552e-01
   3.4850000e+03   2.6520579e-01
   3.4860000e+03   2.7655041e-01
   3.4870000e+03   2.8761474e-01
   3.4880000e+03   2.9838629e-01
   3.4890000e+03   3.0885439e-01
   3.4900000e+03   3.1900999e-01
   3.4910000e+03   3.2884547e-01
   3.4920000e+03   3.3835453e-01
   3.4930000e+03   3.4753202e-01
   3.4940000e+03   3.5637391e-01
   3.4950000e+03   3.6487716e-01
   3.4960000e+03   3.7303966e-01
   3.4970000e+03   3.8086019e-01
   3.4980000e+03   3.8833833e-01
   3.4990000e+03   3.9547442e-01
   3.5000000e+03   4.0226954e-01
   3.5010000e+03   4.0872541e-01
   3.5020000e+03   4.1484440e-01
   3.5030000e+03   4.2062948e-01
   3.5040000e+03   4.2608416e-01
   3.5050000e+03   4.3121247e-01
   3.5060000e+03   4.3601892e-01
   3.5070000e+03   4.4050848e-01
   3.5080000e+03   4.4468654e-01
   3.5090000e+03   4.4855886e-01
   3.5100000e+03   4.5213159e-01
   3.5110000e+03   4.5541118e-01
   3.5120000e+03   4.5840439e-01
   3.5130000e+03   4.6111829e-01
   3.5140000e+03   4.6356016e-01
   3.5150000e+03   4.6573754e-01
   3.5160000e+03   4.6765818e-01
   3.5170000e+03   4.6932998e-01
   3.5180000e+03   4.7076106e-01
   3.5190000e+03   4.7195966e-01
   3.5200000e+03   4.7293416e-01
   3.5210000e+03   4.7369304e-01
   3.5220000e+03   4.7424491e-01
   3.5230000e+03   4.7459844e-01
   3.5240000e+03   4.7476238e-01
   3.5250000e+03   4.7474554e-01
   3.5260000e+03   4.7455679e-01
   3.5270000e+03   4.7420500e-01
   3.5280000e+03   4.7369909e-01
   3.5290000e+03   4.7304800e-01
   3.5300000e+03   4.7226066e-01
   3.5310000e+03   4.7134599e-01
   3.5320000e+03   4.7031289e-01
   3.5330000e+03   4.6917025e-01
   3.5340000e+03   4.6792690e-01
   3.5350000e+03   4.6659165e-01
   3.5360000e+03   4.6517323e-01
   3.5370000e+03   4.6368029e-01
   3.5380000e+03   4.6212142e-01
   3.5390000e+03   4.6050511e-01
   3.5400000e+03   4.5883973e-01
   3.5410000e+03   4.5713353e-01
   3.5420000e+03   4.5539465e-01
   3.5430000e+03   4.5363105e-01
   3.5440000e+03   4.5185054e-01
   3.5450000e+03   4.5006072e-01
   3.5460000e+03   4.4826904e-01
   3.5470000e+03   4.4648268e-01
   3.5480000e+03   4.4470861e-01
   3.5490000e+03   4.4295356e-01
   3.5500000e+03   4.4122396e-01
   3.5510000e+03   4.3952597e-01
   3.5520000e+03   4.3786543e-01
   3.5530000e+03   4.3624786e-01
   3.5540000e+03   4.3467844e-01
   3.5550000e+03   4.3316200e-01
   3.5560000e+03   4.3170296e-01
   3.5570000e+03   4.3030538e-01
   3.5580000e+03   4.2897293e-01
   3.5590000e+03   4.2770884e-01
   3.5600000e+03   4.2651593e-01
   3.5610000e+03   4.2539658e-01
   3.5620000e+03   4.2435277e-01
   3.5630000e+03   4.2338600e-01
   3.5640000e+03   4.2249736e-01
   3.5650000e+03   4.2168749e-01
   3.5660000e+03   4.2095660e-01
   3.5670000e+03   4.2030448e-01
   3.5680000e+03   4.1973050e-01
   3.5690000e+03   4.1923361e-01
   3.5700000e+03   4.1881240e-01
   3.5710000e+03   4.1846504e-01
   3.5720000e+03   4.1818936e-01
   3.5730000e+03   4.1798286e-01
   3.5740000e+03   4.1784268e-01
   3.5750000e+03   4.1776569e-01
   3.5760000e+03   4.1774845e-01
   3.5770000e+03   4.1778730e-01
   3.5780000e+03   4.1787829e-01
   3.5790000e+03   4.1801731e-01
   3.5800000e+03   4.1820003e-01
   3.5810000e+03   4.1842195e-01
   3.5820000e+03   4.1867844e-01
   3.5830000e+03   4.1896475e-01
   3.5840000e+03   4.1927601e-01
   3.5850000e+03   4.1960728e-01
   3.5860000e+03   4.1995357e-01
   3.5870000e+03   4.2030984e-01
   3.5880000e+03   4.2067100e-01
   3.5890000e+03   4.2103201e-01
   3.5900000e+03   4.2138778e-01
   3.5910000e+03   4.2173328e-01
   3.5920000e+03   4.2206350e-01
   3.5930000e+03   4.2237348e-01
   3.5940000e+03   4.2265832e-01
   3.5950000e+03   4.2291321e-01
   3.5960000e+03   4.2313340e-01
   3.5970000e+03   4.2331422e-01
   3.5980000e+03   4.2345113e-01
   3.5990000e+03   4.2353966e-01
   3.6000000e+03   4.2357550e-01
   3.6010000e+03   4.2355440e-01
   3.6020000e+03   4.2347228e-01
   3.6030000e+03   4.2332519e-01
   3.6040000e+03   4.2310928e-01
   3.6050000e+03   4.2282088e-01
   3.6060000e+03   4.2245647e-01
   3.6070000e+03   4.2201264e-01
   3.6080000e+03   4.2148619e-01
   3.6090000e+03   4.2087406e-01
   3.6100000e+03   4.2017335e-01
   3.6110000e+03   4.1938135e-01
   3.6120000e+03   4.1849552e-01
   3.6130000e+03   4.1751352e-01
   3.6140000e+03   4.1643319e-01
   3.6150000e+03   4.1525257e-01
   3.6160000e+03   4.1396990e-01
   3.6170000e+03   4.1258363e-01
   3.6180000e+03   4.1109243e-01
   3.6190000e+03   4.0949519e-01
   3.6200000e+03   4.0779102e-01
   3.6210000e+03   4.0597926e-01
   3.6220000e+03   4.0405951e-01
   3.6230000e+03   4.0203160e-01
   3.6240000e+03   3.9989561e-01
   3.6250000e+03   3.9765187e-01
   3.6260000e+03   3.9530099e-01
   3.6270000e+03   3.9284382e-01
   3.6280000e+03   3.9028150e-01
   3.6290000e+03   3.8761543e-01
   3.6300000e+03   3.8484728e-01
   3.6310000e+03   3.8197902e-01
   3.6320000e+03   3.7901287e-01
   3.6330000e+03   3.7595134e-01
   3.6340000e+03   3.7279723e-01
   3.6350000e+03   3.6955360e-01
   3.6360000e+03   3.6622379e-01
   3.6370000e+03   3.6281142e-01
   3.6380000e+03   3.5932036e-01
   3.6390000e+03   3.5575475e-01
   3.6400000e+03   3.5211898e-01
   3.6410000e+03   3.4841769e-01
   3.6420000e+03   3.4465575e-01
   3.6430000e+03   3.4083824e-01
   3.6440000e+03   3.3697046e-01
   3.6450000e+03   3.3305790e-01
   3.6460000e+03   3.2910624e-01
   3.6470000e+03   3.2512129e-01
   3.6480000e+03   3.2110904e-01
   3.6490000e+03   3.1707556e-01
   3.6500000e+03   3.1302705e-01
   3.6510000e+03   3.0896975e-01
   3.6520000e+03   3.0490996e-01
   3.6530000e+03   3.0085401e-01
   3.6540000e+03   2.9680821e-01
   3.6550000e+03   2.9277883e-01
   3.6560000e+03   2.8877208e-01
   3.6570000e+03   2.8479406e-01
   3.6580000e+03   2.8085074e-01
   3.6590000e+03   2.7694795e-01
   3.6600000e+03   2.7309129e-01
   3.6610000e+03   2.6928617e-01
   3.6620000e+03   2.6553772e-01
   3.6630000e+03   2.6185080e-01
   3.6640000e+03   2.5822994e-01
   3.6650000e+03   2.5467936e-01
   3.6660000e+03   2.5120289e-01
   3.6670000e+03   2.4780400e-01
   3.6680000e+03   2.4448575e-01
   3.6690000e+03   2.4125078e-01
   3.6700000e+03   2.3810132e-01
   3.6710000e+03   2.3503917e-01
   3.6720000e+03   2.3206569e-01
   3.6730000e+03   2.2918180e-01
   3.6740000e+03   2.2638802e-01
   3.6750000e+03   2.2368446e-01
   3.6760000e+03   2.2107082e-01
   3.6770000e+03   2.1854643e-01
   3.6780000e+03   2.1611026e-01
   3.6790000e+03   2.1376099e-01
   3.6800000e+03   2.1149696e-01
   3.6810000e+03   2.0931628e-01
   3.6820000e+03   2.0721680e-01
   3.6830000e+03   2.0519621e-01
   3.6840000e+03   2.0325201e-01
   3.6850000e+03   2.0138158e-01
   3.6860000e+03   1.9958220e-01
   3.6870000e+03   1.9785111e-01
   3.6880000e+03   1.9618547e-01
   3.6890000e+03   1.9458248e-01
   3.6900000e+03   1.9303932e-01
   3.6910000e+03   1.9155321e-01
   3.6920000e+03   1.9012143e-01
   3.6930000e+03   1.8874130e-01
   3.6940000e+03   1.8741023e-01
   3.6950000e+03   1.8612568e-01
   3.6960000e+03   1.8488520e-01
   3.6970000e+03   1.8368640e-01
   3.6980000e+03   1.8252694e-01
   3.6990000e+03   1.8140457e-01
   3.7000000e+03   1.8031703e-01
   3.7010000e+03   1.7926213e-01
   3.7020000e+03   1.7823768e-01
   3.7030000e+03   1.7724148e-01
   3.7040000e+03   1.7627132e-01
   3.7050000e+03   1.7532495e-01
   3.7060000e+03   1.7440008e-01
   3.7070000e+03   1.7349436e-01
   3.7080000e+03   1.7260536e-01
   3.7090000e+03   1.7173058e-01
   3.7100000e+03   1.7086743e-01
   3.7110000e+03   1.7001323e-01
   3.7120000e+03   1.6916524e-01
   3.7130000e+03   1.6832059e-01
   3.7140000e+03   1.6747638e-01
   3.7150000e+03   1.6662964e-01
   3.7160000e+03   1.6577733e-01
   3.7170000e+03   1.6491641e-01
   3.7180000e+03   1.6404383e-01
   3.7190000e+03   1.6315656e-01
   3.7200000e+03   1.6225163e-01
   3.7210000e+03   1.6132615e-01
   3.7220000e+03   1.6037733e-01
   3.7230000e+03   1.5940256e-01
   3.7240000e+03   1.5839939e-01
   3.7250000e+03   1.5736564e-01
   3.7260000e+03   1.5629934e-01
   3.7270000e+03   1.5519887e-01
   3.7280000e+03   1.5406293e-01
   3.7290000e+03   1.5289060e-01
   3.7300000e+03   1.5168140e-01
   3.7310000e+03   1.5043528e-01
   3.7320000e+03   1.4915267e-01
   3.7330000e+03   1.4783454e-01
   3.7340000e+03   1.4648240e-01
   3.7350000e+03   1.4509830e-01
   3.7360000e+03   1.4368492e-01
   3.7370000e+03   1.4224552e-01
   3.7380000e+03   1.4078398e-01
   3.7390000e+03   1.3930481e-01
   3.7400000e+03   1.3781312e-01
   3.7410000e+03   1.3631464e-01
   3.7420000e+03   1.3481570e-01
   3.7430000e+03   1.3332316e-01
   3.7440000e+03   1.3184443e-01
   3.7450000e+03   1.3038736e-01
   3.7460000e+03   1.2896024e-01
   3.7470000e+03   1.2757164e-01
   3.7480000e+03   1.2623040e-01
   3.7490000e+03   1.2494546e-01
   3.7500000e+03   1.2372576e-01
   3.7510000e+03   1.2258011e-01
   3.7520000e+03   1.2151707e-01
   3.7530000e+03   1.2054471e-01
   3.7540000e+03   1.1967055e-01
   3.7550000e+03   1.1890134e-01
   3.7560000e+03   1.1824293e-01
   3.7570000e+03   1.1770011e-01
   3.7580000e+03   1.1727651e-01
   3.7590000e+03   1.1697446e-01
   3.7600000e+03   1.1679493e-01
   3.7610000e+03   1.1673751e-01
   3.7620000e+03   1.1680033e-01
   3.7630000e+03   1.1698017e-01
   3.7640000e+03   1.1727242e-01
   3.7650000e+03   1.1767124e-01
   3.7660000e+03   1.1816963e-01
   3.7670000e+03   1.1875958e-01
   3.7680000e+03   1.1943220e-01
   3.7690000e+03   1.2017791e-01
   3.7700000e+03   1.2098657e-01
   3.7710000e+03   1.2184764e-01
   3.7720000e+03   1.2275038e-01
   3.7730000e+03   1.2368395e-01
   3.7740000e+03   1.2463757e-01
   3.7750000e+03   1.2560066e-01
   3.7760000e+03   1.2656291e-01
   3.7770000e+03   1.2751442e-01
   3.7780000e+03   1.2844578e-01
   3.7790000e+03   1.2934811e-01
   3.7800000e+03   1.3021317e-01
   3.7810000e+03   1.3103339e-01
   3.7820000e+03   1.3180187e-01
   3.7830000e+03   1.3251251e-01
   3.7840000e+03   1.3315992e-01
   3.7850000e+03   1.3373954e-01
   3.7860000e+03   1.3424757e-01
   3.7870000e+03   1.3468103e-01
   3.7880000e+03   1.3503775e-01
   3.7890000e+03   1.3531634e-01
   3.7900000e+03   1.3551621e-01
   3.7910000e+03   1.3563757e-01
   3.7920000e+03   1.3568137e-01
   3.7930000e+03   1.3564931e-01
   3.7940000e+03   1.3554383e-01
   3.7950000e+03   1.3536804e-01
   3.7960000e+03   1.3512575e-01
   3.7970000e+03   1.3482136e-01
   3.7980000e+03   1.3445989e-01
   3.7990000e+03   1.3404689e-01
   3.8000000e+03   1.3358839e-01
   3.8010000e+03   1.3309090e-01
   3.8020000e+03   1.3256127e-01
   3.8030000e+03   1.3200668e-01
   3.8040000e+03   1.3143456e-01
   3.8050000e+03   1.3085249e-01
   3.8060000e+03   1.3026815e-01
   3.8070000e+03   1.2968922e-01
   3.8080000e+03   1.2912328e-01
   3.8090000e+03   1.2857777e-01
   3.8100000e+03   1.2805982e-01
   3.8110000e+03   1.2757623e-01
   3.8120000e+03   1.2713333e-01
   3.8130000e+03   1.2673695e-01
   3.8140000e+03   1.2639228e-01
   3.8150000e+03   1.2610386e-01
   3.8160000e+03   1.2587547e-01
   3.8170000e+03   1.2571011e-01
   3.8180000e+03   1.2560998e-01
   3.8190000e+03   1.2557642e-01
   3.8200000e+03   1.2560995e-01
   3.8210000e+03   1.2571026e-01
   3.8220000e+03   1.2587623e-01
   3.8230000e+03   1.2610600e-01
   3.8240000e+03   1.2639699e-01
   3.8250000e+03   1.2674598e-01
   3.8260000e+03   1.2714920e-01
   3.8270000e+03   1.2760240e-01
   3.8280000e+03   1.2810090e-01
   3.8290000e+03   1.2863974e-01
   3.8300000e+03   1.2921373e-01
   3.8310000e+03   1.2981754e-01
   3.8320000e+03   1.3044578e-01
   3.8330000e+03   1.3109309e-01
   3.8340000e+03   1.3175421e-01
   3.8350000e+03   1.3242403e-01
   3.8360000e+03   1.3309767e-01
   3.8370000e+03   1.3377053e-01
   3.8380000e+03   1.3443831e-01
   3.8390000e+03   1.3509709e-01
   3.8400000e+03   1.3574332e-01
   3.8410000e+03   1.3637388e-01
   3.8420000e+03   1.3698607e-01
   3.8430000e+03   1.3757762e-01
   3.8440000e+03   1.3814675e-01
   3.8450000e+03   1.3869211e-01
   3.8460000e+03   1.3921279e-01
   3.8470000e+03   1.3970836e-01
   3.8480000e+03   1.4017879e-01
   3.8490000e+03   1.4062452e-01
   3.8500000e+03   1.4104635e-01
   3.8510000e+03   1.4144552e-01
   3.8520000e+03   1.4182359e-01
   3.8530000e+03   1.4218251e-01
   3.8540000e+03   1.4252453e-01
   3.8550000e+03   1.4285221e-01
   3.8560000e+03   1.4316838e-01
   3.8570000e+03   1.4347612e-01
   3.8580000e+03   1.4377870e-01
   3.8590000e+03   1.4407962e-01
   3.8600000e+03   1.4438250e-01
   3.8610000e+03   1.4469110e-01
   3.8620000e+03   1.4500929e-01
   3.8630000e+03   1.4534098e-01
   3.8640000e+03   1.4569015e-01
   3.8650000e+03   1.4606078e-01
   3.8660000e+03   1.4645683e-01
   3.8670000e+03   1.4688222e-01
   3.8680000e+03   1.4734080e-01
   3.8690000e+03   1.4783634e-01
   3.8700000e+03   1.4837249e-01
   3.8710000e+03   1.4895274e-01
   3.8720000e+03   1.4958046e-01
   3.8730000e+03   1.5025883e-01
   3.8740000e+03   1.5099084e-01
   3.8750000e+03   1.5177926e-01
   3.8760000e+03   1.5262667e-01
   3.8770000e+03   1.5353539e-01
   3.8780000e+03   1.5450754e-01
   3.8790000e+03   1.5554495e-01
   3.8800000e+03   1.5664921e-01
   3.8810000e+03   1.5782168e-01
   3.8820000e+03   1.5906342e-01
   3.8830000e+03   1.6037523e-01
   3.8840000e+03   1.6175766e-01
   3.8850000e+03   1.6321098e-01
   3.8860000e+03   1.6473521e-01
   3.8870000e+03   1.6633008e-01
   3.8880000e+03   1.6799507e-01
   3.8890000e+03   1.6972942e-01
   3.8900000e+03   1.7153208e-01
   3.8910000e+03   1.7340177e-01
   3.8920000e+03   1.7533697e-01
   3.8930000e+03   1.7733591e-01
   3.8940000e+03   1.7939659e-01
   3.8950000e+03   1.8151679e-01
   3.8960000e+03   1.8369406e-01
   3.8970000e+03   1.8592574e-01
   3.8980000e+03   1.8820900e-01
   3.8990000e+03   1.9054078e-01
   3.9000000e+03   1.9291785e-01
   3.9010000e+03   1.9533684e-01
   3.9020000e+03   1.9779419e-01
   3.9030000e+03   2.0028619e-01
   3.9040000e+03   2.0280904e-01
   3.9050000e+03   2.0535877e-01
   3.9060000e+03   2.0793134e-01
   3.9070000e+03   2.1052260e-01
   3.9080000e+03   2.1312834e-01
   3.9090000e+03   2.1574428e-01
   3.9100000e+03   2.1836610e-01
   3.9110000e+03   2.2098945e-01
   3.9120000e+03   2.2360996e-01
   3.9130000e+03   2.2622327e-01
   3.9140000e+03   2.2882504e-01
   3.9150000e+03   2.3141097e-01
   3.9160000e+03   2.3397681e-01
   3.9170000e+03   2.3651835e-01
   3.9180000e+03   2.3903151e-01
   3.9190000e+03   2.4151227e-01
   3.9200000e+03   2.4395673e-01
   3.9210000e+03   2.4636114e-01
   3.9220000e+03   2.4872184e-01
   3.9230000e+03   2.5103536e-01
   3.9240000e+03   2.5329838e-01
   3.9250000e+03   2.5550775e-01
   3.9260000e+03   2.5766051e-01
   3.9270000e+03   2.5975388e-01
   3.9280000e+03   2.6178529e-01
   3.9290000e+03   2.6375237e-01
   3.9300000e+03   2.6565296e-01
   3.9310000e+03   2.6748512e-01
   3.9320000e+03   2.6924712e-01
   3.9330000e+03   2.7093747e-01
   3.9340000e+03   2.7255488e-01
   3.9350000e+03   2.7409828e-01
   3.9360000e+03   2.7556685e-01
   3.9370000e+03   2.7695997e-01
   3.9380000e+03   2.7827721e-01
   3.9390000e+03   2.7951840e-01
   3.9400000e+03   2.8068352e-01
   3.9410000e+03   2.8177280e-01
   3.9420000e+03   2.8278661e-01
   3.9430000e+03   2.8372554e-01
   3.9440000e+03   2.8459033e-01
   3.9450000e+03   2.8538190e-01
   3.9460000e+03   2.8610130e-01
   3.9470000e+03   2.8674975e-01
   3.9480000e+03   2.8732858e-01
   3.9490000e+03   2.8783925e-01
   3.9500000e+03   2.8828333e-01
   3.9510000e+03   2.8866247e-01
   3.9520000e+03   2.8897844e-01
   3.9530000e+03   2.8923306e-01
   3.9540000e+03   2.8942822e-01
   3.9550000e+03   2.8956587e-01
   3.9560000e+03   2.8964801e-01
   3.9570000e+03   2.8967666e-01
   3.9580000e+03   2.8965389e-01
   3.9590000e+03   2.8958178e-01
   3.9600000e+03   2.8946242e-01
   3.9610000e+03   2.8929792e-01
   3.9620000e+03   2.8909038e-01
   3.9630000e+03   2.8884192e-01
   3.9640000e+03   2.8855465e-01
   3.9650000e+03   2.8823066e-01
   3.9660000e+03   2.8787206e-01
   3.9670000e+03   2.8748093e-01
   3.9680000e+03   2.8705935e-01
   3.9690000e+03   2.8660941e-01
   3.9700000e+03   2.8613316e-01
   3.9710000e+03   2.8563269e-01
   3.9720000e+03   2.8511005e-01
   3.9730000e+03   2.8456730e-01
   3.9740000e+03   2.8400652e-01
   3.9750000e+03   2.8342976e-01
   3.9760000e+03   2.8283908e-01
   3.9770000e+03   2.8223656e-01
   3.9780000e+03   2.8162425e-01
   3.9790000e+03   2.8100423e-01
   3.9800000e+03   2.8037853e-01
   3.9810000e+03   2.7974922e-01
   3.9820000e+03   2.7911830e-01
   3.9830000e+03   2.7848778e-01
   3.9840000e+03   2.7785961e-01
   3.9850000e+03   2.7723572e-01
   3.9860000e+03   2.7661796e-01
   3.9870000e+03   2.7600812e-01
   3.9880000e+03   2.7540787e-01
   3.9890000e+03   2.7481880e-01
   3.9900000e+03   2.7424238e-01
   3.9910000e+03   2.7367992e-01
   3.9920000e+03   2.7313255e-01
   3.9930000e+03   2.7260125e-01
   3.9940000e+03   2.7208676e-01
   3.9950000e+03   2.7158962e-01
   3.9960000e+03   2.7111010e-01
   3.9970000e+03   2.7064822e-01
   3.9980000e+03   2.7020371e-01
   3.9990000e+03   2.6977599e-01
   4.0000000e+03   2.6936418e-01
   4.0010000e+03   2.6896708e-01
   4.0020000e+03   2.6858313e-01
   4.0030000e+03   2.6821045e-01
   4.0040000e+03   2.6784682e-01
   4.0050000e+03   2.6748967e-01
   4.0060000e+03   2.6713609e-01
   4.0070000e+03   2.6678284e-01
   4.0080000e+03   2.6642638e-01
   4.0090000e+03   2.6606285e-01
   4.0100000e+03   2.6568811e-01
   4.0110000e+03   2.6529777e-01
   4.0120000e+03   2.6488720e-01
   4.0130000e+03   2.6445157e-01
   4.0140000e+03   2.6398585e-01
   4.0150000e+03   2.6348490e-01
   4.0160000e+03   2.6294346e-01
   4.0170000e+03   2.6235619e-01
   4.0180000e+03   2.6171775e-01
   4.0190000e+03   2.6102276e-01
   4.0200000e+03   2.6026593e-01
   4.0210000e+03   2.5944205e-01
   4.0220000e+03   2.5854600e-01
   4.0230000e+03   2.5757287e-01
   4.0240000e+03   2.5651792e-01
   4.0250000e+03   2.5537667e-01
   4.0260000e+03   2.5414488e-01
   4.0270000e+03   2.5281863e-01
   4.0280000e+03   2.5139436e-01
   4.0290000e+03   2.4986882e-01
   4.0300000e+03   2.4823917e-01
   4.0310000e+03   2.4650300e-01
   4.0320000e+03   2.4465828e-01
   4.0330000e+03   2.4270346e-01
   4.0340000e+03   2.4063743e-01
   4.0350000e+03   2.3845953e-01
   4.0360000e+03   2.3616959e-01
   4.0370000e+03   2.3376788e-01
   4.0380000e+03   2.3125517e-01
   4.0390000e+03   2.2863266e-01
   4.0400000e+03   2.2590199e-01
   4.0410000e+03   2.2306525e-01
   4.0420000e+03   2.2012494e-01
   4.0430000e+03   2.1708394e-01
   4.0440000e+03   2.1394547e-01
   4.0450000e+03   2.1071310e-01
   4.0460000e+03   2.0739067e-01
   4.0470000e+03   2.0398229e-01
   4.0480000e+03   2.0049225e-01
   4.0490000e+03   1.9692499e-01
   4.0500000e+03   1.9328507e-01
   4.0510000e+03   1.8957707e-01
   4.0520000e+03   1.8580558e-01
   4.0530000e+03   1.8197509e-01
   4.0540000e+03   1.7808996e-01
   4.0550000e+03   1.7415434e-01
   4.0560000e+03   1.7017212e-01
   4.0570000e+03   1.6614685e-01
   4.0580000e+03   1.6208165e-01
   4.0590000e+03   1.5797922e-01
   4.0600000e+03   1.5384171e-01
   4.0610000e+03   1.4967070e-01
   4.0620000e+03   1.4546711e-01
   4.0630000e+03   1.4123123e-01
   4.0640000e+03   1.3696260e-01
   4.0650000e+03   1.3266003e-01
   4.0660000e+03   1.2832156e-01
   4.0670000e+03   1.2394449e-01
   4.0680000e+03   1.1952529e-01
   4.0690000e+03   1.1505973e-01
   4.0700000e+03   1.1054281e-01
   4.0710000e+03   1.0596884e-01
   4.0720000e+03   1.0133148e-01
   4.0730000e+03   9.6623808e-02
   4.0740000e+03   9.1838359e-02
   4.0750000e+03   8.6967239e-02
   4.0760000e+03   8.2002202e-02
   4.0770000e+03   7.6934751e-02
   4.0780000e+03   7.1756253e-02
   4.0790000e+03   6.6458071e-02
   4.0800000e+03   6.1031715e-02
   4.0810000e+03   5.5469033e-02
   4.0820000e+03   4.9762476e-02
   4.0830000e+03   4.3905505e-02
   4.0840000e+03   3.7893331e-02
   4.0850000e+03   3.1724457e-02
   4.0860000e+03   2.5404550e-02
   4.0870000e+03   1.8958416e-02
   4.0880000e+03   1.2480603e-02
   4.0890000e+03   6.4962183e-03
   4.0900000e+03   5.1981330e-03
   4.0910000e+03   1.0908429e-02
   4.0920000e+03   1.8091959e-02
   4.0930000e+03   2.5720967e-02
   4.0940000e+03   3.3639610e-02
   4.0950000e+03   4.1804364e-02
   4.0960000e+03   5.0197532e-02
   4.0970000e+03   5.8809338e-02
   4.0980000e+03   6.7632659e-02
   4.0990000e+03   7.6661098e-02
   4.1000000e+03   8.5888168e-02
   4.1010000e+03   9.5306912e-02
   4.1020000e+03   1.0490972e-01
   4.1030000e+03   1.1468822e-01
   4.1040000e+03   1.2463327e-01
   4.1050000e+03   1.3473489e-01
   4.1060000e+03   1.4498233e-01
   4.1070000e+03   1.5536402e-01
   4.1080000e+03   1.6586763e-01
   4.1090000e+03   1.7648010e-01
   4.1100000e+03   1.8718765e-01
   4.1110000e+03   1.9797583e-01
   4.1120000e+03   2.0882955e-01
   4.1130000e+03   2.1973313e-01
   4.1140000e+03   2.3067035e-01
   4.1150000e+03   2.4162445e-01
   4.1160000e+03   2.5257823e-01
   4.1170000e+03   2.6351408e-01
   4.1180000e+03   2.7441399e-01
   4.1190000e+03   2.8525965e-01
   4.1200000e+03   2.9603246e-01
   4.1210000e+03   3.0671363e-01
   4.1220000e+03   3.1728414e-01
   4.1230000e+03   3.2772490e-01
   4.1240000e+03   3.3801672e-01
   4.1250000e+03   3.4814036e-01
   4.1260000e+03   3.5807666e-01
   4.1270000e+03   3.6780649e-01
   4.1280000e+03   3.7731086e-01
   4.1290000e+03   3.8657097e-01
   4.1300000e+03   3.9556821e-01
   4.1310000e+03   4.0428427e-01
   4.1320000e+03   4.1270116e-01
   4.1330000e+03   4.2080124e-01
   4.1340000e+03   4.2856731e-01
   4.1350000e+03   4.3598261e-01
   4.1360000e+03   4.4303090e-01
   4.1370000e+03   4.4969649e-01
   4.1380000e+03   4.5596429e-01
   4.1390000e+03   4.6181983e-01
   4.1400000e+03   4.6724935e-01
   4.1410000e+03   4.7223980e-01
   4.1420000e+03   4.7677888e-01
   4.1430000e+03   4.8085510e-01
   4.1440000e+03   4.8445781e-01
   4.1450000e+03   4.8757722e-01
   4.1460000e+03   4.9020447e-01
   4.1470000e+03   4.9233161e-01
   4.1480000e+03   4.9395168e-01
   4.1490000e+03   4.9505873e-01
   4.1500000e+03   4.9564783e-01
   4.1510000e+03   4.9571510e-01
   4.1520000e+03   4.9525776e-01
   4.1530000e+03   4.9427413e-01
   4.1540000e+03   4.9276366e-01
   4.1550000e+03   4.9072696e-01
   4.1560000e+03   4.8816581e-01
   4.1570000e+03   4.8508316e-01
   4.1580000e+03   4.8148319e-01
   4.1590000e+03   4.7737130e-01
   4.1600000e+03   4.7275411e-01
   4.1610000e+03   4.6763950e-01
   4.1620000e+03   4.6203662e-01
   4.1630000e+03   4.5595589e-01
   4.1640000e+03   4.4940900e-01
   4.1650000e+03   4.4240896e-01
   4.1660000e+03   4.3497008e-01
   4.1670000e+03   4.2710801e-01
   4.1680000e+03   4.1883971e-01
   4.1690000e+03   4.1018352e-01
   4.1700000e+03   4.0115917e-01
   4.1710000e+03   3.9178779e-01
   4.1720000e+03   3.8209194e-01
   4.1730000e+03   3.7209568e-01
   4.1740000e+03   3.6182461e-01
   4.1750000e+03   3.5130590e-01
   4.1760000e+03   3.4056844e-01
   4.1770000e+03   3.2964287e-01
   4.1780000e+03   3.1856173e-01
   4.1790000e+03   3.0735962e-01
   4.1800000e+03   2.9607336e-01
   4.1810000e+03   2.8474219e-01
   4.1820000e+03   2.7340805e-01
   4.1830000e+03   2.6211589e-01
   4.1840000e+03   2.5091395e-01
   4.1850000e+03   2.3985420e-01
   4.1860000e+03   2.2899273e-01
   4.1870000e+03   2.1839015e-01
   4.1880000e+03   2.0811198e-01
   4.1890000e+03   1.9822886e-01
   4.1900000e+03   1.8881664e-01
   4.1910000e+03   1.7995594e-01
   4.1920000e+03   1.7173123e-01
   4.1930000e+03   1.6422895e-01
   4.1940000e+03   1.5753464e-01
   4.1950000e+03   1.5172872e-01
   4.1960000e+03   1.4688118e-01
   4.1970000e+03   1.4304552e-01
   4.1980000e+03   1.4025276e-01
   4.1990000e+03   1.3850681e-01
   4.2000000e+03   1.3778208e-01
   4.2010000e+03   1.3802440e-01
   4.2020000e+03   1.3915485e-01
   4.2030000e+03   1.4107596e-01
   4.2040000e+03   1.4367890e-01
   4.2050000e+03   1.4685054e-01
   4.2060000e+03   1.5047925e-01
   4.2070000e+03   1.5445931e-01
   4.2080000e+03   1.5869370e-01
   4.2090000e+03   1.6309559e-01
   4.2100000e+03   1.6758884e-01
   4.2110000e+03   1.7210787e-01
   4.2120000e+03   1.7659713e-01
   4.2130000e+03   1.8101038e-01
   4.2140000e+03   1.8530994e-01
   4.2150000e+03   1.8946586e-01
   4.2160000e+03   1.9345532e-01
   4.2170000e+03   1.9726194e-01
   4.2180000e+03   2.0087531e-01
   4.2190000e+03   2.0429051e-01
   4.2200000e+03   2.0750776e-01
   4.2210000e+03   2.1053216e-01
   4.2220000e+03   2.1337339e-01
   4.2230000e+03   2.1604554e-01
   4.2240000e+03   2.1856697e-01
   4.2250000e+03   2.2096012e-01
   4.2260000e+03   2.2325144e-01
   4.2270000e+03   2.2547120e-01
   4.2280000e+03   2.2765339e-01
   4.2290000e+03   2.2983552e-01
   4.2300000e+03   2.3205844e-01
   4.2310000e+03   2.3436604e-01
   4.2320000e+03   2.3680501e-01
   4.2330000e+03   2.3942437e-01
   4.2340000e+03   2.4227508e-01
   4.2350000e+03   2.4540949e-01
   4.2360000e+03   2.4888075e-01
   4.2370000e+03   2.5274217e-01
   4.2380000e+03   2.5704658e-01
   4.2390000e+03   2.6184560e-01
   4.2400000e+03   2.6718902e-01
   4.2410000e+03   2.7312419e-01
   4.2420000e+03   2.7969552e-01
   4.2430000e+03   2.8694404e-01
   4.2440000e+03   2.9490714e-01
   4.2450000e+03   3.0361841e-01
   4.2460000e+03   3.1310760e-01
   4.2470000e+03   3.2340075e-01
   4.2480000e+03   3.3452033e-01
   4.2490000e+03   3.4648553e-01
   4.2500000e+03   3.5931257e-01
   4.2510000e+03   3.7301501e-01
   4.2520000e+03   3.8760413e-01
   4.2530000e+03   4.0308919e-01
   4.2540000e+03   4.1947772e-01
   4.2550000e+03   4.3677581e-01
   4.2560000e+03   4.5498821e-01
   4.2570000e+03   4.7411856e-01
   4.2580000e+03   4.9416942e-01
   4.2590000e+03   5.1514235e-01
   4.2600000e+03   5.3703792e-01
   4.2610000e+03   5.5985565e-01
   4.2620000e+03   5.8359400e-01
   4.2630000e+03   6.0825026e-01
   4.2640000e+03   6.3382047e-01
   4.2650000e+03   6.6029931e-01
   4.2660000e+03   6.8767997e-01
   4.2670000e+03   7.1595408e-01
   4.2680000e+03   7.4511151e-01
   4.2690000e+03   7.7514034e-01
   4.2700000e+03   8.0602668e-01
   4.2710000e+03   8.3775462e-01
   4.2720000e+03   8.7030608e-01
   4.2730000e+03   9.0366078e-01
   4.2740000e+03   9.3779613e-01
   4.2750000e+03   9.7268720e-01
   4.2760000e+03   1.0083066e+00
   4.2770000e+03   1.0446247e+00
   4.2780000e+03   1.0816090e+00
   4.2790000e+03   1.1192250e+00
   4.2800000e+03   1.1574354e+00
   4.2810000e+03   1.1962005e+00
   4.2820000e+03   1.2354784e+00
   4.2830000e+03   1.2752245e+00
   4.2840000e+03   1.3153922e+00
   4.2850000e+03   1.3559323e+00
   4.2860000e+03   1.3967937e+00
   4.2870000e+03   1.4379230e+00
   4.2880000e+03   1.4792650e+00
   4.2890000e+03   1.5207625e+00
   4.2900000e+03   1.5623565e+00
   4.2910000e+03   1.6039863e+00
   4.2920000e+03   1.6455899e+00
   4.2930000e+03   1.6871037e+00
   4.2940000e+03   1.7284629e+00
   4.2950000e+03   1.7696018e+00
   4.2960000e+03   1.8104535e+00
   4.2970000e+03   1.8509505e+00
   4.2980000e+03   1.8910247e+00
   4.2990000e+03   1.9306076e+00
   4.3000000e+03   1.9696304e+00
   4.3010000e+03   2.0080242e+00
   4.3020000e+03   2.0457203e+00
   4.3030000e+03   2.0826500e+00
   4.3040000e+03   2.1187456e+00
   4.3050000e+03   2.1539394e+00
   4.3060000e+03   2.1881651e+00
   4.3070000e+03   2.2213570e+00
   4.3080000e+03   2.2534506e+00
   4.3090000e+03   2.2843831e+00
   4.3100000e+03   2.3140928e+00
   4.3110000e+03   2.3425198e+00
   4.3120000e+03   2.3696062e+00
   4.3130000e+03   2.3952960e+00
   4.3140000e+03   2.4195353e+00
   4.3150000e+03   2.4422726e+00
   4.3160000e+03   2.4634587e+00
   4.3170000e+03   2.4830471e+00
   4.3180000e+03   2.5009942e+00
   4.3190000e+03   2.5172587e+00
   4.3200000e+03   2.5318028e+00
   4.3210000e+03   2.5445915e+00
   4.3220000e+03   2.5555928e+00
   4.3230000e+03   2.5647782e+00
   4.3240000e+03   2.5721224e+00
   4.3250000e+03   2.5776035e+00
   4.3260000e+03   2.5812030e+00
   4.3270000e+03   2.5829059e+00
   4.3280000e+03   2.5827008e+00
   4.3290000e+03   2.5805798e+00
   4.3300000e+03   2.5765386e+00
   4.3310000e+03   2.5705766e+00
   4.3320000e+03   2.5626967e+00
   4.3330000e+03   2.5529055e+00
   4.3340000e+03   2.5412129e+00
   4.3350000e+03   2.5276327e+00
   4.3360000e+03   2.5121821e+00
   4.3370000e+03   2.4948816e+00
   4.3380000e+03   2.4757555e+00
   4.3390000e+03   2.4548310e+00
   4.3400000e+03   2.4321389e+00
   4.3410000e+03   2.4077130e+00
   4.3420000e+03   2.3815904e+00
   4.3430000e+03   2.3538111e+00
   4.3440000e+03   2.3244180e+00
   4.3450000e+03   2.2934567e+00
   4.3460000e+03   2.2609758e+00
   4.3470000e+03   2.2270261e+00
   4.3480000e+03   2.1916610e+00
   4.3490000e+03   2.1549362e+00
   4.3500000e+03   2.1169095e+00
   4.3510000e+03   2.0776408e+00
   4.3520000e+03   2.0371918e+00
   4.3530000e+03   1.9956259e+00
   4.3540000e+03   1.9530083e+00
   4.3550000e+03   1.9094052e+00
   4.3560000e+03   1.8648846e+00
   4.3570000e+03   1.8195153e+00
   4.3580000e+03   1.7733673e+00
   4.3590000e+03   1.7265113e+00
   4.3600000e+03   1.6790189e+00
   4.3610000e+03   1.6309622e+00
   4.3620000e+03   1.5824138e+00
   4.3630000e+03   1.5334469e+00
   4.3640000e+03   1.4841347e+00
   4.3650000e+03   1.4345509e+00
   4.3660000e+03   1.3847692e+00
   4.3670000e+03   1.3348636e+00
   4.3680000e+03   1.2849081e+00
   4.3690000e+03   1.2349770e+00
   4.3700000e+03   1.1851449e+00
   4.3710000e+03   1.1354867e+00
   4.3720000e+03   1.0860778e+00
   4.3730000e+03   1.0369946e+00
   4.3740000e+03   9.8831470e-01
   4.3750000e+03   9.4011736e-01
   4.3760000e+03   8.9248419e-01
   4.3770000e+03   8.4549996e-01
   4.3780000e+03   7.9925367e-01
   4.3790000e+03   7.5383993e-01
   4.3800000e+03   7.0936070e-01
   4.3810000e+03   6.6592754e-01
   4.3820000e+03   6.2366442e-01
   4.3830000e+03   5.8271135e-01
   4.3840000e+03   5.4322872e-01
   4.3850000e+03   5.0540274e-01
   4.3860000e+03   4.6945160e-01
   4.3870000e+03   4.3563224e-01
   4.3880000e+03   4.0424650e-01
   4.3890000e+03   3.7564477e-01
   4.3900000e+03   3.5022337e-01
   4.3910000e+03   3.2841031e-01
   4.3920000e+03   3.1063334e-01
   4.3930000e+03   2.9726682e-01
   4.3940000e+03   2.8856284e-01
   4.3950000e+03   2.8458461e-01
   4.3960000e+03   2.8516920e-01
   4.3970000e+03   2.8993890e-01
   4.3980000e+03   2.9835869e-01
   4.3990000e+03   3.0981576e-01
   4.4000000e+03   3.2369315e-01
   4.4010000e+03   3.3942077e-01
   4.4020000e+03   3.5650141e-01
   4.4030000e+03   3.7451770e-01
   4.4040000e+03   3.9312768e-01
   4.4050000e+03   4.1205526e-01
   4.4060000e+03   4.3107928e-01
   4.4070000e+03   4.5002327e-01
   4.4080000e+03   4.6874650e-01
   4.4090000e+03   4.8713669e-01
   4.4100000e+03   5.0510405e-01
   4.4110000e+03   5.2257670e-01
   4.4120000e+03   5.3949691e-01
   4.4130000e+03   5.5581829e-01
   4.4140000e+03   5.7150347e-01
   4.4150000e+03   5.8652236e-01
   4.4160000e+03   6.0085071e-01
   4.4170000e+03   6.1446902e-01
   4.4180000e+03   6.2736162e-01
   4.4190000e+03   6.3951598e-01
   4.4200000e+03   6.5092214e-01
   4.4210000e+03   6.6157224e-01
   4.4220000e+03   6.7146021e-01
   4.4230000e+03   6.8058140e-01
   4.4240000e+03   6.8893243e-01
   4.4250000e+03   6.9651097e-01
   4.4260000e+03   7.0331563e-01
   4.4270000e+03   7.0934582e-01
   4.4280000e+03   7.1460175e-01
   4.4290000e+03   7.1908432e-01
   4.4300000e+03   7.2279514e-01
   4.4310000e+03   7.2573650e-01
   4.4320000e+03   7.2791140e-01
   4.4330000e+03   7.2932356e-01
   4.4340000e+03   7.2997747e-01
   4.4350000e+03   7.2987843e-01
   4.4360000e+03   7.2903260e-01
   4.4370000e+03   7.2744707e-01
   4.4380000e+03   7.2512992e-01
   4.4390000e+03   7.2209033e-01
   4.4400000e+03   7.1833859e-01
   4.4410000e+03   7.1388625e-01
   4.4420000e+03   7.0874618e-01
   4.4430000e+03   7.0293266e-01
   4.4440000e+03   6.9646146e-01
   4.4450000e+03   6.8935000e-01
   4.4460000e+03   6.8161736e-01
   4.4470000e+03   6.7328447e-01
   4.4480000e+03   6.6437416e-01
   4.4490000e+03   6.5491133e-01
   4.4500000e+03   6.4492302e-01
   4.4510000e+03   6.3443857e-01
   4.4520000e+03   6.2348975e-01
   4.4530000e+03   6.1211090e-01
   4.4540000e+03   6.0033908e-01
   4.4550000e+03   5.8821424e-01
   4.4560000e+03   5.7577937e-01
   4.4570000e+03   5.6308070e-01
   4.4580000e+03   5.5016786e-01
   4.4590000e+03   5.3709408e-01
   4.4600000e+03   5.2391635e-01
   4.4610000e+03   5.1069560e-01
   4.4620000e+03   4.9749685e-01
   4.4630000e+03   4.8438926e-01
   4.4640000e+03   4.7144620e-01
   4.4650000e+03   4.5874517e-01
   4.4660000e+03   4.4636755e-01
   4.4670000e+03   4.3439825e-01
   4.4680000e+03   4.2292503e-01
   4.4690000e+03   4.1203760e-01
   4.4700000e+03   4.0182631e-01
   4.4710000e+03   3.9238048e-01
   4.4720000e+03   3.8378632e-01
   4.4730000e+03   3.7612452e-01
   4.4740000e+03   3.6946744e-01
   4.4750000e+03   3.6387629e-01
   4.4760000e+03   3.5939828e-01
   4.4770000e+03   3.5606415e-01
   4.4780000e+03   3.5388623e-01
   4.4790000e+03   3.5285739e-01
   4.4800000e+03   3.5295091e-01
   4.4810000e+03   3.5412130e-01
   4.4820000e+03   3.5630618e-01
   4.4830000e+03   3.5942869e-01
   4.4840000e+03   3.6340049e-01
   4.4850000e+03   3.6812491e-01
   4.4860000e+03   3.7349999e-01
   4.4870000e+03   3.7942125e-01
   4.4880000e+03   3.8578416e-01
   4.4890000e+03   3.9248603e-01
   4.4900000e+03   3.9942754e-01
   4.4910000e+03   4.0651380e-01
   4.4920000e+03   4.1365510e-01
   4.4930000e+03   4.2076732e-01
   4.4940000e+03   4.2777212e-01
   4.4950000e+03   4.3459697e-01
   4.4960000e+03   4.4117508e-01
   4.4970000e+03   4.4744517e-01
   4.4980000e+03   4.5335132e-01
   4.4990000e+03   4.5884264e-01
   4.5000000e+03   4.6387308e-01
   4.5010000e+03   4.6840111e-01
   4.5020000e+03   4.7238951e-01
   4.5030000e+03   4.7580512e-01
   4.5040000e+03   4.7861861e-01
   4.5050000e+03   4.8080428e-01
   4.5060000e+03   4.8233986e-01
   4.5070000e+03   4.8320637e-01
   4.5080000e+03   4.8338791e-01
   4.5090000e+03   4.8287154e-01
   4.5100000e+03   4.8164716e-01
   4.5110000e+03   4.7970735e-01
   4.5120000e+03   4.7704728e-01
   4.5130000e+03   4.7366460e-01
   4.5140000e+03   4.6955934e-01
   4.5150000e+03   4.6473382e-01
   4.5160000e+03   4.5919256e-01
   4.5170000e+03   4.5294221e-01
   4.5180000e+03   4.4599147e-01
   4.5190000e+03   4.3835102e-01
   4.5200000e+03   4.3003347e-01
   4.5210000e+03   4.2105332e-01
   4.5220000e+03   4.1142687e-01
   4.5230000e+03   4.0117226e-01
   4.5240000e+03   3.9030938e-01
   4.5250000e+03   3.7885992e-01
   4.5260000e+03   3.6684738e-01
   4.5270000e+03   3.5429709e-01
   4.5280000e+03   3.4123637e-01
   4.5290000e+03   3.2769458e-01
   4.5300000e+03   3.1370343e-01
   4.5310000e+03   2.9929724e-01
   4.5320000e+03   2.8451339e-01
   4.5330000e+03   2.6939301e-01
   4.5340000e+03   2.5398189e-01
   4.5350000e+03   2.3833182e-01
   4.5360000e+03   2.2250259e-01
   4.5370000e+03   2.0656490e-01
   4.5380000e+03   1.9060463e-01
   4.5390000e+03   1.7472947e-01
   4.5400000e+03   1.5907887e-01
   4.5410000e+03   1.4383927e-01
   4.5420000e+03   1.2926714e-01
   4.5430000e+03   1.1572182e-01
   4.5440000e+03   1.0370632e-01
   4.5450000e+03   9.3898358e-02
   4.5460000e+03   8.7118553e-02
   4.5470000e+03   8.4151746e-02
   4.5480000e+03   8.5421019e-02
   4.5490000e+03   9.0750065e-02
   4.5500000e+03   9.9470179e-02
   4.5510000e+03   1.1074983e-01
   4.5520000e+03   1.2384713e-01
   4.5530000e+03   1.3819374e-01
   4.5540000e+03   1.5338146e-01
   4.5550000e+03   1.6912201e-01
   4.5560000e+03   1.8521023e-01
   4.5570000e+03   2.0149723e-01
   4.5580000e+03   2.1787216e-01
   4.5590000e+03   2.3425030e-01
   4.5600000e+03   2.5056522e-01
   4.5610000e+03   2.6676357e-01
   4.5620000e+03   2.8280162e-01
   4.5630000e+03   2.9864284e-01
   4.5640000e+03   3.1425631e-01
   4.5650000e+03   3.2961551e-01
   4.5660000e+03   3.4469748e-01
   4.5670000e+03   3.5948224e-01
   4.5680000e+03   3.7395230e-01
   4.5690000e+03   3.8809237e-01
   4.5700000e+03   4.0188903e-01
   4.5710000e+03   4.1533057e-01
   4.5720000e+03   4.2840682e-01
   4.5730000e+03   4.4110897e-01
   4.5740000e+03   4.5342955e-01
   4.5750000e+03   4.6536223e-01
   4.5760000e+03   4.7690181e-01
   4.5770000e+03   4.8804414e-01
   4.5780000e+03   4.9878602e-01
   4.5790000e+03   5.0912518e-01
   4.5800000e+03   5.1906020e-01
   4.5810000e+03   5.2859048e-01
   4.5820000e+03   5.3771616e-01
   4.5830000e+03   5.4643811e-01
   4.5840000e+03   5.5475789e-01
   4.5850000e+03   5.6267767e-01
   4.5860000e+03   5.7020021e-01
   4.5870000e+03   5.7732884e-01
   4.5880000e+03   5.8406741e-01
   4.5890000e+03   5.9042022e-01
   4.5900000e+03   5.9639205e-01
   4.5910000e+03   6.0198809e-01
   4.5920000e+03   6.0721390e-01
   4.5930000e+03   6.1207541e-01
   4.5940000e+03   6.1657889e-01
   4.5950000e+03   6.2073087e-01
   4.5960000e+03   6.2453819e-01
   4.5970000e+03   6.2800793e-01
   4.5980000e+03   6.3114741e-01
   4.5990000e+03   6.3396415e-01
   4.6000000e+03   6.3646586e-01
   4.6010000e+03   6.3866046e-01
   4.6020000e+03   6.4055597e-01
   4.6030000e+03   6.4216062e-01
   4.6040000e+03   6.4348273e-01
   4.6050000e+03   6.4453075e-01
   4.6060000e+03   6.4531327e-01
   4.6070000e+03   6.4583894e-01
   4.6080000e+03   6.4611656e-01
   4.6090000e+03   6.4615497e-01
   4.6100000e+03   6.4596312e-01
   4.6110000e+03   6.4555004e-01
   4.6120000e+03   6.4492483e-01
   4.6130000e+03   6.4409666e-01
   4.6140000e+03   6.4307476e-01
   4.6150000e+03   6.4186844e-01
   4.6160000e+03   6.4048706e-01
   4.6170000e+03   6.3894003e-01
   4.6180000e+03   6.3723682e-01
   4.6190000e+03   6.3538695e-01
   4.6200000e+03   6.3339998e-01
   4.6210000e+03   6.3128548e-01
   4.6220000e+03   6.2905310e-01
   4.6230000e+03   6.2671246e-01
   4.6240000e+03   6.2427323e-01
   4.6250000e+03   6.2174505e-01
   4.6260000e+03   6.1913756e-01
   4.6270000e+03   6.1646040e-01
   4.6280000e+03   6.1372313e-01
   4.6290000e+03   6.1093529e-01
   4.6300000e+03   6.0810633e-01
   4.6310000e+03   6.0524561e-01
   4.6320000e+03   6.0236237e-01
   4.6330000e+03   5.9946574e-01
   4.6340000e+03   5.9656466e-01
   4.6350000e+03   5.9366791e-01
   4.6360000e+03   5.9078404e-01
   4.6370000e+03   5.8792137e-01
   4.6380000e+03   5.8508796e-01
   4.6390000e+03   5.8229158e-01
   4.6400000e+03   5.7953965e-01
   4.6410000e+03   5.7683927e-01
   4.6420000e+03   5.7419713e-01
   4.6430000e+03   5.7161954e-01
   4.6440000e+03   5.6911234e-01
   4.6450000e+03   5.6668093e-01
   4.6460000e+03   5.6433021e-01
   4.6470000e+03   5.6206459e-01
   4.6480000e+03   5.5988790e-01
   4.6490000e+03   5.5780348e-01
   4.6500000e+03   5.5581405e-01
   4.6510000e+03   5.5392180e-01
   4.6520000e+03   5.5212829e-01
   4.6530000e+03   5.5043450e-01
   4.6540000e+03   5.4884084e-01
   4.6550000e+03   5.4734708e-01
   4.6560000e+03   5.4595243e-01
   4.6570000e+03   5.4465552e-01
   4.6580000e+03   5.4345440e-01
   4.6590000e+03   5.4234657e-01
   4.6600000e+03   5.4132899e-01
   4.6610000e+03   5.4039811e-01
   4.6620000e+03   5.3954990e-01
   4.6630000e+03   5.3877986e-01
   4.6640000e+03   5.3808306e-01
   4.6650000e+03   5.3745418e-01
   4.6660000e+03   5.3688752e-01
   4.6670000e+03   5.3637706e-01
   4.6680000e+03   5.3591647e-01
   4.6690000e+03   5.3549916e-01
   4.6700000e+03   5.3511833e-01
   4.6710000e+03   5.3476698e-01
   4.6720000e+03   5.3443795e-01
   4.6730000e+03   5.3412397e-01
   4.6740000e+03   5.3381768e-01
   4.6750000e+03   5.3351168e-01
   4.6760000e+03   5.3319854e-01
   4.6770000e+03   5.3287085e-01
   4.6780000e+03   5.3252124e-01
   4.6790000e+03   5.3214240e-01
   4.6800000e+03   5.3172715e-01
   4.6810000e+03   5.3126840e-01
   4.6820000e+03   5.3075922e-01
   4.6830000e+03   5.3019285e-01
   4.6840000e+03   5.2956272e-01
   4.6850000e+03   5.2886248e-01
   4.6860000e+03   5.2808599e-01
   4.6870000e+03   5.2722738e-01
   4.6880000e+03   5.2628102e-01
   4.6890000e+03   5.2524157e-01
   4.6900000e+03   5.2410398e-01
   4.6910000e+03   5.2286351e-01
   4.6920000e+03   5.2151572e-01
   4.6930000e+03   5.2005652e-01
   4.6940000e+03   5.1848212e-01
   4.6950000e+03   5.1678911e-01
   4.6960000e+03   5.1497443e-01
   4.6970000e+03   5.1303538e-01
   4.6980000e+03   5.1096962e-01
   4.6990000e+03   5.0877520e-01
   4.7000000e+03   5.0645056e-01
   4.7010000e+03   5.0399452e-01
   4.7020000e+03   5.0140628e-01
   4.7030000e+03   4.9868548e-01
   4.7040000e+03   4.9583213e-01
   4.7050000e+03   4.9284666e-01
   4.7060000e+03   4.8972991e-01
   4.7070000e+03   4.8648312e-01
   4.7080000e+03   4.8310795e-01
   4.7090000e+03   4.7960649e-01
   4.7100000e+03   4.7598121e-01
   4.7110000e+03   4.7223501e-01
   4.7120000e+03   4.6837120e-01
   4.7130000e+03   4.6439348e-01
   4.7140000e+03   4.6030595e-01
   4.7150000e+03   4.5611312e-01
   4.7160000e+03   4.5181986e-01
   4.7170000e+03   4.4743143e-01
   4.7180000e+03   4.4295345e-01
   4.7190000e+03   4.3839189e-01
   4.7200000e+03   4.3375305e-01
   4.7210000e+03   4.2904356e-01
   4.7220000e+03   4.2427035e-01
   4.7230000e+03   4.1944060e-01
   4.7240000e+03   4.1456179e-01
   4.7250000e+03   4.0964160e-01
   4.7260000e+03   4.0468793e-01
   4.7270000e+03   3.9970884e-01
   4.7280000e+03   3.9471255e-01
   4.7290000e+03   3.8970735e-01
   4.7300000e+03   3.8470163e-01
   4.7310000e+03   3.7970380e-01
   4.7320000e+03   3.7472224e-01
   4.7330000e+03   3.6976529e-01
   4.7340000e+03   3.6484119e-01
   4.7350000e+03   3.5995801e-01
   4.7360000e+03   3.5512363e-01
   4.7370000e+03   3.5034568e-01
   4.7380000e+03   3.4563150e-01
   4.7390000e+03   3.4098806e-01
   4.7400000e+03   3.3642196e-01
   4.7410000e+03   3.3193933e-01
   4.7420000e+03   3.2754584e-01
   4.7430000e+03   3.2324659e-01
   4.7440000e+03   3.1904614e-01
   4.7450000e+03   3.1494844e-01
   4.7460000e+03   3.1095680e-01
   4.7470000e+03   3.0707387e-01
   4.7480000e+03   3.0330164e-01
   4.7490000e+03   2.9964141e-01
   4.7500000e+03   2.9609380e-01
   4.7510000e+03   2.9265873e-01
   4.7520000e+03   2.8933549e-01
   4.7530000e+03   2.8612269e-01
   4.7540000e+03   2.8301836e-01
   4.7550000e+03   2.8001993e-01
   4.7560000e+03   2.7712430e-01
   4.7570000e+03   2.7432790e-01
   4.7580000e+03   2.7162671e-01
   4.7590000e+03   2.6901637e-01
   4.7600000e+03   2.6649219e-01
   4.7610000e+03   2.6404924e-01
   4.7620000e+03   2.6168245e-01
   4.7630000e+03   2.5938660e-01
   4.7640000e+03   2.5715645e-01
   4.7650000e+03   2.5498677e-01
   4.7660000e+03   2.5287242e-01
   4.7670000e+03   2.5080839e-01
   4.7680000e+03   2.4878986e-01
   4.7690000e+03   2.4681224e-01
   4.7700000e+03   2.4487121e-01
   4.7710000e+03   2.4296275e-01
   4.7720000e+03   2.4108319e-01
   4.7730000e+03   2.3922920e-01
   4.7740000e+03   2.3739781e-01
   4.7750000e+03   2.3558645e-01
   4.7760000e+03   2.3379288e-01
   4.7770000e+03   2.3201528e-01
   4.7780000e+03   2.3025214e-01
   4.7790000e+03   2.2850233e-01
   4.7800000e+03   2.2676502e-01
   4.7810000e+03   2.2503966e-01
   4.7820000e+03   2.2332599e-01
   4.7830000e+03   2.2162397e-01
   4.7840000e+03   2.1993375e-01
   4.7850000e+03   2.1825565e-01
   4.7860000e+03   2.1659010e-01
   4.7870000e+03   2.1493763e-01
   4.7880000e+03   2.1329878e-01
   4.7890000e+03   2.1167414e-01
   4.7900000e+03   2.1006425e-01
   4.7910000e+03   2.0846960e-01
   4.7920000e+03   2.0689059e-01
   4.7930000e+03   2.0532751e-01
   4.7940000e+03   2.0378052e-01
   4.7950000e+03   2.0224965e-01
   4.7960000e+03   2.0073476e-01
   4.7970000e+03   1.9923556e-01
   4.7980000e+03   1.9775160e-01
   4.7990000e+03   1.9628231e-01
   4.8000000e+03   1.9482695e-01
   4.8010000e+03   1.9338471e-01
   4.8020000e+03   1.9195467e-01
   4.8030000e+03   1.9053587e-01
   4.8040000e+03   1.8912734e-01
   4.8050000e+03   1.8772811e-01
   4.8060000e+03   1.8633730e-01
   4.8070000e+03   1.8495413e-01
   4.8080000e+03   1.8357800e-01
   4.8090000e+03   1.8220849e-01
   4.8100000e+03   1.8084545e-01
   4.8110000e+03   1.7948905e-01
   4.8120000e+03   1.7813978e-01
   4.8130000e+03   1.7679856e-01
   4.8140000e+03   1.7546670e-01
   4.8150000e+03   1.7414602e-01
   4.8160000e+03   1.7283879e-01
   4.8170000e+03   1.7154783e-01
   4.8180000e+03   1.7027647e-01
   4.8190000e+03   1.6902858e-01
   4.8200000e+03   1.6780855e-01
   4.8210000e+03   1.6662128e-01
   4.8220000e+03   1.6547215e-01
   4.8230000e+03   1.6436698e-01
   4.8240000e+03   1.6331197e-01
   4.8250000e+03   1.6231366e-01
   4.8260000e+03   1.6137880e-01
   4.8270000e+03   1.6051430e-01
   4.8280000e+03   1.5972711e-01
   4.8290000e+03   1.5902412e-01
   4.8300000e+03   1.5841199e-01
   4.8310000e+03   1.5789708e-01
   4.8320000e+03   1.5748528e-01
   4.8330000e+03   1.5718189e-01
   4.8340000e+03   1.5699150e-01
   4.8350000e+03   1.5691785e-01
   4.8360000e+03   1.5696373e-01
   4.8370000e+03   1.5713090e-01
   4.8380000e+03   1.5742000e-01
   4.8390000e+03   1.5783050e-01
   4.8400000e+03   1.5836070e-01
   4.8410000e+03   1.5900767e-01
   4.8420000e+03   1.5976733e-01
   4.8430000e+03   1.6063445e-01
   4.8440000e+03   1.6160272e-01
   4.8450000e+03   1.6266486e-01
   4.8460000e+03   1.6381268e-01
   4.8470000e+03   1.6503720e-01
   4.8480000e+03   1.6632880e-01
   4.8490000e+03   1.6767728e-01
   4.8500000e+03   1.6907204e-01
   4.8510000e+03   1.7050218e-01
   4.8520000e+03   1.7195662e-01
   4.8530000e+03   1.7342422e-01
   4.8540000e+03   1.7489388e-01
   4.8550000e+03   1.7635465e-01
   4.8560000e+03   1.7779585e-01
   4.8570000e+03   1.7920708e-01
   4.8580000e+03   1.8057838e-01
   4.8590000e+03   1.8190024e-01
   4.8600000e+03   1.8316369e-01
   4.8610000e+03   1.8436035e-01
   4.8620000e+03   1.8548246e-01
   4.8630000e+03   1.8652293e-01
   4.8640000e+03   1.8747537e-01
   4.8650000e+03   1.8833411e-01
   4.8660000e+03   1.8909424e-01
   4.8670000e+03   1.8975158e-01
   4.8680000e+03   1.9030277e-01
   4.8690000e+03   1.9074518e-01
   4.8700000e+03   1.9107700e-01
   4.8710000e+03   1.9129716e-01
   4.8720000e+03   1.9140541e-01
   4.8730000e+03   1.9140222e-01
   4.8740000e+03   1.9128883e-01
   4.8750000e+03   1.9106721e-01
   4.8760000e+03   1.9074004e-01
   4.8770000e+03   1.9031069e-01
   4.8780000e+03   1.8978319e-01
   4.8790000e+03   1.8916220e-01
   4.8800000e+03   1.8845296e-01
   4.8810000e+03   1.8766129e-01
   4.8820000e+03   1.8679349e-01
   4.8830000e+03   1.8585636e-01
   4.8840000e+03   1.8485708e-01
   4.8850000e+03   1.8380320e-01
   4.8860000e+03   1.8270258e-01
   4.8870000e+03   1.8156331e-01
   4.8880000e+03   1.8039366e-01
   4.8890000e+03   1.7920199e-01
   4.8900000e+03   1.7799670e-01
   4.8910000e+03   1.7678617e-01
   4.8920000e+03   1.7557862e-01
   4.8930000e+03   1.7438212e-01
   4.8940000e+03   1.7320445e-01
   4.8950000e+03   1.7205306e-01
   4.8960000e+03   1.7093498e-01
   4.8970000e+03   1.6985675e-01
   4.8980000e+03   1.6882440e-01
   4.8990000e+03   1.6784331e-01
   4.9000000e+03   1.6691825e-01
   4.9010000e+03   1.6605328e-01
   4.9020000e+03   1.6525176e-01
   4.9030000e+03   1.6451629e-01
   4.9040000e+03   1.6384873e-01
   4.9050000e+03   1.6325023e-01
   4.9060000e+03   1.6272119e-01
   4.9070000e+03   1.6226133e-01
   4.9080000e+03   1.6186970e-01
   4.9090000e+03   1.6154477e-01
   4.9100000e+03   1.6128445e-01
   4.9110000e+03   1.6108617e-01
   4.9120000e+03   1.6094696e-01
   4.9130000e+03   1.6086351e-01
   4.9140000e+03   1.6083225e-01
   4.9150000e+03   1.6084943e-01
   4.9160000e+03   1.6091120e-01
   4.9170000e+03   1.6101368e-01
   4.9180000e+03   1.6115305e-01
   4.9190000e+03   1.6132556e-01
   4.9200000e+03   1.6152767e-01
   4.9210000e+03   1.6175605e-01
   4.9220000e+03   1.6200763e-01
   4.9230000e+03   1.6227967e-01
   4.9240000e+03   1.6256979e-01
   4.9250000e+03   1.6287598e-01
   4.9260000e+03   1.6319661e-01
   4.9270000e+03   1.6353050e-01
   4.9280000e+03   1.6387688e-01
   4.9290000e+03   1.6423540e-01
   4.9300000e+03   1.6460615e-01
   4.9310000e+03   1.6498963e-01
   4.9320000e+03   1.6538675e-01
   4.9330000e+03   1.6579879e-01
   4.9340000e+03   1.6622744e-01
   4.9350000e+03   1.6667471e-01
   4.9360000e+03   1.6714291e-01
   4.9370000e+03   1.6763468e-01
   4.9380000e+03   1.6815289e-01
   4.9390000e+03   1.6870065e-01
   4.9400000e+03   1.6928123e-01
   4.9410000e+03   1.6989808e-01
   4.9420000e+03   1.7055475e-01
   4.9430000e+03   1.7125487e-01
   4.9440000e+03   1.7200212e-01
   4.9450000e+03   1.7280015e-01
   4.9460000e+03   1.7365261e-01
   4.9470000e+03   1.7456305e-01
   4.9480000e+03   1.7553494e-01
   4.9490000e+03   1.7657160e-01
   4.9500000e+03   1.7767618e-01
   4.9510000e+03   1.7885163e-01
   4.9520000e+03   1.8010069e-01
   4.9530000e+03   1.8142584e-01
   4.9540000e+03   1.8282930e-01
   4.9550000e+03   1.8431300e-01
   4.9560000e+03   1.8587857e-01
   4.9570000e+03   1.8752734e-01
   4.9580000e+03   1.8926029e-01
   4.9590000e+03   1.9107809e-01
   4.9600000e+03   1.9298107e-01
   4.9610000e+03   1.9496920e-01
   4.9620000e+03   1.9704215e-01
   4.9630000e+03   1.9919922e-01
   4.9640000e+03   2.0143939e-01
   4.9650000e+03   2.0376131e-01
   4.9660000e+03   2.0616330e-01
   4.9670000e+03   2.0864337e-01
   4.9680000e+03   2.1119922e-01
   4.9690000e+03   2.1382826e-01
   4.9700000e+03   2.1652761e-01
   4.9710000e+03   2.1929411e-01
   4.9720000e+03   2.2212434e-01
   4.9730000e+03   2.2501465e-01
   4.9740000e+03   2.2796112e-01
   4.9750000e+03   2.3095962e-01
   4.9760000e+03   2.3400582e-01
   4.9770000e+03   2.3709520e-01
   4.9780000e+03   2.4022303e-01
   4.9790000e+03   2.4338446e-01
   4.9800000e+03   2.4657447e-01
   4.9810000e+03   2.4978791e-01
   4.9820000e+03   2.5301952e-01
   4.9830000e+03   2.5626395e-01
   4.9840000e+03   2.5951577e-01
   4.9850000e+03   2.6276949e-01
   4.9860000e+03   2.6601959e-01
   4.9870000e+03   2.6926052e-01
   4.9880000e+03   2.7248672e-01
   4.9890000e+03   2.7569268e-01
   4.9900000e+03   2.7887289e-01
   4.9910000e+03   2.8202191e-01
   4.9920000e+03   2.8513439e-01
   4.9930000e+03   2.8820506e-01
   4.9940000e+03   2.9122877e-01
   4.9950000e+03   2.9420050e-01
   4.9960000e+03   2.9711537e-01
   4.9970000e+03   2.9996869e-01
   4.9980000e+03   3.0275595e-01
   4.9990000e+03   3.0547282e-01
   5.0000000e+03   3.0811520e-01


==> data_illposed_signal2.dat <==
   4.9069474e-01   1.1797344e-02
   4.9159671e-01   2.1972976e-02
   4.9252301e-01   3.7063876e-02
   4.9343192e-01   4.6977004e-02
   4.9438673e-01   6.2594473e-02
   4.9535863e-01   9.4039635e-02
   4.9625863e-01   1.3817438e-01
   4.9717002e-01   1.7649185e-01
   4.9807722e-01   1.9504114e-01
   4.9899076e-01   1.8559225e-01
   4.9993079e-01   2.0029500e-01
   5.0086104e-01   2.1573260e-01
   5.0179740e-01   1.9112228e-01
   5.0274164e-01   2.2842624e-01
   5.0364487e-01   2.2881792e-01
   5.0458348e-01   1.9714521e-01
   5.0548348e-01   1.7916578e-01
   5.0641292e-01   1.5459280e-01
   5.0733766e-01   1.3397572e-01
   5.0824905e-01   1.0860977e-01
   5.0914905e-01   7.5291307e-02
   5.1007406e-01   4.2305110e-02
   5.1102434e-01   2.4227779e-02
   5.1195927e-01   1.2301935e-02
   5.1293203e-01   5.8276873e-03


==> data_illposed_signal2_spectrum.dat <==
  -5.0000000e+03   2.6581220e-01
  -4.9990000e+03   2.6950359e-01
  -4.9980000e+03   2.7302828e-01
  -4.9970000e+03   2.7638338e-01
  -4.9960000e+03   2.7956606e-01
  -4.9950000e+03   2.8257353e-01
  -4.9940000e+03   2.8540306e-01
  -4.9930000e+03   2.8805199e-01
  -4.9920000e+03   2.9051769e-01
  -4.9910000e+03   2.9279758e-01
  -4.9900000e+03   2.9488916e-01
  -4.9890000e+03   2.9678996e-01
  -4.9880000e+03   2.9849758e-01
  -4.9870000e+03   3.0000971e-01
  -4.9860000e+03   3.0132409e-01
  -4.9850000e+03   3.0243857e-01
  -4.9840000e+03   3.0335109e-01
  -4.9830000e+03   3.0405971e-01
  -4.9820000e+03   3.0456261e-01
  -4.9810000e+03   3.0485812e-01
  -4.9800000e+03   3.0494474e-01
  -4.9790000e+03   3.0482116e-01
  -4.9780000e+03   3.0448627e-01
  -4.9770000e+03   3.0393920e-01
  -4.9760000e+03   3.0317934e-01
  -4.9750000e+03   3.0220637e-01
  -4.9740000e+03   3.0102029e-01
  -4.9730000e+03   2.9962147e-01
  -4.9720000e+03   2.9801065e-01
  -4.9710000e+03   2.9618901e-01
  -4.9700000e+03   2.9415818e-01
  -4.9690000e+03   2.9192032e-01
  -4.9680000e+03   2.8947813e-01
  -4.9670000e+03   2.8683492e-01
  -4.9660000e+03   2.8399464e-01
  -4.9650000e+03   2.8096196e-01
  -4.9640000e+03   2.7774229e-01
  -4.9630000e+03   2.7434189e-01
  -4.9620000e+03   2.7076787e-01
  -4.9610000e+03   2.6702833e-01
  -4.9600000e+03   2.6313237e-01
  -4.9590000e+03   2.5909023e-01
  -4.9580000e+03   2.5491329e-01
  -4.9570000e+03   2.5061426e-01
  -4.9560000e+03   2.4620719e-01
  -4.9550000e+03   2.4170759e-01
  -4.9540000e+03   2.3713256e-01
  -4.9530000e+03   2.3250085e-01
  -4.9520000e+03   2.2783298e-01
  -4.9510000e+03   2.2315134e-01
  -4.9500000e+03   2.1848025e-01
  -4.9490000e+03   2.1384607e-01
  -4.9480000e+03   2.0927718e-01
  -4.9470000e+03   2.0480401e-01
  -4.9460000e+03   2.0045899e-01
  -4.9450000e+03   1.9627640e-01
  -4.9440000e+03   1.9229213e-01
  -4.9430000e+03   1.8854339e-01
  -4.9420000e+03   1.8506817e-01
  -4.9410000e+03   1.8190467e-01
  -4.9400000e+03   1.7909050e-01
  -4.9390000e+03   1.7666177e-01
  -4.9380000e+03   1.7465205e-01
  -4.9370000e+03   1.7309128e-01
  -4.9360000e+03   1.7200470e-01
  -4.9350000e+03   1.7141179e-01
  -4.9340000e+03   1.7132549e-01
  -4.9330000e+03   1.7175162e-01
  -4.9320000e+03   1.7268862e-01
  -4.9310000e+03   1.7412768e-01
  -4.9300000e+03   1.7605312e-01
  -4.9290000e+03   1.7844312e-01
  -4.9280000e+03   1.8127064e-01
  -4.9270000e+03   1.8450444e-01
  -4.9260000e+03   1.8811015e-01
  -4.9250000e+03   1.9205131e-01
  -4.9240000e+03   1.9629029e-01
  -4.9230000e+03   2.0078912e-01
  -4.9220000e+03   2.0551011e-01
  -4.9210000e+03   2.1041646e-01
  -4.9200000e+03   2.1547254e-01
  -4.9190000e+03   2.2064427e-01
  -4.9180000e+03   2.2589923e-01
  -4.9170000e+03   2.3120681e-01
  -4.9160000e+03   2.3653821e-01
  -4.9150000e+03   2.4186649e-01
  -4.9140000e+03   2.4716651e-01
  -4.9130000e+03   2.5241490e-01
  -4.9120000e+03   2.5758997e-01
  -4.9110000e+03   2.6267168e-01
  -4.9100000e+03   2.6764151e-01
  -4.9090000e+03   2.7248245e-01
  -4.9080000e+03   2.7717888e-01
  -4.9070000e+03   2.8171651e-01
  -4.9060000e+03   2.8608233e-01
  -4.9050000e+03   2.9026454e-01
  -4.9040000e+03   2.9425247e-01
  -4.9030000e+03   2.9803657e-01
  -4.9020000e+03   3.0160829e-01
  -4.9010000e+03   3.0496010e-01
  -4.9000000e+03   3.0808540e-01
  -4.8990000e+03   3.1097851e-01
  -4.8980000e+03   3.1363456e-01
  -4.8970000e+03   3.1604954e-01
  -4.8960000e+03   3.1822020e-01
  -4.8950000e+03   3.2014402e-01
  -4.8940000e+03   3.2181918e-01
  -4.8930000e+03   3.2324455e-01
  -4.8920000e+03   3.2441959e-01
  -4.8910000e+03   3.2534439e-01
  -4.8900000e+03   3.2601957e-01
  -4.8890000e+03   3.2644629e-01
  -4.8880000e+03   3.2662622e-01
  -4.8870000e+03   3.2656146e-01
  -4.8860000e+03   3.2625456e-01
  -4.8850000e+03   3.2570846e-01
  -4.8840000e+03   3.2492649e-01
  -4.8830000e+03   3.2391230e-01
  -4.8820000e+03   3.2266986e-01
  -4.8810000e+03   3.2120343e-01
  -4.8800000e+03   3.1951752e-01
  -4.8790000e+03   3.1761689e-01
  -4.8780000e+03   3.1550651e-01
  -4.8770000e+03   3.1319155e-01
  -4.8760000e+03   3.1067735e-01
  -4.8750000e+03   3.0796940e-01
  -4.8740000e+03   3.0507334e-01
  -4.8730000e+03   3.0199493e-01
  -4.8720000e+03   2.9874008e-01
  -4.8710000e+03   2.9531476e-01
  -4.8700000e+03   2.9172507e-01
  -4.8690000e+03   2.8797720e-01
  -4.8680000e+03   2.8407744e-01
  -4.8670000e+03   2.8003217e-01
  -4.8660000e+03   2.7584787e-01
  -4.8650000e+03   2.7153113e-01
  -4.8640000e+03   2.6708863e-01
  -4.8630000e+03   2.6252721e-01
  -4.8620000e+03   2.5785380e-01
  -4.8610000e+03   2.5307553e-01
  -4.8600000e+03   2.4819966e-01
  -4.8590000e+03   2.4323369e-01
  -4.8580000e+03   2.3818530e-01
  -4.8570000e+03   2.3306244e-01
  -4.8560000e+03   2.2787334e-01
  -4.8550000e+03   2.2262654e-01
  -4.8540000e+03   2.1733096e-01
  -4.8530000e+03   2.1199589e-01
  -4.8520000e+03   2.0663110e-01
  -4.8510000e+03   2.0124685e-01
  -4.8500000e+03   1.9585397e-01
  -4.8490000e+03   1.9046390e-01
  -4.8480000e+03   1.8508880e-01
  -4.8470000e+03   1.7974156e-01
  -4.8460000e+03   1.7443592e-01
  -4.8450000e+03   1.6918657e-01
  -4.8440000e+03   1.6400914e-01
  -4.8430000e+03   1.5892037e-01
  -4.8420000e+03   1.5393811e-01
  -4.8410000e+03   1.4908141e-01
  -4.8400000e+03   1.4437053e-01
  -4.8390000e+03   1.3982693e-01
  -4.8380000e+03   1.3547323e-01
  -4.8370000e+03   1.3133308e-01
  -4.8360000e+03   1.2743093e-01
  -4.8350000e+03   1.2379175e-01
  -4.8340000e+03   1.2044056e-01
  -4.8330000e+03   1.1740189e-01
  -4.8320000e+03   1.1469905e-01
  -4.8310000e+03   1.1235334e-01
  -4.8300000e+03   1.1038318e-01
  -4.8290000e+03   1.0880316e-01
  -4.8280000e+03   1.0762329e-01
  -4.8270000e+03   1.0684831e-01
  -4.8260000e+03   1.0647728e-01
  -4.8250000e+03   1.0650349e-01
  -4.8240000e+03   1.0691469e-01
  -4.8230000e+03   1.0769361e-01
  -4.8220000e+03   1.0881873e-01
  -4.8210000e+03   1.1026522e-01
  -4.8200000e+03   1.1200592e-01
  -4.8190000e+03   1.1401235e-01
  -4.8180000e+03   1.1625552e-01
  -4.8170000e+03   1.1870676e-01
  -4.8160000e+03   1.2133823e-01
  -4.8150000e+03   1.2412341e-01
  -4.8140000e+03   1.2703741e-01
  -4.8130000e+03   1.3005710e-01
  -4.8120000e+03   1.3316125e-01
  -4.8110000e+03   1.3633051e-01
  -4.8100000e+03   1.3954742e-01
  -4.8090000e+03   1.4279626e-01
  -4.8080000e+03   1.4606303e-01
  -4.8070000e+03   1.4933531e-01
  -4.8060000e+03   1.5260215e-01
  -4.8050000e+03   1.5585396e-01
  -4.8040000e+03   1.5908239e-01
  -4.8030000e+03   1.6228024e-01
  -4.8020000e+03   1.6544137e-01
  -4.8010000e+03   1.6856055e-01
  -4.8000000e+03   1.7163345e-01
  -4.7990000e+03   1.7465653e-01
  -4.7980000e+03   1.7762693e-01
  -4.7970000e+03   1.8054247e-01
  -4.7960000e+03   1.8340152e-01
  -4.7950000e+03   1.8620299e-01
  -4.7940000e+03   1.8894626e-01
  -4.7930000e+03   1.9163112e-01
  -4.7920000e+03   1.9425774e-01
  -4.7910000e+03   1.9682660e-01
  -4.7900000e+03   1.9933848e-01
  -4.7890000e+03   2.0179440e-01
  -4.7880000e+03   2.0419559e-01
  -4.7870000e+03   2.0654344e-01
  -4.7860000e+03   2.0883950e-01
  -4.7850000e+03   2.1108542e-01
  -4.7840000e+03   2.1328291e-01
  -4.7830000e+03   2.1543375e-01
  -4.7820000e+03   2.1753975e-01
  -4.7810000e+03   2.1960270e-01
  -4.7800000e+03   2.2162438e-01
  -4.7790000e+03   2.2360649e-01
  -4.7780000e+03   2.2555070e-01
  -4.7770000e+03   2.2745857e-01
  -4.7760000e+03   2.2933155e-01
  -4.7750000e+03   2.3117096e-01
  -4.7740000e+03   2.3297800e-01
  -4.7730000e+03   2.3475369e-01
  -4.7720000e+03   2.3649890e-01
  -4.7710000e+03   2.3821430e-01
  -4.7700000e+03   2.3990039e-01
  -4.7690000e+03   2.4155745e-01
  -4.7680000e+03   2.4318555e-01
  -4.7670000e+03   2.4478458e-01
  -4.7660000e+03   2.4635418e-01
  -4.7650000e+03   2.4789377e-01
  -4.7640000e+03   2.4940257e-01
  -4.7630000e+03   2.5087955e-01
  -4.7620000e+03   2.5232348e-01
  -4.7610000e+03   2.5373291e-01
  -4.7600000e+03   2.5510618e-01
  -4.7590000e+03   2.5644142e-01
  -4.7580000e+03   2.5773657e-01
  -4.7570000e+03   2.5898937e-01
  -4.7560000e+03   2.6019741e-01
  -4.7550000e+03   2.6135809e-01
  -4.7540000e+03   2.6246869e-01
  -4.7530000e+03   2.6352635e-01
  -4.7520000e+03   2.6452810e-01
  -4.7510000e+03   2.6547086e-01
  -4.7500000e+03   2.6635150e-01
  -4.7490000e+03   2.6716682e-01
  -4.7480000e+03   2.6791361e-01
  -4.7470000e+03   2.6858864e-01
  -4.7460000e+03   2.6918869e-01
  -4.7450000e+03   2.6971061e-01
  -4.7440000e+03   2.7015130e-01
  -4.7430000e+03   2.7050775e-01
  -4.7420000e+03   2.7077710e-01
  -4.7410000e+03   2.7095659e-01
  -4.7400000e+03   2.7104369e-01
  -4.7390000e+03   2.7103602e-01
  -4.7380000e+03   2.7093146e-01
  -4.7370000e+03   2.7072812e-01
  -4.7360000e+03   2.7042440e-01
  -4.7350000e+03   2.7001899e-01
  -4.7340000e+03   2.6951091e-01
  -4.7330000e+03   2.6889952e-01
  -4.7320000e+03   2.6818453e-01
  -4.7310000e+03   2.6736604e-01
  -4.7300000e+03   2.6644455e-01
  -4.7290000e+03   2.6542095e-01
  -4.7280000e+03   2.6429659e-01
  -4.7270000e+03   2.6307320e-01
  -4.7260000e+03   2.6175299e-01
  -4.7250000e+03   2.6033857e-01
  -4.7240000e+03   2.5883302e-01
  -4.7230000e+03   2.5723983e-01
  -4.7220000e+03   2.5556294e-01
  -4.7210000e+03   2.5380669e-01
  -4.7200000e+03   2.5197583e-01
  -4.7190000e+03   2.5007548e-01
  -4.7180000e+03   2.4811112e-01
  -4.7170000e+03   2.4608856e-01
  -4.7160000e+03   2.4401392e-01
  -4.7150000e+03   2.4189354e-01
  -4.7140000e+03   2.3973399e-01
  -4.7130000e+03   2.3754201e-01
  -4.7120000e+03   2.3532445e-01
  -4.7110000e+03   2.3308819e-01
  -4.7100000e+03   2.3084012e-01
  -4.7090000e+03   2.2858705e-01
  -4.7080000e+03   2.2633564e-01
  -4.7070000e+03   2.2409235e-01
  -4.7060000e+03   2.2186333e-01
  -4.7050000e+03   2.1965437e-01
  -4.7040000e+03   2.1747083e-01
  -4.7030000e+03   2.1531756e-01
  -4.7020000e+03   2.1319882e-01
  -4.7010000e+03   2.1111826e-01
  -4.7000000e+03   2.0907878e-01
  -4.6990000e+03   2.0708258e-01
  -4.6980000e+03   2.0513103e-01
  -4.6970000e+03   2.0322468e-01
  -4.6960000e+03   2.0136326e-01
  -4.6950000e+03   1.9954560e-01
  -4.6940000e+03   1.9776973e-01
  -4.6930000e+03   1.9603279e-01
  -4.6920000e+03   1.9433116e-01
  -4.6910000e+03   1.9266045e-01
  -4.6900000e+03   1.9101553e-01
  -4.6890000e+03   1.8939067e-01
  -4.6880000e+03   1.8777954e-01
  -4.6870000e+03   1.8617535e-01
  -4.6860000e+03   1.8457092e-01
  -4.6850000e+03   1.8295877e-01
  -4.6840000e+03   1.8133124e-01
  -4.6830000e+03   1.7968059e-01
  -4.6820000e+03   1.7799911e-01
  -4.6810000e+03   1.7627923e-01
  -4.6800000e+03   1.7451364e-01
  -4.6790000e+03   1.7269538e-01
  -4.6780000e+03   1.7081795e-01
  -4.6770000e+03   1.6887547e-01
  -4.6760000e+03   1.6686271e-01
  -4.6750000e+03   1.6477526e-01
  -4.6740000e+03   1.6260962e-01
  -4.6730000e+03   1.6036330e-01
  -4.6720000e+03   1.5803494e-01
  -4.6710000e+03   1.5562443e-01
  -4.6700000e+03   1.5313305e-01
  -4.6690000e+03   1.5056356e-01
  -4.6680000e+03   1.4792037e-01
  -4.6670000e+03   1.4520968e-01
  -4.6660000e+03   1.4243965e-01
  -4.6650000e+03   1.3962055e-01
  -4.6640000e+03   1.3676495e-01
  -4.6630000e+03   1.3388791e-01
  -4.6620000e+03   1.3100721e-01
  -4.6610000e+03   1.2814348e-01
  -4.6600000e+03   1.2532043e-01
  -4.6590000e+03   1.2256495e-01
  -4.6580000e+03   1.1990722e-01
  -4.6570000e+03   1.1738066e-01
  -4.6560000e+03   1.1502177e-01
  -4.6550000e+03   1.1286980e-01
  -4.6540000e+03   1.1096609e-01
  -4.6530000e+03   1.0935326e-01
  -4.6520000e+03   1.0807396e-01
  -4.6510000e+03   1.0716942e-01
  -4.6500000e+03   1.0667775e-01
  -4.6490000e+03   1.0663219e-01
  -4.6480000e+03   1.0705943e-01
  -4.6470000e+03   1.0797828e-01
  -4.6460000e+03   1.0939876e-01
  -4.6450000e+03   1.1132185e-01
  -4.6440000e+03   1.1373986e-01
  -4.6430000e+03   1.1663728e-01
  -4.6420000e+03   1.1999204e-01
  -4.6410000e+03   1.2377705e-01
  -4.6400000e+03   1.2796161e-01
  -4.6390000e+03   1.3251284e-01
  -4.6380000e+03   1.3739684e-01
  -4.6370000e+03   1.4257961e-01
  -4.6360000e+03   1.4802780e-01
  -4.6350000e+03   1.5370910e-01
  -4.6340000e+03   1.5959264e-01
  -4.6330000e+03   1.6564906e-01
  -4.6320000e+03   1.7185065e-01
  -4.6310000e+03   1.7817128e-01
  -4.6300000e+03   1.8458637e-01
  -4.6290000e+03   1.9107278e-01
  -4.6280000e+03   1.9760872e-01
  -4.6270000e+03   2.0417365e-01
  -4.6260000e+03   2.1074815e-01
  -4.6250000e+03   2.1731382e-01
  -4.6240000e+03   2.2385322e-01
  -4.6230000e+03   2.3034971e-01
  -4.6220000e+03   2.3678742e-01
  -4.6210000e+03   2.4315119e-01
  -4.6200000e+03   2.4942644e-01
  -4.6190000e+03   2.5559919e-01
  -4.6180000e+03   2.6165594e-01
  -4.6170000e+03   2.6758368e-01
  -4.6160000e+03   2.7336979e-01
  -4.6150000e+03   2.7900208e-01
  -4.6140000e+03   2.8446870e-01
  -4.6130000e+03   2.8975812e-01
  -4.6120000e+03   2.9485915e-01
  -4.6110000e+03   2.9976086e-01
  -4.6100000e+03   3.0445261e-01
  -4.6090000e+03   3.0892402e-01
  -4.6080000e+03   3.1316496e-01
  -4.6070000e+03   3.1716554e-01
  -4.6060000e+03   3.2091611e-01
  -4.6050000e+03   3.2440725e-01
  -4.6040000e+03   3.2762978e-01
  -4.6030000e+03   3.3057474e-01
  -4.6020000e+03   3.3323342e-01
  -4.6010000e+03   3.3559736e-01
  -4.6000000e+03   3.3765834e-01
  -4.5990000e+03   3.3940841e-01
  -4.5980000e+03   3.4083988e-01
  -4.5970000e+03   3.4194537e-01
  -4.5960000e+03   3.4271780e-01
  -4.5950000e+03   3.4315040e-01
  -4.5940000e+03   3.4323676e-01
  -4.5930000e+03   3.4297083e-01
  -4.5920000e+03   3.4234695e-01
  -4.5910000e+03   3.4135988e-01
  -4.5900000e+03   3.4000483e-01
  -4.5890000e+03   3.3827747e-01
  -4.5880000e+03   3.3617402e-01
  -4.5870000e+03   3.3369121e-01
  -4.5860000e+03   3.3082637e-01
  -4.5850000e+03   3.2757747e-01
  -4.5840000e+03   3.2394314e-01
  -4.5830000e+03   3.1992275e-01
  -4.5820000e+03   3.1551644e-01
  -4.5810000e+03   3.1072518e-01
  -4.5800000e+03   3.0555087e-01
  -4.5790000e+03   2.9999638e-01
  -4.5780000e+03   2.9406566e-01
  -4.5770000e+03   2.8776382e-01
  -4.5760000e+03   2.8109725e-01
  -4.5750000e+03   2.7407379e-01
  -4.5740000e+03   2.6670283e-01
  -4.5730000e+03   2.5899557e-01
  -4.5720000e+03   2.5096524e-01
  -4.5710000e+03   2.4262739e-01
  -4.5700000e+03   2.3400029e-01
  -4.5690000e+03   2.2510538e-01
  -4.5680000e+03   2.1596794e-01
  -4.5670000e+03   2.0661785e-01
  -4.5660000e+03   1.9709060e-01
  -4.5650000e+03   1.8742872e-01
  -4.5640000e+03   1.7768350e-01
  -4.5630000e+03   1.6791739e-01
  -4.5620000e+03   1.5820700e-01
  -4.5610000e+03   1.4864711e-01
  -4.5600000e+03   1.3935551e-01
  -4.5590000e+03   1.3047880e-01
  -4.5580000e+03   1.2219829e-01
  -4.5570000e+03   1.1473437e-01
  -4.5560000e+03   1.0834592e-01
  -4.5550000e+03   1.0331909e-01
  -4.5540000e+03   9.9940010e-02
  -4.5530000e+03   9.8450169e-02
  -4.5520000e+03   9.8995525e-02
  -4.5510000e+03   1.0159129e-01
  -4.5500000e+03   1.0612189e-01
  -4.5490000e+03   1.1237539e-01
  -4.5480000e+03   1.2009271e-01
  -4.5470000e+03   1.2901031e-01
  -4.5460000e+03   1.3888645e-01
  -4.5450000e+03   1.4951217e-01
  -4.5440000e+03   1.6071250e-01
  -4.5430000e+03   1.7234290e-01
  -4.5420000e+03   1.8428412e-01
  -4.5410000e+03   1.9643720e-01
  -4.5400000e+03   2.0871911e-01
  -4.5390000e+03   2.2105925e-01
  -4.5380000e+03   2.3339677e-01
  -4.5370000e+03   2.4567847e-01
  -4.5360000e+03   2.5785728e-01
  -4.5350000e+03   2.6989102e-01
  -4.5340000e+03   2.8174159e-01
  -4.5330000e+03   2.9337427e-01
  -4.5320000e+03   3.0475729e-01
  -4.5310000e+03   3.1586142e-01
  -4.5300000e+03   3.2665976e-01
  -4.5290000e+03   3.3712751e-01
  -4.5280000e+03   3.4724193e-01
  -4.5270000e+03   3.5698215e-01
  -4.5260000e+03   3.6632923e-01
  -4.5250000e+03   3.7526609e-01
  -4.5240000e+03   3.8377750e-01
  -4.5230000e+03   3.9185019e-01
  -4.5220000e+03   3.9947280e-01
  -4.5210000e+03   4.0663598e-01
  -4.5200000e+03   4.1333245e-01
  -4.5190000e+03   4.1955703e-01
  -4.5180000e+03   4.2530680e-01
  -4.5170000e+03   4.3058111e-01
  -4.5160000e+03   4.3538169e-01
  -4.5150000e+03   4.3971276e-01
  -4.5140000e+03   4.4358108e-01
  -4.5130000e+03   4.4699610e-01
  -4.5120000e+03   4.4997002e-01
  -4.5110000e+03   4.5251788e-01
  -4.5100000e+03   4.5465767e-01
  -4.5090000e+03   4.5641036e-01
  -4.5080000e+03   4.5780006e-01
  -4.5070000e+03   4.5885397e-01
  -4.5060000e+03   4.5960250e-01
  -4.5050000e+03   4.6007923e-01
  -4.5040000e+03   4.6032095e-01
  -4.5030000e+03   4.6036753e-01
  -4.5020000e+03   4.6026191e-01
  -4.5010000e+03   4.6004988e-01
  -4.5000000e+03   4.5977992e-01
  -4.4990000e+03   4.5950288e-01
  -4.4980000e+03   4.5927164e-01
  -4.4970000e+03   4.5914068e-01
  -4.4960000e+03   4.5916552e-01
  -4.4950000e+03   4.5940214e-01
  -4.4940000e+03   4.5990624e-01
  -4.4930000e+03   4.6073250e-01
  -4.4920000e+03   4.6193373e-01
  -4.4910000e+03   4.6356000e-01
  -4.4900000e+03   4.6565779e-01
  -4.4890000e+03   4.6826907e-01
  -4.4880000e+03   4.7143059e-01
  -4.4870000e+03   4.7517309e-01
  -4.4860000e+03   4.7952078e-01
  -4.4850000e+03   4.8449087e-01
  -4.4840000e+03   4.9009333e-01
  -4.4830000e+03   4.9633079e-01
  -4.4820000e+03   5.0319859e-01
  -4.4810000e+03   5.1068510e-01
  -4.4800000e+03   5.1877205e-01
  -4.4790000e+03   5.2743505e-01
  -4.4780000e+03   5.3664422e-01
  -4.4770000e+03   5.4636477e-01
  -4.4760000e+03   5.5655778e-01
  -4.4750000e+03   5.6718079e-01
  -4.4740000e+03   5.7818855e-01
  -4.4730000e+03   5.8953359e-01
  -4.4720000e+03   6.0116685e-01
  -4.4710000e+03   6.1303819e-01
  -4.4700000e+03   6.2509690e-01
  -4.4690000e+03   6.3729208e-01
  -4.4680000e+03   6.4957304e-01
  -4.4670000e+03   6.6188957e-01
  -4.4660000e+03   6.7419226e-01
  -4.4650000e+03   6.8643269e-01
  -4.4640000e+03   6.9856358e-01
  -4.4630000e+03   7.1053903e-01
  -4.4620000e+03   7.2231456e-01
  -4.4610000e+03   7.3384722e-01
  -4.4600000e+03   7.4509571e-01
  -4.4590000e+03   7.5602040e-01
  -4.4580000e+03   7.6658339e-01
  -4.4570000e+03   7.7674851e-01
  -4.4560000e+03   7.8648142e-01
  -4.4550000e+03   7.9574951e-01
  -4.4540000e+03   8.0452201e-01
  -4.4530000e+03   8.1276990e-01
  -4.4520000e+03   8.2046598e-01
  -4.4510000e+03   8.2758479e-01
  -4.4500000e+03   8.3410263e-01
  -4.4490000e+03   8.3999750e-01
  -4.4480000e+03   8.4524914e-01
  -4.4470000e+03   8.4983891e-01
  -4.4460000e+03   8.5374981e-01
  -4.4450000e+03   8.5696644e-01
  -4.4440000e+03   8.5947494e-01
  -4.4430000e+03   8.6126296e-01
  -4.4420000e+03   8.6231957e-01
  -4.4410000e+03   8.6263529e-01
  -4.4400000e+03   8.6220196e-01
  -4.4390000e+03   8.6101274e-01
  -4.4380000e+03   8.5906202e-01
  -4.4370000e+03   8.5634538e-01
  -4.4360000e+03   8.5285954e-01
  -4.4350000e+03   8.4860229e-01
  -4.4340000e+03   8.4357246e-01
  -4.4330000e+03   8.3776985e-01
  -4.4320000e+03   8.3119517e-01
  -4.4310000e+03   8.2385005e-01
  -4.4300000e+03   8.1573695e-01
  -4.4290000e+03   8.0685914e-01
  -4.4280000e+03   7.9722072e-01
  -4.4270000e+03   7.8682658e-01
  -4.4260000e+03   7.7568238e-01
  -4.4250000e+03   7.6379465e-01
  -4.4240000e+03   7.5117075e-01
  -4.4230000e+03   7.3781902e-01
  -4.4220000e+03   7.2374883e-01
  -4.4210000e+03   7.0897071e-01
  -4.4200000e+03   6.9349660e-01
  -4.4190000e+03   6.7734002e-01
  -4.4180000e+03   6.6051644e-01
  -4.4170000e+03   6.4304364e-01
  -4.4160000e+03   6.2494225e-01
  -4.4150000e+03   6.0623640e-01
  -4.4140000e+03   5.8695451e-01
  -4.4130000e+03   5.6713043e-01
  -4.4120000e+03   5.4680472e-01
  -4.4110000e+03   5.2602645e-01
  -4.4100000e+03   5.0485539e-01
  -4.4090000e+03   4.8336501e-01
  -4.4080000e+03   4.6164614e-01
  -4.4070000e+03   4.3981193e-01
  -4.4060000e+03   4.1800411e-01
  -4.4050000e+03   3.9640101e-01
  -4.4040000e+03   3.7522761e-01
  -4.4030000e+03   3.5476750e-01
  -4.4020000e+03   3.3537630e-01
  -4.4010000e+03   3.1749424e-01
  -4.4000000e+03   3.0165382e-01
  -4.3990000e+03   2.8847433e-01
  -4.3980000e+03   2.7863296e-01
  -4.3970000e+03   2.7280302e-01
  -4.3960000e+03   2.7156152e-01
  -4.3950000e+03   2.7528908e-01
  -4.3940000e+03   2.8410209e-01
  -4.3930000e+03   2.9784911e-01
  -4.3920000e+03   3.1617060e-01
  -4.3910000e+03   3.3858943e-01
  -4.3900000e+03   3.6459535e-01
  -4.3890000e+03   3.9370293e-01
  -4.3880000e+03   4.2548114e-01
  -4.3870000e+03   4.5956238e-01
  -4.3860000e+03   4.9563973e-01
  -4.3850000e+03   5.3345907e-01
  -4.3840000e+03   5.7280983e-01
  -4.3830000e+03   6.1351626e-01
  -4.3820000e+03   6.5542992e-01
  -4.3810000e+03   6.9842356e-01
  -4.3800000e+03   7.4238621e-01
  -4.3790000e+03   7.8721936e-01
  -4.3780000e+03   8.3283396e-01
  -4.3770000e+03   8.7914810e-01
  -4.3760000e+03   9.2608519e-01
  -4.3750000e+03   9.7357259e-01
  -4.3740000e+03   1.0215405e+00
  -4.3730000e+03   1.0699211e+00
  -4.3720000e+03   1.1186480e+00
  -4.3710000e+03   1.1676555e+00
  -4.3700000e+03   1.2168787e+00
  -4.3690000e+03   1.2662525e+00
  -4.3680000e+03   1.3157121e+00
  -4.3670000e+03   1.3651924e+00
  -4.3660000e+03   1.4146279e+00
  -4.3650000e+03   1.4639531e+00
  -4.3640000e+03   1.5131020e+00
  -4.3630000e+03   1.5620081e+00
  -4.3620000e+03   1.6106050e+00
  -4.3610000e+03   1.6588258e+00
  -4.3600000e+03   1.7066035e+00
  -4.3590000e+03   1.7538709e+00
  -4.3580000e+03   1.8005611e+00
  -4.3570000e+03   1.8466072e+00
  -4.3560000e+03   1.8919424e+00
  -4.3550000e+03   1.9365005e+00
  -4.3540000e+03   1.9802158e+00
  -4.3530000e+03   2.0230230e+00
  -4.3520000e+03   2.0648580e+00
  -4.3510000e+03   2.1056573e+00
  -4.3500000e+03   2.1453586e+00
  -4.3490000e+03   2.1839010e+00
  -4.3480000e+03   2.2212246e+00
  -4.3470000e+03   2.2572714e+00
  -4.3460000e+03   2.2919850e+00
  -4.3450000e+03   2.3253106e+00
  -4.3440000e+03   2.3571956e+00
  -4.3430000e+03   2.3875895e+00
  -4.3420000e+03   2.4164440e+00
  -4.3410000e+03   2.4437131e+00
  -4.3400000e+03   2.4693533e+00
  -4.3390000e+03   2.4933240e+00
  -4.3380000e+03   2.5155869e+00
  -4.3370000e+03   2.5361070e+00
  -4.3360000e+03   2.5548519e+00
  -4.3350000e+03   2.5717925e+00
  -4.3340000e+03   2.5869027e+00
  -4.3330000e+03   2.6001597e+00
  -4.3320000e+03   2.6115440e+00
  -4.3310000e+03   2.6210394e+00
  -4.3300000e+03   2.6286333e+00
  -4.3290000e+03   2.6343162e+00
  -4.3280000e+03   2.6380827e+00
  -4.3270000e+03   2.6399303e+00
  -4.3260000e+03   2.6398605e+00
  -4.3250000e+03   2.6378782e+00
  -4.3240000e+03   2.6339919e+00
  -4.3230000e+03   2.6282138e+00
  -4.3220000e+03   2.6205594e+00
  -4.3210000e+03   2.6110478e+00
  -4.3200000e+03   2.5997018e+00
  -4.3190000e+03   2.5865474e+00
  -4.3180000e+03   2.5716140e+00
  -4.3170000e+03   2.5549345e+00
  -4.3160000e+03   2.5365448e+00
  -4.3150000e+03   2.5164842e+00
  -4.3140000e+03   2.4947948e+00
  -4.3130000e+03   2.4715220e+00
  -4.3120000e+03   2.4467137e+00
  -4.3110000e+03   2.4204208e+00
  -4.3100000e+03   2.3926968e+00
  -4.3090000e+03   2.3635974e+00
  -4.3080000e+03   2.3331811e+00
  -4.3070000e+03   2.3015083e+00
  -4.3060000e+03   2.2686415e+00
  -4.3050000e+03   2.2346451e+00
  -4.3040000e+03   2.1995853e+00
  -4.3030000e+03   2.1635298e+00
  -4.3020000e+03   2.1265477e+00
  -4.3010000e+03   2.0887093e+00
  -4.3000000e+03   2.0500860e+00
  -4.2990000e+03   2.0107501e+00
  -4.2980000e+03   1.9707744e+00
  -4.2970000e+03   1.9302325e+00
  -4.2960000e+03   1.8891979e+00
  -4.2950000e+03   1.8477445e+00
  -4.2940000e+03   1.8059462e+00
  -4.2930000e+03   1.7638763e+00
  -4.2920000e+03   1.7216081e+00
  -4.2910000e+03   1.6792140e+00
  -4.2900000e+03   1.6367656e+00
  -4.2890000e+03   1.5943337e+00
  -4.2880000e+03   1.5519877e+00
  -4.2870000e+03   1.5097958e+00
  -4.2860000e+03   1.4678247e+00
  -4.2850000e+03   1.4261395e+00
  -4.2840000e+03   1.3848033e+00
  -4.2830000e+03   1.3438775e+00
  -4.2820000e+03   1.3034210e+00
  -4.2810000e+03   1.2634908e+00
  -4.2800000e+03   1.2241412e+00
  -4.2790000e+03   1.1854244e+00
  -4.2780000e+03   1.1473895e+00
  -4.2770000e+03   1.1100831e+00
  -4.2760000e+03   1.0735491e+00
  -4.2750000e+03   1.0378282e+00
  -4.2740000e+03   1.0029582e+00
  -4.2730000e+03   9.6897410e-01
  -4.2720000e+03   9.3590748e-01
  -4.2710000e+03   9.0378698e-01
  -4.2700000e+03   8.7263805e-01
  -4.2690000e+03   8.4248301e-01
  -4.2680000e+03   8.1334106e-01
  -4.2670000e+03   7.8522832e-01
  -4.2660000e+03   7.5815785e-01
  -4.2650000e+03   7.3213977e-01
  -4.2640000e+03   7.0718129e-01
  -4.2630000e+03   6.8328688e-01
  -4.2620000e+03   6.6045831e-01
  -4.2610000e+03   6.3869486e-01
  -4.2600000e+03   6.1799341e-01
  -4.2590000e+03   5.9834862e-01
  -4.2580000e+03   5.7975310e-01
  -4.2570000e+03   5.6219754e-01
  -4.2560000e+03   5.4567088e-01
  -4.2550000e+03   5.3016047e-01
  -4.2540000e+03   5.1565221e-01
  -4.2530000e+03   5.0213063e-01
  -4.2520000e+03   4.8957901e-01
  -4.2510000e+03   4.7797947e-01
  -4.2500000e+03   4.6731294e-01
  -4.2490000e+03   4.5755922e-01
  -4.2480000e+03   4.4869698e-01
  -4.2470000e+03   4.4070364e-01
  -4.2460000e+03   4.3355537e-01
  -4.2450000e+03   4.2722701e-01
  -4.2440000e+03   4.2169195e-01
  -4.2430000e+03   4.1692209e-01
  -4.2420000e+03   4.1288777e-01
  -4.2410000e+03   4.0955775e-01
  -4.2400000e+03   4.0689917e-01
  -4.2390000e+03   4.0487757e-01
  -4.2380000e+03   4.0345703e-01
  -4.2370000e+03   4.0260017e-01
  -4.2360000e+03   4.0226837e-01
  -4.2350000e+03   4.0242192e-01
  -4.2340000e+03   4.0302021e-01
  -4.2330000e+03   4.0402196e-01
  -4.2320000e+03   4.0538548e-01
  -4.2310000e+03   4.0706889e-01
  -4.2300000e+03   4.0903040e-01
  -4.2290000e+03   4.1122853e-01
  -4.2280000e+03   4.1362235e-01
  -4.2270000e+03   4.1617173e-01
  -4.2260000e+03   4.1883753e-01
  -4.2250000e+03   4.2158180e-01
  -4.2240000e+03   4.2436796e-01
  -4.2230000e+03   4.2716097e-01
  -4.2220000e+03   4.2992743e-01
  -4.2210000e+03   4.3263578e-01
  -4.2200000e+03   4.3525634e-01
  -4.2190000e+03   4.3776142e-01
  -4.2180000e+03   4.4012545e-01
  -4.2170000e+03   4.4232496e-01
  -4.2160000e+03   4.4433872e-01
  -4.2150000e+03   4.4614773e-01
  -4.2140000e+03   4.4773529e-01
  -4.2130000e+03   4.4908696e-01
  -4.2120000e+03   4.5019066e-01
  -4.2110000e+03   4.5103661e-01
  -4.2100000e+03   4.5161735e-01
  -4.2090000e+03   4.5192772e-01
  -4.2080000e+03   4.5196483e-01
  -4.2070000e+03   4.5172807e-01
  -4.2060000e+03   4.5121901e-01
  -4.2050000e+03   4.5044141e-01
  -4.2040000e+03   4.4940109e-01
  -4.2030000e+03   4.4810596e-01
  -4.2020000e+03   4.4656585e-01
  -4.2010000e+03   4.4479247e-01
  -4.2000000e+03   4.4279932e-01
  -4.1990000e+03   4.4060152e-01
  -4.1980000e+03   4.3821577e-01
  -4.1970000e+03   4.3566012e-01
  -4.1960000e+03   4.3295391e-01
  -4.1950000e+03   4.3011752e-01
  -4.1940000e+03   4.2717227e-01
  -4.1930000e+03   4.2414014e-01
  -4.1920000e+03   4.2104364e-01
  -4.1910000e+03   4.1790555e-01
  -4.1900000e+03   4.1474868e-01
  -4.1890000e+03   4.1159562e-01
  -4.1880000e+03   4.0846851e-01
  -4.1870000e+03   4.0538875e-01
  -4.1860000e+03   4.0237676e-01
  -4.1850000e+03   3.9945168e-01
  -4.1840000e+03   3.9663116e-01
  -4.1830000e+03   3.9393105e-01
  -4.1820000e+03   3.9136526e-01
  -4.1810000e+03   3.8894545e-01
  -4.1800000e+03   3.8668094e-01
  -4.1790000e+03   3.8457853e-01
  -4.1780000e+03   3.8264238e-01
  -4.1770000e+03   3.8087398e-01
  -4.1760000e+03   3.7927211e-01
  -4.1750000e+03   3.7783287e-01
  -4.1740000e+03   3.7654978e-01
  -4.1730000e+03   3.7541384e-01
  -4.1720000e+03   3.7441371e-01
  -4.1710000e+03   3.7353592e-01
  -4.1700000e+03   3.7276506e-01
  -4.1690000e+03   3.7208400e-01
  -4.1680000e+03   3.7147419e-01
  -4.1670000e+03   3.7091590e-01
  -4.1660000e+03   3.7038848e-01
  -4.1650000e+03   3.6987063e-01
  -4.1640000e+03   3.6934068e-01
  -4.1630000e+03   3.6877681e-01
  -4.1620000e+03   3.6815728e-01
  -4.1610000e+03   3.6746066e-01
  -4.1600000e+03   3.6666603e-01
  -4.1590000e+03   3.6575313e-01
  -4.1580000e+03   3.6470254e-01
  -4.1570000e+03   3.6349578e-01
  -4.1560000e+03   3.6211548e-01
  -4.1550000e+03   3.6054543e-01
  -4.1540000e+03   3.5877067e-01
  -4.1530000e+03   3.5677755e-01
  -4.1520000e+03   3.5455381e-01
  -4.1510000e+03   3.5208855e-01
  -4.1500000e+03   3.4937233e-01
  -4.1490000e+03   3.4639711e-01
  -4.1480000e+03   3.4315630e-01
  -4.1470000e+03   3.3964473e-01
  -4.1460000e+03   3.3585866e-01
  -4.1450000e+03   3.3179573e-01
  -4.1440000e+03   3.2745495e-01
  -4.1430000e+03   3.2283668e-01
  -4.1420000e+03   3.1794259e-01
  -4.1410000e+03   3.1277561e-01
  -4.1400000e+03   3.0733991e-01
  -4.1390000e+03   3.0164087e-01
  -4.1380000e+03   2.9568501e-01
  -4.1370000e+03   2.8947995e-01
  -4.1360000e+03   2.8303440e-01
  -4.1350000e+03   2.7635808e-01
  -4.1340000e+03   2.6946173e-01
  -4.1330000e+03   2.6235701e-01
  -4.1320000e+03   2.5505649e-01
  -4.1310000e+03   2.4757363e-01
  -4.1300000e+03   2.3992273e-01
  -4.1290000e+03   2.3211893e-01
  -4.1280000e+03   2.2417813e-01
  -4.1270000e+03   2.1611706e-01
  -4.1260000e+03   2.0795322e-01
  -4.1250000e+03   1.9970489e-01
  -4.1240000e+03   1.9139117e-01
  -4.1230000e+03   1.8303204e-01
  -4.1220000e+03   1.7464835e-01
  -4.1210000e+03   1.6626199e-01
  -4.1200000e+03   1.5789598e-01
  -4.1190000e+03   1.4957462e-01
  -4.1180000e+03   1.4132375e-01
  -4.1170000e+03   1.3317104e-01
  -4.1160000e+03   1.2514637e-01
  -4.1150000e+03   1.1728234e-01
  -4.1140000e+03   1.0961487e-01
  -4.1130000e+03   1.0218398e-01
  -4.1120000e+03   9.5034748e-02
  -4.1110000e+03   8.8218266e-02
  -4.1100000e+03   8.1792729e-02
  -4.1090000e+03   7.5824186e-02
  -4.1080000e+03   7.0386599e-02
  -4.1070000e+03   6.5560398e-02
  -4.1060000e+03   6.1428475e-02
  -4.1050000e+03   5.8068606e-02
  -4.1040000e+03   5.5542121e-02
  -4.1030000e+03   5.3880596e-02
  -4.1020000e+03   5.3074695e-02
  -4.1010000e+03   5.3070156e-02
  -4.1000000e+03   5.3773449e-02
  -4.0990000e+03   5.5065122e-02
  -4.0980000e+03   5.6815592e-02
  -4.0970000e+03   5.8898450e-02
  -4.0960000e+03   6.1198947e-02
  -4.0950000e+03   6.3617817e-02
  -4.0940000e+03   6.6071844e-02
  -4.0930000e+03   6.8492606e-02
  -4.0920000e+03   7.0824490e-02
  -4.0910000e+03   7.3022589e-02
  -4.0900000e+03   7.5050782e-02
  -4.0890000e+03   7.6880108e-02
  -4.0880000e+03   7.8487441e-02
  -4.0870000e+03   7.9854434e-02
  -4.0860000e+03   8.0966685e-02
  -4.0850000e+03   8.1813088e-02
  -4.0840000e+03   8.2385318e-02
  -4.0830000e+03   8.2677431e-02
  -4.0820000e+03   8.2685541e-02
  -4.0810000e+03   8.2407570e-02
  -4.0800000e+03   8.1843044e-02
  -4.0790000e+03   8.0992929e-02
  -4.0780000e+03   7.9859494e-02
  -4.0770000e+03   7.8446205e-02
  -4.0760000e+03   7.6757638e-02
  -4.0750000e+03   7.4799401e-02
  -4.0740000e+03   7.2578089e-02
  -4.0730000e+03   7.0101237e-02
  -4.0720000e+03   6.7377306e-02
  -4.0710000e+03   6.4415684e-02
  -4.0700000e+03   6.1226720e-02
  -4.0690000e+03   5.7821807e-02
  -4.0680000e+03   5.4213529e-02
  -4.0670000e+03   5.0415921e-02
  -4.0660000e+03   4.6444919e-02
  -4.0650000e+03   4.2319138e-02
  -4.0640000e+03   3.8061266e-02
  -4.0630000e+03   3.3700635e-02
  -4.0620000e+03   2.9278275e-02
  -4.0610000e+03   2.4857414e-02
  -4.0600000e+03   2.0546849e-02
  -4.0590000e+03   1.6555457e-02
  -4.0580000e+03   1.3311874e-02
  -4.0570000e+03   1.1604299e-02
  -4.0560000e+03   1.2209479e-02
  -4.0550000e+03   1.4918334e-02
  -4.0540000e+03   1.8886681e-02
  -4.0530000e+03   2.3507000e-02
  -4.0520000e+03   2.8472712e-02
  -4.0510000e+03   3.3630994e-02
  -4.0500000e+03   3.8898416e-02
  -4.0490000e+03   4.4224134e-02
  -4.0480000e+03   4.9573777e-02
  -4.0470000e+03   5.4921971e-02
  -4.0460000e+03   6.0248619e-02
  -4.0450000e+03   6.5536947e-02
  -4.0440000e+03   7.0772407e-02
  -4.0430000e+03   7.5942051e-02
  -4.0420000e+03   8.1034146e-02
  -4.0410000e+03   8.6037937e-02
  -4.0400000e+03   9.0943493e-02
  -4.0390000e+03   9.5741607e-02
  -4.0380000e+03   1.0042373e-01
  -4.0370000e+03   1.0498193e-01
  -4.0360000e+03   1.0940884e-01
  -4.0350000e+03   1.1369765e-01
  -4.0340000e+03   1.1784209e-01
  -4.0330000e+03   1.2183639e-01
  -4.0320000e+03   1.2567528e-01
  -4.0310000e+03   1.2935400e-01
  -4.0300000e+03   1.3286822e-01
  -4.0290000e+03   1.3621411e-01
  -4.0280000e+03   1.3938825e-01
  -4.0270000e+03   1.4238768e-01
  -4.0260000e+03   1.4520982e-01
  -4.0250000e+03   1.4785251e-01
  -4.0240000e+03   1.5031396e-01
  -4.0230000e+03   1.5259273e-01
  -4.0220000e+03   1.5468775e-01
  -4.0210000e+03   1.5659825e-01
  -4.0200000e+03   1.5832377e-01
  -4.0190000e+03   1.5986415e-01
  -4.0180000e+03   1.6121947e-01
  -4.0170000e+03   1.6239007e-01
  -4.0160000e+03   1.6337653e-01
  -4.0150000e+03   1.6417962e-01
  -4.0140000e+03   1.6480029e-01
  -4.0130000e+03   1.6523968e-01
  -4.0120000e+03   1.6549908e-01
  -4.0110000e+03   1.6557991e-01
  -4.0100000e+03   1.6548372e-01
  -4.0090000e+03   1.6521215e-01
  -4.0080000e+03   1.6476694e-01
  -4.0070000e+03   1.6414992e-01
  -4.0060000e+03   1.6336298e-01
  -4.0050000e+03   1.6240808e-01
  -4.0040000e+03   1.6128721e-01
  -4.0030000e+03   1.6000242e-01
  -4.0020000e+03   1.5855580e-01
  -4.0010000e+03   1.5694947e-01
  -4.0000000e+03   1.5518558e-01
  -3.9990000e+03   1.5326631e-01
  -3.9980000e+03   1.5119387e-01
  -3.9970000e+03   1.4897051e-01
  -3.9960000e+03   1.4659850e-01
  -3.9950000e+03   1.4408016e-01
  -3.9940000e+03   1.4141782e-01
  -3.9930000e+03   1.3861389e-01
  -3.9920000e+03   1.3567081e-01
  -3.9910000e+03   1.3259108e-01
  -3.9900000e+03   1.2937726e-01
  -3.9890000e+03   1.2603199e-01
  -3.9880000e+03   1.2255798e-01
  -3.9870000e+03   1.1895801e-01
  -3.9860000e+03   1.1523498e-01
  -3.9850000e+03   1.1139187e-01
  -3.9840000e+03   1.0743177e-01
  -3.9830000e+03   1.0335789e-01
  -3.9820000e+03   9.9173558e-02
  -3.9810000e+03   9.4882226e-02
  -3.9800000e+03   9.0487493e-02
  -3.9790000e+03   8.5993101e-02
  -3.9780000e+03   8.1402951e-02
  -3.9770000e+03   7.6721111e-02
  -3.9760000e+03   7.1951838e-02
  -3.9750000e+03   6.7099597e-02
  -3.9740000e+03   6.2169099e-02
  -3.9730000e+03   5.7165353e-02
  -3.9720000e+03   5.2093756e-02
  -3.9710000e+03   4.6960240e-02
  -3.9700000e+03   4.1771541e-02
  -3.9690000e+03   3.6535704e-02
  -3.9680000e+03   3.1263119e-02
  -3.9670000e+03   2.5968836e-02
  -3.9660000e+03   2.0678468e-02
  -3.9650000e+03   1.5446073e-02
  -3.9640000e+03   1.0423847e-02
  -3.9630000e+03   6.2398038e-03
  -3.9620000e+03   5.5046677e-03
  -3.9610000e+03   9.1329099e-03
  -3.9600000e+03   1.4095508e-02
  -3.9590000e+03   1.9398690e-02
  -3.9580000e+03   2.4824203e-02
  -3.9570000e+03   3.0301803e-02
  -3.9560000e+03   3.5800468e-02
  -3.9550000e+03   4.1302869e-02
  -3.9540000e+03   4.6797454e-02
  -3.9530000e+03   5.2275473e-02
  -3.9520000e+03   5.7729697e-02
  -3.9510000e+03   6.3153806e-02
  -3.9500000e+03   6.8542079e-02
  -3.9490000e+03   7.3889223e-02
  -3.9480000e+03   7.9190276e-02
  -3.9470000e+03   8.4440551e-02
  -3.9460000e+03   8.9635604e-02
  -3.9450000e+03   9.4771215e-02
  -3.9440000e+03   9.9843374e-02
  -3.9430000e+03   1.0484827e-01
  -3.9420000e+03   1.0978230e-01
  -3.9410000e+03   1.1464205e-01
  -3.9400000e+03   1.1942428e-01
  -3.9390000e+03   1.2412598e-01
  -3.9380000e+03   1.2874429e-01
  -3.9370000e+03   1.3327654e-01
  -3.9360000e+03   1.3772024e-01
  -3.9350000e+03   1.4207308e-01
  -3.9340000e+03   1.4633290e-01
  -3.9330000e+03   1.5049771e-01
  -3.9320000e+03   1.5456567e-01
  -3.9310000e+03   1.5853507e-01
  -3.9300000e+03   1.6240435e-01
  -3.9290000e+03   1.6617205e-01
  -3.9280000e+03   1.6983684e-01
  -3.9270000e+03   1.7339748e-01
  -3.9260000e+03   1.7685281e-01
  -3.9250000e+03   1.8020175e-01
  -3.9240000e+03   1.8344327e-01
  -3.9230000e+03   1.8657641e-01
  -3.9220000e+03   1.8960020e-01
  -3.9210000e+03   1.9251375e-01
  -3.9200000e+03   1.9531612e-01
  -3.9190000e+03   1.9800639e-01
  -3.9180000e+03   2.0058363e-01
  -3.9170000e+03   2.0304687e-01
  -3.9160000e+03   2.0539509e-01
  -3.9150000e+03   2.0762726e-01
  -3.9140000e+03   2.0974225e-01
  -3.9130000e+03   2.1173890e-01
  -3.9120000e+03   2.1361597e-01
  -3.9110000e+03   2.1537213e-01
  -3.9100000e+03   2.1700601e-01
  -3.9090000e+03   2.1851615e-01
  -3.9080000e+03   2.1990101e-01
  -3.9070000e+03   2.2115900e-01
  -3.9060000e+03   2.2228844e-01
  -3.9050000e+03   2.2328761e-01
  -3.9040000e+03   2.2415475e-01
  -3.9030000e+03   2.2488804e-01
  -3.9020000e+03   2.2548566e-01
  -3.9010000e+03   2.2594576e-01
  -3.9000000e+03   2.2626653e-01
  -3.8990000e+03   2.2644615e-01
  -3.8980000e+03   2.2648287e-01
  -3.8970000e+03   2.2637502e-01
  -3.8960000e+03   2.2612100e-01
  -3.8950000e+03   2.2571935e-01
  -3.8940000e+03   2.2516876e-01
  -3.8930000e+03   2.2446809e-01
  -3.8920000e+03   2.2361641e-01
  -3.8910000e+03   2.2261303e-01
  -3.8900000e+03   2.2145754e-01
  -3.8890000e+03   2.2014984e-01
  -3.8880000e+03   2.1869017e-01
  -3.8870000e+03   2.1707917e-01
  -3.8860000e+03   2.1531787e-01
  -3.8850000e+03   2.1340782e-01
  -3.8840000e+03   2.1135103e-01
  -3.8830000e+03   2.0915008e-01
  -3.8820000e+03   2.0680818e-01
  -3.8810000e+03   2.0432915e-01
  -3.8800000e+03   2.0171755e-01
  -3.8790000e+03   1.9897867e-01
  -3.8780000e+03   1.9611864e-01
  -3.8770000e+03   1.9314446e-01
  -3.8760000e+03   1.9006407e-01
  -3.8750000e+03   1.8688645e-01
  -3.8740000e+03   1.8362164e-01
  -3.8730000e+03   1.8028084e-01
  -3.8720000e+03   1.7687651e-01
  -3.8710000e+03   1.7342242e-01
  -3.8700000e+03   1.6993374e-01
  -3.8690000e+03   1.6642711e-01
  -3.8680000e+03   1.6292072e-01
  -3.8670000e+03   1.5943435e-01
  -3.8660000e+03   1.5598943e-01
  -3.8650000e+03   1.5260903e-01
  -3.8640000e+03   1.4931781e-01
  -3.8630000e+03   1.4614198e-01
  -3.8620000e+03   1.4310908e-01
  -3.8610000e+03   1.4024777e-01
  -3.8600000e+03   1.3758748e-01
  -3.8590000e+03   1.3515790e-01
  -3.8580000e+03   1.3298842e-01
  -3.8570000e+03   1.3110739e-01
  -3.8560000e+03   1.2954134e-01
  -3.8550000e+03   1.2831409e-01
  -3.8540000e+03   1.2744584e-01
  -3.8530000e+03   1.2695240e-01
  -3.8520000e+03   1.2684448e-01
  -3.8510000e+03   1.2712720e-01
  -3.8500000e+03   1.2779989e-01
  -3.8490000e+03   1.2885613e-01
  -3.8480000e+03   1.3028405e-01
  -3.8470000e+03   1.3206696e-01
  -3.8460000e+03   1.3418398e-01
  -3.8450000e+03   1.3661094e-01
  -3.8440000e+03   1.3932123e-01
  -3.8430000e+03   1.4228657e-01
  -3.8420000e+03   1.4547784e-01
  -3.8410000e+03   1.4886566e-01
  -3.8400000e+03   1.5242096e-01
  -3.8390000e+03   1.5611534e-01
  -3.8380000e+03   1.5992145e-01
  -3.8370000e+03   1.6381314e-01
  -3.8360000e+03   1.6776562e-01
  -3.8350000e+03   1.7175554e-01
  -3.8340000e+03   1.7576103e-01
  -3.8330000e+03   1.7976165e-01
  -3.8320000e+03   1.8373843e-01
  -3.8310000e+03   1.8767376e-01
  -3.8300000e+03   1.9155138e-01
  -3.8290000e+03   1.9535630e-01
  -3.8280000e+03   1.9907476e-01
  -3.8270000e+03   2.0269413e-01
  -3.8260000e+03   2.0620291e-01
  -3.8250000e+03   2.0959059e-01
  -3.8240000e+03   2.1284768e-01
  -3.8230000e+03   2.1596561e-01
  -3.8220000e+03   2.1893668e-01
  -3.8210000e+03   2.2175405e-01
  -3.8200000e+03   2.2441165e-01
  -3.8190000e+03   2.2690417e-01
  -3.8180000e+03   2.2922701e-01
  -3.8170000e+03   2.3137626e-01
  -3.8160000e+03   2.3334864e-01
  -3.8150000e+03   2.3514148e-01
  -3.8140000e+03   2.3675268e-01
  -3.8130000e+03   2.3818070e-01
  -3.8120000e+03   2.3942450e-01
  -3.8110000e+03   2.4048352e-01
  -3.8100000e+03   2.4135768e-01
  -3.8090000e+03   2.4204731e-01
  -3.8080000e+03   2.4255315e-01
  -3.8070000e+03   2.4287632e-01
  -3.8060000e+03   2.4301828e-01
  -3.8050000e+03   2.4298083e-01
  -3.8040000e+03   2.4276608e-01
  -3.8030000e+03   2.4237639e-01
  -3.8020000e+03   2.4181443e-01
  -3.8010000e+03   2.4108308e-01
  -3.8000000e+03   2.4018546e-01
  -3.7990000e+03   2.3912487e-01
  -3.7980000e+03   2.3790484e-01
  -3.7970000e+03   2.3652905e-01
  -3.7960000e+03   2.3500134e-01
  -3.7950000e+03   2.3332573e-01
  -3.7940000e+03   2.3150634e-01
  -3.7930000e+03   2.2954747e-01
  -3.7920000e+03   2.2745350e-01
  -3.7910000e+03   2.2522898e-01
  -3.7900000e+03   2.2287855e-01
  -3.7890000e+03   2.2040699e-01
  -3.7880000e+03   2.1781917e-01
  -3.7870000e+03   2.1512011e-01
  -3.7860000e+03   2.1231496e-01
  -3.7850000e+03   2.0940899e-01
  -3.7840000e+03   2.0640761e-01
  -3.7830000e+03   2.0331641e-01
  -3.7820000e+03   2.0014111e-01
  -3.7810000e+03   1.9688763e-01
  -3.7800000e+03   1.9356208e-01
  -3.7790000e+03   1.9017076e-01
  -3.7780000e+03   1.8672024e-01
  -3.7770000e+03   1.8321729e-01
  -3.7760000e+03   1.7966899e-01
  -3.7750000e+03   1.7608267e-01
  -3.7740000e+03   1.7246601e-01
  -3.7730000e+03   1.6882700e-01
  -3.7720000e+03   1.6517402e-01
  -3.7710000e+03   1.6151580e-01
  -3.7700000e+03   1.5786151e-01
  -3.7690000e+03   1.5422074e-01
  -3.7680000e+03   1.5060354e-01
  -3.7670000e+03   1.4702040e-01
  -3.7660000e+03   1.4348232e-01
  -3.7650000e+03   1.4000078e-01
  -3.7640000e+03   1.3658772e-01
  -3.7630000e+03   1.3325555e-01
  -3.7620000e+03   1.3001711e-01
  -3.7610000e+03   1.2688559e-01
  -3.7600000e+03   1.2387451e-01
  -3.7590000e+03   1.2099755e-01
  -3.7580000e+03   1.1826846e-01
  -3.7570000e+03   1.1570090e-01
  -3.7560000e+03   1.1330818e-01
  -3.7550000e+03   1.1110308e-01
  -3.7540000e+03   1.0909757e-01
  -3.7530000e+03   1.0730253e-01
  -3.7520000e+03   1.0572740e-01
  -3.7510000e+03   1.0438000e-01
  -3.7500000e+03   1.0326613e-01
  -3.7490000e+03   1.0238947e-01
  -3.7480000e+03   1.0175134e-01
  -3.7470000e+03   1.0135064e-01
  -3.7460000e+03   1.0118384e-01
  -3.7450000e+03   1.0124512e-01
  -3.7440000e+03   1.0152645e-01
  -3.7430000e+03   1.0201794e-01
  -3.7420000e+03   1.0270807e-01
  -3.7410000e+03   1.0358401e-01
  -3.7400000e+03   1.0463205e-01
  -3.7390000e+03   1.0583784e-01
  -3.7380000e+03   1.0718677e-01
  -3.7370000e+03   1.0866423e-01
  -3.7360000e+03   1.1025585e-01
  -3.7350000e+03   1.1194772e-01
  -3.7340000e+03   1.1372653e-01
  -3.7330000e+03   1.1557971e-01
  -3.7320000e+03   1.1749548e-01
  -3.7310000e+03   1.1946293e-01
  -3.7300000e+03   1.2147203e-01
  -3.7290000e+03   1.2351365e-01
  -3.7280000e+03   1.2557955e-01
  -3.7270000e+03   1.2766232e-01
  -3.7260000e+03   1.2975541e-01
  -3.7250000e+03   1.3185303e-01
  -3.7240000e+03   1.3395014e-01
  -3.7230000e+03   1.3604241e-01
  -3.7220000e+03   1.3812613e-01
  -3.7210000e+03   1.4019824e-01
  -3.7200000e+03   1.4225618e-01
  -3.7190000e+03   1.4429794e-01
  -3.7180000e+03   1.4632196e-01
  -3.7170000e+03   1.4832709e-01
  -3.7160000e+03   1.5031257e-01
  -3.7150000e+03   1.5227798e-01
  -3.7140000e+03   1.5422320e-01
  -3.7130000e+03   1.5614835e-01
  -3.7120000e+03   1.5805381e-01
  -3.7110000e+03   1.5994014e-01
  -3.7100000e+03   1.6180806e-01
  -3.7090000e+03   1.6365844e-01
  -3.7080000e+03   1.6549225e-01
  -3.7070000e+03   1.6731053e-01
  -3.7060000e+03   1.6911441e-01
  -3.7050000e+03   1.7090502e-01
  -3.7040000e+03   1.7268352e-01
  -3.7030000e+03   1.7445106e-01
  -3.7020000e+03   1.7620878e-01
  -3.7010000e+03   1.7795775e-01
  -3.7000000e+03   1.7969900e-01
  -3.6990000e+03   1.8143349e-01
  -3.6980000e+03   1.8316208e-01
  -3.6970000e+03   1.8488554e-01
  -3.6960000e+03   1.8660454e-01
  -3.6950000e+03   1.8831959e-01
  -3.6940000e+03   1.9003112e-01
  -3.6930000e+03   1.9173936e-01
  -3.6920000e+03   1.9344443e-01
  -3.6910000e+03   1.9514629e-01
  -3.6900000e+03   1.9684471e-01
  -3.6890000e+03   1.9853930e-01
  -3.6880000e+03   2.0022950e-01
  -3.6870000e+03   2.0191455e-01
  -3.6860000e+03   2.0359351e-01
  -3.6850000e+03   2.0526526e-01
  -3.6840000e+03   2.0692846e-01
  -3.6830000e+03   2.0858158e-01
  -3.6820000e+03   2.1022292e-01
  -3.6810000e+03   2.1185056e-01
  -3.6800000e+03   2.1346237e-01
  -3.6790000e+03   2.1505606e-01
  -3.6780000e+03   2.1662914e-01
  -3.6770000e+03   2.1817892e-01
  -3.6760000e+03   2.1970254e-01
  -3.6750000e+03   2.2119699e-01
  -3.6740000e+03   2.2265907e-01
  -3.6730000e+03   2.2408544e-01
  -3.6720000e+03   2.2547263e-01
  -3.6710000e+03   2.2681703e-01
  -3.6700000e+03   2.2811492e-01
  -3.6690000e+03   2.2936249e-01
  -3.6680000e+03   2.3055585e-01
  -3.6670000e+03   2.3169105e-01
  -3.6660000e+03   2.3276409e-01
  -3.6650000e+03   2.3377096e-01
  -3.6640000e+03   2.3470766e-01
  -3.6630000e+03   2.3557017e-01
  -3.6620000e+03   2.3635457e-01
  -3.6610000e+03   2.3705696e-01
  -3.6600000e+03   2.3767357e-01
  -3.6590000e+03   2.3820072e-01
  -3.6580000e+03   2.3863488e-01
  -3.6570000e+03   2.3897267e-01
  -3.6560000e+03   2.3921093e-01
  -3.6550000e+03   2.3934667e-01
  -3.6540000e+03   2.3937716e-01
  -3.6530000e+03   2.3929994e-01
  -3.6520000e+03   2.3911278e-01
  -3.6510000e+03   2.3881380e-01
  -3.6500000e+03   2.3840141e-01
  -3.6490000e+03   2.3787437e-01
  -3.6480000e+03   2.3723178e-01
  -3.6470000e+03   2.3647315e-01
  -3.6460000e+03   2.3559832e-01
  -3.6450000e+03   2.3460758e-01
  -3.6440000e+03   2.3350160e-01
  -3.6430000e+03   2.3228149e-01
  -3.6420000e+03   2.3094875e-01
  -3.6410000e+03   2.2950536e-01
  -3.6400000e+03   2.2795369e-01
  -3.6390000e+03   2.2629658e-01
  -3.6380000e+03   2.2453728e-01
  -3.6370000e+03   2.2267946e-01
  -3.6360000e+03   2.2072724e-01
  -3.6350000e+03   2.1868511e-01
  -3.6340000e+03   2.1655799e-01
  -3.6330000e+03   2.1435115e-01
  -3.6320000e+03   2.1207024e-01
  -3.6310000e+03   2.0972123e-01
  -3.6300000e+03   2.0731041e-01
  -3.6290000e+03   2.0484433e-01
  -3.6280000e+03   2.0232980e-01
  -3.6270000e+03   1.9977383e-01
  -3.6260000e+03   1.9718357e-01
  -3.6250000e+03   1.9456633e-01
  -3.6240000e+03   1.9192945e-01
  -3.6230000e+03   1.8928031e-01
  -3.6220000e+03   1.8662623e-01
  -3.6210000e+03   1.8397443e-01
  -3.6200000e+03   1.8133198e-01
  -3.6190000e+03   1.7870571e-01
  -3.6180000e+03   1.7610216e-01
  -3.6170000e+03   1.7352750e-01
  -3.6160000e+03   1.7098750e-01
  -3.6150000e+03   1.6848741e-01
  -3.6140000e+03   1.6603194e-01
  -3.6130000e+03   1.6362518e-01
  -3.6120000e+03   1.6127057e-01
  -3.6110000e+03   1.5897084e-01
  -3.6100000e+03   1.5672795e-01
  -3.6090000e+03   1.5454311e-01
  -3.6080000e+03   1.5241673e-01
  -3.6070000e+03   1.5034839e-01
  -3.6060000e+03   1.4833692e-01
  -3.6050000e+03   1.4638034e-01
  -3.6040000e+03   1.4447594e-01
  -3.6030000e+03   1.4262031e-01
  -3.6020000e+03   1.4080938e-01
  -3.6010000e+03   1.3903852e-01
  -3.6000000e+03   1.3730257e-01
  -3.5990000e+03   1.3559598e-01
  -3.5980000e+03   1.3391285e-01
  -3.5970000e+03   1.3224707e-01
  -3.5960000e+03   1.3059240e-01
  -3.5950000e+03   1.2894255e-01
  -3.5940000e+03   1.2729136e-01
  -3.5930000e+03   1.2563281e-01
  -3.5920000e+03   1.2396120e-01
  -3.5910000e+03   1.2227122e-01
  -3.5900000e+03   1.2055806e-01
  -3.5890000e+03   1.1881752e-01
  -3.5880000e+03   1.1704609e-01
  -3.5870000e+03   1.1524105e-01
  -3.5860000e+03   1.1340062e-01
  -3.5850000e+03   1.1152400e-01
  -3.5840000e+03   1.0961149e-01
  -3.5830000e+03   1.0766462e-01
  -3.5820000e+03   1.0568624e-01
  -3.5810000e+03   1.0368068e-01
  -3.5800000e+03   1.0165379e-01
  -3.5790000e+03   9.9613161e-02
  -3.5780000e+03   9.7568212e-02
  -3.5770000e+03   9.5530331e-02
  -3.5760000e+03   9.3513016e-02
  -3.5750000e+03   9.1531985e-02
  -3.5740000e+03   8.9605276e-02
  -3.5730000e+03   8.7753287e-02
  -3.5720000e+03   8.5998766e-02
  -3.5710000e+03   8.4366690e-02
  -3.5700000e+03   8.2884021e-02
  -3.5690000e+03   8.1579301e-02
  -3.5680000e+03   8.0482053e-02
  -3.5670000e+03   7.9621985e-02
  -3.5660000e+03   7.9028000e-02
  -3.5650000e+03   7.8727066e-02
  -3.5640000e+03   7.8743024e-02
  -3.5630000e+03   7.9095453e-02
  -3.5620000e+03   7.9798724e-02
  -3.5610000e+03   8.0861357e-02
  -3.5600000e+03   8.2285766e-02
  -3.5590000e+03   8.4068406e-02
  -3.5580000e+03   8.6200294e-02
  -3.5570000e+03   8.8667792e-02
  -3.5560000e+03   9.1453558e-02
  -3.5550000e+03   9.4537527e-02
  -3.5540000e+03   9.7897848e-02
  -3.5530000e+03   1.0151170e-01
  -3.5520000e+03   1.0535594e-01
  -3.5510000e+03   1.0940764e-01
  -3.5500000e+03   1.1364440e-01
  -3.5490000e+03   1.1804465e-01
  -3.5480000e+03   1.2258773e-01
  -3.5470000e+03   1.2725396e-01
  -3.5460000e+03   1.3202469e-01
  -3.5450000e+03   1.3688221e-01
  -3.5440000e+03   1.4180974e-01
  -3.5430000e+03   1.4679136e-01
  -3.5420000e+03   1.5181192e-01
  -3.5410000e+03   1.5685696e-01
  -3.5400000e+03   1.6191266e-01
  -3.5390000e+03   1.6696577e-01
  -3.5380000e+03   1.7200351e-01
  -3.5370000e+03   1.7701358e-01
  -3.5360000e+03   1.8198403e-01
  -3.5350000e+03   1.8690325e-01
  -3.5340000e+03   1.9175996e-01
  -3.5330000e+03   1.9654309e-01
  -3.5320000e+03   2.0124185e-01
  -3.5310000e+03   2.0584561e-01
  -3.5300000e+03   2.1034393e-01
  -3.5290000e+03   2.1472653e-01
  -3.5280000e+03   2.1898328e-01
  -3.5270000e+03   2.2310414e-01
  -3.5260000e+03   2.2707923e-01
  -3.5250000e+03   2.3089876e-01
  -3.5240000e+03   2.3455304e-01
  -3.5230000e+03   2.3803249e-01
  -3.5220000e+03   2.4132764e-01
  -3.5210000e+03   2.4442912e-01
  -3.5200000e+03   2.4732768e-01
  -3.5190000e+03   2.5001417e-01
  -3.5180000e+03   2.5247959e-01
  -3.5170000e+03   2.5471507e-01
  -3.5160000e+03   2.5671190e-01
  -3.5150000e+03   2.5846154e-01
  -3.5140000e+03   2.5995562e-01
  -3.5130000e+03   2.6118600e-01
  -3.5120000e+03   2.6214474e-01
  -3.5110000e+03   2.6282417e-01
  -3.5100000e+03   2.6321688e-01
  -3.5090000e+03   2.6331576e-01
  -3.5080000e+03   2.6311401e-01
  -3.5070000e+03   2.6260521e-01
  -3.5060000e+03   2.6178329e-01
  -3.5050000e+03   2.6064261e-01
  -3.5040000e+03   2.5917797e-01
  -3.5030000e+03   2.5738465e-01
  -3.5020000e+03   2.5525846e-01
  -3.5010000e+03   2.5279574e-01
  -3.5000000e+03   2.4999343e-01
  -3.4990000e+03   2.4684911e-01
  -3.4980000e+03   2.4336106e-01
  -3.4970000e+03   2.3952826e-01
  -3.4960000e+03   2.3535049e-01
  -3.4950000e+03   2.3082839e-01
  -3.4940000e+03   2.2596350e-01
  -3.4930000e+03   2.2075836e-01
  -3.4920000e+03   2.1521659e-01
  -3.4910000e+03   2.0934301e-01
  -3.4900000e+03   2.0314376e-01
  -3.4890000e+03   1.9662646e-01
  -3.4880000e+03   1.8980043e-01
  -3.4870000e+03   1.8267694e-01
  -3.4860000e+03   1.7526952e-01
  -3.4850000e+03   1.6759447e-01
  -3.4840000e+03   1.5967138e-01
  -3.4830000e+03   1.5152403e-01
  -3.4820000e+03   1.4318145e-01
  -3.4810000e+03   1.3467952e-01
  -3.4800000e+03   1.2606326e-01
  -3.4790000e+03   1.1739000e-01
  -3.4780000e+03   1.0873410e-01
  -3.4770000e+03   1.0019366e-01
  -3.4760000e+03   9.1900051e-02
  -3.4750000e+03   8.4030919e-02
  -3.4740000e+03   7.6825860e-02
  -3.4730000e+03   7.0600431e-02
  -3.4720000e+03   6.5745404e-02
  -3.4710000e+03   6.2687443e-02
  -3.4700000e+03   6.1791609e-02
  -3.4690000e+03   6.3233096e-02
  -3.4680000e+03   6.6927270e-02
  -3.4670000e+03   7.2580000e-02
  -3.4660000e+03   7.9809362e-02
  -3.4650000e+03   8.8247937e-02
  -3.4640000e+03   9.7589799e-02
  -3.4630000e+03   1.0759704e-01
  -3.4620000e+03   1.1808918e-01
  -3.4610000e+03   1.2892923e-01
  -3.4600000e+03   1.4001165e-01
  -3.4590000e+03   1.5125330e-01
  -3.4580000e+03   1.6258693e-01
  -3.4570000e+03   1.7395673e-01
  -3.4560000e+03   1.8531522e-01
  -3.4550000e+03   1.9662106e-01
  -3.4540000e+03   2.0783756e-01
  -3.4530000e+03   2.1893165e-01
  -3.4520000e+03   2.2987315e-01
  -3.4510000e+03   2.4063423e-01
  -3.4500000e+03   2.5118904e-01
  -3.4490000e+03   2.6151348e-01
  -3.4480000e+03   2.7158503e-01
  -3.4470000e+03   2.8138260e-01
  -3.4460000e+03   2.9088651e-01
  -3.4450000e+03   3.0007842e-01
  -3.4440000e+03   3.0894130e-01
  -3.4430000e+03   3.1745949e-01
  -3.4420000e+03   3.2561868e-01
  -3.4410000e+03   3.3340596e-01
  -3.4400000e+03   3.4080985e-01
  -3.4390000e+03   3.4782035e-01
  -3.4380000e+03   3.5442902e-01
  -3.4370000e+03   3.6062900e-01
  -3.4360000e+03   3.6641509e-01
  -3.4350000e+03   3.7178383e-01
  -3.4340000e+03   3.7673354e-01
  -3.4330000e+03   3.8126440e-01
  -3.4320000e+03   3.8537853e-01
  -3.4310000e+03   3.8908005e-01
  -3.4300000e+03   3.9237516e-01
  -3.4290000e+03   3.9527217e-01
  -3.4280000e+03   3.9778161e-01
  -3.4270000e+03   3.9991629e-01
  -3.4260000e+03   4.0169131e-01
  -3.4250000e+03   4.0312416e-01
  -3.4240000e+03   4.0423474e-01
  -3.4230000e+03   4.0504539e-01
  -3.4220000e+03   4.0558089e-01
  -3.4210000e+03   4.0586849e-01
  -3.4200000e+03   4.0593785e-01
  -3.4190000e+03   4.0582103e-01
  -3.4180000e+03   4.0555236e-01
  -3.4170000e+03   4.0516832e-01
  -3.4160000e+03   4.0470743e-01
  -3.4150000e+03   4.0420996e-01
  -3.4140000e+03   4.0371775e-01
  -3.4130000e+03   4.0327380e-01
  -3.4120000e+03   4.0292195e-01
  -3.4110000e+03   4.0270639e-01
  -3.4100000e+03   4.0267121e-01
  -3.4090000e+03   4.0285978e-01
  -3.4080000e+03   4.0331421e-01
  -3.4070000e+03   4.0407466e-01
  -3.4060000e+03   4.0517876e-01
  -3.4050000e+03   4.0666093e-01
  -3.4040000e+03   4.0855179e-01
  -3.4030000e+03   4.1087762e-01
  -3.4020000e+03   4.1365984e-01
  -3.4010000e+03   4.1691470e-01
  -3.4000000e+03   4.2065298e-01
  -3.3990000e+03   4.2487984e-01
  -3.3980000e+03   4.2959483e-01
  -3.3970000e+03   4.3479199e-01
  -3.3960000e+03   4.4046009e-01
  -3.3950000e+03   4.4658290e-01
  -3.3940000e+03   4.5313967e-01
  -3.3930000e+03   4.6010554e-01
  -3.3920000e+03   4.6745207e-01
  -3.3910000e+03   4.7514774e-01
  -3.3900000e+03   4.8315850e-01
  -3.3890000e+03   4.9144824e-01
  -3.3880000e+03   4.9997931e-01
  -3.3870000e+03   5.0871296e-01
  -3.3860000e+03   5.1760973e-01
  -3.3850000e+03   5.2662983e-01
  -3.3840000e+03   5.3573346e-01
  -3.3830000e+03   5.4488108e-01
  -3.3820000e+03   5.5403366e-01
  -3.3810000e+03   5.6315290e-01
  -3.3800000e+03   5.7220133e-01
  -3.3790000e+03   5.8114253e-01
  -3.3780000e+03   5.8994117e-01
  -3.3770000e+03   5.9856315e-01
  -3.3760000e+03   6.0697561e-01
  -3.3750000e+03   6.1514703e-01
  -3.3740000e+03   6.2304723e-01
  -3.3730000e+03   6.3064740e-01
  -3.3720000e+03   6.3792009e-01
  -3.3710000e+03   6.4483922e-01
  -3.3700000e+03   6.5138009e-01
  -3.3690000e+03   6.5751932e-01
  -3.3680000e+03   6.6323483e-01
  -3.3670000e+03   6.6850586e-01
  -3.3660000e+03   6.7331285e-01
  -3.3650000e+03   6.7763748e-01
  -3.3640000e+03   6.8146258e-01
  -3.3630000e+03   6.8477209e-01
  -3.3620000e+03   6.8755101e-01
  -3.3610000e+03   6.8978534e-01
  -3.3600000e+03   6.9146207e-01
  -3.3590000e+03   6.9256903e-01
  -3.3580000e+03   6.9309494e-01
  -3.3570000e+03   6.9302927e-01
  -3.3560000e+03   6.9236222e-01
  -3.3550000e+03   6.9108466e-01
  -3.3540000e+03   6.8918807e-01
  -3.3530000e+03   6.8666447e-01
  -3.3520000e+03   6.8350641e-01
  -3.3510000e+03   6.7970688e-01
  -3.3500000e+03   6.7525929e-01
  -3.3490000e+03   6.7015745e-01
  -3.3480000e+03   6.6439552e-01
  -3.3470000e+03   6.5796798e-01
  -3.3460000e+03   6.5086968e-01
  -3.3450000e+03   6.4309578e-01
  -3.3440000e+03   6.3464185e-01
  -3.3430000e+03   6.2550383e-01
  -3.3420000e+03   6.1567815e-01
  -3.3410000e+03   6.0516182e-01
  -3.3400000e+03   5.9395255e-01
  -3.3390000e+03   5.8204889e-01
  -3.3380000e+03   5.6945051e-01
  -3.3370000e+03   5.5615842e-01
  -3.3360000e+03   5.4217534e-01
  -3.3350000e+03   5.2750621e-01
  -3.3340000e+03   5.1215868e-01
  -3.3330000e+03   4.9614396e-01
  -3.3320000e+03   4.7947771e-01
  -3.3310000e+03   4.6218137e-01
  -3.3300000e+03   4.4428376e-01
  -3.3290000e+03   4.2582332e-01
  -3.3280000e+03   4.0685103e-01
  -3.3270000e+03   3.8743437e-01
  -3.3260000e+03   3.6766268e-01
  -3.3250000e+03   3.4765453e-01
  -3.3240000e+03   3.2756773e-01
  -3.3230000e+03   3.0761298e-01
  -3.3220000e+03   2.8807195e-01
  -3.3210000e+03   2.6932042e-01
  -3.3200000e+03   2.5185494e-01
  -3.3190000e+03   2.3631743e-01
  -3.3180000e+03   2.2350333e-01
  -3.3170000e+03   2.1432750e-01
  -3.3160000e+03   2.0971854e-01
  -3.3150000e+03   2.1043953e-01
  -3.3140000e+03   2.1689826e-01
  -3.3130000e+03   2.2905610e-01
  -3.3120000e+03   2.4649382e-01
  -3.3110000e+03   2.6857902e-01
  -3.3100000e+03   2.9463207e-01
  -3.3090000e+03   3.2403062e-01
  -3.3080000e+03   3.5625153e-01
  -3.3070000e+03   3.9087412e-01
  -3.3060000e+03   4.2756628e-01
  -3.3050000e+03   4.6606646e-01
  -3.3040000e+03   5.0616696e-01
  -3.3030000e+03   5.4770022e-01
  -3.3020000e+03   5.9052828e-01
  -3.3010000e+03   6.3453490e-01
  -3.3000000e+03   6.7961964e-01
  -3.2990000e+03   7.2569355e-01
  -3.2980000e+03   7.7267590e-01
  -3.2970000e+03   8.2049185e-01
  -3.2960000e+03   8.6907063e-01
  -3.2950000e+03   9.1834421e-01
  -3.2940000e+03   9.6824629e-01
  -3.2930000e+03   1.0187116e+00
  -3.2920000e+03   1.0696751e+00
  -3.2910000e+03   1.1210720e+00
  -3.2900000e+03   1.1728371e+00
  -3.2890000e+03   1.2249046e+00
  -3.2880000e+03   1.2772080e+00
  -3.2870000e+03   1.3296801e+00
  -3.2860000e+03   1.3822528e+00
  -3.2850000e+03   1.4348572e+00
  -3.2840000e+03   1.4874235e+00
  -3.2830000e+03   1.5398812e+00
  -3.2820000e+03   1.5921589e+00
  -3.2810000e+03   1.6441847e+00
  -3.2800000e+03   1.6958861e+00
  -3.2790000e+03   1.7471901e+00
  -3.2780000e+03   1.7980235e+00
  -3.2770000e+03   1.8483127e+00
  -3.2760000e+03   1.8979843e+00
  -3.2750000e+03   1.9469649e+00
  -3.2740000e+03   1.9951811e+00
  -3.2730000e+03   2.0425602e+00
  -3.2720000e+03   2.0890300e+00
  -3.2710000e+03   2.1345189e+00
  -3.2700000e+03   2.1789564e+00
  -3.2690000e+03   2.2222728e+00
  -3.2680000e+03   2.2643998e+00
  -3.2670000e+03   2.3052704e+00
  -3.2660000e+03   2.3448192e+00
  -3.2650000e+03   2.3829825e+00
  -3.2640000e+03   2.4196985e+00
  -3.2630000e+03   2.4549075e+00
  -3.2620000e+03   2.4885518e+00
  -3.2610000e+03   2.5205763e+00
  -3.2600000e+03   2.5509283e+00
  -3.2590000e+03   2.5795575e+00
  -3.2580000e+03   2.6064169e+00
  -3.2570000e+03   2.6314619e+00
  -3.2560000e+03   2.6546513e+00
  -3.2550000e+03   2.6759468e+00
  -3.2540000e+03   2.6953134e+00
  -3.2530000e+03   2.7127197e+00
  -3.2520000e+03   2.7281375e+00
  -3.2510000e+03   2.7415422e+00
  -3.2500000e+03   2.7529129e+00
  -3.2490000e+03   2.7622324e+00
  -3.2480000e+03   2.7694870e+00
  -3.2470000e+03   2.7746671e+00
  -3.2460000e+03   2.7777667e+00
  -3.2450000e+03   2.7787840e+00
  -3.2440000e+03   2.7777206e+00
  -3.2430000e+03   2.7745823e+00
  -3.2420000e+03   2.7693787e+00
  -3.2410000e+03   2.7621234e+00
  -3.2400000e+03   2.7528336e+00
  -3.2390000e+03   2.7415305e+00
  -3.2380000e+03   2.7282390e+00
  -3.2370000e+03   2.7129877e+00
  -3.2360000e+03   2.6958089e+00
  -3.2350000e+03   2.6767385e+00
  -3.2340000e+03   2.6558157e+00
  -3.2330000e+03   2.6330834e+00
  -3.2320000e+03   2.6085875e+00
  -3.2310000e+03   2.5823773e+00
  -3.2300000e+03   2.5545050e+00
  -3.2290000e+03   2.5250260e+00
  -3.2280000e+03   2.4939982e+00
  -3.2270000e+03   2.4614823e+00
  -3.2260000e+03   2.4275414e+00
  -3.2250000e+03   2.3922412e+00
  -3.2240000e+03   2.3556493e+00
  -3.2230000e+03   2.3178355e+00
  -3.2220000e+03   2.2788713e+00
  -3.2210000e+03   2.2388300e+00
  -3.2200000e+03   2.1977863e+00
  -3.2190000e+03   2.1558162e+00
  -3.2180000e+03   2.1129968e+00
  -3.2170000e+03   2.0694062e+00
  -3.2160000e+03   2.0251231e+00
  -3.2150000e+03   1.9802267e+00
  -3.2140000e+03   1.9347967e+00
  -3.2130000e+03   1.8889127e+00
  -3.2120000e+03   1.8426543e+00
  -3.2110000e+03   1.7961011e+00
  -3.2100000e+03   1.7493318e+00
  -3.2090000e+03   1.7024248e+00
  -3.2080000e+03   1.6554575e+00
  -3.2070000e+03   1.6085063e+00
  -3.2060000e+03   1.5616465e+00
  -3.2050000e+03   1.5149518e+00
  -3.2040000e+03   1.4684945e+00
  -3.2030000e+03   1.4223453e+00
  -3.2020000e+03   1.3765726e+00
  -3.2010000e+03   1.3312432e+00
  -3.2000000e+03   1.2864214e+00
  -3.1990000e+03   1.2421694e+00
  -3.1980000e+03   1.1985468e+00
  -3.1970000e+03   1.1556105e+00
  -3.1960000e+03   1.1134150e+00
  -3.1950000e+03   1.0720115e+00
  -3.1940000e+03   1.0314488e+00
  -3.1930000e+03   9.9177228e-01
  -3.1920000e+03   9.5302436e-01
  -3.1910000e+03   9.1524427e-01
  -3.1900000e+03   8.7846801e-01
  -3.1890000e+03   8.4272828e-01
  -3.1880000e+03   8.0805445e-01
  -3.1870000e+03   7.7447253e-01
  -3.1860000e+03   7.4200519e-01
  -3.1850000e+03   7.1067170e-01
  -3.1840000e+03   6.8048802e-01
  -3.1830000e+03   6.5146675e-01
  -3.1820000e+03   6.2361727e-01
  -3.1810000e+03   5.9694571e-01
  -3.1800000e+03   5.7145511e-01
  -3.1790000e+03   5.4714547e-01
  -3.1780000e+03   5.2401388e-01
  -3.1770000e+03   5.0205468e-01
  -3.1760000e+03   4.8125955e-01
  -3.1750000e+03   4.6161776e-01
  -3.1740000e+03   4.4311624e-01
  -3.1730000e+03   4.2573985e-01
  -3.1720000e+03   4.0947154e-01
  -3.1710000e+03   3.9429252e-01
  -3.1700000e+03   3.8018243e-01
  -3.1690000e+03   3.6711954e-01
  -3.1680000e+03   3.5508085e-01
  -3.1670000e+03   3.4404222e-01
  -3.1660000e+03   3.3397844e-01
  -3.1650000e+03   3.2486329e-01
  -3.1640000e+03   3.1666952e-01
  -3.1630000e+03   3.0936885e-01
  -3.1620000e+03   3.0293190e-01
  -3.1610000e+03   2.9732811e-01
  -3.1600000e+03   2.9252568e-01
  -3.1590000e+03   2.8849149e-01
  -3.1580000e+03   2.8519103e-01
  -3.1570000e+03   2.8258838e-01
  -3.1560000e+03   2.8064621e-01
  -3.1550000e+03   2.7932585e-01
  -3.1540000e+03   2.7858738e-01
  -3.1530000e+03   2.7838981e-01
  -3.1520000e+03   2.7869122e-01
  -3.1510000e+03   2.7944900e-01
  -3.1500000e+03   2.8062013e-01
  -3.1490000e+03   2.8216138e-01
  -3.1480000e+03   2.8402962e-01
  -3.1470000e+03   2.8618204e-01
  -3.1460000e+03   2.8857643e-01
  -3.1450000e+03   2.9117139e-01
  -3.1440000e+03   2.9392655e-01
  -3.1430000e+03   2.9680275e-01
  -3.1420000e+03   2.9976222e-01
  -3.1410000e+03   3.0276870e-01
  -3.1400000e+03   3.0578761e-01
  -3.1390000e+03   3.0878611e-01
  -3.1380000e+03   3.1173323e-01
  -3.1370000e+03   3.1459991e-01
  -3.1360000e+03   3.1735908e-01
  -3.1350000e+03   3.1998571e-01
  -3.1340000e+03   3.2245684e-01
  -3.1330000e+03   3.2475161e-01
  -3.1320000e+03   3.2685126e-01
  -3.1310000e+03   3.2873918e-01
  -3.1300000e+03   3.3040089e-01
  -3.1290000e+03   3.3182404e-01
  -3.1280000e+03   3.3299838e-01
  -3.1270000e+03   3.3391580e-01
  -3.1260000e+03   3.3457022e-01
  -3.1250000e+03   3.3495765e-01
  -3.1240000e+03   3.3507610e-01
  -3.1230000e+03   3.3492556e-01
  -3.1220000e+03   3.3450794e-01
  -3.1210000e+03   3.3382704e-01
  -3.1200000e+03   3.3288846e-01
  -3.1190000e+03   3.3169955e-01
  -3.1180000e+03   3.3026935e-01
  -3.1170000e+03   3.2860847e-01
  -3.1160000e+03   3.2672905e-01
  -3.1150000e+03   3.2464462e-01
  -3.1140000e+03   3.2237003e-01
  -3.1130000e+03   3.1992131e-01
  -3.1120000e+03   3.1731557e-01
  -3.1110000e+03   3.1457084e-01
  -3.1100000e+03   3.1170595e-01
  -3.1090000e+03   3.0874034e-01
  -3.1080000e+03   3.0569396e-01
  -3.1070000e+03   3.0258702e-01
  -3.1060000e+03   2.9943985e-01
  -3.1050000e+03   2.9627268e-01
  -3.1040000e+03   2.9310543e-01
  -3.1030000e+03   2.8995754e-01
  -3.1020000e+03   2.8684768e-01
  -3.1010000e+03   2.8379361e-01
  -3.1000000e+03   2.8081188e-01
  -3.0990000e+03   2.7791770e-01
  -3.0980000e+03   2.7512467e-01
  -3.0970000e+03   2.7244463e-01
  -3.0960000e+03   2.6988748e-01
  -3.0950000e+03   2.6746104e-01
  -3.0940000e+03   2.6517098e-01
  -3.0930000e+03   2.6302066e-01
  -3.0920000e+03   2.6101120e-01
  -3.0910000e+03   2.5914139e-01
  -3.0900000e+03   2.5740781e-01
  -3.0890000e+03   2.5580485e-01
  -3.0880000e+03   2.5432487e-01
  -3.0870000e+03   2.5295837e-01
  -3.0860000e+03   2.5169412e-01
  -3.0850000e+03   2.5051940e-01
  -3.0840000e+03   2.4942025e-01
  -3.0830000e+03   2.4838163e-01
  -3.0820000e+03   2.4738774e-01
  -3.0810000e+03   2.4642219e-01
  -3.0800000e+03   2.4546826e-01
  -3.0790000e+03   2.4450913e-01
  -3.0780000e+03   2.4352805e-01
  -3.0770000e+03   2.4250854e-01
  -3.0760000e+03   2.4143457e-01
  -3.0750000e+03   2.4029068e-01
  -3.0740000e+03   2.3906215e-01
  -3.0730000e+03   2.3773506e-01
  -3.0720000e+03   2.3629640e-01
  -3.0710000e+03   2.3473414e-01
  -3.0700000e+03   2.3303731e-01
  -3.0690000e+03   2.3119598e-01
  -3.0680000e+03   2.2920136e-01
  -3.0670000e+03   2.2704575e-01
  -3.0660000e+03   2.2472260e-01
  -3.0650000e+03   2.2222645e-01
  -3.0640000e+03   2.1955297e-01
  -3.0630000e+03   2.1669892e-01
  -3.0620000e+03   2.1366211e-01
  -3.0610000e+03   2.1044142e-01
  -3.0600000e+03   2.0703672e-01
  -3.0590000e+03   2.0344885e-01
  -3.0580000e+03   1.9967961e-01
  -3.0570000e+03   1.9573168e-01
  -3.0560000e+03   1.9160864e-01
  -3.0550000e+03   1.8731486e-01
  -3.0540000e+03   1.8285554e-01
  -3.0530000e+03   1.7823660e-01
  -3.0520000e+03   1.7346472e-01
  -3.0510000e+03   1.6854723e-01
  -3.0500000e+03   1.6349213e-01
  -3.0490000e+03   1.5830806e-01
  -3.0480000e+03   1.5300424e-01
  -3.0470000e+03   1.4759048e-01
  -3.0460000e+03   1.4207716e-01
  -3.0450000e+03   1.3647522e-01
  -3.0440000e+03   1.3079615e-01
  -3.0430000e+03   1.2505202e-01
  -3.0420000e+03   1.1925549e-01
  -3.0410000e+03   1.1341987e-01
  -3.0400000e+03   1.0755917e-01
  -3.0390000e+03   1.0168823e-01
  -3.0380000e+03   9.5822829e-02
  -3.0370000e+03   8.9979929e-02
  -3.0360000e+03   8.4177940e-02
  -3.0350000e+03   7.8437129e-02
  -3.0340000e+03   7.2780190e-02
  -3.0330000e+03   6.7233026e-02
  -3.0320000e+03   6.1825845e-02
  -3.0310000e+03   5.6594683e-02
  -3.0300000e+03   5.1583470e-02
  -3.0290000e+03   4.6846740e-02
  -3.0280000e+03   4.2452915e-02
  -3.0270000e+03   3.8487583e-02
  -3.0260000e+03   3.5055057e-02
  -3.0250000e+03   3.2274553e-02
  -3.0240000e+03   3.0265611e-02
  -3.0230000e+03   2.9119698e-02
  -3.0220000e+03   2.8865710e-02
  -3.0210000e+03   2.9450227e-02
  -3.0200000e+03   3.0749135e-02
  -3.0190000e+03   3.2602887e-02
  -3.0180000e+03   3.4852010e-02
  -3.0170000e+03   3.7357985e-02
  -3.0160000e+03   4.0009573e-02
  -3.0150000e+03   4.2720930e-02
  -3.0140000e+03   4.5426853e-02
  -3.0130000e+03   4.8077908e-02
  -3.0120000e+03   5.0636392e-02
  -3.0110000e+03   5.3073284e-02
  -3.0100000e+03   5.5366018e-02
  -3.0090000e+03   5.7496898e-02
  -3.0080000e+03   5.9451957e-02
  -3.0070000e+03   6.1220147e-02
  -3.0060000e+03   6.2792755e-02
  -3.0050000e+03   6.4162973e-02
  -3.0040000e+03   6.5325585e-02
  -3.0030000e+03   6.6276736e-02
  -3.0020000e+03   6.7013750e-02
  -3.0010000e+03   6.7535000e-02
  -3.0000000e+03   6.7839797e-02
  -2.9990000e+03   6.7928316e-02
  -2.9980000e+03   6.7801521e-02
  -2.9970000e+03   6.7461119e-02
  -2.9960000e+03   6.6909512e-02
  -2.9950000e+03   6.6149765e-02
  -2.9940000e+03   6.5185577e-02
  -2.9930000e+03   6.4021255e-02
  -2.9920000e+03   6.2661706e-02
  -2.9910000e+03   6.1112420e-02
  -2.9900000e+03   5.9379470e-02
  -2.9890000e+03   5.7469526e-02
  -2.9880000e+03   5.5389871e-02
  -2.9870000e+03   5.3148444e-02
  -2.9860000e+03   5.0753910e-02
  -2.9850000e+03   4.8215765e-02
  -2.9840000e+03   4.5544502e-02
  -2.9830000e+03   4.2751872e-02
  -2.9820000e+03   3.9851279e-02
  -2.9810000e+03   3.6858415e-02
  -2.9800000e+03   3.3792278e-02
  -2.9790000e+03   3.0676841e-02
  -2.9780000e+03   2.7543883e-02
  -2.9770000e+03   2.4437876e-02
  -2.9760000e+03   2.1424560e-02
  -2.9750000e+03   1.8605716e-02
  -2.9740000e+03   1.6142152e-02
  -2.9730000e+03   1.4277250e-02
  -2.9720000e+03   1.3318244e-02
  -2.9710000e+03   1.3502260e-02
  -2.9700000e+03   1.4816193e-02
  -2.9690000e+03   1.7017961e-02
  -2.9680000e+03   1.9822493e-02
  -2.9670000e+03   2.3012271e-02
  -2.9660000e+03   2.6445011e-02
  -2.9650000e+03   3.0030491e-02
  -2.9640000e+03   3.3710167e-02
  -2.9630000e+03   3.7444329e-02
  -2.9620000e+03   4.1204645e-02
  -2.9610000e+03   4.4969873e-02
  -2.9600000e+03   4.8723359e-02
  -2.9590000e+03   5.2451539e-02
  -2.9580000e+03   5.6143003e-02
  -2.9570000e+03   5.9787914e-02
  -2.9560000e+03   6.3377619e-02
  -2.9550000e+03   6.6904395e-02
  -2.9540000e+03   7.0361269e-02
  -2.9530000e+03   7.3741895e-02
  -2.9520000e+03   7.7040463e-02
  -2.9510000e+03   8.0251635e-02
  -2.9500000e+03   8.3370490e-02
  -2.9490000e+03   8.6392487e-02
  -2.9480000e+03   8.9313434e-02
  -2.9470000e+03   9.2129458e-02
  -2.9460000e+03   9.4836984e-02
  -2.9450000e+03   9.7432717e-02
  -2.9440000e+03   9.9913620e-02
  -2.9430000e+03   1.0227690e-01
  -2.9420000e+03   1.0452000e-01
  -2.9410000e+03   1.0664058e-01
  -2.9400000e+03   1.0863648e-01
  -2.9390000e+03   1.1050577e-01
  -2.9380000e+03   1.1224667e-01
  -2.9370000e+03   1.1385758e-01
  -2.9360000e+03   1.1533706e-01
  -2.9350000e+03   1.1668383e-01
  -2.9340000e+03   1.1789673e-01
  -2.9330000e+03   1.1897477e-01
  -2.9320000e+03   1.1991707e-01
  -2.9310000e+03   1.2072286e-01
  -2.9300000e+03   1.2139153e-01
  -2.9290000e+03   1.2192255e-01
  -2.9280000e+03   1.2231553e-01
  -2.9270000e+03   1.2257016e-01
  -2.9260000e+03   1.2268628e-01
  -2.9250000e+03   1.2266380e-01
  -2.9240000e+03   1.2250278e-01
  -2.9230000e+03   1.2220337e-01
  -2.9220000e+03   1.2176582e-01
  -2.9210000e+03   1.2119053e-01
  -2.9200000e+03   1.2047799e-01
  -2.9190000e+03   1.1962883e-01
  -2.9180000e+03   1.1864380e-01
  -2.9170000e+03   1.1752378e-01
  -2.9160000e+03   1.1626979e-01
  -2.9150000e+03   1.1488297e-01
  -2.9140000e+03   1.1336462e-01
  -2.9130000e+03   1.1171619e-01
  -2.9120000e+03   1.0993927e-01
  -2.9110000e+03   1.0803561e-01
  -2.9100000e+03   1.0600712e-01
  -2.9090000e+03   1.0385587e-01
  -2.9080000e+03   1.0158409e-01
  -2.9070000e+03   9.9194186e-02
  -2.9060000e+03   9.6688725e-02
  -2.9050000e+03   9.4070443e-02
  -2.9040000e+03   9.1342245e-02
  -2.9030000e+03   8.8507203e-02
  -2.9020000e+03   8.5568557e-02
  -2.9010000e+03   8.2529710e-02
  -2.9000000e+03   7.9394225e-02
  -2.8990000e+03   7.6165822e-02
  -2.8980000e+03   7.2848374e-02
  -2.8970000e+03   6.9445899e-02
  -2.8960000e+03   6.5962557e-02
  -2.8950000e+03   6.2402638e-02
  -2.8940000e+03   5.8770557e-02
  -2.8930000e+03   5.5070847e-02
  -2.8920000e+03   5.1308146e-02
  -2.8910000e+03   4.7487187e-02
  -2.8900000e+03   4.3612792e-02
  -2.8890000e+03   3.9689855e-02
  -2.8880000e+03   3.5723337e-02
  -2.8870000e+03   3.1718250e-02
  -2.8860000e+03   2.7679649e-02
  -2.8850000e+03   2.3612627e-02
  -2.8840000e+03   1.9522312e-02
  -2.8830000e+03   1.5413888e-02
  -2.8820000e+03   1.1292699e-02
  -2.8810000e+03   7.1647237e-03
  -2.8800000e+03   3.0411355e-03
  -2.8790000e+03   1.1586339e-03
  -2.8780000e+03   5.2464276e-03
  -2.8770000e+03   9.3567122e-03
  -2.8760000e+03   1.3453998e-02
  -2.8750000e+03   1.7531737e-02
  -2.8740000e+03   2.1585021e-02
  -2.8730000e+03   2.5609385e-02
  -2.8720000e+03   2.9600606e-02
  -2.8710000e+03   3.3554656e-02
  -2.8700000e+03   3.7467689e-02
  -2.8690000e+03   4.1336047e-02
  -2.8680000e+03   4.5156257e-02
  -2.8670000e+03   4.8925041e-02
  -2.8660000e+03   5.2639321e-02
  -2.8650000e+03   5.6296220e-02
  -2.8640000e+03   5.9893073e-02
  -2.8630000e+03   6.3427422e-02
  -2.8620000e+03   6.6897024e-02
  -2.8610000e+03   7.0299849e-02
  -2.8600000e+03   7.3634081e-02
  -2.8590000e+03   7.6898114e-02
  -2.8580000e+03   8.0090555e-02
  -2.8570000e+03   8.3210214e-02
  -2.8560000e+03   8.6256103e-02
  -2.8550000e+03   8.9227425e-02
  -2.8540000e+03   9.2123574e-02
  -2.8530000e+03   9.4944118e-02
  -2.8520000e+03   9.7688797e-02
  -2.8510000e+03   1.0035750e-01
  -2.8500000e+03   1.0295028e-01
  -2.8490000e+03   1.0546729e-01
  -2.8480000e+03   1.0790883e-01
  -2.8470000e+03   1.1027529e-01
  -2.8460000e+03   1.1256715e-01
  -2.8450000e+03   1.1478495e-01
  -2.8440000e+03   1.1692931e-01
  -2.8430000e+03   1.1900085e-01
  -2.8420000e+03   1.2100026e-01
  -2.8410000e+03   1.2292818e-01
  -2.8400000e+03   1.2478527e-01
  -2.8390000e+03   1.2657214e-01
  -2.8380000e+03   1.2828937e-01
  -2.8370000e+03   1.2993746e-01
  -2.8360000e+03   1.3151685e-01
  -2.8350000e+03   1.3302786e-01
  -2.8340000e+03   1.3447072e-01
  -2.8330000e+03   1.3584556e-01
  -2.8320000e+03   1.3715236e-01
  -2.8310000e+03   1.3839096e-01
  -2.8300000e+03   1.3956107e-01
  -2.8290000e+03   1.4066227e-01
  -2.8280000e+03   1.4169395e-01
  -2.8270000e+03   1.4265539e-01
  -2.8260000e+03   1.4354569e-01
  -2.8250000e+03   1.4436382e-01
  -2.8240000e+03   1.4510859e-01
  -2.8230000e+03   1.4577871e-01
  -2.8220000e+03   1.4637273e-01
  -2.8210000e+03   1.4688911e-01
  -2.8200000e+03   1.4732620e-01
  -2.8190000e+03   1.4768226e-01
  -2.8180000e+03   1.4795549e-01
  -2.8170000e+03   1.4814405e-01
  -2.8160000e+03   1.4824604e-01
  -2.8150000e+03   1.4825959e-01
  -2.8140000e+03   1.4818281e-01
  -2.8130000e+03   1.4801388e-01
  -2.8120000e+03   1.4775103e-01
  -2.8110000e+03   1.4739257e-01
  -2.8100000e+03   1.4693694e-01
  -2.8090000e+03   1.4638274e-01
  -2.8080000e+03   1.4572872e-01
  -2.8070000e+03   1.4497385e-01
  -2.8060000e+03   1.4411732e-01
  -2.8050000e+03   1.4315861e-01
  -2.8040000e+03   1.4209748e-01
  -2.8030000e+03   1.4093402e-01
  -2.8020000e+03   1.3966870e-01
  -2.8010000e+03   1.3830237e-01
  -2.8000000e+03   1.3683632e-01
  -2.7990000e+03   1.3527231e-01
  -2.7980000e+03   1.3361263e-01
  -2.7970000e+03   1.3186009e-01
  -2.7960000e+03   1.3001812e-01
  -2.7950000e+03   1.2809075e-01
  -2.7940000e+03   1.2608272e-01
  -2.7930000e+03   1.2399951e-01
  -2.7920000e+03   1.2184736e-01
  -2.7910000e+03   1.1963336e-01
  -2.7900000e+03   1.1736551e-01
  -2.7890000e+03   1.1505275e-01
  -2.7880000e+03   1.1270505e-01
  -2.7870000e+03   1.1033346e-01
  -2.7860000e+03   1.0795017e-01
  -2.7850000e+03   1.0556857e-01
  -2.7840000e+03   1.0320328e-01
  -2.7830000e+03   1.0087019e-01
  -2.7820000e+03   9.8586455e-02
  -2.7810000e+03   9.6370454e-02
  -2.7800000e+03   9.4241727e-02
  -2.7790000e+03   9.2220815e-02
  -2.7780000e+03   9.0329044e-02
  -2.7770000e+03   8.8588213e-02
  -2.7760000e+03   8.7020181e-02
  -2.7750000e+03   8.5646351e-02
  -2.7740000e+03   8.4487066e-02
  -2.7730000e+03   8.3560925e-02
  -2.7720000e+03   8.2884083e-02
  -2.7710000e+03   8.2469566e-02
  -2.7700000e+03   8.2326677e-02
  -2.7690000e+03   8.2460553e-02
  -2.7680000e+03   8.2871926e-02
  -2.7670000e+03   8.3557106e-02
  -2.7660000e+03   8.4508202e-02
  -2.7650000e+03   8.5713535e-02
  -2.7640000e+03   8.7158212e-02
  -2.7630000e+03   8.8824777e-02
  -2.7620000e+03   9.0693900e-02
  -2.7610000e+03   9.2745032e-02
  -2.7600000e+03   9.4957003e-02
  -2.7590000e+03   9.7308524e-02
  -2.7580000e+03   9.9778594e-02
  -2.7570000e+03   1.0234681e-01
  -2.7560000e+03   1.0499361e-01
  -2.7550000e+03   1.0770038e-01
  -2.7540000e+03   1.1044960e-01
  -2.7530000e+03   1.1322484e-01
  -2.7520000e+03   1.1601082e-01
  -2.7510000e+03   1.1879334e-01
  -2.7500000e+03   1.2155928e-01
  -2.7490000e+03   1.2429655e-01
  -2.7480000e+03   1.2699406e-01
  -2.7470000e+03   1.2964164e-01
  -2.7460000e+03   1.3223001e-01
  -2.7450000e+03   1.3475071e-01
  -2.7440000e+03   1.3719607e-01
  -2.7430000e+03   1.3955916e-01
  -2.7420000e+03   1.4183375e-01
  -2.7410000e+03   1.4401424e-01
  -2.7400000e+03   1.4609566e-01
  -2.7390000e+03   1.4807364e-01
  -2.7380000e+03   1.4994431e-01
  -2.7370000e+03   1.5170436e-01
  -2.7360000e+03   1.5335093e-01
  -2.7350000e+03   1.5488163e-01
  -2.7340000e+03   1.5629451e-01
  -2.7330000e+03   1.5758801e-01
  -2.7320000e+03   1.5876094e-01
  -2.7310000e+03   1.5981250e-01
  -2.7300000e+03   1.6074219e-01
  -2.7290000e+03   1.6154984e-01
  -2.7280000e+03   1.6223557e-01
  -2.7270000e+03   1.6279978e-01
  -2.7260000e+03   1.6324312e-01
  -2.7250000e+03   1.6356647e-01
  -2.7240000e+03   1.6377096e-01
  -2.7230000e+03   1.6385789e-01
  -2.7220000e+03   1.6382878e-01
  -2.7210000e+03   1.6368532e-01
  -2.7200000e+03   1.6342937e-01
  -2.7190000e+03   1.6306295e-01
  -2.7180000e+03   1.6258822e-01
  -2.7170000e+03   1.6200749e-01
  -2.7160000e+03   1.6132319e-01
  -2.7150000e+03   1.6053788e-01
  -2.7140000e+03   1.5965427e-01
  -2.7130000e+03   1.5867515e-01
  -2.7120000e+03   1.5760344e-01
  -2.7110000e+03   1.5644220e-01
  -2.7100000e+03   1.5519459e-01
  -2.7090000e+03   1.5386389e-01
  -2.7080000e+03   1.5245350e-01
  -2.7070000e+03   1.5096697e-01
  -2.7060000e+03   1.4940797e-01
  -2.7050000e+03   1.4778030e-01
  -2.7040000e+03   1.4608793e-01
  -2.7030000e+03   1.4433497e-01
  -2.7020000e+03   1.4252568e-01
  -2.7010000e+03   1.4066453e-01
  -2.7000000e+03   1.3875612e-01
  -2.6990000e+03   1.3680529e-01
  -2.6980000e+03   1.3481705e-01
  -2.6970000e+03   1.3279660e-01
  -2.6960000e+03   1.3074938e-01
  -2.6950000e+03   1.2868105e-01
  -2.6940000e+03   1.2659746e-01
  -2.6930000e+03   1.2450471e-01
  -2.6920000e+03   1.2240912e-01
  -2.6910000e+03   1.2031722e-01
  -2.6900000e+03   1.1823578e-01
  -2.6890000e+03   1.1617175e-01
  -2.6880000e+03   1.1413227e-01
  -2.6870000e+03   1.1212463e-01
  -2.6860000e+03   1.1015629e-01
  -2.6850000e+03   1.0823478e-01
  -2.6840000e+03   1.0636768e-01
  -2.6830000e+03   1.0456259e-01
  -2.6820000e+03   1.0282703e-01
  -2.6810000e+03   1.0116839e-01
  -2.6800000e+03   9.9593848e-02
  -2.6790000e+03   9.8110271e-02
  -2.6780000e+03   9.6724134e-02
  -2.6770000e+03   9.5441417e-02
  -2.6760000e+03   9.4267504e-02
  -2.6750000e+03   9.3207088e-02
  -2.6740000e+03   9.2264078e-02
  -2.6730000e+03   9.1441520e-02
  -2.6720000e+03   9.0741535e-02
  -2.6710000e+03   9.0165265e-02
  -2.6700000e+03   8.9712851e-02
  -2.6690000e+03   8.9383431e-02
  -2.6680000e+03   8.9175161e-02
  -2.6670000e+03   8.9085261e-02
  -2.6660000e+03   8.9110086e-02
  -2.6650000e+03   8.9245212e-02
  -2.6640000e+03   8.9485539e-02
  -2.6630000e+03   8.9825405e-02
  -2.6620000e+03   9.0258711e-02
  -2.6610000e+03   9.0779036e-02
  -2.6600000e+03   9.1379761e-02
  -2.6590000e+03   9.2054184e-02
  -2.6580000e+03   9.2795622e-02
  -2.6570000e+03   9.3597504e-02
  -2.6560000e+03   9.4453458e-02
  -2.6550000e+03   9.5357375e-02
  -2.6540000e+03   9.6303470e-02
  -2.6530000e+03   9.7286323e-02
  -2.6520000e+03   9.8300915e-02
  -2.6510000e+03   9.9342648e-02
  -2.6500000e+03   1.0040736e-01
  -2.6490000e+03   1.0149134e-01
  -2.6480000e+03   1.0259130e-01
  -2.6470000e+03   1.0370439e-01
  -2.6460000e+03   1.0482818e-01
  -2.6450000e+03   1.0596064e-01
  -2.6440000e+03   1.0710013e-01
  -2.6430000e+03   1.0824534e-01
  -2.6420000e+03   1.0939532e-01
  -2.6410000e+03   1.1054940e-01
  -2.6400000e+03   1.1170722e-01
  -2.6390000e+03   1.1286863e-01
  -2.6380000e+03   1.1403371e-01
  -2.6370000e+03   1.1520276e-01
  -2.6360000e+03   1.1637621e-01
  -2.6350000e+03   1.1755464e-01
  -2.6340000e+03   1.1873873e-01
  -2.6330000e+03   1.1992926e-01
  -2.6320000e+03   1.2112706e-01
  -2.6310000e+03   1.2233299e-01
  -2.6300000e+03   1.2354795e-01
  -2.6290000e+03   1.2477281e-01
  -2.6280000e+03   1.2600846e-01
  -2.6270000e+03   1.2725572e-01
  -2.6260000e+03   1.2851537e-01
  -2.6250000e+03   1.2978814e-01
  -2.6240000e+03   1.3107469e-01
  -2.6230000e+03   1.3237558e-01
  -2.6220000e+03   1.3369129e-01
  -2.6210000e+03   1.3502223e-01
  -2.6200000e+03   1.3636867e-01
  -2.6190000e+03   1.3773080e-01
  -2.6180000e+03   1.3910870e-01
  -2.6170000e+03   1.4050235e-01
  -2.6160000e+03   1.4191159e-01
  -2.6150000e+03   1.4333617e-01
  -2.6140000e+03   1.4477572e-01
  -2.6130000e+03   1.4622974e-01
  -2.6120000e+03   1.4769763e-01
  -2.6110000e+03   1.4917867e-01
  -2.6100000e+03   1.5067200e-01
  -2.6090000e+03   1.5217667e-01
  -2.6080000e+03   1.5369156e-01
  -2.6070000e+03   1.5521547e-01
  -2.6060000e+03   1.5674706e-01
  -2.6050000e+03   1.5828484e-01
  -2.6040000e+03   1.5982721e-01
  -2.6030000e+03   1.6137243e-01
  -2.6020000e+03   1.6291864e-01
  -2.6010000e+03   1.6446381e-01
  -2.6000000e+03   1.6600582e-01
  -2.5990000e+03   1.6754237e-01
  -2.5980000e+03   1.6907106e-01
  -2.5970000e+03   1.7058932e-01
  -2.5960000e+03   1.7209449e-01
  -2.5950000e+03   1.7358373e-01
  -2.5940000e+03   1.7505411e-01
  -2.5930000e+03   1.7650257e-01
  -2.5920000e+03   1.7792593e-01
  -2.5910000e+03   1.7932090e-01
  -2.5900000e+03   1.8068411e-01
  -2.5890000e+03   1.8201207e-01
  -2.5880000e+03   1.8330123e-01
  -2.5870000e+03   1.8454798e-01
  -2.5860000e+03   1.8574864e-01
  -2.5850000e+03   1.8689949e-01
  -2.5840000e+03   1.8799679e-01
  -2.5830000e+03   1.8903681e-01
  -2.5820000e+03   1.9001579e-01
  -2.5810000e+03   1.9093003e-01
  -2.5800000e+03   1.9177586e-01
  -2.5790000e+03   1.9254966e-01
  -2.5780000e+03   1.9324791e-01
  -2.5770000e+03   1.9386719e-01
  -2.5760000e+03   1.9440418e-01
  -2.5750000e+03   1.9485572e-01
  -2.5740000e+03   1.9521879e-01
  -2.5730000e+03   1.9549056e-01
  -2.5720000e+03   1.9566840e-01
  -2.5710000e+03   1.9574986e-01
  -2.5700000e+03   1.9573277e-01
  -2.5690000e+03   1.9561515e-01
  -2.5680000e+03   1.9539533e-01
  -2.5670000e+03   1.9507190e-01
  -2.5660000e+03   1.9464372e-01
  -2.5650000e+03   1.9411000e-01
  -2.5640000e+03   1.9347022e-01
  -2.5630000e+03   1.9272420e-01
  -2.5620000e+03   1.9187212e-01
  -2.5610000e+03   1.9091448e-01
  -2.5600000e+03   1.8985211e-01
  -2.5590000e+03   1.8868623e-01
  -2.5580000e+03   1.8741841e-01
  -2.5570000e+03   1.8605055e-01
  -2.5560000e+03   1.8458495e-01
  -2.5550000e+03   1.8302424e-01
  -2.5540000e+03   1.8137141e-01
  -2.5530000e+03   1.7962980e-01
  -2.5520000e+03   1.7780309e-01
  -2.5510000e+03   1.7589531e-01
  -2.5500000e+03   1.7391078e-01
  -2.5490000e+03   1.7185417e-01
  -2.5480000e+03   1.6973041e-01
  -2.5470000e+03   1.6754473e-01
  -2.5460000e+03   1.6530262e-01
  -2.5450000e+03   1.6300980e-01
  -2.5440000e+03   1.6067220e-01
  -2.5430000e+03   1.5829597e-01
  -2.5420000e+03   1.5588739e-01
  -2.5410000e+03   1.5345289e-01
  -2.5400000e+03   1.5099898e-01
  -2.5390000e+03   1.4853225e-01
  -2.5380000e+03   1.4605930e-01
  -2.5370000e+03   1.4358672e-01
  -2.5360000e+03   1.4112103e-01
  -2.5350000e+03   1.3866866e-01
  -2.5340000e+03   1.3623585e-01
  -2.5330000e+03   1.3382867e-01
  -2.5320000e+03   1.3145291e-01
  -2.5310000e+03   1.2911406e-01
  -2.5300000e+03   1.2681723e-01
  -2.5290000e+03   1.2456715e-01
  -2.5280000e+03   1.2236805e-01
  -2.5270000e+03   1.2022367e-01
  -2.5260000e+03   1.1813719e-01
  -2.5250000e+03   1.1611118e-01
  -2.5240000e+03   1.1414762e-01
  -2.5230000e+03   1.1224781e-01
  -2.5220000e+03   1.1041237e-01
  -2.5210000e+03   1.0864129e-01
  -2.5200000e+03   1.0693385e-01
  -2.5190000e+03   1.0528867e-01
  -2.5180000e+03   1.0370377e-01
  -2.5170000e+03   1.0217655e-01
  -2.5160000e+03   1.0070385e-01
  -2.5150000e+03   9.9282040e-02
  -2.5140000e+03   9.7907031e-02
  -2.5130000e+03   9.6574391e-02
  -2.5120000e+03   9.5279400e-02
  -2.5110000e+03   9.4017139e-02
  -2.5100000e+03   9.2782572e-02
  -2.5090000e+03   9.1570633e-02
  -2.5080000e+03   9.0376315e-02
  -2.5070000e+03   8.9194753e-02
  -2.5060000e+03   8.8021308e-02
  -2.5050000e+03   8.6851653e-02
  -2.5040000e+03   8.5681845e-02
  -2.5030000e+03   8.4508409e-02
  -2.5020000e+03   8.3328406e-02
  -2.5010000e+03   8.2139506e-02
  -2.5000000e+03   8.0940056e-02
  -2.4990000e+03   7.9729150e-02
  -2.4980000e+03   7.8506693e-02
  -2.4970000e+03   7.7273467e-02
  -2.4960000e+03   7.6031198e-02
  -2.4950000e+03   7.4782623e-02
  -2.4940000e+03   7.3531554e-02
  -2.4930000e+03   7.2282943e-02
  -2.4920000e+03   7.1042945e-02
  -2.4910000e+03   6.9818974e-02
  -2.4900000e+03   6.8619749e-02
  -2.4890000e+03   6.7455324e-02
  -2.4880000e+03   6.6337100e-02
  -2.4870000e+03   6.5277795e-02
  -2.4860000e+03   6.4291380e-02
  -2.4850000e+03   6.3392950e-02
  -2.4840000e+03   6.2598534e-02
  -2.4830000e+03   6.1924819e-02
  -2.4820000e+03   6.1388794e-02
  -2.4810000e+03   6.1007313e-02
  -2.4800000e+03   6.0796584e-02
  -2.4790000e+03   6.0771623e-02
  -2.4780000e+03   6.0945698e-02
  -2.4770000e+03   6.1329812e-02
  -2.4760000e+03   6.1932289e-02
  -2.4750000e+03   6.2758475e-02
  -2.4740000e+03   6.3810610e-02
  -2.4730000e+03   6.5087865e-02
  -2.4720000e+03   6.6586530e-02
  -2.4710000e+03   6.8300328e-02
  -2.4700000e+03   7.0220810e-02
  -2.4690000e+03   7.2337787e-02
  -2.4680000e+03   7.4639767e-02
  -2.4670000e+03   7.7114354e-02
  -2.4660000e+03   7.9748598e-02
  -2.4650000e+03   8.2529289e-02
  -2.4640000e+03   8.5443179e-02
  -2.4630000e+03   8.8477157e-02
  -2.4620000e+03   9.1618363e-02
  -2.4610000e+03   9.4854266e-02
  -2.4600000e+03   9.8172702e-02
  -2.4590000e+03   1.0156189e-01
  -2.4580000e+03   1.0501044e-01
  -2.4570000e+03   1.0850731e-01
  -2.4560000e+03   1.1204182e-01
  -2.4550000e+03   1.1560357e-01
  -2.4540000e+03   1.1918247e-01
  -2.4530000e+03   1.2276865e-01
  -2.4520000e+03   1.2635248e-01
  -2.4510000e+03   1.2992447e-01
  -2.4500000e+03   1.3347534e-01
  -2.4490000e+03   1.3699588e-01
  -2.4480000e+03   1.4047703e-01
  -2.4470000e+03   1.4390980e-01
  -2.4460000e+03   1.4728526e-01
  -2.4450000e+03   1.5059455e-01
  -2.4440000e+03   1.5382885e-01
  -2.4430000e+03   1.5697935e-01
  -2.4420000e+03   1.6003732e-01
  -2.4410000e+03   1.6299400e-01
  -2.4400000e+03   1.6584069e-01
  -2.4390000e+03   1.6856870e-01
  -2.4380000e+03   1.7116940e-01
  -2.4370000e+03   1.7363414e-01
  -2.4360000e+03   1.7595438e-01
  -2.4350000e+03   1.7812157e-01
  -2.4340000e+03   1.8012728e-01
  -2.4330000e+03   1.8196313e-01
  -2.4320000e+03   1.8362085e-01
  -2.4310000e+03   1.8509225e-01
  -2.4300000e+03   1.8636932e-01
  -2.4290000e+03   1.8744417e-01
  -2.4280000e+03   1.8830907e-01
  -2.4270000e+03   1.8895652e-01
  -2.4260000e+03   1.8937921e-01
  -2.4250000e+03   1.8957008e-01
  -2.4240000e+03   1.8952234e-01
  -2.4230000e+03   1.8922949e-01
  -2.4220000e+03   1.8868536e-01
  -2.4210000e+03   1.8788412e-01
  -2.4200000e+03   1.8682031e-01
  -2.4190000e+03   1.8548891e-01
  -2.4180000e+03   1.8388530e-01
  -2.4170000e+03   1.8200536e-01
  -2.4160000e+03   1.7984545e-01
  -2.4150000e+03   1.7740247e-01
  -2.4140000e+03   1.7467388e-01
  -2.4130000e+03   1.7165777e-01
  -2.4120000e+03   1.6835283e-01
  -2.4110000e+03   1.6475846e-01
  -2.4100000e+03   1.6087478e-01
  -2.4090000e+03   1.5670270e-01
  -2.4080000e+03   1.5224394e-01
  -2.4070000e+03   1.4750113e-01
  -2.4060000e+03   1.4247792e-01
  -2.4050000e+03   1.3717901e-01
  -2.4040000e+03   1.3161037e-01
  -2.4030000e+03   1.2577936e-01
  -2.4020000e+03   1.1969500e-01
  -2.4010000e+03   1.1336831e-01
  -2.4000000e+03   1.0681280e-01
  -2.3990000e+03   1.0004518e-01
  -2.3980000e+03   9.3086453e-02
  -2.3970000e+03   8.5963550e-02
  -2.3960000e+03   7.8712005e-02
  -2.3950000e+03   7.1380266e-02
  -2.3940000e+03   6.4036995e-02
  -2.3930000e+03   5.6783667e-02
  -2.3920000e+03   4.9776638e-02
  -2.3910000e+03   4.3264933e-02
  -2.3900000e+03   3.7647604e-02
  -2.3890000e+03   3.3526368e-02
  -2.3880000e+03   3.1637489e-02
  -2.3870000e+03   3.2500010e-02
  -2.3860000e+03   3.6016330e-02
  -2.3850000e+03   4.1591520e-02
  -2.3840000e+03   4.8572704e-02
  -2.3830000e+03   5.6474437e-02
  -2.3820000e+03   6.4981468e-02
  -2.3810000e+03   7.3893601e-02
  -2.3800000e+03   8.3080115e-02
  -2.3790000e+03   9.2451418e-02
  -2.3780000e+03   1.0194262e-01
  -2.3770000e+03   1.1150407e-01
  -2.3760000e+03   1.2109584e-01
  -2.3750000e+03   1.3068439e-01
  -2.3740000e+03   1.4024051e-01
  -2.3730000e+03   1.4973806e-01
  -2.3720000e+03   1.5915317e-01
  -2.3710000e+03   1.6846361e-01
  -2.3700000e+03   1.7764856e-01
  -2.3690000e+03   1.8668830e-01
  -2.3680000e+03   1.9556407e-01
  -2.3670000e+03   2.0425803e-01
  -2.3660000e+03   2.1275315e-01
  -2.3650000e+03   2.2103321e-01
  -2.3640000e+03   2.2908281e-01
  -2.3630000e+03   2.3688735e-01
  -2.3620000e+03   2.4443307e-01
  -2.3610000e+03   2.5170707e-01
  -2.3600000e+03   2.5869735e-01
  -2.3590000e+03   2.6539284e-01
  -2.3580000e+03   2.7178345e-01
  -2.3570000e+03   2.7786011e-01
  -2.3560000e+03   2.8361482e-01
  -2.3550000e+03   2.8904067e-01
  -2.3540000e+03   2.9413193e-01
  -2.3530000e+03   2.9888407e-01
  -2.3520000e+03   3.0329382e-01
  -2.3510000e+03   3.0735921e-01
  -2.3500000e+03   3.1107962e-01
  -2.3490000e+03   3.1445583e-01
  -2.3480000e+03   3.1749007e-01
  -2.3470000e+03   3.2018605e-01
  -2.3460000e+03   3.2254902e-01
  -2.3450000e+03   3.2458581e-01
  -2.3440000e+03   3.2630487e-01
  -2.3430000e+03   3.2771629e-01
  -2.3420000e+03   3.2883185e-01
  -2.3410000e+03   3.2966504e-01
  -2.3400000e+03   3.3023109e-01
  -2.3390000e+03   3.3054698e-01
  -2.3380000e+03   3.3063143e-01
  -2.3370000e+03   3.3050492e-01
  -2.3360000e+03   3.3018963e-01
  -2.3350000e+03   3.2970945e-01
  -2.3340000e+03   3.2908988e-01
  -2.3330000e+03   3.2835797e-01
  -2.3320000e+03   3.2754222e-01
  -2.3310000e+03   3.2667242e-01
  -2.3300000e+03   3.2577949e-01
  -2.3290000e+03   3.2489527e-01
  -2.3280000e+03   3.2405228e-01
  -2.3270000e+03   3.2328342e-01
  -2.3260000e+03   3.2262167e-01
  -2.3250000e+03   3.2209966e-01
  -2.3240000e+03   3.2174938e-01
  -2.3230000e+03   3.2160163e-01
  -2.3220000e+03   3.2168570e-01
  -2.3210000e+03   3.2202881e-01
  -2.3200000e+03   3.2265577e-01
  -2.3190000e+03   3.2358850e-01
  -2.3180000e+03   3.2484569e-01
  -2.3170000e+03   3.2644247e-01
  -2.3160000e+03   3.2839016e-01
  -2.3150000e+03   3.3069612e-01
  -2.3140000e+03   3.3336363e-01
  -2.3130000e+03   3.3639195e-01
  -2.3120000e+03   3.3977634e-01
  -2.3110000e+03   3.4350830e-01
  -2.3100000e+03   3.4757574e-01
  -2.3090000e+03   3.5196335e-01
  -2.3080000e+03   3.5665287e-01
  -2.3070000e+03   3.6162351e-01
  -2.3060000e+03   3.6685227e-01
  -2.3050000e+03   3.7231437e-01
  -2.3040000e+03   3.7798362e-01
  -2.3030000e+03   3.8383272e-01
  -2.3020000e+03   3.8983362e-01
  -2.3010000e+03   3.9595783e-01
  -2.3000000e+03   4.0217664e-01
  -2.2990000e+03   4.0846139e-01
  -2.2980000e+03   4.1478364e-01
  -2.2970000e+03   4.2111534e-01
  -2.2960000e+03   4.2742898e-01
  -2.2950000e+03   4.3369769e-01
  -2.2940000e+03   4.3989534e-01
  -2.2930000e+03   4.4599656e-01
  -2.2920000e+03   4.5197685e-01
  -2.2910000e+03   4.5781253e-01
  -2.2900000e+03   4.6348082e-01
  -2.2890000e+03   4.6895982e-01
  -2.2880000e+03   4.7422848e-01
  -2.2870000e+03   4.7926657e-01
  -2.2860000e+03   4.8405471e-01
  -2.2850000e+03   4.8857427e-01
  -2.2840000e+03   4.9280734e-01
  -2.2830000e+03   4.9673672e-01
  -2.2820000e+03   5.0034583e-01
  -2.2810000e+03   5.0361866e-01
  -2.2800000e+03   5.0653973e-01
  -2.2790000e+03   5.0909402e-01
  -2.2780000e+03   5.1126690e-01
  -2.2770000e+03   5.1304408e-01
  -2.2760000e+03   5.1441156e-01
  -2.2750000e+03   5.1535554e-01
  -2.2740000e+03   5.1586239e-01
  -2.2730000e+03   5.1591858e-01
  -2.2720000e+03   5.1551064e-01
  -2.2710000e+03   5.1462509e-01
  -2.2700000e+03   5.1324843e-01
  -2.2690000e+03   5.1136707e-01
  -2.2680000e+03   5.0896732e-01
  -2.2670000e+03   5.0603537e-01
  -2.2660000e+03   5.0255728e-01
  -2.2650000e+03   4.9851897e-01
  -2.2640000e+03   4.9390624e-01
  -2.2630000e+03   4.8870479e-01
  -2.2620000e+03   4.8290029e-01
  -2.2610000e+03   4.7647843e-01
  -2.2600000e+03   4.6942501e-01
  -2.2590000e+03   4.6172606e-01
  -2.2580000e+03   4.5336801e-01
  -2.2570000e+03   4.4433786e-01
  -2.2560000e+03   4.3462344e-01
  -2.2550000e+03   4.2421375e-01
  -2.2540000e+03   4.1309934e-01
  -2.2530000e+03   4.0127282e-01
  -2.2520000e+03   3.8872955e-01
  -2.2510000e+03   3.7546853e-01
  -2.2500000e+03   3.6149352e-01
  -2.2490000e+03   3.4681468e-01
  -2.2480000e+03   3.3145063e-01
  -2.2470000e+03   3.1543151e-01
  -2.2460000e+03   2.9880318e-01
  -2.2450000e+03   2.8163328e-01
  -2.2440000e+03   2.6402016e-01
  -2.2430000e+03   2.4610598e-01
  -2.2420000e+03   2.2809632e-01
  -2.2410000e+03   2.1028922e-01
  -2.2400000e+03   1.9311706e-01
  -2.2390000e+03   1.7720228e-01
  -2.2380000e+03   1.6341759e-01
  -2.2370000e+03   1.5291199e-01
  -2.2360000e+03   1.4701758e-01
  -2.2350000e+03   1.4694838e-01
  -2.2340000e+03   1.5336870e-01
  -2.2330000e+03   1.6615554e-01
  -2.2320000e+03   1.8457427e-01
  -2.2310000e+03   2.0766703e-01
  -2.2300000e+03   2.3454483e-01
  -2.2290000e+03   2.6449908e-01
  -2.2280000e+03   2.9700227e-01
  -2.2270000e+03   3.3167073e-01
  -2.2260000e+03   3.6822477e-01
  -2.2250000e+03   4.0645701e-01
  -2.2240000e+03   4.4620962e-01
  -2.2230000e+03   4.8735859e-01
  -2.2220000e+03   5.2980294e-01
  -2.2210000e+03   5.7345743e-01
  -2.2200000e+03   6.1824745e-01
  -2.2190000e+03   6.6410548e-01
  -2.2180000e+03   7.1096858e-01
  -2.2170000e+03   7.5877666e-01
  -2.2160000e+03   8.0747112e-01
  -2.2150000e+03   8.5699400e-01
  -2.2140000e+03   9.0728723e-01
  -2.2130000e+03   9.5829220e-01
  -2.2120000e+03   1.0099494e+00
  -2.2110000e+03   1.0621980e+00
  -2.2100000e+03   1.1149760e+00
  -2.2090000e+03   1.1682199e+00
  -2.2080000e+03   1.2218647e+00
  -2.2070000e+03   1.2758438e+00
  -2.2060000e+03   1.3300890e+00
  -2.2050000e+03   1.3845309e+00
  -2.2040000e+03   1.4390983e+00
  -2.2030000e+03   1.4937189e+00
  -2.2020000e+03   1.5483191e+00
  -2.2010000e+03   1.6028241e+00
  -2.2000000e+03   1.6571581e+00
  -2.1990000e+03   1.7112444e+00
  -2.1980000e+03   1.7650056e+00
  -2.1970000e+03   1.8183636e+00
  -2.1960000e+03   1.8712400e+00
  -2.1950000e+03   1.9235560e+00
  -2.1940000e+03   1.9752327e+00
  -2.1930000e+03   2.0261913e+00
  -2.1920000e+03   2.0763532e+00
  -2.1910000e+03   2.1256402e+00
  -2.1900000e+03   2.1739748e+00
  -2.1890000e+03   2.2212802e+00
  -2.1880000e+03   2.2674806e+00
  -2.1870000e+03   2.3125013e+00
  -2.1860000e+03   2.3562690e+00
  -2.1850000e+03   2.3987119e+00
  -2.1840000e+03   2.4397597e+00
  -2.1830000e+03   2.4793444e+00
  -2.1820000e+03   2.5173997e+00
  -2.1810000e+03   2.5538616e+00
  -2.1800000e+03   2.5886686e+00
  -2.1790000e+03   2.6217615e+00
  -2.1780000e+03   2.6530841e+00
  -2.1770000e+03   2.6825829e+00
  -2.1760000e+03   2.7102074e+00
  -2.1750000e+03   2.7359102e+00
  -2.1740000e+03   2.7596474e+00
  -2.1730000e+03   2.7813782e+00
  -2.1720000e+03   2.8010655e+00
  -2.1710000e+03   2.8186757e+00
  -2.1700000e+03   2.8341790e+00
  -2.1690000e+03   2.8475493e+00
  -2.1680000e+03   2.8587644e+00
  -2.1670000e+03   2.8678061e+00
  -2.1660000e+03   2.8746602e+00
  -2.1650000e+03   2.8793163e+00
  -2.1640000e+03   2.8817685e+00
  -2.1630000e+03   2.8820147e+00
  -2.1620000e+03   2.8800569e+00
  -2.1610000e+03   2.8759015e+00
  -2.1600000e+03   2.8695587e+00
  -2.1590000e+03   2.8610429e+00
  -2.1580000e+03   2.8503728e+00
  -2.1570000e+03   2.8375707e+00
  -2.1560000e+03   2.8226633e+00
  -2.1550000e+03   2.8056808e+00
  -2.1540000e+03   2.7866577e+00
  -2.1530000e+03   2.7656319e+00
  -2.1520000e+03   2.7426451e+00
  -2.1510000e+03   2.7177426e+00
  -2.1500000e+03   2.6909730e+00
  -2.1490000e+03   2.6623885e+00
  -2.1480000e+03   2.6320443e+00
  -2.1470000e+03   2.5999986e+00
  -2.1460000e+03   2.5663128e+00
  -2.1450000e+03   2.5310509e+00
  -2.1440000e+03   2.4942794e+00
  -2.1430000e+03   2.4560674e+00
  -2.1420000e+03   2.4164862e+00
  -2.1410000e+03   2.3756092e+00
  -2.1400000e+03   2.3335117e+00
  -2.1390000e+03   2.2902708e+00
  -2.1380000e+03   2.2459650e+00
  -2.1370000e+03   2.2006741e+00
  -2.1360000e+03   2.1544791e+00
  -2.1350000e+03   2.1074619e+00
  -2.1340000e+03   2.0597053e+00
  -2.1330000e+03   2.0112923e+00
  -2.1320000e+03   1.9623065e+00
  -2.1310000e+03   1.9128315e+00
  -2.1300000e+03   1.8629508e+00
  -2.1290000e+03   1.8127475e+00
  -2.1280000e+03   1.7623046e+00
  -2.1270000e+03   1.7117041e+00
  -2.1260000e+03   1.6610271e+00
  -2.1250000e+03   1.6103538e+00
  -2.1240000e+03   1.5597631e+00
  -2.1230000e+03   1.5093326e+00
  -2.1220000e+03   1.4591380e+00
  -2.1210000e+03   1.4092536e+00
  -2.1200000e+03   1.3597514e+00
  -2.1190000e+03   1.3107017e+00
  -2.1180000e+03   1.2621724e+00
  -2.1170000e+03   1.2142288e+00
  -2.1160000e+03   1.1669342e+00
  -2.1150000e+03   1.1203488e+00
  -2.1140000e+03   1.0745303e+00
  -2.1130000e+03   1.0295335e+00
  -2.1120000e+03   9.8541038e-01
  -2.1110000e+03   9.4220966e-01
  -2.1100000e+03   8.9997709e-01
  -2.1090000e+03   8.5875522e-01
  -2.1080000e+03   8.1858335e-01
  -2.1070000e+03   7.7949748e-01
  -2.1060000e+03   7.4153029e-01
  -2.1050000e+03   7.0471110e-01
  -2.1040000e+03   6.6906585e-01
  -2.1030000e+03   6.3461706e-01
  -2.1020000e+03   6.0138389e-01
  -2.1010000e+03   5.6938211e-01
  -2.1000000e+03   5.3862412e-01
  -2.0990000e+03   5.0911899e-01
  -2.0980000e+03   4.8087251e-01
  -2.0970000e+03   4.5388721e-01
  -2.0960000e+03   4.2816246e-01
  -2.0950000e+03   4.0369454e-01
  -2.0940000e+03   3.8047671e-01
  -2.0930000e+03   3.5849932e-01
  -2.0920000e+03   3.3774992e-01
  -2.0910000e+03   3.1821340e-01
  -2.0900000e+03   2.9987213e-01
  -2.0890000e+03   2.8270611e-01
  -2.0880000e+03   2.6669314e-01
  -2.0870000e+03   2.5180902e-01
  -2.0860000e+03   2.3802774e-01
  -2.0850000e+03   2.2532165e-01
  -2.0840000e+03   2.1366171e-01
  -2.0830000e+03   2.0301767e-01
  -2.0820000e+03   1.9335820e-01
  -2.0810000e+03   1.8465113e-01
  -2.0800000e+03   1.7686350e-01
  -2.0790000e+03   1.6996170e-01
  -2.0780000e+03   1.6391144e-01
  -2.0770000e+03   1.5867783e-01
  -2.0760000e+03   1.5422524e-01
  -2.0750000e+03   1.5051732e-01
  -2.0740000e+03   1.4751688e-01
  -2.0730000e+03   1.4518584e-01
  -2.0720000e+03   1.4348524e-01
  -2.0710000e+03   1.4237522e-01
  -2.0700000e+03   1.4181514e-01
  -2.0690000e+03   1.4176371e-01
  -2.0680000e+03   1.4217918e-01
  -2.0670000e+03   1.4301959e-01
  -2.0660000e+03   1.4424301e-01
  -2.0650000e+03   1.4580779e-01
  -2.0640000e+03   1.4767286e-01
  -2.0630000e+03   1.4979791e-01
  -2.0620000e+03   1.5214362e-01
  -2.0610000e+03   1.5467186e-01
  -2.0600000e+03   1.5734582e-01
  -2.0590000e+03   1.6013013e-01
  -2.0580000e+03   1.6299098e-01
  -2.0570000e+03   1.6589617e-01
  -2.0560000e+03   1.6881521e-01
  -2.0550000e+03   1.7171934e-01
  -2.0540000e+03   1.7458157e-01
  -2.0530000e+03   1.7737670e-01
  -2.0520000e+03   1.8008136e-01
  -2.0510000e+03   1.8267398e-01
  -2.0500000e+03   1.8513485e-01
  -2.0490000e+03   1.8744605e-01
  -2.0480000e+03   1.8959150e-01
  -2.0470000e+03   1.9155695e-01
  -2.0460000e+03   1.9332991e-01
  -2.0450000e+03   1.9489968e-01
  -2.0440000e+03   1.9625731e-01
  -2.0430000e+03   1.9739558e-01
  -2.0420000e+03   1.9830896e-01
  -2.0410000e+03   1.9899354e-01
  -2.0400000e+03   1.9944707e-01
  -2.0390000e+03   1.9966883e-01
  -2.0380000e+03   1.9965963e-01
  -2.0370000e+03   1.9942173e-01
  -2.0360000e+03   1.9895882e-01
  -2.0350000e+03   1.9827591e-01
  -2.0340000e+03   1.9737930e-01
  -2.0330000e+03   1.9627650e-01
  -2.0320000e+03   1.9497616e-01
  -2.0310000e+03   1.9348799e-01
  -2.0300000e+03   1.9182267e-01
  -2.0290000e+03   1.8999182e-01
  -2.0280000e+03   1.8800783e-01
  -2.0270000e+03   1.8588383e-01
  -2.0260000e+03   1.8363359e-01
  -2.0250000e+03   1.8127138e-01
  -2.0240000e+03   1.7881191e-01
  -2.0230000e+03   1.7627021e-01
  -2.0220000e+03   1.7366150e-01
  -2.0210000e+03   1.7100109e-01
  -2.0200000e+03   1.6830423e-01
  -2.0190000e+03   1.6558602e-01
  -2.0180000e+03   1.6286126e-01
  -2.0170000e+03   1.6014430e-01
  -2.0160000e+03   1.5744891e-01
  -2.0150000e+03   1.5478817e-01
  -2.0140000e+03   1.5217427e-01
  -2.0130000e+03   1.4961845e-01
  -2.0120000e+03   1.4713079e-01
  -2.0110000e+03   1.4472019e-01
  -2.0100000e+03   1.4239414e-01
  -2.0090000e+03   1.4015877e-01
  -2.0080000e+03   1.3801865e-01
  -2.0070000e+03   1.3597685e-01
  -2.0060000e+03   1.3403484e-01
  -2.0050000e+03   1.3219257e-01
  -2.0040000e+03   1.3044844e-01
  -2.0030000e+03   1.2879941e-01
  -2.0020000e+03   1.2724109e-01
  -2.0010000e+03   1.2576784e-01
  -2.0000000e+03   1.2437292e-01
  -1.9990000e+03   1.2304863e-01
  -1.9980000e+03   1.2178650e-01
  -1.9970000e+03   1.2057742e-01
  -1.9960000e+03   1.1941187e-01
  -1.9950000e+03   1.1828002e-01
  -1.9940000e+03   1.1717196e-01
  -1.9930000e+03   1.1607779e-01
  -1.9920000e+03   1.1498777e-01
  -1.9910000e+03   1.1389247e-01
  -1.9900000e+03   1.1278284e-01
  -1.9890000e+03   1.1165028e-01
  -1.9880000e+03   1.1048678e-01
  -1.9870000e+03   1.0928490e-01
  -1.9860000e+03   1.0803783e-01
  -1.9850000e+03   1.0673945e-01
  -1.9840000e+03   1.0538431e-01
  -1.9830000e+03   1.0396763e-01
  -1.9820000e+03   1.0248534e-01
  -1.9810000e+03   1.0093401e-01
  -1.9800000e+03   9.9310875e-02
  -1.9790000e+03   9.7613816e-02
  -1.9780000e+03   9.5841309e-02
  -1.9770000e+03   9.3992415e-02
  -1.9760000e+03   9.2066748e-02
  -1.9750000e+03   9.0064449e-02
  -1.9740000e+03   8.7986152e-02
  -1.9730000e+03   8.5832960e-02
  -1.9720000e+03   8.3606414e-02
  -1.9710000e+03   8.1308468e-02
  -1.9700000e+03   7.8941465e-02
  -1.9690000e+03   7.6508111e-02
  -1.9680000e+03   7.4011463e-02
  -1.9670000e+03   7.1454903e-02
  -1.9660000e+03   6.8842132e-02
  -1.9650000e+03   6.6177154e-02
  -1.9640000e+03   6.3464278e-02
  -1.9630000e+03   6.0708115e-02
  -1.9620000e+03   5.7913588e-02
  -1.9610000e+03   5.5085950e-02
  -1.9600000e+03   5.2230816e-02
  -1.9590000e+03   4.9354205e-02
  -1.9580000e+03   4.6462615e-02
  -1.9570000e+03   4.3563117e-02
  -1.9560000e+03   4.0663508e-02
  -1.9550000e+03   3.7772520e-02
  -1.9540000e+03   3.4900129e-02
  -1.9530000e+03   3.2058017e-02
  -1.9520000e+03   2.9260258e-02
  -1.9510000e+03   2.6524361e-02
  -1.9500000e+03   2.3872860e-02
  -1.9490000e+03   2.1335735e-02
  -1.9480000e+03   1.8954013e-02
  -1.9470000e+03   1.6784741e-02
  -1.9460000e+03   1.4906525e-02
  -1.9450000e+03   1.3421722e-02
  -1.9440000e+03   1.2445417e-02
  -1.9430000e+03   1.2069930e-02
  -1.9420000e+03   1.2315420e-02
  -1.9410000e+03   1.3110997e-02
  -1.9400000e+03   1.4329558e-02
  -1.9390000e+03   1.5839043e-02
  -1.9380000e+03   1.7531155e-02
  -1.9370000e+03   1.9326265e-02
  -1.9360000e+03   2.1168120e-02
  -1.9350000e+03   2.3017075e-02
  -1.9340000e+03   2.4844731e-02
  -1.9330000e+03   2.6630231e-02
  -1.9320000e+03   2.8357829e-02
  -1.9310000e+03   3.0015316e-02
  -1.9300000e+03   3.1593000e-02
  -1.9290000e+03   3.3083030e-02
  -1.9280000e+03   3.4478949e-02
  -1.9270000e+03   3.5775392e-02
  -1.9260000e+03   3.6967879e-02
  -1.9250000e+03   3.8052668e-02
  -1.9240000e+03   3.9026657e-02
  -1.9230000e+03   3.9887309e-02
  -1.9220000e+03   4.0632606e-02
  -1.9210000e+03   4.1261007e-02
  -1.9200000e+03   4.1771427e-02
  -1.9190000e+03   4.2163213e-02
  -1.9180000e+03   4.2436137e-02
  -1.9170000e+03   4.2590383e-02
  -1.9160000e+03   4.2626543e-02
  -1.9150000e+03   4.2545618e-02
  -1.9140000e+03   4.2349015e-02
  -1.9130000e+03   4.2038555e-02
  -1.9120000e+03   4.1616478e-02
  -1.9110000e+03   4.1085456e-02
  -1.9100000e+03   4.0448609e-02
  -1.9090000e+03   3.9709530e-02
  -1.9080000e+03   3.8872315e-02
  -1.9070000e+03   3.7941607e-02
  -1.9060000e+03   3.6922651e-02
  -1.9050000e+03   3.5821372e-02
  -1.9040000e+03   3.4644473e-02
  -1.9030000e+03   3.3399570e-02
  -1.9020000e+03   3.2095363e-02
  -1.9010000e+03   3.0741872e-02
  -1.9000000e+03   2.9350733e-02
  -1.8990000e+03   2.7935593e-02
  -1.8980000e+03   2.6512608e-02
  -1.8970000e+03   2.5101061e-02
  -1.8960000e+03   2.3724090e-02
  -1.8950000e+03   2.2409464e-02
  -1.8940000e+03   2.1190242e-02
  -1.8930000e+03   2.0105000e-02
  -1.8920000e+03   1.9197064e-02
  -1.8910000e+03   1.8512060e-02
  -1.8900000e+03   1.8093295e-02
  -1.8890000e+03   1.7975348e-02
  -1.8880000e+03   1.8177675e-02
  -1.8870000e+03   1.8700923e-02
  -1.8860000e+03   1.9527765e-02
  -1.8850000e+03   2.0627712e-02
  -1.8840000e+03   2.1963499e-02
  -1.8830000e+03   2.3496668e-02
  -1.8820000e+03   2.5191202e-02
  -1.8810000e+03   2.7015274e-02
  -1.8800000e+03   2.8941675e-02
  -1.8790000e+03   3.0947536e-02
  -1.8780000e+03   3.3013745e-02
  -1.8770000e+03   3.5124311e-02
  -1.8760000e+03   3.7265774e-02
  -1.8750000e+03   3.9426704e-02
  -1.8740000e+03   4.1597294e-02
  -1.8730000e+03   4.3769034e-02
  -1.8720000e+03   4.5934460e-02
  -1.8710000e+03   4.8086949e-02
  -1.8700000e+03   5.0220567e-02
  -1.8690000e+03   5.2329943e-02
  -1.8680000e+03   5.4410172e-02
  -1.8670000e+03   5.6456739e-02
  -1.8660000e+03   5.8465454e-02
  -1.8650000e+03   6.0432405e-02
  -1.8640000e+03   6.2353916e-02
  -1.8630000e+03   6.4226514e-02
  -1.8620000e+03   6.6046903e-02
  -1.8610000e+03   6.7811942e-02
  -1.8600000e+03   6.9518626e-02
  -1.8590000e+03   7.1164073e-02
  -1.8580000e+03   7.2745513e-02
  -1.8570000e+03   7.4260276e-02
  -1.8560000e+03   7.5705792e-02
  -1.8550000e+03   7.7079577e-02
  -1.8540000e+03   7.8379238e-02
  -1.8530000e+03   7.9602469e-02
  -1.8520000e+03   8.0747048e-02
  -1.8510000e+03   8.1810842e-02
  -1.8500000e+03   8.2791809e-02
  -1.8490000e+03   8.3687998e-02
  -1.8480000e+03   8.4497555e-02
  -1.8470000e+03   8.5218731e-02
  -1.8460000e+03   8.5849880e-02
  -1.8450000e+03   8.6389472e-02
  -1.8440000e+03   8.6836097e-02
  -1.8430000e+03   8.7188468e-02
  -1.8420000e+03   8.7445435e-02
  -1.8410000e+03   8.7605985e-02
  -1.8400000e+03   8.7669253e-02
  -1.8390000e+03   8.7634525e-02
  -1.8380000e+03   8.7501251e-02
  -1.8370000e+03   8.7269044e-02
  -1.8360000e+03   8.6937691e-02
  -1.8350000e+03   8.6507153e-02
  -1.8340000e+03   8.5977578e-02
  -1.8330000e+03   8.5349295e-02
  -1.8320000e+03   8.4622829e-02
  -1.8310000e+03   8.3798892e-02
  -1.8300000e+03   8.2878395e-02
  -1.8290000e+03   8.1862443e-02
  -1.8280000e+03   8.0752339e-02
  -1.8270000e+03   7.9549583e-02
  -1.8260000e+03   7.8255867e-02
  -1.8250000e+03   7.6873080e-02
  -1.8240000e+03   7.5403298e-02
  -1.8230000e+03   7.3848786e-02
  -1.8220000e+03   7.2211988e-02
  -1.8210000e+03   7.0495527e-02
  -1.8200000e+03   6.8702194e-02
  -1.8190000e+03   6.6834943e-02
  -1.8180000e+03   6.4896884e-02
  -1.8170000e+03   6.2891274e-02
  -1.8160000e+03   6.0821508e-02
  -1.8150000e+03   5.8691109e-02
  -1.8140000e+03   5.6503719e-02
  -1.8130000e+03   5.4263088e-02
  -1.8120000e+03   5.1973067e-02
  -1.8110000e+03   4.9637591e-02
  -1.8100000e+03   4.7260676e-02
  -1.8090000e+03   4.4846405e-02
  -1.8080000e+03   4.2398920e-02
  -1.8070000e+03   3.9922416e-02
  -1.8060000e+03   3.7421134e-02
  -1.8050000e+03   3.4899362e-02
  -1.8040000e+03   3.2361435e-02
  -1.8030000e+03   2.9811752e-02
  -1.8020000e+03   2.7254797e-02
  -1.8010000e+03   2.4695195e-02
  -1.8000000e+03   2.2137803e-02
  -1.7990000e+03   1.9587886e-02
  -1.7980000e+03   1.7051451e-02
  -1.7970000e+03   1.4535932e-02
  -1.7960000e+03   1.2051698e-02
  -1.7950000e+03   9.6157714e-03
  -1.7940000e+03   7.2624778e-03
  -1.7930000e+03   5.0804877e-03
  -1.7920000e+03   3.3663822e-03
  -1.7910000e+03   2.9863374e-03
  -1.7900000e+03   4.2579219e-03
  -1.7890000e+03   6.2036394e-03
  -1.7880000e+03   8.3344674e-03
  -1.7870000e+03   1.0512454e-02
  -1.7860000e+03   1.2690588e-02
  -1.7850000e+03   1.4848628e-02
  -1.7840000e+03   1.6976152e-02
  -1.7830000e+03   1.9067034e-02
  -1.7820000e+03   2.1117321e-02
  -1.7810000e+03   2.3124295e-02
  -1.7800000e+03   2.5086026e-02
  -1.7790000e+03   2.7001129e-02
  -1.7780000e+03   2.8868630e-02
  -1.7770000e+03   3.0687887e-02
  -1.7760000e+03   3.2458534e-02
  -1.7750000e+03   3.4180447e-02
  -1.7740000e+03   3.5853718e-02
  -1.7730000e+03   3.7478630e-02
  -1.7720000e+03   3.9055646e-02
  -1.7710000e+03   4.0585382e-02
  -1.7700000e+03   4.2068603e-02
  -1.7690000e+03   4.3506198e-02
  -1.7680000e+03   4.4899171e-02
  -1.7670000e+03   4.6248624e-02
  -1.7660000e+03   4.7555739e-02
  -1.7650000e+03   4.8821766e-02
  -1.7640000e+03   5.0048002e-02
  -1.7630000e+03   5.1235779e-02
  -1.7620000e+03   5.2386442e-02
  -1.7610000e+03   5.3501335e-02
  -1.7600000e+03   5.4581784e-02
  -1.7590000e+03   5.5629079e-02
  -1.7580000e+03   5.6644455e-02
  -1.7570000e+03   5.7629081e-02
  -1.7560000e+03   5.8584038e-02
  -1.7550000e+03   5.9510307e-02
  -1.7540000e+03   6.0408756e-02
  -1.7530000e+03   6.1280124e-02
  -1.7520000e+03   6.2125012e-02
  -1.7510000e+03   6.2943871e-02
  -1.7500000e+03   6.3736991e-02
  -1.7490000e+03   6.4504501e-02
  -1.7480000e+03   6.5246354e-02
  -1.7470000e+03   6.5962333e-02
  -1.7460000e+03   6.6652040e-02
  -1.7450000e+03   6.7314906e-02
  -1.7440000e+03   6.7950185e-02
  -1.7430000e+03   6.8556963e-02
  -1.7420000e+03   6.9134162e-02
  -1.7410000e+03   6.9680548e-02
  -1.7400000e+03   7.0194742e-02
  -1.7390000e+03   7.0675230e-02
  -1.7380000e+03   7.1120374e-02
  -1.7370000e+03   7.1528429e-02
  -1.7360000e+03   7.1897557e-02
  -1.7350000e+03   7.2225842e-02
  -1.7340000e+03   7.2511309e-02
  -1.7330000e+03   7.2751944e-02
  -1.7320000e+03   7.2945707e-02
  -1.7310000e+03   7.3090556e-02
  -1.7300000e+03   7.3184469e-02
  -1.7290000e+03   7.3225456e-02
  -1.7280000e+03   7.3211590e-02
  -1.7270000e+03   7.3141019e-02
  -1.7260000e+03   7.3011994e-02
  -1.7250000e+03   7.2822885e-02
  -1.7240000e+03   7.2572204e-02
  -1.7230000e+03   7.2258627e-02
  -1.7220000e+03   7.1881016e-02
  -1.7210000e+03   7.1438438e-02
  -1.7200000e+03   7.0930190e-02
  -1.7190000e+03   7.0355818e-02
  -1.7180000e+03   6.9715144e-02
  -1.7170000e+03   6.9008284e-02
  -1.7160000e+03   6.8235676e-02
  -1.7150000e+03   6.7398105e-02
  -1.7140000e+03   6.6496728e-02
  -1.7130000e+03   6.5533103e-02
  -1.7120000e+03   6.4509219e-02
  -1.7110000e+03   6.3427531e-02
  -1.7100000e+03   6.2290991e-02
  -1.7090000e+03   6.1103095e-02
  -1.7080000e+03   5.9867921e-02
  -1.7070000e+03   5.8590177e-02
  -1.7060000e+03   5.7275257e-02
  -1.7050000e+03   5.5929296e-02
  -1.7040000e+03   5.4559236e-02
  -1.7030000e+03   5.3172888e-02
  -1.7020000e+03   5.1779005e-02
  -1.7010000e+03   5.0387348e-02
  -1.7000000e+03   4.9008745e-02
  -1.6990000e+03   4.7655142e-02
  -1.6980000e+03   4.6339624e-02
  -1.6970000e+03   4.5076398e-02
  -1.6960000e+03   4.3880717e-02
  -1.6950000e+03   4.2768721e-02
  -1.6940000e+03   4.1757181e-02
  -1.6930000e+03   4.0863111e-02
  -1.6920000e+03   4.0103248e-02
  -1.6910000e+03   3.9493414e-02
  -1.6900000e+03   3.9047773e-02
  -1.6890000e+03   3.8778071e-02
  -1.6880000e+03   3.8692927e-02
  -1.6870000e+03   3.8797286e-02
  -1.6860000e+03   3.9092109e-02
  -1.6850000e+03   3.9574364e-02
  -1.6840000e+03   4.0237301e-02
  -1.6830000e+03   4.1070971e-02
  -1.6820000e+03   4.2062904e-02
  -1.6810000e+03   4.3198844e-02
  -1.6800000e+03   4.4463462e-02
  -1.6790000e+03   4.5840980e-02
  -1.6780000e+03   4.7315680e-02
  -1.6770000e+03   4.8872284e-02
  -1.6760000e+03   5.0496214e-02
  -1.6750000e+03   5.2173762e-02
  -1.6740000e+03   5.3892169e-02
  -1.6730000e+03   5.5639658e-02
  -1.6720000e+03   5.7405422e-02
  -1.6710000e+03   5.9179591e-02
  -1.6700000e+03   6.0953179e-02
  -1.6690000e+03   6.2718029e-02
  -1.6680000e+03   6.4466751e-02
  -1.6670000e+03   6.6192666e-02
  -1.6660000e+03   6.7889748e-02
  -1.6650000e+03   6.9552575e-02
  -1.6640000e+03   7.1176277e-02
  -1.6630000e+03   7.2756496e-02
  -1.6620000e+03   7.4289344e-02
  -1.6610000e+03   7.5771367e-02
  -1.6600000e+03   7.7199516e-02
  -1.6590000e+03   7.8571111e-02
  -1.6580000e+03   7.9883817e-02
  -1.6570000e+03   8.1135619e-02
  -1.6560000e+03   8.2324798e-02
  -1.6550000e+03   8.3449911e-02
  -1.6540000e+03   8.4509766e-02
  -1.6530000e+03   8.5503408e-02
  -1.6520000e+03   8.6430101e-02
  -1.6510000e+03   8.7289309e-02
  -1.6500000e+03   8.8080682e-02
  -1.6490000e+03   8.8804041e-02
  -1.6480000e+03   8.9459367e-02
  -1.6470000e+03   9.0046782e-02
  -1.6460000e+03   9.0566547e-02
  -1.6450000e+03   9.1019043e-02
  -1.6440000e+03   9.1404767e-02
  -1.6430000e+03   9.1724321e-02
  -1.6420000e+03   9.1978407e-02
  -1.6410000e+03   9.2167819e-02
  -1.6400000e+03   9.2293438e-02
  -1.6390000e+03   9.2356231e-02
  -1.6380000e+03   9.2357246e-02
  -1.6370000e+03   9.2297612e-02
  -1.6360000e+03   9.2178537e-02
  -1.6350000e+03   9.2001311e-02
  -1.6340000e+03   9.1767307e-02
  -1.6330000e+03   9.1477985e-02
  -1.6320000e+03   9.1134895e-02
  -1.6310000e+03   9.0739682e-02
  -1.6300000e+03   9.0294092e-02
  -1.6290000e+03   8.9799979e-02
  -1.6280000e+03   8.9259311e-02
  -1.6270000e+03   8.8674177e-02
  -1.6260000e+03   8.8046796e-02
  -1.6250000e+03   8.7379523e-02
  -1.6240000e+03   8.6674858e-02
  -1.6230000e+03   8.5935451e-02
  -1.6220000e+03   8.5164111e-02
  -1.6210000e+03   8.4363810e-02
  -1.6200000e+03   8.3537687e-02
  -1.6190000e+03   8.2689053e-02
  -1.6180000e+03   8.1821390e-02
  -1.6170000e+03   8.0938353e-02
  -1.6160000e+03   8.0043764e-02
  -1.6150000e+03   7.9141607e-02
  -1.6140000e+03   7.8236020e-02
  -1.6130000e+03   7.7331278e-02
  -1.6120000e+03   7.6431781e-02
  -1.6110000e+03   7.5542029e-02
  -1.6100000e+03   7.4666596e-02
  -1.6090000e+03   7.3810103e-02
  -1.6080000e+03   7.2977176e-02
  -1.6070000e+03   7.2172409e-02
  -1.6060000e+03   7.1400317e-02
  -1.6050000e+03   7.0665288e-02
  -1.6040000e+03   6.9971529e-02
  -1.6030000e+03   6.9323008e-02
  -1.6020000e+03   6.8723400e-02
  -1.6010000e+03   6.8176032e-02
  -1.6000000e+03   6.7683824e-02
  -1.5990000e+03   6.7249244e-02
  -1.5980000e+03   6.6874262e-02
  -1.5970000e+03   6.6560312e-02
  -1.5960000e+03   6.6308269e-02
  -1.5950000e+03   6.6118433e-02
  -1.5940000e+03   6.5990522e-02
  -1.5930000e+03   6.5923685e-02
  -1.5920000e+03   6.5916523e-02
  -1.5910000e+03   6.5967118e-02
  -1.5900000e+03   6.6073078e-02
  -1.5890000e+03   6.6231591e-02
  -1.5880000e+03   6.6439480e-02
  -1.5870000e+03   6.6693271e-02
  -1.5860000e+03   6.6989255e-02
  -1.5850000e+03   6.7323558e-02
  -1.5840000e+03   6.7692209e-02
  -1.5830000e+03   6.8091199e-02
  -1.5820000e+03   6.8516549e-02
  -1.5810000e+03   6.8964358e-02
  -1.5800000e+03   6.9430857e-02
  -1.5790000e+03   6.9912454e-02
  -1.5780000e+03   7.0405771e-02
  -1.5770000e+03   7.0907676e-02
  -1.5760000e+03   7.1415310e-02
  -1.5750000e+03   7.1926108e-02
  -1.5740000e+03   7.2437816e-02
  -1.5730000e+03   7.2948499e-02
  -1.5720000e+03   7.3456548e-02
  -1.5710000e+03   7.3960682e-02
  -1.5700000e+03   7.4459947e-02
  -1.5690000e+03   7.4953706e-02
  -1.5680000e+03   7.5441638e-02
  -1.5670000e+03   7.5923718e-02
  -1.5660000e+03   7.6400208e-02
  -1.5650000e+03   7.6871639e-02
  -1.5640000e+03   7.7338791e-02
  -1.5630000e+03   7.7802675e-02
  -1.5620000e+03   7.8264508e-02
  -1.5610000e+03   7.8725689e-02
  -1.5600000e+03   7.9187780e-02
  -1.5590000e+03   7.9652473e-02
  -1.5580000e+03   8.0121568e-02
  -1.5570000e+03   8.0596947e-02
  -1.5560000e+03   8.1080545e-02
  -1.5550000e+03   8.1574326e-02
  -1.5540000e+03   8.2080259e-02
  -1.5530000e+03   8.2600287e-02
  -1.5520000e+03   8.3136313e-02
  -1.5510000e+03   8.3690169e-02
  -1.5500000e+03   8.4263604e-02
  -1.5490000e+03   8.4858257e-02
  -1.5480000e+03   8.5475650e-02
  -1.5470000e+03   8.6117166e-02
  -1.5460000e+03   8.6784045e-02
  -1.5450000e+03   8.7477367e-02
  -1.5440000e+03   8.8198052e-02
  -1.5430000e+03   8.8946851e-02
  -1.5420000e+03   8.9724345e-02
  -1.5410000e+03   9.0530945e-02
  -1.5400000e+03   9.1366893e-02
  -1.5390000e+03   9.2232265e-02
  -1.5380000e+03   9.3126976e-02
  -1.5370000e+03   9.4050781e-02
  -1.5360000e+03   9.5003289e-02
  -1.5350000e+03   9.5983961e-02
  -1.5340000e+03   9.6992124e-02
  -1.5330000e+03   9.8026971e-02
  -1.5320000e+03   9.9087575e-02
  -1.5310000e+03   1.0017289e-01
  -1.5300000e+03   1.0128176e-01
  -1.5290000e+03   1.0241291e-01
  -1.5280000e+03   1.0356499e-01
  -1.5270000e+03   1.0473654e-01
  -1.5260000e+03   1.0592598e-01
  -1.5250000e+03   1.0713169e-01
  -1.5240000e+03   1.0835192e-01
  -1.5230000e+03   1.0958484e-01
  -1.5220000e+03   1.1082856e-01
  -1.5210000e+03   1.1208107e-01
  -1.5200000e+03   1.1334029e-01
  -1.5190000e+03   1.1460408e-01
  -1.5180000e+03   1.1587018e-01
  -1.5170000e+03   1.1713628e-01
  -1.5160000e+03   1.1839998e-01
  -1.5150000e+03   1.1965879e-01
  -1.5140000e+03   1.2091018e-01
  -1.5130000e+03   1.2215151e-01
  -1.5120000e+03   1.2338011e-01
  -1.5110000e+03   1.2459323e-01
  -1.5100000e+03   1.2578806e-01
  -1.5090000e+03   1.2696174e-01
  -1.5080000e+03   1.2811139e-01
  -1.5070000e+03   1.2923407e-01
  -1.5060000e+03   1.3032682e-01
  -1.5050000e+03   1.3138667e-01
  -1.5040000e+03   1.3241063e-01
  -1.5030000e+03   1.3339574e-01
  -1.5020000e+03   1.3433904e-01
  -1.5010000e+03   1.3523758e-01
  -1.5000000e+03   1.3608849e-01
  -1.4990000e+03   1.3688891e-01
  -1.4980000e+03   1.3763607e-01
  -1.4970000e+03   1.3832727e-01
  -1.4960000e+03   1.3895991e-01
  -1.4950000e+03   1.3953148e-01
  -1.4940000e+03   1.4003960e-01
  -1.4930000e+03   1.4048201e-01
  -1.4920000e+03   1.4085658e-01
  -1.4910000e+03   1.4116135e-01
  -1.4900000e+03   1.4139454e-01
  -1.4890000e+03   1.4155450e-01
  -1.4880000e+03   1.4163979e-01
  -1.4870000e+03   1.4164919e-01
  -1.4860000e+03   1.4158163e-01
  -1.4850000e+03   1.4143630e-01
  -1.4840000e+03   1.4121258e-01
  -1.4830000e+03   1.4091009e-01
  -1.4820000e+03   1.4052867e-01
  -1.4810000e+03   1.4006841e-01
  -1.4800000e+03   1.3952962e-01
  -1.4790000e+03   1.3891287e-01
  -1.4780000e+03   1.3821896e-01
  -1.4770000e+03   1.3744895e-01
  -1.4760000e+03   1.3660414e-01
  -1.4750000e+03   1.3568605e-01
  -1.4740000e+03   1.3469649e-01
  -1.4730000e+03   1.3363745e-01
  -1.4720000e+03   1.3251119e-01
  -1.4710000e+03   1.3132020e-01
  -1.4700000e+03   1.3006717e-01
  -1.4690000e+03   1.2875503e-01
  -1.4680000e+03   1.2738689e-01
  -1.4670000e+03   1.2596609e-01
  -1.4660000e+03   1.2449612e-01
  -1.4650000e+03   1.2298067e-01
  -1.4640000e+03   1.2142359e-01
  -1.4630000e+03   1.1982887e-01
  -1.4620000e+03   1.1820065e-01
  -1.4610000e+03   1.1654316e-01
  -1.4600000e+03   1.1486078e-01
  -1.4590000e+03   1.1315791e-01
  -1.4580000e+03   1.1143907e-01
  -1.4570000e+03   1.0970879e-01
  -1.4560000e+03   1.0797163e-01
  -1.4550000e+03   1.0623214e-01
  -1.4540000e+03   1.0449486e-01
  -1.4530000e+03   1.0276425e-01
  -1.4520000e+03   1.0104471e-01
  -1.4510000e+03   9.9340516e-02
  -1.4500000e+03   9.7655817e-02
  -1.4490000e+03   9.5994584e-02
  -1.4480000e+03   9.4360595e-02
  -1.4470000e+03   9.2757397e-02
  -1.4460000e+03   9.1188276e-02
  -1.4450000e+03   8.9656235e-02
  -1.4440000e+03   8.8163957e-02
  -1.4430000e+03   8.6713786e-02
  -1.4420000e+03   8.5307700e-02
  -1.4410000e+03   8.3947296e-02
  -1.4400000e+03   8.2633768e-02
  -1.4390000e+03   8.1367898e-02
  -1.4380000e+03   8.0150053e-02
  -1.4370000e+03   7.8980179e-02
  -1.4360000e+03   7.7857808e-02
  -1.4350000e+03   7.6782072e-02
  -1.4340000e+03   7.5751714e-02
  -1.4330000e+03   7.4765117e-02
  -1.4320000e+03   7.3820329e-02
  -1.4310000e+03   7.2915100e-02
  -1.4300000e+03   7.2046916e-02
  -1.4290000e+03   7.1213047e-02
  -1.4280000e+03   7.0410585e-02
  -1.4270000e+03   6.9636499e-02
  -1.4260000e+03   6.8887678e-02
  -1.4250000e+03   6.8160980e-02
  -1.4240000e+03   6.7453286e-02
  -1.4230000e+03   6.6761542e-02
  -1.4220000e+03   6.6082808e-02
  -1.4210000e+03   6.5414302e-02
  -1.4200000e+03   6.4753443e-02
  -1.4190000e+03   6.4097888e-02
  -1.4180000e+03   6.3445571e-02
  -1.4170000e+03   6.2794740e-02
  -1.4160000e+03   6.2143983e-02
  -1.4150000e+03   6.1492263e-02
  -1.4140000e+03   6.0838945e-02
  -1.4130000e+03   6.0183816e-02
  -1.4120000e+03   5.9527117e-02
  -1.4110000e+03   5.8869558e-02
  -1.4100000e+03   5.8212338e-02
  -1.4090000e+03   5.7557165e-02
  -1.4080000e+03   5.6906269e-02
  -1.4070000e+03   5.6262412e-02
  -1.4060000e+03   5.5628900e-02
  -1.4050000e+03   5.5009579e-02
  -1.4040000e+03   5.4408839e-02
  -1.4030000e+03   5.3831597e-02
  -1.4020000e+03   5.3283280e-02
  -1.4010000e+03   5.2769790e-02
  -1.4000000e+03   5.2297460e-02
  -1.3990000e+03   5.1872991e-02
  -1.3980000e+03   5.1503373e-02
  -1.3970000e+03   5.1195789e-02
  -1.3960000e+03   5.0957500e-02
  -1.3950000e+03   5.0795713e-02
  -1.3940000e+03   5.0717435e-02
  -1.3930000e+03   5.0729320e-02
  -1.3920000e+03   5.0837511e-02
  -1.3910000e+03   5.1047487e-02
  -1.3900000e+03   5.1363926e-02
  -1.3890000e+03   5.1790588e-02
  -1.3880000e+03   5.2330218e-02
  -1.3870000e+03   5.2984500e-02
  -1.3860000e+03   5.3754026e-02
  -1.3850000e+03   5.4638313e-02
  -1.3840000e+03   5.5635849e-02
  -1.3830000e+03   5.6744165e-02
  -1.3820000e+03   5.7959923e-02
  -1.3810000e+03   5.9279027e-02
  -1.3800000e+03   6.0696724e-02
  -1.3790000e+03   6.2207722e-02
  -1.3780000e+03   6.3806286e-02
  -1.3770000e+03   6.5486337e-02
  -1.3760000e+03   6.7241529e-02
  -1.3750000e+03   6.9065327e-02
  -1.3740000e+03   7.0951054e-02
  -1.3730000e+03   7.2891946e-02
  -1.3720000e+03   7.4881179e-02
  -1.3710000e+03   7.6911897e-02
  -1.3700000e+03   7.8977228e-02
  -1.3690000e+03   8.1070297e-02
  -1.3680000e+03   8.3184227e-02
  -1.3670000e+03   8.5312143e-02
  -1.3660000e+03   8.7447171e-02
  -1.3650000e+03   8.9582436e-02
  -1.3640000e+03   9.1711052e-02
  -1.3630000e+03   9.3826128e-02
  -1.3620000e+03   9.5920753e-02
  -1.3610000e+03   9.7988001e-02
  -1.3600000e+03   1.0002092e-01
  -1.3590000e+03   1.0201254e-01
  -1.3580000e+03   1.0395587e-01
  -1.3570000e+03   1.0584389e-01
  -1.3560000e+03   1.0766957e-01
  -1.3550000e+03   1.0942585e-01
  -1.3540000e+03   1.1110569e-01
  -1.3530000e+03   1.1270201e-01
  -1.3520000e+03   1.1420778e-01
  -1.3510000e+03   1.1561596e-01
  -1.3500000e+03   1.1691955e-01
  -1.3490000e+03   1.1811160e-01
  -1.3480000e+03   1.1918523e-01
  -1.3470000e+03   1.2013360e-01
  -1.3460000e+03   1.2095001e-01
  -1.3450000e+03   1.2162785e-01
  -1.3440000e+03   1.2216063e-01
  -1.3430000e+03   1.2254203e-01
  -1.3420000e+03   1.2276590e-01
  -1.3410000e+03   1.2282629e-01
  -1.3400000e+03   1.2271744e-01
  -1.3390000e+03   1.2243387e-01
  -1.3380000e+03   1.2197031e-01
  -1.3370000e+03   1.2132182e-01
  -1.3360000e+03   1.2048374e-01
  -1.3350000e+03   1.1945175e-01
  -1.3340000e+03   1.1822188e-01
  -1.3330000e+03   1.1679051e-01
  -1.3320000e+03   1.1515446e-01
  -1.3310000e+03   1.1331091e-01
  -1.3300000e+03   1.1125754e-01
  -1.3290000e+03   1.0899243e-01
  -1.3280000e+03   1.0651417e-01
  -1.3270000e+03   1.0382185e-01
  -1.3260000e+03   1.0091506e-01
  -1.3250000e+03   9.7793952e-02
  -1.3240000e+03   9.4459220e-02
  -1.3230000e+03   9.0912160e-02
  -1.3220000e+03   8.7154679e-02
  -1.3210000e+03   8.3189336e-02
  -1.3200000e+03   7.9019384e-02
  -1.3190000e+03   7.4648836e-02
  -1.3180000e+03   7.0082547e-02
  -1.3170000e+03   6.5326352e-02
  -1.3160000e+03   6.0387264e-02
  -1.3150000e+03   5.5273820e-02
  -1.3140000e+03   4.9996649e-02
  -1.3130000e+03   4.4569526e-02
  -1.3120000e+03   3.9011377e-02
  -1.3110000e+03   3.3350467e-02
  -1.3100000e+03   2.7633964e-02
  -1.3090000e+03   2.1952594e-02
  -1.3080000e+03   1.6513925e-02
  -1.3070000e+03   1.1887407e-02
  -1.3060000e+03   9.6250033e-03
  -1.3050000e+03   1.1454255e-02
  -1.3040000e+03   1.6156027e-02
  -1.3030000e+03   2.2036463e-02
  -1.3020000e+03   2.8423957e-02
  -1.3010000e+03   3.5075982e-02
  -1.3000000e+03   4.1887308e-02
  -1.2990000e+03   4.8802262e-02
  -1.2980000e+03   5.5785827e-02
  -1.2970000e+03   6.2812664e-02
  -1.2960000e+03   6.9862401e-02
  -1.2950000e+03   7.6917420e-02
  -1.2940000e+03   8.3961722e-02
  -1.2930000e+03   9.0980333e-02
  -1.2920000e+03   9.7958966e-02
  -1.2910000e+03   1.0488383e-01
  -1.2900000e+03   1.1174154e-01
  -1.2890000e+03   1.1851903e-01
  -1.2880000e+03   1.2520358e-01
  -1.2870000e+03   1.3178276e-01
  -1.2860000e+03   1.3824447e-01
  -1.2850000e+03   1.4457692e-01
  -1.2840000e+03   1.5076872e-01
  -1.2830000e+03   1.5680881e-01
  -1.2820000e+03   1.6268658e-01
  -1.2810000e+03   1.6839184e-01
  -1.2800000e+03   1.7391486e-01
  -1.2790000e+03   1.7924642e-01
  -1.2780000e+03   1.8437782e-01
  -1.2770000e+03   1.8930093e-01
  -1.2760000e+03   1.9400820e-01
  -1.2750000e+03   1.9849270e-01
  -1.2740000e+03   2.0274815e-01
  -1.2730000e+03   2.0676897e-01
  -1.2720000e+03   2.1055025e-01
  -1.2710000e+03   2.1408786e-01
  -1.2700000e+03   2.1737838e-01
  -1.2690000e+03   2.2041924e-01
  -1.2680000e+03   2.2320864e-01
  -1.2670000e+03   2.2574564e-01
  -1.2660000e+03   2.2803016e-01
  -1.2650000e+03   2.3006302e-01
  -1.2640000e+03   2.3184596e-01
  -1.2630000e+03   2.3338162e-01
  -1.2620000e+03   2.3467363e-01
  -1.2610000e+03   2.3572660e-01
  -1.2600000e+03   2.3654611e-01
  -1.2590000e+03   2.3713879e-01
  -1.2580000e+03   2.3751227e-01
  -1.2570000e+03   2.3767524e-01
  -1.2560000e+03   2.3763747e-01
  -1.2550000e+03   2.3740977e-01
  -1.2540000e+03   2.3700403e-01
  -1.2530000e+03   2.3643322e-01
  -1.2520000e+03   2.3571140e-01
  -1.2510000e+03   2.3485367e-01
  -1.2500000e+03   2.3387616e-01
  -1.2490000e+03   2.3279604e-01
  -1.2480000e+03   2.3163143e-01
  -1.2470000e+03   2.3040139e-01
  -1.2460000e+03   2.2912579e-01
  -1.2450000e+03   2.2782528e-01
  -1.2440000e+03   2.2652115e-01
  -1.2430000e+03   2.2523519e-01
  -1.2420000e+03   2.2398955e-01
  -1.2410000e+03   2.2280656e-01
  -1.2400000e+03   2.2170848e-01
  -1.2390000e+03   2.2071734e-01
  -1.2380000e+03   2.1985462e-01
  -1.2370000e+03   2.1914101e-01
  -1.2360000e+03   2.1859611e-01
  -1.2350000e+03   2.1823818e-01
  -1.2340000e+03   2.1808381e-01
  -1.2330000e+03   2.1814769e-01
  -1.2320000e+03   2.1844233e-01
  -1.2310000e+03   2.1897790e-01
  -1.2300000e+03   2.1976204e-01
  -1.2290000e+03   2.2079977e-01
  -1.2280000e+03   2.2209339e-01
  -1.2270000e+03   2.2364257e-01
  -1.2260000e+03   2.2544434e-01
  -1.2250000e+03   2.2749325e-01
  -1.2240000e+03   2.2978151e-01
  -1.2230000e+03   2.3229920e-01
  -1.2220000e+03   2.3503452e-01
  -1.2210000e+03   2.3797401e-01
  -1.2200000e+03   2.4110281e-01
  -1.2190000e+03   2.4440491e-01
  -1.2180000e+03   2.4786342e-01
  -1.2170000e+03   2.5146076e-01
  -1.2160000e+03   2.5517888e-01
  -1.2150000e+03   2.5899948e-01
  -1.2140000e+03   2.6290411e-01
  -1.2130000e+03   2.6687433e-01
  -1.2120000e+03   2.7089184e-01
  -1.2110000e+03   2.7493854e-01
  -1.2100000e+03   2.7899658e-01
  -1.2090000e+03   2.8304846e-01
  -1.2080000e+03   2.8707696e-01
  -1.2070000e+03   2.9106525e-01
  -1.2060000e+03   2.9499679e-01
  -1.2050000e+03   2.9885538e-01
  -1.2040000e+03   3.0262508e-01
  -1.2030000e+03   3.0629021e-01
  -1.2020000e+03   3.0983527e-01
  -1.2010000e+03   3.1324488e-01
  -1.2000000e+03   3.1650378e-01
  -1.1990000e+03   3.1959670e-01
  -1.1980000e+03   3.2250833e-01
  -1.1970000e+03   3.2522326e-01
  -1.1960000e+03   3.2772588e-01
  -1.1950000e+03   3.3000038e-01
  -1.1940000e+03   3.3203062e-01
  -1.1930000e+03   3.3380010e-01
  -1.1920000e+03   3.3529194e-01
  -1.1910000e+03   3.3648877e-01
  -1.1900000e+03   3.3737272e-01
  -1.1890000e+03   3.3792537e-01
  -1.1880000e+03   3.3812775e-01
  -1.1870000e+03   3.3796029e-01
  -1.1860000e+03   3.3740279e-01
  -1.1850000e+03   3.3643449e-01
  -1.1840000e+03   3.3503401e-01
  -1.1830000e+03   3.3317942e-01
  -1.1820000e+03   3.3084823e-01
  -1.1810000e+03   3.2801750e-01
  -1.1800000e+03   3.2466388e-01
  -1.1790000e+03   3.2076371e-01
  -1.1780000e+03   3.1629312e-01
  -1.1770000e+03   3.1122822e-01
  -1.1760000e+03   3.0554521e-01
  -1.1750000e+03   2.9922069e-01
  -1.1740000e+03   2.9223186e-01
  -1.1730000e+03   2.8455693e-01
  -1.1720000e+03   2.7617557e-01
  -1.1710000e+03   2.6706953e-01
  -1.1700000e+03   2.5722339e-01
  -1.1690000e+03   2.4662576e-01
  -1.1680000e+03   2.3527082e-01
  -1.1670000e+03   2.2316055e-01
  -1.1660000e+03   2.1030817e-01
  -1.1650000e+03   1.9674335e-01
  -1.1640000e+03   1.8252036e-01
  -1.1630000e+03   1.6773162e-01
  -1.1620000e+03   1.5253033e-01
  -1.1610000e+03   1.3716974e-01
  -1.1600000e+03   1.2207154e-01
  -1.1590000e+03   1.0794175e-01
  -1.1580000e+03   9.5939770e-02
  -1.1570000e+03   8.7809519e-02
  -1.1560000e+03   8.5619247e-02
  -1.1550000e+03   9.0757079e-02
  -1.1540000e+03   1.0301395e-01
  -1.1530000e+03   1.2103339e-01
  -1.1520000e+03   1.4335974e-01
  -1.1510000e+03   1.6891996e-01
  -1.1500000e+03   1.9702110e-01
  -1.1490000e+03   2.2722888e-01
  -1.1480000e+03   2.5926699e-01
  -1.1470000e+03   2.9295335e-01
  -1.1460000e+03   3.2816241e-01
  -1.1450000e+03   3.6480294e-01
  -1.1440000e+03   4.0280477e-01
  -1.1430000e+03   4.4211071e-01
  -1.1420000e+03   4.8267137e-01
  -1.1410000e+03   5.2444193e-01
  -1.1400000e+03   5.6737986e-01
  -1.1390000e+03   6.1144354e-01
  -1.1380000e+03   6.5659115e-01
  -1.1370000e+03   7.0278002e-01
  -1.1360000e+03   7.4996610e-01
  -1.1350000e+03   7.9810362e-01
  -1.1340000e+03   8.4714483e-01
  -1.1330000e+03   8.9703985e-01
  -1.1320000e+03   9.4773656e-01
  -1.1310000e+03   9.9918052e-01
  -1.1300000e+03   1.0513150e+00
  -1.1290000e+03   1.1040808e+00
  -1.1280000e+03   1.1574167e+00
  -1.1270000e+03   1.2112590e+00
  -1.1260000e+03   1.2655418e+00
  -1.1250000e+03   1.3201973e+00
  -1.1240000e+03   1.3751555e+00
  -1.1230000e+03   1.4303446e+00
  -1.1220000e+03   1.4856911e+00
  -1.1210000e+03   1.5411198e+00
  -1.1200000e+03   1.5965538e+00
  -1.1190000e+03   1.6519152e+00
  -1.1180000e+03   1.7071247e+00
  -1.1170000e+03   1.7621019e+00
  -1.1160000e+03   1.8167658e+00
  -1.1150000e+03   1.8710344e+00
  -1.1140000e+03   1.9248254e+00
  -1.1130000e+03   1.9780562e+00
  -1.1120000e+03   2.0306439e+00
  -1.1110000e+03   2.0825057e+00
  -1.1100000e+03   2.1335591e+00
  -1.1090000e+03   2.1837221e+00
  -1.1080000e+03   2.2329132e+00
  -1.1070000e+03   2.2810518e+00
  -1.1060000e+03   2.3280584e+00
  -1.1050000e+03   2.3738546e+00
  -1.1040000e+03   2.4183635e+00
  -1.1030000e+03   2.4615098e+00
  -1.1020000e+03   2.5032200e+00
  -1.1010000e+03   2.5434226e+00
  -1.1000000e+03   2.5820484e+00
  -1.0990000e+03   2.6190303e+00
  -1.0980000e+03   2.6543039e+00
  -1.0970000e+03   2.6878074e+00
  -1.0960000e+03   2.7194820e+00
  -1.0950000e+03   2.7492719e+00
  -1.0940000e+03   2.7771242e+00
  -1.0930000e+03   2.8029897e+00
  -1.0920000e+03   2.8268223e+00
  -1.0910000e+03   2.8485797e+00
  -1.0900000e+03   2.8682231e+00
  -1.0890000e+03   2.8857176e+00
  -1.0880000e+03   2.9010321e+00
  -1.0870000e+03   2.9141394e+00
  -1.0860000e+03   2.9250167e+00
  -1.0850000e+03   2.9336448e+00
  -1.0840000e+03   2.9400091e+00
  -1.0830000e+03   2.9440989e+00
  -1.0820000e+03   2.9459078e+00
  -1.0810000e+03   2.9454338e+00
  -1.0800000e+03   2.9426791e+00
  -1.0790000e+03   2.9376502e+00
  -1.0780000e+03   2.9303576e+00
  -1.0770000e+03   2.9208165e+00
  -1.0760000e+03   2.9090459e+00
  -1.0750000e+03   2.8950691e+00
  -1.0740000e+03   2.8789135e+00
  -1.0730000e+03   2.8606106e+00
  -1.0720000e+03   2.8401956e+00
  -1.0710000e+03   2.8177080e+00
  -1.0700000e+03   2.7931905e+00
  -1.0690000e+03   2.7666900e+00
  -1.0680000e+03   2.7382564e+00
  -1.0670000e+03   2.7079435e+00
  -1.0660000e+03   2.6758081e+00
  -1.0650000e+03   2.6419102e+00
  -1.0640000e+03   2.6063126e+00
  -1.0630000e+03   2.5690811e+00
  -1.0620000e+03   2.5302842e+00
  -1.0610000e+03   2.4899927e+00
  -1.0600000e+03   2.4482797e+00
  -1.0590000e+03   2.4052205e+00
  -1.0580000e+03   2.3608923e+00
  -1.0570000e+03   2.3153739e+00
  -1.0560000e+03   2.2687458e+00
  -1.0550000e+03   2.2210897e+00
  -1.0540000e+03   2.1724885e+00
  -1.0530000e+03   2.1230260e+00
  -1.0520000e+03   2.0727866e+00
  -1.0510000e+03   2.0218553e+00
  -1.0500000e+03   1.9703174e+00
  -1.0490000e+03   1.9182583e+00
  -1.0480000e+03   1.8657634e+00
  -1.0470000e+03   1.8129174e+00
  -1.0460000e+03   1.7598050e+00
  -1.0450000e+03   1.7065098e+00
  -1.0440000e+03   1.6531147e+00
  -1.0430000e+03   1.5997015e+00
  -1.0420000e+03   1.5463507e+00
  -1.0410000e+03   1.4931413e+00
  -1.0400000e+03   1.4401507e+00
  -1.0390000e+03   1.3874546e+00
  -1.0380000e+03   1.3351267e+00
  -1.0370000e+03   1.2832386e+00
  -1.0360000e+03   1.2318596e+00
  -1.0350000e+03   1.1810568e+00
  -1.0340000e+03   1.1308946e+00
  -1.0330000e+03   1.0814349e+00
  -1.0320000e+03   1.0327368e+00
  -1.0310000e+03   9.8485661e-01
  -1.0300000e+03   9.3784768e-01
  -1.0290000e+03   8.9176038e-01
  -1.0280000e+03   8.4664197e-01
  -1.0270000e+03   8.0253658e-01
  -1.0260000e+03   7.5948514e-01
  -1.0250000e+03   7.1752533e-01
  -1.0240000e+03   6.7669157e-01
  -1.0230000e+03   6.3701496e-01
  -1.0220000e+03   5.9852329e-01
  -1.0210000e+03   5.6124107e-01
  -1.0200000e+03   5.2518945e-01
  -1.0190000e+03   4.9038632e-01
  -1.0180000e+03   4.5684628e-01
  -1.0170000e+03   4.2458070e-01
  -1.0160000e+03   3.9359777e-01
  -1.0150000e+03   3.6390252e-01
  -1.0140000e+03   3.3549690e-01
  -1.0130000e+03   3.0837986e-01
  -1.0120000e+03   2.8254739e-01
  -1.0110000e+03   2.5799264e-01
  -1.0100000e+03   2.3470599e-01
  -1.0090000e+03   2.1267514e-01
  -1.0080000e+03   1.9188524e-01
  -1.0070000e+03   1.7231897e-01
  -1.0060000e+03   1.5395666e-01
  -1.0050000e+03   1.3677642e-01
  -1.0040000e+03   1.2075426e-01
  -1.0030000e+03   1.0586421e-01
  -1.0020000e+03   9.2078464e-02
  -1.0010000e+03   7.9367495e-02
  -1.0000000e+03   6.7700224e-02
  -9.9900000e+02   5.7044154e-02
  -9.9800000e+02   4.7365528e-02
  -9.9700000e+02   3.8629507e-02
  -9.9600000e+02   3.0800384e-02
  -9.9500000e+02   2.3841881e-02
  -9.9400000e+02   1.7717661e-02
  -9.9300000e+02   1.2392542e-02
  -9.9200000e+02   7.8364972e-03
  -9.9100000e+02   4.0460653e-03
  -9.9000000e+02   1.3399850e-03
  -9.8900000e+02   2.2086652e-03
  -9.8800000e+02   4.0183746e-03
  -9.8700000e+02   5.3832221e-03
  -9.8600000e+02   6.2561043e-03
  -9.8500000e+02   6.6600434e-03
  -9.8400000e+02   6.6283021e-03
  -9.8300000e+02   6.1964465e-03
  -9.8200000e+02   5.4004076e-03
  -9.8100000e+02   4.2758333e-03
  -9.8000000e+02   2.8579574e-03
  -9.7900000e+02   1.1833905e-03
  -9.7800000e+02   7.4017876e-04
  -9.7700000e+02   2.8321189e-03
  -9.7600000e+02   5.0950308e-03
  -9.7500000e+02   7.4931065e-03
  -9.7400000e+02   9.9975090e-03
  -9.7300000e+02   1.2581132e-02
  -9.7200000e+02   1.5218331e-02
  -9.7100000e+02   1.7884903e-02
  -9.7000000e+02   2.0558094e-02
  -9.6900000e+02   2.3216623e-02
  -9.6800000e+02   2.5840686e-02
  -9.6700000e+02   2.8411972e-02
  -9.6600000e+02   3.0913663e-02
  -9.6500000e+02   3.3330430e-02
  -9.6400000e+02   3.5648426e-02
  -9.6300000e+02   3.7855276e-02
  -9.6200000e+02   3.9940054e-02
  -9.6100000e+02   4.1893258e-02
  -9.6000000e+02   4.3706789e-02
  -9.5900000e+02   4.5373912e-02
  -9.5800000e+02   4.6889220e-02
  -9.5700000e+02   4.8248598e-02
  -9.5600000e+02   4.9449170e-02
  -9.5500000e+02   5.0489261e-02
  -9.5400000e+02   5.1368340e-02
  -9.5300000e+02   5.2086967e-02
  -9.5200000e+02   5.2646740e-02
  -9.5100000e+02   5.3050238e-02
  -9.5000000e+02   5.3300958e-02
  -9.4900000e+02   5.3403256e-02
  -9.4800000e+02   5.3362289e-02
  -9.4700000e+02   5.3183944e-02
  -9.4600000e+02   5.2874786e-02
  -9.4500000e+02   5.2441986e-02
  -9.4400000e+02   5.1893265e-02
  -9.4300000e+02   5.1236826e-02
  -9.4200000e+02   5.0481297e-02
  -9.4100000e+02   4.9635668e-02
  -9.4000000e+02   4.8709231e-02
  -9.3900000e+02   4.7711521e-02
  -9.3800000e+02   4.6652259e-02
  -9.3700000e+02   4.5541292e-02
  -9.3600000e+02   4.4388540e-02
  -9.3500000e+02   4.3203936e-02
  -9.3400000e+02   4.1997371e-02
  -9.3300000e+02   4.0778632e-02
  -9.3200000e+02   3.9557348e-02
  -9.3100000e+02   3.8342923e-02
  -9.3000000e+02   3.7144469e-02
  -9.2900000e+02   3.5970736e-02
  -9.2800000e+02   3.4830033e-02
  -9.2700000e+02   3.3730150e-02
  -9.2600000e+02   3.2678261e-02
  -9.2500000e+02   3.1680842e-02
  -9.2400000e+02   3.0743567e-02
  -9.2300000e+02   2.9871224e-02
  -9.2200000e+02   2.9067627e-02
  -9.2100000e+02   2.8335547e-02
  -9.2000000e+02   2.7676668e-02
  -9.1900000e+02   2.7091564e-02
  -9.1800000e+02   2.6579715e-02
  -9.1700000e+02   2.6139558e-02
  -9.1600000e+02   2.5768576e-02
  -9.1500000e+02   2.5463417e-02
  -9.1400000e+02   2.5220037e-02
  -9.1300000e+02   2.5033860e-02
  -9.1200000e+02   2.4899943e-02
  -9.1100000e+02   2.4813127e-02
  -9.1000000e+02   2.4768183e-02
  -9.0900000e+02   2.4759926e-02
  -9.0800000e+02   2.4783314e-02
  -9.0700000e+02   2.4833511e-02
  -9.0600000e+02   2.4905931e-02
  -9.0500000e+02   2.4996256e-02
  -9.0400000e+02   2.5100442e-02
  -9.0300000e+02   2.5214702e-02
  -9.0200000e+02   2.5335484e-02
  -9.0100000e+02   2.5459445e-02
  -9.0000000e+02   2.5583417e-02
  -8.9900000e+02   2.5704379e-02
  -8.9800000e+02   2.5819424e-02
  -8.9700000e+02   2.5925739e-02
  -8.9600000e+02   2.6020580e-02
  -8.9500000e+02   2.6101264e-02
  -8.9400000e+02   2.6165156e-02
  -8.9300000e+02   2.6209667e-02
  -8.9200000e+02   2.6232260e-02
  -8.9100000e+02   2.6230453e-02
  -8.9000000e+02   2.6201836e-02
  -8.8900000e+02   2.6144083e-02
  -8.8800000e+02   2.6054973e-02
  -8.8700000e+02   2.5932409e-02
  -8.8600000e+02   2.5774444e-02
  -8.8500000e+02   2.5579300e-02
  -8.8400000e+02   2.5345399e-02
  -8.8300000e+02   2.5071381e-02
  -8.8200000e+02   2.4756134e-02
  -8.8100000e+02   2.4398820e-02
  -8.8000000e+02   2.3998897e-02
  -8.7900000e+02   2.3556148e-02
  -8.7800000e+02   2.3070707e-02
  -8.7700000e+02   2.2543089e-02
  -8.7600000e+02   2.1974220e-02
  -8.7500000e+02   2.1365472e-02
  -8.7400000e+02   2.0718708e-02
  -8.7300000e+02   2.0036326e-02
  -8.7200000e+02   1.9321320e-02
  -8.7100000e+02   1.8577358e-02
  -8.7000000e+02   1.7808873e-02
  -8.6900000e+02   1.7021180e-02
  -8.6800000e+02   1.6220632e-02
  -8.6700000e+02   1.5414801e-02
  -8.6600000e+02   1.4612708e-02
  -8.6500000e+02   1.3825087e-02
  -8.6400000e+02   1.3064662e-02
  -8.6300000e+02   1.2346392e-02
  -8.6200000e+02   1.1687577e-02
  -8.6100000e+02   1.1107641e-02
  -8.6000000e+02   1.0627369e-02
  -8.5900000e+02   1.0267334e-02
  -8.5800000e+02   1.0045496e-02
  -8.5700000e+02   9.9743470e-03
  -8.5600000e+02   1.0058497e-02
  -8.5500000e+02   1.0293716e-02
  -8.5400000e+02   1.0667883e-02
  -8.5300000e+02   1.1163383e-02
  -8.5200000e+02   1.1759948e-02
  -8.5100000e+02   1.2437057e-02
  -8.5000000e+02   1.3175496e-02
  -8.4900000e+02   1.3958132e-02
  -8.4800000e+02   1.4770128e-02
  -8.4700000e+02   1.5598848e-02
  -8.4600000e+02   1.6433617e-02
  -8.4500000e+02   1.7265449e-02
  -8.4400000e+02   1.8086788e-02
  -8.4300000e+02   1.8891283e-02
  -8.4200000e+02   1.9673607e-02
  -8.4100000e+02   2.0429309e-02
  -8.4000000e+02   2.1154696e-02
  -8.3900000e+02   2.1846749e-02
  -8.3800000e+02   2.2503045e-02
  -8.3700000e+02   2.3121706e-02
  -8.3600000e+02   2.3701355e-02
  -8.3500000e+02   2.4241081e-02
  -8.3400000e+02   2.4740407e-02
  -8.3300000e+02   2.5199273e-02
  -8.3200000e+02   2.5618008e-02
  -8.3100000e+02   2.5997318e-02
  -8.3000000e+02   2.6338264e-02
  -8.2900000e+02   2.6642251e-02
  -8.2800000e+02   2.6911005e-02
  -8.2700000e+02   2.7146564e-02
  -8.2600000e+02   2.7351257e-02
  -8.2500000e+02   2.7527683e-02
  -8.2400000e+02   2.7678696e-02
  -8.2300000e+02   2.7807380e-02
  -8.2200000e+02   2.7917023e-02
  -8.2100000e+02   2.8011095e-02
  -8.2000000e+02   2.8093214e-02
  -8.1900000e+02   2.8167116e-02
  -8.1800000e+02   2.8236619e-02
  -8.1700000e+02   2.8305587e-02
  -8.1600000e+02   2.8377887e-02
  -8.1500000e+02   2.8457345e-02
  -8.1400000e+02   2.8547710e-02
  -8.1300000e+02   2.8652600e-02
  -8.1200000e+02   2.8775466e-02
  -8.1100000e+02   2.8919545e-02
  -8.1000000e+02   2.9087823e-02
  -8.0900000e+02   2.9283000e-02
  -8.0800000e+02   2.9507463e-02
  -8.0700000e+02   2.9763259e-02
  -8.0600000e+02   3.0052084e-02
  -8.0500000e+02   3.0375273e-02
  -8.0400000e+02   3.0733802e-02
  -8.0300000e+02   3.1128293e-02
  -8.0200000e+02   3.1559032e-02
  -8.0100000e+02   3.2025983e-02
  -8.0000000e+02   3.2528818e-02
  -7.9900000e+02   3.3066938e-02
  -7.9800000e+02   3.3639503e-02
  -7.9700000e+02   3.4245462e-02
  -7.9600000e+02   3.4883578e-02
  -7.9500000e+02   3.5552456e-02
  -7.9400000e+02   3.6250564e-02
  -7.9300000e+02   3.6976255e-02
  -7.9200000e+02   3.7727784e-02
  -7.9100000e+02   3.8503325e-02
  -7.9000000e+02   3.9300978e-02
  -7.8900000e+02   4.0118783e-02
  -7.8800000e+02   4.0954721e-02
  -7.8700000e+02   4.1806727e-02
  -7.8600000e+02   4.2672685e-02
  -7.8500000e+02   4.3550436e-02
  -7.8400000e+02   4.4437777e-02
  -7.8300000e+02   4.5332462e-02
  -7.8200000e+02   4.6232205e-02
  -7.8100000e+02   4.7134681e-02
  -7.8000000e+02   4.8037526e-02
  -7.7900000e+02   4.8938341e-02
  -7.7800000e+02   4.9834694e-02
  -7.7700000e+02   5.0724128e-02
  -7.7600000e+02   5.1604160e-02
  -7.7500000e+02   5.2472291e-02
  -7.7400000e+02   5.3326011e-02
  -7.7300000e+02   5.4162808e-02
  -7.7200000e+02   5.4980174e-02
  -7.7100000e+02   5.5775617e-02
  -7.7000000e+02   5.6546669e-02
  -7.6900000e+02   5.7290895e-02
  -7.6800000e+02   5.8005906e-02
  -7.6700000e+02   5.8689367e-02
  -7.6600000e+02   5.9339012e-02
  -7.6500000e+02   5.9952651e-02
  -7.6400000e+02   6.0528182e-02
  -7.6300000e+02   6.1063602e-02
  -7.6200000e+02   6.1557017e-02
  -7.6100000e+02   6.2006655e-02
  -7.6000000e+02   6.2410870e-02
  -7.5900000e+02   6.2768154e-02
  -7.5800000e+02   6.3077146e-02
  -7.5700000e+02   6.3336639e-02
  -7.5600000e+02   6.3545584e-02
  -7.5500000e+02   6.3703100e-02
  -7.5400000e+02   6.3808477e-02
  -7.5300000e+02   6.3861179e-02
  -7.5200000e+02   6.3860850e-02
  -7.5100000e+02   6.3807312e-02
  -7.5000000e+02   6.3700571e-02
  -7.4900000e+02   6.3540813e-02
  -7.4800000e+02   6.3328406e-02
  -7.4700000e+02   6.3063895e-02
  -7.4600000e+02   6.2748004e-02
  -7.4500000e+02   6.2381627e-02
  -7.4400000e+02   6.1965827e-02
  -7.4300000e+02   6.1501828e-02
  -7.4200000e+02   6.0991010e-02
  -7.4100000e+02   6.0434902e-02
  -7.4000000e+02   5.9835174e-02
  -7.3900000e+02   5.9193624e-02
  -7.3800000e+02   5.8512178e-02
  -7.3700000e+02   5.7792869e-02
  -7.3600000e+02   5.7037835e-02
  -7.3500000e+02   5.6249304e-02
  -7.3400000e+02   5.5429584e-02
  -7.3300000e+02   5.4581050e-02
  -7.3200000e+02   5.3706134e-02
  -7.3100000e+02   5.2807312e-02
  -7.3000000e+02   5.1887090e-02
  -7.2900000e+02   5.0947995e-02
  -7.2800000e+02   4.9992561e-02
  -7.2700000e+02   4.9023317e-02
  -7.2600000e+02   4.8042776e-02
  -7.2500000e+02   4.7053421e-02
  -7.2400000e+02   4.6057696e-02
  -7.2300000e+02   4.5057993e-02
  -7.2200000e+02   4.4056644e-02
  -7.2100000e+02   4.3055908e-02
  -7.2000000e+02   4.2057962e-02
  -7.1900000e+02   4.1064895e-02
  -7.1800000e+02   4.0078693e-02
  -7.1700000e+02   3.9101239e-02
  -7.1600000e+02   3.8134300e-02
  -7.1500000e+02   3.7179521e-02
  -7.1400000e+02   3.6238423e-02
  -7.1300000e+02   3.5312395e-02
  -7.1200000e+02   3.4402690e-02
  -7.1100000e+02   3.3510419e-02
  -7.1000000e+02   3.2636556e-02
  -7.0900000e+02   3.1781927e-02
  -7.0800000e+02   3.0947214e-02
  -7.0700000e+02   3.0132951e-02
  -7.0600000e+02   2.9339529e-02
  -7.0500000e+02   2.8567193e-02
  -7.0400000e+02   2.7816044e-02
  -7.0300000e+02   2.7086045e-02
  -7.0200000e+02   2.6377020e-02
  -7.0100000e+02   2.5688661e-02
  -7.0000000e+02   2.5020531e-02
  -6.9900000e+02   2.4372071e-02
  -6.9800000e+02   2.3742607e-02
  -6.9700000e+02   2.3131354e-02
  -6.9600000e+02   2.2537428e-02
  -6.9500000e+02   2.1959850e-02
  -6.9400000e+02   2.1397560e-02
  -6.9300000e+02   2.0849424e-02
  -6.9200000e+02   2.0314244e-02
  -6.9100000e+02   1.9790771e-02
  -6.9000000e+02   1.9277715e-02
  -6.8900000e+02   1.8773757e-02
  -6.8800000e+02   1.8277564e-02
  -6.8700000e+02   1.7787795e-02
  -6.8600000e+02   1.7303120e-02
  -6.8500000e+02   1.6822229e-02
  -6.8400000e+02   1.6343847e-02
  -6.8300000e+02   1.5866743e-02
  -6.8200000e+02   1.5389747e-02
  -6.8100000e+02   1.4911760e-02
  -6.8000000e+02   1.4431766e-02
  -6.7900000e+02   1.3948845e-02
  -6.7800000e+02   1.3462185e-02
  -6.7700000e+02   1.2971094e-02
  -6.7600000e+02   1.2475013e-02
  -6.7500000e+02   1.1973530e-02
  -6.7400000e+02   1.1466392e-02
  -6.7300000e+02   1.0953524e-02
  -6.7200000e+02   1.0435042e-02
  -6.7100000e+02   9.9112809e-03
  -6.7000000e+02   9.3828163e-03
  -6.6900000e+02   8.8505023e-03
  -6.6800000e+02   8.3155163e-03
  -6.6700000e+02   7.7794217e-03
  -6.6600000e+02   7.2442546e-03
  -6.6500000e+02   6.7126455e-03
  -6.6400000e+02   6.1879922e-03
  -6.6300000e+02   5.6747053e-03
  -6.6200000e+02   5.1785522e-03
  -6.6100000e+02   4.7071222e-03
  -6.6000000e+02   4.2704011e-03
  -6.5900000e+02   3.8813328e-03
  -6.5800000e+02   3.5559893e-03
  -6.5700000e+02   3.3125414e-03
  -6.5600000e+02   3.1680280e-03
  -6.5500000e+02   3.1329793e-03
  -6.5400000e+02   3.2066065e-03
  -6.5300000e+02   3.3764465e-03
  -6.5200000e+02   3.6228872e-03
  -6.5100000e+02   3.9248892e-03
  -6.5000000e+02   4.2636740e-03
  -6.4900000e+02   4.6239682e-03
  -6.4800000e+02   4.9938330e-03
  -6.4700000e+02   5.3640084e-03
  -6.4600000e+02   5.7272391e-03
  -6.4500000e+02   6.0777295e-03
  -6.4400000e+02   6.4107460e-03
  -6.4300000e+02   6.7223368e-03
  -6.4200000e+02   7.0091397e-03
  -6.4100000e+02   7.2682501e-03
  -6.4000000e+02   7.4971317e-03
  -6.3900000e+02   7.6935551e-03
  -6.3800000e+02   7.8555567e-03
  -6.3700000e+02   7.9814109e-03
  -6.3600000e+02   8.0696114e-03
  -6.3500000e+02   8.1188596e-03
  -6.3400000e+02   8.1280569e-03
  -6.3300000e+02   8.0963008e-03
  -6.3200000e+02   8.0228832e-03
  -6.3100000e+02   7.9072904e-03
  -6.3000000e+02   7.7492048e-03
  -6.2900000e+02   7.5485080e-03
  -6.2800000e+02   7.3052866e-03
  -6.2700000e+02   7.0198398e-03
  -6.2600000e+02   6.6926925e-03
  -6.2500000e+02   6.3246153e-03
  -6.2400000e+02   5.9166576e-03
  -6.2300000e+02   5.4702052e-03
  -6.2200000e+02   4.9870821e-03
  -6.2100000e+02   4.4697423e-03
  -6.2000000e+02   3.9216567e-03
  -6.1900000e+02   3.3481519e-03
  -6.1800000e+02   2.7584276e-03
  -6.1700000e+02   2.1710189e-03
  -6.1600000e+02   1.6304062e-03
  -6.1500000e+02   1.2545511e-03
  -6.1400000e+02   1.2585816e-03
  -6.1300000e+02   1.6744624e-03
  -6.1200000e+02   2.3104680e-03
  -6.1100000e+02   3.0463829e-03
  -6.1000000e+02   3.8353835e-03
  -6.0900000e+02   4.6575322e-03
  -6.0800000e+02   5.5024832e-03
  -6.0700000e+02   6.3637577e-03
  -6.0600000e+02   7.2366401e-03
  -6.0500000e+02   8.1173098e-03
  -6.0400000e+02   9.0024477e-03
  -6.0300000e+02   9.8890455e-03
  -6.0200000e+02   1.0774309e-02
  -6.0100000e+02   1.1655606e-02
  -6.0000000e+02   1.2530446e-02
  -5.9900000e+02   1.3396465e-02
  -5.9800000e+02   1.4251422e-02
  -5.9700000e+02   1.5093201e-02
  -5.9600000e+02   1.5919817e-02
  -5.9500000e+02   1.6729414e-02
  -5.9400000e+02   1.7520277e-02
  -5.9300000e+02   1.8290833e-02
  -5.9200000e+02   1.9039658e-02
  -5.9100000e+02   1.9765481e-02
  -5.9000000e+02   2.0467186e-02
  -5.8900000e+02   2.1143815e-02
  -5.8800000e+02   2.1794573e-02
  -5.8700000e+02   2.2418821e-02
  -5.8600000e+02   2.3016083e-02
  -5.8500000e+02   2.3586036e-02
  -5.8400000e+02   2.4128512e-02
  -5.8300000e+02   2.4643491e-02
  -5.8200000e+02   2.5131091e-02
  -5.8100000e+02   2.5591566e-02
  -5.8000000e+02   2.6025290e-02
  -5.7900000e+02   2.6432752e-02
  -5.7800000e+02   2.6814539e-02
  -5.7700000e+02   2.7171325e-02
  -5.7600000e+02   2.7503857e-02
  -5.7500000e+02   2.7812940e-02
  -5.7400000e+02   2.8099418e-02
  -5.7300000e+02   2.8364163e-02
  -5.7200000e+02   2.8608055e-02
  -5.7100000e+02   2.8831965e-02
  -5.7000000e+02   2.9036743e-02
  -5.6900000e+02   2.9223201e-02
  -5.6800000e+02   2.9392096e-02
  -5.6700000e+02   2.9544124e-02
  -5.6600000e+02   2.9679903e-02
  -5.6500000e+02   2.9799966e-02
  -5.6400000e+02   2.9904755e-02
  -5.6300000e+02   2.9994617e-02
  -5.6200000e+02   3.0069800e-02
  -5.6100000e+02   3.0130457e-02
  -5.6000000e+02   3.0176644e-02
  -5.5900000e+02   3.0208337e-02
  -5.5800000e+02   3.0225428e-02
  -5.5700000e+02   3.0227748e-02
  -5.5600000e+02   3.0215076e-02
  -5.5500000e+02   3.0187156e-02
  -5.5400000e+02   3.0143716e-02
  -5.5300000e+02   3.0084490e-02
  -5.5200000e+02   3.0009237e-02
  -5.5100000e+02   2.9917770e-02
  -5.5000000e+02   2.9809972e-02
  -5.4900000e+02   2.9685830e-02
  -5.4800000e+02   2.9545455e-02
  -5.4700000e+02   2.9389109e-02
  -5.4600000e+02   2.9217230e-02
  -5.4500000e+02   2.9030459e-02
  -5.4400000e+02   2.8829662e-02
  -5.4300000e+02   2.8615954e-02
  -5.4200000e+02   2.8390719e-02
  -5.4100000e+02   2.8155629e-02
  -5.4000000e+02   2.7912661e-02
  -5.3900000e+02   2.7664106e-02
  -5.3800000e+02   2.7412575e-02
  -5.3700000e+02   2.7161004e-02
  -5.3600000e+02   2.6912641e-02
  -5.3500000e+02   2.6671036e-02
  -5.3400000e+02   2.6440006e-02
  -5.3300000e+02   2.6223605e-02
  -5.3200000e+02   2.6026066e-02
  -5.3100000e+02   2.5851735e-02
  -5.3000000e+02   2.5704993e-02
  -5.2900000e+02   2.5590163e-02
  -5.2800000e+02   2.5511399e-02
  -5.2700000e+02   2.5472584e-02
  -5.2600000e+02   2.5477208e-02
  -5.2500000e+02   2.5528262e-02
  -5.2400000e+02   2.5628137e-02
  -5.2300000e+02   2.5778542e-02
  -5.2200000e+02   2.5980446e-02
  -5.2100000e+02   2.6234041e-02
  -5.2000000e+02   2.6538745e-02
  -5.1900000e+02   2.6893221e-02
  -5.1800000e+02   2.7295429e-02
  -5.1700000e+02   2.7742696e-02
  -5.1600000e+02   2.8231801e-02
  -5.1500000e+02   2.8759068e-02
  -5.1400000e+02   2.9320464e-02
  -5.1300000e+02   2.9911695e-02
  -5.1200000e+02   3.0528293e-02
  -5.1100000e+02   3.1165701e-02
  -5.1000000e+02   3.1819345e-02
  -5.0900000e+02   3.2484693e-02
  -5.0800000e+02   3.3157313e-02
  -5.0700000e+02   3.3832912e-02
  -5.0600000e+02   3.4507374e-02
  -5.0500000e+02   3.5176788e-02
  -5.0400000e+02   3.5837468e-02
  -5.0300000e+02   3.6485975e-02
  -5.0200000e+02   3.7119123e-02
  -5.0100000e+02   3.7733993e-02
  -5.0000000e+02   3.8327942e-02
  -4.9900000e+02   3.8898599e-02
  -4.9800000e+02   3.9443878e-02
  -4.9700000e+02   3.9961970e-02
  -4.9600000e+02   4.0451348e-02
  -4.9500000e+02   4.0910764e-02
  -4.9400000e+02   4.1339247e-02
  -4.9300000e+02   4.1736099e-02
  -4.9200000e+02   4.2100893e-02
  -4.9100000e+02   4.2433465e-02
  -4.9000000e+02   4.2733910e-02
  -4.8900000e+02   4.3002576e-02
  -4.8800000e+02   4.3240057e-02
  -4.8700000e+02   4.3447184e-02
  -4.8600000e+02   4.3625016e-02
  -4.8500000e+02   4.3774830e-02
  -4.8400000e+02   4.3898114e-02
  -4.8300000e+02   4.3996551e-02
  -4.8200000e+02   4.4072009e-02
  -4.8100000e+02   4.4126528e-02
  -4.8000000e+02   4.4162307e-02
  -4.7900000e+02   4.4181685e-02
  -4.7800000e+02   4.4187130e-02
  -4.7700000e+02   4.4181218e-02
  -4.7600000e+02   4.4166618e-02
  -4.7500000e+02   4.4146072e-02
  -4.7400000e+02   4.4122378e-02
  -4.7300000e+02   4.4098366e-02
  -4.7200000e+02   4.4076880e-02
  -4.7100000e+02   4.4060755e-02
  -4.7000000e+02   4.4052800e-02
  -4.6900000e+02   4.4055769e-02
  -4.6800000e+02   4.4072348e-02
  -4.6700000e+02   4.4105128e-02
  -4.6600000e+02   4.4156587e-02
  -4.6500000e+02   4.4229073e-02
  -4.6400000e+02   4.4324783e-02
  -4.6300000e+02   4.4445747e-02
  -4.6200000e+02   4.4593818e-02
  -4.6100000e+02   4.4770655e-02
  -4.6000000e+02   4.4977716e-02
  -4.5900000e+02   4.5216250e-02
  -4.5800000e+02   4.5487293e-02
  -4.5700000e+02   4.5791664e-02
  -4.5600000e+02   4.6129965e-02
  -4.5500000e+02   4.6502585e-02
  -4.5400000e+02   4.6909702e-02
  -4.5300000e+02   4.7351290e-02
  -4.5200000e+02   4.7827126e-02
  -4.5100000e+02   4.8336798e-02
  -4.5000000e+02   4.8879714e-02
  -4.4900000e+02   4.9455111e-02
  -4.4800000e+02   5.0062067e-02
  -4.4700000e+02   5.0699510e-02
  -4.4600000e+02   5.1366226e-02
  -4.4500000e+02   5.2060870e-02
  -4.4400000e+02   5.2781975e-02
  -4.4300000e+02   5.3527963e-02
  -4.4200000e+02   5.4297149e-02
  -4.4100000e+02   5.5087753e-02
  -4.4000000e+02   5.5897903e-02
  -4.3900000e+02   5.6725647e-02
  -4.3800000e+02   5.7568960e-02
  -4.3700000e+02   5.8425746e-02
  -4.3600000e+02   5.9293850e-02
  -4.3500000e+02   6.0171062e-02
  -4.3400000e+02   6.1055125e-02
  -4.3300000e+02   6.1943745e-02
  -4.3200000e+02   6.2834592e-02
  -4.3100000e+02   6.3725312e-02
  -4.3000000e+02   6.4613535e-02
  -4.2900000e+02   6.5496881e-02
  -4.2800000e+02   6.6372970e-02
  -4.2700000e+02   6.7239427e-02
  -4.2600000e+02   6.8093897e-02
  -4.2500000e+02   6.8934046e-02
  -4.2400000e+02   6.9757578e-02
  -4.2300000e+02   7.0562235e-02
  -4.2200000e+02   7.1345816e-02
  -4.2100000e+02   7.2106175e-02
  -4.2000000e+02   7.2841240e-02
  -4.1900000e+02   7.3549014e-02
  -4.1800000e+02   7.4227586e-02
  -4.1700000e+02   7.4875141e-02
  -4.1600000e+02   7.5489965e-02
  -4.1500000e+02   7.6070452e-02
  -4.1400000e+02   7.6615113e-02
  -4.1300000e+02   7.7122582e-02
  -4.1200000e+02   7.7591618e-02
  -4.1100000e+02   7.8021116e-02
  -4.1000000e+02   7.8410107e-02
  -4.0900000e+02   7.8757767e-02
  -4.0800000e+02   7.9063412e-02
  -4.0700000e+02   7.9326511e-02
  -4.0600000e+02   7.9546679e-02
  -4.0500000e+02   7.9723685e-02
  -4.0400000e+02   7.9857446e-02
  -4.0300000e+02   7.9948036e-02
  -4.0200000e+02   7.9995675e-02
  -4.0100000e+02   8.0000736e-02
  -4.0000000e+02   7.9963740e-02
  -3.9900000e+02   7.9885349e-02
  -3.9800000e+02   7.9766372e-02
  -3.9700000e+02   7.9607752e-02
  -3.9600000e+02   7.9410569e-02
  -3.9500000e+02   7.9176028e-02
  -3.9400000e+02   7.8905461e-02
  -3.9300000e+02   7.8600316e-02
  -3.9200000e+02   7.8262150e-02
  -3.9100000e+02   7.7892626e-02
  -3.9000000e+02   7.7493505e-02
  -3.8900000e+02   7.7066634e-02
  -3.8800000e+02   7.6613945e-02
  -3.8700000e+02   7.6137439e-02
  -3.8600000e+02   7.5639183e-02
  -3.8500000e+02   7.5121300e-02
  -3.8400000e+02   7.4585955e-02
  -3.8300000e+02   7.4035352e-02
  -3.8200000e+02   7.3471718e-02
  -3.8100000e+02   7.2897299e-02
  -3.8000000e+02   7.2314340e-02
  -3.7900000e+02   7.1725084e-02
  -3.7800000e+02   7.1131755e-02
  -3.7700000e+02   7.0536547e-02
  -3.7600000e+02   6.9941613e-02
  -3.7500000e+02   6.9349053e-02
  -3.7400000e+02   6.8760904e-02
  -3.7300000e+02   6.8179122e-02
  -3.7200000e+02   6.7605578e-02
  -3.7100000e+02   6.7042038e-02
  -3.7000000e+02   6.6490158e-02
  -3.6900000e+02   6.5951466e-02
  -3.6800000e+02   6.5427359e-02
  -3.6700000e+02   6.4919084e-02
  -3.6600000e+02   6.4427736e-02
  -3.6500000e+02   6.3954243e-02
  -3.6400000e+02   6.3499365e-02
  -3.6300000e+02   6.3063683e-02
  -3.6200000e+02   6.2647597e-02
  -3.6100000e+02   6.2251323e-02
  -3.6000000e+02   6.1874888e-02
  -3.5900000e+02   6.1518139e-02
  -3.5800000e+02   6.1180735e-02
  -3.5700000e+02   6.0862162e-02
  -3.5600000e+02   6.0561732e-02
  -3.5500000e+02   6.0278592e-02
  -3.5400000e+02   6.0011738e-02
  -3.5300000e+02   5.9760024e-02
  -3.5200000e+02   5.9522176e-02
  -3.5100000e+02   5.9296805e-02
  -3.5000000e+02   5.9082425e-02
  -3.4900000e+02   5.8877468e-02
  -3.4800000e+02   5.8680303e-02
  -3.4700000e+02   5.8489250e-02
  -3.4600000e+02   5.8302605e-02
  -3.4500000e+02   5.8118650e-02
  -3.4400000e+02   5.7935677e-02
  -3.4300000e+02   5.7752005e-02
  -3.4200000e+02   5.7565993e-02
  -3.4100000e+02   5.7376063e-02
  -3.4000000e+02   5.7180712e-02
  -3.3900000e+02   5.6978526e-02
  -3.3800000e+02   5.6768200e-02
  -3.3700000e+02   5.6548545e-02
  -3.3600000e+02   5.6318505e-02
  -3.3500000e+02   5.6077164e-02
  -3.3400000e+02   5.5823763e-02
  -3.3300000e+02   5.5557700e-02
  -3.3200000e+02   5.5278545e-02
  -3.3100000e+02   5.4986046e-02
  -3.3000000e+02   5.4680132e-02
  -3.2900000e+02   5.4360918e-02
  -3.2800000e+02   5.4028710e-02
  -3.2700000e+02   5.3684010e-02
  -3.2600000e+02   5.3327508e-02
  -3.2500000e+02   5.2960092e-02
  -3.2400000e+02   5.2582841e-02
  -3.2300000e+02   5.2197024e-02
  -3.2200000e+02   5.1804093e-02
  -3.2100000e+02   5.1405682e-02
  -3.2000000e+02   5.1003599e-02
  -3.1900000e+02   5.0599814e-02
  -3.1800000e+02   5.0196454e-02
  -3.1700000e+02   4.9795786e-02
  -3.1600000e+02   4.9400209e-02
  -3.1500000e+02   4.9012232e-02
  -3.1400000e+02   4.8634464e-02
  -3.1300000e+02   4.8269589e-02
  -3.1200000e+02   4.7920345e-02
  -3.1100000e+02   4.7589504e-02
  -3.1000000e+02   4.7279846e-02
  -3.0900000e+02   4.6994130e-02
  -3.0800000e+02   4.6735067e-02
  -3.0700000e+02   4.6505294e-02
  -3.0600000e+02   4.6307339e-02
  -3.0500000e+02   4.6143596e-02
  -3.0400000e+02   4.6016292e-02
  -3.0300000e+02   4.5927462e-02
  -3.0200000e+02   4.5878920e-02
  -3.0100000e+02   4.5872236e-02
  -3.0000000e+02   4.5908713e-02
  -2.9900000e+02   4.5989373e-02
  -2.9800000e+02   4.6114940e-02
  -2.9700000e+02   4.6285831e-02
  -2.9600000e+02   4.6502153e-02
  -2.9500000e+02   4.6763698e-02
  -2.9400000e+02   4.7069945e-02
  -2.9300000e+02   4.7420073e-02
  -2.9200000e+02   4.7812962e-02
  -2.9100000e+02   4.8247208e-02
  -2.9000000e+02   4.8721136e-02
  -2.8900000e+02   4.9232816e-02
  -2.8800000e+02   4.9780074e-02
  -2.8700000e+02   5.0360511e-02
  -2.8600000e+02   5.0971518e-02
  -2.8500000e+02   5.1610285e-02
  -2.8400000e+02   5.2273822e-02
  -2.8300000e+02   5.2958964e-02
  -2.8200000e+02   5.3662387e-02
  -2.8100000e+02   5.4380617e-02
  -2.8000000e+02   5.5110040e-02
  -2.7900000e+02   5.5846907e-02
  -2.7800000e+02   5.6587349e-02
  -2.7700000e+02   5.7327378e-02
  -2.7600000e+02   5.8062898e-02
  -2.7500000e+02   5.8789713e-02
  -2.7400000e+02   5.9503533e-02
  -2.7300000e+02   6.0199985e-02
  -2.7200000e+02   6.0874620e-02
  -2.7100000e+02   6.1522921e-02
  -2.7000000e+02   6.2140318e-02
  -2.6900000e+02   6.2722194e-02
  -2.6800000e+02   6.3263902e-02
  -2.6700000e+02   6.3760774e-02
  -2.6600000e+02   6.4208134e-02
  -2.6500000e+02   6.4601316e-02
  -2.6400000e+02   6.4935680e-02
  -2.6300000e+02   6.5206620e-02
  -2.6200000e+02   6.5409591e-02
  -2.6100000e+02   6.5540119e-02
  -2.6000000e+02   6.5593820e-02
  -2.5900000e+02   6.5566419e-02
  -2.5800000e+02   6.5453767e-02
  -2.5700000e+02   6.5251859e-02
  -2.5600000e+02   6.4956852e-02
  -2.5500000e+02   6.4565083e-02
  -2.5400000e+02   6.4073088e-02
  -2.5300000e+02   6.3477617e-02
  -2.5200000e+02   6.2775650e-02
  -2.5100000e+02   6.1964419e-02
  -2.5000000e+02   6.1041416e-02
  -2.4900000e+02   6.0004414e-02
  -2.4800000e+02   5.8851476e-02
  -2.4700000e+02   5.7580974e-02
  -2.4600000e+02   5.6191595e-02
  -2.4500000e+02   5.4682360e-02
  -2.4400000e+02   5.3052626e-02
  -2.4300000e+02   5.1302105e-02
  -2.4200000e+02   4.9430868e-02
  -2.4100000e+02   4.7439354e-02
  -2.4000000e+02   4.5328384e-02
  -2.3900000e+02   4.3099167e-02
  -2.3800000e+02   4.0753316e-02
  -2.3700000e+02   3.8292864e-02
  -2.3600000e+02   3.5720287e-02
  -2.3500000e+02   3.3038551e-02
  -2.3400000e+02   3.0251172e-02
  -2.3300000e+02   2.7362334e-02
  -2.3200000e+02   2.4377109e-02
  -2.3100000e+02   2.1301881e-02
  -2.3000000e+02   1.8145264e-02
  -2.2900000e+02   1.4920283e-02
  -2.2800000e+02   1.1650380e-02
  -2.2700000e+02   8.3898371e-03
  -2.2600000e+02   5.3179827e-03
  -2.2500000e+02   3.3142024e-03
  -2.2400000e+02   4.4660396e-03
  -2.2300000e+02   7.5144225e-03
  -2.2200000e+02   1.1031191e-02
  -2.2100000e+02   1.4716437e-02
  -2.2000000e+02   1.8490694e-02
  -2.1900000e+02   2.2321916e-02
  -2.1800000e+02   2.6192346e-02
  -2.1700000e+02   3.0089634e-02
  -2.1600000e+02   3.4003812e-02
  -2.1500000e+02   3.7926087e-02
  -2.1400000e+02   4.1848304e-02
  -2.1300000e+02   4.5762687e-02
  -2.1200000e+02   4.9661709e-02
  -2.1100000e+02   5.3538023e-02
  -2.1000000e+02   5.7384436e-02
  -2.0900000e+02   6.1193892e-02
  -2.0800000e+02   6.4959470e-02
  -2.0700000e+02   6.8674393e-02
  -2.0600000e+02   7.2332028e-02
  -2.0500000e+02   7.5925907e-02
  -2.0400000e+02   7.9449726e-02
  -2.0300000e+02   8.2897370e-02
  -2.0200000e+02   8.6262912e-02
  -2.0100000e+02   8.9540636e-02
  -2.0000000e+02   9.2725040e-02
  -1.9900000e+02   9.5810854e-02
  -1.9800000e+02   9.8793044e-02
  -1.9700000e+02   1.0166683e-01
  -1.9600000e+02   1.0442767e-01
  -1.9500000e+02   1.0707133e-01
  -1.9400000e+02   1.0959381e-01
  -1.9300000e+02   1.1199140e-01
  -1.9200000e+02   1.1426070e-01
  -1.9100000e+02   1.1639858e-01
  -1.9000000e+02   1.1840222e-01
  -1.8900000e+02   1.2026911e-01
  -1.8800000e+02   1.2199705e-01
  -1.8700000e+02   1.2358415e-01
  -1.8600000e+02   1.2502885e-01
  -1.8500000e+02   1.2632990e-01
  -1.8400000e+02   1.2748642e-01
  -1.8300000e+02   1.2849781e-01
  -1.8200000e+02   1.2936386e-01
  -1.8100000e+02   1.3008468e-01
  -1.8000000e+02   1.3066073e-01
  -1.7900000e+02   1.3109286e-01
  -1.7800000e+02   1.3138224e-01
  -1.7700000e+02   1.3153046e-01
  -1.7600000e+02   1.3153944e-01
  -1.7500000e+02   1.3141154e-01
  -1.7400000e+02   1.3114948e-01
  -1.7300000e+02   1.3075641e-01
  -1.7200000e+02   1.3023590e-01
  -1.7100000e+02   1.2959195e-01
  -1.7000000e+02   1.2882899e-01
  -1.6900000e+02   1.2795195e-01
  -1.6800000e+02   1.2696619e-01
  -1.6700000e+02   1.2587759e-01
  -1.6600000e+02   1.2469253e-01
  -1.6500000e+02   1.2341790e-01
  -1.6400000e+02   1.2206116e-01
  -1.6300000e+02   1.2063030e-01
  -1.6200000e+02   1.1913391e-01
  -1.6100000e+02   1.1758114e-01
  -1.6000000e+02   1.1598177e-01
  -1.5900000e+02   1.1434617e-01
  -1.5800000e+02   1.1268535e-01
  -1.5700000e+02   1.1101090e-01
  -1.5600000e+02   1.0933505e-01
  -1.5500000e+02   1.0767059e-01
  -1.5400000e+02   1.0603085e-01
  -1.5300000e+02   1.0442967e-01
  -1.5200000e+02   1.0288129e-01
  -1.5100000e+02   1.0140029e-01
  -1.5000000e+02   1.0000142e-01
  -1.4900000e+02   9.8699477e-02
  -1.4800000e+02   9.7509130e-02
  -1.4700000e+02   9.6444682e-02
  -1.4600000e+02   9.5519850e-02
  -1.4500000e+02   9.4747512e-02
  -1.4400000e+02   9.4139443e-02
  -1.4300000e+02   9.3706062e-02
  -1.4200000e+02   9.3456192e-02
  -1.4100000e+02   9.3396860e-02
  -1.4000000e+02   9.3533141e-02
  -1.3900000e+02   9.3868059e-02
  -1.3800000e+02   9.4402557e-02
  -1.3700000e+02   9.5135534e-02
  -1.3600000e+02   9.6063943e-02
  -1.3500000e+02   9.7182942e-02
  -1.3400000e+02   9.8486095e-02
  -1.3300000e+02   9.9965582e-02
  -1.3200000e+02   1.0161244e-01
  -1.3100000e+02   1.0341678e-01
  -1.3000000e+02   1.0536800e-01
  -1.2900000e+02   1.0745499e-01
  -1.2800000e+02   1.0966623e-01
  -1.2700000e+02   1.1198999e-01
  -1.2600000e+02   1.1441435e-01
  -1.2500000e+02   1.1692726e-01
  -1.2400000e+02   1.1951659e-01
  -1.2300000e+02   1.2217012e-01
  -1.2200000e+02   1.2487547e-01
  -1.2100000e+02   1.2762010e-01
  -1.2000000e+02   1.3039122e-01
  -1.1900000e+02   1.3317576e-01
  -1.1800000e+02   1.3596021e-01
  -1.1700000e+02   1.3873062e-01
  -1.1600000e+02   1.4147249e-01
  -1.1500000e+02   1.4417066e-01
  -1.1400000e+02   1.4680926e-01
  -1.1300000e+02   1.4937164e-01
  -1.1200000e+02   1.5184029e-01
  -1.1100000e+02   1.5419677e-01
  -1.1000000e+02   1.5642170e-01
  -1.0900000e+02   1.5849467e-01
  -1.0800000e+02   1.6039424e-01
  -1.0700000e+02   1.6209793e-01
  -1.0600000e+02   1.6358217e-01
  -1.0500000e+02   1.6482235e-01
  -1.0400000e+02   1.6579280e-01
  -1.0300000e+02   1.6646683e-01
  -1.0200000e+02   1.6681679e-01
  -1.0100000e+02   1.6681408e-01
  -1.0000000e+02   1.6642924e-01
  -9.9000000e+01   1.6563202e-01
  -9.8000000e+01   1.6439149e-01
  -9.7000000e+01   1.6267615e-01
  -9.6000000e+01   1.6045403e-01
  -9.5000000e+01   1.5769291e-01
  -9.4000000e+01   1.5436049e-01
  -9.3000000e+01   1.5042461e-01
  -9.2000000e+01   1.4585361e-01
  -9.1000000e+01   1.4061673e-01
  -9.0000000e+01   1.3468469e-01
  -8.9000000e+01   1.2803055e-01
  -8.8000000e+01   1.2063096e-01
  -8.7000000e+01   1.1246828e-01
  -8.6000000e+01   1.0353401e-01
  -8.5000000e+01   9.3835270e-02
  -8.4000000e+01   8.3407109e-02
  -8.3000000e+01   7.2338723e-02
  -8.2000000e+01   6.0833964e-02
  -8.1000000e+01   4.9365198e-02
  -8.0000000e+01   3.9084794e-02
  -7.9000000e+01   3.2700472e-02
  -7.8000000e+01   3.4191318e-02
  -7.7000000e+01   4.4098997e-02
  -7.6000000e+01   5.9375379e-02
  -7.5000000e+01   7.7792228e-02
  -7.4000000e+01   9.8362629e-02
  -7.3000000e+01   1.2066290e-01
  -7.2000000e+01   1.4449696e-01
  -7.1000000e+01   1.6976650e-01
  -7.0000000e+01   1.9641856e-01
  -6.9000000e+01   2.2442243e-01
  -6.8000000e+01   2.5375856e-01
  -6.7000000e+01   2.8441280e-01
  -6.6000000e+01   3.1637324e-01
  -6.5000000e+01   3.4962829e-01
  -6.4000000e+01   3.8416558e-01
  -6.3000000e+01   4.1997121e-01
  -6.2000000e+01   4.5702925e-01
  -6.1000000e+01   4.9532141e-01
  -6.0000000e+01   5.3482679e-01
  -5.9000000e+01   5.7552173e-01
  -5.8000000e+01   6.1737969e-01
  -5.7000000e+01   6.6037116e-01
  -5.6000000e+01   7.0446362e-01
  -5.5000000e+01   7.4962146e-01
  -5.4000000e+01   7.9580607e-01
  -5.3000000e+01   8.4297574e-01
  -5.2000000e+01   8.9108574e-01
  -5.1000000e+01   9.4008832e-01
  -5.0000000e+01   9.8993282e-01
  -4.9000000e+01   1.0405656e+00
  -4.8000000e+01   1.0919303e+00
  -4.7000000e+01   1.1439678e+00
  -4.6000000e+01   1.1966162e+00
  -4.5000000e+01   1.2498112e+00
  -4.4000000e+01   1.3034859e+00
  -4.3000000e+01   1.3575712e+00
  -4.2000000e+01   1.4119958e+00
  -4.1000000e+01   1.4666863e+00
  -4.0000000e+01   1.5215674e+00
  -3.9000000e+01   1.5765620e+00
  -3.8000000e+01   1.6315915e+00
  -3.7000000e+01   1.6865756e+00
  -3.6000000e+01   1.7414331e+00
  -3.5000000e+01   1.7960816e+00
  -3.4000000e+01   1.8504375e+00
  -3.3000000e+01   1.9044169e+00
  -3.2000000e+01   1.9579351e+00
  -3.1000000e+01   2.0109072e+00
  -3.0000000e+01   2.0632481e+00
  -2.9000000e+01   2.1148728e+00
  -2.8000000e+01   2.1656966e+00
  -2.7000000e+01   2.2156353e+00
  -2.6000000e+01   2.2646052e+00
  -2.5000000e+01   2.3125236e+00
  -2.4000000e+01   2.3593090e+00
  -2.3000000e+01   2.4048811e+00
  -2.2000000e+01   2.4491610e+00
  -2.1000000e+01   2.4920715e+00
  -2.0000000e+01   2.5335375e+00
  -1.9000000e+01   2.5734856e+00
  -1.8000000e+01   2.6118451e+00
  -1.7000000e+01   2.6485474e+00
  -1.6000000e+01   2.6835266e+00
  -1.5000000e+01   2.7167196e+00
  -1.4000000e+01   2.7480664e+00
  -1.3000000e+01   2.7775098e+00
  -1.2000000e+01   2.8049961e+00
  -1.1000000e+01   2.8304749e+00
  -1.0000000e+01   2.8538993e+00
  -9.0000000e+00   2.8752261e+00
  -8.0000000e+00   2.8944159e+00
  -7.0000000e+00   2.9114331e+00
  -6.0000000e+00   2.9262461e+00
  -5.0000000e+00   2.9388272e+00
  -4.0000000e+00   2.9491531e+00
  -3.0000000e+00   2.9572045e+00
  -2.0000000e+00   2.9629662e+00
  -1.0000000e+00   2.9664276e+00
   0.0000000e+00   2.9675821e+00
   1.0000000e+00   2.9664276e+00
   2.0000000e+00   2.9629662e+00
   3.0000000e+00   2.9572045e+00
   4.0000000e+00   2.9491531e+00
   5.0000000e+00   2.9388272e+00
   6.0000000e+00   2.9262461e+00
   7.0000000e+00   2.9114331e+00
   8.0000000e+00   2.8944159e+00
   9.0000000e+00   2.8752261e+00
   1.0000000e+01   2.8538993e+00
   1.1000000e+01   2.8304749e+00
   1.2000000e+01   2.8049961e+00
   1.3000000e+01   2.7775098e+00
   1.4000000e+01   2.7480664e+00
   1.5000000e+01   2.7167196e+00
   1.6000000e+01   2.6835266e+00
   1.7000000e+01   2.6485474e+00
   1.8000000e+01   2.6118451e+00
   1.9000000e+01   2.5734856e+00
   2.0000000e+01   2.5335375e+00
   2.1000000e+01   2.4920715e+00
   2.2000000e+01   2.4491610e+00
   2.3000000e+01   2.4048811e+00
   2.4000000e+01   2.3593090e+00
   2.5000000e+01   2.3125236e+00
   2.6000000e+01   2.2646052e+00
   2.7000000e+01   2.2156353e+00
   2.8000000e+01   2.1656966e+00
   2.9000000e+01   2.1148728e+00
   3.0000000e+01   2.0632481e+00
   3.1000000e+01   2.0109072e+00
   3.2000000e+01   1.9579351e+00
   3.3000000e+01   1.9044169e+00
   3.4000000e+01   1.8504375e+00
   3.5000000e+01   1.7960816e+00
   3.6000000e+01   1.7414331e+00
   3.7000000e+01   1.6865756e+00
   3.8000000e+01   1.6315915e+00
   3.9000000e+01   1.5765620e+00
   4.0000000e+01   1.5215674e+00
   4.1000000e+01   1.4666863e+00
   4.2000000e+01   1.4119958e+00
   4.3000000e+01   1.3575712e+00
   4.4000000e+01   1.3034859e+00
   4.5000000e+01   1.2498112e+00
   4.6000000e+01   1.1966162e+00
   4.7000000e+01   1.1439678e+00
   4.8000000e+01   1.0919303e+00
   4.9000000e+01   1.0405656e+00
   5.0000000e+01   9.8993282e-01
   5.1000000e+01   9.4008832e-01
   5.2000000e+01   8.9108574e-01
   5.3000000e+01   8.4297574e-01
   5.4000000e+01   7.9580607e-01
   5.5000000e+01   7.4962146e-01
   5.6000000e+01   7.0446362e-01
   5.7000000e+01   6.6037116e-01
   5.8000000e+01   6.1737969e-01
   5.9000000e+01   5.7552173e-01
   6.0000000e+01   5.3482679e-01
   6.1000000e+01   4.9532141e-01
   6.2000000e+01   4.5702925e-01
   6.3000000e+01   4.1997121e-01
   6.4000000e+01   3.8416558e-01
   6.5000000e+01   3.4962829e-01
   6.6000000e+01   3.1637324e-01
   6.7000000e+01   2.8441280e-01
   6.8000000e+01   2.5375856e-01
   6.9000000e+01   2.2442243e-01
   7.0000000e+01   1.9641856e-01
   7.1000000e+01   1.6976650e-01
   7.2000000e+01   1.4449696e-01
   7.3000000e+01   1.2066290e-01
   7.4000000e+01   9.8362629e-02
   7.5000000e+01   7.7792228e-02
   7.6000000e+01   5.9375379e-02
   7.7000000e+01   4.4098997e-02
   7.8000000e+01   3.4191318e-02
   7.9000000e+01   3.2700472e-02
   8.0000000e+01   3.9084794e-02
   8.1000000e+01   4.9365198e-02
   8.2000000e+01   6.0833964e-02
   8.3000000e+01   7.2338723e-02
   8.4000000e+01   8.3407109e-02
   8.5000000e+01   9.3835270e-02
   8.6000000e+01   1.0353401e-01
   8.7000000e+01   1.1246828e-01
   8.8000000e+01   1.2063096e-01
   8.9000000e+01   1.2803055e-01
   9.0000000e+01   1.3468469e-01
   9.1000000e+01   1.4061673e-01
   9.2000000e+01   1.4585361e-01
   9.3000000e+01   1.5042461e-01
   9.4000000e+01   1.5436049e-01
   9.5000000e+01   1.5769291e-01
   9.6000000e+01   1.6045403e-01
   9.7000000e+01   1.6267615e-01
   9.8000000e+01   1.6439149e-01
   9.9000000e+01   1.6563202e-01
   1.0000000e+02   1.6642924e-01
   1.0100000e+02   1.6681408e-01
   1.0200000e+02   1.6681679e-01
   1.0300000e+02   1.6646683e-01
   1.0400000e+02   1.6579280e-01
   1.0500000e+02   1.6482235e-01
   1.0600000e+02   1.6358217e-01
   1.0700000e+02   1.6209793e-01
   1.0800000e+02   1.6039424e-01
   1.0900000e+02   1.5849467e-01
   1.1000000e+02   1.5642170e-01
   1.1100000e+02   1.5419677e-01
   1.1200000e+02   1.5184029e-01
   1.1300000e+02   1.4937164e-01
   1.1400000e+02   1.4680926e-01
   1.1500000e+02   1.4417066e-01
   1.1600000e+02   1.4147249e-01
   1.1700000e+02   1.3873062e-01
   1.1800000e+02   1.3596021e-01
   1.1900000e+02   1.3317576e-01
   1.2000000e+02   1.3039122e-01
   1.2100000e+02   1.2762010e-01
   1.2200000e+02   1.2487547e-01
   1.2300000e+02   1.2217012e-01
   1.2400000e+02   1.1951659e-01
   1.2500000e+02   1.1692726e-01
   1.2600000e+02   1.1441435e-01
   1.2700000e+02   1.1198999e-01
   1.2800000e+02   1.0966623e-01
   1.2900000e+02   1.0745499e-01
   1.3000000e+02   1.0536800e-01
   1.3100000e+02   1.0341678e-01
   1.3200000e+02   1.0161244e-01
   1.3300000e+02   9.9965582e-02
   1.3400000e+02   9.8486095e-02
   1.3500000e+02   9.7182942e-02
   1.3600000e+02   9.6063943e-02
   1.3700000e+02   9.5135534e-02
   1.3800000e+02   9.4402557e-02
   1.3900000e+02   9.3868059e-02
   1.4000000e+02   9.3533141e-02
   1.4100000e+02   9.3396860e-02
   1.4200000e+02   9.3456192e-02
   1.4300000e+02   9.3706062e-02
   1.4400000e+02   9.4139443e-02
   1.4500000e+02   9.4747512e-02
   1.4600000e+02   9.5519850e-02
   1.4700000e+02   9.6444682e-02
   1.4800000e+02   9.7509130e-02
   1.4900000e+02   9.8699477e-02
   1.5000000e+02   1.0000142e-01
   1.5100000e+02   1.0140029e-01
   1.5200000e+02   1.0288129e-01
   1.5300000e+02   1.0442967e-01
   1.5400000e+02   1.0603085e-01
   1.5500000e+02   1.0767059e-01
   1.5600000e+02   1.0933505e-01
   1.5700000e+02   1.1101090e-01
   1.5800000e+02   1.1268535e-01
   1.5900000e+02   1.1434617e-01
   1.6000000e+02   1.1598177e-01
   1.6100000e+02   1.1758114e-01
   1.6200000e+02   1.1913391e-01
   1.6300000e+02   1.2063030e-01
   1.6400000e+02   1.2206116e-01
   1.6500000e+02   1.2341790e-01
   1.6600000e+02   1.2469253e-01
   1.6700000e+02   1.2587759e-01
   1.6800000e+02   1.2696619e-01
   1.6900000e+02   1.2795195e-01
   1.7000000e+02   1.2882899e-01
   1.7100000e+02   1.2959195e-01
   1.7200000e+02   1.3023590e-01
   1.7300000e+02   1.3075641e-01
   1.7400000e+02   1.3114948e-01
   1.7500000e+02   1.3141154e-01
   1.7600000e+02   1.3153944e-01
   1.7700000e+02   1.3153046e-01
   1.7800000e+02   1.3138224e-01
   1.7900000e+02   1.3109286e-01
   1.8000000e+02   1.3066073e-01
   1.8100000e+02   1.3008468e-01
   1.8200000e+02   1.2936386e-01
   1.8300000e+02   1.2849781e-01
   1.8400000e+02   1.2748642e-01
   1.8500000e+02   1.2632990e-01
   1.8600000e+02   1.2502885e-01
   1.8700000e+02   1.2358415e-01
   1.8800000e+02   1.2199705e-01
   1.8900000e+02   1.2026911e-01
   1.9000000e+02   1.1840222e-01
   1.9100000e+02   1.1639858e-01
   1.9200000e+02   1.1426070e-01
   1.9300000e+02   1.1199140e-01
   1.9400000e+02   1.0959381e-01
   1.9500000e+02   1.0707133e-01
   1.9600000e+02   1.0442767e-01
   1.9700000e+02   1.0166683e-01
   1.9800000e+02   9.8793044e-02
   1.9900000e+02   9.5810854e-02
   2.0000000e+02   9.2725040e-02
   2.0100000e+02   8.9540636e-02
   2.0200000e+02   8.6262912e-02
   2.0300000e+02   8.2897370e-02
   2.0400000e+02   7.9449726e-02
   2.0500000e+02   7.5925907e-02
   2.0600000e+02   7.2332028e-02
   2.0700000e+02   6.8674393e-02
   2.0800000e+02   6.4959470e-02
   2.0900000e+02   6.1193892e-02
   2.1000000e+02   5.7384436e-02
   2.1100000e+02   5.3538023e-02
   2.1200000e+02   4.9661709e-02
   2.1300000e+02   4.5762687e-02
   2.1400000e+02   4.1848304e-02
   2.1500000e+02   3.7926087e-02
   2.1600000e+02   3.4003812e-02
   2.1700000e+02   3.0089634e-02
   2.1800000e+02   2.6192346e-02
   2.1900000e+02   2.2321916e-02
   2.2000000e+02   1.8490694e-02
   2.2100000e+02   1.4716437e-02
   2.2200000e+02   1.1031191e-02
   2.2300000e+02   7.5144225e-03
   2.2400000e+02   4.4660396e-03
   2.2500000e+02   3.3142024e-03
   2.2600000e+02   5.3179827e-03
   2.2700000e+02   8.3898371e-03
   2.2800000e+02   1.1650380e-02
   2.2900000e+02   1.4920283e-02
   2.3000000e+02   1.8145264e-02
   2.3100000e+02   2.1301881e-02
   2.3200000e+02   2.4377109e-02
   2.3300000e+02   2.7362334e-02
   2.3400000e+02   3.0251172e-02
   2.3500000e+02   3.3038551e-02
   2.3600000e+02   3.5720287e-02
   2.3700000e+02   3.8292864e-02
   2.3800000e+02   4.0753316e-02
   2.3900000e+02   4.3099167e-02
   2.4000000e+02   4.5328384e-02
   2.4100000e+02   4.7439354e-02
   2.4200000e+02   4.9430868e-02
   2.4300000e+02   5.1302105e-02
   2.4400000e+02   5.3052626e-02
   2.4500000e+02   5.4682360e-02
   2.4600000e+02   5.6191595e-02
   2.4700000e+02   5.7580974e-02
   2.4800000e+02   5.8851476e-02
   2.4900000e+02   6.0004414e-02
   2.5000000e+02   6.1041416e-02
   2.5100000e+02   6.1964419e-02
   2.5200000e+02   6.2775650e-02
   2.5300000e+02   6.3477617e-02
   2.5400000e+02   6.4073088e-02
   2.5500000e+02   6.4565083e-02
   2.5600000e+02   6.4956852e-02
   2.5700000e+02   6.5251859e-02
   2.5800000e+02   6.5453767e-02
   2.5900000e+02   6.5566419e-02
   2.6000000e+02   6.5593820e-02
   2.6100000e+02   6.5540119e-02
   2.6200000e+02   6.5409591e-02
   2.6300000e+02   6.5206620e-02
   2.6400000e+02   6.4935680e-02
   2.6500000e+02   6.4601316e-02
   2.6600000e+02   6.4208134e-02
   2.6700000e+02   6.3760774e-02
   2.6800000e+02   6.3263902e-02
   2.6900000e+02   6.2722194e-02
   2.7000000e+02   6.2140318e-02
   2.7100000e+02   6.1522921e-02
   2.7200000e+02   6.0874620e-02
   2.7300000e+02   6.0199985e-02
   2.7400000e+02   5.9503533e-02
   2.7500000e+02   5.8789713e-02
   2.7600000e+02   5.8062898e-02
   2.7700000e+02   5.7327378e-02
   2.7800000e+02   5.6587349e-02
   2.7900000e+02   5.5846907e-02
   2.8000000e+02   5.5110040e-02
   2.8100000e+02   5.4380617e-02
   2.8200000e+02   5.3662387e-02
   2.8300000e+02   5.2958964e-02
   2.8400000e+02   5.2273822e-02
   2.8500000e+02   5.1610285e-02
   2.8600000e+02   5.0971518e-02
   2.8700000e+02   5.0360511e-02
   2.8800000e+02   4.9780074e-02
   2.8900000e+02   4.9232816e-02
   2.9000000e+02   4.8721136e-02
   2.9100000e+02   4.8247208e-02
   2.9200000e+02   4.7812962e-02
   2.9300000e+02   4.7420073e-02
   2.9400000e+02   4.7069945e-02
   2.9500000e+02   4.6763698e-02
   2.9600000e+02   4.6502153e-02
   2.9700000e+02   4.6285831e-02
   2.9800000e+02   4.6114940e-02
   2.9900000e+02   4.5989373e-02
   3.0000000e+02   4.5908713e-02
   3.0100000e+02   4.5872236e-02
   3.0200000e+02   4.5878920e-02
   3.0300000e+02   4.5927462e-02
   3.0400000e+02   4.6016292e-02
   3.0500000e+02   4.6143596e-02
   3.0600000e+02   4.6307339e-02
   3.0700000e+02   4.6505294e-02
   3.0800000e+02   4.6735067e-02
   3.0900000e+02   4.6994130e-02
   3.1000000e+02   4.7279846e-02
   3.1100000e+02   4.7589504e-02
   3.1200000e+02   4.7920345e-02
   3.1300000e+02   4.8269589e-02
   3.1400000e+02   4.8634464e-02
   3.1500000e+02   4.9012232e-02
   3.1600000e+02   4.9400209e-02
   3.1700000e+02   4.9795786e-02
   3.1800000e+02   5.0196454e-02
   3.1900000e+02   5.0599814e-02
   3.2000000e+02   5.1003599e-02
   3.2100000e+02   5.1405682e-02
   3.2200000e+02   5.1804093e-02
   3.2300000e+02   5.2197024e-02
   3.2400000e+02   5.2582841e-02
   3.2500000e+02   5.2960092e-02
   3.2600000e+02   5.3327508e-02
   3.2700000e+02   5.3684010e-02
   3.2800000e+02   5.4028710e-02
   3.2900000e+02   5.4360918e-02
   3.3000000e+02   5.4680132e-02
   3.3100000e+02   5.4986046e-02
   3.3200000e+02   5.5278545e-02
   3.3300000e+02   5.5557700e-02
   3.3400000e+02   5.5823763e-02
   3.3500000e+02   5.6077164e-02
   3.3600000e+02   5.6318505e-02
   3.3700000e+02   5.6548545e-02
   3.3800000e+02   5.6768200e-02
   3.3900000e+02   5.6978526e-02
   3.4000000e+02   5.7180712e-02
   3.4100000e+02   5.7376063e-02
   3.4200000e+02   5.7565993e-02
   3.4300000e+02   5.7752005e-02
   3.4400000e+02   5.7935677e-02
   3.4500000e+02   5.8118650e-02
   3.4600000e+02   5.8302605e-02
   3.4700000e+02   5.8489250e-02
   3.4800000e+02   5.8680303e-02
   3.4900000e+02   5.8877468e-02
   3.5000000e+02   5.9082425e-02
   3.5100000e+02   5.9296805e-02
   3.5200000e+02   5.9522176e-02
   3.5300000e+02   5.9760024e-02
   3.5400000e+02   6.0011738e-02
   3.5500000e+02   6.0278592e-02
   3.5600000e+02   6.0561732e-02
   3.5700000e+02   6.0862162e-02
   3.5800000e+02   6.1180735e-02
   3.5900000e+02   6.1518139e-02
   3.6000000e+02   6.1874888e-02
   3.6100000e+02   6.2251323e-02
   3.6200000e+02   6.2647597e-02
   3.6300000e+02   6.3063683e-02
   3.6400000e+02   6.3499365e-02
   3.6500000e+02   6.3954243e-02
   3.6600000e+02   6.4427736e-02
   3.6700000e+02   6.4919084e-02
   3.6800000e+02   6.5427359e-02
   3.6900000e+02   6.5951466e-02
   3.7000000e+02   6.6490158e-02
   3.7100000e+02   6.7042038e-02
   3.7200000e+02   6.7605578e-02
   3.7300000e+02   6.8179122e-02
   3.7400000e+02   6.8760904e-02
   3.7500000e+02   6.9349053e-02
   3.7600000e+02   6.9941613e-02
   3.7700000e+02   7.0536547e-02
   3.7800000e+02   7.1131755e-02
   3.7900000e+02   7.1725084e-02
   3.8000000e+02   7.2314340e-02
   3.8100000e+02   7.2897299e-02
   3.8200000e+02   7.3471718e-02
   3.8300000e+02   7.4035352e-02
   3.8400000e+02   7.4585955e-02
   3.8500000e+02   7.5121300e-02
   3.8600000e+02   7.5639183e-02
   3.8700000e+02   7.6137439e-02
   3.8800000e+02   7.6613945e-02
   3.8900000e+02   7.7066634e-02
   3.9000000e+02   7.7493505e-02
   3.9100000e+02   7.7892626e-02
   3.9200000e+02   7.8262150e-02
   3.9300000e+02   7.8600316e-02
   3.9400000e+02   7.8905461e-02
   3.9500000e+02   7.9176028e-02
   3.9600000e+02   7.9410569e-02
   3.9700000e+02   7.9607752e-02
   3.9800000e+02   7.9766372e-02
   3.9900000e+02   7.9885349e-02
   4.0000000e+02   7.9963740e-02
   4.0100000e+02   8.0000736e-02
   4.0200000e+02   7.9995675e-02
   4.0300000e+02   7.9948036e-02
   4.0400000e+02   7.9857446e-02
   4.0500000e+02   7.9723685e-02
   4.0600000e+02   7.9546679e-02
   4.0700000e+02   7.9326511e-02
   4.0800000e+02   7.9063412e-02
   4.0900000e+02   7.8757767e-02
   4.1000000e+02   7.8410107e-02
   4.1100000e+02   7.8021116e-02
   4.1200000e+02   7.7591618e-02
   4.1300000e+02   7.7122582e-02
   4.1400000e+02   7.6615113e-02
   4.1500000e+02   7.6070452e-02
   4.1600000e+02   7.5489965e-02
   4.1700000e+02   7.4875141e-02
   4.1800000e+02   7.4227586e-02
   4.1900000e+02   7.3549014e-02
   4.2000000e+02   7.2841240e-02
   4.2100000e+02   7.2106175e-02
   4.2200000e+02   7.1345816e-02
   4.2300000e+02   7.0562235e-02
   4.2400000e+02   6.9757578e-02
   4.2500000e+02   6.8934046e-02
   4.2600000e+02   6.8093897e-02
   4.2700000e+02   6.7239427e-02
   4.2800000e+02   6.6372970e-02
   4.2900000e+02   6.5496881e-02
   4.3000000e+02   6.4613535e-02
   4.3100000e+02   6.3725312e-02
   4.3200000e+02   6.2834592e-02
   4.3300000e+02   6.1943745e-02
   4.3400000e+02   6.1055125e-02
   4.3500000e+02   6.0171062e-02
   4.3600000e+02   5.9293850e-02
   4.3700000e+02   5.8425746e-02
   4.3800000e+02   5.7568960e-02
   4.3900000e+02   5.6725647e-02
   4.4000000e+02   5.5897903e-02
   4.4100000e+02   5.5087753e-02
   4.4200000e+02   5.4297149e-02
   4.4300000e+02   5.3527963e-02
   4.4400000e+02   5.2781975e-02
   4.4500000e+02   5.2060870e-02
   4.4600000e+02   5.1366226e-02
   4.4700000e+02   5.0699510e-02
   4.4800000e+02   5.0062067e-02
   4.4900000e+02   4.9455111e-02
   4.5000000e+02   4.8879714e-02
   4.5100000e+02   4.8336798e-02
   4.5200000e+02   4.7827126e-02
   4.5300000e+02   4.7351290e-02
   4.5400000e+02   4.6909702e-02
   4.5500000e+02   4.6502585e-02
   4.5600000e+02   4.6129965e-02
   4.5700000e+02   4.5791664e-02
   4.5800000e+02   4.5487293e-02
   4.5900000e+02   4.5216250e-02
   4.6000000e+02   4.4977716e-02
   4.6100000e+02   4.4770655e-02
   4.6200000e+02   4.4593818e-02
   4.6300000e+02   4.4445747e-02
   4.6400000e+02   4.4324783e-02
   4.6500000e+02   4.4229073e-02
   4.6600000e+02   4.4156587e-02
   4.6700000e+02   4.4105128e-02
   4.6800000e+02   4.4072348e-02
   4.6900000e+02   4.4055769e-02
   4.7000000e+02   4.4052800e-02
   4.7100000e+02   4.4060755e-02
   4.7200000e+02   4.4076880e-02
   4.7300000e+02   4.4098366e-02
   4.7400000e+02   4.4122378e-02
   4.7500000e+02   4.4146072e-02
   4.7600000e+02   4.4166618e-02
   4.7700000e+02   4.4181218e-02
   4.7800000e+02   4.4187130e-02
   4.7900000e+02   4.4181685e-02
   4.8000000e+02   4.4162307e-02
   4.8100000e+02   4.4126528e-02
   4.8200000e+02   4.4072009e-02
   4.8300000e+02   4.3996551e-02
   4.8400000e+02   4.3898114e-02
   4.8500000e+02   4.3774830e-02
   4.8600000e+02   4.3625016e-02
   4.8700000e+02   4.3447184e-02
   4.8800000e+02   4.3240057e-02
   4.8900000e+02   4.3002576e-02
   4.9000000e+02   4.2733910e-02
   4.9100000e+02   4.2433465e-02
   4.9200000e+02   4.2100893e-02
   4.9300000e+02   4.1736099e-02
   4.9400000e+02   4.1339247e-02
   4.9500000e+02   4.0910764e-02
   4.9600000e+02   4.0451348e-02
   4.9700000e+02   3.9961970e-02
   4.9800000e+02   3.9443878e-02
   4.9900000e+02   3.8898599e-02
   5.0000000e+02   3.8327942e-02
   5.0100000e+02   3.7733993e-02
   5.0200000e+02   3.7119123e-02
   5.0300000e+02   3.6485975e-02
   5.0400000e+02   3.5837468e-02
   5.0500000e+02   3.5176788e-02
   5.0600000e+02   3.4507374e-02
   5.0700000e+02   3.3832912e-02
   5.0800000e+02   3.3157313e-02
   5.0900000e+02   3.2484693e-02
   5.1000000e+02   3.1819345e-02
   5.1100000e+02   3.1165701e-02
   5.1200000e+02   3.0528293e-02
   5.1300000e+02   2.9911695e-02
   5.1400000e+02   2.9320464e-02
   5.1500000e+02   2.8759068e-02
   5.1600000e+02   2.8231801e-02
   5.1700000e+02   2.7742696e-02
   5.1800000e+02   2.7295429e-02
   5.1900000e+02   2.6893221e-02
   5.2000000e+02   2.6538745e-02
   5.2100000e+02   2.6234041e-02
   5.2200000e+02   2.5980446e-02
   5.2300000e+02   2.5778542e-02
   5.2400000e+02   2.5628137e-02
   5.2500000e+02   2.5528262e-02
   5.2600000e+02   2.5477208e-02
   5.2700000e+02   2.5472584e-02
   5.2800000e+02   2.5511399e-02
   5.2900000e+02   2.5590163e-02
   5.3000000e+02   2.5704993e-02
   5.3100000e+02   2.5851735e-02
   5.3200000e+02   2.6026066e-02
   5.3300000e+02   2.6223605e-02
   5.3400000e+02   2.6440006e-02
   5.3500000e+02   2.6671036e-02
   5.3600000e+02   2.6912641e-02
   5.3700000e+02   2.7161004e-02
   5.3800000e+02   2.7412575e-02
   5.3900000e+02   2.7664106e-02
   5.4000000e+02   2.7912661e-02
   5.4100000e+02   2.8155629e-02
   5.4200000e+02   2.8390719e-02
   5.4300000e+02   2.8615954e-02
   5.4400000e+02   2.8829662e-02
   5.4500000e+02   2.9030459e-02
   5.4600000e+02   2.9217230e-02
   5.4700000e+02   2.9389109e-02
   5.4800000e+02   2.9545455e-02
   5.4900000e+02   2.9685830e-02
   5.5000000e+02   2.9809972e-02
   5.5100000e+02   2.9917770e-02
   5.5200000e+02   3.0009237e-02
   5.5300000e+02   3.0084490e-02
   5.5400000e+02   3.0143716e-02
   5.5500000e+02   3.0187156e-02
   5.5600000e+02   3.0215076e-02
   5.5700000e+02   3.0227748e-02
   5.5800000e+02   3.0225428e-02
   5.5900000e+02   3.0208337e-02
   5.6000000e+02   3.0176644e-02
   5.6100000e+02   3.0130457e-02
   5.6200000e+02   3.0069800e-02
   5.6300000e+02   2.9994617e-02
   5.6400000e+02   2.9904755e-02
   5.6500000e+02   2.9799966e-02
   5.6600000e+02   2.9679903e-02
   5.6700000e+02   2.9544124e-02
   5.6800000e+02   2.9392096e-02
   5.6900000e+02   2.9223201e-02
   5.7000000e+02   2.9036743e-02
   5.7100000e+02   2.8831965e-02
   5.7200000e+02   2.8608055e-02
   5.7300000e+02   2.8364163e-02
   5.7400000e+02   2.8099418e-02
   5.7500000e+02   2.7812940e-02
   5.7600000e+02   2.7503857e-02
   5.7700000e+02   2.7171325e-02
   5.7800000e+02   2.6814539e-02
   5.7900000e+02   2.6432752e-02
   5.8000000e+02   2.6025290e-02
   5.8100000e+02   2.5591566e-02
   5.8200000e+02   2.5131091e-02
   5.8300000e+02   2.4643491e-02
   5.8400000e+02   2.4128512e-02
   5.8500000e+02   2.3586036e-02
   5.8600000e+02   2.3016083e-02
   5.8700000e+02   2.2418821e-02
   5.8800000e+02   2.1794573e-02
   5.8900000e+02   2.1143815e-02
   5.9000000e+02   2.0467186e-02
   5.9100000e+02   1.9765481e-02
   5.9200000e+02   1.9039658e-02
   5.9300000e+02   1.8290833e-02
   5.9400000e+02   1.7520277e-02
   5.9500000e+02   1.6729414e-02
   5.9600000e+02   1.5919817e-02
   5.9700000e+02   1.5093201e-02
   5.9800000e+02   1.4251422e-02
   5.9900000e+02   1.3396465e-02
   6.0000000e+02   1.2530446e-02
   6.0100000e+02   1.1655606e-02
   6.0200000e+02   1.0774309e-02
   6.0300000e+02   9.8890455e-03
   6.0400000e+02   9.0024477e-03
   6.0500000e+02   8.1173098e-03
   6.0600000e+02   7.2366401e-03
   6.0700000e+02   6.3637577e-03
   6.0800000e+02   5.5024832e-03
   6.0900000e+02   4.6575322e-03
   6.1000000e+02   3.8353835e-03
   6.1100000e+02   3.0463829e-03
   6.1200000e+02   2.3104680e-03
   6.1300000e+02   1.6744624e-03
   6.1400000e+02   1.2585816e-03
   6.1500000e+02   1.2545511e-03
   6.1600000e+02   1.6304062e-03
   6.1700000e+02   2.1710189e-03
   6.1800000e+02   2.7584276e-03
   6.1900000e+02   3.3481519e-03
   6.2000000e+02   3.9216567e-03
   6.2100000e+02   4.4697423e-03
   6.2200000e+02   4.9870821e-03
   6.2300000e+02   5.4702052e-03
   6.2400000e+02   5.9166576e-03
   6.2500000e+02   6.3246153e-03
   6.2600000e+02   6.6926925e-03
   6.2700000e+02   7.0198398e-03
   6.2800000e+02   7.3052866e-03
   6.2900000e+02   7.5485080e-03
   6.3000000e+02   7.7492048e-03
   6.3100000e+02   7.9072904e-03
   6.3200000e+02   8.0228832e-03
   6.3300000e+02   8.0963008e-03
   6.3400000e+02   8.1280569e-03
   6.3500000e+02   8.1188596e-03
   6.3600000e+02   8.0696114e-03
   6.3700000e+02   7.9814109e-03
   6.3800000e+02   7.8555567e-03
   6.3900000e+02   7.6935551e-03
   6.4000000e+02   7.4971317e-03
   6.4100000e+02   7.2682501e-03
   6.4200000e+02   7.0091397e-03
   6.4300000e+02   6.7223368e-03
   6.4400000e+02   6.4107460e-03
   6.4500000e+02   6.0777295e-03
   6.4600000e+02   5.7272391e-03
   6.4700000e+02   5.3640084e-03
   6.4800000e+02   4.9938330e-03
   6.4900000e+02   4.6239682e-03
   6.5000000e+02   4.2636740e-03
   6.5100000e+02   3.9248892e-03
   6.5200000e+02   3.6228872e-03
   6.5300000e+02   3.3764465e-03
   6.5400000e+02   3.2066065e-03
   6.5500000e+02   3.1329793e-03
   6.5600000e+02   3.1680280e-03
   6.5700000e+02   3.3125414e-03
   6.5800000e+02   3.5559893e-03
   6.5900000e+02   3.8813328e-03
   6.6000000e+02   4.2704011e-03
   6.6100000e+02   4.7071222e-03
   6.6200000e+02   5.1785522e-03
   6.6300000e+02   5.6747053e-03
   6.6400000e+02   6.1879922e-03
   6.6500000e+02   6.7126455e-03
   6.6600000e+02   7.2442546e-03
   6.6700000e+02   7.7794217e-03
   6.6800000e+02   8.3155163e-03
   6.6900000e+02   8.8505023e-03
   6.7000000e+02   9.3828163e-03
   6.7100000e+02   9.9112809e-03
   6.7200000e+02   1.0435042e-02
   6.7300000e+02   1.0953524e-02
   6.7400000e+02   1.1466392e-02
   6.7500000e+02   1.1973530e-02
   6.7600000e+02   1.2475013e-02
   6.7700000e+02   1.2971094e-02
   6.7800000e+02   1.3462185e-02
   6.7900000e+02   1.3948845e-02
   6.8000000e+02   1.4431766e-02
   6.8100000e+02   1.4911760e-02
   6.8200000e+02   1.5389747e-02
   6.8300000e+02   1.5866743e-02
   6.8400000e+02   1.6343847e-02
   6.8500000e+02   1.6822229e-02
   6.8600000e+02   1.7303120e-02
   6.8700000e+02   1.7787795e-02
   6.8800000e+02   1.8277564e-02
   6.8900000e+02   1.8773757e-02
   6.9000000e+02   1.9277715e-02
   6.9100000e+02   1.9790771e-02
   6.9200000e+02   2.0314244e-02
   6.9300000e+02   2.0849424e-02
   6.9400000e+02   2.1397560e-02
   6.9500000e+02   2.1959850e-02
   6.9600000e+02   2.2537428e-02
   6.9700000e+02   2.3131354e-02
   6.9800000e+02   2.3742607e-02
   6.9900000e+02   2.4372071e-02
   7.0000000e+02   2.5020531e-02
   7.0100000e+02   2.5688661e-02
   7.0200000e+02   2.6377020e-02
   7.0300000e+02   2.7086045e-02
   7.0400000e+02   2.7816044e-02
   7.0500000e+02   2.8567193e-02
   7.0600000e+02   2.9339529e-02
   7.0700000e+02   3.0132951e-02
   7.0800000e+02   3.0947214e-02
   7.0900000e+02   3.1781927e-02
   7.1000000e+02   3.2636556e-02
   7.1100000e+02   3.3510419e-02
   7.1200000e+02   3.4402690e-02
   7.1300000e+02   3.5312395e-02
   7.1400000e+02   3.6238423e-02
   7.1500000e+02   3.7179521e-02
   7.1600000e+02   3.8134300e-02
   7.1700000e+02   3.9101239e-02
   7.1800000e+02   4.0078693e-02
   7.1900000e+02   4.1064895e-02
   7.2000000e+02   4.2057962e-02
   7.2100000e+02   4.3055908e-02
   7.2200000e+02   4.4056644e-02
   7.2300000e+02   4.5057993e-02
   7.2400000e+02   4.6057696e-02
   7.2500000e+02   4.7053421e-02
   7.2600000e+02   4.8042776e-02
   7.2700000e+02   4.9023317e-02
   7.2800000e+02   4.9992561e-02
   7.2900000e+02   5.0947995e-02
   7.3000000e+02   5.1887090e-02
   7.3100000e+02   5.2807312e-02
   7.3200000e+02   5.3706134e-02
   7.3300000e+02   5.4581050e-02
   7.3400000e+02   5.5429584e-02
   7.3500000e+02   5.6249304e-02
   7.3600000e+02   5.7037835e-02
   7.3700000e+02   5.7792869e-02
   7.3800000e+02   5.8512178e-02
   7.3900000e+02   5.9193624e-02
   7.4000000e+02   5.9835174e-02
   7.4100000e+02   6.0434902e-02
   7.4200000e+02   6.0991010e-02
   7.4300000e+02   6.1501828e-02
   7.4400000e+02   6.1965827e-02
   7.4500000e+02   6.2381627e-02
   7.4600000e+02   6.2748004e-02
   7.4700000e+02   6.3063895e-02
   7.4800000e+02   6.3328406e-02
   7.4900000e+02   6.3540813e-02
   7.5000000e+02   6.3700571e-02
   7.5100000e+02   6.3807312e-02
   7.5200000e+02   6.3860850e-02
   7.5300000e+02   6.3861179e-02
   7.5400000e+02   6.3808477e-02
   7.5500000e+02   6.3703100e-02
   7.5600000e+02   6.3545584e-02
   7.5700000e+02   6.3336639e-02
   7.5800000e+02   6.3077146e-02
   7.5900000e+02   6.2768154e-02
   7.6000000e+02   6.2410870e-02
   7.6100000e+02   6.2006655e-02
   7.6200000e+02   6.1557017e-02
   7.6300000e+02   6.1063602e-02
   7.6400000e+02   6.0528182e-02
   7.6500000e+02   5.9952651e-02
   7.6600000e+02   5.9339012e-02
   7.6700000e+02   5.8689367e-02
   7.6800000e+02   5.8005906e-02
   7.6900000e+02   5.7290895e-02
   7.7000000e+02   5.6546669e-02
   7.7100000e+02   5.5775617e-02
   7.7200000e+02   5.4980174e-02
   7.7300000e+02   5.4162808e-02
   7.7400000e+02   5.3326011e-02
   7.7500000e+02   5.2472291e-02
   7.7600000e+02   5.1604160e-02
   7.7700000e+02   5.0724128e-02
   7.7800000e+02   4.9834694e-02
   7.7900000e+02   4.8938341e-02
   7.8000000e+02   4.8037526e-02
   7.8100000e+02   4.7134681e-02
   7.8200000e+02   4.6232205e-02
   7.8300000e+02   4.5332462e-02
   7.8400000e+02   4.4437777e-02
   7.8500000e+02   4.3550436e-02
   7.8600000e+02   4.2672685e-02
   7.8700000e+02   4.1806727e-02
   7.8800000e+02   4.0954721e-02
   7.8900000e+02   4.0118783e-02
   7.9000000e+02   3.9300978e-02
   7.9100000e+02   3.8503325e-02
   7.9200000e+02   3.7727784e-02
   7.9300000e+02   3.6976255e-02
   7.9400000e+02   3.6250564e-02
   7.9500000e+02   3.5552456e-02
   7.9600000e+02   3.4883578e-02
   7.9700000e+02   3.4245462e-02
   7.9800000e+02   3.3639503e-02
   7.9900000e+02   3.3066938e-02
   8.0000000e+02   3.2528818e-02
   8.0100000e+02   3.2025983e-02
   8.0200000e+02   3.1559032e-02
   8.0300000e+02   3.1128293e-02
   8.0400000e+02   3.0733802e-02
   8.0500000e+02   3.0375273e-02
   8.0600000e+02   3.0052084e-02
   8.0700000e+02   2.9763259e-02
   8.0800000e+02   2.9507463e-02
   8.0900000e+02   2.9283000e-02
   8.1000000e+02   2.9087823e-02
   8.1100000e+02   2.8919545e-02
   8.1200000e+02   2.8775466e-02
   8.1300000e+02   2.8652600e-02
   8.1400000e+02   2.8547710e-02
   8.1500000e+02   2.8457345e-02
   8.1600000e+02   2.8377887e-02
   8.1700000e+02   2.8305587e-02
   8.1800000e+02   2.8236619e-02
   8.1900000e+02   2.8167116e-02
   8.2000000e+02   2.8093214e-02
   8.2100000e+02   2.8011095e-02
   8.2200000e+02   2.7917023e-02
   8.2300000e+02   2.7807380e-02
   8.2400000e+02   2.7678696e-02
   8.2500000e+02   2.7527683e-02
   8.2600000e+02   2.7351257e-02
   8.2700000e+02   2.7146564e-02
   8.2800000e+02   2.6911005e-02
   8.2900000e+02   2.6642251e-02
   8.3000000e+02   2.6338264e-02
   8.3100000e+02   2.5997318e-02
   8.3200000e+02   2.5618008e-02
   8.3300000e+02   2.5199273e-02
   8.3400000e+02   2.4740407e-02
   8.3500000e+02   2.4241081e-02
   8.3600000e+02   2.3701355e-02
   8.3700000e+02   2.3121706e-02
   8.3800000e+02   2.2503045e-02
   8.3900000e+02   2.1846749e-02
   8.4000000e+02   2.1154696e-02
   8.4100000e+02   2.0429309e-02
   8.4200000e+02   1.9673607e-02
   8.4300000e+02   1.8891283e-02
   8.4400000e+02   1.8086788e-02
   8.4500000e+02   1.7265449e-02
   8.4600000e+02   1.6433617e-02
   8.4700000e+02   1.5598848e-02
   8.4800000e+02   1.4770128e-02
   8.4900000e+02   1.3958132e-02
   8.5000000e+02   1.3175496e-02
   8.5100000e+02   1.2437057e-02
   8.5200000e+02   1.1759948e-02
   8.5300000e+02   1.1163383e-02
   8.5400000e+02   1.0667883e-02
   8.5500000e+02   1.0293716e-02
   8.5600000e+02   1.0058497e-02
   8.5700000e+02   9.9743470e-03
   8.5800000e+02   1.0045496e-02
   8.5900000e+02   1.0267334e-02
   8.6000000e+02   1.0627369e-02
   8.6100000e+02   1.1107641e-02
   8.6200000e+02   1.1687577e-02
   8.6300000e+02   1.2346392e-02
   8.6400000e+02   1.3064662e-02
   8.6500000e+02   1.3825087e-02
   8.6600000e+02   1.4612708e-02
   8.6700000e+02   1.5414801e-02
   8.6800000e+02   1.6220632e-02
   8.6900000e+02   1.7021180e-02
   8.7000000e+02   1.7808873e-02
   8.7100000e+02   1.8577358e-02
   8.7200000e+02   1.9321320e-02
   8.7300000e+02   2.0036326e-02
   8.7400000e+02   2.0718708e-02
   8.7500000e+02   2.1365472e-02
   8.7600000e+02   2.1974220e-02
   8.7700000e+02   2.2543089e-02
   8.7800000e+02   2.3070707e-02
   8.7900000e+02   2.3556148e-02
   8.8000000e+02   2.3998897e-02
   8.8100000e+02   2.4398820e-02
   8.8200000e+02   2.4756134e-02
   8.8300000e+02   2.5071381e-02
   8.8400000e+02   2.5345399e-02
   8.8500000e+02   2.5579300e-02
   8.8600000e+02   2.5774444e-02
   8.8700000e+02   2.5932409e-02
   8.8800000e+02   2.6054973e-02
   8.8900000e+02   2.6144083e-02
   8.9000000e+02   2.6201836e-02
   8.9100000e+02   2.6230453e-02
   8.9200000e+02   2.6232260e-02
   8.9300000e+02   2.6209667e-02
   8.9400000e+02   2.6165156e-02
   8.9500000e+02   2.6101264e-02
   8.9600000e+02   2.6020580e-02
   8.9700000e+02   2.5925739e-02
   8.9800000e+02   2.5819424e-02
   8.9900000e+02   2.5704379e-02
   9.0000000e+02   2.5583417e-02
   9.0100000e+02   2.5459445e-02
   9.0200000e+02   2.5335484e-02
   9.0300000e+02   2.5214702e-02
   9.0400000e+02   2.5100442e-02
   9.0500000e+02   2.4996256e-02
   9.0600000e+02   2.4905931e-02
   9.0700000e+02   2.4833511e-02
   9.0800000e+02   2.4783314e-02
   9.0900000e+02   2.4759926e-02
   9.1000000e+02   2.4768183e-02
   9.1100000e+02   2.4813127e-02
   9.1200000e+02   2.4899943e-02
   9.1300000e+02   2.5033860e-02
   9.1400000e+02   2.5220037e-02
   9.1500000e+02   2.5463417e-02
   9.1600000e+02   2.5768576e-02
   9.1700000e+02   2.6139558e-02
   9.1800000e+02   2.6579715e-02
   9.1900000e+02   2.7091564e-02
   9.2000000e+02   2.7676668e-02
   9.2100000e+02   2.8335547e-02
   9.2200000e+02   2.9067627e-02
   9.2300000e+02   2.9871224e-02
   9.2400000e+02   3.0743567e-02
   9.2500000e+02   3.1680842e-02
   9.2600000e+02   3.2678261e-02
   9.2700000e+02   3.3730150e-02
   9.2800000e+02   3.4830033e-02
   9.2900000e+02   3.5970736e-02
   9.3000000e+02   3.7144469e-02
   9.3100000e+02   3.8342923e-02
   9.3200000e+02   3.9557348e-02
   9.3300000e+02   4.0778632e-02
   9.3400000e+02   4.1997371e-02
   9.3500000e+02   4.3203936e-02
   9.3600000e+02   4.4388540e-02
   9.3700000e+02   4.5541292e-02
   9.3800000e+02   4.6652259e-02
   9.3900000e+02   4.7711521e-02
   9.4000000e+02   4.8709231e-02
   9.4100000e+02   4.9635668e-02
   9.4200000e+02   5.0481297e-02
   9.4300000e+02   5.1236826e-02
   9.4400000e+02   5.1893265e-02
   9.4500000e+02   5.2441986e-02
   9.4600000e+02   5.2874786e-02
   9.4700000e+02   5.3183944e-02
   9.4800000e+02   5.3362289e-02
   9.4900000e+02   5.3403256e-02
   9.5000000e+02   5.3300958e-02
   9.5100000e+02   5.3050238e-02
   9.5200000e+02   5.2646740e-02
   9.5300000e+02   5.2086967e-02
   9.5400000e+02   5.1368340e-02
   9.5500000e+02   5.0489261e-02
   9.5600000e+02   4.9449170e-02
   9.5700000e+02   4.8248598e-02
   9.5800000e+02   4.6889220e-02
   9.5900000e+02   4.5373912e-02
   9.6000000e+02   4.3706789e-02
   9.6100000e+02   4.1893258e-02
   9.6200000e+02   3.9940054e-02
   9.6300000e+02   3.7855276e-02
   9.6400000e+02   3.5648426e-02
   9.6500000e+02   3.3330430e-02
   9.6600000e+02   3.0913663e-02
   9.6700000e+02   2.8411972e-02
   9.6800000e+02   2.5840686e-02
   9.6900000e+02   2.3216623e-02
   9.7000000e+02   2.0558094e-02
   9.7100000e+02   1.7884903e-02
   9.7200000e+02   1.5218331e-02
   9.7300000e+02   1.2581132e-02
   9.7400000e+02   9.9975090e-03
   9.7500000e+02   7.4931065e-03
   9.7600000e+02   5.0950308e-03
   9.7700000e+02   2.8321189e-03
   9.7800000e+02   7.4017876e-04
   9.7900000e+02   1.1833905e-03
   9.8000000e+02   2.8579574e-03
   9.8100000e+02   4.2758333e-03
   9.8200000e+02   5.4004076e-03
   9.8300000e+02   6.1964465e-03
   9.8400000e+02   6.6283021e-03
   9.8500000e+02   6.6600434e-03
   9.8600000e+02   6.2561043e-03
   9.8700000e+02   5.3832221e-03
   9.8800000e+02   4.0183746e-03
   9.8900000e+02   2.2086652e-03
   9.9000000e+02   1.3399850e-03
   9.9100000e+02   4.0460653e-03
   9.9200000e+02   7.8364972e-03
   9.9300000e+02   1.2392542e-02
   9.9400000e+02   1.7717661e-02
   9.9500000e+02   2.3841881e-02
   9.9600000e+02   3.0800384e-02
   9.9700000e+02   3.8629507e-02
   9.9800000e+02   4.7365528e-02
   9.9900000e+02   5.7044154e-02
   1.0000000e+03   6.7700224e-02
   1.0010000e+03   7.9367495e-02
   1.0020000e+03   9.2078464e-02
   1.0030000e+03   1.0586421e-01
   1.0040000e+03   1.2075426e-01
   1.0050000e+03   1.3677642e-01
   1.0060000e+03   1.5395666e-01
   1.0070000e+03   1.7231897e-01
   1.0080000e+03   1.9188524e-01
   1.0090000e+03   2.1267514e-01
   1.0100000e+03   2.3470599e-01
   1.0110000e+03   2.5799264e-01
   1.0120000e+03   2.8254739e-01
   1.0130000e+03   3.0837986e-01
   1.0140000e+03   3.3549690e-01
   1.0150000e+03   3.6390252e-01
   1.0160000e+03   3.9359777e-01
   1.0170000e+03   4.2458070e-01
   1.0180000e+03   4.5684628e-01
   1.0190000e+03   4.9038632e-01
   1.0200000e+03   5.2518945e-01
   1.0210000e+03   5.6124107e-01
   1.0220000e+03   5.9852329e-01
   1.0230000e+03   6.3701496e-01
   1.0240000e+03   6.7669157e-01
   1.0250000e+03   7.1752533e-01
   1.0260000e+03   7.5948514e-01
   1.0270000e+03   8.0253658e-01
   1.0280000e+03   8.4664197e-01
   1.0290000e+03   8.9176038e-01
   1.0300000e+03   9.3784768e-01
   1.0310000e+03   9.8485661e-01
   1.0320000e+03   1.0327368e+00
   1.0330000e+03   1.0814349e+00
   1.0340000e+03   1.1308946e+00
   1.0350000e+03   1.1810568e+00
   1.0360000e+03   1.2318596e+00
   1.0370000e+03   1.2832386e+00
   1.0380000e+03   1.3351267e+00
   1.0390000e+03   1.3874546e+00
   1.0400000e+03   1.4401507e+00
   1.0410000e+03   1.4931413e+00
   1.0420000e+03   1.5463507e+00
   1.0430000e+03   1.5997015e+00
   1.0440000e+03   1.6531147e+00
   1.0450000e+03   1.7065098e+00
   1.0460000e+03   1.7598050e+00
   1.0470000e+03   1.8129174e+00
   1.0480000e+03   1.8657634e+00
   1.0490000e+03   1.9182583e+00
   1.0500000e+03   1.9703174e+00
   1.0510000e+03   2.0218553e+00
   1.0520000e+03   2.0727866e+00
   1.0530000e+03   2.1230260e+00
   1.0540000e+03   2.1724885e+00
   1.0550000e+03   2.2210897e+00
   1.0560000e+03   2.2687458e+00
   1.0570000e+03   2.3153739e+00
   1.0580000e+03   2.3608923e+00
   1.0590000e+03   2.4052205e+00
   1.0600000e+03   2.4482797e+00
   1.0610000e+03   2.4899927e+00
   1.0620000e+03   2.5302842e+00
   1.0630000e+03   2.5690811e+00
   1.0640000e+03   2.6063126e+00
   1.0650000e+03   2.6419102e+00
   1.0660000e+03   2.6758081e+00
   1.0670000e+03   2.7079435e+00
   1.0680000e+03   2.7382564e+00
   1.0690000e+03   2.7666900e+00
   1.0700000e+03   2.7931905e+00
   1.0710000e+03   2.8177080e+00
   1.0720000e+03   2.8401956e+00
   1.0730000e+03   2.8606106e+00
   1.0740000e+03   2.8789135e+00
   1.0750000e+03   2.8950691e+00
   1.0760000e+03   2.9090459e+00
   1.0770000e+03   2.9208165e+00
   1.0780000e+03   2.9303576e+00
   1.0790000e+03   2.9376502e+00
   1.0800000e+03   2.9426791e+00
   1.0810000e+03   2.9454338e+00
   1.0820000e+03   2.9459078e+00
   1.0830000e+03   2.9440989e+00
   1.0840000e+03   2.9400091e+00
   1.0850000e+03   2.9336448e+00
   1.0860000e+03   2.9250167e+00
   1.0870000e+03   2.9141394e+00
   1.0880000e+03   2.9010321e+00
   1.0890000e+03   2.8857176e+00
   1.0900000e+03   2.8682231e+00
   1.0910000e+03   2.8485797e+00
   1.0920000e+03   2.8268223e+00
   1.0930000e+03   2.8029897e+00
   1.0940000e+03   2.7771242e+00
   1.0950000e+03   2.7492719e+00
   1.0960000e+03   2.7194820e+00
   1.0970000e+03   2.6878074e+00
   1.0980000e+03   2.6543039e+00
   1.0990000e+03   2.6190303e+00
   1.1000000e+03   2.5820484e+00
   1.1010000e+03   2.5434226e+00
   1.1020000e+03   2.5032200e+00
   1.1030000e+03   2.4615098e+00
   1.1040000e+03   2.4183635e+00
   1.1050000e+03   2.3738546e+00
   1.1060000e+03   2.3280584e+00
   1.1070000e+03   2.2810518e+00
   1.1080000e+03   2.2329132e+00
   1.1090000e+03   2.1837221e+00
   1.1100000e+03   2.1335591e+00
   1.1110000e+03   2.0825057e+00
   1.1120000e+03   2.0306439e+00
   1.1130000e+03   1.9780562e+00
   1.1140000e+03   1.9248254e+00
   1.1150000e+03   1.8710344e+00
   1.1160000e+03   1.8167658e+00
   1.1170000e+03   1.7621019e+00
   1.1180000e+03   1.7071247e+00
   1.1190000e+03   1.6519152e+00
   1.1200000e+03   1.5965538e+00
   1.1210000e+03   1.5411198e+00
   1.1220000e+03   1.4856911e+00
   1.1230000e+03   1.4303446e+00
   1.1240000e+03   1.3751555e+00
   1.1250000e+03   1.3201973e+00
   1.1260000e+03   1.2655418e+00
   1.1270000e+03   1.2112590e+00
   1.1280000e+03   1.1574167e+00
   1.1290000e+03   1.1040808e+00
   1.1300000e+03   1.0513150e+00
   1.1310000e+03   9.9918052e-01
   1.1320000e+03   9.4773656e-01
   1.1330000e+03   8.9703985e-01
   1.1340000e+03   8.4714483e-01
   1.1350000e+03   7.9810362e-01
   1.1360000e+03   7.4996610e-01
   1.1370000e+03   7.0278002e-01
   1.1380000e+03   6.5659115e-01
   1.1390000e+03   6.1144354e-01
   1.1400000e+03   5.6737986e-01
   1.1410000e+03   5.2444193e-01
   1.1420000e+03   4.8267137e-01
   1.1430000e+03   4.4211071e-01
   1.1440000e+03   4.0280477e-01
   1.1450000e+03   3.6480294e-01
   1.1460000e+03   3.2816241e-01
   1.1470000e+03   2.9295335e-01
   1.1480000e+03   2.5926699e-01
   1.1490000e+03   2.2722888e-01
   1.1500000e+03   1.9702110e-01
   1.1510000e+03   1.6891996e-01
   1.1520000e+03   1.4335974e-01
   1.1530000e+03   1.2103339e-01
   1.1540000e+03   1.0301395e-01
   1.1550000e+03   9.0757079e-02
   1.1560000e+03   8.5619247e-02
   1.1570000e+03   8.7809519e-02
   1.1580000e+03   9.5939770e-02
   1.1590000e+03   1.0794175e-01
   1.1600000e+03   1.2207154e-01
   1.1610000e+03   1.3716974e-01
   1.1620000e+03   1.5253033e-01
   1.1630000e+03   1.6773162e-01
   1.1640000e+03   1.8252036e-01
   1.1650000e+03   1.9674335e-01
   1.1660000e+03   2.1030817e-01
   1.1670000e+03   2.2316055e-01
   1.1680000e+03   2.3527082e-01
   1.1690000e+03   2.4662576e-01
   1.1700000e+03   2.5722339e-01
   1.1710000e+03   2.6706953e-01
   1.1720000e+03   2.7617557e-01
   1.1730000e+03   2.8455693e-01
   1.1740000e+03   2.9223186e-01
   1.1750000e+03   2.9922069e-01
   1.1760000e+03   3.0554521e-01
   1.1770000e+03   3.1122822e-01
   1.1780000e+03   3.1629312e-01
   1.1790000e+03   3.2076371e-01
   1.1800000e+03   3.2466388e-01
   1.1810000e+03   3.2801750e-01
   1.1820000e+03   3.3084823e-01
   1.1830000e+03   3.3317942e-01
   1.1840000e+03   3.3503401e-01
   1.1850000e+03   3.3643449e-01
   1.1860000e+03   3.3740279e-01
   1.1870000e+03   3.3796029e-01
   1.1880000e+03   3.3812775e-01
   1.1890000e+03   3.3792537e-01
   1.1900000e+03   3.3737272e-01
   1.1910000e+03   3.3648877e-01
   1.1920000e+03   3.3529194e-01
   1.1930000e+03   3.3380010e-01
   1.1940000e+03   3.3203062e-01
   1.1950000e+03   3.3000038e-01
   1.1960000e+03   3.2772588e-01
   1.1970000e+03   3.2522326e-01
   1.1980000e+03   3.2250833e-01
   1.1990000e+03   3.1959670e-01
   1.2000000e+03   3.1650378e-01
   1.2010000e+03   3.1324488e-01
   1.2020000e+03   3.0983527e-01
   1.2030000e+03   3.0629021e-01
   1.2040000e+03   3.0262508e-01
   1.2050000e+03   2.9885538e-01
   1.2060000e+03   2.9499679e-01
   1.2070000e+03   2.9106525e-01
   1.2080000e+03   2.8707696e-01
   1.2090000e+03   2.8304846e-01
   1.2100000e+03   2.7899658e-01
   1.2110000e+03   2.7493854e-01
   1.2120000e+03   2.7089184e-01
   1.2130000e+03   2.6687433e-01
   1.2140000e+03   2.6290411e-01
   1.2150000e+03   2.5899948e-01
   1.2160000e+03   2.5517888e-01
   1.2170000e+03   2.5146076e-01
   1.2180000e+03   2.4786342e-01
   1.2190000e+03   2.4440491e-01
   1.2200000e+03   2.4110281e-01
   1.2210000e+03   2.3797401e-01
   1.2220000e+03   2.3503452e-01
   1.2230000e+03   2.3229920e-01
   1.2240000e+03   2.2978151e-01
   1.2250000e+03   2.2749325e-01
   1.2260000e+03   2.2544434e-01
   1.2270000e+03   2.2364257e-01
   1.2280000e+03   2.2209339e-01
   1.2290000e+03   2.2079977e-01
   1.2300000e+03   2.1976204e-01
   1.2310000e+03   2.1897790e-01
   1.2320000e+03   2.1844233e-01
   1.2330000e+03   2.1814769e-01
   1.2340000e+03   2.1808381e-01
   1.2350000e+03   2.1823818e-01
   1.2360000e+03   2.1859611e-01
   1.2370000e+03   2.1914101e-01
   1.2380000e+03   2.1985462e-01
   1.2390000e+03   2.2071734e-01
   1.2400000e+03   2.2170848e-01
   1.2410000e+03   2.2280656e-01
   1.2420000e+03   2.2398955e-01
   1.2430000e+03   2.2523519e-01
   1.2440000e+03   2.2652115e-01
   1.2450000e+03   2.2782528e-01
   1.2460000e+03   2.2912579e-01
   1.2470000e+03   2.3040139e-01
   1.2480000e+03   2.3163143e-01
   1.2490000e+03   2.3279604e-01
   1.2500000e+03   2.3387616e-01
   1.2510000e+03   2.3485367e-01
   1.2520000e+03   2.3571140e-01
   1.2530000e+03   2.3643322e-01
   1.2540000e+03   2.3700403e-01
   1.2550000e+03   2.3740977e-01
   1.2560000e+03   2.3763747e-01
   1.2570000e+03   2.3767524e-01
   1.2580000e+03   2.3751227e-01
   1.2590000e+03   2.3713879e-01
   1.2600000e+03   2.3654611e-01
   1.2610000e+03   2.3572660e-01
   1.2620000e+03   2.3467363e-01
   1.2630000e+03   2.3338162e-01
   1.2640000e+03   2.3184596e-01
   1.2650000e+03   2.3006302e-01
   1.2660000e+03   2.2803016e-01
   1.2670000e+03   2.2574564e-01
   1.2680000e+03   2.2320864e-01
   1.2690000e+03   2.2041924e-01
   1.2700000e+03   2.1737838e-01
   1.2710000e+03   2.1408786e-01
   1.2720000e+03   2.1055025e-01
   1.2730000e+03   2.0676897e-01
   1.2740000e+03   2.0274815e-01
   1.2750000e+03   1.9849270e-01
   1.2760000e+03   1.9400820e-01
   1.2770000e+03   1.8930093e-01
   1.2780000e+03   1.8437782e-01
   1.2790000e+03   1.7924642e-01
   1.2800000e+03   1.7391486e-01
   1.2810000e+03   1.6839184e-01
   1.2820000e+03   1.6268658e-01
   1.2830000e+03   1.5680881e-01
   1.2840000e+03   1.5076872e-01
   1.2850000e+03   1.4457692e-01
   1.2860000e+03   1.3824447e-01
   1.2870000e+03   1.3178276e-01
   1.2880000e+03   1.2520358e-01
   1.2890000e+03   1.1851903e-01
   1.2900000e+03   1.1174154e-01
   1.2910000e+03   1.0488383e-01
   1.2920000e+03   9.7958966e-02
   1.2930000e+03   9.0980333e-02
   1.2940000e+03   8.3961722e-02
   1.2950000e+03   7.6917420e-02
   1.2960000e+03   6.9862401e-02
   1.2970000e+03   6.2812664e-02
   1.2980000e+03   5.5785827e-02
   1.2990000e+03   4.8802262e-02
   1.3000000e+03   4.1887308e-02
   1.3010000e+03   3.5075982e-02
   1.3020000e+03   2.8423957e-02
   1.3030000e+03   2.2036463e-02
   1.3040000e+03   1.6156027e-02
   1.3050000e+03   1.1454255e-02
   1.3060000e+03   9.6250033e-03
   1.3070000e+03   1.1887407e-02
   1.3080000e+03   1.6513925e-02
   1.3090000e+03   2.1952594e-02
   1.3100000e+03   2.7633964e-02
   1.3110000e+03   3.3350467e-02
   1.3120000e+03   3.9011377e-02
   1.3130000e+03   4.4569526e-02
   1.3140000e+03   4.9996649e-02
   1.3150000e+03   5.5273820e-02
   1.3160000e+03   6.0387264e-02
   1.3170000e+03   6.5326352e-02
   1.3180000e+03   7.0082547e-02
   1.3190000e+03   7.4648836e-02
   1.3200000e+03   7.9019384e-02
   1.3210000e+03   8.3189336e-02
   1.3220000e+03   8.7154679e-02
   1.3230000e+03   9.0912160e-02
   1.3240000e+03   9.4459220e-02
   1.3250000e+03   9.7793952e-02
   1.3260000e+03   1.0091506e-01
   1.3270000e+03   1.0382185e-01
   1.3280000e+03   1.0651417e-01
   1.3290000e+03   1.0899243e-01
   1.3300000e+03   1.1125754e-01
   1.3310000e+03   1.1331091e-01
   1.3320000e+03   1.1515446e-01
   1.3330000e+03   1.1679051e-01
   1.3340000e+03   1.1822188e-01
   1.3350000e+03   1.1945175e-01
   1.3360000e+03   1.2048374e-01
   1.3370000e+03   1.2132182e-01
   1.3380000e+03   1.2197031e-01
   1.3390000e+03   1.2243387e-01
   1.3400000e+03   1.2271744e-01
   1.3410000e+03   1.2282629e-01
   1.3420000e+03   1.2276590e-01
   1.3430000e+03   1.2254203e-01
   1.3440000e+03   1.2216063e-01
   1.3450000e+03   1.2162785e-01
   1.3460000e+03   1.2095001e-01
   1.3470000e+03   1.2013360e-01
   1.3480000e+03   1.1918523e-01
   1.3490000e+03   1.1811160e-01
   1.3500000e+03   1.1691955e-01
   1.3510000e+03   1.1561596e-01
   1.3520000e+03   1.1420778e-01
   1.3530000e+03   1.1270201e-01
   1.3540000e+03   1.1110569e-01
   1.3550000e+03   1.0942585e-01
   1.3560000e+03   1.0766957e-01
   1.3570000e+03   1.0584389e-01
   1.3580000e+03   1.0395587e-01
   1.3590000e+03   1.0201254e-01
   1.3600000e+03   1.0002092e-01
   1.3610000e+03   9.7988001e-02
   1.3620000e+03   9.5920753e-02
   1.3630000e+03   9.3826128e-02
   1.3640000e+03   9.1711052e-02
   1.3650000e+03   8.9582436e-02
   1.3660000e+03   8.7447171e-02
   1.3670000e+03   8.5312143e-02
   1.3680000e+03   8.3184227e-02
   1.3690000e+03   8.1070297e-02
   1.3700000e+03   7.8977228e-02
   1.3710000e+03   7.6911897e-02
   1.3720000e+03   7.4881179e-02
   1.3730000e+03   7.2891946e-02
   1.3740000e+03   7.0951054e-02
   1.3750000e+03   6.9065327e-02
   1.3760000e+03   6.7241529e-02
   1.3770000e+03   6.5486337e-02
   1.3780000e+03   6.3806286e-02
   1.3790000e+03   6.2207722e-02
   1.3800000e+03   6.0696724e-02
   1.3810000e+03   5.9279027e-02
   1.3820000e+03   5.7959923e-02
   1.3830000e+03   5.6744165e-02
   1.3840000e+03   5.5635849e-02
   1.3850000e+03   5.4638313e-02
   1.3860000e+03   5.3754026e-02
   1.3870000e+03   5.2984500e-02
   1.3880000e+03   5.2330218e-02
   1.3890000e+03   5.1790588e-02
   1.3900000e+03   5.1363926e-02
   1.3910000e+03   5.1047487e-02
   1.3920000e+03   5.0837511e-02
   1.3930000e+03   5.0729320e-02
   1.3940000e+03   5.0717435e-02
   1.3950000e+03   5.0795713e-02
   1.3960000e+03   5.0957500e-02
   1.3970000e+03   5.1195789e-02
   1.3980000e+03   5.1503373e-02
   1.3990000e+03   5.1872991e-02
   1.4000000e+03   5.2297460e-02
   1.4010000e+03   5.2769790e-02
   1.4020000e+03   5.3283280e-02
   1.4030000e+03   5.3831597e-02
   1.4040000e+03   5.4408839e-02
   1.4050000e+03   5.5009579e-02
   1.4060000e+03   5.5628900e-02
   1.4070000e+03   5.6262412e-02
   1.4080000e+03   5.6906269e-02
   1.4090000e+03   5.7557165e-02
   1.4100000e+03   5.8212338e-02
   1.4110000e+03   5.8869558e-02
   1.4120000e+03   5.9527117e-02
   1.4130000e+03   6.0183816e-02
   1.4140000e+03   6.0838945e-02
   1.4150000e+03   6.1492263e-02
   1.4160000e+03   6.2143983e-02
   1.4170000e+03   6.2794740e-02
   1.4180000e+03   6.3445571e-02
   1.4190000e+03   6.4097888e-02
   1.4200000e+03   6.4753443e-02
   1.4210000e+03   6.5414302e-02
   1.4220000e+03   6.6082808e-02
   1.4230000e+03   6.6761542e-02
   1.4240000e+03   6.7453286e-02
   1.4250000e+03   6.8160980e-02
   1.4260000e+03   6.8887678e-02
   1.4270000e+03   6.9636499e-02
   1.4280000e+03   7.0410585e-02
   1.4290000e+03   7.1213047e-02
   1.4300000e+03   7.2046916e-02
   1.4310000e+03   7.2915100e-02
   1.4320000e+03   7.3820329e-02
   1.4330000e+03   7.4765117e-02
   1.4340000e+03   7.5751714e-02
   1.4350000e+03   7.6782072e-02
   1.4360000e+03   7.7857808e-02
   1.4370000e+03   7.8980179e-02
   1.4380000e+03   8.0150053e-02
   1.4390000e+03   8.1367898e-02
   1.4400000e+03   8.2633768e-02
   1.4410000e+03   8.3947296e-02
   1.4420000e+03   8.5307700e-02
   1.4430000e+03   8.6713786e-02
   1.4440000e+03   8.8163957e-02
   1.4450000e+03   8.9656235e-02
   1.4460000e+03   9.1188276e-02
   1.4470000e+03   9.2757397e-02
   1.4480000e+03   9.4360595e-02
   1.4490000e+03   9.5994584e-02
   1.4500000e+03   9.7655817e-02
   1.4510000e+03   9.9340516e-02
   1.4520000e+03   1.0104471e-01
   1.4530000e+03   1.0276425e-01
   1.4540000e+03   1.0449486e-01
   1.4550000e+03   1.0623214e-01
   1.4560000e+03   1.0797163e-01
   1.4570000e+03   1.0970879e-01
   1.4580000e+03   1.1143907e-01
   1.4590000e+03   1.1315791e-01
   1.4600000e+03   1.1486078e-01
   1.4610000e+03   1.1654316e-01
   1.4620000e+03   1.1820065e-01
   1.4630000e+03   1.1982887e-01
   1.4640000e+03   1.2142359e-01
   1.4650000e+03   1.2298067e-01
   1.4660000e+03   1.2449612e-01
   1.4670000e+03   1.2596609e-01
   1.4680000e+03   1.2738689e-01
   1.4690000e+03   1.2875503e-01
   1.4700000e+03   1.3006717e-01
   1.4710000e+03   1.3132020e-01
   1.4720000e+03   1.3251119e-01
   1.4730000e+03   1.3363745e-01
   1.4740000e+03   1.3469649e-01
   1.4750000e+03   1.3568605e-01
   1.4760000e+03   1.3660414e-01
   1.4770000e+03   1.3744895e-01
   1.4780000e+03   1.3821896e-01
   1.4790000e+03   1.3891287e-01
   1.4800000e+03   1.3952962e-01
   1.4810000e+03   1.4006841e-01
   1.4820000e+03   1.4052867e-01
   1.4830000e+03   1.4091009e-01
   1.4840000e+03   1.4121258e-01
   1.4850000e+03   1.4143630e-01
   1.4860000e+03   1.4158163e-01
   1.4870000e+03   1.4164919e-01
   1.4880000e+03   1.4163979e-01
   1.4890000e+03   1.4155450e-01
   1.4900000e+03   1.4139454e-01
   1.4910000e+03   1.4116135e-01
   1.4920000e+03   1.4085658e-01
   1.4930000e+03   1.4048201e-01
   1.4940000e+03   1.4003960e-01
   1.4950000e+03   1.3953148e-01
   1.4960000e+03   1.3895991e-01
   1.4970000e+03   1.3832727e-01
   1.4980000e+03   1.3763607e-01
   1.4990000e+03   1.3688891e-01
   1.5000000e+03   1.3608849e-01
   1.5010000e+03   1.3523758e-01
   1.5020000e+03   1.3433904e-01
   1.5030000e+03   1.3339574e-01
   1.5040000e+03   1.3241063e-01
   1.5050000e+03   1.3138667e-01
   1.5060000e+03   1.3032682e-01
   1.5070000e+03   1.2923407e-01
   1.5080000e+03   1.2811139e-01
   1.5090000e+03   1.2696174e-01
   1.5100000e+03   1.2578806e-01
   1.5110000e+03   1.2459323e-01
   1.5120000e+03   1.2338011e-01
   1.5130000e+03   1.2215151e-01
   1.5140000e+03   1.2091018e-01
   1.5150000e+03   1.1965879e-01
   1.5160000e+03   1.1839998e-01
   1.5170000e+03   1.1713628e-01
   1.5180000e+03   1.1587018e-01
   1.5190000e+03   1.1460408e-01
   1.5200000e+03   1.1334029e-01
   1.5210000e+03   1.1208107e-01
   1.5220000e+03   1.1082856e-01
   1.5230000e+03   1.0958484e-01
   1.5240000e+03   1.0835192e-01
   1.5250000e+03   1.0713169e-01
   1.5260000e+03   1.0592598e-01
   1.5270000e+03   1.0473654e-01
   1.5280000e+03   1.0356499e-01
   1.5290000e+03   1.0241291e-01
   1.5300000e+03   1.0128176e-01
   1.5310000e+03   1.0017289e-01
   1.5320000e+03   9.9087575e-02
   1.5330000e+03   9.8026971e-02
   1.5340000e+03   9.6992124e-02
   1.5350000e+03   9.5983961e-02
   1.5360000e+03   9.5003289e-02
   1.5370000e+03   9.4050781e-02
   1.5380000e+03   9.3126976e-02
   1.5390000e+03   9.2232265e-02
   1.5400000e+03   9.1366893e-02
   1.5410000e+03   9.0530945e-02
   1.5420000e+03   8.9724345e-02
   1.5430000e+03   8.8946851e-02
   1.5440000e+03   8.8198052e-02
   1.5450000e+03   8.7477367e-02
   1.5460000e+03   8.6784045e-02
   1.5470000e+03   8.6117166e-02
   1.5480000e+03   8.5475650e-02
   1.5490000e+03   8.4858257e-02
   1.5500000e+03   8.4263604e-02
   1.5510000e+03   8.3690169e-02
   1.5520000e+03   8.3136313e-02
   1.5530000e+03   8.2600287e-02
   1.5540000e+03   8.2080259e-02
   1.5550000e+03   8.1574326e-02
   1.5560000e+03   8.1080545e-02
   1.5570000e+03   8.0596947e-02
   1.5580000e+03   8.0121568e-02
   1.5590000e+03   7.9652473e-02
   1.5600000e+03   7.9187780e-02
   1.5610000e+03   7.8725689e-02
   1.5620000e+03   7.8264508e-02
   1.5630000e+03   7.7802675e-02
   1.5640000e+03   7.7338791e-02
   1.5650000e+03   7.6871639e-02
   1.5660000e+03   7.6400208e-02
   1.5670000e+03   7.5923718e-02
   1.5680000e+03   7.5441638e-02
   1.5690000e+03   7.4953706e-02
   1.5700000e+03   7.4459947e-02
   1.5710000e+03   7.3960682e-02
   1.5720000e+03   7.3456548e-02
   1.5730000e+03   7.2948499e-02
   1.5740000e+03   7.2437816e-02
   1.5750000e+03   7.1926108e-02
   1.5760000e+03   7.1415310e-02
   1.5770000e+03   7.0907676e-02
   1.5780000e+03   7.0405771e-02
   1.5790000e+03   6.9912454e-02
   1.5800000e+03   6.9430857e-02
   1.5810000e+03   6.8964358e-02
   1.5820000e+03   6.8516549e-02
   1.5830000e+03   6.8091199e-02
   1.5840000e+03   6.7692209e-02
   1.5850000e+03   6.7323558e-02
   1.5860000e+03   6.6989255e-02
   1.5870000e+03   6.6693271e-02
   1.5880000e+03   6.6439480e-02
   1.5890000e+03   6.6231591e-02
   1.5900000e+03   6.6073078e-02
   1.5910000e+03   6.5967118e-02
   1.5920000e+03   6.5916523e-02
   1.5930000e+03   6.5923685e-02
   1.5940000e+03   6.5990522e-02
   1.5950000e+03   6.6118433e-02
   1.5960000e+03   6.6308269e-02
   1.5970000e+03   6.6560312e-02
   1.5980000e+03   6.6874262e-02
   1.5990000e+03   6.7249244e-02
   1.6000000e+03   6.7683824e-02
   1.6010000e+03   6.8176032e-02
   1.6020000e+03   6.8723400e-02
   1.6030000e+03   6.9323008e-02
   1.6040000e+03   6.9971529e-02
   1.6050000e+03   7.0665288e-02
   1.6060000e+03   7.1400317e-02
   1.6070000e+03   7.2172409e-02
   1.6080000e+03   7.2977176e-02
   1.6090000e+03   7.3810103e-02
   1.6100000e+03   7.4666596e-02
   1.6110000e+03   7.5542029e-02
   1.6120000e+03   7.6431781e-02
   1.6130000e+03   7.7331278e-02
   1.6140000e+03   7.8236020e-02
   1.6150000e+03   7.9141607e-02
   1.6160000e+03   8.0043764e-02
   1.6170000e+03   8.0938353e-02
   1.6180000e+03   8.1821390e-02
   1.6190000e+03   8.2689053e-02
   1.6200000e+03   8.3537687e-02
   1.6210000e+03   8.4363810e-02
   1.6220000e+03   8.5164111e-02
   1.6230000e+03   8.5935451e-02
   1.6240000e+03   8.6674858e-02
   1.6250000e+03   8.7379523e-02
   1.6260000e+03   8.8046796e-02
   1.6270000e+03   8.8674177e-02
   1.6280000e+03   8.9259311e-02
   1.6290000e+03   8.9799979e-02
   1.6300000e+03   9.0294092e-02
   1.6310000e+03   9.0739682e-02
   1.6320000e+03   9.1134895e-02
   1.6330000e+03   9.1477985e-02
   1.6340000e+03   9.1767307e-02
   1.6350000e+03   9.2001311e-02
   1.6360000e+03   9.2178537e-02
   1.6370000e+03   9.2297612e-02
   1.6380000e+03   9.2357246e-02
   1.6390000e+03   9.2356231e-02
   1.6400000e+03   9.2293438e-02
   1.6410000e+03   9.2167819e-02
   1.6420000e+03   9.1978407e-02
   1.6430000e+03   9.1724321e-02
   1.6440000e+03   9.1404767e-02
   1.6450000e+03   9.1019043e-02
   1.6460000e+03   9.0566547e-02
   1.6470000e+03   9.0046782e-02
   1.6480000e+03   8.9459367e-02
   1.6490000e+03   8.8804041e-02
   1.6500000e+03   8.8080682e-02
   1.6510000e+03   8.7289309e-02
   1.6520000e+03   8.6430101e-02
   1.6530000e+03   8.5503408e-02
   1.6540000e+03   8.4509766e-02
   1.6550000e+03   8.3449911e-02
   1.6560000e+03   8.2324798e-02
   1.6570000e+03   8.1135619e-02
   1.6580000e+03   7.9883817e-02
   1.6590000e+03   7.8571111e-02
   1.6600000e+03   7.7199516e-02
   1.6610000e+03   7.5771367e-02
   1.6620000e+03   7.4289344e-02
   1.6630000e+03   7.2756496e-02
   1.6640000e+03   7.1176277e-02
   1.6650000e+03   6.9552575e-02
   1.6660000e+03   6.7889748e-02
   1.6670000e+03   6.6192666e-02
   1.6680000e+03   6.4466751e-02
   1.6690000e+03   6.2718029e-02
   1.6700000e+03   6.0953179e-02
   1.6710000e+03   5.9179591e-02
   1.6720000e+03   5.7405422e-02
   1.6730000e+03   5.5639658e-02
   1.6740000e+03   5.3892169e-02
   1.6750000e+03   5.2173762e-02
   1.6760000e+03   5.0496214e-02
   1.6770000e+03   4.8872284e-02
   1.6780000e+03   4.7315680e-02
   1.6790000e+03   4.5840980e-02
   1.6800000e+03   4.4463462e-02
   1.6810000e+03   4.3198844e-02
   1.6820000e+03   4.2062904e-02
   1.6830000e+03   4.1070971e-02
   1.6840000e+03   4.0237301e-02
   1.6850000e+03   3.9574364e-02
   1.6860000e+03   3.9092109e-02
   1.6870000e+03   3.8797286e-02
   1.6880000e+03   3.8692927e-02
   1.6890000e+03   3.8778071e-02
   1.6900000e+03   3.9047773e-02
   1.6910000e+03   3.9493414e-02
   1.6920000e+03   4.0103248e-02
   1.6930000e+03   4.0863111e-02
   1.6940000e+03   4.1757181e-02
   1.6950000e+03   4.2768721e-02
   1.6960000e+03   4.3880717e-02
   1.6970000e+03   4.5076398e-02
   1.6980000e+03   4.6339624e-02
   1.6990000e+03   4.7655142e-02
   1.7000000e+03   4.9008745e-02
   1.7010000e+03   5.0387348e-02
   1.7020000e+03   5.1779005e-02
   1.7030000e+03   5.3172888e-02
   1.7040000e+03   5.4559236e-02
   1.7050000e+03   5.5929296e-02
   1.7060000e+03   5.7275257e-02
   1.7070000e+03   5.8590177e-02
   1.7080000e+03   5.9867921e-02
   1.7090000e+03   6.1103095e-02
   1.7100000e+03   6.2290991e-02
   1.7110000e+03   6.3427531e-02
   1.7120000e+03   6.4509219e-02
   1.7130000e+03   6.5533103e-02
   1.7140000e+03   6.6496728e-02
   1.7150000e+03   6.7398105e-02
   1.7160000e+03   6.8235676e-02
   1.7170000e+03   6.9008284e-02
   1.7180000e+03   6.9715144e-02
   1.7190000e+03   7.0355818e-02
   1.7200000e+03   7.0930190e-02
   1.7210000e+03   7.1438438e-02
   1.7220000e+03   7.1881016e-02
   1.7230000e+03   7.2258627e-02
   1.7240000e+03   7.2572204e-02
   1.7250000e+03   7.2822885e-02
   1.7260000e+03   7.3011994e-02
   1.7270000e+03   7.3141019e-02
   1.7280000e+03   7.3211590e-02
   1.7290000e+03   7.3225456e-02
   1.7300000e+03   7.3184469e-02
   1.7310000e+03   7.3090556e-02
   1.7320000e+03   7.2945707e-02
   1.7330000e+03   7.2751944e-02
   1.7340000e+03   7.2511309e-02
   1.7350000e+03   7.2225842e-02
   1.7360000e+03   7.1897557e-02
   1.7370000e+03   7.1528429e-02
   1.7380000e+03   7.1120374e-02
   1.7390000e+03   7.0675230e-02
   1.7400000e+03   7.0194742e-02
   1.7410000e+03   6.9680548e-02
   1.7420000e+03   6.9134162e-02
   1.7430000e+03   6.8556963e-02
   1.7440000e+03   6.7950185e-02
   1.7450000e+03   6.7314906e-02
   1.7460000e+03   6.6652040e-02
   1.7470000e+03   6.5962333e-02
   1.7480000e+03   6.5246354e-02
   1.7490000e+03   6.4504501e-02
   1.7500000e+03   6.3736991e-02
   1.7510000e+03   6.2943871e-02
   1.7520000e+03   6.2125012e-02
   1.7530000e+03   6.1280124e-02
   1.7540000e+03   6.0408756e-02
   1.7550000e+03   5.9510307e-02
   1.7560000e+03   5.8584038e-02
   1.7570000e+03   5.7629081e-02
   1.7580000e+03   5.6644455e-02
   1.7590000e+03   5.5629079e-02
   1.7600000e+03   5.4581784e-02
   1.7610000e+03   5.3501335e-02
   1.7620000e+03   5.2386442e-02
   1.7630000e+03   5.1235779e-02
   1.7640000e+03   5.0048002e-02
   1.7650000e+03   4.8821766e-02
   1.7660000e+03   4.7555739e-02
   1.7670000e+03   4.6248624e-02
   1.7680000e+03   4.4899171e-02
   1.7690000e+03   4.3506198e-02
   1.7700000e+03   4.2068603e-02
   1.7710000e+03   4.0585382e-02
   1.7720000e+03   3.9055646e-02
   1.7730000e+03   3.7478630e-02
   1.7740000e+03   3.5853718e-02
   1.7750000e+03   3.4180447e-02
   1.7760000e+03   3.2458534e-02
   1.7770000e+03   3.0687887e-02
   1.7780000e+03   2.8868630e-02
   1.7790000e+03   2.7001129e-02
   1.7800000e+03   2.5086026e-02
   1.7810000e+03   2.3124295e-02
   1.7820000e+03   2.1117321e-02
   1.7830000e+03   1.9067034e-02
   1.7840000e+03   1.6976152e-02
   1.7850000e+03   1.4848628e-02
   1.7860000e+03   1.2690588e-02
   1.7870000e+03   1.0512454e-02
   1.7880000e+03   8.3344674e-03
   1.7890000e+03   6.2036394e-03
   1.7900000e+03   4.2579219e-03
   1.7910000e+03   2.9863374e-03
   1.7920000e+03   3.3663822e-03
   1.7930000e+03   5.0804877e-03
   1.7940000e+03   7.2624778e-03
   1.7950000e+03   9.6157714e-03
   1.7960000e+03   1.2051698e-02
   1.7970000e+03   1.4535932e-02
   1.7980000e+03   1.7051451e-02
   1.7990000e+03   1.9587886e-02
   1.8000000e+03   2.2137803e-02
   1.8010000e+03   2.4695195e-02
   1.8020000e+03   2.7254797e-02
   1.8030000e+03   2.9811752e-02
   1.8040000e+03   3.2361435e-02
   1.8050000e+03   3.4899362e-02
   1.8060000e+03   3.7421134e-02
   1.8070000e+03   3.9922416e-02
   1.8080000e+03   4.2398920e-02
   1.8090000e+03   4.4846405e-02
   1.8100000e+03   4.7260676e-02
   1.8110000e+03   4.9637591e-02
   1.8120000e+03   5.1973067e-02
   1.8130000e+03   5.4263088e-02
   1.8140000e+03   5.6503719e-02
   1.8150000e+03   5.8691109e-02
   1.8160000e+03   6.0821508e-02
   1.8170000e+03   6.2891274e-02
   1.8180000e+03   6.4896884e-02
   1.8190000e+03   6.6834943e-02
   1.8200000e+03   6.8702194e-02
   1.8210000e+03   7.0495527e-02
   1.8220000e+03   7.2211988e-02
   1.8230000e+03   7.3848786e-02
   1.8240000e+03   7.5403298e-02
   1.8250000e+03   7.6873080e-02
   1.8260000e+03   7.8255867e-02
   1.8270000e+03   7.9549583e-02
   1.8280000e+03   8.0752339e-02
   1.8290000e+03   8.1862443e-02
   1.8300000e+03   8.2878395e-02
   1.8310000e+03   8.3798892e-02
   1.8320000e+03   8.4622829e-02
   1.8330000e+03   8.5349295e-02
   1.8340000e+03   8.5977578e-02
   1.8350000e+03   8.6507153e-02
   1.8360000e+03   8.6937691e-02
   1.8370000e+03   8.7269044e-02
   1.8380000e+03   8.7501251e-02
   1.8390000e+03   8.7634525e-02
   1.8400000e+03   8.7669253e-02
   1.8410000e+03   8.7605985e-02
   1.8420000e+03   8.7445435e-02
   1.8430000e+03   8.7188468e-02
   1.8440000e+03   8.6836097e-02
   1.8450000e+03   8.6389472e-02
   1.8460000e+03   8.5849880e-02
   1.8470000e+03   8.5218731e-02
   1.8480000e+03   8.4497555e-02
   1.8490000e+03   8.3687998e-02
   1.8500000e+03   8.2791809e-02
   1.8510000e+03   8.1810842e-02
   1.8520000e+03   8.0747048e-02
   1.8530000e+03   7.9602469e-02
   1.8540000e+03   7.8379238e-02
   1.8550000e+03   7.7079577e-02
   1.8560000e+03   7.5705792e-02
   1.8570000e+03   7.4260276e-02
   1.8580000e+03   7.2745513e-02
   1.8590000e+03   7.1164073e-02
   1.8600000e+03   6.9518626e-02
   1.8610000e+03   6.7811942e-02
   1.8620000e+03   6.6046903e-02
   1.8630000e+03   6.4226514e-02
   1.8640000e+03   6.2353916e-02
   1.8650000e+03   6.0432405e-02
   1.8660000e+03   5.8465454e-02
   1.8670000e+03   5.6456739e-02
   1.8680000e+03   5.4410172e-02
   1.8690000e+03   5.2329943e-02
   1.8700000e+03   5.0220567e-02
   1.8710000e+03   4.8086949e-02
   1.8720000e+03   4.5934460e-02
   1.8730000e+03   4.3769034e-02
   1.8740000e+03   4.1597294e-02
   1.8750000e+03   3.9426704e-02
   1.8760000e+03   3.7265774e-02
   1.8770000e+03   3.5124311e-02
   1.8780000e+03   3.3013745e-02
   1.8790000e+03   3.0947536e-02
   1.8800000e+03   2.8941675e-02
   1.8810000e+03   2.7015274e-02
   1.8820000e+03   2.5191202e-02
   1.8830000e+03   2.3496668e-02
   1.8840000e+03   2.1963499e-02
   1.8850000e+03   2.0627712e-02
   1.8860000e+03   1.9527765e-02
   1.8870000e+03   1.8700923e-02
   1.8880000e+03   1.8177675e-02
   1.8890000e+03   1.7975348e-02
   1.8900000e+03   1.8093295e-02
   1.8910000e+03   1.8512060e-02
   1.8920000e+03   1.9197064e-02
   1.8930000e+03   2.0105000e-02
   1.8940000e+03   2.1190242e-02
   1.8950000e+03   2.2409464e-02
   1.8960000e+03   2.3724090e-02
   1.8970000e+03   2.5101061e-02
   1.8980000e+03   2.6512608e-02
   1.8990000e+03   2.7935593e-02
   1.9000000e+03   2.9350733e-02
   1.9010000e+03   3.0741872e-02
   1.9020000e+03   3.2095363e-02
   1.9030000e+03   3.3399570e-02
   1.9040000e+03   3.4644473e-02
   1.9050000e+03   3.5821372e-02
   1.9060000e+03   3.6922651e-02
   1.9070000e+03   3.7941607e-02
   1.9080000e+03   3.8872315e-02
   1.9090000e+03   3.9709530e-02
   1.9100000e+03   4.0448609e-02
   1.9110000e+03   4.1085456e-02
   1.9120000e+03   4.1616478e-02
   1.9130000e+03   4.2038555e-02
   1.9140000e+03   4.2349015e-02
   1.9150000e+03   4.2545618e-02
   1.9160000e+03   4.2626543e-02
   1.9170000e+03   4.2590383e-02
   1.9180000e+03   4.2436137e-02
   1.9190000e+03   4.2163213e-02
   1.9200000e+03   4.1771427e-02
   1.9210000e+03   4.1261007e-02
   1.9220000e+03   4.0632606e-02
   1.9230000e+03   3.9887309e-02
   1.9240000e+03   3.9026657e-02
   1.9250000e+03   3.8052668e-02
   1.9260000e+03   3.6967879e-02
   1.9270000e+03   3.5775392e-02
   1.9280000e+03   3.4478949e-02
   1.9290000e+03   3.3083030e-02
   1.9300000e+03   3.1593000e-02
   1.9310000e+03   3.0015316e-02
   1.9320000e+03   2.8357829e-02
   1.9330000e+03   2.6630231e-02
   1.9340000e+03   2.4844731e-02
   1.9350000e+03   2.3017075e-02
   1.9360000e+03   2.1168120e-02
   1.9370000e+03   1.9326265e-02
   1.9380000e+03   1.7531155e-02
   1.9390000e+03   1.5839043e-02
   1.9400000e+03   1.4329558e-02
   1.9410000e+03   1.3110997e-02
   1.9420000e+03   1.2315420e-02
   1.9430000e+03   1.2069930e-02
   1.9440000e+03   1.2445417e-02
   1.9450000e+03   1.3421722e-02
   1.9460000e+03   1.4906525e-02
   1.9470000e+03   1.6784741e-02
   1.9480000e+03   1.8954013e-02
   1.9490000e+03   2.1335735e-02
   1.9500000e+03   2.3872860e-02
   1.9510000e+03   2.6524361e-02
   1.9520000e+03   2.9260258e-02
   1.9530000e+03   3.2058017e-02
   1.9540000e+03   3.4900129e-02
   1.9550000e+03   3.7772520e-02
   1.9560000e+03   4.0663508e-02
   1.9570000e+03   4.3563117e-02
   1.9580000e+03   4.6462615e-02
   1.9590000e+03   4.9354205e-02
   1.9600000e+03   5.2230816e-02
   1.9610000e+03   5.5085950e-02
   1.9620000e+03   5.7913588e-02
   1.9630000e+03   6.0708115e-02
   1.9640000e+03   6.3464278e-02
   1.9650000e+03   6.6177154e-02
   1.9660000e+03   6.8842132e-02
   1.9670000e+03   7.1454903e-02
   1.9680000e+03   7.4011463e-02
   1.9690000e+03   7.6508111e-02
   1.9700000e+03   7.8941465e-02
   1.9710000e+03   8.1308468e-02
   1.9720000e+03   8.3606414e-02
   1.9730000e+03   8.5832960e-02
   1.9740000e+03   8.7986152e-02
   1.9750000e+03   9.0064449e-02
   1.9760000e+03   9.2066748e-02
   1.9770000e+03   9.3992415e-02
   1.9780000e+03   9.5841309e-02
   1.9790000e+03   9.7613816e-02
   1.9800000e+03   9.9310875e-02
   1.9810000e+03   1.0093401e-01
   1.9820000e+03   1.0248534e-01
   1.9830000e+03   1.0396763e-01
   1.9840000e+03   1.0538431e-01
   1.9850000e+03   1.0673945e-01
   1.9860000e+03   1.0803783e-01
   1.9870000e+03   1.0928490e-01
   1.9880000e+03   1.1048678e-01
   1.9890000e+03   1.1165028e-01
   1.9900000e+03   1.1278284e-01
   1.9910000e+03   1.1389247e-01
   1.9920000e+03   1.1498777e-01
   1.9930000e+03   1.1607779e-01
   1.9940000e+03   1.1717196e-01
   1.9950000e+03   1.1828002e-01
   1.9960000e+03   1.1941187e-01
   1.9970000e+03   1.2057742e-01
   1.9980000e+03   1.2178650e-01
   1.9990000e+03   1.2304863e-01
   2.0000000e+03   1.2437292e-01
   2.0010000e+03   1.2576784e-01
   2.0020000e+03   1.2724109e-01
   2.0030000e+03   1.2879941e-01
   2.0040000e+03   1.3044844e-01
   2.0050000e+03   1.3219257e-01
   2.0060000e+03   1.3403484e-01
   2.0070000e+03   1.3597685e-01
   2.0080000e+03   1.3801865e-01
   2.0090000e+03   1.4015877e-01
   2.0100000e+03   1.4239414e-01
   2.0110000e+03   1.4472019e-01
   2.0120000e+03   1.4713079e-01
   2.0130000e+03   1.4961845e-01
   2.0140000e+03   1.5217427e-01
   2.0150000e+03   1.5478817e-01
   2.0160000e+03   1.5744891e-01
   2.0170000e+03   1.6014430e-01
   2.0180000e+03   1.6286126e-01
   2.0190000e+03   1.6558602e-01
   2.0200000e+03   1.6830423e-01
   2.0210000e+03   1.7100109e-01
   2.0220000e+03   1.7366150e-01
   2.0230000e+03   1.7627021e-01
   2.0240000e+03   1.7881191e-01
   2.0250000e+03   1.8127138e-01
   2.0260000e+03   1.8363359e-01
   2.0270000e+03   1.8588383e-01
   2.0280000e+03   1.8800783e-01
   2.0290000e+03   1.8999182e-01
   2.0300000e+03   1.9182267e-01
   2.0310000e+03   1.9348799e-01
   2.0320000e+03   1.9497616e-01
   2.0330000e+03   1.9627650e-01
   2.0340000e+03   1.9737930e-01
   2.0350000e+03   1.9827591e-01
   2.0360000e+03   1.9895882e-01
   2.0370000e+03   1.9942173e-01
   2.0380000e+03   1.9965963e-01
   2.0390000e+03   1.9966883e-01
   2.0400000e+03   1.9944707e-01
   2.0410000e+03   1.9899354e-01
   2.0420000e+03   1.9830896e-01
   2.0430000e+03   1.9739558e-01
   2.0440000e+03   1.9625731e-01
   2.0450000e+03   1.9489968e-01
   2.0460000e+03   1.9332991e-01
   2.0470000e+03   1.9155695e-01
   2.0480000e+03   1.8959150e-01
   2.0490000e+03   1.8744605e-01
   2.0500000e+03   1.8513485e-01
   2.0510000e+03   1.8267398e-01
   2.0520000e+03   1.8008136e-01
   2.0530000e+03   1.7737670e-01
   2.0540000e+03   1.7458157e-01
   2.0550000e+03   1.7171934e-01
   2.0560000e+03   1.6881521e-01
   2.0570000e+03   1.6589617e-01
   2.0580000e+03   1.6299098e-01
   2.0590000e+03   1.6013013e-01
   2.0600000e+03   1.5734582e-01
   2.0610000e+03   1.5467186e-01
   2.0620000e+03   1.5214362e-01
   2.0630000e+03   1.4979791e-01
   2.0640000e+03   1.4767286e-01
   2.0650000e+03   1.4580779e-01
   2.0660000e+03   1.4424301e-01
   2.0670000e+03   1.4301959e-01
   2.0680000e+03   1.4217918e-01
   2.0690000e+03   1.4176371e-01
   2.0700000e+03   1.4181514e-01
   2.0710000e+03   1.4237522e-01
   2.0720000e+03   1.4348524e-01
   2.0730000e+03   1.4518584e-01
   2.0740000e+03   1.4751688e-01
   2.0750000e+03   1.5051732e-01
   2.0760000e+03   1.5422524e-01
   2.0770000e+03   1.5867783e-01
   2.0780000e+03   1.6391144e-01
   2.0790000e+03   1.6996170e-01
   2.0800000e+03   1.7686350e-01
   2.0810000e+03   1.8465113e-01
   2.0820000e+03   1.9335820e-01
   2.0830000e+03   2.0301767e-01
   2.0840000e+03   2.1366171e-01
   2.0850000e+03   2.2532165e-01
   2.0860000e+03   2.3802774e-01
   2.0870000e+03   2.5180902e-01
   2.0880000e+03   2.6669314e-01
   2.0890000e+03   2.8270611e-01
   2.0900000e+03   2.9987213e-01
   2.0910000e+03   3.1821340e-01
   2.0920000e+03   3.3774992e-01
   2.0930000e+03   3.5849932e-01
   2.0940000e+03   3.8047671e-01
   2.0950000e+03   4.0369454e-01
   2.0960000e+03   4.2816246e-01
   2.0970000e+03   4.5388721e-01
   2.0980000e+03   4.8087251e-01
   2.0990000e+03   5.0911899e-01
   2.1000000e+03   5.3862412e-01
   2.1010000e+03   5.6938211e-01
   2.1020000e+03   6.0138389e-01
   2.1030000e+03   6.3461706e-01
   2.1040000e+03   6.6906585e-01
   2.1050000e+03   7.0471110e-01
   2.1060000e+03   7.4153029e-01
   2.1070000e+03   7.7949748e-01
   2.1080000e+03   8.1858335e-01
   2.1090000e+03   8.5875522e-01
   2.1100000e+03   8.9997709e-01
   2.1110000e+03   9.4220966e-01
   2.1120000e+03   9.8541038e-01
   2.1130000e+03   1.0295335e+00
   2.1140000e+03   1.0745303e+00
   2.1150000e+03   1.1203488e+00
   2.1160000e+03   1.1669342e+00
   2.1170000e+03   1.2142288e+00
   2.1180000e+03   1.2621724e+00
   2.1190000e+03   1.3107017e+00
   2.1200000e+03   1.3597514e+00
   2.1210000e+03   1.4092536e+00
   2.1220000e+03   1.4591380e+00
   2.1230000e+03   1.5093326e+00
   2.1240000e+03   1.5597631e+00
   2.1250000e+03   1.6103538e+00
   2.1260000e+03   1.6610271e+00
   2.1270000e+03   1.7117041e+00
   2.1280000e+03   1.7623046e+00
   2.1290000e+03   1.8127475e+00
   2.1300000e+03   1.8629508e+00
   2.1310000e+03   1.9128315e+00
   2.1320000e+03   1.9623065e+00
   2.1330000e+03   2.0112923e+00
   2.1340000e+03   2.0597053e+00
   2.1350000e+03   2.1074619e+00
   2.1360000e+03   2.1544791e+00
   2.1370000e+03   2.2006741e+00
   2.1380000e+03   2.2459650e+00
   2.1390000e+03   2.2902708e+00
   2.1400000e+03   2.3335117e+00
   2.1410000e+03   2.3756092e+00
   2.1420000e+03   2.4164862e+00
   2.1430000e+03   2.4560674e+00
   2.1440000e+03   2.4942794e+00
   2.1450000e+03   2.5310509e+00
   2.1460000e+03   2.5663128e+00
   2.1470000e+03   2.5999986e+00
   2.1480000e+03   2.6320443e+00
   2.1490000e+03   2.6623885e+00
   2.1500000e+03   2.6909730e+00
   2.1510000e+03   2.7177426e+00
   2.1520000e+03   2.7426451e+00
   2.1530000e+03   2.7656319e+00
   2.1540000e+03   2.7866577e+00
   2.1550000e+03   2.8056808e+00
   2.1560000e+03   2.8226633e+00
   2.1570000e+03   2.8375707e+00
   2.1580000e+03   2.8503728e+00
   2.1590000e+03   2.8610429e+00
   2.1600000e+03   2.8695587e+00
   2.1610000e+03   2.8759015e+00
   2.1620000e+03   2.8800569e+00
   2.1630000e+03   2.8820147e+00
   2.1640000e+03   2.8817685e+00
   2.1650000e+03   2.8793163e+00
   2.1660000e+03   2.8746602e+00
   2.1670000e+03   2.8678061e+00
   2.1680000e+03   2.8587644e+00
   2.1690000e+03   2.8475493e+00
   2.1700000e+03   2.8341790e+00
   2.1710000e+03   2.8186757e+00
   2.1720000e+03   2.8010655e+00
   2.1730000e+03   2.7813782e+00
   2.1740000e+03   2.7596474e+00
   2.1750000e+03   2.7359102e+00
   2.1760000e+03   2.7102074e+00
   2.1770000e+03   2.6825829e+00
   2.1780000e+03   2.6530841e+00
   2.1790000e+03   2.6217615e+00
   2.1800000e+03   2.5886686e+00
   2.1810000e+03   2.5538616e+00
   2.1820000e+03   2.5173997e+00
   2.1830000e+03   2.4793444e+00
   2.1840000e+03   2.4397597e+00
   2.1850000e+03   2.3987119e+00
   2.1860000e+03   2.3562690e+00
   2.1870000e+03   2.3125013e+00
   2.1880000e+03   2.2674806e+00
   2.1890000e+03   2.2212802e+00
   2.1900000e+03   2.1739748e+00
   2.1910000e+03   2.1256402e+00
   2.1920000e+03   2.0763532e+00
   2.1930000e+03   2.0261913e+00
   2.1940000e+03   1.9752327e+00
   2.1950000e+03   1.9235560e+00
   2.1960000e+03   1.8712400e+00
   2.1970000e+03   1.8183636e+00
   2.1980000e+03   1.7650056e+00
   2.1990000e+03   1.7112444e+00
   2.2000000e+03   1.6571581e+00
   2.2010000e+03   1.6028241e+00
   2.2020000e+03   1.5483191e+00
   2.2030000e+03   1.4937189e+00
   2.2040000e+03   1.4390983e+00
   2.2050000e+03   1.3845309e+00
   2.2060000e+03   1.3300890e+00
   2.2070000e+03   1.2758438e+00
   2.2080000e+03   1.2218647e+00
   2.2090000e+03   1.1682199e+00
   2.2100000e+03   1.1149760e+00
   2.2110000e+03   1.0621980e+00
   2.2120000e+03   1.0099494e+00
   2.2130000e+03   9.5829220e-01
   2.2140000e+03   9.0728723e-01
   2.2150000e+03   8.5699400e-01
   2.2160000e+03   8.0747112e-01
   2.2170000e+03   7.5877666e-01
   2.2180000e+03   7.1096858e-01
   2.2190000e+03   6.6410548e-01
   2.2200000e+03   6.1824745e-01
   2.2210000e+03   5.7345743e-01
   2.2220000e+03   5.2980294e-01
   2.2230000e+03   4.8735859e-01
   2.2240000e+03   4.4620962e-01
   2.2250000e+03   4.0645701e-01
   2.2260000e+03   3.6822477e-01
   2.2270000e+03   3.3167073e-01
   2.2280000e+03   2.9700227e-01
   2.2290000e+03   2.6449908e-01
   2.2300000e+03   2.3454483e-01
   2.2310000e+03   2.0766703e-01
   2.2320000e+03   1.8457427e-01
   2.2330000e+03   1.6615554e-01
   2.2340000e+03   1.5336870e-01
   2.2350000e+03   1.4694838e-01
   2.2360000e+03   1.4701758e-01
   2.2370000e+03   1.5291199e-01
   2.2380000e+03   1.6341759e-01
   2.2390000e+03   1.7720228e-01
   2.2400000e+03   1.9311706e-01
   2.2410000e+03   2.1028922e-01
   2.2420000e+03   2.2809632e-01
   2.2430000e+03   2.4610598e-01
   2.2440000e+03   2.6402016e-01
   2.2450000e+03   2.8163328e-01
   2.2460000e+03   2.9880318e-01
   2.2470000e+03   3.1543151e-01
   2.2480000e+03   3.3145063e-01
   2.2490000e+03   3.4681468e-01
   2.2500000e+03   3.6149352e-01
   2.2510000e+03   3.7546853e-01
   2.2520000e+03   3.8872955e-01
   2.2530000e+03   4.0127282e-01
   2.2540000e+03   4.1309934e-01
   2.2550000e+03   4.2421375e-01
   2.2560000e+03   4.3462344e-01
   2.2570000e+03   4.4433786e-01
   2.2580000e+03   4.5336801e-01
   2.2590000e+03   4.6172606e-01
   2.2600000e+03   4.6942501e-01
   2.2610000e+03   4.7647843e-01
   2.2620000e+03   4.8290029e-01
   2.2630000e+03   4.8870479e-01
   2.2640000e+03   4.9390624e-01
   2.2650000e+03   4.9851897e-01
   2.2660000e+03   5.0255728e-01
   2.2670000e+03   5.0603537e-01
   2.2680000e+03   5.0896732e-01
   2.2690000e+03   5.1136707e-01
   2.2700000e+03   5.1324843e-01
   2.2710000e+03   5.1462509e-01
   2.2720000e+03   5.1551064e-01
   2.2730000e+03   5.1591858e-01
   2.2740000e+03   5.1586239e-01
   2.2750000e+03   5.1535554e-01
   2.2760000e+03   5.1441156e-01
   2.2770000e+03   5.1304408e-01
   2.2780000e+03   5.1126690e-01
   2.2790000e+03   5.0909402e-01
   2.2800000e+03   5.0653973e-01
   2.2810000e+03   5.0361866e-01
   2.2820000e+03   5.0034583e-01
   2.2830000e+03   4.9673672e-01
   2.2840000e+03   4.9280734e-01
   2.2850000e+03   4.8857427e-01
   2.2860000e+03   4.8405471e-01
   2.2870000e+03   4.7926657e-01
   2.2880000e+03   4.7422848e-01
   2.2890000e+03   4.6895982e-01
   2.2900000e+03   4.6348082e-01
   2.2910000e+03   4.5781253e-01
   2.2920000e+03   4.5197685e-01
   2.2930000e+03   4.4599656e-01
   2.2940000e+03   4.3989534e-01
   2.2950000e+03   4.3369769e-01
   2.2960000e+03   4.2742898e-01
   2.2970000e+03   4.2111534e-01
   2.2980000e+03   4.1478364e-01
   2.2990000e+03   4.0846139e-01
   2.3000000e+03   4.0217664e-01
   2.3010000e+03   3.9595783e-01
   2.3020000e+03   3.8983362e-01
   2.3030000e+03   3.8383272e-01
   2.3040000e+03   3.7798362e-01
   2.3050000e+03   3.7231437e-01
   2.3060000e+03   3.6685227e-01
   2.3070000e+03   3.6162351e-01
   2.3080000e+03   3.5665287e-01
   2.3090000e+03   3.5196335e-01
   2.3100000e+03   3.4757574e-01
   2.3110000e+03   3.4350830e-01
   2.3120000e+03   3.3977634e-01
   2.3130000e+03   3.3639195e-01
   2.3140000e+03   3.3336363e-01
   2.3150000e+03   3.3069612e-01
   2.3160000e+03   3.2839016e-01
   2.3170000e+03   3.2644247e-01
   2.3180000e+03   3.2484569e-01
   2.3190000e+03   3.2358850e-01
   2.3200000e+03   3.2265577e-01
   2.3210000e+03   3.2202881e-01
   2.3220000e+03   3.2168570e-01
   2.3230000e+03   3.2160163e-01
   2.3240000e+03   3.2174938e-01
   2.3250000e+03   3.2209966e-01
   2.3260000e+03   3.2262167e-01
   2.3270000e+03   3.2328342e-01
   2.3280000e+03   3.2405228e-01
   2.3290000e+03   3.2489527e-01
   2.3300000e+03   3.2577949e-01
   2.3310000e+03   3.2667242e-01
   2.3320000e+03   3.2754222e-01
   2.3330000e+03   3.2835797e-01
   2.3340000e+03   3.2908988e-01
   2.3350000e+03   3.2970945e-01
   2.3360000e+03   3.3018963e-01
   2.3370000e+03   3.3050492e-01
   2.3380000e+03   3.3063143e-01
   2.3390000e+03   3.3054698e-01
   2.3400000e+03   3.3023109e-01
   2.3410000e+03   3.2966504e-01
   2.3420000e+03   3.2883185e-01
   2.3430000e+03   3.2771629e-01
   2.3440000e+03   3.2630487e-01
   2.3450000e+03   3.2458581e-01
   2.3460000e+03   3.2254902e-01
   2.3470000e+03   3.2018605e-01
   2.3480000e+03   3.1749007e-01
   2.3490000e+03   3.1445583e-01
   2.3500000e+03   3.1107962e-01
   2.3510000e+03   3.0735921e-01
   2.3520000e+03   3.0329382e-01
   2.3530000e+03   2.9888407e-01
   2.3540000e+03   2.9413193e-01
   2.3550000e+03   2.8904067e-01
   2.3560000e+03   2.8361482e-01
   2.3570000e+03   2.7786011e-01
   2.3580000e+03   2.7178345e-01
   2.3590000e+03   2.6539284e-01
   2.3600000e+03   2.5869735e-01
   2.3610000e+03   2.5170707e-01
   2.3620000e+03   2.4443307e-01
   2.3630000e+03   2.3688735e-01
   2.3640000e+03   2.2908281e-01
   2.3650000e+03   2.2103321e-01
   2.3660000e+03   2.1275315e-01
   2.3670000e+03   2.0425803e-01
   2.3680000e+03   1.9556407e-01
   2.3690000e+03   1.8668830e-01
   2.3700000e+03   1.7764856e-01
   2.3710000e+03   1.6846361e-01
   2.3720000e+03   1.5915317e-01
   2.3730000e+03   1.4973806e-01
   2.3740000e+03   1.4024051e-01
   2.3750000e+03   1.3068439e-01
   2.3760000e+03   1.2109584e-01
   2.3770000e+03   1.1150407e-01
   2.3780000e+03   1.0194262e-01
   2.3790000e+03   9.2451418e-02
   2.3800000e+03   8.3080115e-02
   2.3810000e+03   7.3893601e-02
   2.3820000e+03   6.4981468e-02
   2.3830000e+03   5.6474437e-02
   2.3840000e+03   4.8572704e-02
   2.3850000e+03   4.1591520e-02
   2.3860000e+03   3.6016330e-02
   2.3870000e+03   3.2500010e-02
   2.3880000e+03   3.1637489e-02
   2.3890000e+03   3.3526368e-02
   2.3900000e+03   3.7647604e-02
   2.3910000e+03   4.3264933e-02
   2.3920000e+03   4.9776638e-02
   2.3930000e+03   5.6783667e-02
   2.3940000e+03   6.4036995e-02
   2.3950000e+03   7.1380266e-02
   2.3960000e+03   7.8712005e-02
   2.3970000e+03   8.5963550e-02
   2.3980000e+03   9.3086453e-02
   2.3990000e+03   1.0004518e-01
   2.4000000e+03   1.0681280e-01
   2.4010000e+03   1.1336831e-01
   2.4020000e+03   1.1969500e-01
   2.4030000e+03   1.2577936e-01
   2.4040000e+03   1.3161037e-01
   2.4050000e+03   1.3717901e-01
   2.4060000e+03   1.4247792e-01
   2.4070000e+03   1.4750113e-01
   2.4080000e+03   1.5224394e-01
   2.4090000e+03   1.5670270e-01
   2.4100000e+03   1.6087478e-01
   2.4110000e+03   1.6475846e-01
   2.4120000e+03   1.6835283e-01
   2.4130000e+03   1.7165777e-01
   2.4140000e+03   1.7467388e-01
   2.4150000e+03   1.7740247e-01
   2.4160000e+03   1.7984545e-01
   2.4170000e+03   1.8200536e-01
   2.4180000e+03   1.8388530e-01
   2.4190000e+03   1.8548891e-01
   2.4200000e+03   1.8682031e-01
   2.4210000e+03   1.8788412e-01
   2.4220000e+03   1.8868536e-01
   2.4230000e+03   1.8922949e-01
   2.4240000e+03   1.8952234e-01
   2.4250000e+03   1.8957008e-01
   2.4260000e+03   1.8937921e-01
   2.4270000e+03   1.8895652e-01
   2.4280000e+03   1.8830907e-01
   2.4290000e+03   1.8744417e-01
   2.4300000e+03   1.8636932e-01
   2.4310000e+03   1.8509225e-01
   2.4320000e+03   1.8362085e-01
   2.4330000e+03   1.8196313e-01
   2.4340000e+03   1.8012728e-01
   2.4350000e+03   1.7812157e-01
   2.4360000e+03   1.7595438e-01
   2.4370000e+03   1.7363414e-01
   2.4380000e+03   1.7116940e-01
   2.4390000e+03   1.6856870e-01
   2.4400000e+03   1.6584069e-01
   2.4410000e+03   1.6299400e-01
   2.4420000e+03   1.6003732e-01
   2.4430000e+03   1.5697935e-01
   2.4440000e+03   1.5382885e-01
   2.4450000e+03   1.5059455e-01
   2.4460000e+03   1.4728526e-01
   2.4470000e+03   1.4390980e-01
   2.4480000e+03   1.4047703e-01
   2.4490000e+03   1.3699588e-01
   2.4500000e+03   1.3347534e-01
   2.4510000e+03   1.2992447e-01
   2.4520000e+03   1.2635248e-01
   2.4530000e+03   1.2276865e-01
   2.4540000e+03   1.1918247e-01
   2.4550000e+03   1.1560357e-01
   2.4560000e+03   1.1204182e-01
   2.4570000e+03   1.0850731e-01
   2.4580000e+03   1.0501044e-01
   2.4590000e+03   1.0156189e-01
   2.4600000e+03   9.8172702e-02
   2.4610000e+03   9.4854266e-02
   2.4620000e+03   9.1618363e-02
   2.4630000e+03   8.8477157e-02
   2.4640000e+03   8.5443179e-02
   2.4650000e+03   8.2529289e-02
   2.4660000e+03   7.9748598e-02
   2.4670000e+03   7.7114354e-02
   2.4680000e+03   7.4639767e-02
   2.4690000e+03   7.2337787e-02
   2.4700000e+03   7.0220810e-02
   2.4710000e+03   6.8300328e-02
   2.4720000e+03   6.6586530e-02
   2.4730000e+03   6.5087865e-02
   2.4740000e+03   6.3810610e-02
   2.4750000e+03   6.2758475e-02
   2.4760000e+03   6.1932289e-02
   2.4770000e+03   6.1329812e-02
   2.4780000e+03   6.0945698e-02
   2.4790000e+03   6.0771623e-02
   2.4800000e+03   6.0796584e-02
   2.4810000e+03   6.1007313e-02
   2.4820000e+03   6.1388794e-02
   2.4830000e+03   6.1924819e-02
   2.4840000e+03   6.2598534e-02
   2.4850000e+03   6.3392950e-02
   2.4860000e+03   6.4291380e-02
   2.4870000e+03   6.5277795e-02
   2.4880000e+03   6.6337100e-02
   2.4890000e+03   6.7455324e-02
   2.4900000e+03   6.8619749e-02
   2.4910000e+03   6.9818974e-02
   2.4920000e+03   7.1042945e-02
   2.4930000e+03   7.2282943e-02
   2.4940000e+03   7.3531554e-02
   2.4950000e+03   7.4782623e-02
   2.4960000e+03   7.6031198e-02
   2.4970000e+03   7.7273467e-02
   2.4980000e+03   7.8506693e-02
   2.4990000e+03   7.9729150e-02
   2.5000000e+03   8.0940056e-02
   2.5010000e+03   8.2139506e-02
   2.5020000e+03   8.3328406e-02
   2.5030000e+03   8.4508409e-02
   2.5040000e+03   8.5681845e-02
   2.5050000e+03   8.6851653e-02
   2.5060000e+03   8.8021308e-02
   2.5070000e+03   8.9194753e-02
   2.5080000e+03   9.0376315e-02
   2.5090000e+03   9.1570633e-02
   2.5100000e+03   9.2782572e-02
   2.5110000e+03   9.4017139e-02
   2.5120000e+03   9.5279400e-02
   2.5130000e+03   9.6574391e-02
   2.5140000e+03   9.7907031e-02
   2.5150000e+03   9.9282040e-02
   2.5160000e+03   1.0070385e-01
   2.5170000e+03   1.0217655e-01
   2.5180000e+03   1.0370377e-01
   2.5190000e+03   1.0528867e-01
   2.5200000e+03   1.0693385e-01
   2.5210000e+03   1.0864129e-01
   2.5220000e+03   1.1041237e-01
   2.5230000e+03   1.1224781e-01
   2.5240000e+03   1.1414762e-01
   2.5250000e+03   1.1611118e-01
   2.5260000e+03   1.1813719e-01
   2.5270000e+03   1.2022367e-01
   2.5280000e+03   1.2236805e-01
   2.5290000e+03   1.2456715e-01
   2.5300000e+03   1.2681723e-01
   2.5310000e+03   1.2911406e-01
   2.5320000e+03   1.3145291e-01
   2.5330000e+03   1.3382867e-01
   2.5340000e+03   1.3623585e-01
   2.5350000e+03   1.3866866e-01
   2.5360000e+03   1.4112103e-01
   2.5370000e+03   1.4358672e-01
   2.5380000e+03   1.4605930e-01
   2.5390000e+03   1.4853225e-01
   2.5400000e+03   1.5099898e-01
   2.5410000e+03   1.5345289e-01
   2.5420000e+03   1.5588739e-01
   2.5430000e+03   1.5829597e-01
   2.5440000e+03   1.6067220e-01
   2.5450000e+03   1.6300980e-01
   2.5460000e+03   1.6530262e-01
   2.5470000e+03   1.6754473e-01
   2.5480000e+03   1.6973041e-01
   2.5490000e+03   1.7185417e-01
   2.5500000e+03   1.7391078e-01
   2.5510000e+03   1.7589531e-01
   2.5520000e+03   1.7780309e-01
   2.5530000e+03   1.7962980e-01
   2.5540000e+03   1.8137141e-01
   2.5550000e+03   1.8302424e-01
   2.5560000e+03   1.8458495e-01
   2.5570000e+03   1.8605055e-01
   2.5580000e+03   1.8741841e-01
   2.5590000e+03   1.8868623e-01
   2.5600000e+03   1.8985211e-01
   2.5610000e+03   1.9091448e-01
   2.5620000e+03   1.9187212e-01
   2.5630000e+03   1.9272420e-01
   2.5640000e+03   1.9347022e-01
   2.5650000e+03   1.9411000e-01
   2.5660000e+03   1.9464372e-01
   2.5670000e+03   1.9507190e-01
   2.5680000e+03   1.9539533e-01
   2.5690000e+03   1.9561515e-01
   2.5700000e+03   1.9573277e-01
   2.5710000e+03   1.9574986e-01
   2.5720000e+03   1.9566840e-01
   2.5730000e+03   1.9549056e-01
   2.5740000e+03   1.9521879e-01
   2.5750000e+03   1.9485572e-01
   2.5760000e+03   1.9440418e-01
   2.5770000e+03   1.9386719e-01
   2.5780000e+03   1.9324791e-01
   2.5790000e+03   1.9254966e-01
   2.5800000e+03   1.9177586e-01
   2.5810000e+03   1.9093003e-01
   2.5820000e+03   1.9001579e-01
   2.5830000e+03   1.8903681e-01
   2.5840000e+03   1.8799679e-01
   2.5850000e+03   1.8689949e-01
   2.5860000e+03   1.8574864e-01
   2.5870000e+03   1.8454798e-01
   2.5880000e+03   1.8330123e-01
   2.5890000e+03   1.8201207e-01
   2.5900000e+03   1.8068411e-01
   2.5910000e+03   1.7932090e-01
   2.5920000e+03   1.7792593e-01
   2.5930000e+03   1.7650257e-01
   2.5940000e+03   1.7505411e-01
   2.5950000e+03   1.7358373e-01
   2.5960000e+03   1.7209449e-01
   2.5970000e+03   1.7058932e-01
   2.5980000e+03   1.6907106e-01
   2.5990000e+03   1.6754237e-01
   2.6000000e+03   1.6600582e-01
   2.6010000e+03   1.6446381e-01
   2.6020000e+03   1.6291864e-01
   2.6030000e+03   1.6137243e-01
   2.6040000e+03   1.5982721e-01
   2.6050000e+03   1.5828484e-01
   2.6060000e+03   1.5674706e-01
   2.6070000e+03   1.5521547e-01
   2.6080000e+03   1.5369156e-01
   2.6090000e+03   1.5217667e-01
   2.6100000e+03   1.5067200e-01
   2.6110000e+03   1.4917867e-01
   2.6120000e+03   1.4769763e-01
   2.6130000e+03   1.4622974e-01
   2.6140000e+03   1.4477572e-01
   2.6150000e+03   1.4333617e-01
   2.6160000e+03   1.4191159e-01
   2.6170000e+03   1.4050235e-01
   2.6180000e+03   1.3910870e-01
   2.6190000e+03   1.3773080e-01
   2.6200000e+03   1.3636867e-01
   2.6210000e+03   1.3502223e-01
   2.6220000e+03   1.3369129e-01
   2.6230000e+03   1.3237558e-01
   2.6240000e+03   1.3107469e-01
   2.6250000e+03   1.2978814e-01
   2.6260000e+03   1.2851537e-01
   2.6270000e+03   1.2725572e-01
   2.6280000e+03   1.2600846e-01
   2.6290000e+03   1.2477281e-01
   2.6300000e+03   1.2354795e-01
   2.6310000e+03   1.2233299e-01
   2.6320000e+03   1.2112706e-01
   2.6330000e+03   1.1992926e-01
   2.6340000e+03   1.1873873e-01
   2.6350000e+03   1.1755464e-01
   2.6360000e+03   1.1637621e-01
   2.6370000e+03   1.1520276e-01
   2.6380000e+03   1.1403371e-01
   2.6390000e+03   1.1286863e-01
   2.6400000e+03   1.1170722e-01
   2.6410000e+03   1.1054940e-01
   2.6420000e+03   1.0939532e-01
   2.6430000e+03   1.0824534e-01
   2.6440000e+03   1.0710013e-01
   2.6450000e+03   1.0596064e-01
   2.6460000e+03   1.0482818e-01
   2.6470000e+03   1.0370439e-01
   2.6480000e+03   1.0259130e-01
   2.6490000e+03   1.0149134e-01
   2.6500000e+03   1.0040736e-01
   2.6510000e+03   9.9342648e-02
   2.6520000e+03   9.8300915e-02
   2.6530000e+03   9.7286323e-02
   2.6540000e+03   9.6303470e-02
   2.6550000e+03   9.5357375e-02
   2.6560000e+03   9.4453458e-02
   2.6570000e+03   9.3597504e-02
   2.6580000e+03   9.2795622e-02
   2.6590000e+03   9.2054184e-02
   2.6600000e+03   9.1379761e-02
   2.6610000e+03   9.0779036e-02
   2.6620000e+03   9.0258711e-02
   2.6630000e+03   8.9825405e-02
   2.6640000e+03   8.9485539e-02
   2.6650000e+03   8.9245212e-02
   2.6660000e+03   8.9110086e-02
   2.6670000e+03   8.9085261e-02
   2.6680000e+03   8.9175161e-02
   2.6690000e+03   8.9383431e-02
   2.6700000e+03   8.9712851e-02
   2.6710000e+03   9.0165265e-02
   2.6720000e+03   9.0741535e-02
   2.6730000e+03   9.1441520e-02
   2.6740000e+03   9.2264078e-02
   2.6750000e+03   9.3207088e-02
   2.6760000e+03   9.4267504e-02
   2.6770000e+03   9.5441417e-02
   2.6780000e+03   9.6724134e-02
   2.6790000e+03   9.8110271e-02
   2.6800000e+03   9.9593848e-02
   2.6810000e+03   1.0116839e-01
   2.6820000e+03   1.0282703e-01
   2.6830000e+03   1.0456259e-01
   2.6840000e+03   1.0636768e-01
   2.6850000e+03   1.0823478e-01
   2.6860000e+03   1.1015629e-01
   2.6870000e+03   1.1212463e-01
   2.6880000e+03   1.1413227e-01
   2.6890000e+03   1.1617175e-01
   2.6900000e+03   1.1823578e-01
   2.6910000e+03   1.2031722e-01
   2.6920000e+03   1.2240912e-01
   2.6930000e+03   1.2450471e-01
   2.6940000e+03   1.2659746e-01
   2.6950000e+03   1.2868105e-01
   2.6960000e+03   1.3074938e-01
   2.6970000e+03   1.3279660e-01
   2.6980000e+03   1.3481705e-01
   2.6990000e+03   1.3680529e-01
   2.7000000e+03   1.3875612e-01
   2.7010000e+03   1.4066453e-01
   2.7020000e+03   1.4252568e-01
   2.7030000e+03   1.4433497e-01
   2.7040000e+03   1.4608793e-01
   2.7050000e+03   1.4778030e-01
   2.7060000e+03   1.4940797e-01
   2.7070000e+03   1.5096697e-01
   2.7080000e+03   1.5245350e-01
   2.7090000e+03   1.5386389e-01
   2.7100000e+03   1.5519459e-01
   2.7110000e+03   1.5644220e-01
   2.7120000e+03   1.5760344e-01
   2.7130000e+03   1.5867515e-01
   2.7140000e+03   1.5965427e-01
   2.7150000e+03   1.6053788e-01
   2.7160000e+03   1.6132319e-01
   2.7170000e+03   1.6200749e-01
   2.7180000e+03   1.6258822e-01
   2.7190000e+03   1.6306295e-01
   2.7200000e+03   1.6342937e-01
   2.7210000e+03   1.6368532e-01
   2.7220000e+03   1.6382878e-01
   2.7230000e+03   1.6385789e-01
   2.7240000e+03   1.6377096e-01
   2.7250000e+03   1.6356647e-01
   2.7260000e+03   1.6324312e-01
   2.7270000e+03   1.6279978e-01
   2.7280000e+03   1.6223557e-01
   2.7290000e+03   1.6154984e-01
   2.7300000e+03   1.6074219e-01
   2.7310000e+03   1.5981250e-01
   2.7320000e+03   1.5876094e-01
   2.7330000e+03   1.5758801e-01
   2.7340000e+03   1.5629451e-01
   2.7350000e+03   1.5488163e-01
   2.7360000e+03   1.5335093e-01
   2.7370000e+03   1.5170436e-01
   2.7380000e+03   1.4994431e-01
   2.7390000e+03   1.4807364e-01
   2.7400000e+03   1.4609566e-01
   2.7410000e+03   1.4401424e-01
   2.7420000e+03   1.4183375e-01
   2.7430000e+03   1.3955916e-01
   2.7440000e+03   1.3719607e-01
   2.7450000e+03   1.3475071e-01
   2.7460000e+03   1.3223001e-01
   2.7470000e+03   1.2964164e-01
   2.7480000e+03   1.2699406e-01
   2.7490000e+03   1.2429655e-01
   2.7500000e+03   1.2155928e-01
   2.7510000e+03   1.1879334e-01
   2.7520000e+03   1.1601082e-01
   2.7530000e+03   1.1322484e-01
   2.7540000e+03   1.1044960e-01
   2.7550000e+03   1.0770038e-01
   2.7560000e+03   1.0499361e-01
   2.7570000e+03   1.0234681e-01
   2.7580000e+03   9.9778594e-02
   2.7590000e+03   9.7308524e-02
   2.7600000e+03   9.4957003e-02
   2.7610000e+03   9.2745032e-02
   2.7620000e+03   9.0693900e-02
   2.7630000e+03   8.8824777e-02
   2.7640000e+03   8.7158212e-02
   2.7650000e+03   8.5713535e-02
   2.7660000e+03   8.4508202e-02
   2.7670000e+03   8.3557106e-02
   2.7680000e+03   8.2871926e-02
   2.7690000e+03   8.2460553e-02
   2.7700000e+03   8.2326677e-02
   2.7710000e+03   8.2469566e-02
   2.7720000e+03   8.2884083e-02
   2.7730000e+03   8.3560925e-02
   2.7740000e+03   8.4487066e-02
   2.7750000e+03   8.5646351e-02
   2.7760000e+03   8.7020181e-02
   2.7770000e+03   8.8588213e-02
   2.7780000e+03   9.0329044e-02
   2.7790000e+03   9.2220815e-02
   2.7800000e+03   9.4241727e-02
   2.7810000e+03   9.6370454e-02
   2.7820000e+03   9.8586455e-02
   2.7830000e+03   1.0087019e-01
   2.7840000e+03   1.0320328e-01
   2.7850000e+03   1.0556857e-01
   2.7860000e+03   1.0795017e-01
   2.7870000e+03   1.1033346e-01
   2.7880000e+03   1.1270505e-01
   2.7890000e+03   1.1505275e-01
   2.7900000e+03   1.1736551e-01
   2.7910000e+03   1.1963336e-01
   2.7920000e+03   1.2184736e-01
   2.7930000e+03   1.2399951e-01
   2.7940000e+03   1.2608272e-01
   2.7950000e+03   1.2809075e-01
   2.7960000e+03   1.3001812e-01
   2.7970000e+03   1.3186009e-01
   2.7980000e+03   1.3361263e-01
   2.7990000e+03   1.3527231e-01
   2.8000000e+03   1.3683632e-01
   2.8010000e+03   1.3830237e-01
   2.8020000e+03   1.3966870e-01
   2.8030000e+03   1.4093402e-01
   2.8040000e+03   1.4209748e-01
   2.8050000e+03   1.4315861e-01
   2.8060000e+03   1.4411732e-01
   2.8070000e+03   1.4497385e-01
   2.8080000e+03   1.4572872e-01
   2.8090000e+03   1.4638274e-01
   2.8100000e+03   1.4693694e-01
   2.8110000e+03   1.4739257e-01
   2.8120000e+03   1.4775103e-01
   2.8130000e+03   1.4801388e-01
   2.8140000e+03   1.4818281e-01
   2.8150000e+03   1.4825959e-01
   2.8160000e+03   1.4824604e-01
   2.8170000e+03   1.4814405e-01
   2.8180000e+03   1.4795549e-01
   2.8190000e+03   1.4768226e-01
   2.8200000e+03   1.4732620e-01
   2.8210000e+03   1.4688911e-01
   2.8220000e+03   1.4637273e-01
   2.8230000e+03   1.4577871e-01
   2.8240000e+03   1.4510859e-01
   2.8250000e+03   1.4436382e-01
   2.8260000e+03   1.4354569e-01
   2.8270000e+03   1.4265539e-01
   2.8280000e+03   1.4169395e-01
   2.8290000e+03   1.4066227e-01
   2.8300000e+03   1.3956107e-01
   2.8310000e+03   1.3839096e-01
   2.8320000e+03   1.3715236e-01
   2.8330000e+03   1.3584556e-01
   2.8340000e+03   1.3447072e-01
   2.8350000e+03   1.3302786e-01
   2.8360000e+03   1.3151685e-01
   2.8370000e+03   1.2993746e-01
   2.8380000e+03   1.2828937e-01
   2.8390000e+03   1.2657214e-01
   2.8400000e+03   1.2478527e-01
   2.8410000e+03   1.2292818e-01
   2.8420000e+03   1.2100026e-01
   2.8430000e+03   1.1900085e-01
   2.8440000e+03   1.1692931e-01
   2.8450000e+03   1.1478495e-01
   2.8460000e+03   1.1256715e-01
   2.8470000e+03   1.1027529e-01
   2.8480000e+03   1.0790883e-01
   2.8490000e+03   1.0546729e-01
   2.8500000e+03   1.0295028e-01
   2.8510000e+03   1.0035750e-01
   2.8520000e+03   9.7688797e-02
   2.8530000e+03   9.4944118e-02
   2.8540000e+03   9.2123574e-02
   2.8550000e+03   8.9227425e-02
   2.8560000e+03   8.6256103e-02
   2.8570000e+03   8.3210214e-02
   2.8580000e+03   8.0090555e-02
   2.8590000e+03   7.6898114e-02
   2.8600000e+03   7.3634081e-02
   2.8610000e+03   7.0299849e-02
   2.8620000e+03   6.6897024e-02
   2.8630000e+03   6.3427422e-02
   2.8640000e+03   5.9893073e-02
   2.8650000e+03   5.6296220e-02
   2.8660000e+03   5.2639321e-02
   2.8670000e+03   4.8925041e-02
   2.8680000e+03   4.5156257e-02
   2.8690000e+03   4.1336047e-02
   2.8700000e+03   3.7467689e-02
   2.8710000e+03   3.3554656e-02
   2.8720000e+03   2.9600606e-02
   2.8730000e+03   2.5609385e-02
   2.8740000e+03   2.1585021e-02
   2.8750000e+03   1.7531737e-02
   2.8760000e+03   1.3453998e-02
   2.8770000e+03   9.3567122e-03
   2.8780000e+03   5.2464276e-03
   2.8790000e+03   1.1586339e-03
   2.8800000e+03   3.0411355e-03
   2.8810000e+03   7.1647237e-03
   2.8820000e+03   1.1292699e-02
   2.8830000e+03   1.5413888e-02
   2.8840000e+03   1.9522312e-02
   2.8850000e+03   2.3612627e-02
   2.8860000e+03   2.7679649e-02
   2.8870000e+03   3.1718250e-02
   2.8880000e+03   3.5723337e-02
   2.8890000e+03   3.9689855e-02
   2.8900000e+03   4.3612792e-02
   2.8910000e+03   4.7487187e-02
   2.8920000e+03   5.1308146e-02
   2.8930000e+03   5.5070847e-02
   2.8940000e+03   5.8770557e-02
   2.8950000e+03   6.2402638e-02
   2.8960000e+03   6.5962557e-02
   2.8970000e+03   6.9445899e-02
   2.8980000e+03   7.2848374e-02
   2.8990000e+03   7.6165822e-02
   2.9000000e+03   7.9394225e-02
   2.9010000e+03   8.2529710e-02
   2.9020000e+03   8.5568557e-02
   2.9030000e+03   8.8507203e-02
   2.9040000e+03   9.1342245e-02
   2.9050000e+03   9.4070443e-02
   2.9060000e+03   9.6688725e-02
   2.9070000e+03   9.9194186e-02
   2.9080000e+03   1.0158409e-01
   2.9090000e+03   1.0385587e-01
   2.9100000e+03   1.0600712e-01
   2.9110000e+03   1.0803561e-01
   2.9120000e+03   1.0993927e-01
   2.9130000e+03   1.1171619e-01
   2.9140000e+03   1.1336462e-01
   2.9150000e+03   1.1488297e-01
   2.9160000e+03   1.1626979e-01
   2.9170000e+03   1.1752378e-01
   2.9180000e+03   1.1864380e-01
   2.9190000e+03   1.1962883e-01
   2.9200000e+03   1.2047799e-01
   2.9210000e+03   1.2119053e-01
   2.9220000e+03   1.2176582e-01
   2.9230000e+03   1.2220337e-01
   2.9240000e+03   1.2250278e-01
   2.9250000e+03   1.2266380e-01
   2.9260000e+03   1.2268628e-01
   2.9270000e+03   1.2257016e-01
   2.9280000e+03   1.2231553e-01
   2.9290000e+03   1.2192255e-01
   2.9300000e+03   1.2139153e-01
   2.9310000e+03   1.2072286e-01
   2.9320000e+03   1.1991707e-01
   2.9330000e+03   1.1897477e-01
   2.9340000e+03   1.1789673e-01
   2.9350000e+03   1.1668383e-01
   2.9360000e+03   1.1533706e-01
   2.9370000e+03   1.1385758e-01
   2.9380000e+03   1.1224667e-01
   2.9390000e+03   1.1050577e-01
   2.9400000e+03   1.0863648e-01
   2.9410000e+03   1.0664058e-01
   2.9420000e+03   1.0452000e-01
   2.9430000e+03   1.0227690e-01
   2.9440000e+03   9.9913620e-02
   2.9450000e+03   9.7432717e-02
   2.9460000e+03   9.4836984e-02
   2.9470000e+03   9.2129458e-02
   2.9480000e+03   8.9313434e-02
   2.9490000e+03   8.6392487e-02
   2.9500000e+03   8.3370490e-02
   2.9510000e+03   8.0251635e-02
   2.9520000e+03   7.7040463e-02
   2.9530000e+03   7.3741895e-02
   2.9540000e+03   7.0361269e-02
   2.9550000e+03   6.6904395e-02
   2.9560000e+03   6.3377619e-02
   2.9570000e+03   5.9787914e-02
   2.9580000e+03   5.6143003e-02
   2.9590000e+03   5.2451539e-02
   2.9600000e+03   4.8723359e-02
   2.9610000e+03   4.4969873e-02
   2.9620000e+03   4.1204645e-02
   2.9630000e+03   3.7444329e-02
   2.9640000e+03   3.3710167e-02
   2.9650000e+03   3.0030491e-02
   2.9660000e+03   2.6445011e-02
   2.9670000e+03   2.3012271e-02
   2.9680000e+03   1.9822493e-02
   2.9690000e+03   1.7017961e-02
   2.9700000e+03   1.4816193e-02
   2.9710000e+03   1.3502260e-02
   2.9720000e+03   1.3318244e-02
   2.9730000e+03   1.4277250e-02
   2.9740000e+03   1.6142152e-02
   2.9750000e+03   1.8605716e-02
   2.9760000e+03   2.1424560e-02
   2.9770000e+03   2.4437876e-02
   2.9780000e+03   2.7543883e-02
   2.9790000e+03   3.0676841e-02
   2.9800000e+03   3.3792278e-02
   2.9810000e+03   3.6858415e-02
   2.9820000e+03   3.9851279e-02
   2.9830000e+03   4.2751872e-02
   2.9840000e+03   4.5544502e-02
   2.9850000e+03   4.8215765e-02
   2.9860000e+03   5.0753910e-02
   2.9870000e+03   5.3148444e-02
   2.9880000e+03   5.5389871e-02
   2.9890000e+03   5.7469526e-02
   2.9900000e+03   5.9379470e-02
   2.9910000e+03   6.1112420e-02
   2.9920000e+03   6.2661706e-02
   2.9930000e+03   6.4021255e-02
   2.9940000e+03   6.5185577e-02
   2.9950000e+03   6.6149765e-02
   2.9960000e+03   6.6909512e-02
   2.9970000e+03   6.7461119e-02
   2.9980000e+03   6.7801521e-02
   2.9990000e+03   6.7928316e-02
   3.0000000e+03   6.7839797e-02
   3.0010000e+03   6.7535000e-02
   3.0020000e+03   6.7013750e-02
   3.0030000e+03   6.6276736e-02
   3.0040000e+03   6.5325585e-02
   3.0050000e+03   6.4162973e-02
   3.0060000e+03   6.2792755e-02
   3.0070000e+03   6.1220147e-02
   3.0080000e+03   5.9451957e-02
   3.0090000e+03   5.7496898e-02
   3.0100000e+03   5.5366018e-02
   3.0110000e+03   5.3073284e-02
   3.0120000e+03   5.0636392e-02
   3.0130000e+03   4.8077908e-02
   3.0140000e+03   4.5426853e-02
   3.0150000e+03   4.2720930e-02
   3.0160000e+03   4.0009573e-02
   3.0170000e+03   3.7357985e-02
   3.0180000e+03   3.4852010e-02
   3.0190000e+03   3.2602887e-02
   3.0200000e+03   3.0749135e-02
   3.0210000e+03   2.9450227e-02
   3.0220000e+03   2.8865710e-02
   3.0230000e+03   2.9119698e-02
   3.0240000e+03   3.0265611e-02
   3.0250000e+03   3.2274553e-02
   3.0260000e+03   3.5055057e-02
   3.0270000e+03   3.8487583e-02
   3.0280000e+03   4.2452915e-02
   3.0290000e+03   4.6846740e-02
   3.0300000e+03   5.1583470e-02
   3.0310000e+03   5.6594683e-02
   3.0320000e+03   6.1825845e-02
   3.0330000e+03   6.7233026e-02
   3.0340000e+03   7.2780190e-02
   3.0350000e+03   7.8437129e-02
   3.0360000e+03   8.4177940e-02
   3.0370000e+03   8.9979929e-02
   3.0380000e+03   9.5822829e-02
   3.0390000e+03   1.0168823e-01
   3.0400000e+03   1.0755917e-01
   3.0410000e+03   1.1341987e-01
   3.0420000e+03   1.1925549e-01
   3.0430000e+03   1.2505202e-01
   3.0440000e+03   1.3079615e-01
   3.0450000e+03   1.3647522e-01
   3.0460000e+03   1.4207716e-01
   3.0470000e+03   1.4759048e-01
   3.0480000e+03   1.5300424e-01
   3.0490000e+03   1.5830806e-01
   3.0500000e+03   1.6349213e-01
   3.0510000e+03   1.6854723e-01
   3.0520000e+03   1.7346472e-01
   3.0530000e+03   1.7823660e-01
   3.0540000e+03   1.8285554e-01
   3.0550000e+03   1.8731486e-01
   3.0560000e+03   1.9160864e-01
   3.0570000e+03   1.9573168e-01
   3.0580000e+03   1.9967961e-01
   3.0590000e+03   2.0344885e-01
   3.0600000e+03   2.0703672e-01
   3.0610000e+03   2.1044142e-01
   3.0620000e+03   2.1366211e-01
   3.0630000e+03   2.1669892e-01
   3.0640000e+03   2.1955297e-01
   3.0650000e+03   2.2222645e-01
   3.0660000e+03   2.2472260e-01
   3.0670000e+03   2.2704575e-01
   3.0680000e+03   2.2920136e-01
   3.0690000e+03   2.3119598e-01
   3.0700000e+03   2.3303731e-01
   3.0710000e+03   2.3473414e-01
   3.0720000e+03   2.3629640e-01
   3.0730000e+03   2.3773506e-01
   3.0740000e+03   2.3906215e-01
   3.0750000e+03   2.4029068e-01
   3.0760000e+03   2.4143457e-01
   3.0770000e+03   2.4250854e-01
   3.0780000e+03   2.4352805e-01
   3.0790000e+03   2.4450913e-01
   3.0800000e+03   2.4546826e-01
   3.0810000e+03   2.4642219e-01
   3.0820000e+03   2.4738774e-01
   3.0830000e+03   2.4838163e-01
   3.0840000e+03   2.4942025e-01
   3.0850000e+03   2.5051940e-01
   3.0860000e+03   2.5169412e-01
   3.0870000e+03   2.5295837e-01
   3.0880000e+03   2.5432487e-01
   3.0890000e+03   2.5580485e-01
   3.0900000e+03   2.5740781e-01
   3.0910000e+03   2.5914139e-01
   3.0920000e+03   2.6101120e-01
   3.0930000e+03   2.6302066e-01
   3.0940000e+03   2.6517098e-01
   3.0950000e+03   2.6746104e-01
   3.0960000e+03   2.6988748e-01
   3.0970000e+03   2.7244463e-01
   3.0980000e+03   2.7512467e-01
   3.0990000e+03   2.7791770e-01
   3.1000000e+03   2.8081188e-01
   3.1010000e+03   2.8379361e-01
   3.1020000e+03   2.8684768e-01
   3.1030000e+03   2.8995754e-01
   3.1040000e+03   2.9310543e-01
   3.1050000e+03   2.9627268e-01
   3.1060000e+03   2.9943985e-01
   3.1070000e+03   3.0258702e-01
   3.1080000e+03   3.0569396e-01
   3.1090000e+03   3.0874034e-01
   3.1100000e+03   3.1170595e-01
   3.1110000e+03   3.1457084e-01
   3.1120000e+03   3.1731557e-01
   3.1130000e+03   3.1992131e-01
   3.1140000e+03   3.2237003e-01
   3.1150000e+03   3.2464462e-01
   3.1160000e+03   3.2672905e-01
   3.1170000e+03   3.2860847e-01
   3.1180000e+03   3.3026935e-01
   3.1190000e+03   3.3169955e-01
   3.1200000e+03   3.3288846e-01
   3.1210000e+03   3.3382704e-01
   3.1220000e+03   3.3450794e-01
   3.1230000e+03   3.3492556e-01
   3.1240000e+03   3.3507610e-01
   3.1250000e+03   3.3495765e-01
   3.1260000e+03   3.3457022e-01
   3.1270000e+03   3.3391580e-01
   3.1280000e+03   3.3299838e-01
   3.1290000e+03   3.3182404e-01
   3.1300000e+03   3.3040089e-01
   3.1310000e+03   3.2873918e-01
   3.1320000e+03   3.2685126e-01
   3.1330000e+03   3.2475161e-01
   3.1340000e+03   3.2245684e-01
   3.1350000e+03   3.1998571e-01
   3.1360000e+03   3.1735908e-01
   3.1370000e+03   3.1459991e-01
   3.1380000e+03   3.1173323e-01
   3.1390000e+03   3.0878611e-01
   3.1400000e+03   3.0578761e-01
   3.1410000e+03   3.0276870e-01
   3.1420000e+03   2.9976222e-01
   3.1430000e+03   2.9680275e-01
   3.1440000e+03   2.9392655e-01
   3.1450000e+03   2.9117139e-01
   3.1460000e+03   2.8857643e-01
   3.1470000e+03   2.8618204e-01
   3.1480000e+03   2.8402962e-01
   3.1490000e+03   2.8216138e-01
   3.1500000e+03   2.8062013e-01
   3.1510000e+03   2.7944900e-01
   3.1520000e+03   2.7869122e-01
   3.1530000e+03   2.7838981e-01
   3.1540000e+03   2.7858738e-01
   3.1550000e+03   2.7932585e-01
   3.1560000e+03   2.8064621e-01
   3.1570000e+03   2.8258838e-01
   3.1580000e+03   2.8519103e-01
   3.1590000e+03   2.8849149e-01
   3.1600000e+03   2.9252568e-01
   3.1610000e+03   2.9732811e-01
   3.1620000e+03   3.0293190e-01
   3.1630000e+03   3.0936885e-01
   3.1640000e+03   3.1666952e-01
   3.1650000e+03   3.2486329e-01
   3.1660000e+03   3.3397844e-01
   3.1670000e+03   3.4404222e-01
   3.1680000e+03   3.5508085e-01
   3.1690000e+03   3.6711954e-01
   3.1700000e+03   3.8018243e-01
   3.1710000e+03   3.9429252e-01
   3.1720000e+03   4.0947154e-01
   3.1730000e+03   4.2573985e-01
   3.1740000e+03   4.4311624e-01
   3.1750000e+03   4.6161776e-01
   3.1760000e+03   4.8125955e-01
   3.1770000e+03   5.0205468e-01
   3.1780000e+03   5.2401388e-01
   3.1790000e+03   5.4714547e-01
   3.1800000e+03   5.7145511e-01
   3.1810000e+03   5.9694571e-01
   3.1820000e+03   6.2361727e-01
   3.1830000e+03   6.5146675e-01
   3.1840000e+03   6.8048802e-01
   3.1850000e+03   7.1067170e-01
   3.1860000e+03   7.4200519e-01
   3.1870000e+03   7.7447253e-01
   3.1880000e+03   8.0805445e-01
   3.1890000e+03   8.4272828e-01
   3.1900000e+03   8.7846801e-01
   3.1910000e+03   9.1524427e-01
   3.1920000e+03   9.5302436e-01
   3.1930000e+03   9.9177228e-01
   3.1940000e+03   1.0314488e+00
   3.1950000e+03   1.0720115e+00
   3.1960000e+03   1.1134150e+00
   3.1970000e+03   1.1556105e+00
   3.1980000e+03   1.1985468e+00
   3.1990000e+03   1.2421694e+00
   3.2000000e+03   1.2864214e+00
   3.2010000e+03   1.3312432e+00
   3.2020000e+03   1.3765726e+00
   3.2030000e+03   1.4223453e+00
   3.2040000e+03   1.4684945e+00
   3.2050000e+03   1.5149518e+00
   3.2060000e+03   1.5616465e+00
   3.2070000e+03   1.6085063e+00
   3.2080000e+03   1.6554575e+00
   3.2090000e+03   1.7024248e+00
   3.2100000e+03   1.7493318e+00
   3.2110000e+03   1.7961011e+00
   3.2120000e+03   1.8426543e+00
   3.2130000e+03   1.8889127e+00
   3.2140000e+03   1.9347967e+00
   3.2150000e+03   1.9802267e+00
   3.2160000e+03   2.0251231e+00
   3.2170000e+03   2.0694062e+00
   3.2180000e+03   2.1129968e+00
   3.2190000e+03   2.1558162e+00
   3.2200000e+03   2.1977863e+00
   3.2210000e+03   2.2388300e+00
   3.2220000e+03   2.2788713e+00
   3.2230000e+03   2.3178355e+00
   3.2240000e+03   2.3556493e+00
   3.2250000e+03   2.3922412e+00
   3.2260000e+03   2.4275414e+00
   3.2270000e+03   2.4614823e+00
   3.2280000e+03   2.4939982e+00
   3.2290000e+03   2.5250260e+00
   3.2300000e+03   2.5545050e+00
   3.2310000e+03   2.5823773e+00
   3.2320000e+03   2.6085875e+00
   3.2330000e+03   2.6330834e+00
   3.2340000e+03   2.6558157e+00
   3.2350000e+03   2.6767385e+00
   3.2360000e+03   2.6958089e+00
   3.2370000e+03   2.7129877e+00
   3.2380000e+03   2.7282390e+00
   3.2390000e+03   2.7415305e+00
   3.2400000e+03   2.7528336e+00
   3.2410000e+03   2.7621234e+00
   3.2420000e+03   2.7693787e+00
   3.2430000e+03   2.7745823e+00
   3.2440000e+03   2.7777206e+00
   3.2450000e+03   2.7787840e+00
   3.2460000e+03   2.7777667e+00
   3.2470000e+03   2.7746671e+00
   3.2480000e+03   2.7694870e+00
   3.2490000e+03   2.7622324e+00
   3.2500000e+03   2.7529129e+00
   3.2510000e+03   2.7415422e+00
   3.2520000e+03   2.7281375e+00
   3.2530000e+03   2.7127197e+00
   3.2540000e+03   2.6953134e+00
   3.2550000e+03   2.6759468e+00
   3.2560000e+03   2.6546513e+00
   3.2570000e+03   2.6314619e+00
   3.2580000e+03   2.6064169e+00
   3.2590000e+03   2.5795575e+00
   3.2600000e+03   2.5509283e+00
   3.2610000e+03   2.5205763e+00
   3.2620000e+03   2.4885518e+00
   3.2630000e+03   2.4549075e+00
   3.2640000e+03   2.4196985e+00
   3.2650000e+03   2.3829825e+00
   3.2660000e+03   2.3448192e+00
   3.2670000e+03   2.3052704e+00
   3.2680000e+03   2.2643998e+00
   3.2690000e+03   2.2222728e+00
   3.2700000e+03   2.1789564e+00
   3.2710000e+03   2.1345189e+00
   3.2720000e+03   2.0890300e+00
   3.2730000e+03   2.0425602e+00
   3.2740000e+03   1.9951811e+00
   3.2750000e+03   1.9469649e+00
   3.2760000e+03   1.8979843e+00
   3.2770000e+03   1.8483127e+00
   3.2780000e+03   1.7980235e+00
   3.2790000e+03   1.7471901e+00
   3.2800000e+03   1.6958861e+00
   3.2810000e+03   1.6441847e+00
   3.2820000e+03   1.5921589e+00
   3.2830000e+03   1.5398812e+00
   3.2840000e+03   1.4874235e+00
   3.2850000e+03   1.4348572e+00
   3.2860000e+03   1.3822528e+00
   3.2870000e+03   1.3296801e+00
   3.2880000e+03   1.2772080e+00
   3.2890000e+03   1.2249046e+00
   3.2900000e+03   1.1728371e+00
   3.2910000e+03   1.1210720e+00
   3.2920000e+03   1.0696751e+00
   3.2930000e+03   1.0187116e+00
   3.2940000e+03   9.6824629e-01
   3.2950000e+03   9.1834421e-01
   3.2960000e+03   8.6907063e-01
   3.2970000e+03   8.2049185e-01
   3.2980000e+03   7.7267590e-01
   3.2990000e+03   7.2569355e-01
   3.3000000e+03   6.7961964e-01
   3.3010000e+03   6.3453490e-01
   3.3020000e+03   5.9052828e-01
   3.3030000e+03   5.4770022e-01
   3.3040000e+03   5.0616696e-01
   3.3050000e+03   4.6606646e-01
   3.3060000e+03   4.2756628e-01
   3.3070000e+03   3.9087412e-01
   3.3080000e+03   3.5625153e-01
   3.3090000e+03   3.2403062e-01
   3.3100000e+03   2.9463207e-01
   3.3110000e+03   2.6857902e-01
   3.3120000e+03   2.4649382e-01
   3.3130000e+03   2.2905610e-01
   3.3140000e+03   2.1689826e-01
   3.3150000e+03   2.1043953e-01
   3.3160000e+03   2.0971854e-01
   3.3170000e+03   2.1432750e-01
   3.3180000e+03   2.2350333e-01
   3.3190000e+03   2.3631743e-01
   3.3200000e+03   2.5185494e-01
   3.3210000e+03   2.6932042e-01
   3.3220000e+03   2.8807195e-01
   3.3230000e+03   3.0761298e-01
   3.3240000e+03   3.2756773e-01
   3.3250000e+03   3.4765453e-01
   3.3260000e+03   3.6766268e-01
   3.3270000e+03   3.8743437e-01
   3.3280000e+03   4.0685103e-01
   3.3290000e+03   4.2582332e-01
   3.3300000e+03   4.4428376e-01
   3.3310000e+03   4.6218137e-01
   3.3320000e+03   4.7947771e-01
   3.3330000e+03   4.9614396e-01
   3.3340000e+03   5.1215868e-01
   3.3350000e+03   5.2750621e-01
   3.3360000e+03   5.4217534e-01
   3.3370000e+03   5.5615842e-01
   3.3380000e+03   5.6945051e-01
   3.3390000e+03   5.8204889e-01
   3.3400000e+03   5.9395255e-01
   3.3410000e+03   6.0516182e-01
   3.3420000e+03   6.1567815e-01
   3.3430000e+03   6.2550383e-01
   3.3440000e+03   6.3464185e-01
   3.3450000e+03   6.4309578e-01
   3.3460000e+03   6.5086968e-01
   3.3470000e+03   6.5796798e-01
   3.3480000e+03   6.6439552e-01
   3.3490000e+03   6.7015745e-01
   3.3500000e+03   6.7525929e-01
   3.3510000e+03   6.7970688e-01
   3.3520000e+03   6.8350641e-01
   3.3530000e+03   6.8666447e-01
   3.3540000e+03   6.8918807e-01
   3.3550000e+03   6.9108466e-01
   3.3560000e+03   6.9236222e-01
   3.3570000e+03   6.9302927e-01
   3.3580000e+03   6.9309494e-01
   3.3590000e+03   6.9256903e-01
   3.3600000e+03   6.9146207e-01
   3.3610000e+03   6.8978534e-01
   3.3620000e+03   6.8755101e-01
   3.3630000e+03   6.8477209e-01
   3.3640000e+03   6.8146258e-01
   3.3650000e+03   6.7763748e-01
   3.3660000e+03   6.7331285e-01
   3.3670000e+03   6.6850586e-01
   3.3680000e+03   6.6323483e-01
   3.3690000e+03   6.5751932e-01
   3.3700000e+03   6.5138009e-01
   3.3710000e+03   6.4483922e-01
   3.3720000e+03   6.3792009e-01
   3.3730000e+03   6.3064740e-01
   3.3740000e+03   6.2304723e-01
   3.3750000e+03   6.1514703e-01
   3.3760000e+03   6.0697561e-01
   3.3770000e+03   5.9856315e-01
   3.3780000e+03   5.8994117e-01
   3.3790000e+03   5.8114253e-01
   3.3800000e+03   5.7220133e-01
   3.3810000e+03   5.6315290e-01
   3.3820000e+03   5.5403366e-01
   3.3830000e+03   5.4488108e-01
   3.3840000e+03   5.3573346e-01
   3.3850000e+03   5.2662983e-01
   3.3860000e+03   5.1760973e-01
   3.3870000e+03   5.0871296e-01
   3.3880000e+03   4.9997931e-01
   3.3890000e+03   4.9144824e-01
   3.3900000e+03   4.8315850e-01
   3.3910000e+03   4.7514774e-01
   3.3920000e+03   4.6745207e-01
   3.3930000e+03   4.6010554e-01
   3.3940000e+03   4.5313967e-01
   3.3950000e+03   4.4658290e-01
   3.3960000e+03   4.4046009e-01
   3.3970000e+03   4.3479199e-01
   3.3980000e+03   4.2959483e-01
   3.3990000e+03   4.2487984e-01
   3.4000000e+03   4.2065298e-01
   3.4010000e+03   4.1691470e-01
   3.4020000e+03   4.1365984e-01
   3.4030000e+03   4.1087762e-01
   3.4040000e+03   4.0855179e-01
   3.4050000e+03   4.0666093e-01
   3.4060000e+03   4.0517876e-01
   3.4070000e+03   4.0407466e-01
   3.4080000e+03   4.0331421e-01
   3.4090000e+03   4.0285978e-01
   3.4100000e+03   4.0267121e-01
   3.4110000e+03   4.0270639e-01
   3.4120000e+03   4.0292195e-01
   3.4130000e+03   4.0327380e-01
   3.4140000e+03   4.0371775e-01
   3.4150000e+03   4.0420996e-01
   3.4160000e+03   4.0470743e-01
   3.4170000e+03   4.0516832e-01
   3.4180000e+03   4.0555236e-01
   3.4190000e+03   4.0582103e-01
   3.4200000e+03   4.0593785e-01
   3.4210000e+03   4.0586849e-01
   3.4220000e+03   4.0558089e-01
   3.4230000e+03   4.0504539e-01
   3.4240000e+03   4.0423474e-01
   3.4250000e+03   4.0312416e-01
   3.4260000e+03   4.0169131e-01
   3.4270000e+03   3.9991629e-01
   3.4280000e+03   3.9778161e-01
   3.4290000e+03   3.9527217e-01
   3.4300000e+03   3.9237516e-01
   3.4310000e+03   3.8908005e-01
   3.4320000e+03   3.8537853e-01
   3.4330000e+03   3.8126440e-01
   3.4340000e+03   3.7673354e-01
   3.4350000e+03   3.7178383e-01
   3.4360000e+03   3.6641509e-01
   3.4370000e+03   3.6062900e-01
   3.4380000e+03   3.5442902e-01
   3.4390000e+03   3.4782035e-01
   3.4400000e+03   3.4080985e-01
   3.4410000e+03   3.3340596e-01
   3.4420000e+03   3.2561868e-01
   3.4430000e+03   3.1745949e-01
   3.4440000e+03   3.0894130e-01
   3.4450000e+03   3.0007842e-01
   3.4460000e+03   2.9088651e-01
   3.4470000e+03   2.8138260e-01
   3.4480000e+03   2.7158503e-01
   3.4490000e+03   2.6151348e-01
   3.4500000e+03   2.5118904e-01
   3.4510000e+03   2.4063423e-01
   3.4520000e+03   2.2987315e-01
   3.4530000e+03   2.1893165e-01
   3.4540000e+03   2.0783756e-01
   3.4550000e+03   1.9662106e-01
   3.4560000e+03   1.8531522e-01
   3.4570000e+03   1.7395673e-01
   3.4580000e+03   1.6258693e-01
   3.4590000e+03   1.5125330e-01
   3.4600000e+03   1.4001165e-01
   3.4610000e+03   1.2892923e-01
   3.4620000e+03   1.1808918e-01
   3.4630000e+03   1.0759704e-01
   3.4640000e+03   9.7589799e-02
   3.4650000e+03   8.8247937e-02
   3.4660000e+03   7.9809362e-02
   3.4670000e+03   7.2580000e-02
   3.4680000e+03   6.6927270e-02
   3.4690000e+03   6.3233096e-02
   3.4700000e+03   6.1791609e-02
   3.4710000e+03   6.2687443e-02
   3.4720000e+03   6.5745404e-02
   3.4730000e+03   7.0600431e-02
   3.4740000e+03   7.6825860e-02
   3.4750000e+03   8.4030919e-02
   3.4760000e+03   9.1900051e-02
   3.4770000e+03   1.0019366e-01
   3.4780000e+03   1.0873410e-01
   3.4790000e+03   1.1739000e-01
   3.4800000e+03   1.2606326e-01
   3.4810000e+03   1.3467952e-01
   3.4820000e+03   1.4318145e-01
   3.4830000e+03   1.5152403e-01
   3.4840000e+03   1.5967138e-01
   3.4850000e+03   1.6759447e-01
   3.4860000e+03   1.7526952e-01
   3.4870000e+03   1.8267694e-01
   3.4880000e+03   1.8980043e-01
   3.4890000e+03   1.9662646e-01
   3.4900000e+03   2.0314376e-01
   3.4910000e+03   2.0934301e-01
   3.4920000e+03   2.1521659e-01
   3.4930000e+03   2.2075836e-01
   3.4940000e+03   2.2596350e-01
   3.4950000e+03   2.3082839e-01
   3.4960000e+03   2.3535049e-01
   3.4970000e+03   2.3952826e-01
   3.4980000e+03   2.4336106e-01
   3.4990000e+03   2.4684911e-01
   3.5000000e+03   2.4999343e-01
   3.5010000e+03   2.5279574e-01
   3.5020000e+03   2.5525846e-01
   3.5030000e+03   2.5738465e-01
   3.5040000e+03   2.5917797e-01
   3.5050000e+03   2.6064261e-01
   3.5060000e+03   2.6178329e-01
   3.5070000e+03   2.6260521e-01
   3.5080000e+03   2.6311401e-01
   3.5090000e+03   2.6331576e-01
   3.5100000e+03   2.6321688e-01
   3.5110000e+03   2.6282417e-01
   3.5120000e+03   2.6214474e-01
   3.5130000e+03   2.6118600e-01
   3.5140000e+03   2.5995562e-01
   3.5150000e+03   2.5846154e-01
   3.5160000e+03   2.5671190e-01
   3.5170000e+03   2.5471507e-01
   3.5180000e+03   2.5247959e-01
   3.5190000e+03   2.5001417e-01
   3.5200000e+03   2.4732768e-01
   3.5210000e+03   2.4442912e-01
   3.5220000e+03   2.4132764e-01
   3.5230000e+03   2.3803249e-01
   3.5240000e+03   2.3455304e-01
   3.5250000e+03   2.3089876e-01
   3.5260000e+03   2.2707923e-01
   3.5270000e+03   2.2310414e-01
   3.5280000e+03   2.1898328e-01
   3.5290000e+03   2.1472653e-01
   3.5300000e+03   2.1034393e-01
   3.5310000e+03   2.0584561e-01
   3.5320000e+03   2.0124185e-01
   3.5330000e+03   1.9654309e-01
   3.5340000e+03   1.9175996e-01
   3.5350000e+03   1.8690325e-01
   3.5360000e+03   1.8198403e-01
   3.5370000e+03   1.7701358e-01
   3.5380000e+03   1.7200351e-01
   3.5390000e+03   1.6696577e-01
   3.5400000e+03   1.6191266e-01
   3.5410000e+03   1.5685696e-01
   3.5420000e+03   1.5181192e-01
   3.5430000e+03   1.4679136e-01
   3.5440000e+03   1.4180974e-01
   3.5450000e+03   1.3688221e-01
   3.5460000e+03   1.3202469e-01
   3.5470000e+03   1.2725396e-01
   3.5480000e+03   1.2258773e-01
   3.5490000e+03   1.1804465e-01
   3.5500000e+03   1.1364440e-01
   3.5510000e+03   1.0940764e-01
   3.5520000e+03   1.0535594e-01
   3.5530000e+03   1.0151170e-01
   3.5540000e+03   9.7897848e-02
   3.5550000e+03   9.4537527e-02
   3.5560000e+03   9.1453558e-02
   3.5570000e+03   8.8667792e-02
   3.5580000e+03   8.6200294e-02
   3.5590000e+03   8.4068406e-02
   3.5600000e+03   8.2285766e-02
   3.5610000e+03   8.0861357e-02
   3.5620000e+03   7.9798724e-02
   3.5630000e+03   7.9095453e-02
   3.5640000e+03   7.8743024e-02
   3.5650000e+03   7.8727066e-02
   3.5660000e+03   7.9028000e-02
   3.5670000e+03   7.9621985e-02
   3.5680000e+03   8.0482053e-02
   3.5690000e+03   8.1579301e-02
   3.5700000e+03   8.2884021e-02
   3.5710000e+03   8.4366690e-02
   3.5720000e+03   8.5998766e-02
   3.5730000e+03   8.7753287e-02
   3.5740000e+03   8.9605276e-02
   3.5750000e+03   9.1531985e-02
   3.5760000e+03   9.3513016e-02
   3.5770000e+03   9.5530331e-02
   3.5780000e+03   9.7568212e-02
   3.5790000e+03   9.9613161e-02
   3.5800000e+03   1.0165379e-01
   3.5810000e+03   1.0368068e-01
   3.5820000e+03   1.0568624e-01
   3.5830000e+03   1.0766462e-01
   3.5840000e+03   1.0961149e-01
   3.5850000e+03   1.1152400e-01
   3.5860000e+03   1.1340062e-01
   3.5870000e+03   1.1524105e-01
   3.5880000e+03   1.1704609e-01
   3.5890000e+03   1.1881752e-01
   3.5900000e+03   1.2055806e-01
   3.5910000e+03   1.2227122e-01
   3.5920000e+03   1.2396120e-01
   3.5930000e+03   1.2563281e-01
   3.5940000e+03   1.2729136e-01
   3.5950000e+03   1.2894255e-01
   3.5960000e+03   1.3059240e-01
   3.5970000e+03   1.3224707e-01
   3.5980000e+03   1.3391285e-01
   3.5990000e+03   1.3559598e-01
   3.6000000e+03   1.3730257e-01
   3.6010000e+03   1.3903852e-01
   3.6020000e+03   1.4080938e-01
   3.6030000e+03   1.4262031e-01
   3.6040000e+03   1.4447594e-01
   3.6050000e+03   1.4638034e-01
   3.6060000e+03   1.4833692e-01
   3.6070000e+03   1.5034839e-01
   3.6080000e+03   1.5241673e-01
   3.6090000e+03   1.5454311e-01
   3.6100000e+03   1.5672795e-01
   3.6110000e+03   1.5897084e-01
   3.6120000e+03   1.6127057e-01
   3.6130000e+03   1.6362518e-01
   3.6140000e+03   1.6603194e-01
   3.6150000e+03   1.6848741e-01
   3.6160000e+03   1.7098750e-01
   3.6170000e+03   1.7352750e-01
   3.6180000e+03   1.7610216e-01
   3.6190000e+03   1.7870571e-01
   3.6200000e+03   1.8133198e-01
   3.6210000e+03   1.8397443e-01
   3.6220000e+03   1.8662623e-01
   3.6230000e+03   1.8928031e-01
   3.6240000e+03   1.9192945e-01
   3.6250000e+03   1.9456633e-01
   3.6260000e+03   1.9718357e-01
   3.6270000e+03   1.9977383e-01
   3.6280000e+03   2.0232980e-01
   3.6290000e+03   2.0484433e-01
   3.6300000e+03   2.0731041e-01
   3.6310000e+03   2.0972123e-01
   3.6320000e+03   2.1207024e-01
   3.6330000e+03   2.1435115e-01
   3.6340000e+03   2.1655799e-01
   3.6350000e+03   2.1868511e-01
   3.6360000e+03   2.2072724e-01
   3.6370000e+03   2.2267946e-01
   3.6380000e+03   2.2453728e-01
   3.6390000e+03   2.2629658e-01
   3.6400000e+03   2.2795369e-01
   3.6410000e+03   2.2950536e-01
   3.6420000e+03   2.3094875e-01
   3.6430000e+03   2.3228149e-01
   3.6440000e+03   2.3350160e-01
   3.6450000e+03   2.3460758e-01
   3.6460000e+03   2.3559832e-01
   3.6470000e+03   2.3647315e-01
   3.6480000e+03   2.3723178e-01
   3.6490000e+03   2.3787437e-01
   3.6500000e+03   2.3840141e-01
   3.6510000e+03   2.3881380e-01
   3.6520000e+03   2.3911278e-01
   3.6530000e+03   2.3929994e-01
   3.6540000e+03   2.3937716e-01
   3.6550000e+03   2.3934667e-01
   3.6560000e+03   2.3921093e-01
   3.6570000e+03   2.3897267e-01
   3.6580000e+03   2.3863488e-01
   3.6590000e+03   2.3820072e-01
   3.6600000e+03   2.3767357e-01
   3.6610000e+03   2.3705696e-01
   3.6620000e+03   2.3635457e-01
   3.6630000e+03   2.3557017e-01
   3.6640000e+03   2.3470766e-01
   3.6650000e+03   2.3377096e-01
   3.6660000e+03   2.3276409e-01
   3.6670000e+03   2.3169105e-01
   3.6680000e+03   2.3055585e-01
   3.6690000e+03   2.2936249e-01
   3.6700000e+03   2.2811492e-01
   3.6710000e+03   2.2681703e-01
   3.6720000e+03   2.2547263e-01
   3.6730000e+03   2.2408544e-01
   3.6740000e+03   2.2265907e-01
   3.6750000e+03   2.2119699e-01
   3.6760000e+03   2.1970254e-01
   3.6770000e+03   2.1817892e-01
   3.6780000e+03   2.1662914e-01
   3.6790000e+03   2.1505606e-01
   3.6800000e+03   2.1346237e-01
   3.6810000e+03   2.1185056e-01
   3.6820000e+03   2.1022292e-01
   3.6830000e+03   2.0858158e-01
   3.6840000e+03   2.0692846e-01
   3.6850000e+03   2.0526526e-01
   3.6860000e+03   2.0359351e-01
   3.6870000e+03   2.0191455e-01
   3.6880000e+03   2.0022950e-01
   3.6890000e+03   1.9853930e-01
   3.6900000e+03   1.9684471e-01
   3.6910000e+03   1.9514629e-01
   3.6920000e+03   1.9344443e-01
   3.6930000e+03   1.9173936e-01
   3.6940000e+03   1.9003112e-01
   3.6950000e+03   1.8831959e-01
   3.6960000e+03   1.8660454e-01
   3.6970000e+03   1.8488554e-01
   3.6980000e+03   1.8316208e-01
   3.6990000e+03   1.8143349e-01
   3.7000000e+03   1.7969900e-01
   3.7010000e+03   1.7795775e-01
   3.7020000e+03   1.7620878e-01
   3.7030000e+03   1.7445106e-01
   3.7040000e+03   1.7268352e-01
   3.7050000e+03   1.7090502e-01
   3.7060000e+03   1.6911441e-01
   3.7070000e+03   1.6731053e-01
   3.7080000e+03   1.6549225e-01
   3.7090000e+03   1.6365844e-01
   3.7100000e+03   1.6180806e-01
   3.7110000e+03   1.5994014e-01
   3.7120000e+03   1.5805381e-01
   3.7130000e+03   1.5614835e-01
   3.7140000e+03   1.5422320e-01
   3.7150000e+03   1.5227798e-01
   3.7160000e+03   1.5031257e-01
   3.7170000e+03   1.4832709e-01
   3.7180000e+03   1.4632196e-01
   3.7190000e+03   1.4429794e-01
   3.7200000e+03   1.4225618e-01
   3.7210000e+03   1.4019824e-01
   3.7220000e+03   1.3812613e-01
   3.7230000e+03   1.3604241e-01
   3.7240000e+03   1.3395014e-01
   3.7250000e+03   1.3185303e-01
   3.7260000e+03   1.2975541e-01
   3.7270000e+03   1.2766232e-01
   3.7280000e+03   1.2557955e-01
   3.7290000e+03   1.2351365e-01
   3.7300000e+03   1.2147203e-01
   3.7310000e+03   1.1946293e-01
   3.7320000e+03   1.1749548e-01
   3.7330000e+03   1.1557971e-01
   3.7340000e+03   1.1372653e-01
   3.7350000e+03   1.1194772e-01
   3.7360000e+03   1.1025585e-01
   3.7370000e+03   1.0866423e-01
   3.7380000e+03   1.0718677e-01
   3.7390000e+03   1.0583784e-01
   3.7400000e+03   1.0463205e-01
   3.7410000e+03   1.0358401e-01
   3.7420000e+03   1.0270807e-01
   3.7430000e+03   1.0201794e-01
   3.7440000e+03   1.0152645e-01
   3.7450000e+03   1.0124512e-01
   3.7460000e+03   1.0118384e-01
   3.7470000e+03   1.0135064e-01
   3.7480000e+03   1.0175134e-01
   3.7490000e+03   1.0238947e-01
   3.7500000e+03   1.0326613e-01
   3.7510000e+03   1.0438000e-01
   3.7520000e+03   1.0572740e-01
   3.7530000e+03   1.0730253e-01
   3.7540000e+03   1.0909757e-01
   3.7550000e+03   1.1110308e-01
   3.7560000e+03   1.1330818e-01
   3.7570000e+03   1.1570090e-01
   3.7580000e+03   1.1826846e-01
   3.7590000e+03   1.2099755e-01
   3.7600000e+03   1.2387451e-01
   3.7610000e+03   1.2688559e-01
   3.7620000e+03   1.3001711e-01
   3.7630000e+03   1.3325555e-01
   3.7640000e+03   1.3658772e-01
   3.7650000e+03   1.4000078e-01
   3.7660000e+03   1.4348232e-01
   3.7670000e+03   1.4702040e-01
   3.7680000e+03   1.5060354e-01
   3.7690000e+03   1.5422074e-01
   3.7700000e+03   1.5786151e-01
   3.7710000e+03   1.6151580e-01
   3.7720000e+03   1.6517402e-01
   3.7730000e+03   1.6882700e-01
   3.7740000e+03   1.7246601e-01
   3.7750000e+03   1.7608267e-01
   3.7760000e+03   1.7966899e-01
   3.7770000e+03   1.8321729e-01
   3.7780000e+03   1.8672024e-01
   3.7790000e+03   1.9017076e-01
   3.7800000e+03   1.9356208e-01
   3.7810000e+03   1.9688763e-01
   3.7820000e+03   2.0014111e-01
   3.7830000e+03   2.0331641e-01
   3.7840000e+03   2.0640761e-01
   3.7850000e+03   2.0940899e-01
   3.7860000e+03   2.1231496e-01
   3.7870000e+03   2.1512011e-01
   3.7880000e+03   2.1781917e-01
   3.7890000e+03   2.2040699e-01
   3.7900000e+03   2.2287855e-01
   3.7910000e+03   2.2522898e-01
   3.7920000e+03   2.2745350e-01
   3.7930000e+03   2.2954747e-01
   3.7940000e+03   2.3150634e-01
   3.7950000e+03   2.3332573e-01
   3.7960000e+03   2.3500134e-01
   3.7970000e+03   2.3652905e-01
   3.7980000e+03   2.3790484e-01
   3.7990000e+03   2.3912487e-01
   3.8000000e+03   2.4018546e-01
   3.8010000e+03   2.4108308e-01
   3.8020000e+03   2.4181443e-01
   3.8030000e+03   2.4237639e-01
   3.8040000e+03   2.4276608e-01
   3.8050000e+03   2.4298083e-01
   3.8060000e+03   2.4301828e-01
   3.8070000e+03   2.4287632e-01
   3.8080000e+03   2.4255315e-01
   3.8090000e+03   2.4204731e-01
   3.8100000e+03   2.4135768e-01
   3.8110000e+03   2.4048352e-01
   3.8120000e+03   2.3942450e-01
   3.8130000e+03   2.3818070e-01
   3.8140000e+03   2.3675268e-01
   3.8150000e+03   2.3514148e-01
   3.8160000e+03   2.3334864e-01
   3.8170000e+03   2.3137626e-01
   3.8180000e+03   2.2922701e-01
   3.8190000e+03   2.2690417e-01
   3.8200000e+03   2.2441165e-01
   3.8210000e+03   2.2175405e-01
   3.8220000e+03   2.1893668e-01
   3.8230000e+03   2.1596561e-01
   3.8240000e+03   2.1284768e-01
   3.8250000e+03   2.0959059e-01
   3.8260000e+03   2.0620291e-01
   3.8270000e+03   2.0269413e-01
   3.8280000e+03   1.9907476e-01
   3.8290000e+03   1.9535630e-01
   3.8300000e+03   1.9155138e-01
   3.8310000e+03   1.8767376e-01
   3.8320000e+03   1.8373843e-01
   3.8330000e+03   1.7976165e-01
   3.8340000e+03   1.7576103e-01
   3.8350000e+03   1.7175554e-01
   3.8360000e+03   1.6776562e-01
   3.8370000e+03   1.6381314e-01
   3.8380000e+03   1.5992145e-01
   3.8390000e+03   1.5611534e-01
   3.8400000e+03   1.5242096e-01
   3.8410000e+03   1.4886566e-01
   3.8420000e+03   1.4547784e-01
   3.8430000e+03   1.4228657e-01
   3.8440000e+03   1.3932123e-01
   3.8450000e+03   1.3661094e-01
   3.8460000e+03   1.3418398e-01
   3.8470000e+03   1.3206696e-01
   3.8480000e+03   1.3028405e-01
   3.8490000e+03   1.2885613e-01
   3.8500000e+03   1.2779989e-01
   3.8510000e+03   1.2712720e-01
   3.8520000e+03   1.2684448e-01
   3.8530000e+03   1.2695240e-01
   3.8540000e+03   1.2744584e-01
   3.8550000e+03   1.2831409e-01
   3.8560000e+03   1.2954134e-01
   3.8570000e+03   1.3110739e-01
   3.8580000e+03   1.3298842e-01
   3.8590000e+03   1.3515790e-01
   3.8600000e+03   1.3758748e-01
   3.8610000e+03   1.4024777e-01
   3.8620000e+03   1.4310908e-01
   3.8630000e+03   1.4614198e-01
   3.8640000e+03   1.4931781e-01
   3.8650000e+03   1.5260903e-01
   3.8660000e+03   1.5598943e-01
   3.8670000e+03   1.5943435e-01
   3.8680000e+03   1.6292072e-01
   3.8690000e+03   1.6642711e-01
   3.8700000e+03   1.6993374e-01
   3.8710000e+03   1.7342242e-01
   3.8720000e+03   1.7687651e-01
   3.8730000e+03   1.8028084e-01
   3.8740000e+03   1.8362164e-01
   3.8750000e+03   1.8688645e-01
   3.8760000e+03   1.9006407e-01
   3.8770000e+03   1.9314446e-01
   3.8780000e+03   1.9611864e-01
   3.8790000e+03   1.9897867e-01
   3.8800000e+03   2.0171755e-01
   3.8810000e+03   2.0432915e-01
   3.8820000e+03   2.0680818e-01
   3.8830000e+03   2.0915008e-01
   3.8840000e+03   2.1135103e-01
   3.8850000e+03   2.1340782e-01
   3.8860000e+03   2.1531787e-01
   3.8870000e+03   2.1707917e-01
   3.8880000e+03   2.1869017e-01
   3.8890000e+03   2.2014984e-01
   3.8900000e+03   2.2145754e-01
   3.8910000e+03   2.2261303e-01
   3.8920000e+03   2.2361641e-01
   3.8930000e+03   2.2446809e-01
   3.8940000e+03   2.2516876e-01
   3.8950000e+03   2.2571935e-01
   3.8960000e+03   2.2612100e-01
   3.8970000e+03   2.2637502e-01
   3.8980000e+03   2.2648287e-01
   3.8990000e+03   2.2644615e-01
   3.9000000e+03   2.2626653e-01
   3.9010000e+03   2.2594576e-01
   3.9020000e+03   2.2548566e-01
   3.9030000e+03   2.2488804e-01
   3.9040000e+03   2.2415475e-01
   3.9050000e+03   2.2328761e-01
   3.9060000e+03   2.2228844e-01
   3.9070000e+03   2.2115900e-01
   3.9080000e+03   2.1990101e-01
   3.9090000e+03   2.1851615e-01
   3.9100000e+03   2.1700601e-01
   3.9110000e+03   2.1537213e-01
   3.9120000e+03   2.1361597e-01
   3.9130000e+03   2.1173890e-01
   3.9140000e+03   2.0974225e-01
   3.9150000e+03   2.0762726e-01
   3.9160000e+03   2.0539509e-01
   3.9170000e+03   2.0304687e-01
   3.9180000e+03   2.0058363e-01
   3.9190000e+03   1.9800639e-01
   3.9200000e+03   1.9531612e-01
   3.9210000e+03   1.9251375e-01
   3.9220000e+03   1.8960020e-01
   3.9230000e+03   1.8657641e-01
   3.9240000e+03   1.8344327e-01
   3.9250000e+03   1.8020175e-01
   3.9260000e+03   1.7685281e-01
   3.9270000e+03   1.7339748e-01
   3.9280000e+03   1.6983684e-01
   3.9290000e+03   1.6617205e-01
   3.9300000e+03   1.6240435e-01
   3.9310000e+03   1.5853507e-01
   3.9320000e+03   1.5456567e-01
   3.9330000e+03   1.5049771e-01
   3.9340000e+03   1.4633290e-01
   3.9350000e+03   1.4207308e-01
   3.9360000e+03   1.3772024e-01
   3.9370000e+03   1.3327654e-01
   3.9380000e+03   1.2874429e-01
   3.9390000e+03   1.2412598e-01
   3.9400000e+03   1.1942428e-01
   3.9410000e+03   1.1464205e-01
   3.9420000e+03   1.0978230e-01
   3.9430000e+03   1.0484827e-01
   3.9440000e+03   9.9843374e-02
   3.9450000e+03   9.4771215e-02
   3.9460000e+03   8.9635604e-02
   3.9470000e+03   8.4440551e-02
   3.9480000e+03   7.9190276e-02
   3.9490000e+03   7.3889223e-02
   3.9500000e+03   6.8542079e-02
   3.9510000e+03   6.3153806e-02
   3.9520000e+03   5.7729697e-02
   3.9530000e+03   5.2275473e-02
   3.9540000e+03   4.6797454e-02
   3.9550000e+03   4.1302869e-02
   3.9560000e+03   3.5800468e-02
   3.9570000e+03   3.0301803e-02
   3.9580000e+03   2.4824203e-02
   3.9590000e+03   1.9398690e-02
   3.9600000e+03   1.4095508e-02
   3.9610000e+03   9.1329099e-03
   3.9620000e+03   5.5046677e-03
   3.9630000e+03   6.2398038e-03
   3.9640000e+03   1.0423847e-02
   3.9650000e+03   1.5446073e-02
   3.9660000e+03   2.0678468e-02
   3.9670000e+03   2.5968836e-02
   3.9680000e+03   3.1263119e-02
   3.9690000e+03   3.6535704e-02
   3.9700000e+03   4.1771541e-02
   3.9710000e+03   4.6960240e-02
   3.9720000e+03   5.2093756e-02
   3.9730000e+03   5.7165353e-02
   3.9740000e+03   6.2169099e-02
   3.9750000e+03   6.7099597e-02
   3.9760000e+03   7.1951838e-02
   3.9770000e+03   7.6721111e-02
   3.9780000e+03   8.1402951e-02
   3.9790000e+03   8.5993101e-02
   3.9800000e+03   9.0487493e-02
   3.9810000e+03   9.4882226e-02
   3.9820000e+03   9.9173558e-02
   3.9830000e+03   1.0335789e-01
   3.9840000e+03   1.0743177e-01
   3.9850000e+03   1.1139187e-01
   3.9860000e+03   1.1523498e-01
   3.9870000e+03   1.1895801e-01
   3.9880000e+03   1.2255798e-01
   3.9890000e+03   1.2603199e-01
   3.9900000e+03   1.2937726e-01
   3.9910000e+03   1.3259108e-01
   3.9920000e+03   1.3567081e-01
   3.9930000e+03   1.3861389e-01
   3.9940000e+03   1.4141782e-01
   3.9950000e+03   1.4408016e-01
   3.9960000e+03   1.4659850e-01
   3.9970000e+03   1.4897051e-01
   3.9980000e+03   1.5119387e-01
   3.9990000e+03   1.5326631e-01
   4.0000000e+03   1.5518558e-01
   4.0010000e+03   1.5694947e-01
   4.0020000e+03   1.5855580e-01
   4.0030000e+03   1.6000242e-01
   4.0040000e+03   1.6128721e-01
   4.0050000e+03   1.6240808e-01
   4.0060000e+03   1.6336298e-01
   4.0070000e+03   1.6414992e-01
   4.0080000e+03   1.6476694e-01
   4.0090000e+03   1.6521215e-01
   4.0100000e+03   1.6548372e-01
   4.0110000e+03   1.6557991e-01
   4.0120000e+03   1.6549908e-01
   4.0130000e+03   1.6523968e-01
   4.0140000e+03   1.6480029e-01
   4.0150000e+03   1.6417962e-01
   4.0160000e+03   1.6337653e-01
   4.0170000e+03   1.6239007e-01
   4.0180000e+03   1.6121947e-01
   4.0190000e+03   1.5986415e-01
   4.0200000e+03   1.5832377e-01
   4.0210000e+03   1.5659825e-01
   4.0220000e+03   1.5468775e-01
   4.0230000e+03   1.5259273e-01
   4.0240000e+03   1.5031396e-01
   4.0250000e+03   1.4785251e-01
   4.0260000e+03   1.4520982e-01
   4.0270000e+03   1.4238768e-01
   4.0280000e+03   1.3938825e-01
   4.0290000e+03   1.3621411e-01
   4.0300000e+03   1.3286822e-01
   4.0310000e+03   1.2935400e-01
   4.0320000e+03   1.2567528e-01
   4.0330000e+03   1.2183639e-01
   4.0340000e+03   1.1784209e-01
   4.0350000e+03   1.1369765e-01
   4.0360000e+03   1.0940884e-01
   4.0370000e+03   1.0498193e-01
   4.0380000e+03   1.0042373e-01
   4.0390000e+03   9.5741607e-02
   4.0400000e+03   9.0943493e-02
   4.0410000e+03   8.6037937e-02
   4.0420000e+03   8.1034146e-02
   4.0430000e+03   7.5942051e-02
   4.0440000e+03   7.0772407e-02
   4.0450000e+03   6.5536947e-02
   4.0460000e+03   6.0248619e-02
   4.0470000e+03   5.4921971e-02
   4.0480000e+03   4.9573777e-02
   4.0490000e+03   4.4224134e-02
   4.0500000e+03   3.8898416e-02
   4.0510000e+03   3.3630994e-02
   4.0520000e+03   2.8472712e-02
   4.0530000e+03   2.3507000e-02
   4.0540000e+03   1.8886681e-02
   4.0550000e+03   1.4918334e-02
   4.0560000e+03   1.2209479e-02
   4.0570000e+03   1.1604299e-02
   4.0580000e+03   1.3311874e-02
   4.0590000e+03   1.6555457e-02
   4.0600000e+03   2.0546849e-02
   4.0610000e+03   2.4857414e-02
   4.0620000e+03   2.9278275e-02
   4.0630000e+03   3.3700635e-02
   4.0640000e+03   3.8061266e-02
   4.0650000e+03   4.2319138e-02
   4.0660000e+03   4.6444919e-02
   4.0670000e+03   5.0415921e-02
   4.0680000e+03   5.4213529e-02
   4.0690000e+03   5.7821807e-02
   4.0700000e+03   6.1226720e-02
   4.0710000e+03   6.4415684e-02
   4.0720000e+03   6.7377306e-02
   4.0730000e+03   7.0101237e-02
   4.0740000e+03   7.2578089e-02
   4.0750000e+03   7.4799401e-02
   4.0760000e+03   7.6757638e-02
   4.0770000e+03   7.8446205e-02
   4.0780000e+03   7.9859494e-02
   4.0790000e+03   8.0992929e-02
   4.0800000e+03   8.1843044e-02
   4.0810000e+03   8.2407570e-02
   4.0820000e+03   8.2685541e-02
   4.0830000e+03   8.2677431e-02
   4.0840000e+03   8.2385318e-02
   4.0850000e+03   8.1813088e-02
   4.0860000e+03   8.0966685e-02
   4.0870000e+03   7.9854434e-02
   4.0880000e+03   7.8487441e-02
   4.0890000e+03   7.6880108e-02
   4.0900000e+03   7.5050782e-02
   4.0910000e+03   7.3022589e-02
   4.0920000e+03   7.0824490e-02
   4.0930000e+03   6.8492606e-02
   4.0940000e+03   6.6071844e-02
   4.0950000e+03   6.3617817e-02
   4.0960000e+03   6.1198947e-02
   4.0970000e+03   5.8898450e-02
   4.0980000e+03   5.6815592e-02
   4.0990000e+03   5.5065122e-02
   4.1000000e+03   5.3773449e-02
   4.1010000e+03   5.3070156e-02
   4.1020000e+03   5.3074695e-02
   4.1030000e+03   5.3880596e-02
   4.1040000e+03   5.5542121e-02
   4.1050000e+03   5.8068606e-02
   4.1060000e+03   6.1428475e-02
   4.1070000e+03   6.5560398e-02
   4.1080000e+03   7.0386599e-02
   4.1090000e+03   7.5824186e-02
   4.1100000e+03   8.1792729e-02
   4.1110000e+03   8.8218266e-02
   4.1120000e+03   9.5034748e-02
   4.1130000e+03   1.0218398e-01
   4.1140000e+03   1.0961487e-01
   4.1150000e+03   1.1728234e-01
   4.1160000e+03   1.2514637e-01
   4.1170000e+03   1.3317104e-01
   4.1180000e+03   1.4132375e-01
   4.1190000e+03   1.4957462e-01
   4.1200000e+03   1.5789598e-01
   4.1210000e+03   1.6626199e-01
   4.1220000e+03   1.7464835e-01
   4.1230000e+03   1.8303204e-01
   4.1240000e+03   1.9139117e-01
   4.1250000e+03   1.9970489e-01
   4.1260000e+03   2.0795322e-01
   4.1270000e+03   2.1611706e-01
   4.1280000e+03   2.2417813e-01
   4.1290000e+03   2.3211893e-01
   4.1300000e+03   2.3992273e-01
   4.1310000e+03   2.4757363e-01
   4.1320000e+03   2.5505649e-01
   4.1330000e+03   2.6235701e-01
   4.1340000e+03   2.6946173e-01
   4.1350000e+03   2.7635808e-01
   4.1360000e+03   2.8303440e-01
   4.1370000e+03   2.8947995e-01
   4.1380000e+03   2.9568501e-01
   4.1390000e+03   3.0164087e-01
   4.1400000e+03   3.0733991e-01
   4.1410000e+03   3.1277561e-01
   4.1420000e+03   3.1794259e-01
   4.1430000e+03   3.2283668e-01
   4.1440000e+03   3.2745495e-01
   4.1450000e+03   3.3179573e-01
   4.1460000e+03   3.3585866e-01
   4.1470000e+03   3.3964473e-01
   4.1480000e+03   3.4315630e-01
   4.1490000e+03   3.4639711e-01
   4.1500000e+03   3.4937233e-01
   4.1510000e+03   3.5208855e-01
   4.1520000e+03   3.5455381e-01
   4.1530000e+03   3.5677755e-01
   4.1540000e+03   3.5877067e-01
   4.1550000e+03   3.6054543e-01
   4.1560000e+03   3.6211548e-01
   4.1570000e+03   3.6349578e-01
   4.1580000e+03   3.6470254e-01
   4.1590000e+03   3.6575313e-01
   4.1600000e+03   3.6666603e-01
   4.1610000e+03   3.6746066e-01
   4.1620000e+03   3.6815728e-01
   4.1630000e+03   3.6877681e-01
   4.1640000e+03   3.6934068e-01
   4.1650000e+03   3.6987063e-01
   4.1660000e+03   3.7038848e-01
   4.1670000e+03   3.7091590e-01
   4.1680000e+03   3.7147419e-01
   4.1690000e+03   3.7208400e-01
   4.1700000e+03   3.7276506e-01
   4.1710000e+03   3.7353592e-01
   4.1720000e+03   3.7441371e-01
   4.1730000e+03   3.7541384e-01
   4.1740000e+03   3.7654978e-01
   4.1750000e+03   3.7783287e-01
   4.1760000e+03   3.7927211e-01
   4.1770000e+03   3.8087398e-01
   4.1780000e+03   3.8264238e-01
   4.1790000e+03   3.8457853e-01
   4.1800000e+03   3.8668094e-01
   4.1810000e+03   3.8894545e-01
   4.1820000e+03   3.9136526e-01
   4.1830000e+03   3.9393105e-01
   4.1840000e+03   3.9663116e-01
   4.1850000e+03   3.9945168e-01
   4.1860000e+03   4.0237676e-01
   4.1870000e+03   4.0538875e-01
   4.1880000e+03   4.0846851e-01
   4.1890000e+03   4.1159562e-01
   4.1900000e+03   4.1474868e-01
   4.1910000e+03   4.1790555e-01
   4.1920000e+03   4.2104364e-01
   4.1930000e+03   4.2414014e-01
   4.1940000e+03   4.2717227e-01
   4.1950000e+03   4.3011752e-01
   4.1960000e+03   4.3295391e-01
   4.1970000e+03   4.3566012e-01
   4.1980000e+03   4.3821577e-01
   4.1990000e+03   4.4060152e-01
   4.2000000e+03   4.4279932e-01
   4.2010000e+03   4.4479247e-01
   4.2020000e+03   4.4656585e-01
   4.2030000e+03   4.4810596e-01
   4.2040000e+03   4.4940109e-01
   4.2050000e+03   4.5044141e-01
   4.2060000e+03   4.5121901e-01
   4.2070000e+03   4.5172807e-01
   4.2080000e+03   4.5196483e-01
   4.2090000e+03   4.5192772e-01
   4.2100000e+03   4.5161735e-01
   4.2110000e+03   4.5103661e-01
   4.2120000e+03   4.5019066e-01
   4.2130000e+03   4.4908696e-01
   4.2140000e+03   4.4773529e-01
   4.2150000e+03   4.4614773e-01
   4.2160000e+03   4.4433872e-01
   4.2170000e+03   4.4232496e-01
   4.2180000e+03   4.4012545e-01
   4.2190000e+03   4.3776142e-01
   4.2200000e+03   4.3525634e-01
   4.2210000e+03   4.3263578e-01
   4.2220000e+03   4.2992743e-01
   4.2230000e+03   4.2716097e-01
   4.2240000e+03   4.2436796e-01
   4.2250000e+03   4.2158180e-01
   4.2260000e+03   4.1883753e-01
   4.2270000e+03   4.1617173e-01
   4.2280000e+03   4.1362235e-01
   4.2290000e+03   4.1122853e-01
   4.2300000e+03   4.0903040e-01
   4.2310000e+03   4.0706889e-01
   4.2320000e+03   4.0538548e-01
   4.2330000e+03   4.0402196e-01
   4.2340000e+03   4.0302021e-01
   4.2350000e+03   4.0242192e-01
   4.2360000e+03   4.0226837e-01
   4.2370000e+03   4.0260017e-01
   4.2380000e+03   4.0345703e-01
   4.2390000e+03   4.0487757e-01
   4.2400000e+03   4.0689917e-01
   4.2410000e+03   4.0955775e-01
   4.2420000e+03   4.1288777e-01
   4.2430000e+03   4.1692209e-01
   4.2440000e+03   4.2169195e-01
   4.2450000e+03   4.2722701e-01
   4.2460000e+03   4.3355537e-01
   4.2470000e+03   4.4070364e-01
   4.2480000e+03   4.4869698e-01
   4.2490000e+03   4.5755922e-01
   4.2500000e+03   4.6731294e-01
   4.2510000e+03   4.7797947e-01
   4.2520000e+03   4.8957901e-01
   4.2530000e+03   5.0213063e-01
   4.2540000e+03   5.1565221e-01
   4.2550000e+03   5.3016047e-01
   4.2560000e+03   5.4567088e-01
   4.2570000e+03   5.6219754e-01
   4.2580000e+03   5.7975310e-01
   4.2590000e+03   5.9834862e-01
   4.2600000e+03   6.1799341e-01
   4.2610000e+03   6.3869486e-01
   4.2620000e+03   6.6045831e-01
   4.2630000e+03   6.8328688e-01
   4.2640000e+03   7.0718129e-01
   4.2650000e+03   7.3213977e-01
   4.2660000e+03   7.5815785e-01
   4.2670000e+03   7.8522832e-01
   4.2680000e+03   8.1334106e-01
   4.2690000e+03   8.4248301e-01
   4.2700000e+03   8.7263805e-01
   4.2710000e+03   9.0378698e-01
   4.2720000e+03   9.3590748e-01
   4.2730000e+03   9.6897410e-01
   4.2740000e+03   1.0029582e+00
   4.2750000e+03   1.0378282e+00
   4.2760000e+03   1.0735491e+00
   4.2770000e+03   1.1100831e+00
   4.2780000e+03   1.1473895e+00
   4.2790000e+03   1.1854244e+00
   4.2800000e+03   1.2241412e+00
   4.2810000e+03   1.2634908e+00
   4.2820000e+03   1.3034210e+00
   4.2830000e+03   1.3438775e+00
   4.2840000e+03   1.3848033e+00
   4.2850000e+03   1.4261395e+00
   4.2860000e+03   1.4678247e+00
   4.2870000e+03   1.5097958e+00
   4.2880000e+03   1.5519877e+00
   4.2890000e+03   1.5943337e+00
   4.2900000e+03   1.6367656e+00
   4.2910000e+03   1.6792140e+00
   4.2920000e+03   1.7216081e+00
   4.2930000e+03   1.7638763e+00
   4.2940000e+03   1.8059462e+00
   4.2950000e+03   1.8477445e+00
   4.2960000e+03   1.8891979e+00
   4.2970000e+03   1.9302325e+00
   4.2980000e+03   1.9707744e+00
   4.2990000e+03   2.0107501e+00
   4.3000000e+03   2.0500860e+00
   4.3010000e+03   2.0887093e+00
   4.3020000e+03   2.1265477e+00
   4.3030000e+03   2.1635298e+00
   4.3040000e+03   2.1995853e+00
   4.3050000e+03   2.2346451e+00
   4.3060000e+03   2.2686415e+00
   4.3070000e+03   2.3015083e+00
   4.3080000e+03   2.3331811e+00
   4.3090000e+03   2.3635974e+00
   4.3100000e+03   2.3926968e+00
   4.3110000e+03   2.4204208e+00
   4.3120000e+03   2.4467137e+00
   4.3130000e+03   2.4715220e+00
   4.3140000e+03   2.4947948e+00
   4.3150000e+03   2.5164842e+00
   4.3160000e+03   2.5365448e+00
   4.3170000e+03   2.5549345e+00
   4.3180000e+03   2.5716140e+00
   4.3190000e+03   2.5865474e+00
   4.3200000e+03   2.5997018e+00
   4.3210000e+03   2.6110478e+00
   4.3220000e+03   2.6205594e+00
   4.3230000e+03   2.6282138e+00
   4.3240000e+03   2.6339919e+00
   4.3250000e+03   2.6378782e+00
   4.3260000e+03   2.6398605e+00
   4.3270000e+03   2.6399303e+00
   4.3280000e+03   2.6380827e+00
   4.3290000e+03   2.6343162e+00
   4.3300000e+03   2.6286333e+00
   4.3310000e+03   2.6210394e+00
   4.3320000e+03   2.6115440e+00
   4.3330000e+03   2.6001597e+00
   4.3340000e+03   2.5869027e+00
   4.3350000e+03   2.5717925e+00
   4.3360000e+03   2.5548519e+00
   4.3370000e+03   2.5361070e+00
   4.3380000e+03   2.5155869e+00
   4.3390000e+03   2.4933240e+00
   4.3400000e+03   2.4693533e+00
   4.3410000e+03   2.4437131e+00
   4.3420000e+03   2.4164440e+00
   4.3430000e+03   2.3875895e+00
   4.3440000e+03   2.3571956e+00
   4.3450000e+03   2.3253106e+00
   4.3460000e+03   2.2919850e+00
   4.3470000e+03   2.2572714e+00
   4.3480000e+03   2.2212246e+00
   4.3490000e+03   2.1839010e+00
   4.3500000e+03   2.1453586e+00
   4.3510000e+03   2.1056573e+00
   4.3520000e+03   2.0648580e+00
   4.3530000e+03   2.0230230e+00
   4.3540000e+03   1.9802158e+00
   4.3550000e+03   1.9365005e+00
   4.3560000e+03   1.8919424e+00
   4.3570000e+03   1.8466072e+00
   4.3580000e+03   1.8005611e+00
   4.3590000e+03   1.7538709e+00
   4.3600000e+03   1.7066035e+00
   4.3610000e+03   1.6588258e+00
   4.3620000e+03   1.6106050e+00
   4.3630000e+03   1.5620081e+00
   4.3640000e+03   1.5131020e+00
   4.3650000e+03   1.4639531e+00
   4.3660000e+03   1.4146279e+00
   4.3670000e+03   1.3651924e+00
   4.3680000e+03   1.3157121e+00
   4.3690000e+03   1.2662525e+00
   4.3700000e+03   1.2168787e+00
   4.3710000e+03   1.1676555e+00
   4.3720000e+03   1.1186480e+00
   4.3730000e+03   1.0699211e+00
   4.3740000e+03   1.0215405e+00
   4.3750000e+03   9.7357259e-01
   4.3760000e+03   9.2608519e-01
   4.3770000e+03   8.7914810e-01
   4.3780000e+03   8.3283396e-01
   4.3790000e+03   7.8721936e-01
   4.3800000e+03   7.4238621e-01
   4.3810000e+03   6.9842356e-01
   4.3820000e+03   6.5542992e-01
   4.3830000e+03   6.1351626e-01
   4.3840000e+03   5.7280983e-01
   4.3850000e+03   5.3345907e-01
   4.3860000e+03   4.9563973e-01
   4.3870000e+03   4.5956238e-01
   4.3880000e+03   4.2548114e-01
   4.3890000e+03   3.9370293e-01
   4.3900000e+03   3.6459535e-01
   4.3910000e+03   3.3858943e-01
   4.3920000e+03   3.1617060e-01
   4.3930000e+03   2.9784911e-01
   4.3940000e+03   2.8410209e-01
   4.3950000e+03   2.7528908e-01
   4.3960000e+03   2.7156152e-01
   4.3970000e+03   2.7280302e-01
   4.3980000e+03   2.7863296e-01
   4.3990000e+03   2.8847433e-01
   4.4000000e+03   3.0165382e-01
   4.4010000e+03   3.1749424e-01
   4.4020000e+03   3.3537630e-01
   4.4030000e+03   3.5476750e-01
   4.4040000e+03   3.7522761e-01
   4.4050000e+03   3.9640101e-01
   4.4060000e+03   4.1800411e-01
   4.4070000e+03   4.3981193e-01
   4.4080000e+03   4.6164614e-01
   4.4090000e+03   4.8336501e-01
   4.4100000e+03   5.0485539e-01
   4.4110000e+03   5.2602645e-01
   4.4120000e+03   5.4680472e-01
   4.4130000e+03   5.6713043e-01
   4.4140000e+03   5.8695451e-01
   4.4150000e+03   6.0623640e-01
   4.4160000e+03   6.2494225e-01
   4.4170000e+03   6.4304364e-01
   4.4180000e+03   6.6051644e-01
   4.4190000e+03   6.7734002e-01
   4.4200000e+03   6.9349660e-01
   4.4210000e+03   7.0897071e-01
   4.4220000e+03   7.2374883e-01
   4.4230000e+03   7.3781902e-01
   4.4240000e+03   7.5117075e-01
   4.4250000e+03   7.6379465e-01
   4.4260000e+03   7.7568238e-01
   4.4270000e+03   7.8682658e-01
   4.4280000e+03   7.9722072e-01
   4.4290000e+03   8.0685914e-01
   4.4300000e+03   8.1573695e-01
   4.4310000e+03   8.2385005e-01
   4.4320000e+03   8.3119517e-01
   4.4330000e+03   8.3776985e-01
   4.4340000e+03   8.4357246e-01
   4.4350000e+03   8.4860229e-01
   4.4360000e+03   8.5285954e-01
   4.4370000e+03   8.5634538e-01
   4.4380000e+03   8.5906202e-01
   4.4390000e+03   8.6101274e-01
   4.4400000e+03   8.6220196e-01
   4.4410000e+03   8.6263529e-01
   4.4420000e+03   8.6231957e-01
   4.4430000e+03   8.6126296e-01
   4.4440000e+03   8.5947494e-01
   4.4450000e+03   8.5696644e-01
   4.4460000e+03   8.5374981e-01
   4.4470000e+03   8.4983891e-01
   4.4480000e+03   8.4524914e-01
   4.4490000e+03   8.3999750e-01
   4.4500000e+03   8.3410263e-01
   4.4510000e+03   8.2758479e-01
   4.4520000e+03   8.2046598e-01
   4.4530000e+03   8.1276990e-01
   4.4540000e+03   8.0452201e-01
   4.4550000e+03   7.9574951e-01
   4.4560000e+03   7.8648142e-01
   4.4570000e+03   7.7674851e-01
   4.4580000e+03   7.6658339e-01
   4.4590000e+03   7.5602040e-01
   4.4600000e+03   7.4509571e-01
   4.4610000e+03   7.3384722e-01
   4.4620000e+03   7.2231456e-01
   4.4630000e+03   7.1053903e-01
   4.4640000e+03   6.9856358e-01
   4.4650000e+03   6.8643269e-01
   4.4660000e+03   6.7419226e-01
   4.4670000e+03   6.6188957e-01
   4.4680000e+03   6.4957304e-01
   4.4690000e+03   6.3729208e-01
   4.4700000e+03   6.2509690e-01
   4.4710000e+03   6.1303819e-01
   4.4720000e+03   6.0116685e-01
   4.4730000e+03   5.8953359e-01
   4.4740000e+03   5.7818855e-01
   4.4750000e+03   5.6718079e-01
   4.4760000e+03   5.5655778e-01
   4.4770000e+03   5.4636477e-01
   4.4780000e+03   5.3664422e-01
   4.4790000e+03   5.2743505e-01
   4.4800000e+03   5.1877205e-01
   4.4810000e+03   5.1068510e-01
   4.4820000e+03   5.0319859e-01
   4.4830000e+03   4.9633079e-01
   4.4840000e+03   4.9009333e-01
   4.4850000e+03   4.8449087e-01
   4.4860000e+03   4.7952078e-01
   4.4870000e+03   4.7517309e-01
   4.4880000e+03   4.7143059e-01
   4.4890000e+03   4.6826907e-01
   4.4900000e+03   4.6565779e-01
   4.4910000e+03   4.6356000e-01
   4.4920000e+03   4.6193373e-01
   4.4930000e+03   4.6073250e-01
   4.4940000e+03   4.5990624e-01
   4.4950000e+03   4.5940214e-01
   4.4960000e+03   4.5916552e-01
   4.4970000e+03   4.5914068e-01
   4.4980000e+03   4.5927164e-01
   4.4990000e+03   4.5950288e-01
   4.5000000e+03   4.5977992e-01
   4.5010000e+03   4.6004988e-01
   4.5020000e+03   4.6026191e-01
   4.5030000e+03   4.6036753e-01
   4.5040000e+03   4.6032095e-01
   4.5050000e+03   4.6007923e-01
   4.5060000e+03   4.5960250e-01
   4.5070000e+03   4.5885397e-01
   4.5080000e+03   4.5780006e-01
   4.5090000e+03   4.5641036e-01
   4.5100000e+03   4.5465767e-01
   4.5110000e+03   4.5251788e-01
   4.5120000e+03   4.4997002e-01
   4.5130000e+03   4.4699610e-01
   4.5140000e+03   4.4358108e-01
   4.5150000e+03   4.3971276e-01
   4.5160000e+03   4.3538169e-01
   4.5170000e+03   4.3058111e-01
   4.5180000e+03   4.2530680e-01
   4.5190000e+03   4.1955703e-01
   4.5200000e+03   4.1333245e-01
   4.5210000e+03   4.0663598e-01
   4.5220000e+03   3.9947280e-01
   4.5230000e+03   3.9185019e-01
   4.5240000e+03   3.8377750e-01
   4.5250000e+03   3.7526609e-01
   4.5260000e+03   3.6632923e-01
   4.5270000e+03   3.5698215e-01
   4.5280000e+03   3.4724193e-01
   4.5290000e+03   3.3712751e-01
   4.5300000e+03   3.2665976e-01
   4.5310000e+03   3.1586142e-01
   4.5320000e+03   3.0475729e-01
   4.5330000e+03   2.9337427e-01
   4.5340000e+03   2.8174159e-01
   4.5350000e+03   2.6989102e-01
   4.5360000e+03   2.5785728e-01
   4.5370000e+03   2.4567847e-01
   4.5380000e+03   2.3339677e-01
   4.5390000e+03   2.2105925e-01
   4.5400000e+03   2.0871911e-01
   4.5410000e+03   1.9643720e-01
   4.5420000e+03   1.8428412e-01
   4.5430000e+03   1.7234290e-01
   4.5440000e+03   1.6071250e-01
   4.5450000e+03   1.4951217e-01
   4.5460000e+03   1.3888645e-01
   4.5470000e+03   1.2901031e-01
   4.5480000e+03   1.2009271e-01
   4.5490000e+03   1.1237539e-01
   4.5500000e+03   1.0612189e-01
   4.5510000e+03   1.0159129e-01
   4.5520000e+03   9.8995525e-02
   4.5530000e+03   9.8450169e-02
   4.5540000e+03   9.9940010e-02
   4.5550000e+03   1.0331909e-01
   4.5560000e+03   1.0834592e-01
   4.5570000e+03   1.1473437e-01
   4.5580000e+03   1.2219829e-01
   4.5590000e+03   1.3047880e-01
   4.5600000e+03   1.3935551e-01
   4.5610000e+03   1.4864711e-01
   4.5620000e+03   1.5820700e-01
   4.5630000e+03   1.6791739e-01
   4.5640000e+03   1.7768350e-01
   4.5650000e+03   1.8742872e-01
   4.5660000e+03   1.9709060e-01
   4.5670000e+03   2.0661785e-01
   4.5680000e+03   2.1596794e-01
   4.5690000e+03   2.2510538e-01
   4.5700000e+03   2.3400029e-01
   4.5710000e+03   2.4262739e-01
   4.5720000e+03   2.5096524e-01
   4.5730000e+03   2.5899557e-01
   4.5740000e+03   2.6670283e-01
   4.5750000e+03   2.7407379e-01
   4.5760000e+03   2.8109725e-01
   4.5770000e+03   2.8776382e-01
   4.5780000e+03   2.9406566e-01
   4.5790000e+03   2.9999638e-01
   4.5800000e+03   3.0555087e-01
   4.5810000e+03   3.1072518e-01
   4.5820000e+03   3.1551644e-01
   4.5830000e+03   3.1992275e-01
   4.5840000e+03   3.2394314e-01
   4.5850000e+03   3.2757747e-01
   4.5860000e+03   3.3082637e-01
   4.5870000e+03   3.3369121e-01
   4.5880000e+03   3.3617402e-01
   4.5890000e+03   3.3827747e-01
   4.5900000e+03   3.4000483e-01
   4.5910000e+03   3.4135988e-01
   4.5920000e+03   3.4234695e-01
   4.5930000e+03   3.4297083e-01
   4.5940000e+03   3.4323676e-01
   4.5950000e+03   3.4315040e-01
   4.5960000e+03   3.4271780e-01
   4.5970000e+03   3.4194537e-01
   4.5980000e+03   3.4083988e-01
   4.5990000e+03   3.3940841e-01
   4.6000000e+03   3.3765834e-01
   4.6010000e+03   3.3559736e-01
   4.6020000e+03   3.3323342e-01
   4.6030000e+03   3.3057474e-01
   4.6040000e+03   3.2762978e-01
   4.6050000e+03   3.2440725e-01
   4.6060000e+03   3.2091611e-01
   4.6070000e+03   3.1716554e-01
   4.6080000e+03   3.1316496e-01
   4.6090000e+03   3.0892402e-01
   4.6100000e+03   3.0445261e-01
   4.6110000e+03   2.9976086e-01
   4.6120000e+03   2.9485915e-01
   4.6130000e+03   2.8975812e-01
   4.6140000e+03   2.8446870e-01
   4.6150000e+03   2.7900208e-01
   4.6160000e+03   2.7336979e-01
   4.6170000e+03   2.6758368e-01
   4.6180000e+03   2.6165594e-01
   4.6190000e+03   2.5559919e-01
   4.6200000e+03   2.4942644e-01
   4.6210000e+03   2.4315119e-01
   4.6220000e+03   2.3678742e-01
   4.6230000e+03   2.3034971e-01
   4.6240000e+03   2.2385322e-01
   4.6250000e+03   2.1731382e-01
   4.6260000e+03   2.1074815e-01
   4.6270000e+03   2.0417365e-01
   4.6280000e+03   1.9760872e-01
   4.6290000e+03   1.9107278e-01
   4.6300000e+03   1.8458637e-01
   4.6310000e+03   1.7817128e-01
   4.6320000e+03   1.7185065e-01
   4.6330000e+03   1.6564906e-01
   4.6340000e+03   1.5959264e-01
   4.6350000e+03   1.5370910e-01
   4.6360000e+03   1.4802780e-01
   4.6370000e+03   1.4257961e-01
   4.6380000e+03   1.3739684e-01
   4.6390000e+03   1.3251284e-01
   4.6400000e+03   1.2796161e-01
   4.6410000e+03   1.2377705e-01
   4.6420000e+03   1.1999204e-01
   4.6430000e+03   1.1663728e-01
   4.6440000e+03   1.1373986e-01
   4.6450000e+03   1.1132185e-01
   4.6460000e+03   1.0939876e-01
   4.6470000e+03   1.0797828e-01
   4.6480000e+03   1.0705943e-01
   4.6490000e+03   1.0663219e-01
   4.6500000e+03   1.0667775e-01
   4.6510000e+03   1.0716942e-01
   4.6520000e+03   1.0807396e-01
   4.6530000e+03   1.0935326e-01
   4.6540000e+03   1.1096609e-01
   4.6550000e+03   1.1286980e-01
   4.6560000e+03   1.1502177e-01
   4.6570000e+03   1.1738066e-01
   4.6580000e+03   1.1990722e-01
   4.6590000e+03   1.2256495e-01
   4.6600000e+03   1.2532043e-01
   4.6610000e+03   1.2814348e-01
   4.6620000e+03   1.3100721e-01
   4.6630000e+03   1.3388791e-01
   4.6640000e+03   1.3676495e-01
   4.6650000e+03   1.3962055e-01
   4.6660000e+03   1.4243965e-01
   4.6670000e+03   1.4520968e-01
   4.6680000e+03   1.4792037e-01
   4.6690000e+03   1.5056356e-01
   4.6700000e+03   1.5313305e-01
   4.6710000e+03   1.5562443e-01
   4.6720000e+03   1.5803494e-01
   4.6730000e+03   1.6036330e-01
   4.6740000e+03   1.6260962e-01
   4.6750000e+03   1.6477526e-01
   4.6760000e+03   1.6686271e-01
   4.6770000e+03   1.6887547e-01
   4.6780000e+03   1.7081795e-01
   4.6790000e+03   1.7269538e-01
   4.6800000e+03   1.7451364e-01
   4.6810000e+03   1.7627923e-01
   4.6820000e+03   1.7799911e-01
   4.6830000e+03   1.7968059e-01
   4.6840000e+03   1.8133124e-01
   4.6850000e+03   1.8295877e-01
   4.6860000e+03   1.8457092e-01
   4.6870000e+03   1.8617535e-01
   4.6880000e+03   1.8777954e-01
   4.6890000e+03   1.8939067e-01
   4.6900000e+03   1.9101553e-01
   4.6910000e+03   1.9266045e-01
   4.6920000e+03   1.9433116e-01
   4.6930000e+03   1.9603279e-01
   4.6940000e+03   1.9776973e-01
   4.6950000e+03   1.9954560e-01
   4.6960000e+03   2.0136326e-01
   4.6970000e+03   2.0322468e-01
   4.6980000e+03   2.0513103e-01
   4.6990000e+03   2.0708258e-01
   4.7000000e+03   2.0907878e-01
   4.7010000e+03   2.1111826e-01
   4.7020000e+03   2.1319882e-01
   4.7030000e+03   2.1531756e-01
   4.7040000e+03   2.1747083e-01
   4.7050000e+03   2.1965437e-01
   4.7060000e+03   2.2186333e-01
   4.7070000e+03   2.2409235e-01
   4.7080000e+03   2.2633564e-01
   4.7090000e+03   2.2858705e-01
   4.7100000e+03   2.3084012e-01
   4.7110000e+03   2.3308819e-01
   4.7120000e+03   2.3532445e-01
   4.7130000e+03   2.3754201e-01
   4.7140000e+03   2.3973399e-01
   4.7150000e+03   2.4189354e-01
   4.7160000e+03   2.4401392e-01
   4.7170000e+03   2.4608856e-01
   4.7180000e+03   2.4811112e-01
   4.7190000e+03   2.5007548e-01
   4.7200000e+03   2.5197583e-01
   4.7210000e+03   2.5380669e-01
   4.7220000e+03   2.5556294e-01
   4.7230000e+03   2.5723983e-01
   4.7240000e+03   2.5883302e-01
   4.7250000e+03   2.6033857e-01
   4.7260000e+03   2.6175299e-01
   4.7270000e+03   2.6307320e-01
   4.7280000e+03   2.6429659e-01
   4.7290000e+03   2.6542095e-01
   4.7300000e+03   2.6644455e-01
   4.7310000e+03   2.6736604e-01
   4.7320000e+03   2.6818453e-01
   4.7330000e+03   2.6889952e-01
   4.7340000e+03   2.6951091e-01
   4.7350000e+03   2.7001899e-01
   4.7360000e+03   2.7042440e-01
   4.7370000e+03   2.7072812e-01
   4.7380000e+03   2.7093146e-01
   4.7390000e+03   2.7103602e-01
   4.7400000e+03   2.7104369e-01
   4.7410000e+03   2.7095659e-01
   4.7420000e+03   2.7077710e-01
   4.7430000e+03   2.7050775e-01
   4.7440000e+03   2.7015130e-01
   4.7450000e+03   2.6971061e-01
   4.7460000e+03   2.6918869e-01
   4.7470000e+03   2.6858864e-01
   4.7480000e+03   2.6791361e-01
   4.7490000e+03   2.6716682e-01
   4.7500000e+03   2.6635150e-01
   4.7510000e+03   2.6547086e-01
   4.7520000e+03   2.6452810e-01
   4.7530000e+03   2.6352635e-01
   4.7540000e+03   2.6246869e-01
   4.7550000e+03   2.6135809e-01
   4.7560000e+03   2.6019741e-01
   4.7570000e+03   2.5898937e-01
   4.7580000e+03   2.5773657e-01
   4.7590000e+03   2.5644142e-01
   4.7600000e+03   2.5510618e-01
   4.7610000e+03   2.5373291e-01
   4.7620000e+03   2.5232348e-01
   4.7630000e+03   2.5087955e-01
   4.7640000e+03   2.4940257e-01
   4.7650000e+03   2.4789377e-01
   4.7660000e+03   2.4635418e-01
   4.7670000e+03   2.4478458e-01
   4.7680000e+03   2.4318555e-01
   4.7690000e+03   2.4155745e-01
   4.7700000e+03   2.3990039e-01
   4.7710000e+03   2.3821430e-01
   4.7720000e+03   2.3649890e-01
   4.7730000e+03   2.3475369e-01
   4.7740000e+03   2.3297800e-01
   4.7750000e+03   2.3117096e-01
   4.7760000e+03   2.2933155e-01
   4.7770000e+03   2.2745857e-01
   4.7780000e+03   2.2555070e-01
   4.7790000e+03   2.2360649e-01
   4.7800000e+03   2.2162438e-01
   4.7810000e+03   2.1960270e-01
   4.7820000e+03   2.1753975e-01
   4.7830000e+03   2.1543375e-01
   4.7840000e+03   2.1328291e-01
   4.7850000e+03   2.1108542e-01
   4.7860000e+03   2.0883950e-01
   4.7870000e+03   2.0654344e-01
   4.7880000e+03   2.0419559e-01
   4.7890000e+03   2.0179440e-01
   4.7900000e+03   1.9933848e-01
   4.7910000e+03   1.9682660e-01
   4.7920000e+03   1.9425774e-01
   4.7930000e+03   1.9163112e-01
   4.7940000e+03   1.8894626e-01
   4.7950000e+03   1.8620299e-01
   4.7960000e+03   1.8340152e-01
   4.7970000e+03   1.8054247e-01
   4.7980000e+03   1.7762693e-01
   4.7990000e+03   1.7465653e-01
   4.8000000e+03   1.7163345e-01
   4.8010000e+03   1.6856055e-01
   4.8020000e+03   1.6544137e-01
   4.8030000e+03   1.6228024e-01
   4.8040000e+03   1.5908239e-01
   4.8050000e+03   1.5585396e-01
   4.8060000e+03   1.5260215e-01
   4.8070000e+03   1.4933531e-01
   4.8080000e+03   1.4606303e-01
   4.8090000e+03   1.4279626e-01
   4.8100000e+03   1.3954742e-01
   4.8110000e+03   1.3633051e-01
   4.8120000e+03   1.3316125e-01
   4.8130000e+03   1.3005710e-01
   4.8140000e+03   1.2703741e-01
   4.8150000e+03   1.2412341e-01
   4.8160000e+03   1.2133823e-01
   4.8170000e+03   1.1870676e-01
   4.8180000e+03   1.1625552e-01
   4.8190000e+03   1.1401235e-01
   4.8200000e+03   1.1200592e-01
   4.8210000e+03   1.1026522e-01
   4.8220000e+03   1.0881873e-01
   4.8230000e+03   1.0769361e-01
   4.8240000e+03   1.0691469e-01
   4.8250000e+03   1.0650349e-01
   4.8260000e+03   1.0647728e-01
   4.8270000e+03   1.0684831e-01
   4.8280000e+03   1.0762329e-01
   4.8290000e+03   1.0880316e-01
   4.8300000e+03   1.1038318e-01
   4.8310000e+03   1.1235334e-01
   4.8320000e+03   1.1469905e-01
   4.8330000e+03   1.1740189e-01
   4.8340000e+03   1.2044056e-01
   4.8350000e+03   1.2379175e-01
   4.8360000e+03   1.2743093e-01
   4.8370000e+03   1.3133308e-01
   4.8380000e+03   1.3547323e-01
   4.8390000e+03   1.3982693e-01
   4.8400000e+03   1.4437053e-01
   4.8410000e+03   1.4908141e-01
   4.8420000e+03   1.5393811e-01
   4.8430000e+03   1.5892037e-01
   4.8440000e+03   1.6400914e-01
   4.8450000e+03   1.6918657e-01
   4.8460000e+03   1.7443592e-01
   4.8470000e+03   1.7974156e-01
   4.8480000e+03   1.8508880e-01
   4.8490000e+03   1.9046390e-01
   4.8500000e+03   1.9585397e-01
   4.8510000e+03   2.0124685e-01
   4.8520000e+03   2.0663110e-01
   4.8530000e+03   2.1199589e-01
   4.8540000e+03   2.1733096e-01
   4.8550000e+03   2.2262654e-01
   4.8560000e+03   2.2787334e-01
   4.8570000e+03   2.3306244e-01
   4.8580000e+03   2.3818530e-01
   4.8590000e+03   2.4323369e-01
   4.8600000e+03   2.4819966e-01
   4.8610000e+03   2.5307553e-01
   4.8620000e+03   2.5785380e-01
   4.8630000e+03   2.6252721e-01
   4.8640000e+03   2.6708863e-01
   4.8650000e+03   2.7153113e-01
   4.8660000e+03   2.7584787e-01
   4.8670000e+03   2.8003217e-01
   4.8680000e+03   2.8407744e-01
   4.8690000e+03   2.8797720e-01
   4.8700000e+03   2.9172507e-01
   4.8710000e+03   2.9531476e-01
   4.8720000e+03   2.9874008e-01
   4.8730000e+03   3.0199493e-01
   4.8740000e+03   3.0507334e-01
   4.8750000e+03   3.0796940e-01
   4.8760000e+03   3.1067735e-01
   4.8770000e+03   3.1319155e-01
   4.8780000e+03   3.1550651e-01
   4.8790000e+03   3.1761689e-01
   4.8800000e+03   3.1951752e-01
   4.8810000e+03   3.2120343e-01
   4.8820000e+03   3.2266986e-01
   4.8830000e+03   3.2391230e-01
   4.8840000e+03   3.2492649e-01
   4.8850000e+03   3.2570846e-01
   4.8860000e+03   3.2625456e-01
   4.8870000e+03   3.2656146e-01
   4.8880000e+03   3.2662622e-01
   4.8890000e+03   3.2644629e-01
   4.8900000e+03   3.2601957e-01
   4.8910000e+03   3.2534439e-01
   4.8920000e+03   3.2441959e-01
   4.8930000e+03   3.2324455e-01
   4.8940000e+03   3.2181918e-01
   4.8950000e+03   3.2014402e-01
   4.8960000e+03   3.1822020e-01
   4.8970000e+03   3.1604954e-01
   4.8980000e+03   3.1363456e-01
   4.8990000e+03   3.1097851e-01
   4.9000000e+03   3.0808540e-01
   4.9010000e+03   3.0496010e-01
   4.9020000e+03   3.0160829e-01
   4.9030000e+03   2.9803657e-01
   4.9040000e+03   2.9425247e-01
   4.9050000e+03   2.9026454e-01
   4.9060000e+03   2.8608233e-01
   4.9070000e+03   2.8171651e-01
   4.9080000e+03   2.7717888e-01
   4.9090000e+03   2.7248245e-01
   4.9100000e+03   2.6764151e-01
   4.9110000e+03   2.6267168e-01
   4.9120000e+03   2.5758997e-01
   4.9130000e+03   2.5241490e-01
   4.9140000e+03   2.4716651e-01
   4.9150000e+03   2.4186649e-01
   4.9160000e+03   2.3653821e-01
   4.9170000e+03   2.3120681e-01
   4.9180000e+03   2.2589923e-01
   4.9190000e+03   2.2064427e-01
   4.9200000e+03   2.1547254e-01
   4.9210000e+03   2.1041646e-01
   4.9220000e+03   2.0551011e-01
   4.9230000e+03   2.0078912e-01
   4.9240000e+03   1.9629029e-01
   4.9250000e+03   1.9205131e-01
   4.9260000e+03   1.8811015e-01
   4.9270000e+03   1.8450444e-01
   4.9280000e+03   1.8127064e-01
   4.9290000e+03   1.7844312e-01
   4.9300000e+03   1.7605312e-01
   4.9310000e+03   1.7412768e-01
   4.9320000e+03   1.7268862e-01
   4.9330000e+03   1.7175162e-01
   4.9340000e+03   1.7132549e-01
   4.9350000e+03   1.7141179e-01
   4.9360000e+03   1.7200470e-01
   4.9370000e+03   1.7309128e-01
   4.9380000e+03   1.7465205e-01
   4.9390000e+03   1.7666177e-01
   4.9400000e+03   1.7909050e-01
   4.9410000e+03   1.8190467e-01
   4.9420000e+03   1.8506817e-01
   4.9430000e+03   1.8854339e-01
   4.9440000e+03   1.9229213e-01
   4.9450000e+03   1.9627640e-01
   4.9460000e+03   2.0045899e-01
   4.9470000e+03   2.0480401e-01
   4.9480000e+03   2.0927718e-01
   4.9490000e+03   2.1384607e-01
   4.9500000e+03   2.1848025e-01
   4.9510000e+03   2.2315134e-01
   4.9520000e+03   2.2783298e-01
   4.9530000e+03   2.3250085e-01
   4.9540000e+03   2.3713256e-01
   4.9550000e+03   2.4170759e-01
   4.9560000e+03   2.4620719e-01
   4.9570000e+03   2.5061426e-01
   4.9580000e+03   2.5491329e-01
   4.9590000e+03   2.5909023e-01
   4.9600000e+03   2.6313237e-01
   4.9610000e+03   2.6702833e-01
   4.9620000e+03   2.7076787e-01
   4.9630000e+03   2.7434189e-01
   4.9640000e+03   2.7774229e-01
   4.9650000e+03   2.8096196e-01
   4.9660000e+03   2.8399464e-01
   4.9670000e+03   2.8683492e-01
   4.9680000e+03   2.8947813e-01
   4.9690000e+03   2.9192032e-01
   4.9700000e+03   2.9415818e-01
   4.9710000e+03   2.9618901e-01
   4.9720000e+03   2.9801065e-01
   4.9730000e+03   2.9962147e-01
   4.9740000e+03   3.0102029e-01
   4.9750000e+03   3.0220637e-01
   4.9760000e+03   3.0317934e-01
   4.9770000e+03   3.0393920e-01
   4.9780000e+03   3.0448627e-01
   4.9790000e+03   3.0482116e-01
   4.9800000e+03   3.0494474e-01
   4.9810000e+03   3.0485812e-01
   4.9820000e+03   3.0456261e-01
   4.9830000e+03   3.0405971e-01
   4.9840000e+03   3.0335109e-01
   4.9850000e+03   3.0243857e-01
   4.9860000e+03   3.0132409e-01
   4.9870000e+03   3.0000971e-01
   4.9880000e+03   2.9849758e-01
   4.9890000e+03   2.9678996e-01
   4.9900000e+03   2.9488916e-01
   4.9910000e+03   2.9279758e-01
   4.9920000e+03   2.9051769e-01
   4.9930000e+03   2.8805199e-01
   4.9940000e+03   2.8540306e-01
   4.9950000e+03   2.8257353e-01
   4.9960000e+03   2.7956606e-01
   4.9970000e+03   2.7638338e-01
   4.9980000e+03   2.7302828e-01
   4.9990000e+03   2.6950359e-01
   5.0000000e+03   2.6581220e-01


==> data_kernel_gamma.dat <==
  -3.0000000e+00  -4.9625498e-04
  -2.9900000e+00  -4.0864784e-04
  -2.9800000e+00  -3.1917430e-04
  -2.9700000e+00  -2.2809812e-04
  -2.9600000e+00  -1.3569288e-04
  -2.9500000e+00  -4.2241187e-05
  -2.9400000e+00   5.1966229e-05
  -2.9300000e+00   1.4663141e-04
  -2.9200000e+00   2.4145012e-04
  -2.9100000e+00   3.3611288e-04
  -2.9000000e+00   4.3030597e-04
  -2.8900000e+00   5.2371249e-04
  -2.8800000e+00   6.1601353e-04
  -2.8700000e+00   7.0688921e-04
  -2.8600000e+00   7.9601991e-04
  -2.8500000e+00   8.8308742e-04
  -2.8400000e+00   9.6777611e-04
  -2.8300000e+00   1.0497742e-03
  -2.8200000e+00   1.1287749e-03
  -2.8100000e+00   1.2044776e-03
  -2.8000000e+00   1.2765893e-03
  -2.7900000e+00   1.3448257e-03
  -2.7800000e+00   1.4089121e-03
  -2.7700000e+00   1.4685853e-03
  -2.7600000e+00   1.5235939e-03
  -2.7500000e+00   1.5737003e-03
  -2.7400000e+00   1.6186812e-03
  -2.7300000e+00   1.6583291e-03
  -2.7200000e+00   1.6924529e-03
  -2.7100000e+00   1.7208796e-03
  -2.7000000e+00   1.7434546e-03
  -2.6900000e+00   1.7600429e-03
  -2.6800000e+00   1.7705300e-03
  -2.6700000e+00   1.7748227e-03
  -2.6600000e+00   1.7728498e-03
  -2.6500000e+00   1.7645627e-03
  -2.6400000e+00   1.7499362e-03
  -2.6300000e+00   1.7289688e-03
  -2.6200000e+00   1.7016835e-03
  -2.6100000e+00   1.6681277e-03
  -2.6000000e+00   1.6283739e-03
  -2.5900000e+00   1.5825196e-03
  -2.5800000e+00   1.5306877e-03
  -2.5700000e+00   1.4730263e-03
  -2.5600000e+00   1.4097087e-03
  -2.5500000e+00   1.3409334e-03
  -2.5400000e+00   1.2669233e-03
  -2.5300000e+00   1.1879262e-03
  -2.5200000e+00   1.1042135e-03
  -2.5100000e+00   1.0160800e-03
  -2.5000000e+00   9.2384345e-04
  -2.4900000e+00   8.2784339e-04
  -2.4800000e+00   7.2844054e-04
  -2.4700000e+00   6.2601579e-04
  -2.4600000e+00   5.2096912e-04
  -2.4500000e+00   4.1371850e-04
  -2.4400000e+00   3.0469863e-04
  -2.4300000e+00   1.9435960e-04
  -2.4200000e+00   8.3165526e-05
  -2.4100000e+00  -2.8406999e-05
  -2.4000000e+00  -1.3987045e-04
  -2.3900000e+00  -2.5072805e-04
  -2.3800000e+00  -3.6047545e-04
  -2.3700000e+00  -4.6860257e-04
  -2.3600000e+00  -5.7459544e-04
  -2.3500000e+00  -6.7793808e-04
  -2.3400000e+00  -7.7811452e-04
  -2.3300000e+00  -8.7461075e-04
  -2.3200000e+00  -9.6691682e-04
  -2.3100000e+00  -1.0545289e-03
  -2.3000000e+00  -1.1369513e-03
  -2.2900000e+00  -1.2136989e-03
  -2.2800000e+00  -1.2842988e-03
  -2.2700000e+00  -1.3482930e-03
  -2.2600000e+00  -1.4052400e-03
  -2.2500000e+00  -1.4547173e-03
  -2.2400000e+00  -1.4963235e-03
  -2.2300000e+00  -1.5296803e-03
  -2.2200000e+00  -1.5544343e-03
  -2.2100000e+00  -1.5702595e-03
  -2.2000000e+00  -1.5768589e-03
  -2.1900000e+00  -1.5739662e-03
  -2.1800000e+00  -1.5613484e-03
  -2.1700000e+00  -1.5388065e-03
  -2.1600000e+00  -1.5061781e-03
  -2.1500000e+00  -1.4633382e-03
  -2.1400000e+00  -1.4102012e-03
  -2.1300000e+00  -1.3467220e-03
  -2.1200000e+00  -1.2728973e-03
  -2.1100000e+00  -1.1887664e-03
  -2.1000000e+00  -1.0944128e-03
  -2.0900000e+00  -9.8996439e-04
  -2.0800000e+00  -8.7559452e-04
  -2.0700000e+00  -7.5152233e-04
  -2.0600000e+00  -6.1801319e-04
  -2.0500000e+00  -4.7537886e-04
  -2.0400000e+00  -3.2397752e-04
  -2.0300000e+00  -1.6421360e-04
  -2.0200000e+00   3.4625408e-06
  -2.0100000e+00   1.7855517e-04
  -2.0000000e+00   3.6052390e-04
  -1.9900000e+00   5.4878457e-04
  -1.9800000e+00   7.4271043e-04
  -1.9700000e+00   9.4163339e-04
  -1.9600000e+00   1.1448456e-03
  -1.9500000e+00   1.3516010e-03
  -1.9400000e+00   1.5611176e-03
  -1.9300000e+00   1.7725793e-03
  -1.9200000e+00   1.9851382e-03
  -1.9100000e+00   2.1979173e-03
  -1.9000000e+00   2.4100132e-03
  -1.8900000e+00   2.6204992e-03
  -1.8800000e+00   2.8284278e-03
  -1.8700000e+00   3.0328348e-03
  -1.8600000e+00   3.2327424e-03
  -1.8500000e+00   3.4271627e-03
  -1.8400000e+00   3.6151022e-03
  -1.8300000e+00   3.7955651e-03
  -1.8200000e+00   3.9675579e-03
  -1.8100000e+00   4.1300937e-03
  -1.8000000e+00   4.2821965e-03
  -1.7900000e+00   4.4229062e-03
  -1.7800000e+00   4.5512830e-03
  -1.7700000e+00   4.6664123e-03
  -1.7600000e+00   4.7674099e-03
  -1.7500000e+00   4.8534268e-03
  -1.7400000e+00   4.9236547e-03
  -1.7300000e+00   4.9773307e-03
  -1.7200000e+00   5.0137430e-03
  -1.7100000e+00   5.0322363e-03
  -1.7000000e+00   5.0322166e-03
  -1.6900000e+00   5.0131572e-03
  -1.6800000e+00   4.9746036e-03
  -1.6700000e+00   4.9161790e-03
  -1.6600000e+00   4.8375898e-03
  -1.6500000e+00   4.7386308e-03
  -1.6400000e+00   4.6191900e-03
  -1.6300000e+00   4.4792544e-03
  -1.6200000e+00   4.3189147e-03
  -1.6100000e+00   4.1383700e-03
  -1.6000000e+00   3.9379332e-03
  -1.5900000e+00   3.7180352e-03
  -1.5800000e+00   3.4792296e-03
  -1.5700000e+00   3.2221969e-03
  -1.5600000e+00   2.9477488e-03
  -1.5500000e+00   2.6568321e-03
  -1.5400000e+00   2.3505322e-03
  -1.5300000e+00   2.0300771e-03
  -1.5200000e+00   1.6968398e-03
  -1.5100000e+00   1.3523422e-03
  -1.5000000e+00   9.9825699e-04
  -1.4900000e+00   6.3641032e-04
  -1.4800000e+00   2.6878394e-04
  -1.4700000e+00  -1.0248324e-04
  -1.4600000e+00  -4.7509364e-04
  -1.4500000e+00  -8.4659006e-04
  -1.4400000e+00  -1.2143550e-03
  -1.4300000e+00  -1.5756101e-03
  -1.4200000e+00  -1.9274169e-03
  -1.4100000e+00  -2.2666763e-03
  -1.4000000e+00  -2.5901305e-03
  -1.3900000e+00  -2.8943633e-03
  -1.3800000e+00  -3.1758027e-03
  -1.3700000e+00  -3.4307223e-03
  -1.3600000e+00  -3.6552443e-03
  -1.3500000e+00  -3.8453421e-03
  -1.3400000e+00  -3.9968441e-03
  -1.3300000e+00  -4.1054374e-03
  -1.3200000e+00  -4.1666719e-03
  -1.3100000e+00  -4.1759653e-03
  -1.3000000e+00  -4.1286080e-03
  -1.2900000e+00  -4.0197689e-03
  -1.2800000e+00  -3.8445014e-03
  -1.2700000e+00  -3.5977497e-03
  -1.2600000e+00  -3.2743558e-03
  -1.2500000e+00  -2.8690666e-03
  -1.2400000e+00  -2.3765419e-03
  -1.2300000e+00  -1.7913622e-03
  -1.2200000e+00  -1.1080373e-03
  -1.2100000e+00  -3.2101529e-04
  -1.2000000e+00   5.7530864e-04
  -1.1900000e+00   1.5865822e-03
  -1.1800000e+00   2.7184865e-03
  -1.1700000e+00   3.9767253e-03
  -1.1600000e+00   5.3670150e-03
  -1.1500000e+00   6.8950735e-03
  -1.1400000e+00   8.5666094e-03
  -1.1300000e+00   1.0387310e-02
  -1.1200000e+00   1.2362831e-02
  -1.1100000e+00   1.4498783e-02
  -1.1000000e+00   1.6800722e-02
  -1.0900000e+00   1.9274133e-02
  -1.0800000e+00   2.1924423e-02
  -1.0700000e+00   2.4756906e-02
  -1.0600000e+00   2.7776787e-02
  -1.0500000e+00   3.0989159e-02
  -1.0400000e+00   3.4398979e-02
  -1.0300000e+00   3.8011063e-02
  -1.0200000e+00   4.1830072e-02
  -1.0100000e+00   4.5860497e-02
  -1.0000000e+00   5.0106649e-02
  -9.9000000e-01   5.4572646e-02
  -9.8000000e-01   5.9262400e-02
  -9.7000000e-01   6.4179605e-02
  -9.6000000e-01   6.9327726e-02
  -9.5000000e-01   7.4709986e-02
  -9.4000000e-01   8.0329356e-02
  -9.3000000e-01   8.6188542e-02
  -9.2000000e-01   9.2289974e-02
  -9.1000000e-01   9.8635799e-02
  -9.0000000e-01   1.0522787e-01
  -8.9000000e-01   1.1206772e-01
  -8.8000000e-01   1.1915658e-01
  -8.7000000e-01   1.2649536e-01
  -8.6000000e-01   1.3408462e-01
  -8.5000000e-01   1.4192460e-01
  -8.4000000e-01   1.5001517e-01
  -8.3000000e-01   1.5835586e-01
  -8.2000000e-01   1.6694582e-01
  -8.1000000e-01   1.7578384e-01
  -8.0000000e-01   1.8486835e-01
  -7.9000000e-01   1.9419738e-01
  -7.8000000e-01   2.0376857e-01
  -7.7000000e-01   2.1357920e-01
  -7.6000000e-01   2.2362615e-01
  -7.5000000e-01   2.3390588e-01
  -7.4000000e-01   2.4441450e-01
  -7.3000000e-01   2.5514769e-01
  -7.2000000e-01   2.6610076e-01
  -7.1000000e-01   2.7726860e-01
  -7.0000000e-01   2.8864573e-01
  -6.9000000e-01   3.0022626e-01
  -6.8000000e-01   3.1200392e-01
  -6.7000000e-01   3.2397205e-01
  -6.6000000e-01   3.3612362e-01
  -6.5000000e-01   3.4845121e-01
  -6.4000000e-01   3.6094704e-01
  -6.3000000e-01   3.7360294e-01
  -6.2000000e-01   3.8641043e-01
  -6.1000000e-01   3.9936062e-01
  -6.0000000e-01   4.1244434e-01
  -5.9000000e-01   4.2565204e-01
  -5.8000000e-01   4.3897387e-01
  -5.7000000e-01   4.5239968e-01
  -5.6000000e-01   4.6591898e-01
  -5.5000000e-01   4.7952104e-01
  -5.4000000e-01   4.9319482e-01
  -5.3000000e-01   5.0692903e-01
  -5.2000000e-01   5.2071214e-01
  -5.1000000e-01   5.3453237e-01
  -5.0000000e-01   5.4837772e-01
  -4.9000000e-01   5.6223601e-01
  -4.8000000e-01   5.7609484e-01
  -4.7000000e-01   5.8994167e-01
  -4.6000000e-01   6.0376379e-01
  -4.5000000e-01   6.1754834e-01
  -4.4000000e-01   6.3128236e-01
  -4.3000000e-01   6.4495279e-01
  -4.2000000e-01   6.5854648e-01
  -4.1000000e-01   6.7205021e-01
  -4.0000000e-01   6.8545072e-01
  -3.9000000e-01   6.9873474e-01
  -3.8000000e-01   7.1188897e-01
  -3.7000000e-01   7.2490014e-01
  -3.6000000e-01   7.3775501e-01
  -3.5000000e-01   7.5044037e-01
  -3.4000000e-01   7.6294313e-01
  -3.3000000e-01   7.7525024e-01
  -3.2000000e-01   7.8734880e-01
  -3.1000000e-01   7.9922604e-01
  -3.0000000e-01   8.1086932e-01
  -2.9000000e-01   8.2226618e-01
  -2.8000000e-01   8.3340437e-01
  -2.7000000e-01   8.4427183e-01
  -2.6000000e-01   8.5485674e-01
  -2.5000000e-01   8.6514751e-01
  -2.4000000e-01   8.7513284e-01
  -2.3000000e-01   8.8480171e-01
  -2.2000000e-01   8.9414338e-01
  -2.1000000e-01   9.0314746e-01
  -2.0000000e-01   9.1180386e-01
  -1.9000000e-01   9.2010289e-01
  -1.8000000e-01   9.2803519e-01
  -1.7000000e-01   9.3559179e-01
  -1.6000000e-01   9.4276412e-01
  -1.5000000e-01   9.4954403e-01
  -1.4000000e-01   9.5592378e-01
  -1.3000000e-01   9.6189609e-01
  -1.2000000e-01   9.6745410e-01
  -1.1000000e-01   9.7259143e-01
  -1.0000000e-01   9.7730217e-01
  -9.0000000e-02   9.8158088e-01
  -8.0000000e-02   9.8542263e-01
  -7.0000000e-02   9.8882296e-01
  -6.0000000e-02   9.9177794e-01
  -5.0000000e-02   9.9428414e-01
  -4.0000000e-02   9.9633866e-01
  -3.0000000e-02   9.9793910e-01
  -2.0000000e-02   9.9908360e-01
  -1.0000000e-02   9.9977083e-01
   0.0000000e+00   1.0000000e+00
   1.0000000e-02   9.9977083e-01
   2.0000000e-02   9.9908360e-01
   3.0000000e-02   9.9793910e-01
   4.0000000e-02   9.9633866e-01
   5.0000000e-02   9.9428414e-01
   6.0000000e-02   9.9177794e-01
   7.0000000e-02   9.8882296e-01
   8.0000000e-02   9.8542263e-01
   9.0000000e-02   9.8158088e-01
   1.0000000e-01   9.7730217e-01
   1.1000000e-01   9.7259143e-01
   1.2000000e-01   9.6745410e-01
   1.3000000e-01   9.6189609e-01
   1.4000000e-01   9.5592378e-01
   1.5000000e-01   9.4954403e-01
   1.6000000e-01   9.4276412e-01
   1.7000000e-01   9.3559179e-01
   1.8000000e-01   9.2803519e-01
   1.9000000e-01   9.2010289e-01
   2.0000000e-01   9.1180386e-01
   2.1000000e-01   9.0314746e-01
   2.2000000e-01   8.9414338e-01
   2.3000000e-01   8.8480171e-01
   2.4000000e-01   8.7513284e-01
   2.5000000e-01   8.6514751e-01
   2.6000000e-01   8.5485674e-01
   2.7000000e-01   8.4427183e-01
   2.8000000e-01   8.3340437e-01
   2.9000000e-01   8.2226618e-01
   3.0000000e-01   8.1086932e-01
   3.1000000e-01   7.9922604e-01
   3.2000000e-01   7.8734880e-01
   3.3000000e-01   7.7525024e-01
   3.4000000e-01   7.6294313e-01
   3.5000000e-01   7.5044037e-01
   3.6000000e-01   7.3775501e-01
   3.7000000e-01   7.2490014e-01
   3.8000000e-01   7.1188897e-01
   3.9000000e-01   6.9873474e-01
   4.0000000e-01   6.8545072e-01
   4.1000000e-01   6.7205021e-01
   4.2000000e-01   6.5854648e-01
   4.3000000e-01   6.4495279e-01
   4.4000000e-01   6.3128236e-01
   4.5000000e-01   6.1754834e-01
   4.6000000e-01   6.0376379e-01
   4.7000000e-01   5.8994167e-01
   4.8000000e-01   5.7609484e-01
   4.9000000e-01   5.6223601e-01
   5.0000000e-01   5.4837772e-01
   5.1000000e-01   5.3453237e-01
   5.2000000e-01   5.2071214e-01
   5.3000000e-01   5.0692903e-01
   5.4000000e-01   4.9319482e-01
   5.5000000e-01   4.7952104e-01
   5.6000000e-01   4.6591898e-01
   5.7000000e-01   4.5239968e-01
   5.8000000e-01   4.3897387e-01
   5.9000000e-01   4.2565204e-01
   6.0000000e-01   4.1244434e-01
   6.1000000e-01   3.9936062e-01
   6.2000000e-01   3.8641043e-01
   6.3000000e-01   3.7360294e-01
   6.4000000e-01   3.6094704e-01
   6.5000000e-01   3.4845121e-01
   6.6000000e-01   3.3612362e-01
   6.7000000e-01   3.2397205e-01
   6.8000000e-01   3.1200392e-01
   6.9000000e-01   3.0022626e-01
   7.0000000e-01   2.8864573e-01
   7.1000000e-01   2.7726860e-01
   7.2000000e-01   2.6610076e-01
   7.3000000e-01   2.5514769e-01
   7.4000000e-01   2.4441450e-01
   7.5000000e-01   2.3390588e-01
   7.6000000e-01   2.2362615e-01
   7.7000000e-01   2.1357920e-01
   7.8000000e-01   2.0376857e-01
   7.9000000e-01   1.9419738e-01
   8.0000000e-01   1.8486835e-01
   8.1000000e-01   1.7578384e-01
   8.2000000e-01   1.6694582e-01
   8.3000000e-01   1.5835586e-01
   8.4000000e-01   1.5001517e-01
   8.5000000e-01   1.4192460e-01
   8.6000000e-01   1.3408462e-01
   8.7000000e-01   1.2649536e-01
   8.8000000e-01   1.1915658e-01
   8.9000000e-01   1.1206772e-01
   9.0000000e-01   1.0522787e-01
   9.1000000e-01   9.8635799e-02
   9.2000000e-01   9.2289974e-02
   9.3000000e-01   8.6188542e-02
   9.4000000e-01   8.0329356e-02
   9.5000000e-01   7.4709986e-02
   9.6000000e-01   6.9327726e-02
   9.7000000e-01   6.4179605e-02
   9.8000000e-01   5.9262400e-02
   9.9000000e-01   5.4572646e-02
   1.0000000e+00   5.0106649e-02
   1.0100000e+00   4.5860497e-02
   1.0200000e+00   4.1830072e-02
   1.0300000e+00   3.8011063e-02
   1.0400000e+00   3.4398979e-02
   1.0500000e+00   3.0989159e-02
   1.0600000e+00   2.7776787e-02
   1.0700000e+00   2.4756906e-02
   1.0800000e+00   2.1924423e-02
   1.0900000e+00   1.9274133e-02
   1.1000000e+00   1.6800722e-02
   1.1100000e+00   1.4498783e-02
   1.1200000e+00   1.2362831e-02
   1.1300000e+00   1.0387310e-02
   1.1400000e+00   8.5666094e-03
   1.1500000e+00   6.8950735e-03
   1.1600000e+00   5.3670150e-03
   1.1700000e+00   3.9767253e-03
   1.1800000e+00   2.7184865e-03
   1.1900000e+00   1.5865822e-03
   1.2000000e+00   5.7530864e-04
   1.2100000e+00  -3.2101529e-04
   1.2200000e+00  -1.1080373e-03
   1.2300000e+00  -1.7913622e-03
   1.2400000e+00  -2.3765419e-03
   1.2500000e+00  -2.8690666e-03
   1.2600000e+00  -3.2743558e-03
   1.2700000e+00  -3.5977497e-03
   1.2800000e+00  -3.8445014e-03
   1.2900000e+00  -4.0197689e-03
   1.3000000e+00  -4.1286080e-03
   1.3100000e+00  -4.1759653e-03
   1.3200000e+00  -4.1666719e-03
   1.3300000e+00  -4.1054374e-03
   1.3400000e+00  -3.9968441e-03
   1.3500000e+00  -3.8453421e-03
   1.3600000e+00  -3.6552443e-03
   1.3700000e+00  -3.4307223e-03
   1.3800000e+00  -3.1758027e-03
   1.3900000e+00  -2.8943633e-03
   1.4000000e+00  -2.5901305e-03
   1.4100000e+00  -2.2666763e-03
   1.4200000e+00  -1.9274169e-03
   1.4300000e+00  -1.5756101e-03
   1.4400000e+00  -1.2143550e-03
   1.4500000e+00  -8.4659006e-04
   1.4600000e+00  -4.7509364e-04
   1.4700000e+00  -1.0248324e-04
   1.4800000e+00   2.6878394e-04
   1.4900000e+00   6.3641032e-04
   1.5000000e+00   9.9825699e-04
   1.5100000e+00   1.3523422e-03
   1.5200000e+00   1.6968398e-03
   1.5300000e+00   2.0300771e-03
   1.5400000e+00   2.3505322e-03
   1.5500000e+00   2.6568321e-03
   1.5600000e+00   2.9477488e-03
   1.5700000e+00   3.2221969e-03
   1.5800000e+00   3.4792296e-03
   1.5900000e+00   3.7180352e-03
   1.6000000e+00   3.9379332e-03
   1.6100000e+00   4.1383700e-03
   1.6200000e+00   4.3189147e-03
   1.6300000e+00   4.4792544e-03
   1.6400000e+00   4.6191900e-03
   1.6500000e+00   4.7386308e-03
   1.6600000e+00   4.8375898e-03
   1.6700000e+00   4.9161790e-03
   1.6800000e+00   4.9746036e-03
   1.6900000e+00   5.0131572e-03
   1.7000000e+00   5.0322166e-03
   1.7100000e+00   5.0322363e-03
   1.7200000e+00   5.0137430e-03
   1.7300000e+00   4.9773307e-03
   1.7400000e+00   4.9236547e-03
   1.7500000e+00   4.8534268e-03
   1.7600000e+00   4.7674099e-03
   1.7700000e+00   4.6664123e-03
   1.7800000e+00   4.5512830e-03
   1.7900000e+00   4.4229062e-03
   1.8000000e+00   4.2821965e-03
   1.8100000e+00   4.1300937e-03
   1.8200000e+00   3.9675579e-03
   1.8300000e+00   3.7955651e-03
   1.8400000e+00   3.6151022e-03
   1.8500000e+00   3.4271627e-03
   1.8600000e+00   3.2327424e-03
   1.8700000e+00   3.0328348e-03
   1.8800000e+00   2.8284278e-03
   1.8900000e+00   2.6204992e-03
   1.9000000e+00   2.4100132e-03
   1.9100000e+00   2.1979173e-03
   1.9200000e+00   1.9851382e-03
   1.9300000e+00   1.7725793e-03
   1.9400000e+00   1.5611176e-03
   1.9500000e+00   1.3516010e-03
   1.9600000e+00   1.1448456e-03
   1.9700000e+00   9.4163339e-04
   1.9800000e+00   7.4271043e-04
   1.9900000e+00   5.4878457e-04
   2.0000000e+00   3.6052390e-04
   2.0100000e+00   1.7855517e-04
   2.0200000e+00   3.4625408e-06
   2.0300000e+00  -1.6421360e-04
   2.0400000e+00  -3.2397752e-04
   2.0500000e+00  -4.7537886e-04
   2.0600000e+00  -6.1801319e-04
   2.0700000e+00  -7.5152233e-04
   2.0800000e+00  -8.7559452e-04
   2.0900000e+00  -9.8996439e-04
   2.1000000e+00  -1.0944128e-03
   2.1100000e+00  -1.1887664e-03
   2.1200000e+00  -1.2728973e-03
   2.1300000e+00  -1.3467220e-03
   2.1400000e+00  -1.4102012e-03
   2.1500000e+00  -1.4633382e-03
   2.1600000e+00  -1.5061781e-03
   2.1700000e+00  -1.5388065e-03
   2.1800000e+00  -1.5613484e-03
   2.1900000e+00  -1.5739662e-03
   2.2000000e+00  -1.5768589e-03
   2.2100000e+00  -1.5702595e-03
   2.2200000e+00  -1.5544343e-03
   2.2300000e+00  -1.5296803e-03
   2.2400000e+00  -1.4963235e-03
   2.2500000e+00  -1.4547173e-03
   2.2600000e+00  -1.4052400e-03
   2.2700000e+00  -1.3482930e-03
   2.2800000e+00  -1.2842988e-03
   2.2900000e+00  -1.2136989e-03
   2.3000000e+00  -1.1369513e-03
   2.3100000e+00  -1.0545289e-03
   2.3200000e+00  -9.6691682e-04
   2.3300000e+00  -8.7461075e-04
   2.3400000e+00  -7.7811452e-04
   2.3500000e+00  -6.7793808e-04
   2.3600000e+00  -5.7459544e-04
   2.3700000e+00  -4.6860257e-04
   2.3800000e+00  -3.6047545e-04
   2.3900000e+00  -2.5072805e-04
   2.4000000e+00  -1.3987045e-04
   2.4100000e+00  -2.8406999e-05
   2.4200000e+00   8.3165526e-05
   2.4300000e+00   1.9435960e-04
   2.4400000e+00   3.0469863e-04
   2.4500000e+00   4.1371850e-04
   2.4600000e+00   5.2096912e-04
   2.4700000e+00   6.2601579e-04
   2.4800000e+00   7.2844054e-04
   2.4900000e+00   8.2784339e-04
   2.5000000e+00   9.2384345e-04
   2.5100000e+00   1.0160800e-03
   2.5200000e+00   1.1042135e-03
   2.5300000e+00   1.1879262e-03
   2.5400000e+00   1.2669233e-03
   2.5500000e+00   1.3409334e-03
   2.5600000e+00   1.4097087e-03
   2.5700000e+00   1.4730263e-03
   2.5800000e+00   1.5306877e-03
   2.5900000e+00   1.5825196e-03
   2.6000000e+00   1.6283739e-03
   2.6100000e+00   1.6681277e-03
   2.6200000e+00   1.7016835e-03
   2.6300000e+00   1.7289688e-03
   2.6400000e+00   1.7499362e-03
   2.6500000e+00   1.7645627e-03
   2.6600000e+00   1.7728498e-03
   2.6700000e+00   1.7748227e-03
   2.6800000e+00   1.7705300e-03
   2.6900000e+00   1.7600429e-03
   2.7000000e+00   1.7434546e-03
   2.7100000e+00   1.7208796e-03
   2.7200000e+00   1.6924529e-03
   2.7300000e+00   1.6583291e-03
   2.7400000e+00   1.6186812e-03
   2.7500000e+00   1.5737003e-03
   2.7600000e+00   1.5235939e-03
   2.7700000e+00   1.4685853e-03
   2.7800000e+00   1.4089121e-03
   2.7900000e+00   1.3448257e-03
   2.8000000e+00   1.2765893e-03
   2.8100000e+00   1.2044776e-03
   2.8200000e+00   1.1287749e-03
   2.8300000e+00   1.0497742e-03
   2.8400000e+00   9.6777611e-04
   2.8500000e+00   8.8308742e-04
   2.8600000e+00   7.9601991e-04
   2.8700000e+00   7.0688921e-04
   2.8800000e+00   6.1601353e-04
   2.8900000e+00   5.2371249e-04
   2.9000000e+00   4.3030597e-04
   2.9100000e+00   3.3611288e-04
   2.9200000e+00   2.4145012e-04
   2.9300000e+00   1.4663141e-04
   2.9400000e+00   5.1966229e-05
   2.9500000e+00  -4.2241187e-05
   2.9600000e+00  -1.3569288e-04
   2.9700000e+00  -2.2809812e-04
   2.9800000e+00  -3.1917430e-04
   2.9900000e+00  -4.0864784e-04
   3.0000000e+00  -4.9625498e-04


==> data_kernel_gamma_log.dat <==
  -1.5000000e+01   1.7948691e-05
  -1.4856311e+01   7.1953234e-06
  -1.4713999e+01   4.7565418e-07
  -1.4573050e+01   1.8982615e-06
  -1.4433451e+01   1.0786579e-06
  -1.4295189e+01   3.3842452e-06
  -1.4158252e+01   7.3619562e-07
  -1.4022626e+01   7.1167610e-06
  -1.3888300e+01   1.6175621e-05
  -1.3755260e+01   2.1023144e-05
  -1.3623495e+01   1.8654706e-05
  -1.3492992e+01   1.0692391e-05
  -1.3363739e+01   2.5543388e-06
  -1.3235725e+01   1.7347166e-07
  -1.3108936e+01   6.3703404e-06
  -1.2983363e+01   1.9096110e-05
  -1.2858992e+01   3.2529422e-05
  -1.2735812e+01   4.0285983e-05
  -1.2613813e+01   3.8830754e-05
  -1.2492982e+01   2.9186665e-05
  -1.2373308e+01   1.6100183e-05
  -1.2254781e+01   5.2662022e-06
  -1.2137389e+01   2.1647735e-07
  -1.2021122e+01   5.4570954e-07
  -1.1905969e+01   2.3389615e-06
  -1.1791919e+01   4.7316523e-07
  -1.1678961e+01   8.4679464e-06
  -1.1567085e+01   2.4162155e-05
  -1.1456281e+01   4.2384641e-05
  -1.1346538e+01   5.6749052e-05
  -1.1237847e+01   6.1494952e-05
  -1.1130197e+01   5.4025585e-05
  -1.1023578e+01   3.6077734e-05
  -1.0917980e+01   1.3063443e-05
  -1.0813394e+01   8.0686696e-06
  -1.0709810e+01   2.1505290e-05
  -1.0607218e+01   2.4666458e-05
  -1.0505608e+01   1.8926785e-05
  -1.0404973e+01   8.7579264e-06
  -1.0305301e+01   2.7789888e-07
  -1.0206584e+01   3.8399383e-06
  -1.0108812e+01   5.2459639e-07
  -1.0011977e+01   7.6328098e-06
  -9.9160700e+00   1.5998800e-05
  -9.8210814e+00   1.9156935e-05
  -9.7270028e+00   1.3002975e-05
  -9.6338253e+00   3.6326877e-06
  -9.5415405e+00   2.8383320e-05
  -9.4501396e+00   5.5939105e-05
  -9.3596143e+00   7.9606445e-05
  -9.2699562e+00   9.3305381e-05
  -9.1811569e+00   9.3367902e-05
  -9.0932083e+00   7.9596569e-05
  -9.0061021e+00   5.5296596e-05
  -8.9198304e+00   2.6314210e-05
  -8.8343851e+00   6.0062221e-07
  -8.7497582e+00   1.9617320e-05
  -8.6659421e+00   2.7323594e-05
  -8.5829288e+00   2.3512108e-05
  -8.5007107e+00   1.1084202e-05
  -8.4192803e+00   4.8550751e-06
  -8.3386298e+00   1.8431010e-05
  -8.2587520e+00   2.4566289e-05
  -8.1796393e+00   2.0278279e-05
  -8.1012844e+00   5.3977091e-06
  -8.0236802e+00   1.7438396e-05
  -7.9468193e+00   4.3482857e-05
  -7.8706947e+00   6.7066619e-05
  -7.7952993e+00   8.2980500e-05
  -7.7206261e+00   8.7726039e-05
  -7.6466683e+00   8.0359806e-05
  -7.5734189e+00   6.2760804e-05
  -7.5008712e+00   3.9284207e-05
  -7.4290185e+00   1.5895570e-05
  -7.3578540e+00   1.0190032e-06
  -7.2873712e+00   5.9173746e-06
  -7.2175637e+00   4.8090239e-06
  -7.1484248e+00   3.2121864e-05
  -7.0799482e+00   7.4117365e-05
  -7.0121276e+00   1.2632258e-04
  -6.9449566e+00   1.8243230e-04
  -6.8784291e+00   2.3533874e-04
  -6.8125389e+00   2.7826495e-04
  -6.7472798e+00   3.0580684e-04
  -6.6826459e+00   3.1471719e-04
  -6.6186312e+00   3.0431814e-04
  -6.5552296e+00   2.7649626e-04
  -6.4924354e+00   2.3530358e-04
  -6.4302427e+00   1.8624806e-04
  -6.3686458e+00   1.3539857e-04
  -6.3076389e+00   8.8449122e-05
  -6.2472164e+00   4.9883286e-05
  -6.1873727e+00   2.2355249e-05
  -6.1281023e+00   6.3652405e-06
  -6.0693996e+00   2.6008064e-07
  -6.0112593e+00   5.4247515e-07
  -5.9536759e+00   2.4316098e-06
  -5.8966442e+00   5.8763631e-07
  -5.8401587e+00   1.0103338e-05
  -5.7842143e+00   3.3788432e-05
  -5.7288059e+00   7.3043887e-05
  -5.6739282e+00   1.2847757e-04
  -5.6195762e+00   1.9857851e-04
  -5.5657448e+00   2.7982210e-04
  -5.5124291e+00   3.6700911e-04
  -5.4596242e+00   4.5379138e-04
  -5.4073250e+00   5.3331884e-04
  -5.3555269e+00   5.9893343e-04
  -5.3042249e+00   6.4483450e-04
  -5.2534144e+00   6.6664836e-04
  -5.2030906e+00   6.6184818e-04
  -5.1532489e+00   6.2998899e-04
  -5.1038846e+00   5.7274308e-04
  -5.0549932e+00   4.9374098e-04
  -5.0065701e+00   3.9824166e-04
  -4.9586109e+00   2.9266968e-04
  -4.9111111e+00   1.8406683e-04
  -4.8640663e+00   7.9510401e-05
  -4.8174722e+00   1.4450456e-05
  -4.7713244e+00   9.2293507e-05
  -4.7256187e+00   1.4991946e-04
  -4.6803508e+00   1.8491822e-04
  -4.6355165e+00   1.9669085e-04
  -4.5911117e+00   1.8642539e-04
  -4.5471323e+00   1.5693599e-04
  -4.5035742e+00   1.1238523e-04
  -4.4604333e+00   5.7916683e-05
  -4.4177056e+00   7.7024830e-07
  -4.3753873e+00   5.7869036e-05
  -4.3334744e+00   1.0790483e-04
  -4.2919629e+00   1.4613281e-04
  -4.2508491e+00   1.6887051e-04
  -4.2101291e+00   1.7374471e-04
  -4.1697992e+00   1.5984059e-04
  -4.1298557e+00   1.2774817e-04
  -4.0902947e+00   7.9508024e-05
  -4.0511128e+00   1.8464572e-05
  -4.0123061e+00   5.0959516e-05
  -3.9738712e+00   1.2355028e-04
  -3.9358045e+00   1.9363070e-04
  -3.8981024e+00   2.5540907e-04
  -3.8607615e+00   3.0332639e-04
  -3.8237783e+00   3.3238328e-04
  -3.7871493e+00   3.3842913e-04
  -3.7508713e+00   3.1839958e-04
  -3.7149407e+00   2.7049184e-04
  -3.6793543e+00   1.9427150e-04
  -3.6441089e+00   9.0708351e-05
  -3.6092010e+00   3.7857602e-05
  -3.5746276e+00   1.8781515e-04
  -3.5403853e+00   3.5443855e-04
  -3.5064711e+00   5.3209199e-04
  -3.4728817e+00   7.1447052e-04
  -3.4396141e+00   8.9486503e-04
  -3.4066651e+00   1.0664388e-03
  -3.3740318e+00   1.2225032e-03
  -3.3417111e+00   1.3567808e-03
  -3.3097000e+00   1.4636466e-03
  -3.2779955e+00   1.5383369e-03
  -3.2465948e+00   1.5771212e-03
  -3.2154948e+00   1.5774309e-03
  -3.1846928e+00   1.5379413e-03
  -3.1541858e+00   1.4586084e-03
  -3.1239710e+00   1.3406585e-03
  -3.0940457e+00   1.1865351e-03
  -3.0644071e+00   9.9980632e-04
  -3.0350523e+00   7.8503774e-04
  -3.0059788e+00   5.4763684e-04
  -2.9771838e+00   2.9367557e-04
  -2.9486646e+00   2.9697653e-05
  -2.9204186e+00   2.3748241e-04
  -2.8924431e+00   5.0098197e-04
  -2.8647357e+00   7.5404829e-04
  -2.8372936e+00   9.9024623e-04
  -2.8101145e+00   1.2036307e-03
  -2.7831957e+00   1.3888996e-03
  -2.7565347e+00   1.5415238e-03
  -2.7301292e+00   1.6578517e-03
  -2.7039766e+00   1.7351874e-03
  -2.6780745e+00   1.7718406e-03
  -2.6524205e+00   1.7671496e-03
  -2.6270123e+00   1.7214771e-03
  -2.6018475e+00   1.6361811e-03
  -2.5769238e+00   1.5135629e-03
  -2.5522387e+00   1.3567935e-03
  -2.5277902e+00   1.1698233e-03
  -2.5035759e+00   9.5727628e-04
  -2.4795935e+00   7.2433289e-04
  -2.4558408e+00   4.7660466e-04
  -2.4323157e+00   2.2000384e-04
  -2.4090159e+00   3.9388848e-05
  -2.3859393e+00   2.9545541e-04
  -2.3630838e+00   5.4216783e-04
  -2.3404472e+00   7.7370912e-04
  -2.3180275e+00   9.8458581e-04
  -2.2958225e+00   1.1697302e-03
  -2.2738302e+00   1.3245907e-03
  -2.2520486e+00   1.4452094e-03
  -2.2304757e+00   1.5282857e-03
  -2.2091094e+00   1.5712257e-03
  -2.1879478e+00   1.5721769e-03
  -2.1669889e+00   1.5300495e-03
  -2.1462307e+00   1.4445220e-03
  -2.1256714e+00   1.3160351e-03
  -2.1053091e+00   1.1457722e-03
  -2.0851418e+00   9.3562797e-04
  -2.0651677e+00   6.8816684e-04
  -2.0453849e+00   4.0657209e-04
  -2.0257917e+00   9.4586572e-05
  -2.0063861e+00   2.4355316e-04
  -1.9871664e+00   6.0318825e-04
  -1.9681308e+00   9.7931303e-04
  -1.9492776e+00   1.3666533e-03
  -1.9306050e+00   1.7597463e-03
  -1.9121112e+00   2.1530209e-03
  -1.8937946e+00   2.5408770e-03
  -1.8756535e+00   2.9177635e-03
  -1.8576861e+00   3.2782530e-03
  -1.8398909e+00   3.6171137e-03
  -1.8222661e+00   3.9293763e-03
  -1.8048101e+00   4.2103963e-03
  -1.7875214e+00   4.4559111e-03
  -1.7703983e+00   4.6620914e-03
  -1.7534392e+00   4.8255854e-03
  -1.7366425e+00   4.9435583e-03
  -1.7200068e+00   5.0137243e-03
  -1.7035304e+00   5.0343723e-03
  -1.6872119e+00   5.0043855e-03
  -1.6710496e+00   4.9232543e-03
  -1.6550422e+00   4.7910834e-03
  -1.6391882e+00   4.6085933e-03
  -1.6234860e+00   4.3771149e-03
  -1.6079342e+00   4.0985809e-03
  -1.5925314e+00   3.7755106e-03
  -1.5772761e+00   3.4109908e-03
  -1.5621670e+00   3.0086531e-03
  -1.5472026e+00   2.5726464e-03
  -1.5323815e+00   2.1076075e-03
  -1.5177024e+00   1.6186279e-03
  -1.5031640e+00   1.1112183e-03
  -1.4887648e+00   5.9127209e-04
  -1.4745035e+00   6.5025914e-05
  -1.4603789e+00   4.6097985e-04
  -1.4463896e+00   9.7994188e-04
  -1.4325342e+00   1.4848350e-03
  -1.4188116e+00   1.9684532e-03
  -1.4052205e+00   2.4234508e-03
  -1.3917595e+00   2.8423828e-03
  -1.3784275e+00   3.2177442e-03
  -1.3652232e+00   3.5420089e-03
  -1.3521453e+00   3.8076670e-03
  -1.3391928e+00   4.0072604e-03
  -1.3263643e+00   4.1334175e-03
  -1.3136587e+00   4.1788854e-03
  -1.3010749e+00   4.1365609e-03
  -1.2886115e+00   3.9995188e-03
  -1.2762676e+00   3.7610393e-03
  -1.2640419e+00   3.4146318e-03
  -1.2519333e+00   2.9540583e-03
  -1.2399407e+00   2.3733528e-03
  -1.2280630e+00   1.6668407e-03
  -1.2162991e+00   8.2915368e-04
  -1.2046479e+00   1.4475512e-04
  -1.1931082e+00   1.2595999e-03
  -1.1816792e+00   2.5197517e-03
  -1.1703596e+00   3.9292309e-03
  -1.1591484e+00   5.4917005e-03
  -1.1480446e+00   7.2104621e-03
  -1.1370472e+00   9.0884533e-03
  -1.1261551e+00   1.1128246e-02
  -1.1153674e+00   1.3332049e-02
  -1.1046830e+00   1.5701707e-02
  -1.0941010e+00   1.8238705e-02
  -1.0836203e+00   2.0944176e-02
  -1.0732400e+00   2.3818902e-02
  -1.0629592e+00   2.6863323e-02
  -1.0527768e+00   3.0077547e-02
  -1.0426920e+00   3.3461354e-02
  -1.0327038e+00   3.7014210e-02
  -1.0228113e+00   4.0735275e-02
  -1.0130135e+00   4.4623415e-02
  -1.0033096e+00   4.8677210e-02
  -9.9369862e-01   5.2894972e-02
  -9.8417973e-01   5.7274751e-02
  -9.7475202e-01   6.1814352e-02
  -9.6541462e-01   6.6511346e-02
  -9.5616667e-01   7.1363082e-02
  -9.4700731e-01   7.6366701e-02
  -9.3793568e-01   8.1519151e-02
  -9.2895096e-01   8.6817195e-02
  -9.2005230e-01   9.2257430e-02
  -9.1123888e-01   9.7836296e-02
  -9.0250989e-01   1.0355009e-01
  -8.9386452e-01   1.0939498e-01
  -8.8530197e-01   1.1536701e-01
  -8.7682143e-01   1.2146213e-01
  -8.6842214e-01   1.2767619e-01
  -8.6010330e-01   1.3400494e-01
  -8.5186415e-01   1.4044410e-01
  -8.4370393e-01   1.4698929e-01
  -8.3562187e-01   1.5363609e-01
  -8.2761724e-01   1.6038006e-01
  -8.1968928e-01   1.6721670e-01
  -8.1183727e-01   1.7414153e-01
  -8.0406047e-01   1.8115001e-01
  -7.9635817e-01   1.8823763e-01
  -7.8872966e-01   1.9539987e-01
  -7.8117421e-01   2.0263225e-01
  -7.7369115e-01   2.0993027e-01
  -7.6627976e-01   2.1728948e-01
  -7.5893937e-01   2.2470547e-01
  -7.5166930e-01   2.3217386e-01
  -7.4446887e-01   2.3969032e-01
  -7.3733741e-01   2.4725056e-01
  -7.3027427e-01   2.5485036e-01
  -7.2327879e-01   2.6248556e-01
  -7.1635031e-01   2.7015206e-01
  -7.0948821e-01   2.7784584e-01
  -7.0269184e-01   2.8556292e-01
  -6.9596058e-01   2.9329945e-01
  -6.8929380e-01   3.0105161e-01
  -6.8269087e-01   3.0881568e-01
  -6.7615120e-01   3.1658804e-01
  -6.6967418e-01   3.2436512e-01
  -6.6325920e-01   3.3214348e-01
  -6.5690567e-01   3.3991973e-01
  -6.5061301e-01   3.4769060e-01
  -6.4438062e-01   3.5545290e-01
  -6.3820793e-01   3.6320353e-01
  -6.3209437e-01   3.7093949e-01
  -6.2603938e-01   3.7865786e-01
  -6.2004239e-01   3.8635583e-01
  -6.1410285e-01   3.9403067e-01
  -6.0822020e-01   4.0167977e-01
  -6.0239390e-01   4.0930057e-01
  -5.9662342e-01   4.1689065e-01
  -5.9090821e-01   4.2444764e-01
  -5.8524775e-01   4.3196929e-01
  -5.7964151e-01   4.3945343e-01
  -5.7408898e-01   4.4689799e-01
  -5.6858964e-01   4.5430097e-01
  -5.6314297e-01   4.6166047e-01
  -5.5774848e-01   4.6897468e-01
  -5.5240567e-01   4.7624187e-01
  -5.4711403e-01   4.8346038e-01
  -5.4187309e-01   4.9062866e-01
  -5.3668235e-01   4.9774522e-01
  -5.3154133e-01   5.0480866e-01
  -5.2644956e-01   5.1181765e-01
  -5.2140656e-01   5.1877094e-01
  -5.1641188e-01   5.2566736e-01
  -5.1146504e-01   5.3250579e-01
  -5.0656558e-01   5.3928522e-01
  -5.0171306e-01   5.4600467e-01
  -4.9690703e-01   5.5266325e-01
  -4.9214703e-01   5.5926013e-01
  -4.8743263e-01   5.6579454e-01
  -4.8276338e-01   5.7226578e-01
  -4.7813887e-01   5.7867321e-01
  -4.7355866e-01   5.8501623e-01
  -4.6902232e-01   5.9129433e-01
  -4.6452943e-01   5.9750703e-01
  -4.6007959e-01   6.0365391e-01
  -4.5567237e-01   6.0973460e-01
  -4.5130737e-01   6.1574878e-01
  -4.4698418e-01   6.2169619e-01
  -4.4270240e-01   6.2757660e-01
  -4.3846164e-01   6.3338983e-01
  -4.3426151e-01   6.3913574e-01
  -4.3010161e-01   6.4481425e-01
  -4.2598155e-01   6.5042530e-01
  -4.2190097e-01   6.5596888e-01
  -4.1785947e-01   6.6144501e-01
  -4.1385669e-01   6.6685374e-01
  -4.0989225e-01   6.7219517e-01
  -4.0596579e-01   6.7746943e-01
  -4.0207694e-01   6.8267666e-01
  -3.9822534e-01   6.8781707e-01
  -3.9441064e-01   6.9289085e-01
  -3.9063248e-01   6.9789826e-01
  -3.8689051e-01   7.0283956e-01
  -3.8318439e-01   7.0771505e-01
  -3.7951377e-01   7.1252504e-01
  -3.7587831e-01   7.1726987e-01
  -3.7227767e-01   7.2194989e-01
  -3.6871153e-01   7.2656550e-01
  -3.6517955e-01   7.3111709e-01
  -3.6168140e-01   7.3560508e-01
  -3.5821676e-01   7.4002990e-01
  -3.5478531e-01   7.4439201e-01
  -3.5138673e-01   7.4869186e-01
  -3.4802071e-01   7.5292994e-01
  -3.4468693e-01   7.5710674e-01
  -3.4138509e-01   7.6122276e-01
  -3.3811487e-01   7.6527853e-01
  -3.3487599e-01   7.6927456e-01
  -3.3166812e-01   7.7321141e-01
  -3.2849099e-01   7.7708960e-01
  -3.2534429e-01   7.8090971e-01
  -3.2222773e-01   7.8467228e-01
  -3.1914103e-01   7.8837789e-01
  -3.1608390e-01   7.9202712e-01
  -3.1305605e-01   7.9562054e-01
  -3.1005721e-01   7.9915875e-01
  -3.0708709e-01   8.0264233e-01
  -3.0414543e-01   8.0607188e-01
  -3.0123194e-01   8.0944800e-01
  -2.9834636e-01   8.1277128e-01
  -2.9548843e-01   8.1604235e-01
  -2.9265787e-01   8.1926179e-01
  -2.8985442e-01   8.2243022e-01
  -2.8707783e-01   8.2554824e-01
  -2.8432784e-01   8.2861647e-01
  -2.8160419e-01   8.3163551e-01
  -2.7890663e-01   8.3460598e-01
  -2.7623492e-01   8.3752848e-01
  -2.7358879e-01   8.4040362e-01
  -2.7096802e-01   8.4323201e-01
  -2.6837234e-01   8.4601425e-01
  -2.6580154e-01   8.4875095e-01
  -2.6325536e-01   8.5144271e-01
  -2.6073357e-01   8.5409012e-01
  -2.5823593e-01   8.5669379e-01
  -2.5576223e-01   8.5925431e-01
  -2.5331221e-01   8.6177227e-01
  -2.5088567e-01   8.6424825e-01
  -2.4848237e-01   8.6668285e-01
  -2.4610210e-01   8.6907664e-01
  -2.4374462e-01   8.7143019e-01
  -2.4140973e-01   8.7374409e-01
  -2.3909721e-01   8.7601890e-01
  -2.3680683e-01   8.7825519e-01
  -2.3453840e-01   8.8045350e-01
  -2.3229170e-01   8.8261441e-01
  -2.3006652e-01   8.8473846e-01
  -2.2786265e-01   8.8682620e-01
  -2.2567990e-01   8.8887817e-01
  -2.2351805e-01   8.9089490e-01
  -2.2137691e-01   8.9287692e-01
  -2.1925629e-01   8.9482477e-01
  -2.1715598e-01   8.9673896e-01
  -2.1507578e-01   8.9862001e-01
  -2.1301552e-01   9.0046842e-01
  -2.1097499e-01   9.0228471e-01
  -2.0895400e-01   9.0406936e-01
  -2.0695238e-01   9.0582289e-01
  -2.0496993e-01   9.0754576e-01
  -2.0300647e-01   9.0923847e-01
  -2.0106182e-01   9.1090150e-01
  -1.9913580e-01   9.1253531e-01
  -1.9722823e-01   9.1414037e-01
  -1.9533893e-01   9.1571715e-01
  -1.9346773e-01   9.1726609e-01
  -1.9161445e-01   9.1878764e-01
  -1.8977893e-01   9.2028225e-01
  -1.8796099e-01   9.2175036e-01
  -1.8616046e-01   9.2319240e-01
  -1.8437718e-01   9.2460879e-01
  -1.8261098e-01   9.2599996e-01
  -1.8086171e-01   9.2736632e-01
  -1.7912919e-01   9.2870829e-01
  -1.7741326e-01   9.3002626e-01
  -1.7571378e-01   9.3132063e-01
  -1.7403057e-01   9.3259180e-01
  -1.7236349e-01   9.3384016e-01
  -1.7071237e-01   9.3506609e-01
  -1.6907707e-01   9.3626996e-01
  -1.6745744e-01   9.3745215e-01
  -1.6585333e-01   9.3861303e-01
  -1.6426457e-01   9.3975295e-01
  -1.6269104e-01   9.4087228e-01
  -1.6113258e-01   9.4197135e-01
  -1.5958905e-01   9.4305052e-01
  -1.5806031e-01   9.4411014e-01
  -1.5654621e-01   9.4515052e-01
  -1.5504661e-01   9.4617201e-01
  -1.5356138e-01   9.4717493e-01
  -1.5209038e-01   9.4815960e-01
  -1.5063347e-01   9.4912634e-01
  -1.4919051e-01   9.5007545e-01
  -1.4776138e-01   9.5100725e-01
  -1.4634593e-01   9.5192203e-01
  -1.4494405e-01   9.5282009e-01
  -1.4355559e-01   9.5370172e-01
  -1.4218043e-01   9.5456721e-01
  -1.4081845e-01   9.5541685e-01
  -1.3946952e-01   9.5625090e-01
  -1.3813350e-01   9.5706965e-01
  -1.3681029e-01   9.5787337e-01
  -1.3549975e-01   9.5866232e-01
  -1.3420176e-01   9.5943675e-01
  -1.3291621e-01   9.6019694e-01
  -1.3164297e-01   9.6094312e-01
  -1.3038193e-01   9.6167556e-01
  -1.2913297e-01   9.6239449e-01
  -1.2789597e-01   9.6310015e-01
  -1.2667082e-01   9.6379278e-01
  -1.2545741e-01   9.6447262e-01
  -1.2425562e-01   9.6513988e-01
  -1.2306534e-01   9.6579481e-01
  -1.2188647e-01   9.6643761e-01
  -1.2071889e-01   9.6706850e-01
  -1.1956249e-01   9.6768771e-01
  -1.1841717e-01   9.6829543e-01
  -1.1728282e-01   9.6889188e-01
  -1.1615934e-01   9.6947727e-01
  -1.1504662e-01   9.7005178e-01
  -1.1394456e-01   9.7061561e-01
  -1.1285306e-01   9.7116897e-01
  -1.1177201e-01   9.7171203e-01
  -1.1070131e-01   9.7224499e-01
  -1.0964088e-01   9.7276802e-01
  -1.0859060e-01   9.7328132e-01
  -1.0755038e-01   9.7378505e-01
  -1.0652013e-01   9.7427939e-01
  -1.0549975e-01   9.7476451e-01
  -1.0448914e-01   9.7524058e-01
  -1.0348821e-01   9.7570776e-01
  -1.0249687e-01   9.7616622e-01
  -1.0151503e-01   9.7661612e-01
  -1.0054259e-01   9.7705761e-01
  -9.9579466e-02   9.7749084e-01
  -9.8625569e-02   9.7791597e-01
  -9.7680809e-02   9.7833315e-01
  -9.6745100e-02   9.7874252e-01
  -9.5818354e-02   9.7914423e-01
  -9.4900485e-02   9.7953841e-01
  -9.3991410e-02   9.7992521e-01
  -9.3091042e-02   9.8030475e-01
  -9.2199299e-02   9.8067718e-01
  -9.1316098e-02   9.8104263e-01
  -9.0441358e-02   9.8140122e-01
  -8.9574998e-02   9.8175308e-01
  -8.8716936e-02   9.8209834e-01
  -8.7867094e-02   9.8243711e-01
  -8.7025392e-02   9.8276952e-01
  -8.6191754e-02   9.8309568e-01
  -8.5366101e-02   9.8341572e-01
  -8.4548358e-02   9.8372973e-01
  -8.3738447e-02   9.8403785e-01
  -8.2936295e-02   9.8434016e-01
  -8.2141828e-02   9.8463679e-01
  -8.1354970e-02   9.8492784e-01
  -8.0575650e-02   9.8521341e-01
  -7.9803795e-02   9.8549360e-01
  -7.9039334e-02   9.8576852e-01
  -7.8282197e-02   9.8603825e-01
  -7.7532311e-02   9.8630291e-01
  -7.6789610e-02   9.8656257e-01
  -7.6054022e-02   9.8681735e-01
  -7.5325482e-02   9.8706731e-01
  -7.4603920e-02   9.8731257e-01
  -7.3889270e-02   9.8755319e-01
  -7.3181466e-02   9.8778928e-01
  -7.2480442e-02   9.8802092e-01
  -7.1786133e-02   9.8824818e-01
  -7.1098475e-02   9.8847115e-01
  -7.0417405e-02   9.8868991e-01
  -6.9742859e-02   9.8890454e-01
  -6.9074774e-02   9.8911511e-01
  -6.8413089e-02   9.8932171e-01
  -6.7757743e-02   9.8952441e-01
  -6.7108674e-02   9.8972327e-01
  -6.6465823e-02   9.8991837e-01
  -6.5829130e-02   9.9010979e-01
  -6.5198536e-02   9.9029759e-01
  -6.4573983e-02   9.9048183e-01
  -6.3955412e-02   9.9066259e-01
  -6.3342767e-02   9.9083994e-01
  -6.2735990e-02   9.9101392e-01
  -6.2135026e-02   9.9118462e-01
  -6.1539819e-02   9.9135208e-01
  -6.0950313e-02   9.9151637e-01
  -6.0366455e-02   9.9167756e-01
  -5.9788189e-02   9.9183569e-01
  -5.9215463e-02   9.9199083e-01
  -5.8648223e-02   9.9214303e-01
  -5.8086417e-02   9.9229234e-01
  -5.7529992e-02   9.9243883e-01
  -5.6978898e-02   9.9258254e-01
  -5.6433082e-02   9.9272353e-01
  -5.5892495e-02   9.9286185e-01
  -5.5357087e-02   9.9299755e-01
  -5.4826807e-02   9.9313067e-01
  -5.4301607e-02   9.9326127e-01
  -5.3781438e-02   9.9338940e-01
  -5.3266252e-02   9.9351510e-01
  -5.2756001e-02   9.9363841e-01
  -5.2250638e-02   9.9375938e-01
  -5.1750116e-02   9.9387806e-01
  -5.1254388e-02   9.9399449e-01
  -5.0763410e-02   9.9410871e-01
  -5.0277134e-02   9.9422076e-01
  -4.9795517e-02   9.9433069e-01
  -4.9318513e-02   9.9443853e-01
  -4.8846078e-02   9.9454432e-01
  -4.8378169e-02   9.9464811e-01
  -4.7914742e-02   9.9474992e-01
  -4.7455755e-02   9.9484981e-01
  -4.7001164e-02   9.9494779e-01
  -4.6550928e-02   9.9504392e-01
  -4.6105005e-02   9.9513822e-01
  -4.5663353e-02   9.9523073e-01
  -4.5225932e-02   9.9532149e-01
  -4.4792701e-02   9.9541052e-01
  -4.4363621e-02   9.9549786e-01
  -4.3938650e-02   9.9558354e-01
  -4.3517751e-02   9.9566759e-01
  -4.3100883e-02   9.9575005e-01
  -4.2688009e-02   9.9583094e-01
  -4.2279089e-02   9.9591029e-01
  -4.1874087e-02   9.9598813e-01
  -4.1472965e-02   9.9606450e-01
  -4.1075685e-02   9.9613941e-01
  -4.0682210e-02   9.9621290e-01
  -4.0292505e-02   9.9628500e-01
  -3.9906533e-02   9.9635572e-01
  -3.9524258e-02   9.9642510e-01
  -3.9145645e-02   9.9649316e-01
  -3.8770659e-02   9.9655993e-01
  -3.8399265e-02   9.9662543e-01
  -3.8031429e-02   9.9668968e-01
  -3.7667116e-02   9.9675271e-01
  -3.7306293e-02   9.9681454e-01
  -3.6948926e-02   9.9687519e-01
  -3.6594983e-02   9.9693470e-01
  -3.6244431e-02   9.9699307e-01
  -3.5897236e-02   9.9705033e-01
  -3.5553367e-02   9.9710650e-01
  -3.5212792e-02   9.9716160e-01
  -3.4875480e-02   9.9721566e-01
  -3.4541399e-02   9.9726869e-01
  -3.4210518e-02   9.9732070e-01
  -3.3882807e-02   9.9737173e-01
  -3.3558235e-02   9.9742179e-01
  -3.3236772e-02   9.9747090e-01
  -3.2918388e-02   9.9751907e-01
  -3.2603055e-02   9.9756632e-01
  -3.2290742e-02   9.9761268e-01
  -3.1981421e-02   9.9765815e-01
  -3.1675062e-02   9.9770276e-01
  -3.1371639e-02   9.9774652e-01
  -3.1071122e-02   9.9778944e-01
  -3.0773484e-02   9.9783155e-01
  -3.0478697e-02   9.9787286e-01
  -3.0186734e-02   9.9791338e-01
  -2.9897567e-02   9.9795313e-01
  -2.9611171e-02   9.9799213e-01
  -2.9327518e-02   9.9803038e-01
  -2.9046582e-02   9.9806790e-01
  -2.8768337e-02   9.9810471e-01
  -2.8492758e-02   9.9814082e-01
  -2.8219819e-02   9.9817624e-01
  -2.7949494e-02   9.9821099e-01
  -2.7681759e-02   9.9824507e-01
  -2.7416588e-02   9.9827851e-01
  -2.7153958e-02   9.9831131e-01
  -2.6893843e-02   9.9834348e-01
  -2.6636220e-02   9.9837505e-01
  -2.6381065e-02   9.9840601e-01
  -2.6128354e-02   9.9843638e-01
  -2.5878064e-02   9.9846617e-01
  -2.5630171e-02   9.9849540e-01
  -2.5384653e-02   9.9852407e-01
  -2.5141487e-02   9.9855220e-01
  -2.4900650e-02   9.9857978e-01
  -2.4662121e-02   9.9860685e-01
  -2.4425876e-02   9.9863339e-01
  -2.4191894e-02   9.9865944e-01
  -2.3960154e-02   9.9868498e-01
  -2.3730634e-02   9.9871004e-01
  -2.3503312e-02   9.9873462e-01
  -2.3278168e-02   9.9875874e-01
  -2.3055180e-02   9.9878239e-01
  -2.2834329e-02   9.9880560e-01
  -2.2615593e-02   9.9882836e-01
  -2.2398952e-02   9.9885069e-01
  -2.2184387e-02   9.9887259e-01
  -2.1971877e-02   9.9889408e-01
  -2.1761403e-02   9.9891515e-01
  -2.1552945e-02   9.9893583e-01
  -2.1346484e-02   9.9895611e-01
  -2.1142000e-02   9.9897600e-01
  -2.0939476e-02   9.9899552e-01
  -2.0738891e-02   9.9901466e-01
  -2.0540228e-02   9.9903344e-01
  -2.0343468e-02   9.9905187e-01
  -2.0148593e-02   9.9906994e-01
  -1.9955584e-02   9.9908766e-01
  -1.9764425e-02   9.9910505e-01
  -1.9575096e-02   9.9912211e-01
  -1.9387581e-02   9.9913884e-01
  -1.9201863e-02   9.9915525e-01
  -1.9017923e-02   9.9917136e-01
  -1.8835746e-02   9.9918715e-01
  -1.8655313e-02   9.9920264e-01
  -1.8476609e-02   9.9921784e-01
  -1.8299617e-02   9.9923275e-01
  -1.8124320e-02   9.9924737e-01
  -1.7950703e-02   9.9926172e-01
  -1.7778749e-02   9.9927579e-01
  -1.7608441e-02   9.9928960e-01
  -1.7439766e-02   9.9930314e-01
  -1.7272706e-02   9.9931642e-01
  -1.7107246e-02   9.9932945e-01
  -1.6943371e-02   9.9934223e-01
  -1.6781067e-02   9.9935477e-01
  -1.6620316e-02   9.9936707e-01
  -1.6461106e-02   9.9937913e-01
  -1.6303421e-02   9.9939097e-01
  -1.6147246e-02   9.9940258e-01
  -1.5992568e-02   9.9941397e-01
  -1.5839371e-02   9.9942514e-01
  -1.5687642e-02   9.9943609e-01
  -1.5537366e-02   9.9944684e-01
  -1.5388529e-02   9.9945739e-01
  -1.5241119e-02   9.9946773e-01
  -1.5095120e-02   9.9947788e-01
  -1.4950520e-02   9.9948783e-01
  -1.4807305e-02   9.9949759e-01
  -1.4665462e-02   9.9950717e-01
  -1.4524978e-02   9.9951657e-01
  -1.4385840e-02   9.9952578e-01
  -1.4248034e-02   9.9953482e-01
  -1.4111548e-02   9.9954369e-01
  -1.3976370e-02   9.9955239e-01
  -1.3842487e-02   9.9956092e-01
  -1.3709886e-02   9.9956929e-01
  -1.3578556e-02   9.9957750e-01
  -1.3448483e-02   9.9958556e-01
  -1.3319657e-02   9.9959346e-01
  -1.3192065e-02   9.9960121e-01
  -1.3065694e-02   9.9960881e-01
  -1.2940535e-02   9.9961627e-01
  -1.2816574e-02   9.9962358e-01
  -1.2693801e-02   9.9963076e-01
  -1.2572204e-02   9.9963780e-01
  -1.2451771e-02   9.9964470e-01
  -1.2332493e-02   9.9965148e-01
  -1.2214357e-02   9.9965812e-01
  -1.2097352e-02   9.9966464e-01
  -1.1981469e-02   9.9967103e-01
  -1.1866695e-02   9.9967730e-01
  -1.1753021e-02   9.9968346e-01
  -1.1640436e-02   9.9968949e-01
  -1.1528929e-02   9.9969541e-01
  -1.1418491e-02   9.9970122e-01
  -1.1309110e-02   9.9970691e-01
  -1.1200777e-02   9.9971250e-01
  -1.1093482e-02   9.9971798e-01
  -1.0987215e-02   9.9972336e-01
  -1.0881965e-02   9.9972863e-01
  -1.0777724e-02   9.9973381e-01
  -1.0674482e-02   9.9973888e-01
  -1.0572228e-02   9.9974386e-01
  -1.0470954e-02   9.9974874e-01
  -1.0370650e-02   9.9975353e-01
  -1.0271307e-02   9.9975823e-01
  -1.0172916e-02   9.9976284e-01
  -1.0075467e-02   9.9976736e-01
  -9.9789511e-03   9.9977180e-01
  -9.8833602e-03   9.9977615e-01
  -9.7886850e-03   9.9978041e-01
  -9.6949167e-03   9.9978460e-01
  -9.6020466e-03   9.9978871e-01
  -9.5100662e-03   9.9979274e-01
  -9.4189668e-03   9.9979669e-01
  -9.3287401e-03   9.9980056e-01
  -9.2393778e-03   9.9980437e-01
  -9.1508714e-03   9.9980810e-01
  -9.0632129e-03   9.9981175e-01
  -8.9763940e-03   9.9981534e-01
  -8.8904069e-03   9.9981886e-01
  -8.8052434e-03   9.9982232e-01
  -8.7208957e-03   9.9982571e-01
  -8.6373561e-03   9.9982903e-01
  -8.5546166e-03   9.9983229e-01
  -8.4726698e-03   9.9983549e-01
  -8.3915079e-03   9.9983862e-01
  -8.3111235e-03   9.9984170e-01
  -8.2315091e-03   9.9984472e-01
  -8.1526574e-03   9.9984768e-01
  -8.0745610e-03   9.9985058e-01
  -7.9972128e-03   9.9985343e-01
  -7.9206054e-03   9.9985622e-01
  -7.8447319e-03   9.9985897e-01
  -7.7695852e-03   9.9986165e-01
  -7.6951584e-03   9.9986429e-01
  -7.6214445e-03   9.9986688e-01
  -7.5484368e-03   9.9986942e-01
  -7.4761284e-03   9.9987191e-01
  -7.4045126e-03   9.9987435e-01
  -7.3335829e-03   9.9987675e-01
  -7.2633327e-03   9.9987910e-01
  -7.1937553e-03   9.9988140e-01
  -7.1248445e-03   9.9988366e-01
  -7.0565938e-03   9.9988588e-01
  -6.9889969e-03   9.9988806e-01
  -6.9220475e-03   9.9989019e-01
  -6.8557395e-03   9.9989228e-01
  -6.7900666e-03   9.9989434e-01
  -6.7250228e-03   9.9989635e-01
  -6.6606021e-03   9.9989833e-01
  -6.5967985e-03   9.9990027e-01
  -6.5336061e-03   9.9990217e-01
  -6.4710190e-03   9.9990403e-01
  -6.4090315e-03   9.9990586e-01
  -6.3476377e-03   9.9990766e-01
  -6.2868321e-03   9.9990942e-01
  -6.2266089e-03   9.9991115e-01
  -6.1669627e-03   9.9991284e-01
  -6.1078878e-03   9.9991450e-01
  -6.0493787e-03   9.9991613e-01
  -5.9914302e-03   9.9991773e-01
  -5.9340368e-03   9.9991930e-01
  -5.8771931e-03   9.9992084e-01
  -5.8208940e-03   9.9992235e-01
  -5.7651342e-03   9.9992383e-01
  -5.7099085e-03   9.9992528e-01
  -5.6552118e-03   9.9992670e-01
  -5.6010391e-03   9.9992810e-01
  -5.5473853e-03   9.9992947e-01
  -5.4942455e-03   9.9993082e-01
  -5.4416147e-03   9.9993214e-01
  -5.3894881e-03   9.9993343e-01
  -5.3378608e-03   9.9993470e-01
  -5.2867281e-03   9.9993594e-01
  -5.2360852e-03   9.9993717e-01
  -5.1859274e-03   9.9993836e-01
  -5.1362501e-03   9.9993954e-01
  -5.0870486e-03   9.9994069e-01
  -5.0383185e-03   9.9994182e-01
  -4.9900552e-03   9.9994293e-01
  -4.9422541e-03   9.9994402e-01
  -4.8949110e-03   9.9994509e-01
  -4.8480214e-03   9.9994613e-01
  -4.8015810e-03   9.9994716e-01
  -4.7555854e-03   9.9994817e-01
  -4.7100305e-03   9.9994916e-01
  -4.6649119e-03   9.9995013e-01
  -4.6202255e-03   9.9995108e-01
  -4.5759672e-03   9.9995201e-01
  -4.5321328e-03   9.9995292e-01
  -4.4887184e-03   9.9995382e-01
  -4.4457198e-03   9.9995470e-01
  -4.4031331e-03   9.9995557e-01
  -4.3609544e-03   9.9995641e-01
  -4.3191797e-03   9.9995724e-01
  -4.2778052e-03   9.9995806e-01
  -4.2368270e-03   9.9995886e-01
  -4.1962413e-03   9.9995964e-01
  -4.1560445e-03   9.9996041e-01
  -4.1162327e-03   9.9996117e-01
  -4.0768022e-03   9.9996191e-01
  -4.0377495e-03   9.9996263e-01
  -3.9990709e-03   9.9996335e-01
  -3.9607627e-03   9.9996405e-01
  -3.9228216e-03   9.9996473e-01
  -3.8852439e-03   9.9996540e-01
  -3.8480261e-03   9.9996606e-01
  -3.8111649e-03   9.9996671e-01
  -3.7746568e-03   9.9996735e-01
  -3.7384984e-03   9.9996797e-01
  -3.7026864e-03   9.9996858e-01
  -3.6672174e-03   9.9996918e-01
  -3.6320882e-03   9.9996977e-01
  -3.5972955e-03   9.9997034e-01
  -3.5628361e-03   9.9997091e-01
  -3.5287068e-03   9.9997146e-01
  -3.4949044e-03   9.9997201e-01
  -3.4614258e-03   9.9997254e-01
  -3.4282679e-03   9.9997306e-01
  -3.3954277e-03   9.9997358e-01
  -3.3629020e-03   9.9997408e-01
  -3.3306879e-03   9.9997458e-01
  -3.2987824e-03   9.9997506e-01
  -3.2671825e-03   9.9997554e-01
  -3.2358854e-03   9.9997600e-01
  -3.2048880e-03   9.9997646e-01
  -3.1741875e-03   9.9997691e-01
  -3.1437812e-03   9.9997735e-01
  -3.1136661e-03   9.9997778e-01
  -3.0838395e-03   9.9997820e-01
  -3.0542986e-03   9.9997862e-01
  -3.0250407e-03   9.9997903e-01
  -2.9960631e-03   9.9997943e-01
  -2.9673630e-03   9.9997982e-01
  -2.9389379e-03   9.9998020e-01
  -2.9107851e-03   9.9998058e-01
  -2.8829019e-03   9.9998095e-01
  -2.8552859e-03   9.9998132e-01
  -2.8279344e-03   9.9998167e-01
  -2.8008449e-03   9.9998202e-01
  -2.7740149e-03   9.9998236e-01
  -2.7474419e-03   9.9998270e-01
  -2.7211234e-03   9.9998303e-01
  -2.6950571e-03   9.9998335e-01
  -2.6692404e-03   9.9998367e-01
  -2.6436711e-03   9.9998398e-01
  -2.6183467e-03   9.9998429e-01
  -2.5932649e-03   9.9998459e-01
  -2.5684234e-03   9.9998488e-01
  -2.5438198e-03   9.9998517e-01
  -2.5194519e-03   9.9998545e-01
  -2.4953174e-03   9.9998573e-01
  -2.4714141e-03   9.9998600e-01
  -2.4477398e-03   9.9998627e-01
  -2.4242923e-03   9.9998653e-01
  -2.4010694e-03   9.9998679e-01
  -2.3780689e-03   9.9998704e-01
  -2.3552888e-03   9.9998729e-01
  -2.3327269e-03   9.9998753e-01
  -2.3103811e-03   9.9998777e-01
  -2.2882494e-03   9.9998800e-01
  -2.2663296e-03   9.9998823e-01
  -2.2446199e-03   9.9998845e-01
  -2.2231181e-03   9.9998867e-01
  -2.2018223e-03   9.9998889e-01
  -2.1807305e-03   9.9998910e-01
  -2.1598407e-03   9.9998931e-01
  -2.1391510e-03   9.9998951e-01
  -2.1186596e-03   9.9998971e-01
  -2.0983644e-03   9.9998991e-01
  -2.0782636e-03   9.9999010e-01
  -2.0583554e-03   9.9999029e-01
  -2.0386379e-03   9.9999047e-01
  -2.0191093e-03   9.9999066e-01
  -1.9997677e-03   9.9999083e-01
  -1.9806114e-03   9.9999101e-01
  -1.9616386e-03   9.9999118e-01
  -1.9428476e-03   9.9999135e-01
  -1.9242366e-03   9.9999151e-01
  -1.9058038e-03   9.9999168e-01
  -1.8875476e-03   9.9999183e-01
  -1.8694663e-03   9.9999199e-01
  -1.8515582e-03   9.9999214e-01
  -1.8338217e-03   9.9999229e-01
  -1.8162551e-03   9.9999244e-01
  -1.7988567e-03   9.9999258e-01
  -1.7816250e-03   9.9999273e-01
  -1.7645583e-03   9.9999286e-01
  -1.7476552e-03   9.9999300e-01
  -1.7309139e-03   9.9999313e-01
  -1.7143331e-03   9.9999326e-01
  -1.6979110e-03   9.9999339e-01
  -1.6816463e-03   9.9999352e-01
  -1.6655374e-03   9.9999364e-01
  -1.6495828e-03   9.9999376e-01
  -1.6337810e-03   9.9999388e-01
  -1.6181306e-03   9.9999400e-01
  -1.6026301e-03   9.9999411e-01
  -1.5872781e-03   9.9999423e-01
  -1.5720732e-03   9.9999434e-01
  -1.5570139e-03   9.9999444e-01
  -1.5420989e-03   9.9999455e-01
  -1.5273267e-03   9.9999465e-01
  -1.5126961e-03   9.9999476e-01
  -1.4982056e-03   9.9999486e-01
  -1.4838539e-03   9.9999495e-01
  -1.4696397e-03   9.9999505e-01
  -1.4555616e-03   9.9999514e-01
  -1.4416184e-03   9.9999524e-01
  -1.4278088e-03   9.9999533e-01
  -1.4141314e-03   9.9999542e-01
  -1.4005851e-03   9.9999550e-01
  -1.3871685e-03   9.9999559e-01
  -1.3738805e-03   9.9999567e-01
  -1.3607198e-03   9.9999576e-01
  -1.3476851e-03   9.9999584e-01
  -1.3347753e-03   9.9999592e-01
  -1.3219891e-03   9.9999599e-01
  -1.3093254e-03   9.9999607e-01
  -1.2967831e-03   9.9999615e-01
  -1.2843609e-03   9.9999622e-01
  -1.2720576e-03   9.9999629e-01
  -1.2598723e-03   9.9999636e-01
  -1.2478036e-03   9.9999643e-01
  -1.2358506e-03   9.9999650e-01
  -1.2240121e-03   9.9999657e-01
  -1.2122870e-03   9.9999663e-01
  -1.2006741e-03   9.9999670e-01
  -1.1891726e-03   9.9999676e-01
  -1.1777812e-03   9.9999682e-01
  -1.1664989e-03   9.9999688e-01
  -1.1553247e-03   9.9999694e-01
  -1.1442576e-03   9.9999700e-01
  -1.1332965e-03   9.9999706e-01
  -1.1224403e-03   9.9999711e-01
  -1.1116882e-03   9.9999717e-01
  -1.1010390e-03   9.9999722e-01
  -1.0904919e-03   9.9999727e-01
  -1.0800458e-03   9.9999733e-01
  -1.0696998e-03   9.9999738e-01
  -1.0594528e-03   9.9999743e-01
  -1.0493041e-03   9.9999748e-01
  -1.0392525e-03   9.9999752e-01
  -1.0292973e-03   9.9999757e-01
  -1.0194374e-03   9.9999762e-01
  -1.0096719e-03   9.9999766e-01
  -1.0000000e-03   9.9999771e-01
   0.0000000e+00   1.0000000e+00
   1.0000000e-03   9.9999771e-01
   1.0096719e-03   9.9999766e-01
   1.0194374e-03   9.9999762e-01
   1.0292973e-03   9.9999757e-01
   1.0392525e-03   9.9999752e-01
   1.0493041e-03   9.9999748e-01
   1.0594528e-03   9.9999743e-01
   1.0696998e-03   9.9999738e-01
   1.0800458e-03   9.9999733e-01
   1.0904919e-03   9.9999727e-01
   1.1010390e-03   9.9999722e-01
   1.1116882e-03   9.9999717e-01
   1.1224403e-03   9.9999711e-01
   1.1332965e-03   9.9999706e-01
   1.1442576e-03   9.9999700e-01
   1.1553247e-03   9.9999694e-01
   1.1664989e-03   9.9999688e-01
   1.1777812e-03   9.9999682e-01
   1.1891726e-03   9.9999676e-01
   1.2006741e-03   9.9999670e-01
   1.2122870e-03   9.9999663e-01
   1.2240121e-03   9.9999657e-01
   1.2358506e-03   9.9999650e-01
   1.2478036e-03   9.9999643e-01
   1.2598723e-03   9.9999636e-01
   1.2720576e-03   9.9999629e-01
   1.2843609e-03   9.9999622e-01
   1.2967831e-03   9.9999615e-01
   1.3093254e-03   9.9999607e-01
   1.3219891e-03   9.9999599e-01
   1.3347753e-03   9.9999592e-01
   1.3476851e-03   9.9999584e-01
   1.3607198e-03   9.9999576e-01
   1.3738805e-03   9.9999567e-01
   1.3871685e-03   9.9999559e-01
   1.4005851e-03   9.9999550e-01
   1.4141314e-03   9.9999542e-01
   1.4278088e-03   9.9999533e-01
   1.4416184e-03   9.9999524e-01
   1.4555616e-03   9.9999514e-01
   1.4696397e-03   9.9999505e-01
   1.4838539e-03   9.9999495e-01
   1.4982056e-03   9.9999486e-01
   1.5126961e-03   9.9999476e-01
   1.5273267e-03   9.9999465e-01
   1.5420989e-03   9.9999455e-01
   1.5570139e-03   9.9999444e-01
   1.5720732e-03   9.9999434e-01
   1.5872781e-03   9.9999423e-01
   1.6026301e-03   9.9999411e-01
   1.6181306e-03   9.9999400e-01
   1.6337810e-03   9.9999388e-01
   1.6495828e-03   9.9999376e-01
   1.6655374e-03   9.9999364e-01
   1.6816463e-03   9.9999352e-01
   1.6979110e-03   9.9999339e-01
   1.7143331e-03   9.9999326e-01
   1.7309139e-03   9.9999313e-01
   1.7476552e-03   9.9999300e-01
   1.7645583e-03   9.9999286e-01
   1.7816250e-03   9.9999273e-01
   1.7988567e-03   9.9999258e-01
   1.8162551e-03   9.9999244e-01
   1.8338217e-03   9.9999229e-01
   1.8515582e-03   9.9999214e-01
   1.8694663e-03   9.9999199e-01
   1.8875476e-03   9.9999183e-01
   1.9058038e-03   9.9999168e-01
   1.9242366e-03   9.9999151e-01
   1.9428476e-03   9.9999135e-01
   1.9616386e-03   9.9999118e-01
   1.9806114e-03   9.9999101e-01
   1.9997677e-03   9.9999083e-01
   2.0191093e-03   9.9999066e-01
   2.0386379e-03   9.9999047e-01
   2.0583554e-03   9.9999029e-01
   2.0782636e-03   9.9999010e-01
   2.0983644e-03   9.9998991e-01
   2.1186596e-03   9.9998971e-01
   2.1391510e-03   9.9998951e-01
   2.1598407e-03   9.9998931e-01
   2.1807305e-03   9.9998910e-01
   2.2018223e-03   9.9998889e-01
   2.2231181e-03   9.9998867e-01
   2.2446199e-03   9.9998845e-01
   2.2663296e-03   9.9998823e-01
   2.2882494e-03   9.9998800e-01
   2.3103811e-03   9.9998777e-01
   2.3327269e-03   9.9998753e-01
   2.3552888e-03   9.9998729e-01
   2.3780689e-03   9.9998704e-01
   2.4010694e-03   9.9998679e-01
   2.4242923e-03   9.9998653e-01
   2.4477398e-03   9.9998627e-01
   2.4714141e-03   9.9998600e-01
   2.4953174e-03   9.9998573e-01
   2.5194519e-03   9.9998545e-01
   2.5438198e-03   9.9998517e-01
   2.5684234e-03   9.9998488e-01
   2.5932649e-03   9.9998459e-01
   2.6183467e-03   9.9998429e-01
   2.6436711e-03   9.9998398e-01
   2.6692404e-03   9.9998367e-01
   2.6950571e-03   9.9998335e-01
   2.7211234e-03   9.9998303e-01
   2.7474419e-03   9.9998270e-01
   2.7740149e-03   9.9998236e-01
   2.8008449e-03   9.9998202e-01
   2.8279344e-03   9.9998167e-01
   2.8552859e-03   9.9998132e-01
   2.8829019e-03   9.9998095e-01
   2.9107851e-03   9.9998058e-01
   2.9389379e-03   9.9998020e-01
   2.9673630e-03   9.9997982e-01
   2.9960631e-03   9.9997943e-01
   3.0250407e-03   9.9997903e-01
   3.0542986e-03   9.9997862e-01
   3.0838395e-03   9.9997820e-01
   3.1136661e-03   9.9997778e-01
   3.1437812e-03   9.9997735e-01
   3.1741875e-03   9.9997691e-01
   3.2048880e-03   9.9997646e-01
   3.2358854e-03   9.9997600e-01
   3.2671825e-03   9.9997554e-01
   3.2987824e-03   9.9997506e-01
   3.3306879e-03   9.9997458e-01
   3.3629020e-03   9.9997408e-01
   3.3954277e-03   9.9997358e-01
   3.4282679e-03   9.9997306e-01
   3.4614258e-03   9.9997254e-01
   3.4949044e-03   9.9997201e-01
   3.5287068e-03   9.9997146e-01
   3.5628361e-03   9.9997091e-01
   3.5972955e-03   9.9997034e-01
   3.6320882e-03   9.9996977e-01
   3.6672174e-03   9.9996918e-01
   3.7026864e-03   9.9996858e-01
   3.7384984e-03   9.9996797e-01
   3.7746568e-03   9.9996735e-01
   3.8111649e-03   9.9996671e-01
   3.8480261e-03   9.9996606e-01
   3.8852439e-03   9.9996540e-01
   3.9228216e-03   9.9996473e-01
   3.9607627e-03   9.9996405e-01
   3.9990709e-03   9.9996335e-01
   4.0377495e-03   9.9996263e-01
   4.0768022e-03   9.9996191e-01
   4.1162327e-03   9.9996117e-01
   4.1560445e-03   9.9996041e-01
   4.1962413e-03   9.9995964e-01
   4.2368270e-03   9.9995886e-01
   4.2778052e-03   9.9995806e-01
   4.3191797e-03   9.9995724e-01
   4.3609544e-03   9.9995641e-01
   4.4031331e-03   9.9995557e-01
   4.4457198e-03   9.9995470e-01
   4.4887184e-03   9.9995382e-01
   4.5321328e-03   9.9995292e-01
   4.5759672e-03   9.9995201e-01
   4.6202255e-03   9.9995108e-01
   4.6649119e-03   9.9995013e-01
   4.7100305e-03   9.9994916e-01
   4.7555854e-03   9.9994817e-01
   4.8015810e-03   9.9994716e-01
   4.8480214e-03   9.9994613e-01
   4.8949110e-03   9.9994509e-01
   4.9422541e-03   9.9994402e-01
   4.9900552e-03   9.9994293e-01
   5.0383185e-03   9.9994182e-01
   5.0870486e-03   9.9994069e-01
   5.1362501e-03   9.9993954e-01
   5.1859274e-03   9.9993836e-01
   5.2360852e-03   9.9993717e-01
   5.2867281e-03   9.9993594e-01
   5.3378608e-03   9.9993470e-01
   5.3894881e-03   9.9993343e-01
   5.4416147e-03   9.9993214e-01
   5.4942455e-03   9.9993082e-01
   5.5473853e-03   9.9992947e-01
   5.6010391e-03   9.9992810e-01
   5.6552118e-03   9.9992670e-01
   5.7099085e-03   9.9992528e-01
   5.7651342e-03   9.9992383e-01
   5.8208940e-03   9.9992235e-01
   5.8771931e-03   9.9992084e-01
   5.9340368e-03   9.9991930e-01
   5.9914302e-03   9.9991773e-01
   6.0493787e-03   9.9991613e-01
   6.1078878e-03   9.9991450e-01
   6.1669627e-03   9.9991284e-01
   6.2266089e-03   9.9991115e-01
   6.2868321e-03   9.9990942e-01
   6.3476377e-03   9.9990766e-01
   6.4090315e-03   9.9990586e-01
   6.4710190e-03   9.9990403e-01
   6.5336061e-03   9.9990217e-01
   6.5967985e-03   9.9990027e-01
   6.6606021e-03   9.9989833e-01
   6.7250228e-03   9.9989635e-01
   6.7900666e-03   9.9989434e-01
   6.8557395e-03   9.9989228e-01
   6.9220475e-03   9.9989019e-01
   6.9889969e-03   9.9988806e-01
   7.0565938e-03   9.9988588e-01
   7.1248445e-03   9.9988366e-01
   7.1937553e-03   9.9988140e-01
   7.2633327e-03   9.9987910e-01
   7.3335829e-03   9.9987675e-01
   7.4045126e-03   9.9987435e-01
   7.4761284e-03   9.9987191e-01
   7.5484368e-03   9.9986942e-01
   7.6214445e-03   9.9986688e-01
   7.6951584e-03   9.9986429e-01
   7.7695852e-03   9.9986165e-01
   7.8447319e-03   9.9985897e-01
   7.9206054e-03   9.9985622e-01
   7.9972128e-03   9.9985343e-01
   8.0745610e-03   9.9985058e-01
   8.1526574e-03   9.9984768e-01
   8.2315091e-03   9.9984472e-01
   8.3111235e-03   9.9984170e-01
   8.3915079e-03   9.9983862e-01
   8.4726698e-03   9.9983549e-01
   8.5546166e-03   9.9983229e-01
   8.6373561e-03   9.9982903e-01
   8.7208957e-03   9.9982571e-01
   8.8052434e-03   9.9982232e-01
   8.8904069e-03   9.9981886e-01
   8.9763940e-03   9.9981534e-01
   9.0632129e-03   9.9981175e-01
   9.1508714e-03   9.9980810e-01
   9.2393778e-03   9.9980437e-01
   9.3287401e-03   9.9980056e-01
   9.4189668e-03   9.9979669e-01
   9.5100662e-03   9.9979274e-01
   9.6020466e-03   9.9978871e-01
   9.6949167e-03   9.9978460e-01
   9.7886850e-03   9.9978041e-01
   9.8833602e-03   9.9977615e-01
   9.9789511e-03   9.9977180e-01
   1.0075467e-02   9.9976736e-01
   1.0172916e-02   9.9976284e-01
   1.0271307e-02   9.9975823e-01
   1.0370650e-02   9.9975353e-01
   1.0470954e-02   9.9974874e-01
   1.0572228e-02   9.9974386e-01
   1.0674482e-02   9.9973888e-01
   1.0777724e-02   9.9973381e-01
   1.0881965e-02   9.9972863e-01
   1.0987215e-02   9.9972336e-01
   1.1093482e-02   9.9971798e-01
   1.1200777e-02   9.9971250e-01
   1.1309110e-02   9.9970691e-01
   1.1418491e-02   9.9970122e-01
   1.1528929e-02   9.9969541e-01
   1.1640436e-02   9.9968949e-01
   1.1753021e-02   9.9968346e-01
   1.1866695e-02   9.9967730e-01
   1.1981469e-02   9.9967103e-01
   1.2097352e-02   9.9966464e-01
   1.2214357e-02   9.9965812e-01
   1.2332493e-02   9.9965148e-01
   1.2451771e-02   9.9964470e-01
   1.2572204e-02   9.9963780e-01
   1.2693801e-02   9.9963076e-01
   1.2816574e-02   9.9962358e-01
   1.2940535e-02   9.9961627e-01
   1.3065694e-02   9.9960881e-01
   1.3192065e-02   9.9960121e-01
   1.3319657e-02   9.9959346e-01
   1.3448483e-02   9.9958556e-01
   1.3578556e-02   9.9957750e-01
   1.3709886e-02   9.9956929e-01
   1.3842487e-02   9.9956092e-01
   1.3976370e-02   9.9955239e-01
   1.4111548e-02   9.9954369e-01
   1.4248034e-02   9.9953482e-01
   1.4385840e-02   9.9952578e-01
   1.4524978e-02   9.9951657e-01
   1.4665462e-02   9.9950717e-01
   1.4807305e-02   9.9949759e-01
   1.4950520e-02   9.9948783e-01
   1.5095120e-02   9.9947788e-01
   1.5241119e-02   9.9946773e-01
   1.5388529e-02   9.9945739e-01
   1.5537366e-02   9.9944684e-01
   1.5687642e-02   9.9943609e-01
   1.5839371e-02   9.9942514e-01
   1.5992568e-02   9.9941397e-01
   1.6147246e-02   9.9940258e-01
   1.6303421e-02   9.9939097e-01
   1.6461106e-02   9.9937913e-01
   1.6620316e-02   9.9936707e-01
   1.6781067e-02   9.9935477e-01
   1.6943371e-02   9.9934223e-01
   1.7107246e-02   9.9932945e-01
   1.7272706e-02   9.9931642e-01
   1.7439766e-02   9.9930314e-01
   1.7608441e-02   9.9928960e-01
   1.7778749e-02   9.9927579e-01
   1.7950703e-02   9.9926172e-01
   1.8124320e-02   9.9924737e-01
   1.8299617e-02   9.9923275e-01
   1.8476609e-02   9.9921784e-01
   1.8655313e-02   9.9920264e-01
   1.8835746e-02   9.9918715e-01
   1.9017923e-02   9.9917136e-01
   1.9201863e-02   9.9915525e-01
   1.9387581e-02   9.9913884e-01
   1.9575096e-02   9.9912211e-01
   1.9764425e-02   9.9910505e-01
   1.9955584e-02   9.9908766e-01
   2.0148593e-02   9.9906994e-01
   2.0343468e-02   9.9905187e-01
   2.0540228e-02   9.9903344e-01
   2.0738891e-02   9.9901466e-01
   2.0939476e-02   9.9899552e-01
   2.1142000e-02   9.9897600e-01
   2.1346484e-02   9.9895611e-01
   2.1552945e-02   9.9893583e-01
   2.1761403e-02   9.9891515e-01
   2.1971877e-02   9.9889408e-01
   2.2184387e-02   9.9887259e-01
   2.2398952e-02   9.9885069e-01
   2.2615593e-02   9.9882836e-01
   2.2834329e-02   9.9880560e-01
   2.3055180e-02   9.9878239e-01
   2.3278168e-02   9.9875874e-01
   2.3503312e-02   9.9873462e-01
   2.3730634e-02   9.9871004e-01
   2.3960154e-02   9.9868498e-01
   2.4191894e-02   9.9865944e-01
   2.4425876e-02   9.9863339e-01
   2.4662121e-02   9.9860685e-01
   2.4900650e-02   9.9857978e-01
   2.5141487e-02   9.9855220e-01
   2.5384653e-02   9.9852407e-01
   2.5630171e-02   9.9849540e-01
   2.5878064e-02   9.9846617e-01
   2.6128354e-02   9.9843638e-01
   2.6381065e-02   9.9840601e-01
   2.6636220e-02   9.9837505e-01
   2.6893843e-02   9.9834348e-01
   2.7153958e-02   9.9831131e-01
   2.7416588e-02   9.9827851e-01
   2.7681759e-02   9.9824507e-01
   2.7949494e-02   9.9821099e-01
   2.8219819e-02   9.9817624e-01
   2.8492758e-02   9.9814082e-01
   2.8768337e-02   9.9810471e-01
   2.9046582e-02   9.9806790e-01
   2.9327518e-02   9.9803038e-01
   2.9611171e-02   9.9799213e-01
   2.9897567e-02   9.9795313e-01
   3.0186734e-02   9.9791338e-01
   3.0478697e-02   9.9787286e-01
   3.0773484e-02   9.9783155e-01
   3.1071122e-02   9.9778944e-01
   3.1371639e-02   9.9774652e-01
   3.1675062e-02   9.9770276e-01
   3.1981421e-02   9.9765815e-01
   3.2290742e-02   9.9761268e-01
   3.2603055e-02   9.9756632e-01
   3.2918388e-02   9.9751907e-01
   3.3236772e-02   9.9747090e-01
   3.3558235e-02   9.9742179e-01
   3.3882807e-02   9.9737173e-01
   3.4210518e-02   9.9732070e-01
   3.4541399e-02   9.9726869e-01
   3.4875480e-02   9.9721566e-01
   3.5212792e-02   9.9716160e-01
   3.5553367e-02   9.9710650e-01
   3.5897236e-02   9.9705033e-01
   3.6244431e-02   9.9699307e-01
   3.6594983e-02   9.9693470e-01
   3.6948926e-02   9.9687519e-01
   3.7306293e-02   9.9681454e-01
   3.7667116e-02   9.9675271e-01
   3.8031429e-02   9.9668968e-01
   3.8399265e-02   9.9662543e-01
   3.8770659e-02   9.9655993e-01
   3.9145645e-02   9.9649316e-01
   3.9524258e-02   9.9642510e-01
   3.9906533e-02   9.9635572e-01
   4.0292505e-02   9.9628500e-01
   4.0682210e-02   9.9621290e-01
   4.1075685e-02   9.9613941e-01
   4.1472965e-02   9.9606450e-01
   4.1874087e-02   9.9598813e-01
   4.2279089e-02   9.9591029e-01
   4.2688009e-02   9.9583094e-01
   4.3100883e-02   9.9575005e-01
   4.3517751e-02   9.9566759e-01
   4.3938650e-02   9.9558354e-01
   4.4363621e-02   9.9549786e-01
   4.4792701e-02   9.9541052e-01
   4.5225932e-02   9.9532149e-01
   4.5663353e-02   9.9523073e-01
   4.6105005e-02   9.9513822e-01
   4.6550928e-02   9.9504392e-01
   4.7001164e-02   9.9494779e-01
   4.7455755e-02   9.9484981e-01
   4.7914742e-02   9.9474992e-01
   4.8378169e-02   9.9464811e-01
   4.8846078e-02   9.9454432e-01
   4.9318513e-02   9.9443853e-01
   4.9795517e-02   9.9433069e-01
   5.0277134e-02   9.9422076e-01
   5.0763410e-02   9.9410871e-01
   5.1254388e-02   9.9399449e-01
   5.1750116e-02   9.9387806e-01
   5.2250638e-02   9.9375938e-01
   5.2756001e-02   9.9363841e-01
   5.3266252e-02   9.9351510e-01
   5.3781438e-02   9.9338940e-01
   5.4301607e-02   9.9326127e-01
   5.4826807e-02   9.9313067e-01
   5.5357087e-02   9.9299755e-01
   5.5892495e-02   9.9286185e-01
   5.6433082e-02   9.9272353e-01
   5.6978898e-02   9.9258254e-01
   5.7529992e-02   9.9243883e-01
   5.8086417e-02   9.9229234e-01
   5.8648223e-02   9.9214303e-01
   5.9215463e-02   9.9199083e-01
   5.9788189e-02   9.9183569e-01
   6.0366455e-02   9.9167756e-01
   6.0950313e-02   9.9151637e-01
   6.1539819e-02   9.9135208e-01
   6.2135026e-02   9.9118462e-01
   6.2735990e-02   9.9101392e-01
   6.3342767e-02   9.9083994e-01
   6.3955412e-02   9.9066259e-01
   6.4573983e-02   9.9048183e-01
   6.5198536e-02   9.9029759e-01
   6.5829130e-02   9.9010979e-01
   6.6465823e-02   9.8991837e-01
   6.7108674e-02   9.8972327e-01
   6.7757743e-02   9.8952441e-01
   6.8413089e-02   9.8932171e-01
   6.9074774e-02   9.8911511e-01
   6.9742859e-02   9.8890454e-01
   7.0417405e-02   9.8868991e-01
   7.1098475e-02   9.8847115e-01
   7.1786133e-02   9.8824818e-01
   7.2480442e-02   9.8802092e-01
   7.3181466e-02   9.8778928e-01
   7.3889270e-02   9.8755319e-01
   7.4603920e-02   9.8731257e-01
   7.5325482e-02   9.8706731e-01
   7.6054022e-02   9.8681735e-01
   7.6789610e-02   9.8656257e-01
   7.7532311e-02   9.8630291e-01
   7.8282197e-02   9.8603825e-01
   7.9039334e-02   9.8576852e-01
   7.9803795e-02   9.8549360e-01
   8.0575650e-02   9.8521341e-01
   8.1354970e-02   9.8492784e-01
   8.2141828e-02   9.8463679e-01
   8.2936295e-02   9.8434016e-01
   8.3738447e-02   9.8403785e-01
   8.4548358e-02   9.8372973e-01
   8.5366101e-02   9.8341572e-01
   8.6191754e-02   9.8309568e-01
   8.7025392e-02   9.8276952e-01
   8.7867094e-02   9.8243711e-01
   8.8716936e-02   9.8209834e-01
   8.9574998e-02   9.8175308e-01
   9.0441358e-02   9.8140122e-01
   9.1316098e-02   9.8104263e-01
   9.2199299e-02   9.8067718e-01
   9.3091042e-02   9.8030475e-01
   9.3991410e-02   9.7992521e-01
   9.4900485e-02   9.7953841e-01
   9.5818354e-02   9.7914423e-01
   9.6745100e-02   9.7874252e-01
   9.7680809e-02   9.7833315e-01
   9.8625569e-02   9.7791597e-01
   9.9579466e-02   9.7749084e-01
   1.0054259e-01   9.7705761e-01
   1.0151503e-01   9.7661612e-01
   1.0249687e-01   9.7616622e-01
   1.0348821e-01   9.7570776e-01
   1.0448914e-01   9.7524058e-01
   1.0549975e-01   9.7476451e-01
   1.0652013e-01   9.7427939e-01
   1.0755038e-01   9.7378505e-01
   1.0859060e-01   9.7328132e-01
   1.0964088e-01   9.7276802e-01
   1.1070131e-01   9.7224499e-01
   1.1177201e-01   9.7171203e-01
   1.1285306e-01   9.7116897e-01
   1.1394456e-01   9.7061561e-01
   1.1504662e-01   9.7005178e-01
   1.1615934e-01   9.6947727e-01
   1.1728282e-01   9.6889188e-01
   1.1841717e-01   9.6829543e-01
   1.1956249e-01   9.6768771e-01
   1.2071889e-01   9.6706850e-01
   1.2188647e-01   9.6643761e-01
   1.2306534e-01   9.6579481e-01
   1.2425562e-01   9.6513988e-01
   1.2545741e-01   9.6447262e-01
   1.2667082e-01   9.6379278e-01
   1.2789597e-01   9.6310015e-01
   1.2913297e-01   9.6239449e-01
   1.3038193e-01   9.6167556e-01
   1.3164297e-01   9.6094312e-01
   1.3291621e-01   9.6019694e-01
   1.3420176e-01   9.5943675e-01
   1.3549975e-01   9.5866232e-01
   1.3681029e-01   9.5787337e-01
   1.3813350e-01   9.5706965e-01
   1.3946952e-01   9.5625090e-01
   1.4081845e-01   9.5541685e-01
   1.4218043e-01   9.5456721e-01
   1.4355559e-01   9.5370172e-01
   1.4494405e-01   9.5282009e-01
   1.4634593e-01   9.5192203e-01
   1.4776138e-01   9.5100725e-01
   1.4919051e-01   9.5007545e-01
   1.5063347e-01   9.4912634e-01
   1.5209038e-01   9.4815960e-01
   1.5356138e-01   9.4717493e-01
   1.5504661e-01   9.4617201e-01
   1.5654621e-01   9.4515052e-01
   1.5806031e-01   9.4411014e-01
   1.5958905e-01   9.4305052e-01
   1.6113258e-01   9.4197135e-01
   1.6269104e-01   9.4087228e-01
   1.6426457e-01   9.3975295e-01
   1.6585333e-01   9.3861303e-01
   1.6745744e-01   9.3745215e-01
   1.6907707e-01   9.3626996e-01
   1.7071237e-01   9.3506609e-01
   1.7236349e-01   9.3384016e-01
   1.7403057e-01   9.3259180e-01
   1.7571378e-01   9.3132063e-01
   1.7741326e-01   9.3002626e-01
   1.7912919e-01   9.2870829e-01
   1.8086171e-01   9.2736632e-01
   1.8261098e-01   9.2599996e-01
   1.8437718e-01   9.2460879e-01
   1.8616046e-01   9.2319240e-01
   1.8796099e-01   9.2175036e-01
   1.8977893e-01   9.2028225e-01
   1.9161445e-01   9.1878764e-01
   1.9346773e-01   9.1726609e-01
   1.9533893e-01   9.1571715e-01
   1.9722823e-01   9.1414037e-01
   1.9913580e-01   9.1253531e-01
   2.0106182e-01   9.1090150e-01
   2.0300647e-01   9.0923847e-01
   2.0496993e-01   9.0754576e-01
   2.0695238e-01   9.0582289e-01
   2.0895400e-01   9.0406936e-01
   2.1097499e-01   9.0228471e-01
   2.1301552e-01   9.0046842e-01
   2.1507578e-01   8.9862001e-01
   2.1715598e-01   8.9673896e-01
   2.1925629e-01   8.9482477e-01
   2.2137691e-01   8.9287692e-01
   2.2351805e-01   8.9089490e-01
   2.2567990e-01   8.8887817e-01
   2.2786265e-01   8.8682620e-01
   2.3006652e-01   8.8473846e-01
   2.3229170e-01   8.8261441e-01
   2.3453840e-01   8.8045350e-01
   2.3680683e-01   8.7825519e-01
   2.3909721e-01   8.7601890e-01
   2.4140973e-01   8.7374409e-01
   2.4374462e-01   8.7143019e-01
   2.4610210e-01   8.6907664e-01
   2.4848237e-01   8.6668285e-01
   2.5088567e-01   8.6424825e-01
   2.5331221e-01   8.6177227e-01
   2.5576223e-01   8.5925431e-01
   2.5823593e-01   8.5669379e-01
   2.6073357e-01   8.5409012e-01
   2.6325536e-01   8.5144271e-01
   2.6580154e-01   8.4875095e-01
   2.6837234e-01   8.4601425e-01
   2.7096802e-01   8.4323201e-01
   2.7358879e-01   8.4040362e-01
   2.7623492e-01   8.3752848e-01
   2.7890663e-01   8.3460598e-01
   2.8160419e-01   8.3163551e-01
   2.8432784e-01   8.2861647e-01
   2.8707783e-01   8.2554824e-01
   2.8985442e-01   8.2243022e-01
   2.9265787e-01   8.1926179e-01
   2.9548843e-01   8.1604235e-01
   2.9834636e-01   8.1277128e-01
   3.0123194e-01   8.0944800e-01
   3.0414543e-01   8.0607188e-01
   3.0708709e-01   8.0264233e-01
   3.1005721e-01   7.9915875e-01
   3.1305605e-01   7.9562054e-01
   3.1608390e-01   7.9202712e-01
   3.1914103e-01   7.8837789e-01
   3.2222773e-01   7.8467228e-01
   3.2534429e-01   7.8090971e-01
   3.2849099e-01   7.7708960e-01
   3.3166812e-01   7.7321141e-01
   3.3487599e-01   7.6927456e-01
   3.3811487e-01   7.6527853e-01
   3.4138509e-01   7.6122276e-01
   3.4468693e-01   7.5710674e-01
   3.4802071e-01   7.5292994e-01
   3.5138673e-01   7.4869186e-01
   3.5478531e-01   7.4439201e-01
   3.5821676e-01   7.4002990e-01
   3.6168140e-01   7.3560508e-01
   3.6517955e-01   7.3111709e-01
   3.6871153e-01   7.2656550e-01
   3.7227767e-01   7.2194989e-01
   3.7587831e-01   7.1726987e-01
   3.7951377e-01   7.1252504e-01
   3.8318439e-01   7.0771505e-01
   3.8689051e-01   7.0283956e-01
   3.9063248e-01   6.9789826e-01
   3.9441064e-01   6.9289085e-01
   3.9822534e-01   6.8781707e-01
   4.0207694e-01   6.8267666e-01
   4.0596579e-01   6.7746943e-01
   4.0989225e-01   6.7219517e-01
   4.1385669e-01   6.6685374e-01
   4.1785947e-01   6.6144501e-01
   4.2190097e-01   6.5596888e-01
   4.2598155e-01   6.5042530e-01
   4.3010161e-01   6.4481425e-01
   4.3426151e-01   6.3913574e-01
   4.3846164e-01   6.3338983e-01
   4.4270240e-01   6.2757660e-01
   4.4698418e-01   6.2169619e-01
   4.5130737e-01   6.1574878e-01
   4.5567237e-01   6.0973460e-01
   4.6007959e-01   6.0365391e-01
   4.6452943e-01   5.9750703e-01
   4.6902232e-01   5.9129433e-01
   4.7355866e-01   5.8501623e-01
   4.7813887e-01   5.7867321e-01
   4.8276338e-01   5.7226578e-01
   4.8743263e-01   5.6579454e-01
   4.9214703e-01   5.5926013e-01
   4.9690703e-01   5.5266325e-01
   5.0171306e-01   5.4600467e-01
   5.0656558e-01   5.3928522e-01
   5.1146504e-01   5.3250579e-01
   5.1641188e-01   5.2566736e-01
   5.2140656e-01   5.1877094e-01
   5.2644956e-01   5.1181765e-01
   5.3154133e-01   5.0480866e-01
   5.3668235e-01   4.9774522e-01
   5.4187309e-01   4.9062866e-01
   5.4711403e-01   4.8346038e-01
   5.5240567e-01   4.7624187e-01
   5.5774848e-01   4.6897468e-01
   5.6314297e-01   4.6166047e-01
   5.6858964e-01   4.5430097e-01
   5.7408898e-01   4.4689799e-01
   5.7964151e-01   4.3945343e-01
   5.8524775e-01   4.3196929e-01
   5.9090821e-01   4.2444764e-01
   5.9662342e-01   4.1689065e-01
   6.0239390e-01   4.0930057e-01
   6.0822020e-01   4.0167977e-01
   6.1410285e-01   3.9403067e-01
   6.2004239e-01   3.8635583e-01
   6.2603938e-01   3.7865786e-01
   6.3209437e-01   3.7093949e-01
   6.3820793e-01   3.6320353e-01
   6.4438062e-01   3.5545290e-01
   6.5061301e-01   3.4769060e-01
   6.5690567e-01   3.3991973e-01
   6.6325920e-01   3.3214348e-01
   6.6967418e-01   3.2436512e-01
   6.7615120e-01   3.1658804e-01
   6.8269087e-01   3.0881568e-01
   6.8929380e-01   3.0105161e-01
   6.9596058e-01   2.9329945e-01
   7.0269184e-01   2.8556292e-01
   7.0948821e-01   2.7784584e-01
   7.1635031e-01   2.7015206e-01
   7.2327879e-01   2.6248556e-01
   7.3027427e-01   2.5485036e-01
   7.3733741e-01   2.4725056e-01
   7.4446887e-01   2.3969032e-01
   7.5166930e-01   2.3217386e-01
   7.5893937e-01   2.2470547e-01
   7.6627976e-01   2.1728948e-01
   7.7369115e-01   2.0993027e-01
   7.8117421e-01   2.0263225e-01
   7.8872966e-01   1.9539987e-01
   7.9635817e-01   1.8823763e-01
   8.0406047e-01   1.8115001e-01
   8.1183727e-01   1.7414153e-01
   8.1968928e-01   1.6721670e-01
   8.2761724e-01   1.6038006e-01
   8.3562187e-01   1.5363609e-01
   8.4370393e-01   1.4698929e-01
   8.5186415e-01   1.4044410e-01
   8.6010330e-01   1.3400494e-01
   8.6842214e-01   1.2767619e-01
   8.7682143e-01   1.2146213e-01
   8.8530197e-01   1.1536701e-01
   8.9386452e-01   1.0939498e-01
   9.0250989e-01   1.0355009e-01
   9.1123888e-01   9.7836296e-02
   9.2005230e-01   9.2257430e-02
   9.2895096e-01   8.6817195e-02
   9.3793568e-01   8.1519151e-02
   9.4700731e-01   7.6366701e-02
   9.5616667e-01   7.1363082e-02
   9.6541462e-01   6.6511346e-02
   9.7475202e-01   6.1814352e-02
   9.8417973e-01   5.7274751e-02
   9.9369862e-01   5.2894972e-02
   1.0033096e+00   4.8677210e-02
   1.0130135e+00   4.4623415e-02
   1.0228113e+00   4.0735275e-02
   1.0327038e+00   3.7014210e-02
   1.0426920e+00   3.3461354e-02
   1.0527768e+00   3.0077547e-02
   1.0629592e+00   2.6863323e-02
   1.0732400e+00   2.3818902e-02
   1.0836203e+00   2.0944176e-02
   1.0941010e+00   1.8238705e-02
   1.1046830e+00   1.5701707e-02
   1.1153674e+00   1.3332049e-02
   1.1261551e+00   1.1128246e-02
   1.1370472e+00   9.0884533e-03
   1.1480446e+00   7.2104621e-03
   1.1591484e+00   5.4917005e-03
   1.1703596e+00   3.9292309e-03
   1.1816792e+00   2.5197517e-03
   1.1931082e+00   1.2595999e-03
   1.2046479e+00   1.4475512e-04
   1.2162991e+00   8.2915368e-04
   1.2280630e+00   1.6668407e-03
   1.2399407e+00   2.3733528e-03
   1.2519333e+00   2.9540583e-03
   1.2640419e+00   3.4146318e-03
   1.2762676e+00   3.7610393e-03
   1.2886115e+00   3.9995188e-03
   1.3010749e+00   4.1365609e-03
   1.3136587e+00   4.1788854e-03
   1.3263643e+00   4.1334175e-03
   1.3391928e+00   4.0072604e-03
   1.3521453e+00   3.8076670e-03
   1.3652232e+00   3.5420089e-03
   1.3784275e+00   3.2177442e-03
   1.3917595e+00   2.8423828e-03
   1.4052205e+00   2.4234508e-03
   1.4188116e+00   1.9684532e-03
   1.4325342e+00   1.4848350e-03
   1.4463896e+00   9.7994188e-04
   1.4603789e+00   4.6097985e-04
   1.4745035e+00   6.5025914e-05
   1.4887648e+00   5.9127209e-04
   1.5031640e+00   1.1112183e-03
   1.5177024e+00   1.6186279e-03
   1.5323815e+00   2.1076075e-03
   1.5472026e+00   2.5726464e-03
   1.5621670e+00   3.0086531e-03
   1.5772761e+00   3.4109908e-03
   1.5925314e+00   3.7755106e-03
   1.6079342e+00   4.0985809e-03
   1.6234860e+00   4.3771149e-03
   1.6391882e+00   4.6085933e-03
   1.6550422e+00   4.7910834e-03
   1.6710496e+00   4.9232543e-03
   1.6872119e+00   5.0043855e-03
   1.7035304e+00   5.0343723e-03
   1.7200068e+00   5.0137243e-03
   1.7366425e+00   4.9435583e-03
   1.7534392e+00   4.8255854e-03
   1.7703983e+00   4.6620914e-03
   1.7875214e+00   4.4559111e-03
   1.8048101e+00   4.2103963e-03
   1.8222661e+00   3.9293763e-03
   1.8398909e+00   3.6171137e-03
   1.8576861e+00   3.2782530e-03
   1.8756535e+00   2.9177635e-03
   1.8937946e+00   2.5408770e-03
   1.9121112e+00   2.1530209e-03
   1.9306050e+00   1.7597463e-03
   1.9492776e+00   1.3666533e-03
   1.9681308e+00   9.7931303e-04
   1.9871664e+00   6.0318825e-04
   2.0063861e+00   2.4355316e-04
   2.0257917e+00   9.4586572e-05
   2.0453849e+00   4.0657209e-04
   2.0651677e+00   6.8816684e-04
   2.0851418e+00   9.3562797e-04
   2.1053091e+00   1.1457722e-03
   2.1256714e+00   1.3160351e-03
   2.1462307e+00   1.4445220e-03
   2.1669889e+00   1.5300495e-03
   2.1879478e+00   1.5721769e-03
   2.2091094e+00   1.5712257e-03
   2.2304757e+00   1.5282857e-03
   2.2520486e+00   1.4452094e-03
   2.2738302e+00   1.3245907e-03
   2.2958225e+00   1.1697302e-03
   2.3180275e+00   9.8458581e-04
   2.3404472e+00   7.7370912e-04
   2.3630838e+00   5.4216783e-04
   2.3859393e+00   2.9545541e-04
   2.4090159e+00   3.9388848e-05
   2.4323157e+00   2.2000384e-04
   2.4558408e+00   4.7660466e-04
   2.4795935e+00   7.2433289e-04
   2.5035759e+00   9.5727628e-04
   2.5277902e+00   1.1698233e-03
   2.5522387e+00   1.3567935e-03
   2.5769238e+00   1.5135629e-03
   2.6018475e+00   1.6361811e-03
   2.6270123e+00   1.7214771e-03
   2.6524205e+00   1.7671496e-03
   2.6780745e+00   1.7718406e-03
   2.7039766e+00   1.7351874e-03
   2.7301292e+00   1.6578517e-03
   2.7565347e+00   1.5415238e-03
   2.7831957e+00   1.3888996e-03
   2.8101145e+00   1.2036307e-03
   2.8372936e+00   9.9024623e-04
   2.8647357e+00   7.5404829e-04
   2.8924431e+00   5.0098197e-04
   2.9204186e+00   2.3748241e-04
   2.9486646e+00   2.9697653e-05
   2.9771838e+00   2.9367557e-04
   3.0059788e+00   5.4763684e-04
   3.0350523e+00   7.8503774e-04
   3.0644071e+00   9.9980632e-04
   3.0940457e+00   1.1865351e-03
   3.1239710e+00   1.3406585e-03
   3.1541858e+00   1.4586084e-03
   3.1846928e+00   1.5379413e-03
   3.2154948e+00   1.5774309e-03
   3.2465948e+00   1.5771212e-03
   3.2779955e+00   1.5383369e-03
   3.3097000e+00   1.4636466e-03
   3.3417111e+00   1.3567808e-03
   3.3740318e+00   1.2225032e-03
   3.4066651e+00   1.0664388e-03
   3.4396141e+00   8.9486503e-04
   3.4728817e+00   7.1447052e-04
   3.5064711e+00   5.3209199e-04
   3.5403853e+00   3.5443855e-04
   3.5746276e+00   1.8781515e-04
   3.6092010e+00   3.7857602e-05
   3.6441089e+00   9.0708351e-05
   3.6793543e+00   1.9427150e-04
   3.7149407e+00   2.7049184e-04
   3.7508713e+00   3.1839958e-04
   3.7871493e+00   3.3842913e-04
   3.8237783e+00   3.3238328e-04
   3.8607615e+00   3.0332639e-04
   3.8981024e+00   2.5540907e-04
   3.9358045e+00   1.9363070e-04
   3.9738712e+00   1.2355028e-04
   4.0123061e+00   5.0959516e-05
   4.0511128e+00   1.8464572e-05
   4.0902947e+00   7.9508024e-05
   4.1298557e+00   1.2774817e-04
   4.1697992e+00   1.5984059e-04
   4.2101291e+00   1.7374471e-04
   4.2508491e+00   1.6887051e-04
   4.2919629e+00   1.4613281e-04
   4.3334744e+00   1.0790483e-04
   4.3753873e+00   5.7869036e-05
   4.4177056e+00   7.7024830e-07
   4.4604333e+00   5.7916683e-05
   4.5035742e+00   1.1238523e-04
   4.5471323e+00   1.5693599e-04
   4.5911117e+00   1.8642539e-04
   4.6355165e+00   1.9669085e-04
   4.6803508e+00   1.8491822e-04
   4.7256187e+00   1.4991946e-04
   4.7713244e+00   9.2293507e-05
   4.8174722e+00   1.4450456e-05
   4.8640663e+00   7.9510401e-05
   4.9111111e+00   1.8406683e-04
   4.9586109e+00   2.9266968e-04
   5.0065701e+00   3.9824166e-04
   5.0549932e+00   4.9374098e-04
   5.1038846e+00   5.7274308e-04
   5.1532489e+00   6.2998899e-04
   5.2030906e+00   6.6184818e-04
   5.2534144e+00   6.6664836e-04
   5.3042249e+00   6.4483450e-04
   5.3555269e+00   5.9893343e-04
   5.4073250e+00   5.3331884e-04
   5.4596242e+00   4.5379138e-04
   5.5124291e+00   3.6700911e-04
   5.5657448e+00   2.7982210e-04
   5.6195762e+00   1.9857851e-04
   5.6739282e+00   1.2847757e-04
   5.7288059e+00   7.3043887e-05
   5.7842143e+00   3.3788432e-05
   5.8401587e+00   1.0103338e-05
   5.8966442e+00   5.8763631e-07
   5.9536759e+00   2.4316098e-06
   6.0112593e+00   5.4247515e-07
   6.0693996e+00   2.6008064e-07
   6.1281023e+00   6.3652405e-06
   6.1873727e+00   2.2355249e-05
   6.2472164e+00   4.9883286e-05
   6.3076389e+00   8.8449122e-05
   6.3686458e+00   1.3539857e-04
   6.4302427e+00   1.8624806e-04
   6.4924354e+00   2.3530358e-04
   6.5552296e+00   2.7649626e-04
   6.6186312e+00   3.0431814e-04
   6.6826459e+00   3.1471719e-04
   6.7472798e+00   3.0580684e-04
   6.8125389e+00   2.7826495e-04
   6.8784291e+00   2.3533874e-04
   6.9449566e+00   1.8243230e-04
   7.0121276e+00   1.2632258e-04
   7.0799482e+00   7.4117365e-05
   7.1484248e+00   3.2121864e-05
   7.2175637e+00   4.8090239e-06
   7.2873712e+00   5.9173746e-06
   7.3578540e+00   1.0190032e-06
   7.4290185e+00   1.5895570e-05
   7.5008712e+00   3.9284207e-05
   7.5734189e+00   6.2760804e-05
   7.6466683e+00   8.0359806e-05
   7.7206261e+00   8.7726039e-05
   7.7952993e+00   8.2980500e-05
   7.8706947e+00   6.7066619e-05
   7.9468193e+00   4.3482857e-05
   8.0236802e+00   1.7438396e-05
   8.1012844e+00   5.3977091e-06
   8.1796393e+00   2.0278279e-05
   8.2587520e+00   2.4566289e-05
   8.3386298e+00   1.8431010e-05
   8.4192803e+00   4.8550751e-06
   8.5007107e+00   1.1084202e-05
   8.5829288e+00   2.3512108e-05
   8.6659421e+00   2.7323594e-05
   8.7497582e+00   1.9617320e-05
   8.8343851e+00   6.0062221e-07
   8.9198304e+00   2.6314210e-05
   9.0061021e+00   5.5296596e-05
   9.0932083e+00   7.9596569e-05
   9.1811569e+00   9.3367902e-05
   9.2699562e+00   9.3305381e-05
   9.3596143e+00   7.9606445e-05
   9.4501396e+00   5.5939105e-05
   9.5415405e+00   2.8383320e-05
   9.6338253e+00   3.6326877e-06
   9.7270028e+00   1.3002975e-05
   9.8210814e+00   1.9156935e-05
   9.9160700e+00   1.5998800e-05
   1.0011977e+01   7.6328098e-06
   1.0108812e+01   5.2459639e-07
   1.0206584e+01   3.8399383e-06
   1.0305301e+01   2.7789888e-07
   1.0404973e+01   8.7579264e-06
   1.0505608e+01   1.8926785e-05
   1.0607218e+01   2.4666458e-05
   1.0709810e+01   2.1505290e-05
   1.0813394e+01   8.0686696e-06
   1.0917980e+01   1.3063443e-05
   1.1023578e+01   3.6077734e-05
   1.1130197e+01   5.4025585e-05
   1.1237847e+01   6.1494952e-05
   1.1346538e+01   5.6749052e-05
   1.1456281e+01   4.2384641e-05
   1.1567085e+01   2.4162155e-05
   1.1678961e+01   8.4679464e-06
   1.1791919e+01   4.7316523e-07
   1.1905969e+01   2.3389615e-06
   1.2021122e+01   5.4570954e-07
   1.2137389e+01   2.1647735e-07
   1.2254781e+01   5.2662022e-06
   1.2373308e+01   1.6100183e-05
   1.2492982e+01   2.9186665e-05
   1.2613813e+01   3.8830754e-05
   1.2735812e+01   4.0285983e-05
   1.2858992e+01   3.2529422e-05
   1.2983363e+01   1.9096110e-05
   1.3108936e+01   6.3703404e-06
   1.3235725e+01   1.7347166e-07
   1.3363739e+01   2.5543388e-06
   1.3492992e+01   1.0692391e-05
   1.3623495e+01   1.8654706e-05
   1.3755260e+01   2.1023144e-05
   1.3888300e+01   1.6175621e-05
   1.4022626e+01   7.1167610e-06
   1.4158252e+01   7.3619562e-07
   1.4295189e+01   3.3842452e-06
   1.4433451e+01   1.0786579e-06
   1.4573050e+01   1.8982615e-06
   1.4713999e+01   4.7565418e-07
   1.4856311e+01   7.1953234e-06
   1.5000000e+01   1.7948691e-05


==> data_kernel_gamma_spect.dat <==
  -1.5000000e+03   0.0000000e+00
  -1.4990000e+03   0.0000000e+00
  -1.4980000e+03   0.0000000e+00
  -1.4970000e+03   0.0000000e+00
  -1.4960000e+03   0.0000000e+00
  -1.4950000e+03   0.0000000e+00
  -1.4940000e+03   0.0000000e+00
  -1.4930000e+03   0.0000000e+00
  -1.4920000e+03   0.0000000e+00
  -1.4910000e+03   0.0000000e+00
  -1.4900000e+03   0.0000000e+00
  -1.4890000e+03   0.0000000e+00
  -1.4880000e+03   0.0000000e+00
  -1.4870000e+03   0.0000000e+00
  -1.4860000e+03   0.0000000e+00
  -1.4850000e+03   0.0000000e+00
  -1.4840000e+03   0.0000000e+00
  -1.4830000e+03   0.0000000e+00
  -1.4820000e+03   0.0000000e+00
  -1.4810000e+03   0.0000000e+00
  -1.4800000e+03   0.0000000e+00
  -1.4790000e+03   0.0000000e+00
  -1.4780000e+03   0.0000000e+00
  -1.4770000e+03   0.0000000e+00
  -1.4760000e+03   0.0000000e+00
  -1.4750000e+03   0.0000000e+00
  -1.4740000e+03   0.0000000e+00
  -1.4730000e+03   0.0000000e+00
  -1.4720000e+03   0.0000000e+00
  -1.4710000e+03   0.0000000e+00
  -1.4700000e+03   0.0000000e+00
  -1.4690000e+03   0.0000000e+00
  -1.4680000e+03   0.0000000e+00
  -1.4670000e+03   0.0000000e+00
  -1.4660000e+03   0.0000000e+00
  -1.4650000e+03   0.0000000e+00
  -1.4640000e+03   0.0000000e+00
  -1.4630000e+03   0.0000000e+00
  -1.4620000e+03   0.0000000e+00
  -1.4610000e+03   0.0000000e+00
  -1.4600000e+03   0.0000000e+00
  -1.4590000e+03   0.0000000e+00
  -1.4580000e+03   0.0000000e+00
  -1.4570000e+03   0.0000000e+00
  -1.4560000e+03   0.0000000e+00
  -1.4550000e+03   0.0000000e+00
  -1.4540000e+03   0.0000000e+00
  -1.4530000e+03   0.0000000e+00
  -1.4520000e+03   0.0000000e+00
  -1.4510000e+03   0.0000000e+00
  -1.4500000e+03   0.0000000e+00
  -1.4490000e+03   0.0000000e+00
  -1.4480000e+03   0.0000000e+00
  -1.4470000e+03   0.0000000e+00
  -1.4460000e+03   0.0000000e+00
  -1.4450000e+03   0.0000000e+00
  -1.4440000e+03   0.0000000e+00
  -1.4430000e+03   0.0000000e+00
  -1.4420000e+03   0.0000000e+00
  -1.4410000e+03   0.0000000e+00
  -1.4400000e+03   0.0000000e+00
  -1.4390000e+03   0.0000000e+00
  -1.4380000e+03   0.0000000e+00
  -1.4370000e+03   0.0000000e+00
  -1.4360000e+03   0.0000000e+00
  -1.4350000e+03   0.0000000e+00
  -1.4340000e+03   0.0000000e+00
  -1.4330000e+03   0.0000000e+00
  -1.4320000e+03   0.0000000e+00
  -1.4310000e+03   0.0000000e+00
  -1.4300000e+03   0.0000000e+00
  -1.4290000e+03   0.0000000e+00
  -1.4280000e+03   0.0000000e+00
  -1.4270000e+03   0.0000000e+00
  -1.4260000e+03   0.0000000e+00
  -1.4250000e+03   0.0000000e+00
  -1.4240000e+03   0.0000000e+00
  -1.4230000e+03   0.0000000e+00
  -1.4220000e+03   0.0000000e+00
  -1.4210000e+03   0.0000000e+00
  -1.4200000e+03   0.0000000e+00
  -1.4190000e+03   0.0000000e+00
  -1.4180000e+03   0.0000000e+00
  -1.4170000e+03   0.0000000e+00
  -1.4160000e+03   0.0000000e+00
  -1.4150000e+03   0.0000000e+00
  -1.4140000e+03   0.0000000e+00
  -1.4130000e+03   0.0000000e+00
  -1.4120000e+03   0.0000000e+00
  -1.4110000e+03   0.0000000e+00
  -1.4100000e+03   0.0000000e+00
  -1.4090000e+03   0.0000000e+00
  -1.4080000e+03   0.0000000e+00
  -1.4070000e+03   0.0000000e+00
  -1.4060000e+03   0.0000000e+00
  -1.4050000e+03   0.0000000e+00
  -1.4040000e+03   0.0000000e+00
  -1.4030000e+03   0.0000000e+00
  -1.4020000e+03   0.0000000e+00
  -1.4010000e+03   0.0000000e+00
  -1.4000000e+03   0.0000000e+00
  -1.3990000e+03   0.0000000e+00
  -1.3980000e+03   0.0000000e+00
  -1.3970000e+03   0.0000000e+00
  -1.3960000e+03   0.0000000e+00
  -1.3950000e+03   0.0000000e+00
  -1.3940000e+03   0.0000000e+00
  -1.3930000e+03   0.0000000e+00
  -1.3920000e+03   0.0000000e+00
  -1.3910000e+03   0.0000000e+00
  -1.3900000e+03   0.0000000e+00
  -1.3890000e+03   0.0000000e+00
  -1.3880000e+03   0.0000000e+00
  -1.3870000e+03   0.0000000e+00
  -1.3860000e+03   0.0000000e+00
  -1.3850000e+03   0.0000000e+00
  -1.3840000e+03   0.0000000e+00
  -1.3830000e+03   0.0000000e+00
  -1.3820000e+03   0.0000000e+00
  -1.3810000e+03   0.0000000e+00
  -1.3800000e+03   0.0000000e+00
  -1.3790000e+03   0.0000000e+00
  -1.3780000e+03   0.0000000e+00
  -1.3770000e+03   0.0000000e+00
  -1.3760000e+03   0.0000000e+00
  -1.3750000e+03   0.0000000e+00
  -1.3740000e+03   0.0000000e+00
  -1.3730000e+03   0.0000000e+00
  -1.3720000e+03   0.0000000e+00
  -1.3710000e+03   0.0000000e+00
  -1.3700000e+03   0.0000000e+00
  -1.3690000e+03   0.0000000e+00
  -1.3680000e+03   0.0000000e+00
  -1.3670000e+03   0.0000000e+00
  -1.3660000e+03   0.0000000e+00
  -1.3650000e+03   0.0000000e+00
  -1.3640000e+03   0.0000000e+00
  -1.3630000e+03   0.0000000e+00
  -1.3620000e+03   0.0000000e+00
  -1.3610000e+03   0.0000000e+00
  -1.3600000e+03   0.0000000e+00
  -1.3590000e+03   0.0000000e+00
  -1.3580000e+03   0.0000000e+00
  -1.3570000e+03   0.0000000e+00
  -1.3560000e+03   0.0000000e+00
  -1.3550000e+03   0.0000000e+00
  -1.3540000e+03   0.0000000e+00
  -1.3530000e+03   0.0000000e+00
  -1.3520000e+03   0.0000000e+00
  -1.3510000e+03   0.0000000e+00
  -1.3500000e+03   0.0000000e+00
  -1.3490000e+03   0.0000000e+00
  -1.3480000e+03   0.0000000e+00
  -1.3470000e+03   0.0000000e+00
  -1.3460000e+03   0.0000000e+00
  -1.3450000e+03   0.0000000e+00
  -1.3440000e+03   0.0000000e+00
  -1.3430000e+03   0.0000000e+00
  -1.3420000e+03   0.0000000e+00
  -1.3410000e+03   0.0000000e+00
  -1.3400000e+03   0.0000000e+00
  -1.3390000e+03   0.0000000e+00
  -1.3380000e+03   0.0000000e+00
  -1.3370000e+03   0.0000000e+00
  -1.3360000e+03   0.0000000e+00
  -1.3350000e+03   0.0000000e+00
  -1.3340000e+03   0.0000000e+00
  -1.3330000e+03   0.0000000e+00
  -1.3320000e+03   0.0000000e+00
  -1.3310000e+03   0.0000000e+00
  -1.3300000e+03   0.0000000e+00
  -1.3290000e+03   0.0000000e+00
  -1.3280000e+03   0.0000000e+00
  -1.3270000e+03   0.0000000e+00
  -1.3260000e+03   0.0000000e+00
  -1.3250000e+03   0.0000000e+00
  -1.3240000e+03   0.0000000e+00
  -1.3230000e+03   0.0000000e+00
  -1.3220000e+03   0.0000000e+00
  -1.3210000e+03   0.0000000e+00
  -1.3200000e+03   0.0000000e+00
  -1.3190000e+03   0.0000000e+00
  -1.3180000e+03   0.0000000e+00
  -1.3170000e+03   0.0000000e+00
  -1.3160000e+03   0.0000000e+00
  -1.3150000e+03   0.0000000e+00
  -1.3140000e+03   0.0000000e+00
  -1.3130000e+03   0.0000000e+00
  -1.3120000e+03   0.0000000e+00
  -1.3110000e+03   0.0000000e+00
  -1.3100000e+03   0.0000000e+00
  -1.3090000e+03   0.0000000e+00
  -1.3080000e+03   0.0000000e+00
  -1.3070000e+03   0.0000000e+00
  -1.3060000e+03   0.0000000e+00
  -1.3050000e+03   0.0000000e+00
  -1.3040000e+03   0.0000000e+00
  -1.3030000e+03   0.0000000e+00
  -1.3020000e+03   0.0000000e+00
  -1.3010000e+03   0.0000000e+00
  -1.3000000e+03   0.0000000e+00
  -1.2990000e+03   0.0000000e+00
  -1.2980000e+03   0.0000000e+00
  -1.2970000e+03   0.0000000e+00
  -1.2960000e+03   0.0000000e+00
  -1.2950000e+03   0.0000000e+00
  -1.2940000e+03   0.0000000e+00
  -1.2930000e+03   0.0000000e+00
  -1.2920000e+03   0.0000000e+00
  -1.2910000e+03   0.0000000e+00
  -1.2900000e+03   0.0000000e+00
  -1.2890000e+03   0.0000000e+00
  -1.2880000e+03   0.0000000e+00
  -1.2870000e+03   0.0000000e+00
  -1.2860000e+03   0.0000000e+00
  -1.2850000e+03   0.0000000e+00
  -1.2840000e+03   0.0000000e+00
  -1.2830000e+03   0.0000000e+00
  -1.2820000e+03   0.0000000e+00
  -1.2810000e+03   0.0000000e+00
  -1.2800000e+03   0.0000000e+00
  -1.2790000e+03   0.0000000e+00
  -1.2780000e+03   0.0000000e+00
  -1.2770000e+03   0.0000000e+00
  -1.2760000e+03   0.0000000e+00
  -1.2750000e+03   0.0000000e+00
  -1.2740000e+03   0.0000000e+00
  -1.2730000e+03   0.0000000e+00
  -1.2720000e+03   0.0000000e+00
  -1.2710000e+03   0.0000000e+00
  -1.2700000e+03   0.0000000e+00
  -1.2690000e+03   0.0000000e+00
  -1.2680000e+03   0.0000000e+00
  -1.2670000e+03   0.0000000e+00
  -1.2660000e+03   0.0000000e+00
  -1.2650000e+03   0.0000000e+00
  -1.2640000e+03   0.0000000e+00
  -1.2630000e+03   0.0000000e+00
  -1.2620000e+03   0.0000000e+00
  -1.2610000e+03   0.0000000e+00
  -1.2600000e+03   0.0000000e+00
  -1.2590000e+03   0.0000000e+00
  -1.2580000e+03   0.0000000e+00
  -1.2570000e+03   0.0000000e+00
  -1.2560000e+03   0.0000000e+00
  -1.2550000e+03   0.0000000e+00
  -1.2540000e+03   0.0000000e+00
  -1.2530000e+03   0.0000000e+00
  -1.2520000e+03   0.0000000e+00
  -1.2510000e+03   0.0000000e+00
  -1.2500000e+03   0.0000000e+00
  -1.2490000e+03   0.0000000e+00
  -1.2480000e+03   0.0000000e+00
  -1.2470000e+03   0.0000000e+00
  -1.2460000e+03   0.0000000e+00
  -1.2450000e+03   0.0000000e+00
  -1.2440000e+03   0.0000000e+00
  -1.2430000e+03   0.0000000e+00
  -1.2420000e+03   0.0000000e+00
  -1.2410000e+03   0.0000000e+00
  -1.2400000e+03   0.0000000e+00
  -1.2390000e+03   0.0000000e+00
  -1.2380000e+03   0.0000000e+00
  -1.2370000e+03   0.0000000e+00
  -1.2360000e+03   0.0000000e+00
  -1.2350000e+03   0.0000000e+00
  -1.2340000e+03   0.0000000e+00
  -1.2330000e+03   0.0000000e+00
  -1.2320000e+03   0.0000000e+00
  -1.2310000e+03   0.0000000e+00
  -1.2300000e+03   0.0000000e+00
  -1.2290000e+03   0.0000000e+00
  -1.2280000e+03   0.0000000e+00
  -1.2270000e+03   0.0000000e+00
  -1.2260000e+03   0.0000000e+00
  -1.2250000e+03   0.0000000e+00
  -1.2240000e+03   0.0000000e+00
  -1.2230000e+03   0.0000000e+00
  -1.2220000e+03   0.0000000e+00
  -1.2210000e+03   0.0000000e+00
  -1.2200000e+03   0.0000000e+00
  -1.2190000e+03   0.0000000e+00
  -1.2180000e+03   0.0000000e+00
  -1.2170000e+03   0.0000000e+00
  -1.2160000e+03   0.0000000e+00
  -1.2150000e+03   0.0000000e+00
  -1.2140000e+03   0.0000000e+00
  -1.2130000e+03   0.0000000e+00
  -1.2120000e+03   0.0000000e+00
  -1.2110000e+03   0.0000000e+00
  -1.2100000e+03   0.0000000e+00
  -1.2090000e+03   0.0000000e+00
  -1.2080000e+03   0.0000000e+00
  -1.2070000e+03   0.0000000e+00
  -1.2060000e+03   0.0000000e+00
  -1.2050000e+03   0.0000000e+00
  -1.2040000e+03   0.0000000e+00
  -1.2030000e+03   0.0000000e+00
  -1.2020000e+03   0.0000000e+00
  -1.2010000e+03   0.0000000e+00
  -1.2000000e+03   0.0000000e+00
  -1.1990000e+03   0.0000000e+00
  -1.1980000e+03   0.0000000e+00
  -1.1970000e+03   0.0000000e+00
  -1.1960000e+03   0.0000000e+00
  -1.1950000e+03   0.0000000e+00
  -1.1940000e+03   0.0000000e+00
  -1.1930000e+03   0.0000000e+00
  -1.1920000e+03   0.0000000e+00
  -1.1910000e+03   0.0000000e+00
  -1.1900000e+03   0.0000000e+00
  -1.1890000e+03   0.0000000e+00
  -1.1880000e+03   0.0000000e+00
  -1.1870000e+03   0.0000000e+00
  -1.1860000e+03   0.0000000e+00
  -1.1850000e+03   0.0000000e+00
  -1.1840000e+03   0.0000000e+00
  -1.1830000e+03   0.0000000e+00
  -1.1820000e+03   0.0000000e+00
  -1.1810000e+03   0.0000000e+00
  -1.1800000e+03   0.0000000e+00
  -1.1790000e+03   0.0000000e+00
  -1.1780000e+03   0.0000000e+00
  -1.1770000e+03   0.0000000e+00
  -1.1760000e+03   0.0000000e+00
  -1.1750000e+03   0.0000000e+00
  -1.1740000e+03   0.0000000e+00
  -1.1730000e+03   0.0000000e+00
  -1.1720000e+03   0.0000000e+00
  -1.1710000e+03   0.0000000e+00
  -1.1700000e+03   0.0000000e+00
  -1.1690000e+03   0.0000000e+00
  -1.1680000e+03   0.0000000e+00
  -1.1670000e+03   0.0000000e+00
  -1.1660000e+03   0.0000000e+00
  -1.1650000e+03   0.0000000e+00
  -1.1640000e+03   0.0000000e+00
  -1.1630000e+03   0.0000000e+00
  -1.1620000e+03   0.0000000e+00
  -1.1610000e+03   0.0000000e+00
  -1.1600000e+03   0.0000000e+00
  -1.1590000e+03   0.0000000e+00
  -1.1580000e+03   0.0000000e+00
  -1.1570000e+03   0.0000000e+00
  -1.1560000e+03   0.0000000e+00
  -1.1550000e+03   0.0000000e+00
  -1.1540000e+03   0.0000000e+00
  -1.1530000e+03   0.0000000e+00
  -1.1520000e+03   0.0000000e+00
  -1.1510000e+03   0.0000000e+00
  -1.1500000e+03   0.0000000e+00
  -1.1490000e+03   0.0000000e+00
  -1.1480000e+03   0.0000000e+00
  -1.1470000e+03   0.0000000e+00
  -1.1460000e+03   0.0000000e+00
  -1.1450000e+03   0.0000000e+00
  -1.1440000e+03   0.0000000e+00
  -1.1430000e+03   0.0000000e+00
  -1.1420000e+03   0.0000000e+00
  -1.1410000e+03   0.0000000e+00
  -1.1400000e+03   0.0000000e+00
  -1.1390000e+03   0.0000000e+00
  -1.1380000e+03   0.0000000e+00
  -1.1370000e+03   0.0000000e+00
  -1.1360000e+03   0.0000000e+00
  -1.1350000e+03   0.0000000e+00
  -1.1340000e+03   0.0000000e+00
  -1.1330000e+03   0.0000000e+00
  -1.1320000e+03   0.0000000e+00
  -1.1310000e+03   0.0000000e+00
  -1.1300000e+03   0.0000000e+00
  -1.1290000e+03   0.0000000e+00
  -1.1280000e+03   0.0000000e+00
  -1.1270000e+03   0.0000000e+00
  -1.1260000e+03   0.0000000e+00
  -1.1250000e+03   0.0000000e+00
  -1.1240000e+03   0.0000000e+00
  -1.1230000e+03   0.0000000e+00
  -1.1220000e+03   0.0000000e+00
  -1.1210000e+03   0.0000000e+00
  -1.1200000e+03   0.0000000e+00
  -1.1190000e+03   0.0000000e+00
  -1.1180000e+03   0.0000000e+00
  -1.1170000e+03   0.0000000e+00
  -1.1160000e+03   0.0000000e+00
  -1.1150000e+03   0.0000000e+00
  -1.1140000e+03   0.0000000e+00
  -1.1130000e+03   0.0000000e+00
  -1.1120000e+03   0.0000000e+00
  -1.1110000e+03   0.0000000e+00
  -1.1100000e+03   0.0000000e+00
  -1.1090000e+03   0.0000000e+00
  -1.1080000e+03   0.0000000e+00
  -1.1070000e+03   0.0000000e+00
  -1.1060000e+03   0.0000000e+00
  -1.1050000e+03   0.0000000e+00
  -1.1040000e+03   0.0000000e+00
  -1.1030000e+03   0.0000000e+00
  -1.1020000e+03   0.0000000e+00
  -1.1010000e+03   0.0000000e+00
  -1.1000000e+03   0.0000000e+00
  -1.0990000e+03   0.0000000e+00
  -1.0980000e+03   0.0000000e+00
  -1.0970000e+03   0.0000000e+00
  -1.0960000e+03   0.0000000e+00
  -1.0950000e+03   0.0000000e+00
  -1.0940000e+03   0.0000000e+00
  -1.0930000e+03   0.0000000e+00
  -1.0920000e+03   0.0000000e+00
  -1.0910000e+03   0.0000000e+00
  -1.0900000e+03   0.0000000e+00
  -1.0890000e+03   0.0000000e+00
  -1.0880000e+03   0.0000000e+00
  -1.0870000e+03   0.0000000e+00
  -1.0860000e+03   0.0000000e+00
  -1.0850000e+03   0.0000000e+00
  -1.0840000e+03   0.0000000e+00
  -1.0830000e+03   0.0000000e+00
  -1.0820000e+03   0.0000000e+00
  -1.0810000e+03   0.0000000e+00
  -1.0800000e+03   0.0000000e+00
  -1.0790000e+03   0.0000000e+00
  -1.0780000e+03   0.0000000e+00
  -1.0770000e+03   0.0000000e+00
  -1.0760000e+03   0.0000000e+00
  -1.0750000e+03   0.0000000e+00
  -1.0740000e+03   0.0000000e+00
  -1.0730000e+03   0.0000000e+00
  -1.0720000e+03   0.0000000e+00
  -1.0710000e+03   0.0000000e+00
  -1.0700000e+03   0.0000000e+00
  -1.0690000e+03   0.0000000e+00
  -1.0680000e+03   0.0000000e+00
  -1.0670000e+03   0.0000000e+00
  -1.0660000e+03   0.0000000e+00
  -1.0650000e+03   0.0000000e+00
  -1.0640000e+03   0.0000000e+00
  -1.0630000e+03   0.0000000e+00
  -1.0620000e+03   0.0000000e+00
  -1.0610000e+03   0.0000000e+00
  -1.0600000e+03   0.0000000e+00
  -1.0590000e+03   0.0000000e+00
  -1.0580000e+03   0.0000000e+00
  -1.0570000e+03   0.0000000e+00
  -1.0560000e+03   0.0000000e+00
  -1.0550000e+03   0.0000000e+00
  -1.0540000e+03   0.0000000e+00
  -1.0530000e+03   0.0000000e+00
  -1.0520000e+03   0.0000000e+00
  -1.0510000e+03   0.0000000e+00
  -1.0500000e+03   0.0000000e+00
  -1.0490000e+03   0.0000000e+00
  -1.0480000e+03   0.0000000e+00
  -1.0470000e+03   0.0000000e+00
  -1.0460000e+03   0.0000000e+00
  -1.0450000e+03   0.0000000e+00
  -1.0440000e+03   0.0000000e+00
  -1.0430000e+03   0.0000000e+00
  -1.0420000e+03   0.0000000e+00
  -1.0410000e+03   0.0000000e+00
  -1.0400000e+03   0.0000000e+00
  -1.0390000e+03   0.0000000e+00
  -1.0380000e+03   0.0000000e+00
  -1.0370000e+03   0.0000000e+00
  -1.0360000e+03   0.0000000e+00
  -1.0350000e+03   0.0000000e+00
  -1.0340000e+03   0.0000000e+00
  -1.0330000e+03   0.0000000e+00
  -1.0320000e+03   0.0000000e+00
  -1.0310000e+03   0.0000000e+00
  -1.0300000e+03   0.0000000e+00
  -1.0290000e+03   0.0000000e+00
  -1.0280000e+03   0.0000000e+00
  -1.0270000e+03   0.0000000e+00
  -1.0260000e+03   0.0000000e+00
  -1.0250000e+03   0.0000000e+00
  -1.0240000e+03   0.0000000e+00
  -1.0230000e+03   0.0000000e+00
  -1.0220000e+03   0.0000000e+00
  -1.0210000e+03   0.0000000e+00
  -1.0200000e+03   0.0000000e+00
  -1.0190000e+03   0.0000000e+00
  -1.0180000e+03   0.0000000e+00
  -1.0170000e+03   0.0000000e+00
  -1.0160000e+03   0.0000000e+00
  -1.0150000e+03   0.0000000e+00
  -1.0140000e+03   0.0000000e+00
  -1.0130000e+03   0.0000000e+00
  -1.0120000e+03   0.0000000e+00
  -1.0110000e+03   0.0000000e+00
  -1.0100000e+03   0.0000000e+00
  -1.0090000e+03   0.0000000e+00
  -1.0080000e+03   0.0000000e+00
  -1.0070000e+03   0.0000000e+00
  -1.0060000e+03   0.0000000e+00
  -1.0050000e+03   0.0000000e+00
  -1.0040000e+03   0.0000000e+00
  -1.0030000e+03   0.0000000e+00
  -1.0020000e+03   0.0000000e+00
  -1.0010000e+03   0.0000000e+00
  -1.0000000e+03   3.5889755e-09
  -9.9900000e+02   1.0766927e-08
  -9.9800000e+02   2.1533853e-08
  -9.9700000e+02   3.5889755e-08
  -9.9600000e+02   5.3834633e-08
  -9.9500000e+02   7.5368486e-08
  -9.9400000e+02   1.0049131e-07
  -9.9300000e+02   1.2920312e-07
  -9.9200000e+02   1.6150390e-07
  -9.9100000e+02   1.9739365e-07
  -9.9000000e+02   2.3687238e-07
  -9.8900000e+02   2.7994009e-07
  -9.8800000e+02   3.2659677e-07
  -9.8700000e+02   3.7684243e-07
  -9.8600000e+02   4.3067706e-07
  -9.8500000e+02   4.8810067e-07
  -9.8400000e+02   5.4911325e-07
  -9.8300000e+02   6.1371481e-07
  -9.8200000e+02   6.8190535e-07
  -9.8100000e+02   7.5368486e-07
  -9.8000000e+02   8.2905335e-07
  -9.7900000e+02   9.0801081e-07
  -9.7800000e+02   9.9055724e-07
  -9.7700000e+02   1.0766927e-06
  -9.7600000e+02   1.1664170e-06
  -9.7500000e+02   1.2597304e-06
  -9.7400000e+02   1.3566327e-06
  -9.7300000e+02   1.4571241e-06
  -9.7200000e+02   1.5612044e-06
  -9.7100000e+02   1.6688736e-06
  -9.7000000e+02   1.7801319e-06
  -9.6900000e+02   1.8949791e-06
  -9.6800000e+02   2.0134153e-06
  -9.6700000e+02   2.1354404e-06
  -9.6600000e+02   2.2610546e-06
  -9.6500000e+02   2.3902577e-06
  -9.6400000e+02   2.5230498e-06
  -9.6300000e+02   2.6594309e-06
  -9.6200000e+02   2.7994009e-06
  -9.6100000e+02   2.9429599e-06
  -9.6000000e+02   3.0901079e-06
  -9.5900000e+02   3.2408449e-06
  -9.5800000e+02   3.3951708e-06
  -9.5700000e+02   3.5530858e-06
  -9.5600000e+02   3.7145897e-06
  -9.5500000e+02   3.8796825e-06
  -9.5400000e+02   4.0483644e-06
  -9.5300000e+02   4.2206352e-06
  -9.5200000e+02   4.3964950e-06
  -9.5100000e+02   4.5759438e-06
  -9.5000000e+02   4.7589815e-06
  -9.4900000e+02   4.9456083e-06
  -9.4800000e+02   5.1358240e-06
  -9.4700000e+02   5.3296286e-06
  -9.4600000e+02   5.5270223e-06
  -9.4500000e+02   5.7280049e-06
  -9.4400000e+02   5.9325765e-06
  -9.4300000e+02   6.1407371e-06
  -9.4200000e+02   6.3524867e-06
  -9.4100000e+02   6.5678252e-06
  -9.4000000e+02   6.7867527e-06
  -9.3900000e+02   7.0092692e-06
  -9.3800000e+02   7.2353747e-06
  -9.3700000e+02   7.4650691e-06
  -9.3600000e+02   7.6983525e-06
  -9.3500000e+02   7.9352249e-06
  -9.3400000e+02   8.1756862e-06
  -9.3300000e+02   8.4197366e-06
  -9.3200000e+02   8.6673759e-06
  -9.3100000e+02   8.9186042e-06
  -9.3000000e+02   9.1734214e-06
  -9.2900000e+02   9.4318277e-06
  -9.2800000e+02   9.6938229e-06
  -9.2700000e+02   9.9594071e-06
  -9.2600000e+02   1.0228580e-05
  -9.2500000e+02   1.0501342e-05
  -9.2400000e+02   1.0777693e-05
  -9.2300000e+02   1.1057634e-05
  -9.2200000e+02   1.1341163e-05
  -9.2100000e+02   1.1628281e-05
  -9.2000000e+02   1.1918988e-05
  -9.1900000e+02   1.2213284e-05
  -9.1800000e+02   1.2511169e-05
  -9.1700000e+02   1.2812643e-05
  -9.1600000e+02   1.3117706e-05
  -9.1500000e+02   1.3426357e-05
  -9.1400000e+02   1.3738598e-05
  -9.1300000e+02   1.4054428e-05
  -9.1200000e+02   1.4373847e-05
  -9.1100000e+02   1.4696855e-05
  -9.1000000e+02   1.5023452e-05
  -9.0900000e+02   1.5353637e-05
  -9.0800000e+02   1.5687412e-05
  -9.0700000e+02   1.6024776e-05
  -9.0600000e+02   1.6365728e-05
  -9.0500000e+02   1.6710270e-05
  -9.0400000e+02   1.7058401e-05
  -9.0300000e+02   1.7410120e-05
  -9.0200000e+02   1.7765429e-05
  -9.0100000e+02   1.8124326e-05
  -9.0000000e+02   1.8486813e-05
  -8.9900000e+02   1.8852888e-05
  -8.9800000e+02   1.9222553e-05
  -8.9700000e+02   1.9595806e-05
  -8.9600000e+02   1.9972649e-05
  -8.9500000e+02   2.0353080e-05
  -8.9400000e+02   2.0737101e-05
  -8.9300000e+02   2.1124710e-05
  -8.9200000e+02   2.1515908e-05
  -8.9100000e+02   2.1910696e-05
  -8.9000000e+02   2.2309072e-05
  -8.8900000e+02   2.2711037e-05
  -8.8800000e+02   2.3116591e-05
  -8.8700000e+02   2.3525735e-05
  -8.8600000e+02   2.3938467e-05
  -8.8500000e+02   2.4354788e-05
  -8.8400000e+02   2.4774698e-05
  -8.8300000e+02   2.5198197e-05
  -8.8200000e+02   2.5625285e-05
  -8.8100000e+02   2.6055962e-05
  -8.8000000e+02   2.6490228e-05
  -8.7900000e+02   2.6928083e-05
  -8.7800000e+02   2.7369527e-05
  -8.7700000e+02   2.7814560e-05
  -8.7600000e+02   2.8263182e-05
  -8.7500000e+02   2.8715393e-05
  -8.7400000e+02   2.9171193e-05
  -8.7300000e+02   2.9630582e-05
  -8.7200000e+02   3.0093560e-05
  -8.7100000e+02   3.0560127e-05
  -8.7000000e+02   3.1030282e-05
  -8.6900000e+02   3.1504027e-05
  -8.6800000e+02   3.1981361e-05
  -8.6700000e+02   3.2462284e-05
  -8.6600000e+02   3.2946795e-05
  -8.6500000e+02   3.3434896e-05
  -8.6400000e+02   3.3926586e-05
  -8.6300000e+02   3.4421864e-05
  -8.6200000e+02   3.4920732e-05
  -8.6100000e+02   3.5423188e-05
  -8.6000000e+02   3.5929234e-05
  -8.5900000e+02   3.6438868e-05
  -8.5800000e+02   3.6952092e-05
  -8.5700000e+02   3.7468904e-05
  -8.5600000e+02   3.7989306e-05
  -8.5500000e+02   3.8513296e-05
  -8.5400000e+02   3.9040876e-05
  -8.5300000e+02   3.9572044e-05
  -8.5200000e+02   4.0106801e-05
  -8.5100000e+02   4.0645148e-05
  -8.5000000e+02   4.1187083e-05
  -8.4900000e+02   4.1732607e-05
  -8.4800000e+02   4.2281721e-05
  -8.4700000e+02   4.2834423e-05
  -8.4600000e+02   4.3390714e-05
  -8.4500000e+02   4.3950594e-05
  -8.4400000e+02   4.4514063e-05
  -8.4300000e+02   4.5081122e-05
  -8.4200000e+02   4.5651769e-05
  -8.4100000e+02   4.6226005e-05
  -8.4000000e+02   4.6803830e-05
  -8.3900000e+02   4.7385244e-05
  -8.3800000e+02   4.7970247e-05
  -8.3700000e+02   4.8558839e-05
  -8.3600000e+02   4.9151020e-05
  -8.3500000e+02   4.9746790e-05
  -8.3400000e+02   5.0346149e-05
  -8.3300000e+02   5.0949097e-05
  -8.3200000e+02   5.1555633e-05
  -8.3100000e+02   5.2165759e-05
  -8.3000000e+02   5.2779474e-05
  -8.2900000e+02   5.3396778e-05
  -8.2800000e+02   5.4017671e-05
  -8.2700000e+02   5.4642152e-05
  -8.2600000e+02   5.5270223e-05
  -8.2500000e+02   5.5901883e-05
  -8.2400000e+02   5.6537131e-05
  -8.2300000e+02   5.7175969e-05
  -8.2200000e+02   5.7818396e-05
  -8.2100000e+02   5.8464411e-05
  -8.2000000e+02   5.9114016e-05
  -8.1900000e+02   5.9767209e-05
  -8.1800000e+02   6.0423992e-05
  -8.1700000e+02   6.1084363e-05
  -8.1600000e+02   6.1748324e-05
  -8.1500000e+02   6.2415873e-05
  -8.1400000e+02   6.3087012e-05
  -8.1300000e+02   6.3761739e-05
  -8.1200000e+02   6.4440055e-05
  -8.1100000e+02   6.5121961e-05
  -8.1000000e+02   6.5807455e-05
  -8.0900000e+02   6.6496538e-05
  -8.0800000e+02   6.7189211e-05
  -8.0700000e+02   6.7885472e-05
  -8.0600000e+02   6.8585322e-05
  -8.0500000e+02   6.9288761e-05
  -8.0400000e+02   6.9995790e-05
  -8.0300000e+02   7.0706407e-05
  -8.0200000e+02   7.1420613e-05
  -8.0100000e+02   7.2138408e-05
  -8.0000000e+02   7.2859792e-05
  -7.9900000e+02   7.3584765e-05
  -7.9800000e+02   7.4313327e-05
  -7.9700000e+02   7.5045478e-05
  -7.9600000e+02   7.5781218e-05
  -7.9500000e+02   7.6520547e-05
  -7.9400000e+02   7.7263465e-05
  -7.9300000e+02   7.8009972e-05
  -7.9200000e+02   7.8760068e-05
  -7.9100000e+02   7.9513753e-05
  -7.9000000e+02   8.0271027e-05
  -7.8900000e+02   8.1031889e-05
  -7.8800000e+02   8.1796341e-05
  -7.8700000e+02   8.2564382e-05
  -7.8600000e+02   8.3336012e-05
  -7.8500000e+02   8.4111230e-05
  -7.8400000e+02   8.4890038e-05
  -7.8300000e+02   8.5672435e-05
  -7.8200000e+02   8.6458420e-05
  -7.8100000e+02   8.7247995e-05
  -7.8000000e+02   8.8041159e-05
  -7.7900000e+02   8.8837911e-05
  -7.7800000e+02   8.9638253e-05
  -7.7700000e+02   9.0442183e-05
  -7.7600000e+02   9.1249703e-05
  -7.7500000e+02   9.2060811e-05
  -7.7400000e+02   9.2875509e-05
  -7.7300000e+02   9.3693795e-05
  -7.7200000e+02   9.4515670e-05
  -7.7100000e+02   9.5341135e-05
  -7.7000000e+02   9.6170188e-05
  -7.6900000e+02   9.7002830e-05
  -7.6800000e+02   9.7839062e-05
  -7.6700000e+02   9.8678882e-05
  -7.6600000e+02   9.9522291e-05
  -7.6500000e+02   1.0036929e-04
  -7.6400000e+02   1.0121988e-04
  -7.6300000e+02   1.0207405e-04
  -7.6200000e+02   1.0293182e-04
  -7.6100000e+02   1.0379317e-04
  -7.6000000e+02   1.0465812e-04
  -7.5900000e+02   1.0552665e-04
  -7.5800000e+02   1.0639877e-04
  -7.5700000e+02   1.0727448e-04
  -7.5600000e+02   1.0815378e-04
  -7.5500000e+02   1.0903667e-04
  -7.5400000e+02   1.0992314e-04
  -7.5300000e+02   1.1081321e-04
  -7.5200000e+02   1.1170686e-04
  -7.5100000e+02   1.1260411e-04
  -7.5000000e+02   1.1350494e-04
  -7.4900000e+02   1.1440936e-04
  -7.4800000e+02   1.1531737e-04
  -7.4700000e+02   1.1622897e-04
  -7.4600000e+02   1.1714416e-04
  -7.4500000e+02   1.1806294e-04
  -7.4400000e+02   1.1898531e-04
  -7.4300000e+02   1.1991126e-04
  -7.4200000e+02   1.2084081e-04
  -7.4100000e+02   1.2177394e-04
  -7.4000000e+02   1.2271066e-04
  -7.3900000e+02   1.2365097e-04
  -7.3800000e+02   1.2459487e-04
  -7.3700000e+02   1.2554236e-04
  -7.3600000e+02   1.2649344e-04
  -7.3500000e+02   1.2744811e-04
  -7.3400000e+02   1.2840637e-04
  -7.3300000e+02   1.2936821e-04
  -7.3200000e+02   1.3033365e-04
  -7.3100000e+02   1.3130267e-04
  -7.3000000e+02   1.3227528e-04
  -7.2900000e+02   1.3325148e-04
  -7.2800000e+02   1.3423127e-04
  -7.2700000e+02   1.3521465e-04
  -7.2600000e+02   1.3620162e-04
  -7.2500000e+02   1.3719218e-04
  -7.2400000e+02   1.3818632e-04
  -7.2300000e+02   1.3918406e-04
  -7.2200000e+02   1.4018538e-04
  -7.2100000e+02   1.4119030e-04
  -7.2000000e+02   1.4219880e-04
  -7.1900000e+02   1.4321089e-04
  -7.1800000e+02   1.4422657e-04
  -7.1700000e+02   1.4524584e-04
  -7.1600000e+02   1.4626870e-04
  -7.1500000e+02   1.4729514e-04
  -7.1400000e+02   1.4832518e-04
  -7.1300000e+02   1.4935881e-04
  -7.1200000e+02   1.5039602e-04
  -7.1100000e+02   1.5143682e-04
  -7.1000000e+02   1.5248121e-04
  -7.0900000e+02   1.5352919e-04
  -7.0800000e+02   1.5458076e-04
  -7.0700000e+02   1.5563592e-04
  -7.0600000e+02   1.5669467e-04
  -7.0500000e+02   1.5775701e-04
  -7.0400000e+02   1.5882293e-04
  -7.0300000e+02   1.5989245e-04
  -7.0200000e+02   1.6096555e-04
  -7.0100000e+02   1.6204224e-04
  -7.0000000e+02   1.6312253e-04
  -6.9900000e+02   1.6420640e-04
  -6.9800000e+02   1.6529386e-04
  -6.9700000e+02   1.6638491e-04
  -6.9600000e+02   1.6747954e-04
  -6.9500000e+02   1.6857777e-04
  -6.9400000e+02   1.6967958e-04
  -6.9300000e+02   1.7078499e-04
  -6.9200000e+02   1.7189398e-04
  -6.9100000e+02   1.7300657e-04
  -6.9000000e+02   1.7412274e-04
  -6.8900000e+02   1.7524250e-04
  -6.8800000e+02   1.7636585e-04
  -6.8700000e+02   1.7749278e-04
  -6.8600000e+02   1.7862331e-04
  -6.8500000e+02   1.7975743e-04
  -6.8400000e+02   1.8089513e-04
  -6.8300000e+02   1.8203643e-04
  -6.8200000e+02   1.8318131e-04
  -6.8100000e+02   1.8432978e-04
  -6.8000000e+02   1.8548184e-04
  -6.7900000e+02   1.8663749e-04
  -6.7800000e+02   1.8779673e-04
  -6.7700000e+02   1.8895956e-04
  -6.7600000e+02   1.9012598e-04
  -6.7500000e+02   1.9129598e-04
  -6.7400000e+02   1.9246958e-04
  -6.7300000e+02   1.9364676e-04
  -6.7200000e+02   1.9482754e-04
  -6.7100000e+02   1.9601190e-04
  -6.7000000e+02   1.9719985e-04
  -6.6900000e+02   1.9839139e-04
  -6.6800000e+02   1.9958652e-04
  -6.6700000e+02   2.0078524e-04
  -6.6600000e+02   2.0198754e-04
  -6.6500000e+02   2.0319344e-04
  -6.6400000e+02   2.0440292e-04
  -6.6300000e+02   2.0561600e-04
  -6.6200000e+02   2.0683266e-04
  -6.6100000e+02   2.0805291e-04
  -6.6000000e+02   2.0927675e-04
  -6.5900000e+02   2.1050418e-04
  -6.5800000e+02   2.1173520e-04
  -6.5700000e+02   2.1296981e-04
  -6.5600000e+02   2.1420800e-04
  -6.5500000e+02   2.1544979e-04
  -6.5400000e+02   2.1669516e-04
  -6.5300000e+02   2.1794413e-04
  -6.5200000e+02   2.1919668e-04
  -6.5100000e+02   2.2045282e-04
  -6.5000000e+02   2.2171255e-04
  -6.4900000e+02   2.2297587e-04
  -6.4800000e+02   2.2424278e-04
  -6.4700000e+02   2.2551328e-04
  -6.4600000e+02   2.2678736e-04
  -6.4500000e+02   2.2806504e-04
  -6.4400000e+02   2.2934630e-04
  -6.4300000e+02   2.3063116e-04
  -6.4200000e+02   2.3191960e-04
  -6.4100000e+02   2.3321163e-04
  -6.4000000e+02   2.3450725e-04
  -6.3900000e+02   2.3580646e-04
  -6.3800000e+02   2.3710926e-04
  -6.3700000e+02   2.3841564e-04
  -6.3600000e+02   2.3972562e-04
  -6.3500000e+02   2.4103918e-04
  -6.3400000e+02   2.4235634e-04
  -6.3300000e+02   2.4367708e-04
  -6.3200000e+02   2.4500141e-04
  -6.3100000e+02   2.4632933e-04
  -6.3000000e+02   2.4766084e-04
  -6.2900000e+02   2.4899594e-04
  -6.2800000e+02   2.5033463e-04
  -6.2700000e+02   2.5167691e-04
  -6.2600000e+02   2.5302277e-04
  -6.2500000e+02   2.5437223e-04
  -6.2400000e+02   2.5572527e-04
  -6.2300000e+02   2.5708191e-04
  -6.2200000e+02   2.5844213e-04
  -6.2100000e+02   2.5980594e-04
  -6.2000000e+02   2.6117334e-04
  -6.1900000e+02   2.6254433e-04
  -6.1800000e+02   2.6391890e-04
  -6.1700000e+02   2.6529707e-04
  -6.1600000e+02   2.6667883e-04
  -6.1500000e+02   2.6806417e-04
  -6.1400000e+02   2.6945310e-04
  -6.1300000e+02   2.7084563e-04
  -6.1200000e+02   2.7224174e-04
  -6.1100000e+02   2.7364144e-04
  -6.1000000e+02   2.7504473e-04
  -6.0900000e+02   2.7645161e-04
  -6.0800000e+02   2.7786207e-04
  -6.0700000e+02   2.7927613e-04
  -6.0600000e+02   2.8069378e-04
  -6.0500000e+02   2.8211501e-04
  -6.0400000e+02   2.8353983e-04
  -6.0300000e+02   2.8496825e-04
  -6.0200000e+02   2.8640025e-04
  -6.0100000e+02   2.8783584e-04
  -6.0000000e+02   2.8927502e-04
  -5.9900000e+02   2.9071778e-04
  -5.9800000e+02   2.9216414e-04
  -5.9700000e+02   2.9361409e-04
  -5.9600000e+02   2.9506762e-04
  -5.9500000e+02   2.9652475e-04
  -5.9400000e+02   2.9798546e-04
  -5.9300000e+02   2.9944976e-04
  -5.9200000e+02   3.0091765e-04
  -5.9100000e+02   3.0238913e-04
  -5.9000000e+02   3.0386420e-04
  -5.8900000e+02   3.0534286e-04
  -5.8800000e+02   3.0682511e-04
  -5.8700000e+02   3.0831094e-04
  -5.8600000e+02   3.0980037e-04
  -5.8500000e+02   3.1129338e-04
  -5.8400000e+02   3.1278998e-04
  -5.8300000e+02   3.1429018e-04
  -5.8200000e+02   3.1579396e-04
  -5.8100000e+02   3.1730133e-04
  -5.8000000e+02   3.1881228e-04
  -5.7900000e+02   3.2032683e-04
  -5.7800000e+02   3.2184497e-04
  -5.7700000e+02   3.2336669e-04
  -5.7600000e+02   3.2489201e-04
  -5.7500000e+02   3.2642091e-04
  -5.7400000e+02   3.2795341e-04
  -5.7300000e+02   3.2948949e-04
  -5.7200000e+02   3.3102916e-04
  -5.7100000e+02   3.3257242e-04
  -5.7000000e+02   3.3411927e-04
  -5.6900000e+02   3.3566970e-04
  -5.6800000e+02   3.3722373e-04
  -5.6700000e+02   3.3878134e-04
  -5.6600000e+02   3.4034255e-04
  -5.6500000e+02   3.4190734e-04
  -5.6400000e+02   3.4347572e-04
  -5.6300000e+02   3.4504770e-04
  -5.6200000e+02   3.4662326e-04
  -5.6100000e+02   3.4820241e-04
  -5.6000000e+02   3.4978514e-04
  -5.5900000e+02   3.5137147e-04
  -5.5800000e+02   3.5296139e-04
  -5.5700000e+02   3.5455489e-04
  -5.5600000e+02   3.5615199e-04
  -5.5500000e+02   3.5775267e-04
  -5.5400000e+02   3.5935694e-04
  -5.5300000e+02   3.6096480e-04
  -5.5200000e+02   3.6257625e-04
  -5.5100000e+02   3.6419129e-04
  -5.5000000e+02   3.6580992e-04
  -5.4900000e+02   3.6743214e-04
  -5.4800000e+02   3.6905794e-04
  -5.4700000e+02   3.7068734e-04
  -5.4600000e+02   3.7232032e-04
  -5.4500000e+02   3.7395689e-04
  -5.4400000e+02   3.7559706e-04
  -5.4300000e+02   3.7724081e-04
  -5.4200000e+02   3.7888815e-04
  -5.4100000e+02   3.8053907e-04
  -5.4000000e+02   3.8219359e-04
  -5.3900000e+02   3.8385170e-04
  -5.3800000e+02   3.8551339e-04
  -5.3700000e+02   3.8717868e-04
  -5.3600000e+02   3.8884755e-04
  -5.3500000e+02   3.9052002e-04
  -5.3400000e+02   3.9219607e-04
  -5.3300000e+02   3.9387571e-04
  -5.3200000e+02   3.9555894e-04
  -5.3100000e+02   3.9724576e-04
  -5.3000000e+02   3.9893616e-04
  -5.2900000e+02   4.0063016e-04
  -5.2800000e+02   4.0232774e-04
  -5.2700000e+02   4.0402892e-04
  -5.2600000e+02   4.0573368e-04
  -5.2500000e+02   4.0744204e-04
  -5.2400000e+02   4.0915398e-04
  -5.2300000e+02   4.1086951e-04
  -5.2200000e+02   4.1258863e-04
  -5.2100000e+02   4.1431133e-04
  -5.2000000e+02   4.1603763e-04
  -5.1900000e+02   4.1776752e-04
  -5.1800000e+02   4.1950099e-04
  -5.1700000e+02   4.2123806e-04
  -5.1600000e+02   4.2297871e-04
  -5.1500000e+02   4.2472295e-04
  -5.1400000e+02   4.2647078e-04
  -5.1300000e+02   4.2822220e-04
  -5.1200000e+02   4.2997721e-04
  -5.1100000e+02   4.3173581e-04
  -5.1000000e+02   4.3349800e-04
  -5.0900000e+02   4.3526377e-04
  -5.0800000e+02   4.3703314e-04
  -5.0700000e+02   4.3880609e-04
  -5.0600000e+02   4.4058264e-04
  -5.0500000e+02   4.4235918e-04
  -5.0400000e+02   4.4413572e-04
  -5.0300000e+02   4.4591226e-04
  -5.0200000e+02   4.4768881e-04
  -5.0100000e+02   4.4946535e-04
  -5.0000000e+02   4.5124189e-04
  -4.9900000e+02   4.5301844e-04
  -4.9800000e+02   4.5479498e-04
  -4.9700000e+02   4.5657152e-04
  -4.9600000e+02   4.5834806e-04
  -4.9500000e+02   4.6012461e-04
  -4.9400000e+02   4.6190115e-04
  -4.9300000e+02   4.6367769e-04
  -4.9200000e+02   4.6545424e-04
  -4.9100000e+02   4.6723078e-04
  -4.9000000e+02   4.6900732e-04
  -4.8900000e+02   4.7078386e-04
  -4.8800000e+02   4.7256041e-04
  -4.8700000e+02   4.7433695e-04
  -4.8600000e+02   4.7611349e-04
  -4.8500000e+02   4.7789004e-04
  -4.8400000e+02   4.7966658e-04
  -4.8300000e+02   4.8144312e-04
  -4.8200000e+02   4.8321966e-04
  -4.8100000e+02   4.8499621e-04
  -4.8000000e+02   4.8677275e-04
  -4.7900000e+02   4.8854929e-04
  -4.7800000e+02   4.9032584e-04
  -4.7700000e+02   4.9210238e-04
  -4.7600000e+02   4.9387892e-04
  -4.7500000e+02   4.9565546e-04
  -4.7400000e+02   4.9743201e-04
  -4.7300000e+02   4.9920855e-04
  -4.7200000e+02   5.0098509e-04
  -4.7100000e+02   5.0276164e-04
  -4.7000000e+02   5.0453818e-04
  -4.6900000e+02   5.0631472e-04
  -4.6800000e+02   5.0809126e-04
  -4.6700000e+02   5.0986781e-04
  -4.6600000e+02   5.1164435e-04
  -4.6500000e+02   5.1342089e-04
  -4.6400000e+02   5.1519744e-04
  -4.6300000e+02   5.1697398e-04
  -4.6200000e+02   5.1875052e-04
  -4.6100000e+02   5.2052706e-04
  -4.6000000e+02   5.2230361e-04
  -4.5900000e+02   5.2408015e-04
  -4.5800000e+02   5.2585669e-04
  -4.5700000e+02   5.2763324e-04
  -4.5600000e+02   5.2940978e-04
  -4.5500000e+02   5.3118632e-04
  -4.5400000e+02   5.3296286e-04
  -4.5300000e+02   5.3473941e-04
  -4.5200000e+02   5.3651595e-04
  -4.5100000e+02   5.3829249e-04
  -4.5000000e+02   5.4006904e-04
  -4.4900000e+02   5.4184558e-04
  -4.4800000e+02   5.4362212e-04
  -4.4700000e+02   5.4539867e-04
  -4.4600000e+02   5.4717521e-04
  -4.4500000e+02   5.4895175e-04
  -4.4400000e+02   5.5072829e-04
  -4.4300000e+02   5.5250484e-04
  -4.4200000e+02   5.5428138e-04
  -4.4100000e+02   5.5605792e-04
  -4.4000000e+02   5.5783447e-04
  -4.3900000e+02   5.5961101e-04
  -4.3800000e+02   5.6138755e-04
  -4.3700000e+02   5.6316409e-04
  -4.3600000e+02   5.6494064e-04
  -4.3500000e+02   5.6671718e-04
  -4.3400000e+02   5.6849372e-04
  -4.3300000e+02   5.7027027e-04
  -4.3200000e+02   5.7204681e-04
  -4.3100000e+02   5.7382335e-04
  -4.3000000e+02   5.7559989e-04
  -4.2900000e+02   5.7737644e-04
  -4.2800000e+02   5.7915298e-04
  -4.2700000e+02   5.8092952e-04
  -4.2600000e+02   5.8270607e-04
  -4.2500000e+02   5.8448261e-04
  -4.2400000e+02   5.8625915e-04
  -4.2300000e+02   5.8803569e-04
  -4.2200000e+02   5.8981224e-04
  -4.2100000e+02   5.9158878e-04
  -4.2000000e+02   5.9336532e-04
  -4.1900000e+02   5.9514187e-04
  -4.1800000e+02   5.9691841e-04
  -4.1700000e+02   5.9869495e-04
  -4.1600000e+02   6.0047149e-04
  -4.1500000e+02   6.0224804e-04
  -4.1400000e+02   6.0402458e-04
  -4.1300000e+02   6.0580112e-04
  -4.1200000e+02   6.0757767e-04
  -4.1100000e+02   6.0935421e-04
  -4.1000000e+02   6.1113075e-04
  -4.0900000e+02   6.1290729e-04
  -4.0800000e+02   6.1468384e-04
  -4.0700000e+02   6.1646038e-04
  -4.0600000e+02   6.1823692e-04
  -4.0500000e+02   6.2001347e-04
  -4.0400000e+02   6.2179001e-04
  -4.0300000e+02   6.2356655e-04
  -4.0200000e+02   6.2534309e-04
  -4.0100000e+02   6.2711964e-04
  -4.0000000e+02   6.2889618e-04
  -3.9900000e+02   6.3067272e-04
  -3.9800000e+02   6.3244927e-04
  -3.9700000e+02   6.3422581e-04
  -3.9600000e+02   6.3600235e-04
  -3.9500000e+02   6.3777890e-04
  -3.9400000e+02   6.3955544e-04
  -3.9300000e+02   6.4133198e-04
  -3.9200000e+02   6.4310852e-04
  -3.9100000e+02   6.4488507e-04
  -3.9000000e+02   6.4666161e-04
  -3.8900000e+02   6.4843815e-04
  -3.8800000e+02   6.5021470e-04
  -3.8700000e+02   6.5199124e-04
  -3.8600000e+02   6.5376778e-04
  -3.8500000e+02   6.5554432e-04
  -3.8400000e+02   6.5732087e-04
  -3.8300000e+02   6.5909741e-04
  -3.8200000e+02   6.6087395e-04
  -3.8100000e+02   6.6265050e-04
  -3.8000000e+02   6.6442704e-04
  -3.7900000e+02   6.6620358e-04
  -3.7800000e+02   6.6798012e-04
  -3.7700000e+02   6.6975667e-04
  -3.7600000e+02   6.7153321e-04
  -3.7500000e+02   6.7330975e-04
  -3.7400000e+02   6.7508630e-04
  -3.7300000e+02   6.7686284e-04
  -3.7200000e+02   6.7863938e-04
  -3.7100000e+02   6.8041592e-04
  -3.7000000e+02   6.8219247e-04
  -3.6900000e+02   6.8396901e-04
  -3.6800000e+02   6.8574555e-04
  -3.6700000e+02   6.8752210e-04
  -3.6600000e+02   6.8929864e-04
  -3.6500000e+02   6.9107518e-04
  -3.6400000e+02   6.9285172e-04
  -3.6300000e+02   6.9462827e-04
  -3.6200000e+02   6.9640481e-04
  -3.6100000e+02   6.9818135e-04
  -3.6000000e+02   6.9995790e-04
  -3.5900000e+02   7.0173444e-04
  -3.5800000e+02   7.0351098e-04
  -3.5700000e+02   7.0528752e-04
  -3.5600000e+02   7.0706407e-04
  -3.5500000e+02   7.0884061e-04
  -3.5400000e+02   7.1061715e-04
  -3.5300000e+02   7.1239370e-04
  -3.5200000e+02   7.1417024e-04
  -3.5100000e+02   7.1594678e-04
  -3.5000000e+02   7.1772332e-04
  -3.4900000e+02   7.1949987e-04
  -3.4800000e+02   7.2127641e-04
  -3.4700000e+02   7.2305295e-04
  -3.4600000e+02   7.2482950e-04
  -3.4500000e+02   7.2660604e-04
  -3.4400000e+02   7.2838258e-04
  -3.4300000e+02   7.3015912e-04
  -3.4200000e+02   7.3193567e-04
  -3.4100000e+02   7.3371221e-04
  -3.4000000e+02   7.3548875e-04
  -3.3900000e+02   7.3726530e-04
  -3.3800000e+02   7.3904184e-04
  -3.3700000e+02   7.4081838e-04
  -3.3600000e+02   7.4259493e-04
  -3.3500000e+02   7.4437147e-04
  -3.3400000e+02   7.4614801e-04
  -3.3300000e+02   7.4792455e-04
  -3.3200000e+02   7.4970110e-04
  -3.3100000e+02   7.5147764e-04
  -3.3000000e+02   7.5325418e-04
  -3.2900000e+02   7.5503073e-04
  -3.2800000e+02   7.5680727e-04
  -3.2700000e+02   7.5858381e-04
  -3.2600000e+02   7.6036035e-04
  -3.2500000e+02   7.6213690e-04
  -3.2400000e+02   7.6391344e-04
  -3.2300000e+02   7.6568998e-04
  -3.2200000e+02   7.6746653e-04
  -3.2100000e+02   7.6923948e-04
  -3.2000000e+02   7.7100884e-04
  -3.1900000e+02   7.7277462e-04
  -3.1800000e+02   7.7453681e-04
  -3.1700000e+02   7.7629541e-04
  -3.1600000e+02   7.7805041e-04
  -3.1500000e+02   7.7980183e-04
  -3.1400000e+02   7.8154967e-04
  -3.1300000e+02   7.8329391e-04
  -3.1200000e+02   7.8503456e-04
  -3.1100000e+02   7.8677162e-04
  -3.1000000e+02   7.8850510e-04
  -3.0900000e+02   7.9023499e-04
  -3.0800000e+02   7.9196128e-04
  -3.0700000e+02   7.9368399e-04
  -3.0600000e+02   7.9540311e-04
  -3.0500000e+02   7.9711864e-04
  -3.0400000e+02   7.9883058e-04
  -3.0300000e+02   8.0053893e-04
  -3.0200000e+02   8.0224370e-04
  -3.0100000e+02   8.0394487e-04
  -3.0000000e+02   8.0564246e-04
  -2.9900000e+02   8.0733645e-04
  -2.9800000e+02   8.0902686e-04
  -2.9700000e+02   8.1071368e-04
  -2.9600000e+02   8.1239691e-04
  -2.9500000e+02   8.1407655e-04
  -2.9400000e+02   8.1575260e-04
  -2.9300000e+02   8.1742506e-04
  -2.9200000e+02   8.1909394e-04
  -2.9100000e+02   8.2075922e-04
  -2.9000000e+02   8.2242092e-04
  -2.8900000e+02   8.2407903e-04
  -2.8800000e+02   8.2573354e-04
  -2.8700000e+02   8.2738447e-04
  -2.8600000e+02   8.2903181e-04
  -2.8500000e+02   8.3067556e-04
  -2.8400000e+02   8.3231572e-04
  -2.8300000e+02   8.3395230e-04
  -2.8200000e+02   8.3558528e-04
  -2.8100000e+02   8.3721468e-04
  -2.8000000e+02   8.3884048e-04
  -2.7900000e+02   8.4046270e-04
  -2.7800000e+02   8.4208133e-04
  -2.7700000e+02   8.4369637e-04
  -2.7600000e+02   8.4530782e-04
  -2.7500000e+02   8.4691568e-04
  -2.7400000e+02   8.4851995e-04
  -2.7300000e+02   8.5012063e-04
  -2.7200000e+02   8.5171773e-04
  -2.7100000e+02   8.5331123e-04
  -2.7000000e+02   8.5490115e-04
  -2.6900000e+02   8.5648747e-04
  -2.6800000e+02   8.5807021e-04
  -2.6700000e+02   8.5964936e-04
  -2.6600000e+02   8.6122492e-04
  -2.6500000e+02   8.6279689e-04
  -2.6400000e+02   8.6436528e-04
  -2.6300000e+02   8.6593007e-04
  -2.6200000e+02   8.6749127e-04
  -2.6100000e+02   8.6904889e-04
  -2.6000000e+02   8.7060292e-04
  -2.5900000e+02   8.7215335e-04
  -2.5800000e+02   8.7370020e-04
  -2.5700000e+02   8.7524346e-04
  -2.5600000e+02   8.7678313e-04
  -2.5500000e+02   8.7831921e-04
  -2.5400000e+02   8.7985170e-04
  -2.5300000e+02   8.8138061e-04
  -2.5200000e+02   8.8290592e-04
  -2.5100000e+02   8.8442765e-04
  -2.5000000e+02   8.8594579e-04
  -2.4900000e+02   8.8746033e-04
  -2.4800000e+02   8.8897129e-04
  -2.4700000e+02   8.9047866e-04
  -2.4600000e+02   8.9198244e-04
  -2.4500000e+02   8.9348263e-04
  -2.4400000e+02   8.9497924e-04
  -2.4300000e+02   8.9647225e-04
  -2.4200000e+02   8.9796168e-04
  -2.4100000e+02   8.9944751e-04
  -2.4000000e+02   9.0092976e-04
  -2.3900000e+02   9.0240842e-04
  -2.3800000e+02   9.0388349e-04
  -2.3700000e+02   9.0535497e-04
  -2.3600000e+02   9.0682286e-04
  -2.3500000e+02   9.0828716e-04
  -2.3400000e+02   9.0974787e-04
  -2.3300000e+02   9.1120500e-04
  -2.3200000e+02   9.1265853e-04
  -2.3100000e+02   9.1410848e-04
  -2.3000000e+02   9.1555483e-04
  -2.2900000e+02   9.1699760e-04
  -2.2800000e+02   9.1843678e-04
  -2.2700000e+02   9.1987237e-04
  -2.2600000e+02   9.2130437e-04
  -2.2500000e+02   9.2273278e-04
  -2.2400000e+02   9.2415761e-04
  -2.2300000e+02   9.2557884e-04
  -2.2200000e+02   9.2699649e-04
  -2.2100000e+02   9.2841054e-04
  -2.2000000e+02   9.2982101e-04
  -2.1900000e+02   9.3122789e-04
  -2.1800000e+02   9.3263118e-04
  -2.1700000e+02   9.3403088e-04
  -2.1600000e+02   9.3542699e-04
  -2.1500000e+02   9.3681951e-04
  -2.1400000e+02   9.3820845e-04
  -2.1300000e+02   9.3959379e-04
  -2.1200000e+02   9.4097555e-04
  -2.1100000e+02   9.4235371e-04
  -2.1000000e+02   9.4372829e-04
  -2.0900000e+02   9.4509928e-04
  -2.0800000e+02   9.4646668e-04
  -2.0700000e+02   9.4783049e-04
  -2.0600000e+02   9.4919071e-04
  -2.0500000e+02   9.5054734e-04
  -2.0400000e+02   9.5190039e-04
  -2.0300000e+02   9.5324984e-04
  -2.0200000e+02   9.5459571e-04
  -2.0100000e+02   9.5593799e-04
  -2.0000000e+02   9.5727667e-04
  -1.9900000e+02   9.5861177e-04
  -1.9800000e+02   9.5994328e-04
  -1.9700000e+02   9.6127120e-04
  -1.9600000e+02   9.6259554e-04
  -1.9500000e+02   9.6391628e-04
  -1.9400000e+02   9.6523343e-04
  -1.9300000e+02   9.6654700e-04
  -1.9200000e+02   9.6785697e-04
  -1.9100000e+02   9.6916336e-04
  -1.9000000e+02   9.7046616e-04
  -1.8900000e+02   9.7176537e-04
  -1.8800000e+02   9.7306099e-04
  -1.8700000e+02   9.7435302e-04
  -1.8600000e+02   9.7564146e-04
  -1.8500000e+02   9.7692631e-04
  -1.8400000e+02   9.7820758e-04
  -1.8300000e+02   9.7948525e-04
  -1.8200000e+02   9.8075934e-04
  -1.8100000e+02   9.8202984e-04
  -1.8000000e+02   9.8329675e-04
  -1.7900000e+02   9.8456007e-04
  -1.7800000e+02   9.8581980e-04
  -1.7700000e+02   9.8707594e-04
  -1.7600000e+02   9.8832849e-04
  -1.7500000e+02   9.8957745e-04
  -1.7400000e+02   9.9082283e-04
  -1.7300000e+02   9.9206461e-04
  -1.7200000e+02   9.9330281e-04
  -1.7100000e+02   9.9453383e-04
  -1.7000000e+02   9.9575767e-04
  -1.6900000e+02   9.9697433e-04
  -1.6800000e+02   9.9818382e-04
  -1.6700000e+02   9.9938612e-04
  -1.6600000e+02   1.0005813e-03
  -1.6500000e+02   1.0017692e-03
  -1.6400000e+02   1.0029500e-03
  -1.6300000e+02   1.0041236e-03
  -1.6200000e+02   1.0052900e-03
  -1.6100000e+02   1.0064492e-03
  -1.6000000e+02   1.0076013e-03
  -1.5900000e+02   1.0087462e-03
  -1.5800000e+02   1.0098839e-03
  -1.5700000e+02   1.0110144e-03
  -1.5600000e+02   1.0121378e-03
  -1.5500000e+02   1.0132539e-03
  -1.5400000e+02   1.0143629e-03
  -1.5300000e+02   1.0154647e-03
  -1.5200000e+02   1.0165594e-03
  -1.5100000e+02   1.0176468e-03
  -1.5000000e+02   1.0187271e-03
  -1.4900000e+02   1.0198002e-03
  -1.4800000e+02   1.0208661e-03
  -1.4700000e+02   1.0219249e-03
  -1.4600000e+02   1.0229765e-03
  -1.4500000e+02   1.0240209e-03
  -1.4400000e+02   1.0250581e-03
  -1.4300000e+02   1.0260881e-03
  -1.4200000e+02   1.0271110e-03
  -1.4100000e+02   1.0281266e-03
  -1.4000000e+02   1.0291351e-03
  -1.3900000e+02   1.0301365e-03
  -1.3800000e+02   1.0311306e-03
  -1.3700000e+02   1.0321176e-03
  -1.3600000e+02   1.0330974e-03
  -1.3500000e+02   1.0340700e-03
  -1.3400000e+02   1.0350354e-03
  -1.3300000e+02   1.0359937e-03
  -1.3200000e+02   1.0369448e-03
  -1.3100000e+02   1.0378887e-03
  -1.3000000e+02   1.0388254e-03
  -1.2900000e+02   1.0397549e-03
  -1.2800000e+02   1.0406773e-03
  -1.2700000e+02   1.0415925e-03
  -1.2600000e+02   1.0425005e-03
  -1.2500000e+02   1.0434013e-03
  -1.2400000e+02   1.0442950e-03
  -1.2300000e+02   1.0451815e-03
  -1.2200000e+02   1.0460608e-03
  -1.2100000e+02   1.0469329e-03
  -1.2000000e+02   1.0477978e-03
  -1.1900000e+02   1.0486556e-03
  -1.1800000e+02   1.0495062e-03
  -1.1700000e+02   1.0503496e-03
  -1.1600000e+02   1.0511858e-03
  -1.1500000e+02   1.0520149e-03
  -1.1400000e+02   1.0528367e-03
  -1.1300000e+02   1.0536514e-03
  -1.1200000e+02   1.0544590e-03
  -1.1100000e+02   1.0552593e-03
  -1.1000000e+02   1.0560525e-03
  -1.0900000e+02   1.0568384e-03
  -1.0800000e+02   1.0576173e-03
  -1.0700000e+02   1.0583889e-03
  -1.0600000e+02   1.0591533e-03
  -1.0500000e+02   1.0599106e-03
  -1.0400000e+02   1.0606607e-03
  -1.0300000e+02   1.0614036e-03
  -1.0200000e+02   1.0621394e-03
  -1.0100000e+02   1.0628679e-03
  -1.0000000e+02   1.0635893e-03
  -9.9000000e+01   1.0643035e-03
  -9.8000000e+01   1.0650105e-03
  -9.7000000e+01   1.0657104e-03
  -9.6000000e+01   1.0664031e-03
  -9.5000000e+01   1.0670886e-03
  -9.4000000e+01   1.0677669e-03
  -9.3000000e+01   1.0684380e-03
  -9.2000000e+01   1.0691020e-03
  -9.1000000e+01   1.0697588e-03
  -9.0000000e+01   1.0704084e-03
  -8.9000000e+01   1.0710508e-03
  -8.8000000e+01   1.0716860e-03
  -8.7000000e+01   1.0723141e-03
  -8.6000000e+01   1.0729350e-03
  -8.5000000e+01   1.0735487e-03
  -8.4000000e+01   1.0741553e-03
  -8.3000000e+01   1.0747546e-03
  -8.2000000e+01   1.0753468e-03
  -8.1000000e+01   1.0759318e-03
  -8.0000000e+01   1.0765096e-03
  -7.9000000e+01   1.0770803e-03
  -7.8000000e+01   1.0776437e-03
  -7.7000000e+01   1.0782000e-03
  -7.6000000e+01   1.0787491e-03
  -7.5000000e+01   1.0792911e-03
  -7.4000000e+01   1.0798258e-03
  -7.3000000e+01   1.0803534e-03
  -7.2000000e+01   1.0808738e-03
  -7.1000000e+01   1.0813870e-03
  -7.0000000e+01   1.0818931e-03
  -6.9000000e+01   1.0823919e-03
  -6.8000000e+01   1.0828836e-03
  -6.7000000e+01   1.0833682e-03
  -6.6000000e+01   1.0838455e-03
  -6.5000000e+01   1.0843156e-03
  -6.4000000e+01   1.0847786e-03
  -6.3000000e+01   1.0852344e-03
  -6.2000000e+01   1.0856830e-03
  -6.1000000e+01   1.0861245e-03
  -6.0000000e+01   1.0865588e-03
  -5.9000000e+01   1.0869858e-03
  -5.8000000e+01   1.0874057e-03
  -5.7000000e+01   1.0878185e-03
  -5.6000000e+01   1.0882240e-03
  -5.5000000e+01   1.0886224e-03
  -5.4000000e+01   1.0890136e-03
  -5.3000000e+01   1.0893976e-03
  -5.2000000e+01   1.0897745e-03
  -5.1000000e+01   1.0901441e-03
  -5.0000000e+01   1.0905066e-03
  -4.9000000e+01   1.0908619e-03
  -4.8000000e+01   1.0912101e-03
  -4.7000000e+01   1.0915510e-03
  -4.6000000e+01   1.0918848e-03
  -4.5000000e+01   1.0922114e-03
  -4.4000000e+01   1.0925308e-03
  -4.3000000e+01   1.0928430e-03
  -4.2000000e+01   1.0931481e-03
  -4.1000000e+01   1.0934460e-03
  -4.0000000e+01   1.0937367e-03
  -3.9000000e+01   1.0940202e-03
  -3.8000000e+01   1.0942966e-03
  -3.7000000e+01   1.0945658e-03
  -3.6000000e+01   1.0948277e-03
  -3.5000000e+01   1.0950826e-03
  -3.4000000e+01   1.0953302e-03
  -3.3000000e+01   1.0955707e-03
  -3.2000000e+01   1.0958040e-03
  -3.1000000e+01   1.0960301e-03
  -3.0000000e+01   1.0962490e-03
  -2.9000000e+01   1.0964607e-03
  -2.8000000e+01   1.0966653e-03
  -2.7000000e+01   1.0968627e-03
  -2.6000000e+01   1.0970529e-03
  -2.5000000e+01   1.0972360e-03
  -2.4000000e+01   1.0974118e-03
  -2.3000000e+01   1.0975805e-03
  -2.2000000e+01   1.0977420e-03
  -2.1000000e+01   1.0978963e-03
  -2.0000000e+01   1.0980435e-03
  -1.9000000e+01   1.0981834e-03
  -1.8000000e+01   1.0983162e-03
  -1.7000000e+01   1.0984418e-03
  -1.6000000e+01   1.0985603e-03
  -1.5000000e+01   1.0986715e-03
  -1.4000000e+01   1.0987756e-03
  -1.3000000e+01   1.0988725e-03
  -1.2000000e+01   1.0989622e-03
  -1.1000000e+01   1.0990448e-03
  -1.0000000e+01   1.0991202e-03
  -9.0000000e+00   1.0991884e-03
  -8.0000000e+00   1.0992494e-03
  -7.0000000e+00   1.0993032e-03
  -6.0000000e+00   1.0993499e-03
  -5.0000000e+00   1.0993893e-03
  -4.0000000e+00   1.0994216e-03
  -3.0000000e+00   1.0994468e-03
  -2.0000000e+00   1.0994647e-03
  -1.0000000e+00   1.0994755e-03
   0.0000000e+00   1.0994791e-03
   1.0000000e+00   1.0994755e-03
   2.0000000e+00   1.0994647e-03
   3.0000000e+00   1.0994468e-03
   4.0000000e+00   1.0994216e-03
   5.0000000e+00   1.0993893e-03
   6.0000000e+00   1.0993499e-03
   7.0000000e+00   1.0993032e-03
   8.0000000e+00   1.0992494e-03
   9.0000000e+00   1.0991884e-03
   1.0000000e+01   1.0991202e-03
   1.1000000e+01   1.0990448e-03
   1.2000000e+01   1.0989622e-03
   1.3000000e+01   1.0988725e-03
   1.4000000e+01   1.0987756e-03
   1.5000000e+01   1.0986715e-03
   1.6000000e+01   1.0985603e-03
   1.7000000e+01   1.0984418e-03
   1.8000000e+01   1.0983162e-03
   1.9000000e+01   1.0981834e-03
   2.0000000e+01   1.0980435e-03
   2.1000000e+01   1.0978963e-03
   2.2000000e+01   1.0977420e-03
   2.3000000e+01   1.0975805e-03
   2.4000000e+01   1.0974118e-03
   2.5000000e+01   1.0972360e-03
   2.6000000e+01   1.0970529e-03
   2.7000000e+01   1.0968627e-03
   2.8000000e+01   1.0966653e-03
   2.9000000e+01   1.0964607e-03
   3.0000000e+01   1.0962490e-03
   3.1000000e+01   1.0960301e-03
   3.2000000e+01   1.0958040e-03
   3.3000000e+01   1.0955707e-03
   3.4000000e+01   1.0953302e-03
   3.5000000e+01   1.0950826e-03
   3.6000000e+01   1.0948277e-03
   3.7000000e+01   1.0945658e-03
   3.8000000e+01   1.0942966e-03
   3.9000000e+01   1.0940202e-03
   4.0000000e+01   1.0937367e-03
   4.1000000e+01   1.0934460e-03
   4.2000000e+01   1.0931481e-03
   4.3000000e+01   1.0928430e-03
   4.4000000e+01   1.0925308e-03
   4.5000000e+01   1.0922114e-03
   4.6000000e+01   1.0918848e-03
   4.7000000e+01   1.0915510e-03
   4.8000000e+01   1.0912101e-03
   4.9000000e+01   1.0908619e-03
   5.0000000e+01   1.0905066e-03
   5.1000000e+01   1.0901441e-03
   5.2000000e+01   1.0897745e-03
   5.3000000e+01   1.0893976e-03
   5.4000000e+01   1.0890136e-03
   5.5000000e+01   1.0886224e-03
   5.6000000e+01   1.0882240e-03
   5.7000000e+01   1.0878185e-03
   5.8000000e+01   1.0874057e-03
   5.9000000e+01   1.0869858e-03
   6.0000000e+01   1.0865588e-03
   6.1000000e+01   1.0861245e-03
   6.2000000e+01   1.0856830e-03
   6.3000000e+01   1.0852344e-03
   6.4000000e+01   1.0847786e-03
   6.5000000e+01   1.0843156e-03
   6.6000000e+01   1.0838455e-03
   6.7000000e+01   1.0833682e-03
   6.8000000e+01   1.0828836e-03
   6.9000000e+01   1.0823919e-03
   7.0000000e+01   1.0818931e-03
   7.1000000e+01   1.0813870e-03
   7.2000000e+01   1.0808738e-03
   7.3000000e+01   1.0803534e-03
   7.4000000e+01   1.0798258e-03
   7.5000000e+01   1.0792911e-03
   7.6000000e+01   1.0787491e-03
   7.7000000e+01   1.0782000e-03
   7.8000000e+01   1.0776437e-03
   7.9000000e+01   1.0770803e-03
   8.0000000e+01   1.0765096e-03
   8.1000000e+01   1.0759318e-03
   8.2000000e+01   1.0753468e-03
   8.3000000e+01   1.0747546e-03
   8.4000000e+01   1.0741553e-03
   8.5000000e+01   1.0735487e-03
   8.6000000e+01   1.0729350e-03
   8.7000000e+01   1.0723141e-03
   8.8000000e+01   1.0716860e-03
   8.9000000e+01   1.0710508e-03
   9.0000000e+01   1.0704084e-03
   9.1000000e+01   1.0697588e-03
   9.2000000e+01   1.0691020e-03
   9.3000000e+01   1.0684380e-03
   9.4000000e+01   1.0677669e-03
   9.5000000e+01   1.0670886e-03
   9.6000000e+01   1.0664031e-03
   9.7000000e+01   1.0657104e-03
   9.8000000e+01   1.0650105e-03
   9.9000000e+01   1.0643035e-03
   1.0000000e+02   1.0635893e-03
   1.0100000e+02   1.0628679e-03
   1.0200000e+02   1.0621394e-03
   1.0300000e+02   1.0614036e-03
   1.0400000e+02   1.0606607e-03
   1.0500000e+02   1.0599106e-03
   1.0600000e+02   1.0591533e-03
   1.0700000e+02   1.0583889e-03
   1.0800000e+02   1.0576173e-03
   1.0900000e+02   1.0568384e-03
   1.1000000e+02   1.0560525e-03
   1.1100000e+02   1.0552593e-03
   1.1200000e+02   1.0544590e-03
   1.1300000e+02   1.0536514e-03
   1.1400000e+02   1.0528367e-03
   1.1500000e+02   1.0520149e-03
   1.1600000e+02   1.0511858e-03
   1.1700000e+02   1.0503496e-03
   1.1800000e+02   1.0495062e-03
   1.1900000e+02   1.0486556e-03
   1.2000000e+02   1.0477978e-03
   1.2100000e+02   1.0469329e-03
   1.2200000e+02   1.0460608e-03
   1.2300000e+02   1.0451815e-03
   1.2400000e+02   1.0442950e-03
   1.2500000e+02   1.0434013e-03
   1.2600000e+02   1.0425005e-03
   1.2700000e+02   1.0415925e-03
   1.2800000e+02   1.0406773e-03
   1.2900000e+02   1.0397549e-03
   1.3000000e+02   1.0388254e-03
   1.3100000e+02   1.0378887e-03
   1.3200000e+02   1.0369448e-03
   1.3300000e+02   1.0359937e-03
   1.3400000e+02   1.0350354e-03
   1.3500000e+02   1.0340700e-03
   1.3600000e+02   1.0330974e-03
   1.3700000e+02   1.0321176e-03
   1.3800000e+02   1.0311306e-03
   1.3900000e+02   1.0301365e-03
   1.4000000e+02   1.0291351e-03
   1.4100000e+02   1.0281266e-03
   1.4200000e+02   1.0271110e-03
   1.4300000e+02   1.0260881e-03
   1.4400000e+02   1.0250581e-03
   1.4500000e+02   1.0240209e-03
   1.4600000e+02   1.0229765e-03
   1.4700000e+02   1.0219249e-03
   1.4800000e+02   1.0208661e-03
   1.4900000e+02   1.0198002e-03
   1.5000000e+02   1.0187271e-03
   1.5100000e+02   1.0176468e-03
   1.5200000e+02   1.0165594e-03
   1.5300000e+02   1.0154647e-03
   1.5400000e+02   1.0143629e-03
   1.5500000e+02   1.0132539e-03
   1.5600000e+02   1.0121378e-03
   1.5700000e+02   1.0110144e-03
   1.5800000e+02   1.0098839e-03
   1.5900000e+02   1.0087462e-03
   1.6000000e+02   1.0076013e-03
   1.6100000e+02   1.0064492e-03
   1.6200000e+02   1.0052900e-03
   1.6300000e+02   1.0041236e-03
   1.6400000e+02   1.0029500e-03
   1.6500000e+02   1.0017692e-03
   1.6600000e+02   1.0005813e-03
   1.6700000e+02   9.9938612e-04
   1.6800000e+02   9.9818382e-04
   1.6900000e+02   9.9697433e-04
   1.7000000e+02   9.9575767e-04
   1.7100000e+02   9.9453383e-04
   1.7200000e+02   9.9330281e-04
   1.7300000e+02   9.9206461e-04
   1.7400000e+02   9.9082283e-04
   1.7500000e+02   9.8957745e-04
   1.7600000e+02   9.8832849e-04
   1.7700000e+02   9.8707594e-04
   1.7800000e+02   9.8581980e-04
   1.7900000e+02   9.8456007e-04
   1.8000000e+02   9.8329675e-04
   1.8100000e+02   9.8202984e-04
   1.8200000e+02   9.8075934e-04
   1.8300000e+02   9.7948525e-04
   1.8400000e+02   9.7820758e-04
   1.8500000e+02   9.7692631e-04
   1.8600000e+02   9.7564146e-04
   1.8700000e+02   9.7435302e-04
   1.8800000e+02   9.7306099e-04
   1.8900000e+02   9.7176537e-04
   1.9000000e+02   9.7046616e-04
   1.9100000e+02   9.6916336e-04
   1.9200000e+02   9.6785697e-04
   1.9300000e+02   9.6654700e-04
   1.9400000e+02   9.6523343e-04
   1.9500000e+02   9.6391628e-04
   1.9600000e+02   9.6259554e-04
   1.9700000e+02   9.6127120e-04
   1.9800000e+02   9.5994328e-04
   1.9900000e+02   9.5861177e-04
   2.0000000e+02   9.5727667e-04
   2.0100000e+02   9.5593799e-04
   2.0200000e+02   9.5459571e-04
   2.0300000e+02   9.5324984e-04
   2.0400000e+02   9.5190039e-04
   2.0500000e+02   9.5054734e-04
   2.0600000e+02   9.4919071e-04
   2.0700000e+02   9.4783049e-04
   2.0800000e+02   9.4646668e-04
   2.0900000e+02   9.4509928e-04
   2.1000000e+02   9.4372829e-04
   2.1100000e+02   9.4235371e-04
   2.1200000e+02   9.4097555e-04
   2.1300000e+02   9.3959379e-04
   2.1400000e+02   9.3820845e-04
   2.1500000e+02   9.3681951e-04
   2.1600000e+02   9.3542699e-04
   2.1700000e+02   9.3403088e-04
   2.1800000e+02   9.3263118e-04
   2.1900000e+02   9.3122789e-04
   2.2000000e+02   9.2982101e-04
   2.2100000e+02   9.2841054e-04
   2.2200000e+02   9.2699649e-04
   2.2300000e+02   9.2557884e-04
   2.2400000e+02   9.2415761e-04
   2.2500000e+02   9.2273278e-04
   2.2600000e+02   9.2130437e-04
   2.2700000e+02   9.1987237e-04
   2.2800000e+02   9.1843678e-04
   2.2900000e+02   9.1699760e-04
   2.3000000e+02   9.1555483e-04
   2.3100000e+02   9.1410848e-04
   2.3200000e+02   9.1265853e-04
   2.3300000e+02   9.1120500e-04
   2.3400000e+02   9.0974787e-04
   2.3500000e+02   9.0828716e-04
   2.3600000e+02   9.0682286e-04
   2.3700000e+02   9.0535497e-04
   2.3800000e+02   9.0388349e-04
   2.3900000e+02   9.0240842e-04
   2.4000000e+02   9.0092976e-04
   2.4100000e+02   8.9944751e-04
   2.4200000e+02   8.9796168e-04
   2.4300000e+02   8.9647225e-04
   2.4400000e+02   8.9497924e-04
   2.4500000e+02   8.9348263e-04
   2.4600000e+02   8.9198244e-04
   2.4700000e+02   8.9047866e-04
   2.4800000e+02   8.8897129e-04
   2.4900000e+02   8.8746033e-04
   2.5000000e+02   8.8594579e-04
   2.5100000e+02   8.8442765e-04
   2.5200000e+02   8.8290592e-04
   2.5300000e+02   8.8138061e-04
   2.5400000e+02   8.7985170e-04
   2.5500000e+02   8.7831921e-04
   2.5600000e+02   8.7678313e-04
   2.5700000e+02   8.7524346e-04
   2.5800000e+02   8.7370020e-04
   2.5900000e+02   8.7215335e-04
   2.6000000e+02   8.7060292e-04
   2.6100000e+02   8.6904889e-04
   2.6200000e+02   8.6749127e-04
   2.6300000e+02   8.6593007e-04
   2.6400000e+02   8.6436528e-04
   2.6500000e+02   8.6279689e-04
   2.6600000e+02   8.6122492e-04
   2.6700000e+02   8.5964936e-04
   2.6800000e+02   8.5807021e-04
   2.6900000e+02   8.5648747e-04
   2.7000000e+02   8.5490115e-04
   2.7100000e+02   8.5331123e-04
   2.7200000e+02   8.5171773e-04
   2.7300000e+02   8.5012063e-04
   2.7400000e+02   8.4851995e-04
   2.7500000e+02   8.4691568e-04
   2.7600000e+02   8.4530782e-04
   2.7700000e+02   8.4369637e-04
   2.7800000e+02   8.4208133e-04
   2.7900000e+02   8.4046270e-04
   2.8000000e+02   8.3884048e-04
   2.8100000e+02   8.3721468e-04
   2.8200000e+02   8.3558528e-04
   2.8300000e+02   8.3395230e-04
   2.8400000e+02   8.3231572e-04
   2.8500000e+02   8.3067556e-04
   2.8600000e+02   8.2903181e-04
   2.8700000e+02   8.2738447e-04
   2.8800000e+02   8.2573354e-04
   2.8900000e+02   8.2407903e-04
   2.9000000e+02   8.2242092e-04
   2.9100000e+02   8.2075922e-04
   2.9200000e+02   8.1909394e-04
   2.9300000e+02   8.1742506e-04
   2.9400000e+02   8.1575260e-04
   2.9500000e+02   8.1407655e-04
   2.9600000e+02   8.1239691e-04
   2.9700000e+02   8.1071368e-04
   2.9800000e+02   8.0902686e-04
   2.9900000e+02   8.0733645e-04
   3.0000000e+02   8.0564246e-04
   3.0100000e+02   8.0394487e-04
   3.0200000e+02   8.0224370e-04
   3.0300000e+02   8.0053893e-04
   3.0400000e+02   7.9883058e-04
   3.0500000e+02   7.9711864e-04
   3.0600000e+02   7.9540311e-04
   3.0700000e+02   7.9368399e-04
   3.0800000e+02   7.9196128e-04
   3.0900000e+02   7.9023499e-04
   3.1000000e+02   7.8850510e-04
   3.1100000e+02   7.8677162e-04
   3.1200000e+02   7.8503456e-04
   3.1300000e+02   7.8329391e-04
   3.1400000e+02   7.8154967e-04
   3.1500000e+02   7.7980183e-04
   3.1600000e+02   7.7805041e-04
   3.1700000e+02   7.7629541e-04
   3.1800000e+02   7.7453681e-04
   3.1900000e+02   7.7277462e-04
   3.2000000e+02   7.7100884e-04
   3.2100000e+02   7.6923948e-04
   3.2200000e+02   7.6746653e-04
   3.2300000e+02   7.6568998e-04
   3.2400000e+02   7.6391344e-04
   3.2500000e+02   7.6213690e-04
   3.2600000e+02   7.6036035e-04
   3.2700000e+02   7.5858381e-04
   3.2800000e+02   7.5680727e-04
   3.2900000e+02   7.5503073e-04
   3.3000000e+02   7.5325418e-04
   3.3100000e+02   7.5147764e-04
   3.3200000e+02   7.4970110e-04
   3.3300000e+02   7.4792455e-04
   3.3400000e+02   7.4614801e-04
   3.3500000e+02   7.4437147e-04
   3.3600000e+02   7.4259493e-04
   3.3700000e+02   7.4081838e-04
   3.3800000e+02   7.3904184e-04
   3.3900000e+02   7.3726530e-04
   3.4000000e+02   7.3548875e-04
   3.4100000e+02   7.3371221e-04
   3.4200000e+02   7.3193567e-04
   3.4300000e+02   7.3015912e-04
   3.4400000e+02   7.2838258e-04
   3.4500000e+02   7.2660604e-04
   3.4600000e+02   7.2482950e-04
   3.4700000e+02   7.2305295e-04
   3.4800000e+02   7.2127641e-04
   3.4900000e+02   7.1949987e-04
   3.5000000e+02   7.1772332e-04
   3.5100000e+02   7.1594678e-04
   3.5200000e+02   7.1417024e-04
   3.5300000e+02   7.1239370e-04
   3.5400000e+02   7.1061715e-04
   3.5500000e+02   7.0884061e-04
   3.5600000e+02   7.0706407e-04
   3.5700000e+02   7.0528752e-04
   3.5800000e+02   7.0351098e-04
   3.5900000e+02   7.0173444e-04
   3.6000000e+02   6.9995790e-04
   3.6100000e+02   6.9818135e-04
   3.6200000e+02   6.9640481e-04
   3.6300000e+02   6.9462827e-04
   3.6400000e+02   6.9285172e-04
   3.6500000e+02   6.9107518e-04
   3.6600000e+02   6.8929864e-04
   3.6700000e+02   6.8752210e-04
   3.6800000e+02   6.8574555e-04
   3.6900000e+02   6.8396901e-04
   3.7000000e+02   6.8219247e-04
   3.7100000e+02   6.8041592e-04
   3.7200000e+02   6.7863938e-04
   3.7300000e+02   6.7686284e-04
   3.7400000e+02   6.7508630e-04
   3.7500000e+02   6.7330975e-04
   3.7600000e+02   6.7153321e-04
   3.7700000e+02   6.6975667e-04
   3.7800000e+02   6.6798012e-04
   3.7900000e+02   6.6620358e-04
   3.8000000e+02   6.6442704e-04
   3.8100000e+02   6.6265050e-04
   3.8200000e+02   6.6087395e-04
   3.8300000e+02   6.5909741e-04
   3.8400000e+02   6.5732087e-04
   3.8500000e+02   6.5554432e-04
   3.8600000e+02   6.5376778e-04
   3.8700000e+02   6.5199124e-04
   3.8800000e+02   6.5021470e-04
   3.8900000e+02   6.4843815e-04
   3.9000000e+02   6.4666161e-04
   3.9100000e+02   6.4488507e-04
   3.9200000e+02   6.4310852e-04
   3.9300000e+02   6.4133198e-04
   3.9400000e+02   6.3955544e-04
   3.9500000e+02   6.3777890e-04
   3.9600000e+02   6.3600235e-04
   3.9700000e+02   6.3422581e-04
   3.9800000e+02   6.3244927e-04
   3.9900000e+02   6.3067272e-04
   4.0000000e+02   6.2889618e-04
   4.0100000e+02   6.2711964e-04
   4.0200000e+02   6.2534309e-04
   4.0300000e+02   6.2356655e-04
   4.0400000e+02   6.2179001e-04
   4.0500000e+02   6.2001347e-04
   4.0600000e+02   6.1823692e-04
   4.0700000e+02   6.1646038e-04
   4.0800000e+02   6.1468384e-04
   4.0900000e+02   6.1290729e-04
   4.1000000e+02   6.1113075e-04
   4.1100000e+02   6.0935421e-04
   4.1200000e+02   6.0757767e-04
   4.1300000e+02   6.0580112e-04
   4.1400000e+02   6.0402458e-04
   4.1500000e+02   6.0224804e-04
   4.1600000e+02   6.0047149e-04
   4.1700000e+02   5.9869495e-04
   4.1800000e+02   5.9691841e-04
   4.1900000e+02   5.9514187e-04
   4.2000000e+02   5.9336532e-04
   4.2100000e+02   5.9158878e-04
   4.2200000e+02   5.8981224e-04
   4.2300000e+02   5.8803569e-04
   4.2400000e+02   5.8625915e-04
   4.2500000e+02   5.8448261e-04
   4.2600000e+02   5.8270607e-04
   4.2700000e+02   5.8092952e-04
   4.2800000e+02   5.7915298e-04
   4.2900000e+02   5.7737644e-04
   4.3000000e+02   5.7559989e-04
   4.3100000e+02   5.7382335e-04
   4.3200000e+02   5.7204681e-04
   4.3300000e+02   5.7027027e-04
   4.3400000e+02   5.6849372e-04
   4.3500000e+02   5.6671718e-04
   4.3600000e+02   5.6494064e-04
   4.3700000e+02   5.6316409e-04
   4.3800000e+02   5.6138755e-04
   4.3900000e+02   5.5961101e-04
   4.4000000e+02   5.5783447e-04
   4.4100000e+02   5.5605792e-04
   4.4200000e+02   5.5428138e-04
   4.4300000e+02   5.5250484e-04
   4.4400000e+02   5.5072829e-04
   4.4500000e+02   5.4895175e-04
   4.4600000e+02   5.4717521e-04
   4.4700000e+02   5.4539867e-04
   4.4800000e+02   5.4362212e-04
   4.4900000e+02   5.4184558e-04
   4.5000000e+02   5.4006904e-04
   4.5100000e+02   5.3829249e-04
   4.5200000e+02   5.3651595e-04
   4.5300000e+02   5.3473941e-04
   4.5400000e+02   5.3296286e-04
   4.5500000e+02   5.3118632e-04
   4.5600000e+02   5.2940978e-04
   4.5700000e+02   5.2763324e-04
   4.5800000e+02   5.2585669e-04
   4.5900000e+02   5.2408015e-04
   4.6000000e+02   5.2230361e-04
   4.6100000e+02   5.2052706e-04
   4.6200000e+02   5.1875052e-04
   4.6300000e+02   5.1697398e-04
   4.6400000e+02   5.1519744e-04
   4.6500000e+02   5.1342089e-04
   4.6600000e+02   5.1164435e-04
   4.6700000e+02   5.0986781e-04
   4.6800000e+02   5.0809126e-04
   4.6900000e+02   5.0631472e-04
   4.7000000e+02   5.0453818e-04
   4.7100000e+02   5.0276164e-04
   4.7200000e+02   5.0098509e-04
   4.7300000e+02   4.9920855e-04
   4.7400000e+02   4.9743201e-04
   4.7500000e+02   4.9565546e-04
   4.7600000e+02   4.9387892e-04
   4.7700000e+02   4.9210238e-04
   4.7800000e+02   4.9032584e-04
   4.7900000e+02   4.8854929e-04
   4.8000000e+02   4.8677275e-04
   4.8100000e+02   4.8499621e-04
   4.8200000e+02   4.8321966e-04
   4.8300000e+02   4.8144312e-04
   4.8400000e+02   4.7966658e-04
   4.8500000e+02   4.7789004e-04
   4.8600000e+02   4.7611349e-04
   4.8700000e+02   4.7433695e-04
   4.8800000e+02   4.7256041e-04
   4.8900000e+02   4.7078386e-04
   4.9000000e+02   4.6900732e-04
   4.9100000e+02   4.6723078e-04
   4.9200000e+02   4.6545424e-04
   4.9300000e+02   4.6367769e-04
   4.9400000e+02   4.6190115e-04
   4.9500000e+02   4.6012461e-04
   4.9600000e+02   4.5834806e-04
   4.9700000e+02   4.5657152e-04
   4.9800000e+02   4.5479498e-04
   4.9900000e+02   4.5301844e-04
   5.0000000e+02   4.5124189e-04
   5.0100000e+02   4.4946535e-04
   5.0200000e+02   4.4768881e-04
   5.0300000e+02   4.4591226e-04
   5.0400000e+02   4.4413572e-04
   5.0500000e+02   4.4235918e-04
   5.0600000e+02   4.4058264e-04
   5.0700000e+02   4.3880609e-04
   5.0800000e+02   4.3703314e-04
   5.0900000e+02   4.3526377e-04
   5.1000000e+02   4.3349800e-04
   5.1100000e+02   4.3173581e-04
   5.1200000e+02   4.2997721e-04
   5.1300000e+02   4.2822220e-04
   5.1400000e+02   4.2647078e-04
   5.1500000e+02   4.2472295e-04
   5.1600000e+02   4.2297871e-04
   5.1700000e+02   4.2123806e-04
   5.1800000e+02   4.1950099e-04
   5.1900000e+02   4.1776752e-04
   5.2000000e+02   4.1603763e-04
   5.2100000e+02   4.1431133e-04
   5.2200000e+02   4.1258863e-04
   5.2300000e+02   4.1086951e-04
   5.2400000e+02   4.0915398e-04
   5.2500000e+02   4.0744204e-04
   5.2600000e+02   4.0573368e-04
   5.2700000e+02   4.0402892e-04
   5.2800000e+02   4.0232774e-04
   5.2900000e+02   4.0063016e-04
   5.3000000e+02   3.9893616e-04
   5.3100000e+02   3.9724576e-04
   5.3200000e+02   3.9555894e-04
   5.3300000e+02   3.9387571e-04
   5.3400000e+02   3.9219607e-04
   5.3500000e+02   3.9052002e-04
   5.3600000e+02   3.8884755e-04
   5.3700000e+02   3.8717868e-04
   5.3800000e+02   3.8551339e-04
   5.3900000e+02   3.8385170e-04
   5.4000000e+02   3.8219359e-04
   5.4100000e+02   3.8053907e-04
   5.4200000e+02   3.7888815e-04
   5.4300000e+02   3.7724081e-04
   5.4400000e+02   3.7559706e-04
   5.4500000e+02   3.7395689e-04
   5.4600000e+02   3.7232032e-04
   5.4700000e+02   3.7068734e-04
   5.4800000e+02   3.6905794e-04
   5.4900000e+02   3.6743214e-04
   5.5000000e+02   3.6580992e-04
   5.5100000e+02   3.6419129e-04
   5.5200000e+02   3.6257625e-04
   5.5300000e+02   3.6096480e-04
   5.5400000e+02   3.5935694e-04
   5.5500000e+02   3.5775267e-04
   5.5600000e+02   3.5615199e-04
   5.5700000e+02   3.5455489e-04
   5.5800000e+02   3.5296139e-04
   5.5900000e+02   3.5137147e-04
   5.6000000e+02   3.4978514e-04
   5.6100000e+02   3.4820241e-04
   5.6200000e+02   3.4662326e-04
   5.6300000e+02   3.4504770e-04
   5.6400000e+02   3.4347572e-04
   5.6500000e+02   3.4190734e-04
   5.6600000e+02   3.4034255e-04
   5.6700000e+02   3.3878134e-04
   5.6800000e+02   3.3722373e-04
   5.6900000e+02   3.3566970e-04
   5.7000000e+02   3.3411927e-04
   5.7100000e+02   3.3257242e-04
   5.7200000e+02   3.3102916e-04
   5.7300000e+02   3.2948949e-04
   5.7400000e+02   3.2795341e-04
   5.7500000e+02   3.2642091e-04
   5.7600000e+02   3.2489201e-04
   5.7700000e+02   3.2336669e-04
   5.7800000e+02   3.2184497e-04
   5.7900000e+02   3.2032683e-04
   5.8000000e+02   3.1881228e-04
   5.8100000e+02   3.1730133e-04
   5.8200000e+02   3.1579396e-04
   5.8300000e+02   3.1429018e-04
   5.8400000e+02   3.1278998e-04
   5.8500000e+02   3.1129338e-04
   5.8600000e+02   3.0980037e-04
   5.8700000e+02   3.0831094e-04
   5.8800000e+02   3.0682511e-04
   5.8900000e+02   3.0534286e-04
   5.9000000e+02   3.0386420e-04
   5.9100000e+02   3.0238913e-04
   5.9200000e+02   3.0091765e-04
   5.9300000e+02   2.9944976e-04
   5.9400000e+02   2.9798546e-04
   5.9500000e+02   2.9652475e-04
   5.9600000e+02   2.9506762e-04
   5.9700000e+02   2.9361409e-04
   5.9800000e+02   2.9216414e-04
   5.9900000e+02   2.9071778e-04
   6.0000000e+02   2.8927502e-04
   6.0100000e+02   2.8783584e-04
   6.0200000e+02   2.8640025e-04
   6.0300000e+02   2.8496825e-04
   6.0400000e+02   2.8353983e-04
   6.0500000e+02   2.8211501e-04
   6.0600000e+02   2.8069378e-04
   6.0700000e+02   2.7927613e-04
   6.0800000e+02   2.7786207e-04
   6.0900000e+02   2.7645161e-04
   6.1000000e+02   2.7504473e-04
   6.1100000e+02   2.7364144e-04
   6.1200000e+02   2.7224174e-04
   6.1300000e+02   2.7084563e-04
   6.1400000e+02   2.6945310e-04
   6.1500000e+02   2.6806417e-04
   6.1600000e+02   2.6667883e-04
   6.1700000e+02   2.6529707e-04
   6.1800000e+02   2.6391890e-04
   6.1900000e+02   2.6254433e-04
   6.2000000e+02   2.6117334e-04
   6.2100000e+02   2.5980594e-04
   6.2200000e+02   2.5844213e-04
   6.2300000e+02   2.5708191e-04
   6.2400000e+02   2.5572527e-04
   6.2500000e+02   2.5437223e-04
   6.2600000e+02   2.5302277e-04
   6.2700000e+02   2.5167691e-04
   6.2800000e+02   2.5033463e-04
   6.2900000e+02   2.4899594e-04
   6.3000000e+02   2.4766084e-04
   6.3100000e+02   2.4632933e-04
   6.3200000e+02   2.4500141e-04
   6.3300000e+02   2.4367708e-04
   6.3400000e+02   2.4235634e-04
   6.3500000e+02   2.4103918e-04
   6.3600000e+02   2.3972562e-04
   6.3700000e+02   2.3841564e-04
   6.3800000e+02   2.3710926e-04
   6.3900000e+02   2.3580646e-04
   6.4000000e+02   2.3450725e-04
   6.4100000e+02   2.3321163e-04
   6.4200000e+02   2.3191960e-04
   6.4300000e+02   2.3063116e-04
   6.4400000e+02   2.2934630e-04
   6.4500000e+02   2.2806504e-04
   6.4600000e+02   2.2678736e-04
   6.4700000e+02   2.2551328e-04
   6.4800000e+02   2.2424278e-04
   6.4900000e+02   2.2297587e-04
   6.5000000e+02   2.2171255e-04
   6.5100000e+02   2.2045282e-04
   6.5200000e+02   2.1919668e-04
   6.5300000e+02   2.1794413e-04
   6.5400000e+02   2.1669516e-04
   6.5500000e+02   2.1544979e-04
   6.5600000e+02   2.1420800e-04
   6.5700000e+02   2.1296981e-04
   6.5800000e+02   2.1173520e-04
   6.5900000e+02   2.1050418e-04
   6.6000000e+02   2.0927675e-04
   6.6100000e+02   2.0805291e-04
   6.6200000e+02   2.0683266e-04
   6.6300000e+02   2.0561600e-04
   6.6400000e+02   2.0440292e-04
   6.6500000e+02   2.0319344e-04
   6.6600000e+02   2.0198754e-04
   6.6700000e+02   2.0078524e-04
   6.6800000e+02   1.9958652e-04
   6.6900000e+02   1.9839139e-04
   6.7000000e+02   1.9719985e-04
   6.7100000e+02   1.9601190e-04
   6.7200000e+02   1.9482754e-04
   6.7300000e+02   1.9364676e-04
   6.7400000e+02   1.9246958e-04
   6.7500000e+02   1.9129598e-04
   6.7600000e+02   1.9012598e-04
   6.7700000e+02   1.8895956e-04
   6.7800000e+02   1.8779673e-04
   6.7900000e+02   1.8663749e-04
   6.8000000e+02   1.8548184e-04
   6.8100000e+02   1.8432978e-04
   6.8200000e+02   1.8318131e-04
   6.8300000e+02   1.8203643e-04
   6.8400000e+02   1.8089513e-04
   6.8500000e+02   1.7975743e-04
   6.8600000e+02   1.7862331e-04
   6.8700000e+02   1.7749278e-04
   6.8800000e+02   1.7636585e-04
   6.8900000e+02   1.7524250e-04
   6.9000000e+02   1.7412274e-04
   6.9100000e+02   1.7300657e-04
   6.9200000e+02   1.7189398e-04
   6.9300000e+02   1.7078499e-04
   6.9400000e+02   1.6967958e-04
   6.9500000e+02   1.6857777e-04
   6.9600000e+02   1.6747954e-04
   6.9700000e+02   1.6638491e-04
   6.9800000e+02   1.6529386e-04
   6.9900000e+02   1.6420640e-04
   7.0000000e+02   1.6312253e-04
   7.0100000e+02   1.6204224e-04
   7.0200000e+02   1.6096555e-04
   7.0300000e+02   1.5989245e-04
   7.0400000e+02   1.5882293e-04
   7.0500000e+02   1.5775701e-04
   7.0600000e+02   1.5669467e-04
   7.0700000e+02   1.5563592e-04
   7.0800000e+02   1.5458076e-04
   7.0900000e+02   1.5352919e-04
   7.1000000e+02   1.5248121e-04
   7.1100000e+02   1.5143682e-04
   7.1200000e+02   1.5039602e-04
   7.1300000e+02   1.4935881e-04
   7.1400000e+02   1.4832518e-04
   7.1500000e+02   1.4729514e-04
   7.1600000e+02   1.4626870e-04
   7.1700000e+02   1.4524584e-04
   7.1800000e+02   1.4422657e-04
   7.1900000e+02   1.4321089e-04
   7.2000000e+02   1.4219880e-04
   7.2100000e+02   1.4119030e-04
   7.2200000e+02   1.4018538e-04
   7.2300000e+02   1.3918406e-04
   7.2400000e+02   1.3818632e-04
   7.2500000e+02   1.3719218e-04
   7.2600000e+02   1.3620162e-04
   7.2700000e+02   1.3521465e-04
   7.2800000e+02   1.3423127e-04
   7.2900000e+02   1.3325148e-04
   7.3000000e+02   1.3227528e-04
   7.3100000e+02   1.3130267e-04
   7.3200000e+02   1.3033365e-04
   7.3300000e+02   1.2936821e-04
   7.3400000e+02   1.2840637e-04
   7.3500000e+02   1.2744811e-04
   7.3600000e+02   1.2649344e-04
   7.3700000e+02   1.2554236e-04
   7.3800000e+02   1.2459487e-04
   7.3900000e+02   1.2365097e-04
   7.4000000e+02   1.2271066e-04
   7.4100000e+02   1.2177394e-04
   7.4200000e+02   1.2084081e-04
   7.4300000e+02   1.1991126e-04
   7.4400000e+02   1.1898531e-04
   7.4500000e+02   1.1806294e-04
   7.4600000e+02   1.1714416e-04
   7.4700000e+02   1.1622897e-04
   7.4800000e+02   1.1531737e-04
   7.4900000e+02   1.1440936e-04
   7.5000000e+02   1.1350494e-04
   7.5100000e+02   1.1260411e-04
   7.5200000e+02   1.1170686e-04
   7.5300000e+02   1.1081321e-04
   7.5400000e+02   1.0992314e-04
   7.5500000e+02   1.0903667e-04
   7.5600000e+02   1.0815378e-04
   7.5700000e+02   1.0727448e-04
   7.5800000e+02   1.0639877e-04
   7.5900000e+02   1.0552665e-04
   7.6000000e+02   1.0465812e-04
   7.6100000e+02   1.0379317e-04
   7.6200000e+02   1.0293182e-04
   7.6300000e+02   1.0207405e-04
   7.6400000e+02   1.0121988e-04
   7.6500000e+02   1.0036929e-04
   7.6600000e+02   9.9522291e-05
   7.6700000e+02   9.8678882e-05
   7.6800000e+02   9.7839062e-05
   7.6900000e+02   9.7002830e-05
   7.7000000e+02   9.6170188e-05
   7.7100000e+02   9.5341135e-05
   7.7200000e+02   9.4515670e-05
   7.7300000e+02   9.3693795e-05
   7.7400000e+02   9.2875509e-05
   7.7500000e+02   9.2060811e-05
   7.7600000e+02   9.1249703e-05
   7.7700000e+02   9.0442183e-05
   7.7800000e+02   8.9638253e-05
   7.7900000e+02   8.8837911e-05
   7.8000000e+02   8.8041159e-05
   7.8100000e+02   8.7247995e-05
   7.8200000e+02   8.6458420e-05
   7.8300000e+02   8.5672435e-05
   7.8400000e+02   8.4890038e-05
   7.8500000e+02   8.4111230e-05
   7.8600000e+02   8.3336012e-05
   7.8700000e+02   8.2564382e-05
   7.8800000e+02   8.1796341e-05
   7.8900000e+02   8.1031889e-05
   7.9000000e+02   8.0271027e-05
   7.9100000e+02   7.9513753e-05
   7.9200000e+02   7.8760068e-05
   7.9300000e+02   7.8009972e-05
   7.9400000e+02   7.7263465e-05
   7.9500000e+02   7.6520547e-05
   7.9600000e+02   7.5781218e-05
   7.9700000e+02   7.5045478e-05
   7.9800000e+02   7.4313327e-05
   7.9900000e+02   7.3584765e-05
   8.0000000e+02   7.2859792e-05
   8.0100000e+02   7.2138408e-05
   8.0200000e+02   7.1420613e-05
   8.0300000e+02   7.0706407e-05
   8.0400000e+02   6.9995790e-05
   8.0500000e+02   6.9288761e-05
   8.0600000e+02   6.8585322e-05
   8.0700000e+02   6.7885472e-05
   8.0800000e+02   6.7189211e-05
   8.0900000e+02   6.6496538e-05
   8.1000000e+02   6.5807455e-05
   8.1100000e+02   6.5121961e-05
   8.1200000e+02   6.4440055e-05
   8.1300000e+02   6.3761739e-05
   8.1400000e+02   6.3087012e-05
   8.1500000e+02   6.2415873e-05
   8.1600000e+02   6.1748324e-05
   8.1700000e+02   6.1084363e-05
   8.1800000e+02   6.0423992e-05
   8.1900000e+02   5.9767209e-05
   8.2000000e+02   5.9114016e-05
   8.2100000e+02   5.8464411e-05
   8.2200000e+02   5.7818396e-05
   8.2300000e+02   5.7175969e-05
   8.2400000e+02   5.6537131e-05
   8.2500000e+02   5.5901883e-05
   8.2600000e+02   5.5270223e-05
   8.2700000e+02   5.4642152e-05
   8.2800000e+02   5.4017671e-05
   8.2900000e+02   5.3396778e-05
   8.3000000e+02   5.2779474e-05
   8.3100000e+02   5.2165759e-05
   8.3200000e+02   5.1555633e-05
   8.3300000e+02   5.0949097e-05
   8.3400000e+02   5.0346149e-05
   8.3500000e+02   4.9746790e-05
   8.3600000e+02   4.9151020e-05
   8.3700000e+02   4.8558839e-05
   8.3800000e+02   4.7970247e-05
   8.3900000e+02   4.7385244e-05
   8.4000000e+02   4.6803830e-05
   8.4100000e+02   4.6226005e-05
   8.4200000e+02   4.5651769e-05
   8.4300000e+02   4.5081122e-05
   8.4400000e+02   4.4514063e-05
   8.4500000e+02   4.3950594e-05
   8.4600000e+02   4.3390714e-05
   8.4700000e+02   4.2834423e-05
   8.4800000e+02   4.2281721e-05
   8.4900000e+02   4.1732607e-05
   8.5000000e+02   4.1187083e-05
   8.5100000e+02   4.0645148e-05
   8.5200000e+02   4.0106801e-05
   8.5300000e+02   3.9572044e-05
   8.5400000e+02   3.9040876e-05
   8.5500000e+02   3.8513296e-05
   8.5600000e+02   3.7989306e-05
   8.5700000e+02   3.7468904e-05
   8.5800000e+02   3.6952092e-05
   8.5900000e+02   3.6438868e-05
   8.6000000e+02   3.5929234e-05
   8.6100000e+02   3.5423188e-05
   8.6200000e+02   3.4920732e-05
   8.6300000e+02   3.4421864e-05
   8.6400000e+02   3.3926586e-05
   8.6500000e+02   3.3434896e-05
   8.6600000e+02   3.2946795e-05
   8.6700000e+02   3.2462284e-05
   8.6800000e+02   3.1981361e-05
   8.6900000e+02   3.1504027e-05
   8.7000000e+02   3.1030282e-05
   8.7100000e+02   3.0560127e-05
   8.7200000e+02   3.0093560e-05
   8.7300000e+02   2.9630582e-05
   8.7400000e+02   2.9171193e-05
   8.7500000e+02   2.8715393e-05
   8.7600000e+02   2.8263182e-05
   8.7700000e+02   2.7814560e-05
   8.7800000e+02   2.7369527e-05
   8.7900000e+02   2.6928083e-05
   8.8000000e+02   2.6490228e-05
   8.8100000e+02   2.6055962e-05
   8.8200000e+02   2.5625285e-05
   8.8300000e+02   2.5198197e-05
   8.8400000e+02   2.4774698e-05
   8.8500000e+02   2.4354788e-05
   8.8600000e+02   2.3938467e-05
   8.8700000e+02   2.3525735e-05
   8.8800000e+02   2.3116591e-05
   8.8900000e+02   2.2711037e-05
   8.9000000e+02   2.2309072e-05
   8.9100000e+02   2.1910696e-05
   8.9200000e+02   2.1515908e-05
   8.9300000e+02   2.1124710e-05
   8.9400000e+02   2.0737101e-05
   8.9500000e+02   2.0353080e-05
   8.9600000e+02   1.9972649e-05
   8.9700000e+02   1.9595806e-05
   8.9800000e+02   1.9222553e-05
   8.9900000e+02   1.8852888e-05
   9.0000000e+02   1.8486813e-05
   9.0100000e+02   1.8124326e-05
   9.0200000e+02   1.7765429e-05
   9.0300000e+02   1.7410120e-05
   9.0400000e+02   1.7058401e-05
   9.0500000e+02   1.6710270e-05
   9.0600000e+02   1.6365728e-05
   9.0700000e+02   1.6024776e-05
   9.0800000e+02   1.5687412e-05
   9.0900000e+02   1.5353637e-05
   9.1000000e+02   1.5023452e-05
   9.1100000e+02   1.4696855e-05
   9.1200000e+02   1.4373847e-05
   9.1300000e+02   1.4054428e-05
   9.1400000e+02   1.3738598e-05
   9.1500000e+02   1.3426357e-05
   9.1600000e+02   1.3117706e-05
   9.1700000e+02   1.2812643e-05
   9.1800000e+02   1.2511169e-05
   9.1900000e+02   1.2213284e-05
   9.2000000e+02   1.1918988e-05
   9.2100000e+02   1.1628281e-05
   9.2200000e+02   1.1341163e-05
   9.2300000e+02   1.1057634e-05
   9.2400000e+02   1.0777693e-05
   9.2500000e+02   1.0501342e-05
   9.2600000e+02   1.0228580e-05
   9.2700000e+02   9.9594071e-06
   9.2800000e+02   9.6938229e-06
   9.2900000e+02   9.4318277e-06
   9.3000000e+02   9.1734214e-06
   9.3100000e+02   8.9186042e-06
   9.3200000e+02   8.6673759e-06
   9.3300000e+02   8.4197366e-06
   9.3400000e+02   8.1756862e-06
   9.3500000e+02   7.9352249e-06
   9.3600000e+02   7.6983525e-06
   9.3700000e+02   7.4650691e-06
   9.3800000e+02   7.2353747e-06
   9.3900000e+02   7.0092692e-06
   9.4000000e+02   6.7867527e-06
   9.4100000e+02   6.5678252e-06
   9.4200000e+02   6.3524867e-06
   9.4300000e+02   6.1407371e-06
   9.4400000e+02   5.9325765e-06
   9.4500000e+02   5.7280049e-06
   9.4600000e+02   5.5270223e-06
   9.4700000e+02   5.3296286e-06
   9.4800000e+02   5.1358240e-06
   9.4900000e+02   4.9456083e-06
   9.5000000e+02   4.7589815e-06
   9.5100000e+02   4.5759438e-06
   9.5200000e+02   4.3964950e-06
   9.5300000e+02   4.2206352e-06
   9.5400000e+02   4.0483644e-06
   9.5500000e+02   3.8796825e-06
   9.5600000e+02   3.7145897e-06
   9.5700000e+02   3.5530858e-06
   9.5800000e+02   3.3951708e-06
   9.5900000e+02   3.2408449e-06
   9.6000000e+02   3.0901079e-06
   9.6100000e+02   2.9429599e-06
   9.6200000e+02   2.7994009e-06
   9.6300000e+02   2.6594309e-06
   9.6400000e+02   2.5230498e-06
   9.6500000e+02   2.3902577e-06
   9.6600000e+02   2.2610546e-06
   9.6700000e+02   2.1354404e-06
   9.6800000e+02   2.0134153e-06
   9.6900000e+02   1.8949791e-06
   9.7000000e+02   1.7801319e-06
   9.7100000e+02   1.6688736e-06
   9.7200000e+02   1.5612044e-06
   9.7300000e+02   1.4571241e-06
   9.7400000e+02   1.3566327e-06
   9.7500000e+02   1.2597304e-06
   9.7600000e+02   1.1664170e-06
   9.7700000e+02   1.0766927e-06
   9.7800000e+02   9.9055724e-07
   9.7900000e+02   9.0801081e-07
   9.8000000e+02   8.2905335e-07
   9.8100000e+02   7.5368486e-07
   9.8200000e+02   6.8190535e-07
   9.8300000e+02   6.1371481e-07
   9.8400000e+02   5.4911325e-07
   9.8500000e+02   4.8810067e-07
   9.8600000e+02   4.3067706e-07
   9.8700000e+02   3.7684243e-07
   9.8800000e+02   3.2659677e-07
   9.8900000e+02   2.7994009e-07
   9.9000000e+02   2.3687238e-07
   9.9100000e+02   1.9739365e-07
   9.9200000e+02   1.6150390e-07
   9.9300000e+02   1.2920312e-07
   9.9400000e+02   1.0049131e-07
   9.9500000e+02   7.5368486e-08
   9.9600000e+02   5.3834633e-08
   9.9700000e+02   3.5889755e-08
   9.9800000e+02   2.1533853e-08
   9.9900000e+02   1.0766927e-08
   1.0000000e+03   3.5889755e-09
   1.0010000e+03   0.0000000e+00
   1.0020000e+03   0.0000000e+00
   1.0030000e+03   0.0000000e+00
   1.0040000e+03   0.0000000e+00
   1.0050000e+03   0.0000000e+00
   1.0060000e+03   0.0000000e+00
   1.0070000e+03   0.0000000e+00
   1.0080000e+03   0.0000000e+00
   1.0090000e+03   0.0000000e+00
   1.0100000e+03   0.0000000e+00
   1.0110000e+03   0.0000000e+00
   1.0120000e+03   0.0000000e+00
   1.0130000e+03   0.0000000e+00
   1.0140000e+03   0.0000000e+00
   1.0150000e+03   0.0000000e+00
   1.0160000e+03   0.0000000e+00
   1.0170000e+03   0.0000000e+00
   1.0180000e+03   0.0000000e+00
   1.0190000e+03   0.0000000e+00
   1.0200000e+03   0.0000000e+00
   1.0210000e+03   0.0000000e+00
   1.0220000e+03   0.0000000e+00
   1.0230000e+03   0.0000000e+00
   1.0240000e+03   0.0000000e+00
   1.0250000e+03   0.0000000e+00
   1.0260000e+03   0.0000000e+00
   1.0270000e+03   0.0000000e+00
   1.0280000e+03   0.0000000e+00
   1.0290000e+03   0.0000000e+00
   1.0300000e+03   0.0000000e+00
   1.0310000e+03   0.0000000e+00
   1.0320000e+03   0.0000000e+00
   1.0330000e+03   0.0000000e+00
   1.0340000e+03   0.0000000e+00
   1.0350000e+03   0.0000000e+00
   1.0360000e+03   0.0000000e+00
   1.0370000e+03   0.0000000e+00
   1.0380000e+03   0.0000000e+00
   1.0390000e+03   0.0000000e+00
   1.0400000e+03   0.0000000e+00
   1.0410000e+03   0.0000000e+00
   1.0420000e+03   0.0000000e+00
   1.0430000e+03   0.0000000e+00
   1.0440000e+03   0.0000000e+00
   1.0450000e+03   0.0000000e+00
   1.0460000e+03   0.0000000e+00
   1.0470000e+03   0.0000000e+00
   1.0480000e+03   0.0000000e+00
   1.0490000e+03   0.0000000e+00
   1.0500000e+03   0.0000000e+00
   1.0510000e+03   0.0000000e+00
   1.0520000e+03   0.0000000e+00
   1.0530000e+03   0.0000000e+00
   1.0540000e+03   0.0000000e+00
   1.0550000e+03   0.0000000e+00
   1.0560000e+03   0.0000000e+00
   1.0570000e+03   0.0000000e+00
   1.0580000e+03   0.0000000e+00
   1.0590000e+03   0.0000000e+00
   1.0600000e+03   0.0000000e+00
   1.0610000e+03   0.0000000e+00
   1.0620000e+03   0.0000000e+00
   1.0630000e+03   0.0000000e+00
   1.0640000e+03   0.0000000e+00
   1.0650000e+03   0.0000000e+00
   1.0660000e+03   0.0000000e+00
   1.0670000e+03   0.0000000e+00
   1.0680000e+03   0.0000000e+00
   1.0690000e+03   0.0000000e+00
   1.0700000e+03   0.0000000e+00
   1.0710000e+03   0.0000000e+00
   1.0720000e+03   0.0000000e+00
   1.0730000e+03   0.0000000e+00
   1.0740000e+03   0.0000000e+00
   1.0750000e+03   0.0000000e+00
   1.0760000e+03   0.0000000e+00
   1.0770000e+03   0.0000000e+00
   1.0780000e+03   0.0000000e+00
   1.0790000e+03   0.0000000e+00
   1.0800000e+03   0.0000000e+00
   1.0810000e+03   0.0000000e+00
   1.0820000e+03   0.0000000e+00
   1.0830000e+03   0.0000000e+00
   1.0840000e+03   0.0000000e+00
   1.0850000e+03   0.0000000e+00
   1.0860000e+03   0.0000000e+00
   1.0870000e+03   0.0000000e+00
   1.0880000e+03   0.0000000e+00
   1.0890000e+03   0.0000000e+00
   1.0900000e+03   0.0000000e+00
   1.0910000e+03   0.0000000e+00
   1.0920000e+03   0.0000000e+00
   1.0930000e+03   0.0000000e+00
   1.0940000e+03   0.0000000e+00
   1.0950000e+03   0.0000000e+00
   1.0960000e+03   0.0000000e+00
   1.0970000e+03   0.0000000e+00
   1.0980000e+03   0.0000000e+00
   1.0990000e+03   0.0000000e+00
   1.1000000e+03   0.0000000e+00
   1.1010000e+03   0.0000000e+00
   1.1020000e+03   0.0000000e+00
   1.1030000e+03   0.0000000e+00
   1.1040000e+03   0.0000000e+00
   1.1050000e+03   0.0000000e+00
   1.1060000e+03   0.0000000e+00
   1.1070000e+03   0.0000000e+00
   1.1080000e+03   0.0000000e+00
   1.1090000e+03   0.0000000e+00
   1.1100000e+03   0.0000000e+00
   1.1110000e+03   0.0000000e+00
   1.1120000e+03   0.0000000e+00
   1.1130000e+03   0.0000000e+00
   1.1140000e+03   0.0000000e+00
   1.1150000e+03   0.0000000e+00
   1.1160000e+03   0.0000000e+00
   1.1170000e+03   0.0000000e+00
   1.1180000e+03   0.0000000e+00
   1.1190000e+03   0.0000000e+00
   1.1200000e+03   0.0000000e+00
   1.1210000e+03   0.0000000e+00
   1.1220000e+03   0.0000000e+00
   1.1230000e+03   0.0000000e+00
   1.1240000e+03   0.0000000e+00
   1.1250000e+03   0.0000000e+00
   1.1260000e+03   0.0000000e+00
   1.1270000e+03   0.0000000e+00
   1.1280000e+03   0.0000000e+00
   1.1290000e+03   0.0000000e+00
   1.1300000e+03   0.0000000e+00
   1.1310000e+03   0.0000000e+00
   1.1320000e+03   0.0000000e+00
   1.1330000e+03   0.0000000e+00
   1.1340000e+03   0.0000000e+00
   1.1350000e+03   0.0000000e+00
   1.1360000e+03   0.0000000e+00
   1.1370000e+03   0.0000000e+00
   1.1380000e+03   0.0000000e+00
   1.1390000e+03   0.0000000e+00
   1.1400000e+03   0.0000000e+00
   1.1410000e+03   0.0000000e+00
   1.1420000e+03   0.0000000e+00
   1.1430000e+03   0.0000000e+00
   1.1440000e+03   0.0000000e+00
   1.1450000e+03   0.0000000e+00
   1.1460000e+03   0.0000000e+00
   1.1470000e+03   0.0000000e+00
   1.1480000e+03   0.0000000e+00
   1.1490000e+03   0.0000000e+00
   1.1500000e+03   0.0000000e+00
   1.1510000e+03   0.0000000e+00
   1.1520000e+03   0.0000000e+00
   1.1530000e+03   0.0000000e+00
   1.1540000e+03   0.0000000e+00
   1.1550000e+03   0.0000000e+00
   1.1560000e+03   0.0000000e+00
   1.1570000e+03   0.0000000e+00
   1.1580000e+03   0.0000000e+00
   1.1590000e+03   0.0000000e+00
   1.1600000e+03   0.0000000e+00
   1.1610000e+03   0.0000000e+00
   1.1620000e+03   0.0000000e+00
   1.1630000e+03   0.0000000e+00
   1.1640000e+03   0.0000000e+00
   1.1650000e+03   0.0000000e+00
   1.1660000e+03   0.0000000e+00
   1.1670000e+03   0.0000000e+00
   1.1680000e+03   0.0000000e+00
   1.1690000e+03   0.0000000e+00
   1.1700000e+03   0.0000000e+00
   1.1710000e+03   0.0000000e+00
   1.1720000e+03   0.0000000e+00
   1.1730000e+03   0.0000000e+00
   1.1740000e+03   0.0000000e+00
   1.1750000e+03   0.0000000e+00
   1.1760000e+03   0.0000000e+00
   1.1770000e+03   0.0000000e+00
   1.1780000e+03   0.0000000e+00
   1.1790000e+03   0.0000000e+00
   1.1800000e+03   0.0000000e+00
   1.1810000e+03   0.0000000e+00
   1.1820000e+03   0.0000000e+00
   1.1830000e+03   0.0000000e+00
   1.1840000e+03   0.0000000e+00
   1.1850000e+03   0.0000000e+00
   1.1860000e+03   0.0000000e+00
   1.1870000e+03   0.0000000e+00
   1.1880000e+03   0.0000000e+00
   1.1890000e+03   0.0000000e+00
   1.1900000e+03   0.0000000e+00
   1.1910000e+03   0.0000000e+00
   1.1920000e+03   0.0000000e+00
   1.1930000e+03   0.0000000e+00
   1.1940000e+03   0.0000000e+00
   1.1950000e+03   0.0000000e+00
   1.1960000e+03   0.0000000e+00
   1.1970000e+03   0.0000000e+00
   1.1980000e+03   0.0000000e+00
   1.1990000e+03   0.0000000e+00
   1.2000000e+03   0.0000000e+00
   1.2010000e+03   0.0000000e+00
   1.2020000e+03   0.0000000e+00
   1.2030000e+03   0.0000000e+00
   1.2040000e+03   0.0000000e+00
   1.2050000e+03   0.0000000e+00
   1.2060000e+03   0.0000000e+00
   1.2070000e+03   0.0000000e+00
   1.2080000e+03   0.0000000e+00
   1.2090000e+03   0.0000000e+00
   1.2100000e+03   0.0000000e+00
   1.2110000e+03   0.0000000e+00
   1.2120000e+03   0.0000000e+00
   1.2130000e+03   0.0000000e+00
   1.2140000e+03   0.0000000e+00
   1.2150000e+03   0.0000000e+00
   1.2160000e+03   0.0000000e+00
   1.2170000e+03   0.0000000e+00
   1.2180000e+03   0.0000000e+00
   1.2190000e+03   0.0000000e+00
   1.2200000e+03   0.0000000e+00
   1.2210000e+03   0.0000000e+00
   1.2220000e+03   0.0000000e+00
   1.2230000e+03   0.0000000e+00
   1.2240000e+03   0.0000000e+00
   1.2250000e+03   0.0000000e+00
   1.2260000e+03   0.0000000e+00
   1.2270000e+03   0.0000000e+00
   1.2280000e+03   0.0000000e+00
   1.2290000e+03   0.0000000e+00
   1.2300000e+03   0.0000000e+00
   1.2310000e+03   0.0000000e+00
   1.2320000e+03   0.0000000e+00
   1.2330000e+03   0.0000000e+00
   1.2340000e+03   0.0000000e+00
   1.2350000e+03   0.0000000e+00
   1.2360000e+03   0.0000000e+00
   1.2370000e+03   0.0000000e+00
   1.2380000e+03   0.0000000e+00
   1.2390000e+03   0.0000000e+00
   1.2400000e+03   0.0000000e+00
   1.2410000e+03   0.0000000e+00
   1.2420000e+03   0.0000000e+00
   1.2430000e+03   0.0000000e+00
   1.2440000e+03   0.0000000e+00
   1.2450000e+03   0.0000000e+00
   1.2460000e+03   0.0000000e+00
   1.2470000e+03   0.0000000e+00
   1.2480000e+03   0.0000000e+00
   1.2490000e+03   0.0000000e+00
   1.2500000e+03   0.0000000e+00
   1.2510000e+03   0.0000000e+00
   1.2520000e+03   0.0000000e+00
   1.2530000e+03   0.0000000e+00
   1.2540000e+03   0.0000000e+00
   1.2550000e+03   0.0000000e+00
   1.2560000e+03   0.0000000e+00
   1.2570000e+03   0.0000000e+00
   1.2580000e+03   0.0000000e+00
   1.2590000e+03   0.0000000e+00
   1.2600000e+03   0.0000000e+00
   1.2610000e+03   0.0000000e+00
   1.2620000e+03   0.0000000e+00
   1.2630000e+03   0.0000000e+00
   1.2640000e+03   0.0000000e+00
   1.2650000e+03   0.0000000e+00
   1.2660000e+03   0.0000000e+00
   1.2670000e+03   0.0000000e+00
   1.2680000e+03   0.0000000e+00
   1.2690000e+03   0.0000000e+00
   1.2700000e+03   0.0000000e+00
   1.2710000e+03   0.0000000e+00
   1.2720000e+03   0.0000000e+00
   1.2730000e+03   0.0000000e+00
   1.2740000e+03   0.0000000e+00
   1.2750000e+03   0.0000000e+00
   1.2760000e+03   0.0000000e+00
   1.2770000e+03   0.0000000e+00
   1.2780000e+03   0.0000000e+00
   1.2790000e+03   0.0000000e+00
   1.2800000e+03   0.0000000e+00
   1.2810000e+03   0.0000000e+00
   1.2820000e+03   0.0000000e+00
   1.2830000e+03   0.0000000e+00
   1.2840000e+03   0.0000000e+00
   1.2850000e+03   0.0000000e+00
   1.2860000e+03   0.0000000e+00
   1.2870000e+03   0.0000000e+00
   1.2880000e+03   0.0000000e+00
   1.2890000e+03   0.0000000e+00
   1.2900000e+03   0.0000000e+00
   1.2910000e+03   0.0000000e+00
   1.2920000e+03   0.0000000e+00
   1.2930000e+03   0.0000000e+00
   1.2940000e+03   0.0000000e+00
   1.2950000e+03   0.0000000e+00
   1.2960000e+03   0.0000000e+00
   1.2970000e+03   0.0000000e+00
   1.2980000e+03   0.0000000e+00
   1.2990000e+03   0.0000000e+00
   1.3000000e+03   0.0000000e+00
   1.3010000e+03   0.0000000e+00
   1.3020000e+03   0.0000000e+00
   1.3030000e+03   0.0000000e+00
   1.3040000e+03   0.0000000e+00
   1.3050000e+03   0.0000000e+00
   1.3060000e+03   0.0000000e+00
   1.3070000e+03   0.0000000e+00
   1.3080000e+03   0.0000000e+00
   1.3090000e+03   0.0000000e+00
   1.3100000e+03   0.0000000e+00
   1.3110000e+03   0.0000000e+00
   1.3120000e+03   0.0000000e+00
   1.3130000e+03   0.0000000e+00
   1.3140000e+03   0.0000000e+00
   1.3150000e+03   0.0000000e+00
   1.3160000e+03   0.0000000e+00
   1.3170000e+03   0.0000000e+00
   1.3180000e+03   0.0000000e+00
   1.3190000e+03   0.0000000e+00
   1.3200000e+03   0.0000000e+00
   1.3210000e+03   0.0000000e+00
   1.3220000e+03   0.0000000e+00
   1.3230000e+03   0.0000000e+00
   1.3240000e+03   0.0000000e+00
   1.3250000e+03   0.0000000e+00
   1.3260000e+03   0.0000000e+00
   1.3270000e+03   0.0000000e+00
   1.3280000e+03   0.0000000e+00
   1.3290000e+03   0.0000000e+00
   1.3300000e+03   0.0000000e+00
   1.3310000e+03   0.0000000e+00
   1.3320000e+03   0.0000000e+00
   1.3330000e+03   0.0000000e+00
   1.3340000e+03   0.0000000e+00
   1.3350000e+03   0.0000000e+00
   1.3360000e+03   0.0000000e+00
   1.3370000e+03   0.0000000e+00
   1.3380000e+03   0.0000000e+00
   1.3390000e+03   0.0000000e+00
   1.3400000e+03   0.0000000e+00
   1.3410000e+03   0.0000000e+00
   1.3420000e+03   0.0000000e+00
   1.3430000e+03   0.0000000e+00
   1.3440000e+03   0.0000000e+00
   1.3450000e+03   0.0000000e+00
   1.3460000e+03   0.0000000e+00
   1.3470000e+03   0.0000000e+00
   1.3480000e+03   0.0000000e+00
   1.3490000e+03   0.0000000e+00
   1.3500000e+03   0.0000000e+00
   1.3510000e+03   0.0000000e+00
   1.3520000e+03   0.0000000e+00
   1.3530000e+03   0.0000000e+00
   1.3540000e+03   0.0000000e+00
   1.3550000e+03   0.0000000e+00
   1.3560000e+03   0.0000000e+00
   1.3570000e+03   0.0000000e+00
   1.3580000e+03   0.0000000e+00
   1.3590000e+03   0.0000000e+00
   1.3600000e+03   0.0000000e+00
   1.3610000e+03   0.0000000e+00
   1.3620000e+03   0.0000000e+00
   1.3630000e+03   0.0000000e+00
   1.3640000e+03   0.0000000e+00
   1.3650000e+03   0.0000000e+00
   1.3660000e+03   0.0000000e+00
   1.3670000e+03   0.0000000e+00
   1.3680000e+03   0.0000000e+00
   1.3690000e+03   0.0000000e+00
   1.3700000e+03   0.0000000e+00
   1.3710000e+03   0.0000000e+00
   1.3720000e+03   0.0000000e+00
   1.3730000e+03   0.0000000e+00
   1.3740000e+03   0.0000000e+00
   1.3750000e+03   0.0000000e+00
   1.3760000e+03   0.0000000e+00
   1.3770000e+03   0.0000000e+00
   1.3780000e+03   0.0000000e+00
   1.3790000e+03   0.0000000e+00
   1.3800000e+03   0.0000000e+00
   1.3810000e+03   0.0000000e+00
   1.3820000e+03   0.0000000e+00
   1.3830000e+03   0.0000000e+00
   1.3840000e+03   0.0000000e+00
   1.3850000e+03   0.0000000e+00
   1.3860000e+03   0.0000000e+00
   1.3870000e+03   0.0000000e+00
   1.3880000e+03   0.0000000e+00
   1.3890000e+03   0.0000000e+00
   1.3900000e+03   0.0000000e+00
   1.3910000e+03   0.0000000e+00
   1.3920000e+03   0.0000000e+00
   1.3930000e+03   0.0000000e+00
   1.3940000e+03   0.0000000e+00
   1.3950000e+03   0.0000000e+00
   1.3960000e+03   0.0000000e+00
   1.3970000e+03   0.0000000e+00
   1.3980000e+03   0.0000000e+00
   1.3990000e+03   0.0000000e+00
   1.4000000e+03   0.0000000e+00
   1.4010000e+03   0.0000000e+00
   1.4020000e+03   0.0000000e+00
   1.4030000e+03   0.0000000e+00
   1.4040000e+03   0.0000000e+00
   1.4050000e+03   0.0000000e+00
   1.4060000e+03   0.0000000e+00
   1.4070000e+03   0.0000000e+00
   1.4080000e+03   0.0000000e+00
   1.4090000e+03   0.0000000e+00
   1.4100000e+03   0.0000000e+00
   1.4110000e+03   0.0000000e+00
   1.4120000e+03   0.0000000e+00
   1.4130000e+03   0.0000000e+00
   1.4140000e+03   0.0000000e+00
   1.4150000e+03   0.0000000e+00
   1.4160000e+03   0.0000000e+00
   1.4170000e+03   0.0000000e+00
   1.4180000e+03   0.0000000e+00
   1.4190000e+03   0.0000000e+00
   1.4200000e+03   0.0000000e+00
   1.4210000e+03   0.0000000e+00
   1.4220000e+03   0.0000000e+00
   1.4230000e+03   0.0000000e+00
   1.4240000e+03   0.0000000e+00
   1.4250000e+03   0.0000000e+00
   1.4260000e+03   0.0000000e+00
   1.4270000e+03   0.0000000e+00
   1.4280000e+03   0.0000000e+00
   1.4290000e+03   0.0000000e+00
   1.4300000e+03   0.0000000e+00
   1.4310000e+03   0.0000000e+00
   1.4320000e+03   0.0000000e+00
   1.4330000e+03   0.0000000e+00
   1.4340000e+03   0.0000000e+00
   1.4350000e+03   0.0000000e+00
   1.4360000e+03   0.0000000e+00
   1.4370000e+03   0.0000000e+00
   1.4380000e+03   0.0000000e+00
   1.4390000e+03   0.0000000e+00
   1.4400000e+03   0.0000000e+00
   1.4410000e+03   0.0000000e+00
   1.4420000e+03   0.0000000e+00
   1.4430000e+03   0.0000000e+00
   1.4440000e+03   0.0000000e+00
   1.4450000e+03   0.0000000e+00
   1.4460000e+03   0.0000000e+00
   1.4470000e+03   0.0000000e+00
   1.4480000e+03   0.0000000e+00
   1.4490000e+03   0.0000000e+00
   1.4500000e+03   0.0000000e+00
   1.4510000e+03   0.0000000e+00
   1.4520000e+03   0.0000000e+00
   1.4530000e+03   0.0000000e+00
   1.4540000e+03   0.0000000e+00
   1.4550000e+03   0.0000000e+00
   1.4560000e+03   0.0000000e+00
   1.4570000e+03   0.0000000e+00
   1.4580000e+03   0.0000000e+00
   1.4590000e+03   0.0000000e+00
   1.4600000e+03   0.0000000e+00
   1.4610000e+03   0.0000000e+00
   1.4620000e+03   0.0000000e+00
   1.4630000e+03   0.0000000e+00
   1.4640000e+03   0.0000000e+00
   1.4650000e+03   0.0000000e+00
   1.4660000e+03   0.0000000e+00
   1.4670000e+03   0.0000000e+00
   1.4680000e+03   0.0000000e+00
   1.4690000e+03   0.0000000e+00
   1.4700000e+03   0.0000000e+00
   1.4710000e+03   0.0000000e+00
   1.4720000e+03   0.0000000e+00
   1.4730000e+03   0.0000000e+00
   1.4740000e+03   0.0000000e+00
   1.4750000e+03   0.0000000e+00
   1.4760000e+03   0.0000000e+00
   1.4770000e+03   0.0000000e+00
   1.4780000e+03   0.0000000e+00
   1.4790000e+03   0.0000000e+00
   1.4800000e+03   0.0000000e+00
   1.4810000e+03   0.0000000e+00
   1.4820000e+03   0.0000000e+00
   1.4830000e+03   0.0000000e+00
   1.4840000e+03   0.0000000e+00
   1.4850000e+03   0.0000000e+00
   1.4860000e+03   0.0000000e+00
   1.4870000e+03   0.0000000e+00
   1.4880000e+03   0.0000000e+00
   1.4890000e+03   0.0000000e+00
   1.4900000e+03   0.0000000e+00
   1.4910000e+03   0.0000000e+00
   1.4920000e+03   0.0000000e+00
   1.4930000e+03   0.0000000e+00
   1.4940000e+03   0.0000000e+00
   1.4950000e+03   0.0000000e+00
   1.4960000e+03   0.0000000e+00
   1.4970000e+03   0.0000000e+00
   1.4980000e+03   0.0000000e+00
   1.4990000e+03   0.0000000e+00
   1.5000000e+03   0.0000000e+00


==> data_long.dat <==
 -6.0000000e+001 -1.3180340e+000
 -5.9900000e+001 -1.0310109e+000
 -5.9800000e+001 -7.4983892e-001
 -5.9700000e+001 -4.8475519e-001
 -5.9600000e+001 -2.4502386e-001
 -5.9500000e+001 -3.8501081e-002
 -5.9400000e+001  1.2873144e-001
 -5.9300000e+001  2.5264690e-001
 -5.9200000e+001  3.3145433e-001
 -5.9100000e+001  3.6567127e-001
 -5.9000000e+001  3.5808484e-001
 -5.8900000e+001  3.1360306e-001
 -5.8800000e+001  2.3900361e-001
 -5.8700000e+001  1.4259228e-001
 -5.8600000e+001  3.3787457e-002
 -5.8500000e+001 -7.7349134e-002
 -5.8400000e+001 -1.8061291e-001
 -5.8300000e+001 -2.6616389e-001
 -5.8200000e+001 -3.2501664e-001
 -5.8100000e+001 -3.4948914e-001
 -5.8000000e+001 -3.3358879e-001
 -5.7900000e+001 -2.7331700e-001
 -5.7800000e+001 -1.6687757e-001
 -5.7700000e+001 -1.4778808e-002
 -5.7600000e+001  1.8017553e-001
 -5.7500000e+001  4.1300625e-001
 -5.7400000e+001  6.7678374e-001
 -5.7300000e+001  9.6294738e-001
 -5.7200000e+001  1.2617039e+000
 -5.7100000e+001  1.5624857e+000
 -5.7000000e+001  1.8544468e+000
 -5.6900000e+001  2.1269727e+000
 -5.6800000e+001  2.3701802e+000
 -5.6700000e+001  2.5753819e+000
 -5.6600000e+001  2.7354944e+000
 -5.6500000e+001  2.8453695e+000
 -5.6400000e+001  2.9020334e+000
 -5.6300000e+001  2.9048212e+000
 -5.6200000e+001  2.8554019e+000
 -5.6100000e+001  2.7576911e+000
 -5.6000000e+001  2.6176567e+000
 -5.5900000e+001  2.4430263e+000
 -5.5800000e+001  2.2429111e+000
 -5.5700000e+001  2.0273641e+000
 -5.5600000e+001  1.8068929e+000
 -5.5500000e+001  1.5919530e+000
 -5.5400000e+001  1.3924432e+000
 -5.5300000e+001  1.2172297e+000
 -5.5200000e+001  1.0737202e+000
 -5.5100000e+001  9.6750944e-001
 -5.5000000e+001  9.0211303e-001
 -5.4900000e+001  8.7880224e-001
 -5.4800000e+001  8.9654773e-001
 -5.4700000e+001  9.5207512e-001
 -5.4600000e+001  1.0400294e+000
 -5.4500000e+001  1.1532403e+000
 -5.4400000e+001  1.2830765e+000
 -5.4300000e+001  1.4198701e+000
 -5.4200000e+001  1.5533924e+000
 -5.4100000e+001  1.6733573e+000
 -5.4000000e+001  1.7699281e+000
 -5.3900000e+001  1.8342033e+000
 -5.3800000e+001  1.8586580e+000
 -5.3700000e+001  1.8375195e+000
 -5.3600000e+001  1.7670594e+000
 -5.3500000e+001  1.6457870e+000
 -5.3400000e+001  1.4745362e+000
 -5.3300000e+001  1.2564405e+000
 -5.3200000e+001  9.9679706e-001
 -5.3100000e+001  7.0282793e-001
 -5.3000000e+001  3.8334789e-001
 -5.2900000e+001  4.8356249e-002
 -5.2800000e+001 -2.9142835e-001
 -5.2700000e+001 -6.2506772e-001
 -5.2600000e+001 -9.4191436e-001
 -5.2500000e+001 -1.2321077e+000
 -5.2400000e+001 -1.4870327e+000
 -5.2300000e+001 -1.6997181e+000
 -5.2200000e+001 -1.8651559e+000
 -5.2100000e+001 -1.9805269e+000
 -5.2000000e+001 -2.0453202e+000
 -5.1900000e+001 -2.0613426e+000
 -5.1800000e+001 -2.0326163e+000
 -5.1700000e+001 -1.9651702e+000
 -5.1600000e+001 -1.8667358e+000
 -5.1500000e+001 -1.7463602e+000
 -5.1400000e+001 -1.6139575e+000
 -5.1300000e+001 -1.4798188e+000
 -5.1200000e+001 -1.3541039e+000
 -5.1100000e+001 -1.2463407e+000
 -5.1000000e+001 -1.1649558e+000
 -5.0900000e+001 -1.1168584e+000
 -5.0800000e+001 -1.1070982e+000
 -5.0700000e+001 -1.1386139e+000
 -5.0600000e+001 -1.2120841e+000
 -5.0500000e+001 -1.3258873e+000
 -5.0400000e+001 -1.4761749e+000
 -5.0300000e+001 -1.6570507e+000
 -5.0200000e+001 -1.8608513e+000
 -5.0100000e+001 -2.0785118e+000
 -5.0000000e+001 -2.3000000e+000
 -4.9900000e+001 -2.5147983e+000
 -4.9800000e+001 -2.7124099e+000
 -4.9700000e+001 -2.8828648e+000
 -4.9600000e+001 -3.0172014e+000
 -4.9500000e+001 -3.1079004e+000
 -4.9400000e+001 -3.1492504e+000
 -4.9300000e+001 -3.1376271e+000
 -4.9200000e+001 -3.0716727e+000
 -4.9100000e+001 -2.9523676e+000
 -4.9000000e+001 -2.7829898e+000
 -4.8900000e+001 -2.5689644e+000
 -4.8800000e+001 -2.3176112e+000
 -4.8700000e+001 -2.0378010e+000
 -4.8600000e+001 -1.7395386e+000
 -4.8500000e+001 -1.4334912e+000
 -4.8400000e+001 -1.1304867e+000
 -4.8300000e+001 -8.4100348e-001
 -4.8200000e+001 -5.7467901e-001
 -4.8100000e+001 -3.3985855e-001
 -4.8000000e+001 -1.4320717e-001
 -4.7900000e+001  1.0597049e-002
 -4.7800000e+001  1.1907351e-001
 -4.7700000e+001  1.8204347e-001
 -4.7600000e+001  2.0162312e-001
 -4.7500000e+001  1.8210582e-001
 -4.7400000e+001  1.2973923e-001
 -4.7300000e+001  5.2408124e-002
 -4.7200000e+001 -4.0761884e-002
 -4.7100000e+001 -1.3986038e-001
 -4.7000000e+001 -2.3468610e-001
 -4.6900000e+001 -3.1525490e-001
 -4.6800000e+001 -3.7229715e-001
 -4.6700000e+001 -3.9772067e-001
 -4.6600000e+001 -3.8501674e-001
 -4.6500000e+001 -3.2958971e-001
 -4.6400000e+001 -2.2899408e-001
 -4.6300000e+001 -8.3067842e-002
 -4.6200000e+001  1.0604465e-001
 -4.6100000e+001  3.3398119e-001
 -4.6000000e+001  5.9435763e-001
 -4.5900000e+001  8.7906153e-001
 -4.5800000e+001  1.1786298e+000
 -4.5700000e+001  1.4826916e+000
 -4.5600000e+001  1.7804563e+000
 -4.5500000e+001  2.0612213e+000
 -4.5400000e+001  2.3148773e+000
 -4.5300000e+001  2.5323851e+000
 -4.5200000e+001  2.7062018e+000
 -4.5100000e+001  2.8306358e+000
 -4.5000000e+001  2.9021130e+000
 -4.4900000e+001  2.9193430e+000
 -4.4800000e+001  2.8833743e+000
 -4.4700000e+001  2.7975397e+000
 -4.4600000e+001  2.6672912e+000
 -4.4500000e+001  2.4999340e+000
 -4.4400000e+001  2.3042727e+000
 -4.4300000e+001  2.0901856e+000
 -4.4200000e+001  1.8681485e+000
 -4.4100000e+001  1.6487305e+000
 -4.4000000e+001  1.4420862e+000
 -4.3900000e+001  1.2574690e+000
 -4.3800000e+001  1.1027886e+000
 -4.3700000e+001  9.8423386e-001
 -4.3600000e+001  9.0597996e-001
 -4.3500000e+001  8.6999286e-001
 -4.3400000e+001  8.7594141e-001
 -4.3300000e+001  9.2122073e-001
 -4.3200000e+001  1.0010860e+000
 -4.3100000e+001  1.1088899e+000
 -4.3000000e+001  1.2364128e+000
 -4.2900000e+001  1.3742691e+000
 -4.2800000e+001  1.5123704e+000
 -4.2700000e+001  1.6404232e+000
 -4.2600000e+001  1.7484373e+000
 -4.2500000e+001  1.8272198e+000
 -4.2400000e+001  1.8688314e+000
 -4.2300000e+001  1.8669827e+000
 -4.2200000e+001  1.8173518e+000
 -4.2100000e+001  1.7178069e+000
 -4.2000000e+001  1.5685242e+000
 -4.1900000e+001  1.3719949e+000
 -4.1800000e+001  1.1329206e+000
 -4.1700000e+001  8.5800287e-001
 -4.1600000e+001  5.5563619e-001
 -4.1500000e+001  2.3551980e-001
 -4.1400000e+001 -9.1793582e-002
 -4.1300000e+001 -4.1538994e-001
 -4.1200000e+001 -7.2450374e-001
 -4.1100000e+001 -1.0090207e+000
 -4.1000000e+001 -1.2599491e+000
 -4.0900000e+001 -1.4698380e+000
 -4.0800000e+001 -1.6331202e+000
 -4.0700000e+001 -1.7463662e+000
 -4.0600000e+001 -1.8084349e+000
 -4.0500000e+001 -1.8205141e+000
 -4.0400000e+001 -1.7860503e+000
 -4.0300000e+001 -1.7105693e+000
 -4.0200000e+001 -1.6013975e+000
 -4.0100000e+001 -1.4672974e+000
 -4.0000000e+001 -1.3180340e+000
 -3.9900000e+001 -1.1638940e+000
 -3.9800000e+001 -1.0151802e+000
 -3.9700000e+001 -8.8170643e-001
 -3.9600000e+001 -7.7231604e-001
 -3.9500000e+001 -6.9444851e-001
 -3.9400000e+001 -6.5377424e-001
 -3.9300000e+001 -6.5391543e-001
 -3.9200000e+001 -6.9626647e-001
 -3.9100000e+001 -7.7992248e-001
 -3.9000000e+001 -9.0171951e-001
 -3.8900000e+001 -1.0563844e+000
 -3.8800000e+001 -1.2367873e+000
 -3.8700000e+001 -1.4342841e+000
 -3.8600000e+001 -1.6391333e+000
 -3.8500000e+001 -1.8409660e+000
 -3.8400000e+001 -2.0292879e+000
 -3.8300000e+001 -2.1939869e+000
 -3.8200000e+001 -2.3258247e+000
 -3.8100000e+001 -2.4168858e+000
 -3.8000000e+001 -2.4609648e+000
 -3.7900000e+001 -2.4538713e+000
 -3.7800000e+001 -2.3936392e+000
 -3.7700000e+001 -2.2806291e+000
 -3.7600000e+001 -2.1175196e+000
 -3.7500000e+001 -1.9091883e+000
 -3.7400000e+001 -1.6624864e+000
 -3.7300000e+001 -1.3859199e+000
 -3.7200000e+001 -1.0892514e+000
 -3.7100000e+001 -7.8304194e-001
 -3.7000000e+001 -4.7815478e-001
 -3.6900000e+001 -1.8524566e-001
 -3.6800000e+001  8.5736953e-002
 -3.6700000e+001  3.2601694e-001
 -3.6600000e+001  5.2839872e-001
 -3.6500000e+001  6.8759901e-001
 -3.6400000e+001  8.0048619e-001
 -3.6300000e+001  8.6621574e-001
 -3.6200000e+001  8.8625541e-001
 -3.6100000e+001  8.6429873e-001
 -3.6000000e+001  8.0607139e-001
 -3.5900000e+001  7.1903954e-001
 -3.5800000e+001  6.1203440e-001
 -3.5700000e+001  4.9481107e-001
 -3.5600000e+001  3.7756303e-001
 -3.5500000e+001  2.7041568e-001
 -3.5400000e+001  1.8292331e-001
 -3.5300000e+001  1.2359394e-001
 -3.5200000e+001  9.9464786e-002
 -3.5100000e+001  1.1574897e-001
 -3.5000000e+001  1.7557050e-001
 -3.4900000e+001  2.7980033e-001
 -3.4800000e+001  4.2700141e-001
 -3.4700000e+001  6.1348546e-001
 -3.4600000e+001  8.3347880e-001
 -3.4500000e+001  1.0793892e+000
 -3.4400000e+001  1.3421609e+000
 -3.4300000e+001  1.6117011e+000
 -3.4200000e+001  1.8773568e+000
 -3.4100000e+001  2.1284194e+000
 -3.4000000e+001  2.3546331e+000
 -3.3900000e+001  2.5466820e+000
 -3.3800000e+001  2.6966326e+000
 -3.3700000e+001  2.7983111e+000
 -3.3600000e+001  2.8475964e+000
 -3.3500000e+001  2.8426151e+000
 -3.3400000e+001  2.7838293e+000
 -3.3300000e+001  2.6740129e+000
 -3.3200000e+001  2.5181169e+000
 -3.3100000e+001  2.3230317e+000
 -3.3000000e+001  2.0972559e+000
 -3.2900000e+001  1.8504894e+000
 -3.2800000e+001  1.5931687e+000
 -3.2700000e+001  1.3359683e+000
 -3.2600000e+001  1.0892914e+000
 -3.2500000e+001  8.6277423e-001
 -3.2400000e+001  6.6482832e-001
 -3.2300000e+001  5.0224278e-001
 -3.2200000e+001  3.7986530e-001
 -3.2100000e+001  3.0037755e-001
 -3.2000000e+001  2.6417564e-001
 -3.1900000e+001  2.6936142e-001
 -3.1800000e+001  3.1184492e-001
 -3.1700000e+001  3.8555310e-001
 -3.1600000e+001  4.8273468e-001
 -3.1500000e+001  5.9434641e-001
 -3.1400000e+001  7.1050213e-001
 -3.1300000e+001  8.2096287e-001
 -3.1200000e+001  9.1564449e-001
 -3.1100000e+001  9.8511817e-001
 -3.1000000e+001  1.0210798e+000
 -3.0900000e+001  1.0167655e+000
 -3.0800000e+001  9.6729288e-001
 -3.0700000e+001  8.6991275e-001
 -3.0600000e+001  7.2415718e-001
 -3.0500000e+001  5.3187850e-001
 -3.0400000e+001  2.9717644e-001
 -3.0300000e+001  2.6216899e-002
 -3.0200000e+001 -2.7304869e-001
 -3.0100000e+001 -5.9125018e-001
 -3.0000000e+001 -9.1803399e-001
 -2.9900000e+001 -1.2425459e+000
 -2.9800000e+001 -1.5539385e+000
 -2.9700000e+001 -1.8418778e+000
 -2.9600000e+001 -2.0970267e+000
 -2.9500000e+001 -2.3114798e+000
 -2.9400000e+001 -2.4791299e+000
 -2.9300000e+001 -2.5959490e+000
 -2.9200000e+001 -2.6601688e+000
 -2.9100000e+001 -2.6723534e+000
 -2.9000000e+001 -2.6353604e+000
 -2.8900000e+001 -2.5541919e+000
 -2.8800000e+001 -2.4357427e+000
 -2.8700000e+001 -2.2884589e+000
 -2.8600000e+001 -2.1219215e+000
 -2.8500000e+001 -1.9463767e+000
 -2.8400000e+001 -1.7722352e+000
 -2.8300000e+001 -1.6095633e+000
 -2.8200000e+001 -1.4675932e+000
 -2.8100000e+001 -1.3542726e+000
 -2.8000000e+001 -1.2758780e+000
 -2.7900000e+001 -1.2367096e+000
 -2.7800000e+001 -1.2388814e+000
 -2.7700000e+001 -1.2822184e+000
 -2.7600000e+001 -1.3642647e+000
 -2.7500000e+001 -1.4804019e+000
 -2.7400000e+001 -1.6240736e+000
 -2.7300000e+001 -1.7871030e+000
 -2.7200000e+001 -1.9600906e+000
 -2.7100000e+001 -2.1328707e+000
 -2.7000000e+001 -2.2950067e+000
 -2.6900000e+001 -2.4362990e+000
 -2.6800000e+001 -2.5472841e+000
 -2.6700000e+001 -2.6196972e+000
 -2.6600000e+001 -2.6468795e+000
 -2.6500000e+001 -2.6241076e+000
 -2.6400000e+001 -2.5488319e+000
 -2.6300000e+001 -2.4208092e+000
 -2.6200000e+001 -2.2421268e+000
 -2.6100000e+001 -2.0171134e+000
 -2.6000000e+001 -1.7521439e+000
 -2.5900000e+001 -1.4553455e+000
 -2.5800000e+001 -1.1362198e+000
 -2.5700000e+001 -8.0520020e-001
 -2.5600000e+001 -4.7316360e-001
 -2.5500000e+001 -1.5092205e-001
 -2.5400000e+001  1.5128250e-001
 -2.5300000e+001  4.2425563e-001
 -2.5200000e+001  6.6027713e-001
 -2.5100000e+001  8.5345647e-001
 -2.5000000e+001  1.0000000e+000
 -2.4900000e+001  1.0983771e+000
 -2.4800000e+001  1.1493770e+000
 -2.4700000e+001  1.1560544e+000
 -2.4600000e+001  1.1235655e+000
 -2.4500000e+001  1.0589031e+000
 -2.4400000e+001  9.7054337e-001
 -2.4300000e+001  8.6802172e-001
 -2.4200000e+001  7.6145718e-001
 -2.4100000e+001  6.6104969e-001
 -2.4000000e+001  5.7657344e-001
 -2.3900000e+001  5.1689127e-001
 -2.3800000e+001  4.8951341e-001
 -2.3700000e+001  5.0022183e-001
 -2.3600000e+001  5.5277841e-001
 -2.3500000e+001  6.4873095e-001
 -2.3400000e+001  7.8732648e-001
 -2.3300000e+001  9.6553607e-001
 -2.3200000e+001  1.1781899e+000
 -2.3100000e+001  1.4182162e+000
 -2.3000000e+001  1.6769727e+000
 -2.2900000e+001  1.9446541e+000
 -2.2800000e+001  2.2107570e+000
 -2.2700000e+001  2.4645788e+000
 -2.2600000e+001  2.6957272e+000
 -2.2500000e+001  2.8946155e+000
 -2.2400000e+001  3.0529205e+000
 -2.2300000e+001  3.1639800e+000
 -2.2200000e+001  3.2231108e+000
 -2.2100000e+001  3.2278335e+000
 -2.2000000e+001  3.1779910e+000
 -2.1900000e+001  3.0757566e+000
 -2.1800000e+001  2.9255305e+000
 -2.1700000e+001  2.7337301e+000
 -2.1600000e+001  2.5084843e+000
 -2.1500000e+001  2.2592457e+000
 -2.1400000e+001  1.9963404e+000
 -2.1300000e+001  1.7304767e+000
 -2.1200000e+001  1.4722354e+000
 -2.1100000e+001  1.2315681e+000
 -2.1000000e+001  1.0173264e+000
 -2.0900000e+001  8.3684417e-001
 -2.0800000e+001  6.9559431e-001
 -2.0700000e+001  5.9693592e-001
 -2.0600000e+001  5.4196361e-001
 -2.0500000e+001  5.2946673e-001
 -2.0400000e+001  5.5600024e-001
 -2.0300000e+001  6.1606369e-001
 -2.0200000e+001  7.0237989e-001
 -2.0100000e+001  8.0625946e-001
 -2.0000000e+001  9.1803399e-001
 -1.9900000e+001  1.0275367e+000
 -1.9800000e+001  1.1246073e+000
 -1.9700000e+001  1.1995972e+000
 -1.9600000e+001  1.2438500e+000
 -1.9500000e+001  1.2501345e+000
 -1.9400000e+001  1.2130091e+000
 -1.9300000e+001  1.1291004e+000
 -1.9200000e+001  9.9728162e-001
 -1.9100000e+001  8.1874380e-001
 -1.9000000e+001  5.9695417e-001
 -1.8900000e+001  3.3750556e-001
 -1.8800000e+001  4.7862862e-002
 -1.8700000e+001 -2.6298066e-001
 -1.8600000e+001 -5.8492109e-001
 -1.8500000e+001 -9.0721534e-001
 -1.8400000e+001 -1.2189838e+000
 -1.8300000e+001 -1.5097199e+000
 -1.8200000e+001 -1.7697822e+000
 -1.8100000e+001 -1.9908455e+000
 -1.8000000e+001 -2.1662887e+000
 -1.7900000e+001 -2.2915015e+000
 -1.7800000e+001 -2.3640947e+000
 -1.7700000e+001 -2.3840043e+000
 -1.7600000e+001 -2.3534842e+000
 -1.7500000e+001 -2.2769878e+000
 -1.7400000e+001 -2.1609450e+000
 -1.7300000e+001 -2.0134441e+000
 -1.7200000e+001 -1.8438351e+000
 -1.7100000e+001 -1.6622728e+000
 -1.7000000e+001 -1.4792219e+000
 -1.6900000e+001 -1.3049488e+000
 -1.6800000e+001 -1.1490227e+000
 -1.6700000e+001 -1.0198517e+000
 -1.6600000e+001 -9.2427636e-001
 -1.6500000e+001 -8.6723844e-001
 -1.6400000e+001 -8.5154297e-001
 -1.6300000e+001 -8.7772376e-001
 -1.6200000e+001 -9.4401923e-001
 -1.6100000e+001 -1.0464598e+000
 -1.6000000e+001 -1.1790626e+000
 -1.5900000e+001 -1.3341236e+000
 -1.5800000e+001 -1.5025942e+000
 -1.5700000e+001 -1.6745227e+000
 -1.5600000e+001 -1.8395407e+000
 -1.5500000e+001 -1.9873702e+000
 -1.5400000e+001 -2.1083268e+000
 -1.5300000e+001 -2.1937955e+000
 -1.5200000e+001 -2.2366555e+000
 -1.5100000e+001 -2.2316339e+000
 -1.5000000e+001 -2.1755705e+000
 -1.4900000e+001 -2.0675825e+000
 -1.4800000e+001 -1.9091189e+000
 -1.4700000e+001 -1.7039040e+000
 -1.4600000e+001 -1.4577713e+000
 -1.4500000e+001 -1.1783967e+000
 -1.4400000e+001 -8.7494281e-001
 -1.4300000e+001 -5.5763258e-001
 -1.4200000e+001 -2.3727177e-001
 -1.4100000e+001  7.5256239e-002
 -1.4000000e+001  3.6949911e-001
 -1.3900000e+001  6.3592341e-001
 -1.3800000e+001  8.6635795e-001
 -1.3700000e+001  1.0543716e+000
 -1.3600000e+001  1.1955673e+000
 -1.3500000e+001  1.2877777e+000
 -1.3400000e+001  1.3311543e+000
 -1.3300000e+001  1.3281442e+000
 -1.3200000e+001  1.2833573e+000
 -1.3100000e+001  1.2033285e+000
 -1.3000000e+001  1.0961888e+000
 -1.2900000e+001  9.7125857e-001
 -1.2800000e+001  8.3858498e-001
 -1.2700000e+001  7.0844408e-001
 -1.2600000e+001  5.9083281e-001
 -1.2500000e+001  4.9497475e-001
 -1.2400000e+001  4.2886378e-001
 -1.2300000e+001  3.9886753e-001
 -1.2200000e+001  4.0940983e-001
 -1.2100000e+001  4.6274740e-001
 -1.2000000e+001  5.5885175e-001
 -1.1900000e+001  6.9540172e-001
 -1.1800000e+001  8.6788741e-001
 -1.1700000e+001  1.0698202e+000
 -1.1600000e+001  1.2930388e+000
 -1.1500000e+001  1.5280971e+000
 -1.1400000e+001  1.7647143e+000
 -1.1300000e+001  1.9922663e+000
 -1.1200000e+001  2.2002946e+000
 -1.1100000e+001  2.3790082e+000
 -1.1000000e+001  2.5197535e+000
 -1.0900000e+001  2.6154317e+000
 -1.0800000e+001  2.6608410e+000
 -1.0700000e+001  2.6529286e+000
 -1.0600000e+001  2.5909406e+000
 -1.0500000e+001  2.4764616e+000
 -1.0400000e+001  2.3133425e+000
 -1.0300000e+001  2.1075205e+000
 -1.0200000e+001  1.8667388e+000
 -1.0100000e+001  1.6001804e+000
 -1.0000000e+001  1.3180340e+000
 -9.9000000e+000  1.0310109e+000
 -9.8000000e+000  7.4983892e-001
 -9.7000000e+000  4.8475519e-001
 -9.6000000e+000  2.4502386e-001
 -9.5000000e+000  3.8501081e-002
 -9.4000000e+000 -1.2873144e-001
 -9.3000000e+000 -2.5264690e-001
 -9.2000000e+000 -3.3145433e-001
 -9.1000000e+000 -3.6567127e-001
 -9.0000000e+000 -3.5808484e-001
 -8.9000000e+000 -3.1360306e-001
 -8.8000000e+000 -2.3900361e-001
 -8.7000000e+000 -1.4259228e-001
 -8.6000000e+000 -3.3787457e-002
 -8.5000000e+000  7.7349134e-002
 -8.4000000e+000  1.8061291e-001
 -8.3000000e+000  2.6616389e-001
 -8.2000000e+000  3.2501664e-001
 -8.1000000e+000  3.4948914e-001
 -8.0000000e+000  3.3358879e-001
 -7.9000000e+000  2.7331700e-001
 -7.8000000e+000  1.6687757e-001
 -7.7000000e+000  1.4778808e-002
 -7.6000000e+000 -1.8017553e-001
 -7.5000000e+000 -4.1300625e-001
 -7.4000000e+000 -6.7678374e-001
 -7.3000000e+000 -9.6294738e-001
 -7.2000000e+000 -1.2617039e+000
 -7.1000000e+000 -1.5624857e+000
 -7.0000000e+000 -1.8544468e+000
 -6.9000000e+000 -2.1269727e+000
 -6.8000000e+000 -2.3701802e+000
 -6.7000000e+000 -2.5753819e+000
 -6.6000000e+000 -2.7354944e+000
 -6.5000000e+000 -2.8453695e+000
 -6.4000000e+000 -2.9020334e+000
 -6.3000000e+000 -2.9048212e+000
 -6.2000000e+000 -2.8554019e+000
 -6.1000000e+000 -2.7576911e+000
 -6.0000000e+000 -2.6176567e+000
 -5.9000000e+000 -2.4430263e+000
 -5.8000000e+000 -2.2429111e+000
 -5.7000000e+000 -2.0273641e+000
 -5.6000000e+000 -1.8068929e+000
 -5.5000000e+000 -1.5919530e+000
 -5.4000000e+000 -1.3924432e+000
 -5.3000000e+000 -1.2172297e+000
 -5.2000000e+000 -1.0737202e+000
 -5.1000000e+000 -9.6750944e-001
 -5.0000000e+000 -9.0211303e-001
 -4.9000000e+000 -8.7880224e-001
 -4.8000000e+000 -8.9654773e-001
 -4.7000000e+000 -9.5207512e-001
 -4.6000000e+000 -1.0400294e+000
 -4.5000000e+000 -1.1532403e+000
 -4.4000000e+000 -1.2830765e+000
 -4.3000000e+000 -1.4198701e+000
 -4.2000000e+000 -1.5533924e+000
 -4.1000000e+000 -1.6733573e+000
 -4.0000000e+000 -1.7699281e+000
 -3.9000000e+000 -1.8342033e+000
 -3.8000000e+000 -1.8586580e+000
 -3.7000000e+000 -1.8375195e+000
 -3.6000000e+000 -1.7670594e+000
 -3.5000000e+000 -1.6457870e+000
 -3.4000000e+000 -1.4745362e+000
 -3.3000000e+000 -1.2564405e+000
 -3.2000000e+000 -9.9679706e-001
 -3.1000000e+000 -7.0282793e-001
 -3.0000000e+000 -3.8334789e-001
 -2.9000000e+000 -4.8356249e-002
 -2.8000000e+000  2.9142835e-001
 -2.7000000e+000  6.2506772e-001
 -2.6000000e+000  9.4191436e-001
 -2.5000000e+000  1.2321077e+000
 -2.4000000e+000  1.4870327e+000
 -2.3000000e+000  1.6997181e+000
 -2.2000000e+000  1.8651559e+000
 -2.1000000e+000  1.9805269e+000
 -2.0000000e+000  2.0453202e+000
 -1.9000000e+000  2.0613426e+000
 -1.8000000e+000  2.0326163e+000
 -1.7000000e+000  1.9651702e+000
 -1.6000000e+000  1.8667358e+000
 -1.5000000e+000  1.7463602e+000
 -1.4000000e+000  1.6139575e+000
 -1.3000000e+000  1.4798188e+000
 -1.2000000e+000  1.3541039e+000
 -1.1000000e+000  1.2463407e+000
 -1.0000000e+000  1.1649558e+000
 -9.0000000e-001  1.1168584e+000
 -8.0000000e-001  1.1070982e+000
 -7.0000000e-001  1.1386139e+000
 -6.0000000e-001  1.2120841e+000
 -5.0000000e-001  1.3258873e+000
 -4.0000000e-001  1.4761749e+000
 -3.0000000e-001  1.6570507e+000
 -2.0000000e-001  1.8608513e+000
 -1.0000000e-001  2.0785118e+000
  0.0000000e+000  2.3000000e+000
  1.0000000e-001  2.5147983e+000
  2.0000000e-001  2.7124099e+000
  3.0000000e-001  2.8828648e+000
  4.0000000e-001  3.0172014e+000
  5.0000000e-001  3.1079004e+000
  6.0000000e-001  3.1492504e+000
  7.0000000e-001  3.1376271e+000
  8.0000000e-001  3.0716727e+000
  9.0000000e-001  2.9523676e+000
  1.0000000e+000  2.7829898e+000
  1.1000000e+000  2.5689644e+000
  1.2000000e+000  2.3176112e+000
  1.3000000e+000  2.0378010e+000
  1.4000000e+000  1.7395386e+000
  1.5000000e+000  1.4334912e+000
  1.6000000e+000  1.1304867e+000
  1.7000000e+000  8.4100348e-001
  1.8000000e+000  5.7467901e-001
  1.9000000e+000  3.3985855e-001
  2.0000000e+000  1.4320717e-001
  2.1000000e+000 -1.0597049e-002
  2.2000000e+000 -1.1907351e-001
  2.3000000e+000 -1.8204347e-001
  2.4000000e+000 -2.0162312e-001
  2.5000000e+000 -1.8210582e-001
  2.6000000e+000 -1.2973923e-001
  2.7000000e+000 -5.2408124e-002
  2.8000000e+000  4.0761884e-002
  2.9000000e+000  1.3986038e-001
  3.0000000e+000  2.3468610e-001
  3.1000000e+000  3.1525490e-001
  3.2000000e+000  3.7229715e-001
  3.3000000e+000  3.9772067e-001
  3.4000000e+000  3.8501674e-001
  3.5000000e+000  3.2958971e-001
  3.6000000e+000  2.2899408e-001
  3.7000000e+000  8.3067842e-002
  3.8000000e+000 -1.0604465e-001
  3.9000000e+000 -3.3398119e-001
  4.0000000e+000 -5.9435763e-001
  4.1000000e+000 -8.7906153e-001
  4.2000000e+000 -1.1786298e+000
  4.3000000e+000 -1.4826916e+000
  4.4000000e+000 -1.7804563e+000
  4.5000000e+000 -2.0612213e+000
  4.6000000e+000 -2.3148773e+000
  4.7000000e+000 -2.5323851e+000
  4.8000000e+000 -2.7062018e+000
  4.9000000e+000 -2.8306358e+000
  5.0000000e+000 -2.9021130e+000
  5.1000000e+000 -2.9193430e+000
  5.2000000e+000 -2.8833743e+000
  5.3000000e+000 -2.7975397e+000
  5.4000000e+000 -2.6672912e+000
  5.5000000e+000 -2.4999340e+000
  5.6000000e+000 -2.3042727e+000
  5.7000000e+000 -2.0901856e+000
  5.8000000e+000 -1.8681485e+000
  5.9000000e+000 -1.6487305e+000
  6.0000000e+000 -1.4420862e+000
  6.1000000e+000 -1.2574690e+000
  6.2000000e+000 -1.1027886e+000
  6.3000000e+000 -9.8423386e-001
  6.4000000e+000 -9.0597996e-001
  6.5000000e+000 -8.6999286e-001
  6.6000000e+000 -8.7594141e-001
  6.7000000e+000 -9.2122073e-001
  6.8000000e+000 -1.0010860e+000
  6.9000000e+000 -1.1088899e+000
  7.0000000e+000 -1.2364128e+000
  7.1000000e+000 -1.3742691e+000
  7.2000000e+000 -1.5123704e+000
  7.3000000e+000 -1.6404232e+000
  7.4000000e+000 -1.7484373e+000
  7.5000000e+000 -1.8272198e+000
  7.6000000e+000 -1.8688314e+000
  7.7000000e+000 -1.8669827e+000
  7.8000000e+000 -1.8173518e+000
  7.9000000e+000 -1.7178069e+000
  8.0000000e+000 -1.5685242e+000
  8.1000000e+000 -1.3719949e+000
  8.2000000e+000 -1.1329206e+000
  8.3000000e+000 -8.5800287e-001
  8.4000000e+000 -5.5563619e-001
  8.5000000e+000 -2.3551980e-001
  8.6000000e+000  9.1793582e-002
  8.7000000e+000  4.1538994e-001
  8.8000000e+000  7.2450374e-001
  8.9000000e+000  1.0090207e+000
  9.0000000e+000  1.2599491e+000
  9.1000000e+000  1.4698380e+000
  9.2000000e+000  1.6331202e+000
  9.3000000e+000  1.7463662e+000
  9.4000000e+000  1.8084349e+000
  9.5000000e+000  1.8205141e+000
  9.6000000e+000  1.7860503e+000
  9.7000000e+000  1.7105693e+000
  9.8000000e+000  1.6013975e+000
  9.9000000e+000  1.4672974e+000
  1.0000000e+001  1.3180340e+000
  1.0100000e+001  1.1638940e+000
  1.0200000e+001  1.0151802e+000
  1.0300000e+001  8.8170643e-001
  1.0400000e+001  7.7231604e-001
  1.0500000e+001  6.9444851e-001
  1.0600000e+001  6.5377424e-001
  1.0700000e+001  6.5391543e-001
  1.0800000e+001  6.9626647e-001
  1.0900000e+001  7.7992248e-001
  1.1000000e+001  9.0171951e-001
  1.1100000e+001  1.0563844e+000
  1.1200000e+001  1.2367873e+000
  1.1300000e+001  1.4342841e+000
  1.1400000e+001  1.6391333e+000
  1.1500000e+001  1.8409660e+000
  1.1600000e+001  2.0292879e+000
  1.1700000e+001  2.1939869e+000
  1.1800000e+001  2.3258247e+000
  1.1900000e+001  2.4168858e+000
  1.2000000e+001  2.4609648e+000
  1.2100000e+001  2.4538713e+000
  1.2200000e+001  2.3936392e+000
  1.2300000e+001  2.2806291e+000
  1.2400000e+001  2.1175196e+000
  1.2500000e+001  1.9091883e+000
  1.2600000e+001  1.6624864e+000
  1.2700000e+001  1.3859199e+000
  1.2800000e+001  1.0892514e+000
  1.2900000e+001  7.8304194e-001
  1.3000000e+001  4.7815478e-001
  1.3100000e+001  1.8524566e-001
  1.3200000e+001 -8.5736953e-002
  1.3300000e+001 -3.2601694e-001
  1.3400000e+001 -5.2839872e-001
  1.3500000e+001 -6.8759901e-001
  1.3600000e+001 -8.0048619e-001
  1.3700000e+001 -8.6621574e-001
  1.3800000e+001 -8.8625541e-001
  1.3900000e+001 -8.6429873e-001
  1.4000000e+001 -8.0607139e-001
  1.4100000e+001 -7.1903954e-001
  1.4200000e+001 -6.1203440e-001
  1.4300000e+001 -4.9481107e-001
  1.4400000e+001 -3.7756303e-001
  1.4500000e+001 -2.7041568e-001
  1.4600000e+001 -1.8292331e-001
  1.4700000e+001 -1.2359394e-001
  1.4800000e+001 -9.9464786e-002
  1.4900000e+001 -1.1574897e-001
  1.5000000e+001 -1.7557050e-001
  1.5100000e+001 -2.7980033e-001
  1.5200000e+001 -4.2700141e-001
  1.5300000e+001 -6.1348546e-001
  1.5400000e+001 -8.3347880e-001
  1.5500000e+001 -1.0793892e+000
  1.5600000e+001 -1.3421609e+000
  1.5700000e+001 -1.6117011e+000
  1.5800000e+001 -1.8773568e+000
  1.5900000e+001 -2.1284194e+000
  1.6000000e+001 -2.3546331e+000
  1.6100000e+001 -2.5466820e+000
  1.6200000e+001 -2.6966326e+000
  1.6300000e+001 -2.7983111e+000
  1.6400000e+001 -2.8475964e+000
  1.6500000e+001 -2.8426151e+000
  1.6600000e+001 -2.7838293e+000
  1.6700000e+001 -2.6740129e+000
  1.6800000e+001 -2.5181169e+000
  1.6900000e+001 -2.3230317e+000
  1.7000000e+001 -2.0972559e+000
  1.7100000e+001 -1.8504894e+000
  1.7200000e+001 -1.5931687e+000
  1.7300000e+001 -1.3359683e+000
  1.7400000e+001 -1.0892914e+000
  1.7500000e+001 -8.6277423e-001
  1.7600000e+001 -6.6482832e-001
  1.7700000e+001 -5.0224278e-001
  1.7800000e+001 -3.7986530e-001
  1.7900000e+001 -3.0037755e-001
  1.8000000e+001 -2.6417564e-001
  1.8100000e+001 -2.6936142e-001
  1.8200000e+001 -3.1184492e-001
  1.8300000e+001 -3.8555310e-001
  1.8400000e+001 -4.8273468e-001
  1.8500000e+001 -5.9434641e-001
  1.8600000e+001 -7.1050213e-001
  1.8700000e+001 -8.2096287e-001
  1.8800000e+001 -9.1564449e-001
  1.8900000e+001 -9.8511817e-001
  1.9000000e+001 -1.0210798e+000
  1.9100000e+001 -1.0167655e+000
  1.9200000e+001 -9.6729288e-001
  1.9300000e+001 -8.6991275e-001
  1.9400000e+001 -7.2415718e-001
  1.9500000e+001 -5.3187850e-001
  1.9600000e+001 -2.9717644e-001
  1.9700000e+001 -2.6216899e-002
  1.9800000e+001  2.7304869e-001
  1.9900000e+001  5.9125018e-001
  2.0000000e+001  9.1803399e-001
  2.0100000e+001  1.2425459e+000
  2.0200000e+001  1.5539385e+000
  2.0300000e+001  1.8418778e+000
  2.0400000e+001  2.0970267e+000
  2.0500000e+001  2.3114798e+000
  2.0600000e+001  2.4791299e+000
  2.0700000e+001  2.5959490e+000
  2.0800000e+001  2.6601688e+000
  2.0900000e+001  2.6723534e+000
  2.1000000e+001  2.6353604e+000
  2.1100000e+001  2.5541919e+000
  2.1200000e+001  2.4357427e+000
  2.1300000e+001  2.2884589e+000
  2.1400000e+001  2.1219215e+000
  2.1500000e+001  1.9463767e+000
  2.1600000e+001  1.7722352e+000
  2.1700000e+001  1.6095633e+000
  2.1800000e+001  1.4675932e+000
  2.1900000e+001  1.3542726e+000
  2.2000000e+001  1.2758780e+000
  2.2100000e+001  1.2367096e+000
  2.2200000e+001  1.2388814e+000
  2.2300000e+001  1.2822184e+000
  2.2400000e+001  1.3642647e+000
  2.2500000e+001  1.4804019e+000
  2.2600000e+001  1.6240736e+000
  2.2700000e+001  1.7871030e+000
  2.2800000e+001  1.9600906e+000
  2.2900000e+001  2.1328707e+000
  2.3000000e+001  2.2950067e+000
  2.3100000e+001  2.4362990e+000
  2.3200000e+001  2.5472841e+000
  2.3300000e+001  2.6196972e+000
  2.3400000e+001  2.6468795e+000
  2.3500000e+001  2.6241076e+000
  2.3600000e+001  2.5488319e+000
  2.3700000e+001  2.4208092e+000
  2.3800000e+001  2.2421268e+000
  2.3900000e+001  2.0171134e+000
  2.4000000e+001  1.7521439e+000
  2.4100000e+001  1.4553455e+000
  2.4200000e+001  1.1362198e+000
  2.4300000e+001  8.0520020e-001
  2.4400000e+001  4.7316360e-001
  2.4500000e+001  1.5092205e-001
  2.4600000e+001 -1.5128250e-001
  2.4700000e+001 -4.2425563e-001
  2.4800000e+001 -6.6027713e-001
  2.4900000e+001 -8.5345647e-001
  2.5000000e+001 -1.0000000e+000
  2.5100000e+001 -1.0983771e+000
  2.5200000e+001 -1.1493770e+000
  2.5300000e+001 -1.1560544e+000
  2.5400000e+001 -1.1235655e+000
  2.5500000e+001 -1.0589031e+000
  2.5600000e+001 -9.7054337e-001
  2.5700000e+001 -8.6802172e-001
  2.5800000e+001 -7.6145718e-001
  2.5900000e+001 -6.6104969e-001
  2.6000000e+001 -5.7657344e-001
  2.6100000e+001 -5.1689127e-001
  2.6200000e+001 -4.8951341e-001
  2.6300000e+001 -5.0022183e-001
  2.6400000e+001 -5.5277841e-001
  2.6500000e+001 -6.4873095e-001
  2.6600000e+001 -7.8732648e-001
  2.6700000e+001 -9.6553607e-001
  2.6800000e+001 -1.1781899e+000
  2.6900000e+001 -1.4182162e+000
  2.7000000e+001 -1.6769727e+000
  2.7100000e+001 -1.9446541e+000
  2.7200000e+001 -2.2107570e+000
  2.7300000e+001 -2.4645788e+000
  2.7400000e+001 -2.6957272e+000
  2.7500000e+001 -2.8946155e+000
  2.7600000e+001 -3.0529205e+000
  2.7700000e+001 -3.1639800e+000
  2.7800000e+001 -3.2231108e+000
  2.7900000e+001 -3.2278335e+000
  2.8000000e+001 -3.1779910e+000
  2.8100000e+001 -3.0757566e+000
  2.8200000e+001 -2.9255305e+000
  2.8300000e+001 -2.7337301e+000
  2.8400000e+001 -2.5084843e+000
  2.8500000e+001 -2.2592457e+000
  2.8600000e+001 -1.9963404e+000
  2.8700000e+001 -1.7304767e+000
  2.8800000e+001 -1.4722354e+000
  2.8900000e+001 -1.2315681e+000
  2.9000000e+001 -1.0173264e+000
  2.9100000e+001 -8.3684417e-001
  2.9200000e+001 -6.9559431e-001
  2.9300000e+001 -5.9693592e-001
  2.9400000e+001 -5.4196361e-001
  2.9500000e+001 -5.2946673e-001
  2.9600000e+001 -5.5600024e-001
  2.9700000e+001 -6.1606369e-001
  2.9800000e+001 -7.0237989e-001
  2.9900000e+001 -8.0625946e-001
  3.0000000e+001 -9.1803399e-001
  3.0100000e+001 -1.0275367e+000
  3.0200000e+001 -1.1246073e+000
  3.0300000e+001 -1.1995972e+000
  3.0400000e+001 -1.2438500e+000
  3.0500000e+001 -1.2501345e+000
  3.0600000e+001 -1.2130091e+000
  3.0700000e+001 -1.1291004e+000
  3.0800000e+001 -9.9728162e-001
  3.0900000e+001 -8.1874380e-001
  3.1000000e+001 -5.9695417e-001
  3.1100000e+001 -3.3750556e-001
  3.1200000e+001 -4.7862862e-002
  3.1300000e+001  2.6298066e-001
  3.1400000e+001  5.8492109e-001
  3.1500000e+001  9.0721534e-001
  3.1600000e+001  1.2189838e+000
  3.1700000e+001  1.5097199e+000
  3.1800000e+001  1.7697822e+000
  3.1900000e+001  1.9908455e+000
  3.2000000e+001  2.1662887e+000
  3.2100000e+001  2.2915015e+000
  3.2200000e+001  2.3640947e+000
  3.2300000e+001  2.3840043e+000
  3.2400000e+001  2.3534842e+000
  3.2500000e+001  2.2769878e+000
  3.2600000e+001  2.1609450e+000
  3.2700000e+001  2.0134441e+000
  3.2800000e+001  1.8438351e+000
  3.2900000e+001  1.6622728e+000
  3.3000000e+001  1.4792219e+000
  3.3100000e+001  1.3049488e+000
  3.3200000e+001  1.1490227e+000
  3.3300000e+001  1.0198517e+000
  3.3400000e+001  9.2427636e-001
  3.3500000e+001  8.6723844e-001
  3.3600000e+001  8.5154297e-001
  3.3700000e+001  8.7772376e-001
  3.3800000e+001  9.4401923e-001
  3.3900000e+001  1.0464598e+000
  3.4000000e+001  1.1790626e+000
  3.4100000e+001  1.3341236e+000
  3.4200000e+001  1.5025942e+000
  3.4300000e+001  1.6745227e+000
  3.4400000e+001  1.8395407e+000
  3.4500000e+001  1.9873702e+000
  3.4600000e+001  2.1083268e+000
  3.4700000e+001  2.1937955e+000
  3.4800000e+001  2.2366555e+000
  3.4900000e+001  2.2316339e+000
  3.5000000e+001  2.1755705e+000
  3.5100000e+001  2.0675825e+000
  3.5200000e+001  1.9091189e+000
  3.5300000e+001  1.7039040e+000
  3.5400000e+001  1.4577713e+000
  3.5500000e+001  1.1783967e+000
  3.5600000e+001  8.7494281e-001
  3.5700000e+001  5.5763258e-001
  3.5800000e+001  2.3727177e-001
  3.5900000e+001 -7.5256239e-002
  3.6000000e+001 -3.6949911e-001
  3.6100000e+001 -6.3592341e-001
  3.6200000e+001 -8.6635795e-001
  3.6300000e+001 -1.0543716e+000
  3.6400000e+001 -1.1955673e+000
  3.6500000e+001 -1.2877777e+000
  3.6600000e+001 -1.3311543e+000
  3.6700000e+001 -1.3281442e+000
  3.6800000e+001 -1.2833573e+000
  3.6900000e+001 -1.2033285e+000
  3.7000000e+001 -1.0961888e+000
  3.7100000e+001 -9.7125857e-001
  3.7200000e+001 -8.3858498e-001
  3.7300000e+001 -7.0844408e-001
  3.7400000e+001 -5.9083281e-001
  3.7500000e+001 -4.9497475e-001
  3.7600000e+001 -4.2886378e-001
  3.7700000e+001 -3.9886753e-001
  3.7800000e+001 -4.0940983e-001
  3.7900000e+001 -4.6274740e-001
  3.8000000e+001 -5.5885175e-001
  3.8100000e+001 -6.9540172e-001
  3.8200000e+001 -8.6788741e-001
  3.8300000e+001 -1.0698202e+000
  3.8400000e+001 -1.2930388e+000
  3.8500000e+001 -1.5280971e+000
  3.8600000e+001 -1.7647143e+000
  3.8700000e+001 -1.9922663e+000
  3.8800000e+001 -2.2002946e+000
  3.8900000e+001 -2.3790082e+000
  3.9000000e+001 -2.5197535e+000
  3.9100000e+001 -2.6154317e+000
  3.9200000e+001 -2.6608410e+000
  3.9300000e+001 -2.6529286e+000
  3.9400000e+001 -2.5909406e+000
  3.9500000e+001 -2.4764616e+000
  3.9600000e+001 -2.3133425e+000
  3.9700000e+001 -2.1075205e+000
  3.9800000e+001 -1.8667388e+000
  3.9900000e+001 -1.6001804e+000
  4.0000000e+001 -1.3180340e+000
  4.0100000e+001 -1.0310109e+000
  4.0200000e+001 -7.4983892e-001
  4.0300000e+001 -4.8475519e-001
  4.0400000e+001 -2.4502386e-001
  4.0500000e+001 -3.8501081e-002
  4.0600000e+001  1.2873144e-001
  4.0700000e+001  2.5264690e-001
  4.0800000e+001  3.3145433e-001
  4.0900000e+001  3.6567127e-001
  4.1000000e+001  3.5808484e-001
  4.1100000e+001  3.1360306e-001
  4.1200000e+001  2.3900361e-001
  4.1300000e+001  1.4259228e-001
  4.1400000e+001  3.3787457e-002
  4.1500000e+001 -7.7349134e-002
  4.1600000e+001 -1.8061291e-001
  4.1700000e+001 -2.6616389e-001
  4.1800000e+001 -3.2501664e-001
  4.1900000e+001 -3.4948914e-001
  4.2000000e+001 -3.3358879e-001
  4.2100000e+001 -2.7331700e-001
  4.2200000e+001 -1.6687757e-001
  4.2300000e+001 -1.4778808e-002
  4.2400000e+001  1.8017553e-001
  4.2500000e+001  4.1300625e-001
  4.2600000e+001  6.7678374e-001
  4.2700000e+001  9.6294738e-001
  4.2800000e+001  1.2617039e+000
  4.2900000e+001  1.5624857e+000
  4.3000000e+001  1.8544468e+000
  4.3100000e+001  2.1269727e+000
  4.3200000e+001  2.3701802e+000
  4.3300000e+001  2.5753819e+000
  4.3400000e+001  2.7354944e+000
  4.3500000e+001  2.8453695e+000
  4.3600000e+001  2.9020334e+000
  4.3700000e+001  2.9048212e+000
  4.3800000e+001  2.8554019e+000
  4.3900000e+001  2.7576911e+000
  4.4000000e+001  2.6176567e+000
  4.4100000e+001  2.4430263e+000
  4.4200000e+001  2.2429111e+000
  4.4300000e+001  2.0273641e+000
  4.4400000e+001  1.8068929e+000
  4.4500000e+001  1.5919530e+000
  4.4600000e+001  1.3924432e+000
  4.4700000e+001  1.2172297e+000
  4.4800000e+001  1.0737202e+000
  4.4900000e+001  9.6750944e-001
  4.5000000e+001  9.0211303e-001
  4.5100000e+001  8.7880224e-001
  4.5200000e+001  8.9654773e-001
  4.5300000e+001  9.5207512e-001
  4.5400000e+001  1.0400294e+000
  4.5500000e+001  1.1532403e+000
  4.5600000e+001  1.2830765e+000
  4.5700000e+001  1.4198701e+000
  4.5800000e+001  1.5533924e+000
  4.5900000e+001  1.6733573e+000
  4.6000000e+001  1.7699281e+000
  4.6100000e+001  1.8342033e+000
  4.6200000e+001  1.8586580e+000
  4.6300000e+001  1.8375195e+000
  4.6400000e+001  1.7670594e+000
  4.6500000e+001  1.6457870e+000
  4.6600000e+001  1.4745362e+000
  4.6700000e+001  1.2564405e+000
  4.6800000e+001  9.9679706e-001
  4.6900000e+001  7.0282793e-001
  4.7000000e+001  3.8334789e-001
  4.7100000e+001  4.8356249e-002
  4.7200000e+001 -2.9142835e-001
  4.7300000e+001 -6.2506772e-001
  4.7400000e+001 -9.4191436e-001
  4.7500000e+001 -1.2321077e+000
  4.7600000e+001 -1.4870327e+000
  4.7700000e+001 -1.6997181e+000
  4.7800000e+001 -1.8651559e+000
  4.7900000e+001 -1.9805269e+000
  4.8000000e+001 -2.0453202e+000
  4.8100000e+001 -2.0613426e+000
  4.8200000e+001 -2.0326163e+000
  4.8300000e+001 -1.9651702e+000
  4.8400000e+001 -1.8667358e+000
  4.8500000e+001 -1.7463602e+000
  4.8600000e+001 -1.6139575e+000
  4.8700000e+001 -1.4798188e+000
  4.8800000e+001 -1.3541039e+000
  4.8900000e+001 -1.2463407e+000
  4.9000000e+001 -1.1649558e+000
  4.9100000e+001 -1.1168584e+000
  4.9200000e+001 -1.1070982e+000
  4.9300000e+001 -1.1386139e+000
  4.9400000e+001 -1.2120841e+000
  4.9500000e+001 -1.3258873e+000
  4.9600000e+001 -1.4761749e+000
  4.9700000e+001 -1.6570507e+000
  4.9800000e+001 -1.8608513e+000
  4.9900000e+001 -2.0785118e+000
  5.0000000e+001 -2.3000000e+000
  5.0100000e+001 -2.5147983e+000
  5.0200000e+001 -2.7124099e+000
  5.0300000e+001 -2.8828648e+000
  5.0400000e+001 -3.0172014e+000
  5.0500000e+001 -3.1079004e+000
  5.0600000e+001 -3.1492504e+000
  5.0700000e+001 -3.1376271e+000
  5.0800000e+001 -3.0716727e+000
  5.0900000e+001 -2.9523676e+000
  5.1000000e+001 -2.7829898e+000
  5.1100000e+001 -2.5689644e+000
  5.1200000e+001 -2.3176112e+000
  5.1300000e+001 -2.0378010e+000
  5.1400000e+001 -1.7395386e+000
  5.1500000e+001 -1.4334912e+000
  5.1600000e+001 -1.1304867e+000
  5.1700000e+001 -8.4100348e-001
  5.1800000e+001 -5.7467901e-001
  5.1900000e+001 -3.3985855e-001
  5.2000000e+001 -1.4320717e-001
  5.2100000e+001  1.0597049e-002
  5.2200000e+001  1.1907351e-001
  5.2300000e+001  1.8204347e-001
  5.2400000e+001  2.0162312e-001
  5.2500000e+001  1.8210582e-001
  5.2600000e+001  1.2973923e-001
  5.2700000e+001  5.2408124e-002
  5.2800000e+001 -4.0761884e-002
  5.2900000e+001 -1.3986038e-001
  5.3000000e+001 -2.3468610e-001
  5.3100000e+001 -3.1525490e-001
  5.3200000e+001 -3.7229715e-001
  5.3300000e+001 -3.9772067e-001
  5.3400000e+001 -3.8501674e-001
  5.3500000e+001 -3.2958971e-001
  5.3600000e+001 -2.2899408e-001
  5.3700000e+001 -8.3067842e-002
  5.3800000e+001  1.0604465e-001
  5.3900000e+001  3.3398119e-001
  5.4000000e+001  5.9435763e-001
  5.4100000e+001  8.7906153e-001
  5.4200000e+001  1.1786298e+000
  5.4300000e+001  1.4826916e+000
  5.4400000e+001  1.7804563e+000
  5.4500000e+001  2.0612213e+000
  5.4600000e+001  2.3148773e+000
  5.4700000e+001  2.5323851e+000
  5.4800000e+001  2.7062018e+000
  5.4900000e+001  2.8306358e+000
  5.5000000e+001  2.9021130e+000
  5.5100000e+001  2.9193430e+000
  5.5200000e+001  2.8833743e+000
  5.5300000e+001  2.7975397e+000
  5.5400000e+001  2.6672912e+000
  5.5500000e+001  2.4999340e+000
  5.5600000e+001  2.3042727e+000
  5.5700000e+001  2.0901856e+000
  5.5800000e+001  1.8681485e+000
  5.5900000e+001  1.6487305e+000
  5.6000000e+001  1.4420862e+000
  5.6100000e+001  1.2574690e+000
  5.6200000e+001  1.1027886e+000
  5.6300000e+001  9.8423386e-001
  5.6400000e+001  9.0597996e-001
  5.6500000e+001  8.6999286e-001
  5.6600000e+001  8.7594141e-001
  5.6700000e+001  9.2122073e-001
  5.6800000e+001  1.0010860e+000
  5.6900000e+001  1.1088899e+000
  5.7000000e+001  1.2364128e+000
  5.7100000e+001  1.3742691e+000
  5.7200000e+001  1.5123704e+000
  5.7300000e+001  1.6404232e+000
  5.7400000e+001  1.7484373e+000
  5.7500000e+001  1.8272198e+000
  5.7600000e+001  1.8688314e+000
  5.7700000e+001  1.8669827e+000
  5.7800000e+001  1.8173518e+000
  5.7900000e+001  1.7178069e+000
  5.8000000e+001  1.5685242e+000
  5.8100000e+001  1.3719949e+000
  5.8200000e+001  1.1329206e+000
  5.8300000e+001  8.5800287e-001
  5.8400000e+001  5.5563619e-001
  5.8500000e+001  2.3551980e-001
  5.8600000e+001 -9.1793582e-002
  5.8700000e+001 -4.1538994e-001
  5.8800000e+001 -7.2450374e-001
  5.8900000e+001 -1.0090207e+000
  5.9000000e+001 -1.2599491e+000
  5.9100000e+001 -1.4698380e+000
  5.9200000e+001 -1.6331202e+000
  5.9300000e+001 -1.7463662e+000
  5.9400000e+001 -1.8084349e+000
  5.9500000e+001 -1.8205141e+000
  5.9600000e+001 -1.7860503e+000
  5.9700000e+001 -1.7105693e+000
  5.9800000e+001 -1.6013975e+000
  5.9900000e+001 -1.4672974e+000
  6.0000000e+001 -1.3180340e+000


==> data_long__2_.dat <==
 -5.1000000e+001 -1.3861876e+000
 -5.0900000e+001 -1.6374651e+000
 -5.0800000e+001 -1.9020041e+000
 -5.0700000e+001 -2.1695313e+000
 -5.0600000e+001 -2.4293571e+000
 -5.0500000e+001 -2.6708844e+000
 -5.0400000e+001 -2.8841121e+000
 -5.0300000e+001 -3.0601128e+000
 -5.0200000e+001 -3.1914577e+000
 -5.0100000e+001 -3.2725718e+000
 -5.0000000e+001 -3.3000000e+000
 -4.9900000e+001 -3.2725718e+000
 -4.9800000e+001 -3.1914577e+000
 -4.9700000e+001 -3.0601128e+000
 -4.9600000e+001 -2.8841121e+000
 -4.9500000e+001 -2.6708844e+000
 -4.9400000e+001 -2.4293571e+000
 -4.9300000e+001 -2.1695313e+000
 -4.9200000e+001 -1.9020041e+000
 -4.9100000e+001 -1.6374651e+000
 -4.9000000e+001 -1.3861876e+000
 -4.8900000e+001 -1.1575415e+000
 -4.8800000e+001 -9.5955087e-001
 -4.8700000e+001 -7.9851625e-001
 -4.8600000e+001 -6.7872133e-001
 -4.8500000e+001 -6.0223735e-001
 -4.8400000e+001 -5.6883474e-001
 -4.8300000e+001 -5.7600629e-001
 -4.8200000e+001 -6.1910053e-001
 -4.8100000e+001 -6.9155916e-001
 -4.8000000e+001 -7.8524669e-001
 -4.7900000e+001 -8.9085660e-001
 -4.7800000e+001 -9.9837443e-001
 -4.7700000e+001 -1.0975752e+000
 -4.7600000e+001 -1.1785316e+000
 -4.7500000e+001 -1.2321077e+000
 -4.7400000e+001 -1.2504155e+000
 -4.7300000e+001 -1.2272106e+000
 -4.7200000e+001 -1.1582098e+000
 -4.7100000e+001 -1.0413140e+000
 -4.7000000e+001 -8.7672562e-001
 -4.6900000e+001 -6.6695551e-001
 -4.6800000e+001 -4.1671867e-001
 -4.6700000e+001 -1.3272347e-001
 -4.6600000e+001  1.7663519e-001
 -4.6500000e+001  5.0166417e-001
 -4.6400000e+001  8.3182316e-001
 -4.6300000e+001  1.1562169e+000
 -4.6200000e+001  1.4641050e+000
 -4.6100000e+001  1.7454041e+000
 -4.6000000e+001  1.9911599e+000
 -4.5900000e+001  2.1939641e+000
 -4.5800000e+001  2.3482983e+000
 -4.5700000e+001  2.4507874e+000
 -4.5600000e+001  2.5003496e+000
 -4.5500000e+001  2.4982373e+000
 -4.5400000e+001  2.4479666e+000
 -4.5300000e+001  2.3551372e+000
 -4.5200000e+001  2.2271541e+000
 -4.5100000e+001  2.0728622e+000
 -4.5000000e+001  1.9021130e+000
 -4.4900000e+001  1.7252830e+000
 -4.4800000e+001  1.5527680e+000
 -4.4700000e+001  1.3944777e+000
 -4.4600000e+001  1.2593539e+000
 -4.4500000e+001  1.1549369e+000
 -4.4400000e+001  1.0869996e+000
 -4.4300000e+001  1.0592683e+000
 -4.4200000e+001  1.0732426e+000
 -4.4100000e+001  1.1281237e+000
 -4.4000000e+001  1.2208544e+000
 -4.3900000e+001  1.3462682e+000
 -4.3800000e+001  1.4973416e+000
 -4.3700000e+001  1.6655364e+000
 -4.3600000e+001  1.8412162e+000
 -4.3500000e+001  2.0141157e+000
 -4.3400000e+001  2.1738425e+000
 -4.3300000e+001  2.3103847e+000
 -4.3200000e+001  2.4146017e+000
 -4.3100000e+001  2.4786733e+000
 -4.3000000e+001  2.4964863e+000
 -4.2900000e+001  2.4639394e+000
 -4.2800000e+001  2.3791519e+000
 -4.2700000e+001  2.2425661e+000
 -4.2600000e+001  2.0569385e+000
 -4.2500000e+001  1.8272198e+000
 -4.2400000e+001  1.5603303e+000
 -4.2300000e+001  1.2648399e+000
 -4.2200000e+001  9.5057037e-001
 -4.2100000e+001  6.2813665e-001
 -4.2000000e+001  3.0845073e-001
 -4.1900000e+001  2.2114747e-003
 -4.1800000e+001 -2.8059512e-001
 -4.1700000e+001 -5.3116109e-001
 -4.1600000e+001 -7.4226485e-001
 -4.1500000e+001 -9.0860301e-001
 -4.1400000e+001 -1.0270298e+000
 -4.1300000e+001 -1.0966925e+000
 -4.1200000e+001 -1.1190567e+000
 -4.1100000e+001 -1.0978199e+000
 -4.1000000e+001 -1.0387174e+000
 -4.0900000e+001 -9.4923124e-001
 -4.0800000e+001 -8.3821423e-001
 -4.0700000e+001 -7.1544890e-001
 -4.0600000e+001 -5.9116184e-001
 -4.0500000e+001 -4.7551711e-001
 -4.0400000e+001 -3.7811311e-001
 -4.0300000e+001 -3.0750724e-001
 -4.0200000e+001 -2.7079116e-001
 -4.0100000e+001 -2.7323739e-001
 -4.0000000e+001 -3.1803399e-001
 -3.9900000e+001 -4.0612043e-001
 -3.9800000e+001 -5.3613244e-001
 -3.9700000e+001 -7.0445847e-001
 -3.9600000e+001 -9.0540529e-001
 -3.9500000e+001 -1.1314645e+000
 -3.9400000e+001 -1.3736675e+000
 -3.9300000e+001 -1.6220112e+000
 -3.9200000e+001 -1.8659350e+000
 -3.9100000e+001 -2.0948250e+000
 -3.9000000e+001 -2.2985218e+000
 -3.8900000e+001 -2.4678074e+000
 -3.8800000e+001 -2.5948476e+000
 -3.8700000e+001 -2.6735689e+000
 -3.8600000e+001 -2.6999505e+000
 -3.8500000e+001 -2.6722199e+000
 -3.8400000e+001 -2.5909398e+000
 -3.8300000e+001 -2.4589841e+000
 -3.8200000e+001 -2.2814031e+000
 -3.8100000e+001 -2.0651852e+000
 -3.8000000e+001 -1.8189253e+000
 -3.7900000e+001 -1.5524177e+000
 -3.7800000e+001 -1.2761913e+000
 -3.7700000e+001 -1.0010104e+000
 -3.7600000e+001 -7.3736491e-001
 -3.7500000e+001 -4.9497475e-001
 -3.7400000e+001 -2.8233168e-001
 -3.7300000e+001 -1.0630123e-001
 -3.7200000e+001  2.8196491e-002
 -3.7100000e+001  1.1841171e-001
 -3.7000000e+001  1.6388474e-001
 -3.6900000e+001  1.6645495e-001
 -3.6800000e+001  1.3015847e-001
 -3.6700000e+001  6.1019743e-002
 -3.6600000e+001 -3.3253216e-002
 -3.6500000e+001 -1.4365487e-001
 -3.6400000e+001 -2.6033106e-001
 -3.6300000e+001 -3.7306905e-001
 -3.6200000e+001 -4.7180494e-001
 -3.6100000e+001 -5.4712420e-001
 -3.6000000e+001 -5.9073086e-001
 -3.5900000e+001 -5.9586297e-001
 -3.5800000e+001 -5.5763417e-001
 -3.5700000e+001 -4.7328473e-001
 -3.5600000e+001 -3.4233024e-001
 -3.5500000e+001 -1.6660034e-001
 -3.5400000e+001  4.9834061e-002
 -3.5300000e+001  3.0084190e-001
 -3.5200000e+001  5.7851255e-001
 -3.5100000e+001  8.7352249e-001
 -3.5000000e+001  1.1755705e+000
 -3.4900000e+001  1.4738603e+000
 -3.4800000e+001  1.7576078e+000
 -3.4700000e+001  2.0165475e+000
 -3.4600000e+001  2.2414160e+000
 -3.4500000e+001  2.4243862e+000
 -3.4400000e+001  2.5594340e+000
 -3.4300000e+001  2.6426185e+000
 -3.4200000e+001  2.6722627e+000
 -3.4100000e+001  2.6490261e+000
 -3.4000000e+001  2.5758649e+000
 -3.3900000e+001  2.4578828e+000
 -3.3800000e+001  2.3020796e+000
 -3.3700000e+001  2.1170085e+000
 -3.3600000e+001  1.9123602e+000
 -3.3500000e+001  1.6984923e+000
 -3.3400000e+001  1.4859283e+000
 -3.3300000e+001  1.2848489e+000
 -3.3200000e+001  1.1046011e+000
 -3.3100000e+001  9.5324822e-001
 -3.3000000e+001  8.3718241e-001
 -3.2900000e+001  7.6081911e-001
 -3.2800000e+001  7.2638719e-001
 -3.2700000e+001  7.3382544e-001
 -3.2600000e+001  7.8079029e-001
 -3.2500000e+001  8.6277423e-001
 -3.2400000e+001  9.7332945e-001
 -3.2300000e+001  1.1043856e+000
 -3.2200000e+001  1.2466468e+000
 -3.2100000e+001  1.3900478e+000
 -3.2000000e+001  1.5242492e+000
 -3.1900000e+001  1.6391449e+000
 -3.1800000e+001  1.7253607e+000
 -3.1700000e+001  1.7747170e+000
 -3.1600000e+001  1.7806357e+000
 -3.1500000e+001  1.7384692e+000
 -3.1400000e+001  1.6457383e+000
 -3.1300000e+001  1.5022654e+000
 -3.1200000e+001  1.3101975e+000
 -3.1100000e+001  1.0739174e+000
 -3.1000000e+001  7.9984807e-001
 -3.0900000e+001  4.9615872e-001
 -3.0800000e+001  1.7238695e-001
 -3.0700000e+001 -1.6100456e-001
 -3.0600000e+001 -4.9311587e-001
 -3.0500000e+001 -8.1311852e-001
 -3.0400000e+001 -1.1107608e+000
 -3.0300000e+001 -1.3768452e+000
 -3.0200000e+001 -1.6036550e+000
 -3.0100000e+001 -1.7853102e+000
 -3.0000000e+001 -1.9180340e+000
 -2.9900000e+001 -2.0003195e+000
 -2.9800000e+001 -2.0329862e+000
 -2.9700000e+001 -2.0191258e+000
 -2.9600000e+001 -1.9639375e+000
 -2.9500000e+001 -1.8744638e+000
 -2.9400000e+001 -1.7592367e+000
 -2.9300000e+001 -1.6278532e+000
 -2.9200000e+001 -1.4905002e+000
 -2.9100000e+001 -1.3574509e+000
 -2.9000000e+001 -1.2385582e+000
 -2.8900000e+001 -1.1427689e+000
 -2.8800000e+001 -1.0776823e+000
 -2.8700000e+001 -1.0491741e+000
 -2.8600000e+001 -1.0611042e+000
 -2.8500000e+001 -1.1151229e+000
 -2.8400000e+001 -1.2105832e+000
 -2.8300000e+001 -1.3445661e+000
 -2.8200000e+001 -1.5120147e+000
 -2.8100000e+001 -1.7059732e+000
 -2.8000000e+001 -1.9179175e+000
 -2.7900000e+001 -2.1381632e+000
 -2.7800000e+001 -2.3563293e+000
 -2.7700000e+001 -2.5618371e+000
 -2.7600000e+001 -2.7444194e+000
 -2.7500000e+001 -2.8946155e+000
 -2.7400000e+001 -3.0042283e+000
 -2.7300000e+001 -3.0667217e+000
 -2.7200000e+001 -3.0775385e+000
 -2.7100000e+001 -3.0343244e+000
 -2.7000000e+001 -2.9370462e+000
 -2.6900000e+001 -2.7879997e+000
 -2.6800000e+001 -2.5917056e+000
 -2.6700000e+001 -2.3547000e+000
 -2.6600000e+001 -2.0852275e+000
 -2.6500000e+001 -1.7928538e+000
 -2.6400000e+001 -1.4880146e+000
 -2.6300000e+001 -1.1815244e+000
 -2.6200000e+001 -8.8406641e-001
 -2.6100000e+001 -6.0569047e-001
 -2.6000000e+001 -3.5534169e-001
 -2.5900000e+001 -1.4044296e-001
 -2.5800000e+001  3.3448751e-002
 -2.5700000e+001  1.6289560e-001
 -2.5600000e+001  2.4672968e-001
 -2.5500000e+001  2.8609397e-001
 -2.5400000e+001  2.8437175e-001
 -2.5300000e+001  2.4700767e-001
 -2.5200000e+001  1.8122937e-001
 -2.5100000e+001  9.5682945e-002
 -2.5000000e+001 -2.7254581e-015
 -2.4900000e+001 -9.5682945e-002
 -2.4800000e+001 -1.8122937e-001
 -2.4700000e+001 -2.4700767e-001
 -2.4600000e+001 -2.8437175e-001
 -2.4500000e+001 -2.8609397e-001
 -2.4400000e+001 -2.4672968e-001
 -2.4300000e+001 -1.6289560e-001
 -2.4200000e+001 -3.3448751e-002
 -2.4100000e+001  1.4044296e-001
 -2.4000000e+001  3.5534169e-001
 -2.3900000e+001  6.0569047e-001
 -2.3800000e+001  8.8406641e-001
 -2.3700000e+001  1.1815244e+000
 -2.3600000e+001  1.4880146e+000
 -2.3500000e+001  1.7928538e+000
 -2.3400000e+001  2.0852275e+000
 -2.3300000e+001  2.3547000e+000
 -2.3200000e+001  2.5917056e+000
 -2.3100000e+001  2.7879997e+000
 -2.3000000e+001  2.9370462e+000
 -2.2900000e+001  3.0343244e+000
 -2.2800000e+001  3.0775385e+000
 -2.2700000e+001  3.0667217e+000
 -2.2600000e+001  3.0042283e+000
 -2.2500000e+001  2.8946155e+000
 -2.2400000e+001  2.7444194e+000
 -2.2300000e+001  2.5618371e+000
 -2.2200000e+001  2.3563293e+000
 -2.2100000e+001  2.1381632e+000
 -2.2000000e+001  1.9179175e+000
 -2.1900000e+001  1.7059732e+000
 -2.1800000e+001  1.5120147e+000
 -2.1700000e+001  1.3445661e+000
 -2.1600000e+001  1.2105832e+000
 -2.1500000e+001  1.1151229e+000
 -2.1400000e+001  1.0611042e+000
 -2.1300000e+001  1.0491741e+000
 -2.1200000e+001  1.0776823e+000
 -2.1100000e+001  1.1427689e+000
 -2.1000000e+001  1.2385582e+000
 -2.0900000e+001  1.3574509e+000
 -2.0800000e+001  1.4905002e+000
 -2.0700000e+001  1.6278532e+000
 -2.0600000e+001  1.7592367e+000
 -2.0500000e+001  1.8744638e+000
 -2.0400000e+001  1.9639375e+000
 -2.0300000e+001  2.0191258e+000
 -2.0200000e+001  2.0329862e+000
 -2.0100000e+001  2.0003195e+000
 -2.0000000e+001  1.9180340e+000
 -1.9900000e+001  1.7853102e+000
 -1.9800000e+001  1.6036550e+000
 -1.9700000e+001  1.3768452e+000
 -1.9600000e+001  1.1107608e+000
 -1.9500000e+001  8.1311852e-001
 -1.9400000e+001  4.9311587e-001
 -1.9300000e+001  1.6100456e-001
 -1.9200000e+001 -1.7238695e-001
 -1.9100000e+001 -4.9615872e-001
 -1.9000000e+001 -7.9984807e-001
 -1.8900000e+001 -1.0739174e+000
 -1.8800000e+001 -1.3101975e+000
 -1.8700000e+001 -1.5022654e+000
 -1.8600000e+001 -1.6457383e+000
 -1.8500000e+001 -1.7384692e+000
 -1.8400000e+001 -1.7806357e+000
 -1.8300000e+001 -1.7747170e+000
 -1.8200000e+001 -1.7253607e+000
 -1.8100000e+001 -1.6391449e+000
 -1.8000000e+001 -1.5242492e+000
 -1.7900000e+001 -1.3900478e+000
 -1.7800000e+001 -1.2466468e+000
 -1.7700000e+001 -1.1043856e+000
 -1.7600000e+001 -9.7332945e-001
 -1.7500000e+001 -8.6277423e-001
 -1.7400000e+001 -7.8079029e-001
 -1.7300000e+001 -7.3382544e-001
 -1.7200000e+001 -7.2638719e-001
 -1.7100000e+001 -7.6081911e-001
 -1.7000000e+001 -8.3718241e-001
 -1.6900000e+001 -9.5324822e-001
 -1.6800000e+001 -1.1046011e+000
 -1.6700000e+001 -1.2848489e+000
 -1.6600000e+001 -1.4859283e+000
 -1.6500000e+001 -1.6984923e+000
 -1.6400000e+001 -1.9123602e+000
 -1.6300000e+001 -2.1170085e+000
 -1.6200000e+001 -2.3020796e+000
 -1.6100000e+001 -2.4578828e+000
 -1.6000000e+001 -2.5758649e+000
 -1.5900000e+001 -2.6490261e+000
 -1.5800000e+001 -2.6722627e+000
 -1.5700000e+001 -2.6426185e+000
 -1.5600000e+001 -2.5594340e+000
 -1.5500000e+001 -2.4243862e+000
 -1.5400000e+001 -2.2414160e+000
 -1.5300000e+001 -2.0165475e+000
 -1.5200000e+001 -1.7576078e+000
 -1.5100000e+001 -1.4738603e+000
 -1.5000000e+001 -1.1755705e+000
 -1.4900000e+001 -8.7352249e-001
 -1.4800000e+001 -5.7851255e-001
 -1.4700000e+001 -3.0084190e-001
 -1.4600000e+001 -4.9834061e-002
 -1.4500000e+001  1.6660034e-001
 -1.4400000e+001  3.4233024e-001
 -1.4300000e+001  4.7328473e-001
 -1.4200000e+001  5.5763417e-001
 -1.4100000e+001  5.9586297e-001
 -1.4000000e+001  5.9073086e-001
 -1.3900000e+001  5.4712420e-001
 -1.3800000e+001  4.7180494e-001
 -1.3700000e+001  3.7306905e-001
 -1.3600000e+001  2.6033106e-001
 -1.3500000e+001  1.4365487e-001
 -1.3400000e+001  3.3253216e-002
 -1.3300000e+001 -6.1019743e-002
 -1.3200000e+001 -1.3015847e-001
 -1.3100000e+001 -1.6645495e-001
 -1.3000000e+001 -1.6388474e-001
 -1.2900000e+001 -1.1841171e-001
 -1.2800000e+001 -2.8196491e-002
 -1.2700000e+001  1.0630123e-001
 -1.2600000e+001  2.8233168e-001
 -1.2500000e+001  4.9497475e-001
 -1.2400000e+001  7.3736491e-001
 -1.2300000e+001  1.0010104e+000
 -1.2200000e+001  1.2761913e+000
 -1.2100000e+001  1.5524177e+000
 -1.2000000e+001  1.8189253e+000
 -1.1900000e+001  2.0651852e+000
 -1.1800000e+001  2.2814031e+000
 -1.1700000e+001  2.4589841e+000
 -1.1600000e+001  2.5909398e+000
 -1.1500000e+001  2.6722199e+000
 -1.1400000e+001  2.6999505e+000
 -1.1300000e+001  2.6735689e+000
 -1.1200000e+001  2.5948476e+000
 -1.1100000e+001  2.4678074e+000
 -1.1000000e+001  2.2985218e+000
 -1.0900000e+001  2.0948250e+000
 -1.0800000e+001  1.8659350e+000
 -1.0700000e+001  1.6220112e+000
 -1.0600000e+001  1.3736675e+000
 -1.0500000e+001  1.1314645e+000
 -1.0400000e+001  9.0540529e-001
 -1.0300000e+001  7.0445847e-001
 -1.0200000e+001  5.3613244e-001
 -1.0100000e+001  4.0612043e-001
 -1.0000000e+001  3.1803399e-001
 -9.9000000e+000  2.7323739e-001
 -9.8000000e+000  2.7079116e-001
 -9.7000000e+000  3.0750724e-001
 -9.6000000e+000  3.7811311e-001
 -9.5000000e+000  4.7551711e-001
 -9.4000000e+000  5.9116184e-001
 -9.3000000e+000  7.1544890e-001
 -9.2000000e+000  8.3821423e-001
 -9.1000000e+000  9.4923124e-001
 -9.0000000e+000  1.0387174e+000
 -8.9000000e+000  1.0978199e+000
 -8.8000000e+000  1.1190567e+000
 -8.7000000e+000  1.0966925e+000
 -8.6000000e+000  1.0270298e+000
 -8.5000000e+000  9.0860301e-001
 -8.4000000e+000  7.4226485e-001
 -8.3000000e+000  5.3116109e-001
 -8.2000000e+000  2.8059512e-001
 -8.1000000e+000 -2.2114747e-003
 -8.0000000e+000 -3.0845073e-001
 -7.9000000e+000 -6.2813665e-001
 -7.8000000e+000 -9.5057037e-001
 -7.7000000e+000 -1.2648399e+000
 -7.6000000e+000 -1.5603303e+000
 -7.5000000e+000 -1.8272198e+000
 -7.4000000e+000 -2.0569385e+000
 -7.3000000e+000 -2.2425661e+000
 -7.2000000e+000 -2.3791519e+000
 -7.1000000e+000 -2.4639394e+000
 -7.0000000e+000 -2.4964863e+000
 -6.9000000e+000 -2.4786733e+000
 -6.8000000e+000 -2.4146017e+000
 -6.7000000e+000 -2.3103847e+000
 -6.6000000e+000 -2.1738425e+000
 -6.5000000e+000 -2.0141157e+000
 -6.4000000e+000 -1.8412162e+000
 -6.3000000e+000 -1.6655364e+000
 -6.2000000e+000 -1.4973416e+000
 -6.1000000e+000 -1.3462682e+000
 -6.0000000e+000 -1.2208544e+000
 -5.9000000e+000 -1.1281237e+000
 -5.8000000e+000 -1.0732426e+000
 -5.7000000e+000 -1.0592683e+000
 -5.6000000e+000 -1.0869996e+000
 -5.5000000e+000 -1.1549369e+000
 -5.4000000e+000 -1.2593539e+000
 -5.3000000e+000 -1.3944777e+000
 -5.2000000e+000 -1.5527680e+000
 -5.1000000e+000 -1.7252830e+000
 -5.0000000e+000 -1.9021130e+000
 -4.9000000e+000 -2.0728622e+000
 -4.8000000e+000 -2.2271541e+000
 -4.7000000e+000 -2.3551372e+000
 -4.6000000e+000 -2.4479666e+000
 -4.5000000e+000 -2.4982373e+000
 -4.4000000e+000 -2.5003496e+000
 -4.3000000e+000 -2.4507874e+000
 -4.2000000e+000 -2.3482983e+000
 -4.1000000e+000 -2.1939641e+000
 -4.0000000e+000 -1.9911599e+000
 -3.9000000e+000 -1.7454041e+000
 -3.8000000e+000 -1.4641050e+000
 -3.7000000e+000 -1.1562169e+000
 -3.6000000e+000 -8.3182316e-001
 -3.5000000e+000 -5.0166417e-001
 -3.4000000e+000 -1.7663519e-001
 -3.3000000e+000  1.3272347e-001
 -3.2000000e+000  4.1671867e-001
 -3.1000000e+000  6.6695551e-001
 -3.0000000e+000  8.7672562e-001
 -2.9000000e+000  1.0413140e+000
 -2.8000000e+000  1.1582098e+000
 -2.7000000e+000  1.2272106e+000
 -2.6000000e+000  1.2504155e+000
 -2.5000000e+000  1.2321077e+000
 -2.4000000e+000  1.1785316e+000
 -2.3000000e+000  1.0975752e+000
 -2.2000000e+000  9.9837443e-001
 -2.1000000e+000  8.9085660e-001
 -2.0000000e+000  7.8524669e-001
 -1.9000000e+000  6.9155916e-001
 -1.8000000e+000  6.1910053e-001
 -1.7000000e+000  5.7600629e-001
 -1.6000000e+000  5.6883474e-001
 -1.5000000e+000  6.0223735e-001
 -1.4000000e+000  6.7872133e-001
 -1.3000000e+000  7.9851625e-001
 -1.2000000e+000  9.5955087e-001
 -1.1000000e+000  1.1575415e+000
 -1.0000000e+000  1.3861876e+000
 -9.0000000e-001  1.6374651e+000
 -8.0000000e-001  1.9020041e+000
 -7.0000000e-001  2.1695313e+000
 -6.0000000e-001  2.4293571e+000
 -5.0000000e-001  2.6708844e+000
 -4.0000000e-001  2.8841121e+000
 -3.0000000e-001  3.0601128e+000
 -2.0000000e-001  3.1914577e+000
 -1.0000000e-001  3.2725718e+000
  0.0000000e+000  3.3000000e+000
  1.0000000e-001  3.2725718e+000
  2.0000000e-001  3.1914577e+000
  3.0000000e-001  3.0601128e+000
  4.0000000e-001  2.8841121e+000
  5.0000000e-001  2.6708844e+000
  6.0000000e-001  2.4293571e+000
  7.0000000e-001  2.1695313e+000
  8.0000000e-001  1.9020041e+000
  9.0000000e-001  1.6374651e+000
  1.0000000e+000  1.3861876e+000
  1.1000000e+000  1.1575415e+000
  1.2000000e+000  9.5955087e-001
  1.3000000e+000  7.9851625e-001
  1.4000000e+000  6.7872133e-001
  1.5000000e+000  6.0223735e-001
  1.6000000e+000  5.6883474e-001
  1.7000000e+000  5.7600629e-001
  1.8000000e+000  6.1910053e-001
  1.9000000e+000  6.9155916e-001
  2.0000000e+000  7.8524669e-001
  2.1000000e+000  8.9085660e-001
  2.2000000e+000  9.9837443e-001
  2.3000000e+000  1.0975752e+000
  2.4000000e+000  1.1785316e+000
  2.5000000e+000  1.2321077e+000
  2.6000000e+000  1.2504155e+000
  2.7000000e+000  1.2272106e+000
  2.8000000e+000  1.1582098e+000
  2.9000000e+000  1.0413140e+000
  3.0000000e+000  8.7672562e-001
  3.1000000e+000  6.6695551e-001
  3.2000000e+000  4.1671867e-001
  3.3000000e+000  1.3272347e-001
  3.4000000e+000 -1.7663519e-001
  3.5000000e+000 -5.0166417e-001
  3.6000000e+000 -8.3182316e-001
  3.7000000e+000 -1.1562169e+000
  3.8000000e+000 -1.4641050e+000
  3.9000000e+000 -1.7454041e+000
  4.0000000e+000 -1.9911599e+000
  4.1000000e+000 -2.1939641e+000
  4.2000000e+000 -2.3482983e+000
  4.3000000e+000 -2.4507874e+000
  4.4000000e+000 -2.5003496e+000
  4.5000000e+000 -2.4982373e+000
  4.6000000e+000 -2.4479666e+000
  4.7000000e+000 -2.3551372e+000
  4.8000000e+000 -2.2271541e+000
  4.9000000e+000 -2.0728622e+000
  5.0000000e+000 -1.9021130e+000
  5.1000000e+000 -1.7252830e+000
  5.2000000e+000 -1.5527680e+000
  5.3000000e+000 -1.3944777e+000
  5.4000000e+000 -1.2593539e+000
  5.5000000e+000 -1.1549369e+000
  5.6000000e+000 -1.0869996e+000
  5.7000000e+000 -1.0592683e+000
  5.8000000e+000 -1.0732426e+000
  5.9000000e+000 -1.1281237e+000
  6.0000000e+000 -1.2208544e+000
  6.1000000e+000 -1.3462682e+000
  6.2000000e+000 -1.4973416e+000
  6.3000000e+000 -1.6655364e+000
  6.4000000e+000 -1.8412162e+000
  6.5000000e+000 -2.0141157e+000
  6.6000000e+000 -2.1738425e+000
  6.7000000e+000 -2.3103847e+000
  6.8000000e+000 -2.4146017e+000
  6.9000000e+000 -2.4786733e+000
  7.0000000e+000 -2.4964863e+000
  7.1000000e+000 -2.4639394e+000
  7.2000000e+000 -2.3791519e+000
  7.3000000e+000 -2.2425661e+000
  7.4000000e+000 -2.0569385e+000
  7.5000000e+000 -1.8272198e+000
  7.6000000e+000 -1.5603303e+000
  7.7000000e+000 -1.2648399e+000
  7.8000000e+000 -9.5057037e-001
  7.9000000e+000 -6.2813665e-001
  8.0000000e+000 -3.0845073e-001
  8.1000000e+000 -2.2114747e-003
  8.2000000e+000  2.8059512e-001
  8.3000000e+000  5.3116109e-001
  8.4000000e+000  7.4226485e-001
  8.5000000e+000  9.0860301e-001
  8.6000000e+000  1.0270298e+000
  8.7000000e+000  1.0966925e+000
  8.8000000e+000  1.1190567e+000
  8.9000000e+000  1.0978199e+000
  9.0000000e+000  1.0387174e+000
  9.1000000e+000  9.4923124e-001
  9.2000000e+000  8.3821423e-001
  9.3000000e+000  7.1544890e-001
  9.4000000e+000  5.9116184e-001
  9.5000000e+000  4.7551711e-001
  9.6000000e+000  3.7811311e-001
  9.7000000e+000  3.0750724e-001
  9.8000000e+000  2.7079116e-001
  9.9000000e+000  2.7323739e-001
  1.0000000e+001  3.1803399e-001
  1.0100000e+001  4.0612043e-001
  1.0200000e+001  5.3613244e-001
  1.0300000e+001  7.0445847e-001
  1.0400000e+001  9.0540529e-001
  1.0500000e+001  1.1314645e+000
  1.0600000e+001  1.3736675e+000
  1.0700000e+001  1.6220112e+000
  1.0800000e+001  1.8659350e+000
  1.0900000e+001  2.0948250e+000
  1.1000000e+001  2.2985218e+000
  1.1100000e+001  2.4678074e+000
  1.1200000e+001  2.5948476e+000
  1.1300000e+001  2.6735689e+000
  1.1400000e+001  2.6999505e+000
  1.1500000e+001  2.6722199e+000
  1.1600000e+001  2.5909398e+000
  1.1700000e+001  2.4589841e+000
  1.1800000e+001  2.2814031e+000
  1.1900000e+001  2.0651852e+000
  1.2000000e+001  1.8189253e+000
  1.2100000e+001  1.5524177e+000
  1.2200000e+001  1.2761913e+000
  1.2300000e+001  1.0010104e+000
  1.2400000e+001  7.3736491e-001
  1.2500000e+001  4.9497475e-001
  1.2600000e+001  2.8233168e-001
  1.2700000e+001  1.0630123e-001
  1.2800000e+001 -2.8196491e-002
  1.2900000e+001 -1.1841171e-001
  1.3000000e+001 -1.6388474e-001
  1.3100000e+001 -1.6645495e-001
  1.3200000e+001 -1.3015847e-001
  1.3300000e+001 -6.1019743e-002
  1.3400000e+001  3.3253216e-002
  1.3500000e+001  1.4365487e-001
  1.3600000e+001  2.6033106e-001
  1.3700000e+001  3.7306905e-001
  1.3800000e+001  4.7180494e-001
  1.3900000e+001  5.4712420e-001
  1.4000000e+001  5.9073086e-001
  1.4100000e+001  5.9586297e-001
  1.4200000e+001  5.5763417e-001
  1.4300000e+001  4.7328473e-001
  1.4400000e+001  3.4233024e-001
  1.4500000e+001  1.6660034e-001
  1.4600000e+001 -4.9834061e-002
  1.4700000e+001 -3.0084190e-001
  1.4800000e+001 -5.7851255e-001
  1.4900000e+001 -8.7352249e-001
  1.5000000e+001 -1.1755705e+000
  1.5100000e+001 -1.4738603e+000
  1.5200000e+001 -1.7576078e+000
  1.5300000e+001 -2.0165475e+000
  1.5400000e+001 -2.2414160e+000
  1.5500000e+001 -2.4243862e+000
  1.5600000e+001 -2.5594340e+000
  1.5700000e+001 -2.6426185e+000
  1.5800000e+001 -2.6722627e+000
  1.5900000e+001 -2.6490261e+000
  1.6000000e+001 -2.5758649e+000
  1.6100000e+001 -2.4578828e+000
  1.6200000e+001 -2.3020796e+000
  1.6300000e+001 -2.1170085e+000
  1.6400000e+001 -1.9123602e+000
  1.6500000e+001 -1.6984923e+000
  1.6600000e+001 -1.4859283e+000
  1.6700000e+001 -1.2848489e+000
  1.6800000e+001 -1.1046011e+000
  1.6900000e+001 -9.5324822e-001
  1.7000000e+001 -8.3718241e-001
  1.7100000e+001 -7.6081911e-001
  1.7200000e+001 -7.2638719e-001
  1.7300000e+001 -7.3382544e-001
  1.7400000e+001 -7.8079029e-001
  1.7500000e+001 -8.6277423e-001
  1.7600000e+001 -9.7332945e-001
  1.7700000e+001 -1.1043856e+000
  1.7800000e+001 -1.2466468e+000
  1.7900000e+001 -1.3900478e+000
  1.8000000e+001 -1.5242492e+000
  1.8100000e+001 -1.6391449e+000
  1.8200000e+001 -1.7253607e+000
  1.8300000e+001 -1.7747170e+000
  1.8400000e+001 -1.7806357e+000
  1.8500000e+001 -1.7384692e+000
  1.8600000e+001 -1.6457383e+000
  1.8700000e+001 -1.5022654e+000
  1.8800000e+001 -1.3101975e+000
  1.8900000e+001 -1.0739174e+000
  1.9000000e+001 -7.9984807e-001
  1.9100000e+001 -4.9615872e-001
  1.9200000e+001 -1.7238695e-001
  1.9300000e+001  1.6100456e-001
  1.9400000e+001  4.9311587e-001
  1.9500000e+001  8.1311852e-001
  1.9600000e+001  1.1107608e+000
  1.9700000e+001  1.3768452e+000
  1.9800000e+001  1.6036550e+000
  1.9900000e+001  1.7853102e+000
  2.0000000e+001  1.9180340e+000
  2.0100000e+001  2.0003195e+000
  2.0200000e+001  2.0329862e+000
  2.0300000e+001  2.0191258e+000
  2.0400000e+001  1.9639375e+000
  2.0500000e+001  1.8744638e+000
  2.0600000e+001  1.7592367e+000
  2.0700000e+001  1.6278532e+000
  2.0800000e+001  1.4905002e+000
  2.0900000e+001  1.3574509e+000
  2.1000000e+001  1.2385582e+000
  2.1100000e+001  1.1427689e+000
  2.1200000e+001  1.0776823e+000
  2.1300000e+001  1.0491741e+000
  2.1400000e+001  1.0611042e+000
  2.1500000e+001  1.1151229e+000
  2.1600000e+001  1.2105832e+000
  2.1700000e+001  1.3445661e+000
  2.1800000e+001  1.5120147e+000
  2.1900000e+001  1.7059732e+000
  2.2000000e+001  1.9179175e+000
  2.2100000e+001  2.1381632e+000
  2.2200000e+001  2.3563293e+000
  2.2300000e+001  2.5618371e+000
  2.2400000e+001  2.7444194e+000
  2.2500000e+001  2.8946155e+000
  2.2600000e+001  3.0042283e+000
  2.2700000e+001  3.0667217e+000
  2.2800000e+001  3.0775385e+000
  2.2900000e+001  3.0343244e+000
  2.3000000e+001  2.9370462e+000
  2.3100000e+001  2.7879997e+000
  2.3200000e+001  2.5917056e+000
  2.3300000e+001  2.3547000e+000
  2.3400000e+001  2.0852275e+000
  2.3500000e+001  1.7928538e+000
  2.3600000e+001  1.4880146e+000
  2.3700000e+001  1.1815244e+000
  2.3800000e+001  8.8406641e-001
  2.3900000e+001  6.0569047e-001
  2.4000000e+001  3.5534169e-001
  2.4100000e+001  1.4044296e-001
  2.4200000e+001 -3.3448751e-002
  2.4300000e+001 -1.6289560e-001
  2.4400000e+001 -2.4672968e-001
  2.4500000e+001 -2.8609397e-001
  2.4600000e+001 -2.8437175e-001
  2.4700000e+001 -2.4700767e-001
  2.4800000e+001 -1.8122937e-001
  2.4900000e+001 -9.5682945e-002
  2.5000000e+001 -2.7254581e-015
  2.5100000e+001  9.5682945e-002
  2.5200000e+001  1.8122937e-001
  2.5300000e+001  2.4700767e-001
  2.5400000e+001  2.8437175e-001
  2.5500000e+001  2.8609397e-001
  2.5600000e+001  2.4672968e-001
  2.5700000e+001  1.6289560e-001
  2.5800000e+001  3.3448751e-002
  2.5900000e+001 -1.4044296e-001
  2.6000000e+001 -3.5534169e-001
  2.6100000e+001 -6.0569047e-001
  2.6200000e+001 -8.8406641e-001
  2.6300000e+001 -1.1815244e+000
  2.6400000e+001 -1.4880146e+000
  2.6500000e+001 -1.7928538e+000
  2.6600000e+001 -2.0852275e+000
  2.6700000e+001 -2.3547000e+000
  2.6800000e+001 -2.5917056e+000
  2.6900000e+001 -2.7879997e+000
  2.7000000e+001 -2.9370462e+000
  2.7100000e+001 -3.0343244e+000
  2.7200000e+001 -3.0775385e+000
  2.7300000e+001 -3.0667217e+000
  2.7400000e+001 -3.0042283e+000
  2.7500000e+001 -2.8946155e+000
  2.7600000e+001 -2.7444194e+000
  2.7700000e+001 -2.5618371e+000
  2.7800000e+001 -2.3563293e+000
  2.7900000e+001 -2.1381632e+000
  2.8000000e+001 -1.9179175e+000
  2.8100000e+001 -1.7059732e+000
  2.8200000e+001 -1.5120147e+000
  2.8300000e+001 -1.3445661e+000
  2.8400000e+001 -1.2105832e+000
  2.8500000e+001 -1.1151229e+000
  2.8600000e+001 -1.0611042e+000
  2.8700000e+001 -1.0491741e+000
  2.8800000e+001 -1.0776823e+000
  2.8900000e+001 -1.1427689e+000
  2.9000000e+001 -1.2385582e+000
  2.9100000e+001 -1.3574509e+000
  2.9200000e+001 -1.4905002e+000
  2.9300000e+001 -1.6278532e+000
  2.9400000e+001 -1.7592367e+000
  2.9500000e+001 -1.8744638e+000
  2.9600000e+001 -1.9639375e+000
  2.9700000e+001 -2.0191258e+000
  2.9800000e+001 -2.0329862e+000
  2.9900000e+001 -2.0003195e+000
  3.0000000e+001 -1.9180340e+000
  3.0100000e+001 -1.7853102e+000
  3.0200000e+001 -1.6036550e+000
  3.0300000e+001 -1.3768452e+000
  3.0400000e+001 -1.1107608e+000
  3.0500000e+001 -8.1311852e-001
  3.0600000e+001 -4.9311587e-001
  3.0700000e+001 -1.6100456e-001
  3.0800000e+001  1.7238695e-001
  3.0900000e+001  4.9615872e-001
  3.1000000e+001  7.9984807e-001
  3.1100000e+001  1.0739174e+000
  3.1200000e+001  1.3101975e+000
  3.1300000e+001  1.5022654e+000
  3.1400000e+001  1.6457383e+000
  3.1500000e+001  1.7384692e+000
  3.1600000e+001  1.7806357e+000
  3.1700000e+001  1.7747170e+000
  3.1800000e+001  1.7253607e+000
  3.1900000e+001  1.6391449e+000
  3.2000000e+001  1.5242492e+000
  3.2100000e+001  1.3900478e+000
  3.2200000e+001  1.2466468e+000
  3.2300000e+001  1.1043856e+000
  3.2400000e+001  9.7332945e-001
  3.2500000e+001  8.6277423e-001
  3.2600000e+001  7.8079029e-001
  3.2700000e+001  7.3382544e-001
  3.2800000e+001  7.2638719e-001
  3.2900000e+001  7.6081911e-001
  3.3000000e+001  8.3718241e-001
  3.3100000e+001  9.5324822e-001
  3.3200000e+001  1.1046011e+000
  3.3300000e+001  1.2848489e+000
  3.3400000e+001  1.4859283e+000
  3.3500000e+001  1.6984923e+000
  3.3600000e+001  1.9123602e+000
  3.3700000e+001  2.1170085e+000
  3.3800000e+001  2.3020796e+000
  3.3900000e+001  2.4578828e+000
  3.4000000e+001  2.5758649e+000
  3.4100000e+001  2.6490261e+000
  3.4200000e+001  2.6722627e+000
  3.4300000e+001  2.6426185e+000
  3.4400000e+001  2.5594340e+000
  3.4500000e+001  2.4243862e+000
  3.4600000e+001  2.2414160e+000
  3.4700000e+001  2.0165475e+000
  3.4800000e+001  1.7576078e+000
  3.4900000e+001  1.4738603e+000
  3.5000000e+001  1.1755705e+000
  3.5100000e+001  8.7352249e-001
  3.5200000e+001  5.7851255e-001
  3.5300000e+001  3.0084190e-001
  3.5400000e+001  4.9834061e-002
  3.5500000e+001 -1.6660034e-001
  3.5600000e+001 -3.4233024e-001
  3.5700000e+001 -4.7328473e-001
  3.5800000e+001 -5.5763417e-001
  3.5900000e+001 -5.9586297e-001
  3.6000000e+001 -5.9073086e-001
  3.6100000e+001 -5.4712420e-001
  3.6200000e+001 -4.7180494e-001
  3.6300000e+001 -3.7306905e-001
  3.6400000e+001 -2.6033106e-001
  3.6500000e+001 -1.4365487e-001
  3.6600000e+001 -3.3253216e-002
  3.6700000e+001  6.1019743e-002
  3.6800000e+001  1.3015847e-001
  3.6900000e+001  1.6645495e-001
  3.7000000e+001  1.6388474e-001
  3.7100000e+001  1.1841171e-001
  3.7200000e+001  2.8196491e-002
  3.7300000e+001 -1.0630123e-001
  3.7400000e+001 -2.8233168e-001
  3.7500000e+001 -4.9497475e-001
  3.7600000e+001 -7.3736491e-001
  3.7700000e+001 -1.0010104e+000
  3.7800000e+001 -1.2761913e+000
  3.7900000e+001 -1.5524177e+000
  3.8000000e+001 -1.8189253e+000
  3.8100000e+001 -2.0651852e+000
  3.8200000e+001 -2.2814031e+000
  3.8300000e+001 -2.4589841e+000
  3.8400000e+001 -2.5909398e+000
  3.8500000e+001 -2.6722199e+000
  3.8600000e+001 -2.6999505e+000
  3.8700000e+001 -2.6735689e+000
  3.8800000e+001 -2.5948476e+000
  3.8900000e+001 -2.4678074e+000
  3.9000000e+001 -2.2985218e+000
  3.9100000e+001 -2.0948250e+000
  3.9200000e+001 -1.8659350e+000
  3.9300000e+001 -1.6220112e+000
  3.9400000e+001 -1.3736675e+000
  3.9500000e+001 -1.1314645e+000
  3.9600000e+001 -9.0540529e-001
  3.9700000e+001 -7.0445847e-001
  3.9800000e+001 -5.3613244e-001
  3.9900000e+001 -4.0612043e-001
  4.0000000e+001 -3.1803399e-001
  4.0100000e+001 -2.7323739e-001
  4.0200000e+001 -2.7079116e-001
  4.0300000e+001 -3.0750724e-001
  4.0400000e+001 -3.7811311e-001
  4.0500000e+001 -4.7551711e-001
  4.0600000e+001 -5.9116184e-001
  4.0700000e+001 -7.1544890e-001
  4.0800000e+001 -8.3821423e-001
  4.0900000e+001 -9.4923124e-001
  4.1000000e+001 -1.0387174e+000
  4.1100000e+001 -1.0978199e+000
  4.1200000e+001 -1.1190567e+000
  4.1300000e+001 -1.0966925e+000
  4.1400000e+001 -1.0270298e+000
  4.1500000e+001 -9.0860301e-001
  4.1600000e+001 -7.4226485e-001
  4.1700000e+001 -5.3116109e-001
  4.1800000e+001 -2.8059512e-001
  4.1900000e+001  2.2114747e-003
  4.2000000e+001  3.0845073e-001
  4.2100000e+001  6.2813665e-001
  4.2200000e+001  9.5057037e-001
  4.2300000e+001  1.2648399e+000
  4.2400000e+001  1.5603303e+000
  4.2500000e+001  1.8272198e+000
  4.2600000e+001  2.0569385e+000
  4.2700000e+001  2.2425661e+000
  4.2800000e+001  2.3791519e+000
  4.2900000e+001  2.4639394e+000
  4.3000000e+001  2.4964863e+000
  4.3100000e+001  2.4786733e+000
  4.3200000e+001  2.4146017e+000
  4.3300000e+001  2.3103847e+000
  4.3400000e+001  2.1738425e+000
  4.3500000e+001  2.0141157e+000
  4.3600000e+001  1.8412162e+000
  4.3700000e+001  1.6655364e+000
  4.3800000e+001  1.4973416e+000
  4.3900000e+001  1.3462682e+000
  4.4000000e+001  1.2208544e+000
  4.4100000e+001  1.1281237e+000
  4.4200000e+001  1.0732426e+000
  4.4300000e+001  1.0592683e+000
  4.4400000e+001  1.0869996e+000
  4.4500000e+001  1.1549369e+000
  4.4600000e+001  1.2593539e+000
  4.4700000e+001  1.3944777e+000
  4.4800000e+001  1.5527680e+000
  4.4900000e+001  1.7252830e+000
  4.5000000e+001  1.9021130e+000
  4.5100000e+001  2.0728622e+000
  4.5200000e+001  2.2271541e+000
  4.5300000e+001  2.3551372e+000
  4.5400000e+001  2.4479666e+000
  4.5500000e+001  2.4982373e+000
  4.5600000e+001  2.5003496e+000
  4.5700000e+001  2.4507874e+000
  4.5800000e+001  2.3482983e+000
  4.5900000e+001  2.1939641e+000
  4.6000000e+001  1.9911599e+000
  4.6100000e+001  1.7454041e+000
  4.6200000e+001  1.4641050e+000
  4.6300000e+001  1.1562169e+000
  4.6400000e+001  8.3182316e-001
  4.6500000e+001  5.0166417e-001
  4.6600000e+001  1.7663519e-001
  4.6700000e+001 -1.3272347e-001
  4.6800000e+001 -4.1671867e-001
  4.6900000e+001 -6.6695551e-001
  4.7000000e+001 -8.7672562e-001
  4.7100000e+001 -1.0413140e+000
  4.7200000e+001 -1.1582098e+000
  4.7300000e+001 -1.2272106e+000
  4.7400000e+001 -1.2504155e+000
  4.7500000e+001 -1.2321077e+000
  4.7600000e+001 -1.1785316e+000
  4.7700000e+001 -1.0975752e+000
  4.7800000e+001 -9.9837443e-001
  4.7900000e+001 -8.9085660e-001
  4.8000000e+001 -7.8524669e-001
  4.8100000e+001 -6.9155916e-001
  4.8200000e+001 -6.1910053e-001
  4.8300000e+001 -5.7600629e-001
  4.8400000e+001 -5.6883474e-001
  4.8500000e+001 -6.0223735e-001
  4.8600000e+001 -6.7872133e-001
  4.8700000e+001 -7.9851625e-001
  4.8800000e+001 -9.5955087e-001
  4.8900000e+001 -1.1575415e+000
  4.9000000e+001 -1.3861876e+000
  4.9100000e+001 -1.6374651e+000
  4.9200000e+001 -1.9020041e+000
  4.9300000e+001 -2.1695313e+000
  4.9400000e+001 -2.4293571e+000
  4.9500000e+001 -2.6708844e+000
  4.9600000e+001 -2.8841121e+000
  4.9700000e+001 -3.0601128e+000
  4.9800000e+001 -3.1914577e+000
  4.9900000e+001 -3.2725718e+000
  5.0000000e+001 -3.3000000e+000
  5.0100000e+001 -3.2725718e+000
  5.0200000e+001 -3.1914577e+000
  5.0300000e+001 -3.0601128e+000
  5.0400000e+001 -2.8841121e+000
  5.0500000e+001 -2.6708844e+000
  5.0600000e+001 -2.4293571e+000
  5.0700000e+001 -2.1695313e+000
  5.0800000e+001 -1.9020041e+000
  5.0900000e+001 -1.6374651e+000
  5.1000000e+001 -1.3861876e+000


==> data_lowfreq_corr.dat <==
  0.0000000e+000  1.6818944e-002
  1.0010010e-003  1.6921809e-002
  2.0020020e-003  1.5922029e-002
  3.0030030e-003  1.3883022e-002
  4.0040040e-003  1.0935983e-002
  5.0050050e-003  7.2714584e-003
  6.0060060e-003  3.1270500e-003
  7.0070070e-003  1.2279671e-003
  8.0080080e-003  5.5101172e-003
  9.0090090e-003  9.4401545e-003
  1.0010010e-002  1.2761254e-002
  1.1011011e-002  1.5255782e-002
  1.2012012e-002  1.6759547e-002
  1.3013013e-002  1.7172601e-002
  1.4014014e-002  1.6465891e-002
  1.5015015e-002  1.4683293e-002
  1.6016016e-002  1.1938914e-002
  1.7017017e-002  8.4098117e-003
  1.8018018e-002  4.3245937e-003
  1.9019019e-002  5.1362059e-005
  2.0020020e-002  4.4331207e-003
  2.1021021e-002  8.5347186e-003
  2.2022022e-002  1.2087803e-002
  2.3023023e-002  1.4859173e-002
  2.4024024e-002  1.6666070e-002
  2.5025025e-002  1.7388227e-002
  2.6026026e-002  1.6975869e-002
  2.7027027e-002  1.5453144e-002
  2.8028028e-002  1.2916746e-002
  2.9029029e-002  9.5297976e-003
  3.0030030e-002  5.5113888e-003
  3.1031031e-002  1.1224375e-003
  3.2032032e-002  3.3512226e-003
  3.3033033e-002  7.6174273e-003
  3.4034034e-002  1.1396735e-002
  3.5035035e-002  1.4440709e-002
  3.6036036e-002  1.6548230e-002
  3.7037037e-002  1.7578776e-002
  3.8038038e-002  1.7461789e-002
  3.9039039e-002  1.6201498e-002
  4.0040040e-002  1.3876888e-002
  4.1041041e-002  1.0636781e-002
  4.2042042e-002  6.6903381e-003
  4.3043043e-002  2.2935981e-003
  4.4044044e-002  2.2671004e-003
  4.5045045e-002  6.6937301e-003
  4.6046046e-002  1.0696018e-002
  4.7047047e-002  1.4010449e-002
  4.8048048e-002  1.6417599e-002
  4.9049049e-002  1.7756640e-002
  5.0050050e-002  1.7936081e-002
  5.1051051e-002  1.6940014e-002
  5.2052052e-002  1.4829441e-002
  5.3053053e-002  1.1738584e-002
  5.4054054e-002  7.8663860e-003
  5.5055055e-002  3.4637511e-003
  5.6056056e-002  1.1826719e-003
  5.7057057e-002  5.7691081e-003
  5.8058058e-002  9.9944765e-003
  5.9059059e-002  1.3580119e-002
  6.0060060e-002  1.6288147e-002
  6.1061061e-002  1.7937203e-002
  6.2062062e-002  1.8414593e-002
  6.3063063e-002  1.7683976e-002
  6.4064064e-002  1.5788093e-002
  6.5065065e-002  1.2846331e-002
  6.6066066e-002  9.0472500e-003
  6.7067067e-002  4.6365533e-003
  6.8068068e-002  9.8754917e-005
  6.9069069e-002  4.8489902e-003
  7.0070070e-002  9.3019903e-003
  7.1071071e-002  1.3163582e-002
  7.2072072e-002  1.6176978e-002
  7.3073073e-002  1.8139816e-002
  7.4074074e-002  1.8917733e-002
  7.5075075e-002  1.8453540e-002
  7.6076076e-002  1.6771394e-002
  7.7077077e-002  1.3975656e-002
  7.8078078e-002  1.0244477e-002
  7.9079079e-002  5.8185093e-003
  8.0080080e-002  9.8544811e-004
  8.1081081e-002  3.9386007e-003
  8.2082082e-002  8.6297330e-003
  8.3083083e-002  1.2777492e-002
  8.4084084e-002  1.6105362e-002
  8.5085085e-002  1.8389158e-002
  8.6086086e-002  1.9472094e-002
  8.7087087e-002  1.9275519e-002
  8.8088088e-002  1.7804589e-002
  8.9089089e-002  1.5148467e-002
  9.0090090e-002  1.1475001e-002
  9.1091091e-002  7.0201974e-003
  9.2092092e-002  2.0731400e-003
  9.3093093e-002  3.0426894e-003
  9.4094094e-002  7.9904788e-003
  9.5095095e-002  1.2442182e-002
  9.6096096e-002  1.6100198e-002
  9.7097097e-002  1.8717203e-002
  9.8098098e-002  2.0112821e-002
  9.9099099e-002  2.0186015e-002
  1.0010010e-001  1.8922340e-002
  1.0110110e-001  1.6395564e-002
  1.0210210e-001  1.2763477e-002
  1.0310310e-001  8.2581415e-003
  1.0410410e-001  3.1711662e-003
  1.0510511e-001  2.1650605e-003
  1.0610611e-001  7.3989836e-003
  1.0710711e-001  1.2182937e-002
  1.0810811e-001  1.6196141e-002
  1.0910911e-001  1.9166122e-002
  1.1011011e-001  2.0887137e-002
  1.1111111e-001  2.1234356e-002
  1.1211211e-001  2.0172838e-002
  1.1311311e-001  1.7760654e-002
  1.1411411e-001  1.4145898e-002
  1.1511512e-001  9.5577332e-003
  1.1611612e-001  4.2919955e-003
  1.1711712e-001  1.3077445e-003
  1.1811812e-001  6.8724564e-003
  1.1911912e-001  1.2031829e-002
  1.2012012e-001  1.6438780e-002
  1.2112112e-001  1.9792675e-002
  1.2212212e-001  2.1859727e-002
  1.2312312e-001  2.2489184e-002
  1.2412412e-001  2.1624202e-002
  1.2512513e-001  1.9306628e-002
  1.2612613e-001  1.5675301e-002
  1.2712713e-001  1.0957928e-002
  1.2812813e-001  5.4569784e-003
  1.2912913e-001  4.6952593e-004
  1.3013013e-001  6.4311225e-003
  1.3113113e-001  1.2030442e-002
  1.3213213e-001  1.6889504e-002
  1.3313313e-001  2.0675054e-002
  1.3413413e-001  2.3121244e-002
  1.3513514e-001  2.4048137e-002
  1.3613614e-001  2.3374760e-002
  1.3713714e-001  2.1125757e-002
  1.3813814e-001  1.7431138e-002
  1.3913914e-001  1.2519039e-002
  1.4014014e-001  6.7018786e-003
  1.4114114e-001  3.5673211e-004
  1.4214214e-001  6.0988476e-003
  1.4314314e-001  1.2234042e-002
  1.4414414e-001  1.7633246e-002
  1.4514515e-001  2.1923956e-002
  1.4614615e-001  2.4802207e-002
  1.4714715e-001  2.6053850e-002
  1.4814815e-001  2.5570182e-002
  1.4914915e-001  2.3356833e-002
  1.5015015e-001  1.9535191e-002
  1.5115115e-001  1.4336174e-002
  1.5215215e-001  8.0866203e-003
  1.5315315e-001  1.1890918e-003
  1.5415415e-001  5.9036935e-003
  1.5515516e-001  1.2718192e-002
  1.5615616e-001  1.8791255e-002
  1.5715716e-001  2.3701208e-002
  1.5815816e-001  2.7096721e-002
  1.5915916e-001  2.8721535e-002
  1.6016016e-001  2.8433324e-002
  1.6116116e-001  2.6215333e-002
  1.6216216e-001  2.2179902e-002
  1.6316316e-001  1.6563473e-002
  1.6416416e-001  9.7132557e-003
  1.6516517e-001  2.0662695e-003
  1.6616617e-001  5.8780073e-003
  1.6716717e-001  1.3589698e-002
  1.6816817e-001  2.0543278e-002
  1.6916917e-001  2.6252765e-002
  1.7017017e-001  3.0305047e-002
  1.7117117e-001  3.2389092e-002
  1.7217217e-001  3.2319026e-002
  1.7317317e-001  3.0049418e-002
  1.7417417e-001  2.5681589e-002
  1.7517518e-001  1.9460319e-002
  1.7617618e-001  1.1760950e-002
  1.7717718e-001  3.0675148e-003
  1.7817818e-001  6.0568908e-003
  1.7917918e-001  1.5005717e-002
  1.8018018e-001  2.3168355e-002
  1.8118118e-001  2.9970810e-002
  1.8218218e-001  3.4915012e-002
  1.8318318e-001  3.7614140e-002
  1.8418418e-001  3.7821514e-002
  1.8518519e-001  3.5451007e-002
  1.8618619e-001  3.0587385e-002
  1.8718719e-001  2.3485618e-002
  1.8818819e-001  1.4558916e-002
  1.8918919e-001  4.3559305e-003
  1.9019019e-001  6.4716734e-003
  1.9119119e-001  1.7209447e-002
  1.9219219e-001  2.7125776e-002
  1.9319319e-001  3.5520068e-002
  1.9419419e-001  4.1770435e-002
  1.9519520e-001  4.5377730e-002
  1.9619620e-001  4.6002960e-002
  1.9719720e-001  4.3495402e-002
  1.9819820e-001  3.7909293e-002
  1.9919920e-001  2.9507628e-002
  2.0020020e-001  1.8752367e-002
  2.0120120e-001  6.2812311e-003
  2.0220220e-001  7.1278841e-003
  2.0320320e-001  2.0603010e-002
  2.0420420e-001  3.3232121e-002
  2.0520521e-001  4.4121866e-002
  2.0620621e-001  5.2457400e-002
  2.0720721e-001  5.7559499e-002
  2.0820821e-001  5.8935190e-002
  2.0920921e-001  5.6318377e-002
  2.1021021e-001  4.9697471e-002
  2.1121121e-001  3.9327712e-002
  2.1221221e-001  2.5726781e-002
  2.1321321e-001  9.6532634e-003
  2.1421421e-001  7.9313943e-003
  2.1521522e-001  2.5915751e-002
  2.1621622e-001  4.3103369e-002
  2.1721722e-001  5.8286404e-002
  2.1821822e-001  7.0323553e-002
  2.1921922e-001  7.8217695e-002
  2.2022022e-001  8.1188367e-002
  2.2122122e-001  7.8734327e-002
  2.2222222e-001  7.0681859e-002
  2.2322322e-001  5.7215139e-002
  2.2422422e-001  3.8885911e-002
  2.2522523e-001  1.6600827e-002
  2.2622623e-001  8.4139313e-003
  2.2722723e-001  3.4669799e-002
  2.2822823e-001  6.0492469e-002
  2.2922923e-001  8.4114528e-002
  2.3023023e-001  1.0377947e-001
  2.3123123e-001  1.1785162e-001
  2.3223223e-001  1.2492599e-001
  2.3323323e-001  1.2393161e-001
  2.3423423e-001  1.1422235e-001
  2.3523524e-001  9.5649163e-002
  2.3623624e-001  6.8609100e-002
  2.3723724e-001  3.4066842e-002
  2.3823824e-001  6.4535619e-003
  2.3923924e-001  5.0907930e-002
  2.4024024e-001  9.6801528e-002
  2.4124124e-001  1.4128675e-001
  2.4224224e-001  1.8128512e-001
  2.4324324e-001  2.1362825e-001
  2.4424424e-001  2.3521149e-001
  2.4524525e-001  2.4315276e-001
  2.4624625e-001  2.3494887e-001
  2.4724725e-001  2.0862126e-001
  2.4824825e-001  1.6284355e-001
  2.4924925e-001  9.7043891e-002
  2.5025025e-001  1.1476233e-002
  2.5125125e-001  9.2744055e-002
  2.5225225e-001  2.1364301e-001
  2.5325325e-001  3.4843038e-001
  2.5425425e-001  4.9358060e-001
  2.5525526e-001  6.4494950e-001
  2.5625626e-001  7.9792232e-001
  2.5725726e-001  9.4758676e-001
  2.5825826e-001  1.0889237e+000
  2.5925926e-001  1.2170069e+000
  2.6026026e-001  1.3272033e+000
  2.6126126e-001  1.4153646e+000
  2.6226226e-001  1.4780004e+000
  2.6326326e-001  1.5124272e+000
  2.6426426e-001  1.5168847e+000
  2.6526527e-001  1.4906137e+000
  2.6626627e-001  1.4338942e+000
  2.6726727e-001  1.3480398e+000
  2.6826827e-001  1.2353497e+000
  2.6926927e-001  1.0990207e+000
  2.7027027e-001  9.4302246e-001
  2.7127127e-001  7.7194255e-001
  2.7227227e-001  5.9080787e-001
  2.7327327e-001  4.0489038e-001
  2.7427427e-001  2.1950583e-001
  2.7527528e-001  3.9814343e-002
  2.7627628e-001  1.2936891e-001
  2.7727728e-001  2.8374480e-001
  2.7827828e-001  4.1967639e-001
  2.7927928e-001  5.3430448e-001
  2.8028028e-001  6.2562839e-001
  2.8128128e-001  6.9254977e-001
  2.8228228e-001  7.3487848e-001
  2.8328328e-001  7.5330180e-001
  2.8428428e-001  7.4931939e-001
  2.8528529e-001  7.2514821e-001
  2.8628629e-001  6.8360248e-001
  2.8728729e-001  6.2795482e-001
  2.8828829e-001  5.6178540e-001
  2.8928929e-001  4.8882573e-001
  2.9029029e-001  4.1280427e-001
  2.9129129e-001  3.3729992e-001
  2.9229229e-001  2.6560950e-001
  2.9329329e-001  2.0063371e-001
  2.9429429e-001  1.4478561e-001
  2.9529530e-001  9.9923996e-002
  2.9629630e-001  6.7313143e-002
  2.9729730e-001  4.7608896e-002
  2.9829830e-001  4.0870205e-002
  2.9929930e-001  4.6593990e-002
  3.0030030e-001  6.3770452e-002
  3.0130130e-001  9.0955279e-002
  3.0230230e-001  1.2635473e-001
  3.0330330e-001  1.6791939e-001
  3.0430430e-001  2.1344223e-001
  3.0530531e-001  2.6065704e-001
  3.0630631e-001  3.0733321e-001
  3.0730731e-001  3.5136376e-001
  3.0830831e-001  3.9084364e-001
  3.0930931e-001  4.2413624e-001
  3.1031031e-001  4.4992645e-001
  3.1131131e-001  4.6725942e-001
  3.1231231e-001  4.7556452e-001
  3.1331331e-001  4.7466473e-001
  3.1431431e-001  4.6477199e-001
  3.1531532e-001  4.4646947e-001
  3.1631632e-001  4.2068191e-001
  3.1731732e-001  3.8863556e-001
  3.1831832e-001  3.5180914e-001
  3.1931932e-001  3.1187759e-001
  3.2032032e-001  2.7065020e-001
  3.2132132e-001  2.3000498e-001
  3.2232232e-001  1.9182087e-001
  3.2332332e-001  1.5790961e-001
  3.2432432e-001  1.2994903e-001
  3.2532533e-001  1.0941959e-001
  3.2632633e-001  9.7545796e-002
  3.2732733e-001  9.5244433e-002
  3.2832833e-001  1.0308124e-001
  3.2932933e-001  1.2123772e-001
  3.3033033e-001  1.4948960e-001
  3.3133133e-001  1.8719826e-001
  3.3233233e-001  2.3331617e-001
  3.3333333e-001  2.8640702e-001
  3.3433433e-001  3.4468072e-001
  3.3533534e-001  4.0604314e-001
  3.3633634e-001  4.6815954e-001
  3.3733734e-001  5.2853036e-001
  3.3833834e-001  5.8457722e-001
  3.3933934e-001  6.3373647e-001
  3.4034034e-001  6.7355706e-001
  3.4134134e-001  7.0179913e-001
  3.4234234e-001  7.1652915e-001
  3.4334334e-001  7.1620782e-001
  3.4434434e-001  6.9976629e-001
  3.4534535e-001  6.6666715e-001
  3.4634635e-001  6.1694661e-001
  3.4734735e-001  5.5123513e-001
  3.4834835e-001  4.7075471e-001
  3.4934935e-001  3.7729165e-001
  3.5035035e-001  2.7314508e-001
  3.5135135e-001  1.6105243e-001
  3.5235235e-001  4.4094297e-002
  3.5335335e-001  7.4417898e-002
  3.5435435e-001  1.9106687e-001
  3.5535536e-001  3.0246196e-001
  3.5635636e-001  4.0537324e-001
  3.5735736e-001  4.9686121e-001
  3.5835836e-001  5.7439603e-001
  3.5935936e-001  6.3596040e-001
  3.6036036e-001  6.8013111e-001
  3.6136136e-001  7.0613490e-001
  3.6236236e-001  7.1387558e-001
  3.6336336e-001  7.0393068e-001
  3.6436436e-001  6.7751739e-001
  3.6536537e-001  6.3642904e-001
  3.6636637e-001  5.8294490e-001
  3.6736737e-001  5.1971753e-001
  3.6836837e-001  4.4964309e-001
  3.6936937e-001  3.7572089e-001
  3.7037037e-001  3.0090936e-001
  3.7137137e-001  2.2798565e-001
  3.7237237e-001  1.5941611e-001
  3.7337337e-001  9.7244495e-002
  3.7437437e-001  4.3003616e-002
  3.7537538e-001  2.3445337e-003
  3.7637638e-001  3.8437130e-002
  3.7737738e-001  6.5505560e-002
  3.7837838e-001  8.4337326e-002
  3.7937938e-001  9.6206694e-002
  3.8038038e-001  1.0277775e-001
  3.8138138e-001  1.0598499e-001
  3.8238238e-001  1.0789801e-001
  3.8338338e-001  1.1057757e-001
  3.8438438e-001  1.1593122e-001
  3.8538539e-001  1.2557652e-001
  3.8638639e-001  1.4071977e-001
  3.8738739e-001  1.6205734e-001
  3.8838839e-001  1.8970564e-001
  3.8938939e-001  2.2316429e-001
  3.9039039e-001  2.6131514e-001
  3.9139139e-001  3.0245825e-001
  3.9239239e-001  3.4438336e-001
  3.9339339e-001  3.8447413e-001
  3.9439439e-001  4.1983978e-001
  3.9539540e-001  4.4746800e-001
  3.9639640e-001  4.6439096e-001
  3.9739740e-001  4.6785605e-001
  3.9839840e-001  4.5549192e-001
  3.9939940e-001  4.2546113e-001
  4.0040040e-001  3.7659063e-001
  4.0140140e-001  3.0847276e-001
  4.0240240e-001  2.2153064e-001
  4.0340340e-001  1.1704361e-001
  4.0440440e-001  2.8694980e-003
  4.0540541e-001  1.3530948e-001
  4.0640641e-001  2.7669621e-001
  4.0740741e-001  4.2290429e-001
  4.0840841e-001  5.6942882e-001
  4.0940941e-001  7.1157360e-001
  4.1041041e-001  8.4465298e-001
  4.1141141e-001  9.6419742e-001
  4.1241241e-001  1.0661531e+000
  4.1341341e-001  1.1470653e+000
  4.1441441e-001  1.2042373e+000
  4.1541542e-001  1.2358558e+000
  4.1641642e-001  1.2410777e+000
  4.1741742e-001  1.2200729e+000
  4.1841842e-001  1.1740213e+000
  4.1941942e-001  1.1050641e+000
  4.2042042e-001  1.0162112e+000
  4.2142142e-001  9.1120942e-001
  4.2242242e-001  7.9437752e-001
  4.2342342e-001  6.7041611e-001
  4.2442442e-001  5.4420129e-001
  4.2542543e-001  4.2057207e-001
  4.2642643e-001  3.0412125e-001
  4.2742743e-001  1.9899990e-001
  4.2842843e-001  1.0874425e-001
  4.2942943e-001  3.6132971e-002
  4.3043043e-001  1.6918787e-002
  4.3143143e-001  4.9424207e-002
  4.3243243e-001  6.1345894e-002
  4.3343343e-001  5.3572983e-002
  4.3443443e-001  2.7856002e-002
  4.3543544e-001  1.3296693e-002
  4.3643644e-001  6.6755407e-002
  4.3743744e-001  1.2893147e-001
  4.3843844e-001  1.9595734e-001
  4.3943944e-001  2.6387572e-001
  4.4044044e-001  3.2882848e-001
  4.4144144e-001  3.8723670e-001
  4.4244244e-001  4.3596351e-001
  4.4344344e-001  4.7245246e-001
  4.4444444e-001  4.9483568e-001
  4.4544545e-001  5.0200731e-001
  4.4644645e-001  4.9365975e-001
  4.4744745e-001  4.7028187e-001
  4.4844845e-001  4.3312027e-001
  4.4944945e-001  3.8410625e-001
  4.5045045e-001  3.2575274e-001
  4.5145145e-001  2.6102660e-001
  4.5245245e-001  1.9320288e-001
  4.5345345e-001  1.2570786e-001
  4.5445445e-001  6.1958490e-002
  4.5545546e-001  5.2052423e-003
  4.5645646e-001  4.1614673e-002
  4.5745746e-001  7.6007577e-002
  4.5845846e-001  9.6031945e-002
  4.5945946e-001  1.0038132e-001
  4.6046046e-001  8.8438738e-002
  4.6146146e-001  6.0301342e-002
  4.6246246e-001  1.6774920e-002
  4.6346346e-001  4.0660275e-002
  4.6446446e-001  1.0991020e-001
  4.6546547e-001  1.8835086e-001
  4.6646647e-001  2.7293118e-001
  4.6746747e-001  3.6029034e-001
  4.6846847e-001  4.4688443e-001
  4.6946947e-001  5.2911745e-001
  4.7047047e-001  6.0347167e-001
  4.7147147e-001  6.6663243e-001
  4.7247247e-001  7.1560346e-001
  4.7347347e-001  7.4780878e-001
  4.7447447e-001  7.6117835e-001
  4.7547548e-001  7.5421518e-001
  4.7647648e-001  7.2604239e-001
  4.7747748e-001  6.7642950e-001
  4.7847848e-001  6.0579779e-001
  4.7947948e-001  5.1520548e-001
  4.8048048e-001  4.0631370e-001
  4.8148148e-001  2.8133497e-001
  4.8248248e-001  1.4296625e-001
  4.8348348e-001  5.6912311e-003
  4.8448448e-001  1.6122269e-001
  4.8548549e-001  3.1999836e-001
  4.8648649e-001  4.7827721e-001
  4.8748749e-001  6.3231270e-001
  4.8848849e-001  7.7845817e-001
  4.8948949e-001  9.1326863e-001
  4.9049049e-001  1.0335967e+000
  4.9149149e-001  1.1366797e+000
  4.9249249e-001  1.2202164e+000
  4.9349349e-001  1.2824303e+000
  4.9449449e-001  1.3221179e+000
  4.9549550e-001  1.3386816e+000
  4.9649650e-001  1.3321439e+000
  4.9749750e-001  1.3031446e+000
  4.9849850e-001  1.2529192e+000
  4.9949950e-001  1.1832588e+000
  5.0050050e-001  1.0964542e+000
  5.0150150e-001  9.9522293e-001
  5.0250250e-001  8.8262351e-001
  5.0350350e-001  7.6195839e-001
  5.0450450e-001  6.3666865e-001
  5.0550551e-001  5.1022414e-001
  5.0650651e-001  3.8601269e-001
  5.0750751e-001  2.6723210e-001
  5.0850851e-001  1.5678906e-001
  5.0950951e-001  5.7208570e-002
  5.1051051e-001  2.9442612e-002
  5.1151151e-001  1.0161543e-001
  5.1251251e-001  1.5831862e-001
  5.1351351e-001  1.9913759e-001
  5.1451451e-001  2.2423146e-001
  5.1551552e-001  2.3430813e-001
  5.1651652e-001  2.3057843e-001
  5.1751752e-001  2.1469132e-001
  5.1851852e-001  1.8865278e-001
  5.1951952e-001  1.5473185e-001
  5.2052052e-001  1.1535796e-001
  5.2152152e-001  7.3014073e-002
  5.2252252e-001  3.0130127e-002
  5.2352352e-001  1.1018256e-002
  5.2452452e-001  4.8401555e-002
  5.2552553e-001  8.0314517e-002
  5.2652653e-001  1.0543736e-001
  5.2752753e-001  1.2287751e-001
  5.2852853e-001  1.3219016e-001
  5.2952953e-001  1.3337724e-001
  5.3053053e-001  1.2686511e-001
  5.3153153e-001  1.1346259e-001
  5.3253253e-001  9.4301789e-002
  5.3353353e-001  7.0764955e-002
  5.3453453e-001  4.4401434e-002
  5.3553554e-001  1.6839005e-002
  5.3653654e-001  1.0305688e-002
  5.3753754e-001  3.5513047e-002
  5.3853854e-001  5.7438405e-002
  5.3953954e-001  7.4978054e-002
  5.4054054e-001  8.7320230e-002
  5.4154154e-001  9.3978746e-002
  5.4254254e-001  9.4807915e-002
  5.4354354e-001  8.9998439e-002
  5.4454454e-001  8.0054966e-002
  5.4554555e-001  6.5756990e-002
  5.4654655e-001  4.8105664e-002
  5.4754755e-001  2.8259799e-002
  5.4854855e-001  7.4648611e-003
  5.4954955e-001  1.3020892e-002
  5.5055055e-001  3.1998955e-002
  5.5155155e-001  4.8397717e-002
  5.5255255e-001  6.1330567e-002
  5.5355355e-001  7.0141846e-002
  5.5455455e-001  7.4438323e-002
  5.5555556e-001  7.4104727e-002
  5.5655656e-001  6.9302791e-002
  5.5755756e-001  6.0454242e-002
  5.5855856e-001  4.8209065e-002
  5.5955956e-001  3.3401211e-002
  5.6056056e-001  1.6994589e-002
  5.6156156e-001  2.2705408e-005
  5.6256256e-001  1.6474395e-002
  5.6356356e-001  3.1512121e-002
  5.6456456e-001  4.4218649e-002
  5.6556557e-001  5.3884268e-002
  5.6656657e-001  6.0000012e-002
  5.6756757e-001  6.2283498e-002
  5.6856857e-001  6.0690701e-002
  5.6956957e-001  5.5413230e-002
  5.7057057e-001  4.6861560e-002
  5.7157157e-001  3.5635477e-002
  5.7257257e-001  2.2483763e-002
  5.7357357e-001  8.2557212e-003
  5.7457457e-001  6.1523926e-003
  5.7557558e-001  1.9852712e-002
  5.7657658e-001  3.2019524e-002
  5.7757758e-001  4.1938238e-002
  5.7857858e-001  4.9046682e-002
  5.7957958e-001  5.2966378e-002
  5.8058058e-001  5.3522069e-002
  5.8158158e-001  5.0748520e-002
  5.8258258e-001  4.4884399e-002
  5.8358358e-001  3.6353832e-002
  5.8458458e-001  2.5736957e-002
  5.8558559e-001  1.3731459e-002
  5.8658659e-001  1.1075833e-003
  5.8758759e-001  1.1340533e-002
  5.8858859e-001  2.2844150e-002
  5.8958959e-001  3.2706842e-002
  5.9059059e-001  4.0346170e-002
  5.9159159e-001  4.5327672e-002
  5.9259259e-001  4.7389178e-002
  5.9359359e-001  4.6454123e-002
  5.9459459e-001  4.2633197e-002
  5.9559560e-001  3.6214414e-002
  5.9659660e-001  2.7642390e-002
  5.9759760e-001  1.7488257e-002
  5.9859860e-001  6.4122227e-003
  5.9959960e-001  4.8788215e-003
  6.0060060e-001  1.5675932e-002
  6.0160160e-001  2.5312212e-002
  6.0260260e-001  3.3203639e-002
  6.0360360e-001  3.8884155e-002
  6.0460460e-001  4.2032911e-002
  6.0560561e-001  4.2492099e-002
  6.0660661e-001  4.0274383e-002
  6.0760761e-001  3.5559618e-002
  6.0860861e-001  2.8681209e-002
  6.0960961e-001  2.0103089e-002
  6.1061061e-001  1.0388882e-002
  6.1161161e-001  1.6527111e-004
  6.1261261e-001  9.9180749e-003
  6.1361361e-001  1.9229462e-002
  6.1461461e-001  2.7194470e-002
  6.1561562e-001  3.3331142e-002
  6.1661662e-001  3.7278940e-002
  6.1761762e-001  3.8819720e-002
  6.1861862e-001  3.7889525e-002
  6.1961962e-001  3.4580579e-002
  6.2062062e-001  2.9133460e-002
  6.2162162e-001  2.1920087e-002
  6.2262262e-001  1.3418677e-002
  6.2362362e-001  4.1823482e-003
  6.2462462e-001  5.1965917e-003
  6.2562563e-001  1.4124378e-002
  6.2662663e-001  2.2043160e-002
  6.2762763e-001  2.8465661e-002
  6.2862863e-001  3.3004997e-002
  6.2962963e-001  3.5397824e-002
  6.3063063e-001  3.5519446e-002
  6.3163163e-001  3.3390027e-002
  6.3263263e-001  2.9171608e-002
  6.3363363e-001  2.3156233e-002
  6.3463463e-001  1.5746017e-002
  6.3563564e-001  7.4265112e-003
  6.3663664e-001  1.2648997e-003
  6.3763764e-001  9.7735069e-003
  6.3863864e-001  1.7562503e-002
  6.3963964e-001  2.4146690e-002
  6.4064064e-001  2.9122565e-002
  6.4164164e-001  3.2192923e-002
  6.4264264e-001  3.3184484e-002
  6.4364364e-001  3.2057509e-002
  6.4464464e-001  2.8906879e-002
  6.4564565e-001  2.3954650e-002
  6.4664665e-001  1.7534659e-002
  6.4764765e-001  1.0070212e-002
  6.4864865e-001  2.0463470e-003
  6.4964965e-001  6.0215165e-003
  6.5065065e-001  1.3620546e-002
  6.5165165e-001  2.0272959e-002
  6.5265265e-001  2.5565949e-002
  6.5365365e-001  2.9177192e-002
  6.5465465e-001  3.0894387e-002
  6.5565566e-001  3.0627619e-002
  6.5665666e-001  2.8413861e-002
  6.5765766e-001  2.4413383e-002
  6.5865866e-001  1.8898388e-002
  6.5965966e-001  1.2234652e-002
  6.6066066e-001  4.8574111e-003
  6.6166166e-001  2.7569376e-003
  6.6266266e-001  1.0121475e-002
  6.6366366e-001  1.6769787e-002
  6.6466466e-001  2.2285409e-002
  6.6566567e-001  2.6327818e-002
  6.6666667e-001  2.8653385e-002
  6.6766767e-001  2.9129969e-002
  6.6866867e-001  2.7744313e-002
  6.6966967e-001  2.4601813e-002
  6.7067067e-001  1.9918755e-002
  6.7167167e-001  1.4007577e-002
  6.7267267e-001  7.2561358e-003
  6.7367367e-001  1.0237616e-004
  6.7467467e-001  6.9939813e-003
  6.7567568e-001  1.3580887e-002
  6.7667668e-001  1.9242673e-002
  6.7767768e-001  2.3626210e-002
  6.7867868e-001  2.6462863e-002
  6.7967968e-001  2.7584888e-002
  6.8068068e-001  2.6935277e-002
  6.8168168e-001  2.4570468e-002
  6.8268268e-001  2.0655812e-002
  6.8368368e-001  1.5454148e-002
  6.8468468e-001  9.3082520e-003
  6.8568569e-001  2.6183456e-003
  6.8668669e-001  4.1838835e-003
  6.8768769e-001  1.0663056e-002
  6.8868869e-001  1.6407894e-002
  6.8968969e-001  2.1057262e-002
  6.9069069e-001  2.4322810e-002
  6.9169169e-001  2.6006802e-002
  6.9269269e-001  2.6014032e-002
  6.9369369e-001  2.4357115e-002
  6.9469469e-001  2.1154856e-002
  6.9569570e-001  1.6623865e-002
  6.9669670e-001  1.1063994e-002
  6.9769770e-001  4.8385714e-003
  6.9869870e-001  1.6492681e-003
  6.9969970e-001  7.9826191e-003
  7.0070070e-001  1.3757532e-002
  7.0170170e-001  1.8608721e-002
  7.0270270e-001  2.2232613e-002
  7.0370370e-001  2.4406305e-002
  7.0470470e-001  2.5001223e-002
  7.0570571e-001  2.3990669e-002
  7.0670671e-001  2.1450814e-002
  7.0770771e-001  1.7555101e-002
  7.0870871e-001  1.2562485e-002
  7.0970971e-001  6.8002876e-003
  7.1071071e-001  6.4279942e-004
  7.1171171e-001  5.5129733e-003
  7.1271271e-001  1.1272849e-002
  7.1371371e-001  1.6270661e-002
  7.1471471e-001  2.0191489e-002
  7.1571572e-001  2.2791461e-002
  7.1671672e-001  2.3912885e-002
  7.1771772e-001  2.3493770e-002
  7.1871872e-001  2.1571168e-002
  7.1971972e-001  1.8278161e-002
  7.2072072e-001  1.3834721e-002
  7.2172172e-001  8.5330811e-003
  7.2272272e-001  2.7185648e-003
  7.2372372e-001  3.2328519e-003
  7.2472472e-001  8.9388031e-003
  7.2572573e-001  1.4035054e-002
  7.2672673e-001  1.8198708e-002
  7.2772773e-001  2.1168632e-002
  7.2872873e-001  2.2761797e-002
  7.2972973e-001  2.2884528e-002
  7.3073073e-001  2.1537961e-002
  7.3173173e-001  1.8817402e-002
  7.3273273e-001  1.4905658e-002
  7.3373373e-001  1.0060807e-002
  7.3473473e-001  4.5992152e-003
  7.3573574e-001  1.1250704e-003
  7.3673674e-001  6.7432348e-003
  7.3773774e-001  1.1895415e-002
  7.3873874e-001  1.6253711e-002
  7.3973974e-001  1.9543026e-002
  7.4074074e-001  2.1558395e-002
  7.4174174e-001  2.2177733e-002
  7.4274274e-001  2.1369198e-002
  7.4374374e-001  1.9192728e-002
  7.4474474e-001  1.5795693e-002
  7.4574575e-001  1.1402963e-002
  7.4674675e-001  6.3020633e-003
  7.4774775e-001  8.2439699e-004
  7.4874875e-001  4.6762503e-003
  7.4974975e-001  9.8465226e-003
  7.5075075e-001  1.4356159e-002
  7.5175175e-001  1.7919058e-002
  7.5275275e-001  2.0311405e-002
  7.5375375e-001  2.1385703e-002
  7.5475475e-001  2.1079846e-002
  7.5575576e-001  1.9420663e-002
  7.5675676e-001  1.6521742e-002
  7.5775776e-001  1.2575701e-002
  7.5875876e-001  7.8414230e-003
  7.5975976e-001  2.6271104e-003
  7.6076076e-001  2.7297476e-003
  7.6176176e-001  7.8841840e-003
  7.6276276e-001  1.2505939e-002
  7.6376376e-001  1.6300591e-002
  7.6476476e-001  1.9028289e-002
  7.6576577e-001  2.0518891e-002
  7.6676677e-001  2.0682558e-002
  7.6776777e-001  1.9515139e-002
  7.6876877e-001  1.7098037e-002
  7.6976977e-001  1.3592575e-002
  7.7077077e-001  9.2292681e-003
  7.7177177e-001  4.2926911e-003
  7.7277277e-001  8.9704931e-004
  7.7377377e-001  6.0050420e-003
  7.7477477e-001  1.0703156e-002
  7.7577578e-001  1.4691092e-002
  7.7677678e-001  1.7715557e-002
  7.7777778e-001  1.9586330e-002
  7.7877878e-001  2.0188208e-002
  7.7977978e-001  1.9488085e-002
  7.8078078e-001  1.7536718e-002
  7.8178178e-001  1.4465109e-002
  7.8278278e-001  1.0475734e-002
  7.8378378e-001  5.8292295e-003
  7.8478478e-001  8.2738749e-004
  7.8578579e-001  4.2064175e-003
  7.8678679e-001  8.9481091e-003
  7.8778779e-001  1.3093749e-002
  7.8878879e-001  1.6378999e-002
  7.8978979e-001  1.8595953e-002
  7.9079079e-001  1.9606284e-002
  7.9179179e-001  1.9349859e-002
  7.9279279e-001  1.7848291e-002
  7.9379379e-001  1.5203230e-002
  7.9479479e-001  1.1589506e-002
  7.9579580e-001  7.2436033e-003
  7.9679680e-001  2.4482027e-003
  7.9779780e-001  2.4861771e-003
  7.9879880e-001  7.2412637e-003
  7.9979980e-001  1.1511538e-002
  8.0080080e-001  1.5023842e-002
  8.0180180e-001  1.7554839e-002
  8.0280280e-001  1.8945192e-002
  8.0380380e-001  1.9109592e-002
  8.0480480e-001  1.8041971e-002
  8.0580581e-001  1.5815607e-002
  8.0680681e-001  1.2578126e-002
  8.0780781e-001  8.5417316e-003
  8.0880881e-001  3.9693205e-003
  8.0980981e-001  8.4262059e-004
  8.1081081e-001  5.5832166e-003
  8.1181181e-001  9.9472674e-003
  8.1281281e-001  1.3654877e-002
  8.1381381e-001  1.6469390e-002
  8.1481481e-001  1.8212481e-002
  8.1581582e-001  1.8775442e-002
  8.1681682e-001  1.8125954e-002
  8.1781782e-001  1.6309915e-002
  8.1881882e-001  1.3448229e-002
  8.1981982e-001  9.7287776e-003
  8.2082082e-001  5.3941035e-003
  8.2182182e-001  7.2561474e-004
  8.2282282e-001  3.9746640e-003
  8.2382382e-001  8.4036109e-003
  8.2482482e-001  1.2276537e-002
  8.2582583e-001  1.5345470e-002
  8.2682683e-001  1.7415016e-002
  8.2782783e-001  1.8354792e-002
  8.2882883e-001  1.8107630e-002
  8.2982983e-001  1.6693044e-002
  8.3083083e-001  1.4205743e-002
  8.3183183e-001  1.0809316e-002
  8.3283283e-001  6.7254807e-003
  8.3383383e-001  2.2196374e-003
  8.3483483e-001  2.4163665e-003
  8.3583584e-001  6.8831182e-003
  8.3683684e-001  1.0892960e-002
  8.3783784e-001  1.4188499e-002
  8.3883884e-001  1.6559115e-002
  8.3983984e-001  1.7854412e-002
  8.4084084e-001  1.7993752e-002
  8.4184184e-001  1.6971268e-002
  8.4284284e-001  1.4856044e-002
  8.4384384e-001  1.1787467e-002
  8.4484484e-001  7.9660556e-003
  8.4584585e-001  3.6403751e-003
  8.4684685e-001  9.0911375e-004
  8.4784785e-001  5.3882208e-003
  8.4884885e-001  9.5080338e-003
  8.4984985e-001  1.3003538e-002
  8.5085085e-001  1.5650652e-002
  8.5185185e-001  1.7280579e-002
  8.5285285e-001  1.7790569e-002
  8.5385385e-001  1.7150385e-002
  8.5485485e-001  1.5404086e-002
  8.5585586e-001  1.2667018e-002
  8.5685686e-001  9.1182002e-003
  8.5785786e-001  4.9886412e-003
  8.5885886e-001  5.4631098e-004
  8.5985986e-001  3.9212280e-003
  8.6086086e-001  8.1254202e-003
  8.6186186e-001  1.1795339e-002
  8.6286286e-001  1.4695134e-002
  8.6386386e-001  1.6639177e-002
  8.6486486e-001  1.7503936e-002
  8.6586587e-001  1.7235824e-002
  8.6686687e-001  1.5854512e-002
  8.6786787e-001  1.3451514e-002
  8.6886887e-001  1.0184137e-002
  8.6986987e-001  6.2651960e-003
  8.7087087e-001  1.9491676e-003
  8.7187187e-001  2.4843165e-003
  8.7287287e-001  6.7485724e-003
  8.7387387e-001  1.0568387e-002
  8.7487487e-001  1.3697768e-002
  8.7587588e-001  1.5935771e-002
  8.7687688e-001  1.7139403e-002
  8.7787788e-001  1.7232745e-002
  8.7887888e-001  1.6211745e-002
  8.7987988e-001  1.4144354e-002
  8.8088088e-001  1.1166015e-002
  8.8188188e-001  7.4708048e-003
  8.8288288e-001  3.2987978e-003
  8.8388388e-001  1.0795129e-003
  8.8488488e-001  5.3807391e-003
  8.8588589e-001  9.3269251e-003
  8.8688689e-001  1.2663497e-002
  8.8788789e-001  1.5175674e-002
  8.8888889e-001  1.6702287e-002
  8.8988989e-001  1.7146115e-002
  8.9089089e-001  1.6480071e-002
  8.9189189e-001  1.4748859e-002
  8.9289289e-001  1.2065977e-002
  8.9389389e-001  8.6062952e-003
  8.9489489e-001  4.5946664e-003
  8.9589590e-001  2.9132895e-004
  8.9689690e-001  4.0249607e-003
  8.9789790e-001  8.0749702e-003
  8.9889890e-001  1.1597042e-002
  8.9989990e-001  1.4363988e-002
  9.0090090e-001  1.6197734e-002
  9.0190190e-001  1.6980778e-002
  9.0290290e-001  1.6663713e-002
  9.0390390e-001  1.5268351e-002
  9.0490490e-001  1.2886228e-002
  9.0590591e-001  9.6726148e-003
  9.0690691e-001  5.8364066e-003
  9.0790791e-001  1.6265583e-003
  9.0890891e-001  2.6840565e-003
  9.0990991e-001  6.8163180e-003
  9.1091091e-001  1.0502920e-002
  9.1191191e-001  1.3505649e-002
  9.1291291e-001  1.5630770e-002
  9.1391391e-001  1.6741517e-002
  9.1491491e-001  1.6766895e-002
  9.1591592e-001  1.5706220e-002
  9.1691692e-001  1.3629102e-002
  9.1791792e-001  1.0670892e-002
  9.1891892e-001  7.0238707e-003
  9.1991992e-001  2.9247652e-003
  9.2092092e-001  1.3606021e-003
  9.2192192e-001  5.5545368e-003
  9.2292292e-001  9.3854532e-003
  9.2392392e-001  1.2605449e-002
  9.2492492e-001  1.5006339e-002
  9.2592593e-001  1.6433105e-002
  9.2692693e-001  1.6793907e-002
  9.2792793e-001  1.6065992e-002
  9.2892893e-001  1.4297132e-002
  9.2992993e-001  1.1602502e-002
  9.3093093e-001  8.1571883e-003
  9.3193193e-001  4.1848271e-003
  9.3293293e-001  5.6897027e-005
  9.3393393e-001  4.2929518e-003
  9.3493493e-001  8.2487756e-003
  9.3593594e-001  1.1668060e-002
  9.3693694e-001  1.4329347e-002
  9.3793794e-001  1.6060363e-002
  9.3893894e-001  1.6749170e-002
  9.3993994e-001  1.6351401e-002
  9.4094094e-001  1.4893124e-002
  9.4194194e-001  1.2469141e-002
  9.4294294e-001  9.2368352e-003
  9.4394394e-001  5.4059680e-003
  9.4494494e-001  1.2250799e-003
  9.4594595e-001  3.0346178e-003
  9.4694695e-001  7.0968214e-003
  9.4794795e-001  1.0698043e-002
  9.4894895e-001  1.3604688e-002
  9.4994995e-001  1.5628204e-002
  9.5095095e-001  1.6637299e-002
  9.5195195e-001  1.6566469e-002
  9.5295295e-001  1.5420243e-002
  9.5395395e-001  1.3272912e-002
  9.5495495e-001  1.0263715e-002
  9.5595596e-001  6.5878307e-003
  9.5695696e-001  2.4837296e-003
  9.5795796e-001  1.7822778e-003
  9.5895896e-001  5.9333062e-003
  9.5995996e-001  9.6998513e-003
  9.6096096e-001  1.2837275e-002
  9.6196196e-001  1.5141684e-002
  9.6296296e-001  1.6463175e-002
  9.6396396e-001  1.6715584e-002
  9.6496496e-001  1.5882108e-002
  9.6596597e-001  1.4016427e-002
  9.6696697e-001  1.1239261e-002
  9.6796797e-001  7.7305702e-003
  9.6896897e-001  3.7179105e-003
  9.6996997e-001  5.3830591e-004
  9.7097097e-001  4.7616947e-003
  9.7197197e-001  8.6778296e-003
  9.7297297e-001  1.2032060e-002
  9.7397397e-001  1.4606057e-002
  9.7497497e-001  1.6232020e-002
  9.7597598e-001  1.6803611e-002
  9.7697698e-001  1.6282909e-002
  9.7797798e-001  1.4702933e-002
  9.7897898e-001  1.2165560e-002
  9.7997998e-001  8.8349699e-003
  9.8098098e-001  4.9270404e-003
  9.8198198e-001  6.9537145e-004
  9.8298298e-001  3.5851510e-003
  9.8398398e-001  7.6361935e-003
  9.8498498e-001  1.1194057e-002
  9.8598599e-001  1.4026830e-002
  9.8698699e-001  1.5949493e-002
  9.8798799e-001  1.6836001e-002
  9.8898899e-001  1.6627546e-002
  9.8998999e-001  1.5336461e-002
  9.9099099e-001  1.3045509e-002
  9.9199199e-001  9.9025940e-003
  9.9299299e-001  6.1112297e-003
  9.9399399e-001  1.9173817e-003
  9.9499499e-001  2.4064677e-003
  9.9599600e-001  6.5790034e-003
  9.9699700e-001  1.0328361e-002
  9.9799800e-001  1.3409825e-002
  9.9899900e-001  1.5621790e-002
  1.0000000e+000  1.6818944e-002


==> data_lowfreq_nocorr.dat <==
  0.0000000e+000  2.8353477e-001
  1.0010010e-003  2.8159389e-001
  2.0020020e-003  2.7709350e-001
  3.0030030e-003  2.7001351e-001
  4.0040040e-003  2.6030403e-001
  5.0050050e-003  2.4790896e-001
  6.0060060e-003  2.3280063e-001
  7.0070070e-003  2.1502813e-001
  8.0080080e-003  1.9478622e-001
  9.0090090e-003  1.7252294e-001
  1.0010010e-002  1.4912863e-001
  1.1011011e-002  1.2629554e-001
  1.2012012e-002  1.0714440e-001
  1.3013013e-002  9.6664138e-002
  1.4014014e-002  9.9607133e-002
  1.5015015e-002  1.1569009e-001
  1.6016016e-002  1.4014132e-001
  1.7017017e-002  1.6822988e-001
  1.8018018e-002  1.9670524e-001
  1.9019019e-002  2.2336724e-001
  2.0020020e-002  2.4661395e-001
  2.1021021e-002  2.6522059e-001
  2.2022022e-002  2.7825553e-001
  2.3023023e-002  2.8505970e-001
  2.4024024e-002  2.8525307e-001
  2.5025025e-002  2.7875197e-001
  2.6026026e-002  2.6579122e-001
  2.7027027e-002  2.4695305e-001
  2.8028028e-002  2.2321360e-001
  2.9029029e-002  1.9603350e-001
  3.0030030e-002  1.6754581e-001
  3.1031031e-002  1.4091105e-001
  3.2032032e-002  1.2071197e-001
  3.3033033e-002  1.1219716e-001
  3.4034034e-002  1.1752627e-001
  3.5035035e-002  1.3306396e-001
  3.6036036e-002  1.5286890e-001
  3.7037037e-002  1.7225145e-001
  3.8038038e-002  1.8818179e-001
  3.9039039e-002  1.9874175e-001
  4.0040040e-002  2.0270999e-001
  4.1041041e-002  1.9934218e-001
  4.2042042e-002  1.8825868e-001
  4.3043043e-002  1.6938381e-001
  4.4044044e-002  1.4291382e-001
  4.5045045e-002  1.0931869e-001
  4.6046046e-002  6.9483405e-002
  4.7047047e-002  2.6737582e-002
  4.8048048e-002  3.4695851e-002
  4.9049049e-002  8.7469219e-002
  5.0050050e-002  1.4496418e-001
  5.1051051e-002  2.0424390e-001
  5.2052052e-002  2.6368543e-001
  5.3053053e-002  3.2176202e-001
  5.4054054e-002  3.7694483e-001
  5.5055055e-002  4.2770840e-001
  5.6056056e-002  4.7256099e-001
  5.7057057e-002  5.1008596e-001
  5.8058058e-002  5.3899003e-001
  5.9059059e-002  5.5815609e-001
  6.0060060e-002  5.6669863e-001
  6.1061061e-002  5.6402035e-001
  6.2062062e-002  5.4987006e-001
  6.3063063e-002  5.2440462e-001
  6.4064064e-002  4.8826427e-001
  6.5065065e-002  4.4268464e-001
  6.6066066e-002  3.8970157e-001
  6.7067067e-002  3.3258092e-001
  6.8068068e-002  2.7675459e-001
  6.9069069e-002  2.3153793e-001
  7.0070070e-002  2.1075853e-001
  7.1071071e-002  2.2453889e-001
  7.2072072e-002  2.6731998e-001
  7.3073073e-002  3.2534856e-001
  7.4074074e-002  3.8796717e-001
  7.5075075e-002  4.4869747e-001
  7.6076076e-002  5.0352174e-001
  7.7077077e-002  5.4978243e-001
  7.8078078e-002  5.8567279e-001
  7.9079079e-002  6.1000664e-001
  8.0080080e-002  6.2210500e-001
  8.1081081e-002  6.2172924e-001
  8.2082082e-002  6.0903081e-001
  8.3083083e-002  5.8450579e-001
  8.4084084e-002  5.4895008e-001
  8.5085085e-002  5.0341588e-001
  8.6086086e-002  4.4917286e-001
  8.7087087e-002  3.8768180e-001
  8.8088088e-002  3.2059974e-001
  8.9089089e-002  2.4987495e-001
  9.0090090e-002  1.7817020e-001
  9.1091091e-002  1.1096340e-001
  9.2092092e-002  6.9239391e-002
  9.3093093e-002  9.4227746e-002
  9.4094094e-002  1.5282374e-001
  9.5095095e-002  2.1499953e-001
  9.6096096e-002  2.7362856e-001
  9.7097097e-002  3.2600270e-001
  9.8098098e-002  3.7048547e-001
  9.9099099e-002  4.0588284e-001
  1.0010010e-001  4.3129316e-001
  1.0110110e-001  4.4607399e-001
  1.0210210e-001  4.4984375e-001
  1.0310310e-001  4.4249293e-001
  1.0410410e-001  4.2419524e-001
  1.0510511e-001  3.9541469e-001
  1.0610611e-001  3.5690773e-001
  1.0710711e-001  3.0972468e-001
  1.0810811e-001  2.5522639e-001
  1.0910911e-001  1.9517830e-001
  1.1011011e-001  1.3222821e-001
  1.1111111e-001  7.3134618e-002
  1.1211211e-001  5.3681728e-002
  1.1311311e-001  1.0168663e-001
  1.1411411e-001  1.6449294e-001
  1.1511512e-001  2.2707205e-001
  1.1611612e-001  2.8595217e-001
  1.1711712e-001  3.3946545e-001
  1.1811812e-001  3.8656757e-001
  1.1911912e-001  4.2660719e-001
  1.2012012e-001  4.5925774e-001
  1.2112112e-001  4.8448120e-001
  1.2212212e-001  5.0249307e-001
  1.2312312e-001  5.1372046e-001
  1.2412412e-001  5.1875216e-001
  1.2512513e-001  5.1828233e-001
  1.2612613e-001  5.1305187e-001
  1.2712713e-001  5.0379227e-001
  1.2812813e-001  4.9117815e-001
  1.2912913e-001  4.7579413e-001
  1.3013013e-001  4.5812113e-001
  1.3113113e-001  4.3854462e-001
  1.3213213e-001  4.1738456e-001
  1.3313313e-001  3.9494390e-001
  1.3413413e-001  3.7157011e-001
  1.3513514e-001  3.4772319e-001
  1.3613614e-001  3.2404222e-001
  1.3713714e-001  3.0139961e-001
  1.3813814e-001  2.8092345e-001
  1.3913914e-001  2.6395226e-001
  1.4014014e-001  2.5187349e-001
  1.4114114e-001  2.4582395e-001
  1.4214214e-001  2.4633737e-001
  1.4314314e-001  2.5314535e-001
  1.4414414e-001  2.6528923e-001
  1.4514515e-001  2.8146548e-001
  1.4614615e-001  3.0038174e-001
  1.4714715e-001  3.2097677e-001
  1.4814815e-001  3.4249387e-001
  1.4914915e-001  3.6445742e-001
  1.5015015e-001  3.8659905e-001
  1.5115115e-001  4.0876256e-001
  1.5215215e-001  4.3080559e-001
  1.5315315e-001  4.5251157e-001
  1.5415415e-001  4.7352323e-001
  1.5515516e-001  4.9330581e-001
  1.5615616e-001  5.1114261e-001
  1.5715716e-001  5.2616074e-001
  1.5815816e-001  5.3738043e-001
  1.5915916e-001  5.4377987e-001
  1.6016016e-001  5.4436770e-001
  1.6116116e-001  5.3825697e-001
  1.6216216e-001  5.2473653e-001
  1.6316316e-001  5.0333863e-001
  1.6416416e-001  4.7390462e-001
  1.6516517e-001  4.3665648e-001
  1.6616617e-001  3.9229359e-001
  1.6716717e-001  3.4216242e-001
  1.6816817e-001  2.8861874e-001
  1.6916917e-001  2.3587732e-001
  1.7017017e-001  1.9186367e-001
  1.7117117e-001  1.7000282e-001
  1.7217217e-001  1.8191573e-001
  1.7317317e-001  2.2254103e-001
  1.7417417e-001  2.7789941e-001
  1.7517518e-001  3.3793671e-001
  1.7617618e-001  3.9696203e-001
  1.7717718e-001  4.5154733e-001
  1.7817818e-001  4.9939940e-001
  1.7917918e-001  5.3888370e-001
  1.8018018e-001  5.6882069e-001
  1.8118118e-001  5.8838968e-001
  1.8218218e-001  5.9707602e-001
  1.8318318e-001  5.9463716e-001
  1.8418418e-001  5.8108111e-001
  1.8518519e-001  5.5665912e-001
  1.8618619e-001  5.2188250e-001
  1.8718719e-001  4.7758426e-001
  1.8818819e-001  4.2507163e-001
  1.8918919e-001  3.6648040e-001
  1.9019019e-001  3.0561351e-001
  1.9119119e-001  2.4990834e-001
  1.9219219e-001  2.1380685e-001
  1.9319319e-001  2.1639523e-001
  1.9419419e-001  2.6169181e-001
  1.9519520e-001  3.3471865e-001
  1.9619620e-001  4.2093507e-001
  1.9719720e-001  5.1160532e-001
  1.9819820e-001  6.0127902e-001
  1.9919920e-001  6.8597596e-001
  2.0020020e-001  7.6242901e-001
  2.0120120e-001  8.2781444e-001
  2.0220220e-001  8.7968462e-001
  2.0320320e-001  9.1598552e-001
  2.0420420e-001  9.3510759e-001
  2.0520521e-001  9.3594478e-001
  2.0620621e-001  9.1794786e-001
  2.0720721e-001  8.8116350e-001
  2.0820821e-001  8.2625495e-001
  2.0920921e-001  7.5450356e-001
  2.1021021e-001  6.6779646e-001
  2.1121121e-001  5.6861922e-001
  2.1221221e-001  4.6011031e-001
  2.1321321e-001  3.4638284e-001
  2.1421421e-001  2.3406660e-001
  2.1521522e-001  1.4094328e-001
  2.1621622e-001  1.2598871e-001
  2.1721722e-001  2.0139201e-001
  2.1821822e-001  2.9877927e-001
  2.1921922e-001  3.9458820e-001
  2.2022022e-001  4.8244122e-001
  2.2122122e-001  5.5976950e-001
  2.2222222e-001  6.2537851e-001
  2.2322322e-001  6.7880751e-001
  2.2422422e-001  7.2004941e-001
  2.2522523e-001  7.4935739e-001
  2.2622623e-001  7.6708109e-001
  2.2722723e-001  7.7353002e-001
  2.2822823e-001  7.6887752e-001
  2.2922923e-001  7.5312019e-001
  2.3023023e-001  7.2610104e-001
  2.3123123e-001  6.8759517e-001
  2.3223223e-001  6.3744763e-001
  2.3323323e-001  5.7574953e-001
  2.3423423e-001  5.0304623e-001
  2.3523524e-001  4.2060462e-001
  2.3623624e-001  3.3088524e-001
  2.3723724e-001  2.3887197e-001
  2.3823824e-001  1.5752989e-001
  2.3923924e-001  1.2603638e-001
  2.4024024e-001  1.7477617e-001
  2.4124124e-001  2.5645807e-001
  2.4224224e-001  3.3951834e-001
  2.4324324e-001  4.1249782e-001
  2.4424424e-001  4.6916350e-001
  2.4524525e-001  5.0506949e-001
  2.4624625e-001  5.1685354e-001
  2.4724725e-001  5.0213604e-001
  2.4824825e-001  4.5957306e-001
  2.4924925e-001  3.8896169e-001
  2.5025025e-001  2.9145438e-001
  2.5125125e-001  1.7063564e-001
  2.5225225e-001  5.5378727e-002
  2.5325325e-001  1.6024922e-001
  2.5425425e-001  3.3542107e-001
  2.5525526e-001  5.2249392e-001
  2.5625626e-001  7.1299385e-001
  2.5725726e-001  9.0021702e-001
  2.5825826e-001  1.0777646e+000
  2.5925926e-001  1.2395442e+000
  2.6026026e-001  1.3799443e+000
  2.6126126e-001  1.4940313e+000
  2.6226226e-001  1.5777319e+000
  2.6326326e-001  1.6279852e+000
  2.6426426e-001  1.6428576e+000
  2.6526527e-001  1.6216127e+000
  2.6626627e-001  1.5647376e+000
  2.6726727e-001  1.4739243e+000
  2.6826827e-001  1.3520133e+000
  2.6926927e-001  1.2029123e+000
  2.7027027e-001  1.0315178e+000
  2.7127127e-001  8.4371332e-001
  2.7227227e-001  6.4667648e-001
  2.7327327e-001  4.5047210e-001
  2.7427427e-001  2.7644425e-001
  2.7527528e-001  1.9766932e-001
  2.7627628e-001  2.8643082e-001
  2.7727728e-001  4.3476370e-001
  2.7827828e-001  5.8198090e-001
  2.7927928e-001  7.1248362e-001
  2.8028028e-001  8.2037459e-001
  2.8128128e-001  9.0285817e-001
  2.8228228e-001  9.5879040e-001
  2.8328328e-001  9.8822423e-001
  2.8428428e-001  9.9219748e-001
  2.8528529e-001  9.7258556e-001
  2.8628629e-001  9.3197045e-001
  2.8728729e-001  8.7351418e-001
  2.8828829e-001  8.0083840e-001
  2.8928929e-001  7.1791837e-001
  2.9029029e-001  6.2900519e-001
  2.9129129e-001  5.3859647e-001
  2.9229229e-001  4.5147817e-001
  2.9329329e-001  3.7283373e-001
  2.9429429e-001  3.0825528e-001
  2.9529530e-001  2.6299645e-001
  2.9629630e-001  2.3943306e-001
  2.9729730e-001  2.3403240e-001
  2.9829830e-001  2.3847227e-001
  2.9929930e-001  2.4431504e-001
  3.0030030e-001  2.4575723e-001
  3.0130130e-001  2.3965864e-001
  3.0230230e-001  2.2477736e-001
  3.0330330e-001  2.0114654e-001
  3.0430430e-001  1.6972914e-001
  3.0530531e-001  1.3238167e-001
  3.0630631e-001  9.2566413e-002
  3.0730731e-001  5.9643574e-002
  3.0830831e-001  5.9311222e-002
  3.0930931e-001  9.3527813e-002
  3.1031031e-001  1.3712312e-001
  3.1131131e-001  1.8056407e-001
  3.1231231e-001  2.2051790e-001
  3.1331331e-001  2.5527712e-001
  3.1431431e-001  2.8387043e-001
  3.1531532e-001  3.0585892e-001
  3.1631632e-001  3.2127705e-001
  3.1731732e-001  3.3059832e-001
  3.1831832e-001  3.3468678e-001
  3.1931932e-001  3.3471400e-001
  3.2032032e-001  3.3202867e-001
  3.2132132e-001  3.2797685e-001
  3.2232232e-001  3.2369392e-001
  3.2332332e-001  3.1992262e-001
  3.2432432e-001  3.1693605e-001
  3.2532533e-001  3.1463403e-001
  3.2632633e-001  3.1283040e-001
  3.2732733e-001  3.1168718e-001
  3.2832833e-001  3.1220252e-001
  3.2932933e-001  3.1659421e-001
  3.3033033e-001  3.2830105e-001
  3.3133133e-001  3.5127803e-001
  3.3233233e-001  3.8865176e-001
  3.3333333e-001  4.4153927e-001
  3.3433433e-001  5.0883528e-001
  3.3533534e-001  5.8780768e-001
  3.3633634e-001  6.7481263e-001
  3.3733734e-001  7.6576715e-001
  3.3833834e-001  8.5639921e-001
  3.3933934e-001  9.4239186e-001
  3.4034034e-001  1.0194989e+000
  3.4134134e-001  1.0836631e+000
  3.4234234e-001  1.1311442e+000
  3.4334334e-001  1.1586511e+000
  3.4434434e-001  1.1634721e+000
  3.4534535e-001  1.1435936e+000
  3.4634635e-001  1.0978012e+000
  3.4734735e-001  1.0257543e+000
  3.4834835e-001  9.2803181e-001
  3.4934935e-001  8.0614335e-001
  3.5035035e-001  6.6250851e-001
  3.5135135e-001  5.0041469e-001
  3.5235235e-001  3.2402161e-001
  3.5335335e-001  1.3921031e-001
  3.5435435e-001  6.5539503e-002
  3.5535536e-001  2.5094810e-001
  3.5635636e-001  4.3661118e-001
  3.5735736e-001  6.1228204e-001
  3.5835836e-001  7.7278957e-001
  3.5935936e-001  9.1378919e-001
  3.6036036e-001  1.0316923e+000
  3.6136136e-001  1.1237566e+000
  3.6236236e-001  1.1881707e+000
  3.6336336e-001  1.2241047e+000
  3.6436436e-001  1.2317199e+000
  3.6536537e-001  1.2121344e+000
  3.6636637e-001  1.1673477e+000
  3.6736737e-001  1.1001262e+000
  3.6836837e-001  1.0138580e+000
  3.6936937e-001  9.1238491e-001
  3.7037037e-001  7.9982516e-001
  3.7137137e-001  6.8040337e-001
  3.7237237e-001  5.5831769e-001
  3.7337337e-001  4.3770588e-001
  3.7437437e-001  3.2289072e-001
  3.7537538e-001  2.1959255e-001
  3.7637638e-001  1.4013684e-001
  3.7737738e-001  1.1543595e-001
  3.7837838e-001  1.5370400e-001
  3.7937938e-001  2.1231300e-001
  3.8038038e-001  2.6987804e-001
  3.8138138e-001  3.2069345e-001
  3.8238238e-001  3.6313186e-001
  3.8338338e-001  3.9674246e-001
  3.8438438e-001  4.2151554e-001
  3.8538539e-001  4.3772674e-001
  3.8638639e-001  4.4600460e-001
  3.8738739e-001  4.4750907e-001
  3.8838839e-001  4.4415250e-001
  3.8938939e-001  4.3877220e-001
  3.9039039e-001  4.3509494e-001
  3.9139139e-001  4.3726506e-001
  3.9239239e-001  4.4881018e-001
  3.9339339e-001  4.7136987e-001
  3.9439439e-001  5.0396957e-001
  3.9539540e-001  5.4332090e-001
  3.9639640e-001  5.8478509e-001
  3.9739740e-001  6.2333533e-001
  3.9839840e-001  6.5420661e-001
  3.9939940e-001  6.7327021e-001
  4.0040040e-001  6.7726043e-001
  4.0140140e-001  6.6394894e-001
  4.0240240e-001  6.3232739e-001
  4.0340340e-001  5.8286500e-001
  4.0440440e-001  5.1798157e-001
  4.0540541e-001  4.4308944e-001
  4.0640641e-001  3.6901235e-001
  4.0740741e-001  3.1628530e-001
  4.0840841e-001  3.1320733e-001
  4.0940941e-001  3.6989047e-001
  4.1041041e-001  4.6664052e-001
  4.1141141e-001  5.8056296e-001
  4.1241241e-001  6.9696445e-001
  4.1341341e-001  8.0675835e-001
  4.1441441e-001  9.0385131e-001
  4.1541542e-001  9.8398694e-001
  4.1641642e-001  1.0442978e+000
  4.1741742e-001  1.0831290e+000
  4.1841842e-001  1.0999506e+000
  4.1941942e-001  1.0952828e+000
  4.2042042e-001  1.0706032e+000
  4.2142142e-001  1.0282254e+000
  4.2242242e-001  9.7114551e-001
  4.2342342e-001  9.0286380e-001
  4.2442442e-001  8.2718827e-001
  4.2542543e-001  7.4803383e-001
  4.2642643e-001  6.6923374e-001
  4.2742743e-001  5.9438373e-001
  4.2842843e-001  5.2673996e-001
  4.2942943e-001  4.6917955e-001
  4.3043043e-001  4.2419169e-001
  4.3143143e-001  3.9379676e-001
  4.3243243e-001  3.7926150e-001
  4.3343343e-001  3.8064246e-001
  4.3443443e-001  3.9649365e-001
  4.3543544e-001  4.2405522e-001
  4.3643644e-001  4.5978805e-001
  4.3743744e-001  4.9988002e-001
  4.3843844e-001  5.4055523e-001
  4.3943944e-001  5.7824162e-001
  4.4044044e-001  6.0968868e-001
  4.4144144e-001  6.3207985e-001
  4.4244244e-001  6.4314480e-001
  4.4344344e-001  6.4126171e-001
  4.4444444e-001  6.2553714e-001
  4.4544545e-001  5.9585404e-001
  4.4644645e-001  5.5288185e-001
  4.4744745e-001  4.9804607e-001
  4.4844845e-001  4.3345774e-001
  4.4944945e-001  3.6180579e-001
  4.5045045e-001  2.8621869e-001
  4.5145145e-001  2.1010863e-001
  4.5245245e-001  1.3704415e-001
  4.5345345e-001  7.0965035e-002
  4.5445445e-001  2.3045503e-002
  4.5545546e-001  4.5044691e-002
  4.5645646e-001  7.9632574e-002
  4.5745746e-001  1.0595535e-001
  4.5845846e-001  1.2684623e-001
  4.5945946e-001  1.4942701e-001
  4.6046046e-001  1.8228006e-001
  4.6146146e-001  2.3106767e-001
  4.6246246e-001  2.9634867e-001
  4.6346346e-001  3.7515040e-001
  4.6446446e-001  4.6304739e-001
  4.6546547e-001  5.5517264e-001
  4.6646647e-001  6.4657981e-001
  4.6746747e-001  7.3241279e-001
  4.6846847e-001  8.0804653e-001
  4.6946947e-001  8.6923241e-001
  4.7047047e-001  9.1224675e-001
  4.7147147e-001  9.3403464e-001
  4.7247247e-001  9.3234432e-001
  4.7347347e-001  9.0585308e-001
  4.7447447e-001  8.5429718e-001
  4.7547548e-001  7.7864436e-001
  4.7647648e-001  6.8141734e-001
  4.7747748e-001  5.6749248e-001
  4.7847848e-001  4.4643941e-001
  4.7947948e-001  3.3978626e-001
  4.8048048e-001  2.9489905e-001
  4.8148148e-001  3.5406253e-001
  4.8248248e-001  4.8541825e-001
  4.8348348e-001  6.4451580e-001
  4.8448448e-001  8.0927741e-001
  4.8548549e-001  9.6849169e-001
  4.8648649e-001  1.1150827e+000
  4.8748749e-001  1.2439425e+000
  4.8848849e-001  1.3512459e+000
  4.8948949e-001  1.4342363e+000
  4.9049049e-001  1.4911675e+000
  4.9149149e-001  1.5212948e+000
  4.9249249e-001  1.5248748e+000
  4.9349349e-001  1.5031590e+000
  4.9449449e-001  1.4583769e+000
  4.9549550e-001  1.3937092e+000
  4.9649650e-001  1.3132537e+000
  4.9749750e-001  1.2219829e+000
  4.9849850e-001  1.1256796e+000
  4.9949950e-001  1.0308005e+000
  5.0050050e-001  9.4415804e-001
  5.0150150e-001  8.7223280e-001
  5.0250250e-001  8.1997957e-001
  5.0350350e-001  7.8936434e-001
  5.0450450e-001  7.7847836e-001
  5.0550551e-001  7.8206553e-001
  5.0650651e-001  7.9323877e-001
  5.0750751e-001  8.0528039e-001
  5.0850851e-001  8.1273913e-001
  5.0950951e-001  8.1179488e-001
  5.1051051e-001  8.0019845e-001
  5.1151151e-001  7.7704653e-001
  5.1251251e-001  7.4252240e-001
  5.1351351e-001  6.9764793e-001
  5.1451451e-001  6.4405595e-001
  5.1551552e-001  5.8378032e-001
  5.1651652e-001  5.1905989e-001
  5.1751752e-001  4.5215434e-001
  5.1851852e-001  3.8517271e-001
  5.1951952e-001  3.1991924e-001
  5.2052052e-001  2.5776713e-001
  5.2152152e-001  1.9958150e-001
  5.2252252e-001  1.4573666e-001
  5.2352352e-001  9.6366210e-002
  5.2452452e-001  5.2706874e-002
  5.2552553e-001  2.9215336e-002
  5.2652653e-001  5.4841598e-002
  5.2752753e-001  9.4804734e-002
  5.2852853e-001  1.3643245e-001
  5.2952953e-001  1.7767723e-001
  5.3053053e-001  2.1731814e-001
  5.3153153e-001  2.5407199e-001
  5.3253253e-001  2.8655018e-001
  5.3353353e-001  3.1335071e-001
  5.3453453e-001  3.3317157e-001
  5.3553554e-001  3.4491567e-001
  5.3653654e-001  3.4777676e-001
  5.3753754e-001  3.4130252e-001
  5.3853854e-001  3.2543326e-001
  5.3953954e-001  3.0051631e-001
  5.4054054e-001  2.6729708e-001
  5.4154154e-001  2.2688908e-001
  5.4254254e-001  1.8072635e-001
  5.4354354e-001  1.3050744e-001
  5.4454454e-001  7.8172155e-002
  5.4554555e-001  2.6546484e-002
  5.4654655e-001  2.8665540e-002
  5.4754755e-001  7.5625789e-002
  5.4854855e-001  1.1863165e-001
  5.4954955e-001  1.5568969e-001
  5.5055055e-001  1.8589114e-001
  5.5155155e-001  2.0890714e-001
  5.5255255e-001  2.2503227e-001
  5.5355355e-001  2.3526362e-001
  5.5455455e-001  2.4135837e-001
  5.5555556e-001  2.4580033e-001
  5.5655656e-001  2.5155455e-001
  5.5755756e-001  2.6149759e-001
  5.5855856e-001  2.7761716e-001
  5.5955956e-001  3.0040147e-001
  5.6056056e-001  3.2882344e-001
  5.6156156e-001  3.6084108e-001
  5.6256256e-001  3.9400335e-001
  5.6356356e-001  4.2588427e-001
  5.6456456e-001  4.5431594e-001
  5.6556557e-001  4.7749261e-001
  5.6656657e-001  4.9401048e-001
  5.6756757e-001  5.0287796e-001
  5.6856857e-001  5.0351110e-001
  5.6956957e-001  4.9571942e-001
  5.7057057e-001  4.7968428e-001
  5.7157157e-001  4.5593223e-001
  5.7257257e-001  4.2530723e-001
  5.7357357e-001  3.8894922e-001
  5.7457457e-001  3.4829277e-001
  5.7557558e-001  3.0511179e-001
  5.7657658e-001  2.6165859e-001
  5.7757758e-001  2.2097155e-001
  5.7857858e-001  1.8736731e-001
  5.7957958e-001  1.6657285e-001
  5.8058058e-001  1.6362378e-001
  5.8158158e-001  1.7852636e-001
  5.8258258e-001  2.0612321e-001
  5.8358358e-001  2.4063203e-001
  5.8458458e-001  2.7804918e-001
  5.8558559e-001  3.1595985e-001
  5.8658659e-001  3.5286615e-001
  5.8758759e-001  3.8771959e-001
  5.8858859e-001  4.1965932e-001
  5.8958959e-001  4.4787767e-001
  5.9059059e-001  4.7156217e-001
  5.9159159e-001  4.8988618e-001
  5.9259259e-001  5.0203132e-001
  5.9359359e-001  5.0723051e-001
  5.9459459e-001  5.0482262e-001
  5.9559560e-001  4.9431199e-001
  5.9659660e-001  4.7542830e-001
  5.9759760e-001  4.4818453e-001
  5.9859860e-001  4.1293510e-001
  5.9959960e-001  3.7044439e-001
  6.0060060e-001  3.2199372e-001
  6.0160160e-001  2.6960349e-001
  6.0260260e-001  2.1658073e-001
  6.0360360e-001  1.6892132e-001
  6.0460460e-001  1.3790260e-001
  6.0560561e-001  1.3736738e-001
  6.0660661e-001  1.6609666e-001
  6.0760761e-001  2.0902506e-001
  6.0860861e-001  2.5473603e-001
  6.0960961e-001  2.9725230e-001
  6.1061061e-001  3.3328143e-001
  6.1161161e-001  3.6082554e-001
  6.1261261e-001  3.7865678e-001
  6.1361361e-001  3.8611921e-001
  6.1461461e-001  3.8305045e-001
  6.1561562e-001  3.6975242e-001
  6.1661662e-001  3.4699369e-001
  6.1761762e-001  3.1605620e-001
  6.1861862e-001  2.7887669e-001
  6.1961962e-001  2.3840628e-001
  6.2062062e-001  1.9943553e-001
  6.2162162e-001  1.6999329e-001
  6.2262262e-001  1.6105082e-001
  6.2362362e-001  1.7859992e-001
  6.2462462e-001  2.1677216e-001
  6.2562563e-001  2.6576511e-001
  6.2662663e-001  3.1859221e-001
  6.2762763e-001  3.7100566e-001
  6.2862863e-001  4.2024994e-001
  6.2962963e-001  4.6433339e-001
  6.3063063e-001  5.0168813e-001
  6.3163163e-001  5.3101830e-001
  6.3263263e-001  5.5123820e-001
  6.3363363e-001  5.6145669e-001
  6.3463463e-001  5.6098775e-001
  6.3563564e-001  5.4937600e-001
  6.3663664e-001  5.2643061e-001
  6.3763764e-001  4.9226280e-001
  6.3863864e-001  4.4732601e-001
  6.3963964e-001  3.9246393e-001
  6.4064064e-001  3.2899126e-001
  6.4164164e-001  2.5890083e-001
  6.4264264e-001  1.8560542e-001
  6.4364364e-001  1.1753023e-001
  6.4464464e-001  8.5581742e-002
  6.4564565e-001  1.2562392e-001
  6.4664665e-001  1.9608275e-001
  6.4764765e-001  2.7037186e-001
  6.4864865e-001  3.4096054e-001
  6.4964965e-001  4.0440805e-001
  6.5065065e-001  4.5850523e-001
  6.5165165e-001  5.0169139e-001
  6.5265265e-001  5.3291276e-001
  6.5365365e-001  5.5158534e-001
  6.5465465e-001  5.5757982e-001
  6.5565566e-001  5.5120437e-001
  6.5665666e-001  5.3317806e-001
  6.5765766e-001  5.0459459e-001
  6.5865866e-001  4.6687970e-001
  6.5965966e-001  4.2174987e-001
  6.6066066e-001  3.7118573e-001
  6.6166166e-001  3.1744576e-001
  6.6266266e-001  2.6317351e-001
  6.6366366e-001  2.1170888e-001
  6.6466466e-001  1.6777113e-001
  6.6566567e-001  1.3821528e-001
  6.6666667e-001  1.2981705e-001
  6.6766767e-001  1.4154883e-001
  6.6866867e-001  1.6424548e-001
  6.6966967e-001  1.8940837e-001
  6.7067067e-001  2.1211533e-001
  6.7167167e-001  2.2977535e-001
  6.7267267e-001  2.4099583e-001
  6.7367367e-001  2.4502669e-001
  6.7467467e-001  2.4151135e-001
  6.7567568e-001  2.3037645e-001
  6.7667668e-001  2.1178662e-001
  6.7767768e-001  1.8613468e-001
  6.7867868e-001  1.5406209e-001
  6.7967968e-001  1.1654866e-001
  6.8068068e-001  7.5346414e-002
  6.8168168e-001  3.6772776e-002
  6.8268268e-001  4.0355325e-002
  6.8368368e-001  8.4056228e-002
  6.8468468e-001  1.3291500e-001
  6.8568569e-001  1.8123937e-001
  6.8668669e-001  2.2689562e-001
  6.8768769e-001  2.6835164e-001
  6.8868869e-001  3.0435868e-001
  6.8968969e-001  3.3392176e-001
  6.9069069e-001  3.5632129e-001
  6.9169169e-001  3.7114175e-001
  6.9269269e-001  3.7829533e-001
  6.9369369e-001  3.7803633e-001
  6.9469469e-001  3.7096542e-001
  6.9569570e-001  3.5802390e-001
  6.9669670e-001  3.4047792e-001
  6.9769770e-001  3.1989043e-001
  6.9869870e-001  2.9807176e-001
  6.9969970e-001  2.7698649e-001
  7.0070070e-001  2.5857901e-001
  7.0170170e-001  2.4448462e-001
  7.0270270e-001  2.3566143e-001
  7.0370370e-001  2.3210890e-001
  7.0470470e-001  2.3288643e-001
  7.0570571e-001  2.3646240e-001
  7.0670671e-001  2.4118080e-001
  7.0770771e-001  2.4561344e-001
  7.0870871e-001  2.4872508e-001
  7.0970971e-001  2.4989960e-001
  7.1071071e-001  2.4889614e-001
  7.1171171e-001  2.4578071e-001
  7.1271271e-001  2.4085446e-001
  7.1371371e-001  2.3458571e-001
  7.1471471e-001  2.2754684e-001
  7.1571572e-001  2.2035450e-001
  7.1671672e-001  2.1361142e-001
  7.1771772e-001  2.0784983e-001
  7.1871872e-001  2.0348007e-001
  7.1971972e-001  2.0075222e-001
  7.2072072e-001  1.9973999e-001
  7.2172172e-001  2.0035248e-001
  7.2272272e-001  2.0237001e-001
  7.2372372e-001  2.0549228e-001
  7.2472472e-001  2.0938404e-001
  7.2572573e-001  2.1370725e-001
  7.2672673e-001  2.1813559e-001
  7.2772773e-001  2.2235250e-001
  7.2872873e-001  2.2603794e-001
  7.2972973e-001  2.2885043e-001
  7.3073073e-001  2.3041096e-001
  7.3173173e-001  2.3029464e-001
  7.3273273e-001  2.2803436e-001
  7.3373373e-001  2.2313853e-001
  7.3473473e-001  2.1512320e-001
  7.3573574e-001  2.0355819e-001
  7.3673674e-001  1.8812782e-001
  7.3773774e-001  1.6871339e-001
  7.3873874e-001  1.4552452e-001
  7.3973974e-001  1.1937221e-001
  7.4074074e-001  9.2414884e-002
  7.4174174e-001  7.0426953e-002
  7.4274274e-001  6.5935465e-002
  7.4374374e-001  8.5633073e-002
  7.4474474e-001  1.1917218e-001
  7.4574575e-001  1.5744263e-001
  7.4674675e-001  1.9600368e-001
  7.4774775e-001  2.3220881e-001
  7.4874875e-001  2.6405732e-001
  7.4974975e-001  2.8986893e-001
  7.5075075e-001  3.0820990e-001
  7.5175175e-001  3.1789966e-001
  7.5275275e-001  3.1804428e-001
  7.5375375e-001  3.0807956e-001
  7.5475475e-001  2.8782265e-001
  7.5575576e-001  2.5754933e-001
  7.5675676e-001  2.1816066e-001
  7.5775776e-001  1.7168139e-001
  7.5875876e-001  1.2318654e-001
  7.5975976e-001  8.8972819e-002
  7.6076076e-001  1.0285210e-001
  7.6176176e-001  1.5925733e-001
  7.6276276e-001  2.3132271e-001
  7.6376376e-001  3.0840023e-001
  7.6476476e-001  3.8603296e-001
  7.6576577e-001  4.6140971e-001
  7.6676677e-001  5.3229834e-001
  7.6776777e-001  5.9676374e-001
  7.6876877e-001  6.5308708e-001
  7.6976977e-001  6.9974615e-001
  7.7077077e-001  7.3541631e-001
  7.7177177e-001  7.5897942e-001
  7.7277277e-001  7.6953633e-001
  7.7377377e-001  7.6642190e-001
  7.7477477e-001  7.4922215e-001
  7.7577578e-001  7.1779346e-001
  7.7677678e-001  6.7228399e-001
  7.7777778e-001  6.1315813e-001
  7.7877878e-001  5.4122832e-001
  7.7977978e-001  4.5770955e-001
  7.8078078e-001  3.6435321e-001
  7.8178178e-001  2.6391061e-001
  7.8278278e-001  1.6249141e-001
  7.8378378e-001  8.8901365e-002
  7.8478478e-001  1.3108465e-001
  7.8578579e-001  2.3461481e-001
  7.8678679e-001  3.4621392e-001
  7.8778779e-001  4.5566646e-001
  7.8878879e-001  5.5876508e-001
  7.8978979e-001  6.5258524e-001
  7.9079079e-001  7.3475491e-001
  7.9179179e-001  8.0331640e-001
  7.9279279e-001  8.5671637e-001
  7.9379379e-001  8.9382554e-001
  7.9479479e-001  9.1396006e-001
  7.9579580e-001  9.1689476e-001
  7.9679680e-001  9.0286489e-001
  7.9779780e-001  8.7255657e-001
  7.9879880e-001  8.2708807e-001
  7.9979980e-001  7.6798736e-001
  8.0080080e-001  6.9717574e-001
  8.0180180e-001  6.1697698e-001
  8.0280280e-001  5.3019378e-001
  8.0380380e-001  4.4035144e-001
  8.0480480e-001  3.5236418e-001
  8.0580581e-001  2.7423467e-001
  8.0680681e-001  2.2024973e-001
  8.0780781e-001  2.0904217e-001
  8.0880881e-001  2.4233127e-001
  8.0980981e-001  3.0027359e-001
  8.1081081e-001  3.6549661e-001
  8.1181181e-001  4.2891673e-001
  8.1281281e-001  4.8591046e-001
  8.1381381e-001  5.3388219e-001
  8.1481481e-001  5.7126052e-001
  8.1581582e-001  5.9708884e-001
  8.1681682e-001  6.1084772e-001
  8.1781782e-001  6.1237298e-001
  8.1881882e-001  6.0181678e-001
  8.1981982e-001  5.7963005e-001
  8.2082082e-001  5.4655777e-001
  8.2182182e-001  5.0364679e-001
  8.2282282e-001  4.5227434e-001
  8.2382382e-001  3.9422276e-001
  8.2482482e-001  3.3186815e-001
  8.2582583e-001  2.6866716e-001
  8.2682683e-001  2.1041999e-001
  8.2782783e-001  1.6795635e-001
  8.2882883e-001  1.5719800e-001
  8.2982983e-001  1.8286074e-001
  8.3083083e-001  2.3033884e-001
  8.3183183e-001  2.8533585e-001
  8.3283283e-001  3.4029359e-001
  8.3383383e-001  3.9140273e-001
  8.3483483e-001  4.3657306e-001
  8.3583584e-001  4.7461020e-001
  8.3683684e-001  5.0488365e-001
  8.3783784e-001  5.2717590e-001
  8.3883884e-001  5.4159889e-001
  8.3983984e-001  5.4853475e-001
  8.4084084e-001  5.4858380e-001
  8.4184184e-001  5.4251330e-001
  8.4284284e-001  5.3120487e-001
  8.4384384e-001  5.1560095e-001
  8.4484484e-001  4.9665217e-001
  8.4584585e-001  4.7526847e-001
  8.4684685e-001  4.5227782e-001
  8.4784785e-001  4.2839683e-001
  8.4884885e-001  4.0421765e-001
  8.4984985e-001  3.8021451e-001
  8.5085085e-001  3.5677137e-001
  8.5185185e-001  3.3422929e-001
  8.5285285e-001  3.1294809e-001
  8.5385385e-001  2.9337319e-001
  8.5485485e-001  2.7609178e-001
  8.5585586e-001  2.6185539e-001
  8.5685686e-001  2.5153741e-001
  8.5785786e-001  2.4600042e-001
  8.5885886e-001  2.4588577e-001
  8.5985986e-001  2.5140674e-001
  8.6086086e-001  2.6226129e-001
  8.6186186e-001  2.7771537e-001
  8.6286286e-001  2.9679377e-001
  8.6386386e-001  3.1846986e-001
  8.6486486e-001  3.4178987e-001
  8.6586587e-001  3.6592551e-001
  8.6686687e-001  3.9017674e-001
  8.6786787e-001  4.1394723e-001
  8.6886887e-001  4.3670804e-001
  8.6986987e-001  4.5795915e-001
  8.7087087e-001  4.7719477e-001
  8.7187187e-001  4.9387710e-001
  8.7287287e-001  5.0742141e-001
  8.7387387e-001  5.1719444e-001
  8.7487487e-001  5.2252633e-001
  8.7587588e-001  5.2273507e-001
  8.7687688e-001  5.1716084e-001
  8.7787788e-001  5.0520719e-001
  8.7887888e-001  4.8638530e-001
  8.7987988e-001  4.6035798e-001
  8.8088088e-001  4.2698039e-001
  8.8188188e-001  3.8633564e-001
  8.8288288e-001  3.3876592e-001
  8.8388388e-001  2.8490520e-001
  8.8488488e-001  2.2573843e-001
  8.8588589e-001  1.6279768e-001
  8.8688689e-001  9.9186273e-002
  8.8788789e-001  4.9058776e-002
  8.8888889e-001  6.9825032e-002
  8.8988989e-001  1.3043703e-001
  8.9089089e-001  1.9408962e-001
  8.9189189e-001  2.5466281e-001
  8.9289289e-001  3.0967827e-001
  8.9389389e-001  3.5740920e-001
  8.9489489e-001  3.9648346e-001
  8.9589590e-001  4.2581460e-001
  8.9689690e-001  4.4459741e-001
  8.9789790e-001  4.5231538e-001
  8.9889890e-001  4.4874620e-001
  8.9989990e-001  4.3396163e-001
  9.0090090e-001  4.0832244e-001
  9.0190190e-001  3.7247208e-001
  9.0290290e-001  3.2733907e-001
  9.0390390e-001  2.7417465e-001
  9.0490490e-001  2.1471524e-001
  9.0590591e-001  1.5186855e-001
  9.0690691e-001  9.3402163e-002
  9.0790791e-001  7.1208248e-002
  9.0890891e-001  1.1506965e-001
  9.0990991e-001  1.8279626e-001
  9.1091091e-001  2.5451209e-001
  9.1191191e-001  3.2489193e-001
  9.1291291e-001  3.9131582e-001
  9.1391391e-001  4.5188667e-001
  9.1491491e-001  5.0501913e-001
  9.1591592e-001  5.4934116e-001
  9.1691692e-001  5.8368142e-001
  9.1791792e-001  6.0708670e-001
  9.1891892e-001  6.1885179e-001
  9.1991992e-001  6.1855487e-001
  9.2092092e-001  6.0609552e-001
  9.2192192e-001  5.8173550e-001
  9.2292292e-001  5.4614604e-001
  9.2392392e-001  5.0047328e-001
  9.2492492e-001  4.4645014e-001
  9.2592593e-001  3.8662133e-001
  9.2692693e-001  3.2483565e-001
  9.2792793e-001  2.6730471e-001
  9.2892893e-001  2.2429203e-001
  9.2992993e-001  2.0932948e-001
  9.3093093e-001  2.2858078e-001
  9.3193193e-001  2.7270489e-001
  9.3293293e-001  3.2802402e-001
  9.3393393e-001  3.8511822e-001
  9.3493493e-001  4.3844863e-001
  9.3593594e-001  4.8465918e-001
  9.3693694e-001  5.2162817e-001
  9.3793794e-001  5.4803366e-001
  9.3893894e-001  5.6315029e-001
  9.3993994e-001  5.6674193e-001
  9.4094094e-001  5.5899185e-001
  9.4194194e-001  5.4044582e-001
  9.4294294e-001  5.1195806e-001
  9.4394394e-001  4.7463650e-001
  9.4494494e-001  4.2978713e-001
  9.4594595e-001  3.7885869e-001
  9.4694695e-001  3.2338973e-001
  9.4794795e-001  2.6496082e-001
  9.4894895e-001  2.0515626e-001
  9.4994995e-001  1.4554849e-001
  9.5095095e-001  8.7775969e-002
  9.5195195e-001  3.4621146e-002
  9.5295295e-001  2.5866516e-002
  9.5395395e-001  6.8751664e-002
  9.5495495e-001  1.0845570e-001
  9.5595596e-001  1.4185226e-001
  9.5695696e-001  1.6813328e-001
  9.5795796e-001  1.8688554e-001
  9.5895896e-001  1.9795576e-001
  9.5995996e-001  2.0144417e-001
  9.6096096e-001  1.9773056e-001
  9.6196196e-001  1.8752806e-001
  9.6296296e-001  1.7198617e-001
  9.6396396e-001  1.5289468e-001
  9.6496496e-001  1.3307614e-001
  9.6596597e-001  1.1695091e-001
  9.6696697e-001  1.1036901e-001
  9.6796797e-001  1.1743790e-001
  9.6896897e-001  1.3661998e-001
  9.6996997e-001  1.6282591e-001
  9.7097097e-001  1.9138412e-001
  9.7197197e-001  2.1903493e-001
  9.7297297e-001  2.4356616e-001
  9.7397397e-001  2.6344231e-001
  9.7497497e-001  2.7760674e-001
  9.7597598e-001  2.8538899e-001
  9.7697698e-001  2.8646091e-001
  9.7797798e-001  2.8081244e-001
  9.7897898e-001  2.6873490e-001
  9.7997998e-001  2.5080899e-001
  9.8098098e-001  2.2790233e-001
  9.8198198e-001  2.0119256e-001
  9.8298298e-001  1.7225266e-001
  9.8398398e-001  1.4327759e-001
  9.8498498e-001  1.1757476e-001
  9.8598599e-001  1.0014813e-001
  9.8698699e-001  9.6433285e-002
  9.8798799e-001  1.0718523e-001
  9.8898899e-001  1.2731343e-001
  9.8998999e-001  1.5132651e-001
  9.9099099e-001  1.7581743e-001
  9.9199199e-001  1.9895011e-001
  9.9299299e-001  2.1975634e-001
  9.9399399e-001  2.3774785e-001
  9.9499499e-001  2.5271842e-001
  9.9599600e-001  2.6463306e-001
  9.9699700e-001  2.7355657e-001
  9.9799800e-001  2.7960232e-001
  9.9899900e-001  2.8289349e-001
  1.0000000e+000  2.8353477e-001


==> data_lowpass.dat <==
  0.0000000e+000 -2.8798508e-001
  1.0010010e-003 -1.3259247e-001
  2.0020020e-003  2.8171233e-002
  3.0030030e-003  1.8847571e-001
  4.0040040e-003  3.4248729e-001
  5.0050050e-003  4.8458076e-001
  6.0060060e-003  6.0954437e-001
  7.0070070e-003  7.1277057e-001
  8.0080080e-003  7.9042539e-001
  9.0090090e-003  8.3959044e-001
  1.0010010e-002  8.5837208e-001
  1.1011011e-002  8.4597395e-001
  1.2012012e-002  8.0272979e-001
  1.3013013e-002  7.3009548e-001
  1.4014014e-002  6.3060035e-001
  1.5015015e-002  5.0775933e-001
  1.6016016e-002  3.6594907e-001
  1.7017017e-002  2.1025231e-001
  1.8018018e-002  4.6276121e-002
  1.9019019e-002 -1.2004965e-001
  2.0020020e-002 -2.8268630e-001
  2.1021021e-002 -4.3570504e-001
  2.2022022e-002 -5.7350258e-001
  2.3023023e-002 -6.9100577e-001
  2.4024024e-002 -7.8385787e-001
  2.5025025e-002 -8.4857948e-001
  2.6026026e-002 -8.8269841e-001
  2.7027027e-002 -8.8484354e-001
  2.8028028e-002 -8.5479912e-001
  2.9029029e-002 -7.9351746e-001
  3.0030030e-002 -7.0308928e-001
  3.1031031e-002 -5.8667275e-001
  3.2032032e-002 -4.4838352e-001
  3.3033033e-002 -2.9314953e-001
  3.4034034e-002 -1.2653587e-001
  3.5035035e-002  4.5454246e-002
  3.6036036e-002  2.1659530e-001
  3.7037037e-002  3.8066420e-001
  3.8038038e-002  5.3166595e-001
  3.9039039e-002  6.6405208e-001
  4.0040040e-002  7.7292384e-001
  4.1041041e-002  8.5421286e-001
  4.2042042e-002  9.0483246e-001
  4.3043043e-002  9.2279414e-001
  4.4044044e-002  9.0728492e-001
  4.5045045e-002  8.5870237e-001
  4.6046046e-002  7.7864602e-001
  4.7047047e-002  6.6986523e-001
  4.8048048e-002  5.3616517e-001
  4.9049049e-002  3.8227413e-001
  5.0050050e-002  2.1367678e-001
  5.1051051e-002  3.6419230e-002
  5.2052052e-002 -1.4310719e-001
  5.3053053e-002 -3.1839569e-001
  5.4054054e-002 -4.8305915e-001
  5.5055055e-002 -6.3106209e-001
  5.6056056e-002 -7.5694107e-001
  5.7057057e-002 -8.5600560e-001
  5.8058058e-002 -9.2451203e-001
  5.9059059e-002 -9.5980419e-001
  6.0060060e-002 -9.6041542e-001
  6.1061061e-002 -9.2612807e-001
  6.2062062e-002 -8.5798822e-001
  6.3063063e-002 -7.5827475e-001
  6.4064064e-002 -6.3042371e-001
  6.5065065e-002 -4.7891043e-001
  6.6066066e-002 -3.0909338e-001
  6.7067067e-002 -1.2702531e-001
  6.8068068e-002  6.0761764e-002
  6.9069069e-002  2.4749018e-001
  7.0070070e-002  4.2638035e-001
  7.1071071e-002  5.9089598e-001
  7.2072072e-002  7.3498194e-001
  7.3073073e-002  8.5328613e-001
  7.4074074e-002  9.4135719e-001
  7.5075075e-002  9.9581097e-001
  7.6076076e-002  1.0144593e+000
  7.7077077e-002  9.9639665e-001
  7.8078078e-002  9.4204042e-001
  7.9079079e-002  8.5312450e-001
  8.0080080e-002  7.3264468e-001
  8.1081081e-002  5.8475844e-001
  8.2082082e-002  4.1464217e-001
  8.3083083e-002  2.2831069e-001
  8.4084084e-002  3.2405465e-002
  8.5085085e-002 -1.6604125e-001
  8.6086086e-002 -3.5985776e-001
  8.7087087e-002 -5.4199097e-001
  8.8088088e-002 -7.0576189e-001
  8.9089089e-002 -8.4510925e-001
  9.0090090e-002 -9.5481252e-001
  9.1091091e-002 -1.0306861e+000
  9.2092092e-002 -1.0697376e+000
  9.3093093e-002 -1.0702840e+000
  9.4094094e-002 -1.0320217e+000
  9.5095095e-002 -9.5604732e-001
  9.6096096e-002 -8.4482789e-001
  9.7097097e-002 -7.0212204e-001
  9.8098098e-002 -5.3285371e-001
  9.9099099e-002 -3.4294318e-001
  1.0010010e-001 -1.3910105e-001
  1.0110110e-001  7.1407794e-002
  1.0210210e-001  2.8102180e-001
  1.0310310e-001  4.8215297e-001
  1.0410410e-001  6.6745999e-001
  1.0510511e-001  8.3011462e-001
  1.0610611e-001  9.6405154e-001
  1.0710711e-001  1.0641927e+000
  1.0810811e-001  1.1266381e+000
  1.0910911e-001  1.1488154e+000
  1.1011011e-001  1.1295829e+000
  1.1111111e-001  1.0692828e+000
  1.1211211e-001  9.6974050e-001
  1.1311311e-001  8.3421138e-001
  1.1411411e-001  6.6727545e-001
  1.1511512e-001  4.7468386e-001
  1.1611612e-001  2.6316198e-001
  1.1711712e-001  4.0176015e-002
  1.1811812e-001 -1.8632898e-001
  1.1911912e-001 -4.0821038e-001
  1.2012012e-001 -6.1741874e-001
  1.2112112e-001 -8.0628768e-001
  1.2212212e-001 -9.6781261e-001
  1.2312312e-001 -1.0959080e+000
  1.2412412e-001 -1.1856343e+000
  1.2512513e-001 -1.2333853e+000
  1.2612613e-001 -1.2370302e+000
  1.2712713e-001 -1.1960033e+000
  1.2812813e-001 -1.1113392e+000
  1.2912913e-001 -9.8565092e-001
  1.3013013e-001 -8.2305121e-001
  1.3113113e-001 -6.2901960e-001
  1.3213213e-001 -4.1021950e-001
  1.3313313e-001 -1.7427120e-001
  1.3413413e-001  7.0511434e-002
  1.3513514e-001  3.1541164e-001
  1.3613614e-001  5.5161749e-001
  1.3713714e-001  7.7053617e-001
  1.3813814e-001  9.6410344e-001
  1.3913914e-001  1.1250774e+000
  1.4014014e-001  1.2473059e+000
  1.4114114e-001  1.3259580e+000
  1.4214214e-001  1.3577101e+000
  1.4314314e-001  1.3408816e+000
  1.4414414e-001  1.2755121e+000
  1.4514515e-001  1.1633792e+000
  1.4614615e-001  1.0079543e+000
  1.4714715e-001  8.1429810e-001
  1.4814815e-001  5.8889768e-001
  1.4914915e-001  3.3945222e-001
  1.5015015e-001  7.4612600e-002
  1.5115115e-001 -1.9631544e-001
  1.5215215e-001 -4.6369468e-001
  1.5315315e-001 -7.1789527e-001
  1.5415415e-001 -9.4963717e-001
  1.5515516e-001 -1.1503243e+000
  1.5615616e-001 -1.3123581e+000
  1.5715716e-001 -1.4294199e+000
  1.5815816e-001 -1.4967114e+000
  1.5915916e-001 -1.5111436e+000
  1.6016016e-001 -1.4714687e+000
  1.6116116e-001 -1.3783482e+000
  1.6216216e-001 -1.2343542e+000
  1.6316316e-001 -1.0439039e+000
  1.6416416e-001 -8.1312779e-001
  1.6516517e-001 -5.4967618e-001
  1.6616617e-001 -2.6246960e-001
  1.6716717e-001  3.8598738e-002
  1.6816817e-001  3.4299863e-001
  1.6916917e-001  6.3992535e-001
  1.7017017e-001  9.1867672e-001
  1.7117117e-001  1.1690317e+000
  1.7217217e-001  1.3816176e+000
  1.7317317e-001  1.5482520e+000
  1.7417417e-001  1.6622492e+000
  1.7517518e-001  1.7186772e+000
  1.7617618e-001  1.7145583e+000
  1.7717718e-001  1.6490042e+000
  1.7817818e-001  1.5232797e+000
  1.7917918e-001  1.3407932e+000
  1.8018018e-001  1.1070119e+000
  1.8118118e-001  8.2930434e-001
  1.8218218e-001  5.1671454e-001
  1.8318318e-001  1.7967436e-001
  1.8418418e-001 -1.7033675e-001
  1.8518519e-001 -5.2117373e-001
  1.8618619e-001 -8.6043713e-001
  1.8718719e-001 -1.1758999e+000
  1.8818819e-001 -1.4559352e+000
  1.8918919e-001 -1.6899313e+000
  1.9019019e-001 -1.8686779e+000
  1.9119119e-001 -1.9847114e+000
  1.9219219e-001 -2.0326067e+000
  1.9319319e-001 -2.0092036e+000
  1.9419419e-001 -1.9137605e+000
  1.9519520e-001 -1.7480278e+000
  1.9619620e-001 -1.5162382e+000
  1.9719720e-001 -1.2250119e+000
  1.9819820e-001 -8.8317953e-001
  1.9919920e-001 -5.0152562e-001
  2.0020020e-001 -9.2462244e-002
  2.0120120e-001  3.3035966e-001
  2.0220220e-001  7.5248820e-001
  2.0320320e-001  1.1591443e+000
  2.0420420e-001  1.5357162e+000
  2.0520521e-001  1.8682589e+000
  2.0620621e-001  2.1439815e+000
  2.0720721e-001  2.3517070e+000
  2.0820821e-001  2.4822884e+000
  2.0920921e-001  2.5289662e+000
  2.1021021e-001  2.4876562e+000
  2.1121121e-001  2.3571546e+000
  2.1221221e-001  2.1392537e+000
  2.1321321e-001  1.8387626e+000
  2.1421421e-001  1.4634292e+000
  2.1521522e-001  1.0237660e+000
  2.1621622e-001  5.3278113e-001
  2.1721722e-001  5.6229340e-003
  2.1821822e-001 -5.4085332e-001
  2.1921922e-001 -1.0885841e+000
  2.2022022e-001 -1.6188477e+000
  2.2122122e-001 -2.1128493e+000
  2.2222222e-001 -2.5523238e+000
  2.2322322e-001 -2.9201388e+000
  2.2422422e-001 -3.2008778e+000
  2.2522523e-001 -3.3813872e+000
  2.2622623e-001 -3.4512684e+000
  2.2722723e-001 -3.4033009e+000
  2.2822823e-001 -3.2337798e+000
  2.2922923e-001 -2.9427594e+000
  2.3023023e-001 -2.5341913e+000
  2.3123123e-001 -2.0159520e+000
  2.3223223e-001 -1.3997580e+000
  2.3323323e-001 -7.0096775e-001
  2.3423423e-001  6.1724818e-002
  2.3523524e-001  8.6669888e-001
  2.3623624e-001  1.6899069e+000
  2.3723724e-001  2.5054537e+000
  2.3823824e-001  3.2862403e+000
  2.3923924e-001  4.0046538e+000
  2.4024024e-001  4.6332865e+000
  2.4124124e-001  5.1456645e+000
  2.4224224e-001  5.5169656e+000
  2.4324324e-001  5.7247080e+000
  2.4424424e-001  5.7493895e+000
  2.4524525e-001  5.5750624e+000
  2.4624625e-001  5.1898254e+000
  2.4724725e-001  4.5862213e+000
  2.4824825e-001  3.7615292e+000
  2.4924925e-001  2.7179418e+000
  2.5025025e-001  1.4626247e+000
  2.5125125e-001  7.6548611e-003
  2.5225225e-001 -1.6301605e+000
  2.5325325e-001 -3.4295799e+000
  2.5425425e-001 -5.3653301e+000
  2.5525526e-001 -7.4086071e+000
  2.5625626e-001 -9.5276607e+000
  2.5725726e-001 -1.1688449e+001
  2.5825826e-001 -1.3855347e+001
  2.5925926e-001 -1.5991890e+001
  2.6026026e-001 -1.8061539e+001
  2.6126126e-001 -2.0028437e+001
  2.6226226e-001 -2.1858159e+001
  2.6326326e-001 -2.3518414e+001
  2.6426426e-001 -2.4979702e+001
  2.6526527e-001 -2.6215906e+001
  2.6626627e-001 -2.7204797e+001
  2.6726727e-001 -2.7928458e+001
  2.6826827e-001 -2.8373605e+001
  2.6926927e-001 -2.8531807e+001
  2.7027027e-001 -2.8399599e+001
  2.7127127e-001 -2.7978492e+001
  2.7227227e-001 -2.7274871e+001
  2.7327327e-001 -2.6299808e+001
  2.7427427e-001 -2.5068767e+001
  2.7527528e-001 -2.3601234e+001
  2.7627628e-001 -2.1920278e+001
  2.7727728e-001 -2.0052038e+001
  2.7827828e-001 -1.8025177e+001
  2.7927928e-001 -1.5870287e+001
  2.8028028e-001 -1.3619283e+001
  2.8128128e-001 -1.1304786e+001
  2.8228228e-001 -8.9595099e+000
  2.8328328e-001 -6.6156723e+000
  2.8428428e-001 -4.3044289e+000
  2.8528529e-001 -2.0553539e+000
  2.8628629e-001  1.0403228e-001
  2.8728729e-001  2.1486766e+000
  2.8828829e-001  4.0563441e+000
  2.8928929e-001  5.8079002e+000
  2.9029029e-001  7.3875220e+000
  2.9129129e-001  8.7828380e+000
  2.9229229e-001  9.9849960e+000
  2.9329329e-001  1.0988661e+001
  2.9429429e-001  1.1791948e+001
  2.9529530e-001  1.2396289e+001
  2.9629630e-001  1.2806248e+001
  2.9729730e-001  1.3029284e+001
  2.9829830e-001  1.3075462e+001
  2.9929930e-001  1.2957146e+001
  3.0030030e-001  1.2688643e+001
  3.0130130e-001  1.2285838e+001
  3.0230230e-001  1.1765815e+001
  3.0330330e-001  1.1146468e+001
  3.0430430e-001  1.0446122e+001
  3.0530531e-001  9.6831533e+000
  3.0630631e-001  8.8756352e+000
  3.0730731e-001  8.0410009e+000
  3.0830831e-001  7.1957356e+000
  3.0930931e-001  6.3551014e+000
  3.1031031e-001  5.5328990e+000
  3.1131131e-001  4.7412693e+000
  3.1231231e-001  3.9905384e+000
  3.1331331e-001  3.2891077e+000
  3.1431431e-001  2.6433890e+000
  3.1531532e-001  2.0577864e+000
  3.1631632e-001  1.5347236e+000
  3.1731732e-001  1.0747150e+000
  3.1831832e-001  6.7647892e-001
  3.1931932e-001  3.3708910e-001
  3.2032032e-001  5.2161898e-002
  3.2132132e-001 -1.8392660e-001
  3.2232232e-001 -3.7779798e-001
  3.2332332e-001 -5.3680928e-001
  3.2432432e-001 -6.6877760e-001
  3.2532533e-001 -7.8169791e-001
  3.2632633e-001 -8.8346122e-001
  3.2732733e-001 -9.8158004e-001
  3.2832833e-001 -1.0829281e+000
  3.2932933e-001 -1.1935016e+000
  3.3033033e-001 -1.3182078e+000
  3.3133133e-001 -1.4606876e+000
  3.3233233e-001 -1.6231775e+000
  3.3333333e-001 -1.8064148e+000
  3.3433433e-001 -2.0095904e+000
  3.3533534e-001 -2.2303501e+000
  3.3633634e-001 -2.4648478e+000
  3.3733734e-001 -2.7078479e+000
  3.3833834e-001 -2.9528764e+000
  3.3933934e-001 -3.1924179e+000
  3.4034034e-001 -3.4181530e+000
  3.4134134e-001 -3.6212310e+000
  3.4234234e-001 -3.7925698e+000
  3.4334334e-001 -3.9231766e+000
  3.4434434e-001 -4.0044774e+000
  3.4534535e-001 -4.0286481e+000
  3.4634635e-001 -3.9889360e+000
  3.4734735e-001 -3.8799602e+000
  3.4834835e-001 -3.6979824e+000
  3.4934935e-001 -3.4411373e+000
  3.5035035e-001 -3.1096138e+000
  3.5135135e-001 -2.7057795e+000
  3.5235235e-001 -2.2342416e+000
  3.5335335e-001 -1.7018398e+000
  3.5435435e-001 -1.1175683e+000
  3.5535536e-001 -4.9242612e-001
  3.5635636e-001  1.6080350e-001
  3.5735736e-001  8.2783973e-001
  3.5835836e-001  1.4932522e+000
  3.5935936e-001  2.1408617e+000
  3.6036036e-001  2.7541844e+000
  3.6136136e-001  3.3169066e+000
  3.6236236e-001  3.8133784e+000
  3.6336336e-001  4.2291107e+000
  3.6436436e-001  4.5512614e+000
  3.6536537e-001  4.7690947e+000
  3.6636637e-001  4.8743994e+000
  3.6736737e-001  4.8618505e+000
  3.6836837e-001  4.7293023e+000
  3.6936937e-001  4.4779993e+000
  3.7037037e-001  4.1126970e+000
  3.7137137e-001  3.6416840e+000
  3.7237237e-001  3.0767015e+000
  3.7337337e-001  2.4327574e+000
  3.7437437e-001  1.7278378e+000
  3.7537538e-001  9.8251960e-001
  3.7637638e-001  2.1949128e-001
  3.7737738e-001 -5.3700588e-001
  3.7837838e-001 -1.2618039e+000
  3.7937938e-001 -1.9294850e+000
  3.8038038e-001 -2.5150916e+000
  3.8138138e-001 -2.9948490e+000
  3.8238238e-001 -3.3468811e+000
  3.8338338e-001 -3.5518970e+000
  3.8438438e-001 -3.5938282e+000
  3.8538539e-001 -3.4603958e+000
  3.8638639e-001 -3.1435892e+000
  3.8738739e-001 -2.6400394e+000
  3.8838839e-001 -1.9512731e+000
  3.8938939e-001 -1.0838367e+000
  3.9039039e-001 -4.9281943e-002
  3.9139139e-001  1.1359889e+000
  3.9239239e-001  2.4510191e+000
  3.9339339e-001  3.8707296e+000
  3.9439439e-001  5.3664788e+000
  3.9539540e-001  6.9067364e+000
  3.9639640e-001  8.4578564e+000
  3.9739740e-001  9.9849286e+000
  3.9839840e-001  1.1452686e+001
  3.9939940e-001  1.2826444e+001
  4.0040040e-001  1.4073047e+001
  4.0140140e-001  1.5161793e+001
  4.0240240e-001  1.6065306e+001
  4.0340340e-001  1.6760346e+001
  4.0440440e-001  1.7228509e+001
  4.0540541e-001  1.7456815e+001
  4.0640641e-001  1.7438153e+001
  4.0740741e-001  1.7171579e+001
  4.0840841e-001  1.6662440e+001
  4.0940941e-001  1.5922333e+001
  4.1041041e-001  1.4968894e+001
  4.1141141e-001  1.3825409e+001
  4.1241241e-001  1.2520270e+001
  4.1341341e-001  1.1086285e+001
  4.1441441e-001  9.5598533e+000
  4.1541542e-001  7.9800327e+000
  4.1641642e-001  6.3875245e+000
  4.1741742e-001  4.8236015e+000
  4.1841842e-001  3.3290086e+000
  4.1941942e-001  1.9428680e+000
  4.2042042e-001  7.0161847e-001
  4.2142142e-001 -3.6198016e-001
  4.2242242e-001 -1.2197493e+000
  4.2342342e-001 -1.8488745e+000
  4.2442442e-001 -2.2325461e+000
  4.2542543e-001 -2.3604387e+000
  4.2642643e-001 -2.2290145e+000
  4.2742743e-001 -1.8416425e+000
  4.2842843e-001 -1.2085276e+000
  4.2942943e-001 -3.4645146e-001
  4.3043043e-001  7.2166693e-001
  4.3143143e-001  1.9673815e+000
  4.3243243e-001  3.3574814e+000
  4.3343343e-001  4.8548847e+000
  4.3443443e-001  6.4196390e+000
  4.3543544e-001  8.0099999e+000
  4.3643644e-001  9.5835572e+000
  4.3743744e-001  1.1098377e+001
  4.3843844e-001  1.2514129e+001
  4.3943944e-001  1.3793160e+001
  4.4044044e-001  1.4901500e+001
  4.4144144e-001  1.5809748e+001
  4.4244244e-001  1.6493838e+001
  4.4344344e-001  1.6935645e+001
  4.4444444e-001  1.7123426e+001
  4.4544545e-001  1.7052079e+001
  4.4644645e-001  1.6723219e+001
  4.4744745e-001  1.6145059e+001
  4.4844845e-001  1.5332116e+001
  4.4944945e-001  1.4304741e+001
  4.5045045e-001  1.3088490e+001
  4.5145145e-001  1.1713362e+001
  4.5245245e-001  1.0212915e+001
  4.5345345e-001  8.6233037e+000
  4.5445445e-001  6.9822439e+000
  4.5545546e-001  5.3279631e+000
  4.5645646e-001  3.6981427e+000
  4.5745746e-001  2.1288977e+000
  4.5845846e-001  6.5381601e-001
  4.5945946e-001 -6.9691172e-001
  4.6046046e-001 -1.8972504e+000
  4.6146146e-001 -2.9259445e+000
  4.6246246e-001 -3.7669930e+000
  4.6346346e-001 -4.4099626e+000
  4.6446446e-001 -4.8501335e+000
  4.6546547e-001 -5.0884758e+000
  4.6646647e-001 -5.1314608e+000
  4.6746747e-001 -4.9907153e+000
  4.6846847e-001 -4.6825329e+000
  4.6946947e-001 -4.2272585e+000
  4.7047047e-001 -3.6485685e+000
  4.7147147e-001 -2.9726691e+000
  4.7247247e-001 -2.2274401e+000
  4.7347347e-001 -1.4415499e+000
  4.7447447e-001 -6.4356984e-001
  4.7547548e-001  1.3888416e-001
  4.7647648e-001  8.7995850e-001
  4.7747748e-001  1.5562923e+000
  4.7847848e-001  2.1476512e+000
  4.7947948e-001  2.6374466e+000
  4.8048048e-001  3.0131270e+000
  4.8148148e-001  3.2664327e+000
  4.8248248e-001  3.3935072e+000
  4.8348348e-001  3.3948681e+000
  4.8448448e-001  3.2752385e+000
  4.8548549e-001  3.0432504e+000
  4.8648649e-001  2.7110301e+000
  4.8748749e-001  2.2936840e+000
  4.8848849e-001  1.8087015e+000
  4.8948949e-001  1.2752979e+000
  4.9049049e-001  7.1371895e-001
  4.9149149e-001  1.4453113e-001
  4.9249249e-001 -4.1207964e-001
  4.9349349e-001 -9.3697724e-001
  4.9449449e-001 -1.4126921e+000
  4.9549550e-001 -1.8239659e+000
  4.9649650e-001 -2.1582088e+000
  4.9749750e-001 -2.4058544e+000
  4.9849850e-001 -2.5606054e+000
  4.9949950e-001 -2.6195620e+000
  5.0050050e-001 -2.5832328e+000
  5.0150150e-001 -2.4554304e+000
  5.0250250e-001 -2.2430562e+000
  5.0350350e-001 -1.9557872e+000
  5.0450450e-001 -1.6056737e+000
  5.0550551e-001 -1.2066665e+000
  5.0650651e-001 -7.7408951e-001
  5.0750751e-001 -3.2407690e-001
  5.0850851e-001  1.2700472e-001
  5.0950951e-001  5.6312968e-001
  5.1051051e-001  9.6916259e-001
  5.1151151e-001  1.3313652e+000
  5.1251251e-001  1.6378448e+000
  5.1351351e-001  1.8789290e+000
  5.1451451e-001  2.0474567e+000
  5.1551552e-001  2.1389759e+000
  5.1651652e-001  2.1518436e+000
  5.1751752e-001  2.0872268e+000
  5.1851852e-001  1.9490051e+000
  5.1951952e-001  1.7435814e+000
  5.2052052e-001  1.4796080e+000
  5.2152152e-001  1.1676402e+000
  5.2252252e-001  8.1972870e-001
  5.2352352e-001  4.4896835e-001
  5.2452452e-001  6.9018165e-002
  5.2552553e-001 -3.0638990e-001
  5.2652653e-001 -6.6393590e-001
  5.2752753e-001 -9.9117405e-001
  5.2852853e-001 -1.2769562e+000
  5.2952953e-001 -1.5118029e+000
  5.3053053e-001 -1.6882087e+000
  5.3153153e-001 -1.8008748e+000
  5.3253253e-001 -1.8468581e+000
  5.3353353e-001 -1.8256372e+000
  5.3453453e-001 -1.7390901e+000
  5.3553554e-001 -1.5913895e+000
  5.3653654e-001 -1.3888180e+000
  5.3753754e-001 -1.1395115e+000
  5.3853854e-001 -8.5314235e-001
  5.3953954e-001 -5.4055221e-001
  5.4054054e-001 -2.1334931e-001
  5.4154154e-001  1.1651508e-001
  5.4254254e-001  4.3717616e-001
  5.4354354e-001  7.3727581e-001
  5.4454454e-001  1.0063587e+000
  5.4554555e-001  1.2352308e+000
  5.4654655e-001  1.4162680e+000
  5.4754755e-001  1.5436653e+000
  5.4854855e-001  1.6136172e+000
  5.4954955e-001  1.6244254e+000
  5.5055055e-001  1.5765300e+000
  5.5155155e-001  1.4724646e+000
  5.5255255e-001  1.3167377e+000
  5.5355355e-001  1.1156449e+000
  5.5455455e-001  8.7702119e-001
  5.5555556e-001  6.0994107e-001
  5.5655656e-001  3.2437843e-001
  5.5755756e-001  3.0839161e-002
  5.5855856e-001 -2.6002075e-001
  5.5955956e-001 -5.3777756e-001
  5.6056056e-001 -7.9260916e-001
  5.6156156e-001 -1.0156385e+000
  5.6256256e-001 -1.1992389e+000
  5.6356356e-001 -1.3372918e+000
  5.6456456e-001 -1.4253868e+000
  5.6556557e-001 -1.4609590e+000
  5.6656657e-001 -1.4433587e+000
  5.6756757e-001 -1.3738523e+000
  5.6856857e-001 -1.2555543e+000
  5.6956957e-001 -1.0932946e+000
  5.7057057e-001 -8.9342567e-001
  5.7157157e-001 -6.6357788e-001
  5.7257257e-001 -4.1237184e-001
  5.7357357e-001 -1.4909839e-001
  5.7457457e-001  1.1662167e-001
  5.7557558e-001  3.7518603e-001
  5.7657658e-001  6.1735485e-001
  5.7757758e-001  8.3457808e-001
  5.7857858e-001  1.0192947e+000
  5.7957958e-001  1.1651935e+000
  5.8058058e-001  1.2674259e+000
  5.8158158e-001  1.3227652e+000
  5.8258258e-001  1.3297052e+000
  5.8358358e-001  1.2884964e+000
  5.8458458e-001  1.2011199e+000
  5.8558559e-001  1.0711976e+000
  5.8658659e-001  9.0384681e-001
  5.8758759e-001  7.0548091e-001
  5.8858859e-001  4.8356641e-001
  5.8958959e-001  2.4634440e-001
  5.9059059e-001  2.5268820e-003
  5.9159159e-001 -2.3902085e-001
  5.9259259e-001 -4.6960030e-001
  5.9359359e-001 -6.8099094e-001
  5.9459459e-001 -8.6574122e-001
  5.9559560e-001 -1.0174294e+000
  5.9659660e-001 -1.1308850e+000
  5.9759760e-001 -1.2023631e+000
  5.9859860e-001 -1.2296665e+000
  5.9959960e-001 -1.2122104e+000
  6.0060060e-001 -1.1510290e+000
  6.0160160e-001 -1.0487243e+000
  6.0260260e-001 -9.0935818e-001
  6.0360360e-001 -7.3829346e-001
  6.0460460e-001 -5.4198973e-001
  6.0560561e-001 -3.2776112e-001
  6.0660661e-001 -1.0350564e-001
  6.0760761e-001  1.2258421e-001
  6.0860861e-001  3.4231905e-001
  6.0960961e-001  5.4780761e-001
  6.1061061e-001  7.3173856e-001
  6.1161161e-001  8.8763919e-001
  6.1261261e-001  1.0101018e+000
  6.1361361e-001  1.0949701e+000
  6.1461461e-001  1.1394786e+000
  6.1561562e-001  1.1423417e+000
  6.1661662e-001  1.1037878e+000
  6.1761762e-001  1.0255394e+000
  6.1861862e-001  9.1073948e-001
  6.1961962e-001  7.6382675e-001
  6.2062062e-001  5.9036582e-001
  6.2162162e-001  3.9683784e-001
  6.2262262e-001  1.9039972e-001
  6.2362362e-001 -2.1379192e-002
  6.2462462e-001 -2.3079328e-001
  6.2562563e-001 -4.3027974e-001
  6.2662663e-001 -6.1269050e-001
  6.2762763e-001 -7.7154714e-001
  6.2862863e-001 -9.0126989e-001
  6.2962963e-001 -9.9737263e-001
  6.3063063e-001 -1.0566170e+000
  6.3163163e-001 -1.0771203e+000
  6.3263263e-001 -1.0584145e+000
  6.3363363e-001 -1.0014523e+000
  6.3463463e-001 -9.0856375e-001
  6.3563564e-001 -7.8336217e-001
  6.3663664e-001 -6.3060487e-001
  6.3763764e-001 -4.5601361e-001
  6.3863864e-001 -2.6606131e-001
  6.3963964e-001 -6.7733213e-002
  6.4064064e-001  1.3172896e-001
  6.4164164e-001  3.2509037e-001
  6.4264264e-001  5.0538450e-001
  6.4364364e-001  6.6616317e-001
  6.4464464e-001  8.0172627e-001
  6.4564565e-001  9.0732299e-001
  6.4664665e-001  9.7931756e-001
  6.4764765e-001  1.0153136e+000
  6.4864865e-001  1.0142330e+000
  6.4964965e-001  9.7634678e-001
  6.5065065e-001  9.0325674e-001
  6.5165165e-001  7.9782959e-001
  6.5265265e-001  6.6408545e-001
  6.5365365e-001  5.0704548e-001
  6.5465465e-001  3.3254425e-001
  6.5565566e-001  1.4701386e-001
  6.5665666e-001 -4.2752312e-002
  6.5765766e-001 -2.2984749e-001
  6.5865866e-001 -4.0750206e-001
  6.5965966e-001 -5.6932770e-001
  6.6066066e-001 -7.0954639e-001
  6.6166166e-001 -8.2319595e-001
  6.6266266e-001 -9.0630507e-001
  6.6366366e-001 -9.5603140e-001
  6.6466466e-001 -9.7075815e-001
  6.6566567e-001 -9.5014583e-001
  6.6666667e-001 -8.9513743e-001
  6.6766767e-001 -8.0791737e-001
  6.6866867e-001 -6.9182560e-001
  6.6966967e-001 -5.5123049e-001
  6.7067067e-001 -3.9136516e-001
  6.7167167e-001 -2.1813340e-001
  6.7267267e-001 -3.7892316e-002
  6.7367367e-001  1.4278019e-001
  6.7467467e-001  3.1732483e-001
  6.7567568e-001  4.7943838e-001
  6.7667668e-001  6.2330068e-001
  6.7767768e-001  7.4378296e-001
  6.7867868e-001  8.3663016e-001
  6.7967968e-001  8.9861067e-001
  6.8068068e-001  9.2762835e-001
  6.8168168e-001  9.2279280e-001
  6.8268268e-001  8.8444579e-001
  6.8368368e-001  8.1414282e-001
  6.8468468e-001  7.1459095e-001
  6.8568569e-001  5.8954513e-001
  6.8668669e-001  4.4366723e-001
  6.8768769e-001  2.8235273e-001
  6.8868869e-001  1.1153178e-001
  6.8968969e-001 -6.2548177e-002
  6.9069069e-001 -2.3355038e-001
  6.9169169e-001 -3.9527879e-001
  6.9269269e-001 -5.4190204e-001
  6.9369369e-001 -6.6816323e-001
  6.9469469e-001 -7.6956784e-001
  6.9569570e-001 -8.4254338e-001
  6.9669670e-001 -8.8456475e-001
  6.9769770e-001 -8.9424125e-001
  6.9869870e-001 -8.7136207e-001
  6.9969970e-001 -8.1689887e-001
  7.0070070e-001 -7.3296542e-001
  7.0170170e-001 -6.2273618e-001
  7.0270270e-001 -4.9032667e-001
  7.0370370e-001 -3.4064026e-001
  7.0470470e-001 -1.7918715e-001
  7.0570571e-001 -1.1881953e-002
  7.0670671e-001  1.5517245e-001
  7.0770771e-001  3.1590704e-001
  7.0870871e-001  4.6450665e-001
  7.0970971e-001  5.9561989e-001
  7.1071071e-001  7.0455148e-001
  7.1171171e-001  7.8742994e-001
  7.1271271e-001  8.4134488e-001
  7.1371371e-001  8.6444886e-001
  7.1471471e-001  8.5602034e-001
  7.1571572e-001  8.1648555e-001
  7.1671672e-001  7.4739878e-001
  7.1771772e-001  6.5138164e-001
  7.1871872e-001  5.3202408e-001
  7.1971972e-001  3.9375049e-001
  7.2072072e-001  2.4165611e-001
  7.2172172e-001  8.1319721e-002
  7.2272272e-001 -8.1400606e-002
  7.2372372e-001 -2.4058106e-001
  7.2472472e-001 -3.9044736e-001
  7.2572573e-001 -5.2558377e-001
  7.2672673e-001 -6.4112846e-001
  7.2772773e-001 -7.3294806e-001
  7.2872873e-001 -7.9778520e-001
  7.2972973e-001 -8.3337379e-001
  7.3073073e-001 -8.3851796e-001
  7.3173173e-001 -8.1313189e-001
  7.3273273e-001 -7.5823929e-001
  7.3373373e-001 -6.7593260e-001
  7.3473473e-001 -5.6929351e-001
  7.3573574e-001 -4.4227797e-001
  7.3673674e-001 -2.9956970e-001
  7.3773774e-001 -1.4640787e-001
  7.3873874e-001  1.1604874e-002
  7.3973974e-001  1.6870700e-001
  7.4074074e-001  3.1918777e-001
  7.4174174e-001  4.5759448e-001
  7.4274274e-001  5.7892966e-001
  7.4374374e-001  6.7883124e-001
  7.4474474e-001  7.5372903e-001
  7.4574575e-001  8.0097210e-001
  7.4674675e-001  8.1892236e-001
  7.4774775e-001  8.0701113e-001
  7.4874875e-001  7.6575674e-001
  7.4974975e-001  6.9674263e-001
  7.5075075e-001  6.0255687e-001
  7.5175175e-001  4.8669531e-001
  7.5275275e-001  3.5343218e-001
  7.5375375e-001  2.0766263e-001
  7.5475475e-001  5.4723287e-002
  7.5575576e-001 -9.9802812e-002
  7.5675676e-001 -2.5028968e-001
  7.5775776e-001 -3.9127288e-001
  7.5875876e-001 -5.1764764e-001
  7.5975976e-001 -6.2485335e-001
  7.6076076e-001 -7.0903792e-001
  7.6176176e-001 -7.6719593e-001
  7.6276276e-001 -7.9727573e-001
  7.6376376e-001 -7.9825162e-001
  7.6476476e-001 -7.7015863e-001
  7.6576577e-001 -7.1408869e-001
  7.6676677e-001 -6.3214845e-001
  7.6776777e-001 -5.2738030e-001
  7.6876877e-001 -4.0364966e-001
  7.6976977e-001 -2.6550261e-001
  7.7077077e-001 -1.1799913e-001
  7.7177177e-001  3.3471950e-002
  7.7277277e-001  1.8338950e-001
  7.7377377e-001  3.2630104e-001
  7.7477477e-001  4.5702075e-001
  7.7577578e-001  5.7081738e-001
  7.7677678e-001  6.6358519e-001
  7.7777778e-001  7.3199189e-001
  7.7877878e-001  7.7359816e-001
  7.7977978e-001  7.8694440e-001
  7.8078078e-001  7.7160187e-001
  7.8178178e-001  7.2818617e-001
  7.8278278e-001  6.5833278e-001
  7.8378378e-001  5.6463562e-001
  7.8478478e-001  4.5055094e-001
  7.8578579e-001  3.2026997e-001
  7.8678679e-001  1.7856525e-001
  7.8778779e-001  3.0616008e-002
  7.8878879e-001 -1.1818084e-001
  7.8978979e-001 -2.6240729e-001
  7.9079079e-001 -3.9682126e-001
  7.9179179e-001 -5.1654681e-001
  7.9279279e-001 -6.1725082e-001
  7.9379379e-001 -6.9529958e-001
  7.9479479e-001 -7.4788967e-001
  7.9579580e-001 -7.7314855e-001
  7.9679680e-001 -7.7020110e-001
  7.9779780e-001 -7.3919978e-001
  7.9879880e-001 -6.8131750e-001
  7.9979980e-001 -5.9870332e-001
  8.0080080e-001 -4.9440284e-001
  8.0180180e-001 -3.7224607e-001
  8.0280280e-001 -2.3670699e-001
  8.0380380e-001 -9.2739915e-002
  8.0480480e-001  5.4401327e-002
  8.0580581e-001  1.9935489e-001
  8.0680681e-001  3.3684604e-001
  8.0780781e-001  4.6187879e-001
  8.0880881e-001  5.6991727e-001
  8.0980981e-001  6.5704999e-001
  8.1081081e-001  7.2013129e-001
  8.1181181e-001  7.5689475e-001
  8.1281281e-001  7.6603445e-001
  8.1381381e-001  7.4725133e-001
  8.1481481e-001  7.0126279e-001
  8.1581582e-001  6.2977541e-001
  8.1681682e-001  5.3542168e-001
  8.1781782e-001  4.2166326e-001
  8.1881882e-001  2.9266408e-001
  8.1981982e-001  1.5313818e-001
  8.2082082e-001  8.1776293e-003
  8.2182182e-001 -1.3693303e-001
  8.2282282e-001 -2.7690923e-001
  8.2382382e-001 -4.0665854e-001
  8.2482482e-001 -5.2146572e-001
  8.2582583e-001 -6.1716383e-001
  8.2682683e-001 -6.9028530e-001
  8.2782783e-001 -7.3818736e-001
  8.2882883e-001 -7.5914749e-001
  8.2982983e-001 -7.5242521e-001
  8.3083083e-001 -7.1828820e-001
  8.3183183e-001 -6.5800171e-001
  8.3283283e-001 -5.7378176e-001
  8.3383383e-001 -4.6871375e-001
  8.3483483e-001 -3.4663959e-001
  8.3583584e-001 -2.1201741e-001
  8.3683684e-001 -6.9758900e-002
  8.3783784e-001  7.4949622e-002
  8.3883884e-001  2.1683607e-001
  8.3983984e-001  3.5073443e-001
  8.4084084e-001  4.7177260e-001
  8.4184184e-001  5.7554945e-001
  8.4284284e-001  6.5829465e-001
  8.4384384e-001  7.1700547e-001
  8.4484484e-001  7.4955559e-001
  8.4584585e-001  7.5477202e-001
  8.4684685e-001  7.3247730e-001
  8.4784785e-001  6.8349546e-001
  8.4884885e-001  6.0962164e-001
  8.4984985e-001  5.1355635e-001
  8.5085085e-001  3.9880687e-001
  8.5185185e-001  2.6955933e-001
  8.5285285e-001  1.3052623e-001
  8.5385385e-001 -1.3225213e-002
  8.5485485e-001 -1.5645751e-001
  8.5585586e-001 -2.9395349e-001
  8.5685686e-001 -4.2070609e-001
  8.5785786e-001 -5.3210046e-001
  8.5885886e-001 -6.2408180e-001
  8.5985986e-001 -6.9330271e-001
  8.6086086e-001 -7.3724489e-001
  8.6186186e-001 -7.5431062e-001
  8.6286286e-001 -7.4388076e-001
  8.6386386e-001 -7.0633718e-001
  8.6486486e-001 -6.4304877e-001
  8.6586587e-001 -5.5632160e-001
  8.6686687e-001 -4.4931493e-001
  8.6786787e-001 -3.2592632e-001
  8.6886887e-001 -1.9064978e-001
  8.6986987e-001 -4.8412329e-002
  8.7087087e-001  9.5605277e-002
  8.7187187e-001  2.3615699e-001
  8.7287287e-001  3.6812235e-001
  8.7387387e-001  4.8669277e-001
  8.7487487e-001  5.8754652e-001
  8.7587588e-001  6.6700610e-001
  8.7687688e-001  7.2217209e-001
  8.7787788e-001  7.5102882e-001
  8.7887888e-001  7.5251794e-001
  8.7987988e-001  7.2657711e-001
  8.8088088e-001  6.7414260e-001
  8.8188188e-001  5.9711548e-001
  8.8288288e-001  4.9829279e-001
  8.8388388e-001  3.8126607e-001
  8.8488488e-001  2.5029098e-001
  8.8588589e-001  1.1013273e-001
  8.8688689e-001 -3.4107087e-002
  8.8788789e-001 -1.7717595e-001
  8.8888889e-001 -3.1386145e-001
  8.8988989e-001 -4.3918095e-001
  8.9089089e-001 -5.4856300e-001
  8.9189189e-001 -6.3801383e-001
  8.9289289e-001 -7.0426300e-001
  8.9389389e-001 -7.4488282e-001
  8.9489489e-001 -7.5837712e-001
  8.9589590e-001 -7.4423630e-001
  8.9689690e-001 -7.0295649e-001
  8.9789790e-001 -6.3602216e-001
  8.9889890e-001 -5.4585281e-001
  8.9989990e-001 -4.3571556e-001
  9.0090090e-001 -3.0960694e-001
  9.0190190e-001 -1.7210805e-001
  9.0290290e-001 -2.8218305e-002
  9.0390390e-001  1.1682609e-001
  9.0490490e-001  2.5774244e-001
  9.0590591e-001  3.8939374e-001
  9.0690691e-001  5.0697566e-001
  9.0790791e-001  6.0619164e-001
  9.0890891e-001  6.8340969e-001
  9.0990991e-001  7.3579509e-001
  9.1091091e-001  7.6141435e-001
  9.1191191e-001  7.5930640e-001
  9.1291291e-001  7.2951853e-001
  9.1391391e-001  6.7310573e-001
  9.1491491e-001  5.9209337e-001
  9.1591592e-001  4.8940455e-001
  9.1691692e-001  3.6875477e-001
  9.1791792e-001  2.3451762e-001
  9.1891892e-001  9.1566485e-002
  9.1991992e-001 -5.4902212e-002
  9.2092092e-001 -1.9955762e-001
  9.2192192e-001 -3.3712823e-001
  9.2292292e-001 -4.6259372e-001
  9.2392392e-001 -5.7136790e-001
  9.2492492e-001 -6.5946610e-001
  9.2592593e-001 -7.2365090e-001
  9.2692693e-001 -7.6155089e-001
  9.2792793e-001 -7.7174816e-001
  9.2892893e-001 -7.5383113e-001
  9.2992993e-001 -7.0841099e-001
  9.3093093e-001 -6.3710091e-001
  9.3193193e-001 -5.4245883e-001
  9.3293293e-001 -4.2789583e-001
  9.3393393e-001 -2.9755332e-001
  9.3493493e-001 -1.5615351e-001
  9.3593594e-001 -8.8286021e-003
  9.3693694e-001  1.3906528e-001
  9.3793794e-001  2.8214254e-001
  9.3893894e-001  4.1518392e-001
  9.3993994e-001  5.3332662e-001
  9.4094094e-001  6.3224178e-001
  9.4194194e-001  7.0829280e-001
  9.4294294e-001  7.5866880e-001
  9.4394394e-001  7.8148833e-001
  9.4494494e-001  7.7586940e-001
  9.4594595e-001  7.4196339e-001
  9.4694695e-001  6.8095142e-001
  9.4794795e-001  5.9500329e-001
  9.4894895e-001  4.8720044e-001
  9.4994995e-001  3.6142562e-001
  9.5095095e-001  2.2222322e-001
  9.5195195e-001  7.4635313e-002
  9.5295295e-001 -7.5980708e-002
  9.5395395e-001 -2.2414633e-001
  9.5495495e-001 -3.6446090e-001
  9.5595596e-001 -4.9179812e-001
  9.5695696e-001 -6.0149310e-001
  9.5795796e-001 -6.8951288e-001
  9.5895896e-001 -7.5260445e-001
  9.5995996e-001 -7.8841471e-001
  9.6096096e-001 -7.9557799e-001
  9.6196196e-001 -7.7376789e-001
  9.6296296e-001 -7.2371143e-001
  9.6396396e-001 -6.4716504e-001
  9.6496496e-001 -5.4685305e-001
  9.6596597e-001 -4.2637085e-001
  9.6696697e-001 -2.9005623e-001
  9.6796797e-001 -1.4283345e-001
  9.6896897e-001  9.9644044e-003
  9.6996997e-001  1.6278828e-001
  9.7097097e-001  3.1007438e-001
  9.7197197e-001  4.4644635e-001
  9.7297297e-001  5.6691121e-001
  9.7397397e-001  6.6704179e-001
  9.7497497e-001  7.4313913e-001
  9.7597598e-001  7.9236877e-001
  9.7697698e-001  8.1286606e-001
  9.7797798e-001  8.0380647e-001
  9.7897898e-001  7.6543834e-001
  9.7997998e-001  6.9907670e-001
  9.8098098e-001  6.0705842e-001
  9.8198198e-001  4.9266006e-001
  9.8298298e-001  3.5998139e-001
  9.8398398e-001  2.1379872e-001
  9.8498498e-001  5.9393227e-002
  9.8598599e-001 -9.7639522e-002
  9.8698699e-001 -2.5159198e-001
  9.8798799e-001 -3.9685168e-001
  9.8898899e-001 -5.2810551e-001
  9.8998999e-001 -6.4053357e-001
  9.9099099e-001 -7.2998584e-001
  9.9199199e-001 -7.9313496e-001
  9.9299299e-001 -8.2759964e-001
  9.9399399e-001 -8.3203408e-001
  9.9499499e-001 -8.0618012e-001
  9.9599600e-001 -7.5087997e-001
  9.9699700e-001 -6.6804919e-001
  9.9799800e-001 -5.6061046e-001
  9.9899900e-001 -4.3239072e-001
  1.0000000e+000 -2.8798508e-001


==> data_mmv_X1.dat <==
  4.0981822e-001 -1.0000000e+000
  4.2886090e-001  1.0000000e+000
  4.4639740e-001 -1.0000000e+000
  4.6389740e-001  1.0000000e+000
  4.8278244e-001  1.0000000e+000
  5.0028244e-001  1.0000000e+000
  5.1783614e-001 -1.0000000e+000
  5.3590112e-001 -1.0000000e+000
  5.5424199e-001  1.0000000e+000
  5.7213271e-001  1.0000000e+000
  5.8963271e-001  1.0000000e+000
  6.0854618e-001 -1.0000000e+000
  6.2620042e-001  1.0000000e+000
  6.4370042e-001  1.0000000e+000
  6.6120042e-001 -1.0000000e+000


==> data_mmv_X1_est.dat <==
  5.0028244e-001  6.8169842e-001
  4.8278244e-001  3.0695393e-001
  5.1783614e-001 -8.2703771e-001
  5.3590112e-001 -9.2211973e-001
  4.6389740e-001  1.6650182e-001
  4.4639740e-001 -3.6903933e-001
  5.5424199e-001  8.9517779e-002
  4.2886090e-001  1.0379315e+000
  5.7213271e-001  8.5850301e-001
  5.8963270e-001  1.1303725e+000
  4.0981822e-001 -1.5846479e+000
  6.0854618e-001 -1.8517773e+000
  6.2620042e-001  8.0986745e-001
  6.4370042e-001  1.0830814e-001
  6.6120042e-001 -4.5172806e-001


==> data_mmv_X1_lowpass.dat <==
  3.5000000e-001  3.5435968e-002
  3.5010000e-001  3.1088399e-002
  3.5020000e-001  2.6711082e-002
  3.5030000e-001  2.2306809e-002
  3.5040000e-001  1.7878399e-002
  3.5050000e-001  1.3428690e-002
  3.5060000e-001  8.9605428e-003
  3.5070000e-001  4.4768350e-003
  3.5080000e-001 -1.9539057e-005
  3.5090000e-001 -4.5256700e-003
  3.5100000e-001 -9.0386359e-003
  3.5110000e-001 -1.3555504e-002
  3.5120000e-001 -1.8073331e-002
  3.5130000e-001 -2.2589168e-002
  3.5140000e-001 -2.7100060e-002
  3.5150000e-001 -3.1603048e-002
  3.5160000e-001 -3.6095173e-002
  3.5170000e-001 -4.0573475e-002
  3.5180000e-001 -4.5034996e-002
  3.5190000e-001 -4.9476782e-002
  3.5200000e-001 -5.3895886e-002
  3.5210000e-001 -5.8289369e-002
  3.5220000e-001 -6.2654301e-002
  3.5230000e-001 -6.6987764e-002
  3.5240000e-001 -7.1286854e-002
  3.5250000e-001 -7.5548682e-002
  3.5260000e-001 -7.9770376e-002
  3.5270000e-001 -8.3949085e-002
  3.5280000e-001 -8.8081978e-002
  3.5290000e-001 -9.2166248e-002
  3.5300000e-001 -9.6199112e-002
  3.5310000e-001 -1.0017781e-001
  3.5320000e-001 -1.0409963e-001
  3.5330000e-001 -1.0796185e-001
  3.5340000e-001 -1.1176183e-001
  3.5350000e-001 -1.1549693e-001
  3.5360000e-001 -1.1916455e-001
  3.5370000e-001 -1.2276214e-001
  3.5380000e-001 -1.2628718e-001
  3.5390000e-001 -1.2973719e-001
  3.5400000e-001 -1.3310975e-001
  3.5410000e-001 -1.3640245e-001
  3.5420000e-001 -1.3961297e-001
  3.5430000e-001 -1.4273899e-001
  3.5440000e-001 -1.4577828e-001
  3.5450000e-001 -1.4872865e-001
  3.5460000e-001 -1.5158794e-001
  3.5470000e-001 -1.5435406e-001
  3.5480000e-001 -1.5702499e-001
  3.5490000e-001 -1.5959875e-001
  3.5500000e-001 -1.6207342e-001
  3.5510000e-001 -1.6444713e-001
  3.5520000e-001 -1.6671810e-001
  3.5530000e-001 -1.6888458e-001
  3.5540000e-001 -1.7094490e-001
  3.5550000e-001 -1.7289745e-001
  3.5560000e-001 -1.7474070e-001
  3.5570000e-001 -1.7647316e-001
  3.5580000e-001 -1.7809344e-001
  3.5590000e-001 -1.7960018e-001
  3.5600000e-001 -1.8099214e-001
  3.5610000e-001 -1.8226810e-001
  3.5620000e-001 -1.8342695e-001
  3.5630000e-001 -1.8446763e-001
  3.5640000e-001 -1.8538917e-001
  3.5650000e-001 -1.8619068e-001
  3.5660000e-001 -1.8687131e-001
  3.5670000e-001 -1.8743033e-001
  3.5680000e-001 -1.8786705e-001
  3.5690000e-001 -1.8818089e-001
  3.5700000e-001 -1.8837133e-001
  3.5710000e-001 -1.8843793e-001
  3.5720000e-001 -1.8838033e-001
  3.5730000e-001 -1.8819826e-001
  3.5740000e-001 -1.8789150e-001
  3.5750000e-001 -1.8745995e-001
  3.5760000e-001 -1.8690357e-001
  3.5770000e-001 -1.8622239e-001
  3.5780000e-001 -1.8541655e-001
  3.5790000e-001 -1.8448625e-001
  3.5800000e-001 -1.8343177e-001
  3.5810000e-001 -1.8225348e-001
  3.5820000e-001 -1.8095183e-001
  3.5830000e-001 -1.7952736e-001
  3.5840000e-001 -1.7798067e-001
  3.5850000e-001 -1.7631245e-001
  3.5860000e-001 -1.7452348e-001
  3.5870000e-001 -1.7261461e-001
  3.5880000e-001 -1.7058678e-001
  3.5890000e-001 -1.6844099e-001
  3.5900000e-001 -1.6617835e-001
  3.5910000e-001 -1.6380001e-001
  3.5920000e-001 -1.6130724e-001
  3.5930000e-001 -1.5870135e-001
  3.5940000e-001 -1.5598376e-001
  3.5950000e-001 -1.5315593e-001
  3.5960000e-001 -1.5021944e-001
  3.5970000e-001 -1.4717590e-001
  3.5980000e-001 -1.4402702e-001
  3.5990000e-001 -1.4077459e-001
  3.6000000e-001 -1.3742044e-001
  3.6010000e-001 -1.3396650e-001
  3.6020000e-001 -1.3041477e-001
  3.6030000e-001 -1.2676729e-001
  3.6040000e-001 -1.2302621e-001
  3.6050000e-001 -1.1919370e-001
  3.6060000e-001 -1.1527204e-001
  3.6070000e-001 -1.1126354e-001
  3.6080000e-001 -1.0717059e-001
  3.6090000e-001 -1.0299564e-001
  3.6100000e-001 -9.8741202e-002
  3.6110000e-001 -9.4409837e-002
  3.6120000e-001 -9.0004171e-002
  3.6130000e-001 -8.5526884e-002
  3.6140000e-001 -8.0980708e-002
  3.6150000e-001 -7.6368431e-002
  3.6160000e-001 -7.1692890e-002
  3.6170000e-001 -6.6956970e-002
  3.6180000e-001 -6.2163606e-002
  3.6190000e-001 -5.7315778e-002
  3.6200000e-001 -5.2416507e-002
  3.6210000e-001 -4.7468861e-002
  3.6220000e-001 -4.2475944e-002
  3.6230000e-001 -3.7440902e-002
  3.6240000e-001 -3.2366915e-002
  3.6250000e-001 -2.7257198e-002
  3.6260000e-001 -2.2115000e-002
  3.6270000e-001 -1.6943599e-002
  3.6280000e-001 -1.1746302e-002
  3.6290000e-001 -6.5264426e-003
  3.6300000e-001 -1.2873801e-003
  3.6310000e-001  3.9675051e-003
  3.6320000e-001  9.2348119e-003
  3.6330000e-001  1.4511121e-002
  3.6340000e-001  1.9792996e-002
  3.6350000e-001  2.5076989e-002
  3.6360000e-001  3.0359637e-002
  3.6370000e-001  3.5637471e-002
  3.6380000e-001  4.0907011e-002
  3.6390000e-001  4.6164775e-002
  3.6400000e-001  5.1407276e-002
  3.6410000e-001  5.6631027e-002
  3.6420000e-001  6.1832542e-002
  3.6430000e-001  6.7008339e-002
  3.6440000e-001  7.2154942e-002
  3.6450000e-001  7.7268884e-002
  3.6460000e-001  8.2346706e-002
  3.6470000e-001  8.7384965e-002
  3.6480000e-001  9.2380229e-002
  3.6490000e-001  9.7329088e-002
  3.6500000e-001  1.0222815e-001
  3.6510000e-001  1.0707403e-001
  3.6520000e-001  1.1186340e-001
  3.6530000e-001  1.1659293e-001
  3.6540000e-001  1.2125932e-001
  3.6550000e-001  1.2585932e-001
  3.6560000e-001  1.3038968e-001
  3.6570000e-001  1.3484723e-001
  3.6580000e-001  1.3922879e-001
  3.6590000e-001  1.4353125e-001
  3.6600000e-001  1.4775153e-001
  3.6610000e-001  1.5188660e-001
  3.6620000e-001  1.5593347e-001
  3.6630000e-001  1.5988918e-001
  3.6640000e-001  1.6375086e-001
  3.6650000e-001  1.6751566e-001
  3.6660000e-001  1.7118080e-001
  3.6670000e-001  1.7474353e-001
  3.6680000e-001  1.7820119e-001
  3.6690000e-001  1.8155116e-001
  3.6700000e-001  1.8479089e-001
  3.6710000e-001  1.8791788e-001
  3.6720000e-001  1.9092971e-001
  3.6730000e-001  1.9382401e-001
  3.6740000e-001  1.9659851e-001
  3.6750000e-001  1.9925096e-001
  3.6760000e-001  2.0177923e-001
  3.6770000e-001  2.0418123e-001
  3.6780000e-001  2.0645497e-001
  3.6790000e-001  2.0859852e-001
  3.6800000e-001  2.1061002e-001
  3.6810000e-001  2.1248771e-001
  3.6820000e-001  2.1422990e-001
  3.6830000e-001  2.1583499e-001
  3.6840000e-001  2.1730144e-001
  3.6850000e-001  2.1862783e-001
  3.6860000e-001  2.1981279e-001
  3.6870000e-001  2.2085507e-001
  3.6880000e-001  2.2175348e-001
  3.6890000e-001  2.2250693e-001
  3.6900000e-001  2.2311443e-001
  3.6910000e-001  2.2357506e-001
  3.6920000e-001  2.2388801e-001
  3.6930000e-001  2.2405255e-001
  3.6940000e-001  2.2406806e-001
  3.6950000e-001  2.2393400e-001
  3.6960000e-001  2.2364993e-001
  3.6970000e-001  2.2321550e-001
  3.6980000e-001  2.2263046e-001
  3.6990000e-001  2.2189467e-001
  3.7000000e-001  2.2100805e-001
  3.7010000e-001  2.1997066e-001
  3.7020000e-001  2.1878264e-001
  3.7030000e-001  2.1744421e-001
  3.7040000e-001  2.1595572e-001
  3.7050000e-001  2.1431761e-001
  3.7060000e-001  2.1253039e-001
  3.7070000e-001  2.1059471e-001
  3.7080000e-001  2.0851129e-001
  3.7090000e-001  2.0628095e-001
  3.7100000e-001  2.0390463e-001
  3.7110000e-001  2.0138335e-001
  3.7120000e-001  1.9871823e-001
  3.7130000e-001  1.9591048e-001
  3.7140000e-001  1.9296142e-001
  3.7150000e-001  1.8987247e-001
  3.7160000e-001  1.8664512e-001
  3.7170000e-001  1.8328099e-001
  3.7180000e-001  1.7978176e-001
  3.7190000e-001  1.7614923e-001
  3.7200000e-001  1.7238529e-001
  3.7210000e-001  1.6849190e-001
  3.7220000e-001  1.6447115e-001
  3.7230000e-001  1.6032517e-001
  3.7240000e-001  1.5605623e-001
  3.7250000e-001  1.5166665e-001
  3.7260000e-001  1.4715886e-001
  3.7270000e-001  1.4253537e-001
  3.7280000e-001  1.3779877e-001
  3.7290000e-001  1.3295173e-001
  3.7300000e-001  1.2799703e-001
  3.7310000e-001  1.2293749e-001
  3.7320000e-001  1.1777603e-001
  3.7330000e-001  1.1251565e-001
  3.7340000e-001  1.0715942e-001
  3.7350000e-001  1.0171048e-001
  3.7360000e-001  9.6172067e-002
  3.7370000e-001  9.0547455e-002
  3.7380000e-001  8.4840007e-002
  3.7390000e-001  7.9053150e-002
  3.7400000e-001  7.3190374e-002
  3.7410000e-001  6.7255234e-002
  3.7420000e-001  6.1251347e-002
  3.7430000e-001  5.5182388e-002
  3.7440000e-001  4.9052091e-002
  3.7450000e-001  4.2864244e-002
  3.7460000e-001  3.6622688e-002
  3.7470000e-001  3.0331315e-002
  3.7480000e-001  2.3994067e-002
  3.7490000e-001  1.7614930e-002
  3.7500000e-001  1.1197936e-002
  3.7510000e-001  4.7471575e-003
  3.7520000e-001 -1.7332931e-003
  3.7530000e-001 -8.2392668e-003
  3.7540000e-001 -1.4766580e-002
  3.7550000e-001 -2.1311018e-002
  3.7560000e-001 -2.7868335e-002
  3.7570000e-001 -3.4434260e-002
  3.7580000e-001 -4.1004497e-002
  3.7590000e-001 -4.7574728e-002
  3.7600000e-001 -5.4140616e-002
  3.7610000e-001 -6.0697809e-002
  3.7620000e-001 -6.7241939e-002
  3.7630000e-001 -7.3768628e-002
  3.7640000e-001 -8.0273490e-002
  3.7650000e-001 -8.6752132e-002
  3.7660000e-001 -9.3200159e-002
  3.7670000e-001 -9.9613177e-002
  3.7680000e-001 -1.0598679e-001
  3.7690000e-001 -1.1231661e-001
  3.7700000e-001 -1.1859827e-001
  3.7710000e-001 -1.2482738e-001
  3.7720000e-001 -1.3099960e-001
  3.7730000e-001 -1.3711058e-001
  3.7740000e-001 -1.4315602e-001
  3.7750000e-001 -1.4913160e-001
  3.7760000e-001 -1.5503306e-001
  3.7770000e-001 -1.6085615e-001
  3.7780000e-001 -1.6659665e-001
  3.7790000e-001 -1.7225039e-001
  3.7800000e-001 -1.7781322e-001
  3.7810000e-001 -1.8328102e-001
  3.7820000e-001 -1.8864974e-001
  3.7830000e-001 -1.9391535e-001
  3.7840000e-001 -1.9907387e-001
  3.7850000e-001 -2.0412138e-001
  3.7860000e-001 -2.0905401e-001
  3.7870000e-001 -2.1386792e-001
  3.7880000e-001 -2.1855938e-001
  3.7890000e-001 -2.2312466e-001
  3.7900000e-001 -2.2756013e-001
  3.7910000e-001 -2.3186221e-001
  3.7920000e-001 -2.3602741e-001
  3.7930000e-001 -2.4005227e-001
  3.7940000e-001 -2.4393345e-001
  3.7950000e-001 -2.4766764e-001
  3.7960000e-001 -2.5125164e-001
  3.7970000e-001 -2.5468231e-001
  3.7980000e-001 -2.5795661e-001
  3.7990000e-001 -2.6107157e-001
  3.8000000e-001 -2.6402431e-001
  3.8010000e-001 -2.6681204e-001
  3.8020000e-001 -2.6943206e-001
  3.8030000e-001 -2.7188176e-001
  3.8040000e-001 -2.7415864e-001
  3.8050000e-001 -2.7626029e-001
  3.8060000e-001 -2.7818438e-001
  3.8070000e-001 -2.7992870e-001
  3.8080000e-001 -2.8149115e-001
  3.8090000e-001 -2.8286972e-001
  3.8100000e-001 -2.8406251e-001
  3.8110000e-001 -2.8506773e-001
  3.8120000e-001 -2.8588370e-001
  3.8130000e-001 -2.8650885e-001
  3.8140000e-001 -2.8694172e-001
  3.8150000e-001 -2.8718098e-001
  3.8160000e-001 -2.8722540e-001
  3.8170000e-001 -2.8707386e-001
  3.8180000e-001 -2.8672538e-001
  3.8190000e-001 -2.8617910e-001
  3.8200000e-001 -2.8543426e-001
  3.8210000e-001 -2.8449023e-001
  3.8220000e-001 -2.8334651e-001
  3.8230000e-001 -2.8200273e-001
  3.8240000e-001 -2.8045862e-001
  3.8250000e-001 -2.7871406e-001
  3.8260000e-001 -2.7676905e-001
  3.8270000e-001 -2.7462371e-001
  3.8280000e-001 -2.7227829e-001
  3.8290000e-001 -2.6973318e-001
  3.8300000e-001 -2.6698888e-001
  3.8310000e-001 -2.6404604e-001
  3.8320000e-001 -2.6090542e-001
  3.8330000e-001 -2.5756793e-001
  3.8340000e-001 -2.5403458e-001
  3.8350000e-001 -2.5030655e-001
  3.8360000e-001 -2.4638511e-001
  3.8370000e-001 -2.4227169e-001
  3.8380000e-001 -2.3796784e-001
  3.8390000e-001 -2.3347523e-001
  3.8400000e-001 -2.2879568e-001
  3.8410000e-001 -2.2393111e-001
  3.8420000e-001 -2.1888360e-001
  3.8430000e-001 -2.1365534e-001
  3.8440000e-001 -2.0824866e-001
  3.8450000e-001 -2.0266599e-001
  3.8460000e-001 -1.9690991e-001
  3.8470000e-001 -1.9098313e-001
  3.8480000e-001 -1.8488847e-001
  3.8490000e-001 -1.7862888e-001
  3.8500000e-001 -1.7220742e-001
  3.8510000e-001 -1.6562730e-001
  3.8520000e-001 -1.5889182e-001
  3.8530000e-001 -1.5200441e-001
  3.8540000e-001 -1.4496862e-001
  3.8550000e-001 -1.3778813e-001
  3.8560000e-001 -1.3046670e-001
  3.8570000e-001 -1.2300823e-001
  3.8580000e-001 -1.1541673e-001
  3.8590000e-001 -1.0769631e-001
  3.8600000e-001 -9.9851197e-002
  3.8610000e-001 -9.1885717e-002
  3.8620000e-001 -8.3804305e-002
  3.8630000e-001 -7.5611497e-002
  3.8640000e-001 -6.7311931e-002
  3.8650000e-001 -5.8910342e-002
  3.8660000e-001 -5.0411561e-002
  3.8670000e-001 -4.1820514e-002
  3.8680000e-001 -3.3142218e-002
  3.8690000e-001 -2.4381781e-002
  3.8700000e-001 -1.5544395e-002
  3.8710000e-001 -6.6353392e-003
  3.8720000e-001  2.3400260e-003
  3.8730000e-001  1.1376261e-002
  3.8740000e-001  2.0467849e-002
  3.8750000e-001  2.9609200e-002
  3.8760000e-001  3.8794652e-002
  3.8770000e-001  4.8018473e-002
  3.8780000e-001  5.7274868e-002
  3.8790000e-001  6.6557977e-002
  3.8800000e-001  7.5861881e-002
  3.8810000e-001  8.5180604e-002
  3.8820000e-001  9.4508116e-002
  3.8830000e-001  1.0383834e-001
  3.8840000e-001  1.1316514e-001
  3.8850000e-001  1.2248234e-001
  3.8860000e-001  1.3178374e-001
  3.8870000e-001  1.4106308e-001
  3.8880000e-001  1.5031407e-001
  3.8890000e-001  1.5953039e-001
  3.8900000e-001  1.6870569e-001
  3.8910000e-001  1.7783361e-001
  3.8920000e-001  1.8690775e-001
  3.8930000e-001  1.9592169e-001
  3.8940000e-001  2.0486902e-001
  3.8950000e-001  2.1374328e-001
  3.8960000e-001  2.2253804e-001
  3.8970000e-001  2.3124685e-001
  3.8980000e-001  2.3986325e-001
  3.8990000e-001  2.4838081e-001
  3.9000000e-001  2.5679306e-001
  3.9010000e-001  2.6509359e-001
  3.9020000e-001  2.7327598e-001
  3.9030000e-001  2.8133381e-001
  3.9040000e-001  2.8926073e-001
  3.9050000e-001  2.9705035e-001
  3.9060000e-001  3.0469637e-001
  3.9070000e-001  3.1219248e-001
  3.9080000e-001  3.1953241e-001
  3.9090000e-001  3.2670994e-001
  3.9100000e-001  3.3371890e-001
  3.9110000e-001  3.4055314e-001
  3.9120000e-001  3.4720657e-001
  3.9130000e-001  3.5367317e-001
  3.9140000e-001  3.5994694e-001
  3.9150000e-001  3.6602199e-001
  3.9160000e-001  3.7189243e-001
  3.9170000e-001  3.7755250e-001
  3.9180000e-001  3.8299646e-001
  3.9190000e-001  3.8821868e-001
  3.9200000e-001  3.9321358e-001
  3.9210000e-001  3.9797568e-001
  3.9220000e-001  4.0249957e-001
  3.9230000e-001  4.0677993e-001
  3.9240000e-001  4.1081153e-001
  3.9250000e-001  4.1458925e-001
  3.9260000e-001  4.1810804e-001
  3.9270000e-001  4.2136297e-001
  3.9280000e-001  4.2434920e-001
  3.9290000e-001  4.2706200e-001
  3.9300000e-001  4.2949675e-001
  3.9310000e-001  4.3164895e-001
  3.9320000e-001  4.3351420e-001
  3.9330000e-001  4.3508822e-001
  3.9340000e-001  4.3636687e-001
  3.9350000e-001  4.3734611e-001
  3.9360000e-001  4.3802204e-001
  3.9370000e-001  4.3839088e-001
  3.9380000e-001  4.3844898e-001
  3.9390000e-001  4.3819285e-001
  3.9400000e-001  4.3761910e-001
  3.9410000e-001  4.3672451e-001
  3.9420000e-001  4.3550597e-001
  3.9430000e-001  4.3396054e-001
  3.9440000e-001  4.3208542e-001
  3.9450000e-001  4.2987795e-001
  3.9460000e-001  4.2733563e-001
  3.9470000e-001  4.2445610e-001
  3.9480000e-001  4.2123717e-001
  3.9490000e-001  4.1767679e-001
  3.9500000e-001  4.1377309e-001
  3.9510000e-001  4.0952433e-001
  3.9520000e-001  4.0492896e-001
  3.9530000e-001  3.9998557e-001
  3.9540000e-001  3.9469293e-001
  3.9550000e-001  3.8904998e-001
  3.9560000e-001  3.8305579e-001
  3.9570000e-001  3.7670966e-001
  3.9580000e-001  3.7001100e-001
  3.9590000e-001  3.6295942e-001
  3.9600000e-001  3.5555472e-001
  3.9610000e-001  3.4779682e-001
  3.9620000e-001  3.3968587e-001
  3.9630000e-001  3.3122216e-001
  3.9640000e-001  3.2240616e-001
  3.9650000e-001  3.1323853e-001
  3.9660000e-001  3.0372008e-001
  3.9670000e-001  2.9385183e-001
  3.9680000e-001  2.8363494e-001
  3.9690000e-001  2.7307078e-001
  3.9700000e-001  2.6216088e-001
  3.9710000e-001  2.5090696e-001
  3.9720000e-001  2.3931088e-001
  3.9730000e-001  2.2737473e-001
  3.9740000e-001  2.1510075e-001
  3.9750000e-001  2.0249134e-001
  3.9760000e-001  1.8954911e-001
  3.9770000e-001  1.7627682e-001
  3.9780000e-001  1.6267742e-001
  3.9790000e-001  1.4875402e-001
  3.9800000e-001  1.3450993e-001
  3.9810000e-001  1.1994860e-001
  3.9820000e-001  1.0507367e-001
  3.9830000e-001  8.9888953e-002
  3.9840000e-001  7.4398418e-002
  3.9850000e-001  5.8606213e-002
  3.9860000e-001  4.2516651e-002
  3.9870000e-001  2.6134210e-002
  3.9880000e-001  9.4635310e-003
  3.9890000e-001 -7.4905804e-003
  3.9900000e-001 -2.4723159e-002
  3.9910000e-001 -4.2229080e-002
  3.9920000e-001 -6.0003061e-002
  3.9930000e-001 -7.8039665e-002
  3.9940000e-001 -9.6333300e-002
  3.9950000e-001 -1.1487822e-001
  3.9960000e-001 -1.3366855e-001
  3.9970000e-001 -1.5269823e-001
  3.9980000e-001 -1.7196108e-001
  3.9990000e-001 -1.9145079e-001
  4.0000000e-001 -2.1116088e-001
  4.0010000e-001 -2.3108476e-001
  4.0020000e-001 -2.5121568e-001
  4.0030000e-001 -2.7154678e-001
  4.0040000e-001 -2.9207106e-001
  4.0050000e-001 -3.1278139e-001
  4.0060000e-001 -3.3367053e-001
  4.0070000e-001 -3.5473110e-001
  4.0080000e-001 -3.7595564e-001
  4.0090000e-001 -3.9733652e-001
  4.0100000e-001 -4.1886605e-001
  4.0110000e-001 -4.4053641e-001
  4.0120000e-001 -4.6233967e-001
  4.0130000e-001 -4.8426781e-001
  4.0140000e-001 -5.0631271e-001
  4.0150000e-001 -5.2846616e-001
  4.0160000e-001 -5.5071985e-001
  4.0170000e-001 -5.7306538e-001
  4.0180000e-001 -5.9549428e-001
  4.0190000e-001 -6.1799799e-001
  4.0200000e-001 -6.4056789e-001
  4.0210000e-001 -6.6319527e-001
  4.0220000e-001 -6.8587135e-001
  4.0230000e-001 -7.0858731e-001
  4.0240000e-001 -7.3133425e-001
  4.0250000e-001 -7.5410320e-001
  4.0260000e-001 -7.7688518e-001
  4.0270000e-001 -7.9967111e-001
  4.0280000e-001 -8.2245191e-001
  4.0290000e-001 -8.4521844e-001
  4.0300000e-001 -8.6796153e-001
  4.0310000e-001 -8.9067195e-001
  4.0320000e-001 -9.1334049e-001
  4.0330000e-001 -9.3595789e-001
  4.0340000e-001 -9.5851486e-001
  4.0350000e-001 -9.8100211e-001
  4.0360000e-001 -1.0034104e+000
  4.0370000e-001 -1.0257303e+000
  4.0380000e-001 -1.0479525e+000
  4.0390000e-001 -1.0700678e+000
  4.0400000e-001 -1.0920669e+000
  4.0410000e-001 -1.1139404e+000
  4.0420000e-001 -1.1356791e+000
  4.0430000e-001 -1.1572737e+000
  4.0440000e-001 -1.1787150e+000
  4.0450000e-001 -1.1999938e+000
  4.0460000e-001 -1.2211008e+000
  4.0470000e-001 -1.2420271e+000
  4.0480000e-001 -1.2627633e+000
  4.0490000e-001 -1.2833006e+000
  4.0500000e-001 -1.3036299e+000
  4.0510000e-001 -1.3237423e+000
  4.0520000e-001 -1.3436288e+000
  4.0530000e-001 -1.3632806e+000
  4.0540000e-001 -1.3826890e+000
  4.0550000e-001 -1.4018453e+000
  4.0560000e-001 -1.4207408e+000
  4.0570000e-001 -1.4393671e+000
  4.0580000e-001 -1.4577155e+000
  4.0590000e-001 -1.4757779e+000
  4.0600000e-001 -1.4935459e+000
  4.0610000e-001 -1.5110113e+000
  4.0620000e-001 -1.5281660e+000
  4.0630000e-001 -1.5450021e+000
  4.0640000e-001 -1.5615116e+000
  4.0650000e-001 -1.5776869e+000
  4.0660000e-001 -1.5935201e+000
  4.0670000e-001 -1.6090039e+000
  4.0680000e-001 -1.6241308e+000
  4.0690000e-001 -1.6388934e+000
  4.0700000e-001 -1.6532847e+000
  4.0710000e-001 -1.6672977e+000
  4.0720000e-001 -1.6809253e+000
  4.0730000e-001 -1.6941609e+000
  4.0740000e-001 -1.7069978e+000
  4.0750000e-001 -1.7194296e+000
  4.0760000e-001 -1.7314499e+000
  4.0770000e-001 -1.7430527e+000
  4.0780000e-001 -1.7542318e+000
  4.0790000e-001 -1.7649814e+000
  4.0800000e-001 -1.7752959e+000
  4.0810000e-001 -1.7851696e+000
  4.0820000e-001 -1.7945973e+000
  4.0830000e-001 -1.8035737e+000
  4.0840000e-001 -1.8120938e+000
  4.0850000e-001 -1.8201527e+000
  4.0860000e-001 -1.8277458e+000
  4.0870000e-001 -1.8348686e+000
  4.0880000e-001 -1.8415168e+000
  4.0890000e-001 -1.8476862e+000
  4.0900000e-001 -1.8533729e+000
  4.0910000e-001 -1.8585732e+000
  4.0920000e-001 -1.8632834e+000
  4.0930000e-001 -1.8675002e+000
  4.0940000e-001 -1.8712204e+000
  4.0950000e-001 -1.8744410e+000
  4.0960000e-001 -1.8771592e+000
  4.0970000e-001 -1.8793725e+000
  4.0980000e-001 -1.8810784e+000
  4.0990000e-001 -1.8822747e+000
  4.1000000e-001 -1.8829595e+000
  4.1010000e-001 -1.8831309e+000
  4.1020000e-001 -1.8827875e+000
  4.1030000e-001 -1.8819277e+000
  4.1040000e-001 -1.8805504e+000
  4.1050000e-001 -1.8786547e+000
  4.1060000e-001 -1.8762398e+000
  4.1070000e-001 -1.8733051e+000
  4.1080000e-001 -1.8698503e+000
  4.1090000e-001 -1.8658753e+000
  4.1100000e-001 -1.8613801e+000
  4.1110000e-001 -1.8563651e+000
  4.1120000e-001 -1.8508306e+000
  4.1130000e-001 -1.8447775e+000
  4.1140000e-001 -1.8382066e+000
  4.1150000e-001 -1.8311190e+000
  4.1160000e-001 -1.8235161e+000
  4.1170000e-001 -1.8153994e+000
  4.1180000e-001 -1.8067706e+000
  4.1190000e-001 -1.7976318e+000
  4.1200000e-001 -1.7879850e+000
  4.1210000e-001 -1.7778327e+000
  4.1220000e-001 -1.7671773e+000
  4.1230000e-001 -1.7560217e+000
  4.1240000e-001 -1.7443688e+000
  4.1250000e-001 -1.7322219e+000
  4.1260000e-001 -1.7195842e+000
  4.1270000e-001 -1.7064594e+000
  4.1280000e-001 -1.6928512e+000
  4.1290000e-001 -1.6787636e+000
  4.1300000e-001 -1.6642008e+000
  4.1310000e-001 -1.6491671e+000
  4.1320000e-001 -1.6336670e+000
  4.1330000e-001 -1.6177054e+000
  4.1340000e-001 -1.6012870e+000
  4.1350000e-001 -1.5844170e+000
  4.1360000e-001 -1.5671008e+000
  4.1370000e-001 -1.5493437e+000
  4.1380000e-001 -1.5311514e+000
  4.1390000e-001 -1.5125297e+000
  4.1400000e-001 -1.4934847e+000
  4.1410000e-001 -1.4740224e+000
  4.1420000e-001 -1.4541493e+000
  4.1430000e-001 -1.4338717e+000
  4.1440000e-001 -1.4131964e+000
  4.1450000e-001 -1.3921302e+000
  4.1460000e-001 -1.3706800e+000
  4.1470000e-001 -1.3488530e+000
  4.1480000e-001 -1.3266564e+000
  4.1490000e-001 -1.3040977e+000
  4.1500000e-001 -1.2811845e+000
  4.1510000e-001 -1.2579243e+000
  4.1520000e-001 -1.2343252e+000
  4.1530000e-001 -1.2103950e+000
  4.1540000e-001 -1.1861419e+000
  4.1550000e-001 -1.1615740e+000
  4.1560000e-001 -1.1366998e+000
  4.1570000e-001 -1.1115278e+000
  4.1580000e-001 -1.0860664e+000
  4.1590000e-001 -1.0603245e+000
  4.1600000e-001 -1.0343108e+000
  4.1610000e-001 -1.0080343e+000
  4.1620000e-001 -9.8150386e-001
  4.1630000e-001 -9.5472873e-001
  4.1640000e-001 -9.2771808e-001
  4.1650000e-001 -9.0048118e-001
  4.1660000e-001 -8.7302743e-001
  4.1670000e-001 -8.4536627e-001
  4.1680000e-001 -8.1750723e-001
  4.1690000e-001 -7.8945993e-001
  4.1700000e-001 -7.6123403e-001
  4.1710000e-001 -7.3283926e-001
  4.1720000e-001 -7.0428543e-001
  4.1730000e-001 -6.7558237e-001
  4.1740000e-001 -6.4674000e-001
  4.1750000e-001 -6.1776825e-001
  4.1760000e-001 -5.8867712e-001
  4.1770000e-001 -5.5947663e-001
  4.1780000e-001 -5.3017684e-001
  4.1790000e-001 -5.0078783e-001
  4.1800000e-001 -4.7131973e-001
  4.1810000e-001 -4.4178266e-001
  4.1820000e-001 -4.1218677e-001
  4.1830000e-001 -3.8254223e-001
  4.1840000e-001 -3.5285920e-001
  4.1850000e-001 -3.2314786e-001
  4.1860000e-001 -2.9341836e-001
  4.1870000e-001 -2.6368089e-001
  4.1880000e-001 -2.3394558e-001
  4.1890000e-001 -2.0422257e-001
  4.1900000e-001 -1.7452199e-001
  4.1910000e-001 -1.4485394e-001
  4.1920000e-001 -1.1522847e-001
  4.1930000e-001 -8.5655637e-002
  4.1940000e-001 -5.6145428e-002
  4.1950000e-001 -2.6707807e-002
  4.1960000e-001  2.6473098e-003
  4.1970000e-001  3.1910055e-002
  4.1980000e-001  6.1070614e-002
  4.1990000e-001  9.0119230e-002
  4.2000000e-001  1.1904621e-001
  4.2010000e-001  1.4784191e-001
  4.2020000e-001  1.7649678e-001
  4.2030000e-001  2.0500133e-001
  4.2040000e-001  2.3334615e-001
  4.2050000e-001  2.6152189e-001
  4.2060000e-001  2.8951933e-001
  4.2070000e-001  3.1732929e-001
  4.2080000e-001  3.4494272e-001
  4.2090000e-001  3.7235064e-001
  4.2100000e-001  3.9954418e-001
  4.2110000e-001  4.2651458e-001
  4.2120000e-001  4.5325318e-001
  4.2130000e-001  4.7975141e-001
  4.2140000e-001  5.0600086e-001
  4.2150000e-001  5.3199319e-001
  4.2160000e-001  5.5772021e-001
  4.2170000e-001  5.8317385e-001
  4.2180000e-001  6.0834614e-001
  4.2190000e-001  6.3322928e-001
  4.2200000e-001  6.5781558e-001
  4.2210000e-001  6.8209748e-001
  4.2220000e-001  7.0606758e-001
  4.2230000e-001  7.2971860e-001
  4.2240000e-001  7.5304341e-001
  4.2250000e-001  7.7603504e-001
  4.2260000e-001  7.9868666e-001
  4.2270000e-001  8.2099159e-001
  4.2280000e-001  8.4294330e-001
  4.2290000e-001  8.6453544e-001
  4.2300000e-001  8.8576178e-001
  4.2310000e-001  9.0661630e-001
  4.2320000e-001  9.2709310e-001
  4.2330000e-001  9.4718646e-001
  4.2340000e-001  9.6689085e-001
  4.2350000e-001  9.8620088e-001
  4.2360000e-001  1.0051114e+000
  4.2370000e-001  1.0236172e+000
  4.2380000e-001  1.0417136e+000
  4.2390000e-001  1.0593959e+000
  4.2400000e-001  1.0766595e+000
  4.2410000e-001  1.0935001e+000
  4.2420000e-001  1.1099137e+000
  4.2430000e-001  1.1258961e+000
  4.2440000e-001  1.1414437e+000
  4.2450000e-001  1.1565528e+000
  4.2460000e-001  1.1712200e+000
  4.2470000e-001  1.1854421e+000
  4.2480000e-001  1.1992161e+000
  4.2490000e-001  1.2125391e+000
  4.2500000e-001  1.2254084e+000
  4.2510000e-001  1.2378215e+000
  4.2520000e-001  1.2497763e+000
  4.2530000e-001  1.2612705e+000
  4.2540000e-001  1.2723023e+000
  4.2550000e-001  1.2828699e+000
  4.2560000e-001  1.2929718e+000
  4.2570000e-001  1.3026066e+000
  4.2580000e-001  1.3117733e+000
  4.2590000e-001  1.3204708e+000
  4.2600000e-001  1.3286984e+000
  4.2610000e-001  1.3364555e+000
  4.2620000e-001  1.3437416e+000
  4.2630000e-001  1.3505566e+000
  4.2640000e-001  1.3569005e+000
  4.2650000e-001  1.3627733e+000
  4.2660000e-001  1.3681755e+000
  4.2670000e-001  1.3731076e+000
  4.2680000e-001  1.3775703e+000
  4.2690000e-001  1.3815645e+000
  4.2700000e-001  1.3850912e+000
  4.2710000e-001  1.3881517e+000
  4.2720000e-001  1.3907475e+000
  4.2730000e-001  1.3928802e+000
  4.2740000e-001  1.3945516e+000
  4.2750000e-001  1.3957635e+000
  4.2760000e-001  1.3965182e+000
  4.2770000e-001  1.3968180e+000
  4.2780000e-001  1.3966653e+000
  4.2790000e-001  1.3960628e+000
  4.2800000e-001  1.3950133e+000
  4.2810000e-001  1.3935198e+000
  4.2820000e-001  1.3915853e+000
  4.2830000e-001  1.3892133e+000
  4.2840000e-001  1.3864071e+000
  4.2850000e-001  1.3831704e+000
  4.2860000e-001  1.3795068e+000
  4.2870000e-001  1.3754204e+000
  4.2880000e-001  1.3709152e+000
  4.2890000e-001  1.3659953e+000
  4.2900000e-001  1.3606652e+000
  4.2910000e-001  1.3549293e+000
  4.2920000e-001  1.3487922e+000
  4.2930000e-001  1.3422588e+000
  4.2940000e-001  1.3353338e+000
  4.2950000e-001  1.3280223e+000
  4.2960000e-001  1.3203295e+000
  4.2970000e-001  1.3122607e+000
  4.2980000e-001  1.3038212e+000
  4.2990000e-001  1.2950165e+000
  4.3000000e-001  1.2858523e+000
  4.3010000e-001  1.2763342e+000
  4.3020000e-001  1.2664683e+000
  4.3030000e-001  1.2562603e+000
  4.3040000e-001  1.2457164e+000
  4.3050000e-001  1.2348427e+000
  4.3060000e-001  1.2236455e+000
  4.3070000e-001  1.2121311e+000
  4.3080000e-001  1.2003059e+000
  4.3090000e-001  1.1881765e+000
  4.3100000e-001  1.1757494e+000
  4.3110000e-001  1.1630314e+000
  4.3120000e-001  1.1500292e+000
  4.3130000e-001  1.1367496e+000
  4.3140000e-001  1.1231995e+000
  4.3150000e-001  1.1093859e+000
  4.3160000e-001  1.0953158e+000
  4.3170000e-001  1.0809963e+000
  4.3180000e-001  1.0664345e+000
  4.3190000e-001  1.0516377e+000
  4.3200000e-001  1.0366130e+000
  4.3210000e-001  1.0213678e+000
  4.3220000e-001  1.0059094e+000
  4.3230000e-001  9.9024509e-001
  4.3240000e-001  9.7438233e-001
  4.3250000e-001  9.5832855e-001
  4.3260000e-001  9.4209120e-001
  4.3270000e-001  9.2567775e-001
  4.3280000e-001  9.0909571e-001
  4.3290000e-001  8.9235260e-001
  4.3300000e-001  8.7545594e-001
  4.3310000e-001  8.5841327e-001
  4.3320000e-001  8.4123215e-001
  4.3330000e-001  8.2392013e-001
  4.3340000e-001  8.0648474e-001
  4.3350000e-001  7.8893355e-001
  4.3360000e-001  7.7127408e-001
  4.3370000e-001  7.5351388e-001
  4.3380000e-001  7.3566044e-001
  4.3390000e-001  7.1772128e-001
  4.3400000e-001  6.9970386e-001
  4.3410000e-001  6.8161565e-001
  4.3420000e-001  6.6346407e-001
  4.3430000e-001  6.4525651e-001
  4.3440000e-001  6.2700035e-001
  4.3450000e-001  6.0870291e-001
  4.3460000e-001  5.9037148e-001
  4.3470000e-001  5.7201331e-001
  4.3480000e-001  5.5363559e-001
  4.3490000e-001  5.3524550e-001
  4.3500000e-001  5.1685011e-001
  4.3510000e-001  4.9845649e-001
  4.3520000e-001  4.8007164e-001
  4.3530000e-001  4.6170247e-001
  4.3540000e-001  4.4335586e-001
  4.3550000e-001  4.2503862e-001
  4.3560000e-001  4.0675748e-001
  4.3570000e-001  3.8851911e-001
  4.3580000e-001  3.7033012e-001
  4.3590000e-001  3.5219701e-001
  4.3600000e-001  3.3412623e-001
  4.3610000e-001  3.1612414e-001
  4.3620000e-001  2.9819703e-001
  4.3630000e-001  2.8035109e-001
  4.3640000e-001  2.6259243e-001
  4.3650000e-001  2.4492707e-001
  4.3660000e-001  2.2736094e-001
  4.3670000e-001  2.0989987e-001
  4.3680000e-001  1.9254961e-001
  4.3690000e-001  1.7531581e-001
  4.3700000e-001  1.5820400e-001
  4.3710000e-001  1.4121964e-001
  4.3720000e-001  1.2436807e-001
  4.3730000e-001  1.0765453e-001
  4.3740000e-001  9.1084145e-002
  4.3750000e-001  7.4661954e-002
  4.3760000e-001  5.8392872e-002
  4.3770000e-001  4.2281708e-002
  4.3780000e-001  2.6333160e-002
  4.3790000e-001  1.0551814e-002
  4.3800000e-001 -5.0578594e-003
  4.3810000e-001 -2.0491502e-002
  4.3820000e-001 -3.5744873e-002
  4.3830000e-001 -5.0813849e-002
  4.3840000e-001 -6.5694422e-002
  4.3850000e-001 -8.0382706e-002
  4.3860000e-001 -9.4874932e-002
  4.3870000e-001 -1.0916745e-001
  4.3880000e-001 -1.2325674e-001
  4.3890000e-001 -1.3713939e-001
  4.3900000e-001 -1.5081211e-001
  4.3910000e-001 -1.6427176e-001
  4.3920000e-001 -1.7751529e-001
  4.3930000e-001 -1.9053978e-001
  4.3940000e-001 -2.0334244e-001
  4.3950000e-001 -2.1592062e-001
  4.3960000e-001 -2.2827176e-001
  4.3970000e-001 -2.4039344e-001
  4.3980000e-001 -2.5228338e-001
  4.3990000e-001 -2.6393940e-001
  4.4000000e-001 -2.7535946e-001
  4.4010000e-001 -2.8654163e-001
  4.4020000e-001 -2.9748411e-001
  4.4030000e-001 -3.0818523e-001
  4.4040000e-001 -3.1864344e-001
  4.4050000e-001 -3.2885729e-001
  4.4060000e-001 -3.3882550e-001
  4.4070000e-001 -3.4854686e-001
  4.4080000e-001 -3.5802032e-001
  4.4090000e-001 -3.6724493e-001
  4.4100000e-001 -3.7621986e-001
  4.4110000e-001 -3.8494440e-001
  4.4120000e-001 -3.9341798e-001
  4.4130000e-001 -4.0164010e-001
  4.4140000e-001 -4.0961043e-001
  4.4150000e-001 -4.1732872e-001
  4.4160000e-001 -4.2479484e-001
  4.4170000e-001 -4.3200878e-001
  4.4180000e-001 -4.3897064e-001
  4.4190000e-001 -4.4568063e-001
  4.4200000e-001 -4.5213907e-001
  4.4210000e-001 -4.5834638e-001
  4.4220000e-001 -4.6430311e-001
  4.4230000e-001 -4.7000990e-001
  4.4240000e-001 -4.7546748e-001
  4.4250000e-001 -4.8067671e-001
  4.4260000e-001 -4.8563854e-001
  4.4270000e-001 -4.9035401e-001
  4.4280000e-001 -4.9482427e-001
  4.4290000e-001 -4.9905057e-001
  4.4300000e-001 -5.0303424e-001
  4.4310000e-001 -5.0677672e-001
  4.4320000e-001 -5.1027953e-001
  4.4330000e-001 -5.1354429e-001
  4.4340000e-001 -5.1657269e-001
  4.4350000e-001 -5.1936653e-001
  4.4360000e-001 -5.2192767e-001
  4.4370000e-001 -5.2425807e-001
  4.4380000e-001 -5.2635977e-001
  4.4390000e-001 -5.2823488e-001
  4.4400000e-001 -5.2988559e-001
  4.4410000e-001 -5.3131417e-001
  4.4420000e-001 -5.3252295e-001
  4.4430000e-001 -5.3351435e-001
  4.4440000e-001 -5.3429084e-001
  4.4450000e-001 -5.3485496e-001
  4.4460000e-001 -5.3520933e-001
  4.4470000e-001 -5.3535662e-001
  4.4480000e-001 -5.3529956e-001
  4.4490000e-001 -5.3504093e-001
  4.4500000e-001 -5.3458360e-001
  4.4510000e-001 -5.3393045e-001
  4.4520000e-001 -5.3308444e-001
  4.4530000e-001 -5.3204857e-001
  4.4540000e-001 -5.3082590e-001
  4.4550000e-001 -5.2941952e-001
  4.4560000e-001 -5.2783256e-001
  4.4570000e-001 -5.2606822e-001
  4.4580000e-001 -5.2412970e-001
  4.4590000e-001 -5.2202026e-001
  4.4600000e-001 -5.1974320e-001
  4.4610000e-001 -5.1730184e-001
  4.4620000e-001 -5.1469953e-001
  4.4630000e-001 -5.1193965e-001
  4.4640000e-001 -5.0902561e-001
  4.4650000e-001 -5.0596085e-001
  4.4660000e-001 -5.0274881e-001
  4.4670000e-001 -4.9939297e-001
  4.4680000e-001 -4.9589683e-001
  4.4690000e-001 -4.9226388e-001
  4.4700000e-001 -4.8849765e-001
  4.4710000e-001 -4.8460168e-001
  4.4720000e-001 -4.8057949e-001
  4.4730000e-001 -4.7643464e-001
  4.4740000e-001 -4.7217069e-001
  4.4750000e-001 -4.6779118e-001
  4.4760000e-001 -4.6329968e-001
  4.4770000e-001 -4.5869974e-001
  4.4780000e-001 -4.5399493e-001
  4.4790000e-001 -4.4918878e-001
  4.4800000e-001 -4.4428485e-001
  4.4810000e-001 -4.3928667e-001
  4.4820000e-001 -4.3419776e-001
  4.4830000e-001 -4.2902164e-001
  4.4840000e-001 -4.2376181e-001
  4.4850000e-001 -4.1842175e-001
  4.4860000e-001 -4.1300494e-001
  4.4870000e-001 -4.0751482e-001
  4.4880000e-001 -4.0195482e-001
  4.4890000e-001 -3.9632835e-001
  4.4900000e-001 -3.9063879e-001
  4.4910000e-001 -3.8488950e-001
  4.4920000e-001 -3.7908380e-001
  4.4930000e-001 -3.7322501e-001
  4.4940000e-001 -3.6731640e-001
  4.4950000e-001 -3.6136120e-001
  4.4960000e-001 -3.5536263e-001
  4.4970000e-001 -3.4932386e-001
  4.4980000e-001 -3.4324803e-001
  4.4990000e-001 -3.3713826e-001
  4.5000000e-001 -3.3099759e-001
  4.5010000e-001 -3.2482907e-001
  4.5020000e-001 -3.1863568e-001
  4.5030000e-001 -3.1242037e-001
  4.5040000e-001 -3.0618603e-001
  4.5050000e-001 -2.9993554e-001
  4.5060000e-001 -2.9367170e-001
  4.5070000e-001 -2.8739730e-001
  4.5080000e-001 -2.8111505e-001
  4.5090000e-001 -2.7482763e-001
  4.5100000e-001 -2.6853768e-001
  4.5110000e-001 -2.6224778e-001
  4.5120000e-001 -2.5596045e-001
  4.5130000e-001 -2.4967818e-001
  4.5140000e-001 -2.4340340e-001
  4.5150000e-001 -2.3713850e-001
  4.5160000e-001 -2.3088580e-001
  4.5170000e-001 -2.2464757e-001
  4.5180000e-001 -2.1842604e-001
  4.5190000e-001 -2.1222338e-001
  4.5200000e-001 -2.0604169e-001
  4.5210000e-001 -1.9988305e-001
  4.5220000e-001 -1.9374946e-001
  4.5230000e-001 -1.8764287e-001
  4.5240000e-001 -1.8156517e-001
  4.5250000e-001 -1.7551821e-001
  4.5260000e-001 -1.6950377e-001
  4.5270000e-001 -1.6352357e-001
  4.5280000e-001 -1.5757930e-001
  4.5290000e-001 -1.5167256e-001
  4.5300000e-001 -1.4580493e-001
  4.5310000e-001 -1.3997789e-001
  4.5320000e-001 -1.3419291e-001
  4.5330000e-001 -1.2845138e-001
  4.5340000e-001 -1.2275463e-001
  4.5350000e-001 -1.1710395e-001
  4.5360000e-001 -1.1150056e-001
  4.5370000e-001 -1.0594563e-001
  4.5380000e-001 -1.0044029e-001
  4.5390000e-001 -9.4985594e-002
  4.5400000e-001 -8.9582548e-002
  4.5410000e-001 -8.4232111e-002
  4.5420000e-001 -7.8935182e-002
  4.5430000e-001 -7.3692610e-002
  4.5440000e-001 -6.8505191e-002
  4.5450000e-001 -6.3373670e-002
  4.5460000e-001 -5.8298739e-002
  4.5470000e-001 -5.3281039e-002
  4.5480000e-001 -4.8321163e-002
  4.5490000e-001 -4.3419652e-002
  4.5500000e-001 -3.8576999e-002
  4.5510000e-001 -3.3793649e-002
  4.5520000e-001 -2.9069999e-002
  4.5530000e-001 -2.4406399e-002
  4.5540000e-001 -1.9803154e-002
  4.5550000e-001 -1.5260523e-002
  4.5560000e-001 -1.0778718e-002
  4.5570000e-001 -6.3579126e-003
  4.5580000e-001 -1.9982326e-003
  4.5590000e-001  2.3002358e-003
  4.5600000e-001  6.5374479e-003
  4.5610000e-001  1.0713400e-002
  4.5620000e-001  1.4828126e-002
  4.5630000e-001  1.8881700e-002
  4.5640000e-001  2.2874232e-002
  4.5650000e-001  2.6805870e-002
  4.5660000e-001  3.0676797e-002
  4.5670000e-001  3.4487230e-002
  4.5680000e-001  3.8237419e-002
  4.5690000e-001  4.1927647e-002
  4.5700000e-001  4.5558230e-002
  4.5710000e-001  4.9129512e-002
  4.5720000e-001  5.2641867e-002
  4.5730000e-001  5.6095699e-002
  4.5740000e-001  5.9491436e-002
  4.5750000e-001  6.2829536e-002
  4.5760000e-001  6.6110479e-002
  4.5770000e-001  6.9334770e-002
  4.5780000e-001  7.2502938e-002
  4.5790000e-001  7.5615532e-002
  4.5800000e-001  7.8673123e-002
  4.5810000e-001  8.1676302e-002
  4.5820000e-001  8.4625678e-002
  4.5830000e-001  8.7521877e-002
  4.5840000e-001  9.0365541e-002
  4.5850000e-001  9.3157330e-002
  4.5860000e-001  9.5897916e-002
  4.5870000e-001  9.8587984e-002
  4.5880000e-001  1.0122823e-001
  4.5890000e-001  1.0381937e-001
  4.5900000e-001  1.0636212e-001
  4.5910000e-001  1.0885720e-001
  4.5920000e-001  1.1130535e-001
  4.5930000e-001  1.1370732e-001
  4.5940000e-001  1.1606385e-001
  4.5950000e-001  1.1837570e-001
  4.5960000e-001  1.2064362e-001
  4.5970000e-001  1.2286838e-001
  4.5980000e-001  1.2505073e-001
  4.5990000e-001  1.2719144e-001
  4.6000000e-001  1.2929127e-001
  4.6010000e-001  1.3135099e-001
  4.6020000e-001  1.3337134e-001
  4.6030000e-001  1.3535310e-001
  4.6040000e-001  1.3729702e-001
  4.6050000e-001  1.3920383e-001
  4.6060000e-001  1.4107430e-001
  4.6070000e-001  1.4290915e-001
  4.6080000e-001  1.4470911e-001
  4.6090000e-001  1.4647491e-001
  4.6100000e-001  1.4820727e-001
  4.6110000e-001  1.4990688e-001
  4.6120000e-001  1.5157445e-001
  4.6130000e-001  1.5321065e-001
  4.6140000e-001  1.5481615e-001
  4.6150000e-001  1.5639163e-001
  4.6160000e-001  1.5793773e-001
  4.6170000e-001  1.5945507e-001
  4.6180000e-001  1.6094429e-001
  4.6190000e-001  1.6240598e-001
  4.6200000e-001  1.6384074e-001
  4.6210000e-001  1.6524915e-001
  4.6220000e-001  1.6663176e-001
  4.6230000e-001  1.6798911e-001
  4.6240000e-001  1.6932173e-001
  4.6250000e-001  1.7063013e-001
  4.6260000e-001  1.7191480e-001
  4.6270000e-001  1.7317620e-001
  4.6280000e-001  1.7441480e-001
  4.6290000e-001  1.7563103e-001
  4.6300000e-001  1.7682530e-001
  4.6310000e-001  1.7799801e-001
  4.6320000e-001  1.7914953e-001
  4.6330000e-001  1.8028023e-001
  4.6340000e-001  1.8139043e-001
  4.6350000e-001  1.8248046e-001
  4.6360000e-001  1.8355060e-001
  4.6370000e-001  1.8460114e-001
  4.6380000e-001  1.8563233e-001
  4.6390000e-001  1.8664440e-001
  4.6400000e-001  1.8763757e-001
  4.6410000e-001  1.8861203e-001
  4.6420000e-001  1.8956794e-001
  4.6430000e-001  1.9050547e-001
  4.6440000e-001  1.9142475e-001
  4.6450000e-001  1.9232587e-001
  4.6460000e-001  1.9320894e-001
  4.6470000e-001  1.9407403e-001
  4.6480000e-001  1.9492118e-001
  4.6490000e-001  1.9575043e-001
  4.6500000e-001  1.9656179e-001
  4.6510000e-001  1.9735524e-001
  4.6520000e-001  1.9813076e-001
  4.6530000e-001  1.9888831e-001
  4.6540000e-001  1.9962783e-001
  4.6550000e-001  2.0034922e-001
  4.6560000e-001  2.0105239e-001
  4.6570000e-001  2.0173722e-001
  4.6580000e-001  2.0240358e-001
  4.6590000e-001  2.0305131e-001
  4.6600000e-001  2.0368026e-001
  4.6610000e-001  2.0429023e-001
  4.6620000e-001  2.0488103e-001
  4.6630000e-001  2.0545245e-001
  4.6640000e-001  2.0600426e-001
  4.6650000e-001  2.0653623e-001
  4.6660000e-001  2.0704809e-001
  4.6670000e-001  2.0753959e-001
  4.6680000e-001  2.0801044e-001
  4.6690000e-001  2.0846037e-001
  4.6700000e-001  2.0888906e-001
  4.6710000e-001  2.0929622e-001
  4.6720000e-001  2.0968152e-001
  4.6730000e-001  2.1004464e-001
  4.6740000e-001  2.1038524e-001
  4.6750000e-001  2.1070298e-001
  4.6760000e-001  2.1099751e-001
  4.6770000e-001  2.1126847e-001
  4.6780000e-001  2.1151552e-001
  4.6790000e-001  2.1173827e-001
  4.6800000e-001  2.1193637e-001
  4.6810000e-001  2.1210944e-001
  4.6820000e-001  2.1225711e-001
  4.6830000e-001  2.1237901e-001
  4.6840000e-001  2.1247474e-001
  4.6850000e-001  2.1254396e-001
  4.6860000e-001  2.1258626e-001
  4.6870000e-001  2.1260129e-001
  4.6880000e-001  2.1258867e-001
  4.6890000e-001  2.1254802e-001
  4.6900000e-001  2.1247900e-001
  4.6910000e-001  2.1238122e-001
  4.6920000e-001  2.1225435e-001
  4.6930000e-001  2.1209803e-001
  4.6940000e-001  2.1191192e-001
  4.6950000e-001  2.1169568e-001
  4.6960000e-001  2.1144899e-001
  4.6970000e-001  2.1117154e-001
  4.6980000e-001  2.1086300e-001
  4.6990000e-001  2.1052309e-001
  4.7000000e-001  2.1015152e-001
  4.7010000e-001  2.0974803e-001
  4.7020000e-001  2.0931234e-001
  4.7030000e-001  2.0884421e-001
  4.7040000e-001  2.0834341e-001
  4.7050000e-001  2.0780972e-001
  4.7060000e-001  2.0724294e-001
  4.7070000e-001  2.0664288e-001
  4.7080000e-001  2.0600938e-001
  4.7090000e-001  2.0534229e-001
  4.7100000e-001  2.0464146e-001
  4.7110000e-001  2.0390680e-001
  4.7120000e-001  2.0313820e-001
  4.7130000e-001  2.0233559e-001
  4.7140000e-001  2.0149892e-001
  4.7150000e-001  2.0062815e-001
  4.7160000e-001  1.9972329e-001
  4.7170000e-001  1.9878433e-001
  4.7180000e-001  1.9781132e-001
  4.7190000e-001  1.9680431e-001
  4.7200000e-001  1.9576339e-001
  4.7210000e-001  1.9468866e-001
  4.7220000e-001  1.9358026e-001
  4.7230000e-001  1.9243835e-001
  4.7240000e-001  1.9126310e-001
  4.7250000e-001  1.9005473e-001
  4.7260000e-001  1.8881348e-001
  4.7270000e-001  1.8753961e-001
  4.7280000e-001  1.8623340e-001
  4.7290000e-001  1.8489518e-001
  4.7300000e-001  1.8352528e-001
  4.7310000e-001  1.8212410e-001
  4.7320000e-001  1.8069202e-001
  4.7330000e-001  1.7922947e-001
  4.7340000e-001  1.7773692e-001
  4.7350000e-001  1.7621486e-001
  4.7360000e-001  1.7466379e-001
  4.7370000e-001  1.7308427e-001
  4.7380000e-001  1.7147687e-001
  4.7390000e-001  1.6984219e-001
  4.7400000e-001  1.6818087e-001
  4.7410000e-001  1.6649358e-001
  4.7420000e-001  1.6478099e-001
  4.7430000e-001  1.6304384e-001
  4.7440000e-001  1.6128288e-001
  4.7450000e-001  1.5949889e-001
  4.7460000e-001  1.5769266e-001
  4.7470000e-001  1.5586506e-001
  4.7480000e-001  1.5401693e-001
  4.7490000e-001  1.5214917e-001
  4.7500000e-001  1.5026272e-001
  4.7510000e-001  1.4835851e-001
  4.7520000e-001  1.4643754e-001
  4.7530000e-001  1.4450080e-001
  4.7540000e-001  1.4254934e-001
  4.7550000e-001  1.4058421e-001
  4.7560000e-001  1.3860650e-001
  4.7570000e-001  1.3661732e-001
  4.7580000e-001  1.3461783e-001
  4.7590000e-001  1.3260917e-001
  4.7600000e-001  1.3059255e-001
  4.7610000e-001  1.2856917e-001
  4.7620000e-001  1.2654028e-001
  4.7630000e-001  1.2450713e-001
  4.7640000e-001  1.2247102e-001
  4.7650000e-001  1.2043325e-001
  4.7660000e-001  1.1839514e-001
  4.7670000e-001  1.1635805e-001
  4.7680000e-001  1.1432336e-001
  4.7690000e-001  1.1229243e-001
  4.7700000e-001  1.1026670e-001
  4.7710000e-001  1.0824758e-001
  4.7720000e-001  1.0623652e-001
  4.7730000e-001  1.0423498e-001
  4.7740000e-001  1.0224444e-001
  4.7750000e-001  1.0026638e-001
  4.7760000e-001  9.8302330e-002
  4.7770000e-001  9.6353797e-002
  4.7780000e-001  9.4422317e-002
  4.7790000e-001  9.2509436e-002
  4.7800000e-001  9.0616712e-002
  4.7810000e-001  8.8745712e-002
  4.7820000e-001  8.6898011e-002
  4.7830000e-001  8.5075196e-002
  4.7840000e-001  8.3278857e-002
  4.7850000e-001  8.1510594e-002
  4.7860000e-001  7.9772012e-002
  4.7870000e-001  7.8064718e-002
  4.7880000e-001  7.6390325e-002
  4.7890000e-001  7.4750448e-002
  4.7900000e-001  7.3146703e-002
  4.7910000e-001  7.1580708e-002
  4.7920000e-001  7.0054078e-002
  4.7930000e-001  6.8568429e-002
  4.7940000e-001  6.7125374e-002
  4.7950000e-001  6.5726520e-002
  4.7960000e-001  6.4373472e-002
  4.7970000e-001  6.3067827e-002
  4.7980000e-001  6.1811179e-002
  4.7990000e-001  6.0605110e-002
  4.8000000e-001  5.9451195e-002
  4.8010000e-001  5.8350998e-002
  4.8020000e-001  5.7306073e-002
  4.8030000e-001  5.6317961e-002
  4.8040000e-001  5.5388191e-002
  4.8050000e-001  5.4518276e-002
  4.8060000e-001  5.3709713e-002
  4.8070000e-001  5.2963986e-002
  4.8080000e-001  5.2282558e-002
  4.8090000e-001  5.1666873e-002
  4.8100000e-001  5.1118359e-002
  4.8110000e-001  5.0638419e-002
  4.8120000e-001  5.0228437e-002
  4.8130000e-001  4.9889773e-002
  4.8140000e-001  4.9623763e-002
  4.8150000e-001  4.9431717e-002
  4.8160000e-001  4.9314921e-002
  4.8170000e-001  4.9274633e-002
  4.8180000e-001  4.9312082e-002
  4.8190000e-001  4.9428469e-002
  4.8200000e-001  4.9624966e-002
  4.8210000e-001  4.9902711e-002
  4.8220000e-001  5.0262811e-002
  4.8230000e-001  5.0706343e-002
  4.8240000e-001  5.1234345e-002
  4.8250000e-001  5.1847825e-002
  4.8260000e-001  5.2547751e-002
  4.8270000e-001  5.3335058e-002
  4.8280000e-001  5.4210641e-002
  4.8290000e-001  5.5175358e-002
  4.8300000e-001  5.6230027e-002
  4.8310000e-001  5.7375426e-002
  4.8320000e-001  5.8612292e-002
  4.8330000e-001  5.9941321e-002
  4.8340000e-001  6.1363166e-002
  4.8350000e-001  6.2878438e-002
  4.8360000e-001  6.4487702e-002
  4.8370000e-001  6.6191479e-002
  4.8380000e-001  6.7990248e-002
  4.8390000e-001  6.9884437e-002
  4.8400000e-001  7.1874430e-002
  4.8410000e-001  7.3960565e-002
  4.8420000e-001  7.6143130e-002
  4.8430000e-001  7.8422366e-002
  4.8440000e-001  8.0798465e-002
  4.8450000e-001  8.3271569e-002
  4.8460000e-001  8.5841772e-002
  4.8470000e-001  8.8509114e-002
  4.8480000e-001  9.1273590e-002
  4.8490000e-001  9.4135138e-002
  4.8500000e-001  9.7093648e-002
  4.8510000e-001  1.0014896e-001
  4.8520000e-001  1.0330085e-001
  4.8530000e-001  1.0654907e-001
  4.8540000e-001  1.0989328e-001
  4.8550000e-001  1.1333312e-001
  4.8560000e-001  1.1686815e-001
  4.8570000e-001  1.2049791e-001
  4.8580000e-001  1.2422186e-001
  4.8590000e-001  1.2803941e-001
  4.8600000e-001  1.3194992e-001
  4.8610000e-001  1.3595271e-001
  4.8620000e-001  1.4004702e-001
  4.8630000e-001  1.4423206e-001
  4.8640000e-001  1.4850697e-001
  4.8650000e-001  1.5287084e-001
  4.8660000e-001  1.5732271e-001
  4.8670000e-001  1.6186158e-001
  4.8680000e-001  1.6648637e-001
  4.8690000e-001  1.7119597e-001
  4.8700000e-001  1.7598920e-001
  4.8710000e-001  1.8086484e-001
  4.8720000e-001  1.8582161e-001
  4.8730000e-001  1.9085819e-001
  4.8740000e-001  1.9597319e-001
  4.8750000e-001  2.0116519e-001
  4.8760000e-001  2.0643270e-001
  4.8770000e-001  2.1177420e-001
  4.8780000e-001  2.1718810e-001
  4.8790000e-001  2.2267278e-001
  4.8800000e-001  2.2822656e-001
  4.8810000e-001  2.3384771e-001
  4.8820000e-001  2.3953446e-001
  4.8830000e-001  2.4528499e-001
  4.8840000e-001  2.5109744e-001
  4.8850000e-001  2.5696988e-001
  4.8860000e-001  2.6290038e-001
  4.8870000e-001  2.6888693e-001
  4.8880000e-001  2.7492749e-001
  4.8890000e-001  2.8101997e-001
  4.8900000e-001  2.8716224e-001
  4.8910000e-001  2.9335215e-001
  4.8920000e-001  2.9958748e-001
  4.8930000e-001  3.0586599e-001
  4.8940000e-001  3.1218539e-001
  4.8950000e-001  3.1854338e-001
  4.8960000e-001  3.2493758e-001
  4.8970000e-001  3.3136561e-001
  4.8980000e-001  3.3782505e-001
  4.8990000e-001  3.4431344e-001
  4.9000000e-001  3.5082829e-001
  4.9010000e-001  3.5736708e-001
  4.9020000e-001  3.6392726e-001
  4.9030000e-001  3.7050626e-001
  4.9040000e-001  3.7710146e-001
  4.9050000e-001  3.8371024e-001
  4.9060000e-001  3.9032994e-001
  4.9070000e-001  3.9695789e-001
  4.9080000e-001  4.0359137e-001
  4.9090000e-001  4.1022768e-001
  4.9100000e-001  4.1686406e-001
  4.9110000e-001  4.2349775e-001
  4.9120000e-001  4.3012598e-001
  4.9130000e-001  4.3674594e-001
  4.9140000e-001  4.4335484e-001
  4.9150000e-001  4.4994984e-001
  4.9160000e-001  4.5652811e-001
  4.9170000e-001  4.6308680e-001
  4.9180000e-001  4.6962307e-001
  4.9190000e-001  4.7613404e-001
  4.9200000e-001  4.8261685e-001
  4.9210000e-001  4.8906861e-001
  4.9220000e-001  4.9548646e-001
  4.9230000e-001  5.0186751e-001
  4.9240000e-001  5.0820887e-001
  4.9250000e-001  5.1450767e-001
  4.9260000e-001  5.2076102e-001
  4.9270000e-001  5.2696604e-001
  4.9280000e-001  5.3311987e-001
  4.9290000e-001  5.3921964e-001
  4.9300000e-001  5.4526248e-001
  4.9310000e-001  5.5124554e-001
  4.9320000e-001  5.5716599e-001
  4.9330000e-001  5.6302100e-001
  4.9340000e-001  5.6880775e-001
  4.9350000e-001  5.7452343e-001
  4.9360000e-001  5.8016527e-001
  4.9370000e-001  5.8573049e-001
  4.9380000e-001  5.9121635e-001
  4.9390000e-001  5.9662012e-001
  4.9400000e-001  6.0193908e-001
  4.9410000e-001  6.0717055e-001
  4.9420000e-001  6.1231187e-001
  4.9430000e-001  6.1736041e-001
  4.9440000e-001  6.2231355e-001
  4.9450000e-001  6.2716872e-001
  4.9460000e-001  6.3192336e-001
  4.9470000e-001  6.3657495e-001
  4.9480000e-001  6.4112100e-001
  4.9490000e-001  6.4555907e-001
  4.9500000e-001  6.4988671e-001
  4.9510000e-001  6.5410156e-001
  4.9520000e-001  6.5820126e-001
  4.9530000e-001  6.6218350e-001
  4.9540000e-001  6.6604601e-001
  4.9550000e-001  6.6978656e-001
  4.9560000e-001  6.7340296e-001
  4.9570000e-001  6.7689307e-001
  4.9580000e-001  6.8025479e-001
  4.9590000e-001  6.8348605e-001
  4.9600000e-001  6.8658484e-001
  4.9610000e-001  6.8954921e-001
  4.9620000e-001  6.9237724e-001
  4.9630000e-001  6.9506705e-001
  4.9640000e-001  6.9761684e-001
  4.9650000e-001  7.0002484e-001
  4.9660000e-001  7.0228932e-001
  4.9670000e-001  7.0440865e-001
  4.9680000e-001  7.0638119e-001
  4.9690000e-001  7.0820541e-001
  4.9700000e-001  7.0987981e-001
  4.9710000e-001  7.1140294e-001
  4.9720000e-001  7.1277342e-001
  4.9730000e-001  7.1398992e-001
  4.9740000e-001  7.1505117e-001
  4.9750000e-001  7.1595597e-001
  4.9760000e-001  7.1670316e-001
  4.9770000e-001  7.1729165e-001
  4.9780000e-001  7.1772041e-001
  4.9790000e-001  7.1798849e-001
  4.9800000e-001  7.1809496e-001
  4.9810000e-001  7.1803898e-001
  4.9820000e-001  7.1781977e-001
  4.9830000e-001  7.1743662e-001
  4.9840000e-001  7.1688887e-001
  4.9850000e-001  7.1617593e-001
  4.9860000e-001  7.1529727e-001
  4.9870000e-001  7.1425242e-001
  4.9880000e-001  7.1304100e-001
  4.9890000e-001  7.1166266e-001
  4.9900000e-001  7.1011713e-001
  4.9910000e-001  7.0840423e-001
  4.9920000e-001  7.0652380e-001
  4.9930000e-001  7.0447577e-001
  4.9940000e-001  7.0226015e-001
  4.9950000e-001  6.9987698e-001
  4.9960000e-001  6.9732639e-001
  4.9970000e-001  6.9460857e-001
  4.9980000e-001  6.9172377e-001
  4.9990000e-001  6.8867232e-001
  5.0000000e-001  6.8545459e-001
  5.0010000e-001  6.8207104e-001
  5.0020000e-001  6.7852219e-001
  5.0030000e-001  6.7480860e-001
  5.0040000e-001  6.7093093e-001
  5.0050000e-001  6.6688988e-001
  5.0060000e-001  6.6268621e-001
  5.0070000e-001  6.5832076e-001
  5.0080000e-001  6.5379443e-001
  5.0090000e-001  6.4910817e-001
  5.0100000e-001  6.4426300e-001
  5.0110000e-001  6.3926000e-001
  5.0120000e-001  6.3410031e-001
  5.0130000e-001  6.2878513e-001
  5.0140000e-001  6.2331573e-001
  5.0150000e-001  6.1769340e-001
  5.0160000e-001  6.1191955e-001
  5.0170000e-001  6.0599559e-001
  5.0180000e-001  5.9992302e-001
  5.0190000e-001  5.9370338e-001
  5.0200000e-001  5.8733828e-001
  5.0210000e-001  5.8082937e-001
  5.0220000e-001  5.7417836e-001
  5.0230000e-001  5.6738701e-001
  5.0240000e-001  5.6045714e-001
  5.0250000e-001  5.5339060e-001
  5.0260000e-001  5.4618932e-001
  5.0270000e-001  5.3885526e-001
  5.0280000e-001  5.3139042e-001
  5.0290000e-001  5.2379687e-001
  5.0300000e-001  5.1607670e-001
  5.0310000e-001  5.0823208e-001
  5.0320000e-001  5.0026518e-001
  5.0330000e-001  4.9217825e-001
  5.0340000e-001  4.8397355e-001
  5.0350000e-001  4.7565342e-001
  5.0360000e-001  4.6722020e-001
  5.0370000e-001  4.5867629e-001
  5.0380000e-001  4.5002412e-001
  5.0390000e-001  4.4126615e-001
  5.0400000e-001  4.3240490e-001
  5.0410000e-001  4.2344288e-001
  5.0420000e-001  4.1438268e-001
  5.0430000e-001  4.0522688e-001
  5.0440000e-001  3.9597812e-001
  5.0450000e-001  3.8663905e-001
  5.0460000e-001  3.7721236e-001
  5.0470000e-001  3.6770074e-001
  5.0480000e-001  3.5810693e-001
  5.0490000e-001  3.4843369e-001
  5.0500000e-001  3.3868380e-001
  5.0510000e-001  3.2886005e-001
  5.0520000e-001  3.1896525e-001
  5.0530000e-001  3.0900224e-001
  5.0540000e-001  2.9897388e-001
  5.0550000e-001  2.8888301e-001
  5.0560000e-001  2.7873253e-001
  5.0570000e-001  2.6852532e-001
  5.0580000e-001  2.5826429e-001
  5.0590000e-001  2.4795234e-001
  5.0600000e-001  2.3759239e-001
  5.0610000e-001  2.2718736e-001
  5.0620000e-001  2.1674019e-001
  5.0630000e-001  2.0625381e-001
  5.0640000e-001  1.9573116e-001
  5.0650000e-001  1.8517517e-001
  5.0660000e-001  1.7458878e-001
  5.0670000e-001  1.6397492e-001
  5.0680000e-001  1.5333653e-001
  5.0690000e-001  1.4267654e-001
  5.0700000e-001  1.3199786e-001
  5.0710000e-001  1.2130342e-001
  5.0720000e-001  1.1059612e-001
  5.0730000e-001  9.9878859e-002
  5.0740000e-001  8.9154521e-002
  5.0750000e-001  7.8425982e-002
  5.0760000e-001  6.7696102e-002
  5.0770000e-001  5.6967727e-002
  5.0780000e-001  4.6243687e-002
  5.0790000e-001  3.5526795e-002
  5.0800000e-001  2.4819844e-002
  5.0810000e-001  1.4125610e-002
  5.0820000e-001  3.4468440e-003
  5.0830000e-001 -7.2137214e-003
  5.0840000e-001 -1.7853379e-002
  5.0850000e-001 -2.8469445e-002
  5.0860000e-001 -3.9059262e-002
  5.0870000e-001 -4.9620198e-002
  5.0880000e-001 -6.0149651e-002
  5.0890000e-001 -7.0645046e-002
  5.0900000e-001 -8.1103839e-002
  5.0910000e-001 -9.1523516e-002
  5.0920000e-001 -1.0190160e-001
  5.0930000e-001 -1.1223563e-001
  5.0940000e-001 -1.2252320e-001
  5.0950000e-001 -1.3276193e-001
  5.0960000e-001 -1.4294948e-001
  5.0970000e-001 -1.5308354e-001
  5.0980000e-001 -1.6316184e-001
  5.0990000e-001 -1.7318214e-001
  5.1000000e-001 -1.8314227e-001
  5.1010000e-001 -1.9304005e-001
  5.1020000e-001 -2.0287339e-001
  5.1030000e-001 -2.1264021e-001
  5.1040000e-001 -2.2233850e-001
  5.1050000e-001 -2.3196625e-001
  5.1060000e-001 -2.4152154e-001
  5.1070000e-001 -2.5100246e-001
  5.1080000e-001 -2.6040717e-001
  5.1090000e-001 -2.6973387e-001
  5.1100000e-001 -2.7898078e-001
  5.1110000e-001 -2.8814620e-001
  5.1120000e-001 -2.9722846e-001
  5.1130000e-001 -3.0622595e-001
  5.1140000e-001 -3.1513710e-001
  5.1150000e-001 -3.2396037e-001
  5.1160000e-001 -3.3269431e-001
  5.1170000e-001 -3.4133749e-001
  5.1180000e-001 -3.4988853e-001
  5.1190000e-001 -3.5834610e-001
  5.1200000e-001 -3.6670895e-001
  5.1210000e-001 -3.7497584e-001
  5.1220000e-001 -3.8314559e-001
  5.1230000e-001 -3.9121709e-001
  5.1240000e-001 -3.9918927e-001
  5.1250000e-001 -4.0706111e-001
  5.1260000e-001 -4.1483163e-001
  5.1270000e-001 -4.2249991e-001
  5.1280000e-001 -4.3006510e-001
  5.1290000e-001 -4.3752638e-001
  5.1300000e-001 -4.4488298e-001
  5.1310000e-001 -4.5213418e-001
  5.1320000e-001 -4.5927933e-001
  5.1330000e-001 -4.6631782e-001
  5.1340000e-001 -4.7324909e-001
  5.1350000e-001 -4.8007262e-001
  5.1360000e-001 -4.8678795e-001
  5.1370000e-001 -4.9339469e-001
  5.1380000e-001 -4.9989247e-001
  5.1390000e-001 -5.0628097e-001
  5.1400000e-001 -5.1255995e-001
  5.1410000e-001 -5.1872919e-001
  5.1420000e-001 -5.2478853e-001
  5.1430000e-001 -5.3073785e-001
  5.1440000e-001 -5.3657710e-001
  5.1450000e-001 -5.4230625e-001
  5.1460000e-001 -5.4792534e-001
  5.1470000e-001 -5.5343444e-001
  5.1480000e-001 -5.5883367e-001
  5.1490000e-001 -5.6412320e-001
  5.1500000e-001 -5.6930325e-001
  5.1510000e-001 -5.7437407e-001
  5.1520000e-001 -5.7933596e-001
  5.1530000e-001 -5.8418927e-001
  5.1540000e-001 -5.8893439e-001
  5.1550000e-001 -5.9357175e-001
  5.1560000e-001 -5.9810182e-001
  5.1570000e-001 -6.0252511e-001
  5.1580000e-001 -6.0684217e-001
  5.1590000e-001 -6.1105360e-001
  5.1600000e-001 -6.1516002e-001
  5.1610000e-001 -6.1916210e-001
  5.1620000e-001 -6.2306055e-001
  5.1630000e-001 -6.2685610e-001
  5.1640000e-001 -6.3054954e-001
  5.1650000e-001 -6.3414167e-001
  5.1660000e-001 -6.3763334e-001
  5.1670000e-001 -6.4102543e-001
  5.1680000e-001 -6.4431884e-001
  5.1690000e-001 -6.4751451e-001
  5.1700000e-001 -6.5061342e-001
  5.1710000e-001 -6.5361657e-001
  5.1720000e-001 -6.5652498e-001
  5.1730000e-001 -6.5933971e-001
  5.1740000e-001 -6.6206184e-001
  5.1750000e-001 -6.6469248e-001
  5.1760000e-001 -6.6723276e-001
  5.1770000e-001 -6.6968384e-001
  5.1780000e-001 -6.7204690e-001
  5.1790000e-001 -6.7432313e-001
  5.1800000e-001 -6.7651377e-001
  5.1810000e-001 -6.7862004e-001
  5.1820000e-001 -6.8064321e-001
  5.1830000e-001 -6.8258457e-001
  5.1840000e-001 -6.8444539e-001
  5.1850000e-001 -6.8622700e-001
  5.1860000e-001 -6.8793072e-001
  5.1870000e-001 -6.8955789e-001
  5.1880000e-001 -6.9110986e-001
  5.1890000e-001 -6.9258799e-001
  5.1900000e-001 -6.9399367e-001
  5.1910000e-001 -6.9532826e-001
  5.1920000e-001 -6.9659318e-001
  5.1930000e-001 -6.9778982e-001
  5.1940000e-001 -6.9891958e-001
  5.1950000e-001 -6.9998389e-001
  5.1960000e-001 -7.0098417e-001
  5.1970000e-001 -7.0192183e-001
  5.1980000e-001 -7.0279830e-001
  5.1990000e-001 -7.0361501e-001
  5.2000000e-001 -7.0437340e-001
  5.2010000e-001 -7.0507489e-001
  5.2020000e-001 -7.0572091e-001
  5.2030000e-001 -7.0631288e-001
  5.2040000e-001 -7.0685225e-001
  5.2050000e-001 -7.0734041e-001
  5.2060000e-001 -7.0777880e-001
  5.2070000e-001 -7.0816882e-001
  5.2080000e-001 -7.0851189e-001
  5.2090000e-001 -7.0880939e-001
  5.2100000e-001 -7.0906272e-001
  5.2110000e-001 -7.0927327e-001
  5.2120000e-001 -7.0944240e-001
  5.2130000e-001 -7.0957148e-001
  5.2140000e-001 -7.0966186e-001
  5.2150000e-001 -7.0971488e-001
  5.2160000e-001 -7.0973186e-001
  5.2170000e-001 -7.0971412e-001
  5.2180000e-001 -7.0966297e-001
  5.2190000e-001 -7.0957967e-001
  5.2200000e-001 -7.0946551e-001
  5.2210000e-001 -7.0932174e-001
  5.2220000e-001 -7.0914959e-001
  5.2230000e-001 -7.0895028e-001
  5.2240000e-001 -7.0872501e-001
  5.2250000e-001 -7.0847496e-001
  5.2260000e-001 -7.0820131e-001
  5.2270000e-001 -7.0790518e-001
  5.2280000e-001 -7.0758770e-001
  5.2290000e-001 -7.0724997e-001
  5.2300000e-001 -7.0689308e-001
  5.2310000e-001 -7.0651807e-001
  5.2320000e-001 -7.0612599e-001
  5.2330000e-001 -7.0571785e-001
  5.2340000e-001 -7.0529464e-001
  5.2350000e-001 -7.0485731e-001
  5.2360000e-001 -7.0440682e-001
  5.2370000e-001 -7.0394409e-001
  5.2380000e-001 -7.0346999e-001
  5.2390000e-001 -7.0298541e-001
  5.2400000e-001 -7.0249117e-001
  5.2410000e-001 -7.0198810e-001
  5.2420000e-001 -7.0147699e-001
  5.2430000e-001 -7.0095860e-001
  5.2440000e-001 -7.0043367e-001
  5.2450000e-001 -6.9990290e-001
  5.2460000e-001 -6.9936698e-001
  5.2470000e-001 -6.9882658e-001
  5.2480000e-001 -6.9828231e-001
  5.2490000e-001 -6.9773478e-001
  5.2500000e-001 -6.9718456e-001
  5.2510000e-001 -6.9663221e-001
  5.2520000e-001 -6.9607824e-001
  5.2530000e-001 -6.9552314e-001
  5.2540000e-001 -6.9496739e-001
  5.2550000e-001 -6.9441142e-001
  5.2560000e-001 -6.9385563e-001
  5.2570000e-001 -6.9330042e-001
  5.2580000e-001 -6.9274614e-001
  5.2590000e-001 -6.9219312e-001
  5.2600000e-001 -6.9164165e-001
  5.2610000e-001 -6.9109202e-001
  5.2620000e-001 -6.9054448e-001
  5.2630000e-001 -6.8999924e-001
  5.2640000e-001 -6.8945649e-001
  5.2650000e-001 -6.8891642e-001
  5.2660000e-001 -6.8837916e-001
  5.2670000e-001 -6.8784483e-001
  5.2680000e-001 -6.8731353e-001
  5.2690000e-001 -6.8678531e-001
  5.2700000e-001 -6.8626022e-001
  5.2710000e-001 -6.8573828e-001
  5.2720000e-001 -6.8521948e-001
  5.2730000e-001 -6.8470380e-001
  5.2740000e-001 -6.8419117e-001
  5.2750000e-001 -6.8368153e-001
  5.2760000e-001 -6.8317476e-001
  5.2770000e-001 -6.8267076e-001
  5.2780000e-001 -6.8216937e-001
  5.2790000e-001 -6.8167043e-001
  5.2800000e-001 -6.8117376e-001
  5.2810000e-001 -6.8067914e-001
  5.2820000e-001 -6.8018636e-001
  5.2830000e-001 -6.7969516e-001
  5.2840000e-001 -6.7920528e-001
  5.2850000e-001 -6.7871643e-001
  5.2860000e-001 -6.7822832e-001
  5.2870000e-001 -6.7774062e-001
  5.2880000e-001 -6.7725301e-001
  5.2890000e-001 -6.7676511e-001
  5.2900000e-001 -6.7627658e-001
  5.2910000e-001 -6.7578701e-001
  5.2920000e-001 -6.7529602e-001
  5.2930000e-001 -6.7480319e-001
  5.2940000e-001 -6.7430810e-001
  5.2950000e-001 -6.7381030e-001
  5.2960000e-001 -6.7330934e-001
  5.2970000e-001 -6.7280477e-001
  5.2980000e-001 -6.7229609e-001
  5.2990000e-001 -6.7178284e-001
  5.3000000e-001 -6.7126451e-001
  5.3010000e-001 -6.7074061e-001
  5.3020000e-001 -6.7021060e-001
  5.3030000e-001 -6.6967399e-001
  5.3040000e-001 -6.6913022e-001
  5.3050000e-001 -6.6857878e-001
  5.3060000e-001 -6.6801911e-001
  5.3070000e-001 -6.6745067e-001
  5.3080000e-001 -6.6687291e-001
  5.3090000e-001 -6.6628527e-001
  5.3100000e-001 -6.6568718e-001
  5.3110000e-001 -6.6507809e-001
  5.3120000e-001 -6.6445742e-001
  5.3130000e-001 -6.6382461e-001
  5.3140000e-001 -6.6317909e-001
  5.3150000e-001 -6.6252028e-001
  5.3160000e-001 -6.6184762e-001
  5.3170000e-001 -6.6116053e-001
  5.3180000e-001 -6.6045844e-001
  5.3190000e-001 -6.5974079e-001
  5.3200000e-001 -6.5900701e-001
  5.3210000e-001 -6.5825654e-001
  5.3220000e-001 -6.5748881e-001
  5.3230000e-001 -6.5670327e-001
  5.3240000e-001 -6.5589937e-001
  5.3250000e-001 -6.5507656e-001
  5.3260000e-001 -6.5423430e-001
  5.3270000e-001 -6.5337206e-001
  5.3280000e-001 -6.5248929e-001
  5.3290000e-001 -6.5158549e-001
  5.3300000e-001 -6.5066014e-001
  5.3310000e-001 -6.4971272e-001
  5.3320000e-001 -6.4874275e-001
  5.3330000e-001 -6.4774973e-001
  5.3340000e-001 -6.4673318e-001
  5.3350000e-001 -6.4569263e-001
  5.3360000e-001 -6.4462762e-001
  5.3370000e-001 -6.4353770e-001
  5.3380000e-001 -6.4242243e-001
  5.3390000e-001 -6.4128137e-001
  5.3400000e-001 -6.4011413e-001
  5.3410000e-001 -6.3892028e-001
  5.3420000e-001 -6.3769944e-001
  5.3430000e-001 -6.3645123e-001
  5.3440000e-001 -6.3517528e-001
  5.3450000e-001 -6.3387123e-001
  5.3460000e-001 -6.3253876e-001
  5.3470000e-001 -6.3117752e-001
  5.3480000e-001 -6.2978721e-001
  5.3490000e-001 -6.2836754e-001
  5.3500000e-001 -6.2691821e-001
  5.3510000e-001 -6.2543895e-001
  5.3520000e-001 -6.2392952e-001
  5.3530000e-001 -6.2238968e-001
  5.3540000e-001 -6.2081919e-001
  5.3550000e-001 -6.1921786e-001
  5.3560000e-001 -6.1758548e-001
  5.3570000e-001 -6.1592189e-001
  5.3580000e-001 -6.1422691e-001
  5.3590000e-001 -6.1250041e-001
  5.3600000e-001 -6.1074224e-001
  5.3610000e-001 -6.0895230e-001
  5.3620000e-001 -6.0713049e-001
  5.3630000e-001 -6.0527673e-001
  5.3640000e-001 -6.0339093e-001
  5.3650000e-001 -6.0147307e-001
  5.3660000e-001 -5.9952309e-001
  5.3670000e-001 -5.9754098e-001
  5.3680000e-001 -5.9552674e-001
  5.3690000e-001 -5.9348037e-001
  5.3700000e-001 -5.9140190e-001
  5.3710000e-001 -5.8929138e-001
  5.3720000e-001 -5.8714886e-001
  5.3730000e-001 -5.8497441e-001
  5.3740000e-001 -5.8276813e-001
  5.3750000e-001 -5.8053010e-001
  5.3760000e-001 -5.7826046e-001
  5.3770000e-001 -5.7595933e-001
  5.3780000e-001 -5.7362686e-001
  5.3790000e-001 -5.7126320e-001
  5.3800000e-001 -5.6886854e-001
  5.3810000e-001 -5.6644305e-001
  5.3820000e-001 -5.6398693e-001
  5.3830000e-001 -5.6150041e-001
  5.3840000e-001 -5.5898370e-001
  5.3850000e-001 -5.5643705e-001
  5.3860000e-001 -5.5386069e-001
  5.3870000e-001 -5.5125491e-001
  5.3880000e-001 -5.4861996e-001
  5.3890000e-001 -5.4595613e-001
  5.3900000e-001 -5.4326373e-001
  5.3910000e-001 -5.4054305e-001
  5.3920000e-001 -5.3779441e-001
  5.3930000e-001 -5.3501813e-001
  5.3940000e-001 -5.3221456e-001
  5.3950000e-001 -5.2938402e-001
  5.3960000e-001 -5.2652689e-001
  5.3970000e-001 -5.2364351e-001
  5.3980000e-001 -5.2073426e-001
  5.3990000e-001 -5.1779950e-001
  5.4000000e-001 -5.1483963e-001
  5.4010000e-001 -5.1185503e-001
  5.4020000e-001 -5.0884609e-001
  5.4030000e-001 -5.0581322e-001
  5.4040000e-001 -5.0275682e-001
  5.4050000e-001 -4.9967730e-001
  5.4060000e-001 -4.9657507e-001
  5.4070000e-001 -4.9345055e-001
  5.4080000e-001 -4.9030417e-001
  5.4090000e-001 -4.8713634e-001
  5.4100000e-001 -4.8394749e-001
  5.4110000e-001 -4.8073806e-001
  5.4120000e-001 -4.7750846e-001
  5.4130000e-001 -4.7425914e-001
  5.4140000e-001 -4.7099052e-001
  5.4150000e-001 -4.6770303e-001
  5.4160000e-001 -4.6439710e-001
  5.4170000e-001 -4.6107317e-001
  5.4180000e-001 -4.5773167e-001
  5.4190000e-001 -4.5437301e-001
  5.4200000e-001 -4.5099763e-001
  5.4210000e-001 -4.4760594e-001
  5.4220000e-001 -4.4419837e-001
  5.4230000e-001 -4.4077534e-001
  5.4240000e-001 -4.3733725e-001
  5.4250000e-001 -4.3388450e-001
  5.4260000e-001 -4.3041751e-001
  5.4270000e-001 -4.2693667e-001
  5.4280000e-001 -4.2344238e-001
  5.4290000e-001 -4.1993501e-001
  5.4300000e-001 -4.1641495e-001
  5.4310000e-001 -4.1288257e-001
  5.4320000e-001 -4.0933823e-001
  5.4330000e-001 -4.0578229e-001
  5.4340000e-001 -4.0221511e-001
  5.4350000e-001 -3.9863702e-001
  5.4360000e-001 -3.9504836e-001
  5.4370000e-001 -3.9144945e-001
  5.4380000e-001 -3.8784060e-001
  5.4390000e-001 -3.8422213e-001
  5.4400000e-001 -3.8059432e-001
  5.4410000e-001 -3.7695746e-001
  5.4420000e-001 -3.7331183e-001
  5.4430000e-001 -3.6965768e-001
  5.4440000e-001 -3.6599528e-001
  5.4450000e-001 -3.6232487e-001
  5.4460000e-001 -3.5864667e-001
  5.4470000e-001 -3.5496091e-001
  5.4480000e-001 -3.5126778e-001
  5.4490000e-001 -3.4756749e-001
  5.4500000e-001 -3.4386022e-001
  5.4510000e-001 -3.4014614e-001
  5.4520000e-001 -3.3642541e-001
  5.4530000e-001 -3.3269817e-001
  5.4540000e-001 -3.2896455e-001
  5.4550000e-001 -3.2522468e-001
  5.4560000e-001 -3.2147866e-001
  5.4570000e-001 -3.1772658e-001
  5.4580000e-001 -3.1396853e-001
  5.4590000e-001 -3.1020457e-001
  5.4600000e-001 -3.0643476e-001
  5.4610000e-001 -3.0265913e-001
  5.4620000e-001 -2.9887772e-001
  5.4630000e-001 -2.9509054e-001
  5.4640000e-001 -2.9129759e-001
  5.4650000e-001 -2.8749887e-001
  5.4660000e-001 -2.8369434e-001
  5.4670000e-001 -2.7988396e-001
  5.4680000e-001 -2.7606770e-001
  5.4690000e-001 -2.7224548e-001
  5.4700000e-001 -2.6841723e-001
  5.4710000e-001 -2.6458287e-001
  5.4720000e-001 -2.6074228e-001
  5.4730000e-001 -2.5689537e-001
  5.4740000e-001 -2.5304200e-001
  5.4750000e-001 -2.4918204e-001
  5.4760000e-001 -2.4531534e-001
  5.4770000e-001 -2.4144175e-001
  5.4780000e-001 -2.3756109e-001
  5.4790000e-001 -2.3367319e-001
  5.4800000e-001 -2.2977784e-001
  5.4810000e-001 -2.2587486e-001
  5.4820000e-001 -2.2196403e-001
  5.4830000e-001 -2.1804513e-001
  5.4840000e-001 -2.1411793e-001
  5.4850000e-001 -2.1018219e-001
  5.4860000e-001 -2.0623767e-001
  5.4870000e-001 -2.0228410e-001
  5.4880000e-001 -1.9832123e-001
  5.4890000e-001 -1.9434879e-001
  5.4900000e-001 -1.9036650e-001
  5.4910000e-001 -1.8637407e-001
  5.4920000e-001 -1.8237121e-001
  5.4930000e-001 -1.7835764e-001
  5.4940000e-001 -1.7433305e-001
  5.4950000e-001 -1.7029712e-001
  5.4960000e-001 -1.6624956e-001
  5.4970000e-001 -1.6219006e-001
  5.4980000e-001 -1.5811828e-001
  5.4990000e-001 -1.5403392e-001
  5.5000000e-001 -1.4993665e-001
  5.5010000e-001 -1.4582615e-001
  5.5020000e-001 -1.4170210e-001
  5.5030000e-001 -1.3756416e-001
  5.5040000e-001 -1.3341201e-001
  5.5050000e-001 -1.2924533e-001
  5.5060000e-001 -1.2506380e-001
  5.5070000e-001 -1.2086709e-001
  5.5080000e-001 -1.1665487e-001
  5.5090000e-001 -1.1242684e-001
  5.5100000e-001 -1.0818267e-001
  5.5110000e-001 -1.0392206e-001
  5.5120000e-001 -9.9644703e-002
  5.5130000e-001 -9.5350290e-002
  5.5140000e-001 -9.1038528e-002
  5.5150000e-001 -8.6709126e-002
  5.5160000e-001 -8.2361801e-002
  5.5170000e-001 -7.7996277e-002
  5.5180000e-001 -7.3612286e-002
  5.5190000e-001 -6.9209566e-002
  5.5200000e-001 -6.4787868e-002
  5.5210000e-001 -6.0346949e-002
  5.5220000e-001 -5.5886578e-002
  5.5230000e-001 -5.1406534e-002
  5.5240000e-001 -4.6906608e-002
  5.5250000e-001 -4.2386602e-002
  5.5260000e-001 -3.7846330e-002
  5.5270000e-001 -3.3285621e-002
  5.5280000e-001 -2.8704316e-002
  5.5290000e-001 -2.4102270e-002
  5.5300000e-001 -1.9479351e-002
  5.5310000e-001 -1.4835447e-002
  5.5320000e-001 -1.0170455e-002
  5.5330000e-001 -5.4842946e-003
  5.5340000e-001 -7.7689709e-004
  5.5350000e-001  3.9517868e-003
  5.5360000e-001  8.7017891e-003
  5.5370000e-001  1.3473124e-002
  5.5380000e-001  1.8265787e-002
  5.5390000e-001  2.3079755e-002
  5.5400000e-001  2.7914985e-002
  5.5410000e-001  3.2771415e-002
  5.5420000e-001  3.7648961e-002
  5.5430000e-001  4.2547520e-002
  5.5440000e-001  4.7466967e-002
  5.5450000e-001  5.2407157e-002
  5.5460000e-001  5.7367922e-002
  5.5470000e-001  6.2349073e-002
  5.5480000e-001  6.7350396e-002
  5.5490000e-001  7.2371658e-002
  5.5500000e-001  7.7412600e-002
  5.5510000e-001  8.2472942e-002
  5.5520000e-001  8.7552378e-002
  5.5530000e-001  9.2650580e-002
  5.5540000e-001  9.7767196e-002
  5.5550000e-001  1.0290185e-001
  5.5560000e-001  1.0805414e-001
  5.5570000e-001  1.1322364e-001
  5.5580000e-001  1.1840990e-001
  5.5590000e-001  1.2361245e-001
  5.5600000e-001  1.2883078e-001
  5.5610000e-001  1.3406437e-001
  5.5620000e-001  1.3931268e-001
  5.5630000e-001  1.4457512e-001
  5.5640000e-001  1.4985109e-001
  5.5650000e-001  1.5513998e-001
  5.5660000e-001  1.6044113e-001
  5.5670000e-001  1.6575386e-001
  5.5680000e-001  1.7107747e-001
  5.5690000e-001  1.7641125e-001
  5.5700000e-001  1.8175443e-001
  5.5710000e-001  1.8710625e-001
  5.5720000e-001  1.9246590e-001
  5.5730000e-001  1.9783256e-001
  5.5740000e-001  2.0320539e-001
  5.5750000e-001  2.0858351e-001
  5.5760000e-001  2.1396602e-001
  5.5770000e-001  2.1935202e-001
  5.5780000e-001  2.2474055e-001
  5.5790000e-001  2.3013065e-001
  5.5800000e-001  2.3552134e-001
  5.5810000e-001  2.4091160e-001
  5.5820000e-001  2.4630041e-001
  5.5830000e-001  2.5168671e-001
  5.5840000e-001  2.5706943e-001
  5.5850000e-001  2.6244748e-001
  5.5860000e-001  2.6781975e-001
  5.5870000e-001  2.7318509e-001
  5.5880000e-001  2.7854237e-001
  5.5890000e-001  2.8389040e-001
  5.5900000e-001  2.8922801e-001
  5.5910000e-001  2.9455399e-001
  5.5920000e-001  2.9986711e-001
  5.5930000e-001  3.0516614e-001
  5.5940000e-001  3.1044982e-001
  5.5950000e-001  3.1571690e-001
  5.5960000e-001  3.2096607e-001
  5.5970000e-001  3.2619606e-001
  5.5980000e-001  3.3140555e-001
  5.5990000e-001  3.3659323e-001
  5.6000000e-001  3.4175776e-001
  5.6010000e-001  3.4689780e-001
  5.6020000e-001  3.5201200e-001
  5.6030000e-001  3.5709900e-001
  5.6040000e-001  3.6215744e-001
  5.6050000e-001  3.6718594e-001
  5.6060000e-001  3.7218312e-001
  5.6070000e-001  3.7714760e-001
  5.6080000e-001  3.8207799e-001
  5.6090000e-001  3.8697289e-001
  5.6100000e-001  3.9183090e-001
  5.6110000e-001  3.9665064e-001
  5.6120000e-001  4.0143070e-001
  5.6130000e-001  4.0616968e-001
  5.6140000e-001  4.1086619e-001
  5.6150000e-001  4.1551883e-001
  5.6160000e-001  4.2012622e-001
  5.6170000e-001  4.2468697e-001
  5.6180000e-001  4.2919968e-001
  5.6190000e-001  4.3366300e-001
  5.6200000e-001  4.3807555e-001
  5.6210000e-001  4.4243598e-001
  5.6220000e-001  4.4674292e-001
  5.6230000e-001  4.5099506e-001
  5.6240000e-001  4.5519104e-001
  5.6250000e-001  4.5932957e-001
  5.6260000e-001  4.6340933e-001
  5.6270000e-001  4.6742905e-001
  5.6280000e-001  4.7138745e-001
  5.6290000e-001  4.7528327e-001
  5.6300000e-001  4.7911528e-001
  5.6310000e-001  4.8288227e-001
  5.6320000e-001  4.8658303e-001
  5.6330000e-001  4.9021639e-001
  5.6340000e-001  4.9378119e-001
  5.6350000e-001  4.9727630e-001
  5.6360000e-001  5.0070062e-001
  5.6370000e-001  5.0405307e-001
  5.6380000e-001  5.0733259e-001
  5.6390000e-001  5.1053815e-001
  5.6400000e-001  5.1366875e-001
  5.6410000e-001  5.1672343e-001
  5.6420000e-001  5.1970124e-001
  5.6430000e-001  5.2260128e-001
  5.6440000e-001  5.2542268e-001
  5.6450000e-001  5.2816458e-001
  5.6460000e-001  5.3082619e-001
  5.6470000e-001  5.3340673e-001
  5.6480000e-001  5.3590547e-001
  5.6490000e-001  5.3832171e-001
  5.6500000e-001  5.4065479e-001
  5.6510000e-001  5.4290409e-001
  5.6520000e-001  5.4506903e-001
  5.6530000e-001  5.4714906e-001
  5.6540000e-001  5.4914370e-001
  5.6550000e-001  5.5105248e-001
  5.6560000e-001  5.5287499e-001
  5.6570000e-001  5.5461087e-001
  5.6580000e-001  5.5625979e-001
  5.6590000e-001  5.5782147e-001
  5.6600000e-001  5.5929569e-001
  5.6610000e-001  5.6068225e-001
  5.6620000e-001  5.6198103e-001
  5.6630000e-001  5.6319193e-001
  5.6640000e-001  5.6431492e-001
  5.6650000e-001  5.6535000e-001
  5.6660000e-001  5.6629723e-001
  5.6670000e-001  5.6715674e-001
  5.6680000e-001  5.6792867e-001
  5.6690000e-001  5.6861325e-001
  5.6700000e-001  5.6921073e-001
  5.6710000e-001  5.6972145e-001
  5.6720000e-001  5.7014576e-001
  5.6730000e-001  5.7048411e-001
  5.6740000e-001  5.7073695e-001
  5.6750000e-001  5.7090484e-001
  5.6760000e-001  5.7098834e-001
  5.6770000e-001  5.7098812e-001
  5.6780000e-001  5.7090485e-001
  5.6790000e-001  5.7073930e-001
  5.6800000e-001  5.7049227e-001
  5.6810000e-001  5.7016462e-001
  5.6820000e-001  5.6975726e-001
  5.6830000e-001  5.6927116e-001
  5.6840000e-001  5.6870736e-001
  5.6850000e-001  5.6806694e-001
  5.6860000e-001  5.6735102e-001
  5.6870000e-001  5.6656080e-001
  5.6880000e-001  5.6569752e-001
  5.6890000e-001  5.6476250e-001
  5.6900000e-001  5.6375707e-001
  5.6910000e-001  5.6268265e-001
  5.6920000e-001  5.6154070e-001
  5.6930000e-001  5.6033274e-001
  5.6940000e-001  5.5906033e-001
  5.6950000e-001  5.5772509e-001
  5.6960000e-001  5.5632870e-001
  5.6970000e-001  5.5487288e-001
  5.6980000e-001  5.5335941e-001
  5.6990000e-001  5.5179011e-001
  5.7000000e-001  5.5016685e-001
  5.7010000e-001  5.4849157e-001
  5.7020000e-001  5.4676622e-001
  5.7030000e-001  5.4499285e-001
  5.7040000e-001  5.4317350e-001
  5.7050000e-001  5.4131030e-001
  5.7060000e-001  5.3940541e-001
  5.7070000e-001  5.3746102e-001
  5.7080000e-001  5.3547938e-001
  5.7090000e-001  5.3346279e-001
  5.7100000e-001  5.3141357e-001
  5.7110000e-001  5.2933410e-001
  5.7120000e-001  5.2722677e-001
  5.7130000e-001  5.2509405e-001
  5.7140000e-001  5.2293842e-001
  5.7150000e-001  5.2076240e-001
  5.7160000e-001  5.1856854e-001
  5.7170000e-001  5.1635944e-001
  5.7180000e-001  5.1413772e-001
  5.7190000e-001  5.1190602e-001
  5.7200000e-001  5.0966704e-001
  5.7210000e-001  5.0742348e-001
  5.7220000e-001  5.0517808e-001
  5.7230000e-001  5.0293361e-001
  5.7240000e-001  5.0069284e-001
  5.7250000e-001  4.9845859e-001
  5.7260000e-001  4.9623369e-001
  5.7270000e-001  4.9402098e-001
  5.7280000e-001  4.9182333e-001
  5.7290000e-001  4.8964363e-001
  5.7300000e-001  4.8748477e-001
  5.7310000e-001  4.8534966e-001
  5.7320000e-001  4.8324122e-001
  5.7330000e-001  4.8116237e-001
  5.7340000e-001  4.7911607e-001
  5.7350000e-001  4.7710525e-001
  5.7360000e-001  4.7513285e-001
  5.7370000e-001  4.7320183e-001
  5.7380000e-001  4.7131514e-001
  5.7390000e-001  4.6947572e-001
  5.7400000e-001  4.6768653e-001
  5.7410000e-001  4.6595049e-001
  5.7420000e-001  4.6427055e-001
  5.7430000e-001  4.6264963e-001
  5.7440000e-001  4.6109064e-001
  5.7450000e-001  4.5959648e-001
  5.7460000e-001  4.5817004e-001
  5.7470000e-001  4.5681419e-001
  5.7480000e-001  4.5553177e-001
  5.7490000e-001  4.5432563e-001
  5.7500000e-001  4.5319856e-001
  5.7510000e-001  4.5215335e-001
  5.7520000e-001  4.5119275e-001
  5.7530000e-001  4.5031951e-001
  5.7540000e-001  4.4953630e-001
  5.7550000e-001  4.4884581e-001
  5.7560000e-001  4.4825065e-001
  5.7570000e-001  4.4775344e-001
  5.7580000e-001  4.4735671e-001
  5.7590000e-001  4.4706299e-001
  5.7600000e-001  4.4687476e-001
  5.7610000e-001  4.4679443e-001
  5.7620000e-001  4.4682441e-001
  5.7630000e-001  4.4696702e-001
  5.7640000e-001  4.4722454e-001
  5.7650000e-001  4.4759922e-001
  5.7660000e-001  4.4809323e-001
  5.7670000e-001  4.4870870e-001
  5.7680000e-001  4.4944769e-001
  5.7690000e-001  4.5031221e-001
  5.7700000e-001  4.5130421e-001
  5.7710000e-001  4.5242557e-001
  5.7720000e-001  4.5367810e-001
  5.7730000e-001  4.5506356e-001
  5.7740000e-001  4.5658363e-001
  5.7750000e-001  4.5823992e-001
  5.7760000e-001  4.6003397e-001
  5.7770000e-001  4.6196726e-001
  5.7780000e-001  4.6404116e-001
  5.7790000e-001  4.6625700e-001
  5.7800000e-001  4.6861601e-001
  5.7810000e-001  4.7111935e-001
  5.7820000e-001  4.7376809e-001
  5.7830000e-001  4.7656322e-001
  5.7840000e-001  4.7950565e-001
  5.7850000e-001  4.8259621e-001
  5.7860000e-001  4.8583561e-001
  5.7870000e-001  4.8922452e-001
  5.7880000e-001  4.9276347e-001
  5.7890000e-001  4.9645295e-001
  5.7900000e-001  5.0029331e-001
  5.7910000e-001  5.0428483e-001
  5.7920000e-001  5.0842770e-001
  5.7930000e-001  5.1272200e-001
  5.7940000e-001  5.1716772e-001
  5.7950000e-001  5.2176475e-001
  5.7960000e-001  5.2651289e-001
  5.7970000e-001  5.3141182e-001
  5.7980000e-001  5.3646114e-001
  5.7990000e-001  5.4166034e-001
  5.8000000e-001  5.4700879e-001
  5.8010000e-001  5.5250580e-001
  5.8020000e-001  5.5815053e-001
  5.8030000e-001  5.6394206e-001
  5.8040000e-001  5.6987937e-001
  5.8050000e-001  5.7596131e-001
  5.8060000e-001  5.8218665e-001
  5.8070000e-001  5.8855405e-001
  5.8080000e-001  5.9506204e-001
  5.8090000e-001  6.0170907e-001
  5.8100000e-001  6.0849347e-001
  5.8110000e-001  6.1541346e-001
  5.8120000e-001  6.2246717e-001
  5.8130000e-001  6.2965260e-001
  5.8140000e-001  6.3696765e-001
  5.8150000e-001  6.4441013e-001
  5.8160000e-001  6.5197772e-001
  5.8170000e-001  6.5966800e-001
  5.8180000e-001  6.6747845e-001
  5.8190000e-001  6.7540643e-001
  5.8200000e-001  6.8344921e-001
  5.8210000e-001  6.9160394e-001
  5.8220000e-001  6.9986768e-001
  5.8230000e-001  7.0823737e-001
  5.8240000e-001  7.1670986e-001
  5.8250000e-001  7.2528188e-001
  5.8260000e-001  7.3395008e-001
  5.8270000e-001  7.4271099e-001
  5.8280000e-001  7.5156104e-001
  5.8290000e-001  7.6049658e-001
  5.8300000e-001  7.6951384e-001
  5.8310000e-001  7.7860896e-001
  5.8320000e-001  7.8777797e-001
  5.8330000e-001  7.9701684e-001
  5.8340000e-001  8.0632141e-001
  5.8350000e-001  8.1568744e-001
  5.8360000e-001  8.2511061e-001
  5.8370000e-001  8.3458649e-001
  5.8380000e-001  8.4411057e-001
  5.8390000e-001  8.5367827e-001
  5.8400000e-001  8.6328489e-001
  5.8410000e-001  8.7292567e-001
  5.8420000e-001  8.8259577e-001
  5.8430000e-001  8.9229026e-001
  5.8440000e-001  9.0200414e-001
  5.8450000e-001  9.1173232e-001
  5.8460000e-001  9.2146966e-001
  5.8470000e-001  9.3121092e-001
  5.8480000e-001  9.4095080e-001
  5.8490000e-001  9.5068395e-001
  5.8500000e-001  9.6040494e-001
  5.8510000e-001  9.7010826e-001
  5.8520000e-001  9.7978836e-001
  5.8530000e-001  9.8943963e-001
  5.8540000e-001  9.9905639e-001
  5.8550000e-001  1.0086329e+000
  5.8560000e-001  1.0181635e+000
  5.8570000e-001  1.0276422e+000
  5.8580000e-001  1.0370632e+000
  5.8590000e-001  1.0464206e+000
  5.8600000e-001  1.0557084e+000
  5.8610000e-001  1.0649206e+000
  5.8620000e-001  1.0740512e+000
  5.8630000e-001  1.0830942e+000
  5.8640000e-001  1.0920434e+000
  5.8650000e-001  1.1008927e+000
  5.8660000e-001  1.1096360e+000
  5.8670000e-001  1.1182671e+000
  5.8680000e-001  1.1267798e+000
  5.8690000e-001  1.1351680e+000
  5.8700000e-001  1.1434253e+000
  5.8710000e-001  1.1515457e+000
  5.8720000e-001  1.1595228e+000
  5.8730000e-001  1.1673504e+000
  5.8740000e-001  1.1750223e+000
  5.8750000e-001  1.1825322e+000
  5.8760000e-001  1.1898741e+000
  5.8770000e-001  1.1970415e+000
  5.8780000e-001  1.2040284e+000
  5.8790000e-001  1.2108285e+000
  5.8800000e-001  1.2174357e+000
  5.8810000e-001  1.2238439e+000
  5.8820000e-001  1.2300469e+000
  5.8830000e-001  1.2360386e+000
  5.8840000e-001  1.2418130e+000
  5.8850000e-001  1.2473641e+000
  5.8860000e-001  1.2526859e+000
  5.8870000e-001  1.2577725e+000
  5.8880000e-001  1.2626179e+000
  5.8890000e-001  1.2672163e+000
  5.8900000e-001  1.2715620e+000
  5.8910000e-001  1.2756492e+000
  5.8920000e-001  1.2794722e+000
  5.8930000e-001  1.2830255e+000
  5.8940000e-001  1.2863034e+000
  5.8950000e-001  1.2893005e+000
  5.8960000e-001  1.2920114e+000
  5.8970000e-001  1.2944308e+000
  5.8980000e-001  1.2965534e+000
  5.8990000e-001  1.2983740e+000
  5.9000000e-001  1.2998875e+000
  5.9010000e-001  1.3010891e+000
  5.9020000e-001  1.3019737e+000
  5.9030000e-001  1.3025365e+000
  5.9040000e-001  1.3027729e+000
  5.9050000e-001  1.3026781e+000
  5.9060000e-001  1.3022478e+000
  5.9070000e-001  1.3014775e+000
  5.9080000e-001  1.3003630e+000
  5.9090000e-001  1.2988999e+000
  5.9100000e-001  1.2970843e+000
  5.9110000e-001  1.2949123e+000
  5.9120000e-001  1.2923799e+000
  5.9130000e-001  1.2894836e+000
  5.9140000e-001  1.2862196e+000
  5.9150000e-001  1.2825847e+000
  5.9160000e-001  1.2785754e+000
  5.9170000e-001  1.2741886e+000
  5.9180000e-001  1.2694212e+000
  5.9190000e-001  1.2642704e+000
  5.9200000e-001  1.2587333e+000
  5.9210000e-001  1.2528074e+000
  5.9220000e-001  1.2464902e+000
  5.9230000e-001  1.2397794e+000
  5.9240000e-001  1.2326728e+000
  5.9250000e-001  1.2251683e+000
  5.9260000e-001  1.2172642e+000
  5.9270000e-001  1.2089586e+000
  5.9280000e-001  1.2002502e+000
  5.9290000e-001  1.1911374e+000
  5.9300000e-001  1.1816191e+000
  5.9310000e-001  1.1716942e+000
  5.9320000e-001  1.1613618e+000
  5.9330000e-001  1.1506212e+000
  5.9340000e-001  1.1394718e+000
  5.9350000e-001  1.1279133e+000
  5.9360000e-001  1.1159454e+000
  5.9370000e-001  1.1035682e+000
  5.9380000e-001  1.0907816e+000
  5.9390000e-001  1.0775862e+000
  5.9400000e-001  1.0639822e+000
  5.9410000e-001  1.0499705e+000
  5.9420000e-001  1.0355518e+000
  5.9430000e-001  1.0207272e+000
  5.9440000e-001  1.0054978e+000
  5.9450000e-001  9.8986518e-001
  5.9460000e-001  9.7383075e-001
  5.9470000e-001  9.5739629e-001
  5.9480000e-001  9.4056375e-001
  5.9490000e-001  9.2333524e-001
  5.9500000e-001  9.0571304e-001
  5.9510000e-001  8.8769965e-001
  5.9520000e-001  8.6929771e-001
  5.9530000e-001  8.5051008e-001
  5.9540000e-001  8.3133978e-001
  5.9550000e-001  8.1179001e-001
  5.9560000e-001  7.9186418e-001
  5.9570000e-001  7.7156585e-001
  5.9580000e-001  7.5089877e-001
  5.9590000e-001  7.2986689e-001
  5.9600000e-001  7.0847430e-001
  5.9610000e-001  6.8672532e-001
  5.9620000e-001  6.6462440e-001
  5.9630000e-001  6.4217619e-001
  5.9640000e-001  6.1938552e-001
  5.9650000e-001  5.9625740e-001
  5.9660000e-001  5.7279698e-001
  5.9670000e-001  5.4900961e-001
  5.9680000e-001  5.2490082e-001
  5.9690000e-001  5.0047629e-001
  5.9700000e-001  4.7574187e-001
  5.9710000e-001  4.5070358e-001
  5.9720000e-001  4.2536760e-001
  5.9730000e-001  3.9974029e-001
  5.9740000e-001  3.7382815e-001
  5.9750000e-001  3.4763784e-001
  5.9760000e-001  3.2117620e-001
  5.9770000e-001  2.9445019e-001
  5.9780000e-001  2.6746694e-001
  5.9790000e-001  2.4023374e-001
  5.9800000e-001  2.1275802e-001
  5.9810000e-001  1.8504733e-001
  5.9820000e-001  1.5710940e-001
  5.9830000e-001  1.2895208e-001
  5.9840000e-001  1.0058335e-001
  5.9850000e-001  7.2011347e-002
  5.9860000e-001  4.3244315e-002
  5.9870000e-001  1.4290639e-002
  5.9880000e-001 -1.4841175e-002
  5.9890000e-001 -4.4142498e-002
  5.9900000e-001 -7.3604583e-002
  5.9910000e-001 -1.0321857e-001
  5.9920000e-001 -1.3297548e-001
  5.9930000e-001 -1.6286624e-001
  5.9940000e-001 -1.9288165e-001
  5.9950000e-001 -2.2301243e-001
  5.9960000e-001 -2.5324919e-001
  5.9970000e-001 -2.8358245e-001
  5.9980000e-001 -3.1400264e-001
  5.9990000e-001 -3.4450011e-001
  6.0000000e-001 -3.7506511e-001
  6.0010000e-001 -4.0568782e-001
  6.0020000e-001 -4.3635835e-001
  6.0030000e-001 -4.6706673e-001
  6.0040000e-001 -4.9780294e-001
  6.0050000e-001 -5.2855687e-001
  6.0060000e-001 -5.5931838e-001
  6.0070000e-001 -5.9007726e-001
  6.0080000e-001 -6.2082325e-001
  6.0090000e-001 -6.5154605e-001
  6.0100000e-001 -6.8223531e-001
  6.0110000e-001 -7.1288065e-001
  6.0120000e-001 -7.4347166e-001
  6.0130000e-001 -7.7399789e-001
  6.0140000e-001 -8.0444887e-001
  6.0150000e-001 -8.3481413e-001
  6.0160000e-001 -8.6508315e-001
  6.0170000e-001 -8.9524543e-001
  6.0180000e-001 -9.2529045e-001
  6.0190000e-001 -9.5520768e-001
  6.0200000e-001 -9.8498662e-001
  6.0210000e-001 -1.0146168e+000
  6.0220000e-001 -1.0440876e+000
  6.0230000e-001 -1.0733886e+000
  6.0240000e-001 -1.1025094e+000
  6.0250000e-001 -1.1314396e+000
  6.0260000e-001 -1.1601687e+000
  6.0270000e-001 -1.1886863e+000
  6.0280000e-001 -1.2169822e+000
  6.0290000e-001 -1.2450460e+000
  6.0300000e-001 -1.2728676e+000
  6.0310000e-001 -1.3004367e+000
  6.0320000e-001 -1.3277433e+000
  6.0330000e-001 -1.3547773e+000
  6.0340000e-001 -1.3815286e+000
  6.0350000e-001 -1.4079875e+000
  6.0360000e-001 -1.4341439e+000
  6.0370000e-001 -1.4599883e+000
  6.0380000e-001 -1.4855109e+000
  6.0390000e-001 -1.5107022e+000
  6.0400000e-001 -1.5355526e+000
  6.0410000e-001 -1.5600527e+000
  6.0420000e-001 -1.5841934e+000
  6.0430000e-001 -1.6079653e+000
  6.0440000e-001 -1.6313596e+000
  6.0450000e-001 -1.6543671e+000
  6.0460000e-001 -1.6769791e+000
  6.0470000e-001 -1.6991869e+000
  6.0480000e-001 -1.7209819e+000
  6.0490000e-001 -1.7423557e+000
  6.0500000e-001 -1.7633000e+000
  6.0510000e-001 -1.7838066e+000
  6.0520000e-001 -1.8038674e+000
  6.0530000e-001 -1.8234747e+000
  6.0540000e-001 -1.8426208e+000
  6.0550000e-001 -1.8612980e+000
  6.0560000e-001 -1.8794989e+000
  6.0570000e-001 -1.8972164e+000
  6.0580000e-001 -1.9144434e+000
  6.0590000e-001 -1.9311729e+000
  6.0600000e-001 -1.9473983e+000
  6.0610000e-001 -1.9631130e+000
  6.0620000e-001 -1.9783107e+000
  6.0630000e-001 -1.9929851e+000
  6.0640000e-001 -2.0071303e+000
  6.0650000e-001 -2.0207404e+000
  6.0660000e-001 -2.0338100e+000
  6.0670000e-001 -2.0463335e+000
  6.0680000e-001 -2.0583057e+000
  6.0690000e-001 -2.0697216e+000
  6.0700000e-001 -2.0805765e+000
  6.0710000e-001 -2.0908657e+000
  6.0720000e-001 -2.1005848e+000
  6.0730000e-001 -2.1097296e+000
  6.0740000e-001 -2.1182962e+000
  6.0750000e-001 -2.1262809e+000
  6.0760000e-001 -2.1336800e+000
  6.0770000e-001 -2.1404902e+000
  6.0780000e-001 -2.1467086e+000
  6.0790000e-001 -2.1523321e+000
  6.0800000e-001 -2.1573582e+000
  6.0810000e-001 -2.1617845e+000
  6.0820000e-001 -2.1656086e+000
  6.0830000e-001 -2.1688288e+000
  6.0840000e-001 -2.1714432e+000
  6.0850000e-001 -2.1734503e+000
  6.0860000e-001 -2.1748489e+000
  6.0870000e-001 -2.1756380e+000
  6.0880000e-001 -2.1758167e+000
  6.0890000e-001 -2.1753845e+000
  6.0900000e-001 -2.1743411e+000
  6.0910000e-001 -2.1726863e+000
  6.0920000e-001 -2.1704203e+000
  6.0930000e-001 -2.1675435e+000
  6.0940000e-001 -2.1640565e+000
  6.0950000e-001 -2.1599602e+000
  6.0960000e-001 -2.1552556e+000
  6.0970000e-001 -2.1499442e+000
  6.0980000e-001 -2.1440273e+000
  6.0990000e-001 -2.1375070e+000
  6.1000000e-001 -2.1303851e+000
  6.1010000e-001 -2.1226640e+000
  6.1020000e-001 -2.1143462e+000
  6.1030000e-001 -2.1054344e+000
  6.1040000e-001 -2.0959316e+000
  6.1050000e-001 -2.0858411e+000
  6.1060000e-001 -2.0751662e+000
  6.1070000e-001 -2.0639106e+000
  6.1080000e-001 -2.0520782e+000
  6.1090000e-001 -2.0396732e+000
  6.1100000e-001 -2.0266998e+000
  6.1110000e-001 -2.0131628e+000
  6.1120000e-001 -1.9990668e+000
  6.1130000e-001 -1.9844169e+000
  6.1140000e-001 -1.9692182e+000
  6.1150000e-001 -1.9534764e+000
  6.1160000e-001 -1.9371969e+000
  6.1170000e-001 -1.9203858e+000
  6.1180000e-001 -1.9030490e+000
  6.1190000e-001 -1.8851929e+000
  6.1200000e-001 -1.8668240e+000
  6.1210000e-001 -1.8479488e+000
  6.1220000e-001 -1.8285745e+000
  6.1230000e-001 -1.8087079e+000
  6.1240000e-001 -1.7883565e+000
  6.1250000e-001 -1.7675277e+000
  6.1260000e-001 -1.7462291e+000
  6.1270000e-001 -1.7244685e+000
  6.1280000e-001 -1.7022541e+000
  6.1290000e-001 -1.6795939e+000
  6.1300000e-001 -1.6564964e+000
  6.1310000e-001 -1.6329701e+000
  6.1320000e-001 -1.6090237e+000
  6.1330000e-001 -1.5846660e+000
  6.1340000e-001 -1.5599061e+000
  6.1350000e-001 -1.5347532e+000
  6.1360000e-001 -1.5092166e+000
  6.1370000e-001 -1.4833057e+000
  6.1380000e-001 -1.4570302e+000
  6.1390000e-001 -1.4303999e+000
  6.1400000e-001 -1.4034245e+000
  6.1410000e-001 -1.3761142e+000
  6.1420000e-001 -1.3484790e+000
  6.1430000e-001 -1.3205293e+000
  6.1440000e-001 -1.2922754e+000
  6.1450000e-001 -1.2637278e+000
  6.1460000e-001 -1.2348971e+000
  6.1470000e-001 -1.2057940e+000
  6.1480000e-001 -1.1764293e+000
  6.1490000e-001 -1.1468139e+000
  6.1500000e-001 -1.1169587e+000
  6.1510000e-001 -1.0868749e+000
  6.1520000e-001 -1.0565735e+000
  6.1530000e-001 -1.0260658e+000
  6.1540000e-001 -9.9536301e-001
  6.1550000e-001 -9.6447654e-001
  6.1560000e-001 -9.3341776e-001
  6.1570000e-001 -9.0219814e-001
  6.1580000e-001 -8.7082918e-001
  6.1590000e-001 -8.3932243e-001
  6.1600000e-001 -8.0768947e-001
  6.1610000e-001 -7.7594193e-001
  6.1620000e-001 -7.4409145e-001
  6.1630000e-001 -7.1214970e-001
  6.1640000e-001 -6.8012837e-001
  6.1650000e-001 -6.4803917e-001
  6.1660000e-001 -6.1589380e-001
  6.1670000e-001 -5.8370398e-001
  6.1680000e-001 -5.5148141e-001
  6.1690000e-001 -5.1923779e-001
  6.1700000e-001 -4.8698481e-001
  6.1710000e-001 -4.5473414e-001
  6.1720000e-001 -4.2249743e-001
  6.1730000e-001 -3.9028629e-001
  6.1740000e-001 -3.5811230e-001
  6.1750000e-001 -3.2598701e-001
  6.1760000e-001 -2.9392193e-001
  6.1770000e-001 -2.6192850e-001
  6.1780000e-001 -2.3001812e-001
  6.1790000e-001 -1.9820213e-001
  6.1800000e-001 -1.6649181e-001
  6.1810000e-001 -1.3489836e-001
  6.1820000e-001 -1.0343291e-001
  6.1830000e-001 -7.2106532e-002
  6.1840000e-001 -4.0930182e-002
  6.1850000e-001 -9.9147482e-003
  6.1860000e-001  2.0928980e-002
  6.1870000e-001  5.1590310e-002
  6.1880000e-001  8.2058650e-002
  6.1890000e-001  1.1232352e-001
  6.1900000e-001  1.4237454e-001
  6.1910000e-001  1.7220145e-001
  6.1920000e-001  2.0179413e-001
  6.1930000e-001  2.3114255e-001
  6.1940000e-001  2.6023684e-001
  6.1950000e-001  2.8906723e-001
  6.1960000e-001  3.1762413e-001
  6.1970000e-001  3.4589805e-001
  6.1980000e-001  3.7387967e-001
  6.1990000e-001  4.0155981e-001
  6.2000000e-001  4.2892944e-001
  6.2010000e-001  4.5597970e-001
  6.2020000e-001  4.8270188e-001
  6.2030000e-001  5.0908743e-001
  6.2040000e-001  5.3512798e-001
  6.2050000e-001  5.6081533e-001
  6.2060000e-001  5.8614144e-001
  6.2070000e-001  6.1109845e-001
  6.2080000e-001  6.3567871e-001
  6.2090000e-001  6.5987472e-001
  6.2100000e-001  6.8367918e-001
  6.2110000e-001  7.0708498e-001
  6.2120000e-001  7.3008521e-001
  6.2130000e-001  7.5267314e-001
  6.2140000e-001  7.7484224e-001
  6.2150000e-001  7.9658621e-001
  6.2160000e-001  8.1789890e-001
  6.2170000e-001  8.3877443e-001
  6.2180000e-001  8.5920706e-001
  6.2190000e-001  8.7919132e-001
  6.2200000e-001  8.9872192e-001
  6.2210000e-001  9.1779378e-001
  6.2220000e-001  9.3640205e-001
  6.2230000e-001  9.5454210e-001
  6.2240000e-001  9.7220951e-001
  6.2250000e-001  9.8940007e-001
  6.2260000e-001  1.0061098e+000
  6.2270000e-001  1.0223350e+000
  6.2280000e-001  1.0380721e+000
  6.2290000e-001  1.0533177e+000
  6.2300000e-001  1.0680689e+000
  6.2310000e-001  1.0823228e+000
  6.2320000e-001  1.0960767e+000
  6.2330000e-001  1.1093283e+000
  6.2340000e-001  1.1220754e+000
  6.2350000e-001  1.1343160e+000
  6.2360000e-001  1.1460485e+000
  6.2370000e-001  1.1572714e+000
  6.2380000e-001  1.1679833e+000
  6.2390000e-001  1.1781834e+000
  6.2400000e-001  1.1878709e+000
  6.2410000e-001  1.1970451e+000
  6.2420000e-001  1.2057057e+000
  6.2430000e-001  1.2138527e+000
  6.2440000e-001  1.2214861e+000
  6.2450000e-001  1.2286064e+000
  6.2460000e-001  1.2352140e+000
  6.2470000e-001  1.2413099e+000
  6.2480000e-001  1.2468950e+000
  6.2490000e-001  1.2519706e+000
  6.2500000e-001  1.2565382e+000
  6.2510000e-001  1.2605994e+000
  6.2520000e-001  1.2641561e+000
  6.2530000e-001  1.2672106e+000
  6.2540000e-001  1.2697651e+000
  6.2550000e-001  1.2718222e+000
  6.2560000e-001  1.2733847e+000
  6.2570000e-001  1.2744555e+000
  6.2580000e-001  1.2750379e+000
  6.2590000e-001  1.2751352e+000
  6.2600000e-001  1.2747510e+000
  6.2610000e-001  1.2738892e+000
  6.2620000e-001  1.2725536e+000
  6.2630000e-001  1.2707486e+000
  6.2640000e-001  1.2684784e+000
  6.2650000e-001  1.2657477e+000
  6.2660000e-001  1.2625612e+000
  6.2670000e-001  1.2589239e+000
  6.2680000e-001  1.2548409e+000
  6.2690000e-001  1.2503174e+000
  6.2700000e-001  1.2453591e+000
  6.2710000e-001  1.2399714e+000
  6.2720000e-001  1.2341603e+000
  6.2730000e-001  1.2279317e+000
  6.2740000e-001  1.2212918e+000
  6.2750000e-001  1.2142468e+000
  6.2760000e-001  1.2068033e+000
  6.2770000e-001  1.1989678e+000
  6.2780000e-001  1.1907470e+000
  6.2790000e-001  1.1821479e+000
  6.2800000e-001  1.1731776e+000
  6.2810000e-001  1.1638431e+000
  6.2820000e-001  1.1541518e+000
  6.2830000e-001  1.1441111e+000
  6.2840000e-001  1.1337285e+000
  6.2850000e-001  1.1230118e+000
  6.2860000e-001  1.1119686e+000
  6.2870000e-001  1.1006070e+000
  6.2880000e-001  1.0889348e+000
  6.2890000e-001  1.0769602e+000
  6.2900000e-001  1.0646914e+000
  6.2910000e-001  1.0521366e+000
  6.2920000e-001  1.0393043e+000
  6.2930000e-001  1.0262028e+000
  6.2940000e-001  1.0128408e+000
  6.2950000e-001  9.9922683e-001
  6.2960000e-001  9.8536956e-001
  6.2970000e-001  9.7127775e-001
  6.2980000e-001  9.5696019e-001
  6.2990000e-001  9.4242575e-001
  6.3000000e-001  9.2768334e-001
  6.3010000e-001  9.1274191e-001
  6.3020000e-001  8.9761046e-001
  6.3030000e-001  8.8229801e-001
  6.3040000e-001  8.6681365e-001
  6.3050000e-001  8.5116645e-001
  6.3060000e-001  8.3536554e-001
  6.3070000e-001  8.1942004e-001
  6.3080000e-001  8.0333910e-001
  6.3090000e-001  7.8713187e-001
  6.3100000e-001  7.7080751e-001
  6.3110000e-001  7.5437518e-001
  6.3120000e-001  7.3784402e-001
  6.3130000e-001  7.2122318e-001
  6.3140000e-001  7.0452177e-001
  6.3150000e-001  6.8774891e-001
  6.3160000e-001  6.7091366e-001
  6.3170000e-001  6.5402509e-001
  6.3180000e-001  6.3709221e-001
  6.3190000e-001  6.2012399e-001
  6.3200000e-001  6.0312937e-001
  6.3210000e-001  5.8611725e-001
  6.3220000e-001  5.6909646e-001
  6.3230000e-001  5.5207578e-001
  6.3240000e-001  5.3506394e-001
  6.3250000e-001  5.1806959e-001
  6.3260000e-001  5.0110131e-001
  6.3270000e-001  4.8416764e-001
  6.3280000e-001  4.6727699e-001
  6.3290000e-001  4.5043774e-001
  6.3300000e-001  4.3365816e-001
  6.3310000e-001  4.1694642e-001
  6.3320000e-001  4.0031062e-001
  6.3330000e-001  3.8375875e-001
  6.3340000e-001  3.6729871e-001
  6.3350000e-001  3.5093829e-001
  6.3360000e-001  3.3468516e-001
  6.3370000e-001  3.1854689e-001
  6.3380000e-001  3.0253094e-001
  6.3390000e-001  2.8664465e-001
  6.3400000e-001  2.7089522e-001
  6.3410000e-001  2.5528975e-001
  6.3420000e-001  2.3983519e-001
  6.3430000e-001  2.2453837e-001
  6.3440000e-001  2.0940600e-001
  6.3450000e-001  1.9444461e-001
  6.3460000e-001  1.7966063e-001
  6.3470000e-001  1.6506033e-001
  6.3480000e-001  1.5064983e-001
  6.3490000e-001  1.3643512e-001
  6.3500000e-001  1.2242201e-001
  6.3510000e-001  1.0861619e-001
  6.3520000e-001  9.5023161e-002
  6.3530000e-001  8.1648287e-002
  6.3540000e-001  6.8496765e-002
  6.3550000e-001  5.5573628e-002
  6.3560000e-001  4.2883748e-002
  6.3570000e-001  3.0431827e-002
  6.3580000e-001  1.8222400e-002
  6.3590000e-001  6.2598328e-003
  6.3600000e-001 -5.4516816e-003
  6.3610000e-001 -1.6908123e-002
  6.3620000e-001 -2.8105645e-002
  6.3630000e-001 -3.9040579e-002
  6.3640000e-001 -4.9709431e-002
  6.3650000e-001 -6.0108888e-002
  6.3660000e-001 -7.0235813e-002
  6.3670000e-001 -8.0087252e-002
  6.3680000e-001 -8.9660431e-002
  6.3690000e-001 -9.8952756e-002
  6.3700000e-001 -1.0796182e-001
  6.3710000e-001 -1.1668539e-001
  6.3720000e-001 -1.2512142e-001
  6.3730000e-001 -1.3326806e-001
  6.3740000e-001 -1.4112362e-001
  6.3750000e-001 -1.4868662e-001
  6.3760000e-001 -1.5595574e-001
  6.3770000e-001 -1.6292985e-001
  6.3780000e-001 -1.6960801e-001
  6.3790000e-001 -1.7598947e-001
  6.3800000e-001 -1.8207364e-001
  6.3810000e-001 -1.8786013e-001
  6.3820000e-001 -1.9334873e-001
  6.3830000e-001 -1.9853939e-001
  6.3840000e-001 -2.0343228e-001
  6.3850000e-001 -2.0802772e-001
  6.3860000e-001 -2.1232621e-001
  6.3870000e-001 -2.1632843e-001
  6.3880000e-001 -2.2003523e-001
  6.3890000e-001 -2.2344766e-001
  6.3900000e-001 -2.2656692e-001
  6.3910000e-001 -2.2939438e-001
  6.3920000e-001 -2.3193158e-001
  6.3930000e-001 -2.3418026e-001
  6.3940000e-001 -2.3614227e-001
  6.3950000e-001 -2.3781969e-001
  6.3960000e-001 -2.3921470e-001
  6.3970000e-001 -2.4032969e-001
  6.3980000e-001 -2.4116718e-001
  6.3990000e-001 -2.4172985e-001
  6.4000000e-001 -2.4202056e-001
  6.4010000e-001 -2.4204229e-001
  6.4020000e-001 -2.4179819e-001
  6.4030000e-001 -2.4129153e-001
  6.4040000e-001 -2.4052577e-001
  6.4050000e-001 -2.3950447e-001
  6.4060000e-001 -2.3823136e-001
  6.4070000e-001 -2.3671027e-001
  6.4080000e-001 -2.3494520e-001
  6.4090000e-001 -2.3294027e-001
  6.4100000e-001 -2.3069972e-001
  6.4110000e-001 -2.2822791e-001
  6.4120000e-001 -2.2552934e-001
  6.4130000e-001 -2.2260863e-001
  6.4140000e-001 -2.1947048e-001
  6.4150000e-001 -2.1611974e-001
  6.4160000e-001 -2.1256136e-001
  6.4170000e-001 -2.0880038e-001
  6.4180000e-001 -2.0484195e-001
  6.4190000e-001 -2.0069134e-001
  6.4200000e-001 -1.9635387e-001
  6.4210000e-001 -1.9183499e-001
  6.4220000e-001 -1.8714023e-001
  6.4230000e-001 -1.8227519e-001
  6.4240000e-001 -1.7724555e-001
  6.4250000e-001 -1.7205709e-001
  6.4260000e-001 -1.6671564e-001
  6.4270000e-001 -1.6122712e-001
  6.4280000e-001 -1.5559748e-001
  6.4290000e-001 -1.4983277e-001
  6.4300000e-001 -1.4393907e-001
  6.4310000e-001 -1.3792254e-001
  6.4320000e-001 -1.3178936e-001
  6.4330000e-001 -1.2554578e-001
  6.4340000e-001 -1.1919807e-001
  6.4350000e-001 -1.1275257e-001
  6.4360000e-001 -1.0621561e-001
  6.4370000e-001 -9.9593598e-002
  6.4380000e-001 -9.2892930e-002
  6.4390000e-001 -8.6120043e-002
  6.4400000e-001 -7.9281386e-002
  6.4410000e-001 -7.2383425e-002
  6.4420000e-001 -6.5432634e-002
  6.4430000e-001 -5.8435495e-002
  6.4440000e-001 -5.1398491e-002
  6.4450000e-001 -4.4328103e-002
  6.4460000e-001 -3.7230807e-002
  6.4470000e-001 -3.0113071e-002
  6.4480000e-001 -2.2981346e-002
  6.4490000e-001 -1.5842069e-002
  6.4500000e-001 -8.7016535e-003
  6.4510000e-001 -1.5664897e-003
  6.4520000e-001  5.5570623e-003
  6.4530000e-001  1.2662675e-002
  6.4540000e-001  1.9744056e-002
  6.4550000e-001  2.6794954e-002
  6.4560000e-001  3.3809163e-002
  6.4570000e-001  4.0780521e-002
  6.4580000e-001  4.7702921e-002
  6.4590000e-001  5.4570307e-002
  6.4600000e-001  6.1376684e-002
  6.4610000e-001  6.8116118e-002
  6.4620000e-001  7.4782739e-002
  6.4630000e-001  8.1370747e-002
  6.4640000e-001  8.7874413e-002
  6.4650000e-001  9.4288083e-002
  6.4660000e-001  1.0060618e-001
  6.4670000e-001  1.0682322e-001
  6.4680000e-001  1.1293378e-001
  6.4690000e-001  1.1893256e-001
  6.4700000e-001  1.2481430e-001
  6.4710000e-001  1.3057389e-001
  6.4720000e-001  1.3620628e-001
  6.4730000e-001  1.4170654e-001
  6.4740000e-001  1.4706981e-001
  6.4750000e-001  1.5229138e-001
  6.4760000e-001  1.5736662e-001
  6.4770000e-001  1.6229101e-001
  6.4780000e-001  1.6706015e-001
  6.4790000e-001  1.7166976e-001
  6.4800000e-001  1.7611566e-001
  6.4810000e-001  1.8039380e-001
  6.4820000e-001  1.8450026e-001
  6.4830000e-001  1.8843124e-001
  6.4840000e-001  1.9218305e-001
  6.4850000e-001  1.9575215e-001
  6.4860000e-001  1.9913511e-001
  6.4870000e-001  2.0232865e-001
  6.4880000e-001  2.0532961e-001
  6.4890000e-001  2.0813498e-001
  6.4900000e-001  2.1074186e-001
  6.4910000e-001  2.1314752e-001
  6.4920000e-001  2.1534935e-001
  6.4930000e-001  2.1734487e-001
  6.4940000e-001  2.1913178e-001
  6.4950000e-001  2.2070788e-001
  6.4960000e-001  2.2207114e-001
  6.4970000e-001  2.2321967e-001
  6.4980000e-001  2.2415173e-001
  6.4990000e-001  2.2486570e-001
  6.5000000e-001  2.2536015e-001
  6.5010000e-001  2.2563375e-001
  6.5020000e-001  2.2568537e-001
  6.5030000e-001  2.2551399e-001
  6.5040000e-001  2.2511875e-001
  6.5050000e-001  2.2449894e-001
  6.5060000e-001  2.2365400e-001
  6.5070000e-001  2.2258353e-001
  6.5080000e-001  2.2128725e-001
  6.5090000e-001  2.1976506e-001
  6.5100000e-001  2.1801699e-001
  6.5110000e-001  2.1604323e-001
  6.5120000e-001  2.1384411e-001
  6.5130000e-001  2.1142011e-001
  6.5140000e-001  2.0877187e-001
  6.5150000e-001  2.0590015e-001
  6.5160000e-001  2.0280589e-001
  6.5170000e-001  1.9949014e-001
  6.5180000e-001  1.9595411e-001
  6.5190000e-001  1.9219916e-001
  6.5200000e-001  1.8822679e-001
  6.5210000e-001  1.8403863e-001
  6.5220000e-001  1.7963645e-001
  6.5230000e-001  1.7502218e-001
  6.5240000e-001  1.7019786e-001
  6.5250000e-001  1.6516568e-001
  6.5260000e-001  1.5992796e-001
  6.5270000e-001  1.5448716e-001
  6.5280000e-001  1.4884585e-001
  6.5290000e-001  1.4300676e-001
  6.5300000e-001  1.3697272e-001
  6.5310000e-001  1.3074669e-001
  6.5320000e-001  1.2433177e-001
  6.5330000e-001  1.1773116e-001
  6.5340000e-001  1.1094818e-001
  6.5350000e-001  1.0398630e-001
  6.5360000e-001  9.6849049e-002
  6.5370000e-001  8.9540115e-002
  6.5380000e-001  8.2063275e-002
  6.5390000e-001  7.4422414e-002
  6.5400000e-001  6.6621527e-002
  6.5410000e-001  5.8664706e-002
  6.5420000e-001  5.0556145e-002
  6.5430000e-001  4.2300136e-002
  6.5440000e-001  3.3901062e-002
  6.5450000e-001  2.5363400e-002
  6.5460000e-001  1.6691715e-002
  6.5470000e-001  7.8906555e-003
  6.5480000e-001 -1.0350448e-003
  6.5490000e-001 -1.0080574e-002
  6.5500000e-001 -1.9241042e-002
  6.5510000e-001 -2.8511487e-002
  6.5520000e-001 -3.7886875e-002
  6.5530000e-001 -4.7362106e-002
  6.5540000e-001 -5.6932015e-002
  6.5550000e-001 -6.6591374e-002
  6.5560000e-001 -7.6334901e-002
  6.5570000e-001 -8.6157257e-002
  6.5580000e-001 -9.6053052e-002
  6.5590000e-001 -1.0601685e-001
  6.5600000e-001 -1.1604316e-001
  6.5610000e-001 -1.2612647e-001
  6.5620000e-001 -1.3626121e-001
  6.5630000e-001 -1.4644178e-001
  6.5640000e-001 -1.5666257e-001
  6.5650000e-001 -1.6691790e-001
  6.5660000e-001 -1.7720211e-001
  6.5670000e-001 -1.8750949e-001
  6.5680000e-001 -1.9783432e-001
  6.5690000e-001 -2.0817087e-001
  6.5700000e-001 -2.1851340e-001
  6.5710000e-001 -2.2885615e-001
  6.5720000e-001 -2.3919337e-001
  6.5730000e-001 -2.4951932e-001
  6.5740000e-001 -2.5982823e-001
  6.5750000e-001 -2.7011436e-001
  6.5760000e-001 -2.8037197e-001
  6.5770000e-001 -2.9059535e-001
  6.5780000e-001 -3.0077879e-001
  6.5790000e-001 -3.1091661e-001
  6.5800000e-001 -3.2100314e-001
  6.5810000e-001 -3.3103275e-001
  6.5820000e-001 -3.4099984e-001
  6.5830000e-001 -3.5089883e-001
  6.5840000e-001 -3.6072420e-001
  6.5850000e-001 -3.7047044e-001
  6.5860000e-001 -3.8013210e-001
  6.5870000e-001 -3.8970379e-001
  6.5880000e-001 -3.9918014e-001
  6.5890000e-001 -4.0855586e-001
  6.5900000e-001 -4.1782570e-001
  6.5910000e-001 -4.2698446e-001
  6.5920000e-001 -4.3602703e-001
  6.5930000e-001 -4.4494834e-001
  6.5940000e-001 -4.5374339e-001
  6.5950000e-001 -4.6240727e-001
  6.5960000e-001 -4.7093513e-001
  6.5970000e-001 -4.7932218e-001
  6.5980000e-001 -4.8756374e-001
  6.5990000e-001 -4.9565519e-001
  6.6000000e-001 -5.0359200e-001
  6.6010000e-001 -5.1136973e-001
  6.6020000e-001 -5.1898402e-001
  6.6030000e-001 -5.2643062e-001
  6.6040000e-001 -5.3370535e-001
  6.6050000e-001 -5.4080415e-001
  6.6060000e-001 -5.4772304e-001
  6.6070000e-001 -5.5445814e-001
  6.6080000e-001 -5.6100570e-001
  6.6090000e-001 -5.6736205e-001
  6.6100000e-001 -5.7352363e-001
  6.6110000e-001 -5.7948700e-001
  6.6120000e-001 -5.8524882e-001
  6.6130000e-001 -5.9080586e-001
  6.6140000e-001 -5.9615503e-001
  6.6150000e-001 -6.0129332e-001
  6.6160000e-001 -6.0621787e-001
  6.6170000e-001 -6.1092591e-001
  6.6180000e-001 -6.1541483e-001
  6.6190000e-001 -6.1968210e-001
  6.6200000e-001 -6.2372535e-001
  6.6210000e-001 -6.2754230e-001
  6.6220000e-001 -6.3113083e-001
  6.6230000e-001 -6.3448893e-001
  6.6240000e-001 -6.3761471e-001
  6.6250000e-001 -6.4050643e-001
  6.6260000e-001 -6.4316247e-001
  6.6270000e-001 -6.4558133e-001
  6.6280000e-001 -6.4776166e-001
  6.6290000e-001 -6.4970224e-001
  6.6300000e-001 -6.5140197e-001
  6.6310000e-001 -6.5285990e-001
  6.6320000e-001 -6.5407519e-001
  6.6330000e-001 -6.5504716e-001
  6.6340000e-001 -6.5577525e-001
  6.6350000e-001 -6.5625904e-001
  6.6360000e-001 -6.5649824e-001
  6.6370000e-001 -6.5649270e-001
  6.6380000e-001 -6.5624240e-001
  6.6390000e-001 -6.5574745e-001
  6.6400000e-001 -6.5500811e-001
  6.6410000e-001 -6.5402476e-001
  6.6420000e-001 -6.5279792e-001
  6.6430000e-001 -6.5132823e-001
  6.6440000e-001 -6.4961648e-001
  6.6450000e-001 -6.4766359e-001
  6.6460000e-001 -6.4547060e-001
  6.6470000e-001 -6.4303869e-001
  6.6480000e-001 -6.4036916e-001
  6.6490000e-001 -6.3746345e-001
  6.6500000e-001 -6.3432311e-001
  6.6510000e-001 -6.3094985e-001
  6.6520000e-001 -6.2734546e-001
  6.6530000e-001 -6.2351190e-001
  6.6540000e-001 -6.1945122e-001
  6.6550000e-001 -6.1516561e-001
  6.6560000e-001 -6.1065736e-001
  6.6570000e-001 -6.0592890e-001
  6.6580000e-001 -6.0098278e-001
  6.6590000e-001 -5.9582163e-001
  6.6600000e-001 -5.9044824e-001
  6.6610000e-001 -5.8486548e-001
  6.6620000e-001 -5.7907635e-001
  6.6630000e-001 -5.7308394e-001
  6.6640000e-001 -5.6689146e-001
  6.6650000e-001 -5.6050222e-001
  6.6660000e-001 -5.5391963e-001
  6.6670000e-001 -5.4714721e-001
  6.6680000e-001 -5.4018857e-001
  6.6690000e-001 -5.3304742e-001
  6.6700000e-001 -5.2572755e-001
  6.6710000e-001 -5.1823287e-001
  6.6720000e-001 -5.1056735e-001
  6.6730000e-001 -5.0273507e-001
  6.6740000e-001 -4.9474017e-001
  6.6750000e-001 -4.8658689e-001
  6.6760000e-001 -4.7827954e-001
  6.6770000e-001 -4.6982253e-001
  6.6780000e-001 -4.6122030e-001
  6.6790000e-001 -4.5247740e-001
  6.6800000e-001 -4.4359844e-001
  6.6810000e-001 -4.3458807e-001
  6.6820000e-001 -4.2545105e-001
  6.6830000e-001 -4.1619215e-001
  6.6840000e-001 -4.0681624e-001
  6.6850000e-001 -3.9732822e-001
  6.6860000e-001 -3.8773305e-001
  6.6870000e-001 -3.7803573e-001
  6.6880000e-001 -3.6824132e-001
  6.6890000e-001 -3.5835492e-001
  6.6900000e-001 -3.4838165e-001
  6.6910000e-001 -3.3832670e-001
  6.6920000e-001 -3.2819527e-001
  6.6930000e-001 -3.1799260e-001
  6.6940000e-001 -3.0772395e-001
  6.6950000e-001 -2.9739462e-001
  6.6960000e-001 -2.8700991e-001
  6.6970000e-001 -2.7657517e-001
  6.6980000e-001 -2.6609573e-001
  6.6990000e-001 -2.5557696e-001
  6.7000000e-001 -2.4502423e-001
  6.7010000e-001 -2.3444290e-001
  6.7020000e-001 -2.2383837e-001
  6.7030000e-001 -2.1321601e-001
  6.7040000e-001 -2.0258120e-001
  6.7050000e-001 -1.9193931e-001
  6.7060000e-001 -1.8129570e-001
  6.7070000e-001 -1.7065572e-001
  6.7080000e-001 -1.6002471e-001
  6.7090000e-001 -1.4940799e-001
  6.7100000e-001 -1.3881085e-001
  6.7110000e-001 -1.2823857e-001
  6.7120000e-001 -1.1769639e-001
  6.7130000e-001 -1.0718954e-001
  6.7140000e-001 -9.6723186e-002
  6.7150000e-001 -8.6302489e-002
  6.7160000e-001 -7.5932557e-002
  6.7170000e-001 -6.5618459e-002
  6.7180000e-001 -5.5365221e-002
  6.7190000e-001 -4.5177821e-002
  6.7200000e-001 -3.5061189e-002
  6.7210000e-001 -2.5020202e-002
  6.7220000e-001 -1.5059682e-002
  6.7230000e-001 -5.1843935e-003
  6.7240000e-001  4.6009577e-003
  6.7250000e-001  1.4291730e-002
  6.7260000e-001  2.3883345e-002
  6.7270000e-001  3.3371295e-002
  6.7280000e-001  4.2751139e-002
  6.7290000e-001  5.2018510e-002
  6.7300000e-001  6.1169115e-002
  6.7310000e-001  7.0198738e-002
  6.7320000e-001  7.9103243e-002
  6.7330000e-001  8.7878574e-002
  6.7340000e-001  9.6520761e-002
  6.7350000e-001  1.0502592e-001
  6.7360000e-001  1.1339024e-001
  6.7370000e-001  1.2161002e-001
  6.7380000e-001  1.2968165e-001
  6.7390000e-001  1.3760160e-001
  6.7400000e-001  1.4536643e-001
  6.7410000e-001  1.5297282e-001
  6.7420000e-001  1.6041753e-001
  6.7430000e-001  1.6769743e-001
  6.7440000e-001  1.7480948e-001
  6.7450000e-001  1.8175076e-001
  6.7460000e-001  1.8851844e-001
  6.7470000e-001  1.9510980e-001
  6.7480000e-001  2.0152223e-001
  6.7490000e-001  2.0775322e-001
  6.7500000e-001  2.1380039e-001
  6.7510000e-001  2.1966144e-001
  6.7520000e-001  2.2533421e-001
  6.7530000e-001  2.3081663e-001
  6.7540000e-001  2.3610677e-001
  6.7550000e-001  2.4120278e-001
  6.7560000e-001  2.4610296e-001
  6.7570000e-001  2.5080570e-001
  6.7580000e-001  2.5530952e-001
  6.7590000e-001  2.5961305e-001
  6.7600000e-001  2.6371505e-001
  6.7610000e-001  2.6761437e-001
  6.7620000e-001  2.7131001e-001
  6.7630000e-001  2.7480106e-001
  6.7640000e-001  2.7808676e-001
  6.7650000e-001  2.8116645e-001
  6.7660000e-001  2.8403958e-001
  6.7670000e-001  2.8670573e-001
  6.7680000e-001  2.8916461e-001
  6.7690000e-001  2.9141602e-001
  6.7700000e-001  2.9345991e-001
  6.7710000e-001  2.9529632e-001
  6.7720000e-001  2.9692543e-001
  6.7730000e-001  2.9834753e-001
  6.7740000e-001  2.9956301e-001
  6.7750000e-001  3.0057241e-001
  6.7760000e-001  3.0137635e-001
  6.7770000e-001  3.0197558e-001
  6.7780000e-001  3.0237098e-001
  6.7790000e-001  3.0256351e-001
  6.7800000e-001  3.0255427e-001
  6.7810000e-001  3.0234447e-001
  6.7820000e-001  3.0193541e-001
  6.7830000e-001  3.0132851e-001
  6.7840000e-001  3.0052531e-001
  6.7850000e-001  2.9952744e-001
  6.7860000e-001  2.9833664e-001
  6.7870000e-001  2.9695476e-001
  6.7880000e-001  2.9538375e-001
  6.7890000e-001  2.9362566e-001
  6.7900000e-001  2.9168264e-001
  6.7910000e-001  2.8955694e-001
  6.7920000e-001  2.8725091e-001
  6.7930000e-001  2.8476698e-001
  6.7940000e-001  2.8210770e-001
  6.7950000e-001  2.7927569e-001
  6.7960000e-001  2.7627366e-001
  6.7970000e-001  2.7310443e-001
  6.7980000e-001  2.6977087e-001
  6.7990000e-001  2.6627598e-001
  6.8000000e-001  2.6262279e-001
  6.8010000e-001  2.5881446e-001
  6.8020000e-001  2.5485419e-001
  6.8030000e-001  2.5074528e-001
  6.8040000e-001  2.4649109e-001
  6.8050000e-001  2.4209505e-001
  6.8060000e-001  2.3756068e-001
  6.8070000e-001  2.3289155e-001
  6.8080000e-001  2.2809129e-001
  6.8090000e-001  2.2316361e-001
  6.8100000e-001  2.1811226e-001
  6.8110000e-001  2.1294105e-001
  6.8120000e-001  2.0765388e-001
  6.8130000e-001  2.0225465e-001
  6.8140000e-001  1.9674734e-001
  6.8150000e-001  1.9113599e-001
  6.8160000e-001  1.8542465e-001
  6.8170000e-001  1.7961743e-001
  6.8180000e-001  1.7371849e-001
  6.8190000e-001  1.6773202e-001
  6.8200000e-001  1.6166224e-001
  6.8210000e-001  1.5551341e-001
  6.8220000e-001  1.4928980e-001
  6.8230000e-001  1.4299574e-001
  6.8240000e-001  1.3663555e-001
  6.8250000e-001  1.3021361e-001
  6.8260000e-001  1.2373428e-001
  6.8270000e-001  1.1720195e-001
  6.8280000e-001  1.1062105e-001
  6.8290000e-001  1.0399598e-001
  6.8300000e-001  9.7331164e-002
  6.8310000e-001  9.0631046e-002
  6.8320000e-001  8.3900057e-002
  6.8330000e-001  7.7142633e-002
  6.8340000e-001  7.0363207e-002
  6.8350000e-001  6.3566207e-002
  6.8360000e-001  5.6756056e-002
  6.8370000e-001  4.9937162e-002
  6.8380000e-001  4.3113926e-002
  6.8390000e-001  3.6290728e-002
  6.8400000e-001  2.9471935e-002
  6.8410000e-001  2.2661889e-002
  6.8420000e-001  1.5864912e-002
  6.8430000e-001  9.0853001e-003
  6.8440000e-001  2.3273197e-003
  6.8450000e-001 -4.4047921e-003
  6.8460000e-001 -1.1106832e-002
  6.8470000e-001 -1.7774630e-002
  6.8480000e-001 -2.4404058e-002
  6.8490000e-001 -3.0991023e-002
  6.8500000e-001 -3.7531480e-002
  6.8510000e-001 -4.4021424e-002
  6.8520000e-001 -5.0456900e-002
  6.8530000e-001 -5.6834002e-002
  6.8540000e-001 -6.3148874e-002
  6.8550000e-001 -6.9397716e-002
  6.8560000e-001 -7.5576782e-002
  6.8570000e-001 -8.1682384e-002
  6.8580000e-001 -8.7710896e-002
  6.8590000e-001 -9.3658751e-002
  6.8600000e-001 -9.9522449e-002
  6.8610000e-001 -1.0529855e-001
  6.8620000e-001 -1.1098370e-001
  6.8630000e-001 -1.1657458e-001
  6.8640000e-001 -1.2206798e-001
  6.8650000e-001 -1.2746073e-001
  6.8660000e-001 -1.3274977e-001
  6.8670000e-001 -1.3793208e-001
  6.8680000e-001 -1.4300475e-001
  6.8690000e-001 -1.4796492e-001
  6.8700000e-001 -1.5280984e-001
  6.8710000e-001 -1.5753681e-001
  6.8720000e-001 -1.6214325e-001
  6.8730000e-001 -1.6662664e-001
  6.8740000e-001 -1.7098455e-001
  6.8750000e-001 -1.7521465e-001
  6.8760000e-001 -1.7931468e-001
  6.8770000e-001 -1.8328248e-001
  6.8780000e-001 -1.8711598e-001
  6.8790000e-001 -1.9081321e-001
  6.8800000e-001 -1.9437228e-001
  6.8810000e-001 -1.9779139e-001
  6.8820000e-001 -2.0106885e-001
  6.8830000e-001 -2.0420307e-001
  6.8840000e-001 -2.0719252e-001
  6.8850000e-001 -2.1003581e-001
  6.8860000e-001 -2.1273161e-001
  6.8870000e-001 -2.1527872e-001
  6.8880000e-001 -2.1767602e-001
  6.8890000e-001 -2.1992248e-001
  6.8900000e-001 -2.2201719e-001
  6.8910000e-001 -2.2395932e-001
  6.8920000e-001 -2.2574815e-001
  6.8930000e-001 -2.2738306e-001
  6.8940000e-001 -2.2886353e-001
  6.8950000e-001 -2.3018913e-001
  6.8960000e-001 -2.3135953e-001
  6.8970000e-001 -2.3237451e-001
  6.8980000e-001 -2.3323394e-001
  6.8990000e-001 -2.3393779e-001
  6.9000000e-001 -2.3448613e-001
  6.9010000e-001 -2.3487913e-001
  6.9020000e-001 -2.3511706e-001
  6.9030000e-001 -2.3520028e-001
  6.9040000e-001 -2.3512924e-001
  6.9050000e-001 -2.3490450e-001
  6.9060000e-001 -2.3452672e-001
  6.9070000e-001 -2.3399664e-001
  6.9080000e-001 -2.3331510e-001
  6.9090000e-001 -2.3248304e-001
  6.9100000e-001 -2.3150147e-001
  6.9110000e-001 -2.3037152e-001
  6.9120000e-001 -2.2909439e-001
  6.9130000e-001 -2.2767138e-001
  6.9140000e-001 -2.2610388e-001
  6.9150000e-001 -2.2439335e-001
  6.9160000e-001 -2.2254136e-001
  6.9170000e-001 -2.2054955e-001
  6.9180000e-001 -2.1841964e-001
  6.9190000e-001 -2.1615345e-001
  6.9200000e-001 -2.1375287e-001
  6.9210000e-001 -2.1121986e-001
  6.9220000e-001 -2.0855647e-001
  6.9230000e-001 -2.0576483e-001
  6.9240000e-001 -2.0284713e-001
  6.9250000e-001 -1.9980565e-001
  6.9260000e-001 -1.9664273e-001
  6.9270000e-001 -1.9336078e-001
  6.9280000e-001 -1.8996229e-001
  6.9290000e-001 -1.8644980e-001
  6.9300000e-001 -1.8282593e-001
  6.9310000e-001 -1.7909335e-001
  6.9320000e-001 -1.7525480e-001
  6.9330000e-001 -1.7131307e-001
  6.9340000e-001 -1.6727103e-001
  6.9350000e-001 -1.6313157e-001
  6.9360000e-001 -1.5889766e-001
  6.9370000e-001 -1.5457232e-001
  6.9380000e-001 -1.5015860e-001
  6.9390000e-001 -1.4565962e-001
  6.9400000e-001 -1.4107853e-001
  6.9410000e-001 -1.3641852e-001
  6.9420000e-001 -1.3168285e-001
  6.9430000e-001 -1.2687478e-001
  6.9440000e-001 -1.2199762e-001
  6.9450000e-001 -1.1705474e-001
  6.9460000e-001 -1.1204950e-001
  6.9470000e-001 -1.0698532e-001
  6.9480000e-001 -1.0186563e-001
  6.9490000e-001 -9.6693905e-002
  6.9500000e-001 -9.1473626e-002
  6.9510000e-001 -8.6208302e-002
  6.9520000e-001 -8.0901459e-002
  6.9530000e-001 -7.5556640e-002
  6.9540000e-001 -7.0177402e-002
  6.9550000e-001 -6.4767315e-002
  6.9560000e-001 -5.9329957e-002
  6.9570000e-001 -5.3868915e-002
  6.9580000e-001 -4.8387778e-002
  6.9590000e-001 -4.2890142e-002
  6.9600000e-001 -3.7379600e-002
  6.9610000e-001 -3.1859746e-002
  6.9620000e-001 -2.6334167e-002
  6.9630000e-001 -2.0806446e-002
  6.9640000e-001 -1.5280157e-002
  6.9650000e-001 -9.7588629e-003
  6.9660000e-001 -4.2461134e-003
  6.9670000e-001  1.2545564e-003
  6.9680000e-001  6.7396289e-003
  6.9690000e-001  1.2205606e-002
  6.9700000e-001  1.7649012e-002
  6.9710000e-001  2.3066394e-002
  6.9720000e-001  2.8454325e-002
  6.9730000e-001  3.3809408e-002
  6.9740000e-001  3.9128273e-002
  6.9750000e-001  4.4407585e-002
  6.9760000e-001  4.9644042e-002
  6.9770000e-001  5.4834377e-002
  6.9780000e-001  5.9975364e-002
  6.9790000e-001  6.5063814e-002
  6.9800000e-001  7.0096582e-002
  6.9810000e-001  7.5070567e-002
  6.9820000e-001  7.9982712e-002
  6.9830000e-001  8.4830010e-002
  6.9840000e-001  8.9609501e-002
  6.9850000e-001  9.4318276e-002
  6.9860000e-001  9.8953482e-002
  6.9870000e-001  1.0351232e-001
  6.9880000e-001  1.0799204e-001
  6.9890000e-001  1.1238996e-001
  6.9900000e-001  1.1670344e-001
  6.9910000e-001  1.2092994e-001
  6.9920000e-001  1.2506693e-001
  6.9930000e-001  1.2911197e-001
  6.9940000e-001  1.3306270e-001
  6.9950000e-001  1.3691681e-001
  6.9960000e-001  1.4067204e-001
  6.9970000e-001  1.4432623e-001
  6.9980000e-001  1.4787727e-001
  6.9990000e-001  1.5132314e-001
  7.0000000e-001  1.5466187e-001
  7.0010000e-001  1.5789158e-001
  7.0020000e-001  1.6101045e-001
  7.0030000e-001  1.6401676e-001
  7.0040000e-001  1.6690884e-001
  7.0050000e-001  1.6968511e-001
  7.0060000e-001  1.7234406e-001
  7.0070000e-001  1.7488428e-001
  7.0080000e-001  1.7730441e-001
  7.0090000e-001  1.7960319e-001
  7.0100000e-001  1.8177944e-001
  7.0110000e-001  1.8383204e-001
  7.0120000e-001  1.8575999e-001
  7.0130000e-001  1.8756234e-001
  7.0140000e-001  1.8923823e-001
  7.0150000e-001  1.9078689e-001
  7.0160000e-001  1.9220764e-001
  7.0170000e-001  1.9349986e-001
  7.0180000e-001  1.9466303e-001
  7.0190000e-001  1.9569671e-001
  7.0200000e-001  1.9660055e-001
  7.0210000e-001  1.9737428e-001
  7.0220000e-001  1.9801771e-001
  7.0230000e-001  1.9853073e-001
  7.0240000e-001  1.9891333e-001
  7.0250000e-001  1.9916558e-001
  7.0260000e-001  1.9928762e-001
  7.0270000e-001  1.9927967e-001
  7.0280000e-001  1.9914206e-001
  7.0290000e-001  1.9887518e-001
  7.0300000e-001  1.9847951e-001
  7.0310000e-001  1.9795561e-001
  7.0320000e-001  1.9730411e-001
  7.0330000e-001  1.9652574e-001
  7.0340000e-001  1.9562130e-001
  7.0350000e-001  1.9459167e-001
  7.0360000e-001  1.9343779e-001
  7.0370000e-001  1.9216072e-001
  7.0380000e-001  1.9076155e-001
  7.0390000e-001  1.8924147e-001
  7.0400000e-001  1.8760176e-001
  7.0410000e-001  1.8584373e-001
  7.0420000e-001  1.8396880e-001
  7.0430000e-001  1.8197845e-001
  7.0440000e-001  1.7987423e-001
  7.0450000e-001  1.7765776e-001
  7.0460000e-001  1.7533072e-001
  7.0470000e-001  1.7289487e-001
  7.0480000e-001  1.7035204e-001
  7.0490000e-001  1.6770410e-001
  7.0500000e-001  1.6495300e-001
  7.0510000e-001  1.6210077e-001
  7.0520000e-001  1.5914945e-001
  7.0530000e-001  1.5610119e-001
  7.0540000e-001  1.5295817e-001
  7.0550000e-001  1.4972264e-001
  7.0560000e-001  1.4639688e-001
  7.0570000e-001  1.4298326e-001
  7.0580000e-001  1.3948416e-001
  7.0590000e-001  1.3590205e-001
  7.0600000e-001  1.3223941e-001
  7.0610000e-001  1.2849879e-001
  7.0620000e-001  1.2468279e-001
  7.0630000e-001  1.2079402e-001
  7.0640000e-001  1.1683517e-001
  7.0650000e-001  1.1280895e-001
  7.0660000e-001  1.0871809e-001
  7.0670000e-001  1.0456540e-001
  7.0680000e-001  1.0035367e-001
  7.0690000e-001  9.6085772e-002
  7.0700000e-001  9.1764572e-002
  7.0710000e-001  8.7392981e-002
  7.0720000e-001  8.2973930e-002
  7.0730000e-001  7.8510378e-002
  7.0740000e-001  7.4005303e-002
  7.0750000e-001  6.9461704e-002
  7.0760000e-001  6.4882600e-002
  7.0770000e-001  6.0271023e-002
  7.0780000e-001  5.5630023e-002
  7.0790000e-001  5.0962659e-002
  7.0800000e-001  4.6272003e-002
  7.0810000e-001  4.1561134e-002
  7.0820000e-001  3.6833137e-002
  7.0830000e-001  3.2091104e-002
  7.0840000e-001  2.7338127e-002
  7.0850000e-001  2.2577298e-002
  7.0860000e-001  1.7811711e-002
  7.0870000e-001  1.3044451e-002
  7.0880000e-001  8.2786038e-003
  7.0890000e-001  3.5172431e-003
  7.0900000e-001 -1.2365646e-003
  7.0910000e-001 -5.9797644e-003
  7.0920000e-001 -1.0709315e-002
  7.0930000e-001 -1.5422190e-002
  7.0940000e-001 -2.0115379e-002
  7.0950000e-001 -2.4785892e-002
  7.0960000e-001 -2.9430759e-002
  7.0970000e-001 -3.4047034e-002
  7.0980000e-001 -3.8631792e-002
  7.0990000e-001 -4.3182139e-002
  7.1000000e-001 -4.7695204e-002
  7.1010000e-001 -5.2168150e-002
  7.1020000e-001 -5.6598170e-002
  7.1030000e-001 -6.0982490e-002
  7.1040000e-001 -6.5318371e-002
  7.1050000e-001 -6.9603111e-002
  7.1060000e-001 -7.3834046e-002
  7.1070000e-001 -7.8008554e-002
  7.1080000e-001 -8.2124051e-002
  7.1090000e-001 -8.6177999e-002
  7.1100000e-001 -9.0167904e-002
  7.1110000e-001 -9.4091317e-002
  7.1120000e-001 -9.7945838e-002
  7.1130000e-001 -1.0172912e-001
  7.1140000e-001 -1.0543885e-001
  7.1150000e-001 -1.0907279e-001
  7.1160000e-001 -1.1262874e-001
  7.1170000e-001 -1.1610456e-001
  7.1180000e-001 -1.1949816e-001
  7.1190000e-001 -1.2280752e-001
  7.1200000e-001 -1.2603066e-001
  7.1210000e-001 -1.2916567e-001
  7.1220000e-001 -1.3221071e-001
  7.1230000e-001 -1.3516398e-001
  7.1240000e-001 -1.3802376e-001
  7.1250000e-001 -1.4078837e-001
  7.1260000e-001 -1.4345624e-001
  7.1270000e-001 -1.4602581e-001
  7.1280000e-001 -1.4849562e-001
  7.1290000e-001 -1.5086428e-001
  7.1300000e-001 -1.5313044e-001
  7.1310000e-001 -1.5529285e-001
  7.1320000e-001 -1.5735031e-001
  7.1330000e-001 -1.5930170e-001
  7.1340000e-001 -1.6114595e-001
  7.1350000e-001 -1.6288209e-001
  7.1360000e-001 -1.6450920e-001
  7.1370000e-001 -1.6602644e-001
  7.1380000e-001 -1.6743304e-001
  7.1390000e-001 -1.6872831e-001
  7.1400000e-001 -1.6991162e-001
  7.1410000e-001 -1.7098242e-001
  7.1420000e-001 -1.7194024e-001
  7.1430000e-001 -1.7278467e-001
  7.1440000e-001 -1.7351538e-001
  7.1450000e-001 -1.7413212e-001
  7.1460000e-001 -1.7463471e-001
  7.1470000e-001 -1.7502303e-001
  7.1480000e-001 -1.7529705e-001
  7.1490000e-001 -1.7545681e-001
  7.1500000e-001 -1.7550243e-001
  7.1510000e-001 -1.7543408e-001
  7.1520000e-001 -1.7525203e-001
  7.1530000e-001 -1.7495660e-001
  7.1540000e-001 -1.7454821e-001
  7.1550000e-001 -1.7402731e-001
  7.1560000e-001 -1.7339447e-001
  7.1570000e-001 -1.7265030e-001
  7.1580000e-001 -1.7179549e-001
  7.1590000e-001 -1.7083078e-001
  7.1600000e-001 -1.6975702e-001
  7.1610000e-001 -1.6857510e-001
  7.1620000e-001 -1.6728597e-001
  7.1630000e-001 -1.6589067e-001
  7.1640000e-001 -1.6439030e-001
  7.1650000e-001 -1.6278602e-001
  7.1660000e-001 -1.6107905e-001
  7.1670000e-001 -1.5927069e-001
  7.1680000e-001 -1.5736229e-001
  7.1690000e-001 -1.5535527e-001
  7.1700000e-001 -1.5325109e-001
  7.1710000e-001 -1.5105131e-001
  7.1720000e-001 -1.4875750e-001
  7.1730000e-001 -1.4637134e-001
  7.1740000e-001 -1.4389451e-001
  7.1750000e-001 -1.4132879e-001
  7.1760000e-001 -1.3867600e-001
  7.1770000e-001 -1.3593800e-001
  7.1780000e-001 -1.3311672e-001
  7.1790000e-001 -1.3021413e-001
  7.1800000e-001 -1.2723225e-001
  7.1810000e-001 -1.2417315e-001
  7.1820000e-001 -1.2103895e-001
  7.1830000e-001 -1.1783179e-001
  7.1840000e-001 -1.1455388e-001
  7.1850000e-001 -1.1120748e-001
  7.1860000e-001 -1.0779485e-001
  7.1870000e-001 -1.0431832e-001
  7.1880000e-001 -1.0078025e-001
  7.1890000e-001 -9.7183039e-002
  7.1900000e-001 -9.3529108e-002
  7.1910000e-001 -8.9820919e-002
  7.1920000e-001 -8.6060963e-002
  7.1930000e-001 -8.2251759e-002
  7.1940000e-001 -7.8395855e-002
  7.1950000e-001 -7.4495823e-002
  7.1960000e-001 -7.0554259e-002
  7.1970000e-001 -6.6573782e-002
  7.1980000e-001 -6.2557029e-002
  7.1990000e-001 -5.8506660e-002
  7.2000000e-001 -5.4425348e-002
  7.2010000e-001 -5.0315784e-002
  7.2020000e-001 -4.6180670e-002
  7.2030000e-001 -4.2022722e-002
  7.2040000e-001 -3.7844664e-002
  7.2050000e-001 -3.3649231e-002
  7.2060000e-001 -2.9439161e-002
  7.2070000e-001 -2.5217199e-002
  7.2080000e-001 -2.0986093e-002
  7.2090000e-001 -1.6748590e-002
  7.2100000e-001 -1.2507439e-002
  7.2110000e-001 -8.2653845e-003
  7.2120000e-001 -4.0251685e-003
  7.2130000e-001  2.1047380e-004
  7.2140000e-001  4.4388145e-003
  7.2150000e-001  8.6571351e-003
  7.2160000e-001  1.2862728e-002
  7.2170000e-001  1.7052900e-002
  7.2180000e-001  2.1224969e-002
  7.2190000e-001  2.5376272e-002
  7.2200000e-001  2.9504163e-002
  7.2210000e-001  3.3606016e-002
  7.2220000e-001  3.7679224e-002
  7.2230000e-001  4.1721207e-002
  7.2240000e-001  4.5729406e-002
  7.2250000e-001  4.9701288e-002
  7.2260000e-001  5.3634350e-002
  7.2270000e-001  5.7526116e-002
  7.2280000e-001  6.1374142e-002
  7.2290000e-001  6.5176015e-002
  7.2300000e-001  6.8929358e-002
  7.2310000e-001  7.2631826e-002
  7.2320000e-001  7.6281114e-002
  7.2330000e-001  7.9874953e-002
  7.2340000e-001  8.3411113e-002
  7.2350000e-001  8.6887406e-002
  7.2360000e-001  9.0301686e-002
  7.2370000e-001  9.3651851e-002
  7.2380000e-001  9.6935842e-002
  7.2390000e-001  1.0015165e-001
  7.2400000e-001  1.0329730e-001
  7.2410000e-001  1.0637089e-001
  7.2420000e-001  1.0937054e-001
  7.2430000e-001  1.1229445e-001
  7.2440000e-001  1.1514084e-001
  7.2450000e-001  1.1790800e-001
  7.2460000e-001  1.2059428e-001
  7.2470000e-001  1.2319807e-001
  7.2480000e-001  1.2571782e-001
  7.2490000e-001  1.2815205e-001
  7.2500000e-001  1.3049932e-001


==> data_mmv_X1_orig.dat <==
  4.0981822e-001 -1.5846479e+000
  4.2886090e-001  1.0379316e+000
  4.4639740e-001 -3.6903936e-001
  4.6389740e-001  1.6650180e-001
  4.8278244e-001  3.0695396e-001
  5.0028244e-001  6.8169844e-001
  5.1783614e-001 -8.2703777e-001
  5.3590112e-001 -9.2211976e-001
  5.5424199e-001  8.9517913e-002
  5.7213271e-001  8.5850307e-001
  5.8963271e-001  1.1303725e+000
  6.0854618e-001 -1.8517773e+000
  6.2620042e-001  8.0986733e-001
  6.4370042e-001  1.0830816e-001
  6.6120042e-001 -4.5172800e-001


==> data_mmv_X2.dat <==
  4.0981822e-001 -1.0000000e+000
  4.2886090e-001 -1.0000000e+000
  4.4639740e-001 -1.0000000e+000
  4.6389740e-001 -1.0000000e+000
  4.8278244e-001 -1.0000000e+000
  5.0028244e-001  1.0000000e+000
  5.1783614e-001  1.0000000e+000
  5.3590112e-001  1.0000000e+000
  5.5424199e-001 -1.0000000e+000
  5.7213271e-001  1.0000000e+000
  5.8963271e-001 -1.0000000e+000
  6.0854618e-001  1.0000000e+000
  6.2620042e-001 -1.0000000e+000
  6.4370042e-001  1.0000000e+000
  6.6120042e-001  1.0000000e+000


==> data_mmv_X2_est.dat <==
  5.0028244e-001  1.8541346e+000
  4.8278244e-001 -7.5447711e-001
  5.1783614e-001  1.9559815e+000
  5.3590112e-001  2.6484140e-001
  4.6389740e-001 -4.1110040e-001
  4.4639740e-001 -3.4017607e-001
  5.5424199e-001 -3.4829744e-001
  4.2886090e-001 -1.0650483e+000
  5.7213271e-001  5.6410969e-001
  5.8963270e-001 -2.0784900e-001
  4.0981822e-001 -6.7648390e-001
  6.0854618e-001  6.7117874e-002
  6.2620042e-001 -7.3031606e-001
  6.4370042e-001  1.6305691e+000
  6.6120042e-001  1.4326519e+000


==> data_mmv_X2_lowpass.dat <==
  3.5000000e-001 -1.3356200e-001
  3.5010000e-001 -1.3613636e-001
  3.5020000e-001 -1.3862717e-001
  3.5030000e-001 -1.4103268e-001
  3.5040000e-001 -1.4335119e-001
  3.5050000e-001 -1.4558106e-001
  3.5060000e-001 -1.4772071e-001
  3.5070000e-001 -1.4976861e-001
  3.5080000e-001 -1.5172327e-001
  3.5090000e-001 -1.5358328e-001
  3.5100000e-001 -1.5534727e-001
  3.5110000e-001 -1.5701394e-001
  3.5120000e-001 -1.5858206e-001
  3.5130000e-001 -1.6005044e-001
  3.5140000e-001 -1.6141795e-001
  3.5150000e-001 -1.6268355e-001
  3.5160000e-001 -1.6384625e-001
  3.5170000e-001 -1.6490510e-001
  3.5180000e-001 -1.6585925e-001
  3.5190000e-001 -1.6670790e-001
  3.5200000e-001 -1.6745032e-001
  3.5210000e-001 -1.6808584e-001
  3.5220000e-001 -1.6861386e-001
  3.5230000e-001 -1.6903385e-001
  3.5240000e-001 -1.6934535e-001
  3.5250000e-001 -1.6954797e-001
  3.5260000e-001 -1.6964138e-001
  3.5270000e-001 -1.6962533e-001
  3.5280000e-001 -1.6949962e-001
  3.5290000e-001 -1.6926415e-001
  3.5300000e-001 -1.6891887e-001
  3.5310000e-001 -1.6846379e-001
  3.5320000e-001 -1.6789903e-001
  3.5330000e-001 -1.6722474e-001
  3.5340000e-001 -1.6644115e-001
  3.5350000e-001 -1.6554858e-001
  3.5360000e-001 -1.6454739e-001
  3.5370000e-001 -1.6343804e-001
  3.5380000e-001 -1.6222105e-001
  3.5390000e-001 -1.6089698e-001
  3.5400000e-001 -1.5946652e-001
  3.5410000e-001 -1.5793037e-001
  3.5420000e-001 -1.5628933e-001
  3.5430000e-001 -1.5454426e-001
  3.5440000e-001 -1.5269610e-001
  3.5450000e-001 -1.5074584e-001
  3.5460000e-001 -1.4869454e-001
  3.5470000e-001 -1.4654335e-001
  3.5480000e-001 -1.4429345e-001
  3.5490000e-001 -1.4194611e-001
  3.5500000e-001 -1.3950265e-001
  3.5510000e-001 -1.3696448e-001
  3.5520000e-001 -1.3433304e-001
  3.5530000e-001 -1.3160984e-001
  3.5540000e-001 -1.2879648e-001
  3.5550000e-001 -1.2589458e-001
  3.5560000e-001 -1.2290584e-001
  3.5570000e-001 -1.1983203e-001
  3.5580000e-001 -1.1667496e-001
  3.5590000e-001 -1.1343650e-001
  3.5600000e-001 -1.1011857e-001
  3.5610000e-001 -1.0672316e-001
  3.5620000e-001 -1.0325230e-001
  3.5630000e-001 -9.9708075e-002
  3.5640000e-001 -9.6092630e-002
  3.5650000e-001 -9.2408147e-002
  3.5660000e-001 -8.8656863e-002
  3.5670000e-001 -8.4841058e-002
  3.5680000e-001 -8.0963061e-002
  3.5690000e-001 -7.7025243e-002
  3.5700000e-001 -7.3030019e-002
  3.5710000e-001 -6.8979845e-002
  3.5720000e-001 -6.4877215e-002
  3.5730000e-001 -6.0724664e-002
  3.5740000e-001 -5.6524762e-002
  3.5750000e-001 -5.2280115e-002
  3.5760000e-001 -4.7993361e-002
  3.5770000e-001 -4.3667173e-002
  3.5780000e-001 -3.9304251e-002
  3.5790000e-001 -3.4907325e-002
  3.5800000e-001 -3.0479153e-002
  3.5810000e-001 -2.6022516e-002
  3.5820000e-001 -2.1540222e-002
  3.5830000e-001 -1.7035097e-002
  3.5840000e-001 -1.2509989e-002
  3.5850000e-001 -7.9677641e-003
  3.5860000e-001 -3.4113053e-003
  3.5870000e-001  1.1564903e-003
  3.5880000e-001  5.7327127e-003
  3.5890000e-001  1.0314440e-002
  3.5900000e-001  1.4898743e-002
  3.5910000e-001  1.9482683e-002
  3.5920000e-001  2.4063316e-002
  3.5930000e-001  2.8637696e-002
  3.5940000e-001  3.3202873e-002
  3.5950000e-001  3.7755899e-002
  3.5960000e-001  4.2293826e-002
  3.5970000e-001  4.6813711e-002
  3.5980000e-001  5.1312617e-002
  3.5990000e-001  5.5787613e-002
  3.6000000e-001  6.0235779e-002
  3.6010000e-001  6.4654205e-002
  3.6020000e-001  6.9039995e-002
  3.6030000e-001  7.3390268e-002
  3.6040000e-001  7.7702159e-002
  3.6050000e-001  8.1972823e-002
  3.6060000e-001  8.6199433e-002
  3.6070000e-001  9.0379189e-002
  3.6080000e-001  9.4509310e-002
  3.6090000e-001  9.8587044e-002
  3.6100000e-001  1.0260967e-001
  3.6110000e-001  1.0657448e-001
  3.6120000e-001  1.1047882e-001
  3.6130000e-001  1.1432007e-001
  3.6140000e-001  1.1809561e-001
  3.6150000e-001  1.2180290e-001
  3.6160000e-001  1.2543940e-001
  3.6170000e-001  1.2900265e-001
  3.6180000e-001  1.3249019e-001
  3.6190000e-001  1.3589964e-001
  3.6200000e-001  1.3922864e-001
  3.6210000e-001  1.4247489e-001
  3.6220000e-001  1.4563612e-001
  3.6230000e-001  1.4871013e-001
  3.6240000e-001  1.5169477e-001
  3.6250000e-001  1.5458792e-001
  3.6260000e-001  1.5738753e-001
  3.6270000e-001  1.6009162e-001
  3.6280000e-001  1.6269824e-001
  3.6290000e-001  1.6520550e-001
  3.6300000e-001  1.6761159e-001
  3.6310000e-001  1.6991475e-001
  3.6320000e-001  1.7211328e-001
  3.6330000e-001  1.7420553e-001
  3.6340000e-001  1.7618994e-001
  3.6350000e-001  1.7806499e-001
  3.6360000e-001  1.7982926e-001
  3.6370000e-001  1.8148136e-001
  3.6380000e-001  1.8301998e-001
  3.6390000e-001  1.8444390e-001
  3.6400000e-001  1.8575194e-001
  3.6410000e-001  1.8694302e-001
  3.6420000e-001  1.8801610e-001
  3.6430000e-001  1.8897024e-001
  3.6440000e-001  1.8980457e-001
  3.6450000e-001  1.9051828e-001
  3.6460000e-001  1.9111063e-001
  3.6470000e-001  1.9158100e-001
  3.6480000e-001  1.9192878e-001
  3.6490000e-001  1.9215350e-001
  3.6500000e-001  1.9225472e-001
  3.6510000e-001  1.9223210e-001
  3.6520000e-001  1.9208538e-001
  3.6530000e-001  1.9181436e-001
  3.6540000e-001  1.9141894e-001
  3.6550000e-001  1.9089909e-001
  3.6560000e-001  1.9025485e-001
  3.6570000e-001  1.8948635e-001
  3.6580000e-001  1.8859379e-001
  3.6590000e-001  1.8757747e-001
  3.6600000e-001  1.8643775e-001
  3.6610000e-001  1.8517507e-001
  3.6620000e-001  1.8378995e-001
  3.6630000e-001  1.8228299e-001
  3.6640000e-001  1.8065488e-001
  3.6650000e-001  1.7890638e-001
  3.6660000e-001  1.7703831e-001
  3.6670000e-001  1.7505160e-001
  3.6680000e-001  1.7294724e-001
  3.6690000e-001  1.7072629e-001
  3.6700000e-001  1.6838990e-001
  3.6710000e-001  1.6593929e-001
  3.6720000e-001  1.6337576e-001
  3.6730000e-001  1.6070068e-001
  3.6740000e-001  1.5791548e-001
  3.6750000e-001  1.5502170e-001
  3.6760000e-001  1.5202091e-001
  3.6770000e-001  1.4891478e-001
  3.6780000e-001  1.4570505e-001
  3.6790000e-001  1.4239350e-001
  3.6800000e-001  1.3898202e-001
  3.6810000e-001  1.3547254e-001
  3.6820000e-001  1.3186706e-001
  3.6830000e-001  1.2816765e-001
  3.6840000e-001  1.2437646e-001
  3.6850000e-001  1.2049566e-001
  3.6860000e-001  1.1652753e-001
  3.6870000e-001  1.1247439e-001
  3.6880000e-001  1.0833861e-001
  3.6890000e-001  1.0412262e-001
  3.6900000e-001  9.9828930e-002
  3.6910000e-001  9.5460078e-002
  3.6920000e-001  9.1018669e-002
  3.6930000e-001  8.6507356e-002
  3.6940000e-001  8.1928844e-002
  3.6950000e-001  7.7285888e-002
  3.6960000e-001  7.2581286e-002
  3.6970000e-001  6.7817887e-002
  3.6980000e-001  6.2998581e-002
  3.6990000e-001  5.8126301e-002
  3.7000000e-001  5.3204021e-002
  3.7010000e-001  4.8234752e-002
  3.7020000e-001  4.3221545e-002
  3.7030000e-001  3.8167483e-002
  3.7040000e-001  3.3075686e-002
  3.7050000e-001  2.7949302e-002
  3.7060000e-001  2.2791511e-002
  3.7070000e-001  1.7605519e-002
  3.7080000e-001  1.2394558e-002
  3.7090000e-001  7.1618850e-003
  3.7100000e-001  1.9107776e-003
  3.7110000e-001 -3.3554664e-003
  3.7120000e-001 -8.6335314e-003
  3.7130000e-001 -1.3920086e-002
  3.7140000e-001 -1.9211786e-002
  3.7150000e-001 -2.4505275e-002
  3.7160000e-001 -2.9797185e-002
  3.7170000e-001 -3.5084144e-002
  3.7180000e-001 -4.0362773e-002
  3.7190000e-001 -4.5629688e-002
  3.7200000e-001 -5.0881507e-002
  3.7210000e-001 -5.6114847e-002
  3.7220000e-001 -6.1326328e-002
  3.7230000e-001 -6.6512575e-002
  3.7240000e-001 -7.1670222e-002
  3.7250000e-001 -7.6795909e-002
  3.7260000e-001 -8.1886291e-002
  3.7270000e-001 -8.6938035e-002
  3.7280000e-001 -9.1947822e-002
  3.7290000e-001 -9.6912354e-002
  3.7300000e-001 -1.0182835e-001
  3.7310000e-001 -1.0669256e-001
  3.7320000e-001 -1.1150173e-001
  3.7330000e-001 -1.1625268e-001
  3.7340000e-001 -1.2094221e-001
  3.7350000e-001 -1.2556717e-001
  3.7360000e-001 -1.3012446e-001
  3.7370000e-001 -1.3461098e-001
  3.7380000e-001 -1.3902370e-001
  3.7390000e-001 -1.4335959e-001
  3.7400000e-001 -1.4761570e-001
  3.7410000e-001 -1.5178910e-001
  3.7420000e-001 -1.5587691e-001
  3.7430000e-001 -1.5987628e-001
  3.7440000e-001 -1.6378444e-001
  3.7450000e-001 -1.6759864e-001
  3.7460000e-001 -1.7131619e-001
  3.7470000e-001 -1.7493447e-001
  3.7480000e-001 -1.7845089e-001
  3.7490000e-001 -1.8186294e-001
  3.7500000e-001 -1.8516813e-001
  3.7510000e-001 -1.8836409e-001
  3.7520000e-001 -1.9144845e-001
  3.7530000e-001 -1.9441895e-001
  3.7540000e-001 -1.9727337e-001
  3.7550000e-001 -2.0000956e-001
  3.7560000e-001 -2.0262544e-001
  3.7570000e-001 -2.0511901e-001
  3.7580000e-001 -2.0748833e-001
  3.7590000e-001 -2.0973152e-001
  3.7600000e-001 -2.1184680e-001
  3.7610000e-001 -2.1383244e-001
  3.7620000e-001 -2.1568681e-001
  3.7630000e-001 -2.1740833e-001
  3.7640000e-001 -2.1899553e-001
  3.7650000e-001 -2.2044699e-001
  3.7660000e-001 -2.2176140e-001
  3.7670000e-001 -2.2293749e-001
  3.7680000e-001 -2.2397412e-001
  3.7690000e-001 -2.2487020e-001
  3.7700000e-001 -2.2562474e-001
  3.7710000e-001 -2.2623683e-001
  3.7720000e-001 -2.2670564e-001
  3.7730000e-001 -2.2703044e-001
  3.7740000e-001 -2.2721059e-001
  3.7750000e-001 -2.2724551e-001
  3.7760000e-001 -2.2713474e-001
  3.7770000e-001 -2.2687790e-001
  3.7780000e-001 -2.2647468e-001
  3.7790000e-001 -2.2592489e-001
  3.7800000e-001 -2.2522842e-001
  3.7810000e-001 -2.2438523e-001
  3.7820000e-001 -2.2339541e-001
  3.7830000e-001 -2.2225910e-001
  3.7840000e-001 -2.2097656e-001
  3.7850000e-001 -2.1954813e-001
  3.7860000e-001 -2.1797424e-001
  3.7870000e-001 -2.1625542e-001
  3.7880000e-001 -2.1439229e-001
  3.7890000e-001 -2.1238555e-001
  3.7900000e-001 -2.1023599e-001
  3.7910000e-001 -2.0794452e-001
  3.7920000e-001 -2.0551209e-001
  3.7930000e-001 -2.0293980e-001
  3.7940000e-001 -2.0022879e-001
  3.7950000e-001 -1.9738030e-001
  3.7960000e-001 -1.9439569e-001
  3.7970000e-001 -1.9127636e-001
  3.7980000e-001 -1.8802384e-001
  3.7990000e-001 -1.8463972e-001
  3.8000000e-001 -1.8112569e-001
  3.8010000e-001 -1.7748350e-001
  3.8020000e-001 -1.7371503e-001
  3.8030000e-001 -1.6982220e-001
  3.8040000e-001 -1.6580704e-001
  3.8050000e-001 -1.6167164e-001
  3.8060000e-001 -1.5741819e-001
  3.8070000e-001 -1.5304895e-001
  3.8080000e-001 -1.4856625e-001
  3.8090000e-001 -1.4397251e-001
  3.8100000e-001 -1.3927023e-001
  3.8110000e-001 -1.3446197e-001
  3.8120000e-001 -1.2955036e-001
  3.8130000e-001 -1.2453813e-001
  3.8140000e-001 -1.1942804e-001
  3.8150000e-001 -1.1422295e-001
  3.8160000e-001 -1.0892578e-001
  3.8170000e-001 -1.0353950e-001
  3.8180000e-001 -9.8067167e-002
  3.8190000e-001 -9.2511884e-002
  3.8200000e-001 -8.6876821e-002
  3.8210000e-001 -8.1165205e-002
  3.8220000e-001 -7.5380323e-002
  3.8230000e-001 -6.9525513e-002
  3.8240000e-001 -6.3604169e-002
  3.8250000e-001 -5.7619737e-002
  3.8260000e-001 -5.1575712e-002
  3.8270000e-001 -4.5475634e-002
  3.8280000e-001 -3.9323093e-002
  3.8290000e-001 -3.3121720e-002
  3.8300000e-001 -2.6875188e-002
  3.8310000e-001 -2.0587210e-002
  3.8320000e-001 -1.4261536e-002
  3.8330000e-001 -7.9019509e-003
  3.8340000e-001 -1.5122736e-003
  3.8350000e-001  4.9036468e-003
  3.8360000e-001  1.1341932e-002
  3.8370000e-001  1.7798678e-002
  3.8380000e-001  2.4269956e-002
  3.8390000e-001  3.0751815e-002
  3.8400000e-001  3.7240285e-002
  3.8410000e-001  4.3731378e-002
  3.8420000e-001  5.0221091e-002
  3.8430000e-001  5.6705409e-002
  3.8440000e-001  6.3180306e-002
  3.8450000e-001  6.9641747e-002
  3.8460000e-001  7.6085694e-002
  3.8470000e-001  8.2508104e-002
  3.8480000e-001  8.8904932e-002
  3.8490000e-001  9.5272136e-002
  3.8500000e-001  1.0160568e-001
  3.8510000e-001  1.0790153e-001
  3.8520000e-001  1.1415565e-001
  3.8530000e-001  1.2036405e-001
  3.8540000e-001  1.2652272e-001
  3.8550000e-001  1.3262767e-001
  3.8560000e-001  1.3867494e-001
  3.8570000e-001  1.4466059e-001
  3.8580000e-001  1.5058069e-001
  3.8590000e-001  1.5643135e-001
  3.8600000e-001  1.6220869e-001
  3.8610000e-001  1.6790888e-001
  3.8620000e-001  1.7352811e-001
  3.8630000e-001  1.7906260e-001
  3.8640000e-001  1.8450863e-001
  3.8650000e-001  1.8986249e-001
  3.8660000e-001  1.9512053e-001
  3.8670000e-001  2.0027913e-001
  3.8680000e-001  2.0533473e-001
  3.8690000e-001  2.1028381e-001
  3.8700000e-001  2.1512290e-001
  3.8710000e-001  2.1984859e-001
  3.8720000e-001  2.2445751e-001
  3.8730000e-001  2.2894636e-001
  3.8740000e-001  2.3331188e-001
  3.8750000e-001  2.3755090e-001
  3.8760000e-001  2.4166028e-001
  3.8770000e-001  2.4563697e-001
  3.8780000e-001  2.4947798e-001
  3.8790000e-001  2.5318037e-001
  3.8800000e-001  2.5674129e-001
  3.8810000e-001  2.6015795e-001
  3.8820000e-001  2.6342765e-001
  3.8830000e-001  2.6654775e-001
  3.8840000e-001  2.6951569e-001
  3.8850000e-001  2.7232899e-001
  3.8860000e-001  2.7498525e-001
  3.8870000e-001  2.7748215e-001
  3.8880000e-001  2.7981746e-001
  3.8890000e-001  2.8198902e-001
  3.8900000e-001  2.8399477e-001
  3.8910000e-001  2.8583274e-001
  3.8920000e-001  2.8750103e-001
  3.8930000e-001  2.8899784e-001
  3.8940000e-001  2.9032148e-001
  3.8950000e-001  2.9147031e-001
  3.8960000e-001  2.9244283e-001
  3.8970000e-001  2.9323760e-001
  3.8980000e-001  2.9385330e-001
  3.8990000e-001  2.9428867e-001
  3.9000000e-001  2.9454260e-001
  3.9010000e-001  2.9461403e-001
  3.9020000e-001  2.9450203e-001
  3.9030000e-001  2.9420576e-001
  3.9040000e-001  2.9372446e-001
  3.9050000e-001  2.9305750e-001
  3.9060000e-001  2.9220435e-001
  3.9070000e-001  2.9116456e-001
  3.9080000e-001  2.8993780e-001
  3.9090000e-001  2.8852383e-001
  3.9100000e-001  2.8692252e-001
  3.9110000e-001  2.8513386e-001
  3.9120000e-001  2.8315790e-001
  3.9130000e-001  2.8099484e-001
  3.9140000e-001  2.7864495e-001
  3.9150000e-001  2.7610863e-001
  3.9160000e-001  2.7338636e-001
  3.9170000e-001  2.7047873e-001
  3.9180000e-001  2.6738645e-001
  3.9190000e-001  2.6411030e-001
  3.9200000e-001  2.6065120e-001
  3.9210000e-001  2.5701014e-001
  3.9220000e-001  2.5318824e-001
  3.9230000e-001  2.4918669e-001
  3.9240000e-001  2.4500680e-001
  3.9250000e-001  2.4064998e-001
  3.9260000e-001  2.3611774e-001
  3.9270000e-001  2.3141169e-001
  3.9280000e-001  2.2653351e-001
  3.9290000e-001  2.2148502e-001
  3.9300000e-001  2.1626811e-001
  3.9310000e-001  2.1088478e-001
  3.9320000e-001  2.0533709e-001
  3.9330000e-001  1.9962724e-001
  3.9340000e-001  1.9375749e-001
  3.9350000e-001  1.8773020e-001
  3.9360000e-001  1.8154782e-001
  3.9370000e-001  1.7521290e-001
  3.9380000e-001  1.6872804e-001
  3.9390000e-001  1.6209597e-001
  3.9400000e-001  1.5531947e-001
  3.9410000e-001  1.4840142e-001
  3.9420000e-001  1.4134477e-001
  3.9430000e-001  1.3415257e-001
  3.9440000e-001  1.2682792e-001
  3.9450000e-001  1.1937401e-001
  3.9460000e-001  1.1179411e-001
  3.9470000e-001  1.0409154e-001
  3.9480000e-001  9.6269715e-002
  3.9490000e-001  8.8332105e-002
  3.9500000e-001  8.0282249e-002
  3.9510000e-001  7.2123750e-002
  3.9520000e-001  6.3860275e-002
  3.9530000e-001  5.5495549e-002
  3.9540000e-001  4.7033358e-002
  3.9550000e-001  3.8477543e-002
  3.9560000e-001  2.9831997e-002
  3.9570000e-001  2.1100667e-002
  3.9580000e-001  1.2287550e-002
  3.9590000e-001  3.3966879e-003
  3.9600000e-001 -5.5678311e-003
  3.9610000e-001 -1.4601876e-002
  3.9620000e-001 -2.3701277e-002
  3.9630000e-001 -3.2861824e-002
  3.9640000e-001 -4.2079274e-002
  3.9650000e-001 -5.1349350e-002
  3.9660000e-001 -6.0667744e-002
  3.9670000e-001 -7.0030121e-002
  3.9680000e-001 -7.9432120e-002
  3.9690000e-001 -8.8869356e-002
  3.9700000e-001 -9.8337425e-002
  3.9710000e-001 -1.0783190e-001
  3.9720000e-001 -1.1734836e-001
  3.9730000e-001 -1.2688233e-001
  3.9740000e-001 -1.3642937e-001
  3.9750000e-001 -1.4598499e-001
  3.9760000e-001 -1.5554474e-001
  3.9770000e-001 -1.6510413e-001
  3.9780000e-001 -1.7465869e-001
  3.9790000e-001 -1.8420394e-001
  3.9800000e-001 -1.9373542e-001
  3.9810000e-001 -2.0324866e-001
  3.9820000e-001 -2.1273923e-001
  3.9830000e-001 -2.2220268e-001
  3.9840000e-001 -2.3163459e-001
  3.9850000e-001 -2.4103056e-001
  3.9860000e-001 -2.5038622e-001
  3.9870000e-001 -2.5969721e-001
  3.9880000e-001 -2.6895919e-001
  3.9890000e-001 -2.7816786e-001
  3.9900000e-001 -2.8731897e-001
  3.9910000e-001 -2.9640826e-001
  3.9920000e-001 -3.0543154e-001
  3.9930000e-001 -3.1438464e-001
  3.9940000e-001 -3.2326346e-001
  3.9950000e-001 -3.3206391e-001
  3.9960000e-001 -3.4078196e-001
  3.9970000e-001 -3.4941363e-001
  3.9980000e-001 -3.5795500e-001
  3.9990000e-001 -3.6640218e-001
  4.0000000e-001 -3.7475135e-001
  4.0010000e-001 -3.8299876e-001
  4.0020000e-001 -3.9114069e-001
  4.0030000e-001 -3.9917351e-001
  4.0040000e-001 -4.0709364e-001
  4.0050000e-001 -4.1489758e-001
  4.0060000e-001 -4.2258187e-001
  4.0070000e-001 -4.3014315e-001
  4.0080000e-001 -4.3757813e-001
  4.0090000e-001 -4.4488359e-001
  4.0100000e-001 -4.5205637e-001
  4.0110000e-001 -4.5909341e-001
  4.0120000e-001 -4.6599173e-001
  4.0130000e-001 -4.7274842e-001
  4.0140000e-001 -4.7936067e-001
  4.0150000e-001 -4.8582574e-001
  4.0160000e-001 -4.9214098e-001
  4.0170000e-001 -4.9830385e-001
  4.0180000e-001 -5.0431187e-001
  4.0190000e-001 -5.1016268e-001
  4.0200000e-001 -5.1585399e-001
  4.0210000e-001 -5.2138362e-001
  4.0220000e-001 -5.2674948e-001
  4.0230000e-001 -5.3194958e-001
  4.0240000e-001 -5.3698204e-001
  4.0250000e-001 -5.4184506e-001
  4.0260000e-001 -5.4653696e-001
  4.0270000e-001 -5.5105614e-001
  4.0280000e-001 -5.5540113e-001
  4.0290000e-001 -5.5957055e-001
  4.0300000e-001 -5.6356311e-001
  4.0310000e-001 -5.6737767e-001
  4.0320000e-001 -5.7101314e-001
  4.0330000e-001 -5.7446859e-001
  4.0340000e-001 -5.7774317e-001
  4.0350000e-001 -5.8083614e-001
  4.0360000e-001 -5.8374688e-001
  4.0370000e-001 -5.8647486e-001
  4.0380000e-001 -5.8901969e-001
  4.0390000e-001 -5.9138106e-001
  4.0400000e-001 -5.9355879e-001
  4.0410000e-001 -5.9555280e-001
  4.0420000e-001 -5.9736313e-001
  4.0430000e-001 -5.9898993e-001
  4.0440000e-001 -6.0043345e-001
  4.0450000e-001 -6.0169406e-001
  4.0460000e-001 -6.0277224e-001
  4.0470000e-001 -6.0366857e-001
  4.0480000e-001 -6.0438377e-001
  4.0490000e-001 -6.0491863e-001
  4.0500000e-001 -6.0527408e-001
  4.0510000e-001 -6.0545114e-001
  4.0520000e-001 -6.0545095e-001
  4.0530000e-001 -6.0527475e-001
  4.0540000e-001 -6.0492389e-001
  4.0550000e-001 -6.0439983e-001
  4.0560000e-001 -6.0370413e-001
  4.0570000e-001 -6.0283846e-001
  4.0580000e-001 -6.0180458e-001
  4.0590000e-001 -6.0060438e-001
  4.0600000e-001 -5.9923982e-001
  4.0610000e-001 -5.9771298e-001
  4.0620000e-001 -5.9602603e-001
  4.0630000e-001 -5.9418125e-001
  4.0640000e-001 -5.9218100e-001
  4.0650000e-001 -5.9002776e-001
  4.0660000e-001 -5.8772407e-001
  4.0670000e-001 -5.8527259e-001
  4.0680000e-001 -5.8267605e-001
  4.0690000e-001 -5.7993730e-001
  4.0700000e-001 -5.7705925e-001
  4.0710000e-001 -5.7404489e-001
  4.0720000e-001 -5.7089733e-001
  4.0730000e-001 -5.6761973e-001
  4.0740000e-001 -5.6421535e-001
  4.0750000e-001 -5.6068750e-001
  4.0760000e-001 -5.5703961e-001
  4.0770000e-001 -5.5327515e-001
  4.0780000e-001 -5.4939767e-001
  4.0790000e-001 -5.4541080e-001
  4.0800000e-001 -5.4131824e-001
  4.0810000e-001 -5.3712373e-001
  4.0820000e-001 -5.3283111e-001
  4.0830000e-001 -5.2844425e-001
  4.0840000e-001 -5.2396710e-001
  4.0850000e-001 -5.1940367e-001
  4.0860000e-001 -5.1475800e-001
  4.0870000e-001 -5.1003420e-001
  4.0880000e-001 -5.0523643e-001
  4.0890000e-001 -5.0036890e-001
  4.0900000e-001 -4.9543584e-001
  4.0910000e-001 -4.9044157e-001
  4.0920000e-001 -4.8539039e-001
  4.0930000e-001 -4.8028669e-001
  4.0940000e-001 -4.7513486e-001
  4.0950000e-001 -4.6993933e-001
  4.0960000e-001 -4.6470458e-001
  4.0970000e-001 -4.5943508e-001
  4.0980000e-001 -4.5413535e-001
  4.0990000e-001 -4.4880992e-001
  4.1000000e-001 -4.4346335e-001
  4.1010000e-001 -4.3810020e-001
  4.1020000e-001 -4.3272505e-001
  4.1030000e-001 -4.2734249e-001
  4.1040000e-001 -4.2195712e-001
  4.1050000e-001 -4.1657353e-001
  4.1060000e-001 -4.1119634e-001
  4.1070000e-001 -4.0583012e-001
  4.1080000e-001 -4.0047950e-001
  4.1090000e-001 -3.9514905e-001
  4.1100000e-001 -3.8984335e-001
  4.1110000e-001 -3.8456697e-001
  4.1120000e-001 -3.7932447e-001
  4.1130000e-001 -3.7412037e-001
  4.1140000e-001 -3.6895918e-001
  4.1150000e-001 -3.6384540e-001
  4.1160000e-001 -3.5878349e-001
  4.1170000e-001 -3.5377788e-001
  4.1180000e-001 -3.4883297e-001
  4.1190000e-001 -3.4395313e-001
  4.1200000e-001 -3.3914268e-001
  4.1210000e-001 -3.3440591e-001
  4.1220000e-001 -3.2974707e-001
  4.1230000e-001 -3.2517036e-001
  4.1240000e-001 -3.2067993e-001
  4.1250000e-001 -3.1627987e-001
  4.1260000e-001 -3.1197425e-001
  4.1270000e-001 -3.0776704e-001
  4.1280000e-001 -3.0366219e-001
  4.1290000e-001 -2.9966356e-001
  4.1300000e-001 -2.9577497e-001
  4.1310000e-001 -2.9200015e-001
  4.1320000e-001 -2.8834279e-001
  4.1330000e-001 -2.8480649e-001
  4.1340000e-001 -2.8139479e-001
  4.1350000e-001 -2.7811113e-001
  4.1360000e-001 -2.7495891e-001
  4.1370000e-001 -2.7194141e-001
  4.1380000e-001 -2.6906188e-001
  4.1390000e-001 -2.6632343e-001
  4.1400000e-001 -2.6372912e-001
  4.1410000e-001 -2.6128192e-001
  4.1420000e-001 -2.5898469e-001
  4.1430000e-001 -2.5684023e-001
  4.1440000e-001 -2.5485122e-001
  4.1450000e-001 -2.5302025e-001
  4.1460000e-001 -2.5134983e-001
  4.1470000e-001 -2.4984235e-001
  4.1480000e-001 -2.4850012e-001
  4.1490000e-001 -2.4732533e-001
  4.1500000e-001 -2.4632007e-001
  4.1510000e-001 -2.4548635e-001
  4.1520000e-001 -2.4482604e-001
  4.1530000e-001 -2.4434092e-001
  4.1540000e-001 -2.4403267e-001
  4.1550000e-001 -2.4390283e-001
  4.1560000e-001 -2.4395287e-001
  4.1570000e-001 -2.4418413e-001
  4.1580000e-001 -2.4459781e-001
  4.1590000e-001 -2.4519505e-001
  4.1600000e-001 -2.4597683e-001
  4.1610000e-001 -2.4694404e-001
  4.1620000e-001 -2.4809744e-001
  4.1630000e-001 -2.4943769e-001
  4.1640000e-001 -2.5096531e-001
  4.1650000e-001 -2.5268072e-001
  4.1660000e-001 -2.5458422e-001
  4.1670000e-001 -2.5667598e-001
  4.1680000e-001 -2.5895606e-001
  4.1690000e-001 -2.6142441e-001
  4.1700000e-001 -2.6408084e-001
  4.1710000e-001 -2.6692505e-001
  4.1720000e-001 -2.6995662e-001
  4.1730000e-001 -2.7317503e-001
  4.1740000e-001 -2.7657960e-001
  4.1750000e-001 -2.8016957e-001
  4.1760000e-001 -2.8394404e-001
  4.1770000e-001 -2.8790199e-001
  4.1780000e-001 -2.9204230e-001
  4.1790000e-001 -2.9636370e-001
  4.1800000e-001 -3.0086485e-001
  4.1810000e-001 -3.0554425e-001
  4.1820000e-001 -3.1040031e-001
  4.1830000e-001 -3.1543131e-001
  4.1840000e-001 -3.2063542e-001
  4.1850000e-001 -3.2601071e-001
  4.1860000e-001 -3.3155512e-001
  4.1870000e-001 -3.3726647e-001
  4.1880000e-001 -3.4314251e-001
  4.1890000e-001 -3.4918084e-001
  4.1900000e-001 -3.5537897e-001
  4.1910000e-001 -3.6173430e-001
  4.1920000e-001 -3.6824413e-001
  4.1930000e-001 -3.7490565e-001
  4.1940000e-001 -3.8171594e-001
  4.1950000e-001 -3.8867200e-001
  4.1960000e-001 -3.9577071e-001
  4.1970000e-001 -4.0300887e-001
  4.1980000e-001 -4.1038318e-001
  4.1990000e-001 -4.1789022e-001
  4.2000000e-001 -4.2552652e-001
  4.2010000e-001 -4.3328849e-001
  4.2020000e-001 -4.4117246e-001
  4.2030000e-001 -4.4917468e-001
  4.2040000e-001 -4.5729131e-001
  4.2050000e-001 -4.6551842e-001
  4.2060000e-001 -4.7385201e-001
  4.2070000e-001 -4.8228801e-001
  4.2080000e-001 -4.9082225e-001
  4.2090000e-001 -4.9945051e-001
  4.2100000e-001 -5.0816848e-001
  4.2110000e-001 -5.1697181e-001
  4.2120000e-001 -5.2585604e-001
  4.2130000e-001 -5.3481670e-001
  4.2140000e-001 -5.4384921e-001
  4.2150000e-001 -5.5294897e-001
  4.2160000e-001 -5.6211129e-001
  4.2170000e-001 -5.7133145e-001
  4.2180000e-001 -5.8060467e-001
  4.2190000e-001 -5.8992614e-001
  4.2200000e-001 -5.9929097e-001
  4.2210000e-001 -6.0869425e-001
  4.2220000e-001 -6.1813105e-001
  4.2230000e-001 -6.2759635e-001
  4.2240000e-001 -6.3708515e-001
  4.2250000e-001 -6.4659239e-001
  4.2260000e-001 -6.5611299e-001
  4.2270000e-001 -6.6564184e-001
  4.2280000e-001 -6.7517381e-001
  4.2290000e-001 -6.8470376e-001
  4.2300000e-001 -6.9422652e-001
  4.2310000e-001 -7.0373690e-001
  4.2320000e-001 -7.1322974e-001
  4.2330000e-001 -7.2269982e-001
  4.2340000e-001 -7.3214194e-001
  4.2350000e-001 -7.4155091e-001
  4.2360000e-001 -7.5092153e-001
  4.2370000e-001 -7.6024860e-001
  4.2380000e-001 -7.6952694e-001
  4.2390000e-001 -7.7875136e-001
  4.2400000e-001 -7.8791671e-001
  4.2410000e-001 -7.9701783e-001
  4.2420000e-001 -8.0604961e-001
  4.2430000e-001 -8.1500693e-001
  4.2440000e-001 -8.2388473e-001
  4.2450000e-001 -8.3267794e-001
  4.2460000e-001 -8.4138156e-001
  4.2470000e-001 -8.4999060e-001
  4.2480000e-001 -8.5850012e-001
  4.2490000e-001 -8.6690521e-001
  4.2500000e-001 -8.7520100e-001
  4.2510000e-001 -8.8338269e-001
  4.2520000e-001 -8.9144551e-001
  4.2530000e-001 -8.9938475e-001
  4.2540000e-001 -9.0719573e-001
  4.2550000e-001 -9.1487387e-001
  4.2560000e-001 -9.2241462e-001
  4.2570000e-001 -9.2981350e-001
  4.2580000e-001 -9.3706610e-001
  4.2590000e-001 -9.4416807e-001
  4.2600000e-001 -9.5111514e-001
  4.2610000e-001 -9.5790311e-001
  4.2620000e-001 -9.6452785e-001
  4.2630000e-001 -9.7098531e-001
  4.2640000e-001 -9.7727154e-001
  4.2650000e-001 -9.8338264e-001
  4.2660000e-001 -9.8931482e-001
  4.2670000e-001 -9.9506437e-001
  4.2680000e-001 -1.0006277e+000
  4.2690000e-001 -1.0060012e+000
  4.2700000e-001 -1.0111815e+000
  4.2710000e-001 -1.0161653e+000
  4.2720000e-001 -1.0209493e+000
  4.2730000e-001 -1.0255304e+000
  4.2740000e-001 -1.0299055e+000
  4.2750000e-001 -1.0340717e+000
  4.2760000e-001 -1.0380262e+000
  4.2770000e-001 -1.0417663e+000
  4.2780000e-001 -1.0452894e+000
  4.2790000e-001 -1.0485930e+000
  4.2800000e-001 -1.0516746e+000
  4.2810000e-001 -1.0545321e+000
  4.2820000e-001 -1.0571632e+000
  4.2830000e-001 -1.0595660e+000
  4.2840000e-001 -1.0617385e+000
  4.2850000e-001 -1.0636789e+000
  4.2860000e-001 -1.0653855e+000
  4.2870000e-001 -1.0668569e+000
  4.2880000e-001 -1.0680915e+000
  4.2890000e-001 -1.0690881e+000
  4.2900000e-001 -1.0698454e+000
  4.2910000e-001 -1.0703624e+000
  4.2920000e-001 -1.0706383e+000
  4.2930000e-001 -1.0706721e+000
  4.2940000e-001 -1.0704632e+000
  4.2950000e-001 -1.0700111e+000
  4.2960000e-001 -1.0693153e+000
  4.2970000e-001 -1.0683755e+000
  4.2980000e-001 -1.0671917e+000
  4.2990000e-001 -1.0657636e+000
  4.3000000e-001 -1.0640916e+000
  4.3010000e-001 -1.0621757e+000
  4.3020000e-001 -1.0600164e+000
  4.3030000e-001 -1.0576141e+000
  4.3040000e-001 -1.0549694e+000
  4.3050000e-001 -1.0520832e+000
  4.3060000e-001 -1.0489562e+000
  4.3070000e-001 -1.0455895e+000
  4.3080000e-001 -1.0419842e+000
  4.3090000e-001 -1.0381416e+000
  4.3100000e-001 -1.0340630e+000
  4.3110000e-001 -1.0297500e+000
  4.3120000e-001 -1.0252043e+000
  4.3130000e-001 -1.0204275e+000
  4.3140000e-001 -1.0154216e+000
  4.3150000e-001 -1.0101885e+000
  4.3160000e-001 -1.0047305e+000
  4.3170000e-001 -9.9904979e-001
  4.3180000e-001 -9.9314871e-001
  4.3190000e-001 -9.8702978e-001
  4.3200000e-001 -9.8069561e-001
  4.3210000e-001 -9.7414893e-001
  4.3220000e-001 -9.6739259e-001
  4.3230000e-001 -9.6042953e-001
  4.3240000e-001 -9.5326282e-001
  4.3250000e-001 -9.4589565e-001
  4.3260000e-001 -9.3833130e-001
  4.3270000e-001 -9.3057315e-001
  4.3280000e-001 -9.2262470e-001
  4.3290000e-001 -9.1448956e-001
  4.3300000e-001 -9.0617142e-001
  4.3310000e-001 -8.9767408e-001
  4.3320000e-001 -8.8900143e-001
  4.3330000e-001 -8.8015747e-001
  4.3340000e-001 -8.7114626e-001
  4.3350000e-001 -8.6197199e-001
  4.3360000e-001 -8.5263891e-001
  4.3370000e-001 -8.4315136e-001
  4.3380000e-001 -8.3351378e-001
  4.3390000e-001 -8.2373066e-001
  4.3400000e-001 -8.1380659e-001
  4.3410000e-001 -8.0374624e-001
  4.3420000e-001 -7.9355434e-001
  4.3430000e-001 -7.8323569e-001
  4.3440000e-001 -7.7279516e-001
  4.3450000e-001 -7.6223769e-001
  4.3460000e-001 -7.5156828e-001
  4.3470000e-001 -7.4079198e-001
  4.3480000e-001 -7.2991391e-001
  4.3490000e-001 -7.1893924e-001
  4.3500000e-001 -7.0787318e-001
  4.3510000e-001 -6.9672101e-001
  4.3520000e-001 -6.8548802e-001
  4.3530000e-001 -6.7417959e-001
  4.3540000e-001 -6.6280109e-001
  4.3550000e-001 -6.5135796e-001
  4.3560000e-001 -6.3985566e-001
  4.3570000e-001 -6.2829968e-001
  4.3580000e-001 -6.1669554e-001
  4.3590000e-001 -6.0504877e-001
  4.3600000e-001 -5.9336495e-001
  4.3610000e-001 -5.8164964e-001
  4.3620000e-001 -5.6990845e-001
  4.3630000e-001 -5.5814697e-001
  4.3640000e-001 -5.4637082e-001
  4.3650000e-001 -5.3458562e-001
  4.3660000e-001 -5.2279699e-001
  4.3670000e-001 -5.1101054e-001
  4.3680000e-001 -4.9923189e-001
  4.3690000e-001 -4.8746663e-001
  4.3700000e-001 -4.7572038e-001
  4.3710000e-001 -4.6399869e-001
  4.3720000e-001 -4.5230714e-001
  4.3730000e-001 -4.4065127e-001
  4.3740000e-001 -4.2903659e-001
  4.3750000e-001 -4.1746860e-001
  4.3760000e-001 -4.0595276e-001
  4.3770000e-001 -3.9449450e-001
  4.3780000e-001 -3.8309920e-001
  4.3790000e-001 -3.7177223e-001
  4.3800000e-001 -3.6051889e-001
  4.3810000e-001 -3.4934445e-001
  4.3820000e-001 -3.3825412e-001
  4.3830000e-001 -3.2725308e-001
  4.3840000e-001 -3.1634644e-001
  4.3850000e-001 -3.0553926e-001
  4.3860000e-001 -2.9483652e-001
  4.3870000e-001 -2.8424317e-001
  4.3880000e-001 -2.7376408e-001
  4.3890000e-001 -2.6340404e-001
  4.3900000e-001 -2.5316778e-001
  4.3910000e-001 -2.4305997e-001
  4.3920000e-001 -2.3308517e-001
  4.3930000e-001 -2.2324791e-001
  4.3940000e-001 -2.1355258e-001
  4.3950000e-001 -2.0400354e-001
  4.3960000e-001 -1.9460503e-001
  4.3970000e-001 -1.8536121e-001
  4.3980000e-001 -1.7627616e-001
  4.3990000e-001 -1.6735386e-001
  4.4000000e-001 -1.5859818e-001
  4.4010000e-001 -1.5001291e-001
  4.4020000e-001 -1.4160175e-001
  4.4030000e-001 -1.3336826e-001
  4.4040000e-001 -1.2531594e-001
  4.4050000e-001 -1.1744815e-001
  4.4060000e-001 -1.0976816e-001
  4.4070000e-001 -1.0227914e-001
  4.4080000e-001 -9.4984114e-002
  4.4090000e-001 -8.7886032e-002
  4.4100000e-001 -8.0987706e-002
  4.4110000e-001 -7.4291839e-002
  4.4120000e-001 -6.7801016e-002
  4.4130000e-001 -6.1517701e-002
  4.4140000e-001 -5.5444241e-002
  4.4150000e-001 -4.9582859e-002
  4.4160000e-001 -4.3935654e-002
  4.4170000e-001 -3.8504604e-002
  4.4180000e-001 -3.3291559e-002
  4.4190000e-001 -2.8298245e-002
  4.4200000e-001 -2.3526260e-002
  4.4210000e-001 -1.8977073e-002
  4.4220000e-001 -1.4652027e-002
  4.4230000e-001 -1.0552332e-002
  4.4240000e-001 -6.6790712e-003
  4.4250000e-001 -3.0331952e-003
  4.4260000e-001  3.8447568e-004
  4.4270000e-001  3.5732529e-003
  4.4280000e-001  6.5325796e-003
  4.4290000e-001  9.2620311e-003
  4.4300000e-001  1.1761315e-002
  4.4310000e-001  1.4030270e-002
  4.4320000e-001  1.6068870e-002
  4.4330000e-001  1.7877218e-002
  4.4340000e-001  1.9455551e-002
  4.4350000e-001  2.0804238e-002
  4.4360000e-001  2.1923777e-002
  4.4370000e-001  2.2814802e-002
  4.4380000e-001  2.3478073e-002
  4.4390000e-001  2.3914483e-002
  4.4400000e-001  2.4125054e-002
  4.4410000e-001  2.4110936e-002
  4.4420000e-001  2.3873410e-002
  4.4430000e-001  2.3413881e-002
  4.4440000e-001  2.2733882e-002
  4.4450000e-001  2.1835073e-002
  4.4460000e-001  2.0719235e-002
  4.4470000e-001  1.9388275e-002
  4.4480000e-001  1.7844221e-002
  4.4490000e-001  1.6089223e-002
  4.4500000e-001  1.4125549e-002
  4.4510000e-001  1.1955586e-002
  4.4520000e-001  9.5818370e-003
  4.4530000e-001  7.0069206e-003
  4.4540000e-001  4.2335685e-003
  4.4550000e-001  1.2646243e-003
  4.4560000e-001 -1.8969587e-003
  4.4570000e-001 -5.2481189e-003
  4.4580000e-001 -8.7856882e-003
  4.4590000e-001 -1.2506395e-002
  4.4600000e-001 -1.6406863e-002
  4.4610000e-001 -2.0483620e-002
  4.4620000e-001 -2.4733092e-002
  4.4630000e-001 -2.9151609e-002
  4.4640000e-001 -3.3735410e-002
  4.4650000e-001 -3.8480641e-002
  4.4660000e-001 -4.3383358e-002
  4.4670000e-001 -4.8439532e-002
  4.4680000e-001 -5.3645050e-002
  4.4690000e-001 -5.8995716e-002
  4.4700000e-001 -6.4487255e-002
  4.4710000e-001 -7.0115317e-002
  4.4720000e-001 -7.5875476e-002
  4.4730000e-001 -8.1763237e-002
  4.4740000e-001 -8.7774035e-002
  4.4750000e-001 -9.3903240e-002
  4.4760000e-001 -1.0014616e-001
  4.4770000e-001 -1.0649804e-001
  4.4780000e-001 -1.1295407e-001
  4.4790000e-001 -1.1950938e-001
  4.4800000e-001 -1.2615907e-001
  4.4810000e-001 -1.3289817e-001
  4.4820000e-001 -1.3972166e-001
  4.4830000e-001 -1.4662450e-001
  4.4840000e-001 -1.5360160e-001
  4.4850000e-001 -1.6064783e-001
  4.4860000e-001 -1.6775803e-001
  4.4870000e-001 -1.7492701e-001
  4.4880000e-001 -1.8214956e-001
  4.4890000e-001 -1.8942043e-001
  4.4900000e-001 -1.9673438e-001
  4.4910000e-001 -2.0408611e-001
  4.4920000e-001 -2.1147035e-001
  4.4930000e-001 -2.1888179e-001
  4.4940000e-001 -2.2631512e-001
  4.4950000e-001 -2.3376503e-001
  4.4960000e-001 -2.4122621e-001
  4.4970000e-001 -2.4869334e-001
  4.4980000e-001 -2.5616111e-001
  4.4990000e-001 -2.6362424e-001
  4.5000000e-001 -2.7107744e-001
  4.5010000e-001 -2.7851543e-001
  4.5020000e-001 -2.8593296e-001
  4.5030000e-001 -2.9332480e-001
  4.5040000e-001 -3.0068575e-001
  4.5050000e-001 -3.0801063e-001
  4.5060000e-001 -3.1529429e-001
  4.5070000e-001 -3.2253162e-001
  4.5080000e-001 -3.2971755e-001
  4.5090000e-001 -3.3684703e-001
  4.5100000e-001 -3.4391508e-001
  4.5110000e-001 -3.5091675e-001
  4.5120000e-001 -3.5784715e-001
  4.5130000e-001 -3.6470143e-001
  4.5140000e-001 -3.7147481e-001
  4.5150000e-001 -3.7816255e-001
  4.5160000e-001 -3.8475999e-001
  4.5170000e-001 -3.9126253e-001
  4.5180000e-001 -3.9766562e-001
  4.5190000e-001 -4.0396480e-001
  4.5200000e-001 -4.1015568e-001
  4.5210000e-001 -4.1623393e-001
  4.5220000e-001 -4.2219532e-001
  4.5230000e-001 -4.2803567e-001
  4.5240000e-001 -4.3375093e-001
  4.5250000e-001 -4.3933708e-001
  4.5260000e-001 -4.4479023e-001
  4.5270000e-001 -4.5010656e-001
  4.5280000e-001 -4.5528235e-001
  4.5290000e-001 -4.6031398e-001
  4.5300000e-001 -4.6519791e-001
  4.5310000e-001 -4.6993071e-001
  4.5320000e-001 -4.7450906e-001
  4.5330000e-001 -4.7892972e-001
  4.5340000e-001 -4.8318959e-001
  4.5350000e-001 -4.8728565e-001
  4.5360000e-001 -4.9121499e-001
  4.5370000e-001 -4.9497483e-001
  4.5380000e-001 -4.9856249e-001
  4.5390000e-001 -5.0197540e-001
  4.5400000e-001 -5.0521113e-001
  4.5410000e-001 -5.0826733e-001
  4.5420000e-001 -5.1114180e-001
  4.5430000e-001 -5.1383246e-001
  4.5440000e-001 -5.1633733e-001
  4.5450000e-001 -5.1865457e-001
  4.5460000e-001 -5.2078246e-001
  4.5470000e-001 -5.2271942e-001
  4.5480000e-001 -5.2446396e-001
  4.5490000e-001 -5.2601477e-001
  4.5500000e-001 -5.2737061e-001
  4.5510000e-001 -5.2853043e-001
  4.5520000e-001 -5.2949325e-001
  4.5530000e-001 -5.3025827e-001
  4.5540000e-001 -5.3082480e-001
  4.5550000e-001 -5.3119227e-001
  4.5560000e-001 -5.3136026e-001
  4.5570000e-001 -5.3132849e-001
  4.5580000e-001 -5.3109679e-001
  4.5590000e-001 -5.3066514e-001
  4.5600000e-001 -5.3003364e-001
  4.5610000e-001 -5.2920253e-001
  4.5620000e-001 -5.2817220e-001
  4.5630000e-001 -5.2694313e-001
  4.5640000e-001 -5.2551598e-001
  4.5650000e-001 -5.2389151e-001
  4.5660000e-001 -5.2207062e-001
  4.5670000e-001 -5.2005436e-001
  4.5680000e-001 -5.1784389e-001
  4.5690000e-001 -5.1544051e-001
  4.5700000e-001 -5.1284563e-001
  4.5710000e-001 -5.1006082e-001
  4.5720000e-001 -5.0708777e-001
  4.5730000e-001 -5.0392827e-001
  4.5740000e-001 -5.0058427e-001
  4.5750000e-001 -4.9705784e-001
  4.5760000e-001 -4.9335115e-001
  4.5770000e-001 -4.8946651e-001
  4.5780000e-001 -4.8540636e-001
  4.5790000e-001 -4.8117325e-001
  4.5800000e-001 -4.7676984e-001
  4.5810000e-001 -4.7219892e-001
  4.5820000e-001 -4.6746340e-001
  4.5830000e-001 -4.6256628e-001
  4.5840000e-001 -4.5751070e-001
  4.5850000e-001 -4.5229989e-001
  4.5860000e-001 -4.4693721e-001
  4.5870000e-001 -4.4142609e-001
  4.5880000e-001 -4.3577011e-001
  4.5890000e-001 -4.2997291e-001
  4.5900000e-001 -4.2403826e-001
  4.5910000e-001 -4.1797002e-001
  4.5920000e-001 -4.1177214e-001
  4.5930000e-001 -4.0544867e-001
  4.5940000e-001 -3.9900374e-001
  4.5950000e-001 -3.9244158e-001
  4.5960000e-001 -3.8576652e-001
  4.5970000e-001 -3.7898293e-001
  4.5980000e-001 -3.7209531e-001
  4.5990000e-001 -3.6510821e-001
  4.6000000e-001 -3.5802625e-001
  4.6010000e-001 -3.5085416e-001
  4.6020000e-001 -3.4359669e-001
  4.6030000e-001 -3.3625870e-001
  4.6040000e-001 -3.2884509e-001
  4.6050000e-001 -3.2136083e-001
  4.6060000e-001 -3.1381095e-001
  4.6070000e-001 -3.0620054e-001
  4.6080000e-001 -2.9853472e-001
  4.6090000e-001 -2.9081869e-001
  4.6100000e-001 -2.8305768e-001
  4.6110000e-001 -2.7525696e-001
  4.6120000e-001 -2.6742185e-001
  4.6130000e-001 -2.5955770e-001
  4.6140000e-001 -2.5166990e-001
  4.6150000e-001 -2.4376386e-001
  4.6160000e-001 -2.3584504e-001
  4.6170000e-001 -2.2791889e-001
  4.6180000e-001 -2.1999092e-001
  4.6190000e-001 -2.1206662e-001
  4.6200000e-001 -2.0415152e-001
  4.6210000e-001 -1.9625114e-001
  4.6220000e-001 -1.8837104e-001
  4.6230000e-001 -1.8051674e-001
  4.6240000e-001 -1.7269381e-001
  4.6250000e-001 -1.6490777e-001
  4.6260000e-001 -1.5716416e-001
  4.6270000e-001 -1.4946851e-001
  4.6280000e-001 -1.4182633e-001
  4.6290000e-001 -1.3424313e-001
  4.6300000e-001 -1.2672437e-001
  4.6310000e-001 -1.1927551e-001
  4.6320000e-001 -1.1190198e-001
  4.6330000e-001 -1.0460918e-001
  4.6340000e-001 -9.7402484e-002
  4.6350000e-001 -9.0287210e-002
  4.6360000e-001 -8.3268653e-002
  4.6370000e-001 -7.6352062e-002
  4.6380000e-001 -6.9542639e-002
  4.6390000e-001 -6.2845536e-002
  4.6400000e-001 -5.6265855e-002
  4.6410000e-001 -4.9808640e-002
  4.6420000e-001 -4.3478878e-002
  4.6430000e-001 -3.7281492e-002
  4.6440000e-001 -3.1221344e-002
  4.6450000e-001 -2.5303224e-002
  4.6460000e-001 -1.9531852e-002
  4.6470000e-001 -1.3911876e-002
  4.6480000e-001 -8.4478661e-003
  4.6490000e-001 -3.1443109e-003
  4.6500000e-001  1.9943817e-003
  4.6510000e-001  6.9638900e-003
  4.6520000e-001  1.1759980e-002
  4.6530000e-001  1.6378511e-002
  4.6540000e-001  2.0815432e-002
  4.6550000e-001  2.5066791e-002
  4.6560000e-001  2.9128734e-002
  4.6570000e-001  3.2997510e-002
  4.6580000e-001  3.6669469e-002
  4.6590000e-001  4.0141070e-002
  4.6600000e-001  4.3408877e-002
  4.6610000e-001  4.6469570e-002
  4.6620000e-001  4.9319937e-002
  4.6630000e-001  5.1956885e-002
  4.6640000e-001  5.4377436e-002
  4.6650000e-001  5.6578732e-002
  4.6660000e-001  5.8558038e-002
  4.6670000e-001  6.0312740e-002
  4.6680000e-001  6.1840351e-002
  4.6690000e-001  6.3138508e-002
  4.6700000e-001  6.4204981e-002
  4.6710000e-001  6.5037667e-002
  4.6720000e-001  6.5634594e-002
  4.6730000e-001  6.5993927e-002
  4.6740000e-001  6.6113963e-002
  4.6750000e-001  6.5993136e-002
  4.6760000e-001  6.5630015e-002
  4.6770000e-001  6.5023311e-002
  4.6780000e-001  6.4171872e-002
  4.6790000e-001  6.3074688e-002
  4.6800000e-001  6.1730889e-002
  4.6810000e-001  6.0139750e-002
  4.6820000e-001  5.8300685e-002
  4.6830000e-001  5.6213257e-002
  4.6840000e-001  5.3877169e-002
  4.6850000e-001  5.1292272e-002
  4.6860000e-001  4.8458561e-002
  4.6870000e-001  4.5376177e-002
  4.6880000e-001  4.2045409e-002
  4.6890000e-001  3.8466690e-002
  4.6900000e-001  3.4640602e-002
  4.6910000e-001  3.0567870e-002
  4.6920000e-001  2.6249370e-002
  4.6930000e-001  2.1686122e-002
  4.6940000e-001  1.6879292e-002
  4.6950000e-001  1.1830193e-002
  4.6960000e-001  6.5402844e-003
  4.6970000e-001  1.0111688e-003
  4.6980000e-001 -4.7554051e-003
  4.6990000e-001 -1.0757545e-002
  4.7000000e-001 -1.6993214e-002
  4.7010000e-001 -2.3460235e-002
  4.7020000e-001 -3.0156286e-002
  4.7030000e-001 -3.7078907e-002
  4.7040000e-001 -4.4225496e-002
  4.7050000e-001 -5.1593314e-002
  4.7060000e-001 -5.9179483e-002
  4.7070000e-001 -6.6980988e-002
  4.7080000e-001 -7.4994681e-002
  4.7090000e-001 -8.3217279e-002
  4.7100000e-001 -9.1645367e-002
  4.7110000e-001 -1.0027540e-001
  4.7120000e-001 -1.0910370e-001
  4.7130000e-001 -1.1812647e-001
  4.7140000e-001 -1.2733978e-001
  4.7150000e-001 -1.3673958e-001
  4.7160000e-001 -1.4632170e-001
  4.7170000e-001 -1.5608184e-001
  4.7180000e-001 -1.6601560e-001
  4.7190000e-001 -1.7611844e-001
  4.7200000e-001 -1.8638573e-001
  4.7210000e-001 -1.9681271e-001
  4.7220000e-001 -2.0739453e-001
  4.7230000e-001 -2.1812623e-001
  4.7240000e-001 -2.2900272e-001
  4.7250000e-001 -2.4001884e-001
  4.7260000e-001 -2.5116932e-001
  4.7270000e-001 -2.6244878e-001
  4.7280000e-001 -2.7385178e-001
  4.7290000e-001 -2.8537275e-001
  4.7300000e-001 -2.9700606e-001
  4.7310000e-001 -3.0874597e-001
  4.7320000e-001 -3.2058669e-001
  4.7330000e-001 -3.3252232e-001
  4.7340000e-001 -3.4454690e-001
  4.7350000e-001 -3.5665439e-001
  4.7360000e-001 -3.6883868e-001
  4.7370000e-001 -3.8109360e-001
  4.7380000e-001 -3.9341289e-001
  4.7390000e-001 -4.0579027e-001
  4.7400000e-001 -4.1821937e-001
  4.7410000e-001 -4.3069378e-001
  4.7420000e-001 -4.4320703e-001
  4.7430000e-001 -4.5575260e-001
  4.7440000e-001 -4.6832395e-001
  4.7450000e-001 -4.8091446e-001
  4.7460000e-001 -4.9351749e-001
  4.7470000e-001 -5.0612639e-001
  4.7480000e-001 -5.1873443e-001
  4.7490000e-001 -5.3133489e-001
  4.7500000e-001 -5.4392102e-001
  4.7510000e-001 -5.5648603e-001
  4.7520000e-001 -5.6902314e-001
  4.7530000e-001 -5.8152553e-001
  4.7540000e-001 -5.9398639e-001
  4.7550000e-001 -6.0639889e-001
  4.7560000e-001 -6.1875620e-001
  4.7570000e-001 -6.3105150e-001
  4.7580000e-001 -6.4327797e-001
  4.7590000e-001 -6.5542878e-001
  4.7600000e-001 -6.6749713e-001
  4.7610000e-001 -6.7947624e-001
  4.7620000e-001 -6.9135933e-001
  4.7630000e-001 -7.0313965e-001
  4.7640000e-001 -7.1481047e-001
  4.7650000e-001 -7.2636511e-001
  4.7660000e-001 -7.3779688e-001
  4.7670000e-001 -7.4909918e-001
  4.7680000e-001 -7.6026540e-001
  4.7690000e-001 -7.7128900e-001
  4.7700000e-001 -7.8216349e-001
  4.7710000e-001 -7.9288240e-001
  4.7720000e-001 -8.0343933e-001
  4.7730000e-001 -8.1382796e-001
  4.7740000e-001 -8.2404199e-001
  4.7750000e-001 -8.3407520e-001
  4.7760000e-001 -8.4392144e-001
  4.7770000e-001 -8.5357462e-001
  4.7780000e-001 -8.6302873e-001
  4.7790000e-001 -8.7227784e-001
  4.7800000e-001 -8.8131608e-001
  4.7810000e-001 -8.9013767e-001
  4.7820000e-001 -8.9873693e-001
  4.7830000e-001 -9.0710825e-001
  4.7840000e-001 -9.1524611e-001
  4.7850000e-001 -9.2314509e-001
  4.7860000e-001 -9.3079988e-001
  4.7870000e-001 -9.3820523e-001
  4.7880000e-001 -9.4535604e-001
  4.7890000e-001 -9.5224728e-001
  4.7900000e-001 -9.5887404e-001
  4.7910000e-001 -9.6523152e-001
  4.7920000e-001 -9.7131502e-001
  4.7930000e-001 -9.7711997e-001
  4.7940000e-001 -9.8264192e-001
  4.7950000e-001 -9.8787653e-001
  4.7960000e-001 -9.9281957e-001
  4.7970000e-001 -9.9746695e-001
  4.7980000e-001 -1.0018147e+000
  4.7990000e-001 -1.0058590e+000
  4.8000000e-001 -1.0095961e+000
  4.8010000e-001 -1.0130225e+000
  4.8020000e-001 -1.0161347e+000
  4.8030000e-001 -1.0189294e+000
  4.8040000e-001 -1.0214034e+000
  4.8050000e-001 -1.0235537e+000
  4.8060000e-001 -1.0253774e+000
  4.8070000e-001 -1.0268717e+000
  4.8080000e-001 -1.0280341e+000
  4.8090000e-001 -1.0288621e+000
  4.8100000e-001 -1.0293534e+000
  4.8110000e-001 -1.0295058e+000
  4.8120000e-001 -1.0293172e+000
  4.8130000e-001 -1.0287859e+000
  4.8140000e-001 -1.0279101e+000
  4.8150000e-001 -1.0266882e+000
  4.8160000e-001 -1.0251188e+000
  4.8170000e-001 -1.0232006e+000
  4.8180000e-001 -1.0209326e+000
  4.8190000e-001 -1.0183138e+000
  4.8200000e-001 -1.0153433e+000
  4.8210000e-001 -1.0120206e+000
  4.8220000e-001 -1.0083451e+000
  4.8230000e-001 -1.0043165e+000
  4.8240000e-001 -9.9993467e-001
  4.8250000e-001 -9.9519949e-001
  4.8260000e-001 -9.9011113e-001
  4.8270000e-001 -9.8466988e-001
  4.8280000e-001 -9.7887617e-001
  4.8290000e-001 -9.7273060e-001
  4.8300000e-001 -9.6623392e-001
  4.8310000e-001 -9.5938703e-001
  4.8320000e-001 -9.5219099e-001
  4.8330000e-001 -9.4464700e-001
  4.8340000e-001 -9.3675644e-001
  4.8350000e-001 -9.2852082e-001
  4.8360000e-001 -9.1994179e-001
  4.8370000e-001 -9.1102117e-001
  4.8380000e-001 -9.0176094e-001
  4.8390000e-001 -8.9216319e-001
  4.8400000e-001 -8.8223019e-001
  4.8410000e-001 -8.7196434e-001
  4.8420000e-001 -8.6136819e-001
  4.8430000e-001 -8.5044443e-001
  4.8440000e-001 -8.3919589e-001
  4.8450000e-001 -8.2762554e-001
  4.8460000e-001 -8.1573650e-001
  4.8470000e-001 -8.0353200e-001
  4.8480000e-001 -7.9101544e-001
  4.8490000e-001 -7.7819032e-001
  4.8500000e-001 -7.6506030e-001
  4.8510000e-001 -7.5162915e-001
  4.8520000e-001 -7.3790077e-001
  4.8530000e-001 -7.2387919e-001
  4.8540000e-001 -7.0956856e-001
  4.8550000e-001 -6.9497316e-001
  4.8560000e-001 -6.8009738e-001
  4.8570000e-001 -6.6494572e-001
  4.8580000e-001 -6.4952280e-001
  4.8590000e-001 -6.3383337e-001
  4.8600000e-001 -6.1788226e-001
  4.8610000e-001 -6.0167442e-001
  4.8620000e-001 -5.8521491e-001
  4.8630000e-001 -5.6850889e-001
  4.8640000e-001 -5.5156160e-001
  4.8650000e-001 -5.3437840e-001
  4.8660000e-001 -5.1696473e-001
  4.8670000e-001 -4.9932612e-001
  4.8680000e-001 -4.8146821e-001
  4.8690000e-001 -4.6339669e-001
  4.8700000e-001 -4.4511735e-001
  4.8710000e-001 -4.2663606e-001
  4.8720000e-001 -4.0795877e-001
  4.8730000e-001 -3.8909149e-001
  4.8740000e-001 -3.7004030e-001
  4.8750000e-001 -3.5081136e-001
  4.8760000e-001 -3.3141089e-001
  4.8770000e-001 -3.1184516e-001
  4.8780000e-001 -2.9212050e-001
  4.8790000e-001 -2.7224331e-001
  4.8800000e-001 -2.5222001e-001
  4.8810000e-001 -2.3205710e-001
  4.8820000e-001 -2.1176110e-001
  4.8830000e-001 -1.9133859e-001
  4.8840000e-001 -1.7079617e-001
  4.8850000e-001 -1.5014048e-001
  4.8860000e-001 -1.2937820e-001
  4.8870000e-001 -1.0851602e-001
  4.8880000e-001 -8.7560672e-002
  4.8890000e-001 -6.6518900e-002
  4.8900000e-001 -4.5397465e-002
  4.8910000e-001 -2.4203143e-002
  4.8920000e-001 -2.9427210e-003
  4.8930000e-001  1.8377007e-002
  4.8940000e-001  3.9749243e-002
  4.8950000e-001  6.1167188e-002
  4.8960000e-001  8.2624046e-002
  4.8970000e-001  1.0411303e-001
  4.8980000e-001  1.2562735e-001
  4.8990000e-001  1.4716026e-001
  4.9000000e-001  1.6870498e-001
  4.9010000e-001  1.9025480e-001
  4.9020000e-001  2.1180301e-001
  4.9030000e-001  2.3334291e-001
  4.9040000e-001  2.5486786e-001
  4.9050000e-001  2.7637123e-001
  4.9060000e-001  2.9784644e-001
  4.9070000e-001  3.1928694e-001
  4.9080000e-001  3.4068622e-001
  4.9090000e-001  3.6203782e-001
  4.9100000e-001  3.8333533e-001
  4.9110000e-001  4.0457239e-001
  4.9120000e-001  4.2574268e-001
  4.9130000e-001  4.4683996e-001
  4.9140000e-001  4.6785803e-001
  4.9150000e-001  4.8879076e-001
  4.9160000e-001  5.0963209e-001
  4.9170000e-001  5.3037603e-001
  4.9180000e-001  5.5101665e-001
  4.9190000e-001  5.7154809e-001
  4.9200000e-001  5.9196459e-001
  4.9210000e-001  6.1226045e-001
  4.9220000e-001  6.3243005e-001
  4.9230000e-001  6.5246787e-001
  4.9240000e-001  6.7236846e-001
  4.9250000e-001  6.9212647e-001
  4.9260000e-001  7.1173663e-001
  4.9270000e-001  7.3119377e-001
  4.9280000e-001  7.5049283e-001
  4.9290000e-001  7.6962881e-001
  4.9300000e-001  7.8859686e-001
  4.9310000e-001  8.0739219e-001
  4.9320000e-001  8.2601013e-001
  4.9330000e-001  8.4444612e-001
  4.9340000e-001  8.6269571e-001
  4.9350000e-001  8.8075454e-001
  4.9360000e-001  8.9861838e-001
  4.9370000e-001  9.1628311e-001
  4.9380000e-001  9.3374473e-001
  4.9390000e-001  9.5099933e-001
  4.9400000e-001  9.6804316e-001
  4.9410000e-001  9.8487254e-001
  4.9420000e-001  1.0014840e+000
  4.9430000e-001  1.0178740e+000
  4.9440000e-001  1.0340393e+000
  4.9450000e-001  1.0499768e+000
  4.9460000e-001  1.0656835e+000
  4.9470000e-001  1.0811563e+000
  4.9480000e-001  1.0963925e+000
  4.9490000e-001  1.1113895e+000
  4.9500000e-001  1.1261447e+000
  4.9510000e-001  1.1406558e+000
  4.9520000e-001  1.1549203e+000
  4.9530000e-001  1.1689363e+000
  4.9540000e-001  1.1827016e+000
  4.9550000e-001  1.1962145e+000
  4.9560000e-001  1.2094731e+000
  4.9570000e-001  1.2224758e+000
  4.9580000e-001  1.2352212e+000
  4.9590000e-001  1.2477079e+000
  4.9600000e-001  1.2599346e+000
  4.9610000e-001  1.2719003e+000
  4.9620000e-001  1.2836040e+000
  4.9630000e-001  1.2950449e+000
  4.9640000e-001  1.3062223e+000
  4.9650000e-001  1.3171356e+000
  4.9660000e-001  1.3277843e+000
  4.9670000e-001  1.3381682e+000
  4.9680000e-001  1.3482872e+000
  4.9690000e-001  1.3581410e+000
  4.9700000e-001  1.3677299e+000
  4.9710000e-001  1.3770540e+000
  4.9720000e-001  1.3861136e+000
  4.9730000e-001  1.3949093e+000
  4.9740000e-001  1.4034415e+000
  4.9750000e-001  1.4117111e+000
  4.9760000e-001  1.4197187e+000
  4.9770000e-001  1.4274655e+000
  4.9780000e-001  1.4349523e+000
  4.9790000e-001  1.4421805e+000
  4.9800000e-001  1.4491514e+000
  4.9810000e-001  1.4558662e+000
  4.9820000e-001  1.4623266e+000
  4.9830000e-001  1.4685343e+000
  4.9840000e-001  1.4744909e+000
  4.9850000e-001  1.4801984e+000
  4.9860000e-001  1.4856587e+000
  4.9870000e-001  1.4908739e+000
  4.9880000e-001  1.4958461e+000
  4.9890000e-001  1.5005778e+000
  4.9900000e-001  1.5050711e+000
  4.9910000e-001  1.5093287e+000
  4.9920000e-001  1.5133531e+000
  4.9930000e-001  1.5171470e+000
  4.9940000e-001  1.5207132e+000
  4.9950000e-001  1.5240544e+000
  4.9960000e-001  1.5271737e+000
  4.9970000e-001  1.5300741e+000
  4.9980000e-001  1.5327587e+000
  4.9990000e-001  1.5352306e+000
  5.0000000e-001  1.5374932e+000
  5.0010000e-001  1.5395498e+000
  5.0020000e-001  1.5414038e+000
  5.0030000e-001  1.5430587e+000
  5.0040000e-001  1.5445180e+000
  5.0050000e-001  1.5457855e+000
  5.0060000e-001  1.5468647e+000
  5.0070000e-001  1.5477595e+000
  5.0080000e-001  1.5484736e+000
  5.0090000e-001  1.5490109e+000
  5.0100000e-001  1.5493753e+000
  5.0110000e-001  1.5495707e+000
  5.0120000e-001  1.5496013e+000
  5.0130000e-001  1.5494710e+000
  5.0140000e-001  1.5491840e+000
  5.0150000e-001  1.5487443e+000
  5.0160000e-001  1.5481562e+000
  5.0170000e-001  1.5474239e+000
  5.0180000e-001  1.5465516e+000
  5.0190000e-001  1.5455436e+000
  5.0200000e-001  1.5444041e+000
  5.0210000e-001  1.5431375e+000
  5.0220000e-001  1.5417482e+000
  5.0230000e-001  1.5402404e+000
  5.0240000e-001  1.5386186e+000
  5.0250000e-001  1.5368871e+000
  5.0260000e-001  1.5350503e+000
  5.0270000e-001  1.5331126e+000
  5.0280000e-001  1.5310784e+000
  5.0290000e-001  1.5289521e+000
  5.0300000e-001  1.5267381e+000
  5.0310000e-001  1.5244408e+000
  5.0320000e-001  1.5220645e+000
  5.0330000e-001  1.5196136e+000
  5.0340000e-001  1.5170925e+000
  5.0350000e-001  1.5145056e+000
  5.0360000e-001  1.5118570e+000
  5.0370000e-001  1.5091512e+000
  5.0380000e-001  1.5063925e+000
  5.0390000e-001  1.5035850e+000
  5.0400000e-001  1.5007330e+000
  5.0410000e-001  1.4978406e+000
  5.0420000e-001  1.4949121e+000
  5.0430000e-001  1.4919515e+000
  5.0440000e-001  1.4889630e+000
  5.0450000e-001  1.4859505e+000
  5.0460000e-001  1.4829181e+000
  5.0470000e-001  1.4798697e+000
  5.0480000e-001  1.4768091e+000
  5.0490000e-001  1.4737404e+000
  5.0500000e-001  1.4706671e+000
  5.0510000e-001  1.4675932e+000
  5.0520000e-001  1.4645223e+000
  5.0530000e-001  1.4614579e+000
  5.0540000e-001  1.4584037e+000
  5.0550000e-001  1.4553631e+000
  5.0560000e-001  1.4523397e+000
  5.0570000e-001  1.4493367e+000
  5.0580000e-001  1.4463574e+000
  5.0590000e-001  1.4434052e+000
  5.0600000e-001  1.4404830e+000
  5.0610000e-001  1.4375941e+000
  5.0620000e-001  1.4347415e+000
  5.0630000e-001  1.4319279e+000
  5.0640000e-001  1.4291564e+000
  5.0650000e-001  1.4264296e+000
  5.0660000e-001  1.4237503e+000
  5.0670000e-001  1.4211211e+000
  5.0680000e-001  1.4185444e+000
  5.0690000e-001  1.4160227e+000
  5.0700000e-001  1.4135584e+000
  5.0710000e-001  1.4111536e+000
  5.0720000e-001  1.4088107e+000
  5.0730000e-001  1.4065316e+000
  5.0740000e-001  1.4043183e+000
  5.0750000e-001  1.4021728e+000
  5.0760000e-001  1.4000968e+000
  5.0770000e-001  1.3980920e+000
  5.0780000e-001  1.3961601e+000
  5.0790000e-001  1.3943026e+000
  5.0800000e-001  1.3925209e+000
  5.0810000e-001  1.3908163e+000
  5.0820000e-001  1.3891900e+000
  5.0830000e-001  1.3876432e+000
  5.0840000e-001  1.3861770e+000
  5.0850000e-001  1.3847922e+000
  5.0860000e-001  1.3834897e+000
  5.0870000e-001  1.3822702e+000
  5.0880000e-001  1.3811344e+000
  5.0890000e-001  1.3800829e+000
  5.0900000e-001  1.3791160e+000
  5.0910000e-001  1.3782342e+000
  5.0920000e-001  1.3774377e+000
  5.0930000e-001  1.3767266e+000
  5.0940000e-001  1.3761010e+000
  5.0950000e-001  1.3755608e+000
  5.0960000e-001  1.3751060e+000
  5.0970000e-001  1.3747363e+000
  5.0980000e-001  1.3744514e+000
  5.0990000e-001  1.3742508e+000
  5.1000000e-001  1.3741341e+000
  5.1010000e-001  1.3741005e+000
  5.1020000e-001  1.3741496e+000
  5.1030000e-001  1.3742803e+000
  5.1040000e-001  1.3744920e+000
  5.1050000e-001  1.3747835e+000
  5.1060000e-001  1.3751539e+000
  5.1070000e-001  1.3756019e+000
  5.1080000e-001  1.3761264e+000
  5.1090000e-001  1.3767260e+000
  5.1100000e-001  1.3773993e+000
  5.1110000e-001  1.3781449e+000
  5.1120000e-001  1.3789611e+000
  5.1130000e-001  1.3798464e+000
  5.1140000e-001  1.3807989e+000
  5.1150000e-001  1.3818169e+000
  5.1160000e-001  1.3828985e+000
  5.1170000e-001  1.3840418e+000
  5.1180000e-001  1.3852447e+000
  5.1190000e-001  1.3865051e+000
  5.1200000e-001  1.3878209e+000
  5.1210000e-001  1.3891898e+000
  5.1220000e-001  1.3906095e+000
  5.1230000e-001  1.3920777e+000
  5.1240000e-001  1.3935918e+000
  5.1250000e-001  1.3951496e+000
  5.1260000e-001  1.3967483e+000
  5.1270000e-001  1.3983853e+000
  5.1280000e-001  1.4000582e+000
  5.1290000e-001  1.4017640e+000
  5.1300000e-001  1.4035001e+000
  5.1310000e-001  1.4052636e+000
  5.1320000e-001  1.4070517e+000
  5.1330000e-001  1.4088616e+000
  5.1340000e-001  1.4106901e+000
  5.1350000e-001  1.4125345e+000
  5.1360000e-001  1.4143916e+000
  5.1370000e-001  1.4162584e+000
  5.1380000e-001  1.4181318e+000
  5.1390000e-001  1.4200088e+000
  5.1400000e-001  1.4218860e+000
  5.1410000e-001  1.4237605e+000
  5.1420000e-001  1.4256289e+000
  5.1430000e-001  1.4274882e+000
  5.1440000e-001  1.4293349e+000
  5.1450000e-001  1.4311659e+000
  5.1460000e-001  1.4329779e+000
  5.1470000e-001  1.4347677e+000
  5.1480000e-001  1.4365318e+000
  5.1490000e-001  1.4382671e+000
  5.1500000e-001  1.4399702e+000
  5.1510000e-001  1.4416379e+000
  5.1520000e-001  1.4432667e+000
  5.1530000e-001  1.4448535e+000
  5.1540000e-001  1.4463948e+000
  5.1550000e-001  1.4478875e+000
  5.1560000e-001  1.4493281e+000
  5.1570000e-001  1.4507135e+000
  5.1580000e-001  1.4520404e+000
  5.1590000e-001  1.4533054e+000
  5.1600000e-001  1.4545055e+000
  5.1610000e-001  1.4556373e+000
  5.1620000e-001  1.4566977e+000
  5.1630000e-001  1.4576836e+000
  5.1640000e-001  1.4585917e+000
  5.1650000e-001  1.4594190e+000
  5.1660000e-001  1.4601624e+000
  5.1670000e-001  1.4608188e+000
  5.1680000e-001  1.4613852e+000
  5.1690000e-001  1.4618588e+000
  5.1700000e-001  1.4622364e+000
  5.1710000e-001  1.4625153e+000
  5.1720000e-001  1.4626926e+000
  5.1730000e-001  1.4627655e+000
  5.1740000e-001  1.4627312e+000
  5.1750000e-001  1.4625870e+000
  5.1760000e-001  1.4623303e+000
  5.1770000e-001  1.4619584e+000
  5.1780000e-001  1.4614689e+000
  5.1790000e-001  1.4608591e+000
  5.1800000e-001  1.4601268e+000
  5.1810000e-001  1.4592695e+000
  5.1820000e-001  1.4582848e+000
  5.1830000e-001  1.4571706e+000
  5.1840000e-001  1.4559247e+000
  5.1850000e-001  1.4545450e+000
  5.1860000e-001  1.4530293e+000
  5.1870000e-001  1.4513758e+000
  5.1880000e-001  1.4495824e+000
  5.1890000e-001  1.4476474e+000
  5.1900000e-001  1.4455691e+000
  5.1910000e-001  1.4433456e+000
  5.1920000e-001  1.4409754e+000
  5.1930000e-001  1.4384570e+000
  5.1940000e-001  1.4357889e+000
  5.1950000e-001  1.4329697e+000
  5.1960000e-001  1.4299980e+000
  5.1970000e-001  1.4268728e+000
  5.1980000e-001  1.4235929e+000
  5.1990000e-001  1.4201571e+000
  5.2000000e-001  1.4165645e+000
  5.2010000e-001  1.4128142e+000
  5.2020000e-001  1.4089055e+000
  5.2030000e-001  1.4048376e+000
  5.2040000e-001  1.4006098e+000
  5.2050000e-001  1.3962217e+000
  5.2060000e-001  1.3916727e+000
  5.2070000e-001  1.3869625e+000
  5.2080000e-001  1.3820908e+000
  5.2090000e-001  1.3770574e+000
  5.2100000e-001  1.3718621e+000
  5.2110000e-001  1.3665051e+000
  5.2120000e-001  1.3609863e+000
  5.2130000e-001  1.3553058e+000
  5.2140000e-001  1.3494641e+000
  5.2150000e-001  1.3434612e+000
  5.2160000e-001  1.3372978e+000
  5.2170000e-001  1.3309743e+000
  5.2180000e-001  1.3244912e+000
  5.2190000e-001  1.3178494e+000
  5.2200000e-001  1.3110495e+000
  5.2210000e-001  1.3040924e+000
  5.2220000e-001  1.2969791e+000
  5.2230000e-001  1.2897105e+000
  5.2240000e-001  1.2822879e+000
  5.2250000e-001  1.2747124e+000
  5.2260000e-001  1.2669853e+000
  5.2270000e-001  1.2591079e+000
  5.2280000e-001  1.2510818e+000
  5.2290000e-001  1.2429085e+000
  5.2300000e-001  1.2345895e+000
  5.2310000e-001  1.2261266e+000
  5.2320000e-001  1.2175215e+000
  5.2330000e-001  1.2087762e+000
  5.2340000e-001  1.1998925e+000
  5.2350000e-001  1.1908725e+000
  5.2360000e-001  1.1817181e+000
  5.2370000e-001  1.1724317e+000
  5.2380000e-001  1.1630154e+000
  5.2390000e-001  1.1534716e+000
  5.2400000e-001  1.1438025e+000
  5.2410000e-001  1.1340107e+000
  5.2420000e-001  1.1240986e+000
  5.2430000e-001  1.1140689e+000
  5.2440000e-001  1.1039241e+000
  5.2450000e-001  1.0936670e+000
  5.2460000e-001  1.0833003e+000
  5.2470000e-001  1.0728269e+000
  5.2480000e-001  1.0622496e+000
  5.2490000e-001  1.0515714e+000
  5.2500000e-001  1.0407952e+000
  5.2510000e-001  1.0299242e+000
  5.2520000e-001  1.0189613e+000
  5.2530000e-001  1.0079099e+000
  5.2540000e-001  9.9677293e-001
  5.2550000e-001  9.8555379e-001
  5.2560000e-001  9.7425571e-001
  5.2570000e-001  9.6288204e-001
  5.2580000e-001  9.5143612e-001
  5.2590000e-001  9.3992137e-001
  5.2600000e-001  9.2834123e-001
  5.2610000e-001  9.1669917e-001
  5.2620000e-001  9.0499870e-001
  5.2630000e-001  8.9324335e-001
  5.2640000e-001  8.8143669e-001
  5.2650000e-001  8.6958230e-001
  5.2660000e-001  8.5768381e-001
  5.2670000e-001  8.4574484e-001
  5.2680000e-001  8.3376906e-001
  5.2690000e-001  8.2176013e-001
  5.2700000e-001  8.0972175e-001
  5.2710000e-001  7.9765762e-001
  5.2720000e-001  7.8557145e-001
  5.2730000e-001  7.7346696e-001
  5.2740000e-001  7.6134789e-001
  5.2750000e-001  7.4921796e-001
  5.2760000e-001  7.3708092e-001
  5.2770000e-001  7.2494050e-001
  5.2780000e-001  7.1280043e-001
  5.2790000e-001  7.0066446e-001
  5.2800000e-001  6.8853629e-001
  5.2810000e-001  6.7641966e-001
  5.2820000e-001  6.6431827e-001
  5.2830000e-001  6.5223582e-001
  5.2840000e-001  6.4017598e-001
  5.2850000e-001  6.2814241e-001
  5.2860000e-001  6.1613878e-001
  5.2870000e-001  6.0416869e-001
  5.2880000e-001  5.9223575e-001
  5.2890000e-001  5.8034355e-001
  5.2900000e-001  5.6849562e-001
  5.2910000e-001  5.5669549e-001
  5.2920000e-001  5.4494666e-001
  5.2930000e-001  5.3325257e-001
  5.2940000e-001  5.2161666e-001
  5.2950000e-001  5.1004231e-001
  5.2960000e-001  4.9853287e-001
  5.2970000e-001  4.8709164e-001
  5.2980000e-001  4.7572189e-001
  5.2990000e-001  4.6442685e-001
  5.3000000e-001  4.5320968e-001
  5.3010000e-001  4.4207352e-001
  5.3020000e-001  4.3102145e-001
  5.3030000e-001  4.2005648e-001
  5.3040000e-001  4.0918161e-001
  5.3050000e-001  3.9839974e-001
  5.3060000e-001  3.8771375e-001
  5.3070000e-001  3.7712643e-001
  5.3080000e-001  3.6664055e-001
  5.3090000e-001  3.5625877e-001
  5.3100000e-001  3.4598374e-001
  5.3110000e-001  3.3581802e-001
  5.3120000e-001  3.2576410e-001
  5.3130000e-001  3.1582441e-001
  5.3140000e-001  3.0600132e-001
  5.3150000e-001  2.9629712e-001
  5.3160000e-001  2.8671405e-001
  5.3170000e-001  2.7725425e-001
  5.3180000e-001  2.6791981e-001
  5.3190000e-001  2.5871274e-001
  5.3200000e-001  2.4963498e-001
  5.3210000e-001  2.4068839e-001
  5.3220000e-001  2.3187475e-001
  5.3230000e-001  2.2319578e-001
  5.3240000e-001  2.1465310e-001
  5.3250000e-001  2.0624826e-001
  5.3260000e-001  1.9798275e-001
  5.3270000e-001  1.8985795e-001
  5.3280000e-001  1.8187518e-001
  5.3290000e-001  1.7403566e-001
  5.3300000e-001  1.6634056e-001
  5.3310000e-001  1.5879094e-001
  5.3320000e-001  1.5138778e-001
  5.3330000e-001  1.4413199e-001
  5.3340000e-001  1.3702439e-001
  5.3350000e-001  1.3006572e-001
  5.3360000e-001  1.2325663e-001
  5.3370000e-001  1.1659768e-001
  5.3380000e-001  1.1008937e-001
  5.3390000e-001  1.0373210e-001
  5.3400000e-001  9.7526176e-002
  5.3410000e-001  9.1471840e-002
  5.3420000e-001  8.5569239e-002
  5.3430000e-001  7.9818440e-002
  5.3440000e-001  7.4219424e-002
  5.3450000e-001  6.8772090e-002
  5.3460000e-001  6.3476254e-002
  5.3470000e-001  5.8331649e-002
  5.3480000e-001  5.3337925e-002
  5.3490000e-001  4.8494651e-002
  5.3500000e-001  4.3801315e-002
  5.3510000e-001  3.9257323e-002
  5.3520000e-001  3.4862000e-002
  5.3530000e-001  3.0614595e-002
  5.3540000e-001  2.6514274e-002
  5.3550000e-001  2.2560126e-002
  5.3560000e-001  1.8751165e-002
  5.3570000e-001  1.5086325e-002
  5.3580000e-001  1.1564466e-002
  5.3590000e-001  8.1843727e-003
  5.3600000e-001  4.9447563e-003
  5.3610000e-001  1.8442550e-003
  5.3620000e-001 -1.1185649e-003
  5.3630000e-001 -3.9452077e-003
  5.3640000e-001 -6.6372472e-003
  5.3650000e-001 -9.1963258e-003
  5.3660000e-001 -1.1624153e-002
  5.3670000e-001 -1.3922504e-002
  5.3680000e-001 -1.6093218e-002
  5.3690000e-001 -1.8138199e-002
  5.3700000e-001 -2.0059413e-002
  5.3710000e-001 -2.1858884e-002
  5.3720000e-001 -2.3538698e-002
  5.3730000e-001 -2.5100996e-002
  5.3740000e-001 -2.6547978e-002
  5.3750000e-001 -2.7881895e-002
  5.3760000e-001 -2.9105054e-002
  5.3770000e-001 -3.0219812e-002
  5.3780000e-001 -3.1228576e-002
  5.3790000e-001 -3.2133801e-002
  5.3800000e-001 -3.2937987e-002
  5.3810000e-001 -3.3643682e-002
  5.3820000e-001 -3.4253473e-002
  5.3830000e-001 -3.4769990e-002
  5.3840000e-001 -3.5195904e-002
  5.3850000e-001 -3.5533920e-002
  5.3860000e-001 -3.5786781e-002
  5.3870000e-001 -3.5957263e-002
  5.3880000e-001 -3.6048175e-002
  5.3890000e-001 -3.6062355e-002
  5.3900000e-001 -3.6002668e-002
  5.3910000e-001 -3.5872009e-002
  5.3920000e-001 -3.5673293e-002
  5.3930000e-001 -3.5409460e-002
  5.3940000e-001 -3.5083470e-002
  5.3950000e-001 -3.4698301e-002
  5.3960000e-001 -3.4256948e-002
  5.3970000e-001 -3.3762419e-002
  5.3980000e-001 -3.3217736e-002
  5.3990000e-001 -3.2625932e-002
  5.4000000e-001 -3.1990046e-002
  5.4010000e-001 -3.1313125e-002
  5.4020000e-001 -3.0598221e-002
  5.4030000e-001 -2.9848388e-002
  5.4040000e-001 -2.9066680e-002
  5.4050000e-001 -2.8256149e-002
  5.4060000e-001 -2.7419845e-002
  5.4070000e-001 -2.6560811e-002
  5.4080000e-001 -2.5682083e-002
  5.4090000e-001 -2.4786689e-002
  5.4100000e-001 -2.3877641e-002
  5.4110000e-001 -2.2957943e-002
  5.4120000e-001 -2.2030581e-002
  5.4130000e-001 -2.1098522e-002
  5.4140000e-001 -2.0164717e-002
  5.4150000e-001 -1.9232093e-002
  5.4160000e-001 -1.8303555e-002
  5.4170000e-001 -1.7381985e-002
  5.4180000e-001 -1.6470234e-002
  5.4190000e-001 -1.5571127e-002
  5.4200000e-001 -1.4687458e-002
  5.4210000e-001 -1.3821989e-002
  5.4220000e-001 -1.2977447e-002
  5.4230000e-001 -1.2156523e-002
  5.4240000e-001 -1.1361872e-002
  5.4250000e-001 -1.0596108e-002
  5.4260000e-001 -9.8618034e-003
  5.4270000e-001 -9.1614902e-003
  5.4280000e-001 -8.4976545e-003
  5.4290000e-001 -7.8727367e-003
  5.4300000e-001 -7.2891298e-003
  5.4310000e-001 -6.7491776e-003
  5.4320000e-001 -6.2551736e-003
  5.4330000e-001 -5.8093592e-003
  5.4340000e-001 -5.4139221e-003
  5.4350000e-001 -5.0709954e-003
  5.4360000e-001 -4.7826558e-003
  5.4370000e-001 -4.5509225e-003
  5.4380000e-001 -4.3777558e-003
  5.4390000e-001 -4.2650558e-003
  5.4400000e-001 -4.2146613e-003
  5.4410000e-001 -4.2283485e-003
  5.4420000e-001 -4.3078300e-003
  5.4430000e-001 -4.4547536e-003
  5.4440000e-001 -4.6707011e-003
  5.4450000e-001 -4.9571877e-003
  5.4460000e-001 -5.3156606e-003
  5.4470000e-001 -5.7474981e-003
  5.4480000e-001 -6.2540092e-003
  5.4490000e-001 -6.8364322e-003
  5.4500000e-001 -7.4959339e-003
  5.4510000e-001 -8.2336094e-003
  5.4520000e-001 -9.0504809e-003
  5.4530000e-001 -9.9474970e-003
  5.4540000e-001 -1.0925533e-002
  5.4550000e-001 -1.1985388e-002
  5.4560000e-001 -1.3127787e-002
  5.4570000e-001 -1.4353381e-002
  5.4580000e-001 -1.5662742e-002
  5.4590000e-001 -1.7056367e-002
  5.4600000e-001 -1.8534676e-002
  5.4610000e-001 -2.0098013e-002
  5.4620000e-001 -2.1746643e-002
  5.4630000e-001 -2.3480754e-002
  5.4640000e-001 -2.5300459e-002
  5.4650000e-001 -2.7205789e-002
  5.4660000e-001 -2.9196701e-002
  5.4670000e-001 -3.1273072e-002
  5.4680000e-001 -3.3434701e-002
  5.4690000e-001 -3.5681312e-002
  5.4700000e-001 -3.8012551e-002
  5.4710000e-001 -4.0427983e-002
  5.4720000e-001 -4.2927102e-002
  5.4730000e-001 -4.5509320e-002
  5.4740000e-001 -4.8173977e-002
  5.4750000e-001 -5.0920333e-002
  5.4760000e-001 -5.3747577e-002
  5.4770000e-001 -5.6654819e-002
  5.4780000e-001 -5.9641097e-002
  5.4790000e-001 -6.2705374e-002
  5.4800000e-001 -6.5846540e-002
  5.4810000e-001 -6.9063413e-002
  5.4820000e-001 -7.2354738e-002
  5.4830000e-001 -7.5719190e-002
  5.4840000e-001 -7.9155374e-002
  5.4850000e-001 -8.2661824e-002
  5.4860000e-001 -8.6237006e-002
  5.4870000e-001 -8.9879320e-002
  5.4880000e-001 -9.3587096e-002
  5.4890000e-001 -9.7358603e-002
  5.4900000e-001 -1.0119204e-001
  5.4910000e-001 -1.0508555e-001
  5.4920000e-001 -1.0903720e-001
  5.4930000e-001 -1.1304502e-001
  5.4940000e-001 -1.1710695e-001
  5.4950000e-001 -1.2122089e-001
  5.4960000e-001 -1.2538469e-001
  5.4970000e-001 -1.2959612e-001
  5.4980000e-001 -1.3385291e-001
  5.4990000e-001 -1.3815274e-001
  5.5000000e-001 -1.4249322e-001
  5.5010000e-001 -1.4687195e-001
  5.5020000e-001 -1.5128643e-001
  5.5030000e-001 -1.5573414e-001
  5.5040000e-001 -1.6021251e-001
  5.5050000e-001 -1.6471893e-001
  5.5060000e-001 -1.6925075e-001
  5.5070000e-001 -1.7380526e-001
  5.5080000e-001 -1.7837973e-001
  5.5090000e-001 -1.8297138e-001
  5.5100000e-001 -1.8757740e-001
  5.5110000e-001 -1.9219495e-001
  5.5120000e-001 -1.9682115e-001
  5.5130000e-001 -2.0145310e-001
  5.5140000e-001 -2.0608784e-001
  5.5150000e-001 -2.1072243e-001
  5.5160000e-001 -2.1535387e-001
  5.5170000e-001 -2.1997914e-001
  5.5180000e-001 -2.2459522e-001
  5.5190000e-001 -2.2919905e-001
  5.5200000e-001 -2.3378755e-001
  5.5210000e-001 -2.3835764e-001
  5.5220000e-001 -2.4290622e-001
  5.5230000e-001 -2.4743016e-001
  5.5240000e-001 -2.5192636e-001
  5.5250000e-001 -2.5639167e-001
  5.5260000e-001 -2.6082295e-001
  5.5270000e-001 -2.6521707e-001
  5.5280000e-001 -2.6957088e-001
  5.5290000e-001 -2.7388122e-001
  5.5300000e-001 -2.7814496e-001
  5.5310000e-001 -2.8235895e-001
  5.5320000e-001 -2.8652007e-001
  5.5330000e-001 -2.9062517e-001
  5.5340000e-001 -2.9467114e-001
  5.5350000e-001 -2.9865488e-001
  5.5360000e-001 -3.0257329e-001
  5.5370000e-001 -3.0642328e-001
  5.5380000e-001 -3.1020181e-001
  5.5390000e-001 -3.1390581e-001
  5.5400000e-001 -3.1753228e-001
  5.5410000e-001 -3.2107821e-001
  5.5420000e-001 -3.2454062e-001
  5.5430000e-001 -3.2791658e-001
  5.5440000e-001 -3.3120315e-001
  5.5450000e-001 -3.3439745e-001
  5.5460000e-001 -3.3749662e-001
  5.5470000e-001 -3.4049783e-001
  5.5480000e-001 -3.4339831e-001
  5.5490000e-001 -3.4619529e-001
  5.5500000e-001 -3.4888607e-001
  5.5510000e-001 -3.5146798e-001
  5.5520000e-001 -3.5393839e-001
  5.5530000e-001 -3.5629471e-001
  5.5540000e-001 -3.5853441e-001
  5.5550000e-001 -3.6065500e-001
  5.5560000e-001 -3.6265403e-001
  5.5570000e-001 -3.6452912e-001
  5.5580000e-001 -3.6627794e-001
  5.5590000e-001 -3.6789819e-001
  5.5600000e-001 -3.6938764e-001
  5.5610000e-001 -3.7074414e-001
  5.5620000e-001 -3.7196556e-001
  5.5630000e-001 -3.7304985e-001
  5.5640000e-001 -3.7399503e-001
  5.5650000e-001 -3.7479915e-001
  5.5660000e-001 -3.7546035e-001
  5.5670000e-001 -3.7597684e-001
  5.5680000e-001 -3.7634688e-001
  5.5690000e-001 -3.7656879e-001
  5.5700000e-001 -3.7664099e-001
  5.5710000e-001 -3.7656194e-001
  5.5720000e-001 -3.7633018e-001
  5.5730000e-001 -3.7594433e-001
  5.5740000e-001 -3.7540307e-001
  5.5750000e-001 -3.7470516e-001
  5.5760000e-001 -3.7384943e-001
  5.5770000e-001 -3.7283480e-001
  5.5780000e-001 -3.7166026e-001
  5.5790000e-001 -3.7032485e-001
  5.5800000e-001 -3.6882773e-001
  5.5810000e-001 -3.6716812e-001
  5.5820000e-001 -3.6534531e-001
  5.5830000e-001 -3.6335868e-001
  5.5840000e-001 -3.6120770e-001
  5.5850000e-001 -3.5889189e-001
  5.5860000e-001 -3.5641089e-001
  5.5870000e-001 -3.5376439e-001
  5.5880000e-001 -3.5095218e-001
  5.5890000e-001 -3.4797413e-001
  5.5900000e-001 -3.4483020e-001
  5.5910000e-001 -3.4152040e-001
  5.5920000e-001 -3.3804487e-001
  5.5930000e-001 -3.3440381e-001
  5.5940000e-001 -3.3059749e-001
  5.5950000e-001 -3.2662629e-001
  5.5960000e-001 -3.2249065e-001
  5.5970000e-001 -3.1819112e-001
  5.5980000e-001 -3.1372832e-001
  5.5990000e-001 -3.0910294e-001
  5.6000000e-001 -3.0431578e-001
  5.6010000e-001 -2.9936771e-001
  5.6020000e-001 -2.9425967e-001
  5.6030000e-001 -2.8899270e-001
  5.6040000e-001 -2.8356793e-001
  5.6050000e-001 -2.7798654e-001
  5.6060000e-001 -2.7224983e-001
  5.6070000e-001 -2.6635915e-001
  5.6080000e-001 -2.6031595e-001
  5.6090000e-001 -2.5412174e-001
  5.6100000e-001 -2.4777814e-001
  5.6110000e-001 -2.4128683e-001
  5.6120000e-001 -2.3464955e-001
  5.6130000e-001 -2.2786815e-001
  5.6140000e-001 -2.2094454e-001
  5.6150000e-001 -2.1388071e-001
  5.6160000e-001 -2.0667873e-001
  5.6170000e-001 -1.9934072e-001
  5.6180000e-001 -1.9186890e-001
  5.6190000e-001 -1.8426555e-001
  5.6200000e-001 -1.7653303e-001
  5.6210000e-001 -1.6867376e-001
  5.6220000e-001 -1.6069022e-001
  5.6230000e-001 -1.5258499e-001
  5.6240000e-001 -1.4436068e-001
  5.6250000e-001 -1.3601999e-001
  5.6260000e-001 -1.2756567e-001
  5.6270000e-001 -1.1900055e-001
  5.6280000e-001 -1.1032750e-001
  5.6290000e-001 -1.0154946e-001
  5.6300000e-001 -9.2669433e-002
  5.6310000e-001 -8.3690479e-002
  5.6320000e-001 -7.4615707e-002
  5.6330000e-001 -6.5448287e-002
  5.6340000e-001 -5.6191437e-002
  5.6350000e-001 -4.6848432e-002
  5.6360000e-001 -3.7422593e-002
  5.6370000e-001 -2.7917291e-002
  5.6380000e-001 -1.8335944e-002
  5.6390000e-001 -8.6820155e-003
  5.6400000e-001  1.0409883e-003
  5.6410000e-001  1.0829518e-002
  5.6420000e-001  2.0679985e-002
  5.6430000e-001  3.0588762e-002
  5.6440000e-001  4.0552184e-002
  5.6450000e-001  5.0566551e-002
  5.6460000e-001  6.0628130e-002
  5.6470000e-001  7.0733156e-002
  5.6480000e-001  8.0877836e-002
  5.6490000e-001  9.1058345e-002
  5.6500000e-001  1.0127084e-001
  5.6510000e-001  1.1151144e-001
  5.6520000e-001  1.2177625e-001
  5.6530000e-001  1.3206136e-001
  5.6540000e-001  1.4236283e-001
  5.6550000e-001  1.5267672e-001
  5.6560000e-001  1.6299904e-001
  5.6570000e-001  1.7332583e-001
  5.6580000e-001  1.8365309e-001
  5.6590000e-001  1.9397682e-001
  5.6600000e-001  2.0429302e-001
  5.6610000e-001  2.1459766e-001
  5.6620000e-001  2.2488674e-001
  5.6630000e-001  2.3515623e-001
  5.6640000e-001  2.4540211e-001
  5.6650000e-001  2.5562037e-001
  5.6660000e-001  2.6580700e-001
  5.6670000e-001  2.7595799e-001
  5.6680000e-001  2.8606933e-001
  5.6690000e-001  2.9613705e-001
  5.6700000e-001  3.0615716e-001
  5.6710000e-001  3.1612570e-001
  5.6720000e-001  3.2603872e-001
  5.6730000e-001  3.3589228e-001
  5.6740000e-001  3.4568248e-001
  5.6750000e-001  3.5540543e-001
  5.6760000e-001  3.6505725e-001
  5.6770000e-001  3.7463410e-001
  5.6780000e-001  3.8413216e-001
  5.6790000e-001  3.9354765e-001
  5.6800000e-001  4.0287680e-001
  5.6810000e-001  4.1211588e-001
  5.6820000e-001  4.2126119e-001
  5.6830000e-001  4.3030909e-001
  5.6840000e-001  4.3925594e-001
  5.6850000e-001  4.4809816e-001
  5.6860000e-001  4.5683220e-001
  5.6870000e-001  4.6545456e-001
  5.6880000e-001  4.7396179e-001
  5.6890000e-001  4.8235046e-001
  5.6900000e-001  4.9061720e-001
  5.6910000e-001  4.9875871e-001
  5.6920000e-001  5.0677170e-001
  5.6930000e-001  5.1465296e-001
  5.6940000e-001  5.2239932e-001
  5.6950000e-001  5.3000766e-001
  5.6960000e-001  5.3747493e-001
  5.6970000e-001  5.4479813e-001
  5.6980000e-001  5.5197431e-001
  5.6990000e-001  5.5900058e-001
  5.7000000e-001  5.6587414e-001
  5.7010000e-001  5.7259220e-001
  5.7020000e-001  5.7915208e-001
  5.7030000e-001  5.8555114e-001
  5.7040000e-001  5.9178681e-001
  5.7050000e-001  5.9785659e-001
  5.7060000e-001  6.0375805e-001
  5.7070000e-001  6.0948881e-001
  5.7080000e-001  6.1504658e-001
  5.7090000e-001  6.2042914e-001
  5.7100000e-001  6.2563434e-001
  5.7110000e-001  6.3066008e-001
  5.7120000e-001  6.3550436e-001
  5.7130000e-001  6.4016526e-001
  5.7140000e-001  6.4464090e-001
  5.7150000e-001  6.4892951e-001
  5.7160000e-001  6.5302938e-001
  5.7170000e-001  6.5693887e-001
  5.7180000e-001  6.6065645e-001
  5.7190000e-001  6.6418063e-001
  5.7200000e-001  6.6751001e-001
  5.7210000e-001  6.7064330e-001
  5.7220000e-001  6.7357924e-001
  5.7230000e-001  6.7631669e-001
  5.7240000e-001  6.7885457e-001
  5.7250000e-001  6.8119189e-001
  5.7260000e-001  6.8332774e-001
  5.7270000e-001  6.8526129e-001
  5.7280000e-001  6.8699179e-001
  5.7290000e-001  6.8851857e-001
  5.7300000e-001  6.8984107e-001
  5.7310000e-001  6.9095876e-001
  5.7320000e-001  6.9187125e-001
  5.7330000e-001  6.9257819e-001
  5.7340000e-001  6.9307933e-001
  5.7350000e-001  6.9337450e-001
  5.7360000e-001  6.9346362e-001
  5.7370000e-001  6.9334669e-001
  5.7380000e-001  6.9302377e-001
  5.7390000e-001  6.9249504e-001
  5.7400000e-001  6.9176074e-001
  5.7410000e-001  6.9082118e-001
  5.7420000e-001  6.8967679e-001
  5.7430000e-001  6.8832803e-001
  5.7440000e-001  6.8677549e-001
  5.7450000e-001  6.8501981e-001
  5.7460000e-001  6.8306172e-001
  5.7470000e-001  6.8090202e-001
  5.7480000e-001  6.7854161e-001
  5.7490000e-001  6.7598144e-001
  5.7500000e-001  6.7322257e-001
  5.7510000e-001  6.7026611e-001
  5.7520000e-001  6.6711325e-001
  5.7530000e-001  6.6376528e-001
  5.7540000e-001  6.6022353e-001
  5.7550000e-001  6.5648943e-001
  5.7560000e-001  6.5256448e-001
  5.7570000e-001  6.4845023e-001
  5.7580000e-001  6.4414835e-001
  5.7590000e-001  6.3966052e-001
  5.7600000e-001  6.3498854e-001
  5.7610000e-001  6.3013426e-001
  5.7620000e-001  6.2509959e-001
  5.7630000e-001  6.1988652e-001
  5.7640000e-001  6.1449711e-001
  5.7650000e-001  6.0893347e-001
  5.7660000e-001  6.0319777e-001
  5.7670000e-001  5.9729228e-001
  5.7680000e-001  5.9121929e-001
  5.7690000e-001  5.8498118e-001
  5.7700000e-001  5.7858036e-001
  5.7710000e-001  5.7201932e-001
  5.7720000e-001  5.6530062e-001
  5.7730000e-001  5.5842684e-001
  5.7740000e-001  5.5140064e-001
  5.7750000e-001  5.4422472e-001
  5.7760000e-001  5.3690185e-001
  5.7770000e-001  5.2943484e-001
  5.7780000e-001  5.2182654e-001
  5.7790000e-001  5.1407986e-001
  5.7800000e-001  5.0619776e-001
  5.7810000e-001  4.9818324e-001
  5.7820000e-001  4.9003934e-001
  5.7830000e-001  4.8176915e-001
  5.7840000e-001  4.7337579e-001
  5.7850000e-001  4.6486244e-001
  5.7860000e-001  4.5623229e-001
  5.7870000e-001  4.4748860e-001
  5.7880000e-001  4.3863464e-001
  5.7890000e-001  4.2967372e-001
  5.7900000e-001  4.2060919e-001
  5.7910000e-001  4.1144442e-001
  5.7920000e-001  4.0218282e-001
  5.7930000e-001  3.9282783e-001
  5.7940000e-001  3.8338289e-001
  5.7950000e-001  3.7385151e-001
  5.7960000e-001  3.6423717e-001
  5.7970000e-001  3.5454342e-001
  5.7980000e-001  3.4477381e-001
  5.7990000e-001  3.3493190e-001
  5.8000000e-001  3.2502129e-001
  5.8010000e-001  3.1504557e-001
  5.8020000e-001  3.0500836e-001
  5.8030000e-001  2.9491329e-001
  5.8040000e-001  2.8476400e-001
  5.8050000e-001  2.7456415e-001
  5.8060000e-001  2.6431738e-001
  5.8070000e-001  2.5402738e-001
  5.8080000e-001  2.4369780e-001
  5.8090000e-001  2.3333233e-001
  5.8100000e-001  2.2293463e-001
  5.8110000e-001  2.1250839e-001
  5.8120000e-001  2.0205729e-001
  5.8130000e-001  1.9158500e-001
  5.8140000e-001  1.8109518e-001
  5.8150000e-001  1.7059151e-001
  5.8160000e-001  1.6007765e-001
  5.8170000e-001  1.4955724e-001
  5.8180000e-001  1.3903393e-001
  5.8190000e-001  1.2851135e-001
  5.8200000e-001  1.1799312e-001
  5.8210000e-001  1.0748284e-001
  5.8220000e-001  9.6984104e-002
  5.8230000e-001  8.6500484e-002
  5.8240000e-001  7.6035537e-002
  5.8250000e-001  6.5592800e-002
  5.8260000e-001  5.5175790e-002
  5.8270000e-001  4.4788002e-002
  5.8280000e-001  3.4432908e-002
  5.8290000e-001  2.4113957e-002
  5.8300000e-001  1.3834571e-002
  5.8310000e-001  3.5981472e-003
  5.8320000e-001 -6.5919466e-003
  5.8330000e-001 -1.6732371e-002
  5.8340000e-001 -2.6819817e-002
  5.8350000e-001 -3.6851006e-002
  5.8360000e-001 -4.6822692e-002
  5.8370000e-001 -5.6731664e-002
  5.8380000e-001 -6.6574745e-002
  5.8390000e-001 -7.6348792e-002
  5.8400000e-001 -8.6050700e-002
  5.8410000e-001 -9.5677403e-002
  5.8420000e-001 -1.0522587e-001
  5.8430000e-001 -1.1469312e-001
  5.8440000e-001 -1.2407619e-001
  5.8450000e-001 -1.3337218e-001
  5.8460000e-001 -1.4257824e-001
  5.8470000e-001 -1.5169152e-001
  5.8480000e-001 -1.6070927e-001
  5.8490000e-001 -1.6962875e-001
  5.8500000e-001 -1.7844727e-001
  5.8510000e-001 -1.8716219e-001
  5.8520000e-001 -1.9577093e-001
  5.8530000e-001 -2.0427093e-001
  5.8540000e-001 -2.1265970e-001
  5.8550000e-001 -2.2093480e-001
  5.8560000e-001 -2.2909384e-001
  5.8570000e-001 -2.3713446e-001
  5.8580000e-001 -2.4505438e-001
  5.8590000e-001 -2.5285135e-001
  5.8600000e-001 -2.6052319e-001
  5.8610000e-001 -2.6806776e-001
  5.8620000e-001 -2.7548298e-001
  5.8630000e-001 -2.8276682e-001
  5.8640000e-001 -2.8991731e-001
  5.8650000e-001 -2.9693253e-001
  5.8660000e-001 -3.0381062e-001
  5.8670000e-001 -3.1054977e-001
  5.8680000e-001 -3.1714822e-001
  5.8690000e-001 -3.2360430e-001
  5.8700000e-001 -3.2991635e-001
  5.8710000e-001 -3.3608280e-001
  5.8720000e-001 -3.4210212e-001
  5.8730000e-001 -3.4797285e-001
  5.8740000e-001 -3.5369358e-001
  5.8750000e-001 -3.5926297e-001
  5.8760000e-001 -3.6467971e-001
  5.8770000e-001 -3.6994258e-001
  5.8780000e-001 -3.7505040e-001
  5.8790000e-001 -3.8000205e-001
  5.8800000e-001 -3.8479647e-001
  5.8810000e-001 -3.8943267e-001
  5.8820000e-001 -3.9390971e-001
  5.8830000e-001 -3.9822670e-001
  5.8840000e-001 -4.0238281e-001
  5.8850000e-001 -4.0637729e-001
  5.8860000e-001 -4.1020942e-001
  5.8870000e-001 -4.1387855e-001
  5.8880000e-001 -4.1738411e-001
  5.8890000e-001 -4.2072554e-001
  5.8900000e-001 -4.2390239e-001
  5.8910000e-001 -4.2691423e-001
  5.8920000e-001 -4.2976070e-001
  5.8930000e-001 -4.3244150e-001
  5.8940000e-001 -4.3495640e-001
  5.8950000e-001 -4.3730519e-001
  5.8960000e-001 -4.3948776e-001
  5.8970000e-001 -4.4150402e-001
  5.8980000e-001 -4.4335396e-001
  5.8990000e-001 -4.4503761e-001
  5.9000000e-001 -4.4655508e-001
  5.9010000e-001 -4.4790650e-001
  5.9020000e-001 -4.4909208e-001
  5.9030000e-001 -4.5011207e-001
  5.9040000e-001 -4.5096680e-001
  5.9050000e-001 -4.5165662e-001
  5.9060000e-001 -4.5218195e-001
  5.9070000e-001 -4.5254326e-001
  5.9080000e-001 -4.5274107e-001
  5.9090000e-001 -4.5277596e-001
  5.9100000e-001 -4.5264856e-001
  5.9110000e-001 -4.5235953e-001
  5.9120000e-001 -4.5190961e-001
  5.9130000e-001 -4.5129957e-001
  5.9140000e-001 -4.5053024e-001
  5.9150000e-001 -4.4960249e-001
  5.9160000e-001 -4.4851725e-001
  5.9170000e-001 -4.4727547e-001
  5.9180000e-001 -4.4587819e-001
  5.9190000e-001 -4.4432645e-001
  5.9200000e-001 -4.4262138e-001
  5.9210000e-001 -4.4076412e-001
  5.9220000e-001 -4.3875586e-001
  5.9230000e-001 -4.3659786e-001
  5.9240000e-001 -4.3429140e-001
  5.9250000e-001 -4.3183780e-001
  5.9260000e-001 -4.2923843e-001
  5.9270000e-001 -4.2649471e-001
  5.9280000e-001 -4.2360808e-001
  5.9290000e-001 -4.2058004e-001
  5.9300000e-001 -4.1741212e-001
  5.9310000e-001 -4.1410588e-001
  5.9320000e-001 -4.1066293e-001
  5.9330000e-001 -4.0708492e-001
  5.9340000e-001 -4.0337353e-001
  5.9350000e-001 -3.9953048e-001
  5.9360000e-001 -3.9555751e-001
  5.9370000e-001 -3.9145641e-001
  5.9380000e-001 -3.8722900e-001
  5.9390000e-001 -3.8287714e-001
  5.9400000e-001 -3.7840271e-001
  5.9410000e-001 -3.7380762e-001
  5.9420000e-001 -3.6909383e-001
  5.9430000e-001 -3.6426332e-001
  5.9440000e-001 -3.5931808e-001
  5.9450000e-001 -3.5426015e-001
  5.9460000e-001 -3.4909161e-001
  5.9470000e-001 -3.4381453e-001
  5.9480000e-001 -3.3843105e-001
  5.9490000e-001 -3.3294329e-001
  5.9500000e-001 -3.2735344e-001
  5.9510000e-001 -3.2166368e-001
  5.9520000e-001 -3.1587623e-001
  5.9530000e-001 -3.0999334e-001
  5.9540000e-001 -3.0401725e-001
  5.9550000e-001 -2.9795027e-001
  5.9560000e-001 -2.9179468e-001
  5.9570000e-001 -2.8555282e-001
  5.9580000e-001 -2.7922703e-001
  5.9590000e-001 -2.7281968e-001
  5.9600000e-001 -2.6633313e-001
  5.9610000e-001 -2.5976980e-001
  5.9620000e-001 -2.5313210e-001
  5.9630000e-001 -2.4642246e-001
  5.9640000e-001 -2.3964331e-001
  5.9650000e-001 -2.3279714e-001
  5.9660000e-001 -2.2588640e-001
  5.9670000e-001 -2.1891358e-001
  5.9680000e-001 -2.1188120e-001
  5.9690000e-001 -2.0479175e-001
  5.9700000e-001 -1.9764776e-001
  5.9710000e-001 -1.9045176e-001
  5.9720000e-001 -1.8320631e-001
  5.9730000e-001 -1.7591394e-001
  5.9740000e-001 -1.6857723e-001
  5.9750000e-001 -1.6119873e-001
  5.9760000e-001 -1.5378103e-001
  5.9770000e-001 -1.4632671e-001
  5.9780000e-001 -1.3883836e-001
  5.9790000e-001 -1.3131857e-001
  5.9800000e-001 -1.2376994e-001
  5.9810000e-001 -1.1619508e-001
  5.9820000e-001 -1.0859658e-001
  5.9830000e-001 -1.0097706e-001
  5.9840000e-001 -9.3339128e-002
  5.9850000e-001 -8.5685399e-002
  5.9860000e-001 -7.8018486e-002
  5.9870000e-001 -7.0341003e-002
  5.9880000e-001 -6.2655563e-002
  5.9890000e-001 -5.4964781e-002
  5.9900000e-001 -4.7271267e-002
  5.9910000e-001 -3.9577632e-002
  5.9920000e-001 -3.1886482e-002
  5.9930000e-001 -2.4200423e-002
  5.9940000e-001 -1.6522055e-002
  5.9950000e-001 -8.8539745e-003
  5.9960000e-001 -1.1987725e-003
  5.9970000e-001  6.4409645e-003
  5.9980000e-001  1.4062656e-002
  5.9990000e-001  2.1663728e-002
  6.0000000e-001  2.9241614e-002
  6.0010000e-001  3.6793754e-002
  6.0020000e-001  4.4317597e-002
  6.0030000e-001  5.1810601e-002
  6.0040000e-001  5.9270231e-002
  6.0050000e-001  6.6693963e-002
  6.0060000e-001  7.4079285e-002
  6.0070000e-001  8.1423692e-002
  6.0080000e-001  8.8724693e-002
  6.0090000e-001  9.5979807e-002
  6.0100000e-001  1.0318657e-001
  6.0110000e-001  1.1034252e-001
  6.0120000e-001  1.1744522e-001
  6.0130000e-001  1.2449224e-001
  6.0140000e-001  1.3148116e-001
  6.0150000e-001  1.3840960e-001
  6.0160000e-001  1.4527515e-001
  6.0170000e-001  1.5207546e-001
  6.0180000e-001  1.5880818e-001
  6.0190000e-001  1.6547096e-001
  6.0200000e-001  1.7206149e-001
  6.0210000e-001  1.7857747e-001
  6.0220000e-001  1.8501662e-001
  6.0230000e-001  1.9137667e-001
  6.0240000e-001  1.9765538e-001
  6.0250000e-001  2.0385053e-001
  6.0260000e-001  2.0995990e-001
  6.0270000e-001  2.1598132e-001
  6.0280000e-001  2.2191262e-001
  6.0290000e-001  2.2775166e-001
  6.0300000e-001  2.3349632e-001
  6.0310000e-001  2.3914451e-001
  6.0320000e-001  2.4469414e-001
  6.0330000e-001  2.5014317e-001
  6.0340000e-001  2.5548957e-001
  6.0350000e-001  2.6073134e-001
  6.0360000e-001  2.6586649e-001
  6.0370000e-001  2.7089309e-001
  6.0380000e-001  2.7580919e-001
  6.0390000e-001  2.8061290e-001
  6.0400000e-001  2.8530234e-001
  6.0410000e-001  2.8987567e-001
  6.0420000e-001  2.9433107e-001
  6.0430000e-001  2.9866674e-001
  6.0440000e-001  3.0288092e-001
  6.0450000e-001  3.0697188e-001
  6.0460000e-001  3.1093791e-001
  6.0470000e-001  3.1477733e-001
  6.0480000e-001  3.1848850e-001
  6.0490000e-001  3.2206981e-001
  6.0500000e-001  3.2551967e-001
  6.0510000e-001  3.2883654e-001
  6.0520000e-001  3.3201888e-001
  6.0530000e-001  3.3506522e-001
  6.0540000e-001  3.3797410e-001
  6.0550000e-001  3.4074409e-001
  6.0560000e-001  3.4337382e-001
  6.0570000e-001  3.4586193e-001
  6.0580000e-001  3.4820710e-001
  6.0590000e-001  3.5040804e-001
  6.0600000e-001  3.5246352e-001
  6.0610000e-001  3.5437232e-001
  6.0620000e-001  3.5613327e-001
  6.0630000e-001  3.5774523e-001
  6.0640000e-001  3.5920709e-001
  6.0650000e-001  3.6051780e-001
  6.0660000e-001  3.6167633e-001
  6.0670000e-001  3.6268170e-001
  6.0680000e-001  3.6353295e-001
  6.0690000e-001  3.6422919e-001
  6.0700000e-001  3.6476955e-001
  6.0710000e-001  3.6515319e-001
  6.0720000e-001  3.6537933e-001
  6.0730000e-001  3.6544724e-001
  6.0740000e-001  3.6535619e-001
  6.0750000e-001  3.6510554e-001
  6.0760000e-001  3.6469466e-001
  6.0770000e-001  3.6412298e-001
  6.0780000e-001  3.6338997e-001
  6.0790000e-001  3.6249512e-001
  6.0800000e-001  3.6143801e-001
  6.0810000e-001  3.6021822e-001
  6.0820000e-001  3.5883541e-001
  6.0830000e-001  3.5728925e-001
  6.0840000e-001  3.5557948e-001
  6.0850000e-001  3.5370589e-001
  6.0860000e-001  3.5166829e-001
  6.0870000e-001  3.4946656e-001
  6.0880000e-001  3.4710061e-001
  6.0890000e-001  3.4457041e-001
  6.0900000e-001  3.4187598e-001
  6.0910000e-001  3.3901738e-001
  6.0920000e-001  3.3599470e-001
  6.0930000e-001  3.3280812e-001
  6.0940000e-001  3.2945783e-001
  6.0950000e-001  3.2594409e-001
  6.0960000e-001  3.2226721e-001
  6.0970000e-001  3.1842752e-001
  6.0980000e-001  3.1442545e-001
  6.0990000e-001  3.1026144e-001
  6.1000000e-001  3.0593599e-001
  6.1010000e-001  3.0144965e-001
  6.1020000e-001  2.9680303e-001
  6.1030000e-001  2.9199678e-001
  6.1040000e-001  2.8703161e-001
  6.1050000e-001  2.8190827e-001
  6.1060000e-001  2.7662758e-001
  6.1070000e-001  2.7119038e-001
  6.1080000e-001  2.6559759e-001
  6.1090000e-001  2.5985017e-001
  6.1100000e-001  2.5394913e-001
  6.1110000e-001  2.4789555e-001
  6.1120000e-001  2.4169053e-001
  6.1130000e-001  2.3533525e-001
  6.1140000e-001  2.2883093e-001
  6.1150000e-001  2.2217884e-001
  6.1160000e-001  2.1538032e-001
  6.1170000e-001  2.0843673e-001
  6.1180000e-001  2.0134951e-001
  6.1190000e-001  1.9412014e-001
  6.1200000e-001  1.8675016e-001
  6.1210000e-001  1.7924115e-001
  6.1220000e-001  1.7159476e-001
  6.1230000e-001  1.6381267e-001
  6.1240000e-001  1.5589663e-001
  6.1250000e-001  1.4784843e-001
  6.1260000e-001  1.3966992e-001
  6.1270000e-001  1.3136300e-001
  6.1280000e-001  1.2292961e-001
  6.1290000e-001  1.1437176e-001
  6.1300000e-001  1.0569151e-001
  6.1310000e-001  9.6890939e-002
  6.1320000e-001  8.7972216e-002
  6.1330000e-001  7.8937540e-002
  6.1340000e-001  6.9789163e-002
  6.1350000e-001  6.0529389e-002
  6.1360000e-001  5.1160569e-002
  6.1370000e-001  4.1685104e-002
  6.1380000e-001  3.2105443e-002
  6.1390000e-001  2.2424084e-002
  6.1400000e-001  1.2643572e-002
  6.1410000e-001  2.7664999e-003
  6.1420000e-001 -7.2044918e-003
  6.1430000e-001 -1.7266717e-002
  6.1440000e-001 -2.7417444e-002
  6.1450000e-001 -3.7653893e-002
  6.1460000e-001 -4.7973243e-002
  6.1470000e-001 -5.8372626e-002
  6.1480000e-001 -6.8849130e-002
  6.1490000e-001 -7.9399801e-002
  6.1500000e-001 -9.0021642e-002
  6.1510000e-001 -1.0071161e-001
  6.1520000e-001 -1.1146663e-001
  6.1530000e-001 -1.2228358e-001
  6.1540000e-001 -1.3315930e-001
  6.1550000e-001 -1.4409057e-001
  6.1560000e-001 -1.5507418e-001
  6.1570000e-001 -1.6610683e-001
  6.1580000e-001 -1.7718522e-001
  6.1590000e-001 -1.8830599e-001
  6.1600000e-001 -1.9946575e-001
  6.1610000e-001 -2.1066109e-001
  6.1620000e-001 -2.2188855e-001
  6.1630000e-001 -2.3314465e-001
  6.1640000e-001 -2.4442586e-001
  6.1650000e-001 -2.5572863e-001
  6.1660000e-001 -2.6704939e-001
  6.1670000e-001 -2.7838452e-001
  6.1680000e-001 -2.8973039e-001
  6.1690000e-001 -3.0108332e-001
  6.1700000e-001 -3.1243964e-001
  6.1710000e-001 -3.2379562e-001
  6.1720000e-001 -3.3514752e-001
  6.1730000e-001 -3.4649159e-001
  6.1740000e-001 -3.5782403e-001
  6.1750000e-001 -3.6914104e-001
  6.1760000e-001 -3.8043879e-001
  6.1770000e-001 -3.9171345e-001
  6.1780000e-001 -4.0296115e-001
  6.1790000e-001 -4.1417801e-001
  6.1800000e-001 -4.2536014e-001
  6.1810000e-001 -4.3650364e-001
  6.1820000e-001 -4.4760459e-001
  6.1830000e-001 -4.5865906e-001
  6.1840000e-001 -4.6966311e-001
  6.1850000e-001 -4.8061280e-001
  6.1860000e-001 -4.9150417e-001
  6.1870000e-001 -5.0233325e-001
  6.1880000e-001 -5.1309610e-001
  6.1890000e-001 -5.2378873e-001
  6.1900000e-001 -5.3440718e-001
  6.1910000e-001 -5.4494747e-001
  6.1920000e-001 -5.5540564e-001
  6.1930000e-001 -5.6577772e-001
  6.1940000e-001 -5.7605975e-001
  6.1950000e-001 -5.8624776e-001
  6.1960000e-001 -5.9633780e-001
  6.1970000e-001 -6.0632594e-001
  6.1980000e-001 -6.1620822e-001
  6.1990000e-001 -6.2598074e-001
  6.2000000e-001 -6.3563957e-001
  6.2010000e-001 -6.4518082e-001
  6.2020000e-001 -6.5460061e-001
  6.2030000e-001 -6.6389506e-001
  6.2040000e-001 -6.7306034e-001
  6.2050000e-001 -6.8209260e-001
  6.2060000e-001 -6.9098805e-001
  6.2070000e-001 -6.9974289e-001
  6.2080000e-001 -7.0835337e-001
  6.2090000e-001 -7.1681575e-001
  6.2100000e-001 -7.2512632e-001
  6.2110000e-001 -7.3328140e-001
  6.2120000e-001 -7.4127734e-001
  6.2130000e-001 -7.4911052e-001
  6.2140000e-001 -7.5677737e-001
  6.2150000e-001 -7.6427431e-001
  6.2160000e-001 -7.7159785e-001
  6.2170000e-001 -7.7874450e-001
  6.2180000e-001 -7.8571083e-001
  6.2190000e-001 -7.9249343e-001
  6.2200000e-001 -7.9908895e-001
  6.2210000e-001 -8.0549409e-001
  6.2220000e-001 -8.1170556e-001
  6.2230000e-001 -8.1772015e-001
  6.2240000e-001 -8.2353469e-001
  6.2250000e-001 -8.2914605e-001
  6.2260000e-001 -8.3455116e-001
  6.2270000e-001 -8.3974700e-001
  6.2280000e-001 -8.4473059e-001
  6.2290000e-001 -8.4949903e-001
  6.2300000e-001 -8.5404945e-001
  6.2310000e-001 -8.5837906e-001
  6.2320000e-001 -8.6248512e-001
  6.2330000e-001 -8.6636494e-001
  6.2340000e-001 -8.7001591e-001
  6.2350000e-001 -8.7343547e-001
  6.2360000e-001 -8.7662112e-001
  6.2370000e-001 -8.7957045e-001
  6.2380000e-001 -8.8228109e-001
  6.2390000e-001 -8.8475075e-001
  6.2400000e-001 -8.8697720e-001
  6.2410000e-001 -8.8895830e-001
  6.2420000e-001 -8.9069196e-001
  6.2430000e-001 -8.9217617e-001
  6.2440000e-001 -8.9340900e-001
  6.2450000e-001 -8.9438858e-001
  6.2460000e-001 -8.9511313e-001
  6.2470000e-001 -8.9558095e-001
  6.2480000e-001 -8.9579040e-001
  6.2490000e-001 -8.9573994e-001
  6.2500000e-001 -8.9542808e-001
  6.2510000e-001 -8.9485345e-001
  6.2520000e-001 -8.9401472e-001
  6.2530000e-001 -8.9291068e-001
  6.2540000e-001 -8.9154019e-001
  6.2550000e-001 -8.8990217e-001
  6.2560000e-001 -8.8799566e-001
  6.2570000e-001 -8.8581978e-001
  6.2580000e-001 -8.8337372e-001
  6.2590000e-001 -8.8065676e-001
  6.2600000e-001 -8.7766828e-001
  6.2610000e-001 -8.7440774e-001
  6.2620000e-001 -8.7087469e-001
  6.2630000e-001 -8.6706877e-001
  6.2640000e-001 -8.6298972e-001
  6.2650000e-001 -8.5863735e-001
  6.2660000e-001 -8.5401158e-001
  6.2670000e-001 -8.4911241e-001
  6.2680000e-001 -8.4393993e-001
  6.2690000e-001 -8.3849434e-001
  6.2700000e-001 -8.3277592e-001
  6.2710000e-001 -8.2678503e-001
  6.2720000e-001 -8.2052215e-001
  6.2730000e-001 -8.1398783e-001
  6.2740000e-001 -8.0718273e-001
  6.2750000e-001 -8.0010759e-001
  6.2760000e-001 -7.9276326e-001
  6.2770000e-001 -7.8515066e-001
  6.2780000e-001 -7.7727083e-001
  6.2790000e-001 -7.6912489e-001
  6.2800000e-001 -7.6071404e-001
  6.2810000e-001 -7.5203960e-001
  6.2820000e-001 -7.4310296e-001
  6.2830000e-001 -7.3390563e-001
  6.2840000e-001 -7.2444918e-001
  6.2850000e-001 -7.1473529e-001
  6.2860000e-001 -7.0476574e-001
  6.2870000e-001 -6.9454239e-001
  6.2880000e-001 -6.8406719e-001
  6.2890000e-001 -6.7334219e-001
  6.2900000e-001 -6.6236952e-001
  6.2910000e-001 -6.5115140e-001
  6.2920000e-001 -6.3969015e-001
  6.2930000e-001 -6.2798818e-001
  6.2940000e-001 -6.1604796e-001
  6.2950000e-001 -6.0387209e-001
  6.2960000e-001 -5.9146322e-001
  6.2970000e-001 -5.7882410e-001
  6.2980000e-001 -5.6595758e-001
  6.2990000e-001 -5.5286656e-001
  6.3000000e-001 -5.3955405e-001
  6.3010000e-001 -5.2602314e-001
  6.3020000e-001 -5.1227699e-001
  6.3030000e-001 -4.9831884e-001
  6.3040000e-001 -4.8415203e-001
  6.3050000e-001 -4.6977995e-001
  6.3060000e-001 -4.5520609e-001
  6.3070000e-001 -4.4043399e-001
  6.3080000e-001 -4.2546730e-001
  6.3090000e-001 -4.1030972e-001
  6.3100000e-001 -3.9496501e-001
  6.3110000e-001 -3.7943704e-001
  6.3120000e-001 -3.6372971e-001
  6.3130000e-001 -3.4784701e-001
  6.3140000e-001 -3.3179299e-001
  6.3150000e-001 -3.1557176e-001
  6.3160000e-001 -2.9918751e-001
  6.3170000e-001 -2.8264447e-001
  6.3180000e-001 -2.6594696e-001
  6.3190000e-001 -2.4909933e-001
  6.3200000e-001 -2.3210599e-001
  6.3210000e-001 -2.1497143e-001
  6.3220000e-001 -1.9770017e-001
  6.3230000e-001 -1.8029680e-001
  6.3240000e-001 -1.6276594e-001
  6.3250000e-001 -1.4511228e-001
  6.3260000e-001 -1.2734054e-001
  6.3270000e-001 -1.0945550e-001
  6.3280000e-001 -9.1461970e-002
  6.3290000e-001 -7.3364813e-002
  6.3300000e-001 -5.5168924e-002
  6.3310000e-001 -3.6879240e-002
  6.3320000e-001 -1.8500732e-002
  6.3330000e-001 -3.8406077e-005
  6.3340000e-001  1.8502701e-002
  6.3350000e-001  3.7117521e-002
  6.3360000e-001  5.5800959e-002
  6.3370000e-001  7.4547894e-002
  6.3380000e-001  9.3353180e-002
  6.3390000e-001  1.1221165e-001
  6.3400000e-001  1.3111811e-001
  6.3410000e-001  1.5006737e-001
  6.3420000e-001  1.6905420e-001
  6.3430000e-001  1.8807337e-001
  6.3440000e-001  2.0711963e-001
  6.3450000e-001  2.2618772e-001
  6.3460000e-001  2.4527239e-001
  6.3470000e-001  2.6436837e-001
  6.3480000e-001  2.8347039e-001
  6.3490000e-001  3.0257317e-001
  6.3500000e-001  3.2167146e-001
  6.3510000e-001  3.4075998e-001
  6.3520000e-001  3.5983347e-001
  6.3530000e-001  3.7888668e-001
  6.3540000e-001  3.9791438e-001
  6.3550000e-001  4.1691133e-001
  6.3560000e-001  4.3587231e-001
  6.3570000e-001  4.5479213e-001
  6.3580000e-001  4.7366561e-001
  6.3590000e-001  4.9248759e-001
  6.3600000e-001  5.1125294e-001
  6.3610000e-001  5.2995654e-001
  6.3620000e-001  5.4859331e-001
  6.3630000e-001  5.6715819e-001
  6.3640000e-001  5.8564618e-001
  6.3650000e-001  6.0405226e-001
  6.3660000e-001  6.2237151e-001
  6.3670000e-001  6.4059899e-001
  6.3680000e-001  6.5872984e-001
  6.3690000e-001  6.7675921e-001
  6.3700000e-001  6.9468233e-001
  6.3710000e-001  7.1249445e-001
  6.3720000e-001  7.3019087e-001
  6.3730000e-001  7.4776695e-001
  6.3740000e-001  7.6521809e-001
  6.3750000e-001  7.8253976e-001
  6.3760000e-001  7.9972747e-001
  6.3770000e-001  8.1677679e-001
  6.3780000e-001  8.3368336e-001
  6.3790000e-001  8.5044287e-001
  6.3800000e-001  8.6705107e-001
  6.3810000e-001  8.8350380e-001
  6.3820000e-001  8.9979694e-001
  6.3830000e-001  9.1592644e-001
  6.3840000e-001  9.3188834e-001
  6.3850000e-001  9.4767872e-001
  6.3860000e-001  9.6329377e-001
  6.3870000e-001  9.7872973e-001
  6.3880000e-001  9.9398292e-001
  6.3890000e-001  1.0090497e+000
  6.3900000e-001  1.0239267e+000
  6.3910000e-001  1.0386103e+000
  6.3920000e-001  1.0530972e+000
  6.3930000e-001  1.0673842e+000
  6.3940000e-001  1.0814680e+000
  6.3950000e-001  1.0953456e+000
  6.3960000e-001  1.1090140e+000
  6.3970000e-001  1.1224701e+000
  6.3980000e-001  1.1357112e+000
  6.3990000e-001  1.1487346e+000
  6.4000000e-001  1.1615375e+000
  6.4010000e-001  1.1741175e+000
  6.4020000e-001  1.1864720e+000
  6.4030000e-001  1.1985988e+000
  6.4040000e-001  1.2104954e+000
  6.4050000e-001  1.2221598e+000
  6.4060000e-001  1.2335898e+000
  6.4070000e-001  1.2447835e+000
  6.4080000e-001  1.2557390e+000
  6.4090000e-001  1.2664546e+000
  6.4100000e-001  1.2769284e+000
  6.4110000e-001  1.2871590e+000
  6.4120000e-001  1.2971449e+000
  6.4130000e-001  1.3068847e+000
  6.4140000e-001  1.3163771e+000
  6.4150000e-001  1.3256210e+000
  6.4160000e-001  1.3346152e+000
  6.4170000e-001  1.3433589e+000
  6.4180000e-001  1.3518511e+000
  6.4190000e-001  1.3600911e+000
  6.4200000e-001  1.3680783e+000
  6.4210000e-001  1.3758121e+000
  6.4220000e-001  1.3832920e+000
  6.4230000e-001  1.3905178e+000
  6.4240000e-001  1.3974891e+000
  6.4250000e-001  1.4042059e+000
  6.4260000e-001  1.4106681e+000
  6.4270000e-001  1.4168758e+000
  6.4280000e-001  1.4228292e+000
  6.4290000e-001  1.4285286e+000
  6.4300000e-001  1.4339742e+000
  6.4310000e-001  1.4391667e+000
  6.4320000e-001  1.4441066e+000
  6.4330000e-001  1.4487947e+000
  6.4340000e-001  1.4532316e+000
  6.4350000e-001  1.4574183e+000
  6.4360000e-001  1.4613557e+000
  6.4370000e-001  1.4650450e+000
  6.4380000e-001  1.4684874e+000
  6.4390000e-001  1.4716841e+000
  6.4400000e-001  1.4746364e+000
  6.4410000e-001  1.4773460e+000
  6.4420000e-001  1.4798143e+000
  6.4430000e-001  1.4820429e+000
  6.4440000e-001  1.4840338e+000
  6.4450000e-001  1.4857886e+000
  6.4460000e-001  1.4873093e+000
  6.4470000e-001  1.4885980e+000
  6.4480000e-001  1.4896568e+000
  6.4490000e-001  1.4904878e+000
  6.4500000e-001  1.4910933e+000
  6.4510000e-001  1.4914757e+000
  6.4520000e-001  1.4916375e+000
  6.4530000e-001  1.4915811e+000
  6.4540000e-001  1.4913092e+000
  6.4550000e-001  1.4908244e+000
  6.4560000e-001  1.4901295e+000
  6.4570000e-001  1.4892274e+000
  6.4580000e-001  1.4881209e+000
  6.4590000e-001  1.4868130e+000
  6.4600000e-001  1.4853068e+000
  6.4610000e-001  1.4836054e+000
  6.4620000e-001  1.4817119e+000
  6.4630000e-001  1.4796296e+000
  6.4640000e-001  1.4773618e+000
  6.4650000e-001  1.4749119e+000
  6.4660000e-001  1.4722832e+000
  6.4670000e-001  1.4694794e+000
  6.4680000e-001  1.4665038e+000
  6.4690000e-001  1.4633601e+000
  6.4700000e-001  1.4600520e+000
  6.4710000e-001  1.4565830e+000
  6.4720000e-001  1.4529570e+000
  6.4730000e-001  1.4491777e+000
  6.4740000e-001  1.4452490e+000
  6.4750000e-001  1.4411746e+000
  6.4760000e-001  1.4369585e+000
  6.4770000e-001  1.4326047e+000
  6.4780000e-001  1.4281170e+000
  6.4790000e-001  1.4234995e+000
  6.4800000e-001  1.4187563e+000
  6.4810000e-001  1.4138913e+000
  6.4820000e-001  1.4089086e+000
  6.4830000e-001  1.4038124e+000
  6.4840000e-001  1.3986068e+000
  6.4850000e-001  1.3932959e+000
  6.4860000e-001  1.3878838e+000
  6.4870000e-001  1.3823748e+000
  6.4880000e-001  1.3767729e+000
  6.4890000e-001  1.3710825e+000
  6.4900000e-001  1.3653077e+000
  6.4910000e-001  1.3594526e+000
  6.4920000e-001  1.3535216e+000
  6.4930000e-001  1.3475188e+000
  6.4940000e-001  1.3414484e+000
  6.4950000e-001  1.3353145e+000
  6.4960000e-001  1.3291215e+000
  6.4970000e-001  1.3228734e+000
  6.4980000e-001  1.3165745e+000
  6.4990000e-001  1.3102289e+000
  6.5000000e-001  1.3038407e+000
  6.5010000e-001  1.2974140e+000
  6.5020000e-001  1.2909530e+000
  6.5030000e-001  1.2844618e+000
  6.5040000e-001  1.2779443e+000
  6.5050000e-001  1.2714047e+000
  6.5060000e-001  1.2648469e+000
  6.5070000e-001  1.2582748e+000
  6.5080000e-001  1.2516925e+000
  6.5090000e-001  1.2451038e+000
  6.5100000e-001  1.2385126e+000
  6.5110000e-001  1.2319227e+000
  6.5120000e-001  1.2253379e+000
  6.5130000e-001  1.2187619e+000
  6.5140000e-001  1.2121984e+000
  6.5150000e-001  1.2056511e+000
  6.5160000e-001  1.1991236e+000
  6.5170000e-001  1.1926194e+000
  6.5180000e-001  1.1861421e+000
  6.5190000e-001  1.1796949e+000
  6.5200000e-001  1.1732814e+000
  6.5210000e-001  1.1669049e+000
  6.5220000e-001  1.1605686e+000
  6.5230000e-001  1.1542758e+000
  6.5240000e-001  1.1480295e+000
  6.5250000e-001  1.1418329e+000
  6.5260000e-001  1.1356890e+000
  6.5270000e-001  1.1296007e+000
  6.5280000e-001  1.1235709e+000
  6.5290000e-001  1.1176024e+000
  6.5300000e-001  1.1116979e+000
  6.5310000e-001  1.1058601e+000
  6.5320000e-001  1.1000916e+000
  6.5330000e-001  1.0943949e+000
  6.5340000e-001  1.0887724e+000
  6.5350000e-001  1.0832265e+000
  6.5360000e-001  1.0777594e+000
  6.5370000e-001  1.0723734e+000
  6.5380000e-001  1.0670706e+000
  6.5390000e-001  1.0618529e+000
  6.5400000e-001  1.0567224e+000
  6.5410000e-001  1.0516809e+000
  6.5420000e-001  1.0467302e+000
  6.5430000e-001  1.0418720e+000
  6.5440000e-001  1.0371078e+000
  6.5450000e-001  1.0324393e+000
  6.5460000e-001  1.0278678e+000
  6.5470000e-001  1.0233947e+000
  6.5480000e-001  1.0190212e+000
  6.5490000e-001  1.0147486e+000
  6.5500000e-001  1.0105778e+000
  6.5510000e-001  1.0065098e+000
  6.5520000e-001  1.0025457e+000
  6.5530000e-001  9.9868606e-001
  6.5540000e-001  9.9493173e-001
  6.5550000e-001  9.9128329e-001
  6.5560000e-001  9.8774128e-001
  6.5570000e-001  9.8430613e-001
  6.5580000e-001  9.8097819e-001
  6.5590000e-001  9.7775772e-001
  6.5600000e-001  9.7464489e-001
  6.5610000e-001  9.7163976e-001
  6.5620000e-001  9.6874233e-001
  6.5630000e-001  9.6595248e-001
  6.5640000e-001  9.6327001e-001
  6.5650000e-001  9.6069464e-001
  6.5660000e-001  9.5822600e-001
  6.5670000e-001  9.5586361e-001
  6.5680000e-001  9.5360692e-001
  6.5690000e-001  9.5145529e-001
  6.5700000e-001  9.4940799e-001
  6.5710000e-001  9.4746421e-001
  6.5720000e-001  9.4562303e-001
  6.5730000e-001  9.4388348e-001
  6.5740000e-001  9.4224449e-001
  6.5750000e-001  9.4070489e-001
  6.5760000e-001  9.3926346e-001
  6.5770000e-001  9.3791887e-001
  6.5780000e-001  9.3666973e-001
  6.5790000e-001  9.3551455e-001
  6.5800000e-001  9.3445179e-001
  6.5810000e-001  9.3347980e-001
  6.5820000e-001  9.3259688e-001
  6.5830000e-001  9.3180124e-001
  6.5840000e-001  9.3109104e-001
  6.5850000e-001  9.3046433e-001
  6.5860000e-001  9.2991912e-001
  6.5870000e-001  9.2945334e-001
  6.5880000e-001  9.2906485e-001
  6.5890000e-001  9.2875145e-001
  6.5900000e-001  9.2851088e-001
  6.5910000e-001  9.2834079e-001
  6.5920000e-001  9.2823881e-001
  6.5930000e-001  9.2820247e-001
  6.5940000e-001  9.2822928e-001
  6.5950000e-001  9.2831665e-001
  6.5960000e-001  9.2846197e-001
  6.5970000e-001  9.2866257e-001
  6.5980000e-001  9.2891572e-001
  6.5990000e-001  9.2921864e-001
  6.6000000e-001  9.2956852e-001
  6.6010000e-001  9.2996248e-001
  6.6020000e-001  9.3039762e-001
  6.6030000e-001  9.3087098e-001
  6.6040000e-001  9.3137958e-001
  6.6050000e-001  9.3192037e-001
  6.6060000e-001  9.3249030e-001
  6.6070000e-001  9.3308627e-001
  6.6080000e-001  9.3370514e-001
  6.6090000e-001  9.3434376e-001
  6.6100000e-001  9.3499894e-001
  6.6110000e-001  9.3566747e-001
  6.6120000e-001  9.3634611e-001
  6.6130000e-001  9.3703160e-001
  6.6140000e-001  9.3772068e-001
  6.6150000e-001  9.3841004e-001
  6.6160000e-001  9.3909639e-001
  6.6170000e-001  9.3977640e-001
  6.6180000e-001  9.4044674e-001
  6.6190000e-001  9.4110409e-001
  6.6200000e-001  9.4174509e-001
  6.6210000e-001  9.4236641e-001
  6.6220000e-001  9.4296469e-001
  6.6230000e-001  9.4353660e-001
  6.6240000e-001  9.4407878e-001
  6.6250000e-001  9.4458790e-001
  6.6260000e-001  9.4506063e-001
  6.6270000e-001  9.4549366e-001
  6.6280000e-001  9.4588367e-001
  6.6290000e-001  9.4622737e-001
  6.6300000e-001  9.4652148e-001
  6.6310000e-001  9.4676275e-001
  6.6320000e-001  9.4694793e-001
  6.6330000e-001  9.4707382e-001
  6.6340000e-001  9.4713722e-001
  6.6350000e-001  9.4713497e-001
  6.6360000e-001  9.4706394e-001
  6.6370000e-001  9.4692101e-001
  6.6380000e-001  9.4670313e-001
  6.6390000e-001  9.4640726e-001
  6.6400000e-001  9.4603041e-001
  6.6410000e-001  9.4556961e-001
  6.6420000e-001  9.4502195e-001
  6.6430000e-001  9.4438456e-001
  6.6440000e-001  9.4365461e-001
  6.6450000e-001  9.4282932e-001
  6.6460000e-001  9.4190597e-001
  6.6470000e-001  9.4088186e-001
  6.6480000e-001  9.3975439e-001
  6.6490000e-001  9.3852096e-001
  6.6500000e-001  9.3717907e-001
  6.6510000e-001  9.3572626e-001
  6.6520000e-001  9.3416014e-001
  6.6530000e-001  9.3247835e-001
  6.6540000e-001  9.3067864e-001
  6.6550000e-001  9.2875879e-001
  6.6560000e-001  9.2671666e-001
  6.6570000e-001  9.2455017e-001
  6.6580000e-001  9.2225732e-001
  6.6590000e-001  9.1983617e-001
  6.6600000e-001  9.1728486e-001
  6.6610000e-001  9.1460159e-001
  6.6620000e-001  9.1178466e-001
  6.6630000e-001  9.0883242e-001
  6.6640000e-001  9.0574331e-001
  6.6650000e-001  9.0251584e-001
  6.6660000e-001  8.9914862e-001
  6.6670000e-001  8.9564031e-001
  6.6680000e-001  8.9198967e-001
  6.6690000e-001  8.8819554e-001
  6.6700000e-001  8.8425685e-001
  6.6710000e-001  8.8017259e-001
  6.6720000e-001  8.7594187e-001
  6.6730000e-001  8.7156386e-001
  6.6740000e-001  8.6703782e-001
  6.6750000e-001  8.6236311e-001
  6.6760000e-001  8.5753916e-001
  6.6770000e-001  8.5256551e-001
  6.6780000e-001  8.4744177e-001
  6.6790000e-001  8.4216764e-001
  6.6800000e-001  8.3674293e-001
  6.6810000e-001  8.3116753e-001
  6.6820000e-001  8.2544140e-001
  6.6830000e-001  8.1956462e-001
  6.6840000e-001  8.1353734e-001
  6.6850000e-001  8.0735982e-001
  6.6860000e-001  8.0103241e-001
  6.6870000e-001  7.9455552e-001
  6.6880000e-001  7.8792970e-001
  6.6890000e-001  7.8115555e-001
  6.6900000e-001  7.7423378e-001
  6.6910000e-001  7.6716519e-001
  6.6920000e-001  7.5995067e-001
  6.6930000e-001  7.5259119e-001
  6.6940000e-001  7.4508784e-001
  6.6950000e-001  7.3744177e-001
  6.6960000e-001  7.2965422e-001
  6.6970000e-001  7.2172654e-001
  6.6980000e-001  7.1366016e-001
  6.6990000e-001  7.0545658e-001
  6.7000000e-001  6.9711740e-001
  6.7010000e-001  6.8864433e-001
  6.7020000e-001  6.8003912e-001
  6.7030000e-001  6.7130363e-001
  6.7040000e-001  6.6243982e-001
  6.7050000e-001  6.5344970e-001
  6.7060000e-001  6.4433538e-001
  6.7070000e-001  6.3509905e-001
  6.7080000e-001  6.2574298e-001
  6.7090000e-001  6.1626951e-001
  6.7100000e-001  6.0668107e-001
  6.7110000e-001  5.9698017e-001
  6.7120000e-001  5.8716937e-001
  6.7130000e-001  5.7725134e-001
  6.7140000e-001  5.6722879e-001
  6.7150000e-001  5.5710452e-001
  6.7160000e-001  5.4688140e-001
  6.7170000e-001  5.3656235e-001
  6.7180000e-001  5.2615039e-001
  6.7190000e-001  5.1564858e-001
  6.7200000e-001  5.0506004e-001
  6.7210000e-001  4.9438797e-001
  6.7220000e-001  4.8363562e-001
  6.7230000e-001  4.7280632e-001
  6.7240000e-001  4.6190341e-001
  6.7250000e-001  4.5093034e-001
  6.7260000e-001  4.3989057e-001
  6.7270000e-001  4.2878764e-001
  6.7280000e-001  4.1762513e-001
  6.7290000e-001  4.0640667e-001
  6.7300000e-001  3.9513592e-001
  6.7310000e-001  3.8381662e-001
  6.7320000e-001  3.7245252e-001
  6.7330000e-001  3.6104741e-001
  6.7340000e-001  3.4960515e-001
  6.7350000e-001  3.3812959e-001
  6.7360000e-001  3.2662467e-001
  6.7370000e-001  3.1509430e-001
  6.7380000e-001  3.0354247e-001
  6.7390000e-001  2.9197317e-001
  6.7400000e-001  2.8039043e-001
  6.7410000e-001  2.6879828e-001
  6.7420000e-001  2.5720081e-001
  6.7430000e-001  2.4560210e-001
  6.7440000e-001  2.3400624e-001
  6.7450000e-001  2.2241737e-001
  6.7460000e-001  2.1083960e-001
  6.7470000e-001  1.9927708e-001
  6.7480000e-001  1.8773396e-001
  6.7490000e-001  1.7621438e-001
  6.7500000e-001  1.6472251e-001
  6.7510000e-001  1.5326251e-001
  6.7520000e-001  1.4183852e-001
  6.7530000e-001  1.3045469e-001
  6.7540000e-001  1.1911519e-001
  6.7550000e-001  1.0782413e-001
  6.7560000e-001  9.6585661e-002
  6.7570000e-001  8.5403881e-002
  6.7580000e-001  7.4282894e-002
  6.7590000e-001  6.3226781e-002
  6.7600000e-001  5.2239606e-002
  6.7610000e-001  4.1325408e-002
  6.7620000e-001  3.0488203e-002
  6.7630000e-001  1.9731982e-002
  6.7640000e-001  9.0607061e-003
  6.7650000e-001 -1.5216945e-003
  6.7660000e-001 -1.2011322e-002
  6.7670000e-001 -2.2404312e-002
  6.7680000e-001 -3.2696841e-002
  6.7690000e-001 -4.2885122e-002
  6.7700000e-001 -5.2965409e-002
  6.7710000e-001 -6.2934002e-002
  6.7720000e-001 -7.2787245e-002
  6.7730000e-001 -8.2521529e-002
  6.7740000e-001 -9.2133296e-002
  6.7750000e-001 -1.0161904e-001
  6.7760000e-001 -1.1097530e-001
  6.7770000e-001 -1.2019869e-001
  6.7780000e-001 -1.2928587e-001
  6.7790000e-001 -1.3823354e-001
  6.7800000e-001 -1.4703850e-001
  6.7810000e-001 -1.5569758e-001
  6.7820000e-001 -1.6420770e-001
  6.7830000e-001 -1.7256582e-001
  6.7840000e-001 -1.8076898e-001
  6.7850000e-001 -1.8881431e-001
  6.7860000e-001 -1.9669897e-001
  6.7870000e-001 -2.0442024e-001
  6.7880000e-001 -2.1197543e-001
  6.7890000e-001 -2.1936195e-001
  6.7900000e-001 -2.2657730e-001
  6.7910000e-001 -2.3361902e-001
  6.7920000e-001 -2.4048476e-001
  6.7930000e-001 -2.4717225e-001
  6.7940000e-001 -2.5367930e-001
  6.7950000e-001 -2.6000379e-001
  6.7960000e-001 -2.6614370e-001
  6.7970000e-001 -2.7209710e-001
  6.7980000e-001 -2.7786213e-001
  6.7990000e-001 -2.8343703e-001
  6.8000000e-001 -2.8882014e-001
  6.8010000e-001 -2.9400988e-001
  6.8020000e-001 -2.9900474e-001
  6.8030000e-001 -3.0380334e-001
  6.8040000e-001 -3.0840437e-001
  6.8050000e-001 -3.1280662e-001
  6.8060000e-001 -3.1700898e-001
  6.8070000e-001 -3.2101043e-001
  6.8080000e-001 -3.2481003e-001
  6.8090000e-001 -3.2840697e-001
  6.8100000e-001 -3.3180050e-001
  6.8110000e-001 -3.3499001e-001
  6.8120000e-001 -3.3797494e-001
  6.8130000e-001 -3.4075486e-001
  6.8140000e-001 -3.4332943e-001
  6.8150000e-001 -3.4569841e-001
  6.8160000e-001 -3.4786165e-001
  6.8170000e-001 -3.4981911e-001
  6.8180000e-001 -3.5157084e-001
  6.8190000e-001 -3.5311699e-001
  6.8200000e-001 -3.5445782e-001
  6.8210000e-001 -3.5559367e-001
  6.8220000e-001 -3.5652499e-001
  6.8230000e-001 -3.5725232e-001
  6.8240000e-001 -3.5777632e-001
  6.8250000e-001 -3.5809771e-001
  6.8260000e-001 -3.5821735e-001
  6.8270000e-001 -3.5813616e-001
  6.8280000e-001 -3.5785517e-001
  6.8290000e-001 -3.5737552e-001
  6.8300000e-001 -3.5669842e-001
  6.8310000e-001 -3.5582518e-001
  6.8320000e-001 -3.5475723e-001
  6.8330000e-001 -3.5349605e-001
  6.8340000e-001 -3.5204325e-001
  6.8350000e-001 -3.5040051e-001
  6.8360000e-001 -3.4856961e-001
  6.8370000e-001 -3.4655241e-001
  6.8380000e-001 -3.4435087e-001
  6.8390000e-001 -3.4196702e-001
  6.8400000e-001 -3.3940300e-001
  6.8410000e-001 -3.3666101e-001
  6.8420000e-001 -3.3374335e-001
  6.8430000e-001 -3.3065241e-001
  6.8440000e-001 -3.2739063e-001
  6.8450000e-001 -3.2396056e-001
  6.8460000e-001 -3.2036482e-001
  6.8470000e-001 -3.1660611e-001
  6.8480000e-001 -3.1268718e-001
  6.8490000e-001 -3.0861089e-001
  6.8500000e-001 -3.0438016e-001
  6.8510000e-001 -2.9999797e-001
  6.8520000e-001 -2.9546738e-001
  6.8530000e-001 -2.9079152e-001
  6.8540000e-001 -2.8597358e-001
  6.8550000e-001 -2.8101680e-001
  6.8560000e-001 -2.7592452e-001
  6.8570000e-001 -2.7070011e-001
  6.8580000e-001 -2.6534700e-001
  6.8590000e-001 -2.5986869e-001
  6.8600000e-001 -2.5426873e-001
  6.8610000e-001 -2.4855072e-001
  6.8620000e-001 -2.4271831e-001
  6.8630000e-001 -2.3677521e-001
  6.8640000e-001 -2.3072516e-001
  6.8650000e-001 -2.2457196e-001
  6.8660000e-001 -2.1831945e-001
  6.8670000e-001 -2.1197150e-001
  6.8680000e-001 -2.0553203e-001
  6.8690000e-001 -1.9900499e-001
  6.8700000e-001 -1.9239438e-001
  6.8710000e-001 -1.8570420e-001
  6.8720000e-001 -1.7893852e-001
  6.8730000e-001 -1.7210141e-001
  6.8740000e-001 -1.6519697e-001
  6.8750000e-001 -1.5822932e-001
  6.8760000e-001 -1.5120263e-001
  6.8770000e-001 -1.4412105e-001
  6.8780000e-001 -1.3698876e-001
  6.8790000e-001 -1.2980997e-001
  6.8800000e-001 -1.2258889e-001
  6.8810000e-001 -1.1532974e-001
  6.8820000e-001 -1.0803674e-001
  6.8830000e-001 -1.0071412e-001
  6.8840000e-001 -9.3366130e-002
  6.8850000e-001 -8.5996997e-002
  6.8860000e-001 -7.8610959e-002
  6.8870000e-001 -7.1212245e-002
  6.8880000e-001 -6.3805082e-002
  6.8890000e-001 -5.6393685e-002
  6.8900000e-001 -4.8982260e-002
  6.8910000e-001 -4.1575000e-002
  6.8920000e-001 -3.4176083e-002
  6.8930000e-001 -2.6789668e-002
  6.8940000e-001 -1.9419897e-002
  6.8950000e-001 -1.2070887e-002
  6.8960000e-001 -4.7467326e-003
  6.8970000e-001  2.5484974e-003
  6.8980000e-001  9.8107638e-003
  6.8990000e-001  1.7036058e-002
  6.9000000e-001  2.4220402e-002
  6.9010000e-001  3.1359857e-002
  6.9020000e-001  3.8450517e-002
  6.9030000e-001  4.5488516e-002
  6.9040000e-001  5.2470032e-002
  6.9050000e-001  5.9391281e-002
  6.9060000e-001  6.6248529e-002
  6.9070000e-001  7.3038086e-002
  6.9080000e-001  7.9756311e-002
  6.9090000e-001  8.6399616e-002
  6.9100000e-001  9.2964465e-002
  6.9110000e-001  9.9447374e-002
  6.9120000e-001  1.0584492e-001
  6.9130000e-001  1.1215373e-001
  6.9140000e-001  1.1837051e-001
  6.9150000e-001  1.2449200e-001
  6.9160000e-001  1.3051503e-001
  6.9170000e-001  1.3643647e-001
  6.9180000e-001  1.4225327e-001
  6.9190000e-001  1.4796246e-001
  6.9200000e-001  1.5356112e-001
  6.9210000e-001  1.5904641e-001
  6.9220000e-001  1.6441556e-001
  6.9230000e-001  1.6966586e-001
  6.9240000e-001  1.7479472e-001
  6.9250000e-001  1.7979957e-001
  6.9260000e-001  1.8467796e-001
  6.9270000e-001  1.8942749e-001
  6.9280000e-001  1.9404586e-001
  6.9290000e-001  1.9853086e-001
  6.9300000e-001  2.0288032e-001
  6.9310000e-001  2.0709220e-001
  6.9320000e-001  2.1116452e-001
  6.9330000e-001  2.1509539e-001
  6.9340000e-001  2.1888300e-001
  6.9350000e-001  2.2252565e-001
  6.9360000e-001  2.2602170e-001
  6.9370000e-001  2.2936961e-001
  6.9380000e-001  2.3256794e-001
  6.9390000e-001  2.3561532e-001
  6.9400000e-001  2.3851048e-001
  6.9410000e-001  2.4125224e-001
  6.9420000e-001  2.4383952e-001
  6.9430000e-001  2.4627132e-001
  6.9440000e-001  2.4854674e-001
  6.9450000e-001  2.5066495e-001
  6.9460000e-001  2.5262526e-001
  6.9470000e-001  2.5442702e-001
  6.9480000e-001  2.5606972e-001
  6.9490000e-001  2.5755290e-001
  6.9500000e-001  2.5887622e-001
  6.9510000e-001  2.6003944e-001
  6.9520000e-001  2.6104239e-001
  6.9530000e-001  2.6188500e-001
  6.9540000e-001  2.6256730e-001
  6.9550000e-001  2.6308941e-001
  6.9560000e-001  2.6345155e-001
  6.9570000e-001  2.6365401e-001
  6.9580000e-001  2.6369720e-001
  6.9590000e-001  2.6358159e-001
  6.9600000e-001  2.6330776e-001
  6.9610000e-001  2.6287639e-001
  6.9620000e-001  2.6228823e-001
  6.9630000e-001  2.6154413e-001
  6.9640000e-001  2.6064502e-001
  6.9650000e-001  2.5959192e-001
  6.9660000e-001  2.5838595e-001
  6.9670000e-001  2.5702829e-001
  6.9680000e-001  2.5552024e-001
  6.9690000e-001  2.5386315e-001
  6.9700000e-001  2.5205847e-001
  6.9710000e-001  2.5010773e-001
  6.9720000e-001  2.4801254e-001
  6.9730000e-001  2.4577460e-001
  6.9740000e-001  2.4339567e-001
  6.9750000e-001  2.4087760e-001
  6.9760000e-001  2.3822232e-001
  6.9770000e-001  2.3543182e-001
  6.9780000e-001  2.3250818e-001
  6.9790000e-001  2.2945354e-001
  6.9800000e-001  2.2627013e-001
  6.9810000e-001  2.2296022e-001
  6.9820000e-001  2.1952616e-001
  6.9830000e-001  2.1597039e-001
  6.9840000e-001  2.1229539e-001
  6.9850000e-001  2.0850371e-001
  6.9860000e-001  2.0459795e-001
  6.9870000e-001  2.0058079e-001
  6.9880000e-001  1.9645496e-001
  6.9890000e-001  1.9222325e-001
  6.9900000e-001  1.8788849e-001
  6.9910000e-001  1.8345358e-001
  6.9920000e-001  1.7892148e-001
  6.9930000e-001  1.7429517e-001
  6.9940000e-001  1.6957770e-001
  6.9950000e-001  1.6477215e-001
  6.9960000e-001  1.5988167e-001
  6.9970000e-001  1.5490942e-001
  6.9980000e-001  1.4985863e-001
  6.9990000e-001  1.4473255e-001
  7.0000000e-001  1.3953446e-001
  7.0010000e-001  1.3426769e-001
  7.0020000e-001  1.2893559e-001
  7.0030000e-001  1.2354157e-001
  7.0040000e-001  1.1808901e-001
  7.0050000e-001  1.1258138e-001
  7.0060000e-001  1.0702212e-001
  7.0070000e-001  1.0141473e-001
  7.0080000e-001  9.5762714e-002
  7.0090000e-001  9.0069591e-002
  7.0100000e-001  8.4338901e-002
  7.0110000e-001  7.8574197e-002
  7.0120000e-001  7.2779039e-002
  7.0130000e-001  6.6957002e-002
  7.0140000e-001  6.1111663e-002
  7.0150000e-001  5.5246608e-002
  7.0160000e-001  4.9365421e-002
  7.0170000e-001  4.3471691e-002
  7.0180000e-001  3.7569003e-002
  7.0190000e-001  3.1660940e-002
  7.0200000e-001  2.5751077e-002
  7.0210000e-001  1.9842984e-002
  7.0220000e-001  1.3940218e-002
  7.0230000e-001  8.0463275e-003
  7.0240000e-001  2.1648437e-003
  7.0250000e-001 -3.7007165e-003
  7.0260000e-001 -9.5468551e-003
  7.0270000e-001 -1.5370094e-002
  7.0280000e-001 -2.1166977e-002
  7.0290000e-001 -2.6934073e-002
  7.0300000e-001 -3.2667976e-002
  7.0310000e-001 -3.8365310e-002
  7.0320000e-001 -4.4022727e-002
  7.0330000e-001 -4.9636913e-002
  7.0340000e-001 -5.5204585e-002
  7.0350000e-001 -6.0722499e-002
  7.0360000e-001 -6.6187447e-002
  7.0370000e-001 -7.1596262e-002
  7.0380000e-001 -7.6945816e-002
  7.0390000e-001 -8.2233025e-002
  7.0400000e-001 -8.7454851e-002
  7.0410000e-001 -9.2608300e-002
  7.0420000e-001 -9.7690430e-002
  7.0430000e-001 -1.0269834e-001
  7.0440000e-001 -1.0762920e-001
  7.0450000e-001 -1.1248021e-001
  7.0460000e-001 -1.1724864e-001
  7.0470000e-001 -1.2193181e-001
  7.0480000e-001 -1.2652709e-001
  7.0490000e-001 -1.3103192e-001
  7.0500000e-001 -1.3544381e-001
  7.0510000e-001 -1.3976031e-001
  7.0520000e-001 -1.4397905e-001
  7.0530000e-001 -1.4809770e-001
  7.0540000e-001 -1.5211404e-001
  7.0550000e-001 -1.5602587e-001
  7.0560000e-001 -1.5983108e-001
  7.0570000e-001 -1.6352763e-001
  7.0580000e-001 -1.6711355e-001
  7.0590000e-001 -1.7058693e-001
  7.0600000e-001 -1.7394595e-001
  7.0610000e-001 -1.7718886e-001
  7.0620000e-001 -1.8031396e-001
  7.0630000e-001 -1.8331966e-001
  7.0640000e-001 -1.8620442e-001
  7.0650000e-001 -1.8896679e-001
  7.0660000e-001 -1.9160538e-001
  7.0670000e-001 -1.9411891e-001
  7.0680000e-001 -1.9650615e-001
  7.0690000e-001 -1.9876597e-001
  7.0700000e-001 -2.0089728e-001
  7.0710000e-001 -2.0289913e-001
  7.0720000e-001 -2.0477060e-001
  7.0730000e-001 -2.0651087e-001
  7.0740000e-001 -2.0811921e-001
  7.0750000e-001 -2.0959496e-001
  7.0760000e-001 -2.1093754e-001
  7.0770000e-001 -2.1214646e-001
  7.0780000e-001 -2.1322131e-001
  7.0790000e-001 -2.1416175e-001
  7.0800000e-001 -2.1496754e-001
  7.0810000e-001 -2.1563852e-001
  7.0820000e-001 -2.1617460e-001
  7.0830000e-001 -2.1657579e-001
  7.0840000e-001 -2.1684215e-001
  7.0850000e-001 -2.1697386e-001
  7.0860000e-001 -2.1697116e-001
  7.0870000e-001 -2.1683437e-001
  7.0880000e-001 -2.1656389e-001
  7.0890000e-001 -2.1616022e-001
  7.0900000e-001 -2.1562393e-001
  7.0910000e-001 -2.1495564e-001
  7.0920000e-001 -2.1415610e-001
  7.0930000e-001 -2.1322609e-001
  7.0940000e-001 -2.1216650e-001
  7.0950000e-001 -2.1097829e-001
  7.0960000e-001 -2.0966249e-001
  7.0970000e-001 -2.0822020e-001
  7.0980000e-001 -2.0665262e-001
  7.0990000e-001 -2.0496098e-001
  7.1000000e-001 -2.0314663e-001
  7.1010000e-001 -2.0121097e-001
  7.1020000e-001 -1.9915545e-001
  7.1030000e-001 -1.9698164e-001
  7.1040000e-001 -1.9469113e-001
  7.1050000e-001 -1.9228561e-001
  7.1060000e-001 -1.8976681e-001
  7.1070000e-001 -1.8713655e-001
  7.1080000e-001 -1.8439670e-001
  7.1090000e-001 -1.8154920e-001
  7.1100000e-001 -1.7859605e-001
  7.1110000e-001 -1.7553930e-001
  7.1120000e-001 -1.7238107e-001
  7.1130000e-001 -1.6912353e-001
  7.1140000e-001 -1.6576892e-001
  7.1150000e-001 -1.6231951e-001
  7.1160000e-001 -1.5877766e-001
  7.1170000e-001 -1.5514574e-001
  7.1180000e-001 -1.5142619e-001
  7.1190000e-001 -1.4762151e-001
  7.1200000e-001 -1.4373423e-001
  7.1210000e-001 -1.3976692e-001
  7.1220000e-001 -1.3572222e-001
  7.1230000e-001 -1.3160278e-001
  7.1240000e-001 -1.2741131e-001
  7.1250000e-001 -1.2315056e-001
  7.1260000e-001 -1.1882330e-001
  7.1270000e-001 -1.1443235e-001
  7.1280000e-001 -1.0998056e-001
  7.1290000e-001 -1.0547081e-001
  7.1300000e-001 -1.0090600e-001
  7.1310000e-001 -9.6289074e-002
  7.1320000e-001 -9.1622996e-002
  7.1330000e-001 -8.6910750e-002
  7.1340000e-001 -8.2155346e-002
  7.1350000e-001 -7.7359812e-002
  7.1360000e-001 -7.2527195e-002
  7.1370000e-001 -6.7660560e-002
  7.1380000e-001 -6.2762985e-002
  7.1390000e-001 -5.7837562e-002
  7.1400000e-001 -5.2887391e-002
  7.1410000e-001 -4.7915585e-002
  7.1420000e-001 -4.2925259e-002
  7.1430000e-001 -3.7919539e-002
  7.1440000e-001 -3.2901548e-002
  7.1450000e-001 -2.7874415e-002
  7.1460000e-001 -2.2841266e-002
  7.1470000e-001 -1.7805224e-002
  7.1480000e-001 -1.2769410e-002
  7.1490000e-001 -7.7369342e-003
  7.1500000e-001 -2.7109031e-003
  7.1510000e-001  2.3055894e-003
  7.1520000e-001  7.3094611e-003
  7.1530000e-001  1.2297643e-002
  7.1540000e-001  1.7267084e-002
  7.1550000e-001  2.2214748e-002
  7.1560000e-001  2.7137619e-002
  7.1570000e-001  3.2032703e-002
  7.1580000e-001  3.6897029e-002
  7.1590000e-001  4.1727650e-002
  7.1600000e-001  4.6521646e-002
  7.1610000e-001  5.1276126e-002
  7.1620000e-001  5.5988228e-002
  7.1630000e-001  6.0655122e-002
  7.1640000e-001  6.5274011e-002
  7.1650000e-001  6.9842135e-002
  7.1660000e-001  7.4356767e-002
  7.1670000e-001  7.8815222e-002
  7.1680000e-001  8.3214852e-002
  7.1690000e-001  8.7553053e-002
  7.1700000e-001  9.1827262e-002
  7.1710000e-001  9.6034962e-002
  7.1720000e-001  1.0017368e-001
  7.1730000e-001  1.0424099e-001
  7.1740000e-001  1.0823452e-001
  7.1750000e-001  1.1215193e-001
  7.1760000e-001  1.1599097e-001
  7.1770000e-001  1.1974940e-001
  7.1780000e-001  1.2342506e-001
  7.1790000e-001  1.2701583e-001
  7.1800000e-001  1.3051965e-001
  7.1810000e-001  1.3393454e-001
  7.1820000e-001  1.3725855e-001
  7.1830000e-001  1.4048979e-001
  7.1840000e-001  1.4362646e-001
  7.1850000e-001  1.4666679e-001
  7.1860000e-001  1.4960909e-001
  7.1870000e-001  1.5245172e-001
  7.1880000e-001  1.5519312e-001
  7.1890000e-001  1.5783180e-001
  7.1900000e-001  1.6036631e-001
  7.1910000e-001  1.6279529e-001
  7.1920000e-001  1.6511744e-001
  7.1930000e-001  1.6733152e-001
  7.1940000e-001  1.6943639e-001
  7.1950000e-001  1.7143093e-001
  7.1960000e-001  1.7331414e-001
  7.1970000e-001  1.7508506e-001
  7.1980000e-001  1.7674281e-001
  7.1990000e-001  1.7828658e-001
  7.2000000e-001  1.7971564e-001
  7.2010000e-001  1.8102932e-001
  7.2020000e-001  1.8222703e-001
  7.2030000e-001  1.8330825e-001
  7.2040000e-001  1.8427254e-001
  7.2050000e-001  1.8511952e-001
  7.2060000e-001  1.8584890e-001
  7.2070000e-001  1.8646044e-001
  7.2080000e-001  1.8695401e-001
  7.2090000e-001  1.8732951e-001
  7.2100000e-001  1.8758695e-001
  7.2110000e-001  1.8772638e-001
  7.2120000e-001  1.8774796e-001
  7.2130000e-001  1.8765189e-001
  7.2140000e-001  1.8743846e-001
  7.2150000e-001  1.8710803e-001
  7.2160000e-001  1.8666103e-001
  7.2170000e-001  1.8609796e-001
  7.2180000e-001  1.8541938e-001
  7.2190000e-001  1.8462596e-001
  7.2200000e-001  1.8371839e-001
  7.2210000e-001  1.8269746e-001
  7.2220000e-001  1.8156402e-001
  7.2230000e-001  1.8031899e-001
  7.2240000e-001  1.7896336e-001
  7.2250000e-001  1.7749818e-001
  7.2260000e-001  1.7592458e-001
  7.2270000e-001  1.7424374e-001
  7.2280000e-001  1.7245690e-001
  7.2290000e-001  1.7056538e-001
  7.2300000e-001  1.6857056e-001
  7.2310000e-001  1.6647388e-001
  7.2320000e-001  1.6427683e-001
  7.2330000e-001  1.6198097e-001
  7.2340000e-001  1.5958792e-001
  7.2350000e-001  1.5709935e-001
  7.2360000e-001  1.5451700e-001
  7.2370000e-001  1.5184264e-001
  7.2380000e-001  1.4907813e-001
  7.2390000e-001  1.4622535e-001
  7.2400000e-001  1.4328624e-001
  7.2410000e-001  1.4026280e-001
  7.2420000e-001  1.3715707e-001
  7.2430000e-001  1.3397115e-001
  7.2440000e-001  1.3070717e-001
  7.2450000e-001  1.2736732e-001
  7.2460000e-001  1.2395381e-001
  7.2470000e-001  1.2046892e-001
  7.2480000e-001  1.1691495e-001
  7.2490000e-001  1.1329425e-001
  7.2500000e-001  1.0960920e-001


==> data_mmv_X2_orig.dat <==
  4.0981822e-001 -6.7648390e-001
  4.2886090e-001 -1.0650483e+000
  4.4639740e-001 -3.4017607e-001
  4.6389740e-001 -4.1110039e-001
  4.8278244e-001 -7.5447711e-001
  5.0028244e-001  1.8541346e+000
  5.1783614e-001  1.9559815e+000
  5.3590112e-001  2.6484140e-001
  5.5424199e-001 -3.4829747e-001
  5.7213271e-001  5.6410968e-001
  5.8963271e-001 -2.0784901e-001
  6.0854618e-001  6.7117863e-002
  6.2620042e-001 -7.3031603e-001
  6.4370042e-001  1.6305691e+000
  6.6120042e-001  1.4326518e+000


==> data_mmv_X3.dat <==
  4.0981822e-001  1.0000000e+000
  4.2886090e-001 -1.0000000e+000
  4.4639740e-001  1.0000000e+000
  4.6389740e-001 -1.0000000e+000
  4.8278244e-001  1.0000000e+000
  5.0028244e-001 -1.0000000e+000
  5.1783614e-001 -1.0000000e+000
  5.3590112e-001  1.0000000e+000
  5.5424199e-001  1.0000000e+000
  5.7213271e-001 -1.0000000e+000
  5.8963271e-001 -1.0000000e+000
  6.0854618e-001 -1.0000000e+000
  6.2620042e-001  1.0000000e+000
  6.4370042e-001  1.0000000e+000
  6.6120042e-001  1.0000000e+000


==> data_mmv_X3_est.dat <==
  5.0028244e-001 -1.0905770e+000
  4.8278244e-001  1.3955548e+000
  5.1783614e-001 -2.1550070e+000
  5.3590112e-001  8.6745489e-001
  4.6389740e-001 -4.2528225e-001
  4.4639740e-001  1.6894216e+000
  5.5424199e-001  1.5429267e-001
  4.2886090e-001 -6.4349532e-001
  5.7213271e-001 -5.9386138e-001
  5.8963270e-001 -1.3938596e+000
  4.0981822e-001  2.1315215e+000
  6.0854618e-001 -3.5419942e-001
  6.2620042e-001  1.0994929e+000
  6.4370042e-001  9.6017109e-001
  6.6120042e-001  3.9938532e-001


==> data_mmv_X3_lowpass.dat <==
  3.5000000e-001  9.6965128e-002
  3.5010000e-001  1.0064451e-001
  3.5020000e-001  1.0426929e-001
  3.5030000e-001  1.0783703e-001
  3.5040000e-001  1.1134535e-001
  3.5050000e-001  1.1479190e-001
  3.5060000e-001  1.1817434e-001
  3.5070000e-001  1.2149039e-001
  3.5080000e-001  1.2473780e-001
  3.5090000e-001  1.2791433e-001
  3.5100000e-001  1.3101783e-001
  3.5110000e-001  1.3404614e-001
  3.5120000e-001  1.3699717e-001
  3.5130000e-001  1.3986886e-001
  3.5140000e-001  1.4265922e-001
  3.5150000e-001  1.4536626e-001
  3.5160000e-001  1.4798809e-001
  3.5170000e-001  1.5052282e-001
  3.5180000e-001  1.5296863e-001
  3.5190000e-001  1.5532377e-001
  3.5200000e-001  1.5758652e-001
  3.5210000e-001  1.5975521e-001
  3.5220000e-001  1.6182823e-001
  3.5230000e-001  1.6380403e-001
  3.5240000e-001  1.6568112e-001
  3.5250000e-001  1.6745806e-001
  3.5260000e-001  1.6913347e-001
  3.5270000e-001  1.7070602e-001
  3.5280000e-001  1.7217447e-001
  3.5290000e-001  1.7353760e-001
  3.5300000e-001  1.7479430e-001
  3.5310000e-001  1.7594348e-001
  3.5320000e-001  1.7698414e-001
  3.5330000e-001  1.7791534e-001
  3.5340000e-001  1.7873619e-001
  3.5350000e-001  1.7944590e-001
  3.5360000e-001  1.8004372e-001
  3.5370000e-001  1.8052896e-001
  3.5380000e-001  1.8090103e-001
  3.5390000e-001  1.8115939e-001
  3.5400000e-001  1.8130357e-001
  3.5410000e-001  1.8133316e-001
  3.5420000e-001  1.8124785e-001
  3.5430000e-001  1.8104737e-001
  3.5440000e-001  1.8073153e-001
  3.5450000e-001  1.8030022e-001
  3.5460000e-001  1.7975340e-001
  3.5470000e-001  1.7909109e-001
  3.5480000e-001  1.7831339e-001
  3.5490000e-001  1.7742047e-001
  3.5500000e-001  1.7641258e-001
  3.5510000e-001  1.7529003e-001
  3.5520000e-001  1.7405320e-001
  3.5530000e-001  1.7270257e-001
  3.5540000e-001  1.7123866e-001
  3.5550000e-001  1.6966207e-001
  3.5560000e-001  1.6797348e-001
  3.5570000e-001  1.6617363e-001
  3.5580000e-001  1.6426335e-001
  3.5590000e-001  1.6224352e-001
  3.5600000e-001  1.6011510e-001
  3.5610000e-001  1.5787911e-001
  3.5620000e-001  1.5553667e-001
  3.5630000e-001  1.5308892e-001
  3.5640000e-001  1.5053712e-001
  3.5650000e-001  1.4788257e-001
  3.5660000e-001  1.4512663e-001
  3.5670000e-001  1.4227075e-001
  3.5680000e-001  1.3931643e-001
  3.5690000e-001  1.3626524e-001
  3.5700000e-001  1.3311881e-001
  3.5710000e-001  1.2987884e-001
  3.5720000e-001  1.2654710e-001
  3.5730000e-001  1.2312539e-001
  3.5740000e-001  1.1961562e-001
  3.5750000e-001  1.1601972e-001
  3.5760000e-001  1.1233969e-001
  3.5770000e-001  1.0857759e-001
  3.5780000e-001  1.0473555e-001
  3.5790000e-001  1.0081572e-001
  3.5800000e-001  9.6820345e-002
  3.5810000e-001  9.2751697e-002
  3.5820000e-001  8.8612110e-002
  3.5830000e-001  8.4403966e-002
  3.5840000e-001  8.0129696e-002
  3.5850000e-001  7.5791781e-002
  3.5860000e-001  7.1392747e-002
  3.5870000e-001  6.6935165e-002
  3.5880000e-001  6.2421651e-002
  3.5890000e-001  5.7854863e-002
  3.5900000e-001  5.3237497e-002
  3.5910000e-001  4.8572293e-002
  3.5920000e-001  4.3862025e-002
  3.5930000e-001  3.9109505e-002
  3.5940000e-001  3.4317578e-002
  3.5950000e-001  2.9489122e-002
  3.5960000e-001  2.4627047e-002
  3.5970000e-001  1.9734293e-002
  3.5980000e-001  1.4813826e-002
  3.5990000e-001  9.8686386e-003
  3.6000000e-001  4.9017480e-003
  3.6010000e-001 -8.3806277e-005
  3.6020000e-001 -5.0849640e-003
  3.6030000e-001 -1.0098646e-002
  3.6040000e-001 -1.5121756e-002
  3.6050000e-001 -2.0151183e-002
  3.6060000e-001 -2.5183803e-002
  3.6070000e-001 -3.0216478e-002
  3.6080000e-001 -3.5246063e-002
  3.6090000e-001 -4.0269404e-002
  3.6100000e-001 -4.5283343e-002
  3.6110000e-001 -5.0284715e-002
  3.6120000e-001 -5.5270356e-002
  3.6130000e-001 -6.0237099e-002
  3.6140000e-001 -6.5181781e-002
  3.6150000e-001 -7.0101243e-002
  3.6160000e-001 -7.4992329e-002
  3.6170000e-001 -7.9851894e-002
  3.6180000e-001 -8.4676801e-002
  3.6190000e-001 -8.9463923e-002
  3.6200000e-001 -9.4210150e-002
  3.6210000e-001 -9.8912383e-002
  3.6220000e-001 -1.0356754e-001
  3.6230000e-001 -1.0817257e-001
  3.6240000e-001 -1.1272443e-001
  3.6250000e-001 -1.1722010e-001
  3.6260000e-001 -1.2165659e-001
  3.6270000e-001 -1.2603094e-001
  3.6280000e-001 -1.3034021e-001
  3.6290000e-001 -1.3458150e-001
  3.6300000e-001 -1.3875193e-001
  3.6310000e-001 -1.4284867e-001
  3.6320000e-001 -1.4686891e-001
  3.6330000e-001 -1.5080989e-001
  3.6340000e-001 -1.5466888e-001
  3.6350000e-001 -1.5844321e-001
  3.6360000e-001 -1.6213023e-001
  3.6370000e-001 -1.6572734e-001
  3.6380000e-001 -1.6923200e-001
  3.6390000e-001 -1.7264172e-001
  3.6400000e-001 -1.7595403e-001
  3.6410000e-001 -1.7916654e-001
  3.6420000e-001 -1.8227691e-001
  3.6430000e-001 -1.8528284e-001
  3.6440000e-001 -1.8818211e-001
  3.6450000e-001 -1.9097253e-001
  3.6460000e-001 -1.9365199e-001
  3.6470000e-001 -1.9621843e-001
  3.6480000e-001 -1.9866987e-001
  3.6490000e-001 -2.0100437e-001
  3.6500000e-001 -2.0322007e-001
  3.6510000e-001 -2.0531516e-001
  3.6520000e-001 -2.0728793e-001
  3.6530000e-001 -2.0913670e-001
  3.6540000e-001 -2.1085989e-001
  3.6550000e-001 -2.1245598e-001
  3.6560000e-001 -2.1392352e-001
  3.6570000e-001 -2.1526114e-001
  3.6580000e-001 -2.1646754e-001
  3.6590000e-001 -2.1754150e-001
  3.6600000e-001 -2.1848186e-001
  3.6610000e-001 -2.1928757e-001
  3.6620000e-001 -2.1995763e-001
  3.6630000e-001 -2.2049113e-001
  3.6640000e-001 -2.2088725e-001
  3.6650000e-001 -2.2114522e-001
  3.6660000e-001 -2.2126440e-001
  3.6670000e-001 -2.2124418e-001
  3.6680000e-001 -2.2108407e-001
  3.6690000e-001 -2.2078366e-001
  3.6700000e-001 -2.2034260e-001
  3.6710000e-001 -2.1976064e-001
  3.6720000e-001 -2.1903763e-001
  3.6730000e-001 -2.1817348e-001
  3.6740000e-001 -2.1716820e-001
  3.6750000e-001 -2.1602188e-001
  3.6760000e-001 -2.1473471e-001
  3.6770000e-001 -2.1330694e-001
  3.6780000e-001 -2.1173893e-001
  3.6790000e-001 -2.1003112e-001
  3.6800000e-001 -2.0818403e-001
  3.6810000e-001 -2.0619828e-001
  3.6820000e-001 -2.0407457e-001
  3.6830000e-001 -2.0181368e-001
  3.6840000e-001 -1.9941648e-001
  3.6850000e-001 -1.9688393e-001
  3.6860000e-001 -1.9421708e-001
  3.6870000e-001 -1.9141705e-001
  3.6880000e-001 -1.8848507e-001
  3.6890000e-001 -1.8542242e-001
  3.6900000e-001 -1.8223050e-001
  3.6910000e-001 -1.7891078e-001
  3.6920000e-001 -1.7546479e-001
  3.6930000e-001 -1.7189419e-001
  3.6940000e-001 -1.6820067e-001
  3.6950000e-001 -1.6438605e-001
  3.6960000e-001 -1.6045219e-001
  3.6970000e-001 -1.5640106e-001
  3.6980000e-001 -1.5223469e-001
  3.6990000e-001 -1.4795519e-001
  3.7000000e-001 -1.4356475e-001
  3.7010000e-001 -1.3906564e-001
  3.7020000e-001 -1.3446021e-001
  3.7030000e-001 -1.2975085e-001
  3.7040000e-001 -1.2494007e-001
  3.7050000e-001 -1.2003041e-001
  3.7060000e-001 -1.1502451e-001
  3.7070000e-001 -1.0992507e-001
  3.7080000e-001 -1.0473484e-001
  3.7090000e-001 -9.9456661e-002
  3.7100000e-001 -9.4093422e-002
  3.7110000e-001 -8.8648083e-002
  3.7120000e-001 -8.3123663e-002
  3.7130000e-001 -7.7523242e-002
  3.7140000e-001 -7.1849956e-002
  3.7150000e-001 -6.6107000e-002
  3.7160000e-001 -6.0297625e-002
  3.7170000e-001 -5.4425132e-002
  3.7180000e-001 -4.8492878e-002
  3.7190000e-001 -4.2504265e-002
  3.7200000e-001 -3.6462748e-002
  3.7210000e-001 -3.0371825e-002
  3.7220000e-001 -2.4235040e-002
  3.7230000e-001 -1.8055978e-002
  3.7240000e-001 -1.1838265e-002
  3.7250000e-001 -5.5855670e-003
  3.7260000e-001  6.9841512e-004
  3.7270000e-001  7.0099454e-003
  3.7280000e-001  1.3345256e-002
  3.7290000e-001  1.9700547e-002
  3.7300000e-001  2.6071992e-002
  3.7310000e-001  3.2455738e-002
  3.7320000e-001  3.8847908e-002
  3.7330000e-001  4.5244602e-002
  3.7340000e-001  5.1641903e-002
  3.7350000e-001  5.8035874e-002
  3.7360000e-001  6.4422564e-002
  3.7370000e-001  7.0798008e-002
  3.7380000e-001  7.7158233e-002
  3.7390000e-001  8.3499255e-002
  3.7400000e-001  8.9817084e-002
  3.7410000e-001  9.6107728e-002
  3.7420000e-001  1.0236719e-001
  3.7430000e-001  1.0859148e-001
  3.7440000e-001  1.1477661e-001
  3.7450000e-001  1.2091858e-001
  3.7460000e-001  1.2701343e-001
  3.7470000e-001  1.3305718e-001
  3.7480000e-001  1.3904588e-001
  3.7490000e-001  1.4497560e-001
  3.7500000e-001  1.5084240e-001
  3.7510000e-001  1.5664239e-001
  3.7520000e-001  1.6237168e-001
  3.7530000e-001  1.6802642e-001
  3.7540000e-001  1.7360277e-001
  3.7550000e-001  1.7909694e-001
  3.7560000e-001  1.8450515e-001
  3.7570000e-001  1.8982367e-001
  3.7580000e-001  1.9504880e-001
  3.7590000e-001  2.0017686e-001
  3.7600000e-001  2.0520425e-001
  3.7610000e-001  2.1012738e-001
  3.7620000e-001  2.1494271e-001
  3.7630000e-001  2.1964676e-001
  3.7640000e-001  2.2423608e-001
  3.7650000e-001  2.2870730e-001
  3.7660000e-001  2.3305707e-001
  3.7670000e-001  2.3728212e-001
  3.7680000e-001  2.4137923e-001
  3.7690000e-001  2.4534524e-001
  3.7700000e-001  2.4917705e-001
  3.7710000e-001  2.5287162e-001
  3.7720000e-001  2.5642600e-001
  3.7730000e-001  2.5983727e-001
  3.7740000e-001  2.6310262e-001
  3.7750000e-001  2.6621928e-001
  3.7760000e-001  2.6918457e-001
  3.7770000e-001  2.7199588e-001
  3.7780000e-001  2.7465069e-001
  3.7790000e-001  2.7714654e-001
  3.7800000e-001  2.7948106e-001
  3.7810000e-001  2.8165197e-001
  3.7820000e-001  2.8365707e-001
  3.7830000e-001  2.8549423e-001
  3.7840000e-001  2.8716144e-001
  3.7850000e-001  2.8865675e-001
  3.7860000e-001  2.8997832e-001
  3.7870000e-001  2.9112439e-001
  3.7880000e-001  2.9209330e-001
  3.7890000e-001  2.9288349e-001
  3.7900000e-001  2.9349347e-001
  3.7910000e-001  2.9392189e-001
  3.7920000e-001  2.9416747e-001
  3.7930000e-001  2.9422904e-001
  3.7940000e-001  2.9410551e-001
  3.7950000e-001  2.9379594e-001
  3.7960000e-001  2.9329944e-001
  3.7970000e-001  2.9261526e-001
  3.7980000e-001  2.9174274e-001
  3.7990000e-001  2.9068133e-001
  3.8000000e-001  2.8943059e-001
  3.8010000e-001  2.8799018e-001
  3.8020000e-001  2.8635988e-001
  3.8030000e-001  2.8453957e-001
  3.8040000e-001  2.8252924e-001
  3.8050000e-001  2.8032900e-001
  3.8060000e-001  2.7793905e-001
  3.8070000e-001  2.7535973e-001
  3.8080000e-001  2.7259146e-001
  3.8090000e-001  2.6963480e-001
  3.8100000e-001  2.6649040e-001
  3.8110000e-001  2.6315904e-001
  3.8120000e-001  2.5964161e-001
  3.8130000e-001  2.5593910e-001
  3.8140000e-001  2.5205262e-001
  3.8150000e-001  2.4798339e-001
  3.8160000e-001  2.4373275e-001
  3.8170000e-001  2.3930215e-001
  3.8180000e-001  2.3469314e-001
  3.8190000e-001  2.2990740e-001
  3.8200000e-001  2.2494671e-001
  3.8210000e-001  2.1981297e-001
  3.8220000e-001  2.1450817e-001
  3.8230000e-001  2.0903443e-001
  3.8240000e-001  2.0339398e-001
  3.8250000e-001  1.9758914e-001
  3.8260000e-001  1.9162237e-001
  3.8270000e-001  1.8549620e-001
  3.8280000e-001  1.7921330e-001
  3.8290000e-001  1.7277641e-001
  3.8300000e-001  1.6618842e-001
  3.8310000e-001  1.5945227e-001
  3.8320000e-001  1.5257106e-001
  3.8330000e-001  1.4554795e-001
  3.8340000e-001  1.3838622e-001
  3.8350000e-001  1.3108923e-001
  3.8360000e-001  1.2366046e-001
  3.8370000e-001  1.1610348e-001
  3.8380000e-001  1.0842195e-001
  3.8390000e-001  1.0061963e-001
  3.8400000e-001  9.2700364e-002
  3.8410000e-001  8.4668094e-002
  3.8420000e-001  7.6526850e-002
  3.8430000e-001  6.8280748e-002
  3.8440000e-001  5.9933991e-002
  3.8450000e-001  5.1490866e-002
  3.8460000e-001  4.2955742e-002
  3.8470000e-001  3.4333070e-002
  3.8480000e-001  2.5627376e-002
  3.8490000e-001  1.6843266e-002
  3.8500000e-001  7.9854209e-003
  3.8510000e-001 -9.4140835e-004
  3.8520000e-001 -9.9323984e-003
  3.8530000e-001 -1.8982658e-002
  3.8540000e-001 -2.8087229e-002
  3.8550000e-001 -3.7241089e-002
  3.8560000e-001 -4.6439155e-002
  3.8570000e-001 -5.5676283e-002
  3.8580000e-001 -6.4947273e-002
  3.8590000e-001 -7.4246869e-002
  3.8600000e-001 -8.3569761e-002
  3.8610000e-001 -9.2910593e-002
  3.8620000e-001 -1.0226396e-001
  3.8630000e-001 -1.1162440e-001
  3.8640000e-001 -1.2098643e-001
  3.8650000e-001 -1.3034452e-001
  3.8660000e-001 -1.3969308e-001
  3.8670000e-001 -1.4902652e-001
  3.8680000e-001 -1.5833919e-001
  3.8690000e-001 -1.6762542e-001
  3.8700000e-001 -1.7687953e-001
  3.8710000e-001 -1.8609578e-001
  3.8720000e-001 -1.9526844e-001
  3.8730000e-001 -2.0439174e-001
  3.8740000e-001 -2.1345991e-001
  3.8750000e-001 -2.2246715e-001
  3.8760000e-001 -2.3140767e-001
  3.8770000e-001 -2.4027565e-001
  3.8780000e-001 -2.4906529e-001
  3.8790000e-001 -2.5777076e-001
  3.8800000e-001 -2.6638625e-001
  3.8810000e-001 -2.7490594e-001
  3.8820000e-001 -2.8332404e-001
  3.8830000e-001 -2.9163474e-001
  3.8840000e-001 -2.9983225e-001
  3.8850000e-001 -3.0791082e-001
  3.8860000e-001 -3.1586469e-001
  3.8870000e-001 -3.2368812e-001
  3.8880000e-001 -3.3137541e-001
  3.8890000e-001 -3.3892087e-001
  3.8900000e-001 -3.4631886e-001
  3.8910000e-001 -3.5356376e-001
  3.8920000e-001 -3.6064997e-001
  3.8930000e-001 -3.6757195e-001
  3.8940000e-001 -3.7432420e-001
  3.8950000e-001 -3.8090124e-001
  3.8960000e-001 -3.8729767e-001
  3.8970000e-001 -3.9350811e-001
  3.8980000e-001 -3.9952724e-001
  3.8990000e-001 -4.0534981e-001
  3.9000000e-001 -4.1097061e-001
  3.9010000e-001 -4.1638449e-001
  3.9020000e-001 -4.2158637e-001
  3.9030000e-001 -4.2657124e-001
  3.9040000e-001 -4.3133413e-001
  3.9050000e-001 -4.3587018e-001
  3.9060000e-001 -4.4017458e-001
  3.9070000e-001 -4.4424260e-001
  3.9080000e-001 -4.4806958e-001
  3.9090000e-001 -4.5165095e-001
  3.9100000e-001 -4.5498224e-001
  3.9110000e-001 -4.5805902e-001
  3.9120000e-001 -4.6087700e-001
  3.9130000e-001 -4.6343194e-001
  3.9140000e-001 -4.6571972e-001
  3.9150000e-001 -4.6773630e-001
  3.9160000e-001 -4.6947774e-001
  3.9170000e-001 -4.7094020e-001
  3.9180000e-001 -4.7211995e-001
  3.9190000e-001 -4.7301335e-001
  3.9200000e-001 -4.7361687e-001
  3.9210000e-001 -4.7392710e-001
  3.9220000e-001 -4.7394072e-001
  3.9230000e-001 -4.7365455e-001
  3.9240000e-001 -4.7306549e-001
  3.9250000e-001 -4.7217058e-001
  3.9260000e-001 -4.7096698e-001
  3.9270000e-001 -4.6945194e-001
  3.9280000e-001 -4.6762286e-001
  3.9290000e-001 -4.6547726e-001
  3.9300000e-001 -4.6301277e-001
  3.9310000e-001 -4.6022716e-001
  3.9320000e-001 -4.5711831e-001
  3.9330000e-001 -4.5368426e-001
  3.9340000e-001 -4.4992315e-001
  3.9350000e-001 -4.4583325e-001
  3.9360000e-001 -4.4141300e-001
  3.9370000e-001 -4.3666093e-001
  3.9380000e-001 -4.3157573e-001
  3.9390000e-001 -4.2615623e-001
  3.9400000e-001 -4.2040138e-001
  3.9410000e-001 -4.1431027e-001
  3.9420000e-001 -4.0788215e-001
  3.9430000e-001 -4.0111639e-001
  3.9440000e-001 -3.9401251e-001
  3.9450000e-001 -3.8657017e-001
  3.9460000e-001 -3.7878916e-001
  3.9470000e-001 -3.7066944e-001
  3.9480000e-001 -3.6221108e-001
  3.9490000e-001 -3.5341433e-001
  3.9500000e-001 -3.4427956e-001
  3.9510000e-001 -3.3480729e-001
  3.9520000e-001 -3.2499819e-001
  3.9530000e-001 -3.1485307e-001
  3.9540000e-001 -3.0437288e-001
  3.9550000e-001 -2.9355873e-001
  3.9560000e-001 -2.8241186e-001
  3.9570000e-001 -2.7093367e-001
  3.9580000e-001 -2.5912571e-001
  3.9590000e-001 -2.4698964e-001
  3.9600000e-001 -2.3452731e-001
  3.9610000e-001 -2.2174069e-001
  3.9620000e-001 -2.0863189e-001
  3.9630000e-001 -1.9520318e-001
  3.9640000e-001 -1.8145696e-001
  3.9650000e-001 -1.6739578e-001
  3.9660000e-001 -1.5302234e-001
  3.9670000e-001 -1.3833946e-001
  3.9680000e-001 -1.2335012e-001
  3.9690000e-001 -1.0805743e-001
  3.9700000e-001 -9.2464649e-002
  3.9710000e-001 -7.6575162e-002
  3.9720000e-001 -6.0392498e-002
  3.9730000e-001 -4.3920321e-002
  3.9740000e-001 -2.7162431e-002
  3.9750000e-001 -1.0122759e-002
  3.9760000e-001  7.1946280e-003
  3.9770000e-001  2.4785534e-002
  3.9780000e-001  4.2645633e-002
  3.9790000e-001  6.0770469e-002
  3.9800000e-001  7.9155461e-002
  3.9810000e-001  9.7795901e-002
  3.9820000e-001  1.1668696e-001
  3.9830000e-001  1.3582368e-001
  3.9840000e-001  1.5520099e-001
  3.9850000e-001  1.7481370e-001
  3.9860000e-001  1.9465649e-001
  3.9870000e-001  2.1472395e-001
  3.9880000e-001  2.3501054e-001
  3.9890000e-001  2.5551060e-001
  3.9900000e-001  2.7621838e-001
  3.9910000e-001  2.9712802e-001
  3.9920000e-001  3.1823355e-001
  3.9930000e-001  3.3952888e-001
  3.9940000e-001  3.6100786e-001
  3.9950000e-001  3.8266420e-001
  3.9960000e-001  4.0449155e-001
  3.9970000e-001  4.2648344e-001
  3.9980000e-001  4.4863333e-001
  3.9990000e-001  4.7093456e-001
  4.0000000e-001  4.9338041e-001
  4.0010000e-001  5.1596408e-001
  4.0020000e-001  5.3867867e-001
  4.0030000e-001  5.6151721e-001
  4.0040000e-001  5.8447266e-001
  4.0050000e-001  6.0753789e-001
  4.0060000e-001  6.3070572e-001
  4.0070000e-001  6.5396889e-001
  4.0080000e-001  6.7732008e-001
  4.0090000e-001  7.0075189e-001
  4.0100000e-001  7.2425690e-001
  4.0110000e-001  7.4782758e-001
  4.0120000e-001  7.7145640e-001
  4.0130000e-001  7.9513575e-001
  4.0140000e-001  8.1885796e-001
  4.0150000e-001  8.4261535e-001
  4.0160000e-001  8.6640017e-001
  4.0170000e-001  8.9020464e-001
  4.0180000e-001  9.1402094e-001
  4.0190000e-001  9.3784123e-001
  4.0200000e-001  9.6165764e-001
  4.0210000e-001  9.8546224e-001
  4.0220000e-001  1.0092471e+000
  4.0230000e-001  1.0330043e+000
  4.0240000e-001  1.0567259e+000
  4.0250000e-001  1.0804038e+000
  4.0260000e-001  1.1040301e+000
  4.0270000e-001  1.1275968e+000
  4.0280000e-001  1.1510959e+000
  4.0290000e-001  1.1745193e+000
  4.0300000e-001  1.1978591e+000
  4.0310000e-001  1.2211072e+000
  4.0320000e-001  1.2442556e+000
  4.0330000e-001  1.2672965e+000
  4.0340000e-001  1.2902217e+000
  4.0350000e-001  1.3130233e+000
  4.0360000e-001  1.3356935e+000
  4.0370000e-001  1.3582242e+000
  4.0380000e-001  1.3806077e+000
  4.0390000e-001  1.4028359e+000
  4.0400000e-001  1.4249012e+000
  4.0410000e-001  1.4467957e+000
  4.0420000e-001  1.4685116e+000
  4.0430000e-001  1.4900413e+000
  4.0440000e-001  1.5113771e+000
  4.0450000e-001  1.5325114e+000
  4.0460000e-001  1.5534365e+000
  4.0470000e-001  1.5741450e+000
  4.0480000e-001  1.5946294e+000
  4.0490000e-001  1.6148824e+000
  4.0500000e-001  1.6348965e+000
  4.0510000e-001  1.6546645e+000
  4.0520000e-001  1.6741791e+000
  4.0530000e-001  1.6934334e+000
  4.0540000e-001  1.7124201e+000
  4.0550000e-001  1.7311323e+000
  4.0560000e-001  1.7495631e+000
  4.0570000e-001  1.7677057e+000
  4.0580000e-001  1.7855533e+000
  4.0590000e-001  1.8030992e+000
  4.0600000e-001  1.8203369e+000
  4.0610000e-001  1.8372600e+000
  4.0620000e-001  1.8538620e+000
  4.0630000e-001  1.8701366e+000
  4.0640000e-001  1.8860778e+000
  4.0650000e-001  1.9016793e+000
  4.0660000e-001  1.9169352e+000
  4.0670000e-001  1.9318396e+000
  4.0680000e-001  1.9463868e+000
  4.0690000e-001  1.9605712e+000
  4.0700000e-001  1.9743871e+000
  4.0710000e-001  1.9878292e+000
  4.0720000e-001  2.0008921e+000
  4.0730000e-001  2.0135707e+000
  4.0740000e-001  2.0258599e+000
  4.0750000e-001  2.0377547e+000
  4.0760000e-001  2.0492504e+000
  4.0770000e-001  2.0603423e+000
  4.0780000e-001  2.0710257e+000
  4.0790000e-001  2.0812964e+000
  4.0800000e-001  2.0911498e+000
  4.0810000e-001  2.1005820e+000
  4.0820000e-001  2.1095889e+000
  4.0830000e-001  2.1181666e+000
  4.0840000e-001  2.1263113e+000
  4.0850000e-001  2.1340194e+000
  4.0860000e-001  2.1412875e+000
  4.0870000e-001  2.1481123e+000
  4.0880000e-001  2.1544905e+000
  4.0890000e-001  2.1604191e+000
  4.0900000e-001  2.1658953e+000
  4.0910000e-001  2.1709163e+000
  4.0920000e-001  2.1754795e+000
  4.0930000e-001  2.1795825e+000
  4.0940000e-001  2.1832229e+000
  4.0950000e-001  2.1863987e+000
  4.0960000e-001  2.1891078e+000
  4.0970000e-001  2.1913485e+000
  4.0980000e-001  2.1931190e+000
  4.0990000e-001  2.1944178e+000
  4.1000000e-001  2.1952436e+000
  4.1010000e-001  2.1955951e+000
  4.1020000e-001  2.1954713e+000
  4.1030000e-001  2.1948713e+000
  4.1040000e-001  2.1937943e+000
  4.1050000e-001  2.1922398e+000
  4.1060000e-001  2.1902073e+000
  4.1070000e-001  2.1876965e+000
  4.1080000e-001  2.1847074e+000
  4.1090000e-001  2.1812400e+000
  4.1100000e-001  2.1772945e+000
  4.1110000e-001  2.1728712e+000
  4.1120000e-001  2.1679707e+000
  4.1130000e-001  2.1625937e+000
  4.1140000e-001  2.1567410e+000
  4.1150000e-001  2.1504135e+000
  4.1160000e-001  2.1436124e+000
  4.1170000e-001  2.1363391e+000
  4.1180000e-001  2.1285950e+000
  4.1190000e-001  2.1203816e+000
  4.1200000e-001  2.1117009e+000
  4.1210000e-001  2.1025546e+000
  4.1220000e-001  2.0929449e+000
  4.1230000e-001  2.0828740e+000
  4.1240000e-001  2.0723443e+000
  4.1250000e-001  2.0613584e+000
  4.1260000e-001  2.0499188e+000
  4.1270000e-001  2.0380284e+000
  4.1280000e-001  2.0256903e+000
  4.1290000e-001  2.0129075e+000
  4.1300000e-001  1.9996833e+000
  4.1310000e-001  1.9860212e+000
  4.1320000e-001  1.9719247e+000
  4.1330000e-001  1.9573974e+000
  4.1340000e-001  1.9424433e+000
  4.1350000e-001  1.9270663e+000
  4.1360000e-001  1.9112706e+000
  4.1370000e-001  1.8950604e+000
  4.1380000e-001  1.8784400e+000
  4.1390000e-001  1.8614142e+000
  4.1400000e-001  1.8439874e+000
  4.1410000e-001  1.8261645e+000
  4.1420000e-001  1.8079504e+000
  4.1430000e-001  1.7893502e+000
  4.1440000e-001  1.7703689e+000
  4.1450000e-001  1.7510120e+000
  4.1460000e-001  1.7312849e+000
  4.1470000e-001  1.7111930e+000
  4.1480000e-001  1.6907421e+000
  4.1490000e-001  1.6699379e+000
  4.1500000e-001  1.6487862e+000
  4.1510000e-001  1.6272932e+000
  4.1520000e-001  1.6054648e+000
  4.1530000e-001  1.5833074e+000
  4.1540000e-001  1.5608272e+000
  4.1550000e-001  1.5380306e+000
  4.1560000e-001  1.5149242e+000
  4.1570000e-001  1.4915146e+000
  4.1580000e-001  1.4678086e+000
  4.1590000e-001  1.4438129e+000
  4.1600000e-001  1.4195345e+000
  4.1610000e-001  1.3949803e+000
  4.1620000e-001  1.3701574e+000
  4.1630000e-001  1.3450730e+000
  4.1640000e-001  1.3197344e+000
  4.1650000e-001  1.2941489e+000
  4.1660000e-001  1.2683239e+000
  4.1670000e-001  1.2422668e+000
  4.1680000e-001  1.2159853e+000
  4.1690000e-001  1.1894870e+000
  4.1700000e-001  1.1627796e+000
  4.1710000e-001  1.1358708e+000
  4.1720000e-001  1.1087684e+000
  4.1730000e-001  1.0814804e+000
  4.1740000e-001  1.0540147e+000
  4.1750000e-001  1.0263792e+000
  4.1760000e-001  9.9858208e-001
  4.1770000e-001  9.7063138e-001
  4.1780000e-001  9.4253525e-001
  4.1790000e-001  9.1430188e-001
  4.1800000e-001  8.8593950e-001
  4.1810000e-001  8.5745639e-001
  4.1820000e-001  8.2886084e-001
  4.1830000e-001  8.0016119e-001
  4.1840000e-001  7.7136582e-001
  4.1850000e-001  7.4248312e-001
  4.1860000e-001  7.1352152e-001
  4.1870000e-001  6.8448947e-001
  4.1880000e-001  6.5539542e-001
  4.1890000e-001  6.2624786e-001
  4.1900000e-001  5.9705529e-001
  4.1910000e-001  5.6782623e-001
  4.1920000e-001  5.3856918e-001
  4.1930000e-001  5.0929267e-001
  4.1940000e-001  4.8000524e-001
  4.1950000e-001  4.5071542e-001
  4.1960000e-001  4.2143172e-001
  4.1970000e-001  3.9216269e-001
  4.1980000e-001  3.6291682e-001
  4.1990000e-001  3.3370265e-001
  4.2000000e-001  3.0452865e-001
  4.2010000e-001  2.7540331e-001
  4.2020000e-001  2.4633509e-001
  4.2030000e-001  2.1733244e-001
  4.2040000e-001  1.8840378e-001
  4.2050000e-001  1.5955751e-001
  4.2060000e-001  1.3080199e-001
  4.2070000e-001  1.0214555e-001
  4.2080000e-001  7.3596515e-002
  4.2090000e-001  4.5163141e-002
  4.2100000e-001  1.6853664e-002
  4.2110000e-001 -1.1323728e-002
  4.2120000e-001 -3.9360883e-002
  4.2130000e-001 -6.7249701e-002
  4.2140000e-001 -9.4982126e-002
  4.2150000e-001 -1.2255015e-001
  4.2160000e-001 -1.4994583e-001
  4.2170000e-001 -1.7716125e-001
  4.2180000e-001 -2.0418859e-001
  4.2190000e-001 -2.3102006e-001
  4.2200000e-001 -2.5764794e-001
  4.2210000e-001 -2.8406457e-001
  4.2220000e-001 -3.1026237e-001
  4.2230000e-001 -3.3623382e-001
  4.2240000e-001 -3.6197146e-001
  4.2250000e-001 -3.8746792e-001
  4.2260000e-001 -4.1271590e-001
  4.2270000e-001 -4.3770818e-001
  4.2280000e-001 -4.6243760e-001
  4.2290000e-001 -4.8689711e-001
  4.2300000e-001 -5.1107972e-001
  4.2310000e-001 -5.3497853e-001
  4.2320000e-001 -5.5858675e-001
  4.2330000e-001 -5.8189764e-001
  4.2340000e-001 -6.0490459e-001
  4.2350000e-001 -6.2760104e-001
  4.2360000e-001 -6.4998058e-001
  4.2370000e-001 -6.7203684e-001
  4.2380000e-001 -6.9376359e-001
  4.2390000e-001 -7.1515467e-001
  4.2400000e-001 -7.3620405e-001
  4.2410000e-001 -7.5690577e-001
  4.2420000e-001 -7.7725401e-001
  4.2430000e-001 -7.9724304e-001
  4.2440000e-001 -8.1686723e-001
  4.2450000e-001 -8.3612108e-001
  4.2460000e-001 -8.5499917e-001
  4.2470000e-001 -8.7349623e-001
  4.2480000e-001 -8.9160708e-001
  4.2490000e-001 -9.0932665e-001
  4.2500000e-001 -9.2665002e-001
  4.2510000e-001 -9.4357235e-001
  4.2520000e-001 -9.6008893e-001
  4.2530000e-001 -9.7619519e-001
  4.2540000e-001 -9.9188667e-001
  4.2550000e-001 -1.0071590e+000
  4.2560000e-001 -1.0220080e+000
  4.2570000e-001 -1.0364296e+000
  4.2580000e-001 -1.0504198e+000
  4.2590000e-001 -1.0639747e+000
  4.2600000e-001 -1.0770907e+000
  4.2610000e-001 -1.0897642e+000
  4.2620000e-001 -1.1019916e+000
  4.2630000e-001 -1.1137698e+000
  4.2640000e-001 -1.1250956e+000
  4.2650000e-001 -1.1359657e+000
  4.2660000e-001 -1.1463775e+000
  4.2670000e-001 -1.1563279e+000
  4.2680000e-001 -1.1658145e+000
  4.2690000e-001 -1.1748346e+000
  4.2700000e-001 -1.1833860e+000
  4.2710000e-001 -1.1914663e+000
  4.2720000e-001 -1.1990734e+000
  4.2730000e-001 -1.2062054e+000
  4.2740000e-001 -1.2128604e+000
  4.2750000e-001 -1.2190368e+000
  4.2760000e-001 -1.2247329e+000
  4.2770000e-001 -1.2299473e+000
  4.2780000e-001 -1.2346789e+000
  4.2790000e-001 -1.2389264e+000
  4.2800000e-001 -1.2426888e+000
  4.2810000e-001 -1.2459652e+000
  4.2820000e-001 -1.2487550e+000
  4.2830000e-001 -1.2510576e+000
  4.2840000e-001 -1.2528725e+000
  4.2850000e-001 -1.2541994e+000
  4.2860000e-001 -1.2550381e+000
  4.2870000e-001 -1.2553886e+000
  4.2880000e-001 -1.2552511e+000
  4.2890000e-001 -1.2546258e+000
  4.2900000e-001 -1.2535130e+000
  4.2910000e-001 -1.2519134e+000
  4.2920000e-001 -1.2498276e+000
  4.2930000e-001 -1.2472563e+000
  4.2940000e-001 -1.2442007e+000
  4.2950000e-001 -1.2406616e+000
  4.2960000e-001 -1.2366405e+000
  4.2970000e-001 -1.2321385e+000
  4.2980000e-001 -1.2271573e+000
  4.2990000e-001 -1.2216984e+000
  4.3000000e-001 -1.2157637e+000
  4.3010000e-001 -1.2093550e+000
  4.3020000e-001 -1.2024744e+000
  4.3030000e-001 -1.1951240e+000
  4.3040000e-001 -1.1873062e+000
  4.3050000e-001 -1.1790234e+000
  4.3060000e-001 -1.1702782e+000
  4.3070000e-001 -1.1610732e+000
  4.3080000e-001 -1.1514113e+000
  4.3090000e-001 -1.1412956e+000
  4.3100000e-001 -1.1307290e+000
  4.3110000e-001 -1.1197147e+000
  4.3120000e-001 -1.1082562e+000
  4.3130000e-001 -1.0963569e+000
  4.3140000e-001 -1.0840204e+000
  4.3150000e-001 -1.0712504e+000
  4.3160000e-001 -1.0580508e+000
  4.3170000e-001 -1.0444255e+000
  4.3180000e-001 -1.0303786e+000
  4.3190000e-001 -1.0159143e+000
  4.3200000e-001 -1.0010369e+000
  4.3210000e-001 -9.8575093e-001
  4.3220000e-001 -9.7006087e-001
  4.3230000e-001 -9.5397142e-001
  4.3240000e-001 -9.3748735e-001
  4.3250000e-001 -9.2061356e-001
  4.3260000e-001 -9.0335506e-001
  4.3270000e-001 -8.8571695e-001
  4.3280000e-001 -8.6770447e-001
  4.3290000e-001 -8.4932293e-001
  4.3300000e-001 -8.3057779e-001
  4.3310000e-001 -8.1147457e-001
  4.3320000e-001 -7.9201891e-001
  4.3330000e-001 -7.7221655e-001
  4.3340000e-001 -7.5207334e-001
  4.3350000e-001 -7.3159521e-001
  4.3360000e-001 -7.1078819e-001
  4.3370000e-001 -6.8965841e-001
  4.3380000e-001 -6.6821209e-001
  4.3390000e-001 -6.4645553e-001
  4.3400000e-001 -6.2439514e-001
  4.3410000e-001 -6.0203740e-001
  4.3420000e-001 -5.7938889e-001
  4.3430000e-001 -5.5645626e-001
  4.3440000e-001 -5.3324625e-001
  4.3450000e-001 -5.0976567e-001
  4.3460000e-001 -4.8602143e-001
  4.3470000e-001 -4.6202049e-001
  4.3480000e-001 -4.3776991e-001
  4.3490000e-001 -4.1327680e-001
  4.3500000e-001 -3.8854837e-001
  4.3510000e-001 -3.6359186e-001
  4.3520000e-001 -3.3841461e-001
  4.3530000e-001 -3.1302402e-001
  4.3540000e-001 -2.8742753e-001
  4.3550000e-001 -2.6163267e-001
  4.3560000e-001 -2.3564701e-001
  4.3570000e-001 -2.0947820e-001
  4.3580000e-001 -1.8313391e-001
  4.3590000e-001 -1.5662189e-001
  4.3600000e-001 -1.2994994e-001
  4.3610000e-001 -1.0312589e-001
  4.3620000e-001 -7.6157641e-002
  4.3630000e-001 -4.9053122e-002
  4.3640000e-001 -2.1820309e-002
  4.3650000e-001  5.5327795e-003
  4.3660000e-001  3.2998089e-002
  4.3670000e-001  6.0567528e-002
  4.3680000e-001  8.8232971e-002
  4.3690000e-001  1.1598626e-001
  4.3700000e-001  1.4381921e-001
  4.3710000e-001  1.7172361e-001
  4.3720000e-001  1.9969122e-001
  4.3730000e-001  2.2771378e-001
  4.3740000e-001  2.5578300e-001
  4.3750000e-001  2.8389058e-001
  4.3760000e-001  3.1202822e-001
  4.3770000e-001  3.4018757e-001
  4.3780000e-001  3.6836030e-001
  4.3790000e-001  3.9653805e-001
  4.3800000e-001  4.2471248e-001
  4.3810000e-001  4.5287521e-001
  4.3820000e-001  4.8101788e-001
  4.3830000e-001  5.0913213e-001
  4.3840000e-001  5.3720959e-001
  4.3850000e-001  5.6524191e-001
  4.3860000e-001  5.9322074e-001
  4.3870000e-001  6.2113773e-001
  4.3880000e-001  6.4898456e-001
  4.3890000e-001  6.7675291e-001
  4.3900000e-001  7.0443448e-001
  4.3910000e-001  7.3202099e-001
  4.3920000e-001  7.5950418e-001
  4.3930000e-001  7.8687582e-001
  4.3940000e-001  8.1412768e-001
  4.3950000e-001  8.4125160e-001
  4.3960000e-001  8.6823942e-001
  4.3970000e-001  8.9508301e-001
  4.3980000e-001  9.2177430e-001
  4.3990000e-001  9.4830524e-001
  4.4000000e-001  9.7466781e-001
  4.4010000e-001  1.0008541e+000
  4.4020000e-001  1.0268560e+000
  4.4030000e-001  1.0526659e+000
  4.4040000e-001  1.0782758e+000
  4.4050000e-001  1.1036780e+000
  4.4060000e-001  1.1288648e+000
  4.4070000e-001  1.1538284e+000
  4.4080000e-001  1.1785613e+000
  4.4090000e-001  1.2030560e+000
  4.4100000e-001  1.2273048e+000
  4.4110000e-001  1.2513005e+000
  4.4120000e-001  1.2750357e+000
  4.4130000e-001  1.2985031e+000
  4.4140000e-001  1.3216954e+000
  4.4150000e-001  1.3446056e+000
  4.4160000e-001  1.3672265e+000
  4.4170000e-001  1.3895513e+000
  4.4180000e-001  1.4115729e+000
  4.4190000e-001  1.4332845e+000
  4.4200000e-001  1.4546795e+000
  4.4210000e-001  1.4757511e+000
  4.4220000e-001  1.4964929e+000
  4.4230000e-001  1.5168982e+000
  4.4240000e-001  1.5369609e+000
  4.4250000e-001  1.5566744e+000
  4.4260000e-001  1.5760328e+000
  4.4270000e-001  1.5950298e+000
  4.4280000e-001  1.6136595e+000
  4.4290000e-001  1.6319160e+000
  4.4300000e-001  1.6497936e+000
  4.4310000e-001  1.6672865e+000
  4.4320000e-001  1.6843891e+000
  4.4330000e-001  1.7010961e+000
  4.4340000e-001  1.7174021e+000
  4.4350000e-001  1.7333018e+000
  4.4360000e-001  1.7487901e+000
  4.4370000e-001  1.7638621e+000
  4.4380000e-001  1.7785128e+000
  4.4390000e-001  1.7927375e+000
  4.4400000e-001  1.8065316e+000
  4.4410000e-001  1.8198905e+000
  4.4420000e-001  1.8328099e+000
  4.4430000e-001  1.8452855e+000
  4.4440000e-001  1.8573131e+000
  4.4450000e-001  1.8688889e+000
  4.4460000e-001  1.8800088e+000
  4.4470000e-001  1.8906692e+000
  4.4480000e-001  1.9008665e+000
  4.4490000e-001  1.9105972e+000
  4.4500000e-001  1.9198580e+000
  4.4510000e-001  1.9286456e+000
  4.4520000e-001  1.9369572e+000
  4.4530000e-001  1.9447897e+000
  4.4540000e-001  1.9521404e+000
  4.4550000e-001  1.9590066e+000
  4.4560000e-001  1.9653860e+000
  4.4570000e-001  1.9712762e+000
  4.4580000e-001  1.9766749e+000
  4.4590000e-001  1.9815802e+000
  4.4600000e-001  1.9859902e+000
  4.4610000e-001  1.9899031e+000
  4.4620000e-001  1.9933175e+000
  4.4630000e-001  1.9962317e+000
  4.4640000e-001  1.9986446e+000
  4.4650000e-001  2.0005551e+000
  4.4660000e-001  2.0019621e+000
  4.4670000e-001  2.0028649e+000
  4.4680000e-001  2.0032628e+000
  4.4690000e-001  2.0031553e+000
  4.4700000e-001  2.0025421e+000
  4.4710000e-001  2.0014229e+000
  4.4720000e-001  1.9997977e+000
  4.4730000e-001  1.9976667e+000
  4.4740000e-001  1.9950301e+000
  4.4750000e-001  1.9918884e+000
  4.4760000e-001  1.9882422e+000
  4.4770000e-001  1.9840923e+000
  4.4780000e-001  1.9794395e+000
  4.4790000e-001  1.9742850e+000
  4.4800000e-001  1.9686299e+000
  4.4810000e-001  1.9624758e+000
  4.4820000e-001  1.9558241e+000
  4.4830000e-001  1.9486765e+000
  4.4840000e-001  1.9410350e+000
  4.4850000e-001  1.9329016e+000
  4.4860000e-001  1.9242784e+000
  4.4870000e-001  1.9151678e+000
  4.4880000e-001  1.9055724e+000
  4.4890000e-001  1.8954948e+000
  4.4900000e-001  1.8849377e+000
  4.4910000e-001  1.8739043e+000
  4.4920000e-001  1.8623977e+000
  4.4930000e-001  1.8504211e+000
  4.4940000e-001  1.8379779e+000
  4.4950000e-001  1.8250719e+000
  4.4960000e-001  1.8117067e+000
  4.4970000e-001  1.7978863e+000
  4.4980000e-001  1.7836147e+000
  4.4990000e-001  1.7688961e+000
  4.5000000e-001  1.7537349e+000
  4.5010000e-001  1.7381356e+000
  4.5020000e-001  1.7221029e+000
  4.5030000e-001  1.7056416e+000
  4.5040000e-001  1.6887565e+000
  4.5050000e-001  1.6714529e+000
  4.5060000e-001  1.6537360e+000
  4.5070000e-001  1.6356111e+000
  4.5080000e-001  1.6170837e+000
  4.5090000e-001  1.5981596e+000
  4.5100000e-001  1.5788445e+000
  4.5110000e-001  1.5591443e+000
  4.5120000e-001  1.5390651e+000
  4.5130000e-001  1.5186132e+000
  4.5140000e-001  1.4977947e+000
  4.5150000e-001  1.4766163e+000
  4.5160000e-001  1.4550845e+000
  4.5170000e-001  1.4332059e+000
  4.5180000e-001  1.4109875e+000
  4.5190000e-001  1.3884362e+000
  4.5200000e-001  1.3655591e+000
  4.5210000e-001  1.3423633e+000
  4.5220000e-001  1.3188561e+000
  4.5230000e-001  1.2950451e+000
  4.5240000e-001  1.2709377e+000
  4.5250000e-001  1.2465415e+000
  4.5260000e-001  1.2218644e+000
  4.5270000e-001  1.1969141e+000
  4.5280000e-001  1.1716986e+000
  4.5290000e-001  1.1462260e+000
  4.5300000e-001  1.1205044e+000
  4.5310000e-001  1.0945421e+000
  4.5320000e-001  1.0683474e+000
  4.5330000e-001  1.0419288e+000
  4.5340000e-001  1.0152946e+000
  4.5350000e-001  9.8845363e-001
  4.5360000e-001  9.6141445e-001
  4.5370000e-001  9.3418584e-001
  4.5380000e-001  9.0677664e-001
  4.5390000e-001  8.7919574e-001
  4.5400000e-001  8.5145213e-001
  4.5410000e-001  8.2355485e-001
  4.5420000e-001  7.9551300e-001
  4.5430000e-001  7.6733574e-001
  4.5440000e-001  7.3903232e-001
  4.5450000e-001  7.1061200e-001
  4.5460000e-001  6.8208412e-001
  4.5470000e-001  6.5345806e-001
  4.5480000e-001  6.2474325e-001
  4.5490000e-001  5.9594916e-001
  4.5500000e-001  5.6708530e-001
  4.5510000e-001  5.3816122e-001
  4.5520000e-001  5.0918650e-001
  4.5530000e-001  4.8017074e-001
  4.5540000e-001  4.5112359e-001
  4.5550000e-001  4.2205470e-001
  4.5560000e-001  3.9297376e-001
  4.5570000e-001  3.6389046e-001
  4.5580000e-001  3.3481451e-001
  4.5590000e-001  3.0575564e-001
  4.5600000e-001  2.7672356e-001
  4.5610000e-001  2.4772802e-001
  4.5620000e-001  2.1877873e-001
  4.5630000e-001  1.8988544e-001
  4.5640000e-001  1.6105785e-001
  4.5650000e-001  1.3230567e-001
  4.5660000e-001  1.0363861e-001
  4.5670000e-001  7.5066345e-002
  4.5680000e-001  4.6598526e-002
  4.5690000e-001  1.8244788e-002
  4.5700000e-001 -9.9852604e-003
  4.5710000e-001 -3.8082046e-002
  4.5720000e-001 -6.6036029e-002
  4.5730000e-001 -9.3837706e-002
  4.5740000e-001 -1.2147762e-001
  4.5750000e-001 -1.4894635e-001
  4.5760000e-001 -1.7623453e-001
  4.5770000e-001 -2.0333284e-001
  4.5780000e-001 -2.3023203e-001
  4.5790000e-001 -2.5692290e-001
  4.5800000e-001 -2.8339630e-001
  4.5810000e-001 -3.0964316e-001
  4.5820000e-001 -3.3565448e-001
  4.5830000e-001 -3.6142132e-001
  4.5840000e-001 -3.8693482e-001
  4.5850000e-001 -4.1218622e-001
  4.5860000e-001 -4.3716680e-001
  4.5870000e-001 -4.6186797e-001
  4.5880000e-001 -4.8628120e-001
  4.5890000e-001 -5.1039807e-001
  4.5900000e-001 -5.3421023e-001
  4.5910000e-001 -5.5770945e-001
  4.5920000e-001 -5.8088761e-001
  4.5930000e-001 -6.0373667e-001
  4.5940000e-001 -6.2624871e-001
  4.5950000e-001 -6.4841592e-001
  4.5960000e-001 -6.7023061e-001
  4.5970000e-001 -6.9168520e-001
  4.5980000e-001 -7.1277223e-001
  4.5990000e-001 -7.3348436e-001
  4.6000000e-001 -7.5381440e-001
  4.6010000e-001 -7.7375525e-001
  4.6020000e-001 -7.9329997e-001
  4.6030000e-001 -8.1244176e-001
  4.6040000e-001 -8.3117392e-001
  4.6050000e-001 -8.4948992e-001
  4.6060000e-001 -8.6738338e-001
  4.6070000e-001 -8.8484803e-001
  4.6080000e-001 -9.0187779e-001
  4.6090000e-001 -9.1846670e-001
  4.6100000e-001 -9.3460896e-001
  4.6110000e-001 -9.5029893e-001
  4.6120000e-001 -9.6553113e-001
  4.6130000e-001 -9.8030023e-001
  4.6140000e-001 -9.9460106e-001
  4.6150000e-001 -1.0084286e+000
  4.6160000e-001 -1.0217781e+000
  4.6170000e-001 -1.0346448e+000
  4.6180000e-001 -1.0470243e+000
  4.6190000e-001 -1.0589121e+000
  4.6200000e-001 -1.0703043e+000
  4.6210000e-001 -1.0811968e+000
  4.6220000e-001 -1.0915857e+000
  4.6230000e-001 -1.1014676e+000
  4.6240000e-001 -1.1108389e+000
  4.6250000e-001 -1.1196964e+000
  4.6260000e-001 -1.1280371e+000
  4.6270000e-001 -1.1358581e+000
  4.6280000e-001 -1.1431566e+000
  4.6290000e-001 -1.1499302e+000
  4.6300000e-001 -1.1561765e+000
  4.6310000e-001 -1.1618934e+000
  4.6320000e-001 -1.1670791e+000
  4.6330000e-001 -1.1717317e+000
  4.6340000e-001 -1.1758496e+000
  4.6350000e-001 -1.1794317e+000
  4.6360000e-001 -1.1824766e+000
  4.6370000e-001 -1.1849834e+000
  4.6380000e-001 -1.1869514e+000
  4.6390000e-001 -1.1883800e+000
  4.6400000e-001 -1.1892689e+000
  4.6410000e-001 -1.1896177e+000
  4.6420000e-001 -1.1894266e+000
  4.6430000e-001 -1.1886959e+000
  4.6440000e-001 -1.1874258e+000
  4.6450000e-001 -1.1856171e+000
  4.6460000e-001 -1.1832705e+000
  4.6470000e-001 -1.1803871e+000
  4.6480000e-001 -1.1769681e+000
  4.6490000e-001 -1.1730149e+000
  4.6500000e-001 -1.1685291e+000
  4.6510000e-001 -1.1635126e+000
  4.6520000e-001 -1.1579672e+000
  4.6530000e-001 -1.1518954e+000
  4.6540000e-001 -1.1452993e+000
  4.6550000e-001 -1.1381817e+000
  4.6560000e-001 -1.1305453e+000
  4.6570000e-001 -1.1223931e+000
  4.6580000e-001 -1.1137283e+000
  4.6590000e-001 -1.1045543e+000
  4.6600000e-001 -1.0948745e+000
  4.6610000e-001 -1.0846928e+000
  4.6620000e-001 -1.0740131e+000
  4.6630000e-001 -1.0628394e+000
  4.6640000e-001 -1.0511762e+000
  4.6650000e-001 -1.0390279e+000
  4.6660000e-001 -1.0263991e+000
  4.6670000e-001 -1.0132948e+000
  4.6680000e-001 -9.9971986e-001
  4.6690000e-001 -9.8567962e-001
  4.6700000e-001 -9.7117941e-001
  4.6710000e-001 -9.5622479e-001
  4.6720000e-001 -9.4082150e-001
  4.6730000e-001 -9.2497541e-001
  4.6740000e-001 -9.0869259e-001
  4.6750000e-001 -8.9197928e-001
  4.6760000e-001 -8.7484185e-001
  4.6770000e-001 -8.5728685e-001
  4.6780000e-001 -8.3932099e-001
  4.6790000e-001 -8.2095112e-001
  4.6800000e-001 -8.0218427e-001
  4.6810000e-001 -7.8302758e-001
  4.6820000e-001 -7.6348837e-001
  4.6830000e-001 -7.4357409e-001
  4.6840000e-001 -7.2329233e-001
  4.6850000e-001 -7.0265082e-001
  4.6860000e-001 -6.8165743e-001
  4.6870000e-001 -6.6032016e-001
  4.6880000e-001 -6.3864712e-001
  4.6890000e-001 -6.1664659e-001
  4.6900000e-001 -5.9432693e-001
  4.6910000e-001 -5.7169663e-001
  4.6920000e-001 -5.4876432e-001
  4.6930000e-001 -5.2553871e-001
  4.6940000e-001 -5.0202864e-001
  4.6950000e-001 -4.7824304e-001
  4.6960000e-001 -4.5419096e-001
  4.6970000e-001 -4.2988155e-001
  4.6980000e-001 -4.0532403e-001
  4.6990000e-001 -3.8052773e-001
  4.7000000e-001 -3.5550208e-001
  4.7010000e-001 -3.3025656e-001
  4.7020000e-001 -3.0480076e-001
  4.7030000e-001 -2.7914434e-001
  4.7040000e-001 -2.5329702e-001
  4.7050000e-001 -2.2726861e-001
  4.7060000e-001 -2.0106896e-001
  4.7070000e-001 -1.7470800e-001
  4.7080000e-001 -1.4819572e-001
  4.7090000e-001 -1.2154214e-001
  4.7100000e-001 -9.4757350e-002
  4.7110000e-001 -6.7851478e-002
  4.7120000e-001 -4.0834693e-002
  4.7130000e-001 -1.3717200e-002
  4.7140000e-001  1.3490762e-002
  4.7150000e-001  4.0778926e-002
  4.7160000e-001  6.8136999e-002
  4.7170000e-001  9.5554671e-002
  4.7180000e-001  1.2302161e-001
  4.7190000e-001  1.5052749e-001
  4.7200000e-001  1.7806194e-001
  4.7210000e-001  2.0561463e-001
  4.7220000e-001  2.3317519e-001
  4.7230000e-001  2.6073330e-001
  4.7240000e-001  2.8827859e-001
  4.7250000e-001  3.1580077e-001
  4.7260000e-001  3.4328951e-001
  4.7270000e-001  3.7073453e-001
  4.7280000e-001  3.9812558e-001
  4.7290000e-001  4.2545242e-001
  4.7300000e-001  4.5270487e-001
  4.7310000e-001  4.7987275e-001
  4.7320000e-001  5.0694597e-001
  4.7330000e-001  5.3391444e-001
  4.7340000e-001  5.6076816e-001
  4.7350000e-001  5.8749716e-001
  4.7360000e-001  6.1409153e-001
  4.7370000e-001  6.4054144e-001
  4.7380000e-001  6.6683711e-001
  4.7390000e-001  6.9296883e-001
  4.7400000e-001  7.1892698e-001
  4.7410000e-001  7.4470201e-001
  4.7420000e-001  7.7028444e-001
  4.7430000e-001  7.9566489e-001
  4.7440000e-001  8.2083408e-001
  4.7450000e-001  8.4578279e-001
  4.7460000e-001  8.7050194e-001
  4.7470000e-001  8.9498252e-001
  4.7480000e-001  9.1921564e-001
  4.7490000e-001  9.4319251e-001
  4.7500000e-001  9.6690445e-001
  4.7510000e-001  9.9034292e-001
  4.7520000e-001  1.0134995e+000
  4.7530000e-001  1.0363658e+000
  4.7540000e-001  1.0589336e+000
  4.7550000e-001  1.0811950e+000
  4.7560000e-001  1.1031419e+000
  4.7570000e-001  1.1247667e+000
  4.7580000e-001  1.1460615e+000
  4.7590000e-001  1.1670190e+000
  4.7600000e-001  1.1876316e+000
  4.7610000e-001  1.2078924e+000
  4.7620000e-001  1.2277940e+000
  4.7630000e-001  1.2473297e+000
  4.7640000e-001  1.2664926e+000
  4.7650000e-001  1.2852762e+000
  4.7660000e-001  1.3036739e+000
  4.7670000e-001  1.3216797e+000
  4.7680000e-001  1.3392872e+000
  4.7690000e-001  1.3564906e+000
  4.7700000e-001  1.3732840e+000
  4.7710000e-001  1.3896620e+000
  4.7720000e-001  1.4056191e+000
  4.7730000e-001  1.4211499e+000
  4.7740000e-001  1.4362495e+000
  4.7750000e-001  1.4509129e+000
  4.7760000e-001  1.4651355e+000
  4.7770000e-001  1.4789127e+000
  4.7780000e-001  1.4922402e+000
  4.7790000e-001  1.5051138e+000
  4.7800000e-001  1.5175296e+000
  4.7810000e-001  1.5294839e+000
  4.7820000e-001  1.5409729e+000
  4.7830000e-001  1.5519934e+000
  4.7840000e-001  1.5625421e+000
  4.7850000e-001  1.5726162e+000
  4.7860000e-001  1.5822126e+000
  4.7870000e-001  1.5913290e+000
  4.7880000e-001  1.5999628e+000
  4.7890000e-001  1.6081118e+000
  4.7900000e-001  1.6157742e+000
  4.7910000e-001  1.6229479e+000
  4.7920000e-001  1.6296315e+000
  4.7930000e-001  1.6358236e+000
  4.7940000e-001  1.6415229e+000
  4.7950000e-001  1.6467284e+000
  4.7960000e-001  1.6514393e+000
  4.7970000e-001  1.6556551e+000
  4.7980000e-001  1.6593753e+000
  4.7990000e-001  1.6625997e+000
  4.8000000e-001  1.6653283e+000
  4.8010000e-001  1.6675614e+000
  4.8020000e-001  1.6692993e+000
  4.8030000e-001  1.6705426e+000
  4.8040000e-001  1.6712922e+000
  4.8050000e-001  1.6715489e+000
  4.8060000e-001  1.6713140e+000
  4.8070000e-001  1.6705889e+000
  4.8080000e-001  1.6693752e+000
  4.8090000e-001  1.6676746e+000
  4.8100000e-001  1.6654892e+000
  4.8110000e-001  1.6628209e+000
  4.8120000e-001  1.6596723e+000
  4.8130000e-001  1.6560458e+000
  4.8140000e-001  1.6519441e+000
  4.8150000e-001  1.6473701e+000
  4.8160000e-001  1.6423270e+000
  4.8170000e-001  1.6368180e+000
  4.8180000e-001  1.6308466e+000
  4.8190000e-001  1.6244163e+000
  4.8200000e-001  1.6175309e+000
  4.8210000e-001  1.6101945e+000
  4.8220000e-001  1.6024112e+000
  4.8230000e-001  1.5941853e+000
  4.8240000e-001  1.5855212e+000
  4.8250000e-001  1.5764236e+000
  4.8260000e-001  1.5668973e+000
  4.8270000e-001  1.5569473e+000
  4.8280000e-001  1.5465786e+000
  4.8290000e-001  1.5357966e+000
  4.8300000e-001  1.5246066e+000
  4.8310000e-001  1.5130143e+000
  4.8320000e-001  1.5010253e+000
  4.8330000e-001  1.4886455e+000
  4.8340000e-001  1.4758808e+000
  4.8350000e-001  1.4627375e+000
  4.8360000e-001  1.4492217e+000
  4.8370000e-001  1.4353398e+000
  4.8380000e-001  1.4210984e+000
  4.8390000e-001  1.4065041e+000
  4.8400000e-001  1.3915637e+000
  4.8410000e-001  1.3762839e+000
  4.8420000e-001  1.3606718e+000
  4.8430000e-001  1.3447345e+000
  4.8440000e-001  1.3284792e+000
  4.8450000e-001  1.3119132e+000
  4.8460000e-001  1.2950438e+000
  4.8470000e-001  1.2778785e+000
  4.8480000e-001  1.2604249e+000
  4.8490000e-001  1.2426908e+000
  4.8500000e-001  1.2246837e+000
  4.8510000e-001  1.2064116e+000
  4.8520000e-001  1.1878823e+000
  4.8530000e-001  1.1691038e+000
  4.8540000e-001  1.1500841e+000
  4.8550000e-001  1.1308314e+000
  4.8560000e-001  1.1113537e+000
  4.8570000e-001  1.0916593e+000
  4.8580000e-001  1.0717564e+000
  4.8590000e-001  1.0516534e+000
  4.8600000e-001  1.0313586e+000
  4.8610000e-001  1.0108804e+000
  4.8620000e-001  9.9022712e-001
  4.8630000e-001  9.6940730e-001
  4.8640000e-001  9.4842940e-001
  4.8650000e-001  9.2730189e-001
  4.8660000e-001  9.0603331e-001
  4.8670000e-001  8.8463216e-001
  4.8680000e-001  8.6310699e-001
  4.8690000e-001  8.4146634e-001
  4.8700000e-001  8.1971874e-001
  4.8710000e-001  7.9787273e-001
  4.8720000e-001  7.7593684e-001
  4.8730000e-001  7.5391959e-001
  4.8740000e-001  7.3182947e-001
  4.8750000e-001  7.0967498e-001
  4.8760000e-001  6.8746456e-001
  4.8770000e-001  6.6520666e-001
  4.8780000e-001  6.4290966e-001
  4.8790000e-001  6.2058192e-001
  4.8800000e-001  5.9823178e-001
  4.8810000e-001  5.7586751e-001
  4.8820000e-001  5.5349734e-001
  4.8830000e-001  5.3112945e-001
  4.8840000e-001  5.0877196e-001
  4.8850000e-001  4.8643294e-001
  4.8860000e-001  4.6412039e-001
  4.8870000e-001  4.4184224e-001
  4.8880000e-001  4.1960636e-001
  4.8890000e-001  3.9742053e-001
  4.8900000e-001  3.7529247e-001
  4.8910000e-001  3.5322982e-001
  4.8920000e-001  3.3124010e-001
  4.8930000e-001  3.0933079e-001
  4.8940000e-001  2.8750925e-001
  4.8950000e-001  2.6578274e-001
  4.8960000e-001  2.4415844e-001
  4.8970000e-001  2.2264342e-001
  4.8980000e-001  2.0124465e-001
  4.8990000e-001  1.7996897e-001
  4.9000000e-001  1.5882315e-001
  4.9010000e-001  1.3781380e-001
  4.9020000e-001  1.1694745e-001
  4.9030000e-001  9.6230494e-002
  4.9040000e-001  7.5669196e-002
  4.9050000e-001  5.5269707e-002
  4.9060000e-001  3.5038045e-002
  4.9070000e-001  1.4980099e-002
  4.9080000e-001 -4.8983779e-003
  4.9090000e-001 -2.4591765e-002
  4.9100000e-001 -4.4094583e-002
  4.9110000e-001 -6.3401491e-002
  4.9120000e-001 -8.2507291e-002
  4.9130000e-001 -1.0140693e-001
  4.9140000e-001 -1.2009550e-001
  4.9150000e-001 -1.3856825e-001
  4.9160000e-001 -1.5682057e-001
  4.9170000e-001 -1.7484800e-001
  4.9180000e-001 -1.9264625e-001
  4.9190000e-001 -2.1021117e-001
  4.9200000e-001 -2.2753878e-001
  4.9210000e-001 -2.4462524e-001
  4.9220000e-001 -2.6146689e-001
  4.9230000e-001 -2.7806023e-001
  4.9240000e-001 -2.9440192e-001
  4.9250000e-001 -3.1048876e-001
  4.9260000e-001 -3.2631776e-001
  4.9270000e-001 -3.4188606e-001
  4.9280000e-001 -3.5719098e-001
  4.9290000e-001 -3.7223001e-001
  4.9300000e-001 -3.8700081e-001
  4.9310000e-001 -4.0150120e-001
  4.9320000e-001 -4.1572916e-001
  4.9330000e-001 -4.2968288e-001
  4.9340000e-001 -4.4336067e-001
  4.9350000e-001 -4.5676105e-001
  4.9360000e-001 -4.6988268e-001
  4.9370000e-001 -4.8272442e-001
  4.9380000e-001 -4.9528527e-001
  4.9390000e-001 -5.0756442e-001
  4.9400000e-001 -5.1956123e-001
  4.9410000e-001 -5.3127523e-001
  4.9420000e-001 -5.4270610e-001
  4.9430000e-001 -5.5385371e-001
  4.9440000e-001 -5.6471809e-001
  4.9450000e-001 -5.7529945e-001
  4.9460000e-001 -5.8559814e-001
  4.9470000e-001 -5.9561469e-001
  4.9480000e-001 -6.0534981e-001
  4.9490000e-001 -6.1480435e-001
  4.9500000e-001 -6.2397934e-001
  4.9510000e-001 -6.3287596e-001
  4.9520000e-001 -6.4149556e-001
  4.9530000e-001 -6.4983963e-001
  4.9540000e-001 -6.5790985e-001
  4.9550000e-001 -6.6570801e-001
  4.9560000e-001 -6.7323611e-001
  4.9570000e-001 -6.8049625e-001
  4.9580000e-001 -6.8749071e-001
  4.9590000e-001 -6.9422192e-001
  4.9600000e-001 -7.0069244e-001
  4.9610000e-001 -7.0690498e-001
  4.9620000e-001 -7.1286241e-001
  4.9630000e-001 -7.1856772e-001
  4.9640000e-001 -7.2402403e-001
  4.9650000e-001 -7.2923464e-001
  4.9660000e-001 -7.3420292e-001
  4.9670000e-001 -7.3893243e-001
  4.9680000e-001 -7.4342682e-001
  4.9690000e-001 -7.4768988e-001
  4.9700000e-001 -7.5172553e-001
  4.9710000e-001 -7.5553779e-001
  4.9720000e-001 -7.5913081e-001
  4.9730000e-001 -7.6250887e-001
  4.9740000e-001 -7.6567632e-001
  4.9750000e-001 -7.6863767e-001
  4.9760000e-001 -7.7139749e-001
  4.9770000e-001 -7.7396048e-001
  4.9780000e-001 -7.7633143e-001
  4.9790000e-001 -7.7851522e-001
  4.9800000e-001 -7.8051685e-001
  4.9810000e-001 -7.8234138e-001
  4.9820000e-001 -7.8399396e-001
  4.9830000e-001 -7.8547983e-001
  4.9840000e-001 -7.8680432e-001
  4.9850000e-001 -7.8797282e-001
  4.9860000e-001 -7.8899079e-001
  4.9870000e-001 -7.8986377e-001
  4.9880000e-001 -7.9059736e-001
  4.9890000e-001 -7.9119722e-001
  4.9900000e-001 -7.9166908e-001
  4.9910000e-001 -7.9201871e-001
  4.9920000e-001 -7.9225194e-001
  4.9930000e-001 -7.9237463e-001
  4.9940000e-001 -7.9239271e-001
  4.9950000e-001 -7.9231212e-001
  4.9960000e-001 -7.9213887e-001
  4.9970000e-001 -7.9187896e-001
  4.9980000e-001 -7.9153846e-001
  4.9990000e-001 -7.9112344e-001
  5.0000000e-001 -7.9063998e-001
  5.0010000e-001 -7.9009421e-001
  5.0020000e-001 -7.8949224e-001
  5.0030000e-001 -7.8884021e-001
  5.0040000e-001 -7.8814425e-001
  5.0050000e-001 -7.8741051e-001
  5.0060000e-001 -7.8664511e-001
  5.0070000e-001 -7.8585419e-001
  5.0080000e-001 -7.8504387e-001
  5.0090000e-001 -7.8422024e-001
  5.0100000e-001 -7.8338939e-001
  5.0110000e-001 -7.8255739e-001
  5.0120000e-001 -7.8173026e-001
  5.0130000e-001 -7.8091403e-001
  5.0140000e-001 -7.8011466e-001
  5.0150000e-001 -7.7933809e-001
  5.0160000e-001 -7.7859021e-001
  5.0170000e-001 -7.7787688e-001
  5.0180000e-001 -7.7720389e-001
  5.0190000e-001 -7.7657701e-001
  5.0200000e-001 -7.7600192e-001
  5.0210000e-001 -7.7548425e-001
  5.0220000e-001 -7.7502959e-001
  5.0230000e-001 -7.7464344e-001
  5.0240000e-001 -7.7433124e-001
  5.0250000e-001 -7.7409834e-001
  5.0260000e-001 -7.7395005e-001
  5.0270000e-001 -7.7389156e-001
  5.0280000e-001 -7.7392801e-001
  5.0290000e-001 -7.7406443e-001
  5.0300000e-001 -7.7430576e-001
  5.0310000e-001 -7.7465688e-001
  5.0320000e-001 -7.7512253e-001
  5.0330000e-001 -7.7570738e-001
  5.0340000e-001 -7.7641599e-001
  5.0350000e-001 -7.7725282e-001
  5.0360000e-001 -7.7822222e-001
  5.0370000e-001 -7.7932841e-001
  5.0380000e-001 -7.8057553e-001
  5.0390000e-001 -7.8196759e-001
  5.0400000e-001 -7.8350847e-001
  5.0410000e-001 -7.8520195e-001
  5.0420000e-001 -7.8705168e-001
  5.0430000e-001 -7.8906117e-001
  5.0440000e-001 -7.9123382e-001
  5.0450000e-001 -7.9357289e-001
  5.0460000e-001 -7.9608151e-001
  5.0470000e-001 -7.9876268e-001
  5.0480000e-001 -8.0161925e-001
  5.0490000e-001 -8.0465395e-001
  5.0500000e-001 -8.0786937e-001
  5.0510000e-001 -8.1126792e-001
  5.0520000e-001 -8.1485193e-001
  5.0530000e-001 -8.1862352e-001
  5.0540000e-001 -8.2258470e-001
  5.0550000e-001 -8.2673733e-001
  5.0560000e-001 -8.3108312e-001
  5.0570000e-001 -8.3562361e-001
  5.0580000e-001 -8.4036020e-001
  5.0590000e-001 -8.4529414e-001
  5.0600000e-001 -8.5042653e-001
  5.0610000e-001 -8.5575830e-001
  5.0620000e-001 -8.6129023e-001
  5.0630000e-001 -8.6702295e-001
  5.0640000e-001 -8.7295693e-001
  5.0650000e-001 -8.7909246e-001
  5.0660000e-001 -8.8542971e-001
  5.0670000e-001 -8.9196866e-001
  5.0680000e-001 -8.9870913e-001
  5.0690000e-001 -9.0565082e-001
  5.0700000e-001 -9.1279321e-001
  5.0710000e-001 -9.2013567e-001
  5.0720000e-001 -9.2767739e-001
  5.0730000e-001 -9.3541740e-001
  5.0740000e-001 -9.4335456e-001
  5.0750000e-001 -9.5148760e-001
  5.0760000e-001 -9.5981507e-001
  5.0770000e-001 -9.6833536e-001
  5.0780000e-001 -9.7704672e-001
  5.0790000e-001 -9.8594722e-001
  5.0800000e-001 -9.9503478e-001
  5.0810000e-001 -1.0043072e+000
  5.0820000e-001 -1.0137621e+000
  5.0830000e-001 -1.0233968e+000
  5.0840000e-001 -1.0332088e+000
  5.0850000e-001 -1.0431952e+000
  5.0860000e-001 -1.0533530e+000
  5.0870000e-001 -1.0636791e+000
  5.0880000e-001 -1.0741701e+000
  5.0890000e-001 -1.0848226e+000
  5.0900000e-001 -1.0956331e+000
  5.0910000e-001 -1.1065979e+000
  5.0920000e-001 -1.1177130e+000
  5.0930000e-001 -1.1289745e+000
  5.0940000e-001 -1.1403783e+000
  5.0950000e-001 -1.1519201e+000
  5.0960000e-001 -1.1635955e+000
  5.0970000e-001 -1.1753999e+000
  5.0980000e-001 -1.1873288e+000
  5.0990000e-001 -1.1993772e+000
  5.1000000e-001 -1.2115404e+000
  5.1010000e-001 -1.2238133e+000
  5.1020000e-001 -1.2361907e+000
  5.1030000e-001 -1.2486674e+000
  5.1040000e-001 -1.2612381e+000
  5.1050000e-001 -1.2738971e+000
  5.1060000e-001 -1.2866391e+000
  5.1070000e-001 -1.2994581e+000
  5.1080000e-001 -1.3123486e+000
  5.1090000e-001 -1.3253045e+000
  5.1100000e-001 -1.3383199e+000
  5.1110000e-001 -1.3513886e+000
  5.1120000e-001 -1.3645046e+000
  5.1130000e-001 -1.3776616e+000
  5.1140000e-001 -1.3908532e+000
  5.1150000e-001 -1.4040731e+000
  5.1160000e-001 -1.4173146e+000
  5.1170000e-001 -1.4305713e+000
  5.1180000e-001 -1.4438366e+000
  5.1190000e-001 -1.4571036e+000
  5.1200000e-001 -1.4703658e+000
  5.1210000e-001 -1.4836161e+000
  5.1220000e-001 -1.4968479e+000
  5.1230000e-001 -1.5100541e+000
  5.1240000e-001 -1.5232277e+000
  5.1250000e-001 -1.5363619e+000
  5.1260000e-001 -1.5494494e+000
  5.1270000e-001 -1.5624832e+000
  5.1280000e-001 -1.5754563e+000
  5.1290000e-001 -1.5883613e+000
  5.1300000e-001 -1.6011912e+000
  5.1310000e-001 -1.6139388e+000
  5.1320000e-001 -1.6265968e+000
  5.1330000e-001 -1.6391581e+000
  5.1340000e-001 -1.6516153e+000
  5.1350000e-001 -1.6639613e+000
  5.1360000e-001 -1.6761887e+000
  5.1370000e-001 -1.6882904e+000
  5.1380000e-001 -1.7002591e+000
  5.1390000e-001 -1.7120876e+000
  5.1400000e-001 -1.7237688e+000
  5.1410000e-001 -1.7352953e+000
  5.1420000e-001 -1.7466600e+000
  5.1430000e-001 -1.7578558e+000
  5.1440000e-001 -1.7688756e+000
  5.1450000e-001 -1.7797123e+000
  5.1460000e-001 -1.7903589e+000
  5.1470000e-001 -1.8008083e+000
  5.1480000e-001 -1.8110537e+000
  5.1490000e-001 -1.8210881e+000
  5.1500000e-001 -1.8309046e+000
  5.1510000e-001 -1.8404965e+000
  5.1520000e-001 -1.8498570e+000
  5.1530000e-001 -1.8589796e+000
  5.1540000e-001 -1.8678575e+000
  5.1550000e-001 -1.8764842e+000
  5.1560000e-001 -1.8848534e+000
  5.1570000e-001 -1.8929586e+000
  5.1580000e-001 -1.9007936e+000
  5.1590000e-001 -1.9083521e+000
  5.1600000e-001 -1.9156281e+000
  5.1610000e-001 -1.9226155e+000
  5.1620000e-001 -1.9293084e+000
  5.1630000e-001 -1.9357010e+000
  5.1640000e-001 -1.9417876e+000
  5.1650000e-001 -1.9475625e+000
  5.1660000e-001 -1.9530203e+000
  5.1670000e-001 -1.9581556e+000
  5.1680000e-001 -1.9629631e+000
  5.1690000e-001 -1.9674377e+000
  5.1700000e-001 -1.9715743e+000
  5.1710000e-001 -1.9753681e+000
  5.1720000e-001 -1.9788143e+000
  5.1730000e-001 -1.9819081e+000
  5.1740000e-001 -1.9846452e+000
  5.1750000e-001 -1.9870211e+000
  5.1760000e-001 -1.9890317e+000
  5.1770000e-001 -1.9906728e+000
  5.1780000e-001 -1.9919404e+000
  5.1790000e-001 -1.9928308e+000
  5.1800000e-001 -1.9933404e+000
  5.1810000e-001 -1.9934656e+000
  5.1820000e-001 -1.9932031e+000
  5.1830000e-001 -1.9925496e+000
  5.1840000e-001 -1.9915022e+000
  5.1850000e-001 -1.9900580e+000
  5.1860000e-001 -1.9882143e+000
  5.1870000e-001 -1.9859685e+000
  5.1880000e-001 -1.9833182e+000
  5.1890000e-001 -1.9802612e+000
  5.1900000e-001 -1.9767955e+000
  5.1910000e-001 -1.9729192e+000
  5.1920000e-001 -1.9686306e+000
  5.1930000e-001 -1.9639280e+000
  5.1940000e-001 -1.9588103e+000
  5.1950000e-001 -1.9532761e+000
  5.1960000e-001 -1.9473245e+000
  5.1970000e-001 -1.9409546e+000
  5.1980000e-001 -1.9341658e+000
  5.1990000e-001 -1.9269575e+000
  5.2000000e-001 -1.9193295e+000
  5.2010000e-001 -1.9112816e+000
  5.2020000e-001 -1.9028140e+000
  5.2030000e-001 -1.8939267e+000
  5.2040000e-001 -1.8846203e+000
  5.2050000e-001 -1.8748954e+000
  5.2060000e-001 -1.8647526e+000
  5.2070000e-001 -1.8541930e+000
  5.2080000e-001 -1.8432177e+000
  5.2090000e-001 -1.8318281e+000
  5.2100000e-001 -1.8200255e+000
  5.2110000e-001 -1.8078117e+000
  5.2120000e-001 -1.7951886e+000
  5.2130000e-001 -1.7821581e+000
  5.2140000e-001 -1.7687226e+000
  5.2150000e-001 -1.7548843e+000
  5.2160000e-001 -1.7406459e+000
  5.2170000e-001 -1.7260101e+000
  5.2180000e-001 -1.7109798e+000
  5.2190000e-001 -1.6955581e+000
  5.2200000e-001 -1.6797483e+000
  5.2210000e-001 -1.6635538e+000
  5.2220000e-001 -1.6469782e+000
  5.2230000e-001 -1.6300254e+000
  5.2240000e-001 -1.6126992e+000
  5.2250000e-001 -1.5950037e+000
  5.2260000e-001 -1.5769433e+000
  5.2270000e-001 -1.5585224e+000
  5.2280000e-001 -1.5397455e+000
  5.2290000e-001 -1.5206175e+000
  5.2300000e-001 -1.5011433e+000
  5.2310000e-001 -1.4813278e+000
  5.2320000e-001 -1.4611764e+000
  5.2330000e-001 -1.4406944e+000
  5.2340000e-001 -1.4198873e+000
  5.2350000e-001 -1.3987609e+000
  5.2360000e-001 -1.3773209e+000
  5.2370000e-001 -1.3555732e+000
  5.2380000e-001 -1.3335240e+000
  5.2390000e-001 -1.3111795e+000
  5.2400000e-001 -1.2885460e+000
  5.2410000e-001 -1.2656301e+000
  5.2420000e-001 -1.2424383e+000
  5.2430000e-001 -1.2189774e+000
  5.2440000e-001 -1.1952543e+000
  5.2450000e-001 -1.1712759e+000
  5.2460000e-001 -1.1470493e+000
  5.2470000e-001 -1.1225818e+000
  5.2480000e-001 -1.0978807e+000
  5.2490000e-001 -1.0729534e+000
  5.2500000e-001 -1.0478074e+000
  5.2510000e-001 -1.0224503e+000
  5.2520000e-001 -9.9688993e-001
  5.2530000e-001 -9.7113404e-001
  5.2540000e-001 -9.4519054e-001
  5.2550000e-001 -9.1906743e-001
  5.2560000e-001 -8.9277278e-001
  5.2570000e-001 -8.6631473e-001
  5.2580000e-001 -8.3970152e-001
  5.2590000e-001 -8.1294144e-001
  5.2600000e-001 -7.8604285e-001
  5.2610000e-001 -7.5901418e-001
  5.2620000e-001 -7.3186392e-001
  5.2630000e-001 -7.0460060e-001
  5.2640000e-001 -6.7723283e-001
  5.2650000e-001 -6.4976924e-001
  5.2660000e-001 -6.2221852e-001
  5.2670000e-001 -5.9458940e-001
  5.2680000e-001 -5.6689064e-001
  5.2690000e-001 -5.3913104e-001
  5.2700000e-001 -5.1131942e-001
  5.2710000e-001 -4.8346463e-001
  5.2720000e-001 -4.5557553e-001
  5.2730000e-001 -4.2766102e-001
  5.2740000e-001 -3.9972999e-001
  5.2750000e-001 -3.7179136e-001
  5.2760000e-001 -3.4385402e-001
  5.2770000e-001 -3.1592690e-001
  5.2780000e-001 -2.8801890e-001
  5.2790000e-001 -2.6013892e-001
  5.2800000e-001 -2.3229585e-001
  5.2810000e-001 -2.0449857e-001
  5.2820000e-001 -1.7675594e-001
  5.2830000e-001 -1.4907677e-001
  5.2840000e-001 -1.2146989e-001
  5.2850000e-001 -9.3944055e-002
  5.2860000e-001 -6.6508010e-002
  5.2870000e-001 -3.9170453e-002
  5.2880000e-001 -1.1940040e-002
  5.2890000e-001  1.5174620e-002
  5.2900000e-001  4.2164969e-002
  5.2910000e-001  6.9022501e-002
  5.2920000e-001  9.5738771e-002
  5.2930000e-001  1.2230540e-001
  5.2940000e-001  1.4871405e-001
  5.2950000e-001  1.7495650e-001
  5.2960000e-001  2.0102455e-001
  5.2970000e-001  2.2691011e-001
  5.2980000e-001  2.5260516e-001
  5.2990000e-001  2.7810177e-001
  5.3000000e-001  3.0339207e-001
  5.3010000e-001  3.2846832e-001
  5.3020000e-001  3.5332285e-001
  5.3030000e-001  3.7794809e-001
  5.3040000e-001  4.0233657e-001
  5.3050000e-001  4.2648093e-001
  5.3060000e-001  4.5037390e-001
  5.3070000e-001  4.7400836e-001
  5.3080000e-001  4.9737724e-001
  5.3090000e-001  5.2047365e-001
  5.3100000e-001  5.4329078e-001
  5.3110000e-001  5.6582195e-001
  5.3120000e-001  5.8806061e-001
  5.3130000e-001  6.1000033e-001
  5.3140000e-001  6.3163482e-001
  5.3150000e-001  6.5295790e-001
  5.3160000e-001  6.7396357e-001
  5.3170000e-001  6.9464591e-001
  5.3180000e-001  7.1499919e-001
  5.3190000e-001  7.3501779e-001
  5.3200000e-001  7.5469626e-001
  5.3210000e-001  7.7402927e-001
  5.3220000e-001  7.9301165e-001
  5.3230000e-001  8.1163840e-001
  5.3240000e-001  8.2990464e-001
  5.3250000e-001  8.4780567e-001
  5.3260000e-001  8.6533694e-001
  5.3270000e-001  8.8249405e-001
  5.3280000e-001  8.9927278e-001
  5.3290000e-001  9.1566904e-001
  5.3300000e-001  9.3167893e-001
  5.3310000e-001  9.4729872e-001
  5.3320000e-001  9.6252481e-001
  5.3330000e-001  9.7735381e-001
  5.3340000e-001  9.9178246e-001
  5.3350000e-001  1.0058077e+000
  5.3360000e-001  1.0194266e+000
  5.3370000e-001  1.0326365e+000
  5.3380000e-001  1.0454348e+000
  5.3390000e-001  1.0578191e+000
  5.3400000e-001  1.0697872e+000
  5.3410000e-001  1.0813370e+000
  5.3420000e-001  1.0924668e+000
  5.3430000e-001  1.1031748e+000
  5.3440000e-001  1.1134595e+000
  5.3450000e-001  1.1233195e+000
  5.3460000e-001  1.1327538e+000
  5.3470000e-001  1.1417613e+000
  5.3480000e-001  1.1503412e+000
  5.3490000e-001  1.1584929e+000
  5.3500000e-001  1.1662160e+000
  5.3510000e-001  1.1735101e+000
  5.3520000e-001  1.1803751e+000
  5.3530000e-001  1.1868112e+000
  5.3540000e-001  1.1928185e+000
  5.3550000e-001  1.1983976e+000
  5.3560000e-001  1.2035488e+000
  5.3570000e-001  1.2082732e+000
  5.3580000e-001  1.2125715e+000
  5.3590000e-001  1.2164448e+000
  5.3600000e-001  1.2198945e+000
  5.3610000e-001  1.2229220e+000
  5.3620000e-001  1.2255289e+000
  5.3630000e-001  1.2277170e+000
  5.3640000e-001  1.2294882e+000
  5.3650000e-001  1.2308446e+000
  5.3660000e-001  1.2317885e+000
  5.3670000e-001  1.2323222e+000
  5.3680000e-001  1.2324485e+000
  5.3690000e-001  1.2321700e+000
  5.3700000e-001  1.2314896e+000
  5.3710000e-001  1.2304104e+000
  5.3720000e-001  1.2289356e+000
  5.3730000e-001  1.2270685e+000
  5.3740000e-001  1.2248126e+000
  5.3750000e-001  1.2221716e+000
  5.3760000e-001  1.2191492e+000
  5.3770000e-001  1.2157494e+000
  5.3780000e-001  1.2119762e+000
  5.3790000e-001  1.2078339e+000
  5.3800000e-001  1.2033267e+000
  5.3810000e-001  1.1984592e+000
  5.3820000e-001  1.1932358e+000
  5.3830000e-001  1.1876615e+000
  5.3840000e-001  1.1817409e+000
  5.3850000e-001  1.1754791e+000
  5.3860000e-001  1.1688812e+000
  5.3870000e-001  1.1619523e+000
  5.3880000e-001  1.1546977e+000
  5.3890000e-001  1.1471230e+000
  5.3900000e-001  1.1392335e+000
  5.3910000e-001  1.1310350e+000
  5.3920000e-001  1.1225331e+000
  5.3930000e-001  1.1137338e+000
  5.3940000e-001  1.1046428e+000
  5.3950000e-001  1.0952663e+000
  5.3960000e-001  1.0856104e+000
  5.3970000e-001  1.0756812e+000
  5.3980000e-001  1.0654850e+000
  5.3990000e-001  1.0550281e+000
  5.4000000e-001  1.0443170e+000
  5.4010000e-001  1.0333583e+000
  5.4020000e-001  1.0221583e+000
  5.4030000e-001  1.0107239e+000
  5.4040000e-001  9.9906156e-001
  5.4050000e-001  9.8717820e-001
  5.4060000e-001  9.7508057e-001
  5.4070000e-001  9.6277554e-001
  5.4080000e-001  9.5027000e-001
  5.4090000e-001  9.3757092e-001
  5.4100000e-001  9.2468529e-001
  5.4110000e-001  9.1162014e-001
  5.4120000e-001  8.9838253e-001
  5.4130000e-001  8.8497957e-001
  5.4140000e-001  8.7141838e-001
  5.4150000e-001  8.5770611e-001
  5.4160000e-001  8.4384993e-001
  5.4170000e-001  8.2985702e-001
  5.4180000e-001  8.1573459e-001
  5.4190000e-001  8.0148985e-001
  5.4200000e-001  7.8713001e-001
  5.4210000e-001  7.7266230e-001
  5.4220000e-001  7.5809394e-001
  5.4230000e-001  7.4343214e-001
  5.4240000e-001  7.2868411e-001
  5.4250000e-001  7.1385705e-001
  5.4260000e-001  6.9895814e-001
  5.4270000e-001  6.8399457e-001
  5.4280000e-001  6.6897346e-001
  5.4290000e-001  6.5390195e-001
  5.4300000e-001  6.3878713e-001
  5.4310000e-001  6.2363607e-001
  5.4320000e-001  6.0845580e-001
  5.4330000e-001  5.9325332e-001
  5.4340000e-001  5.7803558e-001
  5.4350000e-001  5.6280949e-001
  5.4360000e-001  5.4758193e-001
  5.4370000e-001  5.3235970e-001
  5.4380000e-001  5.1714957e-001
  5.4390000e-001  5.0195826e-001
  5.4400000e-001  4.8679240e-001
  5.4410000e-001  4.7165860e-001
  5.4420000e-001  4.5656337e-001
  5.4430000e-001  4.4151318e-001
  5.4440000e-001  4.2651440e-001
  5.4450000e-001  4.1157337e-001
  5.4460000e-001  3.9669631e-001
  5.4470000e-001  3.8188940e-001
  5.4480000e-001  3.6715872e-001
  5.4490000e-001  3.5251025e-001
  5.4500000e-001  3.3794993e-001
  5.4510000e-001  3.2348357e-001
  5.4520000e-001  3.0911691e-001
  5.4530000e-001  2.9485560e-001
  5.4540000e-001  2.8070518e-001
  5.4550000e-001  2.6667111e-001
  5.4560000e-001  2.5275873e-001
  5.4570000e-001  2.3897330e-001
  5.4580000e-001  2.2531997e-001
  5.4590000e-001  2.1180378e-001
  5.4600000e-001  1.9842966e-001
  5.4610000e-001  1.8520245e-001
  5.4620000e-001  1.7212685e-001
  5.4630000e-001  1.5920747e-001
  5.4640000e-001  1.4644880e-001
  5.4650000e-001  1.3385521e-001
  5.4660000e-001  1.2143096e-001
  5.4670000e-001  1.0918018e-001
  5.4680000e-001  9.7106895e-002
  5.4690000e-001  8.5214996e-002
  5.4700000e-001  7.3508256e-002
  5.4710000e-001  6.1990325e-002
  5.4720000e-001  5.0664727e-002
  5.4730000e-001  3.9534859e-002
  5.4740000e-001  2.8603992e-002
  5.4750000e-001  1.7875269e-002
  5.4760000e-001  7.3517047e-003
  5.4770000e-001 -2.9638170e-003
  5.4780000e-001 -1.3068541e-002
  5.4790000e-001 -2.2959845e-002
  5.4800000e-001 -3.2635236e-002
  5.4810000e-001 -4.2092353e-002
  5.4820000e-001 -5.1328970e-002
  5.4830000e-001 -6.0342990e-002
  5.4840000e-001 -6.9132452e-002
  5.4850000e-001 -7.7695526e-002
  5.4860000e-001 -8.6030517e-002
  5.4870000e-001 -9.4135862e-002
  5.4880000e-001 -1.0201013e-001
  5.4890000e-001 -1.0965203e-001
  5.4900000e-001 -1.1706040e-001
  5.4910000e-001 -1.2423420e-001
  5.4920000e-001 -1.3117254e-001
  5.4930000e-001 -1.3787466e-001
  5.4940000e-001 -1.4433992e-001
  5.4950000e-001 -1.5056783e-001
  5.4960000e-001 -1.5655800e-001
  5.4970000e-001 -1.6231021e-001
  5.4980000e-001 -1.6782433e-001
  5.4990000e-001 -1.7310040e-001
  5.5000000e-001 -1.7813855e-001
  5.5010000e-001 -1.8293907e-001
  5.5020000e-001 -1.8750235e-001
  5.5030000e-001 -1.9182891e-001
  5.5040000e-001 -1.9591941e-001
  5.5050000e-001 -1.9977462e-001
  5.5060000e-001 -2.0339544e-001
  5.5070000e-001 -2.0678289e-001
  5.5080000e-001 -2.0993809e-001
  5.5090000e-001 -2.1286230e-001
  5.5100000e-001 -2.1555690e-001
  5.5110000e-001 -2.1802338e-001
  5.5120000e-001 -2.2026332e-001
  5.5130000e-001 -2.2227845e-001
  5.5140000e-001 -2.2407059e-001
  5.5150000e-001 -2.2564168e-001
  5.5160000e-001 -2.2699375e-001
  5.5170000e-001 -2.2812894e-001
  5.5180000e-001 -2.2904952e-001
  5.5190000e-001 -2.2975784e-001
  5.5200000e-001 -2.3025634e-001
  5.5210000e-001 -2.3054757e-001
  5.5220000e-001 -2.3063420e-001
  5.5230000e-001 -2.3051895e-001
  5.5240000e-001 -2.3020466e-001
  5.5250000e-001 -2.2969427e-001
  5.5260000e-001 -2.2899077e-001
  5.5270000e-001 -2.2809727e-001
  5.5280000e-001 -2.2701696e-001
  5.5290000e-001 -2.2575310e-001
  5.5300000e-001 -2.2430902e-001
  5.5310000e-001 -2.2268817e-001
  5.5320000e-001 -2.2089402e-001
  5.5330000e-001 -2.1893015e-001
  5.5340000e-001 -2.1680020e-001
  5.5350000e-001 -2.1450787e-001
  5.5360000e-001 -2.1205695e-001
  5.5370000e-001 -2.0945125e-001
  5.5380000e-001 -2.0669468e-001
  5.5390000e-001 -2.0379120e-001
  5.5400000e-001 -2.0074481e-001
  5.5410000e-001 -1.9755957e-001
  5.5420000e-001 -1.9423960e-001
  5.5430000e-001 -1.9078905e-001
  5.5440000e-001 -1.8721215e-001
  5.5450000e-001 -1.8351313e-001
  5.5460000e-001 -1.7969628e-001
  5.5470000e-001 -1.7576594e-001
  5.5480000e-001 -1.7172647e-001
  5.5490000e-001 -1.6758227e-001
  5.5500000e-001 -1.6333775e-001
  5.5510000e-001 -1.5899738e-001
  5.5520000e-001 -1.5456564e-001
  5.5530000e-001 -1.5004702e-001
  5.5540000e-001 -1.4544605e-001
  5.5550000e-001 -1.4076727e-001
  5.5560000e-001 -1.3601524e-001
  5.5570000e-001 -1.3119451e-001
  5.5580000e-001 -1.2630967e-001
  5.5590000e-001 -1.2136529e-001
  5.5600000e-001 -1.1636597e-001
  5.5610000e-001 -1.1131630e-001
  5.5620000e-001 -1.0622087e-001
  5.5630000e-001 -1.0108426e-001
  5.5640000e-001 -9.5911049e-002
  5.5650000e-001 -9.0705821e-002
  5.5660000e-001 -8.5473137e-002
  5.5670000e-001 -8.0217548e-002
  5.5680000e-001 -7.4943589e-002
  5.5690000e-001 -6.9655781e-002
  5.5700000e-001 -6.4358622e-002
  5.5710000e-001 -5.9056591e-002
  5.5720000e-001 -5.3754140e-002
  5.5730000e-001 -4.8455697e-002
  5.5740000e-001 -4.3165659e-002
  5.5750000e-001 -3.7888393e-002
  5.5760000e-001 -3.2628234e-002
  5.5770000e-001 -2.7389480e-002
  5.5780000e-001 -2.2176393e-002
  5.5790000e-001 -1.6993194e-002
  5.5800000e-001 -1.1844064e-002
  5.5810000e-001 -6.7331386e-003
  5.5820000e-001 -1.6645104e-003
  5.5830000e-001  3.3577772e-003
  5.5840000e-001  8.3297296e-003
  5.5850000e-001  1.3247404e-002
  5.5860000e-001  1.8106909e-002
  5.5870000e-001  2.2904409e-002
  5.5880000e-001  2.7636127e-002
  5.5890000e-001  3.2298340e-002
  5.5900000e-001  3.6887388e-002
  5.5910000e-001  4.1399671e-002
  5.5920000e-001  4.5831654e-002
  5.5930000e-001  5.0179864e-002
  5.5940000e-001  5.4440896e-002
  5.5950000e-001  5.8611412e-002
  5.5960000e-001  6.2688141e-002
  5.5970000e-001  6.6667886e-002
  5.5980000e-001  7.0547519e-002
  5.5990000e-001  7.4323984e-002
  5.6000000e-001  7.7994301e-002
  5.6010000e-001  8.1555565e-002
  5.6020000e-001  8.5004945e-002
  5.6030000e-001  8.8339690e-002
  5.6040000e-001  9.1557125e-002
  5.6050000e-001  9.4654656e-002
  5.6060000e-001  9.7629768e-002
  5.6070000e-001  1.0048003e-001
  5.6080000e-001  1.0320308e-001
  5.6090000e-001  1.0579666e-001
  5.6100000e-001  1.0825858e-001
  5.6110000e-001  1.1058674e-001
  5.6120000e-001  1.1277911e-001
  5.6130000e-001  1.1483378e-001
  5.6140000e-001  1.1674888e-001
  5.6150000e-001  1.1852266e-001
  5.6160000e-001  1.2015344e-001
  5.6170000e-001  1.2163963e-001
  5.6180000e-001  1.2297974e-001
  5.6190000e-001  1.2417234e-001
  5.6200000e-001  1.2521612e-001
  5.6210000e-001  1.2610982e-001
  5.6220000e-001  1.2685231e-001
  5.6230000e-001  1.2744251e-001
  5.6240000e-001  1.2787945e-001
  5.6250000e-001  1.2816224e-001
  5.6260000e-001  1.2829008e-001
  5.6270000e-001  1.2826226e-001
  5.6280000e-001  1.2807814e-001
  5.6290000e-001  1.2773720e-001
  5.6300000e-001  1.2723897e-001
  5.6310000e-001  1.2658308e-001
  5.6320000e-001  1.2576927e-001
  5.6330000e-001  1.2479733e-001
  5.6340000e-001  1.2366714e-001
  5.6350000e-001  1.2237870e-001
  5.6360000e-001  1.2093204e-001
  5.6370000e-001  1.1932732e-001
  5.6380000e-001  1.1756475e-001
  5.6390000e-001  1.1564465e-001
  5.6400000e-001  1.1356740e-001
  5.6410000e-001  1.1133346e-001
  5.6420000e-001  1.0894338e-001
  5.6430000e-001  1.0639779e-001
  5.6440000e-001  1.0369739e-001
  5.6450000e-001  1.0084296e-001
  5.6460000e-001  9.7835358e-002
  5.6470000e-001  9.4675511e-002
  5.6480000e-001  9.1364424e-002
  5.6490000e-001  8.7903176e-002
  5.6500000e-001  8.4292916e-002
  5.6510000e-001  8.0534862e-002
  5.6520000e-001  7.6630303e-002
  5.6530000e-001  7.2580597e-002
  5.6540000e-001  6.8387167e-002
  5.6550000e-001  6.4051503e-002
  5.6560000e-001  5.9575158e-002
  5.6570000e-001  5.4959750e-002
  5.6580000e-001  5.0206956e-002
  5.6590000e-001  4.5318516e-002
  5.6600000e-001  4.0296227e-002
  5.6610000e-001  3.5141944e-002
  5.6620000e-001  2.9857578e-002
  5.6630000e-001  2.4445096e-002
  5.6640000e-001  1.8906515e-002
  5.6650000e-001  1.3243905e-002
  5.6660000e-001  7.4593881e-003
  5.6670000e-001  1.5551318e-003
  5.6680000e-001 -4.4666479e-003
  5.6690000e-001 -1.0603690e-002
  5.6700000e-001 -1.6853689e-002
  5.6710000e-001 -2.3214300e-002
  5.6720000e-001 -2.9683133e-002
  5.6730000e-001 -3.6257762e-002
  5.6740000e-001 -4.2935725e-002
  5.6750000e-001 -4.9714521e-002
  5.6760000e-001 -5.6591617e-002
  5.6770000e-001 -6.3564447e-002
  5.6780000e-001 -7.0630415e-002
  5.6790000e-001 -7.7786896e-002
  5.6800000e-001 -8.5031237e-002
  5.6810000e-001 -9.2360759e-002
  5.6820000e-001 -9.9772760e-002
  5.6830000e-001 -1.0726452e-001
  5.6840000e-001 -1.1483328e-001
  5.6850000e-001 -1.2247629e-001
  5.6860000e-001 -1.3019077e-001
  5.6870000e-001 -1.3797391e-001
  5.6880000e-001 -1.4582291e-001
  5.6890000e-001 -1.5373494e-001
  5.6900000e-001 -1.6170717e-001
  5.6910000e-001 -1.6973676e-001
  5.6920000e-001 -1.7782085e-001
  5.6930000e-001 -1.8595659e-001
  5.6940000e-001 -1.9414113e-001
  5.6950000e-001 -2.0237160e-001
  5.6960000e-001 -2.1064513e-001
  5.6970000e-001 -2.1895886e-001
  5.6980000e-001 -2.2730995e-001
  5.6990000e-001 -2.3569552e-001
  5.7000000e-001 -2.4411272e-001
  5.7010000e-001 -2.5255873e-001
  5.7020000e-001 -2.6103069e-001
  5.7030000e-001 -2.6952579e-001
  5.7040000e-001 -2.7804121e-001
  5.7050000e-001 -2.8657414e-001
  5.7060000e-001 -2.9512182e-001
  5.7070000e-001 -3.0368146e-001
  5.7080000e-001 -3.1225030e-001
  5.7090000e-001 -3.2082563e-001
  5.7100000e-001 -3.2940471e-001
  5.7110000e-001 -3.3798486e-001
  5.7120000e-001 -3.4656340e-001
  5.7130000e-001 -3.5513770e-001
  5.7140000e-001 -3.6370512e-001
  5.7150000e-001 -3.7226306e-001
  5.7160000e-001 -3.8080897e-001
  5.7170000e-001 -3.8934030e-001
  5.7180000e-001 -3.9785454e-001
  5.7190000e-001 -4.0634921e-001
  5.7200000e-001 -4.1482186e-001
  5.7210000e-001 -4.2327008e-001
  5.7220000e-001 -4.3169149e-001
  5.7230000e-001 -4.4008374e-001
  5.7240000e-001 -4.4844452e-001
  5.7250000e-001 -4.5677157e-001
  5.7260000e-001 -4.6506264e-001
  5.7270000e-001 -4.7331554e-001
  5.7280000e-001 -4.8152812e-001
  5.7290000e-001 -4.8969825e-001
  5.7300000e-001 -4.9782387e-001
  5.7310000e-001 -5.0590294e-001
  5.7320000e-001 -5.1393347e-001
  5.7330000e-001 -5.2191352e-001
  5.7340000e-001 -5.2984118e-001
  5.7350000e-001 -5.3771459e-001
  5.7360000e-001 -5.4553194e-001
  5.7370000e-001 -5.5329146e-001
  5.7380000e-001 -5.6099143e-001
  5.7390000e-001 -5.6863018e-001
  5.7400000e-001 -5.7620608e-001
  5.7410000e-001 -5.8371755e-001
  5.7420000e-001 -5.9116306e-001
  5.7430000e-001 -5.9854112e-001
  5.7440000e-001 -6.0585029e-001
  5.7450000e-001 -6.1308920e-001
  5.7460000e-001 -6.2025650e-001
  5.7470000e-001 -6.2735091e-001
  5.7480000e-001 -6.3437119e-001
  5.7490000e-001 -6.4131614e-001
  5.7500000e-001 -6.4818463e-001
  5.7510000e-001 -6.5497557e-001
  5.7520000e-001 -6.6168792e-001
  5.7530000e-001 -6.6832069e-001
  5.7540000e-001 -6.7487294e-001
  5.7550000e-001 -6.8134378e-001
  5.7560000e-001 -6.8773236e-001
  5.7570000e-001 -6.9403790e-001
  5.7580000e-001 -7.0025966e-001
  5.7590000e-001 -7.0639693e-001
  5.7600000e-001 -7.1244909e-001
  5.7610000e-001 -7.1841552e-001
  5.7620000e-001 -7.2429569e-001
  5.7630000e-001 -7.3008910e-001
  5.7640000e-001 -7.3579530e-001
  5.7650000e-001 -7.4141388e-001
  5.7660000e-001 -7.4694449e-001
  5.7670000e-001 -7.5238681e-001
  5.7680000e-001 -7.5774059e-001
  5.7690000e-001 -7.6300561e-001
  5.7700000e-001 -7.6818169e-001
  5.7710000e-001 -7.7326872e-001
  5.7720000e-001 -7.7826659e-001
  5.7730000e-001 -7.8317529e-001
  5.7740000e-001 -7.8799480e-001
  5.7750000e-001 -7.9272517e-001
  5.7760000e-001 -7.9736650e-001
  5.7770000e-001 -8.0191891e-001
  5.7780000e-001 -8.0638257e-001
  5.7790000e-001 -8.1075770e-001
  5.7800000e-001 -8.1504453e-001
  5.7810000e-001 -8.1924335e-001
  5.7820000e-001 -8.2335450e-001
  5.7830000e-001 -8.2737832e-001
  5.7840000e-001 -8.3131522e-001
  5.7850000e-001 -8.3516563e-001
  5.7860000e-001 -8.3893002e-001
  5.7870000e-001 -8.4260888e-001
  5.7880000e-001 -8.4620274e-001
  5.7890000e-001 -8.4971218e-001
  5.7900000e-001 -8.5313778e-001
  5.7910000e-001 -8.5648018e-001
  5.7920000e-001 -8.5974002e-001
  5.7930000e-001 -8.6291798e-001
  5.7940000e-001 -8.6601479e-001
  5.7950000e-001 -8.6903116e-001
  5.7960000e-001 -8.7196787e-001
  5.7970000e-001 -8.7482570e-001
  5.7980000e-001 -8.7760545e-001
  5.7990000e-001 -8.8030797e-001
  5.8000000e-001 -8.8293409e-001
  5.8010000e-001 -8.8548470e-001
  5.8020000e-001 -8.8796069e-001
  5.8030000e-001 -8.9036297e-001
  5.8040000e-001 -8.9269246e-001
  5.8050000e-001 -8.9495012e-001
  5.8060000e-001 -8.9713689e-001
  5.8070000e-001 -8.9925377e-001
  5.8080000e-001 -9.0130173e-001
  5.8090000e-001 -9.0328179e-001
  5.8100000e-001 -9.0519494e-001
  5.8110000e-001 -9.0704222e-001
  5.8120000e-001 -9.0882465e-001
  5.8130000e-001 -9.1054329e-001
  5.8140000e-001 -9.1219917e-001
  5.8150000e-001 -9.1379335e-001
  5.8160000e-001 -9.1532690e-001
  5.8170000e-001 -9.1680088e-001
  5.8180000e-001 -9.1821636e-001
  5.8190000e-001 -9.1957441e-001
  5.8200000e-001 -9.2087611e-001
  5.8210000e-001 -9.2212253e-001
  5.8220000e-001 -9.2331474e-001
  5.8230000e-001 -9.2445383e-001
  5.8240000e-001 -9.2554086e-001
  5.8250000e-001 -9.2657689e-001
  5.8260000e-001 -9.2756301e-001
  5.8270000e-001 -9.2850026e-001
  5.8280000e-001 -9.2938970e-001
  5.8290000e-001 -9.3023239e-001
  5.8300000e-001 -9.3102936e-001
  5.8310000e-001 -9.3178165e-001
  5.8320000e-001 -9.3249028e-001
  5.8330000e-001 -9.3315628e-001
  5.8340000e-001 -9.3378064e-001
  5.8350000e-001 -9.3436436e-001
  5.8360000e-001 -9.3490842e-001
  5.8370000e-001 -9.3541380e-001
  5.8380000e-001 -9.3588144e-001
  5.8390000e-001 -9.3631231e-001
  5.8400000e-001 -9.3670731e-001
  5.8410000e-001 -9.3706738e-001
  5.8420000e-001 -9.3739340e-001
  5.8430000e-001 -9.3768625e-001
  5.8440000e-001 -9.3794681e-001
  5.8450000e-001 -9.3817591e-001
  5.8460000e-001 -9.3837439e-001
  5.8470000e-001 -9.3854306e-001
  5.8480000e-001 -9.3868270e-001
  5.8490000e-001 -9.3879409e-001
  5.8500000e-001 -9.3887798e-001
  5.8510000e-001 -9.3893509e-001
  5.8520000e-001 -9.3896615e-001
  5.8530000e-001 -9.3897183e-001
  5.8540000e-001 -9.3895280e-001
  5.8550000e-001 -9.3890971e-001
  5.8560000e-001 -9.3884317e-001
  5.8570000e-001 -9.3875379e-001
  5.8580000e-001 -9.3864214e-001
  5.8590000e-001 -9.3850877e-001
  5.8600000e-001 -9.3835421e-001
  5.8610000e-001 -9.3817897e-001
  5.8620000e-001 -9.3798352e-001
  5.8630000e-001 -9.3776833e-001
  5.8640000e-001 -9.3753382e-001
  5.8650000e-001 -9.3728039e-001
  5.8660000e-001 -9.3700845e-001
  5.8670000e-001 -9.3671833e-001
  5.8680000e-001 -9.3641038e-001
  5.8690000e-001 -9.3608490e-001
  5.8700000e-001 -9.3574218e-001
  5.8710000e-001 -9.3538248e-001
  5.8720000e-001 -9.3500602e-001
  5.8730000e-001 -9.3461302e-001
  5.8740000e-001 -9.3420367e-001
  5.8750000e-001 -9.3377811e-001
  5.8760000e-001 -9.3333649e-001
  5.8770000e-001 -9.3287892e-001
  5.8780000e-001 -9.3240549e-001
  5.8790000e-001 -9.3191625e-001
  5.8800000e-001 -9.3141125e-001
  5.8810000e-001 -9.3089050e-001
  5.8820000e-001 -9.3035399e-001
  5.8830000e-001 -9.2980169e-001
  5.8840000e-001 -9.2923354e-001
  5.8850000e-001 -9.2864948e-001
  5.8860000e-001 -9.2804939e-001
  5.8870000e-001 -9.2743316e-001
  5.8880000e-001 -9.2680065e-001
  5.8890000e-001 -9.2615168e-001
  5.8900000e-001 -9.2548608e-001
  5.8910000e-001 -9.2480364e-001
  5.8920000e-001 -9.2410413e-001
  5.8930000e-001 -9.2338731e-001
  5.8940000e-001 -9.2265291e-001
  5.8950000e-001 -9.2190064e-001
  5.8960000e-001 -9.2113022e-001
  5.8970000e-001 -9.2034131e-001
  5.8980000e-001 -9.1953358e-001
  5.8990000e-001 -9.1870668e-001
  5.9000000e-001 -9.1786023e-001
  5.9010000e-001 -9.1699386e-001
  5.9020000e-001 -9.1610715e-001
  5.9030000e-001 -9.1519969e-001
  5.9040000e-001 -9.1427106e-001
  5.9050000e-001 -9.1332081e-001
  5.9060000e-001 -9.1234848e-001
  5.9070000e-001 -9.1135360e-001
  5.9080000e-001 -9.1033570e-001
  5.9090000e-001 -9.0929429e-001
  5.9100000e-001 -9.0822885e-001
  5.9110000e-001 -9.0713888e-001
  5.9120000e-001 -9.0602386e-001
  5.9130000e-001 -9.0488327e-001
  5.9140000e-001 -9.0371655e-001
  5.9150000e-001 -9.0252317e-001
  5.9160000e-001 -9.0130258e-001
  5.9170000e-001 -9.0005421e-001
  5.9180000e-001 -8.9877752e-001
  5.9190000e-001 -8.9747192e-001
  5.9200000e-001 -8.9613685e-001
  5.9210000e-001 -8.9477174e-001
  5.9220000e-001 -8.9337600e-001
  5.9230000e-001 -8.9194906e-001
  5.9240000e-001 -8.9049034e-001
  5.9250000e-001 -8.8899926e-001
  5.9260000e-001 -8.8747523e-001
  5.9270000e-001 -8.8591768e-001
  5.9280000e-001 -8.8432603e-001
  5.9290000e-001 -8.8269970e-001
  5.9300000e-001 -8.8103812e-001
  5.9310000e-001 -8.7934072e-001
  5.9320000e-001 -8.7760692e-001
  5.9330000e-001 -8.7583618e-001
  5.9340000e-001 -8.7402793e-001
  5.9350000e-001 -8.7218162e-001
  5.9360000e-001 -8.7029670e-001
  5.9370000e-001 -8.6837265e-001
  5.9380000e-001 -8.6640893e-001
  5.9390000e-001 -8.6440502e-001
  5.9400000e-001 -8.6236040e-001
  5.9410000e-001 -8.6027458e-001
  5.9420000e-001 -8.5814707e-001
  5.9430000e-001 -8.5597737e-001
  5.9440000e-001 -8.5376503e-001
  5.9450000e-001 -8.5150958e-001
  5.9460000e-001 -8.4921058e-001
  5.9470000e-001 -8.4686758e-001
  5.9480000e-001 -8.4448018e-001
  5.9490000e-001 -8.4204797e-001
  5.9500000e-001 -8.3957055e-001
  5.9510000e-001 -8.3704755e-001
  5.9520000e-001 -8.3447860e-001
  5.9530000e-001 -8.3186335e-001
  5.9540000e-001 -8.2920149e-001
  5.9550000e-001 -8.2649269e-001
  5.9560000e-001 -8.2373665e-001
  5.9570000e-001 -8.2093311e-001
  5.9580000e-001 -8.1808178e-001
  5.9590000e-001 -8.1518244e-001
  5.9600000e-001 -8.1223486e-001
  5.9610000e-001 -8.0923882e-001
  5.9620000e-001 -8.0619415e-001
  5.9630000e-001 -8.0310067e-001
  5.9640000e-001 -7.9995824e-001
  5.9650000e-001 -7.9676671e-001
  5.9660000e-001 -7.9352600e-001
  5.9670000e-001 -7.9023600e-001
  5.9680000e-001 -7.8689666e-001
  5.9690000e-001 -7.8350791e-001
  5.9700000e-001 -7.8006974e-001
  5.9710000e-001 -7.7658214e-001
  5.9720000e-001 -7.7304512e-001
  5.9730000e-001 -7.6945873e-001
  5.9740000e-001 -7.6582301e-001
  5.9750000e-001 -7.6213806e-001
  5.9760000e-001 -7.5840396e-001
  5.9770000e-001 -7.5462084e-001
  5.9780000e-001 -7.5078885e-001
  5.9790000e-001 -7.4690816e-001
  5.9800000e-001 -7.4297894e-001
  5.9810000e-001 -7.3900141e-001
  5.9820000e-001 -7.3497579e-001
  5.9830000e-001 -7.3090235e-001
  5.9840000e-001 -7.2678135e-001
  5.9850000e-001 -7.2261308e-001
  5.9860000e-001 -7.1839786e-001
  5.9870000e-001 -7.1413603e-001
  5.9880000e-001 -7.0982794e-001
  5.9890000e-001 -7.0547398e-001
  5.9900000e-001 -7.0107453e-001
  5.9910000e-001 -6.9663002e-001
  5.9920000e-001 -6.9214089e-001
  5.9930000e-001 -6.8760759e-001
  5.9940000e-001 -6.8303060e-001
  5.9950000e-001 -6.7841042e-001
  5.9960000e-001 -6.7374756e-001
  5.9970000e-001 -6.6904256e-001
  5.9980000e-001 -6.6429597e-001
  5.9990000e-001 -6.5950836e-001
  6.0000000e-001 -6.5468032e-001
  6.0010000e-001 -6.4981246e-001
  6.0020000e-001 -6.4490539e-001
  6.0030000e-001 -6.3995976e-001
  6.0040000e-001 -6.3497622e-001
  6.0050000e-001 -6.2995545e-001
  6.0060000e-001 -6.2489812e-001
  6.0070000e-001 -6.1980494e-001
  6.0080000e-001 -6.1467663e-001
  6.0090000e-001 -6.0951391e-001
  6.0100000e-001 -6.0431753e-001
  6.0110000e-001 -5.9908824e-001
  6.0120000e-001 -5.9382681e-001
  6.0130000e-001 -5.8853402e-001
  6.0140000e-001 -5.8321066e-001
  6.0150000e-001 -5.7785753e-001
  6.0160000e-001 -5.7247545e-001
  6.0170000e-001 -5.6706523e-001
  6.0180000e-001 -5.6162772e-001
  6.0190000e-001 -5.5616374e-001
  6.0200000e-001 -5.5067414e-001
  6.0210000e-001 -5.4515979e-001
  6.0220000e-001 -5.3962153e-001
  6.0230000e-001 -5.3406025e-001
  6.0240000e-001 -5.2847681e-001
  6.0250000e-001 -5.2287210e-001
  6.0260000e-001 -5.1724699e-001
  6.0270000e-001 -5.1160238e-001
  6.0280000e-001 -5.0593915e-001
  6.0290000e-001 -5.0025820e-001
  6.0300000e-001 -4.9456043e-001
  6.0310000e-001 -4.8884672e-001
  6.0320000e-001 -4.8311797e-001
  6.0330000e-001 -4.7737510e-001
  6.0340000e-001 -4.7161898e-001
  6.0350000e-001 -4.6585051e-001
  6.0360000e-001 -4.6007060e-001
  6.0370000e-001 -4.5428012e-001
  6.0380000e-001 -4.4847997e-001
  6.0390000e-001 -4.4267104e-001
  6.0400000e-001 -4.3685420e-001
  6.0410000e-001 -4.3103032e-001
  6.0420000e-001 -4.2520028e-001
  6.0430000e-001 -4.1936495e-001
  6.0440000e-001 -4.1352517e-001
  6.0450000e-001 -4.0768180e-001
  6.0460000e-001 -4.0183567e-001
  6.0470000e-001 -3.9598763e-001
  6.0480000e-001 -3.9013849e-001
  6.0490000e-001 -3.8428908e-001
  6.0500000e-001 -3.7844018e-001
  6.0510000e-001 -3.7259260e-001
  6.0520000e-001 -3.6674711e-001
  6.0530000e-001 -3.6090449e-001
  6.0540000e-001 -3.5506550e-001
  6.0550000e-001 -3.4923086e-001
  6.0560000e-001 -3.4340133e-001
  6.0570000e-001 -3.3757761e-001
  6.0580000e-001 -3.3176040e-001
  6.0590000e-001 -3.2595040e-001
  6.0600000e-001 -3.2014826e-001
  6.0610000e-001 -3.1435466e-001
  6.0620000e-001 -3.0857021e-001
  6.0630000e-001 -3.0279556e-001
  6.0640000e-001 -2.9703130e-001
  6.0650000e-001 -2.9127801e-001
  6.0660000e-001 -2.8553628e-001
  6.0670000e-001 -2.7980663e-001
  6.0680000e-001 -2.7408962e-001
  6.0690000e-001 -2.6838575e-001
  6.0700000e-001 -2.6269550e-001
  6.0710000e-001 -2.5701936e-001
  6.0720000e-001 -2.5135778e-001
  6.0730000e-001 -2.4571118e-001
  6.0740000e-001 -2.4007999e-001
  6.0750000e-001 -2.3446458e-001
  6.0760000e-001 -2.2886532e-001
  6.0770000e-001 -2.2328257e-001
  6.0780000e-001 -2.1771665e-001
  6.0790000e-001 -2.1216785e-001
  6.0800000e-001 -2.0663647e-001
  6.0810000e-001 -2.0112276e-001
  6.0820000e-001 -1.9562695e-001
  6.0830000e-001 -1.9014927e-001
  6.0840000e-001 -1.8468989e-001
  6.0850000e-001 -1.7924900e-001
  6.0860000e-001 -1.7382672e-001
  6.0870000e-001 -1.6842319e-001
  6.0880000e-001 -1.6303851e-001
  6.0890000e-001 -1.5767275e-001
  6.0900000e-001 -1.5232597e-001
  6.0910000e-001 -1.4699819e-001
  6.0920000e-001 -1.4168942e-001
  6.0930000e-001 -1.3639965e-001
  6.0940000e-001 -1.3112885e-001
  6.0950000e-001 -1.2587694e-001
  6.0960000e-001 -1.2064384e-001
  6.0970000e-001 -1.1542946e-001
  6.0980000e-001 -1.1023366e-001
  6.0990000e-001 -1.0505629e-001
  6.1000000e-001 -9.9897180e-002
  6.1010000e-001 -9.4756137e-002
  6.1020000e-001 -8.9632944e-002
  6.1030000e-001 -8.4527365e-002
  6.1040000e-001 -7.9439142e-002
  6.1050000e-001 -7.4367996e-002
  6.1060000e-001 -6.9313630e-002
  6.1070000e-001 -6.4275723e-002
  6.1080000e-001 -5.9253937e-002
  6.1090000e-001 -5.4247914e-002
  6.1100000e-001 -4.9257275e-002
  6.1110000e-001 -4.4281625e-002
  6.1120000e-001 -3.9320549e-002
  6.1130000e-001 -3.4373615e-002
  6.1140000e-001 -2.9440372e-002
  6.1150000e-001 -2.4520353e-002
  6.1160000e-001 -1.9613074e-002
  6.1170000e-001 -1.4718035e-002
  6.1180000e-001 -9.8347200e-003
  6.1190000e-001 -4.9625986e-003
  6.1200000e-001 -1.0112501e-004
  6.1210000e-001  4.7502608e-003
  6.1220000e-001  9.5921321e-003
  6.1230000e-001  1.4425076e-002
  6.1240000e-001  1.9249690e-002
  6.1250000e-001  2.4066587e-002
  6.1260000e-001  2.8876389e-002
  6.1270000e-001  3.3679728e-002
  6.1280000e-001  3.8477249e-002
  6.1290000e-001  4.3269603e-002
  6.1300000e-001  4.8057453e-002
  6.1310000e-001  5.2841468e-002
  6.1320000e-001  5.7622327e-002
  6.1330000e-001  6.2400714e-002
  6.1340000e-001  6.7177320e-002
  6.1350000e-001  7.1952842e-002
  6.1360000e-001  7.6727981e-002
  6.1370000e-001  8.1503443e-002
  6.1380000e-001  8.6279938e-002
  6.1390000e-001  9.1058177e-002
  6.1400000e-001  9.5838877e-002
  6.1410000e-001  1.0062275e-001
  6.1420000e-001  1.0541052e-001
  6.1430000e-001  1.1020290e-001
  6.1440000e-001  1.1500060e-001
  6.1450000e-001  1.1980434e-001
  6.1460000e-001  1.2461484e-001
  6.1470000e-001  1.2943280e-001
  6.1480000e-001  1.3425893e-001
  6.1490000e-001  1.3909393e-001
  6.1500000e-001  1.4393850e-001
  6.1510000e-001  1.4879333e-001
  6.1520000e-001  1.5365911e-001
  6.1530000e-001  1.5853651e-001
  6.1540000e-001  1.6342621e-001
  6.1550000e-001  1.6832886e-001
  6.1560000e-001  1.7324512e-001
  6.1570000e-001  1.7817563e-001
  6.1580000e-001  1.8312101e-001
  6.1590000e-001  1.8808190e-001
  6.1600000e-001  1.9305890e-001
  6.1610000e-001  1.9805260e-001
  6.1620000e-001  2.0306359e-001
  6.1630000e-001  2.0809243e-001
  6.1640000e-001  2.1313967e-001
  6.1650000e-001  2.1820586e-001
  6.1660000e-001  2.2329150e-001
  6.1670000e-001  2.2839712e-001
  6.1680000e-001  2.3352318e-001
  6.1690000e-001  2.3867017e-001
  6.1700000e-001  2.4383853e-001
  6.1710000e-001  2.4902868e-001
  6.1720000e-001  2.5424105e-001
  6.1730000e-001  2.5947602e-001
  6.1740000e-001  2.6473396e-001
  6.1750000e-001  2.7001522e-001
  6.1760000e-001  2.7532012e-001
  6.1770000e-001  2.8064896e-001
  6.1780000e-001  2.8600202e-001
  6.1790000e-001  2.9137957e-001
  6.1800000e-001  2.9678182e-001
  6.1810000e-001  3.0220899e-001
  6.1820000e-001  3.0766126e-001
  6.1830000e-001  3.1313878e-001
  6.1840000e-001  3.1864168e-001
  6.1850000e-001  3.2417007e-001
  6.1860000e-001  3.2972403e-001
  6.1870000e-001  3.3530359e-001
  6.1880000e-001  3.4090878e-001
  6.1890000e-001  3.4653961e-001
  6.1900000e-001  3.5219602e-001
  6.1910000e-001  3.5787796e-001
  6.1920000e-001  3.6358534e-001
  6.1930000e-001  3.6931804e-001
  6.1940000e-001  3.7507590e-001
  6.1950000e-001  3.8085875e-001
  6.1960000e-001  3.8666637e-001
  6.1970000e-001  3.9249853e-001
  6.1980000e-001  3.9835495e-001
  6.1990000e-001  4.0423534e-001
  6.2000000e-001  4.1013936e-001
  6.2010000e-001  4.1606666e-001
  6.2020000e-001  4.2201684e-001
  6.2030000e-001  4.2798948e-001
  6.2040000e-001  4.3398413e-001
  6.2050000e-001  4.4000030e-001
  6.2060000e-001  4.4603748e-001
  6.2070000e-001  4.5209513e-001
  6.2080000e-001  4.5817266e-001
  6.2090000e-001  4.6426947e-001
  6.2100000e-001  4.7038492e-001
  6.2110000e-001  4.7651835e-001
  6.2120000e-001  4.8266906e-001
  6.2130000e-001  4.8883632e-001
  6.2140000e-001  4.9501938e-001
  6.2150000e-001  5.0121744e-001
  6.2160000e-001  5.0742968e-001
  6.2170000e-001  5.1365527e-001
  6.2180000e-001  5.1989332e-001
  6.2190000e-001  5.2614294e-001
  6.2200000e-001  5.3240318e-001
  6.2210000e-001  5.3867309e-001
  6.2220000e-001  5.4495168e-001
  6.2230000e-001  5.5123793e-001
  6.2240000e-001  5.5753080e-001
  6.2250000e-001  5.6382922e-001
  6.2260000e-001  5.7013210e-001
  6.2270000e-001  5.7643830e-001
  6.2280000e-001  5.8274669e-001
  6.2290000e-001  5.8905609e-001
  6.2300000e-001  5.9536530e-001
  6.2310000e-001  6.0167311e-001
  6.2320000e-001  6.0797827e-001
  6.2330000e-001  6.1427951e-001
  6.2340000e-001  6.2057555e-001
  6.2350000e-001  6.2686508e-001
  6.2360000e-001  6.3314676e-001
  6.2370000e-001  6.3941924e-001
  6.2380000e-001  6.4568116e-001
  6.2390000e-001  6.5193112e-001
  6.2400000e-001  6.5816771e-001
  6.2410000e-001  6.6438952e-001
  6.2420000e-001  6.7059509e-001
  6.2430000e-001  6.7678297e-001
  6.2440000e-001  6.8295168e-001
  6.2450000e-001  6.8909974e-001
  6.2460000e-001  6.9522564e-001
  6.2470000e-001  7.0132787e-001
  6.2480000e-001  7.0740489e-001
  6.2490000e-001  7.1345518e-001
  6.2500000e-001  7.1947717e-001
  6.2510000e-001  7.2546931e-001
  6.2520000e-001  7.3143003e-001
  6.2530000e-001  7.3735775e-001
  6.2540000e-001  7.4325088e-001
  6.2550000e-001  7.4910785e-001
  6.2560000e-001  7.5492704e-001
  6.2570000e-001  7.6070686e-001
  6.2580000e-001  7.6644571e-001
  6.2590000e-001  7.7214197e-001
  6.2600000e-001  7.7779404e-001
  6.2610000e-001  7.8340030e-001
  6.2620000e-001  7.8895915e-001
  6.2630000e-001  7.9446897e-001
  6.2640000e-001  7.9992815e-001
  6.2650000e-001  8.0533510e-001
  6.2660000e-001  8.1068821e-001
  6.2670000e-001  8.1598588e-001
  6.2680000e-001  8.2122652e-001
  6.2690000e-001  8.2640854e-001
  6.2700000e-001  8.3153037e-001
  6.2710000e-001  8.3659044e-001
  6.2720000e-001  8.4158718e-001
  6.2730000e-001  8.4651905e-001
  6.2740000e-001  8.5138452e-001
  6.2750000e-001  8.5618204e-001
  6.2760000e-001  8.6091011e-001
  6.2770000e-001  8.6556723e-001
  6.2780000e-001  8.7015191e-001
  6.2790000e-001  8.7466269e-001
  6.2800000e-001  8.7909812e-001
  6.2810000e-001  8.8345675e-001
  6.2820000e-001  8.8773718e-001
  6.2830000e-001  8.9193801e-001
  6.2840000e-001  8.9605786e-001
  6.2850000e-001  9.0009538e-001
  6.2860000e-001  9.0404923e-001
  6.2870000e-001  9.0791811e-001
  6.2880000e-001  9.1170074e-001
  6.2890000e-001  9.1539584e-001
  6.2900000e-001  9.1900219e-001
  6.2910000e-001  9.2251858e-001
  6.2920000e-001  9.2594383e-001
  6.2930000e-001  9.2927678e-001
  6.2940000e-001  9.3251631e-001
  6.2950000e-001  9.3566133e-001
  6.2960000e-001  9.3871077e-001
  6.2970000e-001  9.4166359e-001
  6.2980000e-001  9.4451880e-001
  6.2990000e-001  9.4727543e-001
  6.3000000e-001  9.4993254e-001
  6.3010000e-001  9.5248923e-001
  6.3020000e-001  9.5494463e-001
  6.3030000e-001  9.5729791e-001
  6.3040000e-001  9.5954827e-001
  6.3050000e-001  9.6169496e-001
  6.3060000e-001  9.6373726e-001
  6.3070000e-001  9.6567447e-001
  6.3080000e-001  9.6750595e-001
  6.3090000e-001  9.6923109e-001
  6.3100000e-001  9.7084933e-001
  6.3110000e-001  9.7236013e-001
  6.3120000e-001  9.7376301e-001
  6.3130000e-001  9.7505752e-001
  6.3140000e-001  9.7624324e-001
  6.3150000e-001  9.7731983e-001
  6.3160000e-001  9.7828694e-001
  6.3170000e-001  9.7914430e-001
  6.3180000e-001  9.7989168e-001
  6.3190000e-001  9.8052887e-001
  6.3200000e-001  9.8105571e-001
  6.3210000e-001  9.8147212e-001
  6.3220000e-001  9.8177800e-001
  6.3230000e-001  9.8197335e-001
  6.3240000e-001  9.8205818e-001
  6.3250000e-001  9.8203257e-001
  6.3260000e-001  9.8189661e-001
  6.3270000e-001  9.8165048e-001
  6.3280000e-001  9.8129435e-001
  6.3290000e-001  9.8082849e-001
  6.3300000e-001  9.8025317e-001
  6.3310000e-001  9.7956874e-001
  6.3320000e-001  9.7877556e-001
  6.3330000e-001  9.7787406e-001
  6.3340000e-001  9.7686472e-001
  6.3350000e-001  9.7574803e-001
  6.3360000e-001  9.7452456e-001
  6.3370000e-001  9.7319491e-001
  6.3380000e-001  9.7175971e-001
  6.3390000e-001  9.7021967e-001
  6.3400000e-001  9.6857550e-001
  6.3410000e-001  9.6682799e-001
  6.3420000e-001  9.6497795e-001
  6.3430000e-001  9.6302625e-001
  6.3440000e-001  9.6097378e-001
  6.3450000e-001  9.5882150e-001
  6.3460000e-001  9.5657038e-001
  6.3470000e-001  9.5422147e-001
  6.3480000e-001  9.5177583e-001
  6.3490000e-001  9.4923456e-001
  6.3500000e-001  9.4659882e-001
  6.3510000e-001  9.4386981e-001
  6.3520000e-001  9.4104874e-001
  6.3530000e-001  9.3813689e-001
  6.3540000e-001  9.3513556e-001
  6.3550000e-001  9.3204610e-001
  6.3560000e-001  9.2886988e-001
  6.3570000e-001  9.2560832e-001
  6.3580000e-001  9.2226287e-001
  6.3590000e-001  9.1883502e-001
  6.3600000e-001  9.1532629e-001
  6.3610000e-001  9.1173823e-001
  6.3620000e-001  9.0807243e-001
  6.3630000e-001  9.0433051e-001
  6.3640000e-001  9.0051411e-001
  6.3650000e-001  8.9662492e-001
  6.3660000e-001  8.9266464e-001
  6.3670000e-001  8.8863502e-001
  6.3680000e-001  8.8453781e-001
  6.3690000e-001  8.8037482e-001
  6.3700000e-001  8.7614786e-001
  6.3710000e-001  8.7185877e-001
  6.3720000e-001  8.6750942e-001
  6.3730000e-001  8.6310171e-001
  6.3740000e-001  8.5863755e-001
  6.3750000e-001  8.5411888e-001
  6.3760000e-001  8.4954764e-001
  6.3770000e-001  8.4492582e-001
  6.3780000e-001  8.4025541e-001
  6.3790000e-001  8.3553843e-001
  6.3800000e-001  8.3077689e-001
  6.3810000e-001  8.2597285e-001
  6.3820000e-001  8.2112835e-001
  6.3830000e-001  8.1624548e-001
  6.3840000e-001  8.1132632e-001
  6.3850000e-001  8.0637295e-001
  6.3860000e-001  8.0138749e-001
  6.3870000e-001  7.9637204e-001
  6.3880000e-001  7.9132874e-001
  6.3890000e-001  7.8625970e-001
  6.3900000e-001  7.8116706e-001
  6.3910000e-001  7.7605296e-001
  6.3920000e-001  7.7091953e-001
  6.3930000e-001  7.6576894e-001
  6.3940000e-001  7.6060331e-001
  6.3950000e-001  7.5542480e-001
  6.3960000e-001  7.5023555e-001
  6.3970000e-001  7.4503769e-001
  6.3980000e-001  7.3983338e-001
  6.3990000e-001  7.3462475e-001
  6.4000000e-001  7.2941391e-001
  6.4010000e-001  7.2420300e-001
  6.4020000e-001  7.1899413e-001
  6.4030000e-001  7.1378941e-001
  6.4040000e-001  7.0859093e-001
  6.4050000e-001  7.0340077e-001
  6.4060000e-001  6.9822101e-001
  6.4070000e-001  6.9305370e-001
  6.4080000e-001  6.8790089e-001
  6.4090000e-001  6.8276461e-001
  6.4100000e-001  6.7764687e-001
  6.4110000e-001  6.7254966e-001
  6.4120000e-001  6.6747497e-001
  6.4130000e-001  6.6242473e-001
  6.4140000e-001  6.5740090e-001
  6.4150000e-001  6.5240538e-001
  6.4160000e-001  6.4744006e-001
  6.4170000e-001  6.4250681e-001
  6.4180000e-001  6.3760748e-001
  6.4190000e-001  6.3274387e-001
  6.4200000e-001  6.2791777e-001
  6.4210000e-001  6.2313095e-001
  6.4220000e-001  6.1838513e-001
  6.4230000e-001  6.1368203e-001
  6.4240000e-001  6.0902330e-001
  6.4250000e-001  6.0441060e-001
  6.4260000e-001  5.9984553e-001
  6.4270000e-001  5.9532967e-001
  6.4280000e-001  5.9086455e-001
  6.4290000e-001  5.8645168e-001
  6.4300000e-001  5.8209254e-001
  6.4310000e-001  5.7778855e-001
  6.4320000e-001  5.7354112e-001
  6.4330000e-001  5.6935160e-001
  6.4340000e-001  5.6522131e-001
  6.4350000e-001  5.6115154e-001
  6.4360000e-001  5.5714353e-001
  6.4370000e-001  5.5319847e-001
  6.4380000e-001  5.4931753e-001
  6.4390000e-001  5.4550182e-001
  6.4400000e-001  5.4175242e-001
  6.4410000e-001  5.3807037e-001
  6.4420000e-001  5.3445664e-001
  6.4430000e-001  5.3091219e-001
  6.4440000e-001  5.2743791e-001
  6.4450000e-001  5.2403467e-001
  6.4460000e-001  5.2070327e-001
  6.4470000e-001  5.1744447e-001
  6.4480000e-001  5.1425899e-001
  6.4490000e-001  5.1114751e-001
  6.4500000e-001  5.0811065e-001
  6.4510000e-001  5.0514899e-001
  6.4520000e-001  5.0226305e-001
  6.4530000e-001  4.9945333e-001
  6.4540000e-001  4.9672025e-001
  6.4550000e-001  4.9406420e-001
  6.4560000e-001  4.9148552e-001
  6.4570000e-001  4.8898450e-001
  6.4580000e-001  4.8656139e-001
  6.4590000e-001  4.8421637e-001
  6.4600000e-001  4.8194959e-001
  6.4610000e-001  4.7976115e-001
  6.4620000e-001  4.7765109e-001
  6.4630000e-001  4.7561942e-001
  6.4640000e-001  4.7366608e-001
  6.4650000e-001  4.7179098e-001
  6.4660000e-001  4.6999397e-001
  6.4670000e-001  4.6827486e-001
  6.4680000e-001  4.6663340e-001
  6.4690000e-001  4.6506931e-001
  6.4700000e-001  4.6358224e-001
  6.4710000e-001  4.6217181e-001
  6.4720000e-001  4.6083760e-001
  6.4730000e-001  4.5957912e-001
  6.4740000e-001  4.5839585e-001
  6.4750000e-001  4.5728722e-001
  6.4760000e-001  4.5625261e-001
  6.4770000e-001  4.5529136e-001
  6.4780000e-001  4.5440276e-001
  6.4790000e-001  4.5358607e-001
  6.4800000e-001  4.5284049e-001
  6.4810000e-001  4.5216519e-001
  6.4820000e-001  4.5155928e-001
  6.4830000e-001  4.5102184e-001
  6.4840000e-001  4.5055191e-001
  6.4850000e-001  4.5014848e-001
  6.4860000e-001  4.4981051e-001
  6.4870000e-001  4.4953692e-001
  6.4880000e-001  4.4932659e-001
  6.4890000e-001  4.4917834e-001
  6.4900000e-001  4.4909099e-001
  6.4910000e-001  4.4906329e-001
  6.4920000e-001  4.4909399e-001
  6.4930000e-001  4.4918176e-001
  6.4940000e-001  4.4932527e-001
  6.4950000e-001  4.4952315e-001
  6.4960000e-001  4.4977399e-001
  6.4970000e-001  4.5007635e-001
  6.4980000e-001  4.5042876e-001
  6.4990000e-001  4.5082972e-001
  6.5000000e-001  4.5127771e-001
  6.5010000e-001  4.5177116e-001
  6.5020000e-001  4.5230850e-001
  6.5030000e-001  4.5288812e-001
  6.5040000e-001  4.5350837e-001
  6.5050000e-001  4.5416761e-001
  6.5060000e-001  4.5486415e-001
  6.5070000e-001  4.5559629e-001
  6.5080000e-001  4.5636230e-001
  6.5090000e-001  4.5716044e-001
  6.5100000e-001  4.5798894e-001
  6.5110000e-001  4.5884603e-001
  6.5120000e-001  4.5972990e-001
  6.5130000e-001  4.6063874e-001
  6.5140000e-001  4.6157073e-001
  6.5150000e-001  4.6252402e-001
  6.5160000e-001  4.6349675e-001
  6.5170000e-001  4.6448707e-001
  6.5180000e-001  4.6549310e-001
  6.5190000e-001  4.6651295e-001
  6.5200000e-001  4.6754473e-001
  6.5210000e-001  4.6858655e-001
  6.5220000e-001  4.6963650e-001
  6.5230000e-001  4.7069267e-001
  6.5240000e-001  4.7175316e-001
  6.5250000e-001  4.7281605e-001
  6.5260000e-001  4.7387943e-001
  6.5270000e-001  4.7494137e-001
  6.5280000e-001  4.7599999e-001
  6.5290000e-001  4.7705335e-001
  6.5300000e-001  4.7809957e-001
  6.5310000e-001  4.7913673e-001
  6.5320000e-001  4.8016296e-001
  6.5330000e-001  4.8117635e-001
  6.5340000e-001  4.8217503e-001
  6.5350000e-001  4.8315714e-001
  6.5360000e-001  4.8412081e-001
  6.5370000e-001  4.8506420e-001
  6.5380000e-001  4.8598548e-001
  6.5390000e-001  4.8688283e-001
  6.5400000e-001  4.8775445e-001
  6.5410000e-001  4.8859855e-001
  6.5420000e-001  4.8941336e-001
  6.5430000e-001  4.9019712e-001
  6.5440000e-001  4.9094811e-001
  6.5450000e-001  4.9166462e-001
  6.5460000e-001  4.9234495e-001
  6.5470000e-001  4.9298744e-001
  6.5480000e-001  4.9359045e-001
  6.5490000e-001  4.9415235e-001
  6.5500000e-001  4.9467155e-001
  6.5510000e-001  4.9514649e-001
  6.5520000e-001  4.9557562e-001
  6.5530000e-001  4.9595744e-001
  6.5540000e-001  4.9629046e-001
  6.5550000e-001  4.9657323e-001
  6.5560000e-001  4.9680433e-001
  6.5570000e-001  4.9698238e-001
  6.5580000e-001  4.9710600e-001
  6.5590000e-001  4.9717389e-001
  6.5600000e-001  4.9718476e-001
  6.5610000e-001  4.9713734e-001
  6.5620000e-001  4.9703043e-001
  6.5630000e-001  4.9686285e-001
  6.5640000e-001  4.9663344e-001
  6.5650000e-001  4.9634110e-001
  6.5660000e-001  4.9598478e-001
  6.5670000e-001  4.9556343e-001
  6.5680000e-001  4.9507608e-001
  6.5690000e-001  4.9452177e-001
  6.5700000e-001  4.9389960e-001
  6.5710000e-001  4.9320871e-001
  6.5720000e-001  4.9244826e-001
  6.5730000e-001  4.9161749e-001
  6.5740000e-001  4.9071566e-001
  6.5750000e-001  4.8974207e-001
  6.5760000e-001  4.8869607e-001
  6.5770000e-001  4.8757706e-001
  6.5780000e-001  4.8638448e-001
  6.5790000e-001  4.8511781e-001
  6.5800000e-001  4.8377658e-001
  6.5810000e-001  4.8236037e-001
  6.5820000e-001  4.8086880e-001
  6.5830000e-001  4.7930153e-001
  6.5840000e-001  4.7765829e-001
  6.5850000e-001  4.7593883e-001
  6.5860000e-001  4.7414295e-001
  6.5870000e-001  4.7227051e-001
  6.5880000e-001  4.7032142e-001
  6.5890000e-001  4.6829561e-001
  6.5900000e-001  4.6619308e-001
  6.5910000e-001  4.6401387e-001
  6.5920000e-001  4.6175808e-001
  6.5930000e-001  4.5942582e-001
  6.5940000e-001  4.5701729e-001
  6.5950000e-001  4.5453271e-001
  6.5960000e-001  4.5197235e-001
  6.5970000e-001  4.4933654e-001
  6.5980000e-001  4.4662564e-001
  6.5990000e-001  4.4384006e-001
  6.6000000e-001  4.4098026e-001
  6.6010000e-001  4.3804674e-001
  6.6020000e-001  4.3504006e-001
  6.6030000e-001  4.3196079e-001
  6.6040000e-001  4.2880959e-001
  6.6050000e-001  4.2558713e-001
  6.6060000e-001  4.2229413e-001
  6.6070000e-001  4.1893137e-001
  6.6080000e-001  4.1549965e-001
  6.6090000e-001  4.1199982e-001
  6.6100000e-001  4.0843278e-001
  6.6110000e-001  4.0479946e-001
  6.6120000e-001  4.0110084e-001
  6.6130000e-001  3.9733794e-001
  6.6140000e-001  3.9351180e-001
  6.6150000e-001  3.8962352e-001
  6.6160000e-001  3.8567424e-001
  6.6170000e-001  3.8166512e-001
  6.6180000e-001  3.7759737e-001
  6.6190000e-001  3.7347223e-001
  6.6200000e-001  3.6929098e-001
  6.6210000e-001  3.6505492e-001
  6.6220000e-001  3.6076541e-001
  6.6230000e-001  3.5642381e-001
  6.6240000e-001  3.5203155e-001
  6.6250000e-001  3.4759006e-001
  6.6260000e-001  3.4310081e-001
  6.6270000e-001  3.3856530e-001
  6.6280000e-001  3.3398507e-001
  6.6290000e-001  3.2936167e-001
  6.6300000e-001  3.2469668e-001
  6.6310000e-001  3.1999172e-001
  6.6320000e-001  3.1524842e-001
  6.6330000e-001  3.1046844e-001
  6.6340000e-001  3.0565346e-001
  6.6350000e-001  3.0080519e-001
  6.6360000e-001  2.9592534e-001
  6.6370000e-001  2.9101567e-001
  6.6380000e-001  2.8607793e-001
  6.6390000e-001  2.8111391e-001
  6.6400000e-001  2.7612540e-001
  6.6410000e-001  2.7111423e-001
  6.6420000e-001  2.6608221e-001
  6.6430000e-001  2.6103120e-001
  6.6440000e-001  2.5596303e-001
  6.6450000e-001  2.5087959e-001
  6.6460000e-001  2.4578274e-001
  6.6470000e-001  2.4067438e-001
  6.6480000e-001  2.3555639e-001
  6.6490000e-001  2.3043068e-001
  6.6500000e-001  2.2529914e-001
  6.6510000e-001  2.2016370e-001
  6.6520000e-001  2.1502627e-001
  6.6530000e-001  2.0988876e-001
  6.6540000e-001  2.0475310e-001
  6.6550000e-001  1.9962119e-001
  6.6560000e-001  1.9449497e-001
  6.6570000e-001  1.8937634e-001
  6.6580000e-001  1.8426723e-001
  6.6590000e-001  1.7916953e-001
  6.6600000e-001  1.7408515e-001
  6.6610000e-001  1.6901599e-001
  6.6620000e-001  1.6396393e-001
  6.6630000e-001  1.5893087e-001
  6.6640000e-001  1.5391866e-001
  6.6650000e-001  1.4892918e-001
  6.6660000e-001  1.4396426e-001
  6.6670000e-001  1.3902574e-001
  6.6680000e-001  1.3411545e-001
  6.6690000e-001  1.2923520e-001
  6.6700000e-001  1.2438676e-001
  6.6710000e-001  1.1957192e-001
  6.6720000e-001  1.1479243e-001
  6.6730000e-001  1.1005003e-001
  6.6740000e-001  1.0534642e-001
  6.6750000e-001  1.0068332e-001
  6.6760000e-001  9.6062381e-002
  6.6770000e-001  9.1485263e-002
  6.6780000e-001  8.6953589e-002
  6.6790000e-001  8.2468960e-002
  6.6800000e-001  7.8032950e-002
  6.6810000e-001  7.3647107e-002
  6.6820000e-001  6.9312953e-002
  6.6830000e-001  6.5031979e-002
  6.6840000e-001  6.0805647e-002
  6.6850000e-001  5.6635390e-002
  6.6860000e-001  5.2522611e-002
  6.6870000e-001  4.8468678e-002
  6.6880000e-001  4.4474930e-002
  6.6890000e-001  4.0542671e-002
  6.6900000e-001  3.6673171e-002
  6.6910000e-001  3.2867666e-002
  6.6920000e-001  2.9127357e-002
  6.6930000e-001  2.5453408e-002
  6.6940000e-001  2.1846946e-002
  6.6950000e-001  1.8309063e-002
  6.6960000e-001  1.4840812e-002
  6.6970000e-001  1.1443206e-002
  6.6980000e-001  8.1172219e-003
  6.6990000e-001  4.8637955e-003
  6.7000000e-001  1.6838230e-003
  6.7010000e-001 -1.4218399e-003
  6.7020000e-001 -4.4523780e-003
  6.7030000e-001 -7.4070178e-003
  6.7040000e-001 -1.0285027e-002
  6.7050000e-001 -1.3085716e-002
  6.7060000e-001 -1.5808437e-002
  6.7070000e-001 -1.8452586e-002
  6.7080000e-001 -2.1017599e-002
  6.7090000e-001 -2.3502959e-002
  6.7100000e-001 -2.5908190e-002
  6.7110000e-001 -2.8232861e-002
  6.7120000e-001 -3.0476584e-002
  6.7130000e-001 -3.2639016e-002
  6.7140000e-001 -3.4719857e-002
  6.7150000e-001 -3.6718853e-002
  6.7160000e-001 -3.8635792e-002
  6.7170000e-001 -4.0470510e-002
  6.7180000e-001 -4.2222882e-002
  6.7190000e-001 -4.3892834e-002
  6.7200000e-001 -4.5480331e-002
  6.7210000e-001 -4.6985384e-002
  6.7220000e-001 -4.8408051e-002
  6.7230000e-001 -4.9748431e-002
  6.7240000e-001 -5.1006667e-002
  6.7250000e-001 -5.2182949e-002
  6.7260000e-001 -5.3277506e-002
  6.7270000e-001 -5.4290616e-002
  6.7280000e-001 -5.5222595e-002
  6.7290000e-001 -5.6073805e-002
  6.7300000e-001 -5.6844651e-002
  6.7310000e-001 -5.7535579e-002
  6.7320000e-001 -5.8147077e-002
  6.7330000e-001 -5.8679675e-002
  6.7340000e-001 -5.9133946e-002
  6.7350000e-001 -5.9510500e-002
  6.7360000e-001 -5.9809992e-002
  6.7370000e-001 -6.0033113e-002
  6.7380000e-001 -6.0180597e-002
  6.7390000e-001 -6.0253214e-002
  6.7400000e-001 -6.0251773e-002
  6.7410000e-001 -6.0177123e-002
  6.7420000e-001 -6.0030148e-002
  6.7430000e-001 -5.9811771e-002
  6.7440000e-001 -5.9522947e-002
  6.7450000e-001 -5.9164671e-002
  6.7460000e-001 -5.8737971e-002
  6.7470000e-001 -5.8243908e-002
  6.7480000e-001 -5.7683578e-002
  6.7490000e-001 -5.7058110e-002
  6.7500000e-001 -5.6368662e-002
  6.7510000e-001 -5.5616426e-002
  6.7520000e-001 -5.4802624e-002
  6.7530000e-001 -5.3928508e-002
  6.7540000e-001 -5.2995356e-002
  6.7550000e-001 -5.2004478e-002
  6.7560000e-001 -5.0957208e-002
  6.7570000e-001 -4.9854909e-002
  6.7580000e-001 -4.8698965e-002
  6.7590000e-001 -4.7490790e-002
  6.7600000e-001 -4.6231818e-002
  6.7610000e-001 -4.4923507e-002
  6.7620000e-001 -4.3567337e-002
  6.7630000e-001 -4.2164807e-002
  6.7640000e-001 -4.0717438e-002
  6.7650000e-001 -3.9226769e-002
  6.7660000e-001 -3.7694357e-002
  6.7670000e-001 -3.6121777e-002
  6.7680000e-001 -3.4510619e-002
  6.7690000e-001 -3.2862487e-002
  6.7700000e-001 -3.1179001e-002
  6.7710000e-001 -2.9461794e-002
  6.7720000e-001 -2.7712508e-002
  6.7730000e-001 -2.5932801e-002
  6.7740000e-001 -2.4124335e-002
  6.7750000e-001 -2.2288786e-002
  6.7760000e-001 -2.0427835e-002
  6.7770000e-001 -1.8543170e-002
  6.7780000e-001 -1.6636487e-002
  6.7790000e-001 -1.4709484e-002
  6.7800000e-001 -1.2763864e-002
  6.7810000e-001 -1.0801333e-002
  6.7820000e-001 -8.8235972e-003
  6.7830000e-001 -6.8323648e-003
  6.7840000e-001 -4.8293429e-003
  6.7850000e-001 -2.8162371e-003
  6.7860000e-001 -7.9475055e-004
  6.7870000e-001  1.2334174e-003
  6.7880000e-001  3.2665717e-003
  6.7890000e-001  5.3030233e-003
  6.7900000e-001  7.3410895e-003
  6.7910000e-001  9.3790956e-003
  6.7920000e-001  1.1415375e-002
  6.7930000e-001  1.3448272e-002
  6.7940000e-001  1.5476141e-002
  6.7950000e-001  1.7497346e-002
  6.7960000e-001  1.9510268e-002
  6.7970000e-001  2.1513297e-002
  6.7980000e-001  2.3504841e-002
  6.7990000e-001  2.5483322e-002
  6.8000000e-001  2.7447179e-002
  6.8010000e-001  2.9394868e-002
  6.8020000e-001  3.1324862e-002
  6.8030000e-001  3.3235657e-002
  6.8040000e-001  3.5125765e-002
  6.8050000e-001  3.6993721e-002
  6.8060000e-001  3.8838081e-002
  6.8070000e-001  4.0657424e-002
  6.8080000e-001  4.2450354e-002
  6.8090000e-001  4.4215496e-002
  6.8100000e-001  4.5951502e-002
  6.8110000e-001  4.7657051e-002
  6.8120000e-001  4.9330846e-002
  6.8130000e-001  5.0971619e-002
  6.8140000e-001  5.2578130e-002
  6.8150000e-001  5.4149167e-002
  6.8160000e-001  5.5683548e-002
  6.8170000e-001  5.7180121e-002
  6.8180000e-001  5.8637765e-002
  6.8190000e-001  6.0055390e-002
  6.8200000e-001  6.1431938e-002
  6.8210000e-001  6.2766385e-002
  6.8220000e-001  6.4057737e-002
  6.8230000e-001  6.5305036e-002
  6.8240000e-001  6.6507359e-002
  6.8250000e-001  6.7663816e-002
  6.8260000e-001  6.8773551e-002
  6.8270000e-001  6.9835747e-002
  6.8280000e-001  7.0849621e-002
  6.8290000e-001  7.1814426e-002
  6.8300000e-001  7.2729453e-002
  6.8310000e-001  7.3594029e-002
  6.8320000e-001  7.4407520e-002
  6.8330000e-001  7.5169329e-002
  6.8340000e-001  7.5878896e-002
  6.8350000e-001  7.6535702e-002
  6.8360000e-001  7.7139264e-002
  6.8370000e-001  7.7689140e-002
  6.8380000e-001  7.8184924e-002
  6.8390000e-001  7.8626253e-002
  6.8400000e-001  7.9012800e-002
  6.8410000e-001  7.9344279e-002
  6.8420000e-001  7.9620444e-002
  6.8430000e-001  7.9841086e-002
  6.8440000e-001  8.0006039e-002
  6.8450000e-001  8.0115173e-002
  6.8460000e-001  8.0168402e-002
  6.8470000e-001  8.0165675e-002
  6.8480000e-001  8.0106983e-002
  6.8490000e-001  7.9992355e-002
  6.8500000e-001  7.9821862e-002
  6.8510000e-001  7.9595611e-002
  6.8520000e-001  7.9313749e-002
  6.8530000e-001  7.8976462e-002
  6.8540000e-001  7.8583976e-002
  6.8550000e-001  7.8136551e-002
  6.8560000e-001  7.7634490e-002
  6.8570000e-001  7.7078131e-002
  6.8580000e-001  7.6467851e-002
  6.8590000e-001  7.5804062e-002
  6.8600000e-001  7.5087214e-002
  6.8610000e-001  7.4317795e-002
  6.8620000e-001  7.3496326e-002
  6.8630000e-001  7.2623365e-002
  6.8640000e-001  7.1699506e-002
  6.8650000e-001  7.0725377e-002
  6.8660000e-001  6.9701639e-002
  6.8670000e-001  6.8628989e-002
  6.8680000e-001  6.7508156e-002
  6.8690000e-001  6.6339900e-002
  6.8700000e-001  6.5125015e-002
  6.8710000e-001  6.3864327e-002
  6.8720000e-001  6.2558692e-002
  6.8730000e-001  6.1208994e-002
  6.8740000e-001  5.9816151e-002
  6.8750000e-001  5.8381106e-002
  6.8760000e-001  5.6904833e-002
  6.8770000e-001  5.5388331e-002
  6.8780000e-001  5.3832628e-002
  6.8790000e-001  5.2238777e-002
  6.8800000e-001  5.0607857e-002
  6.8810000e-001  4.8940971e-002
  6.8820000e-001  4.7239246e-002
  6.8830000e-001  4.5503831e-002
  6.8840000e-001  4.3735900e-002
  6.8850000e-001  4.1936645e-002
  6.8860000e-001  4.0107282e-002
  6.8870000e-001  3.8249043e-002
  6.8880000e-001  3.6363182e-002
  6.8890000e-001  3.4450971e-002
  6.8900000e-001  3.2513696e-002
  6.8910000e-001  3.0552662e-002
  6.8920000e-001  2.8569189e-002
  6.8930000e-001  2.6564612e-002
  6.8940000e-001  2.4540277e-002
  6.8950000e-001  2.2497546e-002
  6.8960000e-001  2.0437791e-002
  6.8970000e-001  1.8362394e-002
  6.8980000e-001  1.6272749e-002
  6.8990000e-001  1.4170257e-002
  6.9000000e-001  1.2056329e-002
  6.9010000e-001  9.9323804e-003
  6.9020000e-001  7.7998354e-003
  6.9030000e-001  5.6601217e-003
  6.9040000e-001  3.5146717e-003
  6.9050000e-001  1.3649210e-003
  6.9060000e-001 -7.8769261e-004
  6.9070000e-001 -2.9417299e-003
  6.9080000e-001 -5.0957512e-003
  6.9090000e-001 -7.2483177e-003
  6.9100000e-001 -9.3979919e-003
  6.9110000e-001 -1.1543339e-002
  6.9120000e-001 -1.3682927e-002
  6.9130000e-001 -1.5815329e-002
  6.9140000e-001 -1.7939124e-002
  6.9150000e-001 -2.0052895e-002
  6.9160000e-001 -2.2155235e-002
  6.9170000e-001 -2.4244744e-002
  6.9180000e-001 -2.6320029e-002
  6.9190000e-001 -2.8379711e-002
  6.9200000e-001 -3.0422418e-002
  6.9210000e-001 -3.2446792e-002
  6.9220000e-001 -3.4451487e-002
  6.9230000e-001 -3.6435171e-002
  6.9240000e-001 -3.8396525e-002
  6.9250000e-001 -4.0334247e-002
  6.9260000e-001 -4.2247051e-002
  6.9270000e-001 -4.4133665e-002
  6.9280000e-001 -4.5992839e-002
  6.9290000e-001 -4.7823339e-002
  6.9300000e-001 -4.9623951e-002
  6.9310000e-001 -5.1393480e-002
  6.9320000e-001 -5.3130755e-002
  6.9330000e-001 -5.4834622e-002
  6.9340000e-001 -5.6503955e-002
  6.9350000e-001 -5.8137646e-002
  6.9360000e-001 -5.9734615e-002
  6.9370000e-001 -6.1293803e-002
  6.9380000e-001 -6.2814179e-002
  6.9390000e-001 -6.4294735e-002
  6.9400000e-001 -6.5734494e-002
  6.9410000e-001 -6.7132501e-002
  6.9420000e-001 -6.8487833e-002
  6.9430000e-001 -6.9799593e-002
  6.9440000e-001 -7.1066913e-002
  6.9450000e-001 -7.2288955e-002
  6.9460000e-001 -7.3464912e-002
  6.9470000e-001 -7.4594006e-002
  6.9480000e-001 -7.5675490e-002
  6.9490000e-001 -7.6708650e-002
  6.9500000e-001 -7.7692802e-002
  6.9510000e-001 -7.8627295e-002
  6.9520000e-001 -7.9511512e-002
  6.9530000e-001 -8.0344868e-002
  6.9540000e-001 -8.1126811e-002
  6.9550000e-001 -8.1856824e-002
  6.9560000e-001 -8.2534424e-002
  6.9570000e-001 -8.3159162e-002
  6.9580000e-001 -8.3730623e-002
  6.9590000e-001 -8.4248429e-002
  6.9600000e-001 -8.4712236e-002
  6.9610000e-001 -8.5121735e-002
  6.9620000e-001 -8.5476653e-002
  6.9630000e-001 -8.5776753e-002
  6.9640000e-001 -8.6021834e-002
  6.9650000e-001 -8.6211730e-002
  6.9660000e-001 -8.6346313e-002
  6.9670000e-001 -8.6425489e-002
  6.9680000e-001 -8.6449202e-002
  6.9690000e-001 -8.6417431e-002
  6.9700000e-001 -8.6330191e-002
  6.9710000e-001 -8.6187535e-002
  6.9720000e-001 -8.5989550e-002
  6.9730000e-001 -8.5736360e-002
  6.9740000e-001 -8.5428125e-002
  6.9750000e-001 -8.5065041e-002
  6.9760000e-001 -8.4647340e-002
  6.9770000e-001 -8.4175288e-002
  6.9780000e-001 -8.3649187e-002
  6.9790000e-001 -8.3069376e-002
  6.9800000e-001 -8.2436225e-002
  6.9810000e-001 -8.1750143e-002
  6.9820000e-001 -8.1011569e-002
  6.9830000e-001 -8.0220980e-002
  6.9840000e-001 -7.9378884e-002
  6.9850000e-001 -7.8485824e-002
  6.9860000e-001 -7.7542375e-002
  6.9870000e-001 -7.6549144e-002
  6.9880000e-001 -7.5506772e-002
  6.9890000e-001 -7.4415931e-002
  6.9900000e-001 -7.3277323e-002
  6.9910000e-001 -7.2091682e-002
  6.9920000e-001 -7.0859773e-002
  6.9930000e-001 -6.9582390e-002
  6.9940000e-001 -6.8260357e-002
  6.9950000e-001 -6.6894525e-002
  6.9960000e-001 -6.5485774e-002
  6.9970000e-001 -6.4035014e-002
  6.9980000e-001 -6.2543178e-002
  6.9990000e-001 -6.1011228e-002
  7.0000000e-001 -5.9440151e-002
  7.0010000e-001 -5.7830960e-002
  7.0020000e-001 -5.6184691e-002
  7.0030000e-001 -5.4502404e-002
  7.0040000e-001 -5.2785183e-002
  7.0050000e-001 -5.1034134e-002
  7.0060000e-001 -4.9250385e-002
  7.0070000e-001 -4.7435083e-002
  7.0080000e-001 -4.5589397e-002
  7.0090000e-001 -4.3714514e-002
  7.0100000e-001 -4.1811642e-002
  7.0110000e-001 -3.9882005e-002
  7.0120000e-001 -3.7926843e-002
  7.0130000e-001 -3.5947414e-002
  7.0140000e-001 -3.3944992e-002
  7.0150000e-001 -3.1920862e-002
  7.0160000e-001 -2.9876327e-002
  7.0170000e-001 -2.7812700e-002
  7.0180000e-001 -2.5731307e-002
  7.0190000e-001 -2.3633485e-002
  7.0200000e-001 -2.1520582e-002
  7.0210000e-001 -1.9393954e-002
  7.0220000e-001 -1.7254966e-002
  7.0230000e-001 -1.5104992e-002
  7.0240000e-001 -1.2945411e-002
  7.0250000e-001 -1.0777609e-002
  7.0260000e-001 -8.6029755e-003
  7.0270000e-001 -6.4229059e-003
  7.0280000e-001 -4.2387977e-003
  7.0290000e-001 -2.0520509e-003
  7.0300000e-001  1.3593318e-004
  7.0310000e-001  2.3237528e-003
  7.0320000e-001  4.5100065e-003
  7.0330000e-001  6.6932945e-003
  7.0340000e-001  8.8722188e-003
  7.0350000e-001  1.1045385e-002
  7.0360000e-001  1.3211403e-002
  7.0370000e-001  1.5368886e-002
  7.0380000e-001  1.7516455e-002
  7.0390000e-001  1.9652737e-002
  7.0400000e-001  2.1776367e-002
  7.0410000e-001  2.3885987e-002
  7.0420000e-001  2.5980250e-002
  7.0430000e-001  2.8057819e-002
  7.0440000e-001  3.0117366e-002
  7.0450000e-001  3.2157579e-002
  7.0460000e-001  3.4177155e-002
  7.0470000e-001  3.6174805e-002
  7.0480000e-001  3.8149257e-002
  7.0490000e-001  4.0099252e-002
  7.0500000e-001  4.2023548e-002
  7.0510000e-001  4.3920918e-002
  7.0520000e-001  4.5790155e-002
  7.0530000e-001  4.7630070e-002
  7.0540000e-001  4.9439491e-002
  7.0550000e-001  5.1217269e-002
  7.0560000e-001  5.2962273e-002
  7.0570000e-001  5.4673394e-002
  7.0580000e-001  5.6349546e-002
  7.0590000e-001  5.7989666e-002
  7.0600000e-001  5.9592711e-002
  7.0610000e-001  6.1157666e-002
  7.0620000e-001  6.2683539e-002
  7.0630000e-001  6.4169364e-002
  7.0640000e-001  6.5614200e-002
  7.0650000e-001  6.7017133e-002
  7.0660000e-001  6.8377275e-002
  7.0670000e-001  6.9693768e-002
  7.0680000e-001  7.0965781e-002
  7.0690000e-001  7.2192511e-002
  7.0700000e-001  7.3373185e-002
  7.0710000e-001  7.4507060e-002
  7.0720000e-001  7.5593422e-002
  7.0730000e-001  7.6631589e-002
  7.0740000e-001  7.7620909e-002
  7.0750000e-001  7.8560762e-002
  7.0760000e-001  7.9450559e-002
  7.0770000e-001  8.0289746e-002
  7.0780000e-001  8.1077797e-002
  7.0790000e-001  8.1814223e-002
  7.0800000e-001  8.2498566e-002
  7.0810000e-001  8.3130401e-002
  7.0820000e-001  8.3709339e-002
  7.0830000e-001  8.4235023e-002
  7.0840000e-001  8.4707131e-002
  7.0850000e-001  8.5125375e-002
  7.0860000e-001  8.5489502e-002
  7.0870000e-001  8.5799293e-002
  7.0880000e-001  8.6054563e-002
  7.0890000e-001  8.6255165e-002
  7.0900000e-001  8.6400984e-002
  7.0910000e-001  8.6491941e-002
  7.0920000e-001  8.6527993e-002
  7.0930000e-001  8.6509130e-002
  7.0940000e-001  8.6435379e-002
  7.0950000e-001  8.6306802e-002
  7.0960000e-001  8.6123494e-002
  7.0970000e-001  8.5885588e-002
  7.0980000e-001  8.5593249e-002
  7.0990000e-001  8.5246678e-002
  7.1000000e-001  8.4846111e-002
  7.1010000e-001  8.4391817e-002
  7.1020000e-001  8.3884102e-002
  7.1030000e-001  8.3323302e-002
  7.1040000e-001  8.2709790e-002
  7.1050000e-001  8.2043971e-002
  7.1060000e-001  8.1326284e-002
  7.1070000e-001  8.0557201e-002
  7.1080000e-001  7.9737225e-002
  7.1090000e-001  7.8866894e-002
  7.1100000e-001  7.7946777e-002
  7.1110000e-001  7.6977472e-002
  7.1120000e-001  7.5959613e-002
  7.1130000e-001  7.4893860e-002
  7.1140000e-001  7.3780907e-002
  7.1150000e-001  7.2621476e-002
  7.1160000e-001  7.1416319e-002
  7.1170000e-001  7.0166215e-002
  7.1180000e-001  6.8871976e-002
  7.1190000e-001  6.7534437e-002
  7.1200000e-001  6.6154462e-002
  7.1210000e-001  6.4732944e-002
  7.1220000e-001  6.3270799e-002
  7.1230000e-001  6.1768971e-002
  7.1240000e-001  6.0228426e-002
  7.1250000e-001  5.8650158e-002
  7.1260000e-001  5.7035182e-002
  7.1270000e-001  5.5384538e-002
  7.1280000e-001  5.3699286e-002
  7.1290000e-001  5.1980510e-002
  7.1300000e-001  5.0229315e-002
  7.1310000e-001  4.8446823e-002
  7.1320000e-001  4.6634180e-002
  7.1330000e-001  4.4792547e-002
  7.1340000e-001  4.2923107e-002
  7.1350000e-001  4.1027056e-002
  7.1360000e-001  3.9105610e-002
  7.1370000e-001  3.7159998e-002
  7.1380000e-001  3.5191467e-002
  7.1390000e-001  3.3201276e-002
  7.1400000e-001  3.1190697e-002
  7.1410000e-001  2.9161017e-002
  7.1420000e-001  2.7113531e-002
  7.1430000e-001  2.5049549e-002
  7.1440000e-001  2.2970388e-002
  7.1450000e-001  2.0877374e-002
  7.1460000e-001  1.8771845e-002
  7.1470000e-001  1.6655143e-002
  7.1480000e-001  1.4528617e-002
  7.1490000e-001  1.2393623e-002
  7.1500000e-001  1.0251521e-002
  7.1510000e-001  8.1036750e-003
  7.1520000e-001  5.9514534e-003
  7.1530000e-001  3.7962254e-003
  7.1540000e-001  1.6393622e-003
  7.1550000e-001 -5.1776456e-004
  7.1560000e-001 -2.6737836e-003
  7.1570000e-001 -4.8273247e-003
  7.1580000e-001 -6.9770200e-003
  7.1590000e-001 -9.1215044e-003
  7.1600000e-001 -1.1259417e-002
  7.1610000e-001 -1.3389401e-002
  7.1620000e-001 -1.5510105e-002
  7.1630000e-001 -1.7620185e-002
  7.1640000e-001 -1.9718304e-002
  7.1650000e-001 -2.1803133e-002
  7.1660000e-001 -2.3873352e-002
  7.1670000e-001 -2.5927650e-002
  7.1680000e-001 -2.7964727e-002
  7.1690000e-001 -2.9983296e-002
  7.1700000e-001 -3.1982081e-002
  7.1710000e-001 -3.3959818e-002
  7.1720000e-001 -3.5915260e-002
  7.1730000e-001 -3.7847171e-002
  7.1740000e-001 -3.9754332e-002
  7.1750000e-001 -4.1635543e-002
  7.1760000e-001 -4.3489616e-002
  7.1770000e-001 -4.5315384e-002
  7.1780000e-001 -4.7111697e-002
  7.1790000e-001 -4.8877427e-002
  7.1800000e-001 -5.0611461e-002
  7.1810000e-001 -5.2312712e-002
  7.1820000e-001 -5.3980110e-002
  7.1830000e-001 -5.5612609e-002
  7.1840000e-001 -5.7209186e-002
  7.1850000e-001 -5.8768840e-002
  7.1860000e-001 -6.0290595e-002
  7.1870000e-001 -6.1773498e-002
  7.1880000e-001 -6.3216623e-002
  7.1890000e-001 -6.4619068e-002
  7.1900000e-001 -6.5979960e-002
  7.1910000e-001 -6.7298448e-002
  7.1920000e-001 -6.8573714e-002
  7.1930000e-001 -6.9804963e-002
  7.1940000e-001 -7.0991431e-002
  7.1950000e-001 -7.2132383e-002
  7.1960000e-001 -7.3227111e-002
  7.1970000e-001 -7.4274939e-002
  7.1980000e-001 -7.5275220e-002
  7.1990000e-001 -7.6227338e-002
  7.2000000e-001 -7.7130708e-002
  7.2010000e-001 -7.7984775e-002
  7.2020000e-001 -7.8789017e-002
  7.2030000e-001 -7.9542943e-002
  7.2040000e-001 -8.0246096e-002
  7.2050000e-001 -8.0898049e-002
  7.2060000e-001 -8.1498410e-002
  7.2070000e-001 -8.2046817e-002
  7.2080000e-001 -8.2542945e-002
  7.2090000e-001 -8.2986500e-002
  7.2100000e-001 -8.3377221e-002
  7.2110000e-001 -8.3714883e-002
  7.2120000e-001 -8.3999294e-002
  7.2130000e-001 -8.4230294e-002
  7.2140000e-001 -8.4407760e-002
  7.2150000e-001 -8.4531602e-002
  7.2160000e-001 -8.4601763e-002
  7.2170000e-001 -8.4618221e-002
  7.2180000e-001 -8.4580988e-002
  7.2190000e-001 -8.4490112e-002
  7.2200000e-001 -8.4345673e-002
  7.2210000e-001 -8.4147784e-002
  7.2220000e-001 -8.3896595e-002
  7.2230000e-001 -8.3592288e-002
  7.2240000e-001 -8.3235080e-002
  7.2250000e-001 -8.2825219e-002
  7.2260000e-001 -8.2362988e-002
  7.2270000e-001 -8.1848705e-002
  7.2280000e-001 -8.1282717e-002
  7.2290000e-001 -8.0665408e-002
  7.2300000e-001 -7.9997191e-002
  7.2310000e-001 -7.9278513e-002
  7.2320000e-001 -7.8509852e-002
  7.2330000e-001 -7.7691719e-002
  7.2340000e-001 -7.6824655e-002
  7.2350000e-001 -7.5909232e-002
  7.2360000e-001 -7.4946053e-002
  7.2370000e-001 -7.3935750e-002
  7.2380000e-001 -7.2878987e-002
  7.2390000e-001 -7.1776455e-002
  7.2400000e-001 -7.0628874e-002
  7.2410000e-001 -6.9436994e-002
  7.2420000e-001 -6.8201592e-002
  7.2430000e-001 -6.6923471e-002
  7.2440000e-001 -6.5603462e-002
  7.2450000e-001 -6.4242424e-002
  7.2460000e-001 -6.2841237e-002
  7.2470000e-001 -6.1400812e-002
  7.2480000e-001 -5.9922080e-002
  7.2490000e-001 -5.8405998e-002
  7.2500000e-001 -5.6853547e-002


==> data_mmv_X3_orig.dat <==
  4.0981822e-001  2.1315215e+000
  4.2886090e-001 -6.4349536e-001
  4.4639740e-001  1.6894216e+000
  4.6389740e-001 -4.2528222e-001
  4.8278244e-001  1.3955548e+000
  5.0028244e-001 -1.0905770e+000
  5.1783614e-001 -2.1550070e+000
  5.3590112e-001  8.6745493e-001
  5.5424199e-001  1.5429251e-001
  5.7213271e-001 -5.9386145e-001
  5.8963271e-001 -1.3938596e+000
  6.0854618e-001 -3.5419946e-001
  6.2620042e-001  1.0994930e+000
  6.4370042e-001  9.6017106e-001
  6.6120042e-001  3.9938525e-001


==> data_mmv_XT.dat <==
  4.0981822e-001  1.0000000e+000
  4.2886090e-001  1.0000000e+000
  4.4639740e-001  1.0000000e+000
  4.6389740e-001  1.0000000e+000
  4.8278244e-001  1.0000000e+000
  5.0028244e-001  1.0000000e+000
  5.1783614e-001  1.0000000e+000
  5.3590112e-001  1.0000000e+000
  5.5424199e-001  1.0000000e+000
  5.7213271e-001  1.0000000e+000
  5.8963271e-001  1.0000000e+000
  6.0854618e-001  1.0000000e+000
  6.2620042e-001  1.0000000e+000
  6.4370042e-001  1.0000000e+000
  6.6120042e-001  1.0000000e+000


==> data_mmv_dualpoly_X1.dat <==
  3.5000000e-001  1.8199967e-001
  3.5010000e-001  2.0566388e-001
  3.5020000e-001  2.2920599e-001
  3.5030000e-001  2.5261232e-001
  3.5040000e-001  2.7586931e-001
  3.5050000e-001  2.9896345e-001
  3.5060000e-001  3.2188138e-001
  3.5070000e-001  3.4460980e-001
  3.5080000e-001  3.6713557e-001
  3.5090000e-001  3.8944566e-001
  3.5100000e-001  4.1152715e-001
  3.5110000e-001  4.3336730e-001
  3.5120000e-001  4.5495350e-001
  3.5130000e-001  4.7627327e-001
  3.5140000e-001  4.9731434e-001
  3.5150000e-001  5.1806457e-001
  3.5160000e-001  5.3851201e-001
  3.5170000e-001  5.5864490e-001
  3.5180000e-001  5.7845165e-001
  3.5190000e-001  5.9792088e-001
  3.5200000e-001  6.1704142e-001
  3.5210000e-001  6.3580230e-001
  3.5220000e-001  6.5419275e-001
  3.5230000e-001  6.7220225e-001
  3.5240000e-001  6.8982048e-001
  3.5250000e-001  7.0703739e-001
  3.5260000e-001  7.2384313e-001
  3.5270000e-001  7.4022810e-001
  3.5280000e-001  7.5618299e-001
  3.5290000e-001  7.7169869e-001
  3.5300000e-001  7.8676638e-001
  3.5310000e-001  8.0137752e-001
  3.5320000e-001  8.1552379e-001
  3.5330000e-001  8.2919720e-001
  3.5340000e-001  8.4239001e-001
  3.5350000e-001  8.5509476e-001
  3.5360000e-001  8.6730430e-001
  3.5370000e-001  8.7901174e-001
  3.5380000e-001  8.9021051e-001
  3.5390000e-001  9.0089433e-001
  3.5400000e-001  9.1105722e-001
  3.5410000e-001  9.2069352e-001
  3.5420000e-001  9.2979786e-001
  3.5430000e-001  9.3836518e-001
  3.5440000e-001  9.4639075e-001
  3.5450000e-001  9.5387015e-001
  3.5460000e-001  9.6079927e-001
  3.5470000e-001  9.6717434e-001
  3.5480000e-001  9.7299190e-001
  3.5490000e-001  9.7824880e-001
  3.5500000e-001  9.8294225e-001
  3.5510000e-001  9.8706976e-001
  3.5520000e-001  9.9062918e-001
  3.5530000e-001  9.9361869e-001
  3.5540000e-001  9.9603679e-001
  3.5550000e-001  9.9788233e-001
  3.5560000e-001  9.9915447e-001
  3.5570000e-001  9.9985272e-001
  3.5580000e-001  9.9997691e-001
  3.5590000e-001  9.9952720e-001
  3.5600000e-001  9.9850409e-001
  3.5610000e-001  9.9690840e-001
  3.5620000e-001  9.9474129e-001
  3.5630000e-001  9.9200425e-001
  3.5640000e-001  9.8869908e-001
  3.5650000e-001  9.8482792e-001
  3.5660000e-001  9.8039323e-001
  3.5670000e-001  9.7539780e-001
  3.5680000e-001  9.6984473e-001
  3.5690000e-001  9.6373745e-001
  3.5700000e-001  9.5707969e-001
  3.5710000e-001  9.4987551e-001
  3.5720000e-001  9.4212927e-001
  3.5730000e-001  9.3384565e-001
  3.5740000e-001  9.2502963e-001
  3.5750000e-001  9.1568649e-001
  3.5760000e-001  9.0582180e-001
  3.5770000e-001  8.9544146e-001
  3.5780000e-001  8.8455161e-001
  3.5790000e-001  8.7315873e-001
  3.5800000e-001  8.6126954e-001
  3.5810000e-001  8.4889107e-001
  3.5820000e-001  8.3603062e-001
  3.5830000e-001  8.2269574e-001
  3.5840000e-001  8.0889426e-001
  3.5850000e-001  7.9463429e-001
  3.5860000e-001  7.7992418e-001
  3.5870000e-001  7.6477251e-001
  3.5880000e-001  7.4918814e-001
  3.5890000e-001  7.3318015e-001
  3.5900000e-001  7.1675788e-001
  3.5910000e-001  6.9993086e-001
  3.5920000e-001  6.8270889e-001
  3.5930000e-001  6.6510194e-001
  3.5940000e-001  6.4712023e-001
  3.5950000e-001  6.2877418e-001
  3.5960000e-001  6.1007438e-001
  3.5970000e-001  5.9103165e-001
  3.5980000e-001  5.7165698e-001
  3.5990000e-001  5.5196155e-001
  3.6000000e-001  5.3195669e-001
  3.6010000e-001  5.1165392e-001
  3.6020000e-001  4.9106493e-001
  3.6030000e-001  4.7020152e-001
  3.6040000e-001  4.4907568e-001
  3.6050000e-001  4.2769951e-001
  3.6060000e-001  4.0608527e-001
  3.6070000e-001  3.8424532e-001
  3.6080000e-001  3.6219215e-001
  3.6090000e-001  3.3993836e-001
  3.6100000e-001  3.1749665e-001
  3.6110000e-001  2.9487981e-001
  3.6120000e-001  2.7210073e-001
  3.6130000e-001  2.4917237e-001
  3.6140000e-001  2.2610777e-001
  3.6150000e-001  2.0292005e-001
  3.6160000e-001  1.7962234e-001
  3.6170000e-001  1.5622788e-001
  3.6180000e-001  1.3274991e-001
  3.6190000e-001  1.0920173e-001
  3.6200000e-001  8.5596648e-002
  3.6210000e-001  6.1948004e-002
  3.6220000e-001  3.8269146e-002
  3.6230000e-001  1.4573429e-002
  3.6240000e-001 -9.1257985e-003
  3.6250000e-001 -3.2815197e-002
  3.6260000e-001 -5.6481445e-002
  3.6270000e-001 -8.0111249e-002
  3.6280000e-001 -1.0369135e-001
  3.6290000e-001 -1.2720852e-001
  3.6300000e-001 -1.5064960e-001
  3.6310000e-001 -1.7400147e-001
  3.6320000e-001 -1.9725108e-001
  3.6330000e-001 -2.2038545e-001
  3.6340000e-001 -2.4339168e-001
  3.6350000e-001 -2.6625695e-001
  3.6360000e-001 -2.8896854e-001
  3.6370000e-001 -3.1151383e-001
  3.6380000e-001 -3.3388029e-001
  3.6390000e-001 -3.5605554e-001
  3.6400000e-001 -3.7802728e-001
  3.6410000e-001 -3.9978336e-001
  3.6420000e-001 -4.2131176e-001
  3.6430000e-001 -4.4260062e-001
  3.6440000e-001 -4.6363818e-001
  3.6450000e-001 -4.8441289e-001
  3.6460000e-001 -5.0491332e-001
  3.6470000e-001 -5.2512823e-001
  3.6480000e-001 -5.4504654e-001
  3.6490000e-001 -5.6465735e-001
  3.6500000e-001 -5.8394996e-001
  3.6510000e-001 -6.0291384e-001
  3.6520000e-001 -6.2153867e-001
  3.6530000e-001 -6.3981432e-001
  3.6540000e-001 -6.5773088e-001
  3.6550000e-001 -6.7527866e-001
  3.6560000e-001 -6.9244816e-001
  3.6570000e-001 -7.0923012e-001
  3.6580000e-001 -7.2561553e-001
  3.6590000e-001 -7.4159556e-001
  3.6600000e-001 -7.5716167e-001
  3.6610000e-001 -7.7230553e-001
  3.6620000e-001 -7.8701907e-001
  3.6630000e-001 -8.0129446e-001
  3.6640000e-001 -8.1512414e-001
  3.6650000e-001 -8.2850079e-001
  3.6660000e-001 -8.4141738e-001
  3.6670000e-001 -8.5386710e-001
  3.6680000e-001 -8.6584346e-001
  3.6690000e-001 -8.7734020e-001
  3.6700000e-001 -8.8835137e-001
  3.6710000e-001 -8.9887127e-001
  3.6720000e-001 -9.0889450e-001
  3.6730000e-001 -9.1841593e-001
  3.6740000e-001 -9.2743074e-001
  3.6750000e-001 -9.3593436e-001
  3.6760000e-001 -9.4392255e-001
  3.6770000e-001 -9.5139133e-001
  3.6780000e-001 -9.5833704e-001
  3.6790000e-001 -9.6475629e-001
  3.6800000e-001 -9.7064601e-001
  3.6810000e-001 -9.7600342e-001
  3.6820000e-001 -9.8082604e-001
  3.6830000e-001 -9.8511168e-001
  3.6840000e-001 -9.8885846e-001
  3.6850000e-001 -9.9206481e-001
  3.6860000e-001 -9.9472944e-001
  3.6870000e-001 -9.9685138e-001
  3.6880000e-001 -9.9842995e-001
  3.6890000e-001 -9.9946479e-001
  3.6900000e-001 -9.9995581e-001
  3.6910000e-001 -9.9990326e-001
  3.6920000e-001 -9.9930765e-001
  3.6930000e-001 -9.9816982e-001
  3.6940000e-001 -9.9649089e-001
  3.6950000e-001 -9.9427228e-001
  3.6960000e-001 -9.9151572e-001
  3.6970000e-001 -9.8822322e-001
  3.6980000e-001 -9.8439708e-001
  3.6990000e-001 -9.8003990e-001
  3.7000000e-001 -9.7515456e-001
  3.7010000e-001 -9.6974422e-001
  3.7020000e-001 -9.6381235e-001
  3.7030000e-001 -9.5736268e-001
  3.7040000e-001 -9.5039922e-001
  3.7050000e-001 -9.4292626e-001
  3.7060000e-001 -9.3494837e-001
  3.7070000e-001 -9.2647036e-001
  3.7080000e-001 -9.1749735e-001
  3.7090000e-001 -9.0803469e-001
  3.7100000e-001 -8.9808800e-001
  3.7110000e-001 -8.8766315e-001
  3.7120000e-001 -8.7676628e-001
  3.7130000e-001 -8.6540376e-001
  3.7140000e-001 -8.5358221e-001
  3.7150000e-001 -8.4130848e-001
  3.7160000e-001 -8.2858967e-001
  3.7170000e-001 -8.1543311e-001
  3.7180000e-001 -8.0184633e-001
  3.7190000e-001 -7.8783712e-001
  3.7200000e-001 -7.7341346e-001
  3.7210000e-001 -7.5858355e-001
  3.7220000e-001 -7.4335579e-001
  3.7230000e-001 -7.2773879e-001
  3.7240000e-001 -7.1174135e-001
  3.7250000e-001 -6.9537247e-001
  3.7260000e-001 -6.7864131e-001
  3.7270000e-001 -6.6155724e-001
  3.7280000e-001 -6.4412979e-001
  3.7290000e-001 -6.2636866e-001
  3.7300000e-001 -6.0828370e-001
  3.7310000e-001 -5.8988493e-001
  3.7320000e-001 -5.7118252e-001
  3.7330000e-001 -5.5218679e-001
  3.7340000e-001 -5.3290817e-001
  3.7350000e-001 -5.1335726e-001
  3.7360000e-001 -4.9354475e-001
  3.7370000e-001 -4.7348148e-001
  3.7380000e-001 -4.5317838e-001
  3.7390000e-001 -4.3264650e-001
  3.7400000e-001 -4.1189699e-001
  3.7410000e-001 -3.9094108e-001
  3.7420000e-001 -3.6979011e-001
  3.7430000e-001 -3.4845548e-001
  3.7440000e-001 -3.2694867e-001
  3.7450000e-001 -3.0528123e-001
  3.7460000e-001 -2.8346478e-001
  3.7470000e-001 -2.6151098e-001
  3.7480000e-001 -2.3943154e-001
  3.7490000e-001 -2.1723821e-001
  3.7500000e-001 -1.9494278e-001
  3.7510000e-001 -1.7255708e-001
  3.7520000e-001 -1.5009292e-001
  3.7530000e-001 -1.2756218e-001
  3.7540000e-001 -1.0497669e-001
  3.7550000e-001 -8.2348331e-002
  3.7560000e-001 -5.9688949e-002
  3.7570000e-001 -3.7010387e-002
  3.7580000e-001 -1.4324471e-002
  3.7590000e-001  8.3570031e-003
  3.7600000e-001  3.1022266e-002
  3.7610000e-001  5.3659590e-002
  3.7620000e-001  7.6257288e-002
  3.7630000e-001  9.8803729e-002
  3.7640000e-001  1.2128733e-001
  3.7650000e-001  1.4369659e-001
  3.7660000e-001  1.6602005e-001
  3.7670000e-001  1.8824635e-001
  3.7680000e-001  2.1036420e-001
  3.7690000e-001  2.3236240e-001
  3.7700000e-001  2.5422985e-001
  3.7710000e-001  2.7595554e-001
  3.7720000e-001  2.9752856e-001
  3.7730000e-001  3.1893814e-001
  3.7740000e-001  3.4017359e-001
  3.7750000e-001  3.6122437e-001
  3.7760000e-001  3.8208004e-001
  3.7770000e-001  4.0273033e-001
  3.7780000e-001  4.2316508e-001
  3.7790000e-001  4.4337427e-001
  3.7800000e-001  4.6334805e-001
  3.7810000e-001  4.8307672e-001
  3.7820000e-001  5.0255071e-001
  3.7830000e-001  5.2176065e-001
  3.7840000e-001  5.4069731e-001
  3.7850000e-001  5.5935165e-001
  3.7860000e-001  5.7771479e-001
  3.7870000e-001  5.9577806e-001
  3.7880000e-001  6.1353294e-001
  3.7890000e-001  6.3097111e-001
  3.7900000e-001  6.4808446e-001
  3.7910000e-001  6.6486506e-001
  3.7920000e-001  6.8130517e-001
  3.7930000e-001  6.9739728e-001
  3.7940000e-001  7.1313408e-001
  3.7950000e-001  7.2850845e-001
  3.7960000e-001  7.4351351e-001
  3.7970000e-001  7.5814257e-001
  3.7980000e-001  7.7238919e-001
  3.7990000e-001  7.8624713e-001
  3.8000000e-001  7.9971038e-001
  3.8010000e-001  8.1277316e-001
  3.8020000e-001  8.2542992e-001
  3.8030000e-001  8.3767533e-001
  3.8040000e-001  8.4950430e-001
  3.8050000e-001  8.6091200e-001
  3.8060000e-001  8.7189379e-001
  3.8070000e-001  8.8244530e-001
  3.8080000e-001  8.9256241e-001
  3.8090000e-001  9.0224120e-001
  3.8100000e-001  9.1147803e-001
  3.8110000e-001  9.2026949e-001
  3.8120000e-001  9.2861241e-001
  3.8130000e-001  9.3650388e-001
  3.8140000e-001  9.4394121e-001
  3.8150000e-001  9.5092198e-001
  3.8160000e-001  9.5744401e-001
  3.8170000e-001  9.6350536e-001
  3.8180000e-001  9.6910434e-001
  3.8190000e-001  9.7423950e-001
  3.8200000e-001  9.7890965e-001
  3.8210000e-001  9.8311383e-001
  3.8220000e-001  9.8685133e-001
  3.8230000e-001  9.9012170e-001
  3.8240000e-001  9.9292469e-001
  3.8250000e-001  9.9526034e-001
  3.8260000e-001  9.9712891e-001
  3.8270000e-001  9.9853089e-001
  3.8280000e-001  9.9946702e-001
  3.8290000e-001  9.9993827e-001
  3.8300000e-001  9.9994586e-001
  3.8310000e-001  9.9949122e-001
  3.8320000e-001  9.9857602e-001
  3.8330000e-001  9.9720217e-001
  3.8340000e-001  9.9537179e-001
  3.8350000e-001  9.9308723e-001
  3.8360000e-001  9.9035106e-001
  3.8370000e-001  9.8716608e-001
  3.8380000e-001  9.8353529e-001
  3.8390000e-001  9.7946192e-001
  3.8400000e-001  9.7494938e-001
  3.8410000e-001  9.7000133e-001
  3.8420000e-001  9.6462160e-001
  3.8430000e-001  9.5881424e-001
  3.8440000e-001  9.5258349e-001
  3.8450000e-001  9.4593378e-001
  3.8460000e-001  9.3886974e-001
  3.8470000e-001  9.3139617e-001
  3.8480000e-001  9.2351809e-001
  3.8490000e-001  9.1524065e-001
  3.8500000e-001  9.0656922e-001
  3.8510000e-001  8.9750930e-001
  3.8520000e-001  8.8806659e-001
  3.8530000e-001  8.7824694e-001
  3.8540000e-001  8.6805635e-001
  3.8550000e-001  8.5750099e-001
  3.8560000e-001  8.4658717e-001
  3.8570000e-001  8.3532135e-001
  3.8580000e-001  8.2371012e-001
  3.8590000e-001  8.1176023e-001
  3.8600000e-001  7.9947853e-001
  3.8610000e-001  7.8687202e-001
  3.8620000e-001  7.7394782e-001
  3.8630000e-001  7.6071314e-001
  3.8640000e-001  7.4717534e-001
  3.8650000e-001  7.3334186e-001
  3.8660000e-001  7.1922027e-001
  3.8670000e-001  7.0481819e-001
  3.8680000e-001  6.9014339e-001
  3.8690000e-001  6.7520368e-001
  3.8700000e-001  6.6000698e-001
  3.8710000e-001  6.4456127e-001
  3.8720000e-001  6.2887461e-001
  3.8730000e-001  6.1295513e-001
  3.8740000e-001  5.9681101e-001
  3.8750000e-001  5.8045050e-001
  3.8760000e-001  5.6388188e-001
  3.8770000e-001  5.4711351e-001
  3.8780000e-001  5.3015375e-001
  3.8790000e-001  5.1301102e-001
  3.8800000e-001  4.9569378e-001
  3.8810000e-001  4.7821049e-001
  3.8820000e-001  4.6056963e-001
  3.8830000e-001  4.4277972e-001
  3.8840000e-001  4.2484928e-001
  3.8850000e-001  4.0678681e-001
  3.8860000e-001  3.8860085e-001
  3.8870000e-001  3.7029990e-001
  3.8880000e-001  3.5189246e-001
  3.8890000e-001  3.3338703e-001
  3.8900000e-001  3.1479207e-001
  3.8910000e-001  2.9611603e-001
  3.8920000e-001  2.7736731e-001
  3.8930000e-001  2.5855429e-001
  3.8940000e-001  2.3968531e-001
  3.8950000e-001  2.2076866e-001
  3.8960000e-001  2.0181259e-001
  3.8970000e-001  1.8282528e-001
  3.8980000e-001  1.6381487e-001
  3.8990000e-001  1.4478942e-001
  3.9000000e-001  1.2575694e-001
  3.9010000e-001  1.0672535e-001
  3.9020000e-001  8.7702520e-002
  3.9030000e-001  6.8696217e-002
  3.9040000e-001  4.9714133e-002
  3.9050000e-001  3.0763873e-002
  3.9060000e-001  1.1852947e-002
  3.9070000e-001 -7.0112279e-003
  3.9080000e-001 -2.5821335e-002
  3.9090000e-001 -4.4570162e-002
  3.9100000e-001 -6.3250600e-002
  3.9110000e-001 -8.1855655e-002
  3.9120000e-001 -1.0037844e-001
  3.9130000e-001 -1.1881220e-001
  3.9140000e-001 -1.3715027e-001
  3.9150000e-001 -1.5538615e-001
  3.9160000e-001 -1.7351342e-001
  3.9170000e-001 -1.9152584e-001
  3.9180000e-001 -2.0941725e-001
  3.9190000e-001 -2.2718167e-001
  3.9200000e-001 -2.4481322e-001
  3.9210000e-001 -2.6230619e-001
  3.9220000e-001 -2.7965499e-001
  3.9230000e-001 -2.9685420e-001
  3.9240000e-001 -3.1389851e-001
  3.9250000e-001 -3.3078279e-001
  3.9260000e-001 -3.4750206e-001
  3.9270000e-001 -3.6405146e-001
  3.9280000e-001 -3.8042633e-001
  3.9290000e-001 -3.9662212e-001
  3.9300000e-001 -4.1263448e-001
  3.9310000e-001 -4.2845919e-001
  3.9320000e-001 -4.4409220e-001
  3.9330000e-001 -4.5952963e-001
  3.9340000e-001 -4.7476773e-001
  3.9350000e-001 -4.8980296e-001
  3.9360000e-001 -5.0463190e-001
  3.9370000e-001 -5.1925133e-001
  3.9380000e-001 -5.3365817e-001
  3.9390000e-001 -5.4784951e-001
  3.9400000e-001 -5.6182262e-001
  3.9410000e-001 -5.7557493e-001
  3.9420000e-001 -5.8910402e-001
  3.9430000e-001 -6.0240766e-001
  3.9440000e-001 -6.1548377e-001
  3.9450000e-001 -6.2833045e-001
  3.9460000e-001 -6.4094594e-001
  3.9470000e-001 -6.5332867e-001
  3.9480000e-001 -6.6547723e-001
  3.9490000e-001 -6.7739037e-001
  3.9500000e-001 -6.8906700e-001
  3.9510000e-001 -7.0050619e-001
  3.9520000e-001 -7.1170718e-001
  3.9530000e-001 -7.2266936e-001
  3.9540000e-001 -7.3339230e-001
  3.9550000e-001 -7.4387570e-001
  3.9560000e-001 -7.5411943e-001
  3.9570000e-001 -7.6412351e-001
  3.9580000e-001 -7.7388812e-001
  3.9590000e-001 -7.8341357e-001
  3.9600000e-001 -7.9270036e-001
  3.9610000e-001 -8.0174909e-001
  3.9620000e-001 -8.1056054e-001
  3.9630000e-001 -8.1913561e-001
  3.9640000e-001 -8.2747536e-001
  3.9650000e-001 -8.3558097e-001
  3.9660000e-001 -8.4345378e-001
  3.9670000e-001 -8.5109524e-001
  3.9680000e-001 -8.5850694e-001
  3.9690000e-001 -8.6569061e-001
  3.9700000e-001 -8.7264808e-001
  3.9710000e-001 -8.7938133e-001
  3.9720000e-001 -8.8589244e-001
  3.9730000e-001 -8.9218363e-001
  3.9740000e-001 -8.9825720e-001
  3.9750000e-001 -9.0411561e-001
  3.9760000e-001 -9.0976137e-001
  3.9770000e-001 -9.1519715e-001
  3.9780000e-001 -9.2042568e-001
  3.9790000e-001 -9.2544982e-001
  3.9800000e-001 -9.3027250e-001
  3.9810000e-001 -9.3489676e-001
  3.9820000e-001 -9.3932572e-001
  3.9830000e-001 -9.4356258e-001
  3.9840000e-001 -9.4761063e-001
  3.9850000e-001 -9.5147325e-001
  3.9860000e-001 -9.5515386e-001
  3.9870000e-001 -9.5865597e-001
  3.9880000e-001 -9.6198318e-001
  3.9890000e-001 -9.6513911e-001
  3.9900000e-001 -9.6812746e-001
  3.9910000e-001 -9.7095200e-001
  3.9920000e-001 -9.7361653e-001
  3.9930000e-001 -9.7612490e-001
  3.9940000e-001 -9.7848101e-001
  3.9950000e-001 -9.8068882e-001
  3.9960000e-001 -9.8275229e-001
  3.9970000e-001 -9.8467543e-001
  3.9980000e-001 -9.8646229e-001
  3.9990000e-001 -9.8811693e-001
  4.0000000e-001 -9.8964343e-001
  4.0010000e-001 -9.9104590e-001
  4.0020000e-001 -9.9232847e-001
  4.0030000e-001 -9.9349524e-001
  4.0040000e-001 -9.9455037e-001
  4.0050000e-001 -9.9549798e-001
  4.0060000e-001 -9.9634221e-001
  4.0070000e-001 -9.9708719e-001
  4.0080000e-001 -9.9773704e-001
  4.0090000e-001 -9.9829587e-001
  4.0100000e-001 -9.9876777e-001
  4.0110000e-001 -9.9915681e-001
  4.0120000e-001 -9.9946705e-001
  4.0130000e-001 -9.9970249e-001
  4.0140000e-001 -9.9986713e-001
  4.0150000e-001 -9.9996493e-001
  4.0160000e-001 -9.9999981e-001
  4.0170000e-001 -9.9997564e-001
  4.0180000e-001 -9.9989627e-001
  4.0190000e-001 -9.9976546e-001
  4.0200000e-001 -9.9958697e-001
  4.0210000e-001 -9.9936446e-001
  4.0220000e-001 -9.9910157e-001
  4.0230000e-001 -9.9880185e-001
  4.0240000e-001 -9.9846881e-001
  4.0250000e-001 -9.9810589e-001
  4.0260000e-001 -9.9771643e-001
  4.0270000e-001 -9.9730375e-001
  4.0280000e-001 -9.9687105e-001
  4.0290000e-001 -9.9642147e-001
  4.0300000e-001 -9.9595808e-001
  4.0310000e-001 -9.9548385e-001
  4.0320000e-001 -9.9500168e-001
  4.0330000e-001 -9.9451437e-001
  4.0340000e-001 -9.9402464e-001
  4.0350000e-001 -9.9353511e-001
  4.0360000e-001 -9.9304830e-001
  4.0370000e-001 -9.9256666e-001
  4.0380000e-001 -9.9209252e-001
  4.0390000e-001 -9.9162811e-001
  4.0400000e-001 -9.9117557e-001
  4.0410000e-001 -9.9073693e-001
  4.0420000e-001 -9.9031411e-001
  4.0430000e-001 -9.8990893e-001
  4.0440000e-001 -9.8952311e-001
  4.0450000e-001 -9.8915823e-001
  4.0460000e-001 -9.8881580e-001
  4.0470000e-001 -9.8849719e-001
  4.0480000e-001 -9.8820368e-001
  4.0490000e-001 -9.8793640e-001
  4.0500000e-001 -9.8769640e-001
  4.0510000e-001 -9.8748460e-001
  4.0520000e-001 -9.8730181e-001
  4.0530000e-001 -9.8714872e-001
  4.0540000e-001 -9.8702590e-001
  4.0550000e-001 -9.8693381e-001
  4.0560000e-001 -9.8687278e-001
  4.0570000e-001 -9.8684304e-001
  4.0580000e-001 -9.8684468e-001
  4.0590000e-001 -9.8687769e-001
  4.0600000e-001 -9.8694194e-001
  4.0610000e-001 -9.8703717e-001
  4.0620000e-001 -9.8716303e-001
  4.0630000e-001 -9.8731901e-001
  4.0640000e-001 -9.8750453e-001
  4.0650000e-001 -9.8771887e-001
  4.0660000e-001 -9.8796118e-001
  4.0670000e-001 -9.8823053e-001
  4.0680000e-001 -9.8852586e-001
  4.0690000e-001 -9.8884599e-001
  4.0700000e-001 -9.8918965e-001
  4.0710000e-001 -9.8955544e-001
  4.0720000e-001 -9.8994185e-001
  4.0730000e-001 -9.9034729e-001
  4.0740000e-001 -9.9077003e-001
  4.0750000e-001 -9.9120825e-001
  4.0760000e-001 -9.9166004e-001
  4.0770000e-001 -9.9212337e-001
  4.0780000e-001 -9.9259612e-001
  4.0790000e-001 -9.9307606e-001
  4.0800000e-001 -9.9356089e-001
  4.0810000e-001 -9.9404820e-001
  4.0820000e-001 -9.9453548e-001
  4.0830000e-001 -9.9502015e-001
  4.0840000e-001 -9.9549953e-001
  4.0850000e-001 -9.9597086e-001
  4.0860000e-001 -9.9643130e-001
  4.0870000e-001 -9.9687793e-001
  4.0880000e-001 -9.9730776e-001
  4.0890000e-001 -9.9771770e-001
  4.0900000e-001 -9.9810461e-001
  4.0910000e-001 -9.9846528e-001
  4.0920000e-001 -9.9879644e-001
  4.0930000e-001 -9.9909473e-001
  4.0940000e-001 -9.9935676e-001
  4.0950000e-001 -9.9957906e-001
  4.0960000e-001 -9.9975813e-001
  4.0970000e-001 -9.9989039e-001
  4.0980000e-001 -9.9997223e-001
  4.0990000e-001 -1.0000000e+000
  4.1000000e-001 -9.9996999e-001
  4.1010000e-001 -9.9987846e-001
  4.1020000e-001 -9.9972165e-001
  4.1030000e-001 -9.9949574e-001
  4.1040000e-001 -9.9919690e-001
  4.1050000e-001 -9.9882128e-001
  4.1060000e-001 -9.9836499e-001
  4.1070000e-001 -9.9782414e-001
  4.1080000e-001 -9.9719481e-001
  4.1090000e-001 -9.9647307e-001
  4.1100000e-001 -9.9565500e-001
  4.1110000e-001 -9.9473666e-001
  4.1120000e-001 -9.9371412e-001
  4.1130000e-001 -9.9258343e-001
  4.1140000e-001 -9.9134068e-001
  4.1150000e-001 -9.8998195e-001
  4.1160000e-001 -9.8850333e-001
  4.1170000e-001 -9.8690094e-001
  4.1180000e-001 -9.8517092e-001
  4.1190000e-001 -9.8330943e-001
  4.1200000e-001 -9.8131265e-001
  4.1210000e-001 -9.7917681e-001
  4.1220000e-001 -9.7689815e-001
  4.1230000e-001 -9.7447298e-001
  4.1240000e-001 -9.7189763e-001
  4.1250000e-001 -9.6916849e-001
  4.1260000e-001 -9.6628198e-001
  4.1270000e-001 -9.6323458e-001
  4.1280000e-001 -9.6002285e-001
  4.1290000e-001 -9.5664337e-001
  4.1300000e-001 -9.5309282e-001
  4.1310000e-001 -9.4936792e-001
  4.1320000e-001 -9.4546546e-001
  4.1330000e-001 -9.4138232e-001
  4.1340000e-001 -9.3711545e-001
  4.1350000e-001 -9.3266187e-001
  4.1360000e-001 -9.2801869e-001
  4.1370000e-001 -9.2318311e-001
  4.1380000e-001 -9.1815240e-001
  4.1390000e-001 -9.1292395e-001
  4.1400000e-001 -9.0749521e-001
  4.1410000e-001 -9.0186375e-001
  4.1420000e-001 -8.9602724e-001
  4.1430000e-001 -8.8998345e-001
  4.1440000e-001 -8.8373024e-001
  4.1450000e-001 -8.7726560e-001
  4.1460000e-001 -8.7058762e-001
  4.1470000e-001 -8.6369450e-001
  4.1480000e-001 -8.5658456e-001
  4.1490000e-001 -8.4925624e-001
  4.1500000e-001 -8.4170810e-001
  4.1510000e-001 -8.3393881e-001
  4.1520000e-001 -8.2594718e-001
  4.1530000e-001 -8.1773214e-001
  4.1540000e-001 -8.0929274e-001
  4.1550000e-001 -8.0062818e-001
  4.1560000e-001 -7.9173776e-001
  4.1570000e-001 -7.8262095e-001
  4.1580000e-001 -7.7327733e-001
  4.1590000e-001 -7.6370663e-001
  4.1600000e-001 -7.5390871e-001
  4.1610000e-001 -7.4388356e-001
  4.1620000e-001 -7.3363135e-001
  4.1630000e-001 -7.2315234e-001
  4.1640000e-001 -7.1244696e-001
  4.1650000e-001 -7.0151579e-001
  4.1660000e-001 -6.9035955e-001
  4.1670000e-001 -6.7897908e-001
  4.1680000e-001 -6.6737541e-001
  4.1690000e-001 -6.5554968e-001
  4.1700000e-001 -6.4350319e-001
  4.1710000e-001 -6.3123740e-001
  4.1720000e-001 -6.1875390e-001
  4.1730000e-001 -6.0605443e-001
  4.1740000e-001 -5.9314088e-001
  4.1750000e-001 -5.8001531e-001
  4.1760000e-001 -5.6667989e-001
  4.1770000e-001 -5.5313697e-001
  4.1780000e-001 -5.3938902e-001
  4.1790000e-001 -5.2543868e-001
  4.1800000e-001 -5.1128873e-001
  4.1810000e-001 -4.9694208e-001
  4.1820000e-001 -4.8240182e-001
  4.1830000e-001 -4.6767114e-001
  4.1840000e-001 -4.5275342e-001
  4.1850000e-001 -4.3765214e-001
  4.1860000e-001 -4.2237096e-001
  4.1870000e-001 -4.0691364e-001
  4.1880000e-001 -3.9128411e-001
  4.1890000e-001 -3.7548643e-001
  4.1900000e-001 -3.5952479e-001
  4.1910000e-001 -3.4340353e-001
  4.1920000e-001 -3.2712709e-001
  4.1930000e-001 -3.1070007e-001
  4.1940000e-001 -2.9412719e-001
  4.1950000e-001 -2.7741331e-001
  4.1960000e-001 -2.6056339e-001
  4.1970000e-001 -2.4358253e-001
  4.1980000e-001 -2.2647594e-001
  4.1990000e-001 -2.0924897e-001
  4.2000000e-001 -1.9190706e-001
  4.2010000e-001 -1.7445578e-001
  4.2020000e-001 -1.5690081e-001
  4.2030000e-001 -1.3924792e-001
  4.2040000e-001 -1.2150301e-001
  4.2050000e-001 -1.0367207e-001
  4.2060000e-001 -8.5761198e-002
  4.2070000e-001 -6.7776578e-002
  4.2080000e-001 -4.9724495e-002
  4.2090000e-001 -3.1611324e-002
  4.2100000e-001 -1.3443527e-002
  4.2110000e-001  4.7723485e-003
  4.2120000e-001  2.3029675e-002
  4.2130000e-001  4.1321746e-002
  4.2140000e-001  5.9641782e-002
  4.2150000e-001  7.7982932e-002
  4.2160000e-001  9.6338276e-002
  4.2170000e-001  1.1470083e-001
  4.2180000e-001  1.3306356e-001
  4.2190000e-001  1.5141936e-001
  4.2200000e-001  1.6976107e-001
  4.2210000e-001  1.8808151e-001
  4.2220000e-001  2.0637342e-001
  4.2230000e-001  2.2462951e-001
  4.2240000e-001  2.4284246e-001
  4.2250000e-001  2.6100492e-001
  4.2260000e-001  2.7910950e-001
  4.2270000e-001  2.9714878e-001
  4.2280000e-001  3.1511533e-001
  4.2290000e-001  3.3300170e-001
  4.2300000e-001  3.5080043e-001
  4.2310000e-001  3.6850404e-001
  4.2320000e-001  3.8610506e-001
  4.2330000e-001  4.0359600e-001
  4.2340000e-001  4.2096940e-001
  4.2350000e-001  4.3821778e-001
  4.2360000e-001  4.5533369e-001
  4.2370000e-001  4.7230969e-001
  4.2380000e-001  4.8913836e-001
  4.2390000e-001  5.0581231e-001
  4.2400000e-001  5.2232417e-001
  4.2410000e-001  5.3866661e-001
  4.2420000e-001  5.5483233e-001
  4.2430000e-001  5.7081408e-001
  4.2440000e-001  5.8660464e-001
  4.2450000e-001  6.0219687e-001
  4.2460000e-001  6.1758365e-001
  4.2470000e-001  6.3275793e-001
  4.2480000e-001  6.4771273e-001
  4.2490000e-001  6.6244114e-001
  4.2500000e-001  6.7693629e-001
  4.2510000e-001  6.9119142e-001
  4.2520000e-001  7.0519982e-001
  4.2530000e-001  7.1895489e-001
  4.2540000e-001  7.3245010e-001
  4.2550000e-001  7.4567899e-001
  4.2560000e-001  7.5863524e-001
  4.2570000e-001  7.7131258e-001
  4.2580000e-001  7.8370489e-001
  4.2590000e-001  7.9580610e-001
  4.2600000e-001  8.0761030e-001
  4.2610000e-001  8.1911165e-001
  4.2620000e-001  8.3030447e-001
  4.2630000e-001  8.4118315e-001
  4.2640000e-001  8.5174224e-001
  4.2650000e-001  8.6197640e-001
  4.2660000e-001  8.7188043e-001
  4.2670000e-001  8.8144924e-001
  4.2680000e-001  8.9067791e-001
  4.2690000e-001  8.9956163e-001
  4.2700000e-001  9.0809575e-001
  4.2710000e-001  9.1627575e-001
  4.2720000e-001  9.2409726e-001
  4.2730000e-001  9.3155608e-001
  4.2740000e-001  9.3864814e-001
  4.2750000e-001  9.4536954e-001
  4.2760000e-001  9.5171653e-001
  4.2770000e-001  9.5768552e-001
  4.2780000e-001  9.6327309e-001
  4.2790000e-001  9.6847599e-001
  4.2800000e-001  9.7329113e-001
  4.2810000e-001  9.7771559e-001
  4.2820000e-001  9.8174661e-001
  4.2830000e-001  9.8538164e-001
  4.2840000e-001  9.8861827e-001
  4.2850000e-001  9.9145429e-001
  4.2860000e-001  9.9388764e-001
  4.2870000e-001  9.9591648e-001
  4.2880000e-001  9.9753913e-001
  4.2890000e-001  9.9875409e-001
  4.2900000e-001  9.9956005e-001
  4.2910000e-001  9.9995589e-001
  4.2920000e-001  9.9994068e-001
  4.2930000e-001  9.9951367e-001
  4.2940000e-001  9.9867429e-001
  4.2950000e-001  9.9742219e-001
  4.2960000e-001  9.9575717e-001
  4.2970000e-001  9.9367926e-001
  4.2980000e-001  9.9118865e-001
  4.2990000e-001  9.8828573e-001
  4.3000000e-001  9.8497110e-001
  4.3010000e-001  9.8124554e-001
  4.3020000e-001  9.7711000e-001
  4.3030000e-001  9.7256566e-001
  4.3040000e-001  9.6761387e-001
  4.3050000e-001  9.6225616e-001
  4.3060000e-001  9.5649428e-001
  4.3070000e-001  9.5033014e-001
  4.3080000e-001  9.4376588e-001
  4.3090000e-001  9.3680378e-001
  4.3100000e-001  9.2944634e-001
  4.3110000e-001  9.2169624e-001
  4.3120000e-001  9.1355634e-001
  4.3130000e-001  9.0502970e-001
  4.3140000e-001  8.9611955e-001
  4.3150000e-001  8.8682930e-001
  4.3160000e-001  8.7716255e-001
  4.3170000e-001  8.6712308e-001
  4.3180000e-001  8.5671484e-001
  4.3190000e-001  8.4594197e-001
  4.3200000e-001  8.3480876e-001
  4.3210000e-001  8.2331969e-001
  4.3220000e-001  8.1147940e-001
  4.3230000e-001  7.9929273e-001
  4.3240000e-001  7.8676463e-001
  4.3250000e-001  7.7390026e-001
  4.3260000e-001  7.6070492e-001
  4.3270000e-001  7.4718408e-001
  4.3280000e-001  7.3334334e-001
  4.3290000e-001  7.1918850e-001
  4.3300000e-001  7.0472546e-001
  4.3310000e-001  6.8996030e-001
  4.3320000e-001  6.7489923e-001
  4.3330000e-001  6.5954862e-001
  4.3340000e-001  6.4391495e-001
  4.3350000e-001  6.2800485e-001
  4.3360000e-001  6.1182510e-001
  4.3370000e-001  5.9538259e-001
  4.3380000e-001  5.7868432e-001
  4.3390000e-001  5.6173745e-001
  4.3400000e-001  5.4454923e-001
  4.3410000e-001  5.2712703e-001
  4.3420000e-001  5.0947835e-001
  4.3430000e-001  4.9161077e-001
  4.3440000e-001  4.7353200e-001
  4.3450000e-001  4.5524982e-001
  4.3460000e-001  4.3677214e-001
  4.3470000e-001  4.1810695e-001
  4.3480000e-001  3.9926231e-001
  4.3490000e-001  3.8024638e-001
  4.3500000e-001  3.6106742e-001
  4.3510000e-001  3.4173373e-001
  4.3520000e-001  3.2225370e-001
  4.3530000e-001  3.0263579e-001
  4.3540000e-001  2.8288852e-001
  4.3550000e-001  2.6302047e-001
  4.3560000e-001  2.4304028e-001
  4.3570000e-001  2.2295664e-001
  4.3580000e-001  2.0277827e-001
  4.3590000e-001  1.8251396e-001
  4.3600000e-001  1.6217252e-001
  4.3610000e-001  1.4176279e-001
  4.3620000e-001  1.2129366e-001
  4.3630000e-001  1.0077402e-001
  4.3640000e-001  8.0212801e-002
  4.3650000e-001  5.9618937e-002
  4.3660000e-001  3.9001379e-002
  4.3670000e-001  1.8369084e-002
  4.3680000e-001 -2.2689877e-003
  4.3690000e-001 -2.2903879e-002
  4.3700000e-001 -4.3526638e-002
  4.3710000e-001 -6.4128323e-002
  4.3720000e-001 -8.4700009e-002
  4.3730000e-001 -1.0523279e-001
  4.3740000e-001 -1.2571778e-001
  4.3750000e-001 -1.4614613e-001
  4.3760000e-001 -1.6650901e-001
  4.3770000e-001 -1.8679763e-001
  4.3780000e-001 -2.0700327e-001
  4.3790000e-001 -2.2711721e-001
  4.3800000e-001 -2.4713081e-001
  4.3810000e-001 -2.6703547e-001
  4.3820000e-001 -2.8682265e-001
  4.3830000e-001 -3.0648389e-001
  4.3840000e-001 -3.2601076e-001
  4.3850000e-001 -3.4539495e-001
  4.3860000e-001 -3.6462817e-001
  4.3870000e-001 -3.8370225e-001
  4.3880000e-001 -4.0260908e-001
  4.3890000e-001 -4.2134065e-001
  4.3900000e-001 -4.3988903e-001
  4.3910000e-001 -4.5824639e-001
  4.3920000e-001 -4.7640499e-001
  4.3930000e-001 -4.9435720e-001
  4.3940000e-001 -5.1209549e-001
  4.3950000e-001 -5.2961244e-001
  4.3960000e-001 -5.4690074e-001
  4.3970000e-001 -5.6395320e-001
  4.3980000e-001 -5.8076274e-001
  4.3990000e-001 -5.9732241e-001
  4.4000000e-001 -6.1362538e-001
  4.4010000e-001 -6.2966495e-001
  4.4020000e-001 -6.4543456e-001
  4.4030000e-001 -6.6092776e-001
  4.4040000e-001 -6.7613827e-001
  4.4050000e-001 -6.9105991e-001
  4.4060000e-001 -7.0568669e-001
  4.4070000e-001 -7.2001272e-001
  4.4080000e-001 -7.3403229e-001
  4.4090000e-001 -7.4773983e-001
  4.4100000e-001 -7.6112991e-001
  4.4110000e-001 -7.7419728e-001
  4.4120000e-001 -7.8693683e-001
  4.4130000e-001 -7.9934361e-001
  4.4140000e-001 -8.1141284e-001
  4.4150000e-001 -8.2313989e-001
  4.4160000e-001 -8.3452031e-001
  4.4170000e-001 -8.4554981e-001
  4.4180000e-001 -8.5622428e-001
  4.4190000e-001 -8.6653975e-001
  4.4200000e-001 -8.7649246e-001
  4.4210000e-001 -8.8607880e-001
  4.4220000e-001 -8.9529533e-001
  4.4230000e-001 -9.0413881e-001
  4.4240000e-001 -9.1260616e-001
  4.4250000e-001 -9.2069447e-001
  4.4260000e-001 -9.2840103e-001
  4.4270000e-001 -9.3572330e-001
  4.4280000e-001 -9.4265891e-001
  4.4290000e-001 -9.4920569e-001
  4.4300000e-001 -9.5536164e-001
  4.4310000e-001 -9.6112493e-001
  4.4320000e-001 -9.6649395e-001
  4.4330000e-001 -9.7146722e-001
  4.4340000e-001 -9.7604350e-001
  4.4350000e-001 -9.8022168e-001
  4.4360000e-001 -9.8400086e-001
  4.4370000e-001 -9.8738033e-001
  4.4380000e-001 -9.9035954e-001
  4.4390000e-001 -9.9293813e-001
  4.4400000e-001 -9.9511593e-001
  4.4410000e-001 -9.9689294e-001
  4.4420000e-001 -9.9826934e-001
  4.4430000e-001 -9.9924549e-001
  4.4440000e-001 -9.9982194e-001
  4.4450000e-001 -9.9999941e-001
  4.4460000e-001 -9.9977878e-001
  4.4470000e-001 -9.9916112e-001
  4.4480000e-001 -9.9814769e-001
  4.4490000e-001 -9.9673990e-001
  4.4500000e-001 -9.9493933e-001
  4.4510000e-001 -9.9274774e-001
  4.4520000e-001 -9.9016706e-001
  4.4530000e-001 -9.8719939e-001
  4.4540000e-001 -9.8384696e-001
  4.4550000e-001 -9.8011222e-001
  4.4560000e-001 -9.7599773e-001
  4.4570000e-001 -9.7150625e-001
  4.4580000e-001 -9.6664065e-001
  4.4590000e-001 -9.6140401e-001
  4.4600000e-001 -9.5579952e-001
  4.4610000e-001 -9.4983054e-001
  4.4620000e-001 -9.4350057e-001
  4.4630000e-001 -9.3681326e-001
  4.4640000e-001 -9.2977241e-001
  4.4650000e-001 -9.2238194e-001
  4.4660000e-001 -9.1464593e-001
  4.4670000e-001 -9.0656858e-001
  4.4680000e-001 -8.9815423e-001
  4.4690000e-001 -8.8940735e-001
  4.4700000e-001 -8.8033253e-001
  4.4710000e-001 -8.7093449e-001
  4.4720000e-001 -8.6121807e-001
  4.4730000e-001 -8.5118823e-001
  4.4740000e-001 -8.4085003e-001
  4.4750000e-001 -8.3020866e-001
  4.4760000e-001 -8.1926941e-001
  4.4770000e-001 -8.0803767e-001
  4.4780000e-001 -7.9651895e-001
  4.4790000e-001 -7.8471883e-001
  4.4800000e-001 -7.7264301e-001
  4.4810000e-001 -7.6029727e-001
  4.4820000e-001 -7.4768748e-001
  4.4830000e-001 -7.3481960e-001
  4.4840000e-001 -7.2169966e-001
  4.4850000e-001 -7.0833377e-001
  4.4860000e-001 -6.9472812e-001
  4.4870000e-001 -6.8088897e-001
  4.4880000e-001 -6.6682265e-001
  4.4890000e-001 -6.5253554e-001
  4.4900000e-001 -6.3803408e-001
  4.4910000e-001 -6.2332479e-001
  4.4920000e-001 -6.0841422e-001
  4.4930000e-001 -5.9330897e-001
  4.4940000e-001 -5.7801569e-001
  4.4950000e-001 -5.6254107e-001
  4.4960000e-001 -5.4689184e-001
  4.4970000e-001 -5.3107475e-001
  4.4980000e-001 -5.1509661e-001
  4.4990000e-001 -4.9896422e-001
  4.5000000e-001 -4.8268443e-001
  4.5010000e-001 -4.6626410e-001
  4.5020000e-001 -4.4971009e-001
  4.5030000e-001 -4.3302930e-001
  4.5040000e-001 -4.1622861e-001
  4.5050000e-001 -3.9931494e-001
  4.5060000e-001 -3.8229516e-001
  4.5070000e-001 -3.6517619e-001
  4.5080000e-001 -3.4796490e-001
  4.5090000e-001 -3.3066818e-001
  4.5100000e-001 -3.1329288e-001
  4.5110000e-001 -2.9584587e-001
  4.5120000e-001 -2.7833395e-001
  4.5130000e-001 -2.6076395e-001
  4.5140000e-001 -2.4314262e-001
  4.5150000e-001 -2.2547672e-001
  4.5160000e-001 -2.0777296e-001
  4.5170000e-001 -1.9003800e-001
  4.5180000e-001 -1.7227848e-001
  4.5190000e-001 -1.5450098e-001
  4.5200000e-001 -1.3671204e-001
  4.5210000e-001 -1.1891816e-001
  4.5220000e-001 -1.0112576e-001
  4.5230000e-001 -8.3341235e-002
  4.5240000e-001 -6.5570893e-002
  4.5250000e-001 -4.7820995e-002
  4.5260000e-001 -3.0097731e-002
  4.5270000e-001 -1.2407224e-002
  4.5280000e-001  5.2444719e-003
  4.5290000e-001  2.2851380e-002
  4.5300000e-001  4.0407597e-002
  4.5310000e-001  5.7907300e-002
  4.5320000e-001  7.5344747e-002
  4.5330000e-001  9.2714281e-002
  4.5340000e-001  1.1001033e-001
  4.5350000e-001  1.2722741e-001
  4.5360000e-001  1.4436013e-001
  4.5370000e-001  1.6140320e-001
  4.5380000e-001  1.7835140e-001
  4.5390000e-001  1.9519964e-001
  4.5400000e-001  2.1194290e-001
  4.5410000e-001  2.2857629e-001
  4.5420000e-001  2.4509499e-001
  4.5430000e-001  2.6149432e-001
  4.5440000e-001  2.7776967e-001
  4.5450000e-001  2.9391658e-001
  4.5460000e-001  3.0993067e-001
  4.5470000e-001  3.2580767e-001
  4.5480000e-001  3.4154344e-001
  4.5490000e-001  3.5713394e-001
  4.5500000e-001  3.7257526e-001
  4.5510000e-001  3.8786359e-001
  4.5520000e-001  4.0299525e-001
  4.5530000e-001  4.1796667e-001
  4.5540000e-001  4.3277440e-001
  4.5550000e-001  4.4741512e-001
  4.5560000e-001  4.6188563e-001
  4.5570000e-001  4.7618284e-001
  4.5580000e-001  4.9030378e-001
  4.5590000e-001  5.0424563e-001
  4.5600000e-001  5.1800566e-001
  4.5610000e-001  5.3158129e-001
  4.5620000e-001  5.4497005e-001
  4.5630000e-001  5.5816960e-001
  4.5640000e-001  5.7117773e-001
  4.5650000e-001  5.8399234e-001
  4.5660000e-001  5.9661146e-001
  4.5670000e-001  6.0903325e-001
  4.5680000e-001  6.2125600e-001
  4.5690000e-001  6.3327811e-001
  4.5700000e-001  6.4509810e-001
  4.5710000e-001  6.5671465e-001
  4.5720000e-001  6.6812651e-001
  4.5730000e-001  6.7933260e-001
  4.5740000e-001  6.9033193e-001
  4.5750000e-001  7.0112365e-001
  4.5760000e-001  7.1170703e-001
  4.5770000e-001  7.2208144e-001
  4.5780000e-001  7.3224639e-001
  4.5790000e-001  7.4220150e-001
  4.5800000e-001  7.5194652e-001
  4.5810000e-001  7.6148129e-001
  4.5820000e-001  7.7080579e-001
  4.5830000e-001  7.7992010e-001
  4.5840000e-001  7.8882441e-001
  4.5850000e-001  7.9751904e-001
  4.5860000e-001  8.0600440e-001
  4.5870000e-001  8.1428102e-001
  4.5880000e-001  8.2234953e-001
  4.5890000e-001  8.3021066e-001
  4.5900000e-001  8.3786527e-001
  4.5910000e-001  8.4531429e-001
  4.5920000e-001  8.5255877e-001
  4.5930000e-001  8.5959984e-001
  4.5940000e-001  8.6643877e-001
  4.5950000e-001  8.7307686e-001
  4.5960000e-001  8.7951557e-001
  4.5970000e-001  8.8575639e-001
  4.5980000e-001  8.9180095e-001
  4.5990000e-001  8.9765094e-001
  4.6000000e-001  9.0330813e-001
  4.6010000e-001  9.0877440e-001
  4.6020000e-001  9.1405169e-001
  4.6030000e-001  9.1914201e-001
  4.6040000e-001  9.2404748e-001
  4.6050000e-001  9.2877026e-001
  4.6060000e-001  9.3331260e-001
  4.6070000e-001  9.3767682e-001
  4.6080000e-001  9.4186530e-001
  4.6090000e-001  9.4588048e-001
  4.6100000e-001  9.4972488e-001
  4.6110000e-001  9.5340107e-001
  4.6120000e-001  9.5691168e-001
  4.6130000e-001  9.6025939e-001
  4.6140000e-001  9.6344693e-001
  4.6150000e-001  9.6647711e-001
  4.6160000e-001  9.6935274e-001
  4.6170000e-001  9.7207672e-001
  4.6180000e-001  9.7465196e-001
  4.6190000e-001  9.7708143e-001
  4.6200000e-001  9.7936814e-001
  4.6210000e-001  9.8151511e-001
  4.6220000e-001  9.8352543e-001
  4.6230000e-001  9.8540220e-001
  4.6240000e-001  9.8714854e-001
  4.6250000e-001  9.8876760e-001
  4.6260000e-001  9.9026258e-001
  4.6270000e-001  9.9163666e-001
  4.6280000e-001  9.9289306e-001
  4.6290000e-001  9.9403502e-001
  4.6300000e-001  9.9506577e-001
  4.6310000e-001  9.9598858e-001
  4.6320000e-001  9.9680671e-001
  4.6330000e-001  9.9752343e-001
  4.6340000e-001  9.9814201e-001
  4.6350000e-001  9.9866573e-001
  4.6360000e-001  9.9909785e-001
  4.6370000e-001  9.9944165e-001
  4.6380000e-001  9.9970039e-001
  4.6390000e-001  9.9987732e-001
  4.6400000e-001  9.9997569e-001
  4.6410000e-001  9.9999873e-001
  4.6420000e-001  9.9994965e-001
  4.6430000e-001  9.9983166e-001
  4.6440000e-001  9.9964792e-001
  4.6450000e-001  9.9940161e-001
  4.6460000e-001  9.9909585e-001
  4.6470000e-001  9.9873375e-001
  4.6480000e-001  9.9831839e-001
  4.6490000e-001  9.9785283e-001
  4.6500000e-001  9.9734009e-001
  4.6510000e-001  9.9678314e-001
  4.6520000e-001  9.9618494e-001
  4.6530000e-001  9.9554841e-001
  4.6540000e-001  9.9487642e-001
  4.6550000e-001  9.9417181e-001
  4.6560000e-001  9.9343737e-001
  4.6570000e-001  9.9267585e-001
  4.6580000e-001  9.9188995e-001
  4.6590000e-001  9.9108232e-001
  4.6600000e-001  9.9025559e-001
  4.6610000e-001  9.8941231e-001
  4.6620000e-001  9.8855498e-001
  4.6630000e-001  9.8768606e-001
  4.6640000e-001  9.8680795e-001
  4.6650000e-001  9.8592301e-001
  4.6660000e-001  9.8503351e-001
  4.6670000e-001  9.8414171e-001
  4.6680000e-001  9.8324976e-001
  4.6690000e-001  9.8235979e-001
  4.6700000e-001  9.8147386e-001
  4.6710000e-001  9.8059395e-001
  4.6720000e-001  9.7972202e-001
  4.6730000e-001  9.7885991e-001
  4.6740000e-001  9.7800945e-001
  4.6750000e-001  9.7717238e-001
  4.6760000e-001  9.7635038e-001
  4.6770000e-001  9.7554505e-001
  4.6780000e-001  9.7475796e-001
  4.6790000e-001  9.7399058e-001
  4.6800000e-001  9.7324432e-001
  4.6810000e-001  9.7252055e-001
  4.6820000e-001  9.7182054e-001
  4.6830000e-001  9.7114550e-001
  4.6840000e-001  9.7049659e-001
  4.6850000e-001  9.6987488e-001
  4.6860000e-001  9.6928140e-001
  4.6870000e-001  9.6871708e-001
  4.6880000e-001  9.6818280e-001
  4.6890000e-001  9.6767937e-001
  4.6900000e-001  9.6720755e-001
  4.6910000e-001  9.6676799e-001
  4.6920000e-001  9.6636133e-001
  4.6930000e-001  9.6598810e-001
  4.6940000e-001  9.6564877e-001
  4.6950000e-001  9.6534377e-001
  4.6960000e-001  9.6507344e-001
  4.6970000e-001  9.6483807e-001
  4.6980000e-001  9.6463787e-001
  4.6990000e-001  9.6447300e-001
  4.7000000e-001  9.6434356e-001
  4.7010000e-001  9.6424959e-001
  4.7020000e-001  9.6419105e-001
  4.7030000e-001  9.6416785e-001
  4.7040000e-001  9.6417986e-001
  4.7050000e-001  9.6422686e-001
  4.7060000e-001  9.6430859e-001
  4.7070000e-001  9.6442474e-001
  4.7080000e-001  9.6457493e-001
  4.7090000e-001  9.6475873e-001
  4.7100000e-001  9.6497567e-001
  4.7110000e-001  9.6522520e-001
  4.7120000e-001  9.6550675e-001
  4.7130000e-001  9.6581969e-001
  4.7140000e-001  9.6616333e-001
  4.7150000e-001  9.6653694e-001
  4.7160000e-001  9.6693975e-001
  4.7170000e-001  9.6737095e-001
  4.7180000e-001  9.6782968e-001
  4.7190000e-001  9.6831502e-001
  4.7200000e-001  9.6882605e-001
  4.7210000e-001  9.6936178e-001
  4.7220000e-001  9.6992120e-001
  4.7230000e-001  9.7050325e-001
  4.7240000e-001  9.7110684e-001
  4.7250000e-001  9.7173087e-001
  4.7260000e-001  9.7237417e-001
  4.7270000e-001  9.7303557e-001
  4.7280000e-001  9.7371387e-001
  4.7290000e-001  9.7440783e-001
  4.7300000e-001  9.7511620e-001
  4.7310000e-001  9.7583770e-001
  4.7320000e-001  9.7657103e-001
  4.7330000e-001  9.7731487e-001
  4.7340000e-001  9.7806788e-001
  4.7350000e-001  9.7882871e-001
  4.7360000e-001  9.7959600e-001
  4.7370000e-001  9.8036836e-001
  4.7380000e-001  9.8114441e-001
  4.7390000e-001  9.8192274e-001
  4.7400000e-001  9.8270195e-001
  4.7410000e-001  9.8348063e-001
  4.7420000e-001  9.8425735e-001
  4.7430000e-001  9.8503071e-001
  4.7440000e-001  9.8579927e-001
  4.7450000e-001  9.8656163e-001
  4.7460000e-001  9.8731636e-001
  4.7470000e-001  9.8806205e-001
  4.7480000e-001  9.8879730e-001
  4.7490000e-001  9.8952071e-001
  4.7500000e-001  9.9023088e-001
  4.7510000e-001  9.9092644e-001
  4.7520000e-001  9.9160602e-001
  4.7530000e-001  9.9226827e-001
  4.7540000e-001  9.9291185e-001
  4.7550000e-001  9.9353544e-001
  4.7560000e-001  9.9413774e-001
  4.7570000e-001  9.9471746e-001
  4.7580000e-001  9.9527334e-001
  4.7590000e-001  9.9580415e-001
  4.7600000e-001  9.9630866e-001
  4.7610000e-001  9.9678570e-001
  4.7620000e-001  9.9723409e-001
  4.7630000e-001  9.9765271e-001
  4.7640000e-001  9.9804044e-001
  4.7650000e-001  9.9839622e-001
  4.7660000e-001  9.9871900e-001
  4.7670000e-001  9.9900778e-001
  4.7680000e-001  9.9926157e-001
  4.7690000e-001  9.9947944e-001
  4.7700000e-001  9.9966049e-001
  4.7710000e-001  9.9980384e-001
  4.7720000e-001  9.9990867e-001
  4.7730000e-001  9.9997420e-001
  4.7740000e-001  9.9999967e-001
  4.7750000e-001  9.9998438e-001
  4.7760000e-001  9.9992765e-001
  4.7770000e-001  9.9982888e-001
  4.7780000e-001  9.9968749e-001
  4.7790000e-001  9.9950292e-001
  4.7800000e-001  9.9927471e-001
  4.7810000e-001  9.9900240e-001
  4.7820000e-001  9.9868560e-001
  4.7830000e-001  9.9832395e-001
  4.7840000e-001  9.9791716e-001
  4.7850000e-001  9.9746496e-001
  4.7860000e-001  9.9696715e-001
  4.7870000e-001  9.9642357e-001
  4.7880000e-001  9.9583410e-001
  4.7890000e-001  9.9519869e-001
  4.7900000e-001  9.9451732e-001
  4.7910000e-001  9.9379003e-001
  4.7920000e-001  9.9301690e-001
  4.7930000e-001  9.9219808e-001
  4.7940000e-001  9.9133373e-001
  4.7950000e-001  9.9042411e-001
  4.7960000e-001  9.8946949e-001
  4.7970000e-001  9.8847020e-001
  4.7980000e-001  9.8742663e-001
  4.7990000e-001  9.8633921e-001
  4.8000000e-001  9.8520843e-001
  4.8010000e-001  9.8403480e-001
  4.8020000e-001  9.8281890e-001
  4.8030000e-001  9.8156137e-001
  4.8040000e-001  9.8026287e-001
  4.8050000e-001  9.7892412e-001
  4.8060000e-001  9.7754588e-001
  4.8070000e-001  9.7612897e-001
  4.8080000e-001  9.7467424e-001
  4.8090000e-001  9.7318259e-001
  4.8100000e-001  9.7165497e-001
  4.8110000e-001  9.7009236e-001
  4.8120000e-001  9.6849579e-001
  4.8130000e-001  9.6686632e-001
  4.8140000e-001  9.6520508e-001
  4.8150000e-001  9.6351322e-001
  4.8160000e-001  9.6179191e-001
  4.8170000e-001  9.6004239e-001
  4.8180000e-001  9.5826592e-001
  4.8190000e-001  9.5646380e-001
  4.8200000e-001  9.5463736e-001
  4.8210000e-001  9.5278797e-001
  4.8220000e-001  9.5091704e-001
  4.8230000e-001  9.4902598e-001
  4.8240000e-001  9.4711626e-001
  4.8250000e-001  9.4518936e-001
  4.8260000e-001  9.4324681e-001
  4.8270000e-001  9.4129014e-001
  4.8280000e-001  9.3932093e-001
  4.8290000e-001  9.3734075e-001
  4.8300000e-001  9.3535122e-001
  4.8310000e-001  9.3335398e-001
  4.8320000e-001  9.3135067e-001
  4.8330000e-001  9.2934296e-001
  4.8340000e-001  9.2733254e-001
  4.8350000e-001  9.2532110e-001
  4.8360000e-001  9.2331036e-001
  4.8370000e-001  9.2130203e-001
  4.8380000e-001  9.1929786e-001
  4.8390000e-001  9.1729958e-001
  4.8400000e-001  9.1530894e-001
  4.8410000e-001  9.1332769e-001
  4.8420000e-001  9.1135759e-001
  4.8430000e-001  9.0940040e-001
  4.8440000e-001  9.0745788e-001
  4.8450000e-001  9.0553177e-001
  4.8460000e-001  9.0362385e-001
  4.8470000e-001  9.0173585e-001
  4.8480000e-001  8.9986951e-001
  4.8490000e-001  8.9802658e-001
  4.8500000e-001  8.9620878e-001
  4.8510000e-001  8.9441782e-001
  4.8520000e-001  8.9265539e-001
  4.8530000e-001  8.9092319e-001
  4.8540000e-001  8.8922289e-001
  4.8550000e-001  8.8755613e-001
  4.8560000e-001  8.8592455e-001
  4.8570000e-001  8.8432976e-001
  4.8580000e-001  8.8277334e-001
  4.8590000e-001  8.8125685e-001
  4.8600000e-001  8.7978184e-001
  4.8610000e-001  8.7834980e-001
  4.8620000e-001  8.7696223e-001
  4.8630000e-001  8.7562056e-001
  4.8640000e-001  8.7432622e-001
  4.8650000e-001  8.7308058e-001
  4.8660000e-001  8.7188499e-001
  4.8670000e-001  8.7074076e-001
  4.8680000e-001  8.6964916e-001
  4.8690000e-001  8.6861143e-001
  4.8700000e-001  8.6762874e-001
  4.8710000e-001  8.6670224e-001
  4.8720000e-001  8.6583305e-001
  4.8730000e-001  8.6502221e-001
  4.8740000e-001  8.6427074e-001
  4.8750000e-001  8.6357960e-001
  4.8760000e-001  8.6294970e-001
  4.8770000e-001  8.6238190e-001
  4.8780000e-001  8.6187702e-001
  4.8790000e-001  8.6143581e-001
  4.8800000e-001  8.6105898e-001
  4.8810000e-001  8.6074718e-001
  4.8820000e-001  8.6050099e-001
  4.8830000e-001  8.6032096e-001
  4.8840000e-001  8.6020757e-001
  4.8850000e-001  8.6016122e-001
  4.8860000e-001  8.6018229e-001
  4.8870000e-001  8.6027107e-001
  4.8880000e-001  8.6042779e-001
  4.8890000e-001  8.6065264e-001
  4.8900000e-001  8.6094571e-001
  4.8910000e-001  8.6130707e-001
  4.8920000e-001  8.6173670e-001
  4.8930000e-001  8.6223450e-001
  4.8940000e-001  8.6280035e-001
  4.8950000e-001  8.6343402e-001
  4.8960000e-001  8.6413523e-001
  4.8970000e-001  8.6490365e-001
  4.8980000e-001  8.6573885e-001
  4.8990000e-001  8.6664036e-001
  4.9000000e-001  8.6760763e-001
  4.9010000e-001  8.6864004e-001
  4.9020000e-001  8.6973692e-001
  4.9030000e-001  8.7089750e-001
  4.9040000e-001  8.7212097e-001
  4.9050000e-001  8.7340645e-001
  4.9060000e-001  8.7475297e-001
  4.9070000e-001  8.7615951e-001
  4.9080000e-001  8.7762498e-001
  4.9090000e-001  8.7914822e-001
  4.9100000e-001  8.8072800e-001
  4.9110000e-001  8.8236303e-001
  4.9120000e-001  8.8405195e-001
  4.9130000e-001  8.8579333e-001
  4.9140000e-001  8.8758567e-001
  4.9150000e-001  8.8942742e-001
  4.9160000e-001  8.9131695e-001
  4.9170000e-001  8.9325257e-001
  4.9180000e-001  8.9523254e-001
  4.9190000e-001  8.9725504e-001
  4.9200000e-001  8.9931819e-001
  4.9210000e-001  9.0142005e-001
  4.9220000e-001  9.0355862e-001
  4.9230000e-001  9.0573185e-001
  4.9240000e-001  9.0793762e-001
  4.9250000e-001  9.1017375e-001
  4.9260000e-001  9.1243800e-001
  4.9270000e-001  9.1472810e-001
  4.9280000e-001  9.1704170e-001
  4.9290000e-001  9.1937641e-001
  4.9300000e-001  9.2172977e-001
  4.9310000e-001  9.2409928e-001
  4.9320000e-001  9.2648241e-001
  4.9330000e-001  9.2887655e-001
  4.9340000e-001  9.3127905e-001
  4.9350000e-001  9.3368724e-001
  4.9360000e-001  9.3609837e-001
  4.9370000e-001  9.3850967e-001
  4.9380000e-001  9.4091832e-001
  4.9390000e-001  9.4332147e-001
  4.9400000e-001  9.4571622e-001
  4.9410000e-001  9.4809964e-001
  4.9420000e-001  9.5046877e-001
  4.9430000e-001  9.5282060e-001
  4.9440000e-001  9.5515212e-001
  4.9450000e-001  9.5746025e-001
  4.9460000e-001  9.5974192e-001
  4.9470000e-001  9.6199401e-001
  4.9480000e-001  9.6421338e-001
  4.9490000e-001  9.6639689e-001
  4.9500000e-001  9.6854134e-001
  4.9510000e-001  9.7064354e-001
  4.9520000e-001  9.7270028e-001
  4.9530000e-001  9.7470834e-001
  4.9540000e-001  9.7666447e-001
  4.9550000e-001  9.7856542e-001
  4.9560000e-001  9.8040793e-001
  4.9570000e-001  9.8218875e-001
  4.9580000e-001  9.8390459e-001
  4.9590000e-001  9.8555219e-001
  4.9600000e-001  9.8712828e-001
  4.9610000e-001  9.8862959e-001
  4.9620000e-001  9.9005285e-001
  4.9630000e-001  9.9139480e-001
  4.9640000e-001  9.9265218e-001
  4.9650000e-001  9.9382177e-001
  4.9660000e-001  9.9490033e-001
  4.9670000e-001  9.9588464e-001
  4.9680000e-001  9.9677151e-001
  4.9690000e-001  9.9755776e-001
  4.9700000e-001  9.9824022e-001
  4.9710000e-001  9.9881577e-001
  4.9720000e-001  9.9928129e-001
  4.9730000e-001  9.9963370e-001
  4.9740000e-001  9.9986995e-001
  4.9750000e-001  9.9998700e-001
  4.9760000e-001  9.9998188e-001
  4.9770000e-001  9.9985162e-001
  4.9780000e-001  9.9959331e-001
  4.9790000e-001  9.9920407e-001
  4.9800000e-001  9.9868107e-001
  4.9810000e-001  9.9802150e-001
  4.9820000e-001  9.9722263e-001
  4.9830000e-001  9.9628174e-001
  4.9840000e-001  9.9519620e-001
  4.9850000e-001  9.9396339e-001
  4.9860000e-001  9.9258077e-001
  4.9870000e-001  9.9104586e-001
  4.9880000e-001  9.8935620e-001
  4.9890000e-001  9.8750942e-001
  4.9900000e-001  9.8550321e-001
  4.9910000e-001  9.8333531e-001
  4.9920000e-001  9.8100352e-001
  4.9930000e-001  9.7850572e-001
  4.9940000e-001  9.7583984e-001
  4.9950000e-001  9.7300391e-001
  4.9960000e-001  9.6999598e-001
  4.9970000e-001  9.6681422e-001
  4.9980000e-001  9.6345684e-001
  4.9990000e-001  9.5992215e-001
  5.0000000e-001  9.5620851e-001
  5.0010000e-001  9.5231437e-001
  5.0020000e-001  9.4823826e-001
  5.0030000e-001  9.4397880e-001
  5.0040000e-001  9.3953466e-001
  5.0050000e-001  9.3490462e-001
  5.0060000e-001  9.3008754e-001
  5.0070000e-001  9.2508235e-001
  5.0080000e-001  9.1988808e-001
  5.0090000e-001  9.1450383e-001
  5.0100000e-001  9.0892881e-001
  5.0110000e-001  9.0316231e-001
  5.0120000e-001  8.9720369e-001
  5.0130000e-001  8.9105242e-001
  5.0140000e-001  8.8470806e-001
  5.0150000e-001  8.7817026e-001
  5.0160000e-001  8.7143875e-001
  5.0170000e-001  8.6451336e-001
  5.0180000e-001  8.5739402e-001
  5.0190000e-001  8.5008075e-001
  5.0200000e-001  8.4257365e-001
  5.0210000e-001  8.3487294e-001
  5.0220000e-001  8.2697891e-001
  5.0230000e-001  8.1889195e-001
  5.0240000e-001  8.1061256e-001
  5.0250000e-001  8.0214132e-001
  5.0260000e-001  7.9347890e-001
  5.0270000e-001  7.8462609e-001
  5.0280000e-001  7.7558376e-001
  5.0290000e-001  7.6635285e-001
  5.0300000e-001  7.5693445e-001
  5.0310000e-001  7.4732969e-001
  5.0320000e-001  7.3753982e-001
  5.0330000e-001  7.2756619e-001
  5.0340000e-001  7.1741024e-001
  5.0350000e-001  7.0707348e-001
  5.0360000e-001  6.9655754e-001
  5.0370000e-001  6.8586413e-001
  5.0380000e-001  6.7499505e-001
  5.0390000e-001  6.6395220e-001
  5.0400000e-001  6.5273756e-001
  5.0410000e-001  6.4135320e-001
  5.0420000e-001  6.2980129e-001
  5.0430000e-001  6.1808407e-001
  5.0440000e-001  6.0620388e-001
  5.0450000e-001  5.9416313e-001
  5.0460000e-001  5.8196433e-001
  5.0470000e-001  5.6961007e-001
  5.0480000e-001  5.5710302e-001
  5.0490000e-001  5.4444592e-001
  5.0500000e-001  5.3164160e-001
  5.0510000e-001  5.1869298e-001
  5.0520000e-001  5.0560303e-001
  5.0530000e-001  4.9237482e-001
  5.0540000e-001  4.7901148e-001
  5.0550000e-001  4.6551621e-001
  5.0560000e-001  4.5189228e-001
  5.0570000e-001  4.3814306e-001
  5.0580000e-001  4.2427194e-001
  5.0590000e-001  4.1028241e-001
  5.0600000e-001  3.9617801e-001
  5.0610000e-001  3.8196235e-001
  5.0620000e-001  3.6763909e-001
  5.0630000e-001  3.5321195e-001
  5.0640000e-001  3.3868471e-001
  5.0650000e-001  3.2406122e-001
  5.0660000e-001  3.0934536e-001
  5.0670000e-001  2.9454107e-001
  5.0680000e-001  2.7965233e-001
  5.0690000e-001  2.6468319e-001
  5.0700000e-001  2.4963772e-001
  5.0710000e-001  2.3452005e-001
  5.0720000e-001  2.1933433e-001
  5.0730000e-001  2.0408477e-001
  5.0740000e-001  1.8877560e-001
  5.0750000e-001  1.7341110e-001
  5.0760000e-001  1.5799556e-001
  5.0770000e-001  1.4253332e-001
  5.0780000e-001  1.2702874e-001
  5.0790000e-001  1.1148620e-001
  5.0800000e-001  9.5910094e-002
  5.0810000e-001  8.0304859e-002
  5.0820000e-001  6.4674935e-002
  5.0830000e-001  4.9024777e-002
  5.0840000e-001  3.3358858e-002
  5.0850000e-001  1.7681657e-002
  5.0860000e-001  1.9976632e-003
  5.0870000e-001 -1.3688628e-002
  5.0880000e-001 -2.9372721e-002
  5.0890000e-001 -4.5050115e-002
  5.0900000e-001 -6.0716314e-002
  5.0910000e-001 -7.6366826e-002
  5.0920000e-001 -9.1997164e-002
  5.0930000e-001 -1.0760285e-001
  5.0940000e-001 -1.2317942e-001
  5.0950000e-001 -1.3872242e-001
  5.0960000e-001 -1.5422741e-001
  5.0970000e-001 -1.6968998e-001
  5.0980000e-001 -1.8510573e-001
  5.0990000e-001 -2.0047029e-001
  5.1000000e-001 -2.1577930e-001
  5.1010000e-001 -2.3102845e-001
  5.1020000e-001 -2.4621345e-001
  5.1030000e-001 -2.6133004e-001
  5.1040000e-001 -2.7637400e-001
  5.1050000e-001 -2.9134114e-001
  5.1060000e-001 -3.0622732e-001
  5.1070000e-001 -3.2102843e-001
  5.1080000e-001 -3.3574042e-001
  5.1090000e-001 -3.5035927e-001
  5.1100000e-001 -3.6488101e-001
  5.1110000e-001 -3.7930173e-001
  5.1120000e-001 -3.9361756e-001
  5.1130000e-001 -4.0782470e-001
  5.1140000e-001 -4.2191939e-001
  5.1150000e-001 -4.3589794e-001
  5.1160000e-001 -4.4975672e-001
  5.1170000e-001 -4.6349216e-001
  5.1180000e-001 -4.7710074e-001
  5.1190000e-001 -4.9057904e-001
  5.1200000e-001 -5.0392367e-001
  5.1210000e-001 -5.1713133e-001
  5.1220000e-001 -5.3019880e-001
  5.1230000e-001 -5.4312291e-001
  5.1240000e-001 -5.5590058e-001
  5.1250000e-001 -5.6852881e-001
  5.1260000e-001 -5.8100466e-001
  5.1270000e-001 -5.9332528e-001
  5.1280000e-001 -6.0548791e-001
  5.1290000e-001 -6.1748986e-001
  5.1300000e-001 -6.2932852e-001
  5.1310000e-001 -6.4100139e-001
  5.1320000e-001 -6.5250602e-001
  5.1330000e-001 -6.6384007e-001
  5.1340000e-001 -6.7500129e-001
  5.1350000e-001 -6.8598751e-001
  5.1360000e-001 -6.9679665e-001
  5.1370000e-001 -7.0742674e-001
  5.1380000e-001 -7.1787587e-001
  5.1390000e-001 -7.2814226e-001
  5.1400000e-001 -7.3822419e-001
  5.1410000e-001 -7.4812007e-001
  5.1420000e-001 -7.5782837e-001
  5.1430000e-001 -7.6734768e-001
  5.1440000e-001 -7.7667669e-001
  5.1450000e-001 -7.8581417e-001
  5.1460000e-001 -7.9475899e-001
  5.1470000e-001 -8.0351014e-001
  5.1480000e-001 -8.1206669e-001
  5.1490000e-001 -8.2042780e-001
  5.1500000e-001 -8.2859275e-001
  5.1510000e-001 -8.3656091e-001
  5.1520000e-001 -8.4433176e-001
  5.1530000e-001 -8.5190485e-001
  5.1540000e-001 -8.5927988e-001
  5.1550000e-001 -8.6645659e-001
  5.1560000e-001 -8.7343486e-001
  5.1570000e-001 -8.8021467e-001
  5.1580000e-001 -8.8679606e-001
  5.1590000e-001 -8.9317923e-001
  5.1600000e-001 -8.9936441e-001
  5.1610000e-001 -9.0535199e-001
  5.1620000e-001 -9.1114241e-001
  5.1630000e-001 -9.1673623e-001
  5.1640000e-001 -9.2213410e-001
  5.1650000e-001 -9.2733678e-001
  5.1660000e-001 -9.3234510e-001
  5.1670000e-001 -9.3716000e-001
  5.1680000e-001 -9.4178250e-001
  5.1690000e-001 -9.4621374e-001
  5.1700000e-001 -9.5045492e-001
  5.1710000e-001 -9.5450734e-001
  5.1720000e-001 -9.5837240e-001
  5.1730000e-001 -9.6205157e-001
  5.1740000e-001 -9.6554643e-001
  5.1750000e-001 -9.6885863e-001
  5.1760000e-001 -9.7198990e-001
  5.1770000e-001 -9.7494206e-001
  5.1780000e-001 -9.7771702e-001
  5.1790000e-001 -9.8031676e-001
  5.1800000e-001 -9.8274334e-001
  5.1810000e-001 -9.8499889e-001
  5.1820000e-001 -9.8708564e-001
  5.1830000e-001 -9.8900586e-001
  5.1840000e-001 -9.9076193e-001
  5.1850000e-001 -9.9235627e-001
  5.1860000e-001 -9.9379138e-001
  5.1870000e-001 -9.9506983e-001
  5.1880000e-001 -9.9619426e-001
  5.1890000e-001 -9.9716736e-001
  5.1900000e-001 -9.9799188e-001
  5.1910000e-001 -9.9867066e-001
  5.1920000e-001 -9.9920656e-001
  5.1930000e-001 -9.9960251e-001
  5.1940000e-001 -9.9986151e-001
  5.1950000e-001 -9.9998658e-001
  5.1960000e-001 -9.9998083e-001
  5.1970000e-001 -9.9984737e-001
  5.1980000e-001 -9.9958940e-001
  5.1990000e-001 -9.9921013e-001
  5.2000000e-001 -9.9871284e-001
  5.2010000e-001 -9.9810081e-001
  5.2020000e-001 -9.9737740e-001
  5.2030000e-001 -9.9654597e-001
  5.2040000e-001 -9.9560994e-001
  5.2050000e-001 -9.9457274e-001
  5.2060000e-001 -9.9343782e-001
  5.2070000e-001 -9.9220869e-001
  5.2080000e-001 -9.9088885e-001
  5.2090000e-001 -9.8948183e-001
  5.2100000e-001 -9.8799118e-001
  5.2110000e-001 -9.8642047e-001
  5.2120000e-001 -9.8477328e-001
  5.2130000e-001 -9.8305319e-001
  5.2140000e-001 -9.8126380e-001
  5.2150000e-001 -9.7940872e-001
  5.2160000e-001 -9.7749156e-001
  5.2170000e-001 -9.7551592e-001
  5.2180000e-001 -9.7348542e-001
  5.2190000e-001 -9.7140365e-001
  5.2200000e-001 -9.6927422e-001
  5.2210000e-001 -9.6710072e-001
  5.2220000e-001 -9.6488673e-001
  5.2230000e-001 -9.6263582e-001
  5.2240000e-001 -9.6035154e-001
  5.2250000e-001 -9.5803743e-001
  5.2260000e-001 -9.5569699e-001
  5.2270000e-001 -9.5333374e-001
  5.2280000e-001 -9.5095113e-001
  5.2290000e-001 -9.4855261e-001
  5.2300000e-001 -9.4614159e-001
  5.2310000e-001 -9.4372146e-001
  5.2320000e-001 -9.4129556e-001
  5.2330000e-001 -9.3886721e-001
  5.2340000e-001 -9.3643969e-001
  5.2350000e-001 -9.3401624e-001
  5.2360000e-001 -9.3160004e-001
  5.2370000e-001 -9.2919426e-001
  5.2380000e-001 -9.2680199e-001
  5.2390000e-001 -9.2442630e-001
  5.2400000e-001 -9.2207020e-001
  5.2410000e-001 -9.1973664e-001
  5.2420000e-001 -9.1742853e-001
  5.2430000e-001 -9.1514871e-001
  5.2440000e-001 -9.1289997e-001
  5.2450000e-001 -9.1068506e-001
  5.2460000e-001 -9.0850663e-001
  5.2470000e-001 -9.0636729e-001
  5.2480000e-001 -9.0426960e-001
  5.2490000e-001 -9.0221603e-001
  5.2500000e-001 -9.0020899e-001
  5.2510000e-001 -8.9825083e-001
  5.2520000e-001 -8.9634381e-001
  5.2530000e-001 -8.9449015e-001
  5.2540000e-001 -8.9269196e-001
  5.2550000e-001 -8.9095131e-001
  5.2560000e-001 -8.8927016e-001
  5.2570000e-001 -8.8765043e-001
  5.2580000e-001 -8.8609393e-001
  5.2590000e-001 -8.8460241e-001
  5.2600000e-001 -8.8317754e-001
  5.2610000e-001 -8.8182089e-001
  5.2620000e-001 -8.8053398e-001
  5.2630000e-001 -8.7931820e-001
  5.2640000e-001 -8.7817491e-001
  5.2650000e-001 -8.7710535e-001
  5.2660000e-001 -8.7611068e-001
  5.2670000e-001 -8.7519198e-001
  5.2680000e-001 -8.7435024e-001
  5.2690000e-001 -8.7358637e-001
  5.2700000e-001 -8.7290117e-001
  5.2710000e-001 -8.7229539e-001
  5.2720000e-001 -8.7176965e-001
  5.2730000e-001 -8.7132451e-001
  5.2740000e-001 -8.7096043e-001
  5.2750000e-001 -8.7067778e-001
  5.2760000e-001 -8.7047683e-001
  5.2770000e-001 -8.7035779e-001
  5.2780000e-001 -8.7032075e-001
  5.2790000e-001 -8.7036573e-001
  5.2800000e-001 -8.7049264e-001
  5.2810000e-001 -8.7070132e-001
  5.2820000e-001 -8.7099152e-001
  5.2830000e-001 -8.7136288e-001
  5.2840000e-001 -8.7181497e-001
  5.2850000e-001 -8.7234728e-001
  5.2860000e-001 -8.7295918e-001
  5.2870000e-001 -8.7364998e-001
  5.2880000e-001 -8.7441889e-001
  5.2890000e-001 -8.7526504e-001
  5.2900000e-001 -8.7618748e-001
  5.2910000e-001 -8.7718515e-001
  5.2920000e-001 -8.7825694e-001
  5.2930000e-001 -8.7940162e-001
  5.2940000e-001 -8.8061792e-001
  5.2950000e-001 -8.8190444e-001
  5.2960000e-001 -8.8325973e-001
  5.2970000e-001 -8.8468227e-001
  5.2980000e-001 -8.8617043e-001
  5.2990000e-001 -8.8772252e-001
  5.3000000e-001 -8.8933677e-001
  5.3010000e-001 -8.9101134e-001
  5.3020000e-001 -8.9274432e-001
  5.3030000e-001 -8.9453370e-001
  5.3040000e-001 -8.9637744e-001
  5.3050000e-001 -8.9827339e-001
  5.3060000e-001 -9.0021937e-001
  5.3070000e-001 -9.0221310e-001
  5.3080000e-001 -9.0425225e-001
  5.3090000e-001 -9.0633442e-001
  5.3100000e-001 -9.0845717e-001
  5.3110000e-001 -9.1061798e-001
  5.3120000e-001 -9.1281426e-001
  5.3130000e-001 -9.1504338e-001
  5.3140000e-001 -9.1730266e-001
  5.3150000e-001 -9.1958936e-001
  5.3160000e-001 -9.2190067e-001
  5.3170000e-001 -9.2423377e-001
  5.3180000e-001 -9.2658576e-001
  5.3190000e-001 -9.2895370e-001
  5.3200000e-001 -9.3133461e-001
  5.3210000e-001 -9.3372548e-001
  5.3220000e-001 -9.3612323e-001
  5.3230000e-001 -9.3852478e-001
  5.3240000e-001 -9.4092699e-001
  5.3250000e-001 -9.4332669e-001
  5.3260000e-001 -9.4572067e-001
  5.3270000e-001 -9.4810572e-001
  5.3280000e-001 -9.5047857e-001
  5.3290000e-001 -9.5283594e-001
  5.3300000e-001 -9.5517454e-001
  5.3310000e-001 -9.5749103e-001
  5.3320000e-001 -9.5978207e-001
  5.3330000e-001 -9.6204431e-001
  5.3340000e-001 -9.6427436e-001
  5.3350000e-001 -9.6646885e-001
  5.3360000e-001 -9.6862438e-001
  5.3370000e-001 -9.7073755e-001
  5.3380000e-001 -9.7280496e-001
  5.3390000e-001 -9.7482318e-001
  5.3400000e-001 -9.7678882e-001
  5.3410000e-001 -9.7869847e-001
  5.3420000e-001 -9.8054872e-001
  5.3430000e-001 -9.8233617e-001
  5.3440000e-001 -9.8405744e-001
  5.3450000e-001 -9.8570915e-001
  5.3460000e-001 -9.8728792e-001
  5.3470000e-001 -9.8879042e-001
  5.3480000e-001 -9.9021331e-001
  5.3490000e-001 -9.9155327e-001
  5.3500000e-001 -9.9280702e-001
  5.3510000e-001 -9.9397128e-001
  5.3520000e-001 -9.9504282e-001
  5.3530000e-001 -9.9601842e-001
  5.3540000e-001 -9.9689490e-001
  5.3550000e-001 -9.9766912e-001
  5.3560000e-001 -9.9833794e-001
  5.3570000e-001 -9.9889831e-001
  5.3580000e-001 -9.9934716e-001
  5.3590000e-001 -9.9968152e-001
  5.3600000e-001 -9.9989841e-001
  5.3610000e-001 -9.9999493e-001
  5.3620000e-001 -9.9996822e-001
  5.3630000e-001 -9.9981544e-001
  5.3640000e-001 -9.9953384e-001
  5.3650000e-001 -9.9912070e-001
  5.3660000e-001 -9.9857336e-001
  5.3670000e-001 -9.9788921e-001
  5.3680000e-001 -9.9706571e-001
  5.3690000e-001 -9.9610037e-001
  5.3700000e-001 -9.9499075e-001
  5.3710000e-001 -9.9373449e-001
  5.3720000e-001 -9.9232929e-001
  5.3730000e-001 -9.9077290e-001
  5.3740000e-001 -9.8906317e-001
  5.3750000e-001 -9.8719799e-001
  5.3760000e-001 -9.8517532e-001
  5.3770000e-001 -9.8299321e-001
  5.3780000e-001 -9.8064976e-001
  5.3790000e-001 -9.7814316e-001
  5.3800000e-001 -9.7547167e-001
  5.3810000e-001 -9.7263363e-001
  5.3820000e-001 -9.6962744e-001
  5.3830000e-001 -9.6645160e-001
  5.3840000e-001 -9.6310468e-001
  5.3850000e-001 -9.5958533e-001
  5.3860000e-001 -9.5589228e-001
  5.3870000e-001 -9.5202434e-001
  5.3880000e-001 -9.4798041e-001
  5.3890000e-001 -9.4375947e-001
  5.3900000e-001 -9.3936059e-001
  5.3910000e-001 -9.3478291e-001
  5.3920000e-001 -9.3002567e-001
  5.3930000e-001 -9.2508819e-001
  5.3940000e-001 -9.1996987e-001
  5.3950000e-001 -9.1467021e-001
  5.3960000e-001 -9.0918880e-001
  5.3970000e-001 -9.0352530e-001
  5.3980000e-001 -8.9767948e-001
  5.3990000e-001 -8.9165117e-001
  5.4000000e-001 -8.8544032e-001
  5.4010000e-001 -8.7904694e-001
  5.4020000e-001 -8.7247115e-001
  5.4030000e-001 -8.6571316e-001
  5.4040000e-001 -8.5877324e-001
  5.4050000e-001 -8.5165179e-001
  5.4060000e-001 -8.4434926e-001
  5.4070000e-001 -8.3686621e-001
  5.4080000e-001 -8.2920329e-001
  5.4090000e-001 -8.2136122e-001
  5.4100000e-001 -8.1334083e-001
  5.4110000e-001 -8.0514302e-001
  5.4120000e-001 -7.9676878e-001
  5.4130000e-001 -7.8821919e-001
  5.4140000e-001 -7.7949542e-001
  5.4150000e-001 -7.7059870e-001
  5.4160000e-001 -7.6153038e-001
  5.4170000e-001 -7.5229187e-001
  5.4180000e-001 -7.4288466e-001
  5.4190000e-001 -7.3331034e-001
  5.4200000e-001 -7.2357056e-001
  5.4210000e-001 -7.1366707e-001
  5.4220000e-001 -7.0360169e-001
  5.4230000e-001 -6.9337631e-001
  5.4240000e-001 -6.8299291e-001
  5.4250000e-001 -6.7245354e-001
  5.4260000e-001 -6.6176032e-001
  5.4270000e-001 -6.5091546e-001
  5.4280000e-001 -6.3992122e-001
  5.4290000e-001 -6.2877994e-001
  5.4300000e-001 -6.1749403e-001
  5.4310000e-001 -6.0606599e-001
  5.4320000e-001 -5.9449834e-001
  5.4330000e-001 -5.8279371e-001
  5.4340000e-001 -5.7095477e-001
  5.4350000e-001 -5.5898426e-001
  5.4360000e-001 -5.4688498e-001
  5.4370000e-001 -5.3465978e-001
  5.4380000e-001 -5.2231159e-001
  5.4390000e-001 -5.0984338e-001
  5.4400000e-001 -4.9725817e-001
  5.4410000e-001 -4.8455905e-001
  5.4420000e-001 -4.7174914e-001
  5.4430000e-001 -4.5883163e-001
  5.4440000e-001 -4.4580974e-001
  5.4450000e-001 -4.3268675e-001
  5.4460000e-001 -4.1946597e-001
  5.4470000e-001 -4.0615077e-001
  5.4480000e-001 -3.9274455e-001
  5.4490000e-001 -3.7925073e-001
  5.4500000e-001 -3.6567281e-001
  5.4510000e-001 -3.5201428e-001
  5.4520000e-001 -3.3827869e-001
  5.4530000e-001 -3.2446960e-001
  5.4540000e-001 -3.1059063e-001
  5.4550000e-001 -2.9664539e-001
  5.4560000e-001 -2.8263754e-001
  5.4570000e-001 -2.6857075e-001
  5.4580000e-001 -2.5444872e-001
  5.4590000e-001 -2.4027516e-001
  5.4600000e-001 -2.2605379e-001
  5.4610000e-001 -2.1178837e-001
  5.4620000e-001 -1.9748264e-001
  5.4630000e-001 -1.8314039e-001
  5.4640000e-001 -1.6876537e-001
  5.4650000e-001 -1.5436137e-001
  5.4660000e-001 -1.3993219e-001
  5.4670000e-001 -1.2548159e-001
  5.4680000e-001 -1.1101339e-001
  5.4690000e-001 -9.6531347e-002
  5.4700000e-001 -8.2039262e-002
  5.4710000e-001 -6.7540907e-002
  5.4720000e-001 -5.3040049e-002
  5.4730000e-001 -3.8540450e-002
  5.4740000e-001 -2.4045854e-002
  5.4750000e-001 -9.5599977e-003
  5.4760000e-001  4.9134029e-003
  5.4770000e-001  1.9370647e-002
  5.4780000e-001  3.3808054e-002
  5.4790000e-001  4.8221964e-002
  5.4800000e-001  6.2608742e-002
  5.4810000e-001  7.6964777e-002
  5.4820000e-001  9.1286483e-002
  5.4830000e-001  1.0557031e-001
  5.4840000e-001  1.1981273e-001
  5.4850000e-001  1.3401024e-001
  5.4860000e-001  1.4815940e-001
  5.4870000e-001  1.6225678e-001
  5.4880000e-001  1.7629900e-001
  5.4890000e-001  1.9028270e-001
  5.4900000e-001  2.0420459e-001
  5.4910000e-001  2.1806140e-001
  5.4920000e-001  2.3184991e-001
  5.4930000e-001  2.4556695e-001
  5.4940000e-001  2.5920939e-001
  5.4950000e-001  2.7277416e-001
  5.4960000e-001  2.8625822e-001
  5.4970000e-001  2.9965860e-001
  5.4980000e-001  3.1297237e-001
  5.4990000e-001  3.2619666e-001
  5.5000000e-001  3.3932865e-001
  5.5010000e-001  3.5236559e-001
  5.5020000e-001  3.6530478e-001
  5.5030000e-001  3.7814356e-001
  5.5040000e-001  3.9087936e-001
  5.5050000e-001  4.0350965e-001
  5.5060000e-001  4.1603198e-001
  5.5070000e-001  4.2844393e-001
  5.5080000e-001  4.4074319e-001
  5.5090000e-001  4.5292747e-001
  5.5100000e-001  4.6499458e-001
  5.5110000e-001  4.7694237e-001
  5.5120000e-001  4.8876878e-001
  5.5130000e-001  5.0047181e-001
  5.5140000e-001  5.1204951e-001
  5.5150000e-001  5.2350003e-001
  5.5160000e-001  5.3482156e-001
  5.5170000e-001  5.4601239e-001
  5.5180000e-001  5.5707085e-001
  5.5190000e-001  5.6799537e-001
  5.5200000e-001  5.7878444e-001
  5.5210000e-001  5.8943661e-001
  5.5220000e-001  5.9995051e-001
  5.5230000e-001  6.1032486e-001
  5.5240000e-001  6.2055843e-001
  5.5250000e-001  6.3065007e-001
  5.5260000e-001  6.4059871e-001
  5.5270000e-001  6.5040334e-001
  5.5280000e-001  6.6006303e-001
  5.5290000e-001  6.6957693e-001
  5.5300000e-001  6.7894425e-001
  5.5310000e-001  6.8816428e-001
  5.5320000e-001  6.9723639e-001
  5.5330000e-001  7.0616001e-001
  5.5340000e-001  7.1493465e-001
  5.5350000e-001  7.2355988e-001
  5.5360000e-001  7.3203536e-001
  5.5370000e-001  7.4036082e-001
  5.5380000e-001  7.4853603e-001
  5.5390000e-001  7.5656088e-001
  5.5400000e-001  7.6443529e-001
  5.5410000e-001  7.7215926e-001
  5.5420000e-001  7.7973287e-001
  5.5430000e-001  7.8715626e-001
  5.5440000e-001  7.9442964e-001
  5.5450000e-001  8.0155328e-001
  5.5460000e-001  8.0852752e-001
  5.5470000e-001  8.1535277e-001
  5.5480000e-001  8.2202950e-001
  5.5490000e-001  8.2855825e-001
  5.5500000e-001  8.3493961e-001
  5.5510000e-001  8.4117425e-001
  5.5520000e-001  8.4726288e-001
  5.5530000e-001  8.5320628e-001
  5.5540000e-001  8.5900530e-001
  5.5550000e-001  8.6466082e-001
  5.5560000e-001  8.7017381e-001
  5.5570000e-001  8.7554527e-001
  5.5580000e-001  8.8077627e-001
  5.5590000e-001  8.8586793e-001
  5.5600000e-001  8.9082141e-001
  5.5610000e-001  8.9563793e-001
  5.5620000e-001  9.0031877e-001
  5.5630000e-001  9.0486524e-001
  5.5640000e-001  9.0927871e-001
  5.5650000e-001  9.1356059e-001
  5.5660000e-001  9.1771234e-001
  5.5670000e-001  9.2173545e-001
  5.5680000e-001  9.2563146e-001
  5.5690000e-001  9.2940196e-001
  5.5700000e-001  9.3304857e-001
  5.5710000e-001  9.3657293e-001
  5.5720000e-001  9.3997676e-001
  5.5730000e-001  9.4326176e-001
  5.5740000e-001  9.4642971e-001
  5.5750000e-001  9.4948240e-001
  5.5760000e-001  9.5242165e-001
  5.5770000e-001  9.5524931e-001
  5.5780000e-001  9.5796726e-001
  5.5790000e-001  9.6057740e-001
  5.5800000e-001  9.6308166e-001
  5.5810000e-001  9.6548199e-001
  5.5820000e-001  9.6778037e-001
  5.5830000e-001  9.6997878e-001
  5.5840000e-001  9.7207923e-001
  5.5850000e-001  9.7408376e-001
  5.5860000e-001  9.7599439e-001
  5.5870000e-001  9.7781319e-001
  5.5880000e-001  9.7954222e-001
  5.5890000e-001  9.8118355e-001
  5.5900000e-001  9.8273928e-001
  5.5910000e-001  9.8421149e-001
  5.5920000e-001  9.8560228e-001
  5.5930000e-001  9.8691376e-001
  5.5940000e-001  9.8814803e-001
  5.5950000e-001  9.8930720e-001
  5.5960000e-001  9.9039337e-001
  5.5970000e-001  9.9140865e-001
  5.5980000e-001  9.9235515e-001
  5.5990000e-001  9.9323495e-001
  5.6000000e-001  9.9405016e-001
  5.6010000e-001  9.9480286e-001
  5.6020000e-001  9.9549513e-001
  5.6030000e-001  9.9612902e-001
  5.6040000e-001  9.9670661e-001
  5.6050000e-001  9.9722993e-001
  5.6060000e-001  9.9770101e-001
  5.6070000e-001  9.9812186e-001
  5.6080000e-001  9.9849449e-001
  5.6090000e-001  9.9882088e-001
  5.6100000e-001  9.9910299e-001
  5.6110000e-001  9.9934275e-001
  5.6120000e-001  9.9954210e-001
  5.6130000e-001  9.9970292e-001
  5.6140000e-001  9.9982711e-001
  5.6150000e-001  9.9991650e-001
  5.6160000e-001  9.9997293e-001
  5.6170000e-001  9.9999819e-001
  5.6180000e-001  9.9999406e-001
  5.6190000e-001  9.9996229e-001
  5.6200000e-001  9.9990458e-001
  5.6210000e-001  9.9982263e-001
  5.6220000e-001  9.9971809e-001
  5.6230000e-001  9.9959257e-001
  5.6240000e-001  9.9944769e-001
  5.6250000e-001  9.9928498e-001
  5.6260000e-001  9.9910598e-001
  5.6270000e-001  9.9891217e-001
  5.6280000e-001  9.9870500e-001
  5.6290000e-001  9.9848590e-001
  5.6300000e-001  9.9825625e-001
  5.6310000e-001  9.9801739e-001
  5.6320000e-001  9.9777063e-001
  5.6330000e-001  9.9751723e-001
  5.6340000e-001  9.9725843e-001
  5.6350000e-001  9.9699543e-001
  5.6360000e-001  9.9672936e-001
  5.6370000e-001  9.9646135e-001
  5.6380000e-001  9.9619248e-001
  5.6390000e-001  9.9592376e-001
  5.6400000e-001  9.9565621e-001
  5.6410000e-001  9.9539077e-001
  5.6420000e-001  9.9512835e-001
  5.6430000e-001  9.9486982e-001
  5.6440000e-001  9.9461603e-001
  5.6450000e-001  9.9436775e-001
  5.6460000e-001  9.9412574e-001
  5.6470000e-001  9.9389071e-001
  5.6480000e-001  9.9366332e-001
  5.6490000e-001  9.9344421e-001
  5.6500000e-001  9.9323396e-001
  5.6510000e-001  9.9303312e-001
  5.6520000e-001  9.9284220e-001
  5.6530000e-001  9.9266166e-001
  5.6540000e-001  9.9249193e-001
  5.6550000e-001  9.9233341e-001
  5.6560000e-001  9.9218645e-001
  5.6570000e-001  9.9205135e-001
  5.6580000e-001  9.9192839e-001
  5.6590000e-001  9.9181780e-001
  5.6600000e-001  9.9171979e-001
  5.6610000e-001  9.9163453e-001
  5.6620000e-001  9.9156212e-001
  5.6630000e-001  9.9150268e-001
  5.6640000e-001  9.9145624e-001
  5.6650000e-001  9.9142285e-001
  5.6660000e-001  9.9140248e-001
  5.6670000e-001  9.9139508e-001
  5.6680000e-001  9.9140059e-001
  5.6690000e-001  9.9141890e-001
  5.6700000e-001  9.9144985e-001
  5.6710000e-001  9.9149330e-001
  5.6720000e-001  9.9154903e-001
  5.6730000e-001  9.9161681e-001
  5.6740000e-001  9.9169641e-001
  5.6750000e-001  9.9178752e-001
  5.6760000e-001  9.9188985e-001
  5.6770000e-001  9.9200306e-001
  5.6780000e-001  9.9212680e-001
  5.6790000e-001  9.9226068e-001
  5.6800000e-001  9.9240430e-001
  5.6810000e-001  9.9255724e-001
  5.6820000e-001  9.9271906e-001
  5.6830000e-001  9.9288928e-001
  5.6840000e-001  9.9306743e-001
  5.6850000e-001  9.9325301e-001
  5.6860000e-001  9.9344551e-001
  5.6870000e-001  9.9364438e-001
  5.6880000e-001  9.9384909e-001
  5.6890000e-001  9.9405907e-001
  5.6900000e-001  9.9427376e-001
  5.6910000e-001  9.9449256e-001
  5.6920000e-001  9.9471490e-001
  5.6930000e-001  9.9494016e-001
  5.6940000e-001  9.9516773e-001
  5.6950000e-001  9.9539701e-001
  5.6960000e-001  9.9562735e-001
  5.6970000e-001  9.9585815e-001
  5.6980000e-001  9.9608875e-001
  5.6990000e-001  9.9631853e-001
  5.7000000e-001  9.9654685e-001
  5.7010000e-001  9.9677308e-001
  5.7020000e-001  9.9699657e-001
  5.7030000e-001  9.9721668e-001
  5.7040000e-001  9.9743279e-001
  5.7050000e-001  9.9764426e-001
  5.7060000e-001  9.9785047e-001
  5.7070000e-001  9.9805079e-001
  5.7080000e-001  9.9824462e-001
  5.7090000e-001  9.9843133e-001
  5.7100000e-001  9.9861033e-001
  5.7110000e-001  9.9878104e-001
  5.7120000e-001  9.9894286e-001
  5.7130000e-001  9.9909524e-001
  5.7140000e-001  9.9923761e-001
  5.7150000e-001  9.9936942e-001
  5.7160000e-001  9.9949015e-001
  5.7170000e-001  9.9959928e-001
  5.7180000e-001  9.9969631e-001
  5.7190000e-001  9.9978074e-001
  5.7200000e-001  9.9985211e-001
  5.7210000e-001  9.9990998e-001
  5.7220000e-001  9.9995389e-001
  5.7230000e-001  9.9998345e-001
  5.7240000e-001  9.9999825e-001
  5.7250000e-001  9.9999792e-001
  5.7260000e-001  9.9998210e-001
  5.7270000e-001  9.9995047e-001
  5.7280000e-001  9.9990271e-001
  5.7290000e-001  9.9983853e-001
  5.7300000e-001  9.9975768e-001
  5.7310000e-001  9.9965990e-001
  5.7320000e-001  9.9954498e-001
  5.7330000e-001  9.9941273e-001
  5.7340000e-001  9.9926298e-001
  5.7350000e-001  9.9909558e-001
  5.7360000e-001  9.9891043e-001
  5.7370000e-001  9.9870742e-001
  5.7380000e-001  9.9848650e-001
  5.7390000e-001  9.9824763e-001
  5.7400000e-001  9.9799078e-001
  5.7410000e-001  9.9771599e-001
  5.7420000e-001  9.9742328e-001
  5.7430000e-001  9.9711273e-001
  5.7440000e-001  9.9678444e-001
  5.7450000e-001  9.9643852e-001
  5.7460000e-001  9.9607513e-001
  5.7470000e-001  9.9569445e-001
  5.7480000e-001  9.9529667e-001
  5.7490000e-001  9.9488203e-001
  5.7500000e-001  9.9445079e-001
  5.7510000e-001  9.9400324e-001
  5.7520000e-001  9.9353968e-001
  5.7530000e-001  9.9306045e-001
  5.7540000e-001  9.9256592e-001
  5.7550000e-001  9.9205648e-001
  5.7560000e-001  9.9153253e-001
  5.7570000e-001  9.9099453e-001
  5.7580000e-001  9.9044294e-001
  5.7590000e-001  9.8987824e-001
  5.7600000e-001  9.8930095e-001
  5.7610000e-001  9.8871161e-001
  5.7620000e-001  9.8811077e-001
  5.7630000e-001  9.8749901e-001
  5.7640000e-001  9.8687694e-001
  5.7650000e-001  9.8624519e-001
  5.7660000e-001  9.8560439e-001
  5.7670000e-001  9.8495522e-001
  5.7680000e-001  9.8429835e-001
  5.7690000e-001  9.8363448e-001
  5.7700000e-001  9.8296434e-001
  5.7710000e-001  9.8228867e-001
  5.7720000e-001  9.8160821e-001
  5.7730000e-001  9.8092373e-001
  5.7740000e-001  9.8023601e-001
  5.7750000e-001  9.7954585e-001
  5.7760000e-001  9.7885406e-001
  5.7770000e-001  9.7816145e-001
  5.7780000e-001  9.7746886e-001
  5.7790000e-001  9.7677712e-001
  5.7800000e-001  9.7608709e-001
  5.7810000e-001  9.7539961e-001
  5.7820000e-001  9.7471555e-001
  5.7830000e-001  9.7403578e-001
  5.7840000e-001  9.7336117e-001
  5.7850000e-001  9.7269260e-001
  5.7860000e-001  9.7203094e-001
  5.7870000e-001  9.7137708e-001
  5.7880000e-001  9.7073189e-001
  5.7890000e-001  9.7009625e-001
  5.7900000e-001  9.6947103e-001
  5.7910000e-001  9.6885712e-001
  5.7920000e-001  9.6825537e-001
  5.7930000e-001  9.6766666e-001
  5.7940000e-001  9.6709183e-001
  5.7950000e-001  9.6653173e-001
  5.7960000e-001  9.6598720e-001
  5.7970000e-001  9.6545906e-001
  5.7980000e-001  9.6494814e-001
  5.7990000e-001  9.6445523e-001
  5.8000000e-001  9.6398112e-001
  5.8010000e-001  9.6352659e-001
  5.8020000e-001  9.6309238e-001
  5.8030000e-001  9.6267925e-001
  5.8040000e-001  9.6228789e-001
  5.8050000e-001  9.6191902e-001
  5.8060000e-001  9.6157331e-001
  5.8070000e-001  9.6125141e-001
  5.8080000e-001  9.6095396e-001
  5.8090000e-001  9.6068155e-001
  5.8100000e-001  9.6043477e-001
  5.8110000e-001  9.6021417e-001
  5.8120000e-001  9.6002027e-001
  5.8130000e-001  9.5985356e-001
  5.8140000e-001  9.5971451e-001
  5.8150000e-001  9.5960354e-001
  5.8160000e-001  9.5952105e-001
  5.8170000e-001  9.5946740e-001
  5.8180000e-001  9.5944292e-001
  5.8190000e-001  9.5944790e-001
  5.8200000e-001  9.5948260e-001
  5.8210000e-001  9.5954723e-001
  5.8220000e-001  9.5964196e-001
  5.8230000e-001  9.5976693e-001
  5.8240000e-001  9.5992224e-001
  5.8250000e-001  9.6010793e-001
  5.8260000e-001  9.6032402e-001
  5.8270000e-001  9.6057048e-001
  5.8280000e-001  9.6084722e-001
  5.8290000e-001  9.6115412e-001
  5.8300000e-001  9.6149101e-001
  5.8310000e-001  9.6185767e-001
  5.8320000e-001  9.6225384e-001
  5.8330000e-001  9.6267920e-001
  5.8340000e-001  9.6313340e-001
  5.8350000e-001  9.6361601e-001
  5.8360000e-001  9.6412659e-001
  5.8370000e-001  9.6466461e-001
  5.8380000e-001  9.6522951e-001
  5.8390000e-001  9.6582069e-001
  5.8400000e-001  9.6643746e-001
  5.8410000e-001  9.6707912e-001
  5.8420000e-001  9.6774489e-001
  5.8430000e-001  9.6843395e-001
  5.8440000e-001  9.6914542e-001
  5.8450000e-001  9.6987836e-001
  5.8460000e-001  9.7063180e-001
  5.8470000e-001  9.7140470e-001
  5.8480000e-001  9.7219595e-001
  5.8490000e-001  9.7300443e-001
  5.8500000e-001  9.7382892e-001
  5.8510000e-001  9.7466817e-001
  5.8520000e-001  9.7552088e-001
  5.8530000e-001  9.7638568e-001
  5.8540000e-001  9.7726117e-001
  5.8550000e-001  9.7814587e-001
  5.8560000e-001  9.7903826e-001
  5.8570000e-001  9.7993677e-001
  5.8580000e-001  9.8083978e-001
  5.8590000e-001  9.8174560e-001
  5.8600000e-001  9.8265252e-001
  5.8610000e-001  9.8355874e-001
  5.8620000e-001  9.8446245e-001
  5.8630000e-001  9.8536176e-001
  5.8640000e-001  9.8625474e-001
  5.8650000e-001  9.8713942e-001
  5.8660000e-001  9.8801378e-001
  5.8670000e-001  9.8887573e-001
  5.8680000e-001  9.8972317e-001
  5.8690000e-001  9.9055393e-001
  5.8700000e-001  9.9136581e-001
  5.8710000e-001  9.9215655e-001
  5.8720000e-001  9.9292386e-001
  5.8730000e-001  9.9366542e-001
  5.8740000e-001  9.9437883e-001
  5.8750000e-001  9.9506170e-001
  5.8760000e-001  9.9571157e-001
  5.8770000e-001  9.9632595e-001
  5.8780000e-001  9.9690233e-001
  5.8790000e-001  9.9743813e-001
  5.8800000e-001  9.9793078e-001
  5.8810000e-001  9.9837765e-001
  5.8820000e-001  9.9877609e-001
  5.8830000e-001  9.9912342e-001
  5.8840000e-001  9.9941693e-001
  5.8850000e-001  9.9965389e-001
  5.8860000e-001  9.9983154e-001
  5.8870000e-001  9.9994711e-001
  5.8880000e-001  9.9999780e-001
  5.8890000e-001  9.9998078e-001
  5.8900000e-001  9.9989322e-001
  5.8910000e-001  9.9973227e-001
  5.8920000e-001  9.9949506e-001
  5.8930000e-001  9.9917872e-001
  5.8940000e-001  9.9878036e-001
  5.8950000e-001  9.9829708e-001
  5.8960000e-001  9.9772597e-001
  5.8970000e-001  9.9706415e-001
  5.8980000e-001  9.9630868e-001
  5.8990000e-001  9.9545667e-001
  5.9000000e-001  9.9450520e-001
  5.9010000e-001  9.9345137e-001
  5.9020000e-001  9.9229228e-001
  5.9030000e-001  9.9102503e-001
  5.9040000e-001  9.8964674e-001
  5.9050000e-001  9.8815454e-001
  5.9060000e-001  9.8654557e-001
  5.9070000e-001  9.8481699e-001
  5.9080000e-001  9.8296596e-001
  5.9090000e-001  9.8098969e-001
  5.9100000e-001  9.7888539e-001
  5.9110000e-001  9.7665031e-001
  5.9120000e-001  9.7428170e-001
  5.9130000e-001  9.7177687e-001
  5.9140000e-001  9.6913314e-001
  5.9150000e-001  9.6634786e-001
  5.9160000e-001  9.6341843e-001
  5.9170000e-001  9.6034229e-001
  5.9180000e-001  9.5711690e-001
  5.9190000e-001  9.5373977e-001
  5.9200000e-001  9.5020845e-001
  5.9210000e-001  9.4652055e-001
  5.9220000e-001  9.4267371e-001
  5.9230000e-001  9.3866563e-001
  5.9240000e-001  9.3449405e-001
  5.9250000e-001  9.3015679e-001
  5.9260000e-001  9.2565170e-001
  5.9270000e-001  9.2097669e-001
  5.9280000e-001  9.1612975e-001
  5.9290000e-001  9.1110890e-001
  5.9300000e-001  9.0591227e-001
  5.9310000e-001  9.0053801e-001
  5.9320000e-001  8.9498437e-001
  5.9330000e-001  8.8924964e-001
  5.9340000e-001  8.8333222e-001
  5.9350000e-001  8.7723054e-001
  5.9360000e-001  8.7094316e-001
  5.9370000e-001  8.6446866e-001
  5.9380000e-001  8.5780573e-001
  5.9390000e-001  8.5095315e-001
  5.9400000e-001  8.4390976e-001
  5.9410000e-001  8.3667449e-001
  5.9420000e-001  8.2924637e-001
  5.9430000e-001  8.2162450e-001
  5.9440000e-001  8.1380808e-001
  5.9450000e-001  8.0579639e-001
  5.9460000e-001  7.9758882e-001
  5.9470000e-001  7.8918484e-001
  5.9480000e-001  7.8058401e-001
  5.9490000e-001  7.7178600e-001
  5.9500000e-001  7.6279058e-001
  5.9510000e-001  7.5359760e-001
  5.9520000e-001  7.4420702e-001
  5.9530000e-001  7.3461891e-001
  5.9540000e-001  7.2483343e-001
  5.9550000e-001  7.1485085e-001
  5.9560000e-001  7.0467154e-001
  5.9570000e-001  6.9429598e-001
  5.9580000e-001  6.8372475e-001
  5.9590000e-001  6.7295854e-001
  5.9600000e-001  6.6199815e-001
  5.9610000e-001  6.5084448e-001
  5.9620000e-001  6.3949856e-001
  5.9630000e-001  6.2796150e-001
  5.9640000e-001  6.1623455e-001
  5.9650000e-001  6.0431904e-001
  5.9660000e-001  5.9221643e-001
  5.9670000e-001  5.7992829e-001
  5.9680000e-001  5.6745630e-001
  5.9690000e-001  5.5480224e-001
  5.9700000e-001  5.4196803e-001
  5.9710000e-001  5.2895568e-001
  5.9720000e-001  5.1576730e-001
  5.9730000e-001  5.0240515e-001
  5.9740000e-001  4.8887156e-001
  5.9750000e-001  4.7516900e-001
  5.9760000e-001  4.6130004e-001
  5.9770000e-001  4.4726736e-001
  5.9780000e-001  4.3307376e-001
  5.9790000e-001  4.1872214e-001
  5.9800000e-001  4.0421551e-001
  5.9810000e-001  3.8955699e-001
  5.9820000e-001  3.7474981e-001
  5.9830000e-001  3.5979730e-001
  5.9840000e-001  3.4470292e-001
  5.9850000e-001  3.2947019e-001
  5.9860000e-001  3.1410279e-001
  5.9870000e-001  2.9860446e-001
  5.9880000e-001  2.8297906e-001
  5.9890000e-001  2.6723055e-001
  5.9900000e-001  2.5136299e-001
  5.9910000e-001  2.3538054e-001
  5.9920000e-001  2.1928745e-001
  5.9930000e-001  2.0308807e-001
  5.9940000e-001  1.8678686e-001
  5.9950000e-001  1.7038834e-001
  5.9960000e-001  1.5389714e-001
  5.9970000e-001  1.3731800e-001
  5.9980000e-001  1.2065570e-001
  5.9990000e-001  1.0391514e-001
  6.0000000e-001  8.7101304e-002
  6.0010000e-001  7.0219243e-002
  6.0020000e-001  5.3274096e-002
  6.0030000e-001  3.6271078e-002
  6.0040000e-001  1.9215480e-002
  6.0050000e-001  2.1126686e-003
  6.0060000e-001 -1.5031922e-002
  6.0070000e-001 -3.2212785e-002
  6.0080000e-001 -4.9424350e-002
  6.0090000e-001 -6.6660981e-002
  6.0100000e-001 -8.3916980e-002
  6.0110000e-001 -1.0118659e-001
  6.0120000e-001 -1.1846400e-001
  6.0130000e-001 -1.3574334e-001
  6.0140000e-001 -1.5301869e-001
  6.0150000e-001 -1.7028408e-001
  6.0160000e-001 -1.8753350e-001
  6.0170000e-001 -2.0476090e-001
  6.0180000e-001 -2.2196017e-001
  6.0190000e-001 -2.3912518e-001
  6.0200000e-001 -2.5624977e-001
  6.0210000e-001 -2.7332773e-001
  6.0220000e-001 -2.9035283e-001
  6.0230000e-001 -3.0731882e-001
  6.0240000e-001 -3.2421942e-001
  6.0250000e-001 -3.4104834e-001
  6.0260000e-001 -3.5779926e-001
  6.0270000e-001 -3.7446585e-001
  6.0280000e-001 -3.9104179e-001
  6.0290000e-001 -4.0752073e-001
  6.0300000e-001 -4.2389631e-001
  6.0310000e-001 -4.4016221e-001
  6.0320000e-001 -4.5631206e-001
  6.0330000e-001 -4.7233954e-001
  6.0340000e-001 -4.8823831e-001
  6.0350000e-001 -5.0400207e-001
  6.0360000e-001 -5.1962450e-001
  6.0370000e-001 -5.3509934e-001
  6.0380000e-001 -5.5042032e-001
  6.0390000e-001 -5.6558122e-001
  6.0400000e-001 -5.8057583e-001
  6.0410000e-001 -5.9539798e-001
  6.0420000e-001 -6.1004153e-001
  6.0430000e-001 -6.2450041e-001
  6.0440000e-001 -6.3876855e-001
  6.0450000e-001 -6.5283994e-001
  6.0460000e-001 -6.6670864e-001
  6.0470000e-001 -6.8036874e-001
  6.0480000e-001 -6.9381438e-001
  6.0490000e-001 -7.0703980e-001
  6.0500000e-001 -7.2003924e-001
  6.0510000e-001 -7.3280707e-001
  6.0520000e-001 -7.4533767e-001
  6.0530000e-001 -7.5762554e-001
  6.0540000e-001 -7.6966523e-001
  6.0550000e-001 -7.8145137e-001
  6.0560000e-001 -7.9297868e-001
  6.0570000e-001 -8.0424195e-001
  6.0580000e-001 -8.1523608e-001
  6.0590000e-001 -8.2595604e-001
  6.0600000e-001 -8.3639689e-001
  6.0610000e-001 -8.4655381e-001
  6.0620000e-001 -8.5642207e-001
  6.0630000e-001 -8.6599703e-001
  6.0640000e-001 -8.7527416e-001
  6.0650000e-001 -8.8424904e-001
  6.0660000e-001 -8.9291737e-001
  6.0670000e-001 -9.0127495e-001
  6.0680000e-001 -9.0931770e-001
  6.0690000e-001 -9.1704166e-001
  6.0700000e-001 -9.2444299e-001
  6.0710000e-001 -9.3151796e-001
  6.0720000e-001 -9.3826299e-001
  6.0730000e-001 -9.4467460e-001
  6.0740000e-001 -9.5074948e-001
  6.0750000e-001 -9.5648441e-001
  6.0760000e-001 -9.6187632e-001
  6.0770000e-001 -9.6692228e-001
  6.0780000e-001 -9.7161951e-001
  6.0790000e-001 -9.7596534e-001
  6.0800000e-001 -9.7995728e-001
  6.0810000e-001 -9.8359294e-001
  6.0820000e-001 -9.8687012e-001
  6.0830000e-001 -9.8978673e-001
  6.0840000e-001 -9.9234086e-001
  6.0850000e-001 -9.9453073e-001
  6.0860000e-001 -9.9635472e-001
  6.0870000e-001 -9.9781137e-001
  6.0880000e-001 -9.9889935e-001
  6.0890000e-001 -9.9961752e-001
  6.0900000e-001 -9.9996486e-001
  6.0910000e-001 -9.9994054e-001
  6.0920000e-001 -9.9954388e-001
  6.0930000e-001 -9.9877435e-001
  6.0940000e-001 -9.9763158e-001
  6.0950000e-001 -9.9611537e-001
  6.0960000e-001 -9.9422568e-001
  6.0970000e-001 -9.9196263e-001
  6.0980000e-001 -9.8932650e-001
  6.0990000e-001 -9.8631775e-001
  6.1000000e-001 -9.8293697e-001
  6.1010000e-001 -9.7918494e-001
  6.1020000e-001 -9.7506260e-001
  6.1030000e-001 -9.7057104e-001
  6.1040000e-001 -9.6571153e-001
  6.1050000e-001 -9.6048550e-001
  6.1060000e-001 -9.5489452e-001
  6.1070000e-001 -9.4894035e-001
  6.1080000e-001 -9.4262490e-001
  6.1090000e-001 -9.3595024e-001
  6.1100000e-001 -9.2891862e-001
  6.1110000e-001 -9.2153241e-001
  6.1120000e-001 -9.1379417e-001
  6.1130000e-001 -9.0570661e-001
  6.1140000e-001 -8.9727260e-001
  6.1150000e-001 -8.8849516e-001
  6.1160000e-001 -8.7937746e-001
  6.1170000e-001 -8.6992284e-001
  6.1180000e-001 -8.6013478e-001
  6.1190000e-001 -8.5001692e-001
  6.1200000e-001 -8.3957302e-001
  6.1210000e-001 -8.2880703e-001
  6.1220000e-001 -8.1772301e-001
  6.1230000e-001 -8.0632519e-001
  6.1240000e-001 -7.9461792e-001
  6.1250000e-001 -7.8260570e-001
  6.1260000e-001 -7.7029318e-001
  6.1270000e-001 -7.5768512e-001
  6.1280000e-001 -7.4478643e-001
  6.1290000e-001 -7.3160214e-001
  6.1300000e-001 -7.1813743e-001
  6.1310000e-001 -7.0439758e-001
  6.1320000e-001 -6.9038802e-001
  6.1330000e-001 -6.7611428e-001
  6.1340000e-001 -6.6158201e-001
  6.1350000e-001 -6.4679699e-001
  6.1360000e-001 -6.3176509e-001
  6.1370000e-001 -6.1649233e-001
  6.1380000e-001 -6.0098479e-001
  6.1390000e-001 -5.8524868e-001
  6.1400000e-001 -5.6929030e-001
  6.1410000e-001 -5.5311607e-001
  6.1420000e-001 -5.3673248e-001
  6.1430000e-001 -5.2014612e-001
  6.1440000e-001 -5.0336367e-001
  6.1450000e-001 -4.8639189e-001
  6.1460000e-001 -4.6923762e-001
  6.1470000e-001 -4.5190779e-001
  6.1480000e-001 -4.3440939e-001
  6.1490000e-001 -4.1674950e-001
  6.1500000e-001 -3.9893523e-001
  6.1510000e-001 -3.8097379e-001
  6.1520000e-001 -3.6287243e-001
  6.1530000e-001 -3.4463848e-001
  6.1540000e-001 -3.2627928e-001
  6.1550000e-001 -3.0780226e-001
  6.1560000e-001 -2.8921488e-001
  6.1570000e-001 -2.7052462e-001
  6.1580000e-001 -2.5173902e-001
  6.1590000e-001 -2.3286566e-001
  6.1600000e-001 -2.1391213e-001
  6.1610000e-001 -1.9488605e-001
  6.1620000e-001 -1.7579505e-001
  6.1630000e-001 -1.5664681e-001
  6.1640000e-001 -1.3744899e-001
  6.1650000e-001 -1.1820927e-001
  6.1660000e-001 -9.8935337e-002
  6.1670000e-001 -7.9634878e-002
  6.1680000e-001 -6.0315573e-002
  6.1690000e-001 -4.0985098e-002
  6.1700000e-001 -2.1651118e-002
  6.1710000e-001 -2.3212788e-003
  6.1720000e-001  1.6996790e-002
  6.1730000e-001  3.6295484e-002
  6.1740000e-001  5.5567226e-002
  6.1750000e-001  7.4804470e-002
  6.1760000e-001  9.3999708e-002
  6.1770000e-001  1.1314547e-001
  6.1780000e-001  1.3223432e-001
  6.1790000e-001  1.5125890e-001
  6.1800000e-001  1.7021186e-001
  6.1810000e-001  1.8908595e-001
  6.1820000e-001  2.0787394e-001
  6.1830000e-001  2.2656869e-001
  6.1840000e-001  2.4516311e-001
  6.1850000e-001  2.6365019e-001
  6.1860000e-001  2.8202301e-001
  6.1870000e-001  3.0027468e-001
  6.1880000e-001  3.1839845e-001
  6.1890000e-001  3.3638762e-001
  6.1900000e-001  3.5423558e-001
  6.1910000e-001  3.7193583e-001
  6.1920000e-001  3.8948194e-001
  6.1930000e-001  4.0686762e-001
  6.1940000e-001  4.2408663e-001
  6.1950000e-001  4.4113288e-001
  6.1960000e-001  4.5800038e-001
  6.1970000e-001  4.7468322e-001
  6.1980000e-001  4.9117565e-001
  6.1990000e-001  5.0747202e-001
  6.2000000e-001  5.2356679e-001
  6.2010000e-001  5.3945457e-001
  6.2020000e-001  5.5513006e-001
  6.2030000e-001  5.7058813e-001
  6.2040000e-001  5.8582376e-001
  6.2050000e-001  6.0083207e-001
  6.2060000e-001  6.1560832e-001
  6.2070000e-001  6.3014791e-001
  6.2080000e-001  6.4444637e-001
  6.2090000e-001  6.5849940e-001
  6.2100000e-001  6.7230282e-001
  6.2110000e-001  6.8585262e-001
  6.2120000e-001  6.9914493e-001
  6.2130000e-001  7.1217604e-001
  6.2140000e-001  7.2494239e-001
  6.2150000e-001  7.3744058e-001
  6.2160000e-001  7.4966736e-001
  6.2170000e-001  7.6161966e-001
  6.2180000e-001  7.7329454e-001
  6.2190000e-001  7.8468926e-001
  6.2200000e-001  7.9580121e-001
  6.2210000e-001  8.0662797e-001
  6.2220000e-001  8.1716728e-001
  6.2230000e-001  8.2741703e-001
  6.2240000e-001  8.3737531e-001
  6.2250000e-001  8.4704035e-001
  6.2260000e-001  8.5641056e-001
  6.2270000e-001  8.6548453e-001
  6.2280000e-001  8.7426102e-001
  6.2290000e-001  8.8273893e-001
  6.2300000e-001  8.9091738e-001
  6.2310000e-001  8.9879563e-001
  6.2320000e-001  9.0637312e-001
  6.2330000e-001  9.1364945e-001
  6.2340000e-001  9.2062442e-001
  6.2350000e-001  9.2729797e-001
  6.2360000e-001  9.3367023e-001
  6.2370000e-001  9.3974150e-001
  6.2380000e-001  9.4551225e-001
  6.2390000e-001  9.5098310e-001
  6.2400000e-001  9.5615487e-001
  6.2410000e-001  9.6102852e-001
  6.2420000e-001  9.6560520e-001
  6.2430000e-001  9.6988620e-001
  6.2440000e-001  9.7387301e-001
  6.2450000e-001  9.7756724e-001
  6.2460000e-001  9.8097071e-001
  6.2470000e-001  9.8408535e-001
  6.2480000e-001  9.8691329e-001
  6.2490000e-001  9.8945680e-001
  6.2500000e-001  9.9171831e-001
  6.2510000e-001  9.9370040e-001
  6.2520000e-001  9.9540579e-001
  6.2530000e-001  9.9683739e-001
  6.2540000e-001  9.9799821e-001
  6.2550000e-001  9.9889144e-001
  6.2560000e-001  9.9952040e-001
  6.2570000e-001  9.9988854e-001
  6.2580000e-001  9.9999947e-001
  6.2590000e-001  9.9985692e-001
  6.2600000e-001  9.9946476e-001
  6.2610000e-001  9.9882699e-001
  6.2620000e-001  9.9794774e-001
  6.2630000e-001  9.9683126e-001
  6.2640000e-001  9.9548192e-001
  6.2650000e-001  9.9390422e-001
  6.2660000e-001  9.9210276e-001
  6.2670000e-001  9.9008227e-001
  6.2680000e-001  9.8784757e-001
  6.2690000e-001  9.8540361e-001
  6.2700000e-001  9.8275542e-001
  6.2710000e-001  9.7990815e-001
  6.2720000e-001  9.7686701e-001
  6.2730000e-001  9.7363735e-001
  6.2740000e-001  9.7022457e-001
  6.2750000e-001  9.6663418e-001
  6.2760000e-001  9.6287175e-001
  6.2770000e-001  9.5894295e-001
  6.2780000e-001  9.5485350e-001
  6.2790000e-001  9.5060921e-001
  6.2800000e-001  9.4621594e-001
  6.2810000e-001  9.4167963e-001
  6.2820000e-001  9.3700625e-001
  6.2830000e-001  9.3220185e-001
  6.2840000e-001  9.2727251e-001
  6.2850000e-001  9.2222438e-001
  6.2860000e-001  9.1706363e-001
  6.2870000e-001  9.1179648e-001
  6.2880000e-001  9.0642916e-001
  6.2890000e-001  9.0096796e-001
  6.2900000e-001  8.9541918e-001
  6.2910000e-001  8.8978914e-001
  6.2920000e-001  8.8408417e-001
  6.2930000e-001  8.7831063e-001
  6.2940000e-001  8.7247486e-001
  6.2950000e-001  8.6658324e-001
  6.2960000e-001  8.6064213e-001
  6.2970000e-001  8.5465786e-001
  6.2980000e-001  8.4863680e-001
  6.2990000e-001  8.4258527e-001
  6.3000000e-001  8.3650959e-001
  6.3010000e-001  8.3041604e-001
  6.3020000e-001  8.2431090e-001
  6.3030000e-001  8.1820039e-001
  6.3040000e-001  8.1209071e-001
  6.3050000e-001  8.0598804e-001
  6.3060000e-001  7.9989847e-001
  6.3070000e-001  7.9382810e-001
  6.3080000e-001  7.8778292e-001
  6.3090000e-001  7.8176891e-001
  6.3100000e-001  7.7579198e-001
  6.3110000e-001  7.6985795e-001
  6.3120000e-001  7.6397262e-001
  6.3130000e-001  7.5814167e-001
  6.3140000e-001  7.5237074e-001
  6.3150000e-001  7.4666537e-001
  6.3160000e-001  7.4103104e-001
  6.3170000e-001  7.3547311e-001
  6.3180000e-001  7.2999689e-001
  6.3190000e-001  7.2460756e-001
  6.3200000e-001  7.1931023e-001
  6.3210000e-001  7.1410989e-001
  6.3220000e-001  7.0901144e-001
  6.3230000e-001  7.0401967e-001
  6.3240000e-001  6.9913925e-001
  6.3250000e-001  6.9437475e-001
  6.3260000e-001  6.8973060e-001
  6.3270000e-001  6.8521115e-001
  6.3280000e-001  6.8082059e-001
  6.3290000e-001  6.7656299e-001
  6.3300000e-001  6.7244231e-001
  6.3310000e-001  6.6846237e-001
  6.3320000e-001  6.6462684e-001
  6.3330000e-001  6.6093928e-001
  6.3340000e-001  6.5740309e-001
  6.3350000e-001  6.5402153e-001
  6.3360000e-001  6.5079774e-001
  6.3370000e-001  6.4773469e-001
  6.3380000e-001  6.4483520e-001
  6.3390000e-001  6.4210195e-001
  6.3400000e-001  6.3953747e-001
  6.3410000e-001  6.3714414e-001
  6.3420000e-001  6.3492417e-001
  6.3430000e-001  6.3287961e-001
  6.3440000e-001  6.3101238e-001
  6.3450000e-001  6.2932422e-001
  6.3460000e-001  6.2781670e-001
  6.3470000e-001  6.2649124e-001
  6.3480000e-001  6.2534910e-001
  6.3490000e-001  6.2439136e-001
  6.3500000e-001  6.2361896e-001
  6.3510000e-001  6.2303264e-001
  6.3520000e-001  6.2263301e-001
  6.3530000e-001  6.2242048e-001
  6.3540000e-001  6.2239532e-001
  6.3550000e-001  6.2255760e-001
  6.3560000e-001  6.2290725e-001
  6.3570000e-001  6.2344402e-001
  6.3580000e-001  6.2416750e-001
  6.3590000e-001  6.2507709e-001
  6.3600000e-001  6.2617205e-001
  6.3610000e-001  6.2745146e-001
  6.3620000e-001  6.2891422e-001
  6.3630000e-001  6.3055908e-001
  6.3640000e-001  6.3238462e-001
  6.3650000e-001  6.3438925e-001
  6.3660000e-001  6.3657123e-001
  6.3670000e-001  6.3892863e-001
  6.3680000e-001  6.4145939e-001
  6.3690000e-001  6.4416127e-001
  6.3700000e-001  6.4703186e-001
  6.3710000e-001  6.5006862e-001
  6.3720000e-001  6.5326884e-001
  6.3730000e-001  6.5662964e-001
  6.3740000e-001  6.6014801e-001
  6.3750000e-001  6.6382078e-001
  6.3760000e-001  6.6764463e-001
  6.3770000e-001  6.7161609e-001
  6.3780000e-001  6.7573155e-001
  6.3790000e-001  6.7998726e-001
  6.3800000e-001  6.8437931e-001
  6.3810000e-001  6.8890369e-001
  6.3820000e-001  6.9355621e-001
  6.3830000e-001  6.9833258e-001
  6.3840000e-001  7.0322836e-001
  6.3850000e-001  7.0823900e-001
  6.3860000e-001  7.1335982e-001
  6.3870000e-001  7.1858601e-001
  6.3880000e-001  7.2391266e-001
  6.3890000e-001  7.2933472e-001
  6.3900000e-001  7.3484705e-001
  6.3910000e-001  7.4044439e-001
  6.3920000e-001  7.4612138e-001
  6.3930000e-001  7.5187257e-001
  6.3940000e-001  7.5769238e-001
  6.3950000e-001  7.6357517e-001
  6.3960000e-001  7.6951520e-001
  6.3970000e-001  7.7550664e-001
  6.3980000e-001  7.8154356e-001
  6.3990000e-001  7.8761999e-001
  6.4000000e-001  7.9372985e-001
  6.4010000e-001  7.9986701e-001
  6.4020000e-001  8.0602526e-001
  6.4030000e-001  8.1219834e-001
  6.4040000e-001  8.1837993e-001
  6.4050000e-001  8.2456365e-001
  6.4060000e-001  8.3074306e-001
  6.4070000e-001  8.3691170e-001
  6.4080000e-001  8.4306305e-001
  6.4090000e-001  8.4919056e-001
  6.4100000e-001  8.5528765e-001
  6.4110000e-001  8.6134771e-001
  6.4120000e-001  8.6736410e-001
  6.4130000e-001  8.7333017e-001
  6.4140000e-001  8.7923924e-001
  6.4150000e-001  8.8508466e-001
  6.4160000e-001  8.9085972e-001
  6.4170000e-001  8.9655776e-001
  6.4180000e-001  9.0217209e-001
  6.4190000e-001  9.0769604e-001
  6.4200000e-001  9.1312295e-001
  6.4210000e-001  9.1844619e-001
  6.4220000e-001  9.2365914e-001
  6.4230000e-001  9.2875522e-001
  6.4240000e-001  9.3372785e-001
  6.4250000e-001  9.3857053e-001
  6.4260000e-001  9.4327677e-001
  6.4270000e-001  9.4784014e-001
  6.4280000e-001  9.5225426e-001
  6.4290000e-001  9.5651278e-001
  6.4300000e-001  9.6060945e-001
  6.4310000e-001  9.6453805e-001
  6.4320000e-001  9.6829245e-001
  6.4330000e-001  9.7186657e-001
  6.4340000e-001  9.7525442e-001
  6.4350000e-001  9.7845010e-001
  6.4360000e-001  9.8144778e-001
  6.4370000e-001  9.8424172e-001
  6.4380000e-001  9.8682629e-001
  6.4390000e-001  9.8919593e-001
  6.4400000e-001  9.9134521e-001
  6.4410000e-001  9.9326879e-001
  6.4420000e-001  9.9496144e-001
  6.4430000e-001  9.9641805e-001
  6.4440000e-001  9.9763363e-001
  6.4450000e-001  9.9860330e-001
  6.4460000e-001  9.9932232e-001
  6.4470000e-001  9.9978605e-001
  6.4480000e-001  9.9999003e-001
  6.4490000e-001  9.9992989e-001
  6.4500000e-001  9.9960142e-001
  6.4510000e-001  9.9900055e-001
  6.4520000e-001  9.9812336e-001
  6.4530000e-001  9.9696607e-001
  6.4540000e-001  9.9552506e-001
  6.4550000e-001  9.9379686e-001
  6.4560000e-001  9.9177816e-001
  6.4570000e-001  9.8946581e-001
  6.4580000e-001  9.8685682e-001
  6.4590000e-001  9.8394838e-001
  6.4600000e-001  9.8073782e-001
  6.4610000e-001  9.7722266e-001
  6.4620000e-001  9.7340061e-001
  6.4630000e-001  9.6926952e-001
  6.4640000e-001  9.6482743e-001
  6.4650000e-001  9.6007258e-001
  6.4660000e-001  9.5500336e-001
  6.4670000e-001  9.4961836e-001
  6.4680000e-001  9.4391635e-001
  6.4690000e-001  9.3789629e-001
  6.4700000e-001  9.3155733e-001
  6.4710000e-001  9.2489880e-001
  6.4720000e-001  9.1792021e-001
  6.4730000e-001  9.1062129e-001
  6.4740000e-001  9.0300195e-001
  6.4750000e-001  8.9506227e-001
  6.4760000e-001  8.8680256e-001
  6.4770000e-001  8.7822329e-001
  6.4780000e-001  8.6932515e-001
  6.4790000e-001  8.6010902e-001
  6.4800000e-001  8.5057595e-001
  6.4810000e-001  8.4072723e-001
  6.4820000e-001  8.3056430e-001
  6.4830000e-001  8.2008883e-001
  6.4840000e-001  8.0930266e-001
  6.4850000e-001  7.9820782e-001
  6.4860000e-001  7.8680657e-001
  6.4870000e-001  7.7510133e-001
  6.4880000e-001  7.6309472e-001
  6.4890000e-001  7.5078955e-001
  6.4900000e-001  7.3818883e-001
  6.4910000e-001  7.2529574e-001
  6.4920000e-001  7.1211367e-001
  6.4930000e-001  6.9864618e-001
  6.4940000e-001  6.8489702e-001
  6.4950000e-001  6.7087011e-001
  6.4960000e-001  6.5656959e-001
  6.4970000e-001  6.4199973e-001
  6.4980000e-001  6.2716502e-001
  6.4990000e-001  6.1207009e-001
  6.5000000e-001  5.9671976e-001
  6.5010000e-001  5.8111903e-001
  6.5020000e-001  5.6527305e-001
  6.5030000e-001  5.4918714e-001
  6.5040000e-001  5.3286680e-001
  6.5050000e-001  5.1631766e-001
  6.5060000e-001  4.9954554e-001
  6.5070000e-001  4.8255638e-001
  6.5080000e-001  4.6535630e-001
  6.5090000e-001  4.4795155e-001
  6.5100000e-001  4.3034854e-001
  6.5110000e-001  4.1255380e-001
  6.5120000e-001  3.9457402e-001
  6.5130000e-001  3.7641601e-001
  6.5140000e-001  3.5808672e-001
  6.5150000e-001  3.3959321e-001
  6.5160000e-001  3.2094267e-001
  6.5170000e-001  3.0214243e-001
  6.5180000e-001  2.8319989e-001
  6.5190000e-001  2.6412261e-001
  6.5200000e-001  2.4491823e-001
  6.5210000e-001  2.2559448e-001
  6.5220000e-001  2.0615921e-001
  6.5230000e-001  1.8662035e-001
  6.5240000e-001  1.6698594e-001
  6.5250000e-001  1.4726407e-001
  6.5260000e-001  1.2746294e-001
  6.5270000e-001  1.0759080e-001
  6.5280000e-001  8.7655995e-002
  6.5290000e-001  6.7666910e-002
  6.5300000e-001  4.7632007e-002
  6.5310000e-001  2.7559798e-002
  6.5320000e-001  7.4588456e-003
  6.5330000e-001 -1.2662242e-002
  6.5340000e-001 -3.2794817e-002
  6.5350000e-001 -5.2930194e-002
  6.5360000e-001 -7.3059661e-002
  6.5370000e-001 -9.3174478e-002
  6.5380000e-001 -1.1326589e-001
  6.5390000e-001 -1.3332511e-001
  6.5400000e-001 -1.5334338e-001
  6.5410000e-001 -1.7331189e-001
  6.5420000e-001 -1.9322186e-001
  6.5430000e-001 -2.1306452e-001
  6.5440000e-001 -2.3283110e-001
  6.5450000e-001 -2.5251283e-001
  6.5460000e-001 -2.7210101e-001
  6.5470000e-001 -2.9158692e-001
  6.5480000e-001 -3.1096190e-001
  6.5490000e-001 -3.3021731e-001
  6.5500000e-001 -3.4934457e-001
  6.5510000e-001 -3.6833513e-001
  6.5520000e-001 -3.8718053e-001
  6.5530000e-001 -4.0587231e-001
  6.5540000e-001 -4.2440214e-001
  6.5550000e-001 -4.4276170e-001
  6.5560000e-001 -4.6094279e-001
  6.5570000e-001 -4.7893725e-001
  6.5580000e-001 -4.9673705e-001
  6.5590000e-001 -5.1433420e-001
  6.5600000e-001 -5.3172084e-001
  6.5610000e-001 -5.4888920e-001
  6.5620000e-001 -5.6583161e-001
  6.5630000e-001 -5.8254051e-001
  6.5640000e-001 -5.9900845e-001
  6.5650000e-001 -6.1522810e-001
  6.5660000e-001 -6.3119227e-001
  6.5670000e-001 -6.4689387e-001
  6.5680000e-001 -6.6232596e-001
  6.5690000e-001 -6.7748172e-001
  6.5700000e-001 -6.9235450e-001
  6.5710000e-001 -7.0693777e-001
  6.5720000e-001 -7.2122515e-001
  6.5730000e-001 -7.3521043e-001
  6.5740000e-001 -7.4888754e-001
  6.5750000e-001 -7.6225057e-001
  6.5760000e-001 -7.7529380e-001
  6.5770000e-001 -7.8801165e-001
  6.5780000e-001 -8.0039873e-001
  6.5790000e-001 -8.1244982e-001
  6.5800000e-001 -8.2415987e-001
  6.5810000e-001 -8.3552403e-001
  6.5820000e-001 -8.4653763e-001
  6.5830000e-001 -8.5719618e-001
  6.5840000e-001 -8.6749539e-001
  6.5850000e-001 -8.7743117e-001
  6.5860000e-001 -8.8699962e-001
  6.5870000e-001 -8.9619704e-001
  6.5880000e-001 -9.0501993e-001
  6.5890000e-001 -9.1346501e-001
  6.5900000e-001 -9.2152920e-001
  6.5910000e-001 -9.2920963e-001
  6.5920000e-001 -9.3650362e-001
  6.5930000e-001 -9.4340875e-001
  6.5940000e-001 -9.4992277e-001
  6.5950000e-001 -9.5604369e-001
  6.5960000e-001 -9.6176969e-001
  6.5970000e-001 -9.6709922e-001
  6.5980000e-001 -9.7203091e-001
  6.5990000e-001 -9.7656364e-001
  6.6000000e-001 -9.8069651e-001
  6.6010000e-001 -9.8442883e-001
  6.6020000e-001 -9.8776015e-001
  6.6030000e-001 -9.9069024e-001
  6.6040000e-001 -9.9321910e-001
  6.6050000e-001 -9.9534696e-001
  6.6060000e-001 -9.9707426e-001
  6.6070000e-001 -9.9840168e-001
  6.6080000e-001 -9.9933013e-001
  6.6090000e-001 -9.9986075e-001
  6.6100000e-001 -9.9999488e-001
  6.6110000e-001 -9.9973412e-001
  6.6120000e-001 -9.9908028e-001
  6.6130000e-001 -9.9803538e-001
  6.6140000e-001 -9.9660170e-001
  6.6150000e-001 -9.9478170e-001
  6.6160000e-001 -9.9257810e-001
  6.6170000e-001 -9.8999380e-001
  6.6180000e-001 -9.8703196e-001
  6.6190000e-001 -9.8369593e-001
  6.6200000e-001 -9.7998927e-001
  6.6210000e-001 -9.7591579e-001
  6.6220000e-001 -9.7147946e-001
  6.6230000e-001 -9.6668450e-001
  6.6240000e-001 -9.6153532e-001
  6.6250000e-001 -9.5603653e-001
  6.6260000e-001 -9.5019296e-001
  6.6270000e-001 -9.4400962e-001
  6.6280000e-001 -9.3749172e-001
  6.6290000e-001 -9.3064466e-001
  6.6300000e-001 -9.2347406e-001
  6.6310000e-001 -9.1598568e-001
  6.6320000e-001 -9.0818550e-001
  6.6330000e-001 -9.0007966e-001
  6.6340000e-001 -8.9167449e-001
  6.6350000e-001 -8.8297648e-001
  6.6360000e-001 -8.7399231e-001
  6.6370000e-001 -8.6472881e-001
  6.6380000e-001 -8.5519296e-001
  6.6390000e-001 -8.4539193e-001
  6.6400000e-001 -8.3533301e-001
  6.6410000e-001 -8.2502367e-001
  6.6420000e-001 -8.1447149e-001
  6.6430000e-001 -8.0368422e-001
  6.6440000e-001 -7.9266972e-001
  6.6450000e-001 -7.8143602e-001
  6.6460000e-001 -7.6999123e-001
  6.6470000e-001 -7.5834361e-001
  6.6480000e-001 -7.4650152e-001
  6.6490000e-001 -7.3447346e-001
  6.6500000e-001 -7.2226799e-001
  6.6510000e-001 -7.0989381e-001
  6.6520000e-001 -6.9735971e-001
  6.6530000e-001 -6.8467455e-001
  6.6540000e-001 -6.7184729e-001
  6.6550000e-001 -6.5888698e-001
  6.6560000e-001 -6.4580272e-001
  6.6570000e-001 -6.3260370e-001
  6.6580000e-001 -6.1929915e-001
  6.6590000e-001 -6.0589839e-001
  6.6600000e-001 -5.9241076e-001
  6.6610000e-001 -5.7884566e-001
  6.6620000e-001 -5.6521254e-001
  6.6630000e-001 -5.5152087e-001
  6.6640000e-001 -5.3778016e-001
  6.6650000e-001 -5.2399992e-001
  6.6660000e-001 -5.1018970e-001
  6.6670000e-001 -4.9635906e-001
  6.6680000e-001 -4.8251756e-001
  6.6690000e-001 -4.6867475e-001
  6.6700000e-001 -4.5484019e-001
  6.6710000e-001 -4.4102342e-001
  6.6720000e-001 -4.2723396e-001
  6.6730000e-001 -4.1348131e-001
  6.6740000e-001 -3.9977493e-001
  6.6750000e-001 -3.8612425e-001
  6.6760000e-001 -3.7253866e-001
  6.6770000e-001 -3.5902751e-001
  6.6780000e-001 -3.4560008e-001
  6.6790000e-001 -3.3226559e-001
  6.6800000e-001 -3.1903321e-001
  6.6810000e-001 -3.0591202e-001
  6.6820000e-001 -2.9291104e-001
  6.6830000e-001 -2.8003921e-001
  6.6840000e-001 -2.6730535e-001
  6.6850000e-001 -2.5471822e-001
  6.6860000e-001 -2.4228647e-001
  6.6870000e-001 -2.3001864e-001
  6.6880000e-001 -2.1792316e-001
  6.6890000e-001 -2.0600835e-001
  6.6900000e-001 -1.9428240e-001
  6.6910000e-001 -1.8275338e-001
  6.6920000e-001 -1.7142924e-001
  6.6930000e-001 -1.6031776e-001
  6.6940000e-001 -1.4942660e-001
  6.6950000e-001 -1.3876328e-001
  6.6960000e-001 -1.2833516e-001
  6.6970000e-001 -1.1814944e-001
  6.6980000e-001 -1.0821316e-001
  6.6990000e-001 -9.8533200e-002
  6.7000000e-001 -8.9116258e-002
  6.7010000e-001 -7.9968868e-002
  6.7020000e-001 -7.1097383e-002
  6.7030000e-001 -6.2507969e-002
  6.7040000e-001 -5.4206607e-002
  6.7050000e-001 -4.6199088e-002
  6.7060000e-001 -3.8491005e-002
  6.7070000e-001 -3.1087753e-002
  6.7080000e-001 -2.3994525e-002
  6.7090000e-001 -1.7216307e-002
  6.7100000e-001 -1.0757876e-002
  6.7110000e-001 -4.6237954e-003
  6.7120000e-001  1.1815869e-003
  6.7130000e-001  6.6541418e-003
  6.7140000e-001  1.1789962e-002
  6.7150000e-001  1.6585366e-002
  6.7160000e-001  2.1036899e-002
  6.7170000e-001  2.5141334e-002
  6.7180000e-001  2.8895678e-002
  6.7190000e-001  3.2297173e-002
  6.7200000e-001  3.5343296e-002
  6.7210000e-001  3.8031762e-002
  6.7220000e-001  4.0360526e-002
  6.7230000e-001  4.2327786e-002
  6.7240000e-001  4.3931982e-002
  6.7250000e-001  4.5171798e-002
  6.7260000e-001  4.6046165e-002
  6.7270000e-001  4.6554258e-002
  6.7280000e-001  4.6695502e-002
  6.7290000e-001  4.6469569e-002
  6.7300000e-001  4.5876380e-002
  6.7310000e-001  4.4916105e-002
  6.7320000e-001  4.3589164e-002
  6.7330000e-001  4.1896224e-002
  6.7340000e-001  3.9838205e-002
  6.7350000e-001  3.7416273e-002
  6.7360000e-001  3.4631845e-002
  6.7370000e-001  3.1486585e-002
  6.7380000e-001  2.7982405e-002
  6.7390000e-001  2.4121463e-002
  6.7400000e-001  1.9906165e-002
  6.7410000e-001  1.5339159e-002
  6.7420000e-001  1.0423337e-002
  6.7430000e-001  5.1618330e-003
  6.7440000e-001 -4.4197808e-004
  6.7450000e-001 -6.3844838e-003
  6.7460000e-001 -1.2661835e-002
  6.7470000e-001 -1.9269948e-002
  6.7480000e-001 -2.6204507e-002
  6.7490000e-001 -3.3460966e-002
  6.7500000e-001 -4.1034553e-002
  6.7510000e-001 -4.8920269e-002
  6.7520000e-001 -5.7112895e-002
  6.7530000e-001 -6.5606993e-002
  6.7540000e-001 -7.4396908e-002
  6.7550000e-001 -8.3476774e-002
  6.7560000e-001 -9.2840514e-002
  6.7570000e-001 -1.0248185e-001
  6.7580000e-001 -1.1239429e-001
  6.7590000e-001 -1.2257116e-001
  6.7600000e-001 -1.3300558e-001
  6.7610000e-001 -1.4369048e-001
  6.7620000e-001 -1.5461861e-001
  6.7630000e-001 -1.6578254e-001
  6.7640000e-001 -1.7717466e-001
  6.7650000e-001 -1.8878717e-001
  6.7660000e-001 -2.0061212e-001
  6.7670000e-001 -2.1264141e-001
  6.7680000e-001 -2.2486674e-001
  6.7690000e-001 -2.3727970e-001
  6.7700000e-001 -2.4987170e-001
  6.7710000e-001 -2.6263403e-001
  6.7720000e-001 -2.7555781e-001
  6.7730000e-001 -2.8863407e-001
  6.7740000e-001 -3.0185367e-001
  6.7750000e-001 -3.1520739e-001
  6.7760000e-001 -3.2868585e-001
  6.7770000e-001 -3.4227959e-001
  6.7780000e-001 -3.5597904e-001
  6.7790000e-001 -3.6977453e-001
  6.7800000e-001 -3.8365629e-001
  6.7810000e-001 -3.9761447e-001
  6.7820000e-001 -4.1163913e-001
  6.7830000e-001 -4.2572028e-001
  6.7840000e-001 -4.3984783e-001
  6.7850000e-001 -4.5401165e-001
  6.7860000e-001 -4.6820154e-001
  6.7870000e-001 -4.8240727e-001
  6.7880000e-001 -4.9661854e-001
  6.7890000e-001 -5.1082504e-001
  6.7900000e-001 -5.2501641e-001
  6.7910000e-001 -5.3918228e-001
  6.7920000e-001 -5.5331225e-001
  6.7930000e-001 -5.6739593e-001
  6.7940000e-001 -5.8142290e-001
  6.7950000e-001 -5.9538275e-001
  6.7960000e-001 -6.0926510e-001
  6.7970000e-001 -6.2305956e-001
  6.7980000e-001 -6.3675578e-001
  6.7990000e-001 -6.5034343e-001
  6.8000000e-001 -6.6381221e-001
  6.8010000e-001 -6.7715187e-001
  6.8020000e-001 -6.9035222e-001
  6.8030000e-001 -7.0340311e-001
  6.8040000e-001 -7.1629444e-001
  6.8050000e-001 -7.2901621e-001
  6.8060000e-001 -7.4155848e-001
  6.8070000e-001 -7.5391138e-001
  6.8080000e-001 -7.6606515e-001
  6.8090000e-001 -7.7801010e-001
  6.8100000e-001 -7.8973665e-001
  6.8110000e-001 -8.0123535e-001
  6.8120000e-001 -8.1249682e-001
  6.8130000e-001 -8.2351183e-001
  6.8140000e-001 -8.3427126e-001
  6.8150000e-001 -8.4476614e-001
  6.8160000e-001 -8.5498762e-001
  6.8170000e-001 -8.6492700e-001
  6.8180000e-001 -8.7457571e-001
  6.8190000e-001 -8.8392537e-001
  6.8200000e-001 -8.9296773e-001
  6.8210000e-001 -9.0169473e-001
  6.8220000e-001 -9.1009845e-001
  6.8230000e-001 -9.1817118e-001
  6.8240000e-001 -9.2590537e-001
  6.8250000e-001 -9.3329367e-001
  6.8260000e-001 -9.4032891e-001
  6.8270000e-001 -9.4700412e-001
  6.8280000e-001 -9.5331255e-001
  6.8290000e-001 -9.5924763e-001
  6.8300000e-001 -9.6480301e-001
  6.8310000e-001 -9.6997256e-001
  6.8320000e-001 -9.7475038e-001
  6.8330000e-001 -9.7913077e-001
  6.8340000e-001 -9.8310828e-001
  6.8350000e-001 -9.8667769e-001
  6.8360000e-001 -9.8983399e-001
  6.8370000e-001 -9.9257244e-001
  6.8380000e-001 -9.9488854e-001
  6.8390000e-001 -9.9677803e-001
  6.8400000e-001 -9.9823690e-001
  6.8410000e-001 -9.9926138e-001
  6.8420000e-001 -9.9984799e-001
  6.8430000e-001 -9.9999348e-001
  6.8440000e-001 -9.9969487e-001
  6.8450000e-001 -9.9894946e-001
  6.8460000e-001 -9.9775478e-001
  6.8470000e-001 -9.9610867e-001
  6.8480000e-001 -9.9400921e-001
  6.8490000e-001 -9.9145477e-001
  6.8500000e-001 -9.8844398e-001
  6.8510000e-001 -9.8497578e-001
  6.8520000e-001 -9.8104933e-001
  6.8530000e-001 -9.7666413e-001
  6.8540000e-001 -9.7181992e-001
  6.8550000e-001 -9.6651672e-001
  6.8560000e-001 -9.6075486e-001
  6.8570000e-001 -9.5453492e-001
  6.8580000e-001 -9.4785778e-001
  6.8590000e-001 -9.4072460e-001
  6.8600000e-001 -9.3313683e-001
  6.8610000e-001 -9.2509618e-001
  6.8620000e-001 -9.1660465e-001
  6.8630000e-001 -9.0766454e-001
  6.8640000e-001 -8.9827840e-001
  6.8650000e-001 -8.8844910e-001
  6.8660000e-001 -8.7817974e-001
  6.8670000e-001 -8.6747373e-001
  6.8680000e-001 -8.5633475e-001
  6.8690000e-001 -8.4476674e-001
  6.8700000e-001 -8.3277395e-001
  6.8710000e-001 -8.2036086e-001
  6.8720000e-001 -8.0753223e-001
  6.8730000e-001 -7.9429310e-001
  6.8740000e-001 -7.8064876e-001
  6.8750000e-001 -7.6660478e-001
  6.8760000e-001 -7.5216696e-001
  6.8770000e-001 -7.3734138e-001
  6.8780000e-001 -7.2213436e-001
  6.8790000e-001 -7.0655249e-001
  6.8800000e-001 -6.9060257e-001
  6.8810000e-001 -6.7429167e-001
  6.8820000e-001 -6.5762711e-001
  6.8830000e-001 -6.4061641e-001
  6.8840000e-001 -6.2326735e-001
  6.8850000e-001 -6.0558792e-001
  6.8860000e-001 -5.8758634e-001
  6.8870000e-001 -5.6927105e-001
  6.8880000e-001 -5.5065072e-001
  6.8890000e-001 -5.3173418e-001
  6.8900000e-001 -5.1253052e-001
  6.8910000e-001 -4.9304900e-001
  6.8920000e-001 -4.7329908e-001
  6.8930000e-001 -4.5329040e-001
  6.8940000e-001 -4.3303281e-001
  6.8950000e-001 -4.1253630e-001
  6.8960000e-001 -3.9181107e-001
  6.8970000e-001 -3.7086746e-001
  6.8980000e-001 -3.4971599e-001
  6.8990000e-001 -3.2836732e-001
  6.9000000e-001 -3.0683227e-001
  6.9010000e-001 -2.8512180e-001
  6.9020000e-001 -2.6324699e-001
  6.9030000e-001 -2.4121909e-001
  6.9040000e-001 -2.1904943e-001
  6.9050000e-001 -1.9674948e-001
  6.9060000e-001 -1.7433082e-001
  6.9070000e-001 -1.5180513e-001
  6.9080000e-001 -1.2918419e-001
  6.9090000e-001 -1.0647986e-001
  6.9100000e-001 -8.3704114e-002
  6.9110000e-001 -6.0868964e-002
  6.9120000e-001 -3.7986513e-002
  6.9130000e-001 -1.5068922e-002
  6.9140000e-001  7.8715922e-003
  6.9150000e-001  3.0822764e-002
  6.9160000e-001  5.3772289e-002
  6.9170000e-001  7.6707827e-002
  6.9180000e-001  9.9617012e-002
  6.9190000e-001  1.2248746e-001
  6.9200000e-001  1.4530677e-001
  6.9210000e-001  1.6806255e-001
  6.9220000e-001  1.9074240e-001
  6.9230000e-001  2.1333392e-001
  6.9240000e-001  2.3582475e-001
  6.9250000e-001  2.5820255e-001
  6.9260000e-001  2.8045501e-001
  6.9270000e-001  3.0256984e-001
  6.9280000e-001  3.2453483e-001
  6.9290000e-001  3.4633781e-001
  6.9300000e-001  3.6796668e-001
  6.9310000e-001  3.8940938e-001
  6.9320000e-001  4.1065397e-001
  6.9330000e-001  4.3168856e-001
  6.9340000e-001  4.5250137e-001
  6.9350000e-001  4.7308072e-001
  6.9360000e-001  4.9341501e-001
  6.9370000e-001  5.1349279e-001
  6.9380000e-001  5.3330270e-001
  6.9390000e-001  5.5283353e-001
  6.9400000e-001  5.7207417e-001
  6.9410000e-001  5.9101370e-001
  6.9420000e-001  6.0964130e-001
  6.9430000e-001  6.2794632e-001
  6.9440000e-001  6.4591829e-001
  6.9450000e-001  6.6354688e-001
  6.9460000e-001  6.8082195e-001
  6.9470000e-001  6.9773353e-001
  6.9480000e-001  7.1427185e-001
  6.9490000e-001  7.3042731e-001
  6.9500000e-001  7.4619053e-001
  6.9510000e-001  7.6155233e-001
  6.9520000e-001  7.7650372e-001
  6.9530000e-001  7.9103596e-001
  6.9540000e-001  8.0514051e-001
  6.9550000e-001  8.1880905e-001
  6.9560000e-001  8.3203351e-001
  6.9570000e-001  8.4480606e-001
  6.9580000e-001  8.5711908e-001
  6.9590000e-001  8.6896524e-001
  6.9600000e-001  8.8033743e-001
  6.9610000e-001  8.9122882e-001
  6.9620000e-001  9.0163283e-001
  6.9630000e-001  9.1154314e-001
  6.9640000e-001  9.2095371e-001
  6.9650000e-001  9.2985877e-001
  6.9660000e-001  9.3825284e-001
  6.9670000e-001  9.4613069e-001
  6.9680000e-001  9.5348742e-001
  6.9690000e-001  9.6031838e-001
  6.9700000e-001  9.6661922e-001
  6.9710000e-001  9.7238591e-001
  6.9720000e-001  9.7761470e-001
  6.9730000e-001  9.8230213e-001
  6.9740000e-001  9.8644505e-001
  6.9750000e-001  9.9004063e-001
  6.9760000e-001  9.9308634e-001
  6.9770000e-001  9.9557995e-001
  6.9780000e-001  9.9751956e-001
  6.9790000e-001  9.9890355e-001
  6.9800000e-001  9.9973066e-001
  6.9810000e-001  9.9999991e-001
  6.9820000e-001  9.9971066e-001
  6.9830000e-001  9.9886257e-001
  6.9840000e-001  9.9745564e-001
  6.9850000e-001  9.9549016e-001
  6.9860000e-001  9.9296677e-001
  6.9870000e-001  9.8988641e-001
  6.9880000e-001  9.8625034e-001
  6.9890000e-001  9.8206017e-001
  6.9900000e-001  9.7731778e-001
  6.9910000e-001  9.7202540e-001
  6.9920000e-001  9.6618558e-001
  6.9930000e-001  9.5980117e-001
  6.9940000e-001  9.5287534e-001
  6.9950000e-001  9.4541159e-001
  6.9960000e-001  9.3741372e-001
  6.9970000e-001  9.2888583e-001
  6.9980000e-001  9.1983234e-001
  6.9990000e-001  9.1025799e-001
  7.0000000e-001  9.0016781e-001
  7.0010000e-001  8.8956712e-001
  7.0020000e-001  8.7846157e-001
  7.0030000e-001  8.6685707e-001
  7.0040000e-001  8.5475986e-001
  7.0050000e-001  8.4217645e-001
  7.0060000e-001  8.2911364e-001
  7.0070000e-001  8.1557850e-001
  7.0080000e-001  8.0157841e-001
  7.0090000e-001  7.8712100e-001
  7.0100000e-001  7.7221419e-001
  7.0110000e-001  7.5686614e-001
  7.0120000e-001  7.4108530e-001
  7.0130000e-001  7.2488036e-001
  7.0140000e-001  7.0826029e-001
  7.0150000e-001  6.9123427e-001
  7.0160000e-001  6.7381175e-001
  7.0170000e-001  6.5600241e-001
  7.0180000e-001  6.3781617e-001
  7.0190000e-001  6.1926318e-001
  7.0200000e-001  6.0035378e-001
  7.0210000e-001  5.8109857e-001
  7.0220000e-001  5.6150833e-001
  7.0230000e-001  5.4159406e-001
  7.0240000e-001  5.2136694e-001
  7.0250000e-001  5.0083837e-001
  7.0260000e-001  4.8001991e-001
  7.0270000e-001  4.5892331e-001
  7.0280000e-001  4.3756049e-001
  7.0290000e-001  4.1594353e-001
  7.0300000e-001  3.9408467e-001
  7.0310000e-001  3.7199631e-001
  7.0320000e-001  3.4969099e-001
  7.0330000e-001  3.2718137e-001
  7.0340000e-001  3.0448027e-001
  7.0350000e-001  2.8160062e-001
  7.0360000e-001  2.5855544e-001
  7.0370000e-001  2.3535790e-001
  7.0380000e-001  2.1202124e-001
  7.0390000e-001  1.8855880e-001
  7.0400000e-001  1.6498402e-001
  7.0410000e-001  1.4131038e-001
  7.0420000e-001  1.1755147e-001
  7.0430000e-001  9.3720908e-002
  7.0440000e-001  6.9832390e-002
  7.0450000e-001  4.5899643e-002
  7.0460000e-001  2.1936434e-002
  7.0470000e-001 -2.0434404e-003
  7.0480000e-001 -2.6026162e-002
  7.0490000e-001 -4.9997901e-002
  7.0500000e-001 -7.3944823e-002
  7.0510000e-001 -9.7853095e-002
  7.0520000e-001 -1.2170890e-001
  7.0530000e-001 -1.4549843e-001
  7.0540000e-001 -1.6920792e-001
  7.0550000e-001 -1.9282362e-001
  7.0560000e-001 -2.1633186e-001
  7.0570000e-001 -2.3971897e-001
  7.0580000e-001 -2.6297139e-001
  7.0590000e-001 -2.8607561e-001
  7.0600000e-001 -3.0901817e-001
  7.0610000e-001 -3.3178574e-001
  7.0620000e-001 -3.5436504e-001
  7.0630000e-001 -3.7674293e-001
  7.0640000e-001 -3.9890634e-001
  7.0650000e-001 -4.2084234e-001
  7.0660000e-001 -4.4253811e-001
  7.0670000e-001 -4.6398097e-001
  7.0680000e-001 -4.8515838e-001
  7.0690000e-001 -5.0605793e-001
  7.0700000e-001 -5.2666738e-001
  7.0710000e-001 -5.4697465e-001
  7.0720000e-001 -5.6696782e-001
  7.0730000e-001 -5.8663514e-001
  7.0740000e-001 -6.0596506e-001
  7.0750000e-001 -6.2494621e-001
  7.0760000e-001 -6.4356740e-001
  7.0770000e-001 -6.6181768e-001
  7.0780000e-001 -6.7968627e-001
  7.0790000e-001 -6.9716264e-001
  7.0800000e-001 -7.1423645e-001
  7.0810000e-001 -7.3089762e-001
  7.0820000e-001 -7.4713628e-001
  7.0830000e-001 -7.6294281e-001
  7.0840000e-001 -7.7830784e-001
  7.0850000e-001 -7.9322224e-001
  7.0860000e-001 -8.0767717e-001
  7.0870000e-001 -8.2166401e-001
  7.0880000e-001 -8.3517443e-001
  7.0890000e-001 -8.4820038e-001
  7.0900000e-001 -8.6073408e-001
  7.0910000e-001 -8.7276804e-001
  7.0920000e-001 -8.8429505e-001
  7.0930000e-001 -8.9530819e-001
  7.0940000e-001 -9.0580086e-001
  7.0950000e-001 -9.1576672e-001
  7.0960000e-001 -9.2519978e-001
  7.0970000e-001 -9.3409434e-001
  7.0980000e-001 -9.4244499e-001
  7.0990000e-001 -9.5024668e-001
  7.1000000e-001 -9.5749464e-001
  7.1010000e-001 -9.6418445e-001
  7.1020000e-001 -9.7031200e-001
  7.1030000e-001 -9.7587351e-001
  7.1040000e-001 -9.8086554e-001
  7.1050000e-001 -9.8528495e-001
  7.1060000e-001 -9.8912899e-001
  7.1070000e-001 -9.9239519e-001
  7.1080000e-001 -9.9508146e-001
  7.1090000e-001 -9.9718603e-001
  7.1100000e-001 -9.9870747e-001
  7.1110000e-001 -9.9964469e-001
  7.1120000e-001 -9.9999696e-001
  7.1130000e-001 -9.9976388e-001
  7.1140000e-001 -9.9894540e-001
  7.1150000e-001 -9.9754180e-001
  7.1160000e-001 -9.9555373e-001
  7.1170000e-001 -9.9298216e-001
  7.1180000e-001 -9.8982842e-001
  7.1190000e-001 -9.8609417e-001
  7.1200000e-001 -9.8178142e-001
  7.1210000e-001 -9.7689253e-001
  7.1220000e-001 -9.7143019e-001
  7.1230000e-001 -9.6539743e-001
  7.1240000e-001 -9.5879761e-001
  7.1250000e-001 -9.5163445e-001
  7.1260000e-001 -9.4391198e-001
  7.1270000e-001 -9.3563458e-001
  7.1280000e-001 -9.2680693e-001
  7.1290000e-001 -9.1743408e-001
  7.1300000e-001 -9.0752136e-001
  7.1310000e-001 -8.9707445e-001
  7.1320000e-001 -8.8609935e-001
  7.1330000e-001 -8.7460235e-001
  7.1340000e-001 -8.6259007e-001
  7.1350000e-001 -8.5006942e-001
  7.1360000e-001 -8.3704765e-001
  7.1370000e-001 -8.2353227e-001
  7.1380000e-001 -8.0953109e-001
  7.1390000e-001 -7.9505224e-001
  7.1400000e-001 -7.8010411e-001
  7.1410000e-001 -7.6469537e-001
  7.1420000e-001 -7.4883498e-001
  7.1430000e-001 -7.3253217e-001
  7.1440000e-001 -7.1579641e-001
  7.1450000e-001 -6.9863747e-001
  7.1460000e-001 -6.8106534e-001
  7.1470000e-001 -6.6309029e-001
  7.1480000e-001 -6.4472280e-001
  7.1490000e-001 -6.2597361e-001
  7.1500000e-001 -6.0685369e-001
  7.1510000e-001 -5.8737421e-001
  7.1520000e-001 -5.6754659e-001
  7.1530000e-001 -5.4738244e-001
  7.1540000e-001 -5.2689358e-001
  7.1550000e-001 -5.0609203e-001
  7.1560000e-001 -4.8499000e-001
  7.1570000e-001 -4.6359987e-001
  7.1580000e-001 -4.4193422e-001
  7.1590000e-001 -4.2000577e-001
  7.1600000e-001 -3.9782743e-001
  7.1610000e-001 -3.7541224e-001
  7.1620000e-001 -3.5277340e-001
  7.1630000e-001 -3.2992424e-001
  7.1640000e-001 -3.0687822e-001
  7.1650000e-001 -2.8364893e-001
  7.1660000e-001 -2.6025006e-001
  7.1670000e-001 -2.3669543e-001
  7.1680000e-001 -2.1299894e-001
  7.1690000e-001 -1.8917457e-001
  7.1700000e-001 -1.6523640e-001
  7.1710000e-001 -1.4119858e-001
  7.1720000e-001 -1.1707531e-001
  7.1730000e-001 -9.2880879e-002
  7.1740000e-001 -6.8629586e-002
  7.1750000e-001 -4.4335791e-002
  7.1760000e-001 -2.0013878e-002
  7.1770000e-001  4.3217453e-003
  7.1780000e-001  2.8656658e-002
  7.1790000e-001  5.2976434e-002
  7.1800000e-001  7.7266650e-002
  7.1810000e-001  1.0151290e-001
  7.1820000e-001  1.2570079e-001
  7.1830000e-001  1.4981596e-001
  7.1840000e-001  1.7384409e-001
  7.1850000e-001  1.9777090e-001
  7.1860000e-001  2.2158217e-001
  7.1870000e-001  2.4526376e-001
  7.1880000e-001  2.6880156e-001
  7.1890000e-001  2.9218158e-001
  7.1900000e-001  3.1538991e-001
  7.1910000e-001  3.3841271e-001
  7.1920000e-001  3.6123629e-001
  7.1930000e-001  3.8384704e-001
  7.1940000e-001  4.0623149e-001
  7.1950000e-001  4.2837628e-001
  7.1960000e-001  4.5026821e-001
  7.1970000e-001  4.7189422e-001
  7.1980000e-001  4.9324139e-001
  7.1990000e-001  5.1429698e-001
  7.2000000e-001  5.3504841e-001
  7.2010000e-001  5.5548329e-001
  7.2020000e-001  5.7558938e-001
  7.2030000e-001  5.9535467e-001
  7.2040000e-001  6.1476733e-001
  7.2050000e-001  6.3381575e-001
  7.2060000e-001  6.5248850e-001
  7.2070000e-001  6.7077442e-001
  7.2080000e-001  6.8866254e-001
  7.2090000e-001  7.0614212e-001
  7.2100000e-001  7.2320270e-001
  7.2110000e-001  7.3983402e-001
  7.2120000e-001  7.5602610e-001
  7.2130000e-001  7.7176922e-001
  7.2140000e-001  7.8705390e-001
  7.2150000e-001  8.0187097e-001
  7.2160000e-001  8.1621149e-001
  7.2170000e-001  8.3006684e-001
  7.2180000e-001  8.4342866e-001
  7.2190000e-001  8.5628891e-001
  7.2200000e-001  8.6863982e-001
  7.2210000e-001  8.8047393e-001
  7.2220000e-001  8.9178410e-001
  7.2230000e-001  9.0256347e-001
  7.2240000e-001  9.1280554e-001
  7.2250000e-001  9.2250408e-001
  7.2260000e-001  9.3165322e-001
  7.2270000e-001  9.4024740e-001
  7.2280000e-001  9.4828138e-001
  7.2290000e-001  9.5575028e-001
  7.2300000e-001  9.6264954e-001
  7.2310000e-001  9.6897494e-001
  7.2320000e-001  9.7472259e-001
  7.2330000e-001  9.7988897e-001
  7.2340000e-001  9.8447089e-001
  7.2350000e-001  9.8846551e-001
  7.2360000e-001  9.9187035e-001
  7.2370000e-001  9.9468326e-001
  7.2380000e-001  9.9690246e-001
  7.2390000e-001  9.9852654e-001
  7.2400000e-001  9.9955440e-001
  7.2410000e-001  9.9998534e-001
  7.2420000e-001  9.9981900e-001
  7.2430000e-001  9.9905538e-001
  7.2440000e-001  9.9769483e-001
  7.2450000e-001  9.9573806e-001
  7.2460000e-001  9.9318615e-001
  7.2470000e-001  9.9004051e-001
  7.2480000e-001  9.8630294e-001
  7.2490000e-001  9.8197558e-001
  7.2500000e-001  9.7706090e-001


==> data_mmv_dualpoly_X2.dat <==
  3.5000000e-001  8.0913449e-001
  3.5010000e-001  8.2254080e-001
  3.5020000e-001  8.3550224e-001
  3.5030000e-001  8.4801214e-001
  3.5040000e-001  8.6006403e-001
  3.5050000e-001  8.7165174e-001
  3.5060000e-001  8.8276932e-001
  3.5070000e-001  8.9341110e-001
  3.5080000e-001  9.0357168e-001
  3.5090000e-001  9.1324590e-001
  3.5100000e-001  9.2242890e-001
  3.5110000e-001  9.3111606e-001
  3.5120000e-001  9.3930306e-001
  3.5130000e-001  9.4698582e-001
  3.5140000e-001  9.5416057e-001
  3.5150000e-001  9.6082381e-001
  3.5160000e-001  9.6697230e-001
  3.5170000e-001  9.7260310e-001
  3.5180000e-001  9.7771355e-001
  3.5190000e-001  9.8230126e-001
  3.5200000e-001  9.8636414e-001
  3.5210000e-001  9.8990037e-001
  3.5220000e-001  9.9290843e-001
  3.5230000e-001  9.9538708e-001
  3.5240000e-001  9.9733535e-001
  3.5250000e-001  9.9875257e-001
  3.5260000e-001  9.9963836e-001
  3.5270000e-001  9.9999262e-001
  3.5280000e-001  9.9981554e-001
  3.5290000e-001  9.9910758e-001
  3.5300000e-001  9.9786949e-001
  3.5310000e-001  9.9610231e-001
  3.5320000e-001  9.9380736e-001
  3.5330000e-001  9.9098624e-001
  3.5340000e-001  9.8764082e-001
  3.5350000e-001  9.8377326e-001
  3.5360000e-001  9.7938599e-001
  3.5370000e-001  9.7448172e-001
  3.5380000e-001  9.6906343e-001
  3.5390000e-001  9.6313437e-001
  3.5400000e-001  9.5669805e-001
  3.5410000e-001  9.4975826e-001
  3.5420000e-001  9.4231904e-001
  3.5430000e-001  9.3438472e-001
  3.5440000e-001  9.2595985e-001
  3.5450000e-001  9.1704925e-001
  3.5460000e-001  9.0765801e-001
  3.5470000e-001  8.9779144e-001
  3.5480000e-001  8.8745511e-001
  3.5490000e-001  8.7665484e-001
  3.5500000e-001  8.6539668e-001
  3.5510000e-001  8.5368692e-001
  3.5520000e-001  8.4153207e-001
  3.5530000e-001  8.2893887e-001
  3.5540000e-001  8.1591431e-001
  3.5550000e-001  8.0246556e-001
  3.5560000e-001  7.8860003e-001
  3.5570000e-001  7.7432533e-001
  3.5580000e-001  7.5964929e-001
  3.5590000e-001  7.4457992e-001
  3.5600000e-001  7.2912546e-001
  3.5610000e-001  7.1329430e-001
  3.5620000e-001  6.9709506e-001
  3.5630000e-001  6.8053651e-001
  3.5640000e-001  6.6362761e-001
  3.5650000e-001  6.4637749e-001
  3.5660000e-001  6.2879547e-001
  3.5670000e-001  6.1089099e-001
  3.5680000e-001  5.9267367e-001
  3.5690000e-001  5.7415329e-001
  3.5700000e-001  5.5533976e-001
  3.5710000e-001  5.3624314e-001
  3.5720000e-001  5.1687362e-001
  3.5730000e-001  4.9724151e-001
  3.5740000e-001  4.7735726e-001
  3.5750000e-001  4.5723143e-001
  3.5760000e-001  4.3687469e-001
  3.5770000e-001  4.1629782e-001
  3.5780000e-001  3.9551169e-001
  3.5790000e-001  3.7452727e-001
  3.5800000e-001  3.5335562e-001
  3.5810000e-001  3.3200788e-001
  3.5820000e-001  3.1049526e-001
  3.5830000e-001  2.8882906e-001
  3.5840000e-001  2.6702061e-001
  3.5850000e-001  2.4508132e-001
  3.5860000e-001  2.2302264e-001
  3.5870000e-001  2.0085609e-001
  3.5880000e-001  1.7859319e-001
  3.5890000e-001  1.5624552e-001
  3.5900000e-001  1.3382467e-001
  3.5910000e-001  1.1134227e-001
  3.5920000e-001  8.8809942e-002
  3.5930000e-001  6.6239332e-002
  3.5940000e-001  4.3642077e-002
  3.5950000e-001  2.1029817e-002
  3.5960000e-001 -1.5858253e-003
  3.5970000e-001 -2.4193239e-002
  3.5980000e-001 -4.6780839e-002
  3.5990000e-001 -6.9337068e-002
  3.6000000e-001 -9.1850404e-002
  3.6010000e-001 -1.1430937e-001
  3.6020000e-001 -1.3670252e-001
  3.6030000e-001 -1.5901849e-001
  3.6040000e-001 -1.8124594e-001
  3.6050000e-001 -2.0337362e-001
  3.6060000e-001 -2.2539035e-001
  3.6070000e-001 -2.4728501e-001
  3.6080000e-001 -2.6904658e-001
  3.6090000e-001 -2.9066410e-001
  3.6100000e-001 -3.1212674e-001
  3.6110000e-001 -3.3342374e-001
  3.6120000e-001 -3.5454445e-001
  3.6130000e-001 -3.7547834e-001
  3.6140000e-001 -3.9621498e-001
  3.6150000e-001 -4.1674407e-001
  3.6160000e-001 -4.3705543e-001
  3.6170000e-001 -4.5713901e-001
  3.6180000e-001 -4.7698489e-001
  3.6190000e-001 -4.9658331e-001
  3.6200000e-001 -5.1592463e-001
  3.6210000e-001 -5.3499936e-001
  3.6220000e-001 -5.5379819e-001
  3.6230000e-001 -5.7231194e-001
  3.6240000e-001 -5.9053160e-001
  3.6250000e-001 -6.0844834e-001
  3.6260000e-001 -6.2605348e-001
  3.6270000e-001 -6.4333853e-001
  3.6280000e-001 -6.6029517e-001
  3.6290000e-001 -6.7691528e-001
  3.6300000e-001 -6.9319090e-001
  3.6310000e-001 -7.0911428e-001
  3.6320000e-001 -7.2467787e-001
  3.6330000e-001 -7.3987429e-001
  3.6340000e-001 -7.5469639e-001
  3.6350000e-001 -7.6913721e-001
  3.6360000e-001 -7.8318999e-001
  3.6370000e-001 -7.9684819e-001
  3.6380000e-001 -8.1010548e-001
  3.6390000e-001 -8.2295575e-001
  3.6400000e-001 -8.3539311e-001
  3.6410000e-001 -8.4741188e-001
  3.6420000e-001 -8.5900661e-001
  3.6430000e-001 -8.7017207e-001
  3.6440000e-001 -8.8090326e-001
  3.6450000e-001 -8.9119542e-001
  3.6460000e-001 -9.0104400e-001
  3.6470000e-001 -9.1044470e-001
  3.6480000e-001 -9.1939345e-001
  3.6490000e-001 -9.2788641e-001
  3.6500000e-001 -9.3591998e-001
  3.6510000e-001 -9.4349081e-001
  3.6520000e-001 -9.5059577e-001
  3.6530000e-001 -9.5723198e-001
  3.6540000e-001 -9.6339681e-001
  3.6550000e-001 -9.6908785e-001
  3.6560000e-001 -9.7430295e-001
  3.6570000e-001 -9.7904021e-001
  3.6580000e-001 -9.8329794e-001
  3.6590000e-001 -9.8707474e-001
  3.6600000e-001 -9.9036940e-001
  3.6610000e-001 -9.9318100e-001
  3.6620000e-001 -9.9550884e-001
  3.6630000e-001 -9.9735246e-001
  3.6640000e-001 -9.9871165e-001
  3.6650000e-001 -9.9958645e-001
  3.6660000e-001 -9.9997712e-001
  3.6670000e-001 -9.9988417e-001
  3.6680000e-001 -9.9930836e-001
  3.6690000e-001 -9.9825066e-001
  3.6700000e-001 -9.9671230e-001
  3.6710000e-001 -9.9469475e-001
  3.6720000e-001 -9.9219968e-001
  3.6730000e-001 -9.8922904e-001
  3.6740000e-001 -9.8578496e-001
  3.6750000e-001 -9.8186984e-001
  3.6760000e-001 -9.7748628e-001
  3.6770000e-001 -9.7263712e-001
  3.6780000e-001 -9.6732541e-001
  3.6790000e-001 -9.6155443e-001
  3.6800000e-001 -9.5532767e-001
  3.6810000e-001 -9.4864885e-001
  3.6820000e-001 -9.4152188e-001
  3.6830000e-001 -9.3395090e-001
  3.6840000e-001 -9.2594024e-001
  3.6850000e-001 -9.1749445e-001
  3.6860000e-001 -9.0861827e-001
  3.6870000e-001 -8.9931665e-001
  3.6880000e-001 -8.8959472e-001
  3.6890000e-001 -8.7945781e-001
  3.6900000e-001 -8.6891143e-001
  3.6910000e-001 -8.5796130e-001
  3.6920000e-001 -8.4661329e-001
  3.6930000e-001 -8.3487347e-001
  3.6940000e-001 -8.2274806e-001
  3.6950000e-001 -8.1024348e-001
  3.6960000e-001 -7.9736630e-001
  3.6970000e-001 -7.8412325e-001
  3.6980000e-001 -7.7052123e-001
  3.6990000e-001 -7.5656728e-001
  3.7000000e-001 -7.4226861e-001
  3.7010000e-001 -7.2763254e-001
  3.7020000e-001 -7.1266658e-001
  3.7030000e-001 -6.9737835e-001
  3.7040000e-001 -6.8177560e-001
  3.7050000e-001 -6.6586621e-001
  3.7060000e-001 -6.4965821e-001
  3.7070000e-001 -6.3315972e-001
  3.7080000e-001 -6.1637899e-001
  3.7090000e-001 -5.9932436e-001
  3.7100000e-001 -5.8200432e-001
  3.7110000e-001 -5.6442742e-001
  3.7120000e-001 -5.4660232e-001
  3.7130000e-001 -5.2853778e-001
  3.7140000e-001 -5.1024263e-001
  3.7150000e-001 -4.9172581e-001
  3.7160000e-001 -4.7299632e-001
  3.7170000e-001 -4.5406323e-001
  3.7180000e-001 -4.3493567e-001
  3.7190000e-001 -4.1562287e-001
  3.7200000e-001 -3.9613409e-001
  3.7210000e-001 -3.7647863e-001
  3.7220000e-001 -3.5666588e-001
  3.7230000e-001 -3.3670524e-001
  3.7240000e-001 -3.1660617e-001
  3.7250000e-001 -2.9637814e-001
  3.7260000e-001 -2.7603067e-001
  3.7270000e-001 -2.5557330e-001
  3.7280000e-001 -2.3501559e-001
  3.7290000e-001 -2.1436712e-001
  3.7300000e-001 -1.9363745e-001
  3.7310000e-001 -1.7283619e-001
  3.7320000e-001 -1.5197291e-001
  3.7330000e-001 -1.3105720e-001
  3.7340000e-001 -1.1009865e-001
  3.7350000e-001 -8.9106792e-002
  3.7360000e-001 -6.8091187e-002
  3.7370000e-001 -4.7061349e-002
  3.7380000e-001 -2.6026767e-002
  3.7390000e-001 -4.9968993e-003
  3.7400000e-001  1.6018832e-002
  3.7410000e-001  3.7011048e-002
  3.7420000e-001  5.7970416e-002
  3.7430000e-001  7.8887651e-002
  3.7440000e-001  9.9753526e-002
  3.7450000e-001  1.2055887e-001
  3.7460000e-001  1.4129458e-001
  3.7470000e-001  1.6195161e-001
  3.7480000e-001  1.8252100e-001
  3.7490000e-001  2.0299386e-001
  3.7500000e-001  2.2336138e-001
  3.7510000e-001  2.4361482e-001
  3.7520000e-001  2.6374555e-001
  3.7530000e-001  2.8374501e-001
  3.7540000e-001  3.0360476e-001
  3.7550000e-001  3.2331644e-001
  3.7560000e-001  3.4287180e-001
  3.7570000e-001  3.6226269e-001
  3.7580000e-001  3.8148108e-001
  3.7590000e-001  4.0051904e-001
  3.7600000e-001  4.1936876e-001
  3.7610000e-001  4.3802256e-001
  3.7620000e-001  4.5647287e-001
  3.7630000e-001  4.7471225e-001
  3.7640000e-001  4.9273339e-001
  3.7650000e-001  5.1052912e-001
  3.7660000e-001  5.2809239e-001
  3.7670000e-001  5.4541629e-001
  3.7680000e-001  5.6249405e-001
  3.7690000e-001  5.7931905e-001
  3.7700000e-001  5.9588481e-001
  3.7710000e-001  6.1218500e-001
  3.7720000e-001  6.2821344e-001
  3.7730000e-001  6.4396409e-001
  3.7740000e-001  6.5943108e-001
  3.7750000e-001  6.7460868e-001
  3.7760000e-001  6.8949134e-001
  3.7770000e-001  7.0407365e-001
  3.7780000e-001  7.1835037e-001
  3.7790000e-001  7.3231642e-001
  3.7800000e-001  7.4596689e-001
  3.7810000e-001  7.5929703e-001
  3.7820000e-001  7.7230226e-001
  3.7830000e-001  7.8497817e-001
  3.7840000e-001  7.9732051e-001
  3.7850000e-001  8.0932523e-001
  3.7860000e-001  8.2098841e-001
  3.7870000e-001  8.3230634e-001
  3.7880000e-001  8.4327546e-001
  3.7890000e-001  8.5389240e-001
  3.7900000e-001  8.6415395e-001
  3.7910000e-001  8.7405708e-001
  3.7920000e-001  8.8359895e-001
  3.7930000e-001  8.9277689e-001
  3.7940000e-001  9.0158838e-001
  3.7950000e-001  9.1003112e-001
  3.7960000e-001  9.1810295e-001
  3.7970000e-001  9.2580190e-001
  3.7980000e-001  9.3312619e-001
  3.7990000e-001  9.4007420e-001
  3.8000000e-001  9.4664448e-001
  3.8010000e-001  9.5283577e-001
  3.8020000e-001  9.5864698e-001
  3.8030000e-001  9.6407719e-001
  3.8040000e-001  9.6912565e-001
  3.8050000e-001  9.7379181e-001
  3.8060000e-001  9.7807525e-001
  3.8070000e-001  9.8197576e-001
  3.8080000e-001  9.8549326e-001
  3.8090000e-001  9.8862788e-001
  3.8100000e-001  9.9137988e-001
  3.8110000e-001  9.9374972e-001
  3.8120000e-001  9.9573799e-001
  3.8130000e-001  9.9734548e-001
  3.8140000e-001  9.9857312e-001
  3.8150000e-001  9.9942200e-001
  3.8160000e-001  9.9989337e-001
  3.8170000e-001  9.9998864e-001
  3.8180000e-001  9.9970938e-001
  3.8190000e-001  9.9905730e-001
  3.8200000e-001  9.9803428e-001
  3.8210000e-001  9.9664232e-001
  3.8220000e-001  9.9488361e-001
  3.8230000e-001  9.9276044e-001
  3.8240000e-001  9.9027527e-001
  3.8250000e-001  9.8743069e-001
  3.8260000e-001  9.8422943e-001
  3.8270000e-001  9.8067437e-001
  3.8280000e-001  9.7676851e-001
  3.8290000e-001  9.7251496e-001
  3.8300000e-001  9.6791701e-001
  3.8310000e-001  9.6297802e-001
  3.8320000e-001  9.5770152e-001
  3.8330000e-001  9.5209113e-001
  3.8340000e-001  9.4615060e-001
  3.8350000e-001  9.3988379e-001
  3.8360000e-001  9.3329467e-001
  3.8370000e-001  9.2638734e-001
  3.8380000e-001  9.1916599e-001
  3.8390000e-001  9.1163490e-001
  3.8400000e-001  9.0379847e-001
  3.8410000e-001  8.9566120e-001
  3.8420000e-001  8.8722768e-001
  3.8430000e-001  8.7850258e-001
  3.8440000e-001  8.6949068e-001
  3.8450000e-001  8.6019682e-001
  3.8460000e-001  8.5062594e-001
  3.8470000e-001  8.4078307e-001
  3.8480000e-001  8.3067328e-001
  3.8490000e-001  8.2030175e-001
  3.8500000e-001  8.0967371e-001
  3.8510000e-001  7.9879447e-001
  3.8520000e-001  7.8766938e-001
  3.8530000e-001  7.7630387e-001
  3.8540000e-001  7.6470344e-001
  3.8550000e-001  7.5287360e-001
  3.8560000e-001  7.4081996e-001
  3.8570000e-001  7.2854814e-001
  3.8580000e-001  7.1606383e-001
  3.8590000e-001  7.0337274e-001
  3.8600000e-001  6.9048064e-001
  3.8610000e-001  6.7739332e-001
  3.8620000e-001  6.6411660e-001
  3.8630000e-001  6.5065633e-001
  3.8640000e-001  6.3701840e-001
  3.8650000e-001  6.2320871e-001
  3.8660000e-001  6.0923317e-001
  3.8670000e-001  5.9509772e-001
  3.8680000e-001  5.8080831e-001
  3.8690000e-001  5.6637089e-001
  3.8700000e-001  5.5179144e-001
  3.8710000e-001  5.3707592e-001
  3.8720000e-001  5.2223029e-001
  3.8730000e-001  5.0726053e-001
  3.8740000e-001  4.9217260e-001
  3.8750000e-001  4.7697244e-001
  3.8760000e-001  4.6166601e-001
  3.8770000e-001  4.4625922e-001
  3.8780000e-001  4.3075800e-001
  3.8790000e-001  4.1516823e-001
  3.8800000e-001  3.9949577e-001
  3.8810000e-001  3.8374649e-001
  3.8820000e-001  3.6792618e-001
  3.8830000e-001  3.5204064e-001
  3.8840000e-001  3.3609563e-001
  3.8850000e-001  3.2009685e-001
  3.8860000e-001  3.0404999e-001
  3.8870000e-001  2.8796069e-001
  3.8880000e-001  2.7183454e-001
  3.8890000e-001  2.5567710e-001
  3.8900000e-001  2.3949386e-001
  3.8910000e-001  2.2329029e-001
  3.8920000e-001  2.0707179e-001
  3.8930000e-001  1.9084370e-001
  3.8940000e-001  1.7461131e-001
  3.8950000e-001  1.5837986e-001
  3.8960000e-001  1.4215451e-001
  3.8970000e-001  1.2594039e-001
  3.8980000e-001  1.0974253e-001
  3.8990000e-001  9.3565923e-002
  3.9000000e-001  7.7415467e-002
  3.9010000e-001  6.1296012e-002
  3.9020000e-001  4.5212326e-002
  3.9030000e-001  2.9169108e-002
  3.9040000e-001  1.3170981e-002
  3.9050000e-001 -2.7775070e-003
  3.9060000e-001 -1.8671887e-002
  3.9070000e-001 -3.4507767e-002
  3.9080000e-001 -5.0280838e-002
  3.9090000e-001 -6.5986870e-002
  3.9100000e-001 -8.1621716e-002
  3.9110000e-001 -9.7181315e-002
  3.9120000e-001 -1.1266169e-001
  3.9130000e-001 -1.2805894e-001
  3.9140000e-001 -1.4336928e-001
  3.9150000e-001 -1.5858897e-001
  3.9160000e-001 -1.7371440e-001
  3.9170000e-001 -1.8874203e-001
  3.9180000e-001 -2.0366840e-001
  3.9190000e-001 -2.1849016e-001
  3.9200000e-001 -2.3320405e-001
  3.9210000e-001 -2.4780689e-001
  3.9220000e-001 -2.6229560e-001
  3.9230000e-001 -2.7666720e-001
  3.9240000e-001 -2.9091878e-001
  3.9250000e-001 -3.0504755e-001
  3.9260000e-001 -3.1905081e-001
  3.9270000e-001 -3.3292594e-001
  3.9280000e-001 -3.4667043e-001
  3.9290000e-001 -3.6028184e-001
  3.9300000e-001 -3.7375786e-001
  3.9310000e-001 -3.8709625e-001
  3.9320000e-001 -4.0029488e-001
  3.9330000e-001 -4.1335168e-001
  3.9340000e-001 -4.2626473e-001
  3.9350000e-001 -4.3903215e-001
  3.9360000e-001 -4.5165220e-001
  3.9370000e-001 -4.6412319e-001
  3.9380000e-001 -4.7644355e-001
  3.9390000e-001 -4.8861180e-001
  3.9400000e-001 -5.0062655e-001
  3.9410000e-001 -5.1248650e-001
  3.9420000e-001 -5.2419043e-001
  3.9430000e-001 -5.3573724e-001
  3.9440000e-001 -5.4712588e-001
  3.9450000e-001 -5.5835543e-001
  3.9460000e-001 -5.6942502e-001
  3.9470000e-001 -5.8033390e-001
  3.9480000e-001 -5.9108139e-001
  3.9490000e-001 -6.0166690e-001
  3.9500000e-001 -6.1208991e-001
  3.9510000e-001 -6.2235001e-001
  3.9520000e-001 -6.3244685e-001
  3.9530000e-001 -6.4238019e-001
  3.9540000e-001 -6.5214983e-001
  3.9550000e-001 -6.6175568e-001
  3.9560000e-001 -6.7119772e-001
  3.9570000e-001 -6.8047601e-001
  3.9580000e-001 -6.8959068e-001
  3.9590000e-001 -6.9854195e-001
  3.9600000e-001 -7.0733008e-001
  3.9610000e-001 -7.1595545e-001
  3.9620000e-001 -7.2441846e-001
  3.9630000e-001 -7.3271963e-001
  3.9640000e-001 -7.4085950e-001
  3.9650000e-001 -7.4883871e-001
  3.9660000e-001 -7.5665796e-001
  3.9670000e-001 -7.6431801e-001
  3.9680000e-001 -7.7181967e-001
  3.9690000e-001 -7.7916383e-001
  3.9700000e-001 -7.8635144e-001
  3.9710000e-001 -7.9338348e-001
  3.9720000e-001 -8.0026103e-001
  3.9730000e-001 -8.0698520e-001
  3.9740000e-001 -8.1355714e-001
  3.9750000e-001 -8.1997807e-001
  3.9760000e-001 -8.2624927e-001
  3.9770000e-001 -8.3237206e-001
  3.9780000e-001 -8.3834778e-001
  3.9790000e-001 -8.4417786e-001
  3.9800000e-001 -8.4986374e-001
  3.9810000e-001 -8.5540692e-001
  3.9820000e-001 -8.6080894e-001
  3.9830000e-001 -8.6607137e-001
  3.9840000e-001 -8.7119583e-001
  3.9850000e-001 -8.7618396e-001
  3.9860000e-001 -8.8103744e-001
  3.9870000e-001 -8.8575799e-001
  3.9880000e-001 -8.9034735e-001
  3.9890000e-001 -8.9480730e-001
  3.9900000e-001 -8.9913965e-001
  3.9910000e-001 -9.0334622e-001
  3.9920000e-001 -9.0742886e-001
  3.9930000e-001 -9.1138945e-001
  3.9940000e-001 -9.1522989e-001
  3.9950000e-001 -9.1895210e-001
  3.9960000e-001 -9.2255800e-001
  3.9970000e-001 -9.2604957e-001
  3.9980000e-001 -9.2942875e-001
  3.9990000e-001 -9.3269753e-001
  4.0000000e-001 -9.3585791e-001
  4.0010000e-001 -9.3891189e-001
  4.0020000e-001 -9.4186148e-001
  4.0030000e-001 -9.4470871e-001
  4.0040000e-001 -9.4745559e-001
  4.0050000e-001 -9.5010416e-001
  4.0060000e-001 -9.5265646e-001
  4.0070000e-001 -9.5511453e-001
  4.0080000e-001 -9.5748040e-001
  4.0090000e-001 -9.5975610e-001
  4.0100000e-001 -9.6194368e-001
  4.0110000e-001 -9.6404516e-001
  4.0120000e-001 -9.6606258e-001
  4.0130000e-001 -9.6799796e-001
  4.0140000e-001 -9.6985330e-001
  4.0150000e-001 -9.7163062e-001
  4.0160000e-001 -9.7333192e-001
  4.0170000e-001 -9.7495917e-001
  4.0180000e-001 -9.7651436e-001
  4.0190000e-001 -9.7799945e-001
  4.0200000e-001 -9.7941638e-001
  4.0210000e-001 -9.8076709e-001
  4.0220000e-001 -9.8205350e-001
  4.0230000e-001 -9.8327751e-001
  4.0240000e-001 -9.8444100e-001
  4.0250000e-001 -9.8554584e-001
  4.0260000e-001 -9.8659387e-001
  4.0270000e-001 -9.8758691e-001
  4.0280000e-001 -9.8852677e-001
  4.0290000e-001 -9.8941524e-001
  4.0300000e-001 -9.9025406e-001
  4.0310000e-001 -9.9104497e-001
  4.0320000e-001 -9.9178970e-001
  4.0330000e-001 -9.9248991e-001
  4.0340000e-001 -9.9314727e-001
  4.0350000e-001 -9.9376341e-001
  4.0360000e-001 -9.9433994e-001
  4.0370000e-001 -9.9487845e-001
  4.0380000e-001 -9.9538047e-001
  4.0390000e-001 -9.9584755e-001
  4.0400000e-001 -9.9628116e-001
  4.0410000e-001 -9.9668277e-001
  4.0420000e-001 -9.9705383e-001
  4.0430000e-001 -9.9739573e-001
  4.0440000e-001 -9.9770985e-001
  4.0450000e-001 -9.9799754e-001
  4.0460000e-001 -9.9826011e-001
  4.0470000e-001 -9.9849884e-001
  4.0480000e-001 -9.9871498e-001
  4.0490000e-001 -9.9890976e-001
  4.0500000e-001 -9.9908435e-001
  4.0510000e-001 -9.9923992e-001
  4.0520000e-001 -9.9937758e-001
  4.0530000e-001 -9.9949844e-001
  4.0540000e-001 -9.9960354e-001
  4.0550000e-001 -9.9969392e-001
  4.0560000e-001 -9.9977058e-001
  4.0570000e-001 -9.9983447e-001
  4.0580000e-001 -9.9988652e-001
  4.0590000e-001 -9.9992764e-001
  4.0600000e-001 -9.9995870e-001
  4.0610000e-001 -9.9998052e-001
  4.0620000e-001 -9.9999392e-001
  4.0630000e-001 -9.9999966e-001
  4.0640000e-001 -9.9999849e-001
  4.0650000e-001 -9.9999111e-001
  4.0660000e-001 -9.9997822e-001
  4.0670000e-001 -9.9996045e-001
  4.0680000e-001 -9.9993844e-001
  4.0690000e-001 -9.9991276e-001
  4.0700000e-001 -9.9988398e-001
  4.0710000e-001 -9.9985263e-001
  4.0720000e-001 -9.9981922e-001
  4.0730000e-001 -9.9978422e-001
  4.0740000e-001 -9.9974807e-001
  4.0750000e-001 -9.9971120e-001
  4.0760000e-001 -9.9967400e-001
  4.0770000e-001 -9.9963684e-001
  4.0780000e-001 -9.9960005e-001
  4.0790000e-001 -9.9956396e-001
  4.0800000e-001 -9.9952884e-001
  4.0810000e-001 -9.9949498e-001
  4.0820000e-001 -9.9946260e-001
  4.0830000e-001 -9.9943193e-001
  4.0840000e-001 -9.9940316e-001
  4.0850000e-001 -9.9937647e-001
  4.0860000e-001 -9.9935201e-001
  4.0870000e-001 -9.9932990e-001
  4.0880000e-001 -9.9931027e-001
  4.0890000e-001 -9.9929319e-001
  4.0900000e-001 -9.9927874e-001
  4.0910000e-001 -9.9926698e-001
  4.0920000e-001 -9.9925794e-001
  4.0930000e-001 -9.9925162e-001
  4.0940000e-001 -9.9924805e-001
  4.0950000e-001 -9.9924720e-001
  4.0960000e-001 -9.9924903e-001
  4.0970000e-001 -9.9925351e-001
  4.0980000e-001 -9.9926057e-001
  4.0990000e-001 -9.9927014e-001
  4.1000000e-001 -9.9928213e-001
  4.1010000e-001 -9.9929646e-001
  4.1020000e-001 -9.9931299e-001
  4.1030000e-001 -9.9933163e-001
  4.1040000e-001 -9.9935223e-001
  4.1050000e-001 -9.9937465e-001
  4.1060000e-001 -9.9939875e-001
  4.1070000e-001 -9.9942436e-001
  4.1080000e-001 -9.9945133e-001
  4.1090000e-001 -9.9947948e-001
  4.1100000e-001 -9.9950863e-001
  4.1110000e-001 -9.9953859e-001
  4.1120000e-001 -9.9956919e-001
  4.1130000e-001 -9.9960021e-001
  4.1140000e-001 -9.9963148e-001
  4.1150000e-001 -9.9966277e-001
  4.1160000e-001 -9.9969390e-001
  4.1170000e-001 -9.9972464e-001
  4.1180000e-001 -9.9975481e-001
  4.1190000e-001 -9.9978418e-001
  4.1200000e-001 -9.9981254e-001
  4.1210000e-001 -9.9983969e-001
  4.1220000e-001 -9.9986542e-001
  4.1230000e-001 -9.9988952e-001
  4.1240000e-001 -9.9991177e-001
  4.1250000e-001 -9.9993199e-001
  4.1260000e-001 -9.9994996e-001
  4.1270000e-001 -9.9996549e-001
  4.1280000e-001 -9.9997838e-001
  4.1290000e-001 -9.9998844e-001
  4.1300000e-001 -9.9999547e-001
  4.1310000e-001 -9.9999931e-001
  4.1320000e-001 -9.9999976e-001
  4.1330000e-001 -9.9999667e-001
  4.1340000e-001 -9.9998985e-001
  4.1350000e-001 -9.9997915e-001
  4.1360000e-001 -9.9996442e-001
  4.1370000e-001 -9.9994551e-001
  4.1380000e-001 -9.9992227e-001
  4.1390000e-001 -9.9989458e-001
  4.1400000e-001 -9.9986231e-001
  4.1410000e-001 -9.9982534e-001
  4.1420000e-001 -9.9978357e-001
  4.1430000e-001 -9.9973689e-001
  4.1440000e-001 -9.9968521e-001
  4.1450000e-001 -9.9962845e-001
  4.1460000e-001 -9.9956653e-001
  4.1470000e-001 -9.9949939e-001
  4.1480000e-001 -9.9942698e-001
  4.1490000e-001 -9.9934924e-001
  4.1500000e-001 -9.9926613e-001
  4.1510000e-001 -9.9917764e-001
  4.1520000e-001 -9.9908374e-001
  4.1530000e-001 -9.9898442e-001
  4.1540000e-001 -9.9887969e-001
  4.1550000e-001 -9.9876956e-001
  4.1560000e-001 -9.9865405e-001
  4.1570000e-001 -9.9853318e-001
  4.1580000e-001 -9.9840701e-001
  4.1590000e-001 -9.9827558e-001
  4.1600000e-001 -9.9813895e-001
  4.1610000e-001 -9.9799718e-001
  4.1620000e-001 -9.9785037e-001
  4.1630000e-001 -9.9769860e-001
  4.1640000e-001 -9.9754197e-001
  4.1650000e-001 -9.9738058e-001
  4.1660000e-001 -9.9721455e-001
  4.1670000e-001 -9.9704401e-001
  4.1680000e-001 -9.9686909e-001
  4.1690000e-001 -9.9668993e-001
  4.1700000e-001 -9.9650669e-001
  4.1710000e-001 -9.9631953e-001
  4.1720000e-001 -9.9612860e-001
  4.1730000e-001 -9.9593410e-001
  4.1740000e-001 -9.9573620e-001
  4.1750000e-001 -9.9553508e-001
  4.1760000e-001 -9.9533096e-001
  4.1770000e-001 -9.9512403e-001
  4.1780000e-001 -9.9491451e-001
  4.1790000e-001 -9.9470260e-001
  4.1800000e-001 -9.9448855e-001
  4.1810000e-001 -9.9427256e-001
  4.1820000e-001 -9.9405488e-001
  4.1830000e-001 -9.9383574e-001
  4.1840000e-001 -9.9361540e-001
  4.1850000e-001 -9.9339409e-001
  4.1860000e-001 -9.9317207e-001
  4.1870000e-001 -9.9294959e-001
  4.1880000e-001 -9.9272692e-001
  4.1890000e-001 -9.9250431e-001
  4.1900000e-001 -9.9228204e-001
  4.1910000e-001 -9.9206036e-001
  4.1920000e-001 -9.9183955e-001
  4.1930000e-001 -9.9161987e-001
  4.1940000e-001 -9.9140160e-001
  4.1950000e-001 -9.9118500e-001
  4.1960000e-001 -9.9097036e-001
  4.1970000e-001 -9.9075794e-001
  4.1980000e-001 -9.9054802e-001
  4.1990000e-001 -9.9034086e-001
  4.2000000e-001 -9.9013674e-001
  4.2010000e-001 -9.8993592e-001
  4.2020000e-001 -9.8973868e-001
  4.2030000e-001 -9.8954526e-001
  4.2040000e-001 -9.8935595e-001
  4.2050000e-001 -9.8917098e-001
  4.2060000e-001 -9.8899063e-001
  4.2070000e-001 -9.8881513e-001
  4.2080000e-001 -9.8864474e-001
  4.2090000e-001 -9.8847969e-001
  4.2100000e-001 -9.8832023e-001
  4.2110000e-001 -9.8816659e-001
  4.2120000e-001 -9.8801898e-001
  4.2130000e-001 -9.8787764e-001
  4.2140000e-001 -9.8774278e-001
  4.2150000e-001 -9.8761459e-001
  4.2160000e-001 -9.8749329e-001
  4.2170000e-001 -9.8737906e-001
  4.2180000e-001 -9.8727209e-001
  4.2190000e-001 -9.8717255e-001
  4.2200000e-001 -9.8708062e-001
  4.2210000e-001 -9.8699645e-001
  4.2220000e-001 -9.8692019e-001
  4.2230000e-001 -9.8685199e-001
  4.2240000e-001 -9.8679198e-001
  4.2250000e-001 -9.8674028e-001
  4.2260000e-001 -9.8669700e-001
  4.2270000e-001 -9.8666225e-001
  4.2280000e-001 -9.8663612e-001
  4.2290000e-001 -9.8661869e-001
  4.2300000e-001 -9.8661003e-001
  4.2310000e-001 -9.8661021e-001
  4.2320000e-001 -9.8661926e-001
  4.2330000e-001 -9.8663723e-001
  4.2340000e-001 -9.8666414e-001
  4.2350000e-001 -9.8670001e-001
  4.2360000e-001 -9.8674484e-001
  4.2370000e-001 -9.8679862e-001
  4.2380000e-001 -9.8686133e-001
  4.2390000e-001 -9.8693293e-001
  4.2400000e-001 -9.8701338e-001
  4.2410000e-001 -9.8710263e-001
  4.2420000e-001 -9.8720060e-001
  4.2430000e-001 -9.8730720e-001
  4.2440000e-001 -9.8742235e-001
  4.2450000e-001 -9.8754594e-001
  4.2460000e-001 -9.8767784e-001
  4.2470000e-001 -9.8781793e-001
  4.2480000e-001 -9.8796606e-001
  4.2490000e-001 -9.8812208e-001
  4.2500000e-001 -9.8828580e-001
  4.2510000e-001 -9.8845706e-001
  4.2520000e-001 -9.8863566e-001
  4.2530000e-001 -9.8882140e-001
  4.2540000e-001 -9.8901405e-001
  4.2550000e-001 -9.8921339e-001
  4.2560000e-001 -9.8941918e-001
  4.2570000e-001 -9.8963117e-001
  4.2580000e-001 -9.8984908e-001
  4.2590000e-001 -9.9007265e-001
  4.2600000e-001 -9.9030160e-001
  4.2610000e-001 -9.9053562e-001
  4.2620000e-001 -9.9077440e-001
  4.2630000e-001 -9.9101764e-001
  4.2640000e-001 -9.9126500e-001
  4.2650000e-001 -9.9151614e-001
  4.2660000e-001 -9.9177072e-001
  4.2670000e-001 -9.9202838e-001
  4.2680000e-001 -9.9228875e-001
  4.2690000e-001 -9.9255147e-001
  4.2700000e-001 -9.9281614e-001
  4.2710000e-001 -9.9308239e-001
  4.2720000e-001 -9.9334980e-001
  4.2730000e-001 -9.9361797e-001
  4.2740000e-001 -9.9388649e-001
  4.2750000e-001 -9.9415494e-001
  4.2760000e-001 -9.9442289e-001
  4.2770000e-001 -9.9468991e-001
  4.2780000e-001 -9.9495556e-001
  4.2790000e-001 -9.9521939e-001
  4.2800000e-001 -9.9548097e-001
  4.2810000e-001 -9.9573983e-001
  4.2820000e-001 -9.9599552e-001
  4.2830000e-001 -9.9624758e-001
  4.2840000e-001 -9.9649554e-001
  4.2850000e-001 -9.9673893e-001
  4.2860000e-001 -9.9697730e-001
  4.2870000e-001 -9.9721016e-001
  4.2880000e-001 -9.9743705e-001
  4.2890000e-001 -9.9765749e-001
  4.2900000e-001 -9.9787101e-001
  4.2910000e-001 -9.9807713e-001
  4.2920000e-001 -9.9827539e-001
  4.2930000e-001 -9.9846530e-001
  4.2940000e-001 -9.9864640e-001
  4.2950000e-001 -9.9881821e-001
  4.2960000e-001 -9.9898028e-001
  4.2970000e-001 -9.9913213e-001
  4.2980000e-001 -9.9927331e-001
  4.2990000e-001 -9.9940336e-001
  4.3000000e-001 -9.9952182e-001
  4.3010000e-001 -9.9962824e-001
  4.3020000e-001 -9.9972219e-001
  4.3030000e-001 -9.9980323e-001
  4.3040000e-001 -9.9987091e-001
  4.3050000e-001 -9.9992483e-001
  4.3060000e-001 -9.9996455e-001
  4.3070000e-001 -9.9998968e-001
  4.3080000e-001 -9.9999980e-001
  4.3090000e-001 -9.9999452e-001
  4.3100000e-001 -9.9997347e-001
  4.3110000e-001 -9.9993625e-001
  4.3120000e-001 -9.9988251e-001
  4.3130000e-001 -9.9981189e-001
  4.3140000e-001 -9.9972404e-001
  4.3150000e-001 -9.9961863e-001
  4.3160000e-001 -9.9949534e-001
  4.3170000e-001 -9.9935385e-001
  4.3180000e-001 -9.9919387e-001
  4.3190000e-001 -9.9901511e-001
  4.3200000e-001 -9.9881729e-001
  4.3210000e-001 -9.9860016e-001
  4.3220000e-001 -9.9836347e-001
  4.3230000e-001 -9.9810700e-001
  4.3240000e-001 -9.9783051e-001
  4.3250000e-001 -9.9753381e-001
  4.3260000e-001 -9.9721671e-001
  4.3270000e-001 -9.9687904e-001
  4.3280000e-001 -9.9652064e-001
  4.3290000e-001 -9.9614137e-001
  4.3300000e-001 -9.9574111e-001
  4.3310000e-001 -9.9531975e-001
  4.3320000e-001 -9.9487720e-001
  4.3330000e-001 -9.9441338e-001
  4.3340000e-001 -9.9392824e-001
  4.3350000e-001 -9.9342174e-001
  4.3360000e-001 -9.9289385e-001
  4.3370000e-001 -9.9234458e-001
  4.3380000e-001 -9.9177393e-001
  4.3390000e-001 -9.9118195e-001
  4.3400000e-001 -9.9056867e-001
  4.3410000e-001 -9.8993417e-001
  4.3420000e-001 -9.8927854e-001
  4.3430000e-001 -9.8860188e-001
  4.3440000e-001 -9.8790432e-001
  4.3450000e-001 -9.8718600e-001
  4.3460000e-001 -9.8644708e-001
  4.3470000e-001 -9.8568775e-001
  4.3480000e-001 -9.8490819e-001
  4.3490000e-001 -9.8410865e-001
  4.3500000e-001 -9.8328933e-001
  4.3510000e-001 -9.8245052e-001
  4.3520000e-001 -9.8159248e-001
  4.3530000e-001 -9.8071549e-001
  4.3540000e-001 -9.7981989e-001
  4.3550000e-001 -9.7890599e-001
  4.3560000e-001 -9.7797414e-001
  4.3570000e-001 -9.7702472e-001
  4.3580000e-001 -9.7605810e-001
  4.3590000e-001 -9.7507468e-001
  4.3600000e-001 -9.7407490e-001
  4.3610000e-001 -9.7305918e-001
  4.3620000e-001 -9.7202798e-001
  4.3630000e-001 -9.7098178e-001
  4.3640000e-001 -9.6992106e-001
  4.3650000e-001 -9.6884632e-001
  4.3660000e-001 -9.6775809e-001
  4.3670000e-001 -9.6665691e-001
  4.3680000e-001 -9.6554332e-001
  4.3690000e-001 -9.6441790e-001
  4.3700000e-001 -9.6328123e-001
  4.3710000e-001 -9.6213390e-001
  4.3720000e-001 -9.6097653e-001
  4.3730000e-001 -9.5980975e-001
  4.3740000e-001 -9.5863418e-001
  4.3750000e-001 -9.5745049e-001
  4.3760000e-001 -9.5625934e-001
  4.3770000e-001 -9.5506140e-001
  4.3780000e-001 -9.5385737e-001
  4.3790000e-001 -9.5264793e-001
  4.3800000e-001 -9.5143381e-001
  4.3810000e-001 -9.5021572e-001
  4.3820000e-001 -9.4899439e-001
  4.3830000e-001 -9.4777057e-001
  4.3840000e-001 -9.4654499e-001
  4.3850000e-001 -9.4531841e-001
  4.3860000e-001 -9.4409161e-001
  4.3870000e-001 -9.4286534e-001
  4.3880000e-001 -9.4164039e-001
  4.3890000e-001 -9.4041753e-001
  4.3900000e-001 -9.3919756e-001
  4.3910000e-001 -9.3798127e-001
  4.3920000e-001 -9.3676946e-001
  4.3930000e-001 -9.3556292e-001
  4.3940000e-001 -9.3436246e-001
  4.3950000e-001 -9.3316889e-001
  4.3960000e-001 -9.3198301e-001
  4.3970000e-001 -9.3080562e-001
  4.3980000e-001 -9.2963755e-001
  4.3990000e-001 -9.2847960e-001
  4.4000000e-001 -9.2733256e-001
  4.4010000e-001 -9.2619726e-001
  4.4020000e-001 -9.2507449e-001
  4.4030000e-001 -9.2396506e-001
  4.4040000e-001 -9.2286976e-001
  4.4050000e-001 -9.2178938e-001
  4.4060000e-001 -9.2072471e-001
  4.4070000e-001 -9.1967654e-001
  4.4080000e-001 -9.1864564e-001
  4.4090000e-001 -9.1763278e-001
  4.4100000e-001 -9.1663872e-001
  4.4110000e-001 -9.1566422e-001
  4.4120000e-001 -9.1471002e-001
  4.4130000e-001 -9.1377686e-001
  4.4140000e-001 -9.1286546e-001
  4.4150000e-001 -9.1197654e-001
  4.4160000e-001 -9.1111081e-001
  4.4170000e-001 -9.1026894e-001
  4.4180000e-001 -9.0945163e-001
  4.4190000e-001 -9.0865953e-001
  4.4200000e-001 -9.0789331e-001
  4.4210000e-001 -9.0715359e-001
  4.4220000e-001 -9.0644100e-001
  4.4230000e-001 -9.0575614e-001
  4.4240000e-001 -9.0509961e-001
  4.4250000e-001 -9.0447198e-001
  4.4260000e-001 -9.0387380e-001
  4.4270000e-001 -9.0330562e-001
  4.4280000e-001 -9.0276795e-001
  4.4290000e-001 -9.0226129e-001
  4.4300000e-001 -9.0178613e-001
  4.4310000e-001 -9.0134292e-001
  4.4320000e-001 -9.0093210e-001
  4.4330000e-001 -9.0055410e-001
  4.4340000e-001 -9.0020932e-001
  4.4350000e-001 -8.9989812e-001
  4.4360000e-001 -8.9962086e-001
  4.4370000e-001 -8.9937788e-001
  4.4380000e-001 -8.9916947e-001
  4.4390000e-001 -8.9899593e-001
  4.4400000e-001 -8.9885750e-001
  4.4410000e-001 -8.9875444e-001
  4.4420000e-001 -8.9868694e-001
  4.4430000e-001 -8.9865520e-001
  4.4440000e-001 -8.9865937e-001
  4.4450000e-001 -8.9869958e-001
  4.4460000e-001 -8.9877595e-001
  4.4470000e-001 -8.9888856e-001
  4.4480000e-001 -8.9903745e-001
  4.4490000e-001 -8.9922267e-001
  4.4500000e-001 -8.9944421e-001
  4.4510000e-001 -8.9970204e-001
  4.4520000e-001 -8.9999612e-001
  4.4530000e-001 -9.0032636e-001
  4.4540000e-001 -9.0069266e-001
  4.4550000e-001 -9.0109487e-001
  4.4560000e-001 -9.0153284e-001
  4.4570000e-001 -9.0200638e-001
  4.4580000e-001 -9.0251526e-001
  4.4590000e-001 -9.0305925e-001
  4.4600000e-001 -9.0363806e-001
  4.4610000e-001 -9.0425139e-001
  4.4620000e-001 -9.0489891e-001
  4.4630000e-001 -9.0558027e-001
  4.4640000e-001 -9.0629508e-001
  4.4650000e-001 -9.0704292e-001
  4.4660000e-001 -9.0782335e-001
  4.4670000e-001 -9.0863591e-001
  4.4680000e-001 -9.0948010e-001
  4.4690000e-001 -9.1035539e-001
  4.4700000e-001 -9.1126125e-001
  4.4710000e-001 -9.1219709e-001
  4.4720000e-001 -9.1316231e-001
  4.4730000e-001 -9.1415628e-001
  4.4740000e-001 -9.1517835e-001
  4.4750000e-001 -9.1622785e-001
  4.4760000e-001 -9.1730406e-001
  4.4770000e-001 -9.1840626e-001
  4.4780000e-001 -9.1953370e-001
  4.4790000e-001 -9.2068559e-001
  4.4800000e-001 -9.2186115e-001
  4.4810000e-001 -9.2305954e-001
  4.4820000e-001 -9.2427992e-001
  4.4830000e-001 -9.2552143e-001
  4.4840000e-001 -9.2678316e-001
  4.4850000e-001 -9.2806423e-001
  4.4860000e-001 -9.2936368e-001
  4.4870000e-001 -9.3068057e-001
  4.4880000e-001 -9.3201394e-001
  4.4890000e-001 -9.3336278e-001
  4.4900000e-001 -9.3472610e-001
  4.4910000e-001 -9.3610287e-001
  4.4920000e-001 -9.3749205e-001
  4.4930000e-001 -9.3889258e-001
  4.4940000e-001 -9.4030339e-001
  4.4950000e-001 -9.4172338e-001
  4.4960000e-001 -9.4315146e-001
  4.4970000e-001 -9.4458650e-001
  4.4980000e-001 -9.4602739e-001
  4.4990000e-001 -9.4747298e-001
  4.5000000e-001 -9.4892211e-001
  4.5010000e-001 -9.5037363e-001
  4.5020000e-001 -9.5182637e-001
  4.5030000e-001 -9.5327913e-001
  4.5040000e-001 -9.5473074e-001
  4.5050000e-001 -9.5618000e-001
  4.5060000e-001 -9.5762570e-001
  4.5070000e-001 -9.5906664e-001
  4.5080000e-001 -9.6050160e-001
  4.5090000e-001 -9.6192937e-001
  4.5100000e-001 -9.6334872e-001
  4.5110000e-001 -9.6475844e-001
  4.5120000e-001 -9.6615730e-001
  4.5130000e-001 -9.6754408e-001
  4.5140000e-001 -9.6891756e-001
  4.5150000e-001 -9.7027651e-001
  4.5160000e-001 -9.7161972e-001
  4.5170000e-001 -9.7294597e-001
  4.5180000e-001 -9.7425405e-001
  4.5190000e-001 -9.7554274e-001
  4.5200000e-001 -9.7681086e-001
  4.5210000e-001 -9.7805721e-001
  4.5220000e-001 -9.7928059e-001
  4.5230000e-001 -9.8047984e-001
  4.5240000e-001 -9.8165379e-001
  4.5250000e-001 -9.8280127e-001
  4.5260000e-001 -9.8392115e-001
  4.5270000e-001 -9.8501229e-001
  4.5280000e-001 -9.8607357e-001
  4.5290000e-001 -9.8710388e-001
  4.5300000e-001 -9.8810213e-001
  4.5310000e-001 -9.8906725e-001
  4.5320000e-001 -9.8999817e-001
  4.5330000e-001 -9.9089386e-001
  4.5340000e-001 -9.9175330e-001
  4.5350000e-001 -9.9257548e-001
  4.5360000e-001 -9.9335941e-001
  4.5370000e-001 -9.9410414e-001
  4.5380000e-001 -9.9480873e-001
  4.5390000e-001 -9.9547225e-001
  4.5400000e-001 -9.9609381e-001
  4.5410000e-001 -9.9667255e-001
  4.5420000e-001 -9.9720762e-001
  4.5430000e-001 -9.9769820e-001
  4.5440000e-001 -9.9814349e-001
  4.5450000e-001 -9.9854273e-001
  4.5460000e-001 -9.9889518e-001
  4.5470000e-001 -9.9920014e-001
  4.5480000e-001 -9.9945692e-001
  4.5490000e-001 -9.9966487e-001
  4.5500000e-001 -9.9982338e-001
  4.5510000e-001 -9.9993186e-001
  4.5520000e-001 -9.9998974e-001
  4.5530000e-001 -9.9999652e-001
  4.5540000e-001 -9.9995169e-001
  4.5550000e-001 -9.9985479e-001
  4.5560000e-001 -9.9970542e-001
  4.5570000e-001 -9.9950317e-001
  4.5580000e-001 -9.9924769e-001
  4.5590000e-001 -9.9893868e-001
  4.5600000e-001 -9.9857584e-001
  4.5610000e-001 -9.9815892e-001
  4.5620000e-001 -9.9768773e-001
  4.5630000e-001 -9.9716209e-001
  4.5640000e-001 -9.9658187e-001
  4.5650000e-001 -9.9594697e-001
  4.5660000e-001 -9.9525733e-001
  4.5670000e-001 -9.9451293e-001
  4.5680000e-001 -9.9371380e-001
  4.5690000e-001 -9.9285998e-001
  4.5700000e-001 -9.9195159e-001
  4.5710000e-001 -9.9098875e-001
  4.5720000e-001 -9.8997164e-001
  4.5730000e-001 -9.8890048e-001
  4.5740000e-001 -9.8777551e-001
  4.5750000e-001 -9.8659705e-001
  4.5760000e-001 -9.8536541e-001
  4.5770000e-001 -9.8408097e-001
  4.5780000e-001 -9.8274415e-001
  4.5790000e-001 -9.8135540e-001
  4.5800000e-001 -9.7991522e-001
  4.5810000e-001 -9.7842412e-001
  4.5820000e-001 -9.7688269e-001
  4.5830000e-001 -9.7529154e-001
  4.5840000e-001 -9.7365131e-001
  4.5850000e-001 -9.7196269e-001
  4.5860000e-001 -9.7022641e-001
  4.5870000e-001 -9.6844323e-001
  4.5880000e-001 -9.6661395e-001
  4.5890000e-001 -9.6473941e-001
  4.5900000e-001 -9.6282049e-001
  4.5910000e-001 -9.6085811e-001
  4.5920000e-001 -9.5885320e-001
  4.5930000e-001 -9.5680676e-001
  4.5940000e-001 -9.5471980e-001
  4.5950000e-001 -9.5259338e-001
  4.5960000e-001 -9.5042860e-001
  4.5970000e-001 -9.4822656e-001
  4.5980000e-001 -9.4598844e-001
  4.5990000e-001 -9.4371541e-001
  4.6000000e-001 -9.4140869e-001
  4.6010000e-001 -9.3906955e-001
  4.6020000e-001 -9.3669926e-001
  4.6030000e-001 -9.3429913e-001
  4.6040000e-001 -9.3187050e-001
  4.6050000e-001 -9.2941474e-001
  4.6060000e-001 -9.2693325e-001
  4.6070000e-001 -9.2442746e-001
  4.6080000e-001 -9.2189880e-001
  4.6090000e-001 -9.1934876e-001
  4.6100000e-001 -9.1677883e-001
  4.6110000e-001 -9.1419053e-001
  4.6120000e-001 -9.1158540e-001
  4.6130000e-001 -9.0896502e-001
  4.6140000e-001 -9.0633096e-001
  4.6150000e-001 -9.0368482e-001
  4.6160000e-001 -9.0102824e-001
  4.6170000e-001 -8.9836285e-001
  4.6180000e-001 -8.9569030e-001
  4.6190000e-001 -8.9301226e-001
  4.6200000e-001 -8.9033043e-001
  4.6210000e-001 -8.8764649e-001
  4.6220000e-001 -8.8496216e-001
  4.6230000e-001 -8.8227915e-001
  4.6240000e-001 -8.7959920e-001
  4.6250000e-001 -8.7692405e-001
  4.6260000e-001 -8.7425544e-001
  4.6270000e-001 -8.7159511e-001
  4.6280000e-001 -8.6894483e-001
  4.6290000e-001 -8.6630636e-001
  4.6300000e-001 -8.6368146e-001
  4.6310000e-001 -8.6107190e-001
  4.6320000e-001 -8.5847942e-001
  4.6330000e-001 -8.5590581e-001
  4.6340000e-001 -8.5335282e-001
  4.6350000e-001 -8.5082220e-001
  4.6360000e-001 -8.4831570e-001
  4.6370000e-001 -8.4583508e-001
  4.6380000e-001 -8.4338206e-001
  4.6390000e-001 -8.4095838e-001
  4.6400000e-001 -8.3856575e-001
  4.6410000e-001 -8.3620588e-001
  4.6420000e-001 -8.3388047e-001
  4.6430000e-001 -8.3159120e-001
  4.6440000e-001 -8.2933973e-001
  4.6450000e-001 -8.2712771e-001
  4.6460000e-001 -8.2495678e-001
  4.6470000e-001 -8.2282854e-001
  4.6480000e-001 -8.2074460e-001
  4.6490000e-001 -8.1870651e-001
  4.6500000e-001 -8.1671583e-001
  4.6510000e-001 -8.1477408e-001
  4.6520000e-001 -8.1288277e-001
  4.6530000e-001 -8.1104337e-001
  4.6540000e-001 -8.0925732e-001
  4.6550000e-001 -8.0752604e-001
  4.6560000e-001 -8.0585091e-001
  4.6570000e-001 -8.0423330e-001
  4.6580000e-001 -8.0267453e-001
  4.6590000e-001 -8.0117589e-001
  4.6600000e-001 -7.9973863e-001
  4.6610000e-001 -7.9836398e-001
  4.6620000e-001 -7.9705312e-001
  4.6630000e-001 -7.9580719e-001
  4.6640000e-001 -7.9462731e-001
  4.6650000e-001 -7.9351455e-001
  4.6660000e-001 -7.9246992e-001
  4.6670000e-001 -7.9149441e-001
  4.6680000e-001 -7.9058897e-001
  4.6690000e-001 -7.8975450e-001
  4.6700000e-001 -7.8899184e-001
  4.6710000e-001 -7.8830181e-001
  4.6720000e-001 -7.8768517e-001
  4.6730000e-001 -7.8714263e-001
  4.6740000e-001 -7.8667486e-001
  4.6750000e-001 -7.8628248e-001
  4.6760000e-001 -7.8596604e-001
  4.6770000e-001 -7.8572608e-001
  4.6780000e-001 -7.8556305e-001
  4.6790000e-001 -7.8547736e-001
  4.6800000e-001 -7.8546938e-001
  4.6810000e-001 -7.8553942e-001
  4.6820000e-001 -7.8568772e-001
  4.6830000e-001 -7.8591450e-001
  4.6840000e-001 -7.8621988e-001
  4.6850000e-001 -7.8660396e-001
  4.6860000e-001 -7.8706676e-001
  4.6870000e-001 -7.8760828e-001
  4.6880000e-001 -7.8822842e-001
  4.6890000e-001 -7.8892704e-001
  4.6900000e-001 -7.8970395e-001
  4.6910000e-001 -7.9055890e-001
  4.6920000e-001 -7.9149157e-001
  4.6930000e-001 -7.9250159e-001
  4.6940000e-001 -7.9358852e-001
  4.6950000e-001 -7.9475189e-001
  4.6960000e-001 -7.9599114e-001
  4.6970000e-001 -7.9730566e-001
  4.6980000e-001 -7.9869480e-001
  4.6990000e-001 -8.0015781e-001
  4.7000000e-001 -8.0169393e-001
  4.7010000e-001 -8.0330229e-001
  4.7020000e-001 -8.0498200e-001
  4.7030000e-001 -8.0673210e-001
  4.7040000e-001 -8.0855157e-001
  4.7050000e-001 -8.1043932e-001
  4.7060000e-001 -8.1239421e-001
  4.7070000e-001 -8.1441505e-001
  4.7080000e-001 -8.1650058e-001
  4.7090000e-001 -8.1864949e-001
  4.7100000e-001 -8.2086042e-001
  4.7110000e-001 -8.2313192e-001
  4.7120000e-001 -8.2546252e-001
  4.7130000e-001 -8.2785069e-001
  4.7140000e-001 -8.3029482e-001
  4.7150000e-001 -8.3279326e-001
  4.7160000e-001 -8.3534432e-001
  4.7170000e-001 -8.3794623e-001
  4.7180000e-001 -8.4059718e-001
  4.7190000e-001 -8.4329532e-001
  4.7200000e-001 -8.4603872e-001
  4.7210000e-001 -8.4882542e-001
  4.7220000e-001 -8.5165341e-001
  4.7230000e-001 -8.5452063e-001
  4.7240000e-001 -8.5742496e-001
  4.7250000e-001 -8.6036423e-001
  4.7260000e-001 -8.6333625e-001
  4.7270000e-001 -8.6633877e-001
  4.7280000e-001 -8.6936948e-001
  4.7290000e-001 -8.7242605e-001
  4.7300000e-001 -8.7550610e-001
  4.7310000e-001 -8.7860720e-001
  4.7320000e-001 -8.8172689e-001
  4.7330000e-001 -8.8486267e-001
  4.7340000e-001 -8.8801199e-001
  4.7350000e-001 -8.9117229e-001
  4.7360000e-001 -8.9434095e-001
  4.7370000e-001 -8.9751532e-001
  4.7380000e-001 -9.0069273e-001
  4.7390000e-001 -9.0387046e-001
  4.7400000e-001 -9.0704578e-001
  4.7410000e-001 -9.1021591e-001
  4.7420000e-001 -9.1337806e-001
  4.7430000e-001 -9.1652941e-001
  4.7440000e-001 -9.1966711e-001
  4.7450000e-001 -9.2278828e-001
  4.7460000e-001 -9.2589005e-001
  4.7470000e-001 -9.2896949e-001
  4.7480000e-001 -9.3202368e-001
  4.7490000e-001 -9.3504967e-001
  4.7500000e-001 -9.3804450e-001
  4.7510000e-001 -9.4100518e-001
  4.7520000e-001 -9.4392874e-001
  4.7530000e-001 -9.4681216e-001
  4.7540000e-001 -9.4965245e-001
  4.7550000e-001 -9.5244658e-001
  4.7560000e-001 -9.5519153e-001
  4.7570000e-001 -9.5788427e-001
  4.7580000e-001 -9.6052178e-001
  4.7590000e-001 -9.6310103e-001
  4.7600000e-001 -9.6561898e-001
  4.7610000e-001 -9.6807260e-001
  4.7620000e-001 -9.7045888e-001
  4.7630000e-001 -9.7277479e-001
  4.7640000e-001 -9.7501733e-001
  4.7650000e-001 -9.7718349e-001
  4.7660000e-001 -9.7927028e-001
  4.7670000e-001 -9.8127473e-001
  4.7680000e-001 -9.8319386e-001
  4.7690000e-001 -9.8502474e-001
  4.7700000e-001 -9.8676442e-001
  4.7710000e-001 -9.8841001e-001
  4.7720000e-001 -9.8995860e-001
  4.7730000e-001 -9.9140733e-001
  4.7740000e-001 -9.9275335e-001
  4.7750000e-001 -9.9399385e-001
  4.7760000e-001 -9.9512604e-001
  4.7770000e-001 -9.9614715e-001
  4.7780000e-001 -9.9705445e-001
  4.7790000e-001 -9.9784524e-001
  4.7800000e-001 -9.9851686e-001
  4.7810000e-001 -9.9906669e-001
  4.7820000e-001 -9.9949212e-001
  4.7830000e-001 -9.9979060e-001
  4.7840000e-001 -9.9995962e-001
  4.7850000e-001 -9.9999672e-001
  4.7860000e-001 -9.9989945e-001
  4.7870000e-001 -9.9966544e-001
  4.7880000e-001 -9.9929236e-001
  4.7890000e-001 -9.9877790e-001
  4.7900000e-001 -9.9811983e-001
  4.7910000e-001 -9.9731597e-001
  4.7920000e-001 -9.9636416e-001
  4.7930000e-001 -9.9526233e-001
  4.7940000e-001 -9.9400845e-001
  4.7950000e-001 -9.9260054e-001
  4.7960000e-001 -9.9103669e-001
  4.7970000e-001 -9.8931503e-001
  4.7980000e-001 -9.8743376e-001
  4.7990000e-001 -9.8539115e-001
  4.8000000e-001 -9.8318552e-001
  4.8010000e-001 -9.8081526e-001
  4.8020000e-001 -9.7827881e-001
  4.8030000e-001 -9.7557469e-001
  4.8040000e-001 -9.7270149e-001
  4.8050000e-001 -9.6965785e-001
  4.8060000e-001 -9.6644248e-001
  4.8070000e-001 -9.6305418e-001
  4.8080000e-001 -9.5949180e-001
  4.8090000e-001 -9.5575426e-001
  4.8100000e-001 -9.5184057e-001
  4.8110000e-001 -9.4774980e-001
  4.8120000e-001 -9.4348108e-001
  4.8130000e-001 -9.3903365e-001
  4.8140000e-001 -9.3440678e-001
  4.8150000e-001 -9.2959984e-001
  4.8160000e-001 -9.2461229e-001
  4.8170000e-001 -9.1944364e-001
  4.8180000e-001 -9.1409348e-001
  4.8190000e-001 -9.0856148e-001
  4.8200000e-001 -9.0284741e-001
  4.8210000e-001 -8.9695108e-001
  4.8220000e-001 -8.9087241e-001
  4.8230000e-001 -8.8461137e-001
  4.8240000e-001 -8.7816804e-001
  4.8250000e-001 -8.7154256e-001
  4.8260000e-001 -8.6473514e-001
  4.8270000e-001 -8.5774610e-001
  4.8280000e-001 -8.5057580e-001
  4.8290000e-001 -8.4322473e-001
  4.8300000e-001 -8.3569340e-001
  4.8310000e-001 -8.2798244e-001
  4.8320000e-001 -8.2009256e-001
  4.8330000e-001 -8.1202453e-001
  4.8340000e-001 -8.0377920e-001
  4.8350000e-001 -7.9535750e-001
  4.8360000e-001 -7.8676047e-001
  4.8370000e-001 -7.7798918e-001
  4.8380000e-001 -7.6904480e-001
  4.8390000e-001 -7.5992859e-001
  4.8400000e-001 -7.5064186e-001
  4.8410000e-001 -7.4118601e-001
  4.8420000e-001 -7.3156253e-001
  4.8430000e-001 -7.2177296e-001
  4.8440000e-001 -7.1181892e-001
  4.8450000e-001 -7.0170212e-001
  4.8460000e-001 -6.9142433e-001
  4.8470000e-001 -6.8098740e-001
  4.8480000e-001 -6.7039324e-001
  4.8490000e-001 -6.5964383e-001
  4.8500000e-001 -6.4874125e-001
  4.8510000e-001 -6.3768761e-001
  4.8520000e-001 -6.2648511e-001
  4.8530000e-001 -6.1513601e-001
  4.8540000e-001 -6.0364265e-001
  4.8550000e-001 -5.9200741e-001
  4.8560000e-001 -5.8023276e-001
  4.8570000e-001 -5.6832121e-001
  4.8580000e-001 -5.5627536e-001
  4.8590000e-001 -5.4409783e-001
  4.8600000e-001 -5.3179134e-001
  4.8610000e-001 -5.1935864e-001
  4.8620000e-001 -5.0680255e-001
  4.8630000e-001 -4.9412595e-001
  4.8640000e-001 -4.8133177e-001
  4.8650000e-001 -4.6842297e-001
  4.8660000e-001 -4.5540260e-001
  4.8670000e-001 -4.4227374e-001
  4.8680000e-001 -4.2903951e-001
  4.8690000e-001 -4.1570309e-001
  4.8700000e-001 -4.0226771e-001
  4.8710000e-001 -3.8873662e-001
  4.8720000e-001 -3.7511314e-001
  4.8730000e-001 -3.6140061e-001
  4.8740000e-001 -3.4760242e-001
  4.8750000e-001 -3.3372200e-001
  4.8760000e-001 -3.1976280e-001
  4.8770000e-001 -3.0572832e-001
  4.8780000e-001 -2.9162209e-001
  4.8790000e-001 -2.7744766e-001
  4.8800000e-001 -2.6320862e-001
  4.8810000e-001 -2.4890857e-001
  4.8820000e-001 -2.3455117e-001
  4.8830000e-001 -2.2014007e-001
  4.8840000e-001 -2.0567895e-001
  4.8850000e-001 -1.9117151e-001
  4.8860000e-001 -1.7662149e-001
  4.8870000e-001 -1.6203260e-001
  4.8880000e-001 -1.4740861e-001
  4.8890000e-001 -1.3275328e-001
  4.8900000e-001 -1.1807039e-001
  4.8910000e-001 -1.0336371e-001
  4.8920000e-001 -8.8637039e-002
  4.8930000e-001 -7.3894172e-002
  4.8940000e-001 -5.9138907e-002
  4.8950000e-001 -4.4375044e-002
  4.8960000e-001 -2.9606383e-002
  4.8970000e-001 -1.4836721e-002
  4.8980000e-001 -6.9849999e-005
  4.8990000e-001  1.4690442e-002
  4.9000000e-001  2.9440377e-002
  4.9010000e-001  4.4176186e-002
  4.9020000e-001  5.8894111e-002
  4.9030000e-001  7.3590409e-002
  4.9040000e-001  8.8261351e-002
  4.9050000e-001  1.0290323e-001
  4.9060000e-001  1.1751234e-001
  4.9070000e-001  1.3208503e-001
  4.9080000e-001  1.4661763e-001
  4.9090000e-001  1.6110653e-001
  4.9100000e-001  1.7554813e-001
  4.9110000e-001  1.8993885e-001
  4.9120000e-001  2.0427515e-001
  4.9130000e-001  2.1855353e-001
  4.9140000e-001  2.3277051e-001
  4.9150000e-001  2.4692264e-001
  4.9160000e-001  2.6100651e-001
  4.9170000e-001  2.7501877e-001
  4.9180000e-001  2.8895607e-001
  4.9190000e-001  3.0281513e-001
  4.9200000e-001  3.1659271e-001
  4.9210000e-001  3.3028560e-001
  4.9220000e-001  3.4389065e-001
  4.9230000e-001  3.5740474e-001
  4.9240000e-001  3.7082482e-001
  4.9250000e-001  3.8414787e-001
  4.9260000e-001  3.9737093e-001
  4.9270000e-001  4.1049111e-001
  4.9280000e-001  4.2350553e-001
  4.9290000e-001  4.3641141e-001
  4.9300000e-001  4.4920601e-001
  4.9310000e-001  4.6188663e-001
  4.9320000e-001  4.7445066e-001
  4.9330000e-001  4.8689552e-001
  4.9340000e-001  4.9921871e-001
  4.9350000e-001  5.1141780e-001
  4.9360000e-001  5.2349040e-001
  4.9370000e-001  5.3543419e-001
  4.9380000e-001  5.4724693e-001
  4.9390000e-001  5.5892643e-001
  4.9400000e-001  5.7047057e-001
  4.9410000e-001  5.8187732e-001
  4.9420000e-001  5.9314467e-001
  4.9430000e-001  6.0427073e-001
  4.9440000e-001  6.1525365e-001
  4.9450000e-001  6.2609167e-001
  4.9460000e-001  6.3678308e-001
  4.9470000e-001  6.4732625e-001
  4.9480000e-001  6.5771964e-001
  4.9490000e-001  6.6796175e-001
  4.9500000e-001  6.7805119e-001
  4.9510000e-001  6.8798661e-001
  4.9520000e-001  6.9776677e-001
  4.9530000e-001  7.0739046e-001
  4.9540000e-001  7.1685659e-001
  4.9550000e-001  7.2616412e-001
  4.9560000e-001  7.3531209e-001
  4.9570000e-001  7.4429961e-001
  4.9580000e-001  7.5312588e-001
  4.9590000e-001  7.6179016e-001
  4.9600000e-001  7.7029181e-001
  4.9610000e-001  7.7863023e-001
  4.9620000e-001  7.8680492e-001
  4.9630000e-001  7.9481546e-001
  4.9640000e-001  8.0266150e-001
  4.9650000e-001  8.1034274e-001
  4.9660000e-001  8.1785899e-001
  4.9670000e-001  8.2521013e-001
  4.9680000e-001  8.3239610e-001
  4.9690000e-001  8.3941691e-001
  4.9700000e-001  8.4627267e-001
  4.9710000e-001  8.5296353e-001
  4.9720000e-001  8.5948975e-001
  4.9730000e-001  8.6585164e-001
  4.9740000e-001  8.7204958e-001
  4.9750000e-001  8.7808402e-001
  4.9760000e-001  8.8395549e-001
  4.9770000e-001  8.8966460e-001
  4.9780000e-001  8.9521200e-001
  4.9790000e-001  9.0059843e-001
  4.9800000e-001  9.0582470e-001
  4.9810000e-001  9.1089166e-001
  4.9820000e-001  9.1580026e-001
  4.9830000e-001  9.2055150e-001
  4.9840000e-001  9.2514644e-001
  4.9850000e-001  9.2958620e-001
  4.9860000e-001  9.3387198e-001
  4.9870000e-001  9.3800502e-001
  4.9880000e-001  9.4198664e-001
  4.9890000e-001  9.4581821e-001
  4.9900000e-001  9.4950115e-001
  4.9910000e-001  9.5303694e-001
  4.9920000e-001  9.5642713e-001
  4.9930000e-001  9.5967331e-001
  4.9940000e-001  9.6277713e-001
  4.9950000e-001  9.6574027e-001
  4.9960000e-001  9.6856450e-001
  4.9970000e-001  9.7125161e-001
  4.9980000e-001  9.7380344e-001
  4.9990000e-001  9.7622189e-001
  5.0000000e-001  9.7850889e-001
  5.0010000e-001  9.8066642e-001
  5.0020000e-001  9.8269651e-001
  5.0030000e-001  9.8460121e-001
  5.0040000e-001  9.8638263e-001
  5.0050000e-001  9.8804291e-001
  5.0060000e-001  9.8958422e-001
  5.0070000e-001  9.9100878e-001
  5.0080000e-001  9.9231883e-001
  5.0090000e-001  9.9351663e-001
  5.0100000e-001  9.9460451e-001
  5.0110000e-001  9.9558478e-001
  5.0120000e-001  9.9645981e-001
  5.0130000e-001  9.9723199e-001
  5.0140000e-001  9.9790373e-001
  5.0150000e-001  9.9847745e-001
  5.0160000e-001  9.9895560e-001
  5.0170000e-001  9.9934067e-001
  5.0180000e-001  9.9963512e-001
  5.0190000e-001  9.9984148e-001
  5.0200000e-001  9.9996224e-001
  5.0210000e-001  9.9999994e-001
  5.0220000e-001  9.9995713e-001
  5.0230000e-001  9.9983634e-001
  5.0240000e-001  9.9964014e-001
  5.0250000e-001  9.9937108e-001
  5.0260000e-001  9.9903173e-001
  5.0270000e-001  9.9862466e-001
  5.0280000e-001  9.9815243e-001
  5.0290000e-001  9.9761762e-001
  5.0300000e-001  9.9702278e-001
  5.0310000e-001  9.9637048e-001
  5.0320000e-001  9.9566328e-001
  5.0330000e-001  9.9490373e-001
  5.0340000e-001  9.9409436e-001
  5.0350000e-001  9.9323770e-001
  5.0360000e-001  9.9233627e-001
  5.0370000e-001  9.9139259e-001
  5.0380000e-001  9.9040913e-001
  5.0390000e-001  9.8938837e-001
  5.0400000e-001  9.8833277e-001
  5.0410000e-001  9.8724476e-001
  5.0420000e-001  9.8612677e-001
  5.0430000e-001  9.8498119e-001
  5.0440000e-001  9.8381038e-001
  5.0450000e-001  9.8261671e-001
  5.0460000e-001  9.8140248e-001
  5.0470000e-001  9.8016999e-001
  5.0480000e-001  9.7892152e-001
  5.0490000e-001  9.7765928e-001
  5.0500000e-001  9.7638550e-001
  5.0510000e-001  9.7510233e-001
  5.0520000e-001  9.7381193e-001
  5.0530000e-001  9.7251640e-001
  5.0540000e-001  9.7121780e-001
  5.0550000e-001  9.6991816e-001
  5.0560000e-001  9.6861949e-001
  5.0570000e-001  9.6732375e-001
  5.0580000e-001  9.6603283e-001
  5.0590000e-001  9.6474863e-001
  5.0600000e-001  9.6347298e-001
  5.0610000e-001  9.6220766e-001
  5.0620000e-001  9.6095443e-001
  5.0630000e-001  9.5971499e-001
  5.0640000e-001  9.5849100e-001
  5.0650000e-001  9.5728408e-001
  5.0660000e-001  9.5609579e-001
  5.0670000e-001  9.5492765e-001
  5.0680000e-001  9.5378114e-001
  5.0690000e-001  9.5265767e-001
  5.0700000e-001  9.5155864e-001
  5.0710000e-001  9.5048535e-001
  5.0720000e-001  9.4943909e-001
  5.0730000e-001  9.4842109e-001
  5.0740000e-001  9.4743251e-001
  5.0750000e-001  9.4647449e-001
  5.0760000e-001  9.4554810e-001
  5.0770000e-001  9.4465435e-001
  5.0780000e-001  9.4379423e-001
  5.0790000e-001  9.4296863e-001
  5.0800000e-001  9.4217844e-001
  5.0810000e-001  9.4142446e-001
  5.0820000e-001  9.4070745e-001
  5.0830000e-001  9.4002812e-001
  5.0840000e-001  9.3938712e-001
  5.0850000e-001  9.3878506e-001
  5.0860000e-001  9.3822248e-001
  5.0870000e-001  9.3769989e-001
  5.0880000e-001  9.3721772e-001
  5.0890000e-001  9.3677636e-001
  5.0900000e-001  9.3637617e-001
  5.0910000e-001  9.3601742e-001
  5.0920000e-001  9.3570035e-001
  5.0930000e-001  9.3542515e-001
  5.0940000e-001  9.3519196e-001
  5.0950000e-001  9.3500086e-001
  5.0960000e-001  9.3485188e-001
  5.0970000e-001  9.3474501e-001
  5.0980000e-001  9.3468019e-001
  5.0990000e-001  9.3465730e-001
  5.1000000e-001  9.3467618e-001
  5.1010000e-001  9.3473664e-001
  5.1020000e-001  9.3483840e-001
  5.1030000e-001  9.3498118e-001
  5.1040000e-001  9.3516463e-001
  5.1050000e-001  9.3538835e-001
  5.1060000e-001  9.3565192e-001
  5.1070000e-001  9.3595486e-001
  5.1080000e-001  9.3629665e-001
  5.1090000e-001  9.3667674e-001
  5.1100000e-001  9.3709451e-001
  5.1110000e-001  9.3754934e-001
  5.1120000e-001  9.3804053e-001
  5.1130000e-001  9.3856739e-001
  5.1140000e-001  9.3912915e-001
  5.1150000e-001  9.3972503e-001
  5.1160000e-001  9.4035420e-001
  5.1170000e-001  9.4101581e-001
  5.1180000e-001  9.4170897e-001
  5.1190000e-001  9.4243275e-001
  5.1200000e-001  9.4318622e-001
  5.1210000e-001  9.4396838e-001
  5.1220000e-001  9.4477824e-001
  5.1230000e-001  9.4561476e-001
  5.1240000e-001  9.4647687e-001
  5.1250000e-001  9.4736349e-001
  5.1260000e-001  9.4827352e-001
  5.1270000e-001  9.4920583e-001
  5.1280000e-001  9.5015926e-001
  5.1290000e-001  9.5113265e-001
  5.1300000e-001  9.5212481e-001
  5.1310000e-001  9.5313454e-001
  5.1320000e-001  9.5416061e-001
  5.1330000e-001  9.5520178e-001
  5.1340000e-001  9.5625682e-001
  5.1350000e-001  9.5732446e-001
  5.1360000e-001  9.5840344e-001
  5.1370000e-001  9.5949247e-001
  5.1380000e-001  9.6059026e-001
  5.1390000e-001  9.6169553e-001
  5.1400000e-001  9.6280697e-001
  5.1410000e-001  9.6392329e-001
  5.1420000e-001  9.6504317e-001
  5.1430000e-001  9.6616532e-001
  5.1440000e-001  9.6728842e-001
  5.1450000e-001  9.6841117e-001
  5.1460000e-001  9.6953228e-001
  5.1470000e-001  9.7065043e-001
  5.1480000e-001  9.7176435e-001
  5.1490000e-001  9.7287274e-001
  5.1500000e-001  9.7397432e-001
  5.1510000e-001  9.7506783e-001
  5.1520000e-001  9.7615201e-001
  5.1530000e-001  9.7722561e-001
  5.1540000e-001  9.7828739e-001
  5.1550000e-001  9.7933614e-001
  5.1560000e-001  9.8037065e-001
  5.1570000e-001  9.8138973e-001
  5.1580000e-001  9.8239222e-001
  5.1590000e-001  9.8337694e-001
  5.1600000e-001  9.8434278e-001
  5.1610000e-001  9.8528863e-001
  5.1620000e-001  9.8621338e-001
  5.1630000e-001  9.8711598e-001
  5.1640000e-001  9.8799538e-001
  5.1650000e-001  9.8885056e-001
  5.1660000e-001  9.8968054e-001
  5.1670000e-001  9.9048434e-001
  5.1680000e-001  9.9126102e-001
  5.1690000e-001  9.9200969e-001
  5.1700000e-001  9.9272946e-001
  5.1710000e-001  9.9341948e-001
  5.1720000e-001  9.9407894e-001
  5.1730000e-001  9.9470705e-001
  5.1740000e-001  9.9530306e-001
  5.1750000e-001  9.9586626e-001
  5.1760000e-001  9.9639596e-001
  5.1770000e-001  9.9689150e-001
  5.1780000e-001  9.9735229e-001
  5.1790000e-001  9.9777774e-001
  5.1800000e-001  9.9816731e-001
  5.1810000e-001  9.9852051e-001
  5.1820000e-001  9.9883687e-001
  5.1830000e-001  9.9911596e-001
  5.1840000e-001  9.9935740e-001
  5.1850000e-001  9.9956084e-001
  5.1860000e-001  9.9972598e-001
  5.1870000e-001  9.9985254e-001
  5.1880000e-001  9.9994031e-001
  5.1890000e-001  9.9998909e-001
  5.1900000e-001  9.9999874e-001
  5.1910000e-001  9.9996915e-001
  5.1920000e-001  9.9990027e-001
  5.1930000e-001  9.9979207e-001
  5.1940000e-001  9.9964457e-001
  5.1950000e-001  9.9945784e-001
  5.1960000e-001  9.9923197e-001
  5.1970000e-001  9.9896711e-001
  5.1980000e-001  9.9866344e-001
  5.1990000e-001  9.9832119e-001
  5.2000000e-001  9.9794064e-001
  5.2010000e-001  9.9752208e-001
  5.2020000e-001  9.9706586e-001
  5.2030000e-001  9.9657238e-001
  5.2040000e-001  9.9604207e-001
  5.2050000e-001  9.9547540e-001
  5.2060000e-001  9.9487286e-001
  5.2070000e-001  9.9423502e-001
  5.2080000e-001  9.9356246e-001
  5.2090000e-001  9.9285580e-001
  5.2100000e-001  9.9211570e-001
  5.2110000e-001  9.9134287e-001
  5.2120000e-001  9.9053804e-001
  5.2130000e-001  9.8970197e-001
  5.2140000e-001  9.8883548e-001
  5.2150000e-001  9.8793941e-001
  5.2160000e-001  9.8701463e-001
  5.2170000e-001  9.8606205e-001
  5.2180000e-001  9.8508260e-001
  5.2190000e-001  9.8407726e-001
  5.2200000e-001  9.8304703e-001
  5.2210000e-001  9.8199294e-001
  5.2220000e-001  9.8091605e-001
  5.2230000e-001  9.7981745e-001
  5.2240000e-001  9.7869824e-001
  5.2250000e-001  9.7755958e-001
  5.2260000e-001  9.7640261e-001
  5.2270000e-001  9.7522854e-001
  5.2280000e-001  9.7403857e-001
  5.2290000e-001  9.7283394e-001
  5.2300000e-001  9.7161589e-001
  5.2310000e-001  9.7038570e-001
  5.2320000e-001  9.6914465e-001
  5.2330000e-001  9.6789405e-001
  5.2340000e-001  9.6663523e-001
  5.2350000e-001  9.6536952e-001
  5.2360000e-001  9.6409826e-001
  5.2370000e-001  9.6282283e-001
  5.2380000e-001  9.6154458e-001
  5.2390000e-001  9.6026491e-001
  5.2400000e-001  9.5898519e-001
  5.2410000e-001  9.5770683e-001
  5.2420000e-001  9.5643121e-001
  5.2430000e-001  9.5515975e-001
  5.2440000e-001  9.5389385e-001
  5.2450000e-001  9.5263492e-001
  5.2460000e-001  9.5138436e-001
  5.2470000e-001  9.5014358e-001
  5.2480000e-001  9.4891398e-001
  5.2490000e-001  9.4769694e-001
  5.2500000e-001  9.4649387e-001
  5.2510000e-001  9.4530615e-001
  5.2520000e-001  9.4413515e-001
  5.2530000e-001  9.4298222e-001
  5.2540000e-001  9.4184873e-001
  5.2550000e-001  9.4073600e-001
  5.2560000e-001  9.3964537e-001
  5.2570000e-001  9.3857813e-001
  5.2580000e-001  9.3753558e-001
  5.2590000e-001  9.3651898e-001
  5.2600000e-001  9.3552958e-001
  5.2610000e-001  9.3456862e-001
  5.2620000e-001  9.3363728e-001
  5.2630000e-001  9.3273676e-001
  5.2640000e-001  9.3186820e-001
  5.2650000e-001  9.3103273e-001
  5.2660000e-001  9.3023144e-001
  5.2670000e-001  9.2946540e-001
  5.2680000e-001  9.2873564e-001
  5.2690000e-001  9.2804317e-001
  5.2700000e-001  9.2738894e-001
  5.2710000e-001  9.2677389e-001
  5.2720000e-001  9.2619892e-001
  5.2730000e-001  9.2566487e-001
  5.2740000e-001  9.2517257e-001
  5.2750000e-001  9.2472279e-001
  5.2760000e-001  9.2431626e-001
  5.2770000e-001  9.2395368e-001
  5.2780000e-001  9.2363569e-001
  5.2790000e-001  9.2336290e-001
  5.2800000e-001  9.2313585e-001
  5.2810000e-001  9.2295507e-001
  5.2820000e-001  9.2282100e-001
  5.2830000e-001  9.2273407e-001
  5.2840000e-001  9.2269462e-001
  5.2850000e-001  9.2270297e-001
  5.2860000e-001  9.2275937e-001
  5.2870000e-001  9.2286404e-001
  5.2880000e-001  9.2301711e-001
  5.2890000e-001  9.2321869e-001
  5.2900000e-001  9.2346881e-001
  5.2910000e-001  9.2376746e-001
  5.2920000e-001  9.2411456e-001
  5.2930000e-001  9.2450999e-001
  5.2940000e-001  9.2495356e-001
  5.2950000e-001  9.2544502e-001
  5.2960000e-001  9.2598405e-001
  5.2970000e-001  9.2657031e-001
  5.2980000e-001  9.2720335e-001
  5.2990000e-001  9.2788269e-001
  5.3000000e-001  9.2860779e-001
  5.3010000e-001  9.2937804e-001
  5.3020000e-001  9.3019275e-001
  5.3030000e-001  9.3105121e-001
  5.3040000e-001  9.3195262e-001
  5.3050000e-001  9.3289611e-001
  5.3060000e-001  9.3388078e-001
  5.3070000e-001  9.3490563e-001
  5.3080000e-001  9.3596963e-001
  5.3090000e-001  9.3707167e-001
  5.3100000e-001  9.3821058e-001
  5.3110000e-001  9.3938513e-001
  5.3120000e-001  9.4059402e-001
  5.3130000e-001  9.4183591e-001
  5.3140000e-001  9.4310937e-001
  5.3150000e-001  9.4441294e-001
  5.3160000e-001  9.4574506e-001
  5.3170000e-001  9.4710415e-001
  5.3180000e-001  9.4848854e-001
  5.3190000e-001  9.4989652e-001
  5.3200000e-001  9.5132631e-001
  5.3210000e-001  9.5277608e-001
  5.3220000e-001  9.5424392e-001
  5.3230000e-001  9.5572790e-001
  5.3240000e-001  9.5722601e-001
  5.3250000e-001  9.5873618e-001
  5.3260000e-001  9.6025629e-001
  5.3270000e-001  9.6178419e-001
  5.3280000e-001  9.6331764e-001
  5.3290000e-001  9.6485436e-001
  5.3300000e-001  9.6639204e-001
  5.3310000e-001  9.6792830e-001
  5.3320000e-001  9.6946070e-001
  5.3330000e-001  9.7098679e-001
  5.3340000e-001  9.7250403e-001
  5.3350000e-001  9.7400987e-001
  5.3360000e-001  9.7550169e-001
  5.3370000e-001  9.7697684e-001
  5.3380000e-001  9.7843264e-001
  5.3390000e-001  9.7986634e-001
  5.3400000e-001  9.8127518e-001
  5.3410000e-001  9.8265634e-001
  5.3420000e-001  9.8400699e-001
  5.3430000e-001  9.8532424e-001
  5.3440000e-001  9.8660518e-001
  5.3450000e-001  9.8784687e-001
  5.3460000e-001  9.8904634e-001
  5.3470000e-001  9.9020059e-001
  5.3480000e-001  9.9130659e-001
  5.3490000e-001  9.9236129e-001
  5.3500000e-001  9.9336163e-001
  5.3510000e-001  9.9430450e-001
  5.3520000e-001  9.9518680e-001
  5.3530000e-001  9.9600540e-001
  5.3540000e-001  9.9675715e-001
  5.3550000e-001  9.9743890e-001
  5.3560000e-001  9.9804748e-001
  5.3570000e-001  9.9857971e-001
  5.3580000e-001  9.9903241e-001
  5.3590000e-001  9.9940238e-001
  5.3600000e-001  9.9968644e-001
  5.3610000e-001  9.9988139e-001
  5.3620000e-001  9.9998402e-001
  5.3630000e-001  9.9999116e-001
  5.3640000e-001  9.9989961e-001
  5.3650000e-001  9.9970620e-001
  5.3660000e-001  9.9940775e-001
  5.3670000e-001  9.9900111e-001
  5.3680000e-001  9.9848313e-001
  5.3690000e-001  9.9785068e-001
  5.3700000e-001  9.9710064e-001
  5.3710000e-001  9.9622992e-001
  5.3720000e-001  9.9523545e-001
  5.3730000e-001  9.9411419e-001
  5.3740000e-001  9.9286311e-001
  5.3750000e-001  9.9147923e-001
  5.3760000e-001  9.8995957e-001
  5.3770000e-001  9.8830121e-001
  5.3780000e-001  9.8650126e-001
  5.3790000e-001  9.8455685e-001
  5.3800000e-001  9.8246518e-001
  5.3810000e-001  9.8022346e-001
  5.3820000e-001  9.7782896e-001
  5.3830000e-001  9.7527900e-001
  5.3840000e-001  9.7257093e-001
  5.3850000e-001  9.6970216e-001
  5.3860000e-001  9.6667016e-001
  5.3870000e-001  9.6347245e-001
  5.3880000e-001  9.6010658e-001
  5.3890000e-001  9.5657021e-001
  5.3900000e-001  9.5286100e-001
  5.3910000e-001  9.4897673e-001
  5.3920000e-001  9.4491519e-001
  5.3930000e-001  9.4067429e-001
  5.3940000e-001  9.3625195e-001
  5.3950000e-001  9.3164622e-001
  5.3960000e-001  9.2685517e-001
  5.3970000e-001  9.2187697e-001
  5.3980000e-001  9.1670986e-001
  5.3990000e-001  9.1135216e-001
  5.4000000e-001  9.0580227e-001
  5.4010000e-001  9.0005866e-001
  5.4020000e-001  8.9411989e-001
  5.4030000e-001  8.8798461e-001
  5.4040000e-001  8.8165153e-001
  5.4050000e-001  8.7511948e-001
  5.4060000e-001  8.6838736e-001
  5.4070000e-001  8.6145417e-001
  5.4080000e-001  8.5431898e-001
  5.4090000e-001  8.4698098e-001
  5.4100000e-001  8.3943943e-001
  5.4110000e-001  8.3169370e-001
  5.4120000e-001  8.2374327e-001
  5.4130000e-001  8.1558768e-001
  5.4140000e-001  8.0722660e-001
  5.4150000e-001  7.9865979e-001
  5.4160000e-001  7.8988711e-001
  5.4170000e-001  7.8090853e-001
  5.4180000e-001  7.7172412e-001
  5.4190000e-001  7.6233403e-001
  5.4200000e-001  7.5273856e-001
  5.4210000e-001  7.4293808e-001
  5.4220000e-001  7.3293308e-001
  5.4230000e-001  7.2272415e-001
  5.4240000e-001  7.1231201e-001
  5.4250000e-001  7.0169745e-001
  5.4260000e-001  6.9088141e-001
  5.4270000e-001  6.7986490e-001
  5.4280000e-001  6.6864908e-001
  5.4290000e-001  6.5723518e-001
  5.4300000e-001  6.4562458e-001
  5.4310000e-001  6.3381873e-001
  5.4320000e-001  6.2181921e-001
  5.4330000e-001  6.0962773e-001
  5.4340000e-001  5.9724608e-001
  5.4350000e-001  5.8467617e-001
  5.4360000e-001  5.7192003e-001
  5.4370000e-001  5.5897979e-001
  5.4380000e-001  5.4585770e-001
  5.4390000e-001  5.3255610e-001
  5.4400000e-001  5.1907746e-001
  5.4410000e-001  5.0542436e-001
  5.4420000e-001  4.9159947e-001
  5.4430000e-001  4.7760559e-001
  5.4440000e-001  4.6344560e-001
  5.4450000e-001  4.4912252e-001
  5.4460000e-001  4.3463946e-001
  5.4470000e-001  4.1999962e-001
  5.4480000e-001  4.0520634e-001
  5.4490000e-001  3.9026303e-001
  5.4500000e-001  3.7517321e-001
  5.4510000e-001  3.5994053e-001
  5.4520000e-001  3.4456869e-001
  5.4530000e-001  3.2906154e-001
  5.4540000e-001  3.1342299e-001
  5.4550000e-001  2.9765708e-001
  5.4560000e-001  2.8176791e-001
  5.4570000e-001  2.6575969e-001
  5.4580000e-001  2.4963674e-001
  5.4590000e-001  2.3340345e-001
  5.4600000e-001  2.1706430e-001
  5.4610000e-001  2.0062387e-001
  5.4620000e-001  1.8408680e-001
  5.4630000e-001  1.6745786e-001
  5.4640000e-001  1.5074186e-001
  5.4650000e-001  1.3394370e-001
  5.4660000e-001  1.1706838e-001
  5.4670000e-001  1.0012096e-001
  5.4680000e-001  8.3106568e-002
  5.4690000e-001  6.6030420e-002
  5.4700000e-001  4.8897795e-002
  5.4710000e-001  3.1714042e-002
  5.4720000e-001  1.4484577e-002
  5.4730000e-001 -2.7851224e-003
  5.4740000e-001 -2.0089515e-002
  5.4750000e-001 -3.7422999e-002
  5.4760000e-001 -5.4779920e-002
  5.4770000e-001 -7.2154564e-002
  5.4780000e-001 -8.9541168e-002
  5.4790000e-001 -1.0693392e-001
  5.4800000e-001 -1.2432696e-001
  5.4810000e-001 -1.4171438e-001
  5.4820000e-001 -1.5909023e-001
  5.4830000e-001 -1.7644854e-001
  5.4840000e-001 -1.9378327e-001
  5.4850000e-001 -2.1108838e-001
  5.4860000e-001 -2.2835777e-001
  5.4870000e-001 -2.4558534e-001
  5.4880000e-001 -2.6276494e-001
  5.4890000e-001 -2.7989040e-001
  5.4900000e-001 -2.9695556e-001
  5.4910000e-001 -3.1395421e-001
  5.4920000e-001 -3.3088013e-001
  5.4930000e-001 -3.4772711e-001
  5.4940000e-001 -3.6448891e-001
  5.4950000e-001 -3.8115929e-001
  5.4960000e-001 -3.9773203e-001
  5.4970000e-001 -4.1420088e-001
  5.4980000e-001 -4.3055961e-001
  5.4990000e-001 -4.4680199e-001
  5.5000000e-001 -4.6292181e-001
  5.5010000e-001 -4.7891287e-001
  5.5020000e-001 -4.9476897e-001
  5.5030000e-001 -5.1048396e-001
  5.5040000e-001 -5.2605169e-001
  5.5050000e-001 -5.4146604e-001
  5.5060000e-001 -5.5672092e-001
  5.5070000e-001 -5.7181026e-001
  5.5080000e-001 -5.8672805e-001
  5.5090000e-001 -6.0146830e-001
  5.5100000e-001 -6.1602506e-001
  5.5110000e-001 -6.3039242e-001
  5.5120000e-001 -6.4456454e-001
  5.5130000e-001 -6.5853560e-001
  5.5140000e-001 -6.7229986e-001
  5.5150000e-001 -6.8585160e-001
  5.5160000e-001 -6.9918520e-001
  5.5170000e-001 -7.1229507e-001
  5.5180000e-001 -7.2517570e-001
  5.5190000e-001 -7.3782165e-001
  5.5200000e-001 -7.5022753e-001
  5.5210000e-001 -7.6238804e-001
  5.5220000e-001 -7.7429796e-001
  5.5230000e-001 -7.8595214e-001
  5.5240000e-001 -7.9734551e-001
  5.5250000e-001 -8.0847308e-001
  5.5260000e-001 -8.1932997e-001
  5.5270000e-001 -8.2991135e-001
  5.5280000e-001 -8.4021253e-001
  5.5290000e-001 -8.5022887e-001
  5.5300000e-001 -8.5995586e-001
  5.5310000e-001 -8.6938906e-001
  5.5320000e-001 -8.7852417e-001
  5.5330000e-001 -8.8735697e-001
  5.5340000e-001 -8.9588333e-001
  5.5350000e-001 -9.0409928e-001
  5.5360000e-001 -9.1200091e-001
  5.5370000e-001 -9.1958445e-001
  5.5380000e-001 -9.2684625e-001
  5.5390000e-001 -9.3378276e-001
  5.5400000e-001 -9.4039057e-001
  5.5410000e-001 -9.4666638e-001
  5.5420000e-001 -9.5260701e-001
  5.5430000e-001 -9.5820942e-001
  5.5440000e-001 -9.6347068e-001
  5.5450000e-001 -9.6838802e-001
  5.5460000e-001 -9.7295877e-001
  5.5470000e-001 -9.7718041e-001
  5.5480000e-001 -9.8105055e-001
  5.5490000e-001 -9.8456694e-001
  5.5500000e-001 -9.8772746e-001
  5.5510000e-001 -9.9053014e-001
  5.5520000e-001 -9.9297315e-001
  5.5530000e-001 -9.9505478e-001
  5.5540000e-001 -9.9677350e-001
  5.5550000e-001 -9.9812789e-001
  5.5560000e-001 -9.9911670e-001
  5.5570000e-001 -9.9973882e-001
  5.5580000e-001 -9.9999329e-001
  5.5590000e-001 -9.9987927e-001
  5.5600000e-001 -9.9939612e-001
  5.5610000e-001 -9.9854330e-001
  5.5620000e-001 -9.9732046e-001
  5.5630000e-001 -9.9572738e-001
  5.5640000e-001 -9.9376399e-001
  5.5650000e-001 -9.9143039e-001
  5.5660000e-001 -9.8872681e-001
  5.5670000e-001 -9.8565366e-001
  5.5680000e-001 -9.8221147e-001
  5.5690000e-001 -9.7840094e-001
  5.5700000e-001 -9.7422294e-001
  5.5710000e-001 -9.6967847e-001
  5.5720000e-001 -9.6476869e-001
  5.5730000e-001 -9.5949491e-001
  5.5740000e-001 -9.5385860e-001
  5.5750000e-001 -9.4786138e-001
  5.5760000e-001 -9.4150502e-001
  5.5770000e-001 -9.3479145e-001
  5.5780000e-001 -9.2772274e-001
  5.5790000e-001 -9.2030112e-001
  5.5800000e-001 -9.1252895e-001
  5.5810000e-001 -9.0440878e-001
  5.5820000e-001 -8.9594326e-001
  5.5830000e-001 -8.8713523e-001
  5.5840000e-001 -8.7798765e-001
  5.5850000e-001 -8.6850363e-001
  5.5860000e-001 -8.5868643e-001
  5.5870000e-001 -8.4853945e-001
  5.5880000e-001 -8.3806624e-001
  5.5890000e-001 -8.2727048e-001
  5.5900000e-001 -8.1615600e-001
  5.5910000e-001 -8.0472675e-001
  5.5920000e-001 -7.9298683e-001
  5.5930000e-001 -7.8094048e-001
  5.5940000e-001 -7.6859206e-001
  5.5950000e-001 -7.5594607e-001
  5.5960000e-001 -7.4300713e-001
  5.5970000e-001 -7.2978001e-001
  5.5980000e-001 -7.1626958e-001
  5.5990000e-001 -7.0248084e-001
  5.6000000e-001 -6.8841892e-001
  5.6010000e-001 -6.7408907e-001
  5.6020000e-001 -6.5949665e-001
  5.6030000e-001 -6.4464714e-001
  5.6040000e-001 -6.2954612e-001
  5.6050000e-001 -6.1419931e-001
  5.6060000e-001 -5.9861252e-001
  5.6070000e-001 -5.8279165e-001
  5.6080000e-001 -5.6674272e-001
  5.6090000e-001 -5.5047187e-001
  5.6100000e-001 -5.3398530e-001
  5.6110000e-001 -5.1728934e-001
  5.6120000e-001 -5.0039038e-001
  5.6130000e-001 -4.8329492e-001
  5.6140000e-001 -4.6600956e-001
  5.6150000e-001 -4.4854095e-001
  5.6160000e-001 -4.3089584e-001
  5.6170000e-001 -4.1308107e-001
  5.6180000e-001 -3.9510354e-001
  5.6190000e-001 -3.7697022e-001
  5.6200000e-001 -3.5868817e-001
  5.6210000e-001 -3.4026449e-001
  5.6220000e-001 -3.2170637e-001
  5.6230000e-001 -3.0302103e-001
  5.6240000e-001 -2.8421577e-001
  5.6250000e-001 -2.6529795e-001
  5.6260000e-001 -2.4627495e-001
  5.6270000e-001 -2.2715423e-001
  5.6280000e-001 -2.0794328e-001
  5.6290000e-001 -1.8864962e-001
  5.6300000e-001 -1.6928084e-001
  5.6310000e-001 -1.4984452e-001
  5.6320000e-001 -1.3034831e-001
  5.6330000e-001 -1.1079986e-001
  5.6340000e-001 -9.1206875e-002
  5.6350000e-001 -7.1577048e-002
  5.6360000e-001 -5.1918108e-002
  5.6370000e-001 -3.2237795e-002
  5.6380000e-001 -1.2543858e-002
  5.6390000e-001  7.1559453e-003
  5.6400000e-001  2.6853853e-002
  5.6410000e-001  4.6542104e-002
  5.6420000e-001  6.6212940e-002
  5.6430000e-001  8.5858607e-002
  5.6440000e-001  1.0547136e-001
  5.6450000e-001  1.2504348e-001
  5.6460000e-001  1.4456724e-001
  5.6470000e-001  1.6403495e-001
  5.6480000e-001  1.8343895e-001
  5.6490000e-001  2.0277158e-001
  5.6500000e-001  2.2202524e-001
  5.6510000e-001  2.4119234e-001
  5.6520000e-001  2.6026535e-001
  5.6530000e-001  2.7923675e-001
  5.6540000e-001  2.9809909e-001
  5.6550000e-001  3.1684495e-001
  5.6560000e-001  3.3546697e-001
  5.6570000e-001  3.5395783e-001
  5.6580000e-001  3.7231028e-001
  5.6590000e-001  3.9051713e-001
  5.6600000e-001  4.0857123e-001
  5.6610000e-001  4.2646552e-001
  5.6620000e-001  4.4419300e-001
  5.6630000e-001  4.6174674e-001
  5.6640000e-001  4.7911988e-001
  5.6650000e-001  4.9630564e-001
  5.6660000e-001  5.1329733e-001
  5.6670000e-001  5.3008834e-001
  5.6680000e-001  5.4667212e-001
  5.6690000e-001  5.6304225e-001
  5.6700000e-001  5.7919238e-001
  5.6710000e-001  5.9511624e-001
  5.6720000e-001  6.1080768e-001
  5.6730000e-001  6.2626065e-001
  5.6740000e-001  6.4146917e-001
  5.6750000e-001  6.5642741e-001
  5.6760000e-001  6.7112961e-001
  5.6770000e-001  6.8557014e-001
  5.6780000e-001  6.9974347e-001
  5.6790000e-001  7.1364419e-001
  5.6800000e-001  7.2726700e-001
  5.6810000e-001  7.4060672e-001
  5.6820000e-001  7.5365829e-001
  5.6830000e-001  7.6641679e-001
  5.6840000e-001  7.7887738e-001
  5.6850000e-001  7.9103540e-001
  5.6860000e-001  8.0288628e-001
  5.6870000e-001  8.1442559e-001
  5.6880000e-001  8.2564903e-001
  5.6890000e-001  8.3655245e-001
  5.6900000e-001  8.4713181e-001
  5.6910000e-001  8.5738321e-001
  5.6920000e-001  8.6730290e-001
  5.6930000e-001  8.7688727e-001
  5.6940000e-001  8.8613283e-001
  5.6950000e-001  8.9503626e-001
  5.6960000e-001  9.0359436e-001
  5.6970000e-001  9.1180408e-001
  5.6980000e-001  9.1966252e-001
  5.6990000e-001  9.2716692e-001
  5.7000000e-001  9.3431468e-001
  5.7010000e-001  9.4110332e-001
  5.7020000e-001  9.4753054e-001
  5.7030000e-001  9.5359416e-001
  5.7040000e-001  9.5929219e-001
  5.7050000e-001  9.6462274e-001
  5.7060000e-001  9.6958411e-001
  5.7070000e-001  9.7417474e-001
  5.7080000e-001  9.7839321e-001
  5.7090000e-001  9.8223826e-001
  5.7100000e-001  9.8570879e-001
  5.7110000e-001  9.8880385e-001
  5.7120000e-001  9.9152263e-001
  5.7130000e-001  9.9386448e-001
  5.7140000e-001  9.9582891e-001
  5.7150000e-001  9.9741557e-001
  5.7160000e-001  9.9862427e-001
  5.7170000e-001  9.9945496e-001
  5.7180000e-001  9.9990776e-001
  5.7190000e-001  9.9998292e-001
  5.7200000e-001  9.9968086e-001
  5.7210000e-001  9.9900214e-001
  5.7220000e-001  9.9794746e-001
  5.7230000e-001  9.9651770e-001
  5.7240000e-001  9.9471384e-001
  5.7250000e-001  9.9253705e-001
  5.7260000e-001  9.8998863e-001
  5.7270000e-001  9.8707001e-001
  5.7280000e-001  9.8378279e-001
  5.7290000e-001  9.8012870e-001
  5.7300000e-001  9.7610962e-001
  5.7310000e-001  9.7172754e-001
  5.7320000e-001  9.6698464e-001
  5.7330000e-001  9.6188319e-001
  5.7340000e-001  9.5642563e-001
  5.7350000e-001  9.5061452e-001
  5.7360000e-001  9.4445256e-001
  5.7370000e-001  9.3794258e-001
  5.7380000e-001  9.3108753e-001
  5.7390000e-001  9.2389050e-001
  5.7400000e-001  9.1635471e-001
  5.7410000e-001  9.0848350e-001
  5.7420000e-001  9.0028033e-001
  5.7430000e-001  8.9174880e-001
  5.7440000e-001  8.8289260e-001
  5.7450000e-001  8.7371556e-001
  5.7460000e-001  8.6422163e-001
  5.7470000e-001  8.5441484e-001
  5.7480000e-001  8.4429938e-001
  5.7490000e-001  8.3387951e-001
  5.7500000e-001  8.2315962e-001
  5.7510000e-001  8.1214419e-001
  5.7520000e-001  8.0083781e-001
  5.7530000e-001  7.8924518e-001
  5.7540000e-001  7.7737109e-001
  5.7550000e-001  7.6522041e-001
  5.7560000e-001  7.5279813e-001
  5.7570000e-001  7.4010932e-001
  5.7580000e-001  7.2715913e-001
  5.7590000e-001  7.1395282e-001
  5.7600000e-001  7.0049570e-001
  5.7610000e-001  6.8679320e-001
  5.7620000e-001  6.7285078e-001
  5.7630000e-001  6.5867403e-001
  5.7640000e-001  6.4426858e-001
  5.7650000e-001  6.2964012e-001
  5.7660000e-001  6.1479445e-001
  5.7670000e-001  5.9973739e-001
  5.7680000e-001  5.8447486e-001
  5.7690000e-001  5.6901282e-001
  5.7700000e-001  5.5335728e-001
  5.7710000e-001  5.3751433e-001
  5.7720000e-001  5.2149009e-001
  5.7730000e-001  5.0529073e-001
  5.7740000e-001  4.8892248e-001
  5.7750000e-001  4.7239161e-001
  5.7760000e-001  4.5570441e-001
  5.7770000e-001  4.3886724e-001
  5.7780000e-001  4.2188647e-001
  5.7790000e-001  4.0476852e-001
  5.7800000e-001  3.8751983e-001
  5.7810000e-001  3.7014686e-001
  5.7820000e-001  3.5265611e-001
  5.7830000e-001  3.3505409e-001
  5.7840000e-001  3.1734733e-001
  5.7850000e-001  2.9954239e-001
  5.7860000e-001  2.8164582e-001
  5.7870000e-001  2.6366419e-001
  5.7880000e-001  2.4560409e-001
  5.7890000e-001  2.2747209e-001
  5.7900000e-001  2.0927479e-001
  5.7910000e-001  1.9101878e-001
  5.7920000e-001  1.7271062e-001
  5.7930000e-001  1.5435690e-001
  5.7940000e-001  1.3596420e-001
  5.7950000e-001  1.1753905e-001
  5.7960000e-001  9.9088022e-002
  5.7970000e-001  8.0617630e-002
  5.7980000e-001  6.2134385e-002
  5.7990000e-001  4.3644775e-002
  5.8000000e-001  2.5155267e-002
  5.8010000e-001  6.6722966e-003
  5.8020000e-001 -1.1797724e-002
  5.8030000e-001 -3.0248418e-002
  5.8040000e-001 -4.8673437e-002
  5.8050000e-001 -6.7066473e-002
  5.8060000e-001 -8.5421253e-002
  5.8070000e-001 -1.0373154e-001
  5.8080000e-001 -1.2199116e-001
  5.8090000e-001 -1.4019395e-001
  5.8100000e-001 -1.5833382e-001
  5.8110000e-001 -1.7640473e-001
  5.8120000e-001 -1.9440066e-001
  5.8130000e-001 -2.1231568e-001
  5.8140000e-001 -2.3014390e-001
  5.8150000e-001 -2.4787948e-001
  5.8160000e-001 -2.6551666e-001
  5.8170000e-001 -2.8304971e-001
  5.8180000e-001 -3.0047299e-001
  5.8190000e-001 -3.1778091e-001
  5.8200000e-001 -3.3496796e-001
  5.8210000e-001 -3.5202867e-001
  5.8220000e-001 -3.6895768e-001
  5.8230000e-001 -3.8574967e-001
  5.8240000e-001 -4.0239940e-001
  5.8250000e-001 -4.1890171e-001
  5.8260000e-001 -4.3525152e-001
  5.8270000e-001 -4.5144381e-001
  5.8280000e-001 -4.6747366e-001
  5.8290000e-001 -4.8333622e-001
  5.8300000e-001 -4.9902671e-001
  5.8310000e-001 -5.1454046e-001
  5.8320000e-001 -5.2987286e-001
  5.8330000e-001 -5.4501939e-001
  5.8340000e-001 -5.5997563e-001
  5.8350000e-001 -5.7473724e-001
  5.8360000e-001 -5.8929996e-001
  5.8370000e-001 -6.0365962e-001
  5.8380000e-001 -6.1781216e-001
  5.8390000e-001 -6.3175359e-001
  5.8400000e-001 -6.4548003e-001
  5.8410000e-001 -6.5898766e-001
  5.8420000e-001 -6.7227280e-001
  5.8430000e-001 -6.8533183e-001
  5.8440000e-001 -6.9816123e-001
  5.8450000e-001 -7.1075760e-001
  5.8460000e-001 -7.2311760e-001
  5.8470000e-001 -7.3523801e-001
  5.8480000e-001 -7.4711571e-001
  5.8490000e-001 -7.5874766e-001
  5.8500000e-001 -7.7013092e-001
  5.8510000e-001 -7.8126267e-001
  5.8520000e-001 -7.9214017e-001
  5.8530000e-001 -8.0276078e-001
  5.8540000e-001 -8.1312196e-001
  5.8550000e-001 -8.2322128e-001
  5.8560000e-001 -8.3305638e-001
  5.8570000e-001 -8.4262504e-001
  5.8580000e-001 -8.5192511e-001
  5.8590000e-001 -8.6095454e-001
  5.8600000e-001 -8.6971140e-001
  5.8610000e-001 -8.7819384e-001
  5.8620000e-001 -8.8640010e-001
  5.8630000e-001 -8.9432856e-001
  5.8640000e-001 -9.0197765e-001
  5.8650000e-001 -9.0934593e-001
  5.8660000e-001 -9.1643204e-001
  5.8670000e-001 -9.2323473e-001
  5.8680000e-001 -9.2975284e-001
  5.8690000e-001 -9.3598531e-001
  5.8700000e-001 -9.4193118e-001
  5.8710000e-001 -9.4758956e-001
  5.8720000e-001 -9.5295970e-001
  5.8730000e-001 -9.5804090e-001
  5.8740000e-001 -9.6283258e-001
  5.8750000e-001 -9.6733426e-001
  5.8760000e-001 -9.7154552e-001
  5.8770000e-001 -9.7546606e-001
  5.8780000e-001 -9.7909567e-001
  5.8790000e-001 -9.8243421e-001
  5.8800000e-001 -9.8548165e-001
  5.8810000e-001 -9.8823804e-001
  5.8820000e-001 -9.9070353e-001
  5.8830000e-001 -9.9287833e-001
  5.8840000e-001 -9.9476276e-001
  5.8850000e-001 -9.9635722e-001
  5.8860000e-001 -9.9766220e-001
  5.8870000e-001 -9.9867826e-001
  5.8880000e-001 -9.9940605e-001
  5.8890000e-001 -9.9984629e-001
  5.8900000e-001 -9.9999981e-001
  5.8910000e-001 -9.9986749e-001
  5.8920000e-001 -9.9945030e-001
  5.8930000e-001 -9.9874928e-001
  5.8940000e-001 -9.9776557e-001
  5.8950000e-001 -9.9650035e-001
  5.8960000e-001 -9.9495490e-001
  5.8970000e-001 -9.9313056e-001
  5.8980000e-001 -9.9102875e-001
  5.8990000e-001 -9.8865096e-001
  5.9000000e-001 -9.8599874e-001
  5.9010000e-001 -9.8307372e-001
  5.9020000e-001 -9.7987759e-001
  5.9030000e-001 -9.7641210e-001
  5.9040000e-001 -9.7267908e-001
  5.9050000e-001 -9.6868041e-001
  5.9060000e-001 -9.6441804e-001
  5.9070000e-001 -9.5989399e-001
  5.9080000e-001 -9.5511031e-001
  5.9090000e-001 -9.5006914e-001
  5.9100000e-001 -9.4477267e-001
  5.9110000e-001 -9.3922312e-001
  5.9120000e-001 -9.3342280e-001
  5.9130000e-001 -9.2737406e-001
  5.9140000e-001 -9.2107929e-001
  5.9150000e-001 -9.1454096e-001
  5.9160000e-001 -9.0776156e-001
  5.9170000e-001 -9.0074365e-001
  5.9180000e-001 -8.9348983e-001
  5.9190000e-001 -8.8600274e-001
  5.9200000e-001 -8.7828507e-001
  5.9210000e-001 -8.7033956e-001
  5.9220000e-001 -8.6216898e-001
  5.9230000e-001 -8.5377616e-001
  5.9240000e-001 -8.4516396e-001
  5.9250000e-001 -8.3633526e-001
  5.9260000e-001 -8.2729302e-001
  5.9270000e-001 -8.1804020e-001
  5.9280000e-001 -8.0857981e-001
  5.9290000e-001 -7.9891490e-001
  5.9300000e-001 -7.8904855e-001
  5.9310000e-001 -7.7898386e-001
  5.9320000e-001 -7.6872397e-001
  5.9330000e-001 -7.5827206e-001
  5.9340000e-001 -7.4763133e-001
  5.9350000e-001 -7.3680501e-001
  5.9360000e-001 -7.2579634e-001
  5.9370000e-001 -7.1460861e-001
  5.9380000e-001 -7.0324514e-001
  5.9390000e-001 -6.9170924e-001
  5.9400000e-001 -6.8000427e-001
  5.9410000e-001 -6.6813361e-001
  5.9420000e-001 -6.5610064e-001
  5.9430000e-001 -6.4390880e-001
  5.9440000e-001 -6.3156150e-001
  5.9450000e-001 -6.1906221e-001
  5.9460000e-001 -6.0641440e-001
  5.9470000e-001 -5.9362154e-001
  5.9480000e-001 -5.8068715e-001
  5.9490000e-001 -5.6761474e-001
  5.9500000e-001 -5.5440784e-001
  5.9510000e-001 -5.4106999e-001
  5.9520000e-001 -5.2760475e-001
  5.9530000e-001 -5.1401568e-001
  5.9540000e-001 -5.0030636e-001
  5.9550000e-001 -4.8648039e-001
  5.9560000e-001 -4.7254135e-001
  5.9570000e-001 -4.5849286e-001
  5.9580000e-001 -4.4433851e-001
  5.9590000e-001 -4.3008194e-001
  5.9600000e-001 -4.1572677e-001
  5.9610000e-001 -4.0127663e-001
  5.9620000e-001 -3.8673515e-001
  5.9630000e-001 -3.7210598e-001
  5.9640000e-001 -3.5739276e-001
  5.9650000e-001 -3.4259915e-001
  5.9660000e-001 -3.2772878e-001
  5.9670000e-001 -3.1278532e-001
  5.9680000e-001 -2.9777241e-001
  5.9690000e-001 -2.8269371e-001
  5.9700000e-001 -2.6755289e-001
  5.9710000e-001 -2.5235358e-001
  5.9720000e-001 -2.3709945e-001
  5.9730000e-001 -2.2179416e-001
  5.9740000e-001 -2.0644135e-001
  5.9750000e-001 -1.9104468e-001
  5.9760000e-001 -1.7560779e-001
  5.9770000e-001 -1.6013433e-001
  5.9780000e-001 -1.4462795e-001
  5.9790000e-001 -1.2909227e-001
  5.9800000e-001 -1.1353095e-001
  5.9810000e-001 -9.7947597e-002
  5.9820000e-001 -8.2345852e-002
  5.9830000e-001 -6.6729332e-002
  5.9840000e-001 -5.1101652e-002
  5.9850000e-001 -3.5466424e-002
  5.9860000e-001 -1.9827250e-002
  5.9870000e-001 -4.1877288e-003
  5.9880000e-001  1.1448549e-002
  5.9890000e-001  2.7077999e-002
  5.9900000e-001  4.2697046e-002
  5.9910000e-001  5.8302119e-002
  5.9920000e-001  7.3889658e-002
  5.9930000e-001  8.9456109e-002
  5.9940000e-001  1.0499793e-001
  5.9950000e-001  1.2051158e-001
  5.9960000e-001  1.3599353e-001
  5.9970000e-001  1.5144028e-001
  5.9980000e-001  1.6684830e-001
  5.9990000e-001  1.8221410e-001
  6.0000000e-001  1.9753419e-001
  6.0010000e-001  2.1280509e-001
  6.0020000e-001  2.2802335e-001
  6.0030000e-001  2.4318549e-001
  6.0040000e-001  2.5828807e-001
  6.0050000e-001  2.7332766e-001
  6.0060000e-001  2.8830083e-001
  6.0070000e-001  3.0320418e-001
  6.0080000e-001  3.1803431e-001
  6.0090000e-001  3.3278782e-001
  6.0100000e-001  3.4746135e-001
  6.0110000e-001  3.6205152e-001
  6.0120000e-001  3.7655501e-001
  6.0130000e-001  3.9096846e-001
  6.0140000e-001  4.0528857e-001
  6.0150000e-001  4.1951201e-001
  6.0160000e-001  4.3363551e-001
  6.0170000e-001  4.4765578e-001
  6.0180000e-001  4.6156957e-001
  6.0190000e-001  4.7537361e-001
  6.0200000e-001  4.8906469e-001
  6.0210000e-001  5.0263958e-001
  6.0220000e-001  5.1609508e-001
  6.0230000e-001  5.2942803e-001
  6.0240000e-001  5.4263523e-001
  6.0250000e-001  5.5571356e-001
  6.0260000e-001  5.6865988e-001
  6.0270000e-001  5.8147107e-001
  6.0280000e-001  5.9414405e-001
  6.0290000e-001  6.0667573e-001
  6.0300000e-001  6.1906307e-001
  6.0310000e-001  6.3130302e-001
  6.0320000e-001  6.4339258e-001
  6.0330000e-001  6.5532874e-001
  6.0340000e-001  6.6710854e-001
  6.0350000e-001  6.7872903e-001
  6.0360000e-001  6.9018727e-001
  6.0370000e-001  7.0148035e-001
  6.0380000e-001  7.1260540e-001
  6.0390000e-001  7.2355956e-001
  6.0400000e-001  7.3433999e-001
  6.0410000e-001  7.4494388e-001
  6.0420000e-001  7.5536844e-001
  6.0430000e-001  7.6561093e-001
  6.0440000e-001  7.7566860e-001
  6.0450000e-001  7.8553875e-001
  6.0460000e-001  7.9521871e-001
  6.0470000e-001  8.0470583e-001
  6.0480000e-001  8.1399748e-001
  6.0490000e-001  8.2309109e-001
  6.0500000e-001  8.3198409e-001
  6.0510000e-001  8.4067395e-001
  6.0520000e-001  8.4915818e-001
  6.0530000e-001  8.5743432e-001
  6.0540000e-001  8.6549993e-001
  6.0550000e-001  8.7335263e-001
  6.0560000e-001  8.8099005e-001
  6.0570000e-001  8.8840987e-001
  6.0580000e-001  8.9560980e-001
  6.0590000e-001  9.0258759e-001
  6.0600000e-001  9.0934102e-001
  6.0610000e-001  9.1586793e-001
  6.0620000e-001  9.2216618e-001
  6.0630000e-001  9.2823367e-001
  6.0640000e-001  9.3406835e-001
  6.0650000e-001  9.3966821e-001
  6.0660000e-001  9.4503128e-001
  6.0670000e-001  9.5015564e-001
  6.0680000e-001  9.5503941e-001
  6.0690000e-001  9.5968076e-001
  6.0700000e-001  9.6407789e-001
  6.0710000e-001  9.6822908e-001
  6.0720000e-001  9.7213262e-001
  6.0730000e-001  9.7578687e-001
  6.0740000e-001  9.7919025e-001
  6.0750000e-001  9.8234121e-001
  6.0760000e-001  9.8523826e-001
  6.0770000e-001  9.8787997e-001
  6.0780000e-001  9.9026495e-001
  6.0790000e-001  9.9239187e-001
  6.0800000e-001  9.9425946e-001
  6.0810000e-001  9.9586650e-001
  6.0820000e-001  9.9721184e-001
  6.0830000e-001  9.9829437e-001
  6.0840000e-001  9.9911305e-001
  6.0850000e-001  9.9966691e-001
  6.0860000e-001  9.9995501e-001
  6.0870000e-001  9.9997650e-001
  6.0880000e-001  9.9973059e-001
  6.0890000e-001  9.9921654e-001
  6.0900000e-001  9.9843369e-001
  6.0910000e-001  9.9738144e-001
  6.0920000e-001  9.9605924e-001
  6.0930000e-001  9.9446663e-001
  6.0940000e-001  9.9260321e-001
  6.0950000e-001  9.9046866e-001
  6.0960000e-001  9.8806270e-001
  6.0970000e-001  9.8538515e-001
  6.0980000e-001  9.8243589e-001
  6.0990000e-001  9.7921487e-001
  6.1000000e-001  9.7572211e-001
  6.1010000e-001  9.7195773e-001
  6.1020000e-001  9.6792189e-001
  6.1030000e-001  9.6361484e-001
  6.1040000e-001  9.5903691e-001
  6.1050000e-001  9.5418851e-001
  6.1060000e-001  9.4907010e-001
  6.1070000e-001  9.4368226e-001
  6.1080000e-001  9.3802561e-001
  6.1090000e-001  9.3210088e-001
  6.1100000e-001  9.2590886e-001
  6.1110000e-001  9.1945042e-001
  6.1120000e-001  9.1272654e-001
  6.1130000e-001  9.0573824e-001
  6.1140000e-001  8.9848664e-001
  6.1150000e-001  8.9097297e-001
  6.1160000e-001  8.8319849e-001
  6.1170000e-001  8.7516459e-001
  6.1180000e-001  8.6687272e-001
  6.1190000e-001  8.5832441e-001
  6.1200000e-001  8.4952130e-001
  6.1210000e-001  8.4046509e-001
  6.1220000e-001  8.3115758e-001
  6.1230000e-001  8.2160065e-001
  6.1240000e-001  8.1179626e-001
  6.1250000e-001  8.0174647e-001
  6.1260000e-001  7.9145341e-001
  6.1270000e-001  7.8091931e-001
  6.1280000e-001  7.7014648e-001
  6.1290000e-001  7.5913732e-001
  6.1300000e-001  7.4789431e-001
  6.1310000e-001  7.3642001e-001
  6.1320000e-001  7.2471708e-001
  6.1330000e-001  7.1278828e-001
  6.1340000e-001  7.0063641e-001
  6.1350000e-001  6.8826440e-001
  6.1360000e-001  6.7567525e-001
  6.1370000e-001  6.6287203e-001
  6.1380000e-001  6.4985793e-001
  6.1390000e-001  6.3663618e-001
  6.1400000e-001  6.2321014e-001
  6.1410000e-001  6.0958322e-001
  6.1420000e-001  5.9575892e-001
  6.1430000e-001  5.8174084e-001
  6.1440000e-001  5.6753264e-001
  6.1450000e-001  5.5313808e-001
  6.1460000e-001  5.3856099e-001
  6.1470000e-001  5.2380529e-001
  6.1480000e-001  5.0887496e-001
  6.1490000e-001  4.9377408e-001
  6.1500000e-001  4.7850679e-001
  6.1510000e-001  4.6307733e-001
  6.1520000e-001  4.4749000e-001
  6.1530000e-001  4.3174917e-001
  6.1540000e-001  4.1585930e-001
  6.1550000e-001  3.9982492e-001
  6.1560000e-001  3.8365062e-001
  6.1570000e-001  3.6734108e-001
  6.1580000e-001  3.5090102e-001
  6.1590000e-001  3.3433527e-001
  6.1600000e-001  3.1764869e-001
  6.1610000e-001  3.0084623e-001
  6.1620000e-001  2.8393289e-001
  6.1630000e-001  2.6691374e-001
  6.1640000e-001  2.4979393e-001
  6.1650000e-001  2.3257863e-001
  6.1660000e-001  2.1527309e-001
  6.1670000e-001  1.9788264e-001
  6.1680000e-001  1.8041263e-001
  6.1690000e-001  1.6286848e-001
  6.1700000e-001  1.4525567e-001
  6.1710000e-001  1.2757971e-001
  6.1720000e-001  1.0984617e-001
  6.1730000e-001  9.2060688e-002
  6.1740000e-001  7.4228911e-002
  6.1750000e-001  5.6356551e-002
  6.1760000e-001  3.8449357e-002
  6.1770000e-001  2.0513120e-002
  6.1780000e-001  2.5536649e-003
  6.1790000e-001 -1.5423145e-002
  6.1800000e-001 -3.3411414e-002
  6.1810000e-001 -5.1405215e-002
  6.1820000e-001 -6.9398589e-002
  6.1830000e-001 -8.7385553e-002
  6.1840000e-001 -1.0536010e-001
  6.1850000e-001 -1.2331619e-001
  6.1860000e-001 -1.4124778e-001
  6.1870000e-001 -1.5914878e-001
  6.1880000e-001 -1.7701313e-001
  6.1890000e-001 -1.9483471e-001
  6.1900000e-001 -2.1260741e-001
  6.1910000e-001 -2.3032510e-001
  6.1920000e-001 -2.4798167e-001
  6.1930000e-001 -2.6557098e-001
  6.1940000e-001 -2.8308689e-001
  6.1950000e-001 -3.0052327e-001
  6.1960000e-001 -3.1787398e-001
  6.1970000e-001 -3.3513291e-001
  6.1980000e-001 -3.5229394e-001
  6.1990000e-001 -3.6935095e-001
  6.2000000e-001 -3.8629787e-001
  6.2010000e-001 -4.0312860e-001
  6.2020000e-001 -4.1983709e-001
  6.2030000e-001 -4.3641730e-001
  6.2040000e-001 -4.5286322e-001
  6.2050000e-001 -4.6916886e-001
  6.2060000e-001 -4.8532826e-001
  6.2070000e-001 -5.0133548e-001
  6.2080000e-001 -5.1718465e-001
  6.2090000e-001 -5.3286989e-001
  6.2100000e-001 -5.4838539e-001
  6.2110000e-001 -5.6372537e-001
  6.2120000e-001 -5.7888410e-001
  6.2130000e-001 -5.9385590e-001
  6.2140000e-001 -6.0863512e-001
  6.2150000e-001 -6.2321618e-001
  6.2160000e-001 -6.3759356e-001
  6.2170000e-001 -6.5176177e-001
  6.2180000e-001 -6.6571542e-001
  6.2190000e-001 -6.7944914e-001
  6.2200000e-001 -6.9295766e-001
  6.2210000e-001 -7.0623575e-001
  6.2220000e-001 -7.1927827e-001
  6.2230000e-001 -7.3208015e-001
  6.2240000e-001 -7.4463638e-001
  6.2250000e-001 -7.5694204e-001
  6.2260000e-001 -7.6899229e-001
  6.2270000e-001 -7.8078237e-001
  6.2280000e-001 -7.9230761e-001
  6.2290000e-001 -8.0356341e-001
  6.2300000e-001 -8.1454527e-001
  6.2310000e-001 -8.2524879e-001
  6.2320000e-001 -8.3566966e-001
  6.2330000e-001 -8.4580364e-001
  6.2340000e-001 -8.5564664e-001
  6.2350000e-001 -8.6519462e-001
  6.2360000e-001 -8.7444368e-001
  6.2370000e-001 -8.8338999e-001
  6.2380000e-001 -8.9202985e-001
  6.2390000e-001 -9.0035968e-001
  6.2400000e-001 -9.0837597e-001
  6.2410000e-001 -9.1607536e-001
  6.2420000e-001 -9.2345460e-001
  6.2430000e-001 -9.3051053e-001
  6.2440000e-001 -9.3724013e-001
  6.2450000e-001 -9.4364051e-001
  6.2460000e-001 -9.4970887e-001
  6.2470000e-001 -9.5544255e-001
  6.2480000e-001 -9.6083903e-001
  6.2490000e-001 -9.6589590e-001
  6.2500000e-001 -9.7061086e-001
  6.2510000e-001 -9.7498178e-001
  6.2520000e-001 -9.7900663e-001
  6.2530000e-001 -9.8268351e-001
  6.2540000e-001 -9.8601069e-001
  6.2550000e-001 -9.8898652e-001
  6.2560000e-001 -9.9160953e-001
  6.2570000e-001 -9.9387837e-001
  6.2580000e-001 -9.9579181e-001
  6.2590000e-001 -9.9734880e-001
  6.2600000e-001 -9.9854839e-001
  6.2610000e-001 -9.9938979e-001
  6.2620000e-001 -9.9987235e-001
  6.2630000e-001 -9.9999554e-001
  6.2640000e-001 -9.9975901e-001
  6.2650000e-001 -9.9916252e-001
  6.2660000e-001 -9.9820600e-001
  6.2670000e-001 -9.9688948e-001
  6.2680000e-001 -9.9521319e-001
  6.2690000e-001 -9.9317747e-001
  6.2700000e-001 -9.9078281e-001
  6.2710000e-001 -9.8802983e-001
  6.2720000e-001 -9.8491934e-001
  6.2730000e-001 -9.8145224e-001
  6.2740000e-001 -9.7762961e-001
  6.2750000e-001 -9.7345266e-001
  6.2760000e-001 -9.6892275e-001
  6.2770000e-001 -9.6404137e-001
  6.2780000e-001 -9.5881018e-001
  6.2790000e-001 -9.5323096e-001
  6.2800000e-001 -9.4730564e-001
  6.2810000e-001 -9.4103629e-001
  6.2820000e-001 -9.3442512e-001
  6.2830000e-001 -9.2747448e-001
  6.2840000e-001 -9.2018687e-001
  6.2850000e-001 -9.1256492e-001
  6.2860000e-001 -9.0461139e-001
  6.2870000e-001 -8.9632919e-001
  6.2880000e-001 -8.8772136e-001
  6.2890000e-001 -8.7879107e-001
  6.2900000e-001 -8.6954162e-001
  6.2910000e-001 -8.5997647e-001
  6.2920000e-001 -8.5009918e-001
  6.2930000e-001 -8.3991343e-001
  6.2940000e-001 -8.2942307e-001
  6.2950000e-001 -8.1863204e-001
  6.2960000e-001 -8.0754442e-001
  6.2970000e-001 -7.9616439e-001
  6.2980000e-001 -7.8449629e-001
  6.2990000e-001 -7.7254454e-001
  6.3000000e-001 -7.6031369e-001
  6.3010000e-001 -7.4780843e-001
  6.3020000e-001 -7.3503351e-001
  6.3030000e-001 -7.2199384e-001
  6.3040000e-001 -7.0869441e-001
  6.3050000e-001 -6.9514033e-001
  6.3060000e-001 -6.8133680e-001
  6.3070000e-001 -6.6728913e-001
  6.3080000e-001 -6.5300273e-001
  6.3090000e-001 -6.3848311e-001
  6.3100000e-001 -6.2373585e-001
  6.3110000e-001 -6.0876666e-001
  6.3120000e-001 -5.9358130e-001
  6.3130000e-001 -5.7818564e-001
  6.3140000e-001 -5.6258562e-001
  6.3150000e-001 -5.4678727e-001
  6.3160000e-001 -5.3079670e-001
  6.3170000e-001 -5.1462008e-001
  6.3180000e-001 -4.9826366e-001
  6.3190000e-001 -4.8173376e-001
  6.3200000e-001 -4.6503677e-001
  6.3210000e-001 -4.4817912e-001
  6.3220000e-001 -4.3116732e-001
  6.3230000e-001 -4.1400794e-001
  6.3240000e-001 -3.9670759e-001
  6.3250000e-001 -3.7927292e-001
  6.3260000e-001 -3.6171066e-001
  6.3270000e-001 -3.4402756e-001
  6.3280000e-001 -3.2623040e-001
  6.3290000e-001 -3.0832602e-001
  6.3300000e-001 -2.9032129e-001
  6.3310000e-001 -2.7222308e-001
  6.3320000e-001 -2.5403834e-001
  6.3330000e-001 -2.3577399e-001
  6.3340000e-001 -2.1743699e-001
  6.3350000e-001 -1.9903434e-001
  6.3360000e-001 -1.8057301e-001
  6.3370000e-001 -1.6206000e-001
  6.3380000e-001 -1.4350233e-001
  6.3390000e-001 -1.2490700e-001
  6.3400000e-001 -1.0628102e-001
  6.3410000e-001 -8.7631384e-002
  6.3420000e-001 -6.8965088e-002
  6.3430000e-001 -5.0289114e-002
  6.3440000e-001 -3.1610428e-002
  6.3450000e-001 -1.2935977e-002
  6.3460000e-001  5.7273151e-003
  6.3470000e-001  2.4372549e-002
  6.3480000e-001  4.2992856e-002
  6.3490000e-001  6.1581400e-002
  6.3500000e-001  8.0131379e-002
  6.3510000e-001  9.8636035e-002
  6.3520000e-001  1.1708865e-001
  6.3530000e-001  1.3548255e-001
  6.3540000e-001  1.5381112e-001
  6.3550000e-001  1.7206779e-001
  6.3560000e-001  1.9024604e-001
  6.3570000e-001  2.0833944e-001
  6.3580000e-001  2.2634158e-001
  6.3590000e-001  2.4424615e-001
  6.3600000e-001  2.6204690e-001
  6.3610000e-001  2.7973764e-001
  6.3620000e-001  2.9731228e-001
  6.3630000e-001  3.1476479e-001
  6.3640000e-001  3.3208923e-001
  6.3650000e-001  3.4927974e-001
  6.3660000e-001  3.6633055e-001
  6.3670000e-001  3.8323599e-001
  6.3680000e-001  3.9999047e-001
  6.3690000e-001  4.1658850e-001
  6.3700000e-001  4.3302470e-001
  6.3710000e-001  4.4929378e-001
  6.3720000e-001  4.6539056e-001
  6.3730000e-001  4.8130996e-001
  6.3740000e-001  4.9704702e-001
  6.3750000e-001  5.1259690e-001
  6.3760000e-001  5.2795485e-001
  6.3770000e-001  5.4311625e-001
  6.3780000e-001  5.5807661e-001
  6.3790000e-001  5.7283154e-001
  6.3800000e-001  5.8737680e-001
  6.3810000e-001  6.0170825e-001
  6.3820000e-001  6.1582189e-001
  6.3830000e-001  6.2971386e-001
  6.3840000e-001  6.4338041e-001
  6.3850000e-001  6.5681794e-001
  6.3860000e-001  6.7002298e-001
  6.3870000e-001  6.8299220e-001
  6.3880000e-001  6.9572240e-001
  6.3890000e-001  7.0821052e-001
  6.3900000e-001  7.2045366e-001
  6.3910000e-001  7.3244904e-001
  6.3920000e-001  7.4419404e-001
  6.3930000e-001  7.5568618e-001
  6.3940000e-001  7.6692311e-001
  6.3950000e-001  7.7790266e-001
  6.3960000e-001  7.8862278e-001
  6.3970000e-001  7.9908158e-001
  6.3980000e-001  8.0927731e-001
  6.3990000e-001  8.1920840e-001
  6.4000000e-001  8.2887340e-001
  6.4010000e-001  8.3827101e-001
  6.4020000e-001  8.4740011e-001
  6.4030000e-001  8.5625970e-001
  6.4040000e-001  8.6484895e-001
  6.4050000e-001  8.7316719e-001
  6.4060000e-001  8.8121388e-001
  6.4070000e-001  8.8898865e-001
  6.4080000e-001  8.9649127e-001
  6.4090000e-001  9.0372167e-001
  6.4100000e-001  9.1067994e-001
  6.4110000e-001  9.1736629e-001
  6.4120000e-001  9.2378112e-001
  6.4130000e-001  9.2992495e-001
  6.4140000e-001  9.3579847e-001
  6.4150000e-001  9.4140249e-001
  6.4160000e-001  9.4673801e-001
  6.4170000e-001  9.5180614e-001
  6.4180000e-001  9.5660815e-001
  6.4190000e-001  9.6114546e-001
  6.4200000e-001  9.6541962e-001
  6.4210000e-001  9.6943233e-001
  6.4220000e-001  9.7318544e-001
  6.4230000e-001  9.7668091e-001
  6.4240000e-001  9.7992087e-001
  6.4250000e-001  9.8290756e-001
  6.4260000e-001  9.8564338e-001
  6.4270000e-001  9.8813085e-001
  6.4280000e-001  9.9037260e-001
  6.4290000e-001  9.9237143e-001
  6.4300000e-001  9.9413023e-001
  6.4310000e-001  9.9565203e-001
  6.4320000e-001  9.9693999e-001
  6.4330000e-001  9.9799736e-001
  6.4340000e-001  9.9882755e-001
  6.4350000e-001  9.9943406e-001
  6.4360000e-001  9.9982050e-001
  6.4370000e-001  9.9999059e-001
  6.4380000e-001  9.9994817e-001
  6.4390000e-001  9.9969718e-001
  6.4400000e-001  9.9924166e-001
  6.4410000e-001  9.9858574e-001
  6.4420000e-001  9.9773366e-001
  6.4430000e-001  9.9668975e-001
  6.4440000e-001  9.9545843e-001
  6.4450000e-001  9.9404420e-001
  6.4460000e-001  9.9245166e-001
  6.4470000e-001  9.9068546e-001
  6.4480000e-001  9.8875037e-001
  6.4490000e-001  9.8665121e-001
  6.4500000e-001  9.8439286e-001
  6.4510000e-001  9.8198029e-001
  6.4520000e-001  9.7941853e-001
  6.4530000e-001  9.7671265e-001
  6.4540000e-001  9.7386782e-001
  6.4550000e-001  9.7088921e-001
  6.4560000e-001  9.6778208e-001
  6.4570000e-001  9.6455173e-001
  6.4580000e-001  9.6120349e-001
  6.4590000e-001  9.5774274e-001
  6.4600000e-001  9.5417489e-001
  6.4610000e-001  9.5050539e-001
  6.4620000e-001  9.4673970e-001
  6.4630000e-001  9.4288333e-001
  6.4640000e-001  9.3894179e-001
  6.4650000e-001  9.3492062e-001
  6.4660000e-001  9.3082536e-001
  6.4670000e-001  9.2666158e-001
  6.4680000e-001  9.2243482e-001
  6.4690000e-001  9.1815067e-001
  6.4700000e-001  9.1381468e-001
  6.4710000e-001  9.0943241e-001
  6.4720000e-001  9.0500940e-001
  6.4730000e-001  9.0055118e-001
  6.4740000e-001  8.9606328e-001
  6.4750000e-001  8.9155119e-001
  6.4760000e-001  8.8702037e-001
  6.4770000e-001  8.8247627e-001
  6.4780000e-001  8.7792429e-001
  6.4790000e-001  8.7336981e-001
  6.4800000e-001  8.6881816e-001
  6.4810000e-001  8.6427462e-001
  6.4820000e-001  8.5974445e-001
  6.4830000e-001  8.5523282e-001
  6.4840000e-001  8.5074488e-001
  6.4850000e-001  8.4628569e-001
  6.4860000e-001  8.4186029e-001
  6.4870000e-001  8.3747361e-001
  6.4880000e-001  8.3313054e-001
  6.4890000e-001  8.2883589e-001
  6.4900000e-001  8.2459440e-001
  6.4910000e-001  8.2041071e-001
  6.4920000e-001  8.1628941e-001
  6.4930000e-001  8.1223497e-001
  6.4940000e-001  8.0825181e-001
  6.4950000e-001  8.0434422e-001
  6.4960000e-001  8.0051643e-001
  6.4970000e-001  7.9677255e-001
  6.4980000e-001  7.9311658e-001
  6.4990000e-001  7.8955246e-001
  6.5000000e-001  7.8608397e-001
  6.5010000e-001  7.8271481e-001
  6.5020000e-001  7.7944858e-001
  6.5030000e-001  7.7628874e-001
  6.5040000e-001  7.7323864e-001
  6.5050000e-001  7.7030152e-001
  6.5060000e-001  7.6748049e-001
  6.5070000e-001  7.6477853e-001
  6.5080000e-001  7.6219852e-001
  6.5090000e-001  7.5974317e-001
  6.5100000e-001  7.5741510e-001
  6.5110000e-001  7.5521677e-001
  6.5120000e-001  7.5315053e-001
  6.5130000e-001  7.5121856e-001
  6.5140000e-001  7.4942293e-001
  6.5150000e-001  7.4776557e-001
  6.5160000e-001  7.4624825e-001
  6.5170000e-001  7.4487262e-001
  6.5180000e-001  7.4364016e-001
  6.5190000e-001  7.4255222e-001
  6.5200000e-001  7.4161001e-001
  6.5210000e-001  7.4081459e-001
  6.5220000e-001  7.4016686e-001
  6.5230000e-001  7.3966758e-001
  6.5240000e-001  7.3931735e-001
  6.5250000e-001  7.3911664e-001
  6.5260000e-001  7.3906574e-001
  6.5270000e-001  7.3916482e-001
  6.5280000e-001  7.3941387e-001
  6.5290000e-001  7.3981275e-001
  6.5300000e-001  7.4036114e-001
  6.5310000e-001  7.4105860e-001
  6.5320000e-001  7.4190452e-001
  6.5330000e-001  7.4289813e-001
  6.5340000e-001  7.4403852e-001
  6.5350000e-001  7.4532463e-001
  6.5360000e-001  7.4675524e-001
  6.5370000e-001  7.4832897e-001
  6.5380000e-001  7.5004432e-001
  6.5390000e-001  7.5189962e-001
  6.5400000e-001  7.5389305e-001
  6.5410000e-001  7.5602264e-001
  6.5420000e-001  7.5828628e-001
  6.5430000e-001  7.6068173e-001
  6.5440000e-001  7.6320658e-001
  6.5450000e-001  7.6585828e-001
  6.5460000e-001  7.6863415e-001
  6.5470000e-001  7.7153137e-001
  6.5480000e-001  7.7454697e-001
  6.5490000e-001  7.7767786e-001
  6.5500000e-001  7.8092081e-001
  6.5510000e-001  7.8427244e-001
  6.5520000e-001  7.8772926e-001
  6.5530000e-001  7.9128765e-001
  6.5540000e-001  7.9494385e-001
  6.5550000e-001  7.9869399e-001
  6.5560000e-001  8.0253408e-001
  6.5570000e-001  8.0645999e-001
  6.5580000e-001  8.1046751e-001
  6.5590000e-001  8.1455227e-001
  6.5600000e-001  8.1870984e-001
  6.5610000e-001  8.2293563e-001
  6.5620000e-001  8.2722500e-001
  6.5630000e-001  8.3157315e-001
  6.5640000e-001  8.3597523e-001
  6.5650000e-001  8.4042627e-001
  6.5660000e-001  8.4492120e-001
  6.5670000e-001  8.4945489e-001
  6.5680000e-001  8.5402210e-001
  6.5690000e-001  8.5861750e-001
  6.5700000e-001  8.6323572e-001
  6.5710000e-001  8.6787127e-001
  6.5720000e-001  8.7251862e-001
  6.5730000e-001  8.7717216e-001
  6.5740000e-001  8.8182621e-001
  6.5750000e-001  8.8647503e-001
  6.5760000e-001  8.9111284e-001
  6.5770000e-001  8.9573379e-001
  6.5780000e-001  9.0033200e-001
  6.5790000e-001  9.0490151e-001
  6.5800000e-001  9.0943637e-001
  6.5810000e-001  9.1393054e-001
  6.5820000e-001  9.1837799e-001
  6.5830000e-001  9.2277264e-001
  6.5840000e-001  9.2710840e-001
  6.5850000e-001  9.3137914e-001
  6.5860000e-001  9.3557873e-001
  6.5870000e-001  9.3970103e-001
  6.5880000e-001  9.4373989e-001
  6.5890000e-001  9.4768915e-001
  6.5900000e-001  9.5154266e-001
  6.5910000e-001  9.5529427e-001
  6.5920000e-001  9.5893786e-001
  6.5930000e-001  9.6246730e-001
  6.5940000e-001  9.6587649e-001
  6.5950000e-001  9.6915936e-001
  6.5960000e-001  9.7230986e-001
  6.5970000e-001  9.7532197e-001
  6.5980000e-001  9.7818972e-001
  6.5990000e-001  9.8090716e-001
  6.6000000e-001  9.8346842e-001
  6.6010000e-001  9.8586764e-001
  6.6020000e-001  9.8809905e-001
  6.6030000e-001  9.9015692e-001
  6.6040000e-001  9.9203559e-001
  6.6050000e-001  9.9372946e-001
  6.6060000e-001  9.9523300e-001
  6.6070000e-001  9.9654078e-001
  6.6080000e-001  9.9764742e-001
  6.6090000e-001  9.9854764e-001
  6.6100000e-001  9.9923626e-001
  6.6110000e-001  9.9970816e-001
  6.6120000e-001  9.9995835e-001
  6.6130000e-001  9.9998192e-001
  6.6140000e-001  9.9977408e-001
  6.6150000e-001  9.9933014e-001
  6.6160000e-001  9.9864552e-001
  6.6170000e-001  9.9771576e-001
  6.6180000e-001  9.9653652e-001
  6.6190000e-001  9.9510358e-001
  6.6200000e-001  9.9341286e-001
  6.6210000e-001  9.9146040e-001
  6.6220000e-001  9.8924237e-001
  6.6230000e-001  9.8675510e-001
  6.6240000e-001  9.8399502e-001
  6.6250000e-001  9.8095876e-001
  6.6260000e-001  9.7764304e-001
  6.6270000e-001  9.7404478e-001
  6.6280000e-001  9.7016102e-001
  6.6290000e-001  9.6598897e-001
  6.6300000e-001  9.6152601e-001
  6.6310000e-001  9.5676965e-001
  6.6320000e-001  9.5171760e-001
  6.6330000e-001  9.4636771e-001
  6.6340000e-001  9.4071802e-001
  6.6350000e-001  9.3476674e-001
  6.6360000e-001  9.2851224e-001
  6.6370000e-001  9.2195307e-001
  6.6380000e-001  9.1508798e-001
  6.6390000e-001  9.0791587e-001
  6.6400000e-001  9.0043585e-001
  6.6410000e-001  8.9264719e-001
  6.6420000e-001  8.8454936e-001
  6.6430000e-001  8.7614201e-001
  6.6440000e-001  8.6742500e-001
  6.6450000e-001  8.5839835e-001
  6.6460000e-001  8.4906228e-001
  6.6470000e-001  8.3941722e-001
  6.6480000e-001  8.2946378e-001
  6.6490000e-001  8.1920275e-001
  6.6500000e-001  8.0863513e-001
  6.6510000e-001  7.9776213e-001
  6.6520000e-001  7.8658513e-001
  6.6530000e-001  7.7510572e-001
  6.6540000e-001  7.6332568e-001
  6.6550000e-001  7.5124698e-001
  6.6560000e-001  7.3887182e-001
  6.6570000e-001  7.2620255e-001
  6.6580000e-001  7.1324174e-001
  6.6590000e-001  6.9999217e-001
  6.6600000e-001  6.8645678e-001
  6.6610000e-001  6.7263873e-001
  6.6620000e-001  6.5854138e-001
  6.6630000e-001  6.4416825e-001
  6.6640000e-001  6.2952309e-001
  6.6650000e-001  6.1460981e-001
  6.6660000e-001  5.9943253e-001
  6.6670000e-001  5.8399555e-001
  6.6680000e-001  5.6830336e-001
  6.6690000e-001  5.5236063e-001
  6.6700000e-001  5.3617221e-001
  6.6710000e-001  5.1974314e-001
  6.6720000e-001  5.0307864e-001
  6.6730000e-001  4.8618410e-001
  6.6740000e-001  4.6906509e-001
  6.6750000e-001  4.5172735e-001
  6.6760000e-001  4.3417680e-001
  6.6770000e-001  4.1641951e-001
  6.6780000e-001  3.9846173e-001
  6.6790000e-001  3.8030987e-001
  6.6800000e-001  3.6197048e-001
  6.6810000e-001  3.4345030e-001
  6.6820000e-001  3.2475620e-001
  6.6830000e-001  3.0589520e-001
  6.6840000e-001  2.8687448e-001
  6.6850000e-001  2.6770135e-001
  6.6860000e-001  2.4838327e-001
  6.6870000e-001  2.2892782e-001
  6.6880000e-001  2.0934273e-001
  6.6890000e-001  1.8963585e-001
  6.6900000e-001  1.6981515e-001
  6.6910000e-001  1.4988873e-001
  6.6920000e-001  1.2986480e-001
  6.6930000e-001  1.0975169e-001
  6.6940000e-001  8.9557824e-002
  6.6950000e-001  6.9291737e-002
  6.6960000e-001  4.8962062e-002
  6.6970000e-001  2.8577527e-002
  6.6980000e-001  8.1469486e-003
  6.6990000e-001 -1.2320771e-002
  6.7000000e-001 -3.2816650e-002
  6.7010000e-001 -5.3331631e-002
  6.7020000e-001 -7.3856586e-002
  6.7030000e-001 -9.4382323e-002
  6.7040000e-001 -1.1489959e-001
  6.7050000e-001 -1.3539907e-001
  6.7060000e-001 -1.5587142e-001
  6.7070000e-001 -1.7630722e-001
  6.7080000e-001 -1.9669703e-001
  6.7090000e-001 -2.1703137e-001
  6.7100000e-001 -2.3730075e-001
  6.7110000e-001 -2.5749562e-001
  6.7120000e-001 -2.7760643e-001
  6.7130000e-001 -2.9762363e-001
  6.7140000e-001 -3.1753765e-001
  6.7150000e-001 -3.3733890e-001
  6.7160000e-001 -3.5701783e-001
  6.7170000e-001 -3.7656487e-001
  6.7180000e-001 -3.9597049e-001
  6.7190000e-001 -4.1522514e-001
  6.7200000e-001 -4.3431935e-001
  6.7210000e-001 -4.5324363e-001
  6.7220000e-001 -4.7198857e-001
  6.7230000e-001 -4.9054476e-001
  6.7240000e-001 -5.0890287e-001
  6.7250000e-001 -5.2705363e-001
  6.7260000e-001 -5.4498779e-001
  6.7270000e-001 -5.6269619e-001
  6.7280000e-001 -5.8016975e-001
  6.7290000e-001 -5.9739946e-001
  6.7300000e-001 -6.1437636e-001
  6.7310000e-001 -6.3109163e-001
  6.7320000e-001 -6.4753650e-001
  6.7330000e-001 -6.6370231e-001
  6.7340000e-001 -6.7958052e-001
  6.7350000e-001 -6.9516268e-001
  6.7360000e-001 -7.1044044e-001
  6.7370000e-001 -7.2540562e-001
  6.7380000e-001 -7.4005010e-001
  6.7390000e-001 -7.5436593e-001
  6.7400000e-001 -7.6834530e-001
  6.7410000e-001 -7.8198050e-001
  6.7420000e-001 -7.9526401e-001
  6.7430000e-001 -8.0818843e-001
  6.7440000e-001 -8.2074651e-001
  6.7450000e-001 -8.3293119e-001
  6.7460000e-001 -8.4473555e-001
  6.7470000e-001 -8.5615283e-001
  6.7480000e-001 -8.6717646e-001
  6.7490000e-001 -8.7780006e-001
  6.7500000e-001 -8.8801739e-001
  6.7510000e-001 -8.9782243e-001
  6.7520000e-001 -9.0720933e-001
  6.7530000e-001 -9.1617246e-001
  6.7540000e-001 -9.2470636e-001
  6.7550000e-001 -9.3280579e-001
  6.7560000e-001 -9.4046569e-001
  6.7570000e-001 -9.4768125e-001
  6.7580000e-001 -9.5444784e-001
  6.7590000e-001 -9.6076105e-001
  6.7600000e-001 -9.6661671e-001
  6.7610000e-001 -9.7201084e-001
  6.7620000e-001 -9.7693972e-001
  6.7630000e-001 -9.8139984e-001
  6.7640000e-001 -9.8538793e-001
  6.7650000e-001 -9.8890093e-001
  6.7660000e-001 -9.9193605e-001
  6.7670000e-001 -9.9449072e-001
  6.7680000e-001 -9.9656263e-001
  6.7690000e-001 -9.9814968e-001
  6.7700000e-001 -9.9925005e-001
  6.7710000e-001 -9.9986216e-001
  6.7720000e-001 -9.9998466e-001
  6.7730000e-001 -9.9961648e-001
  6.7740000e-001 -9.9875678e-001
  6.7750000e-001 -9.9740498e-001
  6.7760000e-001 -9.9556078e-001
  6.7770000e-001 -9.9322409e-001
  6.7780000e-001 -9.9039512e-001
  6.7790000e-001 -9.8707431e-001
  6.7800000e-001 -9.8326238e-001
  6.7810000e-001 -9.7896030e-001
  6.7820000e-001 -9.7416929e-001
  6.7830000e-001 -9.6889086e-001
  6.7840000e-001 -9.6312674e-001
  6.7850000e-001 -9.5687895e-001
  6.7860000e-001 -9.5014976e-001
  6.7870000e-001 -9.4294170e-001
  6.7880000e-001 -9.3525756e-001
  6.7890000e-001 -9.2710039e-001
  6.7900000e-001 -9.1847349e-001
  6.7910000e-001 -9.0938043e-001
  6.7920000e-001 -8.9982501e-001
  6.7930000e-001 -8.8981132e-001
  6.7940000e-001 -8.7934367e-001
  6.7950000e-001 -8.6842664e-001
  6.7960000e-001 -8.5706505e-001
  6.7970000e-001 -8.4526397e-001
  6.7980000e-001 -8.3302873e-001
  6.7990000e-001 -8.2036488e-001
  6.8000000e-001 -8.0727821e-001
  6.8010000e-001 -7.9377478e-001
  6.8020000e-001 -7.7986084e-001
  6.8030000e-001 -7.6554292e-001
  6.8040000e-001 -7.5082775e-001
  6.8050000e-001 -7.3572229e-001
  6.8060000e-001 -7.2023373e-001
  6.8070000e-001 -7.0436948e-001
  6.8080000e-001 -6.8813717e-001
  6.8090000e-001 -6.7154463e-001
  6.8100000e-001 -6.5459992e-001
  6.8110000e-001 -6.3731130e-001
  6.8120000e-001 -6.1968721e-001
  6.8130000e-001 -6.0173631e-001
  6.8140000e-001 -5.8346745e-001
  6.8150000e-001 -5.6488968e-001
  6.8160000e-001 -5.4601221e-001
  6.8170000e-001 -5.2684444e-001
  6.8180000e-001 -5.0739596e-001
  6.8190000e-001 -4.8767651e-001
  6.8200000e-001 -4.6769601e-001
  6.8210000e-001 -4.4746453e-001
  6.8220000e-001 -4.2699231e-001
  6.8230000e-001 -4.0628972e-001
  6.8240000e-001 -3.8536729e-001
  6.8250000e-001 -3.6423569e-001
  6.8260000e-001 -3.4290571e-001
  6.8270000e-001 -3.2138829e-001
  6.8280000e-001 -2.9969448e-001
  6.8290000e-001 -2.7783544e-001
  6.8300000e-001 -2.5582244e-001
  6.8310000e-001 -2.3366688e-001
  6.8320000e-001 -2.1138023e-001
  6.8330000e-001 -1.8897408e-001
  6.8340000e-001 -1.6646007e-001
  6.8350000e-001 -1.4384996e-001
  6.8360000e-001 -1.2115555e-001
  6.8370000e-001 -9.8388732e-002
  6.8380000e-001 -7.5561451e-002
  6.8390000e-001 -5.2685704e-002
  6.8400000e-001 -2.9773538e-002
  6.8410000e-001 -6.8370436e-003
  6.8420000e-001  1.6111656e-002
  6.8430000e-001  3.9060408e-002
  6.8440000e-001  6.1997037e-002
  6.8450000e-001  8.4909355e-002
  6.8460000e-001  1.0778516e-001
  6.8470000e-001  1.3061226e-001
  6.8480000e-001  1.5337846e-001
  6.8490000e-001  1.7607157e-001
  6.8500000e-001  1.9867943e-001
  6.8510000e-001  2.2118991e-001
  6.8520000e-001  2.4359089e-001
  6.8530000e-001  2.6587031e-001
  6.8540000e-001  2.8801616e-001
  6.8550000e-001  3.1001645e-001
  6.8560000e-001  3.3185929e-001
  6.8570000e-001  3.5353282e-001
  6.8580000e-001  3.7502529e-001
  6.8590000e-001  3.9632500e-001
  6.8600000e-001  4.1742035e-001
  6.8610000e-001  4.3829982e-001
  6.8620000e-001  4.5895201e-001
  6.8630000e-001  4.7936560e-001
  6.8640000e-001  4.9952941e-001
  6.8650000e-001  5.1943237e-001
  6.8660000e-001  5.3906351e-001
  6.8670000e-001  5.5841203e-001
  6.8680000e-001  5.7746725e-001
  6.8690000e-001  5.9621862e-001
  6.8700000e-001  6.1465578e-001
  6.8710000e-001  6.3276848e-001
  6.8720000e-001  6.5054666e-001
  6.8730000e-001  6.6798043e-001
  6.8740000e-001  6.8506005e-001
  6.8750000e-001  7.0177600e-001
  6.8760000e-001  7.1811890e-001
  6.8770000e-001  7.3407959e-001
  6.8780000e-001  7.4964911e-001
  6.8790000e-001  7.6481867e-001
  6.8800000e-001  7.7957972e-001
  6.8810000e-001  7.9392392e-001
  6.8820000e-001  8.0784312e-001
  6.8830000e-001  8.2132943e-001
  6.8840000e-001  8.3437514e-001
  6.8850000e-001  8.4697283e-001
  6.8860000e-001  8.5911526e-001
  6.8870000e-001  8.7079547e-001
  6.8880000e-001  8.8200673e-001
  6.8890000e-001  8.9274256e-001
  6.8900000e-001  9.0299673e-001
  6.8910000e-001  9.1276327e-001
  6.8920000e-001  9.2203648e-001
  6.8930000e-001  9.3081091e-001
  6.8940000e-001  9.3908139e-001
  6.8950000e-001  9.4684301e-001
  6.8960000e-001  9.5409114e-001
  6.8970000e-001  9.6082144e-001
  6.8980000e-001  9.6702982e-001
  6.8990000e-001  9.7271251e-001
  6.9000000e-001  9.7786600e-001
  6.9010000e-001  9.8248708e-001
  6.9020000e-001  9.8657282e-001
  6.9030000e-001  9.9012059e-001
  6.9040000e-001  9.9312807e-001
  6.9050000e-001  9.9559320e-001
  6.9060000e-001  9.9751424e-001
  6.9070000e-001  9.9888976e-001
  6.9080000e-001  9.9971861e-001
  6.9090000e-001  9.9999995e-001
  6.9100000e-001  9.9973324e-001
  6.9110000e-001  9.9891826e-001
  6.9120000e-001  9.9755506e-001
  6.9130000e-001  9.9564403e-001
  6.9140000e-001  9.9318584e-001
  6.9150000e-001  9.9018147e-001
  6.9160000e-001  9.8663222e-001
  6.9170000e-001  9.8253967e-001
  6.9180000e-001  9.7790572e-001
  6.9190000e-001  9.7273258e-001
  6.9200000e-001  9.6702273e-001
  6.9210000e-001  9.6077899e-001
  6.9220000e-001  9.5400446e-001
  6.9230000e-001  9.4670254e-001
  6.9240000e-001  9.3887693e-001
  6.9250000e-001  9.3053162e-001
  6.9260000e-001  9.2167090e-001
  6.9270000e-001  9.1229936e-001
  6.9280000e-001  9.0242187e-001
  6.9290000e-001  8.9204357e-001
  6.9300000e-001  8.8116992e-001
  6.9310000e-001  8.6980664e-001
  6.9320000e-001  8.5795973e-001
  6.9330000e-001  8.4563548e-001
  6.9340000e-001  8.3284043e-001
  6.9350000e-001  8.1958141e-001
  6.9360000e-001  8.0586550e-001
  6.9370000e-001  7.9170006e-001
  6.9380000e-001  7.7709271e-001
  6.9390000e-001  7.6205129e-001
  6.9400000e-001  7.4658393e-001
  6.9410000e-001  7.3069899e-001
  6.9420000e-001  7.1440507e-001
  6.9430000e-001  6.9771102e-001
  6.9440000e-001  6.8062590e-001
  6.9450000e-001  6.6315902e-001
  6.9460000e-001  6.4531989e-001
  6.9470000e-001  6.2711827e-001
  6.9480000e-001  6.0856411e-001
  6.9490000e-001  5.8966756e-001
  6.9500000e-001  5.7043898e-001
  6.9510000e-001  5.5088895e-001
  6.9520000e-001  5.3102819e-001
  6.9530000e-001  5.1086765e-001
  6.9540000e-001  4.9041844e-001
  6.9550000e-001  4.6969184e-001
  6.9560000e-001  4.4869929e-001
  6.9570000e-001  4.2745240e-001
  6.9580000e-001  4.0596294e-001
  6.9590000e-001  3.8424282e-001
  6.9600000e-001  3.6230407e-001
  6.9610000e-001  3.4015889e-001
  6.9620000e-001  3.1781958e-001
  6.9630000e-001  2.9529857e-001
  6.9640000e-001  2.7260839e-001
  6.9650000e-001  2.4976170e-001
  6.9660000e-001  2.2677124e-001
  6.9670000e-001  2.0364985e-001
  6.9680000e-001  1.8041045e-001
  6.9690000e-001  1.5706603e-001
  6.9700000e-001  1.3362967e-001
  6.9710000e-001  1.1011449e-001
  6.9720000e-001  8.6533685e-002
  6.9730000e-001  6.2900483e-002
  6.9740000e-001  3.9228158e-002
  6.9750000e-001  1.5530016e-002
  6.9760000e-001 -8.1806106e-003
  6.9770000e-001 -3.1890375e-002
  6.9780000e-001 -5.5585918e-002
  6.9790000e-001 -7.9253879e-002
  6.9800000e-001 -1.0288090e-001
  6.9810000e-001 -1.2645365e-001
  6.9820000e-001 -1.4995879e-001
  6.9830000e-001 -1.7338304e-001
  6.9840000e-001 -1.9671314e-001
  6.9850000e-001 -2.1993588e-001
  6.9860000e-001 -2.4303809e-001
  6.9870000e-001 -2.6600666e-001
  6.9880000e-001 -2.8882856e-001
  6.9890000e-001 -3.1149083e-001
  6.9900000e-001 -3.3398058e-001
  6.9910000e-001 -3.5628502e-001
  6.9920000e-001 -3.7839144e-001
  6.9930000e-001 -4.0028726e-001
  6.9940000e-001 -4.2195999e-001
  6.9950000e-001 -4.4339726e-001
  6.9960000e-001 -4.6458683e-001
  6.9970000e-001 -4.8551660e-001
  6.9980000e-001 -5.0617458e-001
  6.9990000e-001 -5.2654897e-001
  7.0000000e-001 -5.4662808e-001
  7.0010000e-001 -5.6640041e-001
  7.0020000e-001 -5.8585462e-001
  7.0030000e-001 -6.0497953e-001
  7.0040000e-001 -6.2376416e-001
  7.0050000e-001 -6.4219769e-001
  7.0060000e-001 -6.6026953e-001
  7.0070000e-001 -6.7796926e-001
  7.0080000e-001 -6.9528666e-001
  7.0090000e-001 -7.1221176e-001
  7.0100000e-001 -7.2873477e-001
  7.0110000e-001 -7.4484612e-001
  7.0120000e-001 -7.6053651e-001
  7.0130000e-001 -7.7579684e-001
  7.0140000e-001 -7.9061825e-001
  7.0150000e-001 -8.0499213e-001
  7.0160000e-001 -8.1891014e-001
  7.0170000e-001 -8.3236416e-001
  7.0180000e-001 -8.4534636e-001
  7.0190000e-001 -8.5784916e-001
  7.0200000e-001 -8.6986524e-001
  7.0210000e-001 -8.8138759e-001
  7.0220000e-001 -8.9240944e-001
  7.0230000e-001 -9.0292431e-001
  7.0240000e-001 -9.1292602e-001
  7.0250000e-001 -9.2240867e-001
  7.0260000e-001 -9.3136666e-001
  7.0270000e-001 -9.3979468e-001
  7.0280000e-001 -9.4768772e-001
  7.0290000e-001 -9.5504108e-001
  7.0300000e-001 -9.6185037e-001
  7.0310000e-001 -9.6811149e-001
  7.0320000e-001 -9.7382066e-001
  7.0330000e-001 -9.7897444e-001
  7.0340000e-001 -9.8356966e-001
  7.0350000e-001 -9.8760351e-001
  7.0360000e-001 -9.9107348e-001
  7.0370000e-001 -9.9397738e-001
  7.0380000e-001 -9.9631335e-001
  7.0390000e-001 -9.9807987e-001
  7.0400000e-001 -9.9927571e-001
  7.0410000e-001 -9.9990000e-001
  7.0420000e-001 -9.9995217e-001
  7.0430000e-001 -9.9943202e-001
  7.0440000e-001 -9.9833963e-001
  7.0450000e-001 -9.9667544e-001
  7.0460000e-001 -9.9444021e-001
  7.0470000e-001 -9.9163503e-001
  7.0480000e-001 -9.8826131e-001
  7.0490000e-001 -9.8432081e-001
  7.0500000e-001 -9.7981559e-001
  7.0510000e-001 -9.7474806e-001
  7.0520000e-001 -9.6912093e-001
  7.0530000e-001 -9.6293726e-001
  7.0540000e-001 -9.5620041e-001
  7.0550000e-001 -9.4891407e-001
  7.0560000e-001 -9.4108225e-001
  7.0570000e-001 -9.3270928e-001
  7.0580000e-001 -9.2379979e-001
  7.0590000e-001 -9.1435874e-001
  7.0600000e-001 -9.0439139e-001
  7.0610000e-001 -8.9390329e-001
  7.0620000e-001 -8.8290032e-001
  7.0630000e-001 -8.7138865e-001
  7.0640000e-001 -8.5937475e-001
  7.0650000e-001 -8.4686536e-001
  7.0660000e-001 -8.3386755e-001
  7.0670000e-001 -8.2038863e-001
  7.0680000e-001 -8.0643624e-001
  7.0690000e-001 -7.9201826e-001
  7.0700000e-001 -7.7714285e-001
  7.0710000e-001 -7.6181845e-001
  7.0720000e-001 -7.4605376e-001
  7.0730000e-001 -7.2985773e-001
  7.0740000e-001 -7.1323958e-001
  7.0750000e-001 -6.9620875e-001
  7.0760000e-001 -6.7877495e-001
  7.0770000e-001 -6.6094813e-001
  7.0780000e-001 -6.4273844e-001
  7.0790000e-001 -6.2415629e-001
  7.0800000e-001 -6.0521230e-001
  7.0810000e-001 -5.8591730e-001
  7.0820000e-001 -5.6628233e-001
  7.0830000e-001 -5.4631864e-001
  7.0840000e-001 -5.2603765e-001
  7.0850000e-001 -5.0545101e-001
  7.0860000e-001 -4.8457051e-001
  7.0870000e-001 -4.6340815e-001
  7.0880000e-001 -4.4197608e-001
  7.0890000e-001 -4.2028662e-001
  7.0900000e-001 -3.9835224e-001
  7.0910000e-001 -3.7618556e-001
  7.0920000e-001 -3.5379934e-001
  7.0930000e-001 -3.3120647e-001
  7.0940000e-001 -3.0841997e-001
  7.0950000e-001 -2.8545298e-001
  7.0960000e-001 -2.6231875e-001
  7.0970000e-001 -2.3903062e-001
  7.0980000e-001 -2.1560204e-001
  7.0990000e-001 -1.9204655e-001
  7.1000000e-001 -1.6837776e-001
  7.1010000e-001 -1.4460935e-001
  7.1020000e-001 -1.2075508e-001
  7.1030000e-001 -9.6828744e-002
  7.1040000e-001 -7.2844199e-002
  7.1050000e-001 -4.8815337e-002
  7.1060000e-001 -2.4756083e-002
  7.1070000e-001 -6.8038494e-004
  7.1080000e-001  2.3397794e-002
  7.1090000e-001  4.7464482e-002
  7.1100000e-001  7.1505709e-002
  7.1110000e-001  9.5507513e-002
  7.1120000e-001  1.1945595e-001
  7.1130000e-001  1.4333710e-001
  7.1140000e-001  1.6713708e-001
  7.1150000e-001  1.9084204e-001
  7.1160000e-001  2.1443819e-001
  7.1170000e-001  2.3791179e-001
  7.1180000e-001  2.6124916e-001
  7.1190000e-001  2.8443672e-001
  7.1200000e-001  3.0746094e-001
  7.1210000e-001  3.3030839e-001
  7.1220000e-001  3.5296575e-001
  7.1230000e-001  3.7541980e-001
  7.1240000e-001  3.9765741e-001
  7.1250000e-001  4.1966560e-001
  7.1260000e-001  4.4143152e-001
  7.1270000e-001  4.6294242e-001
  7.1280000e-001  4.8418574e-001
  7.1290000e-001  5.0514904e-001
  7.1300000e-001  5.2582004e-001
  7.1310000e-001  5.4618664e-001
  7.1320000e-001  5.6623691e-001
  7.1330000e-001  5.8595909e-001
  7.1340000e-001  6.0534162e-001
  7.1350000e-001  6.2437311e-001
  7.1360000e-001  6.4304240e-001
  7.1370000e-001  6.6133853e-001
  7.1380000e-001  6.7925073e-001
  7.1390000e-001  6.9676847e-001
  7.1400000e-001  7.1388146e-001
  7.1410000e-001  7.3057961e-001
  7.1420000e-001  7.4685309e-001
  7.1430000e-001  7.6269231e-001
  7.1440000e-001  7.7808793e-001
  7.1450000e-001  7.9303087e-001
  7.1460000e-001  8.0751230e-001
  7.1470000e-001  8.2152366e-001
  7.1480000e-001  8.3505668e-001
  7.1490000e-001  8.4810333e-001
  7.1500000e-001  8.6065590e-001
  7.1510000e-001  8.7270694e-001
  7.1520000e-001  8.8424931e-001
  7.1530000e-001  8.9527614e-001
  7.1540000e-001  9.0578088e-001
  7.1550000e-001  9.1575728e-001
  7.1560000e-001  9.2519939e-001
  7.1570000e-001  9.3410158e-001
  7.1580000e-001  9.4245853e-001
  7.1590000e-001  9.5026523e-001
  7.1600000e-001  9.5751700e-001
  7.1610000e-001  9.6420947e-001
  7.1620000e-001  9.7033863e-001
  7.1630000e-001  9.7590075e-001
  7.1640000e-001  9.8089246e-001
  7.1650000e-001  9.8531074e-001
  7.1660000e-001  9.8915286e-001
  7.1670000e-001  9.9241646e-001
  7.1680000e-001  9.9509950e-001
  7.1690000e-001  9.9720030e-001
  7.1700000e-001  9.9871751e-001
  7.1710000e-001  9.9965012e-001
  7.1720000e-001  9.9999746e-001
  7.1730000e-001  9.9975920e-001
  7.1740000e-001  9.9893538e-001
  7.1750000e-001  9.9752634e-001
  7.1760000e-001  9.9553281e-001
  7.1770000e-001  9.9295583e-001
  7.1780000e-001  9.8979679e-001
  7.1790000e-001  9.8605743e-001
  7.1800000e-001  9.8173983e-001
  7.1810000e-001  9.7684640e-001
  7.1820000e-001  9.7137991e-001
  7.1830000e-001  9.6534344e-001
  7.1840000e-001  9.5874042e-001
  7.1850000e-001  9.5157462e-001
  7.1860000e-001  9.4385014e-001
  7.1870000e-001  9.3557139e-001
  7.1880000e-001  9.2674314e-001
  7.1890000e-001  9.1737045e-001
  7.1900000e-001  9.0745873e-001
  7.1910000e-001  8.9701369e-001
  7.1920000e-001  8.8604136e-001
  7.1930000e-001  8.7454810e-001
  7.1940000e-001  8.6254055e-001
  7.1950000e-001  8.5002567e-001
  7.1960000e-001  8.3701072e-001
  7.1970000e-001  8.2350325e-001
  7.1980000e-001  8.0951111e-001
  7.1990000e-001  7.9504243e-001
  7.2000000e-001  7.8010563e-001
  7.2010000e-001  7.6470941e-001
  7.2020000e-001  7.4886274e-001
  7.2030000e-001  7.3257484e-001
  7.2040000e-001  7.1585523e-001
  7.2050000e-001  6.9871365e-001
  7.2060000e-001  6.8116011e-001
  7.2070000e-001  6.6320488e-001
  7.2080000e-001  6.4485843e-001
  7.2090000e-001  6.2613150e-001
  7.2100000e-001  6.0703504e-001
  7.2110000e-001  5.8758023e-001
  7.2120000e-001  5.6777845e-001
  7.2130000e-001  5.4764131e-001
  7.2140000e-001  5.2718060e-001
  7.2150000e-001  5.0640831e-001
  7.2160000e-001  4.8533662e-001
  7.2170000e-001  4.6397791e-001
  7.2180000e-001  4.4234469e-001
  7.2190000e-001  4.2044966e-001
  7.2200000e-001  3.9830569e-001
  7.2210000e-001  3.7592577e-001
  7.2220000e-001  3.5332307e-001
  7.2230000e-001  3.3051086e-001
  7.2240000e-001  3.0750257e-001
  7.2250000e-001  2.8431171e-001
  7.2260000e-001  2.6095193e-001
  7.2270000e-001  2.3743699e-001
  7.2280000e-001  2.1378072e-001
  7.2290000e-001  1.8999706e-001
  7.2300000e-001  1.6610001e-001
  7.2310000e-001  1.4210365e-001
  7.2320000e-001  1.1802214e-001
  7.2330000e-001  9.3869656e-002
  7.2340000e-001  6.9660451e-002
  7.2350000e-001  4.5408805e-002
  7.2360000e-001  2.1129026e-002
  7.2370000e-001 -3.1645558e-003
  7.2380000e-001 -2.7457598e-002
  7.2390000e-001 -5.1735756e-002
  7.2400000e-001 -7.5984689e-002
  7.2410000e-001 -1.0019007e-001
  7.2420000e-001 -1.2433759e-001
  7.2430000e-001 -1.4841298e-001
  7.2440000e-001 -1.7240200e-001
  7.2450000e-001 -1.9629046e-001
  7.2460000e-001 -2.2006423e-001
  7.2470000e-001 -2.4370924e-001
  7.2480000e-001 -2.6721149e-001
  7.2490000e-001 -2.9055707e-001
  7.2500000e-001 -3.1373215e-001


==> data_mmv_dualpoly_X3.dat <==
  3.5000000e-001 -7.2550500e-001
  3.5010000e-001 -7.0891108e-001
  3.5020000e-001 -6.9191722e-001
  3.5030000e-001 -6.7453321e-001
  3.5040000e-001 -6.5676905e-001
  3.5050000e-001 -6.3863496e-001
  3.5060000e-001 -6.2014136e-001
  3.5070000e-001 -6.0129887e-001
  3.5080000e-001 -5.8211829e-001
  3.5090000e-001 -5.6261062e-001
  3.5100000e-001 -5.4278705e-001
  3.5110000e-001 -5.2265890e-001
  3.5120000e-001 -5.0223771e-001
  3.5130000e-001 -4.8153513e-001
  3.5140000e-001 -4.6056300e-001
  3.5150000e-001 -4.3933328e-001
  3.5160000e-001 -4.1785808e-001
  3.5170000e-001 -3.9614965e-001
  3.5180000e-001 -3.7422034e-001
  3.5190000e-001 -3.5208264e-001
  3.5200000e-001 -3.2974914e-001
  3.5210000e-001 -3.0723254e-001
  3.5220000e-001 -2.8454563e-001
  3.5230000e-001 -2.6170127e-001
  3.5240000e-001 -2.3871245e-001
  3.5250000e-001 -2.1559217e-001
  3.5260000e-001 -1.9235355e-001
  3.5270000e-001 -1.6900974e-001
  3.5280000e-001 -1.4557395e-001
  3.5290000e-001 -1.2205942e-001
  3.5300000e-001 -9.8479439e-002
  3.5310000e-001 -7.4847325e-002
  3.5320000e-001 -5.1176409e-002
  3.5330000e-001 -2.7480038e-002
  3.5340000e-001 -3.7715627e-003
  3.5350000e-001  1.9935667e-002
  3.5360000e-001  4.3628313e-002
  3.5370000e-001  6.7293054e-002
  3.5380000e-001  9.0916593e-002
  3.5390000e-001  1.1448567e-001
  3.5400000e-001  1.3798705e-001
  3.5410000e-001  1.6140757e-001
  3.5420000e-001  1.8473410e-001
  3.5430000e-001  2.0795360e-001
  3.5440000e-001  2.3105306e-001
  3.5450000e-001  2.5401957e-001
  3.5460000e-001  2.7684032e-001
  3.5470000e-001  2.9950257e-001
  3.5480000e-001  3.2199367e-001
  3.5490000e-001  3.4430110e-001
  3.5500000e-001  3.6641244e-001
  3.5510000e-001  3.8831539e-001
  3.5520000e-001  4.0999778e-001
  3.5530000e-001  4.3144758e-001
  3.5540000e-001  4.5265287e-001
  3.5550000e-001  4.7360192e-001
  3.5560000e-001  4.9428312e-001
  3.5570000e-001  5.1468503e-001
  3.5580000e-001  5.3479639e-001
  3.5590000e-001  5.5460608e-001
  3.5600000e-001  5.7410318e-001
  3.5610000e-001  5.9327696e-001
  3.5620000e-001  6.1211687e-001
  3.5630000e-001  6.3061255e-001
  3.5640000e-001  6.4875384e-001
  3.5650000e-001  6.6653081e-001
  3.5660000e-001  6.8393372e-001
  3.5670000e-001  7.0095306e-001
  3.5680000e-001  7.1757952e-001
  3.5690000e-001  7.3380405e-001
  3.5700000e-001  7.4961781e-001
  3.5710000e-001  7.6501221e-001
  3.5720000e-001  7.7997890e-001
  3.5730000e-001  7.9450975e-001
  3.5740000e-001  8.0859693e-001
  3.5750000e-001  8.2223282e-001
  3.5760000e-001  8.3541009e-001
  3.5770000e-001  8.4812164e-001
  3.5780000e-001  8.6036067e-001
  3.5790000e-001  8.7212064e-001
  3.5800000e-001  8.8339526e-001
  3.5810000e-001  8.9417854e-001
  3.5820000e-001  9.0446477e-001
  3.5830000e-001  9.1424852e-001
  3.5840000e-001  9.2352462e-001
  3.5850000e-001  9.3228824e-001
  3.5860000e-001  9.4053478e-001
  3.5870000e-001  9.4825997e-001
  3.5880000e-001  9.5545983e-001
  3.5890000e-001  9.6213067e-001
  3.5900000e-001  9.6826910e-001
  3.5910000e-001  9.7387202e-001
  3.5920000e-001  9.7893664e-001
  3.5930000e-001  9.8346048e-001
  3.5940000e-001  9.8744135e-001
  3.5950000e-001  9.9087737e-001
  3.5960000e-001  9.9376695e-001
  3.5970000e-001  9.9610883e-001
  3.5980000e-001  9.9790204e-001
  3.5990000e-001  9.9914591e-001
  3.6000000e-001  9.9984010e-001
  3.6010000e-001  9.9998454e-001
  3.6020000e-001  9.9957949e-001
  3.6030000e-001  9.9862550e-001
  3.6040000e-001  9.9712345e-001
  3.6050000e-001  9.9507449e-001
  3.6060000e-001  9.9248009e-001
  3.6070000e-001  9.8934201e-001
  3.6080000e-001  9.8566233e-001
  3.6090000e-001  9.8144339e-001
  3.6100000e-001  9.7668787e-001
  3.6110000e-001  9.7139871e-001
  3.6120000e-001  9.6557916e-001
  3.6130000e-001  9.5923274e-001
  3.6140000e-001  9.5236329e-001
  3.6150000e-001  9.4497491e-001
  3.6160000e-001  9.3707198e-001
  3.6170000e-001  9.2865917e-001
  3.6180000e-001  9.1974142e-001
  3.6190000e-001  9.1032396e-001
  3.6200000e-001  9.0041226e-001
  3.6210000e-001  8.9001208e-001
  3.6220000e-001  8.7912943e-001
  3.6230000e-001  8.6777058e-001
  3.6240000e-001  8.5594207e-001
  3.6250000e-001  8.4365067e-001
  3.6260000e-001  8.3090341e-001
  3.6270000e-001  8.1770756e-001
  3.6280000e-001  8.0407063e-001
  3.6290000e-001  7.9000035e-001
  3.6300000e-001  7.7550470e-001
  3.6310000e-001  7.6059187e-001
  3.6320000e-001  7.4527027e-001
  3.6330000e-001  7.2954853e-001
  3.6340000e-001  7.1343550e-001
  3.6350000e-001  6.9694020e-001
  3.6360000e-001  6.8007188e-001
  3.6370000e-001  6.6283997e-001
  3.6380000e-001  6.4525409e-001
  3.6390000e-001  6.2732405e-001
  3.6400000e-001  6.0905982e-001
  3.6410000e-001  5.9047154e-001
  3.6420000e-001  5.7156954e-001
  3.6430000e-001  5.5236428e-001
  3.6440000e-001  5.3286639e-001
  3.6450000e-001  5.1308664e-001
  3.6460000e-001  4.9303594e-001
  3.6470000e-001  4.7272532e-001
  3.6480000e-001  4.5216598e-001
  3.6490000e-001  4.3136918e-001
  3.6500000e-001  4.1034635e-001
  3.6510000e-001  3.8910900e-001
  3.6520000e-001  3.6766874e-001
  3.6530000e-001  3.4603729e-001
  3.6540000e-001  3.2422644e-001
  3.6550000e-001  3.0224807e-001
  3.6560000e-001  2.8011415e-001
  3.6570000e-001  2.5783669e-001
  3.6580000e-001  2.3542779e-001
  3.6590000e-001  2.1289957e-001
  3.6600000e-001  1.9026423e-001
  3.6610000e-001  1.6753400e-001
  3.6620000e-001  1.4472114e-001
  3.6630000e-001  1.2183793e-001
  3.6640000e-001  9.8896687e-002
  3.6650000e-001  7.5909737e-002
  3.6660000e-001  5.2889407e-002
  3.6670000e-001  2.9848028e-002
  3.6680000e-001  6.7979221e-003
  3.6690000e-001 -1.6248601e-002
  3.6700000e-001 -3.9279253e-002
  3.6710000e-001 -6.2281772e-002
  3.6720000e-001 -8.5243931e-002
  3.6730000e-001 -1.0815354e-001
  3.6740000e-001 -1.3099847e-001
  3.6750000e-001 -1.5376662e-001
  3.6760000e-001 -1.7644597e-001
  3.6770000e-001 -1.9902456e-001
  3.6780000e-001 -2.2149051e-001
  3.6790000e-001 -2.4383202e-001
  3.6800000e-001 -2.6603735e-001
  3.6810000e-001 -2.8809489e-001
  3.6820000e-001 -3.0999311e-001
  3.6830000e-001 -3.3172058e-001
  3.6840000e-001 -3.5326599e-001
  3.6850000e-001 -3.7461814e-001
  3.6860000e-001 -3.9576597e-001
  3.6870000e-001 -4.1669851e-001
  3.6880000e-001 -4.3740497e-001
  3.6890000e-001 -4.5787467e-001
  3.6900000e-001 -4.7809709e-001
  3.6910000e-001 -4.9806185e-001
  3.6920000e-001 -5.1775873e-001
  3.6930000e-001 -5.3717768e-001
  3.6940000e-001 -5.5630880e-001
  3.6950000e-001 -5.7514238e-001
  3.6960000e-001 -5.9366888e-001
  3.6970000e-001 -6.1187893e-001
  3.6980000e-001 -6.2976336e-001
  3.6990000e-001 -6.4731319e-001
  3.7000000e-001 -6.6451963e-001
  3.7010000e-001 -6.8137410e-001
  3.7020000e-001 -6.9786820e-001
  3.7030000e-001 -7.1399376e-001
  3.7040000e-001 -7.2974282e-001
  3.7050000e-001 -7.4510763e-001
  3.7060000e-001 -7.6008067e-001
  3.7070000e-001 -7.7465462e-001
  3.7080000e-001 -7.8882240e-001
  3.7090000e-001 -8.0257718e-001
  3.7100000e-001 -8.1591233e-001
  3.7110000e-001 -8.2882148e-001
  3.7120000e-001 -8.4129848e-001
  3.7130000e-001 -8.5333744e-001
  3.7140000e-001 -8.6493270e-001
  3.7150000e-001 -8.7607886e-001
  3.7160000e-001 -8.8677076e-001
  3.7170000e-001 -8.9700349e-001
  3.7180000e-001 -9.0677241e-001
  3.7190000e-001 -9.1607311e-001
  3.7200000e-001 -9.2490146e-001
  3.7210000e-001 -9.3325358e-001
  3.7220000e-001 -9.4112584e-001
  3.7230000e-001 -9.4851488e-001
  3.7240000e-001 -9.5541761e-001
  3.7250000e-001 -9.6183120e-001
  3.7260000e-001 -9.6775307e-001
  3.7270000e-001 -9.7318093e-001
  3.7280000e-001 -9.7811273e-001
  3.7290000e-001 -9.8254670e-001
  3.7300000e-001 -9.8648134e-001
  3.7310000e-001 -9.8991540e-001
  3.7320000e-001 -9.9284791e-001
  3.7330000e-001 -9.9527817e-001
  3.7340000e-001 -9.9720572e-001
  3.7350000e-001 -9.9863040e-001
  3.7360000e-001 -9.9955229e-001
  3.7370000e-001 -9.9997174e-001
  3.7380000e-001 -9.9988936e-001
  3.7390000e-001 -9.9930602e-001
  3.7400000e-001 -9.9822286e-001
  3.7410000e-001 -9.9664128e-001
  3.7420000e-001 -9.9456291e-001
  3.7430000e-001 -9.9198968e-001
  3.7440000e-001 -9.8892372e-001
  3.7450000e-001 -9.8536746e-001
  3.7460000e-001 -9.8132356e-001
  3.7470000e-001 -9.7679492e-001
  3.7480000e-001 -9.7178468e-001
  3.7490000e-001 -9.6629626e-001
  3.7500000e-001 -9.6033327e-001
  3.7510000e-001 -9.5389960e-001
  3.7520000e-001 -9.4699933e-001
  3.7530000e-001 -9.3963682e-001
  3.7540000e-001 -9.3181662e-001
  3.7550000e-001 -9.2354352e-001
  3.7560000e-001 -9.1482253e-001
  3.7570000e-001 -9.0565887e-001
  3.7580000e-001 -8.9605799e-001
  3.7590000e-001 -8.8602554e-001
  3.7600000e-001 -8.7556736e-001
  3.7610000e-001 -8.6468953e-001
  3.7620000e-001 -8.5339831e-001
  3.7630000e-001 -8.4170013e-001
  3.7640000e-001 -8.2960166e-001
  3.7650000e-001 -8.1710970e-001
  3.7660000e-001 -8.0423128e-001
  3.7670000e-001 -7.9097359e-001
  3.7680000e-001 -7.7734397e-001
  3.7690000e-001 -7.6334995e-001
  3.7700000e-001 -7.4899923e-001
  3.7710000e-001 -7.3429966e-001
  3.7720000e-001 -7.1925922e-001
  3.7730000e-001 -7.0388607e-001
  3.7740000e-001 -6.8818850e-001
  3.7750000e-001 -6.7217494e-001
  3.7760000e-001 -6.5585394e-001
  3.7770000e-001 -6.3923421e-001
  3.7780000e-001 -6.2232453e-001
  3.7790000e-001 -6.0513386e-001
  3.7800000e-001 -5.8767121e-001
  3.7810000e-001 -5.6994574e-001
  3.7820000e-001 -5.5196669e-001
  3.7830000e-001 -5.3374339e-001
  3.7840000e-001 -5.1528529e-001
  3.7850000e-001 -4.9660188e-001
  3.7860000e-001 -4.7770276e-001
  3.7870000e-001 -4.5859759e-001
  3.7880000e-001 -4.3929609e-001
  3.7890000e-001 -4.1980807e-001
  3.7900000e-001 -4.0014336e-001
  3.7910000e-001 -3.8031185e-001
  3.7920000e-001 -3.6032349e-001
  3.7930000e-001 -3.4018824e-001
  3.7940000e-001 -3.1991613e-001
  3.7950000e-001 -2.9951717e-001
  3.7960000e-001 -2.7900143e-001
  3.7970000e-001 -2.5837898e-001
  3.7980000e-001 -2.3765989e-001
  3.7990000e-001 -2.1685425e-001
  3.8000000e-001 -1.9597213e-001
  3.8010000e-001 -1.7502362e-001
  3.8020000e-001 -1.5401877e-001
  3.8030000e-001 -1.3296762e-001
  3.8040000e-001 -1.1188018e-001
  3.8050000e-001 -9.0766447e-002
  3.8060000e-001 -6.9636363e-002
  3.8070000e-001 -4.8499836e-002
  3.8080000e-001 -2.7366730e-002
  3.8090000e-001 -6.2468538e-003
  3.8100000e-001  1.4850041e-002
  3.8110000e-001  3.5914265e-002
  3.8120000e-001  5.6936197e-002
  3.8130000e-001  7.7906287e-002
  3.8140000e-001  9.8815067e-002
  3.8150000e-001  1.1965315e-001
  3.8160000e-001  1.4041123e-001
  3.8170000e-001  1.6108012e-001
  3.8180000e-001  1.8165069e-001
  3.8190000e-001  2.0211395e-001
  3.8200000e-001  2.2246099e-001
  3.8210000e-001  2.4268304e-001
  3.8220000e-001  2.6277142e-001
  3.8230000e-001  2.8271759e-001
  3.8240000e-001  3.0251312e-001
  3.8250000e-001  3.2214972e-001
  3.8260000e-001  3.4161923e-001
  3.8270000e-001  3.6091364e-001
  3.8280000e-001  3.8002505e-001
  3.8290000e-001  3.9894575e-001
  3.8300000e-001  4.1766813e-001
  3.8310000e-001  4.3618479e-001
  3.8320000e-001  4.5448843e-001
  3.8330000e-001  4.7257195e-001
  3.8340000e-001  4.9042839e-001
  3.8350000e-001  5.0805098e-001
  3.8360000e-001  5.2543310e-001
  3.8370000e-001  5.4256832e-001
  3.8380000e-001  5.5945036e-001
  3.8390000e-001  5.7607315e-001
  3.8400000e-001  5.9243077e-001
  3.8410000e-001  6.0851752e-001
  3.8420000e-001  6.2432786e-001
  3.8430000e-001  6.3985645e-001
  3.8440000e-001  6.5509813e-001
  3.8450000e-001  6.7004795e-001
  3.8460000e-001  6.8470115e-001
  3.8470000e-001  6.9905314e-001
  3.8480000e-001  7.1309958e-001
  3.8490000e-001  7.2683630e-001
  3.8500000e-001  7.4025932e-001
  3.8510000e-001  7.5336488e-001
  3.8520000e-001  7.6614944e-001
  3.8530000e-001  7.7860963e-001
  3.8540000e-001  7.9074232e-001
  3.8550000e-001  8.0254456e-001
  3.8560000e-001  8.1401364e-001
  3.8570000e-001  8.2514702e-001
  3.8580000e-001  8.3594240e-001
  3.8590000e-001  8.4639767e-001
  3.8600000e-001  8.5651095e-001
  3.8610000e-001  8.6628056e-001
  3.8620000e-001  8.7570502e-001
  3.8630000e-001  8.8478307e-001
  3.8640000e-001  8.9351367e-001
  3.8650000e-001  9.0189596e-001
  3.8660000e-001  9.0992933e-001
  3.8670000e-001  9.1761333e-001
  3.8680000e-001  9.2494775e-001
  3.8690000e-001  9.3193259e-001
  3.8700000e-001  9.3856803e-001
  3.8710000e-001  9.4485447e-001
  3.8720000e-001  9.5079251e-001
  3.8730000e-001  9.5638297e-001
  3.8740000e-001  9.6162682e-001
  3.8750000e-001  9.6652529e-001
  3.8760000e-001  9.7107977e-001
  3.8770000e-001  9.7529184e-001
  3.8780000e-001  9.7916331e-001
  3.8790000e-001  9.8269613e-001
  3.8800000e-001  9.8589249e-001
  3.8810000e-001  9.8875474e-001
  3.8820000e-001  9.9128541e-001
  3.8830000e-001  9.9348722e-001
  3.8840000e-001  9.9536307e-001
  3.8850000e-001  9.9691604e-001
  3.8860000e-001  9.9814937e-001
  3.8870000e-001  9.9906650e-001
  3.8880000e-001  9.9967100e-001
  3.8890000e-001  9.9996664e-001
  3.8900000e-001  9.9995733e-001
  3.8910000e-001  9.9964714e-001
  3.8920000e-001  9.9904031e-001
  3.8930000e-001  9.9814122e-001
  3.8940000e-001  9.9695441e-001
  3.8950000e-001  9.9548454e-001
  3.8960000e-001  9.9373645e-001
  3.8970000e-001  9.9171509e-001
  3.8980000e-001  9.8942555e-001
  3.8990000e-001  9.8687306e-001
  3.9000000e-001  9.8406296e-001
  3.9010000e-001  9.8100073e-001
  3.9020000e-001  9.7769196e-001
  3.9030000e-001  9.7414235e-001
  3.9040000e-001  9.7035772e-001
  3.9050000e-001  9.6634400e-001
  3.9060000e-001  9.6210721e-001
  3.9070000e-001  9.5765348e-001
  3.9080000e-001  9.5298902e-001
  3.9090000e-001  9.4812013e-001
  3.9100000e-001  9.4305322e-001
  3.9110000e-001  9.3779476e-001
  3.9120000e-001  9.3235128e-001
  3.9130000e-001  9.2672943e-001
  3.9140000e-001  9.2093587e-001
  3.9150000e-001  9.1497737e-001
  3.9160000e-001  9.0886073e-001
  3.9170000e-001  9.0259283e-001
  3.9180000e-001  8.9618056e-001
  3.9190000e-001  8.8963088e-001
  3.9200000e-001  8.8295080e-001
  3.9210000e-001  8.7614735e-001
  3.9220000e-001  8.6922758e-001
  3.9230000e-001  8.6219859e-001
  3.9240000e-001  8.5506749e-001
  3.9250000e-001  8.4784140e-001
  3.9260000e-001  8.4052747e-001
  3.9270000e-001  8.3313284e-001
  3.9280000e-001  8.2566466e-001
  3.9290000e-001  8.1813009e-001
  3.9300000e-001  8.1053626e-001
  3.9310000e-001  8.0289031e-001
  3.9320000e-001  7.9519936e-001
  3.9330000e-001  7.8747050e-001
  3.9340000e-001  7.7971081e-001
  3.9350000e-001  7.7192734e-001
  3.9360000e-001  7.6412710e-001
  3.9370000e-001  7.5631706e-001
  3.9380000e-001  7.4850416e-001
  3.9390000e-001  7.4069529e-001
  3.9400000e-001  7.3289729e-001
  3.9410000e-001  7.2511694e-001
  3.9420000e-001  7.1736097e-001
  3.9430000e-001  7.0963605e-001
  3.9440000e-001  7.0194877e-001
  3.9450000e-001  6.9430567e-001
  3.9460000e-001  6.8671318e-001
  3.9470000e-001  6.7917770e-001
  3.9480000e-001  6.7170551e-001
  3.9490000e-001  6.6430283e-001
  3.9500000e-001  6.5697576e-001
  3.9510000e-001  6.4973034e-001
  3.9520000e-001  6.4257250e-001
  3.9530000e-001  6.3550805e-001
  3.9540000e-001  6.2854274e-001
  3.9550000e-001  6.2168218e-001
  3.9560000e-001  6.1493187e-001
  3.9570000e-001  6.0829722e-001
  3.9580000e-001  6.0178350e-001
  3.9590000e-001  5.9539588e-001
  3.9600000e-001  5.8913939e-001
  3.9610000e-001  5.8301895e-001
  3.9620000e-001  5.7703933e-001
  3.9630000e-001  5.7120521e-001
  3.9640000e-001  5.6552110e-001
  3.9650000e-001  5.5999138e-001
  3.9660000e-001  5.5462031e-001
  3.9670000e-001  5.4941200e-001
  3.9680000e-001  5.4437041e-001
  3.9690000e-001  5.3949937e-001
  3.9700000e-001  5.3480255e-001
  3.9710000e-001  5.3028348e-001
  3.9720000e-001  5.2594554e-001
  3.9730000e-001  5.2179195e-001
  3.9740000e-001  5.1782579e-001
  3.9750000e-001  5.1404998e-001
  3.9760000e-001  5.1046726e-001
  3.9770000e-001  5.0708026e-001
  3.9780000e-001  5.0389140e-001
  3.9790000e-001  5.0090298e-001
  3.9800000e-001  4.9811712e-001
  3.9810000e-001  4.9553577e-001
  3.9820000e-001  4.9316074e-001
  3.9830000e-001  4.9099366e-001
  3.9840000e-001  4.8903600e-001
  3.9850000e-001  4.8728907e-001
  3.9860000e-001  4.8575400e-001
  3.9870000e-001  4.8443177e-001
  3.9880000e-001  4.8332319e-001
  3.9890000e-001  4.8242889e-001
  3.9900000e-001  4.8174937e-001
  3.9910000e-001  4.8128493e-001
  3.9920000e-001  4.8103571e-001
  3.9930000e-001  4.8100171e-001
  3.9940000e-001  4.8118273e-001
  3.9950000e-001  4.8157842e-001
  3.9960000e-001  4.8218828e-001
  3.9970000e-001  4.8301164e-001
  3.9980000e-001  4.8404765e-001
  3.9990000e-001  4.8529531e-001
  4.0000000e-001  4.8675348e-001
  4.0010000e-001  4.8842084e-001
  4.0020000e-001  4.9029590e-001
  4.0030000e-001  4.9237704e-001
  4.0040000e-001  4.9466247e-001
  4.0050000e-001  4.9715026e-001
  4.0060000e-001  4.9983830e-001
  4.0070000e-001  5.0272437e-001
  4.0080000e-001  5.0580605e-001
  4.0090000e-001  5.0908082e-001
  4.0100000e-001  5.1254600e-001
  4.0110000e-001  5.1619875e-001
  4.0120000e-001  5.2003610e-001
  4.0130000e-001  5.2405495e-001
  4.0140000e-001  5.2825206e-001
  4.0150000e-001  5.3262404e-001
  4.0160000e-001  5.3716738e-001
  4.0170000e-001  5.4187846e-001
  4.0180000e-001  5.4675348e-001
  4.0190000e-001  5.5178858e-001
  4.0200000e-001  5.5697972e-001
  4.0210000e-001  5.6232279e-001
  4.0220000e-001  5.6781352e-001
  4.0230000e-001  5.7344756e-001
  4.0240000e-001  5.7922044e-001
  4.0250000e-001  5.8512757e-001
  4.0260000e-001  5.9116427e-001
  4.0270000e-001  5.9732575e-001
  4.0280000e-001  6.0360713e-001
  4.0290000e-001  6.1000342e-001
  4.0300000e-001  6.1650956e-001
  4.0310000e-001  6.2312039e-001
  4.0320000e-001  6.2983065e-001
  4.0330000e-001  6.3663503e-001
  4.0340000e-001  6.4352811e-001
  4.0350000e-001  6.5050442e-001
  4.0360000e-001  6.5755841e-001
  4.0370000e-001  6.6468444e-001
  4.0380000e-001  6.7187685e-001
  4.0390000e-001  6.7912988e-001
  4.0400000e-001  6.8643774e-001
  4.0410000e-001  6.9379456e-001
  4.0420000e-001  7.0119444e-001
  4.0430000e-001  7.0863144e-001
  4.0440000e-001  7.1609955e-001
  4.0450000e-001  7.2359274e-001
  4.0460000e-001  7.3110495e-001
  4.0470000e-001  7.3863008e-001
  4.0480000e-001  7.4616200e-001
  4.0490000e-001  7.5369456e-001
  4.0500000e-001  7.6122160e-001
  4.0510000e-001  7.6873692e-001
  4.0520000e-001  7.7623433e-001
  4.0530000e-001  7.8370763e-001
  4.0540000e-001  7.9115060e-001
  4.0550000e-001  7.9855703e-001
  4.0560000e-001  8.0592071e-001
  4.0570000e-001  8.1323543e-001
  4.0580000e-001  8.2049502e-001
  4.0590000e-001  8.2769328e-001
  4.0600000e-001  8.3482406e-001
  4.0610000e-001  8.4188122e-001
  4.0620000e-001  8.4885865e-001
  4.0630000e-001  8.5575025e-001
  4.0640000e-001  8.6254998e-001
  4.0650000e-001  8.6925183e-001
  4.0660000e-001  8.7584980e-001
  4.0670000e-001  8.8233797e-001
  4.0680000e-001  8.8871045e-001
  4.0690000e-001  8.9496141e-001
  4.0700000e-001  9.0108505e-001
  4.0710000e-001  9.0707565e-001
  4.0720000e-001  9.1292755e-001
  4.0730000e-001  9.1863514e-001
  4.0740000e-001  9.2419288e-001
  4.0750000e-001  9.2959531e-001
  4.0760000e-001  9.3483702e-001
  4.0770000e-001  9.3991272e-001
  4.0780000e-001  9.4481714e-001
  4.0790000e-001  9.4954515e-001
  4.0800000e-001  9.5409167e-001
  4.0810000e-001  9.5845171e-001
  4.0820000e-001  9.6262039e-001
  4.0830000e-001  9.6659291e-001
  4.0840000e-001  9.7036456e-001
  4.0850000e-001  9.7393074e-001
  4.0860000e-001  9.7728697e-001
  4.0870000e-001  9.8042883e-001
  4.0880000e-001  9.8335204e-001
  4.0890000e-001  9.8605242e-001
  4.0900000e-001  9.8852590e-001
  4.0910000e-001  9.9076853e-001
  4.0920000e-001  9.9277647e-001
  4.0930000e-001  9.9454600e-001
  4.0940000e-001  9.9607353e-001
  4.0950000e-001  9.9735557e-001
  4.0960000e-001  9.9838876e-001
  4.0970000e-001  9.9916989e-001
  4.0980000e-001  9.9969586e-001
  4.0990000e-001  9.9996369e-001
  4.1000000e-001  9.9997054e-001
  4.1010000e-001  9.9971371e-001
  4.1020000e-001  9.9919063e-001
  4.1030000e-001  9.9839885e-001
  4.1040000e-001  9.9733609e-001
  4.1050000e-001  9.9600016e-001
  4.1060000e-001  9.9438907e-001
  4.1070000e-001  9.9250090e-001
  4.1080000e-001  9.9033394e-001
  4.1090000e-001  9.8788657e-001
  4.1100000e-001  9.8515734e-001
  4.1110000e-001  9.8214494e-001
  4.1120000e-001  9.7884818e-001
  4.1130000e-001  9.7526606e-001
  4.1140000e-001  9.7139768e-001
  4.1150000e-001  9.6724232e-001
  4.1160000e-001  9.6279938e-001
  4.1170000e-001  9.5806843e-001
  4.1180000e-001  9.5304916e-001
  4.1190000e-001  9.4774142e-001
  4.1200000e-001  9.4214522e-001
  4.1210000e-001  9.3626070e-001
  4.1220000e-001  9.3008814e-001
  4.1230000e-001  9.2362797e-001
  4.1240000e-001  9.1688079e-001
  4.1250000e-001  9.0984731e-001
  4.1260000e-001  9.0252841e-001
  4.1270000e-001  8.9492509e-001
  4.1280000e-001  8.8703852e-001
  4.1290000e-001  8.7887000e-001
  4.1300000e-001  8.7042097e-001
  4.1310000e-001  8.6169302e-001
  4.1320000e-001  8.5268786e-001
  4.1330000e-001  8.4340736e-001
  4.1340000e-001  8.3385352e-001
  4.1350000e-001  8.2402849e-001
  4.1360000e-001  8.1393453e-001
  4.1370000e-001  8.0357405e-001
  4.1380000e-001  7.9294960e-001
  4.1390000e-001  7.8206385e-001
  4.1400000e-001  7.7091959e-001
  4.1410000e-001  7.5951977e-001
  4.1420000e-001  7.4786745e-001
  4.1430000e-001  7.3596580e-001
  4.1440000e-001  7.2381814e-001
  4.1450000e-001  7.1142789e-001
  4.1460000e-001  6.9879860e-001
  4.1470000e-001  6.8593395e-001
  4.1480000e-001  6.7283772e-001
  4.1490000e-001  6.5951380e-001
  4.1500000e-001  6.4596620e-001
  4.1510000e-001  6.3219905e-001
  4.1520000e-001  6.1821657e-001
  4.1530000e-001  6.0402309e-001
  4.1540000e-001  5.8962305e-001
  4.1550000e-001  5.7502098e-001
  4.1560000e-001  5.6022152e-001
  4.1570000e-001  5.4522940e-001
  4.1580000e-001  5.3004944e-001
  4.1590000e-001  5.1468656e-001
  4.1600000e-001  4.9914576e-001
  4.1610000e-001  4.8343213e-001
  4.1620000e-001  4.6755084e-001
  4.1630000e-001  4.5150715e-001
  4.1640000e-001  4.3530638e-001
  4.1650000e-001  4.1895394e-001
  4.1660000e-001  4.0245530e-001
  4.1670000e-001  3.8581602e-001
  4.1680000e-001  3.6904171e-001
  4.1690000e-001  3.5213805e-001
  4.1700000e-001  3.3511078e-001
  4.1710000e-001  3.1796570e-001
  4.1720000e-001  3.0070865e-001
  4.1730000e-001  2.8334555e-001
  4.1740000e-001  2.6588235e-001
  4.1750000e-001  2.4832505e-001
  4.1760000e-001  2.3067971e-001
  4.1770000e-001  2.1295240e-001
  4.1780000e-001  1.9514925e-001
  4.1790000e-001  1.7727642e-001
  4.1800000e-001  1.5934011e-001
  4.1810000e-001  1.4134653e-001
  4.1820000e-001  1.2330192e-001
  4.1830000e-001  1.0521257e-001
  4.1840000e-001  8.7084753e-002
  4.1850000e-001  6.8924782e-002
  4.1860000e-001  5.0738976e-002
  4.1870000e-001  3.2533666e-002
  4.1880000e-001  1.4315193e-002
  4.1890000e-001 -3.9100979e-003
  4.1900000e-001 -2.2135861e-002
  4.1910000e-001 -4.0355748e-002
  4.1920000e-001 -5.8563418e-002
  4.1930000e-001 -7.6752533e-002
  4.1940000e-001 -9.4916767e-002
  4.1950000e-001 -1.1304980e-001
  4.1960000e-001 -1.3114534e-001
  4.1970000e-001 -1.4919711e-001
  4.1980000e-001 -1.6719883e-001
  4.1990000e-001 -1.8514428e-001
  4.2000000e-001 -2.0302723e-001
  4.2010000e-001 -2.2084152e-001
  4.2020000e-001 -2.3858098e-001
  4.2030000e-001 -2.5623951e-001
  4.2040000e-001 -2.7381102e-001
  4.2050000e-001 -2.9128946e-001
  4.2060000e-001 -3.0866885e-001
  4.2070000e-001 -3.2594323e-001
  4.2080000e-001 -3.4310670e-001
  4.2090000e-001 -3.6015339e-001
  4.2100000e-001 -3.7707750e-001
  4.2110000e-001 -3.9387328e-001
  4.2120000e-001 -4.1053504e-001
  4.2130000e-001 -4.2705715e-001
  4.2140000e-001 -4.4343402e-001
  4.2150000e-001 -4.5966016e-001
  4.2160000e-001 -4.7573012e-001
  4.2170000e-001 -4.9163851e-001
  4.2180000e-001 -5.0738005e-001
  4.2190000e-001 -5.2294948e-001
  4.2200000e-001 -5.3834166e-001
  4.2210000e-001 -5.5355150e-001
  4.2220000e-001 -5.6857400e-001
  4.2230000e-001 -5.8340422e-001
  4.2240000e-001 -5.9803733e-001
  4.2250000e-001 -6.1246856e-001
  4.2260000e-001 -6.2669323e-001
  4.2270000e-001 -6.4070677e-001
  4.2280000e-001 -6.5450466e-001
  4.2290000e-001 -6.6808250e-001
  4.2300000e-001 -6.8143597e-001
  4.2310000e-001 -6.9456084e-001
  4.2320000e-001 -7.0745298e-001
  4.2330000e-001 -7.2010834e-001
  4.2340000e-001 -7.3252300e-001
  4.2350000e-001 -7.4469311e-001
  4.2360000e-001 -7.5661492e-001
  4.2370000e-001 -7.6828479e-001
  4.2380000e-001 -7.7969919e-001
  4.2390000e-001 -7.9085467e-001
  4.2400000e-001 -8.0174790e-001
  4.2410000e-001 -8.1237565e-001
  4.2420000e-001 -8.2273479e-001
  4.2430000e-001 -8.3282231e-001
  4.2440000e-001 -8.4263528e-001
  4.2450000e-001 -8.5217091e-001
  4.2460000e-001 -8.6142649e-001
  4.2470000e-001 -8.7039945e-001
  4.2480000e-001 -8.7908728e-001
  4.2490000e-001 -8.8748764e-001
  4.2500000e-001 -8.9559825e-001
  4.2510000e-001 -9.0341697e-001
  4.2520000e-001 -9.1094176e-001
  4.2530000e-001 -9.1817068e-001
  4.2540000e-001 -9.2510192e-001
  4.2550000e-001 -9.3173378e-001
  4.2560000e-001 -9.3806466e-001
  4.2570000e-001 -9.4409307e-001
  4.2580000e-001 -9.4981764e-001
  4.2590000e-001 -9.5523712e-001
  4.2600000e-001 -9.6035035e-001
  4.2610000e-001 -9.6515629e-001
  4.2620000e-001 -9.6965401e-001
  4.2630000e-001 -9.7384269e-001
  4.2640000e-001 -9.7772164e-001
  4.2650000e-001 -9.8129024e-001
  4.2660000e-001 -9.8454802e-001
  4.2670000e-001 -9.8749459e-001
  4.2680000e-001 -9.9012967e-001
  4.2690000e-001 -9.9245312e-001
  4.2700000e-001 -9.9446487e-001
  4.2710000e-001 -9.9616496e-001
  4.2720000e-001 -9.9755357e-001
  4.2730000e-001 -9.9863095e-001
  4.2740000e-001 -9.9939746e-001
  4.2750000e-001 -9.9985358e-001
  4.2760000e-001 -9.9999989e-001
  4.2770000e-001 -9.9983705e-001
  4.2780000e-001 -9.9936584e-001
  4.2790000e-001 -9.9858714e-001
  4.2800000e-001 -9.9750193e-001
  4.2810000e-001 -9.9611127e-001
  4.2820000e-001 -9.9441635e-001
  4.2830000e-001 -9.9241843e-001
  4.2840000e-001 -9.9011886e-001
  4.2850000e-001 -9.8751912e-001
  4.2860000e-001 -9.8462073e-001
  4.2870000e-001 -9.8142535e-001
  4.2880000e-001 -9.7793471e-001
  4.2890000e-001 -9.7415062e-001
  4.2900000e-001 -9.7007499e-001
  4.2910000e-001 -9.6570982e-001
  4.2920000e-001 -9.6105718e-001
  4.2930000e-001 -9.5611923e-001
  4.2940000e-001 -9.5089822e-001
  4.2950000e-001 -9.4539647e-001
  4.2960000e-001 -9.3961639e-001
  4.2970000e-001 -9.3356046e-001
  4.2980000e-001 -9.2723123e-001
  4.2990000e-001 -9.2063135e-001
  4.3000000e-001 -9.1376351e-001
  4.3010000e-001 -9.0663050e-001
  4.3020000e-001 -8.9923517e-001
  4.3030000e-001 -8.9158043e-001
  4.3040000e-001 -8.8366927e-001
  4.3050000e-001 -8.7550475e-001
  4.3060000e-001 -8.6708998e-001
  4.3070000e-001 -8.5842814e-001
  4.3080000e-001 -8.4952247e-001
  4.3090000e-001 -8.4037627e-001
  4.3100000e-001 -8.3099289e-001
  4.3110000e-001 -8.2137576e-001
  4.3120000e-001 -8.1152833e-001
  4.3130000e-001 -8.0145414e-001
  4.3140000e-001 -7.9115676e-001
  4.3150000e-001 -7.8063980e-001
  4.3160000e-001 -7.6990694e-001
  4.3170000e-001 -7.5896191e-001
  4.3180000e-001 -7.4780845e-001
  4.3190000e-001 -7.3645039e-001
  4.3200000e-001 -7.2489156e-001
  4.3210000e-001 -7.1313586e-001
  4.3220000e-001 -7.0118722e-001
  4.3230000e-001 -6.8904960e-001
  4.3240000e-001 -6.7672700e-001
  4.3250000e-001 -6.6422345e-001
  4.3260000e-001 -6.5154302e-001
  4.3270000e-001 -6.3868981e-001
  4.3280000e-001 -6.2566795e-001
  4.3290000e-001 -6.1248159e-001
  4.3300000e-001 -5.9913490e-001
  4.3310000e-001 -5.8563210e-001
  4.3320000e-001 -5.7197741e-001
  4.3330000e-001 -5.5817508e-001
  4.3340000e-001 -5.4422938e-001
  4.3350000e-001 -5.3014461e-001
  4.3360000e-001 -5.1592505e-001
  4.3370000e-001 -5.0157504e-001
  4.3380000e-001 -4.8709892e-001
  4.3390000e-001 -4.7250102e-001
  4.3400000e-001 -4.5778571e-001
  4.3410000e-001 -4.4295736e-001
  4.3420000e-001 -4.2802035e-001
  4.3430000e-001 -4.1297906e-001
  4.3440000e-001 -3.9783789e-001
  4.3450000e-001 -3.8260123e-001
  4.3460000e-001 -3.6727349e-001
  4.3470000e-001 -3.5185906e-001
  4.3480000e-001 -3.3636235e-001
  4.3490000e-001 -3.2078776e-001
  4.3500000e-001 -3.0513970e-001
  4.3510000e-001 -2.8942256e-001
  4.3520000e-001 -2.7364074e-001
  4.3530000e-001 -2.5779863e-001
  4.3540000e-001 -2.4190062e-001
  4.3550000e-001 -2.2595107e-001
  4.3560000e-001 -2.0995437e-001
  4.3570000e-001 -1.9391486e-001
  4.3580000e-001 -1.7783690e-001
  4.3590000e-001 -1.6172483e-001
  4.3600000e-001 -1.4558296e-001
  4.3610000e-001 -1.2941562e-001
  4.3620000e-001 -1.1322710e-001
  4.3630000e-001 -9.7021676e-002
  4.3640000e-001 -8.0803622e-002
  4.3650000e-001 -6.4577184e-002
  4.3660000e-001 -4.8346592e-002
  4.3670000e-001 -3.2116058e-002
  4.3680000e-001 -1.5889775e-002
  4.3690000e-001  3.2808463e-004
  4.3700000e-001  1.6533371e-002
  4.3710000e-001  3.2721956e-002
  4.3720000e-001  4.8889734e-002
  4.3730000e-001  6.5032620e-002
  4.3740000e-001  8.1146559e-002
  4.3750000e-001  9.7227515e-002
  4.3760000e-001  1.1327148e-001
  4.3770000e-001  1.2927447e-001
  4.3780000e-001  1.4523254e-001
  4.3790000e-001  1.6114175e-001
  4.3800000e-001  1.7699821e-001
  4.3810000e-001  1.9279804e-001
  4.3820000e-001  2.0853740e-001
  4.3830000e-001  2.2421248e-001
  4.3840000e-001  2.3981949e-001
  4.3850000e-001  2.5535469e-001
  4.3860000e-001  2.7081435e-001
  4.3870000e-001  2.8619478e-001
  4.3880000e-001  3.0149232e-001
  4.3890000e-001  3.1670335e-001
  4.3900000e-001  3.3182428e-001
  4.3910000e-001  3.4685154e-001
  4.3920000e-001  3.6178161e-001
  4.3930000e-001  3.7661100e-001
  4.3940000e-001  3.9133625e-001
  4.3950000e-001  4.0595393e-001
  4.3960000e-001  4.2046065e-001
  4.3970000e-001  4.3485307e-001
  4.3980000e-001  4.4912786e-001
  4.3990000e-001  4.6328174e-001
  4.4000000e-001  4.7731146e-001
  4.4010000e-001  4.9121382e-001
  4.4020000e-001  5.0498564e-001
  4.4030000e-001  5.1862378e-001
  4.4040000e-001  5.3212514e-001
  4.4050000e-001  5.4548666e-001
  4.4060000e-001  5.5870532e-001
  4.4070000e-001  5.7177812e-001
  4.4080000e-001  5.8470212e-001
  4.4090000e-001  5.9747440e-001
  4.4100000e-001  6.1009210e-001
  4.4110000e-001  6.2255237e-001
  4.4120000e-001  6.3485241e-001
  4.4130000e-001  6.4698948e-001
  4.4140000e-001  6.5896085e-001
  4.4150000e-001  6.7076384e-001
  4.4160000e-001  6.8239580e-001
  4.4170000e-001  6.9385415e-001
  4.4180000e-001  7.0513631e-001
  4.4190000e-001  7.1623976e-001
  4.4200000e-001  7.2716202e-001
  4.4210000e-001  7.3790064e-001
  4.4220000e-001  7.4845323e-001
  4.4230000e-001  7.5881742e-001
  4.4240000e-001  7.6899089e-001
  4.4250000e-001  7.7897135e-001
  4.4260000e-001  7.8875657e-001
  4.4270000e-001  7.9834434e-001
  4.4280000e-001  8.0773250e-001
  4.4290000e-001  8.1691894e-001
  4.4300000e-001  8.2590157e-001
  4.4310000e-001  8.3467836e-001
  4.4320000e-001  8.4324732e-001
  4.4330000e-001  8.5160649e-001
  4.4340000e-001  8.5975396e-001
  4.4350000e-001  8.6768785e-001
  4.4360000e-001  8.7540635e-001
  4.4370000e-001  8.8290766e-001
  4.4380000e-001  8.9019005e-001
  4.4390000e-001  8.9725181e-001
  4.4400000e-001  9.0409128e-001
  4.4410000e-001  9.1070685e-001
  4.4420000e-001  9.1709694e-001
  4.4430000e-001  9.2326003e-001
  4.4440000e-001  9.2919463e-001
  4.4450000e-001  9.3489930e-001
  4.4460000e-001  9.4037264e-001
  4.4470000e-001  9.4561330e-001
  4.4480000e-001  9.5061997e-001
  4.4490000e-001  9.5539138e-001
  4.4500000e-001  9.5992631e-001
  4.4510000e-001  9.6422359e-001
  4.4520000e-001  9.6828208e-001
  4.4530000e-001  9.7210070e-001
  4.4540000e-001  9.7567842e-001
  4.4550000e-001  9.7901423e-001
  4.4560000e-001  9.8210720e-001
  4.4570000e-001  9.8495641e-001
  4.4580000e-001  9.8756102e-001
  4.4590000e-001  9.8992022e-001
  4.4600000e-001  9.9203325e-001
  4.4610000e-001  9.9389939e-001
  4.4620000e-001  9.9551799e-001
  4.4630000e-001  9.9688842e-001
  4.4640000e-001  9.9801013e-001
  4.4650000e-001  9.9888258e-001
  4.4660000e-001  9.9950531e-001
  4.4670000e-001  9.9987790e-001
  4.4680000e-001  9.9999998e-001
  4.4690000e-001  9.9987123e-001
  4.4700000e-001  9.9949137e-001
  4.4710000e-001  9.9886019e-001
  4.4720000e-001  9.9797752e-001
  4.4730000e-001  9.9684324e-001
  4.4740000e-001  9.9545729e-001
  4.4750000e-001  9.9381965e-001
  4.4760000e-001  9.9193036e-001
  4.4770000e-001  9.8978951e-001
  4.4780000e-001  9.8739725e-001
  4.4790000e-001  9.8475377e-001
  4.4800000e-001  9.8185933e-001
  4.4810000e-001  9.7871424e-001
  4.4820000e-001  9.7531885e-001
  4.4830000e-001  9.7167357e-001
  4.4840000e-001  9.6777889e-001
  4.4850000e-001  9.6363532e-001
  4.4860000e-001  9.5924344e-001
  4.4870000e-001  9.5460390e-001
  4.4880000e-001  9.4971739e-001
  4.4890000e-001  9.4458465e-001
  4.4900000e-001  9.3920651e-001
  4.4910000e-001  9.3358382e-001
  4.4920000e-001  9.2771750e-001
  4.4930000e-001  9.2160854e-001
  4.4940000e-001  9.1525799e-001
  4.4950000e-001  9.0866693e-001
  4.4960000e-001  9.0183652e-001
  4.4970000e-001  8.9476799e-001
  4.4980000e-001  8.8746260e-001
  4.4990000e-001  8.7992170e-001
  4.5000000e-001  8.7214668e-001
  4.5010000e-001  8.6413900e-001
  4.5020000e-001  8.5590018e-001
  4.5030000e-001  8.4743178e-001
  4.5040000e-001  8.3873546e-001
  4.5050000e-001  8.2981291e-001
  4.5060000e-001  8.2066590e-001
  4.5070000e-001  8.1129624e-001
  4.5080000e-001  8.0170583e-001
  4.5090000e-001  7.9189660e-001
  4.5100000e-001  7.8187056e-001
  4.5110000e-001  7.7162980e-001
  4.5120000e-001  7.6117643e-001
  4.5130000e-001  7.5051266e-001
  4.5140000e-001  7.3964073e-001
  4.5150000e-001  7.2856298e-001
  4.5160000e-001  7.1728178e-001
  4.5170000e-001  7.0579958e-001
  4.5180000e-001  6.9411888e-001
  4.5190000e-001  6.8224226e-001
  4.5200000e-001  6.7017233e-001
  4.5210000e-001  6.5791180e-001
  4.5220000e-001  6.4546343e-001
  4.5230000e-001  6.3283002e-001
  4.5240000e-001  6.2001447e-001
  4.5250000e-001  6.0701970e-001
  4.5260000e-001  5.9384872e-001
  4.5270000e-001  5.8050460e-001
  4.5280000e-001  5.6699046e-001
  4.5290000e-001  5.5330948e-001
  4.5300000e-001  5.3946491e-001
  4.5310000e-001  5.2546007e-001
  4.5320000e-001  5.1129830e-001
  4.5330000e-001  4.9698304e-001
  4.5340000e-001  4.8251777e-001
  4.5350000e-001  4.6790604e-001
  4.5360000e-001  4.5315145e-001
  4.5370000e-001  4.3825764e-001
  4.5380000e-001  4.2322835e-001
  4.5390000e-001  4.0806735e-001
  4.5400000e-001  3.9277845e-001
  4.5410000e-001  3.7736555e-001
  4.5420000e-001  3.6183258e-001
  4.5430000e-001  3.4618355e-001
  4.5440000e-001  3.3042249e-001
  4.5450000e-001  3.1455350e-001
  4.5460000e-001  2.9858074e-001
  4.5470000e-001  2.8250841e-001
  4.5480000e-001  2.6634076e-001
  4.5490000e-001  2.5008210e-001
  4.5500000e-001  2.3373678e-001
  4.5510000e-001  2.1730920e-001
  4.5520000e-001  2.0080380e-001
  4.5530000e-001  1.8422508e-001
  4.5540000e-001  1.6757758e-001
  4.5550000e-001  1.5086588e-001
  4.5560000e-001  1.3409460e-001
  4.5570000e-001  1.1726842e-001
  4.5580000e-001  1.0039204e-001
  4.5590000e-001  8.3470199e-002
  4.5600000e-001  6.6507697e-002
  4.5610000e-001  4.9509352e-002
  4.5620000e-001  3.2480023e-002
  4.5630000e-001  1.5424607e-002
  4.5640000e-001 -1.6519710e-003
  4.5650000e-001 -1.8744749e-002
  4.5660000e-001 -3.5848737e-002
  4.5670000e-001 -5.2958914e-002
  4.5680000e-001 -7.0070232e-002
  4.5690000e-001 -8.7177616e-002
  4.5700000e-001 -1.0427596e-001
  4.5710000e-001 -1.2136015e-001
  4.5720000e-001 -1.3842504e-001
  4.5730000e-001 -1.5546545e-001
  4.5740000e-001 -1.7247621e-001
  4.5750000e-001 -1.8945210e-001
  4.5760000e-001 -2.0638792e-001
  4.5770000e-001 -2.2327842e-001
  4.5780000e-001 -2.4011836e-001
  4.5790000e-001 -2.5690248e-001
  4.5800000e-001 -2.7362553e-001
  4.5810000e-001 -2.9028221e-001
  4.5820000e-001 -3.0686727e-001
  4.5830000e-001 -3.2337541e-001
  4.5840000e-001 -3.3980134e-001
  4.5850000e-001 -3.5613980e-001
  4.5860000e-001 -3.7238548e-001
  4.5870000e-001 -3.8853311e-001
  4.5880000e-001 -4.0457742e-001
  4.5890000e-001 -4.2051314e-001
  4.5900000e-001 -4.3633502e-001
  4.5910000e-001 -4.5203780e-001
  4.5920000e-001 -4.6761625e-001
  4.5930000e-001 -4.8306516e-001
  4.5940000e-001 -4.9837932e-001
  4.5950000e-001 -5.1355355e-001
  4.5960000e-001 -5.2858269e-001
  4.5970000e-001 -5.4346159e-001
  4.5980000e-001 -5.5818516e-001
  4.5990000e-001 -5.7274830e-001
  4.6000000e-001 -5.8714595e-001
  4.6010000e-001 -6.0137309e-001
  4.6020000e-001 -6.1542472e-001
  4.6030000e-001 -6.2929588e-001
  4.6040000e-001 -6.4298167e-001
  4.6050000e-001 -6.5647719e-001
  4.6060000e-001 -6.6977760e-001
  4.6070000e-001 -6.8287811e-001
  4.6080000e-001 -6.9577397e-001
  4.6090000e-001 -7.0846047e-001
  4.6100000e-001 -7.2093297e-001
  4.6110000e-001 -7.3318685e-001
  4.6120000e-001 -7.4521757e-001
  4.6130000e-001 -7.5702064e-001
  4.6140000e-001 -7.6859162e-001
  4.6150000e-001 -7.7992613e-001
  4.6160000e-001 -7.9101987e-001
  4.6170000e-001 -8.0186859e-001
  4.6180000e-001 -8.1246809e-001
  4.6190000e-001 -8.2281427e-001
  4.6200000e-001 -8.3290308e-001
  4.6210000e-001 -8.4273055e-001
  4.6220000e-001 -8.5229277e-001
  4.6230000e-001 -8.6158591e-001
  4.6240000e-001 -8.7060624e-001
  4.6250000e-001 -8.7935009e-001
  4.6260000e-001 -8.8781385e-001
  4.6270000e-001 -8.9599405e-001
  4.6280000e-001 -9.0388725e-001
  4.6290000e-001 -9.1149012e-001
  4.6300000e-001 -9.1879942e-001
  4.6310000e-001 -9.2581199e-001
  4.6320000e-001 -9.3252478e-001
  4.6330000e-001 -9.3893482e-001
  4.6340000e-001 -9.4503924e-001
  4.6350000e-001 -9.5083526e-001
  4.6360000e-001 -9.5632020e-001
  4.6370000e-001 -9.6149149e-001
  4.6380000e-001 -9.6634665e-001
  4.6390000e-001 -9.7088332e-001
  4.6400000e-001 -9.7509923e-001
  4.6410000e-001 -9.7899221e-001
  4.6420000e-001 -9.8256022e-001
  4.6430000e-001 -9.8580131e-001
  4.6440000e-001 -9.8871365e-001
  4.6450000e-001 -9.9129552e-001
  4.6460000e-001 -9.9354530e-001
  4.6470000e-001 -9.9546151e-001
  4.6480000e-001 -9.9704276e-001
  4.6490000e-001 -9.9828779e-001
  4.6500000e-001 -9.9919545e-001
  4.6510000e-001 -9.9976473e-001
  4.6520000e-001 -9.9999470e-001
  4.6530000e-001 -9.9988458e-001
  4.6540000e-001 -9.9943372e-001
  4.6550000e-001 -9.9864155e-001
  4.6560000e-001 -9.9750766e-001
  4.6570000e-001 -9.9603176e-001
  4.6580000e-001 -9.9421366e-001
  4.6590000e-001 -9.9205333e-001
  4.6600000e-001 -9.8955083e-001
  4.6610000e-001 -9.8670638e-001
  4.6620000e-001 -9.8352029e-001
  4.6630000e-001 -9.7999304e-001
  4.6640000e-001 -9.7612520e-001
  4.6650000e-001 -9.7191748e-001
  4.6660000e-001 -9.6737073e-001
  4.6670000e-001 -9.6248591e-001
  4.6680000e-001 -9.5726412e-001
  4.6690000e-001 -9.5170659e-001
  4.6700000e-001 -9.4581466e-001
  4.6710000e-001 -9.3958983e-001
  4.6720000e-001 -9.3303370e-001
  4.6730000e-001 -9.2614801e-001
  4.6740000e-001 -9.1893462e-001
  4.6750000e-001 -9.1139555e-001
  4.6760000e-001 -9.0353289e-001
  4.6770000e-001 -8.9534892e-001
  4.6780000e-001 -8.8684599e-001
  4.6790000e-001 -8.7802663e-001
  4.6800000e-001 -8.6889345e-001
  4.6810000e-001 -8.5944920e-001
  4.6820000e-001 -8.4969678e-001
  4.6830000e-001 -8.3963918e-001
  4.6840000e-001 -8.2927953e-001
  4.6850000e-001 -8.1862107e-001
  4.6860000e-001 -8.0766717e-001
  4.6870000e-001 -7.9642134e-001
  4.6880000e-001 -7.8488716e-001
  4.6890000e-001 -7.7306838e-001
  4.6900000e-001 -7.6096884e-001
  4.6910000e-001 -7.4859250e-001
  4.6920000e-001 -7.3594344e-001
  4.6930000e-001 -7.2302584e-001
  4.6940000e-001 -7.0984401e-001
  4.6950000e-001 -6.9640236e-001
  4.6960000e-001 -6.8270541e-001
  4.6970000e-001 -6.6875780e-001
  4.6980000e-001 -6.5456426e-001
  4.6990000e-001 -6.4012963e-001
  4.7000000e-001 -6.2545886e-001
  4.7010000e-001 -6.1055699e-001
  4.7020000e-001 -5.9542916e-001
  4.7030000e-001 -5.8008063e-001
  4.7040000e-001 -5.6451673e-001
  4.7050000e-001 -5.4874289e-001
  4.7060000e-001 -5.3276464e-001
  4.7070000e-001 -5.1658759e-001
  4.7080000e-001 -5.0021744e-001
  4.7090000e-001 -4.8365999e-001
  4.7100000e-001 -4.6692110e-001
  4.7110000e-001 -4.5000672e-001
  4.7120000e-001 -4.3292290e-001
  4.7130000e-001 -4.1567573e-001
  4.7140000e-001 -3.9827141e-001
  4.7150000e-001 -3.8071618e-001
  4.7160000e-001 -3.6301637e-001
  4.7170000e-001 -3.4517838e-001
  4.7180000e-001 -3.2720866e-001
  4.7190000e-001 -3.0911372e-001
  4.7200000e-001 -2.9090016e-001
  4.7210000e-001 -2.7257459e-001
  4.7220000e-001 -2.5414372e-001
  4.7230000e-001 -2.3561429e-001
  4.7240000e-001 -2.1699308e-001
  4.7250000e-001 -1.9828692e-001
  4.7260000e-001 -1.7950271e-001
  4.7270000e-001 -1.6064736e-001
  4.7280000e-001 -1.4172783e-001
  4.7290000e-001 -1.2275111e-001
  4.7300000e-001 -1.0372423e-001
  4.7310000e-001 -8.4654243e-002
  4.7320000e-001 -6.5548227e-002
  4.7330000e-001 -4.6413288e-002
  4.7340000e-001 -2.7256551e-002
  4.7350000e-001 -8.0851575e-003
  4.7360000e-001  1.1093735e-002
  4.7370000e-001  3.0272959e-002
  4.7380000e-001  4.9445337e-002
  4.7390000e-001  6.8603688e-002
  4.7400000e-001  8.7740827e-002
  4.7410000e-001  1.0684957e-001
  4.7420000e-001  1.2592274e-001
  4.7430000e-001  1.4495315e-001
  4.7440000e-001  1.6393365e-001
  4.7450000e-001  1.8285709e-001
  4.7460000e-001  2.0171632e-001
  4.7470000e-001  2.2050424e-001
  4.7480000e-001  2.3921374e-001
  4.7490000e-001  2.5783776e-001
  4.7500000e-001  2.7636925e-001
  4.7510000e-001  2.9480121e-001
  4.7520000e-001  3.1312665e-001
  4.7530000e-001  3.3133864e-001
  4.7540000e-001  3.4943027e-001
  4.7550000e-001  3.6739469e-001
  4.7560000e-001  3.8522509e-001
  4.7570000e-001  4.0291470e-001
  4.7580000e-001  4.2045681e-001
  4.7590000e-001  4.3784477e-001
  4.7600000e-001  4.5507198e-001
  4.7610000e-001  4.7213190e-001
  4.7620000e-001  4.8901806e-001
  4.7630000e-001  5.0572404e-001
  4.7640000e-001  5.2224351e-001
  4.7650000e-001  5.3857019e-001
  4.7660000e-001  5.5469791e-001
  4.7670000e-001  5.7062053e-001
  4.7680000e-001  5.8633202e-001
  4.7690000e-001  6.0182643e-001
  4.7700000e-001  6.1709789e-001
  4.7710000e-001  6.3214061e-001
  4.7720000e-001  6.4694891e-001
  4.7730000e-001  6.6151718e-001
  4.7740000e-001  6.7583992e-001
  4.7750000e-001  6.8991172e-001
  4.7760000e-001  7.0372729e-001
  4.7770000e-001  7.1728140e-001
  4.7780000e-001  7.3056896e-001
  4.7790000e-001  7.4358499e-001
  4.7800000e-001  7.5632458e-001
  4.7810000e-001  7.6878297e-001
  4.7820000e-001  7.8095550e-001
  4.7830000e-001  7.9283761e-001
  4.7840000e-001  8.0442489e-001
  4.7850000e-001  8.1571302e-001
  4.7860000e-001  8.2669780e-001
  4.7870000e-001  8.3737518e-001
  4.7880000e-001  8.4774121e-001
  4.7890000e-001  8.5779206e-001
  4.7900000e-001  8.6752407e-001
  4.7910000e-001  8.7693365e-001
  4.7920000e-001  8.8601739e-001
  4.7930000e-001  8.9477198e-001
  4.7940000e-001  9.0319426e-001
  4.7950000e-001  9.1128121e-001
  4.7960000e-001  9.1902993e-001
  4.7970000e-001  9.2643766e-001
  4.7980000e-001  9.3350178e-001
  4.7990000e-001  9.4021983e-001
  4.8000000e-001  9.4658946e-001
  4.8010000e-001  9.5260847e-001
  4.8020000e-001  9.5827482e-001
  4.8030000e-001  9.6358660e-001
  4.8040000e-001  9.6854203e-001
  4.8050000e-001  9.7313950e-001
  4.8060000e-001  9.7737753e-001
  4.8070000e-001  9.8125478e-001
  4.8080000e-001  9.8477009e-001
  4.8090000e-001  9.8792240e-001
  4.8100000e-001  9.9071082e-001
  4.8110000e-001  9.9313462e-001
  4.8120000e-001  9.9519320e-001
  4.8130000e-001  9.9688610e-001
  4.8140000e-001  9.9821302e-001
  4.8150000e-001  9.9917382e-001
  4.8160000e-001  9.9976848e-001
  4.8170000e-001  9.9999714e-001
  4.8180000e-001  9.9986009e-001
  4.8190000e-001  9.9935777e-001
  4.8200000e-001  9.9849075e-001
  4.8210000e-001  9.9725977e-001
  4.8220000e-001  9.9566568e-001
  4.8230000e-001  9.9370951e-001
  4.8240000e-001  9.9139242e-001
  4.8250000e-001  9.8871571e-001
  4.8260000e-001  9.8568082e-001
  4.8270000e-001  9.8228935e-001
  4.8280000e-001  9.7854301e-001
  4.8290000e-001  9.7444368e-001
  4.8300000e-001  9.6999337e-001
  4.8310000e-001  9.6519421e-001
  4.8320000e-001  9.6004848e-001
  4.8330000e-001  9.5455861e-001
  4.8340000e-001  9.4872714e-001
  4.8350000e-001  9.4255674e-001
  4.8360000e-001  9.3605024e-001
  4.8370000e-001  9.2921057e-001
  4.8380000e-001  9.2204081e-001
  4.8390000e-001  9.1454414e-001
  4.8400000e-001  9.0672388e-001
  4.8410000e-001  8.9858348e-001
  4.8420000e-001  8.9012651e-001
  4.8430000e-001  8.8135663e-001
  4.8440000e-001  8.7227766e-001
  4.8450000e-001  8.6289350e-001
  4.8460000e-001  8.5320818e-001
  4.8470000e-001  8.4322584e-001
  4.8480000e-001  8.3295073e-001
  4.8490000e-001  8.2238720e-001
  4.8500000e-001  8.1153970e-001
  4.8510000e-001  8.0041280e-001
  4.8520000e-001  7.8901116e-001
  4.8530000e-001  7.7733954e-001
  4.8540000e-001  7.6540278e-001
  4.8550000e-001  7.5320584e-001
  4.8560000e-001  7.4075373e-001
  4.8570000e-001  7.2805160e-001
  4.8580000e-001  7.1510464e-001
  4.8590000e-001  7.0191815e-001
  4.8600000e-001  6.8849749e-001
  4.8610000e-001  6.7484811e-001
  4.8620000e-001  6.6097553e-001
  4.8630000e-001  6.4688533e-001
  4.8640000e-001  6.3258319e-001
  4.8650000e-001  6.1807483e-001
  4.8660000e-001  6.0336602e-001
  4.8670000e-001  5.8846264e-001
  4.8680000e-001  5.7337057e-001
  4.8690000e-001  5.5809578e-001
  4.8700000e-001  5.4264429e-001
  4.8710000e-001  5.2702214e-001
  4.8720000e-001  5.1123545e-001
  4.8730000e-001  4.9529037e-001
  4.8740000e-001  4.7919308e-001
  4.8750000e-001  4.6294981e-001
  4.8760000e-001  4.4656680e-001
  4.8770000e-001  4.3005036e-001
  4.8780000e-001  4.1340679e-001
  4.8790000e-001  3.9664243e-001
  4.8800000e-001  3.7976364e-001
  4.8810000e-001  3.6277681e-001
  4.8820000e-001  3.4568831e-001
  4.8830000e-001  3.2850456e-001
  4.8840000e-001  3.1123197e-001
  4.8850000e-001  2.9387696e-001
  4.8860000e-001  2.7644594e-001
  4.8870000e-001  2.5894535e-001
  4.8880000e-001  2.4138159e-001
  4.8890000e-001  2.2376109e-001
  4.8900000e-001  2.0609023e-001
  4.8910000e-001  1.8837542e-001
  4.8920000e-001  1.7062302e-001
  4.8930000e-001  1.5283938e-001
  4.8940000e-001  1.3503085e-001
  4.8950000e-001  1.1720373e-001
  4.8960000e-001  9.9364298e-002
  4.8970000e-001  8.1518810e-002
  4.8980000e-001  6.3673484e-002
  4.8990000e-001  4.5834499e-002
  4.9000000e-001  2.8008001e-002
  4.9010000e-001  1.0200088e-002
  4.9020000e-001 -7.5831807e-003
  4.9030000e-001 -2.5335797e-002
  4.9040000e-001 -4.3051802e-002
  4.9050000e-001 -6.0725289e-002
  4.9060000e-001 -7.8350405e-002
  4.9070000e-001 -9.5921359e-002
  4.9080000e-001 -1.1343242e-001
  4.9090000e-001 -1.3087791e-001
  4.9100000e-001 -1.4825223e-001
  4.9110000e-001 -1.6554985e-001
  4.9120000e-001 -1.8276529e-001
  4.9130000e-001 -1.9989317e-001
  4.9140000e-001 -2.1692817e-001
  4.9150000e-001 -2.3386504e-001
  4.9160000e-001 -2.5069863e-001
  4.9170000e-001 -2.6742386e-001
  4.9180000e-001 -2.8403572e-001
  4.9190000e-001 -3.0052933e-001
  4.9200000e-001 -3.1689984e-001
  4.9210000e-001 -3.3314254e-001
  4.9220000e-001 -3.4925277e-001
  4.9230000e-001 -3.6522601e-001
  4.9240000e-001 -3.8105779e-001
  4.9250000e-001 -3.9674378e-001
  4.9260000e-001 -4.1227970e-001
  4.9270000e-001 -4.2766141e-001
  4.9280000e-001 -4.4288487e-001
  4.9290000e-001 -4.5794613e-001
  4.9300000e-001 -4.7284133e-001
  4.9310000e-001 -4.8756676e-001
  4.9320000e-001 -5.0211879e-001
  4.9330000e-001 -5.1649390e-001
  4.9340000e-001 -5.3068868e-001
  4.9350000e-001 -5.4469984e-001
  4.9360000e-001 -5.5852420e-001
  4.9370000e-001 -5.7215869e-001
  4.9380000e-001 -5.8560036e-001
  4.9390000e-001 -5.9884638e-001
  4.9400000e-001 -6.1189401e-001
  4.9410000e-001 -6.2474067e-001
  4.9420000e-001 -6.3738386e-001
  4.9430000e-001 -6.4982121e-001
  4.9440000e-001 -6.6205049e-001
  4.9450000e-001 -6.7406957e-001
  4.9460000e-001 -6.8587643e-001
  4.9470000e-001 -6.9746919e-001
  4.9480000e-001 -7.0884608e-001
  4.9490000e-001 -7.2000546e-001
  4.9500000e-001 -7.3094581e-001
  4.9510000e-001 -7.4166573e-001
  4.9520000e-001 -7.5216392e-001
  4.9530000e-001 -7.6243924e-001
  4.9540000e-001 -7.7249064e-001
  4.9550000e-001 -7.8231721e-001
  4.9560000e-001 -7.9191815e-001
  4.9570000e-001 -8.0129279e-001
  4.9580000e-001 -8.1044056e-001
  4.9590000e-001 -8.1936103e-001
  4.9600000e-001 -8.2805389e-001
  4.9610000e-001 -8.3651894e-001
  4.9620000e-001 -8.4475609e-001
  4.9630000e-001 -8.5276539e-001
  4.9640000e-001 -8.6054698e-001
  4.9650000e-001 -8.6810115e-001
  4.9660000e-001 -8.7542826e-001
  4.9670000e-001 -8.8252883e-001
  4.9680000e-001 -8.8940345e-001
  4.9690000e-001 -8.9605286e-001
  4.9700000e-001 -9.0247790e-001
  4.9710000e-001 -9.0867949e-001
  4.9720000e-001 -9.1465871e-001
  4.9730000e-001 -9.2041670e-001
  4.9740000e-001 -9.2595473e-001
  4.9750000e-001 -9.3127418e-001
  4.9760000e-001 -9.3637651e-001
  4.9770000e-001 -9.4126330e-001
  4.9780000e-001 -9.4593624e-001
  4.9790000e-001 -9.5039708e-001
  4.9800000e-001 -9.5464770e-001
  4.9810000e-001 -9.5869006e-001
  4.9820000e-001 -9.6252623e-001
  4.9830000e-001 -9.6615835e-001
  4.9840000e-001 -9.6958867e-001
  4.9850000e-001 -9.7281950e-001
  4.9860000e-001 -9.7585327e-001
  4.9870000e-001 -9.7869248e-001
  4.9880000e-001 -9.8133969e-001
  4.9890000e-001 -9.8379757e-001
  4.9900000e-001 -9.8606887e-001
  4.9910000e-001 -9.8815638e-001
  4.9920000e-001 -9.9006300e-001
  4.9930000e-001 -9.9179168e-001
  4.9940000e-001 -9.9334546e-001
  4.9950000e-001 -9.9472742e-001
  4.9960000e-001 -9.9594073e-001
  4.9970000e-001 -9.9698860e-001
  4.9980000e-001 -9.9787432e-001
  4.9990000e-001 -9.9860123e-001
  5.0000000e-001 -9.9917271e-001
  5.0010000e-001 -9.9959221e-001
  5.0020000e-001 -9.9986324e-001
  5.0030000e-001 -9.9998933e-001
  5.0040000e-001 -9.9997408e-001
  5.0050000e-001 -9.9982113e-001
  5.0060000e-001 -9.9953413e-001
  5.0070000e-001 -9.9911681e-001
  5.0080000e-001 -9.9857292e-001
  5.0090000e-001 -9.9790622e-001
  5.0100000e-001 -9.9712055e-001
  5.0110000e-001 -9.9621972e-001
  5.0120000e-001 -9.9520761e-001
  5.0130000e-001 -9.9408810e-001
  5.0140000e-001 -9.9286511e-001
  5.0150000e-001 -9.9154254e-001
  5.0160000e-001 -9.9012435e-001
  5.0170000e-001 -9.8861448e-001
  5.0180000e-001 -9.8701689e-001
  5.0190000e-001 -9.8533556e-001
  5.0200000e-001 -9.8357445e-001
  5.0210000e-001 -9.8173755e-001
  5.0220000e-001 -9.7982882e-001
  5.0230000e-001 -9.7785224e-001
  5.0240000e-001 -9.7581177e-001
  5.0250000e-001 -9.7371138e-001
  5.0260000e-001 -9.7155501e-001
  5.0270000e-001 -9.6934659e-001
  5.0280000e-001 -9.6709005e-001
  5.0290000e-001 -9.6478928e-001
  5.0300000e-001 -9.6244817e-001
  5.0310000e-001 -9.6007058e-001
  5.0320000e-001 -9.5766034e-001
  5.0330000e-001 -9.5522126e-001
  5.0340000e-001 -9.5275710e-001
  5.0350000e-001 -9.5027163e-001
  5.0360000e-001 -9.4776853e-001
  5.0370000e-001 -9.4525150e-001
  5.0380000e-001 -9.4272416e-001
  5.0390000e-001 -9.4019010e-001
  5.0400000e-001 -9.3765288e-001
  5.0410000e-001 -9.3511600e-001
  5.0420000e-001 -9.3258291e-001
  5.0430000e-001 -9.3005703e-001
  5.0440000e-001 -9.2754170e-001
  5.0450000e-001 -9.2504024e-001
  5.0460000e-001 -9.2255588e-001
  5.0470000e-001 -9.2009182e-001
  5.0480000e-001 -9.1765119e-001
  5.0490000e-001 -9.1523705e-001
  5.0500000e-001 -9.1285241e-001
  5.0510000e-001 -9.1050021e-001
  5.0520000e-001 -9.0818334e-001
  5.0530000e-001 -9.0590459e-001
  5.0540000e-001 -9.0366670e-001
  5.0550000e-001 -9.0147234e-001
  5.0560000e-001 -8.9932411e-001
  5.0570000e-001 -8.9722452e-001
  5.0580000e-001 -8.9517602e-001
  5.0590000e-001 -8.9318098e-001
  5.0600000e-001 -8.9124168e-001
  5.0610000e-001 -8.8936035e-001
  5.0620000e-001 -8.8753910e-001
  5.0630000e-001 -8.8577999e-001
  5.0640000e-001 -8.8408498e-001
  5.0650000e-001 -8.8245595e-001
  5.0660000e-001 -8.8089471e-001
  5.0670000e-001 -8.7940297e-001
  5.0680000e-001 -8.7798234e-001
  5.0690000e-001 -8.7663437e-001
  5.0700000e-001 -8.7536051e-001
  5.0710000e-001 -8.7416211e-001
  5.0720000e-001 -8.7304046e-001
  5.0730000e-001 -8.7199672e-001
  5.0740000e-001 -8.7103200e-001
  5.0750000e-001 -8.7014730e-001
  5.0760000e-001 -8.6934351e-001
  5.0770000e-001 -8.6862146e-001
  5.0780000e-001 -8.6798188e-001
  5.0790000e-001 -8.6742539e-001
  5.0800000e-001 -8.6695253e-001
  5.0810000e-001 -8.6656376e-001
  5.0820000e-001 -8.6625942e-001
  5.0830000e-001 -8.6603978e-001
  5.0840000e-001 -8.6590501e-001
  5.0850000e-001 -8.6585518e-001
  5.0860000e-001 -8.6589028e-001
  5.0870000e-001 -8.6601020e-001
  5.0880000e-001 -8.6621474e-001
  5.0890000e-001 -8.6650361e-001
  5.0900000e-001 -8.6687642e-001
  5.0910000e-001 -8.6733270e-001
  5.0920000e-001 -8.6787189e-001
  5.0930000e-001 -8.6849333e-001
  5.0940000e-001 -8.6919628e-001
  5.0950000e-001 -8.6997991e-001
  5.0960000e-001 -8.7084330e-001
  5.0970000e-001 -8.7178544e-001
  5.0980000e-001 -8.7280525e-001
  5.0990000e-001 -8.7390153e-001
  5.1000000e-001 -8.7507304e-001
  5.1010000e-001 -8.7631842e-001
  5.1020000e-001 -8.7763624e-001
  5.1030000e-001 -8.7902500e-001
  5.1040000e-001 -8.8048311e-001
  5.1050000e-001 -8.8200890e-001
  5.1060000e-001 -8.8360062e-001
  5.1070000e-001 -8.8525644e-001
  5.1080000e-001 -8.8697447e-001
  5.1090000e-001 -8.8875274e-001
  5.1100000e-001 -8.9058920e-001
  5.1110000e-001 -8.9248174e-001
  5.1120000e-001 -8.9442816e-001
  5.1130000e-001 -8.9642621e-001
  5.1140000e-001 -8.9847357e-001
  5.1150000e-001 -9.0056785e-001
  5.1160000e-001 -9.0270661e-001
  5.1170000e-001 -9.0488734e-001
  5.1180000e-001 -9.0710745e-001
  5.1190000e-001 -9.0936432e-001
  5.1200000e-001 -9.1165526e-001
  5.1210000e-001 -9.1397753e-001
  5.1220000e-001 -9.1632834e-001
  5.1230000e-001 -9.1870484e-001
  5.1240000e-001 -9.2110413e-001
  5.1250000e-001 -9.2352326e-001
  5.1260000e-001 -9.2595926e-001
  5.1270000e-001 -9.2840909e-001
  5.1280000e-001 -9.3086968e-001
  5.1290000e-001 -9.3333790e-001
  5.1300000e-001 -9.3581062e-001
  5.1310000e-001 -9.3828464e-001
  5.1320000e-001 -9.4075674e-001
  5.1330000e-001 -9.4322368e-001
  5.1340000e-001 -9.4568217e-001
  5.1350000e-001 -9.4812891e-001
  5.1360000e-001 -9.5056056e-001
  5.1370000e-001 -9.5297376e-001
  5.1380000e-001 -9.5536515e-001
  5.1390000e-001 -9.5773132e-001
  5.1400000e-001 -9.6006887e-001
  5.1410000e-001 -9.6237436e-001
  5.1420000e-001 -9.6464436e-001
  5.1430000e-001 -9.6687543e-001
  5.1440000e-001 -9.6906410e-001
  5.1450000e-001 -9.7120692e-001
  5.1460000e-001 -9.7330043e-001
  5.1470000e-001 -9.7534114e-001
  5.1480000e-001 -9.7732561e-001
  5.1490000e-001 -9.7925037e-001
  5.1500000e-001 -9.8111196e-001
  5.1510000e-001 -9.8290693e-001
  5.1520000e-001 -9.8463186e-001
  5.1530000e-001 -9.8628330e-001
  5.1540000e-001 -9.8785784e-001
  5.1550000e-001 -9.8935210e-001
  5.1560000e-001 -9.9076268e-001
  5.1570000e-001 -9.9208623e-001
  5.1580000e-001 -9.9331942e-001
  5.1590000e-001 -9.9445893e-001
  5.1600000e-001 -9.9550149e-001
  5.1610000e-001 -9.9644382e-001
  5.1620000e-001 -9.9728271e-001
  5.1630000e-001 -9.9801496e-001
  5.1640000e-001 -9.9863742e-001
  5.1650000e-001 -9.9914696e-001
  5.1660000e-001 -9.9954051e-001
  5.1670000e-001 -9.9981501e-001
  5.1680000e-001 -9.9996746e-001
  5.1690000e-001 -9.9999492e-001
  5.1700000e-001 -9.9989447e-001
  5.1710000e-001 -9.9966324e-001
  5.1720000e-001 -9.9929843e-001
  5.1730000e-001 -9.9879727e-001
  5.1740000e-001 -9.9815706e-001
  5.1750000e-001 -9.9737515e-001
  5.1760000e-001 -9.9644892e-001
  5.1770000e-001 -9.9537585e-001
  5.1780000e-001 -9.9415346e-001
  5.1790000e-001 -9.9277933e-001
  5.1800000e-001 -9.9125109e-001
  5.1810000e-001 -9.8956647e-001
  5.1820000e-001 -9.8772323e-001
  5.1830000e-001 -9.8571922e-001
  5.1840000e-001 -9.8355234e-001
  5.1850000e-001 -9.8122057e-001
  5.1860000e-001 -9.7872196e-001
  5.1870000e-001 -9.7605464e-001
  5.1880000e-001 -9.7321680e-001
  5.1890000e-001 -9.7020670e-001
  5.1900000e-001 -9.6702270e-001
  5.1910000e-001 -9.6366322e-001
  5.1920000e-001 -9.6012674e-001
  5.1930000e-001 -9.5641186e-001
  5.1940000e-001 -9.5251723e-001
  5.1950000e-001 -9.4844158e-001
  5.1960000e-001 -9.4418374e-001
  5.1970000e-001 -9.3974261e-001
  5.1980000e-001 -9.3511716e-001
  5.1990000e-001 -9.3030647e-001
  5.2000000e-001 -9.2530968e-001
  5.2010000e-001 -9.2012604e-001
  5.2020000e-001 -9.1475486e-001
  5.2030000e-001 -9.0919555e-001
  5.2040000e-001 -9.0344760e-001
  5.2050000e-001 -8.9751059e-001
  5.2060000e-001 -8.9138419e-001
  5.2070000e-001 -8.8506815e-001
  5.2080000e-001 -8.7856231e-001
  5.2090000e-001 -8.7186659e-001
  5.2100000e-001 -8.6498103e-001
  5.2110000e-001 -8.5790571e-001
  5.2120000e-001 -8.5064084e-001
  5.2130000e-001 -8.4318668e-001
  5.2140000e-001 -8.3554362e-001
  5.2150000e-001 -8.2771210e-001
  5.2160000e-001 -8.1969267e-001
  5.2170000e-001 -8.1148597e-001
  5.2180000e-001 -8.0309270e-001
  5.2190000e-001 -7.9451369e-001
  5.2200000e-001 -7.8574981e-001
  5.2210000e-001 -7.7680205e-001
  5.2220000e-001 -7.6767147e-001
  5.2230000e-001 -7.5835923e-001
  5.2240000e-001 -7.4886656e-001
  5.2250000e-001 -7.3919479e-001
  5.2260000e-001 -7.2934531e-001
  5.2270000e-001 -7.1931961e-001
  5.2280000e-001 -7.0911927e-001
  5.2290000e-001 -6.9874593e-001
  5.2300000e-001 -6.8820134e-001
  5.2310000e-001 -6.7748730e-001
  5.2320000e-001 -6.6660571e-001
  5.2330000e-001 -6.5555854e-001
  5.2340000e-001 -6.4434784e-001
  5.2350000e-001 -6.3297574e-001
  5.2360000e-001 -6.2144443e-001
  5.2370000e-001 -6.0975620e-001
  5.2380000e-001 -5.9791340e-001
  5.2390000e-001 -5.8591845e-001
  5.2400000e-001 -5.7377384e-001
  5.2410000e-001 -5.6148214e-001
  5.2420000e-001 -5.4904598e-001
  5.2430000e-001 -5.3646806e-001
  5.2440000e-001 -5.2375116e-001
  5.2450000e-001 -5.1089809e-001
  5.2460000e-001 -4.9791177e-001
  5.2470000e-001 -4.8479514e-001
  5.2480000e-001 -4.7155123e-001
  5.2490000e-001 -4.5818312e-001
  5.2500000e-001 -4.4469394e-001
  5.2510000e-001 -4.3108688e-001
  5.2520000e-001 -4.1736520e-001
  5.2530000e-001 -4.0353220e-001
  5.2540000e-001 -3.8959122e-001
  5.2550000e-001 -3.7554569e-001
  5.2560000e-001 -3.6139904e-001
  5.2570000e-001 -3.4715477e-001
  5.2580000e-001 -3.3281644e-001
  5.2590000e-001 -3.1838763e-001
  5.2600000e-001 -3.0387197e-001
  5.2610000e-001 -2.8927313e-001
  5.2620000e-001 -2.7459483e-001
  5.2630000e-001 -2.5984081e-001
  5.2640000e-001 -2.4501485e-001
  5.2650000e-001 -2.3012076e-001
  5.2660000e-001 -2.1516240e-001
  5.2670000e-001 -2.0014364e-001
  5.2680000e-001 -1.8506838e-001
  5.2690000e-001 -1.6994055e-001
  5.2700000e-001 -1.5476412e-001
  5.2710000e-001 -1.3954305e-001
  5.2720000e-001 -1.2428134e-001
  5.2730000e-001 -1.0898302e-001
  5.2740000e-001 -9.3652116e-002
  5.2750000e-001 -7.8292674e-002
  5.2760000e-001 -6.2908761e-002
  5.2770000e-001 -4.7504448e-002
  5.2780000e-001 -3.2083821e-002
  5.2790000e-001 -1.6650972e-002
  5.2800000e-001 -1.2099963e-003
  5.2810000e-001  1.4235003e-002
  5.2820000e-001  2.9679921e-002
  5.2830000e-001  4.5120654e-002
  5.2840000e-001  6.0553099e-002
  5.2850000e-001  7.5973154e-002
  5.2860000e-001  9.1376726e-002
  5.2870000e-001  1.0675972e-001
  5.2880000e-001  1.2211807e-001
  5.2890000e-001  1.3744769e-001
  5.2900000e-001  1.5274453e-001
  5.2910000e-001  1.6800455e-001
  5.2920000e-001  1.8322371e-001
  5.2930000e-001  1.9839800e-001
  5.2940000e-001  2.1352344e-001
  5.2950000e-001  2.2859604e-001
  5.2960000e-001  2.4361186e-001
  5.2970000e-001  2.5856698e-001
  5.2980000e-001  2.7345749e-001
  5.2990000e-001  2.8827951e-001
  5.3000000e-001  3.0302921e-001
  5.3010000e-001  3.1770277e-001
  5.3020000e-001  3.3229640e-001
  5.3030000e-001  3.4680635e-001
  5.3040000e-001  3.6122892e-001
  5.3050000e-001  3.7556042e-001
  5.3060000e-001  3.8979721e-001
  5.3070000e-001  4.0393569e-001
  5.3080000e-001  4.1797230e-001
  5.3090000e-001  4.3190352e-001
  5.3100000e-001  4.4572587e-001
  5.3110000e-001  4.5943592e-001
  5.3120000e-001  4.7303029e-001
  5.3130000e-001  4.8650563e-001
  5.3140000e-001  4.9985866e-001
  5.3150000e-001  5.1308614e-001
  5.3160000e-001  5.2618486e-001
  5.3170000e-001  5.3915171e-001
  5.3180000e-001  5.5198359e-001
  5.3190000e-001  5.6467746e-001
  5.3200000e-001  5.7723036e-001
  5.3210000e-001  5.8963936e-001
  5.3220000e-001  6.0190160e-001
  5.3230000e-001  6.1401426e-001
  5.3240000e-001  6.2597462e-001
  5.3250000e-001  6.3777997e-001
  5.3260000e-001  6.4942769e-001
  5.3270000e-001  6.6091521e-001
  5.3280000e-001  6.7224004e-001
  5.3290000e-001  6.8339972e-001
  5.3300000e-001  6.9439189e-001
  5.3310000e-001  7.0521422e-001
  5.3320000e-001  7.1586447e-001
  5.3330000e-001  7.2634046e-001
  5.3340000e-001  7.3664007e-001
  5.3350000e-001  7.4676125e-001
  5.3360000e-001  7.5670201e-001
  5.3370000e-001  7.6646043e-001
  5.3380000e-001  7.7603467e-001
  5.3390000e-001  7.8542295e-001
  5.3400000e-001  7.9462354e-001
  5.3410000e-001  8.0363481e-001
  5.3420000e-001  8.1245519e-001
  5.3430000e-001  8.2108316e-001
  5.3440000e-001  8.2951729e-001
  5.3450000e-001  8.3775620e-001
  5.3460000e-001  8.4579861e-001
  5.3470000e-001  8.5364329e-001
  5.3480000e-001  8.6128906e-001
  5.3490000e-001  8.6873486e-001
  5.3500000e-001  8.7597965e-001
  5.3510000e-001  8.8302249e-001
  5.3520000e-001  8.8986249e-001
  5.3530000e-001  8.9649886e-001
  5.3540000e-001  9.0293083e-001
  5.3550000e-001  9.0915775e-001
  5.3560000e-001  9.1517901e-001
  5.3570000e-001  9.2099407e-001
  5.3580000e-001  9.2660247e-001
  5.3590000e-001  9.3200381e-001
  5.3600000e-001  9.3719776e-001
  5.3610000e-001  9.4218405e-001
  5.3620000e-001  9.4696248e-001
  5.3630000e-001  9.5153294e-001
  5.3640000e-001  9.5589534e-001
  5.3650000e-001  9.6004969e-001
  5.3660000e-001  9.6399606e-001
  5.3670000e-001  9.6773458e-001
  5.3680000e-001  9.7126543e-001
  5.3690000e-001  9.7458888e-001
  5.3700000e-001  9.7770524e-001
  5.3710000e-001  9.8061490e-001
  5.3720000e-001  9.8331830e-001
  5.3730000e-001  9.8581593e-001
  5.3740000e-001  9.8810837e-001
  5.3750000e-001  9.9019622e-001
  5.3760000e-001  9.9208017e-001
  5.3770000e-001  9.9376096e-001
  5.3780000e-001  9.9523937e-001
  5.3790000e-001  9.9651626e-001
  5.3800000e-001  9.9759253e-001
  5.3810000e-001  9.9846912e-001
  5.3820000e-001  9.9914707e-001
  5.3830000e-001  9.9962741e-001
  5.3840000e-001  9.9991127e-001
  5.3850000e-001  9.9999980e-001
  5.3860000e-001  9.9989423e-001
  5.3870000e-001  9.9959580e-001
  5.3880000e-001  9.9910583e-001
  5.3890000e-001  9.9842567e-001
  5.3900000e-001  9.9755671e-001
  5.3910000e-001  9.9650039e-001
  5.3920000e-001  9.9525821e-001
  5.3930000e-001  9.9383169e-001
  5.3940000e-001  9.9222238e-001
  5.3950000e-001  9.9043191e-001
  5.3960000e-001  9.8846192e-001
  5.3970000e-001  9.8631408e-001
  5.3980000e-001  9.8399013e-001
  5.3990000e-001  9.8149180e-001
  5.4000000e-001  9.7882090e-001
  5.4010000e-001  9.7597923e-001
  5.4020000e-001  9.7296867e-001
  5.4030000e-001  9.6979108e-001
  5.4040000e-001  9.6644839e-001
  5.4050000e-001  9.6294253e-001
  5.4060000e-001  9.5927548e-001
  5.4070000e-001  9.5544923e-001
  5.4080000e-001  9.5146579e-001
  5.4090000e-001  9.4732723e-001
  5.4100000e-001  9.4303559e-001
  5.4110000e-001  9.3859297e-001
  5.4120000e-001  9.3400148e-001
  5.4130000e-001  9.2926324e-001
  5.4140000e-001  9.2438041e-001
  5.4150000e-001  9.1935514e-001
  5.4160000e-001  9.1418961e-001
  5.4170000e-001  9.0888602e-001
  5.4180000e-001  9.0344657e-001
  5.4190000e-001  8.9787349e-001
  5.4200000e-001  8.9216900e-001
  5.4210000e-001  8.8633534e-001
  5.4220000e-001  8.8037477e-001
  5.4230000e-001  8.7428954e-001
  5.4240000e-001  8.6808192e-001
  5.4250000e-001  8.6175418e-001
  5.4260000e-001  8.5530859e-001
  5.4270000e-001  8.4874744e-001
  5.4280000e-001  8.4207301e-001
  5.4290000e-001  8.3528759e-001
  5.4300000e-001  8.2839345e-001
  5.4310000e-001  8.2139289e-001
  5.4320000e-001  8.1428819e-001
  5.4330000e-001  8.0708164e-001
  5.4340000e-001  7.9977550e-001
  5.4350000e-001  7.9237206e-001
  5.4360000e-001  7.8487359e-001
  5.4370000e-001  7.7728235e-001
  5.4380000e-001  7.6960061e-001
  5.4390000e-001  7.6183061e-001
  5.4400000e-001  7.5397459e-001
  5.4410000e-001  7.4603479e-001
  5.4420000e-001  7.3801343e-001
  5.4430000e-001  7.2991273e-001
  5.4440000e-001  7.2173488e-001
  5.4450000e-001  7.1348208e-001
  5.4460000e-001  7.0515649e-001
  5.4470000e-001  6.9676029e-001
  5.4480000e-001  6.8829562e-001
  5.4490000e-001  6.7976461e-001
  5.4500000e-001  6.7116937e-001
  5.4510000e-001  6.6251202e-001
  5.4520000e-001  6.5379462e-001
  5.4530000e-001  6.4501926e-001
  5.4540000e-001  6.3618796e-001
  5.4550000e-001  6.2730277e-001
  5.4560000e-001  6.1836569e-001
  5.4570000e-001  6.0937870e-001
  5.4580000e-001  6.0034379e-001
  5.4590000e-001  5.9126289e-001
  5.4600000e-001  5.8213793e-001
  5.4610000e-001  5.7297082e-001
  5.4620000e-001  5.6376343e-001
  5.4630000e-001  5.5451764e-001
  5.4640000e-001  5.4523527e-001
  5.4650000e-001  5.3591813e-001
  5.4660000e-001  5.2656803e-001
  5.4670000e-001  5.1718671e-001
  5.4680000e-001  5.0777594e-001
  5.4690000e-001  4.9833741e-001
  5.4700000e-001  4.8887283e-001
  5.4710000e-001  4.7938386e-001
  5.4720000e-001  4.6987214e-001
  5.4730000e-001  4.6033929e-001
  5.4740000e-001  4.5078690e-001
  5.4750000e-001  4.4121653e-001
  5.4760000e-001  4.3162973e-001
  5.4770000e-001  4.2202801e-001
  5.4780000e-001  4.1241285e-001
  5.4790000e-001  4.0278571e-001
  5.4800000e-001  3.9314803e-001
  5.4810000e-001  3.8350122e-001
  5.4820000e-001  3.7384666e-001
  5.4830000e-001  3.6418570e-001
  5.4840000e-001  3.5451968e-001
  5.4850000e-001  3.4484989e-001
  5.4860000e-001  3.3517762e-001
  5.4870000e-001  3.2550410e-001
  5.4880000e-001  3.1583058e-001
  5.4890000e-001  3.0615824e-001
  5.4900000e-001  2.9648827e-001
  5.4910000e-001  2.8682179e-001
  5.4920000e-001  2.7715995e-001
  5.4930000e-001  2.6750383e-001
  5.4940000e-001  2.5785450e-001
  5.4950000e-001  2.4821301e-001
  5.4960000e-001  2.3858038e-001
  5.4970000e-001  2.2895760e-001
  5.4980000e-001  2.1934566e-001
  5.4990000e-001  2.0974549e-001
  5.5000000e-001  2.0015801e-001
  5.5010000e-001  1.9058414e-001
  5.5020000e-001  1.8102473e-001
  5.5030000e-001  1.7148066e-001
  5.5040000e-001  1.6195274e-001
  5.5050000e-001  1.5244179e-001
  5.5060000e-001  1.4294860e-001
  5.5070000e-001  1.3347391e-001
  5.5080000e-001  1.2401849e-001
  5.5090000e-001  1.1458305e-001
  5.5100000e-001  1.0516828e-001
  5.5110000e-001  9.5774879e-002
  5.5120000e-001  8.6403496e-002
  5.5130000e-001  7.7054774e-002
  5.5140000e-001  6.7729334e-002
  5.5150000e-001  5.8427777e-002
  5.5160000e-001  4.9150688e-002
  5.5170000e-001  3.9898632e-002
  5.5180000e-001  3.0672156e-002
  5.5190000e-001  2.1471791e-002
  5.5200000e-001  1.2298051e-002
  5.5210000e-001  3.1514314e-003
  5.5220000e-001 -5.9675859e-003
  5.5230000e-001 -1.5058536e-002
  5.5240000e-001 -2.4120968e-002
  5.5250000e-001 -3.3154448e-002
  5.5260000e-001 -4.2158555e-002
  5.5270000e-001 -5.1132882e-002
  5.5280000e-001 -6.0077035e-002
  5.5290000e-001 -6.8990635e-002
  5.5300000e-001 -7.7873313e-002
  5.5310000e-001 -8.6724715e-002
  5.5320000e-001 -9.5544497e-002
  5.5330000e-001 -1.0433233e-001
  5.5340000e-001 -1.1308788e-001
  5.5350000e-001 -1.2181086e-001
  5.5360000e-001 -1.3050095e-001
  5.5370000e-001 -1.3915786e-001
  5.5380000e-001 -1.4778132e-001
  5.5390000e-001 -1.5637105e-001
  5.5400000e-001 -1.6492679e-001
  5.5410000e-001 -1.7344828e-001
  5.5420000e-001 -1.8193528e-001
  5.5430000e-001 -1.9038753e-001
  5.5440000e-001 -1.9880482e-001
  5.5450000e-001 -2.0718691e-001
  5.5460000e-001 -2.1553358e-001
  5.5470000e-001 -2.2384462e-001
  5.5480000e-001 -2.3211981e-001
  5.5490000e-001 -2.4035895e-001
  5.5500000e-001 -2.4856184e-001
  5.5510000e-001 -2.5672829e-001
  5.5520000e-001 -2.6485811e-001
  5.5530000e-001 -2.7295110e-001
  5.5540000e-001 -2.8100708e-001
  5.5550000e-001 -2.8902587e-001
  5.5560000e-001 -2.9700730e-001
  5.5570000e-001 -3.0495119e-001
  5.5580000e-001 -3.1285735e-001
  5.5590000e-001 -3.2072564e-001
  5.5600000e-001 -3.2855586e-001
  5.5610000e-001 -3.3634786e-001
  5.5620000e-001 -3.4410147e-001
  5.5630000e-001 -3.5181652e-001
  5.5640000e-001 -3.5949285e-001
  5.5650000e-001 -3.6713029e-001
  5.5660000e-001 -3.7472868e-001
  5.5670000e-001 -3.8228785e-001
  5.5680000e-001 -3.8980764e-001
  5.5690000e-001 -3.9728789e-001
  5.5700000e-001 -4.0472843e-001
  5.5710000e-001 -4.1212909e-001
  5.5720000e-001 -4.1948972e-001
  5.5730000e-001 -4.2681013e-001
  5.5740000e-001 -4.3409017e-001
  5.5750000e-001 -4.4132967e-001
  5.5760000e-001 -4.4852845e-001
  5.5770000e-001 -4.5568634e-001
  5.5780000e-001 -4.6280318e-001
  5.5790000e-001 -4.6987878e-001
  5.5800000e-001 -4.7691298e-001
  5.5810000e-001 -4.8390559e-001
  5.5820000e-001 -4.9085643e-001
  5.5830000e-001 -4.9776533e-001
  5.5840000e-001 -5.0463211e-001
  5.5850000e-001 -5.1145657e-001
  5.5860000e-001 -5.1823854e-001
  5.5870000e-001 -5.2497782e-001
  5.5880000e-001 -5.3167423e-001
  5.5890000e-001 -5.3832758e-001
  5.5900000e-001 -5.4493767e-001
  5.5910000e-001 -5.5150431e-001
  5.5920000e-001 -5.5802731e-001
  5.5930000e-001 -5.6450647e-001
  5.5940000e-001 -5.7094159e-001
  5.5950000e-001 -5.7733247e-001
  5.5960000e-001 -5.8367891e-001
  5.5970000e-001 -5.8998071e-001
  5.5980000e-001 -5.9623766e-001
  5.5990000e-001 -6.0244957e-001
  5.6000000e-001 -6.0861623e-001
  5.6010000e-001 -6.1473742e-001
  5.6020000e-001 -6.2081296e-001
  5.6030000e-001 -6.2684262e-001
  5.6040000e-001 -6.3282620e-001
  5.6050000e-001 -6.3876351e-001
  5.6060000e-001 -6.4465432e-001
  5.6070000e-001 -6.5049843e-001
  5.6080000e-001 -6.5629564e-001
  5.6090000e-001 -6.6204574e-001
  5.6100000e-001 -6.6774852e-001
  5.6110000e-001 -6.7340379e-001
  5.6120000e-001 -6.7901133e-001
  5.6130000e-001 -6.8457095e-001
  5.6140000e-001 -6.9008245e-001
  5.6150000e-001 -6.9554562e-001
  5.6160000e-001 -7.0096027e-001
  5.6170000e-001 -7.0632621e-001
  5.6180000e-001 -7.1164324e-001
  5.6190000e-001 -7.1691117e-001
  5.6200000e-001 -7.2212981e-001
  5.6210000e-001 -7.2729899e-001
  5.6220000e-001 -7.3241851e-001
  5.6230000e-001 -7.3748821e-001
  5.6240000e-001 -7.4250790e-001
  5.6250000e-001 -7.4747742e-001
  5.6260000e-001 -7.5239659e-001
  5.6270000e-001 -7.5726527e-001
  5.6280000e-001 -7.6208328e-001
  5.6290000e-001 -7.6685048e-001
  5.6300000e-001 -7.7156672e-001
  5.6310000e-001 -7.7623185e-001
  5.6320000e-001 -7.8084574e-001
  5.6330000e-001 -7.8540826e-001
  5.6340000e-001 -7.8991928e-001
  5.6350000e-001 -7.9437868e-001
  5.6360000e-001 -7.9878634e-001
  5.6370000e-001 -8.0314217e-001
  5.6380000e-001 -8.0744605e-001
  5.6390000e-001 -8.1169790e-001
  5.6400000e-001 -8.1589763e-001
  5.6410000e-001 -8.2004516e-001
  5.6420000e-001 -8.2414042e-001
  5.6430000e-001 -8.2818334e-001
  5.6440000e-001 -8.3217387e-001
  5.6450000e-001 -8.3611197e-001
  5.6460000e-001 -8.3999758e-001
  5.6470000e-001 -8.4383069e-001
  5.6480000e-001 -8.4761127e-001
  5.6490000e-001 -8.5133930e-001
  5.6500000e-001 -8.5501478e-001
  5.6510000e-001 -8.5863772e-001
  5.6520000e-001 -8.6220813e-001
  5.6530000e-001 -8.6572603e-001
  5.6540000e-001 -8.6919146e-001
  5.6550000e-001 -8.7260446e-001
  5.6560000e-001 -8.7596508e-001
  5.6570000e-001 -8.7927339e-001
  5.6580000e-001 -8.8252946e-001
  5.6590000e-001 -8.8573337e-001
  5.6600000e-001 -8.8888521e-001
  5.6610000e-001 -8.9198509e-001
  5.6620000e-001 -8.9503312e-001
  5.6630000e-001 -8.9802944e-001
  5.6640000e-001 -9.0097416e-001
  5.6650000e-001 -9.0386745e-001
  5.6660000e-001 -9.0670945e-001
  5.6670000e-001 -9.0950034e-001
  5.6680000e-001 -9.1224029e-001
  5.6690000e-001 -9.1492949e-001
  5.6700000e-001 -9.1756815e-001
  5.6710000e-001 -9.2015647e-001
  5.6720000e-001 -9.2269468e-001
  5.6730000e-001 -9.2518301e-001
  5.6740000e-001 -9.2762171e-001
  5.6750000e-001 -9.3001102e-001
  5.6760000e-001 -9.3235123e-001
  5.6770000e-001 -9.3464260e-001
  5.6780000e-001 -9.3688541e-001
  5.6790000e-001 -9.3907998e-001
  5.6800000e-001 -9.4122661e-001
  5.6810000e-001 -9.4332562e-001
  5.6820000e-001 -9.4537733e-001
  5.6830000e-001 -9.4738210e-001
  5.6840000e-001 -9.4934027e-001
  5.6850000e-001 -9.5125220e-001
  5.6860000e-001 -9.5311827e-001
  5.6870000e-001 -9.5493886e-001
  5.6880000e-001 -9.5671436e-001
  5.6890000e-001 -9.5844516e-001
  5.6900000e-001 -9.6013169e-001
  5.6910000e-001 -9.6177436e-001
  5.6920000e-001 -9.6337361e-001
  5.6930000e-001 -9.6492986e-001
  5.6940000e-001 -9.6644358e-001
  5.6950000e-001 -9.6791522e-001
  5.6960000e-001 -9.6934524e-001
  5.6970000e-001 -9.7073412e-001
  5.6980000e-001 -9.7208233e-001
  5.6990000e-001 -9.7339039e-001
  5.7000000e-001 -9.7465877e-001
  5.7010000e-001 -9.7588798e-001
  5.7020000e-001 -9.7707855e-001
  5.7030000e-001 -9.7823099e-001
  5.7040000e-001 -9.7934582e-001
  5.7050000e-001 -9.8042359e-001
  5.7060000e-001 -9.8146483e-001
  5.7070000e-001 -9.8247010e-001
  5.7080000e-001 -9.8343993e-001
  5.7090000e-001 -9.8437490e-001
  5.7100000e-001 -9.8527556e-001
  5.7110000e-001 -9.8614249e-001
  5.7120000e-001 -9.8697625e-001
  5.7130000e-001 -9.8777744e-001
  5.7140000e-001 -9.8854662e-001
  5.7150000e-001 -9.8928439e-001
  5.7160000e-001 -9.8999133e-001
  5.7170000e-001 -9.9066805e-001
  5.7180000e-001 -9.9131513e-001
  5.7190000e-001 -9.9193319e-001
  5.7200000e-001 -9.9252281e-001
  5.7210000e-001 -9.9308460e-001
  5.7220000e-001 -9.9361918e-001
  5.7230000e-001 -9.9412714e-001
  5.7240000e-001 -9.9460910e-001
  5.7250000e-001 -9.9506567e-001
  5.7260000e-001 -9.9549745e-001
  5.7270000e-001 -9.9590506e-001
  5.7280000e-001 -9.9628911e-001
  5.7290000e-001 -9.9665022e-001
  5.7300000e-001 -9.9698898e-001
  5.7310000e-001 -9.9730601e-001
  5.7320000e-001 -9.9760192e-001
  5.7330000e-001 -9.9787731e-001
  5.7340000e-001 -9.9813279e-001
  5.7350000e-001 -9.9836896e-001
  5.7360000e-001 -9.9858643e-001
  5.7370000e-001 -9.9878577e-001
  5.7380000e-001 -9.9896760e-001
  5.7390000e-001 -9.9913250e-001
  5.7400000e-001 -9.9928106e-001
  5.7410000e-001 -9.9941386e-001
  5.7420000e-001 -9.9953148e-001
  5.7430000e-001 -9.9963449e-001
  5.7440000e-001 -9.9972347e-001
  5.7450000e-001 -9.9979897e-001
  5.7460000e-001 -9.9986156e-001
  5.7470000e-001 -9.9991178e-001
  5.7480000e-001 -9.9995019e-001
  5.7490000e-001 -9.9997733e-001
  5.7500000e-001 -9.9999373e-001
  5.7510000e-001 -9.9999992e-001
  5.7520000e-001 -9.9999642e-001
  5.7530000e-001 -9.9998374e-001
  5.7540000e-001 -9.9996238e-001
  5.7550000e-001 -9.9993286e-001
  5.7560000e-001 -9.9989566e-001
  5.7570000e-001 -9.9985125e-001
  5.7580000e-001 -9.9980012e-001
  5.7590000e-001 -9.9974274e-001
  5.7600000e-001 -9.9967955e-001
  5.7610000e-001 -9.9961100e-001
  5.7620000e-001 -9.9953754e-001
  5.7630000e-001 -9.9945960e-001
  5.7640000e-001 -9.9937760e-001
  5.7650000e-001 -9.9929194e-001
  5.7660000e-001 -9.9920303e-001
  5.7670000e-001 -9.9911125e-001
  5.7680000e-001 -9.9901700e-001
  5.7690000e-001 -9.9892065e-001
  5.7700000e-001 -9.9882254e-001
  5.7710000e-001 -9.9872305e-001
  5.7720000e-001 -9.9862250e-001
  5.7730000e-001 -9.9852122e-001
  5.7740000e-001 -9.9841954e-001
  5.7750000e-001 -9.9831776e-001
  5.7760000e-001 -9.9821619e-001
  5.7770000e-001 -9.9811510e-001
  5.7780000e-001 -9.9801479e-001
  5.7790000e-001 -9.9791550e-001
  5.7800000e-001 -9.9781750e-001
  5.7810000e-001 -9.9772103e-001
  5.7820000e-001 -9.9762632e-001
  5.7830000e-001 -9.9753360e-001
  5.7840000e-001 -9.9744308e-001
  5.7850000e-001 -9.9735495e-001
  5.7860000e-001 -9.9726941e-001
  5.7870000e-001 -9.9718664e-001
  5.7880000e-001 -9.9710679e-001
  5.7890000e-001 -9.9703004e-001
  5.7900000e-001 -9.9695653e-001
  5.7910000e-001 -9.9688638e-001
  5.7920000e-001 -9.9681974e-001
  5.7930000e-001 -9.9675670e-001
  5.7940000e-001 -9.9669738e-001
  5.7950000e-001 -9.9664188e-001
  5.7960000e-001 -9.9659027e-001
  5.7970000e-001 -9.9654262e-001
  5.7980000e-001 -9.9649902e-001
  5.7990000e-001 -9.9645950e-001
  5.8000000e-001 -9.9642411e-001
  5.8010000e-001 -9.9639289e-001
  5.8020000e-001 -9.9636587e-001
  5.8030000e-001 -9.9634305e-001
  5.8040000e-001 -9.9632446e-001
  5.8050000e-001 -9.9631008e-001
  5.8060000e-001 -9.9629992e-001
  5.8070000e-001 -9.9629394e-001
  5.8080000e-001 -9.9629214e-001
  5.8090000e-001 -9.9629446e-001
  5.8100000e-001 -9.9630087e-001
  5.8110000e-001 -9.9631133e-001
  5.8120000e-001 -9.9632576e-001
  5.8130000e-001 -9.9634412e-001
  5.8140000e-001 -9.9636633e-001
  5.8150000e-001 -9.9639231e-001
  5.8160000e-001 -9.9642197e-001
  5.8170000e-001 -9.9645524e-001
  5.8180000e-001 -9.9649201e-001
  5.8190000e-001 -9.9653218e-001
  5.8200000e-001 -9.9657564e-001
  5.8210000e-001 -9.9662228e-001
  5.8220000e-001 -9.9667199e-001
  5.8230000e-001 -9.9672464e-001
  5.8240000e-001 -9.9678011e-001
  5.8250000e-001 -9.9683827e-001
  5.8260000e-001 -9.9689898e-001
  5.8270000e-001 -9.9696211e-001
  5.8280000e-001 -9.9702751e-001
  5.8290000e-001 -9.9709504e-001
  5.8300000e-001 -9.9716456e-001
  5.8310000e-001 -9.9723592e-001
  5.8320000e-001 -9.9730896e-001
  5.8330000e-001 -9.9738354e-001
  5.8340000e-001 -9.9745949e-001
  5.8350000e-001 -9.9753667e-001
  5.8360000e-001 -9.9761492e-001
  5.8370000e-001 -9.9769408e-001
  5.8380000e-001 -9.9777399e-001
  5.8390000e-001 -9.9785450e-001
  5.8400000e-001 -9.9793544e-001
  5.8410000e-001 -9.9801666e-001
  5.8420000e-001 -9.9809801e-001
  5.8430000e-001 -9.9817932e-001
  5.8440000e-001 -9.9826045e-001
  5.8450000e-001 -9.9834123e-001
  5.8460000e-001 -9.9842153e-001
  5.8470000e-001 -9.9850118e-001
  5.8480000e-001 -9.9858004e-001
  5.8490000e-001 -9.9865797e-001
  5.8500000e-001 -9.9873482e-001
  5.8510000e-001 -9.9881046e-001
  5.8520000e-001 -9.9888474e-001
  5.8530000e-001 -9.9895754e-001
  5.8540000e-001 -9.9902872e-001
  5.8550000e-001 -9.9909816e-001
  5.8560000e-001 -9.9916574e-001
  5.8570000e-001 -9.9923134e-001
  5.8580000e-001 -9.9929485e-001
  5.8590000e-001 -9.9935616e-001
  5.8600000e-001 -9.9941516e-001
  5.8610000e-001 -9.9947176e-001
  5.8620000e-001 -9.9952586e-001
  5.8630000e-001 -9.9957738e-001
  5.8640000e-001 -9.9962622e-001
  5.8650000e-001 -9.9967232e-001
  5.8660000e-001 -9.9971560e-001
  5.8670000e-001 -9.9975599e-001
  5.8680000e-001 -9.9979344e-001
  5.8690000e-001 -9.9982788e-001
  5.8700000e-001 -9.9985928e-001
  5.8710000e-001 -9.9988759e-001
  5.8720000e-001 -9.9991276e-001
  5.8730000e-001 -9.9993479e-001
  5.8740000e-001 -9.9995363e-001
  5.8750000e-001 -9.9996927e-001
  5.8760000e-001 -9.9998171e-001
  5.8770000e-001 -9.9999093e-001
  5.8780000e-001 -9.9999695e-001
  5.8790000e-001 -9.9999977e-001
  5.8800000e-001 -9.9999940e-001
  5.8810000e-001 -9.9999587e-001
  5.8820000e-001 -9.9998920e-001
  5.8830000e-001 -9.9997944e-001
  5.8840000e-001 -9.9996662e-001
  5.8850000e-001 -9.9995079e-001
  5.8860000e-001 -9.9993200e-001
  5.8870000e-001 -9.9991031e-001
  5.8880000e-001 -9.9988580e-001
  5.8890000e-001 -9.9985853e-001
  5.8900000e-001 -9.9982858e-001
  5.8910000e-001 -9.9979604e-001
  5.8920000e-001 -9.9976099e-001
  5.8930000e-001 -9.9972353e-001
  5.8940000e-001 -9.9968376e-001
  5.8950000e-001 -9.9964179e-001
  5.8960000e-001 -9.9959772e-001
  5.8970000e-001 -9.9955168e-001
  5.8980000e-001 -9.9950378e-001
  5.8990000e-001 -9.9945415e-001
  5.9000000e-001 -9.9940291e-001
  5.9010000e-001 -9.9935021e-001
  5.9020000e-001 -9.9929618e-001
  5.9030000e-001 -9.9924096e-001
  5.9040000e-001 -9.9918469e-001
  5.9050000e-001 -9.9912752e-001
  5.9060000e-001 -9.9906961e-001
  5.9070000e-001 -9.9901110e-001
  5.9080000e-001 -9.9895214e-001
  5.9090000e-001 -9.9889291e-001
  5.9100000e-001 -9.9883355e-001
  5.9110000e-001 -9.9877423e-001
  5.9120000e-001 -9.9871510e-001
  5.9130000e-001 -9.9865633e-001
  5.9140000e-001 -9.9859809e-001
  5.9150000e-001 -9.9854053e-001
  5.9160000e-001 -9.9848382e-001
  5.9170000e-001 -9.9842812e-001
  5.9180000e-001 -9.9837360e-001
  5.9190000e-001 -9.9832040e-001
  5.9200000e-001 -9.9826869e-001
  5.9210000e-001 -9.9821863e-001
  5.9220000e-001 -9.9817037e-001
  5.9230000e-001 -9.9812406e-001
  5.9240000e-001 -9.9807985e-001
  5.9250000e-001 -9.9803789e-001
  5.9260000e-001 -9.9799831e-001
  5.9270000e-001 -9.9796125e-001
  5.9280000e-001 -9.9792684e-001
  5.9290000e-001 -9.9789522e-001
  5.9300000e-001 -9.9786649e-001
  5.9310000e-001 -9.9784078e-001
  5.9320000e-001 -9.9781820e-001
  5.9330000e-001 -9.9779884e-001
  5.9340000e-001 -9.9778281e-001
  5.9350000e-001 -9.9777018e-001
  5.9360000e-001 -9.9776105e-001
  5.9370000e-001 -9.9775547e-001
  5.9380000e-001 -9.9775352e-001
  5.9390000e-001 -9.9775525e-001
  5.9400000e-001 -9.9776069e-001
  5.9410000e-001 -9.9776989e-001
  5.9420000e-001 -9.9778287e-001
  5.9430000e-001 -9.9779964e-001
  5.9440000e-001 -9.9782020e-001
  5.9450000e-001 -9.9784454e-001
  5.9460000e-001 -9.9787264e-001
  5.9470000e-001 -9.9790447e-001
  5.9480000e-001 -9.9793997e-001
  5.9490000e-001 -9.9797910e-001
  5.9500000e-001 -9.9802176e-001
  5.9510000e-001 -9.9806788e-001
  5.9520000e-001 -9.9811736e-001
  5.9530000e-001 -9.9817007e-001
  5.9540000e-001 -9.9822589e-001
  5.9550000e-001 -9.9828467e-001
  5.9560000e-001 -9.9834625e-001
  5.9570000e-001 -9.9841045e-001
  5.9580000e-001 -9.9847707e-001
  5.9590000e-001 -9.9854591e-001
  5.9600000e-001 -9.9861673e-001
  5.9610000e-001 -9.9868930e-001
  5.9620000e-001 -9.9876334e-001
  5.9630000e-001 -9.9883858e-001
  5.9640000e-001 -9.9891473e-001
  5.9650000e-001 -9.9899146e-001
  5.9660000e-001 -9.9906843e-001
  5.9670000e-001 -9.9914531e-001
  5.9680000e-001 -9.9922171e-001
  5.9690000e-001 -9.9929724e-001
  5.9700000e-001 -9.9937150e-001
  5.9710000e-001 -9.9944404e-001
  5.9720000e-001 -9.9951443e-001
  5.9730000e-001 -9.9958219e-001
  5.9740000e-001 -9.9964684e-001
  5.9750000e-001 -9.9970785e-001
  5.9760000e-001 -9.9976471e-001
  5.9770000e-001 -9.9981686e-001
  5.9780000e-001 -9.9986374e-001
  5.9790000e-001 -9.9990475e-001
  5.9800000e-001 -9.9993927e-001
  5.9810000e-001 -9.9996669e-001
  5.9820000e-001 -9.9998633e-001
  5.9830000e-001 -9.9999754e-001
  5.9840000e-001 -9.9999962e-001
  5.9850000e-001 -9.9999185e-001
  5.9860000e-001 -9.9997350e-001
  5.9870000e-001 -9.9994381e-001
  5.9880000e-001 -9.9990201e-001
  5.9890000e-001 -9.9984730e-001
  5.9900000e-001 -9.9977886e-001
  5.9910000e-001 -9.9969586e-001
  5.9920000e-001 -9.9959744e-001
  5.9930000e-001 -9.9948272e-001
  5.9940000e-001 -9.9935082e-001
  5.9950000e-001 -9.9920081e-001
  5.9960000e-001 -9.9903175e-001
  5.9970000e-001 -9.9884270e-001
  5.9980000e-001 -9.9863268e-001
  5.9990000e-001 -9.9840071e-001
  6.0000000e-001 -9.9814576e-001
  6.0010000e-001 -9.9786682e-001
  6.0020000e-001 -9.9756284e-001
  6.0030000e-001 -9.9723275e-001
  6.0040000e-001 -9.9687548e-001
  6.0050000e-001 -9.9648993e-001
  6.0060000e-001 -9.9607499e-001
  6.0070000e-001 -9.9562953e-001
  6.0080000e-001 -9.9515241e-001
  6.0090000e-001 -9.9464246e-001
  6.0100000e-001 -9.9409852e-001
  6.0110000e-001 -9.9351939e-001
  6.0120000e-001 -9.9290388e-001
  6.0130000e-001 -9.9225076e-001
  6.0140000e-001 -9.9155881e-001
  6.0150000e-001 -9.9082680e-001
  6.0160000e-001 -9.9005347e-001
  6.0170000e-001 -9.8923755e-001
  6.0180000e-001 -9.8837778e-001
  6.0190000e-001 -9.8747288e-001
  6.0200000e-001 -9.8652153e-001
  6.0210000e-001 -9.8552246e-001
  6.0220000e-001 -9.8447435e-001
  6.0230000e-001 -9.8337587e-001
  6.0240000e-001 -9.8222572e-001
  6.0250000e-001 -9.8102255e-001
  6.0260000e-001 -9.7976503e-001
  6.0270000e-001 -9.7845182e-001
  6.0280000e-001 -9.7708158e-001
  6.0290000e-001 -9.7565295e-001
  6.0300000e-001 -9.7416459e-001
  6.0310000e-001 -9.7261514e-001
  6.0320000e-001 -9.7100326e-001
  6.0330000e-001 -9.6932757e-001
  6.0340000e-001 -9.6758674e-001
  6.0350000e-001 -9.6577940e-001
  6.0360000e-001 -9.6390420e-001
  6.0370000e-001 -9.6195980e-001
  6.0380000e-001 -9.5994484e-001
  6.0390000e-001 -9.5785800e-001
  6.0400000e-001 -9.5569792e-001
  6.0410000e-001 -9.5346328e-001
  6.0420000e-001 -9.5115275e-001
  6.0430000e-001 -9.4876502e-001
  6.0440000e-001 -9.4629878e-001
  6.0450000e-001 -9.4375272e-001
  6.0460000e-001 -9.4112556e-001
  6.0470000e-001 -9.3841602e-001
  6.0480000e-001 -9.3562283e-001
  6.0490000e-001 -9.3274474e-001
  6.0500000e-001 -9.2978050e-001
  6.0510000e-001 -9.2672889e-001
  6.0520000e-001 -9.2358869e-001
  6.0530000e-001 -9.2035870e-001
  6.0540000e-001 -9.1703776e-001
  6.0550000e-001 -9.1362468e-001
  6.0560000e-001 -9.1011834e-001
  6.0570000e-001 -9.0651760e-001
  6.0580000e-001 -9.0282136e-001
  6.0590000e-001 -8.9902854e-001
  6.0600000e-001 -8.9513807e-001
  6.0610000e-001 -8.9114892e-001
  6.0620000e-001 -8.8706006e-001
  6.0630000e-001 -8.8287051e-001
  6.0640000e-001 -8.7857930e-001
  6.0650000e-001 -8.7418548e-001
  6.0660000e-001 -8.6968815e-001
  6.0670000e-001 -8.6508642e-001
  6.0680000e-001 -8.6037943e-001
  6.0690000e-001 -8.5556634e-001
  6.0700000e-001 -8.5064636e-001
  6.0710000e-001 -8.4561872e-001
  6.0720000e-001 -8.4048268e-001
  6.0730000e-001 -8.3523754e-001
  6.0740000e-001 -8.2988262e-001
  6.0750000e-001 -8.2441728e-001
  6.0760000e-001 -8.1884092e-001
  6.0770000e-001 -8.1315296e-001
  6.0780000e-001 -8.0735288e-001
  6.0790000e-001 -8.0144016e-001
  6.0800000e-001 -7.9541436e-001
  6.0810000e-001 -7.8927504e-001
  6.0820000e-001 -7.8302181e-001
  6.0830000e-001 -7.7665434e-001
  6.0840000e-001 -7.7017230e-001
  6.0850000e-001 -7.6357544e-001
  6.0860000e-001 -7.5686351e-001
  6.0870000e-001 -7.5003634e-001
  6.0880000e-001 -7.4309378e-001
  6.0890000e-001 -7.3603572e-001
  6.0900000e-001 -7.2886210e-001
  6.0910000e-001 -7.2157290e-001
  6.0920000e-001 -7.1416814e-001
  6.0930000e-001 -7.0664789e-001
  6.0940000e-001 -6.9901226e-001
  6.0950000e-001 -6.9126140e-001
  6.0960000e-001 -6.8339553e-001
  6.0970000e-001 -6.7541487e-001
  6.0980000e-001 -6.6731972e-001
  6.0990000e-001 -6.5911041e-001
  6.1000000e-001 -6.5078733e-001
  6.1010000e-001 -6.4235091e-001
  6.1020000e-001 -6.3380161e-001
  6.1030000e-001 -6.2513996e-001
  6.1040000e-001 -6.1636653e-001
  6.1050000e-001 -6.0748191e-001
  6.1060000e-001 -5.9848679e-001
  6.1070000e-001 -5.8938186e-001
  6.1080000e-001 -5.8016787e-001
  6.1090000e-001 -5.7084563e-001
  6.1100000e-001 -5.6141598e-001
  6.1110000e-001 -5.5187981e-001
  6.1120000e-001 -5.4223808e-001
  6.1130000e-001 -5.3249176e-001
  6.1140000e-001 -5.2264189e-001
  6.1150000e-001 -5.1268955e-001
  6.1160000e-001 -5.0263587e-001
  6.1170000e-001 -4.9248201e-001
  6.1180000e-001 -4.8222921e-001
  6.1190000e-001 -4.7187872e-001
  6.1200000e-001 -4.6143185e-001
  6.1210000e-001 -4.5088997e-001
  6.1220000e-001 -4.4025446e-001
  6.1230000e-001 -4.2952677e-001
  6.1240000e-001 -4.1870840e-001
  6.1250000e-001 -4.0780087e-001
  6.1260000e-001 -3.9680576e-001
  6.1270000e-001 -3.8572469e-001
  6.1280000e-001 -3.7455932e-001
  6.1290000e-001 -3.6331135e-001
  6.1300000e-001 -3.5198253e-001
  6.1310000e-001 -3.4057464e-001
  6.1320000e-001 -3.2908950e-001
  6.1330000e-001 -3.1752898e-001
  6.1340000e-001 -3.0589498e-001
  6.1350000e-001 -2.9418944e-001
  6.1360000e-001 -2.8241435e-001
  6.1370000e-001 -2.7057172e-001
  6.1380000e-001 -2.5866359e-001
  6.1390000e-001 -2.4669207e-001
  6.1400000e-001 -2.3465926e-001
  6.1410000e-001 -2.2256734e-001
  6.1420000e-001 -2.1041847e-001
  6.1430000e-001 -1.9821489e-001
  6.1440000e-001 -1.8595886e-001
  6.1450000e-001 -1.7365264e-001
  6.1460000e-001 -1.6129855e-001
  6.1470000e-001 -1.4889895e-001
  6.1480000e-001 -1.3645618e-001
  6.1490000e-001 -1.2397265e-001
  6.1500000e-001 -1.1145079e-001
  6.1510000e-001 -9.8893027e-002
  6.1520000e-001 -8.6301841e-002
  6.1530000e-001 -7.3679721e-002
  6.1540000e-001 -6.1029181e-002
  6.1550000e-001 -4.8352755e-002
  6.1560000e-001 -3.5652997e-002
  6.1570000e-001 -2.2932479e-002
  6.1580000e-001 -1.0193788e-002
  6.1590000e-001  2.5604696e-003
  6.1600000e-001  1.5327674e-002
  6.1610000e-001  2.8105192e-002
  6.1620000e-001  4.0890378e-002
  6.1630000e-001  5.3680573e-002
  6.1640000e-001  6.6473110e-002
  6.1650000e-001  7.9265312e-002
  6.1660000e-001  9.2054495e-002
  6.1670000e-001  1.0483797e-001
  6.1680000e-001  1.1761303e-001
  6.1690000e-001  1.3037699e-001
  6.1700000e-001  1.4312714e-001
  6.1710000e-001  1.5586077e-001
  6.1720000e-001  1.6857518e-001
  6.1730000e-001  1.8126766e-001
  6.1740000e-001  1.9393552e-001
  6.1750000e-001  2.0657605e-001
  6.1760000e-001  2.1918656e-001
  6.1770000e-001  2.3176436e-001
  6.1780000e-001  2.4430676e-001
  6.1790000e-001  2.5681111e-001
  6.1800000e-001  2.6927473e-001
  6.1810000e-001  2.8169498e-001
  6.1820000e-001  2.9406921e-001
  6.1830000e-001  3.0639480e-001
  6.1840000e-001  3.1866913e-001
  6.1850000e-001  3.3088962e-001
  6.1860000e-001  3.4305369e-001
  6.1870000e-001  3.5515877e-001
  6.1880000e-001  3.6720234e-001
  6.1890000e-001  3.7918186e-001
  6.1900000e-001  3.9109485e-001
  6.1910000e-001  4.0293883e-001
  6.1920000e-001  4.1471136e-001
  6.1930000e-001  4.2641002e-001
  6.1940000e-001  4.3803241e-001
  6.1950000e-001  4.4957616e-001
  6.1960000e-001  4.6103894e-001
  6.1970000e-001  4.7241845e-001
  6.1980000e-001  4.8371240e-001
  6.1990000e-001  4.9491856e-001
  6.2000000e-001  5.0603472e-001
  6.2010000e-001  5.1705871e-001
  6.2020000e-001  5.2798839e-001
  6.2030000e-001  5.3882167e-001
  6.2040000e-001  5.4955647e-001
  6.2050000e-001  5.6019079e-001
  6.2060000e-001  5.7072263e-001
  6.2070000e-001  5.8115005e-001
  6.2080000e-001  5.9147117e-001
  6.2090000e-001  6.0168412e-001
  6.2100000e-001  6.1178709e-001
  6.2110000e-001  6.2177831e-001
  6.2120000e-001  6.3165607e-001
  6.2130000e-001  6.4141868e-001
  6.2140000e-001  6.5106453e-001
  6.2150000e-001  6.6059203e-001
  6.2160000e-001  6.6999964e-001
  6.2170000e-001  6.7928590e-001
  6.2180000e-001  6.8844937e-001
  6.2190000e-001  6.9748867e-001
  6.2200000e-001  7.0640247e-001
  6.2210000e-001  7.1518949e-001
  6.2220000e-001  7.2384852e-001
  6.2230000e-001  7.3237839e-001
  6.2240000e-001  7.4077798e-001
  6.2250000e-001  7.4904622e-001
  6.2260000e-001  7.5718212e-001
  6.2270000e-001  7.6518472e-001
  6.2280000e-001  7.7305313e-001
  6.2290000e-001  7.8078650e-001
  6.2300000e-001  7.8838407e-001
  6.2310000e-001  7.9584510e-001
  6.2320000e-001  8.0316893e-001
  6.2330000e-001  8.1035494e-001
  6.2340000e-001  8.1740259e-001
  6.2350000e-001  8.2431138e-001
  6.2360000e-001  8.3108088e-001
  6.2370000e-001  8.3771070e-001
  6.2380000e-001  8.4420052e-001
  6.2390000e-001  8.5055010e-001
  6.2400000e-001  8.5675922e-001
  6.2410000e-001  8.6282773e-001
  6.2420000e-001  8.6875556e-001
  6.2430000e-001  8.7454268e-001
  6.2440000e-001  8.8018912e-001
  6.2450000e-001  8.8569496e-001
  6.2460000e-001  8.9106035e-001
  6.2470000e-001  8.9628551e-001
  6.2480000e-001  9.0137068e-001
  6.2490000e-001  9.0631620e-001
  6.2500000e-001  9.1112244e-001
  6.2510000e-001  9.1578982e-001
  6.2520000e-001  9.2031885e-001
  6.2530000e-001  9.2471007e-001
  6.2540000e-001  9.2896407e-001
  6.2550000e-001  9.3308152e-001
  6.2560000e-001  9.3706312e-001
  6.2570000e-001  9.4090965e-001
  6.2580000e-001  9.4462192e-001
  6.2590000e-001  9.4820080e-001
  6.2600000e-001  9.5164721e-001
  6.2610000e-001  9.5496213e-001
  6.2620000e-001  9.5814659e-001
  6.2630000e-001  9.6120167e-001
  6.2640000e-001  9.6412849e-001
  6.2650000e-001  9.6692822e-001
  6.2660000e-001  9.6960210e-001
  6.2670000e-001  9.7215138e-001
  6.2680000e-001  9.7457740e-001
  6.2690000e-001  9.7688150e-001
  6.2700000e-001  9.7906511e-001
  6.2710000e-001  9.8112966e-001
  6.2720000e-001  9.8307666e-001
  6.2730000e-001  9.8490763e-001
  6.2740000e-001  9.8662417e-001
  6.2750000e-001  9.8822788e-001
  6.2760000e-001  9.8972041e-001
  6.2770000e-001  9.9110347e-001
  6.2780000e-001  9.9237879e-001
  6.2790000e-001  9.9354812e-001
  6.2800000e-001  9.9461327e-001
  6.2810000e-001  9.9557607e-001
  6.2820000e-001  9.9643838e-001
  6.2830000e-001  9.9720211e-001
  6.2840000e-001  9.9786919e-001
  6.2850000e-001  9.9844155e-001
  6.2860000e-001  9.9892120e-001
  6.2870000e-001  9.9931013e-001
  6.2880000e-001  9.9961039e-001
  6.2890000e-001  9.9982402e-001
  6.2900000e-001  9.9995311e-001
  6.2910000e-001  9.9999977e-001
  6.2920000e-001  9.9996610e-001
  6.2930000e-001  9.9985425e-001
  6.2940000e-001  9.9966637e-001
  6.2950000e-001  9.9940465e-001
  6.2960000e-001  9.9907125e-001
  6.2970000e-001  9.9866840e-001
  6.2980000e-001  9.9819829e-001
  6.2990000e-001  9.9766315e-001
  6.3000000e-001  9.9706521e-001
  6.3010000e-001  9.9640671e-001
  6.3020000e-001  9.9568989e-001
  6.3030000e-001  9.9491701e-001
  6.3040000e-001  9.9409033e-001
  6.3050000e-001  9.9321209e-001
  6.3060000e-001  9.9228456e-001
  6.3070000e-001  9.9131000e-001
  6.3080000e-001  9.9029065e-001
  6.3090000e-001  9.8922878e-001
  6.3100000e-001  9.8812663e-001
  6.3110000e-001  9.8698644e-001
  6.3120000e-001  9.8581045e-001
  6.3130000e-001  9.8460090e-001
  6.3140000e-001  9.8335998e-001
  6.3150000e-001  9.8208992e-001
  6.3160000e-001  9.8079291e-001
  6.3170000e-001  9.7947113e-001
  6.3180000e-001  9.7812673e-001
  6.3190000e-001  9.7676189e-001
  6.3200000e-001  9.7537871e-001
  6.3210000e-001  9.7397933e-001
  6.3220000e-001  9.7256583e-001
  6.3230000e-001  9.7114029e-001
  6.3240000e-001  9.6970475e-001
  6.3250000e-001  9.6826126e-001
  6.3260000e-001  9.6681180e-001
  6.3270000e-001  9.6535835e-001
  6.3280000e-001  9.6390288e-001
  6.3290000e-001  9.6244729e-001
  6.3300000e-001  9.6099348e-001
  6.3310000e-001  9.5954333e-001
  6.3320000e-001  9.5809865e-001
  6.3330000e-001  9.5666126e-001
  6.3340000e-001  9.5523291e-001
  6.3350000e-001  9.5381534e-001
  6.3360000e-001  9.5241026e-001
  6.3370000e-001  9.5101933e-001
  6.3380000e-001  9.4964416e-001
  6.3390000e-001  9.4828636e-001
  6.3400000e-001  9.4694747e-001
  6.3410000e-001  9.4562901e-001
  6.3420000e-001  9.4433244e-001
  6.3430000e-001  9.4305920e-001
  6.3440000e-001  9.4181069e-001
  6.3450000e-001  9.4058823e-001
  6.3460000e-001  9.3939315e-001
  6.3470000e-001  9.3822671e-001
  6.3480000e-001  9.3709012e-001
  6.3490000e-001  9.3598455e-001
  6.3500000e-001  9.3491115e-001
  6.3510000e-001  9.3387098e-001
  6.3520000e-001  9.3286510e-001
  6.3530000e-001  9.3189448e-001
  6.3540000e-001  9.3096009e-001
  6.3550000e-001  9.3006281e-001
  6.3560000e-001  9.2920349e-001
  6.3570000e-001  9.2838295e-001
  6.3580000e-001  9.2760193e-001
  6.3590000e-001  9.2686114e-001
  6.3600000e-001  9.2616125e-001
  6.3610000e-001  9.2550286e-001
  6.3620000e-001  9.2488653e-001
  6.3630000e-001  9.2431279e-001
  6.3640000e-001  9.2378209e-001
  6.3650000e-001  9.2329486e-001
  6.3660000e-001  9.2285145e-001
  6.3670000e-001  9.2245220e-001
  6.3680000e-001  9.2209736e-001
  6.3690000e-001  9.2178718e-001
  6.3700000e-001  9.2152181e-001
  6.3710000e-001  9.2130139e-001
  6.3720000e-001  9.2112599e-001
  6.3730000e-001  9.2099566e-001
  6.3740000e-001  9.2091036e-001
  6.3750000e-001  9.2087005e-001
  6.3760000e-001  9.2087461e-001
  6.3770000e-001  9.2092389e-001
  6.3780000e-001  9.2101768e-001
  6.3790000e-001  9.2115575e-001
  6.3800000e-001  9.2133781e-001
  6.3810000e-001  9.2156351e-001
  6.3820000e-001  9.2183249e-001
  6.3830000e-001  9.2214432e-001
  6.3840000e-001  9.2249854e-001
  6.3850000e-001  9.2289465e-001
  6.3860000e-001  9.2333210e-001
  6.3870000e-001  9.2381031e-001
  6.3880000e-001  9.2432866e-001
  6.3890000e-001  9.2488647e-001
  6.3900000e-001  9.2548306e-001
  6.3910000e-001  9.2611768e-001
  6.3920000e-001  9.2678955e-001
  6.3930000e-001  9.2749788e-001
  6.3940000e-001  9.2824181e-001
  6.3950000e-001  9.2902047e-001
  6.3960000e-001  9.2983294e-001
  6.3970000e-001  9.3067830e-001
  6.3980000e-001  9.3155556e-001
  6.3990000e-001  9.3246372e-001
  6.4000000e-001  9.3340176e-001
  6.4010000e-001  9.3436862e-001
  6.4020000e-001  9.3536320e-001
  6.4030000e-001  9.3638442e-001
  6.4040000e-001  9.3743113e-001
  6.4050000e-001  9.3850217e-001
  6.4060000e-001  9.3959638e-001
  6.4070000e-001  9.4071254e-001
  6.4080000e-001  9.4184945e-001
  6.4090000e-001  9.4300586e-001
  6.4100000e-001  9.4418053e-001
  6.4110000e-001  9.4537219e-001
  6.4120000e-001  9.4657954e-001
  6.4130000e-001  9.4780130e-001
  6.4140000e-001  9.4903616e-001
  6.4150000e-001  9.5028279e-001
  6.4160000e-001  9.5153987e-001
  6.4170000e-001  9.5280605e-001
  6.4180000e-001  9.5408000e-001
  6.4190000e-001  9.5536036e-001
  6.4200000e-001  9.5664577e-001
  6.4210000e-001  9.5793488e-001
  6.4220000e-001  9.5922633e-001
  6.4230000e-001  9.6051875e-001
  6.4240000e-001  9.6181079e-001
  6.4250000e-001  9.6310108e-001
  6.4260000e-001  9.6438826e-001
  6.4270000e-001  9.6567100e-001
  6.4280000e-001  9.6694794e-001
  6.4290000e-001  9.6821773e-001
  6.4300000e-001  9.6947906e-001
  6.4310000e-001  9.7073060e-001
  6.4320000e-001  9.7197104e-001
  6.4330000e-001  9.7319908e-001
  6.4340000e-001  9.7441344e-001
  6.4350000e-001  9.7561284e-001
  6.4360000e-001  9.7679602e-001
  6.4370000e-001  9.7796176e-001
  6.4380000e-001  9.7910882e-001
  6.4390000e-001  9.8023600e-001
  6.4400000e-001  9.8134213e-001
  6.4410000e-001  9.8242605e-001
  6.4420000e-001  9.8348660e-001
  6.4430000e-001  9.8452269e-001
  6.4440000e-001  9.8553321e-001
  6.4450000e-001  9.8651710e-001
  6.4460000e-001  9.8747333e-001
  6.4470000e-001  9.8840089e-001
  6.4480000e-001  9.8929878e-001
  6.4490000e-001  9.9016607e-001
  6.4500000e-001  9.9100182e-001
  6.4510000e-001  9.9180514e-001
  6.4520000e-001  9.9257518e-001
  6.4530000e-001  9.9331111e-001
  6.4540000e-001  9.9401214e-001
  6.4550000e-001  9.9467751e-001
  6.4560000e-001  9.9530649e-001
  6.4570000e-001  9.9589841e-001
  6.4580000e-001  9.9645261e-001
  6.4590000e-001  9.9696847e-001
  6.4600000e-001  9.9744544e-001
  6.4610000e-001  9.9788296e-001
  6.4620000e-001  9.9828055e-001
  6.4630000e-001  9.9863775e-001
  6.4640000e-001  9.9895414e-001
  6.4650000e-001  9.9922935e-001
  6.4660000e-001  9.9946304e-001
  6.4670000e-001  9.9965492e-001
  6.4680000e-001  9.9980475e-001
  6.4690000e-001  9.9991230e-001
  6.4700000e-001  9.9997742e-001
  6.4710000e-001  9.9999998e-001
  6.4720000e-001  9.9997991e-001
  6.4730000e-001  9.9991716e-001
  6.4740000e-001  9.9981174e-001
  6.4750000e-001  9.9966371e-001
  6.4760000e-001  9.9947315e-001
  6.4770000e-001  9.9924020e-001
  6.4780000e-001  9.9896505e-001
  6.4790000e-001  9.9864790e-001
  6.4800000e-001  9.9828905e-001
  6.4810000e-001  9.9788878e-001
  6.4820000e-001  9.9744746e-001
  6.4830000e-001  9.9696548e-001
  6.4840000e-001  9.9644328e-001
  6.4850000e-001  9.9588133e-001
  6.4860000e-001  9.9528017e-001
  6.4870000e-001  9.9464035e-001
  6.4880000e-001  9.9396248e-001
  6.4890000e-001  9.9324721e-001
  6.4900000e-001  9.9249522e-001
  6.4910000e-001  9.9170723e-001
  6.4920000e-001  9.9088402e-001
  6.4930000e-001  9.9002637e-001
  6.4940000e-001  9.8913515e-001
  6.4950000e-001  9.8821121e-001
  6.4960000e-001  9.8725548e-001
  6.4970000e-001  9.8626890e-001
  6.4980000e-001  9.8525247e-001
  6.4990000e-001  9.8420719e-001
  6.5000000e-001  9.8313413e-001
  6.5010000e-001  9.8203437e-001
  6.5020000e-001  9.8090902e-001
  6.5030000e-001  9.7975923e-001
  6.5040000e-001  9.7858617e-001
  6.5050000e-001  9.7739106e-001
  6.5060000e-001  9.7617512e-001
  6.5070000e-001  9.7493961e-001
  6.5080000e-001  9.7368581e-001
  6.5090000e-001  9.7241504e-001
  6.5100000e-001  9.7112862e-001
  6.5110000e-001  9.6982791e-001
  6.5120000e-001  9.6851428e-001
  6.5130000e-001  9.6718912e-001
  6.5140000e-001  9.6585385e-001
  6.5150000e-001  9.6450988e-001
  6.5160000e-001  9.6315867e-001
  6.5170000e-001  9.6180166e-001
  6.5180000e-001  9.6044033e-001
  6.5190000e-001  9.5907616e-001
  6.5200000e-001  9.5771064e-001
  6.5210000e-001  9.5634527e-001
  6.5220000e-001  9.5498156e-001
  6.5230000e-001  9.5362100e-001
  6.5240000e-001  9.5226513e-001
  6.5250000e-001  9.5091546e-001
  6.5260000e-001  9.4957351e-001
  6.5270000e-001  9.4824080e-001
  6.5280000e-001  9.4691884e-001
  6.5290000e-001  9.4560915e-001
  6.5300000e-001  9.4431324e-001
  6.5310000e-001  9.4303261e-001
  6.5320000e-001  9.4176875e-001
  6.5330000e-001  9.4052315e-001
  6.5340000e-001  9.3929727e-001
  6.5350000e-001  9.3809259e-001
  6.5360000e-001  9.3691055e-001
  6.5370000e-001  9.3575257e-001
  6.5380000e-001  9.3462006e-001
  6.5390000e-001  9.3351443e-001
  6.5400000e-001  9.3243704e-001
  6.5410000e-001  9.3138924e-001
  6.5420000e-001  9.3037236e-001
  6.5430000e-001  9.2938771e-001
  6.5440000e-001  9.2843654e-001
  6.5450000e-001  9.2752011e-001
  6.5460000e-001  9.2663964e-001
  6.5470000e-001  9.2579631e-001
  6.5480000e-001  9.2499126e-001
  6.5490000e-001  9.2422562e-001
  6.5500000e-001  9.2350047e-001
  6.5510000e-001  9.2281684e-001
  6.5520000e-001  9.2217574e-001
  6.5530000e-001  9.2157814e-001
  6.5540000e-001  9.2102496e-001
  6.5550000e-001  9.2051707e-001
  6.5560000e-001  9.2005532e-001
  6.5570000e-001  9.1964048e-001
  6.5580000e-001  9.1927330e-001
  6.5590000e-001  9.1895448e-001
  6.5600000e-001  9.1868466e-001
  6.5610000e-001  9.1846442e-001
  6.5620000e-001  9.1829432e-001
  6.5630000e-001  9.1817483e-001
  6.5640000e-001  9.1810639e-001
  6.5650000e-001  9.1808939e-001
  6.5660000e-001  9.1812413e-001
  6.5670000e-001  9.1821089e-001
  6.5680000e-001  9.1834986e-001
  6.5690000e-001  9.1854120e-001
  6.5700000e-001  9.1878498e-001
  6.5710000e-001  9.1908124e-001
  6.5720000e-001  9.1942993e-001
  6.5730000e-001  9.1983095e-001
  6.5740000e-001  9.2028414e-001
  6.5750000e-001  9.2078926e-001
  6.5760000e-001  9.2134602e-001
  6.5770000e-001  9.2195407e-001
  6.5780000e-001  9.2261297e-001
  6.5790000e-001  9.2332223e-001
  6.5800000e-001  9.2408128e-001
  6.5810000e-001  9.2488951e-001
  6.5820000e-001  9.2574620e-001
  6.5830000e-001  9.2665060e-001
  6.5840000e-001  9.2760187e-001
  6.5850000e-001  9.2859911e-001
  6.5860000e-001  9.2964134e-001
  6.5870000e-001  9.3072751e-001
  6.5880000e-001  9.3185652e-001
  6.5890000e-001  9.3302718e-001
  6.5900000e-001  9.3423825e-001
  6.5910000e-001  9.3548839e-001
  6.5920000e-001  9.3677622e-001
  6.5930000e-001  9.3810027e-001
  6.5940000e-001  9.3945902e-001
  6.5950000e-001  9.4085087e-001
  6.5960000e-001  9.4227415e-001
  6.5970000e-001  9.4372712e-001
  6.5980000e-001  9.4520799e-001
  6.5990000e-001  9.4671487e-001
  6.6000000e-001  9.4824584e-001
  6.6010000e-001  9.4979888e-001
  6.6020000e-001  9.5137194e-001
  6.6030000e-001  9.5296287e-001
  6.6040000e-001  9.5456948e-001
  6.6050000e-001  9.5618950e-001
  6.6060000e-001  9.5782062e-001
  6.6070000e-001  9.5946045e-001
  6.6080000e-001  9.6110653e-001
  6.6090000e-001  9.6275638e-001
  6.6100000e-001  9.6440742e-001
  6.6110000e-001  9.6605703e-001
  6.6120000e-001  9.6770254e-001
  6.6130000e-001  9.6934121e-001
  6.6140000e-001  9.7097027e-001
  6.6150000e-001  9.7258687e-001
  6.6160000e-001  9.7418812e-001
  6.6170000e-001  9.7577109e-001
  6.6180000e-001  9.7733279e-001
  6.6190000e-001  9.7887019e-001
  6.6200000e-001  9.8038021e-001
  6.6210000e-001  9.8185974e-001
  6.6220000e-001  9.8330562e-001
  6.6230000e-001  9.8471463e-001
  6.6240000e-001  9.8608356e-001
  6.6250000e-001  9.8740911e-001
  6.6260000e-001  9.8868798e-001
  6.6270000e-001  9.8991683e-001
  6.6280000e-001  9.9109228e-001
  6.6290000e-001  9.9221095e-001
  6.6300000e-001  9.9326939e-001
  6.6310000e-001  9.9426417e-001
  6.6320000e-001  9.9519180e-001
  6.6330000e-001  9.9604880e-001
  6.6340000e-001  9.9683165e-001
  6.6350000e-001  9.9753682e-001
  6.6360000e-001  9.9816077e-001
  6.6370000e-001  9.9869996e-001
  6.6380000e-001  9.9915082e-001
  6.6390000e-001  9.9950979e-001
  6.6400000e-001  9.9977329e-001
  6.6410000e-001  9.9993775e-001
  6.6420000e-001  9.9999959e-001
  6.6430000e-001  9.9995525e-001
  6.6440000e-001  9.9980116e-001
  6.6450000e-001  9.9953376e-001
  6.6460000e-001  9.9914952e-001
  6.6470000e-001  9.9864488e-001
  6.6480000e-001  9.9801634e-001
  6.6490000e-001  9.9726040e-001
  6.6500000e-001  9.9637357e-001
  6.6510000e-001  9.9535240e-001
  6.6520000e-001  9.9419345e-001
  6.6530000e-001  9.9289333e-001
  6.6540000e-001  9.9144865e-001
  6.6550000e-001  9.8985609e-001
  6.6560000e-001  9.8811233e-001
  6.6570000e-001  9.8621411e-001
  6.6580000e-001  9.8415821e-001
  6.6590000e-001  9.8194145e-001
  6.6600000e-001  9.7956068e-001
  6.6610000e-001  9.7701284e-001
  6.6620000e-001  9.7429487e-001
  6.6630000e-001  9.7140381e-001
  6.6640000e-001  9.6833672e-001
  6.6650000e-001  9.6509074e-001
  6.6660000e-001  9.6166308e-001
  6.6670000e-001  9.5805098e-001
  6.6680000e-001  9.5425179e-001
  6.6690000e-001  9.5026288e-001
  6.6700000e-001  9.4608173e-001
  6.6710000e-001  9.4170589e-001
  6.6720000e-001  9.3713296e-001
  6.6730000e-001  9.3236065e-001
  6.6740000e-001  9.2738673e-001
  6.6750000e-001  9.2220907e-001
  6.6760000e-001  9.1682560e-001
  6.6770000e-001  9.1123436e-001
  6.6780000e-001  9.0543348e-001
  6.6790000e-001  8.9942117e-001
  6.6800000e-001  8.9319573e-001
  6.6810000e-001  8.8675559e-001
  6.6820000e-001  8.8009924e-001
  6.6830000e-001  8.7322528e-001
  6.6840000e-001  8.6613243e-001
  6.6850000e-001  8.5881950e-001
  6.6860000e-001  8.5128540e-001
  6.6870000e-001  8.4352916e-001
  6.6880000e-001  8.3554992e-001
  6.6890000e-001  8.2734693e-001
  6.6900000e-001  8.1891954e-001
  6.6910000e-001  8.1026724e-001
  6.6920000e-001  8.0138961e-001
  6.6930000e-001  7.9228636e-001
  6.6940000e-001  7.8295733e-001
  6.6950000e-001  7.7340246e-001
  6.6960000e-001  7.6362183e-001
  6.6970000e-001  7.5361563e-001
  6.6980000e-001  7.4338417e-001
  6.6990000e-001  7.3292792e-001
  6.7000000e-001  7.2224743e-001
  6.7010000e-001  7.1134341e-001
  6.7020000e-001  7.0021668e-001
  6.7030000e-001  6.8886821e-001
  6.7040000e-001  6.7729907e-001
  6.7050000e-001  6.6551049e-001
  6.7060000e-001  6.5350382e-001
  6.7070000e-001  6.4128053e-001
  6.7080000e-001  6.2884225e-001
  6.7090000e-001  6.1619072e-001
  6.7100000e-001  6.0332781e-001
  6.7110000e-001  5.9025555e-001
  6.7120000e-001  5.7697607e-001
  6.7130000e-001  5.6349167e-001
  6.7140000e-001  5.4980475e-001
  6.7150000e-001  5.3591786e-001
  6.7160000e-001  5.2183369e-001
  6.7170000e-001  5.0755504e-001
  6.7180000e-001  4.9308487e-001
  6.7190000e-001  4.7842626e-001
  6.7200000e-001  4.6358241e-001
  6.7210000e-001  4.4855668e-001
  6.7220000e-001  4.3335254e-001
  6.7230000e-001  4.1797358e-001
  6.7240000e-001  4.0242355e-001
  6.7250000e-001  3.8670631e-001
  6.7260000e-001  3.7082585e-001
  6.7270000e-001  3.5478628e-001
  6.7280000e-001  3.3859186e-001
  6.7290000e-001  3.2224693e-001
  6.7300000e-001  3.0575599e-001
  6.7310000e-001  2.8912366e-001
  6.7320000e-001  2.7235465e-001
  6.7330000e-001  2.5545383e-001
  6.7340000e-001  2.3842615e-001
  6.7350000e-001  2.2127669e-001
  6.7360000e-001  2.0401065e-001
  6.7370000e-001  1.8663333e-001
  6.7380000e-001  1.6915015e-001
  6.7390000e-001  1.5156663e-001
  6.7400000e-001  1.3388839e-001
  6.7410000e-001  1.1612117e-001
  6.7420000e-001  9.8270785e-002
  6.7430000e-001  8.0343179e-002
  6.7440000e-001  6.2344372e-002
  6.7450000e-001  4.4280484e-002
  6.7460000e-001  2.6157724e-002
  6.7470000e-001  7.9823906e-003
  6.7480000e-001 -1.0239131e-002
  6.7490000e-001 -2.8500375e-002
  6.7500000e-001 -4.6794793e-002
  6.7510000e-001 -6.5115760e-002
  6.7520000e-001 -8.3456577e-002
  6.7530000e-001 -1.0181047e-001
  6.7540000e-001 -1.2017061e-001
  6.7550000e-001 -1.3853009e-001
  6.7560000e-001 -1.5688194e-001
  6.7570000e-001 -1.7521914e-001
  6.7580000e-001 -1.9353460e-001
  6.7590000e-001 -2.1182121e-001
  6.7600000e-001 -2.3007177e-001
  6.7610000e-001 -2.4827907e-001
  6.7620000e-001 -2.6643583e-001
  6.7630000e-001 -2.8453476e-001
  6.7640000e-001 -3.0256851e-001
  6.7650000e-001 -3.2052973e-001
  6.7660000e-001 -3.3841100e-001
  6.7670000e-001 -3.5620492e-001
  6.7680000e-001 -3.7390404e-001
  6.7690000e-001 -3.9150091e-001
  6.7700000e-001 -4.0898807e-001
  6.7710000e-001 -4.2635805e-001
  6.7720000e-001 -4.4360336e-001
  6.7730000e-001 -4.6071654e-001
  6.7740000e-001 -4.7769010e-001
  6.7750000e-001 -4.9451659e-001
  6.7760000e-001 -5.1118856e-001
  6.7770000e-001 -5.2769856e-001
  6.7780000e-001 -5.4403918e-001
  6.7790000e-001 -5.6020304e-001
  6.7800000e-001 -5.7618277e-001
  6.7810000e-001 -5.9197103e-001
  6.7820000e-001 -6.0756055e-001
  6.7830000e-001 -6.2294405e-001
  6.7840000e-001 -6.3811434e-001
  6.7850000e-001 -6.5306426e-001
  6.7860000e-001 -6.6778669e-001
  6.7870000e-001 -6.8227461e-001
  6.7880000e-001 -6.9652100e-001
  6.7890000e-001 -7.1051896e-001
  6.7900000e-001 -7.2426163e-001
  6.7910000e-001 -7.3774223e-001
  6.7920000e-001 -7.5095407e-001
  6.7930000e-001 -7.6389052e-001
  6.7940000e-001 -7.7654504e-001
  6.7950000e-001 -7.8891120e-001
  6.7960000e-001 -8.0098265e-001
  6.7970000e-001 -8.1275312e-001
  6.7980000e-001 -8.2421648e-001
  6.7990000e-001 -8.3536667e-001
  6.8000000e-001 -8.4619775e-001
  6.8010000e-001 -8.5670391e-001
  6.8020000e-001 -8.6687943e-001
  6.8030000e-001 -8.7671873e-001
  6.8040000e-001 -8.8621635e-001
  6.8050000e-001 -8.9536695e-001
  6.8060000e-001 -9.0416533e-001
  6.8070000e-001 -9.1260641e-001
  6.8080000e-001 -9.2068528e-001
  6.8090000e-001 -9.2839713e-001
  6.8100000e-001 -9.3573734e-001
  6.8110000e-001 -9.4270139e-001
  6.8120000e-001 -9.4928495e-001
  6.8130000e-001 -9.5548384e-001
  6.8140000e-001 -9.6129401e-001
  6.8150000e-001 -9.6671160e-001
  6.8160000e-001 -9.7173290e-001
  6.8170000e-001 -9.7635437e-001
  6.8180000e-001 -9.8057265e-001
  6.8190000e-001 -9.8438454e-001
  6.8200000e-001 -9.8778701e-001
  6.8210000e-001 -9.9077721e-001
  6.8220000e-001 -9.9335249e-001
  6.8230000e-001 -9.9551036e-001
  6.8240000e-001 -9.9724852e-001
  6.8250000e-001 -9.9856487e-001
  6.8260000e-001 -9.9945747e-001
  6.8270000e-001 -9.9992459e-001
  6.8280000e-001 -9.9996471e-001
  6.8290000e-001 -9.9957647e-001
  6.8300000e-001 -9.9875872e-001
  6.8310000e-001 -9.9751053e-001
  6.8320000e-001 -9.9583113e-001
  6.8330000e-001 -9.9371999e-001
  6.8340000e-001 -9.9117676e-001
  6.8350000e-001 -9.8820129e-001
  6.8360000e-001 -9.8479365e-001
  6.8370000e-001 -9.8095411e-001
  6.8380000e-001 -9.7668314e-001
  6.8390000e-001 -9.7198144e-001
  6.8400000e-001 -9.6684988e-001
  6.8410000e-001 -9.6128958e-001
  6.8420000e-001 -9.5530185e-001
  6.8430000e-001 -9.4888819e-001
  6.8440000e-001 -9.4205036e-001
  6.8450000e-001 -9.3479028e-001
  6.8460000e-001 -9.2711012e-001
  6.8470000e-001 -9.1901222e-001
  6.8480000e-001 -9.1049917e-001
  6.8490000e-001 -9.0157374e-001
  6.8500000e-001 -8.9223893e-001
  6.8510000e-001 -8.8249793e-001
  6.8520000e-001 -8.7235416e-001
  6.8530000e-001 -8.6181122e-001
  6.8540000e-001 -8.5087294e-001
  6.8550000e-001 -8.3954335e-001
  6.8560000e-001 -8.2782667e-001
  6.8570000e-001 -8.1572734e-001
  6.8580000e-001 -8.0325000e-001
  6.8590000e-001 -7.9039948e-001
  6.8600000e-001 -7.7718082e-001
  6.8610000e-001 -7.6359924e-001
  6.8620000e-001 -7.4966018e-001
  6.8630000e-001 -7.3536925e-001
  6.8640000e-001 -7.2073226e-001
  6.8650000e-001 -7.0575522e-001
  6.8660000e-001 -6.9044430e-001
  6.8670000e-001 -6.7480588e-001
  6.8680000e-001 -6.5884651e-001
  6.8690000e-001 -6.4257292e-001
  6.8700000e-001 -6.2599202e-001
  6.8710000e-001 -6.0911089e-001
  6.8720000e-001 -5.9193678e-001
  6.8730000e-001 -5.7447712e-001
  6.8740000e-001 -5.5673947e-001
  6.8750000e-001 -5.3873159e-001
  6.8760000e-001 -5.2046139e-001
  6.8770000e-001 -5.0193692e-001
  6.8780000e-001 -4.8316638e-001
  6.8790000e-001 -4.6415813e-001
  6.8800000e-001 -4.4492068e-001
  6.8810000e-001 -4.2546266e-001
  6.8820000e-001 -4.0579284e-001
  6.8830000e-001 -3.8592014e-001
  6.8840000e-001 -3.6585358e-001
  6.8850000e-001 -3.4560233e-001
  6.8860000e-001 -3.2517565e-001
  6.8870000e-001 -3.0458295e-001
  6.8880000e-001 -2.8383372e-001
  6.8890000e-001 -2.6293757e-001
  6.8900000e-001 -2.4190421e-001
  6.8910000e-001 -2.2074346e-001
  6.8920000e-001 -1.9946519e-001
  6.8930000e-001 -1.7807941e-001
  6.8940000e-001 -1.5659618e-001
  6.8950000e-001 -1.3502565e-001
  6.8960000e-001 -1.1337802e-001
  6.8970000e-001 -9.1663598e-002
  6.8980000e-001 -6.9892718e-002
  6.8990000e-001 -4.8075787e-002
  6.9000000e-001 -2.6223263e-002
  6.9010000e-001 -4.3456487e-003
  6.9020000e-001  1.7546511e-002
  6.9030000e-001  3.9442636e-002
  6.9040000e-001  6.1332114e-002
  6.9050000e-001  8.3204308e-002
  6.9060000e-001  1.0504856e-001
  6.9070000e-001  1.2685420e-001
  6.9080000e-001  1.4861055e-001
  6.9090000e-001  1.7030693e-001
  6.9100000e-001  1.9193265e-001
  6.9110000e-001  2.1347704e-001
  6.9120000e-001  2.3492944e-001
  6.9130000e-001  2.5627921e-001
  6.9140000e-001  2.7751573e-001
  6.9150000e-001  2.9862842e-001
  6.9160000e-001  3.1960673e-001
  6.9170000e-001  3.4044014e-001
  6.9180000e-001  3.6111820e-001
  6.9190000e-001  3.8163049e-001
  6.9200000e-001  4.0196667e-001
  6.9210000e-001  4.2211644e-001
  6.9220000e-001  4.4206959e-001
  6.9230000e-001  4.6181598e-001
  6.9240000e-001  4.8134554e-001
  6.9250000e-001  5.0064830e-001
  6.9260000e-001  5.1971437e-001
  6.9270000e-001  5.3853396e-001
  6.9280000e-001  5.5709738e-001
  6.9290000e-001  5.7539507e-001
  6.9300000e-001  5.9341755e-001
  6.9310000e-001  6.1115547e-001
  6.9320000e-001  6.2859962e-001
  6.9330000e-001  6.4574089e-001
  6.9340000e-001  6.6257033e-001
  6.9350000e-001  6.7907912e-001
  6.9360000e-001  6.9525857e-001
  6.9370000e-001  7.1110016e-001
  6.9380000e-001  7.2659552e-001
  6.9390000e-001  7.4173642e-001
  6.9400000e-001  7.5651481e-001
  6.9410000e-001  7.7092281e-001
  6.9420000e-001  7.8495271e-001
  6.9430000e-001  7.9859697e-001
  6.9440000e-001  8.1184824e-001
  6.9450000e-001  8.2469935e-001
  6.9460000e-001  8.3714333e-001
  6.9470000e-001  8.4917338e-001
  6.9480000e-001  8.6078294e-001
  6.9490000e-001  8.7196561e-001
  6.9500000e-001  8.8271523e-001
  6.9510000e-001  8.9302582e-001
  6.9520000e-001  9.0289164e-001
  6.9530000e-001  9.1230716e-001
  6.9540000e-001  9.2126705e-001
  6.9550000e-001  9.2976625e-001
  6.9560000e-001  9.3779988e-001
  6.9570000e-001  9.4536332e-001
  6.9580000e-001  9.5245217e-001
  6.9590000e-001  9.5906227e-001
  6.9600000e-001  9.6518971e-001
  6.9610000e-001  9.7083080e-001
  6.9620000e-001  9.7598212e-001
  6.9630000e-001  9.8064048e-001
  6.9640000e-001  9.8480295e-001
  6.9650000e-001  9.8846684e-001
  6.9660000e-001  9.9162972e-001
  6.9670000e-001  9.9428942e-001
  6.9680000e-001  9.9644402e-001
  6.9690000e-001  9.9809185e-001
  6.9700000e-001  9.9923153e-001
  6.9710000e-001  9.9986192e-001
  6.9720000e-001  9.9998213e-001
  6.9730000e-001  9.9959157e-001
  6.9740000e-001  9.9868989e-001
  6.9750000e-001  9.9727700e-001
  6.9760000e-001  9.9535310e-001
  6.9770000e-001  9.9291864e-001
  6.9780000e-001  9.8997434e-001
  6.9790000e-001  9.8652119e-001
  6.9800000e-001  9.8256045e-001
  6.9810000e-001  9.7809363e-001
  6.9820000e-001  9.7312254e-001
  6.9830000e-001  9.6764922e-001
  6.9840000e-001  9.6167600e-001
  6.9850000e-001  9.5520548e-001
  6.9860000e-001  9.4824049e-001
  6.9870000e-001  9.4078417e-001
  6.9880000e-001  9.3283990e-001
  6.9890000e-001  9.2441131e-001
  6.9900000e-001  9.1550230e-001
  6.9910000e-001  9.0611705e-001
  6.9920000e-001  8.9625996e-001
  6.9930000e-001  8.8593571e-001
  6.9940000e-001  8.7514923e-001
  6.9950000e-001  8.6390568e-001
  6.9960000e-001  8.5221050e-001
  6.9970000e-001  8.4006936e-001
  6.9980000e-001  8.2748817e-001
  6.9990000e-001  8.1447309e-001
  7.0000000e-001  8.0103052e-001
  7.0010000e-001  7.8716707e-001
  7.0020000e-001  7.7288962e-001
  7.0030000e-001  7.5820526e-001
  7.0040000e-001  7.4312129e-001
  7.0050000e-001  7.2764527e-001
  7.0060000e-001  7.1178494e-001
  7.0070000e-001  6.9554828e-001
  7.0080000e-001  6.7894346e-001
  7.0090000e-001  6.6197888e-001
  7.0100000e-001  6.4466314e-001
  7.0110000e-001  6.2700501e-001
  7.0120000e-001  6.0901348e-001
  7.0130000e-001  5.9069773e-001
  7.0140000e-001  5.7206711e-001
  7.0150000e-001  5.5313116e-001
  7.0160000e-001  5.3389960e-001
  7.0170000e-001  5.1438232e-001
  7.0180000e-001  4.9458935e-001
  7.0190000e-001  4.7453092e-001
  7.0200000e-001  4.5421738e-001
  7.0210000e-001  4.3365926e-001
  7.0220000e-001  4.1286721e-001
  7.0230000e-001  3.9185203e-001
  7.0240000e-001  3.7062465e-001
  7.0250000e-001  3.4919614e-001
  7.0260000e-001  3.2757767e-001
  7.0270000e-001  3.0578055e-001
  7.0280000e-001  2.8381617e-001
  7.0290000e-001  2.6169605e-001
  7.0300000e-001  2.3943181e-001
  7.0310000e-001  2.1703513e-001
  7.0320000e-001  1.9451782e-001
  7.0330000e-001  1.7189173e-001
  7.0340000e-001  1.4916881e-001
  7.0350000e-001  1.2636106e-001
  7.0360000e-001  1.0348055e-001
  7.0370000e-001  8.0539407e-002
  7.0380000e-001  5.7549789e-002
  7.0390000e-001  3.4523909e-002
  7.0400000e-001  1.1474013e-002
  7.0410000e-001 -1.1587630e-002
  7.0420000e-001 -3.4648726e-002
  7.0430000e-001 -5.7696969e-002
  7.0440000e-001 -8.0720043e-002
  7.0450000e-001 -1.0370563e-001
  7.0460000e-001 -1.2664143e-001
  7.0470000e-001 -1.4951514e-001
  7.0480000e-001 -1.7231447e-001
  7.0490000e-001 -1.9502718e-001
  7.0500000e-001 -2.1764105e-001
  7.0510000e-001 -2.4014389e-001
  7.0520000e-001 -2.6252357e-001
  7.0530000e-001 -2.8476801e-001
  7.0540000e-001 -3.0686518e-001
  7.0550000e-001 -3.2880314e-001
  7.0560000e-001 -3.5056998e-001
  7.0570000e-001 -3.7215391e-001
  7.0580000e-001 -3.9354321e-001
  7.0590000e-001 -4.1472625e-001
  7.0600000e-001 -4.3569150e-001
  7.0610000e-001 -4.5642754e-001
  7.0620000e-001 -4.7692305e-001
  7.0630000e-001 -4.9716685e-001
  7.0640000e-001 -5.1714787e-001
  7.0650000e-001 -5.3685516e-001
  7.0660000e-001 -5.5627793e-001
  7.0670000e-001 -5.7540552e-001
  7.0680000e-001 -5.9422741e-001
  7.0690000e-001 -6.1273326e-001
  7.0700000e-001 -6.3091286e-001
  7.0710000e-001 -6.4875619e-001
  7.0720000e-001 -6.6625340e-001
  7.0730000e-001 -6.8339481e-001
  7.0740000e-001 -7.0017093e-001
  7.0750000e-001 -7.1657244e-001
  7.0760000e-001 -7.3259025e-001
  7.0770000e-001 -7.4821544e-001
  7.0780000e-001 -7.6343931e-001
  7.0790000e-001 -7.7825336e-001
  7.0800000e-001 -7.9264931e-001
  7.0810000e-001 -8.0661910e-001
  7.0820000e-001 -8.2015490e-001
  7.0830000e-001 -8.3324910e-001
  7.0840000e-001 -8.4589432e-001
  7.0850000e-001 -8.5808344e-001
  7.0860000e-001 -8.6980955e-001
  7.0870000e-001 -8.8106601e-001
  7.0880000e-001 -8.9184643e-001
  7.0890000e-001 -9.0214466e-001
  7.0900000e-001 -9.1195482e-001
  7.0910000e-001 -9.2127128e-001
  7.0920000e-001 -9.3008870e-001
  7.0930000e-001 -9.3840198e-001
  7.0940000e-001 -9.4620629e-001
  7.0950000e-001 -9.5349711e-001
  7.0960000e-001 -9.6027015e-001
  7.0970000e-001 -9.6652145e-001
  7.0980000e-001 -9.7224728e-001
  7.0990000e-001 -9.7744424e-001
  7.1000000e-001 -9.8210919e-001
  7.1010000e-001 -9.8623929e-001
  7.1020000e-001 -9.8983198e-001
  7.1030000e-001 -9.9288502e-001
  7.1040000e-001 -9.9539643e-001
  7.1050000e-001 -9.9736455e-001
  7.1060000e-001 -9.9878801e-001
  7.1070000e-001 -9.9966573e-001
  7.1080000e-001 -9.9999695e-001
  7.1090000e-001 -9.9978119e-001
  7.1100000e-001 -9.9901827e-001
  7.1110000e-001 -9.9770833e-001
  7.1120000e-001 -9.9585181e-001
  7.1130000e-001 -9.9344942e-001
  7.1140000e-001 -9.9050222e-001
  7.1150000e-001 -9.8701152e-001
  7.1160000e-001 -9.8297897e-001
  7.1170000e-001 -9.7840651e-001
  7.1180000e-001 -9.7329637e-001
  7.1190000e-001 -9.6765108e-001
  7.1200000e-001 -9.6147349e-001
  7.1210000e-001 -9.5476671e-001
  7.1220000e-001 -9.4753418e-001
  7.1230000e-001 -9.3977961e-001
  7.1240000e-001 -9.3150702e-001
  7.1250000e-001 -9.2272069e-001
  7.1260000e-001 -9.1342522e-001
  7.1270000e-001 -9.0362548e-001
  7.1280000e-001 -8.9332663e-001
  7.1290000e-001 -8.8253410e-001
  7.1300000e-001 -8.7125361e-001
  7.1310000e-001 -8.5949114e-001
  7.1320000e-001 -8.4725297e-001
  7.1330000e-001 -8.3454561e-001
  7.1340000e-001 -8.2137586e-001
  7.1350000e-001 -8.0775078e-001
  7.1360000e-001 -7.9367768e-001
  7.1370000e-001 -7.7916414e-001
  7.1380000e-001 -7.6421797e-001
  7.1390000e-001 -7.4884724e-001
  7.1400000e-001 -7.3306026e-001
  7.1410000e-001 -7.1686557e-001
  7.1420000e-001 -7.0027196e-001
  7.1430000e-001 -6.8328842e-001
  7.1440000e-001 -6.6592419e-001
  7.1450000e-001 -6.4818873e-001
  7.1460000e-001 -6.3009169e-001
  7.1470000e-001 -6.1164294e-001
  7.1480000e-001 -5.9285257e-001
  7.1490000e-001 -5.7373084e-001
  7.1500000e-001 -5.5428821e-001
  7.1510000e-001 -5.3453535e-001
  7.1520000e-001 -5.1448308e-001
  7.1530000e-001 -4.9414240e-001
  7.1540000e-001 -4.7352450e-001
  7.1550000e-001 -4.5264072e-001
  7.1560000e-001 -4.3150254e-001
  7.1570000e-001 -4.1012161e-001
  7.1580000e-001 -3.8850972e-001
  7.1590000e-001 -3.6667880e-001
  7.1600000e-001 -3.4464091e-001
  7.1610000e-001 -3.2240822e-001
  7.1620000e-001 -2.9999304e-001
  7.1630000e-001 -2.7740777e-001
  7.1640000e-001 -2.5466492e-001
  7.1650000e-001 -2.3177711e-001
  7.1660000e-001 -2.0875704e-001
  7.1670000e-001 -1.8561748e-001
  7.1680000e-001 -1.6237130e-001
  7.1690000e-001 -1.3903142e-001
  7.1700000e-001 -1.1561083e-001
  7.1710000e-001 -9.2122565e-002
  7.1720000e-001 -6.8579725e-002
  7.1730000e-001 -4.4995432e-002
  7.1740000e-001 -2.1382845e-002
  7.1750000e-001  2.2448494e-003
  7.1760000e-001  2.5874451e-002
  7.1770000e-001  4.9492748e-002
  7.1780000e-001  7.3086527e-002
  7.1790000e-001  9.6642578e-002
  7.1800000e-001  1.2014771e-001
  7.1810000e-001  1.4358873e-001
  7.1820000e-001  1.6695251e-001
  7.1830000e-001  1.9022593e-001
  7.1840000e-001  2.1339591e-001
  7.1850000e-001  2.3644943e-001
  7.1860000e-001  2.5937354e-001
  7.1870000e-001  2.8215532e-001
  7.1880000e-001  3.0478195e-001
  7.1890000e-001  3.2724068e-001
  7.1900000e-001  3.4951884e-001
  7.1910000e-001  3.7160388e-001
  7.1920000e-001  3.9348331e-001
  7.1930000e-001  4.1514478e-001
  7.1940000e-001  4.3657604e-001
  7.1950000e-001  4.5776497e-001
  7.1960000e-001  4.7869958e-001
  7.1970000e-001  4.9936800e-001
  7.1980000e-001  5.1975853e-001
  7.1990000e-001  5.3985959e-001
  7.2000000e-001  5.5965977e-001
  7.2010000e-001  5.7914783e-001
  7.2020000e-001  5.9831269e-001
  7.2030000e-001  6.1714345e-001
  7.2040000e-001  6.3562938e-001
  7.2050000e-001  6.5375996e-001
  7.2060000e-001  6.7152484e-001
  7.2070000e-001  6.8891389e-001
  7.2080000e-001  7.0591719e-001
  7.2090000e-001  7.2252500e-001
  7.2100000e-001  7.3872783e-001
  7.2110000e-001  7.5451641e-001
  7.2120000e-001  7.6988167e-001
  7.2130000e-001  7.8481482e-001
  7.2140000e-001  7.9930727e-001
  7.2150000e-001  8.1335069e-001
  7.2160000e-001  8.2693700e-001
  7.2170000e-001  8.4005837e-001
  7.2180000e-001  8.5270723e-001
  7.2190000e-001  8.6487628e-001
  7.2200000e-001  8.7655848e-001
  7.2210000e-001  8.8774707e-001
  7.2220000e-001  8.9843554e-001
  7.2230000e-001  9.0861770e-001
  7.2240000e-001  9.1828762e-001
  7.2250000e-001  9.2743964e-001
  7.2260000e-001  9.3606844e-001
  7.2270000e-001  9.4416894e-001
  7.2280000e-001  9.5173639e-001
  7.2290000e-001  9.5876633e-001
  7.2300000e-001  9.6525461e-001
  7.2310000e-001  9.7119737e-001
  7.2320000e-001  9.7659107e-001
  7.2330000e-001  9.8143247e-001
  7.2340000e-001  9.8571866e-001
  7.2350000e-001  9.8944702e-001
  7.2360000e-001  9.9261526e-001
  7.2370000e-001  9.9522141e-001
  7.2380000e-001  9.9726381e-001
  7.2390000e-001  9.9874112e-001
  7.2400000e-001  9.9965233e-001
  7.2410000e-001  9.9999674e-001
  7.2420000e-001  9.9977397e-001
  7.2430000e-001  9.9898397e-001
  7.2440000e-001  9.9762702e-001
  7.2450000e-001  9.9570371e-001
  7.2460000e-001  9.9321496e-001
  7.2470000e-001  9.9016200e-001
  7.2480000e-001  9.8654640e-001
  7.2490000e-001  9.8237004e-001
  7.2500000e-001  9.7763513e-001


==> data_mmv_dualpoly_XT.dat <==
  3.5000000e-001  1.0318999e-002
  3.5010000e-001  1.0865606e-002
  3.5020000e-001  1.1431951e-002
  3.5030000e-001  1.2016835e-002
  3.5040000e-001  1.2619005e-002
  3.5050000e-001  1.3237152e-002
  3.5060000e-001  1.3869923e-002
  3.5070000e-001  1.4515914e-002
  3.5080000e-001  1.5173682e-002
  3.5090000e-001  1.5841741e-002
  3.5100000e-001  1.6518573e-002
  3.5110000e-001  1.7202624e-002
  3.5120000e-001  1.7892315e-002
  3.5130000e-001  1.8586039e-002
  3.5140000e-001  1.9282170e-002
  3.5150000e-001  1.9979065e-002
  3.5160000e-001  2.0675069e-002
  3.5170000e-001  2.1368517e-002
  3.5180000e-001  2.2057740e-002
  3.5190000e-001  2.2741068e-002
  3.5200000e-001  2.3416837e-002
  3.5210000e-001  2.4083388e-002
  3.5220000e-001  2.4739077e-002
  3.5230000e-001  2.5382274e-002
  3.5240000e-001  2.6011372e-002
  3.5250000e-001  2.6624787e-002
  3.5260000e-001  2.7220965e-002
  3.5270000e-001  2.7798385e-002
  3.5280000e-001  2.8355562e-002
  3.5290000e-001  2.8891053e-002
  3.5300000e-001  2.9403458e-002
  3.5310000e-001  2.9891428e-002
  3.5320000e-001  3.0353664e-002
  3.5330000e-001  3.0788924e-002
  3.5340000e-001  3.1196024e-002
  3.5350000e-001  3.1573844e-002
  3.5360000e-001  3.1921328e-002
  3.5370000e-001  3.2237488e-002
  3.5380000e-001  3.2521410e-002
  3.5390000e-001  3.2772252e-002
  3.5400000e-001  3.2989250e-002
  3.5410000e-001  3.3171716e-002
  3.5420000e-001  3.3319047e-002
  3.5430000e-001  3.3430721e-002
  3.5440000e-001  3.3506300e-002
  3.5450000e-001  3.3545435e-002
  3.5460000e-001  3.3547863e-002
  3.5470000e-001  3.3513409e-002
  3.5480000e-001  3.3441990e-002
  3.5490000e-001  3.3333612e-002
  3.5500000e-001  3.3188373e-002
  3.5510000e-001  3.3006463e-002
  3.5520000e-001  3.2788160e-002
  3.5530000e-001  3.2533837e-002
  3.5540000e-001  3.2243957e-002
  3.5550000e-001  3.1919072e-002
  3.5560000e-001  3.1559824e-002
  3.5570000e-001  3.1166943e-002
  3.5580000e-001  3.0741247e-002
  3.5590000e-001  3.0283638e-002
  3.5600000e-001  2.9795102e-002
  3.5610000e-001  2.9276709e-002
  3.5620000e-001  2.8729605e-002
  3.5630000e-001  2.8155017e-002
  3.5640000e-001  2.7554242e-002
  3.5650000e-001  2.6928654e-002
  3.5660000e-001  2.6279693e-002
  3.5670000e-001  2.5608865e-002
  3.5680000e-001  2.4917738e-002
  3.5690000e-001  2.4207942e-002
  3.5700000e-001  2.3481158e-002
  3.5710000e-001  2.2739122e-002
  3.5720000e-001  2.1983616e-002
  3.5730000e-001  2.1216465e-002
  3.5740000e-001  2.0439536e-002
  3.5750000e-001  1.9654727e-002
  3.5760000e-001  1.8863969e-002
  3.5770000e-001  1.8069219e-002
  3.5780000e-001  1.7272455e-002
  3.5790000e-001  1.6475672e-002
  3.5800000e-001  1.5680874e-002
  3.5810000e-001  1.4890078e-002
  3.5820000e-001  1.4105297e-002
  3.5830000e-001  1.3328545e-002
  3.5840000e-001  1.2561828e-002
  3.5850000e-001  1.1807139e-002
  3.5860000e-001  1.1066453e-002
  3.5870000e-001  1.0341725e-002
  3.5880000e-001  9.6348804e-003
  3.5890000e-001  8.9478144e-003
  3.5900000e-001  8.2823849e-003
  3.5910000e-001  7.6404084e-003
  3.5920000e-001  7.0236558e-003
  3.5930000e-001  6.4338474e-003
  3.5940000e-001  5.8726485e-003
  3.5950000e-001  5.3416655e-003
  3.5960000e-001  4.8424411e-003
  3.5970000e-001  4.3764509e-003
  3.5980000e-001  3.9450990e-003
  3.5990000e-001  3.5497145e-003
  3.6000000e-001  3.1915478e-003
  3.6010000e-001  2.8717671e-003
  3.6020000e-001  2.5914555e-003
  3.6030000e-001  2.3516076e-003
  3.6040000e-001  2.1531270e-003
  3.6050000e-001  1.9968231e-003
  3.6060000e-001  1.8834095e-003
  3.6070000e-001  1.8135009e-003
  3.6080000e-001  1.7876120e-003
  3.6090000e-001  1.8061550e-003
  3.6100000e-001  1.8694386e-003
  3.6110000e-001  1.9776666e-003
  3.6120000e-001  2.1309369e-003
  3.6130000e-001  2.3292405e-003
  3.6140000e-001  2.5724616e-003
  3.6150000e-001  2.8603766e-003
  3.6160000e-001  3.1926546e-003
  3.6170000e-001  3.5688577e-003
  3.6180000e-001  3.9884412e-003
  3.6190000e-001  4.4507547e-003
  3.6200000e-001  4.9550428e-003
  3.6210000e-001  5.5004470e-003
  3.6220000e-001  6.0860064e-003
  3.6230000e-001  6.7106605e-003
  3.6240000e-001  7.3732503e-003
  3.6250000e-001  8.0725214e-003
  3.6260000e-001  8.8071261e-003
  3.6270000e-001  9.5756261e-003
  3.6280000e-001  1.0376496e-002
  3.6290000e-001  1.1208126e-002
  3.6300000e-001  1.2068827e-002
  3.6310000e-001  1.2956829e-002
  3.6320000e-001  1.3870294e-002
  3.6330000e-001  1.4807311e-002
  3.6340000e-001  1.5765905e-002
  3.6350000e-001  1.6744042e-002
  3.6360000e-001  1.7739631e-002
  3.6370000e-001  1.8750530e-002
  3.6380000e-001  1.9774550e-002
  3.6390000e-001  2.0809463e-002
  3.6400000e-001  2.1853002e-002
  3.6410000e-001  2.2902871e-002
  3.6420000e-001  2.3956747e-002
  3.6430000e-001  2.5012290e-002
  3.6440000e-001  2.6067142e-002
  3.6450000e-001  2.7118938e-002
  3.6460000e-001  2.8165307e-002
  3.6470000e-001  2.9203884e-002
  3.6480000e-001  3.0232309e-002
  3.6490000e-001  3.1248237e-002
  3.6500000e-001  3.2249341e-002
  3.6510000e-001  3.3233319e-002
  3.6520000e-001  3.4197900e-002
  3.6530000e-001  3.5140849e-002
  3.6540000e-001  3.6059971e-002
  3.6550000e-001  3.6953121e-002
  3.6560000e-001  3.7818202e-002
  3.6570000e-001  3.8653177e-002
  3.6580000e-001  3.9456071e-002
  3.6590000e-001  4.0224977e-002
  3.6600000e-001  4.0958059e-002
  3.6610000e-001  4.1653558e-002
  3.6620000e-001  4.2309799e-002
  3.6630000e-001  4.2925189e-002
  3.6640000e-001  4.3498228e-002
  3.6650000e-001  4.4027510e-002
  3.6660000e-001  4.4511724e-002
  3.6670000e-001  4.4949662e-002
  3.6680000e-001  4.5340222e-002
  3.6690000e-001  4.5682408e-002
  3.6700000e-001  4.5975334e-002
  3.6710000e-001  4.6218228e-002
  3.6720000e-001  4.6410433e-002
  3.6730000e-001  4.6551411e-002
  3.6740000e-001  4.6640740e-002
  3.6750000e-001  4.6678122e-002
  3.6760000e-001  4.6663379e-002
  3.6770000e-001  4.6596456e-002
  3.6780000e-001  4.6477424e-002
  3.6790000e-001  4.6306474e-002
  3.6800000e-001  4.6083924e-002
  3.6810000e-001  4.5810214e-002
  3.6820000e-001  4.5485909e-002
  3.6830000e-001  4.5111696e-002
  3.6840000e-001  4.4688380e-002
  3.6850000e-001  4.4216891e-002
  3.6860000e-001  4.3698274e-002
  3.6870000e-001  4.3133691e-002
  3.6880000e-001  4.2524418e-002
  3.6890000e-001  4.1871842e-002
  3.6900000e-001  4.1177459e-002
  3.6910000e-001  4.0442870e-002
  3.6920000e-001  3.9669779e-002
  3.6930000e-001  3.8859987e-002
  3.6940000e-001  3.8015390e-002
  3.6950000e-001  3.7137976e-002
  3.6960000e-001  3.6229816e-002
  3.6970000e-001  3.5293067e-002
  3.6980000e-001  3.4329958e-002
  3.6990000e-001  3.3342794e-002
  3.7000000e-001  3.2333942e-002
  3.7010000e-001  3.1305836e-002
  3.7020000e-001  3.0260960e-002
  3.7030000e-001  2.9201851e-002
  3.7040000e-001  2.8131092e-002
  3.7050000e-001  2.7051299e-002
  3.7060000e-001  2.5965126e-002
  3.7070000e-001  2.4875250e-002
  3.7080000e-001  2.3784367e-002
  3.7090000e-001  2.2695188e-002
  3.7100000e-001  2.1610432e-002
  3.7110000e-001  2.0532817e-002
  3.7120000e-001  1.9465055e-002
  3.7130000e-001  1.8409847e-002
  3.7140000e-001  1.7369875e-002
  3.7150000e-001  1.6347794e-002
  3.7160000e-001  1.5346230e-002
  3.7170000e-001  1.4367770e-002
  3.7180000e-001  1.3414957e-002
  3.7190000e-001  1.2490282e-002
  3.7200000e-001  1.1596181e-002
  3.7210000e-001  1.0735027e-002
  3.7220000e-001  9.9091240e-003
  3.7230000e-001  9.1207025e-003
  3.7240000e-001  8.3719123e-003
  3.7250000e-001  7.6648183e-003
  3.7260000e-001  7.0013945e-003
  3.7270000e-001  6.3835193e-003
  3.7280000e-001  5.8129708e-003
  3.7290000e-001  5.2914216e-003
  3.7300000e-001  4.8204349e-003
  3.7310000e-001  4.4014599e-003
  3.7320000e-001  4.0358285e-003
  3.7330000e-001  3.7247510e-003
  3.7340000e-001  3.4693129e-003
  3.7350000e-001  3.2704722e-003
  3.7360000e-001  3.1290559e-003
  3.7370000e-001  3.0457582e-003
  3.7380000e-001  3.0211377e-003
  3.7390000e-001  3.0556160e-003
  3.7400000e-001  3.1494757e-003
  3.7410000e-001  3.3028594e-003
  3.7420000e-001  3.5157688e-003
  3.7430000e-001  3.7880637e-003
  3.7440000e-001  4.1194626e-003
  3.7450000e-001  4.5095417e-003
  3.7460000e-001  4.9577362e-003
  3.7470000e-001  5.4633405e-003
  3.7480000e-001  6.0255095e-003
  3.7490000e-001  6.6432602e-003
  3.7500000e-001  7.3154730e-003
  3.7510000e-001  8.0408941e-003
  3.7520000e-001  8.8181380e-003
  3.7530000e-001  9.6456900e-003
  3.7540000e-001  1.0521909e-002
  3.7550000e-001  1.1445033e-002
  3.7560000e-001  1.2413177e-002
  3.7570000e-001  1.3424346e-002
  3.7580000e-001  1.4476431e-002
  3.7590000e-001  1.5567218e-002
  3.7600000e-001  1.6694390e-002
  3.7610000e-001  1.7855535e-002
  3.7620000e-001  1.9048151e-002
  3.7630000e-001  2.0269650e-002
  3.7640000e-001  2.1517362e-002
  3.7650000e-001  2.2788546e-002
  3.7660000e-001  2.4080393e-002
  3.7670000e-001  2.5390034e-002
  3.7680000e-001  2.6714543e-002
  3.7690000e-001  2.8050948e-002
  3.7700000e-001  2.9396238e-002
  3.7710000e-001  3.0747364e-002
  3.7720000e-001  3.2101254e-002
  3.7730000e-001  3.3454816e-002
  3.7740000e-001  3.4804943e-002
  3.7750000e-001  3.6148528e-002
  3.7760000e-001  3.7482463e-002
  3.7770000e-001  3.8803651e-002
  3.7780000e-001  4.0109013e-002
  3.7790000e-001  4.1395495e-002
  3.7800000e-001  4.2660075e-002
  3.7810000e-001  4.3899771e-002
  3.7820000e-001  4.5111649e-002
  3.7830000e-001  4.6292827e-002
  3.7840000e-001  4.7440487e-002
  3.7850000e-001  4.8551878e-002
  3.7860000e-001  4.9624326e-002
  3.7870000e-001  5.0655238e-002
  3.7880000e-001  5.1642110e-002
  3.7890000e-001  5.2582533e-002
  3.7900000e-001  5.3474201e-002
  3.7910000e-001  5.4314914e-002
  3.7920000e-001  5.5102586e-002
  3.7930000e-001  5.5835251e-002
  3.7940000e-001  5.6511064e-002
  3.7950000e-001  5.7128314e-002
  3.7960000e-001  5.7685420e-002
  3.7970000e-001  5.8180942e-002
  3.7980000e-001  5.8613582e-002
  3.7990000e-001  5.8982189e-002
  3.8000000e-001  5.9285761e-002
  3.8010000e-001  5.9523450e-002
  3.8020000e-001  5.9694566e-002
  3.8030000e-001  5.9798574e-002
  3.8040000e-001  5.9835104e-002
  3.8050000e-001  5.9803946e-002
  3.8060000e-001  5.9705055e-002
  3.8070000e-001  5.9538550e-002
  3.8080000e-001  5.9304718e-002
  3.8090000e-001  5.9004010e-002
  3.8100000e-001  5.8637044e-002
  3.8110000e-001  5.8204602e-002
  3.8120000e-001  5.7707633e-002
  3.8130000e-001  5.7147247e-002
  3.8140000e-001  5.6524715e-002
  3.8150000e-001  5.5841469e-002
  3.8160000e-001  5.5099098e-002
  3.8170000e-001  5.4299344e-002
  3.8180000e-001  5.3444101e-002
  3.8190000e-001  5.2535408e-002
  3.8200000e-001  5.1575451e-002
  3.8210000e-001  5.0566550e-002
  3.8220000e-001  4.9511165e-002
  3.8230000e-001  4.8411882e-002
  3.8240000e-001  4.7271410e-002
  3.8250000e-001  4.6092578e-002
  3.8260000e-001  4.4878329e-002
  3.8270000e-001  4.3631708e-002
  3.8280000e-001  4.2355862e-002
  3.8290000e-001  4.1054032e-002
  3.8300000e-001  3.9729541e-002
  3.8310000e-001  3.8385793e-002
  3.8320000e-001  3.7026262e-002
  3.8330000e-001  3.5654485e-002
  3.8340000e-001  3.4274053e-002
  3.8350000e-001  3.2888605e-002
  3.8360000e-001  3.1501820e-002
  3.8370000e-001  3.0117403e-002
  3.8380000e-001  2.8739085e-002
  3.8390000e-001  2.7370606e-002
  3.8400000e-001  2.6015714e-002
  3.8410000e-001  2.4678150e-002
  3.8420000e-001  2.3361641e-002
  3.8430000e-001  2.2069894e-002
  3.8440000e-001  2.0806582e-002
  3.8450000e-001  1.9575340e-002
  3.8460000e-001  1.8379753e-002
  3.8470000e-001  1.7223349e-002
  3.8480000e-001  1.6109588e-002
  3.8490000e-001  1.5041857e-002
  3.8500000e-001  1.4023458e-002
  3.8510000e-001  1.3057602e-002
  3.8520000e-001  1.2147399e-002
  3.8530000e-001  1.1295850e-002
  3.8540000e-001  1.0505844e-002
  3.8550000e-001  9.7801411e-003
  3.8560000e-001  9.1213747e-003
  3.8570000e-001  8.5320380e-003
  3.8580000e-001  8.0144797e-003
  3.8590000e-001  7.5708971e-003
  3.8600000e-001  7.2033297e-003
  3.8610000e-001  6.9136531e-003
  3.8620000e-001  6.7035736e-003
  3.8630000e-001  6.5746229e-003
  3.8640000e-001  6.5281532e-003
  3.8650000e-001  6.5653324e-003
  3.8660000e-001  6.6871404e-003
  3.8670000e-001  6.8943650e-003
  3.8680000e-001  7.1875989e-003
  3.8690000e-001  7.5672364e-003
  3.8700000e-001  8.0334711e-003
  3.8710000e-001  8.5862942e-003
  3.8720000e-001  9.2254923e-003
  3.8730000e-001  9.9506466e-003
  3.8740000e-001  1.0761132e-002
  3.8750000e-001  1.1656119e-002
  3.8760000e-001  1.2634568e-002
  3.8770000e-001  1.3695238e-002
  3.8780000e-001  1.4836683e-002
  3.8790000e-001  1.6057253e-002
  3.8800000e-001  1.7355099e-002
  3.8810000e-001  1.8728174e-002
  3.8820000e-001  2.0174237e-002
  3.8830000e-001  2.1690855e-002
  3.8840000e-001  2.3275410e-002
  3.8850000e-001  2.4925100e-002
  3.8860000e-001  2.6636945e-002
  3.8870000e-001  2.8407794e-002
  3.8880000e-001  3.0234330e-002
  3.8890000e-001  3.2113074e-002
  3.8900000e-001  3.4040395e-002
  3.8910000e-001  3.6012517e-002
  3.8920000e-001  3.8025521e-002
  3.8930000e-001  4.0075361e-002
  3.8940000e-001  4.2157867e-002
  3.8950000e-001  4.4268752e-002
  3.8960000e-001  4.6403628e-002
  3.8970000e-001  4.8558007e-002
  3.8980000e-001  5.0727315e-002
  3.8990000e-001  5.2906902e-002
  3.9000000e-001  5.5092052e-002
  3.9010000e-001  5.7277989e-002
  3.9020000e-001  5.9459893e-002
  3.9030000e-001  6.1632908e-002
  3.9040000e-001  6.3792154e-002
  3.9050000e-001  6.5932737e-002
  3.9060000e-001  6.8049760e-002
  3.9070000e-001  7.0138337e-002
  3.9080000e-001  7.2193601e-002
  3.9090000e-001  7.4210715e-002
  3.9100000e-001  7.6184890e-002
  3.9110000e-001  7.8111388e-002
  3.9120000e-001  7.9985539e-002
  3.9130000e-001  8.1802752e-002
  3.9140000e-001  8.3558523e-002
  3.9150000e-001  8.5248452e-002
  3.9160000e-001  8.6868249e-002
  3.9170000e-001  8.8413748e-002
  3.9180000e-001  8.9880919e-002
  3.9190000e-001  9.1265876e-002
  3.9200000e-001  9.2564889e-002
  3.9210000e-001  9.3774395e-002
  3.9220000e-001  9.4891008e-002
  3.9230000e-001  9.5911529e-002
  3.9240000e-001  9.6832955e-002
  3.9250000e-001  9.7652490e-002
  3.9260000e-001  9.8367552e-002
  3.9270000e-001  9.8975784e-002
  3.9280000e-001  9.9475059e-002
  3.9290000e-001  9.9863493e-002
  3.9300000e-001  1.0013945e-001
  3.9310000e-001  1.0030154e-001
  3.9320000e-001  1.0034865e-001
  3.9330000e-001  1.0027992e-001
  3.9340000e-001  1.0009478e-001
  3.9350000e-001  9.9792922e-002
  3.9360000e-001  9.9374331e-002
  3.9370000e-001  9.8839278e-002
  3.9380000e-001  9.8188327e-002
  3.9390000e-001  9.7422337e-002
  3.9400000e-001  9.6542464e-002
  3.9410000e-001  9.5550164e-002
  3.9420000e-001  9.4447195e-002
  3.9430000e-001  9.3235617e-002
  3.9440000e-001  9.1917793e-002
  3.9450000e-001  9.0496389e-002
  3.9460000e-001  8.8974373e-002
  3.9470000e-001  8.7355013e-002
  3.9480000e-001  8.5641876e-002
  3.9490000e-001  8.3838825e-002
  3.9500000e-001  8.1950016e-002
  3.9510000e-001  7.9979894e-002
  3.9520000e-001  7.7933191e-002
  3.9530000e-001  7.5814915e-002
  3.9540000e-001  7.3630352e-002
  3.9550000e-001  7.1385056e-002
  3.9560000e-001  6.9084840e-002
  3.9570000e-001  6.6735776e-002
  3.9580000e-001  6.4344180e-002
  3.9590000e-001  6.1916608e-002
  3.9600000e-001  5.9459845e-002
  3.9610000e-001  5.6980898e-002
  3.9620000e-001  5.4486983e-002
  3.9630000e-001  5.1985518e-002
  3.9640000e-001  4.9484111e-002
  3.9650000e-001  4.6990548e-002
  3.9660000e-001  4.4512781e-002
  3.9670000e-001  4.2058918e-002
  3.9680000e-001  3.9637209e-002
  3.9690000e-001  3.7256034e-002
  3.9700000e-001  3.4923889e-002
  3.9710000e-001  3.2649373e-002
  3.9720000e-001  3.0441173e-002
  3.9730000e-001  2.8308052e-002
  3.9740000e-001  2.6258833e-002
  3.9750000e-001  2.4302385e-002
  3.9760000e-001  2.2447606e-002
  3.9770000e-001  2.0703413e-002
  3.9780000e-001  1.9078722e-002
  3.9790000e-001  1.7582432e-002
  3.9800000e-001  1.6223414e-002
  3.9810000e-001  1.5010493e-002
  3.9820000e-001  1.3952432e-002
  3.9830000e-001  1.3057916e-002
  3.9840000e-001  1.2335537e-002
  3.9850000e-001  1.1793778e-002
  3.9860000e-001  1.1441000e-002
  3.9870000e-001  1.1285420e-002
  3.9880000e-001  1.1335102e-002
  3.9890000e-001  1.1597939e-002
  3.9900000e-001  1.2081636e-002
  3.9910000e-001  1.2793700e-002
  3.9920000e-001  1.3741419e-002
  3.9930000e-001  1.4931851e-002
  3.9940000e-001  1.6371811e-002
  3.9950000e-001  1.8067852e-002
  3.9960000e-001  2.0026257e-002
  3.9970000e-001  2.2253021e-002
  3.9980000e-001  2.4753841e-002
  3.9990000e-001  2.7534099e-002
  4.0000000e-001  3.0598858e-002
  4.0010000e-001  3.3952840e-002
  4.0020000e-001  3.7600422e-002
  4.0030000e-001  4.1545621e-002
  4.0040000e-001  4.5792088e-002
  4.0050000e-001  5.0343091e-002
  4.0060000e-001  5.5201513e-002
  4.0070000e-001  6.0369839e-002
  4.0080000e-001  6.5850147e-002
  4.0090000e-001  7.1644103e-002
  4.0100000e-001  7.7752953e-002
  4.0110000e-001  8.4177515e-002
  4.0120000e-001  9.0918176e-002
  4.0130000e-001  9.7974882e-002
  4.0140000e-001  1.0534714e-001
  4.0150000e-001  1.1303400e-001
  4.0160000e-001  1.2103409e-001
  4.0170000e-001  1.2934554e-001
  4.0180000e-001  1.3796606e-001
  4.0190000e-001  1.4689290e-001
  4.0200000e-001  1.5612285e-001
  4.0210000e-001  1.6565223e-001
  4.0220000e-001  1.7547691e-001
  4.0230000e-001  1.8559233e-001
  4.0240000e-001  1.9599345e-001
  4.0250000e-001  2.0667479e-001
  4.0260000e-001  2.1763041e-001
  4.0270000e-001  2.2885396e-001
  4.0280000e-001  2.4033863e-001
  4.0290000e-001  2.5207717e-001
  4.0300000e-001  2.6406194e-001
  4.0310000e-001  2.7628485e-001
  4.0320000e-001  2.8873741e-001
  4.0330000e-001  3.0141073e-001
  4.0340000e-001  3.1429553e-001
  4.0350000e-001  3.2738214e-001
  4.0360000e-001  3.4066051e-001
  4.0370000e-001  3.5412024e-001
  4.0380000e-001  3.6775058e-001
  4.0390000e-001  3.8154042e-001
  4.0400000e-001  3.9547835e-001
  4.0410000e-001  4.0955262e-001
  4.0420000e-001  4.2375120e-001
  4.0430000e-001  4.3806176e-001
  4.0440000e-001  4.5247170e-001
  4.0450000e-001  4.6696816e-001
  4.0460000e-001  4.8153805e-001
  4.0470000e-001  4.9616805e-001
  4.0480000e-001  5.1084460e-001
  4.0490000e-001  5.2555400e-001
  4.0500000e-001  5.4028232e-001
  4.0510000e-001  5.5501550e-001
  4.0520000e-001  5.6973933e-001
  4.0530000e-001  5.8443949e-001
  4.0540000e-001  5.9910152e-001
  4.0550000e-001  6.1371090e-001
  4.0560000e-001  6.2825303e-001
  4.0570000e-001  6.4271326e-001
  4.0580000e-001  6.5707690e-001
  4.0590000e-001  6.7132927e-001
  4.0600000e-001  6.8545567e-001
  4.0610000e-001  6.9944143e-001
  4.0620000e-001  7.1327193e-001
  4.0630000e-001  7.2693261e-001
  4.0640000e-001  7.4040899e-001
  4.0650000e-001  7.5368669e-001
  4.0660000e-001  7.6675145e-001
  4.0670000e-001  7.7958914e-001
  4.0680000e-001  7.9218581e-001
  4.0690000e-001  8.0452767e-001
  4.0700000e-001  8.1660112e-001
  4.0710000e-001  8.2839278e-001
  4.0720000e-001  8.3988950e-001
  4.0730000e-001  8.5107838e-001
  4.0740000e-001  8.6194678e-001
  4.0750000e-001  8.7248233e-001
  4.0760000e-001  8.8267300e-001
  4.0770000e-001  8.9250704e-001
  4.0780000e-001  9.0197304e-001
  4.0790000e-001  9.1105995e-001
  4.0800000e-001  9.1975706e-001
  4.0810000e-001  9.2805407e-001
  4.0820000e-001  9.3594106e-001
  4.0830000e-001  9.4340849e-001
  4.0840000e-001  9.5044729e-001
  4.0850000e-001  9.5704878e-001
  4.0860000e-001  9.6320476e-001
  4.0870000e-001  9.6890745e-001
  4.0880000e-001  9.7414958e-001
  4.0890000e-001  9.7892434e-001
  4.0900000e-001  9.8322540e-001
  4.0910000e-001  9.8704694e-001
  4.0920000e-001  9.9038367e-001
  4.0930000e-001  9.9323078e-001
  4.0940000e-001  9.9558402e-001
  4.0950000e-001  9.9743963e-001
  4.0960000e-001  9.9879444e-001
  4.0970000e-001  9.9964579e-001
  4.0980000e-001  9.9999158e-001
  4.0990000e-001  9.9983025e-001
  4.1000000e-001  9.9916083e-001
  4.1010000e-001  9.9798288e-001
  4.1020000e-001  9.9629654e-001
  4.1030000e-001  9.9410252e-001
  4.1040000e-001  9.9140206e-001
  4.1050000e-001  9.8819702e-001
  4.1060000e-001  9.8448978e-001
  4.1070000e-001  9.8028331e-001
  4.1080000e-001  9.7558114e-001
  4.1090000e-001  9.7038736e-001
  4.1100000e-001  9.6470661e-001
  4.1110000e-001  9.5854408e-001
  4.1120000e-001  9.5190553e-001
  4.1130000e-001  9.4479725e-001
  4.1140000e-001  9.3722606e-001
  4.1150000e-001  9.2919933e-001
  4.1160000e-001  9.2072494e-001
  4.1170000e-001  9.1181129e-001
  4.1180000e-001  9.0246730e-001
  4.1190000e-001  8.9270236e-001
  4.1200000e-001  8.8252638e-001
  4.1210000e-001  8.7194972e-001
  4.1220000e-001  8.6098324e-001
  4.1230000e-001  8.4963823e-001
  4.1240000e-001  8.3792644e-001
  4.1250000e-001  8.2586004e-001
  4.1260000e-001  8.1345163e-001
  4.1270000e-001  8.0071420e-001
  4.1280000e-001  7.8766114e-001
  4.1290000e-001  7.7430623e-001
  4.1300000e-001  7.6066358e-001
  4.1310000e-001  7.4674768e-001
  4.1320000e-001  7.3257331e-001
  4.1330000e-001  7.1815561e-001
  4.1340000e-001  7.0350997e-001
  4.1350000e-001  6.8865210e-001
  4.1360000e-001  6.7359795e-001
  4.1370000e-001  6.5836372e-001
  4.1380000e-001  6.4296582e-001
  4.1390000e-001  6.2742090e-001
  4.1400000e-001  6.1174578e-001
  4.1410000e-001  5.9595744e-001
  4.1420000e-001  5.8007303e-001
  4.1430000e-001  5.6410982e-001
  4.1440000e-001  5.4808521e-001
  4.1450000e-001  5.3201668e-001
  4.1460000e-001  5.1592177e-001
  4.1470000e-001  4.9981809e-001
  4.1480000e-001  4.8372329e-001
  4.1490000e-001  4.6765502e-001
  4.1500000e-001  4.5163092e-001
  4.1510000e-001  4.3566861e-001
  4.1520000e-001  4.1978567e-001
  4.1530000e-001  4.0399960e-001
  4.1540000e-001  3.8832783e-001
  4.1550000e-001  3.7278765e-001
  4.1560000e-001  3.5739627e-001
  4.1570000e-001  3.4217072e-001
  4.1580000e-001  3.2712787e-001
  4.1590000e-001  3.1228441e-001
  4.1600000e-001  2.9765683e-001
  4.1610000e-001  2.8326138e-001
  4.1620000e-001  2.6911410e-001
  4.1630000e-001  2.5523074e-001
  4.1640000e-001  2.4162677e-001
  4.1650000e-001  2.2831739e-001
  4.1660000e-001  2.1531746e-001
  4.1670000e-001  2.0264153e-001
  4.1680000e-001  1.9030378e-001
  4.1690000e-001  1.7831804e-001
  4.1700000e-001  1.6669777e-001
  4.1710000e-001  1.5545600e-001
  4.1720000e-001  1.4460538e-001
  4.1730000e-001  1.3415813e-001
  4.1740000e-001  1.2412600e-001
  4.1750000e-001  1.1452033e-001
  4.1760000e-001  1.0535196e-001
  4.1770000e-001  9.6631251e-002
  4.1780000e-001  8.8368092e-002
  4.1790000e-001  8.0571850e-002
  4.1800000e-001  7.3251381e-002
  4.1810000e-001  6.6415015e-002
  4.1820000e-001  6.0070544e-002
  4.1830000e-001  5.4225217e-002
  4.1840000e-001  4.8885726e-002
  4.1850000e-001  4.4058202e-002
  4.1860000e-001  3.9748205e-002
  4.1870000e-001  3.5960717e-002
  4.1880000e-001  3.2700138e-002
  4.1890000e-001  2.9970278e-002
  4.1900000e-001  2.7774355e-002
  4.1910000e-001  2.6114987e-002
  4.1920000e-001  2.4994191e-002
  4.1930000e-001  2.4413379e-002
  4.1940000e-001  2.4373358e-002
  4.1950000e-001  2.4874325e-002
  4.1960000e-001  2.5915869e-002
  4.1970000e-001  2.7496970e-002
  4.1980000e-001  2.9615999e-002
  4.1990000e-001  3.2270722e-002
  4.2000000e-001  3.5458298e-002
  4.2010000e-001  3.9175284e-002
  4.2020000e-001  4.3417638e-002
  4.2030000e-001  4.8180726e-002
  4.2040000e-001  5.3459321e-002
  4.2050000e-001  5.9247613e-002
  4.2060000e-001  6.5539214e-002
  4.2070000e-001  7.2327166e-002
  4.2080000e-001  7.9603945e-002
  4.2090000e-001  8.7361474e-002
  4.2100000e-001  9.5591129e-002
  4.2110000e-001  1.0428375e-001
  4.2120000e-001  1.1342965e-001
  4.2130000e-001  1.2301862e-001
  4.2140000e-001  1.3303996e-001
  4.2150000e-001  1.4348247e-001
  4.2160000e-001  1.5433447e-001
  4.2170000e-001  1.6558382e-001
  4.2180000e-001  1.7721791e-001
  4.2190000e-001  1.8922372e-001
  4.2200000e-001  2.0158778e-001
  4.2210000e-001  2.1429623e-001
  4.2220000e-001  2.2733482e-001
  4.2230000e-001  2.4068891e-001
  4.2240000e-001  2.5434352e-001
  4.2250000e-001  2.6828331e-001
  4.2260000e-001  2.8249263e-001
  4.2270000e-001  2.9695552e-001
  4.2280000e-001  3.1165575e-001
  4.2290000e-001  3.2657680e-001
  4.2300000e-001  3.4170191e-001
  4.2310000e-001  3.5701410e-001
  4.2320000e-001  3.7249619e-001
  4.2330000e-001  3.8813078e-001
  4.2340000e-001  4.0390034e-001
  4.2350000e-001  4.1978717e-001
  4.2360000e-001  4.3577345e-001
  4.2370000e-001  4.5184127e-001
  4.2380000e-001  4.6797263e-001
  4.2390000e-001  4.8414946e-001
  4.2400000e-001  5.0035365e-001
  4.2410000e-001  5.1656710e-001
  4.2420000e-001  5.3277169e-001
  4.2430000e-001  5.4894932e-001
  4.2440000e-001  5.6508196e-001
  4.2450000e-001  5.8115164e-001
  4.2460000e-001  5.9714047e-001
  4.2470000e-001  6.1303071e-001
  4.2480000e-001  6.2880470e-001
  4.2490000e-001  6.4444499e-001
  4.2500000e-001  6.5993428e-001
  4.2510000e-001  6.7525546e-001
  4.2520000e-001  6.9039166e-001
  4.2530000e-001  7.0532625e-001
  4.2540000e-001  7.2004285e-001
  4.2550000e-001  7.3452536e-001
  4.2560000e-001  7.4875799e-001
  4.2570000e-001  7.6272526e-001
  4.2580000e-001  7.7641204e-001
  4.2590000e-001  7.8980355e-001
  4.2600000e-001  8.0288539e-001
  4.2610000e-001  8.1564356e-001
  4.2620000e-001  8.2806445e-001
  4.2630000e-001  8.4013489e-001
  4.2640000e-001  8.5184218e-001
  4.2650000e-001  8.6317403e-001
  4.2660000e-001  8.7411867e-001
  4.2670000e-001  8.8466480e-001
  4.2680000e-001  8.9480162e-001
  4.2690000e-001  9.0451886e-001
  4.2700000e-001  9.1380678e-001
  4.2710000e-001  9.2265616e-001
  4.2720000e-001  9.3105837e-001
  4.2730000e-001  9.3900532e-001
  4.2740000e-001  9.4648950e-001
  4.2750000e-001  9.5350399e-001
  4.2760000e-001  9.6004245e-001
  4.2770000e-001  9.6609917e-001
  4.2780000e-001  9.7166900e-001
  4.2790000e-001  9.7674745e-001
  4.2800000e-001  9.8133064e-001
  4.2810000e-001  9.8541528e-001
  4.2820000e-001  9.8899875e-001
  4.2830000e-001  9.9207904e-001
  4.2840000e-001  9.9465479e-001
  4.2850000e-001  9.9672525e-001
  4.2860000e-001  9.9829032e-001
  4.2870000e-001  9.9935055e-001
  4.2880000e-001  9.9990709e-001
  4.2890000e-001  9.9996176e-001
  4.2900000e-001  9.9951699e-001
  4.2910000e-001  9.9857584e-001
  4.2920000e-001  9.9714198e-001
  4.2930000e-001  9.9521972e-001
  4.2940000e-001  9.9281396e-001
  4.2950000e-001  9.8993023e-001
  4.2960000e-001  9.8657462e-001
  4.2970000e-001  9.8275385e-001
  4.2980000e-001  9.7847518e-001
  4.2990000e-001  9.7374646e-001
  4.3000000e-001  9.6857611e-001
  4.3010000e-001  9.6297307e-001
  4.3020000e-001  9.5694682e-001
  4.3030000e-001  9.5050739e-001
  4.3040000e-001  9.4366528e-001
  4.3050000e-001  9.3643151e-001
  4.3060000e-001  9.2881757e-001
  4.3070000e-001  9.2083541e-001
  4.3080000e-001  9.1249744e-001
  4.3090000e-001  9.0381648e-001
  4.3100000e-001  8.9480579e-001
  4.3110000e-001  8.8547899e-001
  4.3120000e-001  8.7585011e-001
  4.3130000e-001  8.6593353e-001
  4.3140000e-001  8.5574394e-001
  4.3150000e-001  8.4529640e-001
  4.3160000e-001  8.3460621e-001
  4.3170000e-001  8.2368899e-001
  4.3180000e-001  8.1256061e-001
  4.3190000e-001  8.0123714e-001
  4.3200000e-001  7.8973491e-001
  4.3210000e-001  7.7807042e-001
  4.3220000e-001  7.6626032e-001
  4.3230000e-001  7.5432144e-001
  4.3240000e-001  7.4227070e-001
  4.3250000e-001  7.3012516e-001
  4.3260000e-001  7.1790191e-001
  4.3270000e-001  7.0561813e-001
  4.3280000e-001  6.9329102e-001
  4.3290000e-001  6.8093778e-001
  4.3300000e-001  6.6857561e-001
  4.3310000e-001  6.5622167e-001
  4.3320000e-001  6.4389303e-001
  4.3330000e-001  6.3160672e-001
  4.3340000e-001  6.1937962e-001
  4.3350000e-001  6.0722853e-001
  4.3360000e-001  5.9517004e-001
  4.3370000e-001  5.8322062e-001
  4.3380000e-001  5.7139651e-001
  4.3390000e-001  5.5971374e-001
  4.3400000e-001  5.4818811e-001
  4.3410000e-001  5.3683515e-001
  4.3420000e-001  5.2567011e-001
  4.3430000e-001  5.1470796e-001
  4.3440000e-001  5.0396332e-001
  4.3450000e-001  4.9345050e-001
  4.3460000e-001  4.8318342e-001
  4.3470000e-001  4.7317566e-001
  4.3480000e-001  4.6344038e-001
  4.3490000e-001  4.5399036e-001
  4.3500000e-001  4.4483791e-001
  4.3510000e-001  4.3599495e-001
  4.3520000e-001  4.2747289e-001
  4.3530000e-001  4.1928272e-001
  4.3540000e-001  4.1143491e-001
  4.3550000e-001  4.0393945e-001
  4.3560000e-001  3.9680581e-001
  4.3570000e-001  3.9004294e-001
  4.3580000e-001  3.8365927e-001
  4.3590000e-001  3.7766268e-001
  4.3600000e-001  3.7206051e-001
  4.3610000e-001  3.6685951e-001
  4.3620000e-001  3.6206590e-001
  4.3630000e-001  3.5768531e-001
  4.3640000e-001  3.5372279e-001
  4.3650000e-001  3.5018281e-001
  4.3660000e-001  3.4706926e-001
  4.3670000e-001  3.4438542e-001
  4.3680000e-001  3.4213401e-001
  4.3690000e-001  3.4031711e-001
  4.3700000e-001  3.3893624e-001
  4.3710000e-001  3.3799231e-001
  4.3720000e-001  3.3748564e-001
  4.3730000e-001  3.3741596e-001
  4.3740000e-001  3.3778240e-001
  4.3750000e-001  3.3858352e-001
  4.3760000e-001  3.3981728e-001
  4.3770000e-001  3.4148108e-001
  4.3780000e-001  3.4357174e-001
  4.3790000e-001  3.4608553e-001
  4.3800000e-001  3.4901813e-001
  4.3810000e-001  3.5236472e-001
  4.3820000e-001  3.5611991e-001
  4.3830000e-001  3.6027779e-001
  4.3840000e-001  3.6483192e-001
  4.3850000e-001  3.6977538e-001
  4.3860000e-001  3.7510074e-001
  4.3870000e-001  3.8080009e-001
  4.3880000e-001  3.8686504e-001
  4.3890000e-001  3.9328677e-001
  4.3900000e-001  4.0005600e-001
  4.3910000e-001  4.0716302e-001
  4.3920000e-001  4.1459774e-001
  4.3930000e-001  4.2234966e-001
  4.3940000e-001  4.3040788e-001
  4.3950000e-001  4.3876119e-001
  4.3960000e-001  4.4739799e-001
  4.3970000e-001  4.5630640e-001
  4.3980000e-001  4.6547419e-001
  4.3990000e-001  4.7488887e-001
  4.4000000e-001  4.8453769e-001
  4.4010000e-001  4.9440763e-001
  4.4020000e-001  5.0448545e-001
  4.4030000e-001  5.1475770e-001
  4.4040000e-001  5.2521075e-001
  4.4050000e-001  5.3583079e-001
  4.4060000e-001  5.4660385e-001
  4.4070000e-001  5.5751587e-001
  4.4080000e-001  5.6855265e-001
  4.4090000e-001  5.7969990e-001
  4.4100000e-001  5.9094329e-001
  4.4110000e-001  6.0226841e-001
  4.4120000e-001  6.1366086e-001
  4.4130000e-001  6.2510620e-001
  4.4140000e-001  6.3659004e-001
  4.4150000e-001  6.4809798e-001
  4.4160000e-001  6.5961572e-001
  4.4170000e-001  6.7112901e-001
  4.4180000e-001  6.8262369e-001
  4.4190000e-001  6.9408572e-001
  4.4200000e-001  7.0550120e-001
  4.4210000e-001  7.1685637e-001
  4.4220000e-001  7.2813764e-001
  4.4230000e-001  7.3933160e-001
  4.4240000e-001  7.5042505e-001
  4.4250000e-001  7.6140501e-001
  4.4260000e-001  7.7225875e-001
  4.4270000e-001  7.8297377e-001
  4.4280000e-001  7.9353785e-001
  4.4290000e-001  8.0393906e-001
  4.4300000e-001  8.1416576e-001
  4.4310000e-001  8.2420662e-001
  4.4320000e-001  8.3405064e-001
  4.4330000e-001  8.4368717e-001
  4.4340000e-001  8.5310589e-001
  4.4350000e-001  8.6229686e-001
  4.4360000e-001  8.7125051e-001
  4.4370000e-001  8.7995764e-001
  4.4380000e-001  8.8840948e-001
  4.4390000e-001  8.9659762e-001
  4.4400000e-001  9.0451408e-001
  4.4410000e-001  9.1215132e-001
  4.4420000e-001  9.1950219e-001
  4.4430000e-001  9.2656000e-001
  4.4440000e-001  9.3331849e-001
  4.4450000e-001  9.3977185e-001
  4.4460000e-001  9.4591469e-001
  4.4470000e-001  9.5174212e-001
  4.4480000e-001  9.5724966e-001
  4.4490000e-001  9.6243331e-001
  4.4500000e-001  9.6728954e-001
  4.4510000e-001  9.7181525e-001
  4.4520000e-001  9.7600782e-001
  4.4530000e-001  9.7986509e-001
  4.4540000e-001  9.8338535e-001
  4.4550000e-001  9.8656735e-001
  4.4560000e-001  9.8941030e-001
  4.4570000e-001  9.9191385e-001
  4.4580000e-001  9.9407812e-001
  4.4590000e-001  9.9590365e-001
  4.4600000e-001  9.9739143e-001
  4.4610000e-001  9.9854288e-001
  4.4620000e-001  9.9935986e-001
  4.4630000e-001  9.9984463e-001
  4.4640000e-001  9.9999989e-001
  4.4650000e-001  9.9982872e-001
  4.4660000e-001  9.9933463e-001
  4.4670000e-001  9.9852149e-001
  4.4680000e-001  9.9739357e-001
  4.4690000e-001  9.9595550e-001
  4.4700000e-001  9.9421228e-001
  4.4710000e-001  9.9216927e-001
  4.4720000e-001  9.8983215e-001
  4.4730000e-001  9.8720694e-001
  4.4740000e-001  9.8430000e-001
  4.4750000e-001  9.8111796e-001
  4.4760000e-001  9.7766778e-001
  4.4770000e-001  9.7395667e-001
  4.4780000e-001  9.6999215e-001
  4.4790000e-001  9.6578196e-001
  4.4800000e-001  9.6133410e-001
  4.4810000e-001  9.5665682e-001
  4.4820000e-001  9.5175857e-001
  4.4830000e-001  9.4664800e-001
  4.4840000e-001  9.4133397e-001
  4.4850000e-001  9.3582551e-001
  4.4860000e-001  9.3013181e-001
  4.4870000e-001  9.2426223e-001
  4.4880000e-001  9.1822625e-001
  4.4890000e-001  9.1203347e-001
  4.4900000e-001  9.0569363e-001
  4.4910000e-001  8.9921653e-001
  4.4920000e-001  8.9261208e-001
  4.4930000e-001  8.8589024e-001
  4.4940000e-001  8.7906104e-001
  4.4950000e-001  8.7213456e-001
  4.4960000e-001  8.6512088e-001
  4.4970000e-001  8.5803013e-001
  4.4980000e-001  8.5087242e-001
  4.4990000e-001  8.4365786e-001
  4.5000000e-001  8.3639654e-001
  4.5010000e-001  8.2909852e-001
  4.5020000e-001  8.2177380e-001
  4.5030000e-001  8.1443234e-001
  4.5040000e-001  8.0708401e-001
  4.5050000e-001  7.9973862e-001
  4.5060000e-001  7.9240587e-001
  4.5070000e-001  7.8509538e-001
  4.5080000e-001  7.7781663e-001
  4.5090000e-001  7.7057899e-001
  4.5100000e-001  7.6339171e-001
  4.5110000e-001  7.5626387e-001
  4.5120000e-001  7.4920442e-001
  4.5130000e-001  7.4222213e-001
  4.5140000e-001  7.3532563e-001
  4.5150000e-001  7.2852335e-001
  4.5160000e-001  7.2182352e-001
  4.5170000e-001  7.1523422e-001
  4.5180000e-001  7.0876329e-001
  4.5190000e-001  7.0241839e-001
  4.5200000e-001  6.9620695e-001
  4.5210000e-001  6.9013618e-001
  4.5220000e-001  6.8421307e-001
  4.5230000e-001  6.7844439e-001
  4.5240000e-001  6.7283666e-001
  4.5250000e-001  6.6739616e-001
  4.5260000e-001  6.6212892e-001
  4.5270000e-001  6.5704075e-001
  4.5280000e-001  6.5213717e-001
  4.5290000e-001  6.4742346e-001
  4.5300000e-001  6.4290466e-001
  4.5310000e-001  6.3858551e-001
  4.5320000e-001  6.3447052e-001
  4.5330000e-001  6.3056392e-001
  4.5340000e-001  6.2686967e-001
  4.5350000e-001  6.2339146e-001
  4.5360000e-001  6.2013273e-001
  4.5370000e-001  6.1709662e-001
  4.5380000e-001  6.1428601e-001
  4.5390000e-001  6.1170352e-001
  4.5400000e-001  6.0935149e-001
  4.5410000e-001  6.0723199e-001
  4.5420000e-001  6.0534680e-001
  4.5430000e-001  6.0369746e-001
  4.5440000e-001  6.0228523e-001
  4.5450000e-001  6.0111109e-001
  4.5460000e-001  6.0017578e-001
  4.5470000e-001  5.9947974e-001
  4.5480000e-001  5.9902317e-001
  4.5490000e-001  5.9880601e-001
  4.5500000e-001  5.9882794e-001
  4.5510000e-001  5.9908837e-001
  4.5520000e-001  5.9958647e-001
  4.5530000e-001  6.0032116e-001
  4.5540000e-001  6.0129111e-001
  4.5550000e-001  6.0249473e-001
  4.5560000e-001  6.0393021e-001
  4.5570000e-001  6.0559548e-001
  4.5580000e-001  6.0748827e-001
  4.5590000e-001  6.0960603e-001
  4.5600000e-001  6.1194602e-001
  4.5610000e-001  6.1450527e-001
  4.5620000e-001  6.1728056e-001
  4.5630000e-001  6.2026850e-001
  4.5640000e-001  6.2346545e-001
  4.5650000e-001  6.2686758e-001
  4.5660000e-001  6.3047085e-001
  4.5670000e-001  6.3427102e-001
  4.5680000e-001  6.3826365e-001
  4.5690000e-001  6.4244413e-001
  4.5700000e-001  6.4680763e-001
  4.5710000e-001  6.5134917e-001
  4.5720000e-001  6.5606357e-001
  4.5730000e-001  6.6094549e-001
  4.5740000e-001  6.6598941e-001
  4.5750000e-001  6.7118965e-001
  4.5760000e-001  6.7654039e-001
  4.5770000e-001  6.8203562e-001
  4.5780000e-001  6.8766921e-001
  4.5790000e-001  6.9343488e-001
  4.5800000e-001  6.9932621e-001
  4.5810000e-001  7.0533663e-001
  4.5820000e-001  7.1145946e-001
  4.5830000e-001  7.1768789e-001
  4.5840000e-001  7.2401499e-001
  4.5850000e-001  7.3043373e-001
  4.5860000e-001  7.3693694e-001
  4.5870000e-001  7.4351737e-001
  4.5880000e-001  7.5016768e-001
  4.5890000e-001  7.5688042e-001
  4.5900000e-001  7.6364806e-001
  4.5910000e-001  7.7046299e-001
  4.5920000e-001  7.7731753e-001
  4.5930000e-001  7.8420391e-001
  4.5940000e-001  7.9111431e-001
  4.5950000e-001  7.9804087e-001
  4.5960000e-001  8.0497565e-001
  4.5970000e-001  8.1191068e-001
  4.5980000e-001  8.1883793e-001
  4.5990000e-001  8.2574936e-001
  4.6000000e-001  8.3263690e-001
  4.6010000e-001  8.3949244e-001
  4.6020000e-001  8.4630787e-001
  4.6030000e-001  8.5307507e-001
  4.6040000e-001  8.5978591e-001
  4.6050000e-001  8.6643229e-001
  4.6060000e-001  8.7300608e-001
  4.6070000e-001  8.7949921e-001
  4.6080000e-001  8.8590360e-001
  4.6090000e-001  8.9221124e-001
  4.6100000e-001  8.9841412e-001
  4.6110000e-001  9.0450431e-001
  4.6120000e-001  9.1047390e-001
  4.6130000e-001  9.1631508e-001
  4.6140000e-001  9.2202008e-001
  4.6150000e-001  9.2758121e-001
  4.6160000e-001  9.3299088e-001
  4.6170000e-001  9.3824157e-001
  4.6180000e-001  9.4332587e-001
  4.6190000e-001  9.4823648e-001
  4.6200000e-001  9.5296620e-001
  4.6210000e-001  9.5750797e-001
  4.6220000e-001  9.6185485e-001
  4.6230000e-001  9.6600003e-001
  4.6240000e-001  9.6993686e-001
  4.6250000e-001  9.7365884e-001
  4.6260000e-001  9.7715964e-001
  4.6270000e-001  9.8043307e-001
  4.6280000e-001  9.8347314e-001
  4.6290000e-001  9.8627406e-001
  4.6300000e-001  9.8883019e-001
  4.6310000e-001  9.9113614e-001
  4.6320000e-001  9.9318670e-001
  4.6330000e-001  9.9497688e-001
  4.6340000e-001  9.9650191e-001
  4.6350000e-001  9.9775727e-001
  4.6360000e-001  9.9873867e-001
  4.6370000e-001  9.9944206e-001
  4.6380000e-001  9.9986364e-001
  4.6390000e-001  9.9999990e-001
  4.6400000e-001  9.9984757e-001
  4.6410000e-001  9.9940367e-001
  4.6420000e-001  9.9866549e-001
  4.6430000e-001  9.9763062e-001
  4.6440000e-001  9.9629693e-001
  4.6450000e-001  9.9466261e-001
  4.6460000e-001  9.9272615e-001
  4.6470000e-001  9.9048634e-001
  4.6480000e-001  9.8794231e-001
  4.6490000e-001  9.8509348e-001
  4.6500000e-001  9.8193963e-001
  4.6510000e-001  9.7848085e-001
  4.6520000e-001  9.7471758e-001
  4.6530000e-001  9.7065060e-001
  4.6540000e-001  9.6628102e-001
  4.6550000e-001  9.6161030e-001
  4.6560000e-001  9.5664026e-001
  4.6570000e-001  9.5137307e-001
  4.6580000e-001  9.4581124e-001
  4.6590000e-001  9.3995766e-001
  4.6600000e-001  9.3381554e-001
  4.6610000e-001  9.2738847e-001
  4.6620000e-001  9.2068042e-001
  4.6630000e-001  9.1369567e-001
  4.6640000e-001  9.0643888e-001
  4.6650000e-001  8.9891509e-001
  4.6660000e-001  8.9112964e-001
  4.6670000e-001  8.8308828e-001
  4.6680000e-001  8.7479707e-001
  4.6690000e-001  8.6626243e-001
  4.6700000e-001  8.5749112e-001
  4.6710000e-001  8.4849025e-001
  4.6720000e-001  8.3926726e-001
  4.6730000e-001  8.2982990e-001
  4.6740000e-001  8.2018629e-001
  4.6750000e-001  8.1034481e-001
  4.6760000e-001  8.0031421e-001
  4.6770000e-001  7.9010350e-001
  4.6780000e-001  7.7972200e-001
  4.6790000e-001  7.6917934e-001
  4.6800000e-001  7.5848540e-001
  4.6810000e-001  7.4765034e-001
  4.6820000e-001  7.3668460e-001
  4.6830000e-001  7.2559885e-001
  4.6840000e-001  7.1440400e-001
  4.6850000e-001  7.0311122e-001
  4.6860000e-001  6.9173185e-001
  4.6870000e-001  6.8027748e-001
  4.6880000e-001  6.6875987e-001
  4.6890000e-001  6.5719097e-001
  4.6900000e-001  6.4558289e-001
  4.6910000e-001  6.3394790e-001
  4.6920000e-001  6.2229841e-001
  4.6930000e-001  6.1064695e-001
  4.6940000e-001  5.9900617e-001
  4.6950000e-001  5.8738880e-001
  4.6960000e-001  5.7580766e-001
  4.6970000e-001  5.6427564e-001
  4.6980000e-001  5.5280566e-001
  4.6990000e-001  5.4141069e-001
  4.7000000e-001  5.3010371e-001
  4.7010000e-001  5.1889768e-001
  4.7020000e-001  5.0780557e-001
  4.7030000e-001  4.9684028e-001
  4.7040000e-001  4.8601470e-001
  4.7050000e-001  4.7534161e-001
  4.7060000e-001  4.6483373e-001
  4.7070000e-001  4.5450364e-001
  4.7080000e-001  4.4436383e-001
  4.7090000e-001  4.3442664e-001
  4.7100000e-001  4.2470423e-001
  4.7110000e-001  4.1520862e-001
  4.7120000e-001  4.0595161e-001
  4.7130000e-001  3.9694479e-001
  4.7140000e-001  3.8819953e-001
  4.7150000e-001  3.7972695e-001
  4.7160000e-001  3.7153792e-001
  4.7170000e-001  3.6364300e-001
  4.7180000e-001  3.5605248e-001
  4.7190000e-001  3.4877635e-001
  4.7200000e-001  3.4182423e-001
  4.7210000e-001  3.3520543e-001
  4.7220000e-001  3.2892890e-001
  4.7230000e-001  3.2300320e-001
  4.7240000e-001  3.1743652e-001
  4.7250000e-001  3.1223663e-001
  4.7260000e-001  3.0741091e-001
  4.7270000e-001  3.0296628e-001
  4.7280000e-001  2.9890926e-001
  4.7290000e-001  2.9524588e-001
  4.7300000e-001  2.9198173e-001
  4.7310000e-001  2.8912192e-001
  4.7320000e-001  2.8667108e-001
  4.7330000e-001  2.8463333e-001
  4.7340000e-001  2.8301230e-001
  4.7350000e-001  2.8181111e-001
  4.7360000e-001  2.8103238e-001
  4.7370000e-001  2.8067816e-001
  4.7380000e-001  2.8075001e-001
  4.7390000e-001  2.8124894e-001
  4.7400000e-001  2.8217543e-001
  4.7410000e-001  2.8352939e-001
  4.7420000e-001  2.8531021e-001
  4.7430000e-001  2.8751673e-001
  4.7440000e-001  2.9014722e-001
  4.7450000e-001  2.9319943e-001
  4.7460000e-001  2.9667053e-001
  4.7470000e-001  3.0055715e-001
  4.7480000e-001  3.0485540e-001
  4.7490000e-001  3.0956080e-001
  4.7500000e-001  3.1466837e-001
  4.7510000e-001  3.2017258e-001
  4.7520000e-001  3.2606736e-001
  4.7530000e-001  3.3234613e-001
  4.7540000e-001  3.3900179e-001
  4.7550000e-001  3.4602673e-001
  4.7560000e-001  3.5341284e-001
  4.7570000e-001  3.6115152e-001
  4.7580000e-001  3.6923369e-001
  4.7590000e-001  3.7764980e-001
  4.7600000e-001  3.8638984e-001
  4.7610000e-001  3.9544335e-001
  4.7620000e-001  4.0479946e-001
  4.7630000e-001  4.1444687e-001
  4.7640000e-001  4.2437386e-001
  4.7650000e-001  4.3456834e-001
  4.7660000e-001  4.4501785e-001
  4.7670000e-001  4.5570957e-001
  4.7680000e-001  4.6663035e-001
  4.7690000e-001  4.7776670e-001
  4.7700000e-001  4.8910486e-001
  4.7710000e-001  5.0063075e-001
  4.7720000e-001  5.1233006e-001
  4.7730000e-001  5.2418822e-001
  4.7740000e-001  5.3619044e-001
  4.7750000e-001  5.4832173e-001
  4.7760000e-001  5.6056693e-001
  4.7770000e-001  5.7291069e-001
  4.7780000e-001  5.8533756e-001
  4.7790000e-001  5.9783194e-001
  4.7800000e-001  6.1037816e-001
  4.7810000e-001  6.2296048e-001
  4.7820000e-001  6.3556310e-001
  4.7830000e-001  6.4817019e-001
  4.7840000e-001  6.6076594e-001
  4.7850000e-001  6.7333455e-001
  4.7860000e-001  6.8586025e-001
  4.7870000e-001  6.9832735e-001
  4.7880000e-001  7.1072026e-001
  4.7890000e-001  7.2302347e-001
  4.7900000e-001  7.3522165e-001
  4.7910000e-001  7.4729958e-001
  4.7920000e-001  7.5924226e-001
  4.7930000e-001  7.7103486e-001
  4.7940000e-001  7.8266279e-001
  4.7950000e-001  7.9411171e-001
  4.7960000e-001  8.0536754e-001
  4.7970000e-001  8.1641648e-001
  4.7980000e-001  8.2724504e-001
  4.7990000e-001  8.3784006e-001
  4.8000000e-001  8.4818873e-001
  4.8010000e-001  8.5827860e-001
  4.8020000e-001  8.6809761e-001
  4.8030000e-001  8.7763408e-001
  4.8040000e-001  8.8687678e-001
  4.8050000e-001  8.9581488e-001
  4.8060000e-001  9.0443803e-001
  4.8070000e-001  9.1273634e-001
  4.8080000e-001  9.2070037e-001
  4.8090000e-001  9.2832121e-001
  4.8100000e-001  9.3559044e-001
  4.8110000e-001  9.4250016e-001
  4.8120000e-001  9.4904300e-001
  4.8130000e-001  9.5521212e-001
  4.8140000e-001  9.6100124e-001
  4.8150000e-001  9.6640464e-001
  4.8160000e-001  9.7141715e-001
  4.8170000e-001  9.7603418e-001
  4.8180000e-001  9.8025173e-001
  4.8190000e-001  9.8406636e-001
  4.8200000e-001  9.8747524e-001
  4.8210000e-001  9.9047612e-001
  4.8220000e-001  9.9306733e-001
  4.8230000e-001  9.9524782e-001
  4.8240000e-001  9.9701712e-001
  4.8250000e-001  9.9837535e-001
  4.8260000e-001  9.9932323e-001
  4.8270000e-001  9.9986207e-001
  4.8280000e-001  9.9999376e-001
  4.8290000e-001  9.9972077e-001
  4.8300000e-001  9.9904616e-001
  4.8310000e-001  9.9797356e-001
  4.8320000e-001  9.9650715e-001
  4.8330000e-001  9.9465168e-001
  4.8340000e-001  9.9241244e-001
  4.8350000e-001  9.8979526e-001
  4.8360000e-001  9.8680649e-001
  4.8370000e-001  9.8345301e-001
  4.8380000e-001  9.7974220e-001
  4.8390000e-001  9.7568193e-001
  4.8400000e-001  9.7128054e-001
  4.8410000e-001  9.6654685e-001
  4.8420000e-001  9.6149010e-001
  4.8430000e-001  9.5612001e-001
  4.8440000e-001  9.5044667e-001
  4.8450000e-001  9.4448060e-001
  4.8460000e-001  9.3823269e-001
  4.8470000e-001  9.3171419e-001
  4.8480000e-001  9.2493670e-001
  4.8490000e-001  9.1791216e-001
  4.8500000e-001  9.1065281e-001
  4.8510000e-001  9.0317115e-001
  4.8520000e-001  8.9548000e-001
  4.8530000e-001  8.8759237e-001
  4.8540000e-001  8.7952155e-001
  4.8550000e-001  8.7128099e-001
  4.8560000e-001  8.6288434e-001
  4.8570000e-001  8.5434542e-001
  4.8580000e-001  8.4567818e-001
  4.8590000e-001  8.3689669e-001
  4.8600000e-001  8.2801511e-001
  4.8610000e-001  8.1904767e-001
  4.8620000e-001  8.1000866e-001
  4.8630000e-001  8.0091241e-001
  4.8640000e-001  7.9177322e-001
  4.8650000e-001  7.8260542e-001
  4.8660000e-001  7.7342327e-001
  4.8670000e-001  7.6424098e-001
  4.8680000e-001  7.5507268e-001
  4.8690000e-001  7.4593240e-001
  4.8700000e-001  7.3683406e-001
  4.8710000e-001  7.2779141e-001
  4.8720000e-001  7.1881805e-001
  4.8730000e-001  7.0992741e-001
  4.8740000e-001  7.0113269e-001
  4.8750000e-001  6.9244689e-001
  4.8760000e-001  6.8388275e-001
  4.8770000e-001  6.7545278e-001
  4.8780000e-001  6.6716918e-001
  4.8790000e-001  6.5904388e-001
  4.8800000e-001  6.5108848e-001
  4.8810000e-001  6.4331429e-001
  4.8820000e-001  6.3573223e-001
  4.8830000e-001  6.2835289e-001
  4.8840000e-001  6.2118651e-001
  4.8850000e-001  6.1424290e-001
  4.8860000e-001  6.0753152e-001
  4.8870000e-001  6.0106139e-001
  4.8880000e-001  5.9484113e-001
  4.8890000e-001  5.8887893e-001
  4.8900000e-001  5.8318252e-001
  4.8910000e-001  5.7775922e-001
  4.8920000e-001  5.7261585e-001
  4.8930000e-001  5.6775882e-001
  4.8940000e-001  5.6319402e-001
  4.8950000e-001  5.5892691e-001
  4.8960000e-001  5.5496243e-001
  4.8970000e-001  5.5130506e-001
  4.8980000e-001  5.4795880e-001
  4.8990000e-001  5.4492715e-001
  4.9000000e-001  5.4221312e-001
  4.9010000e-001  5.3981923e-001
  4.9020000e-001  5.3774751e-001
  4.9030000e-001  5.3599950e-001
  4.9040000e-001  5.3457626e-001
  4.9050000e-001  5.3347835e-001
  4.9060000e-001  5.3270585e-001
  4.9070000e-001  5.3225839e-001
  4.9080000e-001  5.3213508e-001
  4.9090000e-001  5.3233459e-001
  4.9100000e-001  5.3285514e-001
  4.9110000e-001  5.3369446e-001
  4.9120000e-001  5.3484986e-001
  4.9130000e-001  5.3631820e-001
  4.9140000e-001  5.3809591e-001
  4.9150000e-001  5.4017901e-001
  4.9160000e-001  5.4256309e-001
  4.9170000e-001  5.4524337e-001
  4.9180000e-001  5.4821465e-001
  4.9190000e-001  5.5147136e-001
  4.9200000e-001  5.5500759e-001
  4.9210000e-001  5.5881704e-001
  4.9220000e-001  5.6289311e-001
  4.9230000e-001  5.6722885e-001
  4.9240000e-001  5.7181700e-001
  4.9250000e-001  5.7665002e-001
  4.9260000e-001  5.8172007e-001
  4.9270000e-001  5.8701905e-001
  4.9280000e-001  5.9253862e-001
  4.9290000e-001  5.9827018e-001
  4.9300000e-001  6.0420494e-001
  4.9310000e-001  6.1033388e-001
  4.9320000e-001  6.1664780e-001
  4.9330000e-001  6.2313734e-001
  4.9340000e-001  6.2979296e-001
  4.9350000e-001  6.3660501e-001
  4.9360000e-001  6.4356370e-001
  4.9370000e-001  6.5065913e-001
  4.9380000e-001  6.5788134e-001
  4.9390000e-001  6.6522025e-001
  4.9400000e-001  6.7266576e-001
  4.9410000e-001  6.8020772e-001
  4.9420000e-001  6.8783595e-001
  4.9430000e-001  6.9554027e-001
  4.9440000e-001  7.0331050e-001
  4.9450000e-001  7.1113649e-001
  4.9460000e-001  7.1900812e-001
  4.9470000e-001  7.2691532e-001
  4.9480000e-001  7.3484812e-001
  4.9490000e-001  7.4279659e-001
  4.9500000e-001  7.5075091e-001
  4.9510000e-001  7.5870140e-001
  4.9520000e-001  7.6663845e-001
  4.9530000e-001  7.7455265e-001
  4.9540000e-001  7.8243468e-001
  4.9550000e-001  7.9027542e-001
  4.9560000e-001  7.9806591e-001
  4.9570000e-001  8.0579739e-001
  4.9580000e-001  8.1346126e-001
  4.9590000e-001  8.2104917e-001
  4.9600000e-001  8.2855297e-001
  4.9610000e-001  8.3596472e-001
  4.9620000e-001  8.4327673e-001
  4.9630000e-001  8.5048155e-001
  4.9640000e-001  8.5757198e-001
  4.9650000e-001  8.6454109e-001
  4.9660000e-001  8.7138219e-001
  4.9670000e-001  8.7808889e-001
  4.9680000e-001  8.8465505e-001
  4.9690000e-001  8.9107482e-001
  4.9700000e-001  8.9734266e-001
  4.9710000e-001  9.0345329e-001
  4.9720000e-001  9.0940174e-001
  4.9730000e-001  9.1518332e-001
  4.9740000e-001  9.2079367e-001
  4.9750000e-001  9.2622871e-001
  4.9760000e-001  9.3148466e-001
  4.9770000e-001  9.3655805e-001
  4.9780000e-001  9.4144572e-001
  4.9790000e-001  9.4614480e-001
  4.9800000e-001  9.5065274e-001
  4.9810000e-001  9.5496728e-001
  4.9820000e-001  9.5908647e-001
  4.9830000e-001  9.6300863e-001
  4.9840000e-001  9.6673241e-001
  4.9850000e-001  9.7025674e-001
  4.9860000e-001  9.7358084e-001
  4.9870000e-001  9.7670420e-001
  4.9880000e-001  9.7962661e-001
  4.9890000e-001  9.8234813e-001
  4.9900000e-001  9.8486909e-001
  4.9910000e-001  9.8719009e-001
  4.9920000e-001  9.8931198e-001
  4.9930000e-001  9.9123587e-001
  4.9940000e-001  9.9296312e-001
  4.9950000e-001  9.9449534e-001
  4.9960000e-001  9.9583434e-001
  4.9970000e-001  9.9698220e-001
  4.9980000e-001  9.9794120e-001
  4.9990000e-001  9.9871381e-001
  5.0000000e-001  9.9930275e-001
  5.0010000e-001  9.9971090e-001
  5.0020000e-001  9.9994135e-001
  5.0030000e-001  9.9999736e-001
  5.0040000e-001  9.9988235e-001
  5.0050000e-001  9.9959994e-001
  5.0060000e-001  9.9915386e-001
  5.0070000e-001  9.9854802e-001
  5.0080000e-001  9.9778645e-001
  5.0090000e-001  9.9687333e-001
  5.0100000e-001  9.9581293e-001
  5.0110000e-001  9.9460965e-001
  5.0120000e-001  9.9326799e-001
  5.0130000e-001  9.9179256e-001
  5.0140000e-001  9.9018803e-001
  5.0150000e-001  9.8845915e-001
  5.0160000e-001  9.8661077e-001
  5.0170000e-001  9.8464777e-001
  5.0180000e-001  9.8257510e-001
  5.0190000e-001  9.8039774e-001
  5.0200000e-001  9.7812071e-001
  5.0210000e-001  9.7574908e-001
  5.0220000e-001  9.7328792e-001
  5.0230000e-001  9.7074232e-001
  5.0240000e-001  9.6811738e-001
  5.0250000e-001  9.6541819e-001
  5.0260000e-001  9.6264985e-001
  5.0270000e-001  9.5981744e-001
  5.0280000e-001  9.5692601e-001
  5.0290000e-001  9.5398059e-001
  5.0300000e-001  9.5098620e-001
  5.0310000e-001  9.4794778e-001
  5.0320000e-001  9.4487025e-001
  5.0330000e-001  9.4175850e-001
  5.0340000e-001  9.3861733e-001
  5.0350000e-001  9.3545150e-001
  5.0360000e-001  9.3226571e-001
  5.0370000e-001  9.2906459e-001
  5.0380000e-001  9.2585269e-001
  5.0390000e-001  9.2263449e-001
  5.0400000e-001  9.1941441e-001
  5.0410000e-001  9.1619675e-001
  5.0420000e-001  9.1298576e-001
  5.0430000e-001  9.0978558e-001
  5.0440000e-001  9.0660027e-001
  5.0450000e-001  9.0343380e-001
  5.0460000e-001  9.0029003e-001
  5.0470000e-001  8.9717274e-001
  5.0480000e-001  8.9408560e-001
  5.0490000e-001  8.9103217e-001
  5.0500000e-001  8.8801595e-001
  5.0510000e-001  8.8504028e-001
  5.0520000e-001  8.8210844e-001
  5.0530000e-001  8.7922359e-001
  5.0540000e-001  8.7638878e-001
  5.0550000e-001  8.7360696e-001
  5.0560000e-001  8.7088098e-001
  5.0570000e-001  8.6821358e-001
  5.0580000e-001  8.6560738e-001
  5.0590000e-001  8.6306493e-001
  5.0600000e-001  8.6058864e-001
  5.0610000e-001  8.5818083e-001
  5.0620000e-001  8.5584371e-001
  5.0630000e-001  8.5357940e-001
  5.0640000e-001  8.5138991e-001
  5.0650000e-001  8.4927714e-001
  5.0660000e-001  8.4724290e-001
  5.0670000e-001  8.4528891e-001
  5.0680000e-001  8.4341675e-001
  5.0690000e-001  8.4162796e-001
  5.0700000e-001  8.3992394e-001
  5.0710000e-001  8.3830601e-001
  5.0720000e-001  8.3677540e-001
  5.0730000e-001  8.3533324e-001
  5.0740000e-001  8.3398057e-001
  5.0750000e-001  8.3271835e-001
  5.0760000e-001  8.3154743e-001
  5.0770000e-001  8.3046860e-001
  5.0780000e-001  8.2948254e-001
  5.0790000e-001  8.2858985e-001
  5.0800000e-001  8.2779105e-001
  5.0810000e-001  8.2708658e-001
  5.0820000e-001  8.2647680e-001
  5.0830000e-001  8.2596198e-001
  5.0840000e-001  8.2554231e-001
  5.0850000e-001  8.2521791e-001
  5.0860000e-001  8.2498882e-001
  5.0870000e-001  8.2485500e-001
  5.0880000e-001  8.2481633e-001
  5.0890000e-001  8.2487263e-001
  5.0900000e-001  8.2502364e-001
  5.0910000e-001  8.2526901e-001
  5.0920000e-001  8.2560834e-001
  5.0930000e-001  8.2604114e-001
  5.0940000e-001  8.2656686e-001
  5.0950000e-001  8.2718487e-001
  5.0960000e-001  8.2789448e-001
  5.0970000e-001  8.2869492e-001
  5.0980000e-001  8.2958535e-001
  5.0990000e-001  8.3056486e-001
  5.1000000e-001  8.3163247e-001
  5.1010000e-001  8.3278714e-001
  5.1020000e-001  8.3402775e-001
  5.1030000e-001  8.3535311e-001
  5.1040000e-001  8.3676196e-001
  5.1050000e-001  8.3825298e-001
  5.1060000e-001  8.3982477e-001
  5.1070000e-001  8.4147586e-001
  5.1080000e-001  8.4320472e-001
  5.1090000e-001  8.4500975e-001
  5.1100000e-001  8.4688927e-001
  5.1110000e-001  8.4884153e-001
  5.1120000e-001  8.5086473e-001
  5.1130000e-001  8.5295697e-001
  5.1140000e-001  8.5511631e-001
  5.1150000e-001  8.5734071e-001
  5.1160000e-001  8.5962810e-001
  5.1170000e-001  8.6197631e-001
  5.1180000e-001  8.6438310e-001
  5.1190000e-001  8.6684619e-001
  5.1200000e-001  8.6936319e-001
  5.1210000e-001  8.7193167e-001
  5.1220000e-001  8.7454913e-001
  5.1230000e-001  8.7721300e-001
  5.1240000e-001  8.7992064e-001
  5.1250000e-001  8.8266934e-001
  5.1260000e-001  8.8545633e-001
  5.1270000e-001  8.8827879e-001
  5.1280000e-001  8.9113382e-001
  5.1290000e-001  8.9401845e-001
  5.1300000e-001  8.9692967e-001
  5.1310000e-001  8.9986440e-001
  5.1320000e-001  9.0281950e-001
  5.1330000e-001  9.0579178e-001
  5.1340000e-001  9.0877799e-001
  5.1350000e-001  9.1177484e-001
  5.1360000e-001  9.1477897e-001
  5.1370000e-001  9.1778699e-001
  5.1380000e-001  9.2079545e-001
  5.1390000e-001  9.2380086e-001
  5.1400000e-001  9.2679970e-001
  5.1410000e-001  9.2978840e-001
  5.1420000e-001  9.3276335e-001
  5.1430000e-001  9.3572093e-001
  5.1440000e-001  9.3865747e-001
  5.1450000e-001  9.4156929e-001
  5.1460000e-001  9.4445268e-001
  5.1470000e-001  9.4730390e-001
  5.1480000e-001  9.5011922e-001
  5.1490000e-001  9.5289489e-001
  5.1500000e-001  9.5562714e-001
  5.1510000e-001  9.5831223e-001
  5.1520000e-001  9.6094638e-001
  5.1530000e-001  9.6352585e-001
  5.1540000e-001  9.6604690e-001
  5.1550000e-001  9.6850581e-001
  5.1560000e-001  9.7089887e-001
  5.1570000e-001  9.7322240e-001
  5.1580000e-001  9.7547276e-001
  5.1590000e-001  9.7764634e-001
  5.1600000e-001  9.7973956e-001
  5.1610000e-001  9.8174891e-001
  5.1620000e-001  9.8367090e-001
  5.1630000e-001  9.8550213e-001
  5.1640000e-001  9.8723924e-001
  5.1650000e-001  9.8887894e-001
  5.1660000e-001  9.9041802e-001
  5.1670000e-001  9.9185334e-001
  5.1680000e-001  9.9318186e-001
  5.1690000e-001  9.9440059e-001
  5.1700000e-001  9.9550669e-001
  5.1710000e-001  9.9649737e-001
  5.1720000e-001  9.9736997e-001
  5.1730000e-001  9.9812194e-001
  5.1740000e-001  9.9875084e-001
  5.1750000e-001  9.9925435e-001
  5.1760000e-001  9.9963027e-001
  5.1770000e-001  9.9987656e-001
  5.1780000e-001  9.9999126e-001
  5.1790000e-001  9.9997261e-001
  5.1800000e-001  9.9981895e-001
  5.1810000e-001  9.9952880e-001
  5.1820000e-001  9.9910080e-001
  5.1830000e-001  9.9853379e-001
  5.1840000e-001  9.9782673e-001
  5.1850000e-001  9.9697876e-001
  5.1860000e-001  9.9598921e-001
  5.1870000e-001  9.9485754e-001
  5.1880000e-001  9.9358342e-001
  5.1890000e-001  9.9216668e-001
  5.1900000e-001  9.9060735e-001
  5.1910000e-001  9.8890560e-001
  5.1920000e-001  9.8706184e-001
  5.1930000e-001  9.8507663e-001
  5.1940000e-001  9.8295072e-001
  5.1950000e-001  9.8068508e-001
  5.1960000e-001  9.7828082e-001
  5.1970000e-001  9.7573930e-001
  5.1980000e-001  9.7306202e-001
  5.1990000e-001  9.7025071e-001
  5.2000000e-001  9.6730727e-001
  5.2010000e-001  9.6423381e-001
  5.2020000e-001  9.6103261e-001
  5.2030000e-001  9.5770616e-001
  5.2040000e-001  9.5425713e-001
  5.2050000e-001  9.5068837e-001
  5.2060000e-001  9.4700292e-001
  5.2070000e-001  9.4320402e-001
  5.2080000e-001  9.3929507e-001
  5.2090000e-001  9.3527965e-001
  5.2100000e-001  9.3116153e-001
  5.2110000e-001  9.2694462e-001
  5.2120000e-001  9.2263303e-001
  5.2130000e-001  9.1823101e-001
  5.2140000e-001  9.1374299e-001
  5.2150000e-001  9.0917353e-001
  5.2160000e-001  9.0452735e-001
  5.2170000e-001  8.9980931e-001
  5.2180000e-001  8.9502442e-001
  5.2190000e-001  8.9017780e-001
  5.2200000e-001  8.8527472e-001
  5.2210000e-001  8.8032054e-001
  5.2220000e-001  8.7532077e-001
  5.2230000e-001  8.7028099e-001
  5.2240000e-001  8.6520691e-001
  5.2250000e-001  8.6010430e-001
  5.2260000e-001  8.5497903e-001
  5.2270000e-001  8.4983705e-001
  5.2280000e-001  8.4468438e-001
  5.2290000e-001  8.3952709e-001
  5.2300000e-001  8.3437130e-001
  5.2310000e-001  8.2922318e-001
  5.2320000e-001  8.2408894e-001
  5.2330000e-001  8.1897481e-001
  5.2340000e-001  8.1388703e-001
  5.2350000e-001  8.0883187e-001
  5.2360000e-001  8.0381558e-001
  5.2370000e-001  7.9884440e-001
  5.2380000e-001  7.9392458e-001
  5.2390000e-001  7.8906230e-001
  5.2400000e-001  7.8426374e-001
  5.2410000e-001  7.7953501e-001
  5.2420000e-001  7.7488219e-001
  5.2430000e-001  7.7031127e-001
  5.2440000e-001  7.6582819e-001
  5.2450000e-001  7.6143879e-001
  5.2460000e-001  7.5714883e-001
  5.2470000e-001  7.5296397e-001
  5.2480000e-001  7.4888977e-001
  5.2490000e-001  7.4493164e-001
  5.2500000e-001  7.4109491e-001
  5.2510000e-001  7.3738475e-001
  5.2520000e-001  7.3380619e-001
  5.2530000e-001  7.3036412e-001
  5.2540000e-001  7.2706327e-001
  5.2550000e-001  7.2390820e-001
  5.2560000e-001  7.2090330e-001
  5.2570000e-001  7.1805278e-001
  5.2580000e-001  7.1536068e-001
  5.2590000e-001  7.1283082e-001
  5.2600000e-001  7.1046683e-001
  5.2610000e-001  7.0827215e-001
  5.2620000e-001  7.0625000e-001
  5.2630000e-001  7.0440336e-001
  5.2640000e-001  7.0273504e-001
  5.2650000e-001  7.0124757e-001
  5.2660000e-001  6.9994328e-001
  5.2670000e-001  6.9882426e-001
  5.2680000e-001  6.9789235e-001
  5.2690000e-001  6.9714916e-001
  5.2700000e-001  6.9659605e-001
  5.2710000e-001  6.9623412e-001
  5.2720000e-001  6.9606424e-001
  5.2730000e-001  6.9608700e-001
  5.2740000e-001  6.9630277e-001
  5.2750000e-001  6.9671162e-001
  5.2760000e-001  6.9731341e-001
  5.2770000e-001  6.9810770e-001
  5.2780000e-001  6.9909382e-001
  5.2790000e-001  7.0027082e-001
  5.2800000e-001  7.0163752e-001
  5.2810000e-001  7.0319247e-001
  5.2820000e-001  7.0493394e-001
  5.2830000e-001  7.0685999e-001
  5.2840000e-001  7.0896840e-001
  5.2850000e-001  7.1125672e-001
  5.2860000e-001  7.1372223e-001
  5.2870000e-001  7.1636198e-001
  5.2880000e-001  7.1917280e-001
  5.2890000e-001  7.2215125e-001
  5.2900000e-001  7.2529368e-001
  5.2910000e-001  7.2859621e-001
  5.2920000e-001  7.3205473e-001
  5.2930000e-001  7.3566494e-001
  5.2940000e-001  7.3942229e-001
  5.2950000e-001  7.4332206e-001
  5.2960000e-001  7.4735931e-001
  5.2970000e-001  7.5152893e-001
  5.2980000e-001  7.5582559e-001
  5.2990000e-001  7.6024382e-001
  5.3000000e-001  7.6477794e-001
  5.3010000e-001  7.6942216e-001
  5.3020000e-001  7.7417047e-001
  5.3030000e-001  7.7901677e-001
  5.3040000e-001  7.8395479e-001
  5.3050000e-001  7.8897812e-001
  5.3060000e-001  7.9408026e-001
  5.3070000e-001  7.9925458e-001
  5.3080000e-001  8.0449433e-001
  5.3090000e-001  8.0979269e-001
  5.3100000e-001  8.1514274e-001
  5.3110000e-001  8.2053748e-001
  5.3120000e-001  8.2596986e-001
  5.3130000e-001  8.3143275e-001
  5.3140000e-001  8.3691898e-001
  5.3150000e-001  8.4242135e-001
  5.3160000e-001  8.4793261e-001
  5.3170000e-001  8.5344551e-001
  5.3180000e-001  8.5895279e-001
  5.3190000e-001  8.6444717e-001
  5.3200000e-001  8.6992140e-001
  5.3210000e-001  8.7536823e-001
  5.3220000e-001  8.8078046e-001
  5.3230000e-001  8.8615092e-001
  5.3240000e-001  8.9147248e-001
  5.3250000e-001  8.9673807e-001
  5.3260000e-001  9.0194069e-001
  5.3270000e-001  9.0707342e-001
  5.3280000e-001  9.1212941e-001
  5.3290000e-001  9.1710193e-001
  5.3300000e-001  9.2198431e-001
  5.3310000e-001  9.2677004e-001
  5.3320000e-001  9.3145269e-001
  5.3330000e-001  9.3602598e-001
  5.3340000e-001  9.4048376e-001
  5.3350000e-001  9.4482002e-001
  5.3360000e-001  9.4902891e-001
  5.3370000e-001  9.5310473e-001
  5.3380000e-001  9.5704194e-001
  5.3390000e-001  9.6083520e-001
  5.3400000e-001  9.6447933e-001
  5.3410000e-001  9.6796932e-001
  5.3420000e-001  9.7130039e-001
  5.3430000e-001  9.7446793e-001
  5.3440000e-001  9.7746755e-001
  5.3450000e-001  9.8029506e-001
  5.3460000e-001  9.8294648e-001
  5.3470000e-001  9.8541807e-001
  5.3480000e-001  9.8770629e-001
  5.3490000e-001  9.8980784e-001
  5.3500000e-001  9.9171966e-001
  5.3510000e-001  9.9343890e-001
  5.3520000e-001  9.9496297e-001
  5.3530000e-001  9.9628951e-001
  5.3540000e-001  9.9741643e-001
  5.3550000e-001  9.9834185e-001
  5.3560000e-001  9.9906415e-001
  5.3570000e-001  9.9958197e-001
  5.3580000e-001  9.9989421e-001
  5.3590000e-001  9.9999999e-001
  5.3600000e-001  9.9989870e-001
  5.3610000e-001  9.9959001e-001
  5.3620000e-001  9.9907379e-001
  5.3630000e-001  9.9835021e-001
  5.3640000e-001  9.9741967e-001
  5.3650000e-001  9.9628282e-001
  5.3660000e-001  9.9494058e-001
  5.3670000e-001  9.9339410e-001
  5.3680000e-001  9.9164478e-001
  5.3690000e-001  9.8969428e-001
  5.3700000e-001  9.8754449e-001
  5.3710000e-001  9.8519754e-001
  5.3720000e-001  9.8265580e-001
  5.3730000e-001  9.7992188e-001
  5.3740000e-001  9.7699861e-001
  5.3750000e-001  9.7388906e-001
  5.3760000e-001  9.7059651e-001
  5.3770000e-001  9.6712447e-001
  5.3780000e-001  9.6347665e-001
  5.3790000e-001  9.5965699e-001
  5.3800000e-001  9.5566962e-001
  5.3810000e-001  9.5151887e-001
  5.3820000e-001  9.4720928e-001
  5.3830000e-001  9.4274555e-001
  5.3840000e-001  9.3813259e-001
  5.3850000e-001  9.3337548e-001
  5.3860000e-001  9.2847946e-001
  5.3870000e-001  9.2344994e-001
  5.3880000e-001  9.1829250e-001
  5.3890000e-001  9.1301286e-001
  5.3900000e-001  9.0761688e-001
  5.3910000e-001  9.0211057e-001
  5.3920000e-001  8.9650006e-001
  5.3930000e-001  8.9079161e-001
  5.3940000e-001  8.8499159e-001
  5.3950000e-001  8.7910650e-001
  5.3960000e-001  8.7314291e-001
  5.3970000e-001  8.6710750e-001
  5.3980000e-001  8.6100704e-001
  5.3990000e-001  8.5484837e-001
  5.4000000e-001  8.4863841e-001
  5.4010000e-001  8.4238412e-001
  5.4020000e-001  8.3609255e-001
  5.4030000e-001  8.2977077e-001
  5.4040000e-001  8.2342589e-001
  5.4050000e-001  8.1706507e-001
  5.4060000e-001  8.1069547e-001
  5.4070000e-001  8.0432428e-001
  5.4080000e-001  7.9795870e-001
  5.4090000e-001  7.9160591e-001
  5.4100000e-001  7.8527309e-001
  5.4110000e-001  7.7896741e-001
  5.4120000e-001  7.7269601e-001
  5.4130000e-001  7.6646599e-001
  5.4140000e-001  7.6028443e-001
  5.4150000e-001  7.5415832e-001
  5.4160000e-001  7.4809465e-001
  5.4170000e-001  7.4210029e-001
  5.4180000e-001  7.3618209e-001
  5.4190000e-001  7.3034677e-001
  5.4200000e-001  7.2460100e-001
  5.4210000e-001  7.1895134e-001
  5.4220000e-001  7.1340425e-001
  5.4230000e-001  7.0796610e-001
  5.4240000e-001  7.0264311e-001
  5.4250000e-001  6.9744140e-001
  5.4260000e-001  6.9236695e-001
  5.4270000e-001  6.8742563e-001
  5.4280000e-001  6.8262314e-001
  5.4290000e-001  6.7796503e-001
  5.4300000e-001  6.7345671e-001
  5.4310000e-001  6.6910342e-001
  5.4320000e-001  6.6491025e-001
  5.4330000e-001  6.6088208e-001
  5.4340000e-001  6.5702366e-001
  5.4350000e-001  6.5333951e-001
  5.4360000e-001  6.4983400e-001
  5.4370000e-001  6.4651127e-001
  5.4380000e-001  6.4337529e-001
  5.4390000e-001  6.4042981e-001
  5.4400000e-001  6.3767838e-001
  5.4410000e-001  6.3512433e-001
  5.4420000e-001  6.3277078e-001
  5.4430000e-001  6.3062064e-001
  5.4440000e-001  6.2867656e-001
  5.4450000e-001  6.2694101e-001
  5.4460000e-001  6.2541619e-001
  5.4470000e-001  6.2410409e-001
  5.4480000e-001  6.2300645e-001
  5.4490000e-001  6.2212478e-001
  5.4500000e-001  6.2146034e-001
  5.4510000e-001  6.2101416e-001
  5.4520000e-001  6.2078702e-001
  5.4530000e-001  6.2077944e-001
  5.4540000e-001  6.2099171e-001
  5.4550000e-001  6.2142386e-001
  5.4560000e-001  6.2207568e-001
  5.4570000e-001  6.2294670e-001
  5.4580000e-001  6.2403621e-001
  5.4590000e-001  6.2534323e-001
  5.4600000e-001  6.2686656e-001
  5.4610000e-001  6.2860471e-001
  5.4620000e-001  6.3055599e-001
  5.4630000e-001  6.3271842e-001
  5.4640000e-001  6.3508978e-001
  5.4650000e-001  6.3766763e-001
  5.4660000e-001  6.4044927e-001
  5.4670000e-001  6.4343175e-001
  5.4680000e-001  6.4661190e-001
  5.4690000e-001  6.4998629e-001
  5.4700000e-001  6.5355128e-001
  5.4710000e-001  6.5730299e-001
  5.4720000e-001  6.6123731e-001
  5.4730000e-001  6.6534991e-001
  5.4740000e-001  6.6963625e-001
  5.4750000e-001  6.7409155e-001
  5.4760000e-001  6.7871085e-001
  5.4770000e-001  6.8348897e-001
  5.4780000e-001  6.8842052e-001
  5.4790000e-001  6.9349993e-001
  5.4800000e-001  6.9872144e-001
  5.4810000e-001  7.0407909e-001
  5.4820000e-001  7.0956677e-001
  5.4830000e-001  7.1517816e-001
  5.4840000e-001  7.2090681e-001
  5.4850000e-001  7.2674609e-001
  5.4860000e-001  7.3268923e-001
  5.4870000e-001  7.3872931e-001
  5.4880000e-001  7.4485928e-001
  5.4890000e-001  7.5107194e-001
  5.4900000e-001  7.5736000e-001
  5.4910000e-001  7.6371602e-001
  5.4920000e-001  7.7013250e-001
  5.4930000e-001  7.7660179e-001
  5.4940000e-001  7.8311620e-001
  5.4950000e-001  7.8966792e-001
  5.4960000e-001  7.9624910e-001
  5.4970000e-001  8.0285181e-001
  5.4980000e-001  8.0946807e-001
  5.4990000e-001  8.1608987e-001
  5.5000000e-001  8.2270914e-001
  5.5010000e-001  8.2931780e-001
  5.5020000e-001  8.3590777e-001
  5.5030000e-001  8.4247093e-001
  5.5040000e-001  8.4899920e-001
  5.5050000e-001  8.5548448e-001
  5.5060000e-001  8.6191873e-001
  5.5070000e-001  8.6829391e-001
  5.5080000e-001  8.7460205e-001
  5.5090000e-001  8.8083521e-001
  5.5100000e-001  8.8698555e-001
  5.5110000e-001  8.9304526e-001
  5.5120000e-001  8.9900664e-001
  5.5130000e-001  9.0486208e-001
  5.5140000e-001  9.1060408e-001
  5.5150000e-001  9.1622524e-001
  5.5160000e-001  9.2171829e-001
  5.5170000e-001  9.2707609e-001
  5.5180000e-001  9.3229165e-001
  5.5190000e-001  9.3735813e-001
  5.5200000e-001  9.4226884e-001
  5.5210000e-001  9.4701727e-001
  5.5220000e-001  9.5159710e-001
  5.5230000e-001  9.5600218e-001
  5.5240000e-001  9.6022656e-001
  5.5250000e-001  9.6426451e-001
  5.5260000e-001  9.6811051e-001
  5.5270000e-001  9.7175925e-001
  5.5280000e-001  9.7520566e-001
  5.5290000e-001  9.7844490e-001
  5.5300000e-001  9.8147238e-001
  5.5310000e-001  9.8428378e-001
  5.5320000e-001  9.8687501e-001
  5.5330000e-001  9.8924226e-001
  5.5340000e-001  9.9138198e-001
  5.5350000e-001  9.9329093e-001
  5.5360000e-001  9.9496611e-001
  5.5370000e-001  9.9640483e-001
  5.5380000e-001  9.9760471e-001
  5.5390000e-001  9.9856364e-001
  5.5400000e-001  9.9927982e-001
  5.5410000e-001  9.9975175e-001
  5.5420000e-001  9.9997827e-001
  5.5430000e-001  9.9995849e-001
  5.5440000e-001  9.9969186e-001
  5.5450000e-001  9.9917815e-001
  5.5460000e-001  9.9841742e-001
  5.5470000e-001  9.9741009e-001
  5.5480000e-001  9.9615687e-001
  5.5490000e-001  9.9465880e-001
  5.5500000e-001  9.9291724e-001
  5.5510000e-001  9.9093388e-001
  5.5520000e-001  9.8871072e-001
  5.5530000e-001  9.8625008e-001
  5.5540000e-001  9.8355460e-001
  5.5550000e-001  9.8062723e-001
  5.5560000e-001  9.7747125e-001
  5.5570000e-001  9.7409021e-001
  5.5580000e-001  9.7048800e-001
  5.5590000e-001  9.6666881e-001
  5.5600000e-001  9.6263710e-001
  5.5610000e-001  9.5839765e-001
  5.5620000e-001  9.5395550e-001
  5.5630000e-001  9.4931601e-001
  5.5640000e-001  9.4448477e-001
  5.5650000e-001  9.3946766e-001
  5.5660000e-001  9.3427082e-001
  5.5670000e-001  9.2890065e-001
  5.5680000e-001  9.2336377e-001
  5.5690000e-001  9.1766708e-001
  5.5700000e-001  9.1181766e-001
  5.5710000e-001  9.0582284e-001
  5.5720000e-001  8.9969016e-001
  5.5730000e-001  8.9342735e-001
  5.5740000e-001  8.8704233e-001
  5.5750000e-001  8.8054321e-001
  5.5760000e-001  8.7393827e-001
  5.5770000e-001  8.6723593e-001
  5.5780000e-001  8.6044479e-001
  5.5790000e-001  8.5357355e-001
  5.5800000e-001  8.4663106e-001
  5.5810000e-001  8.3962627e-001
  5.5820000e-001  8.3256824e-001
  5.5830000e-001  8.2546611e-001
  5.5840000e-001  8.1832911e-001
  5.5850000e-001  8.1116650e-001
  5.5860000e-001  8.0398763e-001
  5.5870000e-001  7.9680186e-001
  5.5880000e-001  7.8961859e-001
  5.5890000e-001  7.8244722e-001
  5.5900000e-001  7.7529716e-001
  5.5910000e-001  7.6817778e-001
  5.5920000e-001  7.6109846e-001
  5.5930000e-001  7.5406850e-001
  5.5940000e-001  7.4709717e-001
  5.5950000e-001  7.4019367e-001
  5.5960000e-001  7.3336710e-001
  5.5970000e-001  7.2662650e-001
  5.5980000e-001  7.1998076e-001
  5.5990000e-001  7.1343869e-001
  5.6000000e-001  7.0700895e-001
  5.6010000e-001  7.0070005e-001
  5.6020000e-001  6.9452035e-001
  5.6030000e-001  6.8847805e-001
  5.6040000e-001  6.8258115e-001
  5.6050000e-001  6.7683746e-001
  5.6060000e-001  6.7125462e-001
  5.6070000e-001  6.6584001e-001
  5.6080000e-001  6.6060081e-001
  5.6090000e-001  6.5554395e-001
  5.6100000e-001  6.5067614e-001
  5.6110000e-001  6.4600380e-001
  5.6120000e-001  6.4153311e-001
  5.6130000e-001  6.3726997e-001
  5.6140000e-001  6.3321999e-001
  5.6150000e-001  6.2938850e-001
  5.6160000e-001  6.2578053e-001
  5.6170000e-001  6.2240079e-001
  5.6180000e-001  6.1925370e-001
  5.6190000e-001  6.1634335e-001
  5.6200000e-001  6.1367351e-001
  5.6210000e-001  6.1124760e-001
  5.6220000e-001  6.0906875e-001
  5.6230000e-001  6.0713970e-001
  5.6240000e-001  6.0546288e-001
  5.6250000e-001  6.0404036e-001
  5.6260000e-001  6.0287387e-001
  5.6270000e-001  6.0196479e-001
  5.6280000e-001  6.0131413e-001
  5.6290000e-001  6.0092256e-001
  5.6300000e-001  6.0079040e-001
  5.6310000e-001  6.0091761e-001
  5.6320000e-001  6.0130378e-001
  5.6330000e-001  6.0194817e-001
  5.6340000e-001  6.0284968e-001
  5.6350000e-001  6.0400685e-001
  5.6360000e-001  6.0541789e-001
  5.6370000e-001  6.0708066e-001
  5.6380000e-001  6.0899267e-001
  5.6390000e-001  6.1115112e-001
  5.6400000e-001  6.1355284e-001
  5.6410000e-001  6.1619436e-001
  5.6420000e-001  6.1907189e-001
  5.6430000e-001  6.2218132e-001
  5.6440000e-001  6.2551824e-001
  5.6450000e-001  6.2907792e-001
  5.6460000e-001  6.3285535e-001
  5.6470000e-001  6.3684525e-001
  5.6480000e-001  6.4104203e-001
  5.6490000e-001  6.4543988e-001
  5.6500000e-001  6.5003268e-001
  5.6510000e-001  6.5481410e-001
  5.6520000e-001  6.5977755e-001
  5.6530000e-001  6.6491623e-001
  5.6540000e-001  6.7022311e-001
  5.6550000e-001  6.7569097e-001
  5.6560000e-001  6.8131236e-001
  5.6570000e-001  6.8707969e-001
  5.6580000e-001  6.9298517e-001
  5.6590000e-001  6.9902087e-001
  5.6600000e-001  7.0517870e-001
  5.6610000e-001  7.1145043e-001
  5.6620000e-001  7.1782773e-001
  5.6630000e-001  7.2430215e-001
  5.6640000e-001  7.3086514e-001
  5.6650000e-001  7.3750807e-001
  5.6660000e-001  7.4422225e-001
  5.6670000e-001  7.5099891e-001
  5.6680000e-001  7.5782927e-001
  5.6690000e-001  7.6470449e-001
  5.6700000e-001  7.7161573e-001
  5.6710000e-001  7.7855415e-001
  5.6720000e-001  7.8551090e-001
  5.6730000e-001  7.9247718e-001
  5.6740000e-001  7.9944420e-001
  5.6750000e-001  8.0640323e-001
  5.6760000e-001  8.1334561e-001
  5.6770000e-001  8.2026274e-001
  5.6780000e-001  8.2714612e-001
  5.6790000e-001  8.3398734e-001
  5.6800000e-001  8.4077809e-001
  5.6810000e-001  8.4751022e-001
  5.6820000e-001  8.5417566e-001
  5.6830000e-001  8.6076654e-001
  5.6840000e-001  8.6727511e-001
  5.6850000e-001  8.7369379e-001
  5.6860000e-001  8.8001520e-001
  5.6870000e-001  8.8623212e-001
  5.6880000e-001  8.9233755e-001
  5.6890000e-001  8.9832468e-001
  5.6900000e-001  9.0418692e-001
  5.6910000e-001  9.0991790e-001
  5.6920000e-001  9.1551148e-001
  5.6930000e-001  9.2096178e-001
  5.6940000e-001  9.2626313e-001
  5.6950000e-001  9.3141014e-001
  5.6960000e-001  9.3639768e-001
  5.6970000e-001  9.4122086e-001
  5.6980000e-001  9.4587508e-001
  5.6990000e-001  9.5035602e-001
  5.7000000e-001  9.5465962e-001
  5.7010000e-001  9.5878212e-001
  5.7020000e-001  9.6272004e-001
  5.7030000e-001  9.6647019e-001
  5.7040000e-001  9.7002966e-001
  5.7050000e-001  9.7339587e-001
  5.7060000e-001  9.7656649e-001
  5.7070000e-001  9.7953953e-001
  5.7080000e-001  9.8231325e-001
  5.7090000e-001  9.8488626e-001
  5.7100000e-001  9.8725742e-001
  5.7110000e-001  9.8942591e-001
  5.7120000e-001  9.9139120e-001
  5.7130000e-001  9.9315306e-001
  5.7140000e-001  9.9471152e-001
  5.7150000e-001  9.9606694e-001
  5.7160000e-001  9.9721994e-001
  5.7170000e-001  9.9817141e-001
  5.7180000e-001  9.9892254e-001
  5.7190000e-001  9.9947478e-001
  5.7200000e-001  9.9982984e-001
  5.7210000e-001  9.9998970e-001
  5.7220000e-001  9.9995661e-001
  5.7230000e-001  9.9973304e-001
  5.7240000e-001  9.9932173e-001
  5.7250000e-001  9.9872564e-001
  5.7260000e-001  9.9794796e-001
  5.7270000e-001  9.9699211e-001
  5.7280000e-001  9.9586173e-001
  5.7290000e-001  9.9456066e-001
  5.7300000e-001  9.9309294e-001
  5.7310000e-001  9.9146280e-001
  5.7320000e-001  9.8967464e-001
  5.7330000e-001  9.8773307e-001
  5.7340000e-001  9.8564283e-001
  5.7350000e-001  9.8340883e-001
  5.7360000e-001  9.8103611e-001
  5.7370000e-001  9.7852989e-001
  5.7380000e-001  9.7589546e-001
  5.7390000e-001  9.7313828e-001
  5.7400000e-001  9.7026388e-001
  5.7410000e-001  9.6727792e-001
  5.7420000e-001  9.6418612e-001
  5.7430000e-001  9.6099430e-001
  5.7440000e-001  9.5770835e-001
  5.7450000e-001  9.5433421e-001
  5.7460000e-001  9.5087788e-001
  5.7470000e-001  9.4734539e-001
  5.7480000e-001  9.4374282e-001
  5.7490000e-001  9.4007625e-001
  5.7500000e-001  9.3635179e-001
  5.7510000e-001  9.3257555e-001
  5.7520000e-001  9.2875364e-001
  5.7530000e-001  9.2489213e-001
  5.7540000e-001  9.2099711e-001
  5.7550000e-001  9.1707461e-001
  5.7560000e-001  9.1313062e-001
  5.7570000e-001  9.0917109e-001
  5.7580000e-001  9.0520191e-001
  5.7590000e-001  9.0122892e-001
  5.7600000e-001  8.9725788e-001
  5.7610000e-001  8.9329446e-001
  5.7620000e-001  8.8934426e-001
  5.7630000e-001  8.8541279e-001
  5.7640000e-001  8.8150546e-001
  5.7650000e-001  8.7762755e-001
  5.7660000e-001  8.7378428e-001
  5.7670000e-001  8.6998071e-001
  5.7680000e-001  8.6622179e-001
  5.7690000e-001  8.6251236e-001
  5.7700000e-001  8.5885712e-001
  5.7710000e-001  8.5526063e-001
  5.7720000e-001  8.5172731e-001
  5.7730000e-001  8.4826145e-001
  5.7740000e-001  8.4486717e-001
  5.7750000e-001  8.4154847e-001
  5.7760000e-001  8.3830918e-001
  5.7770000e-001  8.3515297e-001
  5.7780000e-001  8.3208337e-001
  5.7790000e-001  8.2910374e-001
  5.7800000e-001  8.2621727e-001
  5.7810000e-001  8.2342702e-001
  5.7820000e-001  8.2073585e-001
  5.7830000e-001  8.1814647e-001
  5.7840000e-001  8.1566144e-001
  5.7850000e-001  8.1328314e-001
  5.7860000e-001  8.1101379e-001
  5.7870000e-001  8.0885543e-001
  5.7880000e-001  8.0680998e-001
  5.7890000e-001  8.0487914e-001
  5.7900000e-001  8.0306450e-001
  5.7910000e-001  8.0136745e-001
  5.7920000e-001  7.9978924e-001
  5.7930000e-001  7.9833097e-001
  5.7940000e-001  7.9699357e-001
  5.7950000e-001  7.9577782e-001
  5.7960000e-001  7.9468435e-001
  5.7970000e-001  7.9371365e-001
  5.7980000e-001  7.9286604e-001
  5.7990000e-001  7.9214173e-001
  5.8000000e-001  7.9154075e-001
  5.8010000e-001  7.9106304e-001
  5.8020000e-001  7.9070836e-001
  5.8030000e-001  7.9047636e-001
  5.8040000e-001  7.9036657e-001
  5.8050000e-001  7.9037837e-001
  5.8060000e-001  7.9051103e-001
  5.8070000e-001  7.9076372e-001
  5.8080000e-001  7.9113547e-001
  5.8090000e-001  7.9162520e-001
  5.8100000e-001  7.9223174e-001
  5.8110000e-001  7.9295379e-001
  5.8120000e-001  7.9378998e-001
  5.8130000e-001  7.9473882e-001
  5.8140000e-001  7.9579873e-001
  5.8150000e-001  7.9696804e-001
  5.8160000e-001  7.9824499e-001
  5.8170000e-001  7.9962774e-001
  5.8180000e-001  8.0111437e-001
  5.8190000e-001  8.0270288e-001
  5.8200000e-001  8.0439119e-001
  5.8210000e-001  8.0617716e-001
  5.8220000e-001  8.0805857e-001
  5.8230000e-001  8.1003315e-001
  5.8240000e-001  8.1209854e-001
  5.8250000e-001  8.1425235e-001
  5.8260000e-001  8.1649211e-001
  5.8270000e-001  8.1881531e-001
  5.8280000e-001  8.2121937e-001
  5.8290000e-001  8.2370168e-001
  5.8300000e-001  8.2625956e-001
  5.8310000e-001  8.2889030e-001
  5.8320000e-001  8.3159114e-001
  5.8330000e-001  8.3435927e-001
  5.8340000e-001  8.3719186e-001
  5.8350000e-001  8.4008600e-001
  5.8360000e-001  8.4303880e-001
  5.8370000e-001  8.4604727e-001
  5.8380000e-001  8.4910844e-001
  5.8390000e-001  8.5221926e-001
  5.8400000e-001  8.5537667e-001
  5.8410000e-001  8.5857759e-001
  5.8420000e-001  8.6181888e-001
  5.8430000e-001  8.6509737e-001
  5.8440000e-001  8.6840990e-001
  5.8450000e-001  8.7175322e-001
  5.8460000e-001  8.7512411e-001
  5.8470000e-001  8.7851927e-001
  5.8480000e-001  8.8193541e-001
  5.8490000e-001  8.8536919e-001
  5.8500000e-001  8.8881725e-001
  5.8510000e-001  8.9227620e-001
  5.8520000e-001  8.9574263e-001
  5.8530000e-001  8.9921310e-001
  5.8540000e-001  9.0268413e-001
  5.8550000e-001  9.0615224e-001
  5.8560000e-001  9.0961390e-001
  5.8570000e-001  9.1306556e-001
  5.8580000e-001  9.1650366e-001
  5.8590000e-001  9.1992459e-001
  5.8600000e-001  9.2332473e-001
  5.8610000e-001  9.2670044e-001
  5.8620000e-001  9.3004804e-001
  5.8630000e-001  9.3336385e-001
  5.8640000e-001  9.3664415e-001
  5.8650000e-001  9.3988520e-001
  5.8660000e-001  9.4308323e-001
  5.8670000e-001  9.4623449e-001
  5.8680000e-001  9.4933515e-001
  5.8690000e-001  9.5238142e-001
  5.8700000e-001  9.5536947e-001
  5.8710000e-001  9.5829543e-001
  5.8720000e-001  9.6115547e-001
  5.8730000e-001  9.6394570e-001
  5.8740000e-001  9.6666225e-001
  5.8750000e-001  9.6930123e-001
  5.8760000e-001  9.7185876e-001
  5.8770000e-001  9.7433092e-001
  5.8780000e-001  9.7671384e-001
  5.8790000e-001  9.7900362e-001
  5.8800000e-001  9.8119637e-001
  5.8810000e-001  9.8328821e-001
  5.8820000e-001  9.8527529e-001
  5.8830000e-001  9.8715375e-001
  5.8840000e-001  9.8891976e-001
  5.8850000e-001  9.9056952e-001
  5.8860000e-001  9.9209924e-001
  5.8870000e-001  9.9350518e-001
  5.8880000e-001  9.9478363e-001
  5.8890000e-001  9.9593090e-001
  5.8900000e-001  9.9694339e-001
  5.8910000e-001  9.9781750e-001
  5.8920000e-001  9.9854972e-001
  5.8930000e-001  9.9913659e-001
  5.8940000e-001  9.9957471e-001
  5.8950000e-001  9.9986076e-001
  5.8960000e-001  9.9999149e-001
  5.8970000e-001  9.9996373e-001
  5.8980000e-001  9.9977441e-001
  5.8990000e-001  9.9942056e-001
  5.9000000e-001  9.9889928e-001
  5.9010000e-001  9.9820781e-001
  5.9020000e-001  9.9734347e-001
  5.9030000e-001  9.9630375e-001
  5.9040000e-001  9.9508620e-001
  5.9050000e-001  9.9368856e-001
  5.9060000e-001  9.9210868e-001
  5.9070000e-001  9.9034455e-001
  5.9080000e-001  9.8839434e-001
  5.9090000e-001  9.8625633e-001
  5.9100000e-001  9.8392902e-001
  5.9110000e-001  9.8141104e-001
  5.9120000e-001  9.7870122e-001
  5.9130000e-001  9.7579854e-001
  5.9140000e-001  9.7270222e-001
  5.9150000e-001  9.6941162e-001
  5.9160000e-001  9.6592634e-001
  5.9170000e-001  9.6224618e-001
  5.9180000e-001  9.5837112e-001
  5.9190000e-001  9.5430140e-001
  5.9200000e-001  9.5003746e-001
  5.9210000e-001  9.4557997e-001
  5.9220000e-001  9.4092983e-001
  5.9230000e-001  9.3608818e-001
  5.9240000e-001  9.3105639e-001
  5.9250000e-001  9.2583608e-001
  5.9260000e-001  9.2042914e-001
  5.9270000e-001  9.1483766e-001
  5.9280000e-001  9.0906404e-001
  5.9290000e-001  9.0311089e-001
  5.9300000e-001  8.9698111e-001
  5.9310000e-001  8.9067784e-001
  5.9320000e-001  8.8420450e-001
  5.9330000e-001  8.7756476e-001
  5.9340000e-001  8.7076256e-001
  5.9350000e-001  8.6380209e-001
  5.9360000e-001  8.5668782e-001
  5.9370000e-001  8.4942449e-001
  5.9380000e-001  8.4201708e-001
  5.9390000e-001  8.3447084e-001
  5.9400000e-001  8.2679128e-001
  5.9410000e-001  8.1898416e-001
  5.9420000e-001  8.1105552e-001
  5.9430000e-001  8.0301161e-001
  5.9440000e-001  7.9485895e-001
  5.9450000e-001  7.8660430e-001
  5.9460000e-001  7.7825466e-001
  5.9470000e-001  7.6981724e-001
  5.9480000e-001  7.6129951e-001
  5.9490000e-001  7.5270913e-001
  5.9500000e-001  7.4405398e-001
  5.9510000e-001  7.3534217e-001
  5.9520000e-001  7.2658197e-001
  5.9530000e-001  7.1778186e-001
  5.9540000e-001  7.0895051e-001
  5.9550000e-001  7.0009673e-001
  5.9560000e-001  6.9122953e-001
  5.9570000e-001  6.8235805e-001
  5.9580000e-001  6.7349157e-001
  5.9590000e-001  6.6463951e-001
  5.9600000e-001  6.5581141e-001
  5.9610000e-001  6.4701692e-001
  5.9620000e-001  6.3826576e-001
  5.9630000e-001  6.2956777e-001
  5.9640000e-001  6.2093284e-001
  5.9650000e-001  6.1237092e-001
  5.9660000e-001  6.0389200e-001
  5.9670000e-001  5.9550611e-001
  5.9680000e-001  5.8722330e-001
  5.9690000e-001  5.7905360e-001
  5.9700000e-001  5.7100704e-001
  5.9710000e-001  5.6309364e-001
  5.9720000e-001  5.5532334e-001
  5.9730000e-001  5.4770606e-001
  5.9740000e-001  5.4025162e-001
  5.9750000e-001  5.3296978e-001
  5.9760000e-001  5.2587016e-001
  5.9770000e-001  5.1896230e-001
  5.9780000e-001  5.1225558e-001
  5.9790000e-001  5.0575924e-001
  5.9800000e-001  4.9948235e-001
  5.9810000e-001  4.9343381e-001
  5.9820000e-001  4.8762231e-001
  5.9830000e-001  4.8205634e-001
  5.9840000e-001  4.7674416e-001
  5.9850000e-001  4.7169379e-001
  5.9860000e-001  4.6691298e-001
  5.9870000e-001  4.6240924e-001
  5.9880000e-001  4.5818977e-001
  5.9890000e-001  4.5426147e-001
  5.9900000e-001  4.5063094e-001
  5.9910000e-001  4.4730445e-001
  5.9920000e-001  4.4428792e-001
  5.9930000e-001  4.4158695e-001
  5.9940000e-001  4.3920673e-001
  5.9950000e-001  4.3715211e-001
  5.9960000e-001  4.3542754e-001
  5.9970000e-001  4.3403706e-001
  5.9980000e-001  4.3298432e-001
  5.9990000e-001  4.3227254e-001
  6.0000000e-001  4.3190452e-001
  6.0010000e-001  4.3188262e-001
  6.0020000e-001  4.3220875e-001
  6.0030000e-001  4.3288437e-001
  6.0040000e-001  4.3391049e-001
  6.0050000e-001  4.3528764e-001
  6.0060000e-001  4.3701588e-001
  6.0070000e-001  4.3909482e-001
  6.0080000e-001  4.4152356e-001
  6.0090000e-001  4.4430072e-001
  6.0100000e-001  4.4742445e-001
  6.0110000e-001  4.5089241e-001
  6.0120000e-001  4.5470175e-001
  6.0130000e-001  4.5884915e-001
  6.0140000e-001  4.6333081e-001
  6.0150000e-001  4.6814241e-001
  6.0160000e-001  4.7327917e-001
  6.0170000e-001  4.7873583e-001
  6.0180000e-001  4.8450663e-001
  6.0190000e-001  4.9058534e-001
  6.0200000e-001  4.9696528e-001
  6.0210000e-001  5.0363929e-001
  6.0220000e-001  5.1059974e-001
  6.0230000e-001  5.1783858e-001
  6.0240000e-001  5.2534730e-001
  6.0250000e-001  5.3311696e-001
  6.0260000e-001  5.4113819e-001
  6.0270000e-001  5.4940123e-001
  6.0280000e-001  5.5789591e-001
  6.0290000e-001  5.6661165e-001
  6.0300000e-001  5.7553752e-001
  6.0310000e-001  5.8466222e-001
  6.0320000e-001  5.9397411e-001
  6.0330000e-001  6.0346120e-001
  6.0340000e-001  6.1311119e-001
  6.0350000e-001  6.2291148e-001
  6.0360000e-001  6.3284919e-001
  6.0370000e-001  6.4291117e-001
  6.0380000e-001  6.5308400e-001
  6.0390000e-001  6.6335406e-001
  6.0400000e-001  6.7370750e-001
  6.0410000e-001  6.8413027e-001
  6.0420000e-001  6.9460816e-001
  6.0430000e-001  7.0512680e-001
  6.0440000e-001  7.1567170e-001
  6.0450000e-001  7.2622823e-001
  6.0460000e-001  7.3678169e-001
  6.0470000e-001  7.4731731e-001
  6.0480000e-001  7.5782025e-001
  6.0490000e-001  7.6827568e-001
  6.0500000e-001  7.7866874e-001
  6.0510000e-001  7.8898459e-001
  6.0520000e-001  7.9920844e-001
  6.0530000e-001  8.0932556e-001
  6.0540000e-001  8.1932130e-001
  6.0550000e-001  8.2918111e-001
  6.0560000e-001  8.3889060e-001
  6.0570000e-001  8.4843549e-001
  6.0580000e-001  8.5780172e-001
  6.0590000e-001  8.6697538e-001
  6.0600000e-001  8.7594282e-001
  6.0610000e-001  8.8469059e-001
  6.0620000e-001  8.9320554e-001
  6.0630000e-001  9.0147477e-001
  6.0640000e-001  9.0948570e-001
  6.0650000e-001  9.1722607e-001
  6.0660000e-001  9.2468395e-001
  6.0670000e-001  9.3184778e-001
  6.0680000e-001  9.3870639e-001
  6.0690000e-001  9.4524900e-001
  6.0700000e-001  9.5146524e-001
  6.0710000e-001  9.5734519e-001
  6.0720000e-001  9.6287936e-001
  6.0730000e-001  9.6805874e-001
  6.0740000e-001  9.7287480e-001
  6.0750000e-001  9.7731951e-001
  6.0760000e-001  9.8138534e-001
  6.0770000e-001  9.8506529e-001
  6.0780000e-001  9.8835290e-001
  6.0790000e-001  9.9124224e-001
  6.0800000e-001  9.9372796e-001
  6.0810000e-001  9.9580526e-001
  6.0820000e-001  9.9746993e-001
  6.0830000e-001  9.9871833e-001
  6.0840000e-001  9.9954743e-001
  6.0850000e-001  9.9995477e-001
  6.0860000e-001  9.9993853e-001
  6.0870000e-001  9.9949748e-001
  6.0880000e-001  9.9863099e-001
  6.0890000e-001  9.9733906e-001
  6.0900000e-001  9.9562231e-001
  6.0910000e-001  9.9348195e-001
  6.0920000e-001  9.9091985e-001
  6.0930000e-001  9.8793845e-001
  6.0940000e-001  9.8454083e-001
  6.0950000e-001  9.8073067e-001
  6.0960000e-001  9.7651226e-001
  6.0970000e-001  9.7189048e-001
  6.0980000e-001  9.6687081e-001
  6.0990000e-001  9.6145932e-001
  6.1000000e-001  9.5566265e-001
  6.1010000e-001  9.4948803e-001
  6.1020000e-001  9.4294323e-001
  6.1030000e-001  9.3603656e-001
  6.1040000e-001  9.2877690e-001
  6.1050000e-001  9.2117364e-001
  6.1060000e-001  9.1323667e-001
  6.1070000e-001  9.0497639e-001
  6.1080000e-001  8.9640369e-001
  6.1090000e-001  8.8752991e-001
  6.1100000e-001  8.7836685e-001
  6.1110000e-001  8.6892674e-001
  6.1120000e-001  8.5922224e-001
  6.1130000e-001  8.4926639e-001
  6.1140000e-001  8.3907262e-001
  6.1150000e-001  8.2865470e-001
  6.1160000e-001  8.1802676e-001
  6.1170000e-001  8.0720323e-001
  6.1180000e-001  7.9619885e-001
  6.1190000e-001  7.8502863e-001
  6.1200000e-001  7.7370783e-001
  6.1210000e-001  7.6225193e-001
  6.1220000e-001  7.5067662e-001
  6.1230000e-001  7.3899779e-001
  6.1240000e-001  7.2723146e-001
  6.1250000e-001  7.1539381e-001
  6.1260000e-001  7.0350111e-001
  6.1270000e-001  6.9156973e-001
  6.1280000e-001  6.7961610e-001
  6.1290000e-001  6.6765668e-001
  6.1300000e-001  6.5570794e-001
  6.1310000e-001  6.4378637e-001
  6.1320000e-001  6.3190837e-001
  6.1330000e-001  6.2009033e-001
  6.1340000e-001  6.0834852e-001
  6.1350000e-001  5.9669911e-001
  6.1360000e-001  5.8515815e-001
  6.1370000e-001  5.7374152e-001
  6.1380000e-001  5.6246490e-001
  6.1390000e-001  5.5134381e-001
  6.1400000e-001  5.4039351e-001
  6.1410000e-001  5.2962901e-001
  6.1420000e-001  5.1906507e-001
  6.1430000e-001  5.0871614e-001
  6.1440000e-001  4.9859634e-001
  6.1450000e-001  4.8871950e-001
  6.1460000e-001  4.7909904e-001
  6.1470000e-001  4.6974805e-001
  6.1480000e-001  4.6067921e-001
  6.1490000e-001  4.5190477e-001
  6.1500000e-001  4.4343657e-001
  6.1510000e-001  4.3528600e-001
  6.1520000e-001  4.2746400e-001
  6.1530000e-001  4.1998099e-001
  6.1540000e-001  4.1284695e-001
  6.1550000e-001  4.0607131e-001
  6.1560000e-001  3.9966300e-001
  6.1570000e-001  3.9363043e-001
  6.1580000e-001  3.8798143e-001
  6.1590000e-001  3.8272331e-001
  6.1600000e-001  3.7786281e-001
  6.1610000e-001  3.7340609e-001
  6.1620000e-001  3.6935872e-001
  6.1630000e-001  3.6572572e-001
  6.1640000e-001  3.6251147e-001
  6.1650000e-001  3.5971979e-001
  6.1660000e-001  3.5735388e-001
  6.1670000e-001  3.5541634e-001
  6.1680000e-001  3.5390917e-001
  6.1690000e-001  3.5283375e-001
  6.1700000e-001  3.5219085e-001
  6.1710000e-001  3.5198066e-001
  6.1720000e-001  3.5220272e-001
  6.1730000e-001  3.5285601e-001
  6.1740000e-001  3.5393888e-001
  6.1750000e-001  3.5544910e-001
  6.1760000e-001  3.5738385e-001
  6.1770000e-001  3.5973971e-001
  6.1780000e-001  3.6251272e-001
  6.1790000e-001  3.6569830e-001
  6.1800000e-001  3.6929135e-001
  6.1810000e-001  3.7328622e-001
  6.1820000e-001  3.7767669e-001
  6.1830000e-001  3.8245604e-001
  6.1840000e-001  3.8761702e-001
  6.1850000e-001  3.9315189e-001
  6.1860000e-001  3.9905240e-001
  6.1870000e-001  4.0530985e-001
  6.1880000e-001  4.1191505e-001
  6.1890000e-001  4.1885839e-001
  6.1900000e-001  4.2612982e-001
  6.1910000e-001  4.3371889e-001
  6.1920000e-001  4.4161473e-001
  6.1930000e-001  4.4980612e-001
  6.1940000e-001  4.5828146e-001
  6.1950000e-001  4.6702883e-001
  6.1960000e-001  4.7603599e-001
  6.1970000e-001  4.8529037e-001
  6.1980000e-001  4.9477916e-001
  6.1990000e-001  5.0448926e-001
  6.2000000e-001  5.1440735e-001
  6.2010000e-001  5.2451987e-001
  6.2020000e-001  5.3481308e-001
  6.2030000e-001  5.4527307e-001
  6.2040000e-001  5.5588575e-001
  6.2050000e-001  5.6663693e-001
  6.2060000e-001  5.7751228e-001
  6.2070000e-001  5.8849740e-001
  6.2080000e-001  5.9957782e-001
  6.2090000e-001  6.1073901e-001
  6.2100000e-001  6.2196643e-001
  6.2110000e-001  6.3324554e-001
  6.2120000e-001  6.4456181e-001
  6.2130000e-001  6.5590076e-001
  6.2140000e-001  6.6724796e-001
  6.2150000e-001  6.7858908e-001
  6.2160000e-001  6.8990987e-001
  6.2170000e-001  7.0119623e-001
  6.2180000e-001  7.1243418e-001
  6.2190000e-001  7.2360993e-001
  6.2200000e-001  7.3470985e-001
  6.2210000e-001  7.4572051e-001
  6.2220000e-001  7.5662873e-001
  6.2230000e-001  7.6742154e-001
  6.2240000e-001  7.7808624e-001
  6.2250000e-001  7.8861039e-001
  6.2260000e-001  7.9898185e-001
  6.2270000e-001  8.0918879e-001
  6.2280000e-001  8.1921969e-001
  6.2290000e-001  8.2906337e-001
  6.2300000e-001  8.3870900e-001
  6.2310000e-001  8.4814612e-001
  6.2320000e-001  8.5736463e-001
  6.2330000e-001  8.6635482e-001
  6.2340000e-001  8.7510741e-001
  6.2350000e-001  8.8361348e-001
  6.2360000e-001  8.9186457e-001
  6.2370000e-001  8.9985264e-001
  6.2380000e-001  9.0757008e-001
  6.2390000e-001  9.1500972e-001
  6.2400000e-001  9.2216488e-001
  6.2410000e-001  9.2902929e-001
  6.2420000e-001  9.3559717e-001
  6.2430000e-001  9.4186322e-001
  6.2440000e-001  9.4782260e-001
  6.2450000e-001  9.5347094e-001
  6.2460000e-001  9.5880436e-001
  6.2470000e-001  9.6381946e-001
  6.2480000e-001  9.6851333e-001
  6.2490000e-001  9.7288352e-001
  6.2500000e-001  9.7692809e-001
  6.2510000e-001  9.8064557e-001
  6.2520000e-001  9.8403495e-001
  6.2530000e-001  9.8709572e-001
  6.2540000e-001  9.8982784e-001
  6.2550000e-001  9.9223173e-001
  6.2560000e-001  9.9430827e-001
  6.2570000e-001  9.9605882e-001
  6.2580000e-001  9.9748517e-001
  6.2590000e-001  9.9858957e-001
  6.2600000e-001  9.9937470e-001
  6.2610000e-001  9.9984366e-001
  6.2620000e-001  1.0000000e+000
  6.2630000e-001  9.9984765e-001
  6.2640000e-001  9.9939098e-001
  6.2650000e-001  9.9863471e-001
  6.2660000e-001  9.9758398e-001
  6.2670000e-001  9.9624427e-001
  6.2680000e-001  9.9462145e-001
  6.2690000e-001  9.9272170e-001
  6.2700000e-001  9.9055156e-001
  6.2710000e-001  9.8811789e-001
  6.2720000e-001  9.8542786e-001
  6.2730000e-001  9.8248891e-001
  6.2740000e-001  9.7930878e-001
  6.2750000e-001  9.7589549e-001
  6.2760000e-001  9.7225729e-001
  6.2770000e-001  9.6840266e-001
  6.2780000e-001  9.6434034e-001
  6.2790000e-001  9.6007923e-001
  6.2800000e-001  9.5562846e-001
  6.2810000e-001  9.5099732e-001
  6.2820000e-001  9.4619525e-001
  6.2830000e-001  9.4123186e-001
  6.2840000e-001  9.3611687e-001
  6.2850000e-001  9.3086013e-001
  6.2860000e-001  9.2547156e-001
  6.2870000e-001  9.1996120e-001
  6.2880000e-001  9.1433914e-001
  6.2890000e-001  9.0861551e-001
  6.2900000e-001  9.0280049e-001
  6.2910000e-001  8.9690428e-001
  6.2920000e-001  8.9093708e-001
  6.2930000e-001  8.8490908e-001
  6.2940000e-001  8.7883045e-001
  6.2950000e-001  8.7271133e-001
  6.2960000e-001  8.6656179e-001
  6.2970000e-001  8.6039184e-001
  6.2980000e-001  8.5421140e-001
  6.2990000e-001  8.4803031e-001
  6.3000000e-001  8.4185830e-001
  6.3010000e-001  8.3570496e-001
  6.3020000e-001  8.2957978e-001
  6.3030000e-001  8.2349206e-001
  6.3040000e-001  8.1745098e-001
  6.3050000e-001  8.1146553e-001
  6.3060000e-001  8.0554454e-001
  6.3070000e-001  7.9969661e-001
  6.3080000e-001  7.9393018e-001
  6.3090000e-001  7.8825345e-001
  6.3100000e-001  7.8267442e-001
  6.3110000e-001  7.7720085e-001
  6.3120000e-001  7.7184026e-001
  6.3130000e-001  7.6659992e-001
  6.3140000e-001  7.6148686e-001
  6.3150000e-001  7.5650784e-001
  6.3160000e-001  7.5166935e-001
  6.3170000e-001  7.4697761e-001
  6.3180000e-001  7.4243857e-001
  6.3190000e-001  7.3805787e-001
  6.3200000e-001  7.3384089e-001
  6.3210000e-001  7.2979270e-001
  6.3220000e-001  7.2591808e-001
  6.3230000e-001  7.2222151e-001
  6.3240000e-001  7.1870716e-001
  6.3250000e-001  7.1537891e-001
  6.3260000e-001  7.1224031e-001
  6.3270000e-001  7.0929464e-001
  6.3280000e-001  7.0654482e-001
  6.3290000e-001  7.0399352e-001
  6.3300000e-001  7.0164305e-001
  6.3310000e-001  6.9949544e-001
  6.3320000e-001  6.9755242e-001
  6.3330000e-001  6.9581539e-001
  6.3340000e-001  6.9428548e-001
  6.3350000e-001  6.9296347e-001
  6.3360000e-001  6.9184990e-001
  6.3370000e-001  6.9094497e-001
  6.3380000e-001  6.9024863e-001
  6.3390000e-001  6.8976049e-001
  6.3400000e-001  6.8947993e-001
  6.3410000e-001  6.8940602e-001
  6.3420000e-001  6.8953758e-001
  6.3430000e-001  6.8987313e-001
  6.3440000e-001  6.9041096e-001
  6.3450000e-001  6.9114909e-001
  6.3460000e-001  6.9208530e-001
  6.3470000e-001  6.9321710e-001
  6.3480000e-001  6.9454180e-001
  6.3490000e-001  6.9605645e-001
  6.3500000e-001  6.9775790e-001
  6.3510000e-001  6.9964277e-001
  6.3520000e-001  7.0170749e-001
  6.3530000e-001  7.0394826e-001
  6.3540000e-001  7.0636112e-001
  6.3550000e-001  7.0894192e-001
  6.3560000e-001  7.1168632e-001
  6.3570000e-001  7.1458982e-001
  6.3580000e-001  7.1764777e-001
  6.3590000e-001  7.2085536e-001
  6.3600000e-001  7.2420765e-001
  6.3610000e-001  7.2769956e-001
  6.3620000e-001  7.3132588e-001
  6.3630000e-001  7.3508129e-001
  6.3640000e-001  7.3896038e-001
  6.3650000e-001  7.4295761e-001
  6.3660000e-001  7.4706737e-001
  6.3670000e-001  7.5128398e-001
  6.3680000e-001  7.5560168e-001
  6.3690000e-001  7.6001462e-001
  6.3700000e-001  7.6451694e-001
  6.3710000e-001  7.6910271e-001
  6.3720000e-001  7.7376597e-001
  6.3730000e-001  7.7850072e-001
  6.3740000e-001  7.8330094e-001
  6.3750000e-001  7.8816062e-001
  6.3760000e-001  7.9307372e-001
  6.3770000e-001  7.9803421e-001
  6.3780000e-001  8.0303608e-001
  6.3790000e-001  8.0807332e-001
  6.3800000e-001  8.1313996e-001
  6.3810000e-001  8.1823006e-001
  6.3820000e-001  8.2333772e-001
  6.3830000e-001  8.2845708e-001
  6.3840000e-001  8.3358233e-001
  6.3850000e-001  8.3870774e-001
  6.3860000e-001  8.4382762e-001
  6.3870000e-001  8.4893638e-001
  6.3880000e-001  8.5402847e-001
  6.3890000e-001  8.5909847e-001
  6.3900000e-001  8.6414100e-001
  6.3910000e-001  8.6915080e-001
  6.3920000e-001  8.7412272e-001
  6.3930000e-001  8.7905169e-001
  6.3940000e-001  8.8393276e-001
  6.3950000e-001  8.8876108e-001
  6.3960000e-001  8.9353194e-001
  6.3970000e-001  8.9824071e-001
  6.3980000e-001  9.0288294e-001
  6.3990000e-001  9.0745425e-001
  6.4000000e-001  9.1195042e-001
  6.4010000e-001  9.1636736e-001
  6.4020000e-001  9.2070112e-001
  6.4030000e-001  9.2494788e-001
  6.4040000e-001  9.2910395e-001
  6.4050000e-001  9.3316581e-001
  6.4060000e-001  9.3713006e-001
  6.4070000e-001  9.4099345e-001
  6.4080000e-001  9.4475289e-001
  6.4090000e-001  9.4840543e-001
  6.4100000e-001  9.5194826e-001
  6.4110000e-001  9.5537873e-001
  6.4120000e-001  9.5869435e-001
  6.4130000e-001  9.6189276e-001
  6.4140000e-001  9.6497176e-001
  6.4150000e-001  9.6792932e-001
  6.4160000e-001  9.7076353e-001
  6.4170000e-001  9.7347264e-001
  6.4180000e-001  9.7605508e-001
  6.4190000e-001  9.7850938e-001
  6.4200000e-001  9.8083427e-001
  6.4210000e-001  9.8302858e-001
  6.4220000e-001  9.8509133e-001
  6.4230000e-001  9.8702166e-001
  6.4240000e-001  9.8881887e-001
  6.4250000e-001  9.9048238e-001
  6.4260000e-001  9.9201178e-001
  6.4270000e-001  9.9340679e-001
  6.4280000e-001  9.9466727e-001
  6.4290000e-001  9.9579320e-001
  6.4300000e-001  9.9678472e-001
  6.4310000e-001  9.9764209e-001
  6.4320000e-001  9.9836570e-001
  6.4330000e-001  9.9895607e-001
  6.4340000e-001  9.9941385e-001
  6.4350000e-001  9.9973982e-001
  6.4360000e-001  9.9993487e-001
  6.4370000e-001  1.0000000e+000
  6.4380000e-001  9.9993635e-001
  6.4390000e-001  9.9974517e-001
  6.4400000e-001  9.9942780e-001
  6.4410000e-001  9.9898572e-001
  6.4420000e-001  9.9842049e-001
  6.4430000e-001  9.9773379e-001
  6.4440000e-001  9.9692741e-001
  6.4450000e-001  9.9600320e-001
  6.4460000e-001  9.9496314e-001
  6.4470000e-001  9.9380930e-001
  6.4480000e-001  9.9254383e-001
  6.4490000e-001  9.9116897e-001
  6.4500000e-001  9.8968705e-001
  6.4510000e-001  9.8810047e-001
  6.4520000e-001  9.8641172e-001
  6.4530000e-001  9.8462336e-001
  6.4540000e-001  9.8273803e-001
  6.4550000e-001  9.8075844e-001
  6.4560000e-001  9.7868736e-001
  6.4570000e-001  9.7652763e-001
  6.4580000e-001  9.7428215e-001
  6.4590000e-001  9.7195389e-001
  6.4600000e-001  9.6954586e-001
  6.4610000e-001  9.6706114e-001
  6.4620000e-001  9.6450285e-001
  6.4630000e-001  9.6187417e-001
  6.4640000e-001  9.5917831e-001
  6.4650000e-001  9.5641854e-001
  6.4660000e-001  9.5359815e-001
  6.4670000e-001  9.5072050e-001
  6.4680000e-001  9.4778895e-001
  6.4690000e-001  9.4480693e-001
  6.4700000e-001  9.4177785e-001
  6.4710000e-001  9.3870520e-001
  6.4720000e-001  9.3559246e-001
  6.4730000e-001  9.3244316e-001
  6.4740000e-001  9.2926081e-001
  6.4750000e-001  9.2604897e-001
  6.4760000e-001  9.2281121e-001
  6.4770000e-001  9.1955111e-001
  6.4780000e-001  9.1627225e-001
  6.4790000e-001  9.1297822e-001
  6.4800000e-001  9.0967262e-001
  6.4810000e-001  9.0635905e-001
  6.4820000e-001  9.0304112e-001
  6.4830000e-001  8.9972240e-001
  6.4840000e-001  8.9640651e-001
  6.4850000e-001  8.9309701e-001
  6.4860000e-001  8.8979747e-001
  6.4870000e-001  8.8651146e-001
  6.4880000e-001  8.8324251e-001
  6.4890000e-001  8.7999414e-001
  6.4900000e-001  8.7676987e-001
  6.4910000e-001  8.7357315e-001
  6.4920000e-001  8.7040744e-001
  6.4930000e-001  8.6727618e-001
  6.4940000e-001  8.6418273e-001
  6.4950000e-001  8.6113047e-001
  6.4960000e-001  8.5812271e-001
  6.4970000e-001  8.5516273e-001
  6.4980000e-001  8.5225376e-001
  6.4990000e-001  8.4939902e-001
  6.5000000e-001  8.4660163e-001
  6.5010000e-001  8.4386470e-001
  6.5020000e-001  8.4119127e-001
  6.5030000e-001  8.3858433e-001
  6.5040000e-001  8.3604682e-001
  6.5050000e-001  8.3358160e-001
  6.5060000e-001  8.3119149e-001
  6.5070000e-001  8.2887922e-001
  6.5080000e-001  8.2664748e-001
  6.5090000e-001  8.2449886e-001
  6.5100000e-001  8.2243590e-001
  6.5110000e-001  8.2046105e-001
  6.5120000e-001  8.1857669e-001
  6.5130000e-001  8.1678511e-001
  6.5140000e-001  8.1508853e-001
  6.5150000e-001  8.1348906e-001
  6.5160000e-001  8.1198875e-001
  6.5170000e-001  8.1058954e-001
  6.5180000e-001  8.0929327e-001
  6.5190000e-001  8.0810170e-001
  6.5200000e-001  8.0701649e-001
  6.5210000e-001  8.0603918e-001
  6.5220000e-001  8.0517124e-001
  6.5230000e-001  8.0441399e-001
  6.5240000e-001  8.0376868e-001
  6.5250000e-001  8.0323643e-001
  6.5260000e-001  8.0281825e-001
  6.5270000e-001  8.0251503e-001
  6.5280000e-001  8.0232757e-001
  6.5290000e-001  8.0225652e-001
  6.5300000e-001  8.0230241e-001
  6.5310000e-001  8.0246567e-001
  6.5320000e-001  8.0274659e-001
  6.5330000e-001  8.0314534e-001
  6.5340000e-001  8.0366195e-001
  6.5350000e-001  8.0429633e-001
  6.5360000e-001  8.0504826e-001
  6.5370000e-001  8.0591740e-001
  6.5380000e-001  8.0690324e-001
  6.5390000e-001  8.0800517e-001
  6.5400000e-001  8.0922243e-001
  6.5410000e-001  8.1055412e-001
  6.5420000e-001  8.1199922e-001
  6.5430000e-001  8.1355656e-001
  6.5440000e-001  8.1522482e-001
  6.5450000e-001  8.1700255e-001
  6.5460000e-001  8.1888819e-001
  6.5470000e-001  8.2087998e-001
  6.5480000e-001  8.2297607e-001
  6.5490000e-001  8.2517446e-001
  6.5500000e-001  8.2747300e-001
  6.5510000e-001  8.2986940e-001
  6.5520000e-001  8.3236124e-001
  6.5530000e-001  8.3494597e-001
  6.5540000e-001  8.3762089e-001
  6.5550000e-001  8.4038316e-001
  6.5560000e-001  8.4322982e-001
  6.5570000e-001  8.4615776e-001
  6.5580000e-001  8.4916377e-001
  6.5590000e-001  8.5224447e-001
  6.5600000e-001  8.5539638e-001
  6.5610000e-001  8.5861588e-001
  6.5620000e-001  8.6189923e-001
  6.5630000e-001  8.6524257e-001
  6.5640000e-001  8.6864192e-001
  6.5650000e-001  8.7209317e-001
  6.5660000e-001  8.7559213e-001
  6.5670000e-001  8.7913447e-001
  6.5680000e-001  8.8271576e-001
  6.5690000e-001  8.8633146e-001
  6.5700000e-001  8.8997695e-001
  6.5710000e-001  8.9364749e-001
  6.5720000e-001  8.9733825e-001
  6.5730000e-001  9.0104433e-001
  6.5740000e-001  9.0476073e-001
  6.5750000e-001  9.0848237e-001
  6.5760000e-001  9.1220409e-001
  6.5770000e-001  9.1592066e-001
  6.5780000e-001  9.1962681e-001
  6.5790000e-001  9.2331716e-001
  6.5800000e-001  9.2698631e-001
  6.5810000e-001  9.3062879e-001
  6.5820000e-001  9.3423910e-001
  6.5830000e-001  9.3781169e-001
  6.5840000e-001  9.4134096e-001
  6.5850000e-001  9.4482130e-001
  6.5860000e-001  9.4824708e-001
  6.5870000e-001  9.5161263e-001
  6.5880000e-001  9.5491229e-001
  6.5890000e-001  9.5814038e-001
  6.5900000e-001  9.6129122e-001
  6.5910000e-001  9.6435914e-001
  6.5920000e-001  9.6733849e-001
  6.5930000e-001  9.7022363e-001
  6.5940000e-001  9.7300895e-001
  6.5950000e-001  9.7568886e-001
  6.5960000e-001  9.7825782e-001
  6.5970000e-001  9.8071035e-001
  6.5980000e-001  9.8304098e-001
  6.5990000e-001  9.8524433e-001
  6.6000000e-001  9.8731509e-001
  6.6010000e-001  9.8924799e-001
  6.6020000e-001  9.9103786e-001
  6.6030000e-001  9.9267961e-001
  6.6040000e-001  9.9416824e-001
  6.6050000e-001  9.9549884e-001
  6.6060000e-001  9.9666663e-001
  6.6070000e-001  9.9766691e-001
  6.6080000e-001  9.9849510e-001
  6.6090000e-001  9.9914676e-001
  6.6100000e-001  9.9961756e-001
  6.6110000e-001  9.9990333e-001
  6.6120000e-001  1.0000000e+000
  6.6130000e-001  9.9990368e-001
  6.6140000e-001  9.9961063e-001
  6.6150000e-001  9.9911725e-001
  6.6160000e-001  9.9842013e-001
  6.6170000e-001  9.9751599e-001
  6.6180000e-001  9.9640176e-001
  6.6190000e-001  9.9507453e-001
  6.6200000e-001  9.9353158e-001
  6.6210000e-001  9.9177039e-001
  6.6220000e-001  9.8978860e-001
  6.6230000e-001  9.8758407e-001
  6.6240000e-001  9.8515487e-001
  6.6250000e-001  9.8249925e-001
  6.6260000e-001  9.7961569e-001
  6.6270000e-001  9.7650287e-001
  6.6280000e-001  9.7315970e-001
  6.6290000e-001  9.6958528e-001
  6.6300000e-001  9.6577895e-001
  6.6310000e-001  9.6174028e-001
  6.6320000e-001  9.5746906e-001
  6.6330000e-001  9.5296529e-001
  6.6340000e-001  9.4822922e-001
  6.6350000e-001  9.4326133e-001
  6.6360000e-001  9.3806232e-001
  6.6370000e-001  9.3263312e-001
  6.6380000e-001  9.2697491e-001
  6.6390000e-001  9.2108910e-001
  6.6400000e-001  9.1497732e-001
  6.6410000e-001  9.0864144e-001
  6.6420000e-001  9.0208356e-001
  6.6430000e-001  8.9530602e-001
  6.6440000e-001  8.8831138e-001
  6.6450000e-001  8.8110244e-001
  6.6460000e-001  8.7368222e-001
  6.6470000e-001  8.6605396e-001
  6.6480000e-001  8.5822113e-001
  6.6490000e-001  8.5018742e-001
  6.6500000e-001  8.4195673e-001
  6.6510000e-001  8.3353319e-001
  6.6520000e-001  8.2492112e-001
  6.6530000e-001  8.1612505e-001
  6.6540000e-001  8.0714973e-001
  6.6550000e-001  7.9800008e-001
  6.6560000e-001  7.8868124e-001
  6.6570000e-001  7.7919853e-001
  6.6580000e-001  7.6955744e-001
  6.6590000e-001  7.5976365e-001
  6.6600000e-001  7.4982300e-001
  6.6610000e-001  7.3974152e-001
  6.6620000e-001  7.2952537e-001
  6.6630000e-001  7.1918088e-001
  6.6640000e-001  7.0871453e-001
  6.6650000e-001  6.9813293e-001
  6.6660000e-001  6.8744282e-001
  6.6670000e-001  6.7665107e-001
  6.6680000e-001  6.6576468e-001
  6.6690000e-001  6.5479073e-001
  6.6700000e-001  6.4373642e-001
  6.6710000e-001  6.3260906e-001
  6.6720000e-001  6.2141602e-001
  6.6730000e-001  6.1016475e-001
  6.6740000e-001  5.9886278e-001
  6.6750000e-001  5.8751769e-001
  6.6760000e-001  5.7613712e-001
  6.6770000e-001  5.6472875e-001
  6.6780000e-001  5.5330029e-001
  6.6790000e-001  5.4185948e-001
  6.6800000e-001  5.3041407e-001
  6.6810000e-001  5.1897182e-001
  6.6820000e-001  5.0754049e-001
  6.6830000e-001  4.9612783e-001
  6.6840000e-001  4.8474155e-001
  6.6850000e-001  4.7338936e-001
  6.6860000e-001  4.6207890e-001
  6.6870000e-001  4.5081778e-001
  6.6880000e-001  4.3961356e-001
  6.6890000e-001  4.2847372e-001
  6.6900000e-001  4.1740565e-001
  6.6910000e-001  4.0641669e-001
  6.6920000e-001  3.9551406e-001
  6.6930000e-001  3.8470489e-001
  6.6940000e-001  3.7399620e-001
  6.6950000e-001  3.6339488e-001
  6.6960000e-001  3.5290770e-001
  6.6970000e-001  3.4254129e-001
  6.6980000e-001  3.3230215e-001
  6.6990000e-001  3.2219662e-001
  6.7000000e-001  3.1223087e-001
  6.7010000e-001  3.0241091e-001
  6.7020000e-001  2.9274259e-001
  6.7030000e-001  2.8323156e-001
  6.7040000e-001  2.7388329e-001
  6.7050000e-001  2.6470307e-001
  6.7060000e-001  2.5569595e-001
  6.7070000e-001  2.4686682e-001
  6.7080000e-001  2.3822032e-001
  6.7090000e-001  2.2976091e-001
  6.7100000e-001  2.2149278e-001
  6.7110000e-001  2.1341994e-001
  6.7120000e-001  2.0554614e-001
  6.7130000e-001  1.9787490e-001
  6.7140000e-001  1.9040950e-001
  6.7150000e-001  1.8315297e-001
  6.7160000e-001  1.7610810e-001
  6.7170000e-001  1.6927743e-001
  6.7180000e-001  1.6266324e-001
  6.7190000e-001  1.5626757e-001
  6.7200000e-001  1.5009219e-001
  6.7210000e-001  1.4413862e-001
  6.7220000e-001  1.3840811e-001
  6.7230000e-001  1.3290165e-001
  6.7240000e-001  1.2761999e-001
  6.7250000e-001  1.2256360e-001
  6.7260000e-001  1.1773269e-001
  6.7270000e-001  1.1312722e-001
  6.7280000e-001  1.0874689e-001
  6.7290000e-001  1.0459114e-001
  6.7300000e-001  1.0065914e-001
  6.7310000e-001  9.6949842e-002
  6.7320000e-001  9.3461915e-002
  6.7330000e-001  9.0193796e-002
  6.7340000e-001  8.7143673e-002
  6.7350000e-001  8.4309493e-002
  6.7360000e-001  8.1688969e-002
  6.7370000e-001  7.9279578e-002
  6.7380000e-001  7.7078568e-002
  6.7390000e-001  7.5082967e-002
  6.7400000e-001  7.3289583e-002
  6.7410000e-001  7.1695011e-002
  6.7420000e-001  7.0295638e-002
  6.7430000e-001  6.9087653e-002
  6.7440000e-001  6.8067049e-002
  6.7450000e-001  6.7229630e-002
  6.7460000e-001  6.6571022e-002
  6.7470000e-001  6.6086674e-002
  6.7480000e-001  6.5771870e-002
  6.7490000e-001  6.5621735e-002
  6.7500000e-001  6.5631245e-002
  6.7510000e-001  6.5795229e-002
  6.7520000e-001  6.6108385e-002
  6.7530000e-001  6.6565282e-002
  6.7540000e-001  6.7160373e-002
  6.7550000e-001  6.7888001e-002
  6.7560000e-001  6.8742408e-002
  6.7570000e-001  6.9717746e-002
  6.7580000e-001  7.0808084e-002
  6.7590000e-001  7.2007418e-002
  6.7600000e-001  7.3309681e-002
  6.7610000e-001  7.4708750e-002
  6.7620000e-001  7.6198458e-002
  6.7630000e-001  7.7772600e-002
  6.7640000e-001  7.9424948e-002
  6.7650000e-001  8.1149254e-002
  6.7660000e-001  8.2939263e-002
  6.7670000e-001  8.4788723e-002
  6.7680000e-001  8.6691392e-002
  6.7690000e-001  8.8641048e-002
  6.7700000e-001  9.0631499e-002
  6.7710000e-001  9.2656591e-002
  6.7720000e-001  9.4710220e-002
  6.7730000e-001  9.6786334e-002
  6.7740000e-001  9.8878952e-002
  6.7750000e-001  1.0098216e-001
  6.7760000e-001  1.0309013e-001
  6.7770000e-001  1.0519713e-001
  6.7780000e-001  1.0729752e-001
  6.7790000e-001  1.0938577e-001
  6.7800000e-001  1.1145645e-001
  6.7810000e-001  1.1350428e-001
  6.7820000e-001  1.1552409e-001
  6.7830000e-001  1.1751084e-001
  6.7840000e-001  1.1945964e-001
  6.7850000e-001  1.2136577e-001
  6.7860000e-001  1.2322464e-001
  6.7870000e-001  1.2503182e-001
  6.7880000e-001  1.2678306e-001
  6.7890000e-001  1.2847427e-001
  6.7900000e-001  1.3010156e-001
  6.7910000e-001  1.3166120e-001
  6.7920000e-001  1.3314965e-001
  6.7930000e-001  1.3456356e-001
  6.7940000e-001  1.3589979e-001
  6.7950000e-001  1.3715537e-001
  6.7960000e-001  1.3832755e-001
  6.7970000e-001  1.3941378e-001
  6.7980000e-001  1.4041171e-001
  6.7990000e-001  1.4131921e-001
  6.8000000e-001  1.4213433e-001
  6.8010000e-001  1.4285535e-001
  6.8020000e-001  1.4348078e-001
  6.8030000e-001  1.4400930e-001
  6.8040000e-001  1.4443982e-001
  6.8050000e-001  1.4477147e-001
  6.8060000e-001  1.4500358e-001
  6.8070000e-001  1.4513569e-001
  6.8080000e-001  1.4516755e-001
  6.8090000e-001  1.4509911e-001
  6.8100000e-001  1.4493054e-001
  6.8110000e-001  1.4466218e-001
  6.8120000e-001  1.4429461e-001
  6.8130000e-001  1.4382857e-001
  6.8140000e-001  1.4326502e-001
  6.8150000e-001  1.4260510e-001
  6.8160000e-001  1.4185011e-001
  6.8170000e-001  1.4100157e-001
  6.8180000e-001  1.4006115e-001
  6.8190000e-001  1.3903070e-001
  6.8200000e-001  1.3791224e-001
  6.8210000e-001  1.3670793e-001
  6.8220000e-001  1.3542012e-001
  6.8230000e-001  1.3405127e-001
  6.8240000e-001  1.3260401e-001
  6.8250000e-001  1.3108109e-001
  6.8260000e-001  1.2948540e-001
  6.8270000e-001  1.2781996e-001
  6.8280000e-001  1.2608787e-001
  6.8290000e-001  1.2429239e-001
  6.8300000e-001  1.2243683e-001
  6.8310000e-001  1.2052465e-001
  6.8320000e-001  1.1855934e-001
  6.8330000e-001  1.1654451e-001
  6.8340000e-001  1.1448381e-001
  6.8350000e-001  1.1238099e-001
  6.8360000e-001  1.1023983e-001
  6.8370000e-001  1.0806416e-001
  6.8380000e-001  1.0585785e-001
  6.8390000e-001  1.0362482e-001
  6.8400000e-001  1.0136898e-001
  6.8410000e-001  9.9094281e-002
  6.8420000e-001  9.6804680e-002
  6.8430000e-001  9.4504126e-002
  6.8440000e-001  9.2196566e-002
  6.8450000e-001  8.9885928e-002
  6.8460000e-001  8.7576119e-002
  6.8470000e-001  8.5271012e-002
  6.8480000e-001  8.2974446e-002
  6.8490000e-001  8.0690210e-002
  6.8500000e-001  7.8422043e-002
  6.8510000e-001  7.6173624e-002
  6.8520000e-001  7.3948563e-002
  6.8530000e-001  7.1750398e-002
  6.8540000e-001  6.9582586e-002
  6.8550000e-001  6.7448498e-002
  6.8560000e-001  6.5351413e-002
  6.8570000e-001  6.3294511e-002
  6.8580000e-001  6.1280866e-002
  6.8590000e-001  5.9313445e-002
  6.8600000e-001  5.7395100e-002
  6.8610000e-001  5.5528561e-002
  6.8620000e-001  5.3716437e-002
  6.8630000e-001  5.1961205e-002
  6.8640000e-001  5.0265212e-002
  6.8650000e-001  4.8630667e-002
  6.8660000e-001  4.7059639e-002
  6.8670000e-001  4.5554054e-002
  6.8680000e-001  4.4115692e-002
  6.8690000e-001  4.2746186e-002
  6.8700000e-001  4.1447014e-002
  6.8710000e-001  4.0219504e-002
  6.8720000e-001  3.9064831e-002
  6.8730000e-001  3.7984010e-002
  6.8740000e-001  3.6977903e-002
  6.8750000e-001  3.6047213e-002
  6.8760000e-001  3.5192485e-002
  6.8770000e-001  3.4414108e-002
  6.8780000e-001  3.3712312e-002
  6.8790000e-001  3.3087170e-002
  6.8800000e-001  3.2538601e-002
  6.8810000e-001  3.2066368e-002
  6.8820000e-001  3.1670082e-002
  6.8830000e-001  3.1349202e-002
  6.8840000e-001  3.1103039e-002
  6.8850000e-001  3.0930756e-002
  6.8860000e-001  3.0831376e-002
  6.8870000e-001  3.0803776e-002
  6.8880000e-001  3.0846701e-002
  6.8890000e-001  3.0958758e-002
  6.8900000e-001  3.1138427e-002
  6.8910000e-001  3.1384060e-002
  6.8920000e-001  3.1693889e-002
  6.8930000e-001  3.2066028e-002
  6.8940000e-001  3.2498479e-002
  6.8950000e-001  3.2989136e-002
  6.8960000e-001  3.3535794e-002
  6.8970000e-001  3.4136145e-002
  6.8980000e-001  3.4787796e-002
  6.8990000e-001  3.5488264e-002
  6.9000000e-001  3.6234988e-002
  6.9010000e-001  3.7025333e-002
  6.9020000e-001  3.7856594e-002
  6.9030000e-001  3.8726008e-002
  6.9040000e-001  3.9630752e-002
  6.9050000e-001  4.0567957e-002
  6.9060000e-001  4.1534711e-002
  6.9070000e-001  4.2528065e-002
  6.9080000e-001  4.3545039e-002
  6.9090000e-001  4.4582632e-002
  6.9100000e-001  4.5637824e-002
  6.9110000e-001  4.6707587e-002
  6.9120000e-001  4.7788887e-002
  6.9130000e-001  4.8878695e-002
  6.9140000e-001  4.9973989e-002
  6.9150000e-001  5.1071764e-002
  6.9160000e-001  5.2169038e-002
  6.9170000e-001  5.3262855e-002
  6.9180000e-001  5.4350293e-002
  6.9190000e-001  5.5428473e-002
  6.9200000e-001  5.6494560e-002
  6.9210000e-001  5.7545771e-002
  6.9220000e-001  5.8579384e-002
  6.9230000e-001  5.9592735e-002
  6.9240000e-001  6.0583232e-002
  6.9250000e-001  6.1548357e-002
  6.9260000e-001  6.2485668e-002
  6.9270000e-001  6.3392809e-002
  6.9280000e-001  6.4267509e-002
  6.9290000e-001  6.5107592e-002
  6.9300000e-001  6.5910978e-002
  6.9310000e-001  6.6675686e-002
  6.9320000e-001  6.7399839e-002
  6.9330000e-001  6.8081669e-002
  6.9340000e-001  6.8719518e-002
  6.9350000e-001  6.9311839e-002
  6.9360000e-001  6.9857204e-002
  6.9370000e-001  7.0354302e-002
  6.9380000e-001  7.0801944e-002
  6.9390000e-001  7.1199062e-002
  6.9400000e-001  7.1544711e-002
  6.9410000e-001  7.1838073e-002
  6.9420000e-001  7.2078456e-002
  6.9430000e-001  7.2265294e-002
  6.9440000e-001  7.2398150e-002
  6.9450000e-001  7.2476712e-002
  6.9460000e-001  7.2500798e-002
  6.9470000e-001  7.2470352e-002
  6.9480000e-001  7.2385442e-002
  6.9490000e-001  7.2246266e-002
  6.9500000e-001  7.2053142e-002
  6.9510000e-001  7.1806514e-002
  6.9520000e-001  7.1506944e-002
  6.9530000e-001  7.1155114e-002
  6.9540000e-001  7.0751823e-002
  6.9550000e-001  7.0297985e-002
  6.9560000e-001  6.9794624e-002
  6.9570000e-001  6.9242871e-002
  6.9580000e-001  6.8643967e-002
  6.9590000e-001  6.7999249e-002
  6.9600000e-001  6.7310157e-002
  6.9610000e-001  6.6578223e-002
  6.9620000e-001  6.5805070e-002
  6.9630000e-001  6.4992406e-002
  6.9640000e-001  6.4142023e-002
  6.9650000e-001  6.3255788e-002
  6.9660000e-001  6.2335643e-002
  6.9670000e-001  6.1383595e-002
  6.9680000e-001  6.0401717e-002
  6.9690000e-001  5.9392137e-002
  6.9700000e-001  5.8357036e-002
  6.9710000e-001  5.7298645e-002
  6.9720000e-001  5.6219235e-002
  6.9730000e-001  5.5121113e-002
  6.9740000e-001  5.4006618e-002
  6.9750000e-001  5.2878116e-002
  6.9760000e-001  5.1737992e-002
  6.9770000e-001  5.0588644e-002
  6.9780000e-001  4.9432483e-002
  6.9790000e-001  4.8271919e-002
  6.9800000e-001  4.7109364e-002
  6.9810000e-001  4.5947220e-002
  6.9820000e-001  4.4787877e-002
  6.9830000e-001  4.3633706e-002
  6.9840000e-001  4.2487056e-002
  6.9850000e-001  4.1350243e-002
  6.9860000e-001  4.0225555e-002
  6.9870000e-001  3.9115235e-002
  6.9880000e-001  3.8021485e-002
  6.9890000e-001  3.6946457e-002
  6.9900000e-001  3.5892251e-002
  6.9910000e-001  3.4860906e-002
  6.9920000e-001  3.3854400e-002
  6.9930000e-001  3.2874643e-002
  6.9940000e-001  3.1923477e-002
  6.9950000e-001  3.1002666e-002
  6.9960000e-001  3.0113896e-002
  6.9970000e-001  2.9258772e-002
  6.9980000e-001  2.8438813e-002
  6.9990000e-001  2.7655450e-002
  7.0000000e-001  2.6910022e-002
  7.0010000e-001  2.6203775e-002
  7.0020000e-001  2.5537857e-002
  7.0030000e-001  2.4913319e-002
  7.0040000e-001  2.4331111e-002
  7.0050000e-001  2.3792080e-002
  7.0060000e-001  2.3296969e-002
  7.0070000e-001  2.2846418e-002
  7.0080000e-001  2.2440959e-002
  7.0090000e-001  2.2081018e-002
  7.0100000e-001  2.1766913e-002
  7.0110000e-001  2.1498855e-002
  7.0120000e-001  2.1276948e-002
  7.0130000e-001  2.1101187e-002
  7.0140000e-001  2.0971462e-002
  7.0150000e-001  2.0887556e-002
  7.0160000e-001  2.0849148e-002
  7.0170000e-001  2.0855811e-002
  7.0180000e-001  2.0907018e-002
  7.0190000e-001  2.1002138e-002
  7.0200000e-001  2.1140445e-002
  7.0210000e-001  2.1321113e-002
  7.0220000e-001  2.1543224e-002
  7.0230000e-001  2.1805766e-002
  7.0240000e-001  2.2107640e-002
  7.0250000e-001  2.2447659e-002
  7.0260000e-001  2.2824554e-002
  7.0270000e-001  2.3236976e-002
  7.0280000e-001  2.3683500e-002
  7.0290000e-001  2.4162628e-002
  7.0300000e-001  2.4672792e-002
  7.0310000e-001  2.5212362e-002
  7.0320000e-001  2.5779645e-002
  7.0330000e-001  2.6372892e-002
  7.0340000e-001  2.6990302e-002
  7.0350000e-001  2.7630026e-002
  7.0360000e-001  2.8290171e-002
  7.0370000e-001  2.8968807e-002
  7.0380000e-001  2.9663969e-002
  7.0390000e-001  3.0373661e-002
  7.0400000e-001  3.1095866e-002
  7.0410000e-001  3.1828544e-002
  7.0420000e-001  3.2569642e-002
  7.0430000e-001  3.3317098e-002
  7.0440000e-001  3.4068841e-002
  7.0450000e-001  3.4822805e-002
  7.0460000e-001  3.5576924e-002
  7.0470000e-001  3.6329145e-002
  7.0480000e-001  3.7077427e-002
  7.0490000e-001  3.7819750e-002
  7.0500000e-001  3.8554115e-002
  7.0510000e-001  3.9278553e-002
  7.0520000e-001  3.9991129e-002
  7.0530000e-001  4.0689943e-002
  7.0540000e-001  4.1373137e-002
  7.0550000e-001  4.2038900e-002
  7.0560000e-001  4.2685470e-002
  7.0570000e-001  4.3311139e-002
  7.0580000e-001  4.3914256e-002
  7.0590000e-001  4.4493234e-002
  7.0600000e-001  4.5046546e-002
  7.0610000e-001  4.5572739e-002
  7.0620000e-001  4.6070426e-002
  7.0630000e-001  4.6538299e-002
  7.0640000e-001  4.6975123e-002
  7.0650000e-001  4.7379747e-002
  7.0660000e-001  4.7751099e-002
  7.0670000e-001  4.8088193e-002
  7.0680000e-001  4.8390130e-002
  7.0690000e-001  4.8656099e-002
  7.0700000e-001  4.8885377e-002
  7.0710000e-001  4.9077335e-002
  7.0720000e-001  4.9231436e-002
  7.0730000e-001  4.9347236e-002
  7.0740000e-001  4.9424384e-002
  7.0750000e-001  4.9462626e-002
  7.0760000e-001  4.9461802e-002
  7.0770000e-001  4.9421847e-002
  7.0780000e-001  4.9342790e-002
  7.0790000e-001  4.9224755e-002
  7.0800000e-001  4.9067960e-002
  7.0810000e-001  4.8872717e-002
  7.0820000e-001  4.8639429e-002
  7.0830000e-001  4.8368587e-002
  7.0840000e-001  4.8060777e-002
  7.0850000e-001  4.7716667e-002
  7.0860000e-001  4.7337013e-002
  7.0870000e-001  4.6922655e-002
  7.0880000e-001  4.6474513e-002
  7.0890000e-001  4.5993587e-002
  7.0900000e-001  4.5480952e-002
  7.0910000e-001  4.4937757e-002
  7.0920000e-001  4.4365220e-002
  7.0930000e-001  4.3764629e-002
  7.0940000e-001  4.3137334e-002
  7.0950000e-001  4.2484744e-002
  7.0960000e-001  4.1808330e-002
  7.0970000e-001  4.1109610e-002
  7.0980000e-001  4.0390156e-002
  7.0990000e-001  3.9651584e-002
  7.1000000e-001  3.8895552e-002
  7.1010000e-001  3.8123754e-002
  7.1020000e-001  3.7337919e-002
  7.1030000e-001  3.6539804e-002
  7.1040000e-001  3.5731192e-002
  7.1050000e-001  3.4913885e-002
  7.1060000e-001  3.4089703e-002
  7.1070000e-001  3.3260475e-002
  7.1080000e-001  3.2428039e-002
  7.1090000e-001  3.1594236e-002
  7.1100000e-001  3.0760905e-002
  7.1110000e-001  2.9929878e-002
  7.1120000e-001  2.9102979e-002
  7.1130000e-001  2.8282014e-002
  7.1140000e-001  2.7468773e-002
  7.1150000e-001  2.6665022e-002
  7.1160000e-001  2.5872499e-002
  7.1170000e-001  2.5092910e-002
  7.1180000e-001  2.4327926e-002
  7.1190000e-001  2.3579181e-002
  7.1200000e-001  2.2848262e-002
  7.1210000e-001  2.2136711e-002
  7.1220000e-001  2.1446019e-002
  7.1230000e-001  2.0777624e-002
  7.1240000e-001  2.0132905e-002
  7.1250000e-001  1.9513184e-002
  7.1260000e-001  1.8919715e-002
  7.1270000e-001  1.8353689e-002
  7.1280000e-001  1.7816227e-002
  7.1290000e-001  1.7308378e-002
  7.1300000e-001  1.6831120e-002
  7.1310000e-001  1.6385351e-002
  7.1320000e-001  1.5971893e-002
  7.1330000e-001  1.5591490e-002
  7.1340000e-001  1.5244801e-002
  7.1350000e-001  1.4932406e-002
  7.1360000e-001  1.4654798e-002
  7.1370000e-001  1.4412388e-002
  7.1380000e-001  1.4205500e-002
  7.1390000e-001  1.4034371e-002
  7.1400000e-001  1.3899152e-002
  7.1410000e-001  1.3799910e-002
  7.1420000e-001  1.3736620e-002
  7.1430000e-001  1.3709175e-002
  7.1440000e-001  1.3717381e-002
  7.1450000e-001  1.3760957e-002
  7.1460000e-001  1.3839541e-002
  7.1470000e-001  1.3952683e-002
  7.1480000e-001  1.4099855e-002
  7.1490000e-001  1.4280448e-002
  7.1500000e-001  1.4493771e-002
  7.1510000e-001  1.4739058e-002
  7.1520000e-001  1.5015470e-002
  7.1530000e-001  1.5322090e-002
  7.1540000e-001  1.5657935e-002
  7.1550000e-001  1.6021953e-002
  7.1560000e-001  1.6413024e-002
  7.1570000e-001  1.6829969e-002
  7.1580000e-001  1.7271547e-002
  7.1590000e-001  1.7736463e-002
  7.1600000e-001  1.8223365e-002
  7.1610000e-001  1.8730856e-002
  7.1620000e-001  1.9257489e-002
  7.1630000e-001  1.9801776e-002
  7.1640000e-001  2.0362188e-002
  7.1650000e-001  2.0937164e-002
  7.1660000e-001  2.1525109e-002
  7.1670000e-001  2.2124401e-002
  7.1680000e-001  2.2733395e-002
  7.1690000e-001  2.3350425e-002
  7.1700000e-001  2.3973810e-002
  7.1710000e-001  2.4601859e-002
  7.1720000e-001  2.5232873e-002
  7.1730000e-001  2.5865147e-002
  7.1740000e-001  2.6496982e-002
  7.1750000e-001  2.7126679e-002
  7.1760000e-001  2.7752551e-002
  7.1770000e-001  2.8372924e-002
  7.1780000e-001  2.8986139e-002
  7.1790000e-001  2.9590561e-002
  7.1800000e-001  3.0184578e-002
  7.1810000e-001  3.0766607e-002
  7.1820000e-001  3.1335098e-002
  7.1830000e-001  3.1888539e-002
  7.1840000e-001  3.2425454e-002
  7.1850000e-001  3.2944414e-002
  7.1860000e-001  3.3444035e-002
  7.1870000e-001  3.3922983e-002
  7.1880000e-001  3.4379979e-002
  7.1890000e-001  3.4813797e-002
  7.1900000e-001  3.5223272e-002
  7.1910000e-001  3.5607301e-002
  7.1920000e-001  3.5964845e-002
  7.1930000e-001  3.6294931e-002
  7.1940000e-001  3.6596656e-002
  7.1950000e-001  3.6869187e-002
  7.1960000e-001  3.7111764e-002
  7.1970000e-001  3.7323703e-002
  7.1980000e-001  3.7504395e-002
  7.1990000e-001  3.7653309e-002
  7.2000000e-001  3.7769992e-002
  7.2010000e-001  3.7854072e-002
  7.2020000e-001  3.7905256e-002
  7.2030000e-001  3.7923335e-002
  7.2040000e-001  3.7908177e-002
  7.2050000e-001  3.7859736e-002
  7.2060000e-001  3.7778045e-002
  7.2070000e-001  3.7663221e-002
  7.2080000e-001  3.7515459e-002
  7.2090000e-001  3.7335037e-002
  7.2100000e-001  3.7122313e-002
  7.2110000e-001  3.6877722e-002
  7.2120000e-001  3.6601778e-002
  7.2130000e-001  3.6295073e-002
  7.2140000e-001  3.5958270e-002
  7.2150000e-001  3.5592108e-002
  7.2160000e-001  3.5197398e-002
  7.2170000e-001  3.4775019e-002
  7.2180000e-001  3.4325918e-002
  7.2190000e-001  3.3851106e-002
  7.2200000e-001  3.3351657e-002
  7.2210000e-001  3.2828704e-002
  7.2220000e-001  3.2283439e-002
  7.2230000e-001  3.1717106e-002
  7.2240000e-001  3.1131001e-002
  7.2250000e-001  3.0526468e-002
  7.2260000e-001  2.9904896e-002
  7.2270000e-001  2.9267714e-002
  7.2280000e-001  2.8616390e-002
  7.2290000e-001  2.7952426e-002
  7.2300000e-001  2.7277355e-002
  7.2310000e-001  2.6592737e-002
  7.2320000e-001  2.5900155e-002
  7.2330000e-001  2.5201211e-002
  7.2340000e-001  2.4497525e-002
  7.2350000e-001  2.3790726e-002
  7.2360000e-001  2.3082453e-002
  7.2370000e-001  2.2374349e-002
  7.2380000e-001  2.1668054e-002
  7.2390000e-001  2.0965210e-002
  7.2400000e-001  2.0267446e-002
  7.2410000e-001  1.9576382e-002
  7.2420000e-001  1.8893623e-002
  7.2430000e-001  1.8220754e-002
  7.2440000e-001  1.7559338e-002
  7.2450000e-001  1.6910910e-002
  7.2460000e-001  1.6276978e-002
  7.2470000e-001  1.5659012e-002
  7.2480000e-001  1.5058449e-002
  7.2490000e-001  1.4476684e-002
  7.2500000e-001  1.3915066e-002


==> data_sign.dat <==
  2.6859733e-001 -1.0000000e+000
  3.0408097e-001  1.0000000e+000
  3.3741430e-001 -1.0000000e+000
  3.7347732e-001  1.0000000e+000
  4.0681065e-001  1.0000000e+000
  4.4296195e-001  1.0000000e+000


==> data_signal.dat <==
  2.6859733e-001 -3.0352346e+001
  3.0408097e-001  1.1495309e+001
  3.3741430e-001 -3.4044787e+000
  3.7347732e-001  2.4397813e+000
  4.0681065e-001  1.6836535e+001
  4.4296195e-001  1.5758042e+001


==> data_sines.dat <==
   0.0000000e+00  -1.2000000e+00
   5.0025013e-02  -1.1992615e+00
   1.0005003e-01  -1.1970492e+00
   1.5007504e-01  -1.1933732e+00
   2.0010005e-01  -1.1882502e+00
   2.5012506e-01  -1.1817033e+00
   3.0015008e-01  -1.1737623e+00
   3.5017509e-01  -1.1644634e+00
   4.0020010e-01  -1.1538489e+00
   4.5022511e-01  -1.1419675e+00
   5.0025013e-01  -1.1288737e+00
   5.5027514e-01  -1.1146280e+00
   6.0030015e-01  -1.0992962e+00
   6.5032516e-01  -1.0829499e+00
   7.0035018e-01  -1.0656656e+00
   7.5037519e-01  -1.0475247e+00
   8.0040020e-01  -1.0286134e+00
   8.5042521e-01  -1.0090220e+00
   9.0045023e-01  -9.8884517e-01
   9.5047524e-01  -9.6818104e-01
   1.0005003e+00  -9.4713127e-01
   1.0505253e+00  -9.2580057e-01
   1.1005503e+00  -9.0429635e-01
   1.1505753e+00  -8.8272837e-01
   1.2006003e+00  -8.6120837e-01
   1.2506253e+00  -8.3984968e-01
   1.3006503e+00  -8.1876684e-01
   1.3506753e+00  -7.9807520e-01
   1.4007004e+00  -7.7789054e-01
   1.4507254e+00  -7.5832863e-01
   1.5007504e+00  -7.3950487e-01
   1.5507754e+00  -7.2153384e-01
   1.6008004e+00  -7.0452893e-01
   1.6508254e+00  -6.8860191e-01
   1.7008504e+00  -6.7386254e-01
   1.7508754e+00  -6.6041819e-01
   1.8009005e+00  -6.4837337e-01
   1.8509255e+00  -6.3782944e-01
   1.9009505e+00  -6.2888416e-01
   1.9509755e+00  -6.2163135e-01
   2.0010005e+00  -6.1616049e-01
   2.0510255e+00  -6.1255640e-01
   2.1010505e+00  -6.1089889e-01
   2.1510755e+00  -6.1126241e-01
   2.2011006e+00  -6.1371577e-01
   2.2511256e+00  -6.1832179e-01
   2.3011506e+00  -6.2513704e-01
   2.3511756e+00  -6.3421160e-01
   2.4012006e+00  -6.4558872e-01
   2.4512256e+00  -6.5930468e-01
   2.5012506e+00  -6.7538852e-01
   2.5512756e+00  -6.9386185e-01
   2.6013007e+00  -7.1473868e-01
   2.6513257e+00  -7.3802526e-01
   2.7013507e+00  -7.6371995e-01
   2.7513757e+00  -7.9181310e-01
   2.8014007e+00  -8.2228697e-01
   2.8514257e+00  -8.5511566e-01
   2.9014507e+00  -8.9026505e-01
   2.9514757e+00  -9.2769278e-01
   3.0015008e+00  -9.6734829e-01
   3.0515258e+00  -1.0091728e+00
   3.1015508e+00  -1.0530994e+00
   3.1515758e+00  -1.0990530e+00
   3.2016008e+00  -1.1469507e+00
   3.2516258e+00  -1.1967016e+00
   3.3016508e+00  -1.2482070e+00
   3.3516758e+00  -1.3013610e+00
   3.4017009e+00  -1.3560500e+00
   3.4517259e+00  -1.4121532e+00
   3.5017509e+00  -1.4695432e+00
   3.5517759e+00  -1.5280857e+00
   3.6018009e+00  -1.5876400e+00
   3.6518259e+00  -1.6480595e+00
   3.7018509e+00  -1.7091916e+00
   3.7518759e+00  -1.7708784e+00
   3.8019010e+00  -1.8329567e+00
   3.8519260e+00  -1.8952590e+00
   3.9019510e+00  -1.9576129e+00
   3.9519760e+00  -2.0198425e+00
   4.0020010e+00  -2.0817682e+00
   4.0520260e+00  -2.1432073e+00
   4.1020510e+00  -2.2039745e+00
   4.1520760e+00  -2.2638822e+00
   4.2021011e+00  -2.3227412e+00
   4.2521261e+00  -2.3803610e+00
   4.3021511e+00  -2.4365501e+00
   4.3521761e+00  -2.4911169e+00
   4.4022011e+00  -2.5438701e+00
   4.4522261e+00  -2.5946187e+00
   4.5022511e+00  -2.6431731e+00
   4.5522761e+00  -2.6893454e+00
   4.6023012e+00  -2.7329498e+00
   4.6523262e+00  -2.7738032e+00
   4.7023512e+00  -2.8117256e+00
   4.7523762e+00  -2.8465406e+00
   4.8024012e+00  -2.8780761e+00
   4.8524262e+00  -2.9061644e+00
   4.9024512e+00  -2.9306431e+00
   4.9524762e+00  -2.9513552e+00
   5.0025013e+00  -2.9681498e+00
   5.0525263e+00  -2.9808821e+00
   5.1025513e+00  -2.9894147e+00
   5.1525763e+00  -2.9936170e+00
   5.2026013e+00  -2.9933664e+00
   5.2526263e+00  -2.9885481e+00
   5.3026513e+00  -2.9790559e+00
   5.3526763e+00  -2.9647922e+00
   5.4027014e+00  -2.9456687e+00
   5.4527264e+00  -2.9216064e+00
   5.5027514e+00  -2.8925360e+00
   5.5527764e+00  -2.8583980e+00
   5.6028014e+00  -2.8191434e+00
   5.6528264e+00  -2.7747335e+00
   5.7028514e+00  -2.7251400e+00
   5.7528764e+00  -2.6703456e+00
   5.8029015e+00  -2.6103441e+00
   5.8529265e+00  -2.5451399e+00
   5.9029515e+00  -2.4747489e+00
   5.9529765e+00  -2.3991981e+00
   6.0030015e+00  -2.3185258e+00
   6.0530265e+00  -2.2327815e+00
   6.1030515e+00  -2.1420261e+00
   6.1530765e+00  -2.0463314e+00
   6.2031016e+00  -1.9457807e+00
   6.2531266e+00  -1.8404683e+00
   6.3031516e+00  -1.7304992e+00
   6.3531766e+00  -1.6159895e+00
   6.4032016e+00  -1.4970658e+00
   6.4532266e+00  -1.3738649e+00
   6.5032516e+00  -1.2465342e+00
   6.5532766e+00  -1.1152307e+00
   6.6033017e+00  -9.8012123e-01
   6.6533267e+00  -8.4138195e-01
   6.7033517e+00  -6.9919805e-01
   6.7533767e+00  -5.5376343e-01
   6.8034017e+00  -4.0528028e-01
   6.8534267e+00  -2.5395877e-01
   6.9034517e+00  -1.0001657e-01
   6.9534767e+00   5.6321552e-02
   7.0035018e+00   2.1482419e-01
   7.0535268e+00   3.7525374e-01
   7.1035518e+00   5.3736692e-01
   7.1535768e+00   7.0091524e-01
   7.2036018e+00   8.6564551e-01
   7.2536268e+00   1.0313004e+00
   7.3036518e+00   1.1976189e+00
   7.3536768e+00   1.3643370e+00
   7.4037019e+00   1.5311881e+00
   7.4537269e+00   1.6979036e+00
   7.5037519e+00   1.8642137e+00
   7.5537769e+00   2.0298475e+00
   7.6038019e+00   2.1945340e+00
   7.6538269e+00   2.3580027e+00
   7.7038519e+00   2.5199836e+00
   7.7538769e+00   2.6802087e+00
   7.8039020e+00   2.8384118e+00
   7.8539270e+00   2.9943292e+00
   7.9039520e+00   3.1477009e+00
   7.9539770e+00   3.2982702e+00
   8.0040020e+00   3.4457851e+00
   8.0540270e+00   3.5899982e+00
   8.1040520e+00   3.7306679e+00
   8.1540770e+00   3.8675582e+00
   8.2041021e+00   4.0004399e+00
   8.2541271e+00   4.1290904e+00
   8.3041521e+00   4.2532949e+00
   8.3541771e+00   4.3728465e+00
   8.4042021e+00   4.4875464e+00
   8.4542271e+00   4.5972048e+00
   8.5042521e+00   4.7016413e+00
   8.5542771e+00   4.8006848e+00
   8.6043022e+00   4.8941745e+00
   8.6543272e+00   4.9819596e+00
   8.7043522e+00   5.0639001e+00
   8.7543772e+00   5.1398672e+00
   8.8044022e+00   5.2097430e+00
   8.8544272e+00   5.2734213e+00
   8.9044522e+00   5.3308074e+00
   8.9544772e+00   5.3818188e+00
   9.0045023e+00   5.4263848e+00
   9.0545273e+00   5.4644471e+00
   9.1045523e+00   5.4959597e+00
   9.1545773e+00   5.5208890e+00
   9.2046023e+00   5.5392138e+00
   9.2546273e+00   5.5509255e+00
   9.3046523e+00   5.5560281e+00
   9.3546773e+00   5.5545379e+00
   9.4047024e+00   5.5464837e+00
   9.4547274e+00   5.5319067e+00
   9.5047524e+00   5.5108602e+00
   9.5547774e+00   5.4834097e+00
   9.6048024e+00   5.4496326e+00
   9.6548274e+00   5.4096180e+00
   9.7048524e+00   5.3634665e+00
   9.7548774e+00   5.3112899e+00
   9.8049025e+00   5.2532112e+00
   9.8549275e+00   5.1893639e+00
   9.9049525e+00   5.1198918e+00
   9.9549775e+00   5.0449490e+00
   1.0005003e+01   4.9646989e+00
   1.0055028e+01   4.8793145e+00
   1.0105053e+01   4.7889775e+00
   1.0155078e+01   4.6938780e+00
   1.0205103e+01   4.5942141e+00
   1.0255128e+01   4.4901915e+00
   1.0305153e+01   4.3820229e+00
   1.0355178e+01   4.2699276e+00
   1.0405203e+01   4.1541309e+00
   1.0455228e+01   4.0348636e+00
   1.0505253e+01   3.9123615e+00
   1.0555278e+01   3.7868649e+00
   1.0605303e+01   3.6586181e+00
   1.0655328e+01   3.5278686e+00
   1.0705353e+01   3.3948667e+00
   1.0755378e+01   3.2598650e+00
   1.0805403e+01   3.1231178e+00
   1.0855428e+01   2.9848804e+00
   1.0905453e+01   2.8454087e+00
   1.0955478e+01   2.7049584e+00
   1.1005503e+01   2.5637848e+00
   1.1055528e+01   2.4221419e+00
   1.1105553e+01   2.2802821e+00
   1.1155578e+01   2.1384553e+00
   1.1205603e+01   1.9969089e+00
   1.1255628e+01   1.8558866e+00
   1.1305653e+01   1.7156285e+00
   1.1355678e+01   1.5763702e+00
   1.1405703e+01   1.4383426e+00
   1.1455728e+01   1.3017710e+00
   1.1505753e+01   1.1668751e+00
   1.1555778e+01   1.0338681e+00
   1.1605803e+01   9.0295683e-01
   1.1655828e+01   7.7434074e-01
   1.1705853e+01   6.4821192e-01
   1.1755878e+01   5.2475453e-01
   1.1805903e+01   4.0414454e-01
   1.1855928e+01   2.8654936e-01
   1.1905953e+01   1.7212756e-01
   1.1955978e+01   6.1028546e-02
   1.2006003e+01  -4.6607645e-02
   1.2056028e+01  -1.5065061e-01
   1.2106053e+01  -2.5097979e-01
   1.2156078e+01  -3.4748463e-01
   1.2206103e+01  -4.4006475e-01
   1.2256128e+01  -5.2863007e-01
   1.2306153e+01  -6.1310093e-01
   1.2356178e+01  -6.9340813e-01
   1.2406203e+01  -7.6949302e-01
   1.2456228e+01  -8.4130749e-01
   1.2506253e+01  -9.0881399e-01
   1.2556278e+01  -9.7198550e-01
   1.2606303e+01  -1.0308054e+00
   1.2656328e+01  -1.0852676e+00
   1.2706353e+01  -1.1353762e+00
   1.2756378e+01  -1.1811453e+00
   1.2806403e+01  -1.2225992e+00
   1.2856428e+01  -1.2597719e+00
   1.2906453e+01  -1.2927071e+00
   1.2956478e+01  -1.3214576e+00
   1.3006503e+01  -1.3460856e+00
   1.3056528e+01  -1.3666620e+00
   1.3106553e+01  -1.3832662e+00
   1.3156578e+01  -1.3959860e+00
   1.3206603e+01  -1.4049169e+00
   1.3256628e+01  -1.4101621e+00
   1.3306653e+01  -1.4118318e+00
   1.3356678e+01  -1.4100433e+00
   1.3406703e+01  -1.4049199e+00
   1.3456728e+01  -1.3965912e+00
   1.3506753e+01  -1.3851921e+00
   1.3556778e+01  -1.3708629e+00
   1.3606803e+01  -1.3537484e+00
   1.3656828e+01  -1.3339976e+00
   1.3706853e+01  -1.3117632e+00
   1.3756878e+01  -1.2872014e+00
   1.3806903e+01  -1.2604710e+00
   1.3856928e+01  -1.2317332e+00
   1.3906953e+01  -1.2011511e+00
   1.3956978e+01  -1.1688891e+00
   1.4007004e+01  -1.1351124e+00
   1.4057029e+01  -1.0999869e+00
   1.4107054e+01  -1.0636780e+00
   1.4157079e+01  -1.0263508e+00
   1.4207104e+01  -9.8816947e-01
   1.4257129e+01  -9.4929650e-01
   1.4307154e+01  -9.0989252e-01
   1.4357179e+01  -8.7011578e-01
   1.4407204e+01  -8.3012173e-01
   1.4457229e+01  -7.9006255e-01
   1.4507254e+01  -7.5008680e-01
   1.4557279e+01  -7.1033896e-01
   1.4607304e+01  -6.7095911e-01
   1.4657329e+01  -6.3208252e-01
   1.4707354e+01  -5.9383932e-01
   1.4757379e+01  -5.5635415e-01
   1.4807404e+01  -5.1974585e-01
   1.4857429e+01  -4.8412718e-01
   1.4907454e+01  -4.4960455e-01
   1.4957479e+01  -4.1627771e-01
   1.5007504e+01  -3.8423958e-01
   1.5057529e+01  -3.5357602e-01
   1.5107554e+01  -3.2436561e-01
   1.5157579e+01  -2.9667953e-01
   1.5207604e+01  -2.7058138e-01
   1.5257629e+01  -2.4612708e-01
   1.5307654e+01  -2.2336476e-01
   1.5357679e+01  -2.0233471e-01
   1.5407704e+01  -1.8306929e-01
   1.5457729e+01  -1.6559297e-01
   1.5507754e+01  -1.4992226e-01
   1.5557779e+01  -1.3606579e-01
   1.5607804e+01  -1.2402432e-01
   1.5657829e+01  -1.1379084e-01
   1.5707854e+01  -1.0535064e-01
   1.5757879e+01  -9.8681472e-02
   1.5807904e+01  -9.3753624e-02
   1.5857929e+01  -9.0530144e-02
   1.5907954e+01  -8.8966997e-02
   1.5957979e+01  -8.9013281e-02
   1.6008004e+01  -9.0611447e-02
   1.6058029e+01  -9.3697554e-02
   1.6108054e+01  -9.8201529e-02
   1.6158079e+01  -1.0404746e-01
   1.6208104e+01  -1.1115388e-01
   1.6258129e+01  -1.1943411e-01
   1.6308154e+01  -1.2879658e-01
   1.6358179e+01  -1.3914517e-01
   1.6408204e+01  -1.5037960e-01
   1.6458229e+01  -1.6239577e-01
   1.6508254e+01  -1.7508616e-01
   1.6558279e+01  -1.8834025e-01
   1.6608304e+01  -2.0204490e-01
   1.6658329e+01  -2.1608475e-01
   1.6708354e+01  -2.3034268e-01
   1.6758379e+01  -2.4470021e-01
   1.6808404e+01  -2.5903795e-01
   1.6858429e+01  -2.7323600e-01
   1.6908454e+01  -2.8717442e-01
   1.6958479e+01  -3.0073364e-01
   1.7008504e+01  -3.1379492e-01
   1.7058529e+01  -3.2624077e-01
   1.7108554e+01  -3.3795535e-01
   1.7158579e+01  -3.4882497e-01
   1.7208604e+01  -3.5873843e-01
   1.7258629e+01  -3.6758747e-01
   1.7308654e+01  -3.7526719e-01
   1.7358679e+01  -3.8167640e-01
   1.7408704e+01  -3.8671804e-01
   1.7458729e+01  -3.9029955e-01
   1.7508754e+01  -3.9233319e-01
   1.7558779e+01  -3.9273647e-01
   1.7608804e+01  -3.9143236e-01
   1.7658829e+01  -3.8834974e-01
   1.7708854e+01  -3.8342358e-01
   1.7758879e+01  -3.7659529e-01
   1.7808904e+01  -3.6781298e-01
   1.7858929e+01  -3.5703165e-01
   1.7908954e+01  -3.4421348e-01
   1.7958979e+01  -3.2932799e-01
   1.8009005e+01  -3.1235222e-01
   1.8059030e+01  -2.9327091e-01
   1.8109055e+01  -2.7207663e-01
   1.8159080e+01  -2.4876988e-01
   1.8209105e+01  -2.2335918e-01
   1.8259130e+01  -1.9586115e-01
   1.8309155e+01  -1.6630055e-01
   1.8359180e+01  -1.3471028e-01
   1.8409205e+01  -1.0113139e-01
   1.8459230e+01  -6.5613045e-02
   1.8509255e+01  -2.8212475e-02
   1.8559280e+01   1.1005120e-02
   1.8609305e+01   5.1966663e-02
   1.8659330e+01   9.4591327e-02
   1.8709355e+01   1.3879069e-01
   1.8759380e+01   1.8446891e-01
   1.8809405e+01   2.3152292e-01
   1.8859430e+01   2.7984265e-01
   1.8909455e+01   3.2931128e-01
   1.8959480e+01   3.7980546e-01
   1.9009505e+01   4.3119567e-01
   1.9059530e+01   4.8334646e-01
   1.9109555e+01   5.3611679e-01
   1.9159580e+01   5.8936038e-01
   1.9209605e+01   6.4292608e-01
   1.9259630e+01   6.9665821e-01
   1.9309655e+01   7.5039701e-01
   1.9359680e+01   8.0397899e-01
   1.9409705e+01   8.5723736e-01
   1.9459730e+01   9.1000250e-01
   1.9509755e+01   9.6210238e-01
   1.9559780e+01   1.0133630e+00
   1.9609805e+01   1.0636089e+00
   1.9659830e+01   1.1126635e+00
   1.9709855e+01   1.1603498e+00
   1.9759880e+01   1.2064908e+00
   1.9809905e+01   1.2509097e+00
   1.9859930e+01   1.2934307e+00
   1.9909955e+01   1.3338796e+00
   1.9959980e+01   1.3720840e+00
   2.0010005e+01   1.4078737e+00
   2.0060030e+01   1.4410817e+00
   2.0110055e+01   1.4715441e+00
   2.0160080e+01   1.4991011e+00
   2.0210105e+01   1.5235970e+00
   2.0260130e+01   1.5448809e+00
   2.0310155e+01   1.5628074e+00
   2.0360180e+01   1.5772366e+00
   2.0410205e+01   1.5880346e+00
   2.0460230e+01   1.5950742e+00
   2.0510255e+01   1.5982352e+00
   2.0560280e+01   1.5974048e+00
   2.0610305e+01   1.5924776e+00
   2.0660330e+01   1.5833566e+00
   2.0710355e+01   1.5699531e+00
   2.0760380e+01   1.5521872e+00
   2.0810405e+01   1.5299880e+00
   2.0860430e+01   1.5032940e+00
   2.0910455e+01   1.4720532e+00
   2.0960480e+01   1.4362235e+00
   2.1010505e+01   1.3957729e+00
   2.1060530e+01   1.3506795e+00
   2.1110555e+01   1.3009318e+00
   2.1160580e+01   1.2465290e+00
   2.1210605e+01   1.1874809e+00
   2.1260630e+01   1.1238078e+00
   2.1310655e+01   1.0555413e+00
   2.1360680e+01   9.8272325e-01
   2.1410705e+01   9.0540684e-01
   2.1460730e+01   8.2365587e-01
   2.1510755e+01   7.3754495e-01
   2.1560780e+01   6.4715942e-01
   2.1610805e+01   5.5259527e-01
   2.1660830e+01   4.5395893e-01
   2.1710855e+01   3.5136721e-01
   2.1760880e+01   2.4494707e-01
   2.1810905e+01   1.3483544e-01
   2.1860930e+01   2.1178952e-02
   2.1910955e+01  -9.5866255e-02
   2.1960980e+01  -2.1613486e-01
   2.2011006e+01  -3.3945266e-01
   2.2061031e+01  -4.6563687e-01
   2.2111056e+01  -5.9449649e-01
   2.2161081e+01  -7.2583267e-01
   2.2211106e+01  -8.5943913e-01
   2.2261131e+01  -9.9510252e-01
   2.2311156e+01  -1.1326029e+00
   2.2361181e+01  -1.2717141e+00
   2.2411206e+01  -1.4122044e+00
   2.2461231e+01  -1.5538366e+00
   2.2511256e+01  -1.6963691e+00
   2.2561281e+01  -1.8395559e+00
   2.2611306e+01  -1.9831473e+00
   2.2661331e+01  -2.1268905e+00
   2.2711356e+01  -2.2705301e+00
   2.2761381e+01  -2.4138085e+00
   2.2811406e+01  -2.5564668e+00
   2.2861431e+01  -2.6982450e+00
   2.2911456e+01  -2.8388828e+00
   2.2961481e+01  -2.9781201e+00
   2.3011506e+01  -3.1156976e+00
   2.3061531e+01  -3.2513572e+00
   2.3111556e+01  -3.3848430e+00
   2.3161581e+01  -3.5159012e+00
   2.3211606e+01  -3.6442814e+00
   2.3261631e+01  -3.7697366e+00
   2.3311656e+01  -3.8920241e+00
   2.3361681e+01  -4.0109059e+00
   2.3411706e+01  -4.1261493e+00
   2.3461731e+01  -4.2375271e+00
   2.3511756e+01  -4.3448187e+00
   2.3561781e+01  -4.4478103e+00
   2.3611806e+01  -4.5462951e+00
   2.3661831e+01  -4.6400743e+00
   2.3711856e+01  -4.7289573e+00
   2.3761881e+01  -4.8127620e+00
   2.3811906e+01  -4.8913154e+00
   2.3861931e+01  -4.9644540e+00
   2.3911956e+01  -5.0320242e+00
   2.3961981e+01  -5.0938824e+00
   2.4012006e+01  -5.1498957e+00
   2.4062031e+01  -5.1999419e+00
   2.4112056e+01  -5.2439099e+00
   2.4162081e+01  -5.2817001e+00
   2.4212106e+01  -5.3132244e+00
   2.4262131e+01  -5.3384064e+00
   2.4312156e+01  -5.3571819e+00
   2.4362181e+01  -5.3694986e+00
   2.4412206e+01  -5.3753167e+00
   2.4462231e+01  -5.3746085e+00
   2.4512256e+01  -5.3673590e+00
   2.4562281e+01  -5.3535653e+00
   2.4612306e+01  -5.3332373e+00
   2.4662331e+01  -5.3063971e+00
   2.4712356e+01  -5.2730795e+00
   2.4762381e+01  -5.2333313e+00
   2.4812406e+01  -5.1872117e+00
   2.4862431e+01  -5.1347921e+00
   2.4912456e+01  -5.0761555e+00
   2.4962481e+01  -5.0113971e+00
   2.5012506e+01  -4.9406232e+00
   2.5062531e+01  -4.8639517e+00
   2.5112556e+01  -4.7815115e+00
   2.5162581e+01  -4.6934422e+00
   2.5212606e+01  -4.5998938e+00
   2.5262631e+01  -4.5010264e+00
   2.5312656e+01  -4.3970099e+00
   2.5362681e+01  -4.2880237e+00
   2.5412706e+01  -4.1742558e+00
   2.5462731e+01  -4.0559031e+00
   2.5512756e+01  -3.9331704e+00
   2.5562781e+01  -3.8062702e+00
   2.5612806e+01  -3.6754221e+00
   2.5662831e+01  -3.5408525e+00
   2.5712856e+01  -3.4027938e+00
   2.5762881e+01  -3.2614844e+00
   2.5812906e+01  -3.1171673e+00
   2.5862931e+01  -2.9700906e+00
   2.5912956e+01  -2.8205061e+00
   2.5962981e+01  -2.6686693e+00
   2.6013007e+01  -2.5148385e+00
   2.6063032e+01  -2.3592744e+00
   2.6113057e+01  -2.2022394e+00
   2.6163082e+01  -2.0439972e+00
   2.6213107e+01  -1.8848123e+00
   2.6263132e+01  -1.7249488e+00
   2.6313157e+01  -1.5646709e+00
   2.6363182e+01  -1.4042412e+00
   2.6413207e+01  -1.2439210e+00
   2.6463232e+01  -1.0839692e+00
   2.6513257e+01  -9.2464211e-01
   2.6563282e+01  -7.6619266e-01
   2.6613307e+01  -6.0887000e-01
   2.6663332e+01  -4.5291895e-01
   2.6713357e+01  -2.9857946e-01
   2.6763382e+01  -1.4608618e-01
   2.6813407e+01   4.3320824e-03
   2.6863432e+01   1.5245279e-01
   2.6913457e+01   2.9806012e-01
   2.6963482e+01   4.4094541e-01
   2.7013507e+01   5.8090757e-01
   2.7063532e+01   7.1775343e-01
   2.7113557e+01   8.5129818e-01
   2.7163582e+01   9.8136562e-01
   2.7213607e+01   1.1077886e+00
   2.7263632e+01   1.2304092e+00
   2.7313657e+01   1.3490791e+00
   2.7363682e+01   1.4636598e+00
   2.7413707e+01   1.5740228e+00
   2.7463732e+01   1.6800499e+00
   2.7513757e+01   1.7816334e+00
   2.7563782e+01   1.8786760e+00
   2.7613807e+01   1.9710912e+00
   2.7663832e+01   2.0588032e+00
   2.7713857e+01   2.1417473e+00
   2.7763882e+01   2.2198695e+00
   2.7813907e+01   2.2931268e+00
   2.7863932e+01   2.3614871e+00
   2.7913957e+01   2.4249292e+00
   2.7963982e+01   2.4834427e+00
   2.8014007e+01   2.5370281e+00
   2.8064032e+01   2.5856962e+00
   2.8114057e+01   2.6294686e+00
   2.8164082e+01   2.6683770e+00
   2.8214107e+01   2.7024634e+00
   2.8264132e+01   2.7317797e+00
   2.8314157e+01   2.7563873e+00
   2.8364182e+01   2.7763572e+00
   2.8414207e+01   2.7917696e+00
   2.8464232e+01   2.8027134e+00
   2.8514257e+01   2.8092862e+00
   2.8564282e+01   2.8115936e+00
   2.8614307e+01   2.8097493e+00
   2.8664332e+01   2.8038744e+00
   2.8714357e+01   2.7940968e+00
   2.8764382e+01   2.7805516e+00
   2.8814407e+01   2.7633797e+00
   2.8864432e+01   2.7427282e+00
   2.8914457e+01   2.7187493e+00
   2.8964482e+01   2.6916004e+00
   2.9014507e+01   2.6614432e+00
   2.9064532e+01   2.6284437e+00
   2.9114557e+01   2.5927711e+00
   2.9164582e+01   2.5545981e+00
   2.9214607e+01   2.5140996e+00
   2.9264632e+01   2.4714528e+00
   2.9314657e+01   2.4268367e+00
   2.9364682e+01   2.3804311e+00
   2.9414707e+01   2.3324168e+00
   2.9464732e+01   2.2829745e+00
   2.9514757e+01   2.2322849e+00
   2.9564782e+01   2.1805277e+00
   2.9614807e+01   2.1278814e+00
   2.9664832e+01   2.0745231e+00
   2.9714857e+01   2.0206274e+00
   2.9764882e+01   1.9663665e+00
   2.9814907e+01   1.9119096e+00
   2.9864932e+01   1.8574226e+00
   2.9914957e+01   1.8030672e+00
   2.9964982e+01   1.7490015e+00
   3.0015008e+01   1.6953784e+00
   3.0065033e+01   1.6423464e+00
   3.0115058e+01   1.5900483e+00
   3.0165083e+01   1.5386216e+00
   3.0215108e+01   1.4881977e+00
   3.0265133e+01   1.4389021e+00
   3.0315158e+01   1.3908535e+00
   3.0365183e+01   1.3441642e+00
   3.0415208e+01   1.2989394e+00
   3.0465233e+01   1.2552773e+00
   3.0515258e+01   1.2132688e+00
   3.0565283e+01   1.1729973e+00
   3.0615308e+01   1.1345386e+00
   3.0665333e+01   1.0979609e+00
   3.0715358e+01   1.0633246e+00
   3.0765383e+01   1.0306822e+00
   3.0815408e+01   1.0000782e+00
   3.0865433e+01   9.7154958e-01
   3.0915458e+01   9.4512500e-01
   3.0965483e+01   9.2082548e-01
   3.1015508e+01   8.9866415e-01
   3.1065533e+01   8.7864641e-01
   3.1115558e+01   8.6077000e-01
   3.1165583e+01   8.4502515e-01
   3.1215608e+01   8.3139466e-01
   3.1265633e+01   8.1985412e-01
   3.1315658e+01   8.1037206e-01
   3.1365683e+01   8.0291017e-01
   3.1415708e+01   7.9742348e-01
   3.1465733e+01   7.9386064e-01
   3.1515758e+01   7.9216416e-01
   3.1565783e+01   7.9227068e-01
   3.1615808e+01   7.9411125e-01
   3.1665833e+01   7.9761164e-01
   3.1715858e+01   8.0269267e-01
   3.1765883e+01   8.0927051e-01
   3.1815908e+01   8.1725706e-01
   3.1865933e+01   8.2656026e-01
   3.1915958e+01   8.3708449e-01
   3.1965983e+01   8.4873090e-01
   3.2016008e+01   8.6139785e-01
   3.2066033e+01   8.7498122e-01
   3.2116058e+01   8.8937488e-01
   3.2166083e+01   9.0447101e-01
   3.2216108e+01   9.2016055e-01
   3.2266133e+01   9.3633358e-01
   3.2316158e+01   9.5287972e-01
   3.2366183e+01   9.6968855e-01
   3.2416208e+01   9.8664995e-01
   3.2466233e+01   1.0036546e+00
   3.2516258e+01   1.0205942e+00
   3.2566283e+01   1.0373621e+00
   3.2616308e+01   1.0538534e+00
   3.2666333e+01   1.0699656e+00
   3.2716358e+01   1.0855988e+00
   3.2766383e+01   1.1006559e+00
   3.2816408e+01   1.1150434e+00
   3.2866433e+01   1.1286711e+00
   3.2916458e+01   1.1414533e+00
   3.2966483e+01   1.1533080e+00
   3.3016508e+01   1.1641581e+00
   3.3066533e+01   1.1739313e+00
   3.3116558e+01   1.1825604e+00
   3.3166583e+01   1.1899834e+00
   3.3216608e+01   1.1961440e+00
   3.3266633e+01   1.2009916e+00
   3.3316658e+01   1.2044816e+00
   3.3366683e+01   1.2065755e+00
   3.3416708e+01   1.2072411e+00
   3.3466733e+01   1.2064526e+00
   3.3516758e+01   1.2041905e+00
   3.3566783e+01   1.2004422e+00
   3.3616808e+01   1.1952014e+00
   3.3666833e+01   1.1884689e+00
   3.3716858e+01   1.1802518e+00
   3.3766883e+01   1.1705640e+00
   3.3816908e+01   1.1594264e+00
   3.3866933e+01   1.1468660e+00
   3.3916958e+01   1.1329168e+00
   3.3966983e+01   1.1176191e+00
   3.4017009e+01   1.1010194e+00
   3.4067034e+01   1.0831708e+00
   3.4117059e+01   1.0641321e+00
   3.4167084e+01   1.0439683e+00
   3.4217109e+01   1.0227499e+00
   3.4267134e+01   1.0005529e+00
   3.4317159e+01   9.7745866e-01
   3.4367184e+01   9.5355360e-01
   3.4417209e+01   9.2892877e-01
   3.4467234e+01   9.0367973e-01
   3.4517259e+01   8.7790621e-01
   3.4567284e+01   8.5171181e-01
   3.4617309e+01   8.2520364e-01
   3.4667334e+01   7.9849199e-01
   3.4717359e+01   7.7169001e-01
   3.4767384e+01   7.4491331e-01
   3.4817409e+01   7.1827958e-01
   3.4867434e+01   6.9190826e-01
   3.4917459e+01   6.6592007e-01
   3.4967484e+01   6.4043671e-01
   3.5017509e+01   6.1558034e-01
   3.5067534e+01   5.9147330e-01
   3.5117559e+01   5.6823757e-01
   3.5167584e+01   5.4599448e-01
   3.5217609e+01   5.2486419e-01
   3.5267634e+01   5.0496535e-01
   3.5317659e+01   4.8641465e-01
   3.5367684e+01   4.6932643e-01
   3.5417709e+01   4.5381224e-01
   3.5467734e+01   4.3998050e-01
   3.5517759e+01   4.2793605e-01
   3.5567784e+01   4.1777978e-01
   3.5617809e+01   4.0960825e-01
   3.5667834e+01   4.0351335e-01
   3.5717859e+01   3.9958190e-01
   3.5767884e+01   3.9789532e-01
   3.5817909e+01   3.9852930e-01
   3.5867934e+01   4.0155350e-01
   3.5917959e+01   4.0703120e-01
   3.5967984e+01   4.1501905e-01
   3.6018009e+01   4.2556679e-01
   3.6068034e+01   4.3871699e-01
   3.6118059e+01   4.5450482e-01
   3.6168084e+01   4.7295785e-01
   3.6218109e+01   4.9409580e-01
   3.6268134e+01   5.1793043e-01
   3.6318159e+01   5.4446537e-01
   3.6368184e+01   5.7369595e-01
   3.6418209e+01   6.0560915e-01
   3.6468234e+01   6.4018344e-01
   3.6518259e+01   6.7738880e-01
   3.6568284e+01   7.1718663e-01
   3.6618309e+01   7.5952971e-01
   3.6668334e+01   8.0436229e-01
   3.6718359e+01   8.5162003e-01
   3.6768384e+01   9.0123013e-01
   3.6818409e+01   9.5311135e-01
   3.6868434e+01   1.0071742e+00
   3.6918459e+01   1.0633208e+00
   3.6968484e+01   1.1214457e+00
   3.7018509e+01   1.1814350e+00
   3.7068534e+01   1.2431676e+00
   3.7118559e+01   1.3065149e+00
   3.7168584e+01   1.3713408e+00
   3.7218609e+01   1.4375026e+00
   3.7268634e+01   1.5048509e+00
   3.7318659e+01   1.5732298e+00
   3.7368684e+01   1.6424776e+00
   3.7418709e+01   1.7124268e+00
   3.7468734e+01   1.7829046e+00
   3.7518759e+01   1.8537334e+00
   3.7568784e+01   1.9247310e+00
   3.7618809e+01   1.9957110e+00
   3.7668834e+01   2.0664835e+00
   3.7718859e+01   2.1368552e+00
   3.7768884e+01   2.2066300e+00
   3.7818909e+01   2.2756098e+00
   3.7868934e+01   2.3435941e+00
   3.7918959e+01   2.4103816e+00
   3.7968984e+01   2.4757697e+00
   3.8019010e+01   2.5395556e+00
   3.8069035e+01   2.6015366e+00
   3.8119060e+01   2.6615108e+00
   3.8169085e+01   2.7192771e+00
   3.8219110e+01   2.7746363e+00
   3.8269135e+01   2.8273913e+00
   3.8319160e+01   2.8773478e+00
   3.8369185e+01   2.9243144e+00
   3.8419210e+01   2.9681037e+00
   3.8469235e+01   3.0085323e+00
   3.8519260e+01   3.0454214e+00
   3.8569285e+01   3.0785976e+00
   3.8619310e+01   3.1078929e+00
   3.8669335e+01   3.1331456e+00
   3.8719360e+01   3.1542005e+00
   3.8769385e+01   3.1709093e+00
   3.8819410e+01   3.1831311e+00
   3.8869435e+01   3.1907330e+00
   3.8919460e+01   3.1935901e+00
   3.8969485e+01   3.1915864e+00
   3.9019510e+01   3.1846146e+00
   3.9069535e+01   3.1725767e+00
   3.9119560e+01   3.1553845e+00
   3.9169585e+01   3.1329597e+00
   3.9219610e+01   3.1052339e+00
   3.9269635e+01   3.0721495e+00
   3.9319660e+01   3.0336595e+00
   3.9369685e+01   2.9897275e+00
   3.9419710e+01   2.9403286e+00
   3.9469735e+01   2.8854488e+00
   3.9519760e+01   2.8250856e+00
   3.9569785e+01   2.7592478e+00
   3.9619810e+01   2.6879559e+00
   3.9669835e+01   2.6112419e+00
   3.9719860e+01   2.5291494e+00
   3.9769885e+01   2.4417336e+00
   3.9819910e+01   2.3490612e+00
   3.9869935e+01   2.2512104e+00
   3.9919960e+01   2.1482710e+00
   3.9969985e+01   2.0403439e+00
   4.0020010e+01   1.9275411e+00
   4.0070035e+01   1.8099859e+00
   4.0120060e+01   1.6878120e+00
   4.0170085e+01   1.5611639e+00
   4.0220110e+01   1.4301964e+00
   4.0270135e+01   1.2950742e+00
   4.0320160e+01   1.1559720e+00
   4.0370185e+01   1.0130737e+00
   4.0420210e+01   8.6657227e-01
   4.0470235e+01   7.1666961e-01
   4.0520260e+01   5.6357574e-01
   4.0570285e+01   4.0750867e-01
   4.0620310e+01   2.4869388e-01
   4.0670335e+01   8.7363877e-02
   4.0720360e+01  -7.6242269e-02
   4.0770385e+01  -2.4187940e-01
   4.0820410e+01  -4.0929679e-01
   4.0870435e+01  -5.7823862e-01
   4.0920460e+01  -7.4844456e-01
   4.0970485e+01  -9.1965027e-01
   4.1020510e+01  -1.0915879e+00
   4.1070535e+01  -1.2639869e+00
   4.1120560e+01  -1.4365741e+00
   4.1170585e+01  -1.6090749e+00
   4.1220610e+01  -1.7812133e+00
   4.1270635e+01  -1.9527127e+00
   4.1320660e+01  -2.1232967e+00
   4.1370685e+01  -2.2926894e+00
   4.1420710e+01  -2.4606160e+00
   4.1470735e+01  -2.6268035e+00
   4.1520760e+01  -2.7909813e+00
   4.1570785e+01  -2.9528816e+00
   4.1620810e+01  -3.1122404e+00
   4.1670835e+01  -3.2687973e+00
   4.1720860e+01  -3.4222969e+00
   4.1770885e+01  -3.5724888e+00
   4.1820910e+01  -3.7191284e+00
   4.1870935e+01  -3.8619772e+00
   4.1920960e+01  -4.0008034e+00
   4.1970985e+01  -4.1353827e+00
   4.2021011e+01  -4.2654983e+00
   4.2071036e+01  -4.3909415e+00
   4.2121061e+01  -4.5115125e+00
   4.2171086e+01  -4.6270202e+00
   4.2221111e+01  -4.7372832e+00
   4.2271136e+01  -4.8421298e+00
   4.2321161e+01  -4.9413985e+00
   4.2371186e+01  -5.0349383e+00
   4.2421211e+01  -5.1226091e+00
   4.2471236e+01  -5.2042818e+00
   4.2521261e+01  -5.2798389e+00
   4.2571286e+01  -5.3491741e+00
   4.2621311e+01  -5.4121934e+00
   4.2671336e+01  -5.4688146e+00
   4.2721361e+01  -5.5189675e+00
   4.2771386e+01  -5.5625943e+00
   4.2821411e+01  -5.5996498e+00
   4.2871436e+01  -5.6301010e+00
   4.2921461e+01  -5.6539274e+00
   4.2971486e+01  -5.6711211e+00
   4.3021511e+01  -5.6816866e+00
   4.3071536e+01  -5.6856410e+00
   4.3121561e+01  -5.6830136e+00
   4.3171586e+01  -5.6738461e+00
   4.3221611e+01  -5.6581923e+00
   4.3271636e+01  -5.6361179e+00
   4.3321661e+01  -5.6077006e+00
   4.3371686e+01  -5.5730296e+00
   4.3421711e+01  -5.5322053e+00
   4.3471736e+01  -5.4853395e+00
   4.3521761e+01  -5.4325545e+00
   4.3571786e+01  -5.3739834e+00
   4.3621811e+01  -5.3097692e+00
   4.3671836e+01  -5.2400649e+00
   4.3721861e+01  -5.1650329e+00
   4.3771886e+01  -5.0848446e+00
   4.3821911e+01  -4.9996800e+00
   4.3871936e+01  -4.9097273e+00
   4.3921961e+01  -4.8151824e+00
   4.3971986e+01  -4.7162486e+00
   4.4022011e+01  -4.6131358e+00
   4.4072036e+01  -4.5060603e+00
   4.4122061e+01  -4.3952441e+00
   4.4172086e+01  -4.2809146e+00
   4.4222111e+01  -4.1633036e+00
   4.4272136e+01  -4.0426474e+00
   4.4322161e+01  -3.9191857e+00
   4.4372186e+01  -3.7931615e+00
   4.4422211e+01  -3.6648200e+00
   4.4472236e+01  -3.5344087e+00
   4.4522261e+01  -3.4021763e+00
   4.4572286e+01  -3.2683723e+00
   4.4622311e+01  -3.1332466e+00
   4.4672336e+01  -2.9970487e+00
   4.4722361e+01  -2.8600273e+00
   4.4772386e+01  -2.7224296e+00
   4.4822411e+01  -2.5845011e+00
   4.4872436e+01  -2.4464846e+00
   4.4922461e+01  -2.3086199e+00
   4.4972486e+01  -2.1711434e+00
   4.5022511e+01  -2.0342873e+00
   4.5072536e+01  -1.8982795e+00
   4.5122561e+01  -1.7633428e+00
   4.5172586e+01  -1.6296943e+00
   4.5222611e+01  -1.4975457e+00
   4.5272636e+01  -1.3671018e+00
   4.5322661e+01  -1.2385611e+00
   4.5372686e+01  -1.1121147e+00
   4.5422711e+01  -9.8794627e-01
   4.5472736e+01  -8.6623158e-01
   4.5522761e+01  -7.4713824e-01
   4.5572786e+01  -6.3082535e-01
   4.5622811e+01  -5.1744322e-01
   4.5672836e+01  -4.0713314e-01
   4.5722861e+01  -3.0002710e-01
   4.5772886e+01  -1.9624761e-01
   4.5822911e+01  -9.5907514e-02
   4.5872936e+01   8.9017640e-04
   4.5922961e+01   9.4052407e-02
   4.5972986e+01   1.8349619e-01
   4.6023012e+01   2.6914870e-01
   4.6073037e+01   3.5094729e-01
   4.6123062e+01   4.2883956e-01
   4.6173087e+01   5.0278333e-01
   4.6223112e+01   5.7274662e-01
   4.6273137e+01   6.3870762e-01
   4.6323162e+01   7.0065457e-01
   4.6373187e+01   7.5858571e-01
   4.6423212e+01   8.1250911e-01
   4.6473237e+01   8.6244252e-01
   4.6523262e+01   9.0841323e-01
   4.6573287e+01   9.5045783e-01
   4.6623312e+01   9.8862200e-01
   4.6673337e+01   1.0229603e+00
   4.6723362e+01   1.0535358e+00
   4.6773387e+01   1.0804199e+00
   4.6823412e+01   1.1036920e+00
   4.6873437e+01   1.1234392e+00
   4.6923462e+01   1.1397559e+00
   4.6973487e+01   1.1527434e+00
   4.7023512e+01   1.1625095e+00
   4.7073537e+01   1.1691684e+00
   4.7123562e+01   1.1728400e+00
   4.7173587e+01   1.1736496e+00
   4.7223612e+01   1.1717272e+00
   4.7273637e+01   1.1672077e+00
   4.7323662e+01   1.1602298e+00
   4.7373687e+01   1.1509358e+00
   4.7423712e+01   1.1394713e+00
   4.7473737e+01   1.1259844e+00
   4.7523762e+01   1.1106254e+00
   4.7573787e+01   1.0935466e+00
   4.7623812e+01   1.0749013e+00
   4.7673837e+01   1.0548435e+00
   4.7723862e+01   1.0335280e+00
   4.7773887e+01   1.0111088e+00
   4.7823912e+01   9.8773981e-01
   4.7873937e+01   9.6357361e-01
   4.7923962e+01   9.3876131e-01
   4.7973987e+01   9.1345207e-01
   4.8024012e+01   8.8779261e-01
   4.8074037e+01   8.6192685e-01
   4.8124062e+01   8.3599543e-01
   4.8174087e+01   8.1013539e-01
   4.8224112e+01   7.8447970e-01
   4.8274137e+01   7.5915693e-01
   4.8324162e+01   7.3429090e-01
   4.8374187e+01   7.1000033e-01
   4.8424212e+01   6.8639848e-01
   4.8474237e+01   6.6359292e-01
   4.8524262e+01   6.4168516e-01
   4.8574287e+01   6.2077045e-01
   4.8624312e+01   6.0093750e-01
   4.8674337e+01   5.8226828e-01
   4.8724362e+01   5.6483777e-01
   4.8774387e+01   5.4871385e-01
   4.8824412e+01   5.3395706e-01
   4.8874437e+01   5.2062056e-01
   4.8924462e+01   5.0874991e-01
   4.8974487e+01   4.9838309e-01
   4.9024512e+01   4.8955036e-01
   4.9074537e+01   4.8227425e-01
   4.9124562e+01   4.7656953e-01
   4.9174587e+01   4.7244325e-01
   4.9224612e+01   4.6989473e-01
   4.9274637e+01   4.6891564e-01
   4.9324662e+01   4.6949008e-01
   4.9374687e+01   4.7159468e-01
   4.9424712e+01   4.7519871e-01
   4.9474737e+01   4.8026426e-01
   4.9524762e+01   4.8674638e-01
   4.9574787e+01   4.9459328e-01
   4.9624812e+01   5.0374656e-01
   4.9674837e+01   5.1414143e-01
   4.9724862e+01   5.2570694e-01
   4.9774887e+01   5.3836632e-01
   4.9824912e+01   5.5203717e-01
   4.9874937e+01   5.6663186e-01
   4.9924962e+01   5.8205782e-01
   4.9974987e+01   5.9821784e-01
   5.0025013e+01   6.1501050e-01
   5.0075038e+01   6.3233046e-01
   5.0125063e+01   6.5006889e-01
   5.0175088e+01   6.6811385e-01
   5.0225113e+01   6.8635066e-01
   5.0275138e+01   7.0466237e-01
   5.0325163e+01   7.2293012e-01
   5.0375188e+01   7.4103357e-01
   5.0425213e+01   7.5885136e-01
   5.0475238e+01   7.7626153e-01
   5.0525263e+01   7.9314193e-01
   5.0575288e+01   8.0937070e-01
   5.0625313e+01   8.2482666e-01
   5.0675338e+01   8.3938980e-01
   5.0725363e+01   8.5294165e-01
   5.0775388e+01   8.6536578e-01
   5.0825413e+01   8.7654817e-01
   5.0875438e+01   8.8637764e-01
   5.0925463e+01   8.9474629e-01
   5.0975488e+01   9.0154989e-01
   5.1025513e+01   9.0668824e-01
   5.1075538e+01   9.1006562e-01
   5.1125563e+01   9.1159109e-01
   5.1175588e+01   9.1117892e-01
   5.1225613e+01   9.0874885e-01
   5.1275638e+01   9.0422650e-01
   5.1325663e+01   8.9754363e-01
   5.1375688e+01   8.8863847e-01
   5.1425713e+01   8.7745597e-01
   5.1475738e+01   8.6394806e-01
   5.1525763e+01   8.4807393e-01
   5.1575788e+01   8.2980019e-01
   5.1625813e+01   8.0910112e-01
   5.1675838e+01   7.8595879e-01
   5.1725863e+01   7.6036329e-01
   5.1775888e+01   7.3231278e-01
   5.1825913e+01   7.0181367e-01
   5.1875938e+01   6.6888064e-01
   5.1925963e+01   6.3353675e-01
   5.1975988e+01   5.9581346e-01
   5.2026013e+01   5.5575064e-01
   5.2076038e+01   5.1339655e-01
   5.2126063e+01   4.6880780e-01
   5.2176088e+01   4.2204933e-01
   5.2226113e+01   3.7319427e-01
   5.2276138e+01   3.2232386e-01
   5.2326163e+01   2.6952730e-01
   5.2376188e+01   2.1490161e-01
   5.2426213e+01   1.5855143e-01
   5.2476238e+01   1.0058884e-01
   5.2526263e+01   4.1133084e-02
   5.2576288e+01  -1.9689629e-02
   5.2626313e+01  -8.1746421e-02
   5.2676338e+01  -1.4489803e-01
   5.2726363e+01  -2.0899914e-01
   5.2776388e+01  -2.7389868e-01
   5.2826413e+01  -3.3944021e-01
   5.2876438e+01  -4.0546225e-01
   5.2926463e+01  -4.7179872e-01
   5.2976488e+01  -5.3827928e-01
   5.3026513e+01  -6.0472980e-01
   5.3076538e+01  -6.7097273e-01
   5.3126563e+01  -7.3682762e-01
   5.3176588e+01  -8.0211149e-01
   5.3226613e+01  -8.6663936e-01
   5.3276638e+01  -9.3022469e-01
   5.3326663e+01  -9.9267985e-01
   5.3376688e+01  -1.0538167e+00
   5.3426713e+01  -1.1134468e+00
   5.3476738e+01  -1.1713825e+00
   5.3526763e+01  -1.2274367e+00
   5.3576788e+01  -1.2814238e+00
   5.3626813e+01  -1.3331602e+00
   5.3676838e+01  -1.3824646e+00
   5.3726863e+01  -1.4291588e+00
   5.3776888e+01  -1.4730678e+00
   5.3826913e+01  -1.5140205e+00
   5.3876938e+01  -1.5518503e+00
   5.3926963e+01  -1.5863954e+00
   5.3976988e+01  -1.6174994e+00
   5.4027014e+01  -1.6450114e+00
   5.4077039e+01  -1.6687870e+00
   5.4127064e+01  -1.6886883e+00
   5.4177089e+01  -1.7045847e+00
   5.4227114e+01  -1.7163526e+00
   5.4277139e+01  -1.7238768e+00
   5.4327164e+01  -1.7270499e+00
   5.4377189e+01  -1.7257733e+00
   5.4427214e+01  -1.7199572e+00
   5.4477239e+01  -1.7095212e+00
   5.4527264e+01  -1.6943941e+00
   5.4577289e+01  -1.6745148e+00
   5.4627314e+01  -1.6498319e+00
   5.4677339e+01  -1.6203046e+00
   5.4727364e+01  -1.5859023e+00
   5.4777389e+01  -1.5466051e+00
   5.4827414e+01  -1.5024038e+00
   5.4877439e+01  -1.4533001e+00
   5.4927464e+01  -1.3993067e+00
   5.4977489e+01  -1.3404475e+00
   5.5027514e+01  -1.2767572e+00
   5.5077539e+01  -1.2082819e+00
   5.5127564e+01  -1.1350786e+00
   5.5177589e+01  -1.0572155e+00
   5.5227614e+01  -9.7477157e-01
   5.5277639e+01  -8.8783701e-01
   5.5327664e+01  -7.9651258e-01
   5.5377689e+01  -7.0090974e-01
   5.5427714e+01  -6.0115042e-01
   5.5477739e+01  -4.9736678e-01
   5.5527764e+01  -3.8970108e-01
   5.5577789e+01  -2.7830531e-01
   5.5627814e+01  -1.6334101e-01
   5.5677839e+01  -4.4978918e-02
   5.5727864e+01   7.6601319e-02
   5.5777889e+01   2.0121152e-01
   5.5827914e+01   3.2865533e-01
   5.5877939e+01   4.5872859e-01
   5.5927964e+01   5.9121978e-01
   5.5977989e+01   7.2591040e-01
   5.6028014e+01   8.6257548e-01
   5.6078039e+01   1.0009840e+00
   5.6128064e+01   1.1408993e+00
   5.6178089e+01   1.2820798e+00
   5.6228114e+01   1.4242793e+00
   5.6278139e+01   1.5672476e+00
   5.6328164e+01   1.7107308e+00
   5.6378189e+01   1.8544723e+00
   5.6428214e+01   1.9982130e+00
   5.6478239e+01   2.1416919e+00
   5.6528264e+01   2.2846469e+00
   5.6578289e+01   2.4268149e+00
   5.6628314e+01   2.5679329e+00
   5.6678339e+01   2.7077383e+00
   5.6728364e+01   2.8459694e+00
   5.6778389e+01   2.9823663e+00
   5.6828414e+01   3.1166711e+00
   5.6878439e+01   3.2486287e+00
   5.6928464e+01   3.3779872e+00
   5.6978489e+01   3.5044988e+00
   5.7028514e+01   3.6279199e+00
   5.7078539e+01   3.7480120e+00
   5.7128564e+01   3.8645419e+00
   5.7178589e+01   3.9772826e+00
   5.7228614e+01   4.0860135e+00
   5.7278639e+01   4.1905211e+00
   5.7328664e+01   4.2905992e+00
   5.7378689e+01   4.3860498e+00
   5.7428714e+01   4.4766832e+00
   5.7478739e+01   4.5623184e+00
   5.7528764e+01   4.6427837e+00
   5.7578789e+01   4.7179170e+00
   5.7628814e+01   4.7875662e+00
   5.7678839e+01   4.8515895e+00
   5.7728864e+01   4.9098556e+00
   5.7778889e+01   4.9622442e+00
   5.7828914e+01   5.0086463e+00
   5.7878939e+01   5.0489642e+00
   5.7928964e+01   5.0831118e+00
   5.7978989e+01   5.1110148e+00
   5.8029015e+01   5.1326110e+00
   5.8079040e+01   5.1478504e+00
   5.8129065e+01   5.1566949e+00
   5.8179090e+01   5.1591191e+00
   5.8229115e+01   5.1551097e+00
   5.8279140e+01   5.1446658e+00
   5.8329165e+01   5.1277991e+00
   5.8379190e+01   5.1045332e+00
   5.8429215e+01   5.0749044e+00
   5.8479240e+01   5.0389610e+00
   5.8529265e+01   4.9967634e+00
   5.8579290e+01   4.9483838e+00
   5.8629315e+01   4.8939063e+00
   5.8679340e+01   4.8334266e+00
   5.8729365e+01   4.7670514e+00
   5.8779390e+01   4.6948987e+00
   5.8829415e+01   4.6170974e+00
   5.8879440e+01   4.5337866e+00
   5.8929465e+01   4.4451157e+00
   5.8979490e+01   4.3512440e+00
   5.9029515e+01   4.2523402e+00
   5.9079540e+01   4.1485818e+00
   5.9129565e+01   4.0401554e+00
   5.9179590e+01   3.9272555e+00
   5.9229615e+01   3.8100844e+00
   5.9279640e+01   3.6888518e+00
   5.9329665e+01   3.5637742e+00
   5.9379690e+01   3.4350744e+00
   5.9429715e+01   3.3029810e+00
   5.9479740e+01   3.1677281e+00
   5.9529765e+01   3.0295542e+00
   5.9579790e+01   2.8887026e+00
   5.9629815e+01   2.7454197e+00
   5.9679840e+01   2.5999556e+00
   5.9729865e+01   2.4525625e+00
   5.9779890e+01   2.3034949e+00
   5.9829915e+01   2.1530088e+00
   5.9879940e+01   2.0013609e+00
   5.9929965e+01   1.8488085e+00
   5.9979990e+01   1.6956084e+00
   6.0030015e+01   1.5420168e+00
   6.0080040e+01   1.3882884e+00
   6.0130065e+01   1.2346761e+00
   6.0180090e+01   1.0814305e+00
   6.0230115e+01   9.2879895e-01
   6.0280140e+01   7.7702546e-01
   6.0330165e+01   6.2635003e-01
   6.0380190e+01   4.7700811e-01
   6.0430215e+01   3.2923016e-01
   6.0480240e+01   1.8324119e-01
   6.0530265e+01   3.9260235e-02
   6.0580290e+01  -1.0250002e-01
   6.0630315e+01  -2.4183369e-01
   6.0680340e+01  -3.7854210e-01
   6.0730365e+01  -5.1243418e-01
   6.0780390e+01  -6.4332680e-01
   6.0830415e+01  -7.7104512e-01
   6.0880440e+01  -8.9542297e-01
   6.0930465e+01  -1.0163031e+00
   6.0980490e+01  -1.1335373e+00
   6.1030515e+01  -1.2469871e+00
   6.1080540e+01  -1.3565235e+00
   6.1130565e+01  -1.4620274e+00
   6.1180590e+01  -1.5633899e+00
   6.1230615e+01  -1.6605121e+00
   6.1280640e+01  -1.7533057e+00
   6.1330665e+01  -1.8416926e+00
   6.1380690e+01  -1.9256053e+00
   6.1430715e+01  -2.0049868e+00
   6.1480740e+01  -2.0797909e+00
   6.1530765e+01  -2.1499818e+00
   6.1580790e+01  -2.2155342e+00
   6.1630815e+01  -2.2764334e+00
   6.1680840e+01  -2.3326750e+00
   6.1730865e+01  -2.3842651e+00
   6.1780890e+01  -2.4312198e+00
   6.1830915e+01  -2.4735651e+00
   6.1880940e+01  -2.5113371e+00
   6.1930965e+01  -2.5445814e+00
   6.1980990e+01  -2.5733529e+00
   6.2031016e+01  -2.5977158e+00
   6.2081041e+01  -2.6177432e+00
   6.2131066e+01  -2.6335167e+00
   6.2181091e+01  -2.6451261e+00
   6.2231116e+01  -2.6526694e+00
   6.2281141e+01  -2.6562520e+00
   6.2331166e+01  -2.6559866e+00
   6.2381191e+01  -2.6519928e+00
   6.2431216e+01  -2.6443968e+00
   6.2481241e+01  -2.6333307e+00
   6.2531266e+01  -2.6189322e+00
   6.2581291e+01  -2.6013446e+00
   6.2631316e+01  -2.5807155e+00
   6.2681341e+01  -2.5571972e+00
   6.2731366e+01  -2.5309458e+00
   6.2781391e+01  -2.5021208e+00
   6.2831416e+01  -2.4708847e+00
   6.2881441e+01  -2.4374026e+00
   6.2931466e+01  -2.4018414e+00
   6.2981491e+01  -2.3643698e+00
   6.3031516e+01  -2.3251575e+00
   6.3081541e+01  -2.2843746e+00
   6.3131566e+01  -2.2421918e+00
   6.3181591e+01  -2.1987792e+00
   6.3231616e+01  -2.1543061e+00
   6.3281641e+01  -2.1089407e+00
   6.3331666e+01  -2.0628494e+00
   6.3381691e+01  -2.0161968e+00
   6.3431716e+01  -1.9691446e+00
   6.3481741e+01  -1.9218518e+00
   6.3531766e+01  -1.8744741e+00
   6.3581791e+01  -1.8271631e+00
   6.3631816e+01  -1.7800668e+00
   6.3681841e+01  -1.7333284e+00
   6.3731866e+01  -1.6870863e+00
   6.3781891e+01  -1.6414740e+00
   6.3831916e+01  -1.5966193e+00
   6.3881941e+01  -1.5526444e+00
   6.3931966e+01  -1.5096655e+00
   6.3981991e+01  -1.4677924e+00
   6.4032016e+01  -1.4271285e+00
   6.4082041e+01  -1.3877706e+00
   6.4132066e+01  -1.3498084e+00
   6.4182091e+01  -1.3133246e+00
   6.4232116e+01  -1.2783949e+00
   6.4282141e+01  -1.2450873e+00
   6.4332166e+01  -1.2134627e+00
   6.4382191e+01  -1.1835743e+00
   6.4432216e+01  -1.1554678e+00
   6.4482241e+01  -1.1291812e+00
   6.4532266e+01  -1.1047451e+00
   6.4582291e+01  -1.0821823e+00
   6.4632316e+01  -1.0615082e+00
   6.4682341e+01  -1.0427305e+00
   6.4732366e+01  -1.0258496e+00
   6.4782391e+01  -1.0108587e+00
   6.4832416e+01  -9.9774365e-01
   6.4882441e+01  -9.8648327e-01
   6.4932466e+01  -9.7704952e-01
   6.4982491e+01  -9.6940768e-01
   6.5032516e+01  -9.6351652e-01
   6.5082541e+01  -9.5932853e-01
   6.5132566e+01  -9.5679019e-01
   6.5182591e+01  -9.5584220e-01
   6.5232616e+01  -9.5641978e-01
   6.5282641e+01  -9.5845293e-01
   6.5332666e+01  -9.6186676e-01
   6.5382691e+01  -9.6658177e-01
   6.5432716e+01  -9.7251424e-01
   6.5482741e+01  -9.7957652e-01
   6.5532766e+01  -9.8767741e-01
   6.5582791e+01  -9.9672252e-01
   6.5632816e+01  -1.0066146e+00
   6.5682841e+01  -1.0172540e+00
   6.5732866e+01  -1.0285389e+00
   6.5782891e+01  -1.0403660e+00
   6.5832916e+01  -1.0526305e+00
   6.5882941e+01  -1.0652269e+00
   6.5932966e+01  -1.0780489e+00
   6.5982991e+01  -1.0909905e+00
   6.6033017e+01  -1.1039458e+00
   6.6083042e+01  -1.1168094e+00
   6.6133067e+01  -1.1294773e+00
   6.6183092e+01  -1.1418467e+00
   6.6233117e+01  -1.1538169e+00
   6.6283142e+01  -1.1652891e+00
   6.6333167e+01  -1.1761674e+00
   6.6383192e+01  -1.1863585e+00
   6.6433217e+01  -1.1957727e+00
   6.6483242e+01  -1.2043237e+00
   6.6533267e+01  -1.2119291e+00
   6.6583292e+01  -1.2185108e+00
   6.6633317e+01  -1.2239953e+00
   6.6683342e+01  -1.2283139e+00
   6.6733367e+01  -1.2314029e+00
   6.6783392e+01  -1.2332039e+00
   6.6833417e+01  -1.2336641e+00
   6.6883442e+01  -1.2327366e+00
   6.6933467e+01  -1.2303801e+00
   6.6983492e+01  -1.2265598e+00
   6.7033517e+01  -1.2212470e+00
   6.7083542e+01  -1.2144195e+00
   6.7133567e+01  -1.2060615e+00
   6.7183592e+01  -1.1961640e+00
   6.7233617e+01  -1.1847246e+00
   6.7283642e+01  -1.1717475e+00
   6.7333667e+01  -1.1572440e+00
   6.7383692e+01  -1.1412320e+00
   6.7433717e+01  -1.1237360e+00
   6.7483742e+01  -1.1047874e+00
   6.7533767e+01  -1.0844244e+00
   6.7583792e+01  -1.0626914e+00
   6.7633817e+01  -1.0396397e+00
   6.7683842e+01  -1.0153266e+00
   6.7733867e+01  -9.8981575e-01
   6.7783892e+01  -9.6317685e-01
   6.7833917e+01  -9.3548544e-01
   6.7883942e+01  -9.0682265e-01
   6.7933967e+01  -8.7727509e-01
   6.7983992e+01  -8.4693451e-01
   6.8034017e+01  -8.1589755e-01
   6.8084042e+01  -7.8426553e-01
   6.8134067e+01  -7.5214407e-01
   6.8184092e+01  -7.1964280e-01
   6.8234117e+01  -6.8687508e-01
   6.8284142e+01  -6.5395761e-01
   6.8334167e+01  -6.2101008e-01
   6.8384192e+01  -5.8815484e-01
   6.8434217e+01  -5.5551648e-01
   6.8484242e+01  -5.2322148e-01
   6.8534267e+01  -4.9139781e-01
   6.8584292e+01  -4.6017449e-01
   6.8634317e+01  -4.2968123e-01
   6.8684342e+01  -4.0004801e-01
   6.8734367e+01  -3.7140463e-01
   6.8784392e+01  -3.4388030e-01
   6.8834417e+01  -3.1760326e-01
   6.8884442e+01  -2.9270028e-01
   6.8934467e+01  -2.6929630e-01
   6.8984492e+01  -2.4751400e-01
   6.9034517e+01  -2.2747334e-01
   6.9084542e+01  -2.0929121e-01
   6.9134567e+01  -1.9308097e-01
   6.9184592e+01  -1.7895207e-01
   6.9234617e+01  -1.6700965e-01
   6.9284642e+01  -1.5735416e-01
   6.9334667e+01  -1.5008101e-01
   6.9384692e+01  -1.4528016e-01
   6.9434717e+01  -1.4303579e-01
   6.9484742e+01  -1.4342598e-01
   6.9534767e+01  -1.4652236e-01
   6.9584792e+01  -1.5238983e-01
   6.9634817e+01  -1.6108626e-01
   6.9684842e+01  -1.7266219e-01
   6.9734867e+01  -1.8716061e-01
   6.9784892e+01  -2.0461673e-01
   6.9834917e+01  -2.2505771e-01
   6.9884942e+01  -2.4850253e-01
   6.9934967e+01  -2.7496177e-01
   6.9984992e+01  -3.0443748e-01
   7.0035018e+01  -3.3692303e-01
   7.0085043e+01  -3.7240305e-01
   7.0135068e+01  -4.1085326e-01
   7.0185093e+01  -4.5224050e-01
   7.0235118e+01  -4.9652264e-01
   7.0285143e+01  -5.4364857e-01
   7.0335168e+01  -5.9355825e-01
   7.0385193e+01  -6.4618269e-01
   7.0435218e+01  -7.0144406e-01
   7.0485243e+01  -7.5925576e-01
   7.0535268e+01  -8.1952250e-01
   7.0585293e+01  -8.8214048e-01
   7.0635318e+01  -9.4699753e-01
   7.0685343e+01  -1.0139733e+00
   7.0735368e+01  -1.0829394e+00
   7.0785393e+01  -1.1537598e+00
   7.0835418e+01  -1.2262909e+00
   7.0885443e+01  -1.3003817e+00
   7.0935468e+01  -1.3758747e+00
   7.0985493e+01  -1.4526053e+00
   7.1035518e+01  -1.5304029e+00
   7.1085543e+01  -1.6090910e+00
   7.1135568e+01  -1.6884873e+00
   7.1185593e+01  -1.7684047e+00
   7.1235618e+01  -1.8486509e+00
   7.1285643e+01  -1.9290297e+00
   7.1335668e+01  -2.0093408e+00
   7.1385693e+01  -2.0893804e+00
   7.1435718e+01  -2.1689419e+00
   7.1485743e+01  -2.2478161e+00
   7.1535768e+01  -2.3257918e+00
   7.1585793e+01  -2.4026564e+00
   7.1635818e+01  -2.4781962e+00
   7.1685843e+01  -2.5521969e+00
   7.1735868e+01  -2.6244444e+00
   7.1785893e+01  -2.6947251e+00
   7.1835918e+01  -2.7628264e+00
   7.1885943e+01  -2.8285374e+00
   7.1935968e+01  -2.8916491e+00
   7.1985993e+01  -2.9519555e+00
   7.2036018e+01  -3.0092534e+00
   7.2086043e+01  -3.0633435e+00
   7.2136068e+01  -3.1140305e+00
   7.2186093e+01  -3.1611241e+00
   7.2236118e+01  -3.2044388e+00
   7.2286143e+01  -3.2437951e+00
   7.2336168e+01  -3.2790195e+00
   7.2386193e+01  -3.3099451e+00
   7.2436218e+01  -3.3364123e+00
   7.2486243e+01  -3.3582687e+00
   7.2536268e+01  -3.3753701e+00
   7.2586293e+01  -3.3875804e+00
   7.2636318e+01  -3.3947726e+00
   7.2686343e+01  -3.3968285e+00
   7.2736368e+01  -3.3936394e+00
   7.2786393e+01  -3.3851065e+00
   7.2836418e+01  -3.3711411e+00
   7.2886443e+01  -3.3516648e+00
   7.2936468e+01  -3.3266100e+00
   7.2986493e+01  -3.2959198e+00
   7.3036518e+01  -3.2595486e+00
   7.3086543e+01  -3.2174620e+00
   7.3136568e+01  -3.1696371e+00
   7.3186593e+01  -3.1160627e+00
   7.3236618e+01  -3.0567392e+00
   7.3286643e+01  -2.9916788e+00
   7.3336668e+01  -2.9209056e+00
   7.3386693e+01  -2.8444558e+00
   7.3436718e+01  -2.7623772e+00
   7.3486743e+01  -2.6747296e+00
   7.3536768e+01  -2.5815847e+00
   7.3586793e+01  -2.4830258e+00
   7.3636818e+01  -2.3791481e+00
   7.3686843e+01  -2.2700579e+00
   7.3736868e+01  -2.1558731e+00
   7.3786893e+01  -2.0367228e+00
   7.3836918e+01  -1.9127468e+00
   7.3886943e+01  -1.7840959e+00
   7.3936968e+01  -1.6509310e+00
   7.3986993e+01  -1.5134234e+00
   7.4037019e+01  -1.3717539e+00
   7.4087044e+01  -1.2261130e+00
   7.4137069e+01  -1.0767003e+00
   7.4187094e+01  -9.2372407e-01
   7.4237119e+01  -7.6740076e-01
   7.4287144e+01  -6.0795486e-01
   7.4337169e+01  -4.4561821e-01
   7.4387194e+01  -2.8062965e-01
   7.4437219e+01  -1.1323446e-01
   7.4487244e+01   5.6316088e-02
   7.4537269e+01   2.2776525e-01
   7.4587294e+01   4.0085135e-01
   7.4637319e+01   5.7530834e-01
   7.4687344e+01   7.5086630e-01
   7.4737369e+01   9.2725206e-01
   7.4787394e+01   1.1041897e+00
   7.4837419e+01   1.2814012e+00
   7.4887444e+01   1.4586070e+00
   7.4937469e+01   1.6355266e+00
   7.4987494e+01   1.8118790e+00
   7.5037519e+01   1.9873836e+00
   7.5087544e+01   2.1617605e+00
   7.5137569e+01   2.3347312e+00
   7.5187594e+01   2.5060194e+00
   7.5237619e+01   2.6753510e+00
   7.5287644e+01   2.8424555e+00
   7.5337669e+01   3.0070657e+00
   7.5387694e+01   3.1689191e+00
   7.5437719e+01   3.3277577e+00
   7.5487744e+01   3.4833292e+00
   7.5537769e+01   3.6353870e+00
   7.5587794e+01   3.7836911e+00
   7.5637819e+01   3.9280084e+00
   7.5687844e+01   4.0681132e+00
   7.5737869e+01   4.2037876e+00
   7.5787894e+01   4.3348224e+00
   7.5837919e+01   4.4610170e+00
   7.5887944e+01   4.5821798e+00
   7.5937969e+01   4.6981292e+00
   7.5987994e+01   4.8086932e+00
   7.6038019e+01   4.9137105e+00
   7.6088044e+01   5.0130301e+00
   7.6138069e+01   5.1065120e+00
   7.6188094e+01   5.1940276e+00
   7.6238119e+01   5.2754596e+00
   7.6288144e+01   5.3507024e+00
   7.6338169e+01   5.4196623e+00
   7.6388194e+01   5.4822576e+00
   7.6438219e+01   5.5384188e+00
   7.6488244e+01   5.5880887e+00
   7.6538269e+01   5.6312224e+00
   7.6588294e+01   5.6677875e+00
   7.6638319e+01   5.6977640e+00
   7.6688344e+01   5.7211444e+00
   7.6738369e+01   5.7379336e+00
   7.6788394e+01   5.7481487e+00
   7.6838419e+01   5.7518192e+00
   7.6888444e+01   5.7489868e+00
   7.6938469e+01   5.7397050e+00
   7.6988494e+01   5.7240394e+00
   7.7038519e+01   5.7020669e+00
   7.7088544e+01   5.6738761e+00
   7.7138569e+01   5.6395666e+00
   7.7188594e+01   5.5992490e+00
   7.7238619e+01   5.5530443e+00
   7.7288644e+01   5.5010838e+00
   7.7338669e+01   5.4435090e+00
   7.7388694e+01   5.3804705e+00
   7.7438719e+01   5.3121285e+00
   7.7488744e+01   5.2386516e+00
   7.7538769e+01   5.1602170e+00
   7.7588794e+01   5.0770095e+00
   7.7638819e+01   4.9892217e+00
   7.7688844e+01   4.8970528e+00
   7.7738869e+01   4.8007087e+00
   7.7788894e+01   4.7004012e+00
   7.7838919e+01   4.5963476e+00
   7.7888944e+01   4.4887700e+00
   7.7938969e+01   4.3778950e+00
   7.7988994e+01   4.2639530e+00
   7.8039020e+01   4.1471779e+00
   7.8089045e+01   4.0278061e+00
   7.8139070e+01   3.9060765e+00
   7.8189095e+01   3.7822293e+00
   7.8239120e+01   3.6565062e+00
   7.8289145e+01   3.5291491e+00
   7.8339170e+01   3.4004002e+00
   7.8389195e+01   3.2705009e+00
   7.8439220e+01   3.1396917e+00
   7.8489245e+01   3.0082113e+00
   7.8539270e+01   2.8762963e+00
   7.8589295e+01   2.7441806e+00
   7.8639320e+01   2.6120950e+00
   7.8689345e+01   2.4802664e+00
   7.8739370e+01   2.3489176e+00
   7.8789395e+01   2.2182669e+00
   7.8839420e+01   2.0885272e+00
   7.8889445e+01   1.9599060e+00
   7.8939470e+01   1.8326048e+00
   7.8989495e+01   1.7068186e+00
   7.9039520e+01   1.5827358e+00
   7.9089545e+01   1.4605374e+00
   7.9139570e+01   1.3403970e+00
   7.9189595e+01   1.2224804e+00
   7.9239620e+01   1.1069452e+00
   7.9289645e+01   9.9394062e-01
   7.9339670e+01   8.8360718e-01
   7.9389695e+01   7.7607646e-01
   7.9439720e+01   6.7147094e-01
   7.9489745e+01   5.6990376e-01
   7.9539770e+01   4.7147860e-01
   7.9589795e+01   3.7628955e-01
   7.9639820e+01   2.8442097e-01
   7.9689845e+01   1.9594741e-01
   7.9739870e+01   1.1093359e-01
   7.9789895e+01   2.9434339e-02
   7.9839920e+01  -4.8505395e-02
   7.9889945e+01  -1.2285053e-01
   7.9939970e+01  -1.9357581e-01
   7.9989995e+01  -2.6066570e-01
   8.0040020e+01  -3.2411432e-01
   8.0090045e+01  -3.8392532e-01
   8.0140070e+01  -4.4011169e-01
   8.0190095e+01  -4.9269565e-01
   8.0240120e+01  -5.4170842e-01
   8.0290145e+01  -5.8718999e-01
   8.0340170e+01  -6.2918891e-01
   8.0390195e+01  -6.6776201e-01
   8.0440220e+01  -7.0297415e-01
   8.0490245e+01  -7.3489786e-01
   8.0540270e+01  -7.6361308e-01
   8.0590295e+01  -7.8920680e-01
   8.0640320e+01  -8.1177268e-01
   8.0690345e+01  -8.3141073e-01
   8.0740370e+01  -8.4822692e-01
   8.0790395e+01  -8.6233272e-01
   8.0840420e+01  -8.7384478e-01
   8.0890445e+01  -8.8288445e-01
   8.0940470e+01  -8.8957736e-01
   8.0990495e+01  -8.9405301e-01
   8.1040520e+01  -8.9644429e-01
   8.1090545e+01  -8.9688703e-01
   8.1140570e+01  -8.9551958e-01
   8.1190595e+01  -8.9248230e-01
   8.1240620e+01  -8.8791714e-01
   8.1290645e+01  -8.8196713e-01
   8.1340670e+01  -8.7477596e-01
   8.1390695e+01  -8.6648751e-01
   8.1440720e+01  -8.5724536e-01
   8.1490745e+01  -8.4719238e-01
   8.1540770e+01  -8.3647023e-01
   8.1590795e+01  -8.2521898e-01
   8.1640820e+01  -8.1357662e-01
   8.1690845e+01  -8.0167865e-01
   8.1740870e+01  -7.8965769e-01
   8.1790895e+01  -7.7764303e-01
   8.1840920e+01  -7.6576029e-01
   8.1890945e+01  -7.5413100e-01
   8.1940970e+01  -7.4287227e-01
   8.1990995e+01  -7.3209639e-01
   8.2041021e+01  -7.2191059e-01
   8.2091046e+01  -7.1241661e-01
   8.2141071e+01  -7.0371052e-01
   8.2191096e+01  -6.9588235e-01
   8.2241121e+01  -6.8901590e-01
   8.2291146e+01  -6.8318844e-01
   8.2341171e+01  -6.7847058e-01
   8.2391196e+01  -6.7492600e-01
   8.2441221e+01  -6.7261129e-01
   8.2491246e+01  -6.7157586e-01
   8.2541271e+01  -6.7186174e-01
   8.2591296e+01  -6.7350352e-01
   8.2641321e+01  -6.7652827e-01
   8.2691346e+01  -6.8095547e-01
   8.2741371e+01  -6.8679699e-01
   8.2791396e+01  -6.9405706e-01
   8.2841421e+01  -7.0273233e-01
   8.2891446e+01  -7.1281188e-01
   8.2941471e+01  -7.2427728e-01
   8.2991496e+01  -7.3710269e-01
   8.3041521e+01  -7.5125497e-01
   8.3091546e+01  -7.6669383e-01
   8.3141571e+01  -7.8337193e-01
   8.3191596e+01  -8.0123513e-01
   8.3241621e+01  -8.2022263e-01
   8.3291646e+01  -8.4026724e-01
   8.3341671e+01  -8.6129557e-01
   8.3391696e+01  -8.8322834e-01
   8.3441721e+01  -9.0598061e-01
   8.3491746e+01  -9.2946212e-01
   8.3541771e+01  -9.5357757e-01
   8.3591796e+01  -9.7822697e-01
   8.3641821e+01  -1.0033060e+00
   8.3691846e+01  -1.0287062e+00
   8.3741871e+01  -1.0543158e+00
   8.3791896e+01  -1.0800195e+00
   8.3841921e+01  -1.1056993e+00
   8.3891946e+01  -1.1312347e+00
   8.3941971e+01  -1.1565032e+00
   8.3991996e+01  -1.1813807e+00
   8.4042021e+01  -1.2057420e+00
   8.4092046e+01  -1.2294609e+00
   8.4142071e+01  -1.2524113e+00
   8.4192096e+01  -1.2744669e+00
   8.4242121e+01  -1.2955021e+00
   8.4292146e+01  -1.3153922e+00
   8.4342171e+01  -1.3340142e+00
   8.4392196e+01  -1.3512468e+00
   8.4442221e+01  -1.3669710e+00
   8.4492246e+01  -1.3810706e+00
   8.4542271e+01  -1.3934326e+00
   8.4592296e+01  -1.4039475e+00
   8.4642321e+01  -1.4125100e+00
   8.4692346e+01  -1.4190188e+00
   8.4742371e+01  -1.4233776e+00
   8.4792396e+01  -1.4254954e+00
   8.4842421e+01  -1.4252863e+00
   8.4892446e+01  -1.4226706e+00
   8.4942471e+01  -1.4175746e+00
   8.4992496e+01  -1.4099309e+00
   8.5042521e+01  -1.3996793e+00
   8.5092546e+01  -1.3867663e+00
   8.5142571e+01  -1.3711458e+00
   8.5192596e+01  -1.3527794e+00
   8.5242621e+01  -1.3316361e+00
   8.5292646e+01  -1.3076933e+00
   8.5342671e+01  -1.2809361e+00
   8.5392696e+01  -1.2513583e+00
   8.5442721e+01  -1.2189618e+00
   8.5492746e+01  -1.1837571e+00
   8.5542771e+01  -1.1457633e+00
   8.5592796e+01  -1.1050083e+00
   8.5642821e+01  -1.0615284e+00
   8.5692846e+01  -1.0153688e+00
   8.5742871e+01  -9.6658330e-01
   8.5792896e+01  -9.1523437e-01
   8.5842921e+01  -8.6139303e-01
   8.5892946e+01  -8.0513876e-01
   8.5942971e+01  -7.4655941e-01
   8.5992996e+01  -6.8575106e-01
   8.6043022e+01  -6.2281784e-01
   8.6093047e+01  -5.5787173e-01
   8.6143072e+01  -4.9103240e-01
   8.6193097e+01  -4.2242690e-01
   8.6243122e+01  -3.5218947e-01
   8.6293147e+01  -2.8046123e-01
   8.6343172e+01  -2.0738990e-01
   8.6393197e+01  -1.3312944e-01
   8.6443222e+01  -5.7839767e-02
   8.6493247e+01   1.8313658e-02
   8.6543272e+01   9.5160166e-02
   8.6593297e+01   1.7252429e-01
   8.6643322e+01   2.5022618e-01
   8.6693347e+01   3.2808199e-01
   8.6743372e+01   4.0590439e-01
   8.6793397e+01   4.8350293e-01
   8.6843422e+01   5.6068457e-01
   8.6893447e+01   6.3725410e-01
   8.6943472e+01   7.1301468e-01
   8.6993497e+01   7.8776826e-01
   8.7043522e+01   8.6131616e-01
   8.7093547e+01   9.3345949e-01
   8.7143572e+01   1.0039997e+00
   8.7193597e+01   1.0727391e+00
   8.7243622e+01   1.1394814e+00
   8.7293647e+01   1.2040320e+00
   8.7343672e+01   1.2661988e+00
   8.7393697e+01   1.3257927e+00
   8.7443722e+01   1.3826279e+00
   8.7493747e+01   1.4365222e+00
   8.7543772e+01   1.4872983e+00
   8.7593797e+01   1.5347833e+00
   8.7643822e+01   1.5788100e+00
   8.7693847e+01   1.6192167e+00
   8.7743872e+01   1.6558482e+00
   8.7793897e+01   1.6885558e+00
   8.7843922e+01   1.7171980e+00
   8.7893947e+01   1.7416410e+00
   8.7943972e+01   1.7617587e+00
   8.7993997e+01   1.7774335e+00
   8.8044022e+01   1.7885562e+00
   8.8094047e+01   1.7950270e+00
   8.8144072e+01   1.7967551e+00
   8.8194097e+01   1.7936594e+00
   8.8244122e+01   1.7856690e+00
   8.8294147e+01   1.7727227e+00
   8.8344172e+01   1.7547701e+00
   8.8394197e+01   1.7317711e+00
   8.8444222e+01   1.7036967e+00
   8.8494247e+01   1.6705285e+00
   8.8544272e+01   1.6322594e+00
   8.8594297e+01   1.5888934e+00
   8.8644322e+01   1.5404459e+00
   8.8694347e+01   1.4869433e+00
   8.8744372e+01   1.4284236e+00
   8.8794397e+01   1.3649360e+00
   8.8844422e+01   1.2965411e+00
   8.8894447e+01   1.2233106e+00
   8.8944472e+01   1.1453275e+00
   8.8994497e+01   1.0626856e+00
   8.9044522e+01   9.7548989e-01
   8.9094547e+01   8.8385590e-01
   8.9144572e+01   7.8790975e-01
   8.9194597e+01   6.8778789e-01
   8.9244622e+01   5.8363683e-01
   8.9294647e+01   4.7561289e-01
   8.9344672e+01   3.6388189e-01
   8.9394697e+01   2.4861884e-01
   8.9444722e+01   1.3000762e-01
   8.9494747e+01   8.2405596e-03
   8.9544772e+01  -1.1648188e-01
   8.9594797e+01  -2.4395155e-01
   8.9644822e+01  -3.7395304e-01
   8.9694847e+01  -5.0626411e-01
   8.9744872e+01  -6.4065615e-01
   8.9794897e+01  -7.7689468e-01
   8.9844922e+01  -9.1473979e-01
   8.9894947e+01  -1.0539467e+00
   8.9944972e+01  -1.1942663e+00
   8.9994997e+01  -1.3354457e+00
   9.0045023e+01  -1.4772285e+00
   9.0095048e+01  -1.6193557e+00
   9.0145073e+01  -1.7615662e+00
   9.0195098e+01  -1.9035972e+00
   9.0245123e+01  -2.0451848e+00
   9.0295148e+01  -2.1860648e+00
   9.0345173e+01  -2.3259729e+00
   9.0395198e+01  -2.4646456e+00
   9.0445223e+01  -2.6018208e+00
   9.0495248e+01  -2.7372379e+00
   9.0545273e+01  -2.8706391e+00
   9.0595298e+01  -3.0017693e+00
   9.0645323e+01  -3.1303770e+00
   9.0695348e+01  -3.2562150e+00
   9.0745373e+01  -3.3790404e+00
   9.0795398e+01  -3.4986159e+00
   9.0845423e+01  -3.6147094e+00
   9.0895448e+01  -3.7270955e+00
   9.0945473e+01  -3.8355552e+00
   9.0995498e+01  -3.9398768e+00
   9.1045523e+01  -4.0398563e+00
   9.1095548e+01  -4.1352979e+00
   9.1145573e+01  -4.2260140e+00
   9.1195598e+01  -4.3118264e+00
   9.1245623e+01  -4.3925658e+00
   9.1295648e+01  -4.4680731e+00
   9.1345673e+01  -4.5381988e+00
   9.1395698e+01  -4.6028041e+00
   9.1445723e+01  -4.6617608e+00
   9.1495748e+01  -4.7149517e+00
   9.1545773e+01  -4.7622706e+00
   9.1595798e+01  -4.8036230e+00
   9.1645823e+01  -4.8389259e+00
   9.1695848e+01  -4.8681082e+00
   9.1745873e+01  -4.8911107e+00
   9.1795898e+01  -4.9078861e+00
   9.1845923e+01  -4.9183996e+00
   9.1895948e+01  -4.9226284e+00
   9.1945973e+01  -4.9205619e+00
   9.1995998e+01  -4.9122018e+00
   9.2046023e+01  -4.8975621e+00
   9.2096048e+01  -4.8766689e+00
   9.2146073e+01  -4.8495605e+00
   9.2196098e+01  -4.8162869e+00
   9.2246123e+01  -4.7769104e+00
   9.2296148e+01  -4.7315045e+00
   9.2346173e+01  -4.6801546e+00
   9.2396198e+01  -4.6229571e+00
   9.2446223e+01  -4.5600196e+00
   9.2496248e+01  -4.4914604e+00
   9.2546273e+01  -4.4174084e+00
   9.2596298e+01  -4.3380025e+00
   9.2646323e+01  -4.2533916e+00
   9.2696348e+01  -4.1637340e+00
   9.2746373e+01  -4.0691970e+00
   9.2796398e+01  -3.9699569e+00
   9.2846423e+01  -3.8661979e+00
   9.2896448e+01  -3.7581124e+00
   9.2946473e+01  -3.6459000e+00
   9.2996498e+01  -3.5297673e+00
   9.3046523e+01  -3.4099272e+00
   9.3096548e+01  -3.2865989e+00
   9.3146573e+01  -3.1600066e+00
   9.3196598e+01  -3.0303799e+00
   9.3246623e+01  -2.8979524e+00
   9.3296648e+01  -2.7629617e+00
   9.3346673e+01  -2.6256489e+00
   9.3396698e+01  -2.4862576e+00
   9.3446723e+01  -2.3450339e+00
   9.3496748e+01  -2.2022253e+00
   9.3546773e+01  -2.0580806e+00
   9.3596798e+01  -1.9128491e+00
   9.3646823e+01  -1.7667802e+00
   9.3696848e+01  -1.6201226e+00
   9.3746873e+01  -1.4731239e+00
   9.3796898e+01  -1.3260304e+00
   9.3846923e+01  -1.1790858e+00
   9.3896948e+01  -1.0325313e+00
   9.3946973e+01  -8.8660491e-01
   9.3996998e+01  -7.4154094e-01
   9.4047024e+01  -5.9756940e-01
   9.4097049e+01  -4.5491566e-01
   9.4147074e+01  -3.1379992e-01
   9.4197099e+01  -1.7443675e-01
   9.4247124e+01  -3.7034672e-02
   9.4297149e+01   9.8204254e-02
   9.4347174e+01   2.3108485e-01
   9.4397199e+01   3.6141919e-01
   9.4447224e+01   4.8902697e-01
   9.4497249e+01   6.1373583e-01
   9.4547274e+01   7.3538170e-01
   9.4597299e+01   8.5380908e-01
   9.4647324e+01   9.6887133e-01
   9.4697349e+01   1.0804309e+00
   9.4747374e+01   1.1883595e+00
   9.4797399e+01   1.2925385e+00
   9.4847424e+01   1.3928590e+00
   9.4897449e+01   1.4892216e+00
   9.4947474e+01   1.5815374e+00
   9.4997499e+01   1.6697272e+00
   9.5047524e+01   1.7537221e+00
   9.5097549e+01   1.8334634e+00
   9.5147574e+01   1.9089026e+00
   9.5197599e+01   1.9800016e+00
   9.5247624e+01   2.0467322e+00
   9.5297649e+01   2.1090765e+00
   9.5347674e+01   2.1670268e+00
   9.5397699e+01   2.2205852e+00
   9.5447724e+01   2.2697636e+00
   9.5497749e+01   2.3145836e+00
   9.5547774e+01   2.3550766e+00
   9.5597799e+01   2.3912829e+00
   9.5647824e+01   2.4232522e+00
   9.5697849e+01   2.4510428e+00
   9.5747874e+01   2.4747218e+00
   9.5797899e+01   2.4943645e+00
   9.5847924e+01   2.5100543e+00
   9.5897949e+01   2.5218822e+00
   9.5947974e+01   2.5299464e+00
   9.5997999e+01   2.5343525e+00
   9.6048024e+01   2.5352125e+00
   9.6098049e+01   2.5326444e+00
   9.6148074e+01   2.5267726e+00
   9.6198099e+01   2.5177265e+00
   9.6248124e+01   2.5056407e+00
   9.6298149e+01   2.4906543e+00
   9.6348174e+01   2.4729108e+00
   9.6398199e+01   2.4525573e+00
   9.6448224e+01   2.4297440e+00
   9.6498249e+01   2.4046242e+00
   9.6548274e+01   2.3773533e+00
   9.6598299e+01   2.3480889e+00
   9.6648324e+01   2.3169899e+00
   9.6698349e+01   2.2842162e+00
   9.6748374e+01   2.2499281e+00
   9.6798399e+01   2.2142862e+00
   9.6848424e+01   2.1774507e+00
   9.6898449e+01   2.1395808e+00
   9.6948474e+01   2.1008347e+00
   9.6998499e+01   2.0613686e+00
   9.7048524e+01   2.0213370e+00
   9.7098549e+01   1.9808914e+00
   9.7148574e+01   1.9401808e+00
   9.7198599e+01   1.8993507e+00
   9.7248624e+01   1.8585429e+00
   9.7298649e+01   1.8178952e+00
   9.7348674e+01   1.7775410e+00
   9.7398699e+01   1.7376089e+00
   9.7448724e+01   1.6982226e+00
   9.7498749e+01   1.6595004e+00
   9.7548774e+01   1.6215549e+00
   9.7598799e+01   1.5844929e+00
   9.7648824e+01   1.5484151e+00
   9.7698849e+01   1.5134158e+00
   9.7748874e+01   1.4795829e+00
   9.7798899e+01   1.4469974e+00
   9.7848924e+01   1.4157336e+00
   9.7898949e+01   1.3858586e+00
   9.7948974e+01   1.3574327e+00
   9.7998999e+01   1.3305086e+00
   9.8049025e+01   1.3051321e+00
   9.8099050e+01   1.2813414e+00
   9.8149075e+01   1.2591674e+00
   9.8199100e+01   1.2386339e+00
   9.8249125e+01   1.2197571e+00
   9.8299150e+01   1.2025461e+00
   9.8349175e+01   1.1870026e+00
   9.8399200e+01   1.1731215e+00
   9.8449225e+01   1.1608903e+00
   9.8499250e+01   1.1502901e+00
   9.8549275e+01   1.1412948e+00
   9.8599300e+01   1.1338720e+00
   9.8649325e+01   1.1279829e+00
   9.8699350e+01   1.1235827e+00
   9.8749375e+01   1.1206204e+00
   9.8799400e+01   1.1190395e+00
   9.8849425e+01   1.1187781e+00
   9.8899450e+01   1.1197692e+00
   9.8949475e+01   1.1219407e+00
   9.8999500e+01   1.1252163e+00
   9.9049525e+01   1.1295153e+00
   9.9099550e+01   1.1347532e+00
   9.9149575e+01   1.1408420e+00
   9.9199600e+01   1.1476904e+00
   9.9249625e+01   1.1552044e+00
   9.9299650e+01   1.1632874e+00
   9.9349675e+01   1.1718410e+00
   9.9399700e+01   1.1807649e+00
   9.9449725e+01   1.1899574e+00
   9.9499750e+01   1.1993162e+00
   9.9549775e+01   1.2087383e+00
   9.9599800e+01   1.2181206e+00
   9.9649825e+01   1.2273602e+00
   9.9699850e+01   1.2363550e+00
   9.9749875e+01   1.2450038e+00
   9.9799900e+01   1.2532070e+00
   9.9849925e+01   1.2608666e+00
   9.9899950e+01   1.2678870e+00
   9.9949975e+01   1.2741750e+00
   1.0000000e+02   1.2796403e+00


==> data_sines_est.dat <==
   4.4667790e-02  -9.0000000e-01
   7.2667790e-02  -3.0000000e-01
   1.0333865e-01   1.2000000e+00
   1.3301349e-01   1.0000000e-01
   1.6336757e-01  -7.0000000e-01


==> data_sines_lowres.dat <==
   0.0000000e+00  -6.4312103e-02
   9.2046023e-05  -6.4286214e-02
   1.8409205e-04  -6.4208567e-02
   2.7613807e-04  -6.4079219e-02
   3.6818409e-04  -6.3898266e-02
   4.6023012e-04  -6.3665844e-02
   5.5227614e-04  -6.3382125e-02
   6.4432216e-04  -6.3047321e-02
   7.3636818e-04  -6.2661680e-02
   8.2841421e-04  -6.2225490e-02
   9.2046023e-04  -6.1739076e-02
   1.0125063e-03  -6.1202800e-02
   1.1045523e-03  -6.0617061e-02
   1.1965983e-03  -5.9982297e-02
   1.2886443e-03  -5.9298980e-02
   1.3806903e-03  -5.8567620e-02
   1.4727364e-03  -5.7788763e-02
   1.5647824e-03  -5.6962989e-02
   1.6568284e-03  -5.6090916e-02
   1.7488744e-03  -5.5173193e-02
   1.8409205e-03  -5.4210507e-02
   1.9329665e-03  -5.3203578e-02
   2.0250125e-03  -5.2153158e-02
   2.1170585e-03  -5.1060033e-02
   2.2091046e-03  -4.9925021e-02
   2.3011506e-03  -4.8748972e-02
   2.3931966e-03  -4.7532768e-02
   2.4852426e-03  -4.6277320e-02
   2.5772886e-03  -4.4983570e-02
   2.6693347e-03  -4.3652489e-02
   2.7613807e-03  -4.2285077e-02
   2.8534267e-03  -4.0882362e-02
   2.9454727e-03  -3.9445400e-02
   3.0375188e-03  -3.7975271e-02
   3.1295648e-03  -3.6473084e-02
   3.2216108e-03  -3.4939971e-02
   3.3136568e-03  -3.3377090e-02
   3.4057029e-03  -3.1785620e-02
   3.4977489e-03  -3.0166766e-02
   3.5897949e-03  -2.8521751e-02
   3.6818409e-03  -2.6851823e-02
   3.7738869e-03  -2.5158247e-02
   3.8659330e-03  -2.3442309e-02
   3.9579790e-03  -2.1705313e-02
   4.0500250e-03  -1.9948580e-02
   4.1420710e-03  -1.8173449e-02
   4.2341171e-03  -1.6381273e-02
   4.3261631e-03  -1.4573419e-02
   4.4182091e-03  -1.2751271e-02
   4.5102551e-03  -1.0916223e-02
   4.6023012e-03  -9.0696825e-03
   4.6943472e-03  -7.2130659e-03
   4.7863932e-03  -5.3478009e-03
   4.8784392e-03  -3.4753238e-03
   4.9704852e-03  -1.5970786e-03
   5.0625313e-03   2.8548404e-04
   5.1545773e-03   2.1709074e-03
   5.2466233e-03   4.0577302e-03
   5.3386693e-03   5.9444873e-03
   5.4307154e-03   7.8297110e-03
   5.5227614e-03   9.7119319e-03
   5.6148074e-03   1.1589680e-02
   5.7068534e-03   1.3461486e-02
   5.7988994e-03   1.5325881e-02
   5.8909455e-03   1.7181400e-02
   5.9829915e-03   1.9026582e-02
   6.0750375e-03   2.0859968e-02
   6.1670835e-03   2.2680108e-02
   6.2591296e-03   2.4485556e-02
   6.3511756e-03   2.6274876e-02
   6.4432216e-03   2.8046639e-02
   6.5352676e-03   2.9799427e-02
   6.6273137e-03   3.1531833e-02
   6.7193597e-03   3.3242461e-02
   6.8114057e-03   3.4929929e-02
   6.9034517e-03   3.6592869e-02
   6.9954977e-03   3.8229926e-02
   7.0875438e-03   3.9839765e-02
   7.1795898e-03   4.1421063e-02
   7.2716358e-03   4.2972519e-02
   7.3636818e-03   4.4492849e-02
   7.4557279e-03   4.5980791e-02
   7.5477739e-03   4.7435100e-02
   7.6398199e-03   4.8854557e-02
   7.7318659e-03   5.0237963e-02
   7.8239120e-03   5.1584144e-02
   7.9159580e-03   5.2891951e-02
   8.0080040e-03   5.4160259e-02
   8.1000500e-03   5.5387970e-02
   8.1920960e-03   5.6574014e-02
   8.2841421e-03   5.7717349e-02
   8.3761881e-03   5.8816959e-02
   8.4682341e-03   5.9871863e-02
   8.5602801e-03   6.0881106e-02
   8.6523262e-03   6.1843767e-02
   8.7443722e-03   6.2758955e-02
   8.8364182e-03   6.3625812e-02
   8.9284642e-03   6.4443516e-02
   9.0205103e-03   6.5211277e-02
   9.1125563e-03   6.5928340e-02
   9.2046023e-03   6.6593986e-02
   9.2966483e-03   6.7207532e-02
   9.3886943e-03   6.7768332e-02
   9.4807404e-03   6.8275777e-02
   9.5727864e-03   6.8729297e-02
   9.6648324e-03   6.9128358e-02
   9.7568784e-03   6.9472467e-02
   9.8489245e-03   6.9761171e-02
   9.9409705e-03   6.9994056e-02
   1.0033017e-02   7.0170747e-02
   1.0125063e-02   7.0290913e-02
   1.0217109e-02   7.0354261e-02
   1.0309155e-02   7.0360541e-02
   1.0401201e-02   7.0309545e-02
   1.0493247e-02   7.0201108e-02
   1.0585293e-02   7.0035105e-02
   1.0677339e-02   6.9811455e-02
   1.0769385e-02   6.9530122e-02
   1.0861431e-02   6.9191110e-02
   1.0953477e-02   6.8794467e-02
   1.1045523e-02   6.8340287e-02
   1.1137569e-02   6.7828703e-02
   1.1229615e-02   6.7259896e-02
   1.1321661e-02   6.6634087e-02
   1.1413707e-02   6.5951545e-02
   1.1505753e-02   6.5212579e-02
   1.1597799e-02   6.4417542e-02
   1.1689845e-02   6.3566832e-02
   1.1781891e-02   6.2660891e-02
   1.1873937e-02   6.1700202e-02
   1.1965983e-02   6.0685293e-02
   1.2058029e-02   5.9616734e-02
   1.2150075e-02   5.8495139e-02
   1.2242121e-02   5.7321162e-02
   1.2334167e-02   5.6095503e-02
   1.2426213e-02   5.4818901e-02
   1.2518259e-02   5.3492137e-02
   1.2610305e-02   5.2116034e-02
   1.2702351e-02   5.0691456e-02
   1.2794397e-02   4.9219306e-02
   1.2886443e-02   4.7700529e-02
   1.2978489e-02   4.6136107e-02
   1.3070535e-02   4.4527063e-02
   1.3162581e-02   4.2874457e-02
   1.3254627e-02   4.1179388e-02
   1.3346673e-02   3.9442990e-02
   1.3438719e-02   3.7666436e-02
   1.3530765e-02   3.5850934e-02
   1.3622811e-02   3.3997728e-02
   1.3714857e-02   3.2108093e-02
   1.3806903e-02   3.0183343e-02
   1.3898949e-02   2.8224820e-02
   1.3990995e-02   2.6233903e-02
   1.4083042e-02   2.4211997e-02
   1.4175088e-02   2.2160542e-02
   1.4267134e-02   2.0081006e-02
   1.4359180e-02   1.7974885e-02
   1.4451226e-02   1.5843703e-02
   1.4543272e-02   1.3689012e-02
   1.4635318e-02   1.1512389e-02
   1.4727364e-02   9.3154365e-03
   1.4819410e-02   7.0997795e-03
   1.4911456e-02   4.8670671e-03
   1.5003502e-02   2.6189698e-03
   1.5095548e-02   3.5717894e-04
   1.5187594e-02  -1.9165947e-03
   1.5279640e-02  -4.2006219e-03
   1.5371686e-02  -6.4931560e-03
   1.5463732e-02  -8.7924341e-03
   1.5555778e-02  -1.1096678e-02
   1.5647824e-02  -1.3404097e-02
   1.5739870e-02  -1.5712886e-02
   1.5831916e-02  -1.8021229e-02
   1.5923962e-02  -2.0327301e-02
   1.6016008e-02  -2.2629266e-02
   1.6108054e-02  -2.4925282e-02
   1.6200100e-02  -2.7213501e-02
   1.6292146e-02  -2.9492068e-02
   1.6384192e-02  -3.1759125e-02
   1.6476238e-02  -3.4012813e-02
   1.6568284e-02  -3.6251269e-02
   1.6660330e-02  -3.8472633e-02
   1.6752376e-02  -4.0675044e-02
   1.6844422e-02  -4.2856645e-02
   1.6936468e-02  -4.5015584e-02
   1.7028514e-02  -4.7150013e-02
   1.7120560e-02  -4.9258091e-02
   1.7212606e-02  -5.1337987e-02
   1.7304652e-02  -5.3387877e-02
   1.7396698e-02  -5.5405950e-02
   1.7488744e-02  -5.7390407e-02
   1.7580790e-02  -5.9339460e-02
   1.7672836e-02  -6.1251341e-02
   1.7764882e-02  -6.3124294e-02
   1.7856928e-02  -6.4956582e-02
   1.7948974e-02  -6.6746489e-02
   1.8041021e-02  -6.8492317e-02
   1.8133067e-02  -7.0192391e-02
   1.8225113e-02  -7.1845059e-02
   1.8317159e-02  -7.3448693e-02
   1.8409205e-02  -7.5001692e-02
   1.8501251e-02  -7.6502481e-02
   1.8593297e-02  -7.7949513e-02
   1.8685343e-02  -7.9341273e-02
   1.8777389e-02  -8.0676274e-02
   1.8869435e-02  -8.1953064e-02
   1.8961481e-02  -8.3170222e-02
   1.9053527e-02  -8.4326364e-02
   1.9145573e-02  -8.5420141e-02
   1.9237619e-02  -8.6450241e-02
   1.9329665e-02  -8.7415391e-02
   1.9421711e-02  -8.8314357e-02
   1.9513757e-02  -8.9145946e-02
   1.9605803e-02  -8.9909007e-02
   1.9697849e-02  -9.0602433e-02
   1.9789895e-02  -9.1225158e-02
   1.9881941e-02  -9.1776165e-02
   1.9973987e-02  -9.2254480e-02
   2.0066033e-02  -9.2659179e-02
   2.0158079e-02  -9.2989384e-02
   2.0250125e-02  -9.3244268e-02
   2.0342171e-02  -9.3423053e-02
   2.0434217e-02  -9.3525012e-02
   2.0526263e-02  -9.3549472e-02
   2.0618309e-02  -9.3495810e-02
   2.0710355e-02  -9.3363459e-02
   2.0802401e-02  -9.3151905e-02
   2.0894447e-02  -9.2860691e-02
   2.0986493e-02  -9.2489414e-02
   2.1078539e-02  -9.2037730e-02
   2.1170585e-02  -9.1505350e-02
   2.1262631e-02  -9.0892046e-02
   2.1354677e-02  -9.0197647e-02
   2.1446723e-02  -8.9422041e-02
   2.1538769e-02  -8.8565177e-02
   2.1630815e-02  -8.7627063e-02
   2.1722861e-02  -8.6607770e-02
   2.1814907e-02  -8.5507428e-02
   2.1906953e-02  -8.4326230e-02
   2.1998999e-02  -8.3064431e-02
   2.2091046e-02  -8.1722349e-02
   2.2183092e-02  -8.0300363e-02
   2.2275138e-02  -7.8798916e-02
   2.2367184e-02  -7.7218515e-02
   2.2459230e-02  -7.5559728e-02
   2.2551276e-02  -7.3823190e-02
   2.2643322e-02  -7.2009595e-02
   2.2735368e-02  -7.0119705e-02
   2.2827414e-02  -6.8154342e-02
   2.2919460e-02  -6.6114395e-02
   2.3011506e-02  -6.4000815e-02
   2.3103552e-02  -6.1814614e-02
   2.3195598e-02  -5.9556871e-02
   2.3287644e-02  -5.7228726e-02
   2.3379690e-02  -5.4831383e-02
   2.3471736e-02  -5.2366108e-02
   2.3563782e-02  -4.9834228e-02
   2.3655828e-02  -4.7237133e-02
   2.3747874e-02  -4.4576274e-02
   2.3839920e-02  -4.1853165e-02
   2.3931966e-02  -3.9069377e-02
   2.4024012e-02  -3.6226543e-02
   2.4116058e-02  -3.3326355e-02
   2.4208104e-02  -3.0370564e-02
   2.4300150e-02  -2.7360979e-02
   2.4392196e-02  -2.4299466e-02
   2.4484242e-02  -2.1187947e-02
   2.4576288e-02  -1.8028402e-02
   2.4668334e-02  -1.4822863e-02
   2.4760380e-02  -1.1573419e-02
   2.4852426e-02  -8.2822102e-03
   2.4944472e-02  -4.9514299e-03
   2.5036518e-02  -1.5833226e-03
   2.5128564e-02   1.8198171e-03
   2.5220610e-02   5.2556454e-03
   2.5312656e-02   8.7217705e-03
   2.5404702e-02   1.2215754e-02
   2.5496748e-02   1.5735110e-02
   2.5588794e-02   1.9277312e-02
   2.5680840e-02   2.2839785e-02
   2.5772886e-02   2.6419918e-02
   2.5864932e-02   3.0015054e-02
   2.5956978e-02   3.3622500e-02
   2.6049025e-02   3.7239524e-02
   2.6141071e-02   4.0863359e-02
   2.6233117e-02   4.4491200e-02
   2.6325163e-02   4.8120213e-02
   2.6417209e-02   5.1747528e-02
   2.6509255e-02   5.5370246e-02
   2.6601301e-02   5.8985442e-02
   2.6693347e-02   6.2590160e-02
   2.6785393e-02   6.6181421e-02
   2.6877439e-02   6.9756220e-02
   2.6969485e-02   7.3311533e-02
   2.7061531e-02   7.6844313e-02
   2.7153577e-02   8.0351497e-02
   2.7245623e-02   8.3830002e-02
   2.7337669e-02   8.7276732e-02
   2.7429715e-02   9.0688579e-02
   2.7521761e-02   9.4062421e-02
   2.7613807e-02   9.7395129e-02
   2.7705853e-02   1.0068356e-01
   2.7797899e-02   1.0392458e-01
   2.7889945e-02   1.0711504e-01
   2.7981991e-02   1.1025179e-01
   2.8074037e-02   1.1333167e-01
   2.8166083e-02   1.1635156e-01
   2.8258129e-02   1.1930829e-01
   2.8350175e-02   1.2219873e-01
   2.8442221e-02   1.2501977e-01
   2.8534267e-02   1.2776827e-01
   2.8626313e-02   1.3044113e-01
   2.8718359e-02   1.3303527e-01
   2.8810405e-02   1.3554760e-01
   2.8902451e-02   1.3797507e-01
   2.8994497e-02   1.4031464e-01
   2.9086543e-02   1.4256330e-01
   2.9178589e-02   1.4471805e-01
   2.9270635e-02   1.4677594e-01
   2.9362681e-02   1.4873401e-01
   2.9454727e-02   1.5058938e-01
   2.9546773e-02   1.5233916e-01
   2.9638819e-02   1.5398052e-01
   2.9730865e-02   1.5551066e-01
   2.9822911e-02   1.5692680e-01
   2.9914957e-02   1.5822623e-01
   3.0007004e-02   1.5940627e-01
   3.0099050e-02   1.6046428e-01
   3.0191096e-02   1.6139766e-01
   3.0283142e-02   1.6220389e-01
   3.0375188e-02   1.6288045e-01
   3.0467234e-02   1.6342492e-01
   3.0559280e-02   1.6383491e-01
   3.0651326e-02   1.6410809e-01
   3.0743372e-02   1.6424218e-01
   3.0835418e-02   1.6423497e-01
   3.0927464e-02   1.6408432e-01
   3.1019510e-02   1.6378812e-01
   3.1111556e-02   1.6334436e-01
   3.1203602e-02   1.6275108e-01
   3.1295648e-02   1.6200639e-01
   3.1387694e-02   1.6110847e-01
   3.1479740e-02   1.6005557e-01
   3.1571786e-02   1.5884602e-01
   3.1663832e-02   1.5747821e-01
   3.1755878e-02   1.5595063e-01
   3.1847924e-02   1.5426181e-01
   3.1939970e-02   1.5241041e-01
   3.2032016e-02   1.5039512e-01
   3.2124062e-02   1.4821474e-01
   3.2216108e-02   1.4586815e-01
   3.2308154e-02   1.4335431e-01
   3.2400200e-02   1.4067228e-01
   3.2492246e-02   1.3782117e-01
   3.2584292e-02   1.3480022e-01
   3.2676338e-02   1.3160874e-01
   3.2768384e-02   1.2824612e-01
   3.2860430e-02   1.2471187e-01
   3.2952476e-02   1.2100556e-01
   3.3044522e-02   1.1712688e-01
   3.3136568e-02   1.1307559e-01
   3.3228614e-02   1.0885156e-01
   3.3320660e-02   1.0445476e-01
   3.3412706e-02   9.9885244e-02
   3.3504752e-02   9.5143166e-02
   3.3596798e-02   9.0228780e-02
   3.3688844e-02   8.5142438e-02
   3.3780890e-02   7.9884588e-02
   3.3872936e-02   7.4455779e-02
   3.3964982e-02   6.8856660e-02
   3.4057029e-02   6.3087978e-02
   3.4149075e-02   5.7150581e-02
   3.4241121e-02   5.1045417e-02
   3.4333167e-02   4.4773533e-02
   3.4425213e-02   3.8336080e-02
   3.4517259e-02   3.1734305e-02
   3.4609305e-02   2.4969559e-02
   3.4701351e-02   1.8043292e-02
   3.4793397e-02   1.0957054e-02
   3.4885443e-02   3.7124946e-03
   3.4977489e-02  -3.6886353e-03
   3.5069535e-02  -1.1244486e-02
   3.5161581e-02  -1.8953110e-02
   3.5253627e-02  -2.6812459e-02
   3.5345673e-02  -3.4820389e-02
   3.5437719e-02  -4.2974656e-02
   3.5529765e-02  -5.1272922e-02
   3.5621811e-02  -5.9712749e-02
   3.5713857e-02  -6.8291607e-02
   3.5805903e-02  -7.7006870e-02
   3.5897949e-02  -8.5855818e-02
   3.5989995e-02  -9.4835638e-02
   3.6082041e-02  -1.0394343e-01
   3.6174087e-02  -1.1317619e-01
   3.6266133e-02  -1.2253084e-01
   3.6358179e-02  -1.3200420e-01
   3.6450225e-02  -1.4159302e-01
   3.6542271e-02  -1.5129395e-01
   3.6634317e-02  -1.6110355e-01
   3.6726363e-02  -1.7101832e-01
   3.6818409e-02  -1.8103465e-01
   3.6910455e-02  -1.9114887e-01
   3.7002501e-02  -2.0135722e-01
   3.7094547e-02  -2.1165587e-01
   3.7186593e-02  -2.2204092e-01
   3.7278639e-02  -2.3250838e-01
   3.7370685e-02  -2.4305420e-01
   3.7462731e-02  -2.5367426e-01
   3.7554777e-02  -2.6436436e-01
   3.7646823e-02  -2.7512025e-01
   3.7738869e-02  -2.8593761e-01
   3.7830915e-02  -2.9681204e-01
   3.7922961e-02  -3.0773912e-01
   3.8015008e-02  -3.1871433e-01
   3.8107054e-02  -3.2973311e-01
   3.8199100e-02  -3.4079087e-01
   3.8291146e-02  -3.5188293e-01
   3.8383192e-02  -3.6300458e-01
   3.8475238e-02  -3.7415106e-01
   3.8567284e-02  -3.8531758e-01
   3.8659330e-02  -3.9649928e-01
   3.8751376e-02  -4.0769129e-01
   3.8843422e-02  -4.1888868e-01
   3.8935468e-02  -4.3008649e-01
   3.9027514e-02  -4.4127975e-01
   3.9119560e-02  -4.5246342e-01
   3.9211606e-02  -4.6363248e-01
   3.9303652e-02  -4.7478186e-01
   3.9395698e-02  -4.8590646e-01
   3.9487744e-02  -4.9700117e-01
   3.9579790e-02  -5.0806089e-01
   3.9671836e-02  -5.1908046e-01
   3.9763882e-02  -5.3005475e-01
   3.9855928e-02  -5.4097860e-01
   3.9947974e-02  -5.5184685e-01
   4.0040020e-02  -5.6265435e-01
   4.0132066e-02  -5.7339592e-01
   4.0224112e-02  -5.8406642e-01
   4.0316158e-02  -5.9466070e-01
   4.0408204e-02  -6.0517362e-01
   4.0500250e-02  -6.1560004e-01
   4.0592296e-02  -6.2593487e-01
   4.0684342e-02  -6.3617299e-01
   4.0776388e-02  -6.4630935e-01
   4.0868434e-02  -6.5633889e-01
   4.0960480e-02  -6.6625659e-01
   4.1052526e-02  -6.7605745e-01
   4.1144572e-02  -6.8573652e-01
   4.1236618e-02  -6.9528887e-01
   4.1328664e-02  -7.0470962e-01
   4.1420710e-02  -7.1399392e-01
   4.1512756e-02  -7.2313696e-01
   4.1604802e-02  -7.3213401e-01
   4.1696848e-02  -7.4098034e-01
   4.1788894e-02  -7.4967131e-01
   4.1880940e-02  -7.5820232e-01
   4.1972986e-02  -7.6656883e-01
   4.2065033e-02  -7.7476637e-01
   4.2157079e-02  -7.8279051e-01
   4.2249125e-02  -7.9063692e-01
   4.2341171e-02  -7.9830132e-01
   4.2433217e-02  -8.0577949e-01
   4.2525263e-02  -8.1306729e-01
   4.2617309e-02  -8.2016069e-01
   4.2709355e-02  -8.2705569e-01
   4.2801401e-02  -8.3374840e-01
   4.2893447e-02  -8.4023501e-01
   4.2985493e-02  -8.4651180e-01
   4.3077539e-02  -8.5257513e-01
   4.3169585e-02  -8.5842145e-01
   4.3261631e-02  -8.6404731e-01
   4.3353677e-02  -8.6944937e-01
   4.3445723e-02  -8.7462436e-01
   4.3537769e-02  -8.7956913e-01
   4.3629815e-02  -8.8428062e-01
   4.3721861e-02  -8.8875589e-01
   4.3813907e-02  -8.9299210e-01
   4.3905953e-02  -8.9698651e-01
   4.3997999e-02  -9.0073649e-01
   4.4090045e-02  -9.0423955e-01
   4.4182091e-02  -9.0749327e-01
   4.4274137e-02  -9.1049539e-01
   4.4366183e-02  -9.1324374e-01
   4.4458229e-02  -9.1573627e-01
   4.4550275e-02  -9.1797107e-01
   4.4642321e-02  -9.1994632e-01
   4.4734367e-02  -9.2166037e-01
   4.4826413e-02  -9.2311164e-01
   4.4918459e-02  -9.2429873e-01
   4.5010505e-02  -9.2522032e-01
   4.5102551e-02  -9.2587526e-01
   4.5194597e-02  -9.2626249e-01
   4.5286643e-02  -9.2638112e-01
   4.5378689e-02  -9.2623037e-01
   4.5470735e-02  -9.2580958e-01
   4.5562781e-02  -9.2511826e-01
   4.5654827e-02  -9.2415601e-01
   4.5746873e-02  -9.2292261e-01
   4.5838919e-02  -9.2141795e-01
   4.5930965e-02  -9.1964204e-01
   4.6023012e-02  -9.1759507e-01
   4.6115058e-02  -9.1527732e-01
   4.6207104e-02  -9.1268925e-01
   4.6299150e-02  -9.0983142e-01
   4.6391196e-02  -9.0670454e-01
   4.6483242e-02  -9.0330948e-01
   4.6575288e-02  -8.9964721e-01
   4.6667334e-02  -8.9571885e-01
   4.6759380e-02  -8.9152568e-01
   4.6851426e-02  -8.8706908e-01
   4.6943472e-02  -8.8235060e-01
   4.7035518e-02  -8.7737189e-01
   4.7127564e-02  -8.7213477e-01
   4.7219610e-02  -8.6664117e-01
   4.7311656e-02  -8.6089317e-01
   4.7403702e-02  -8.5489296e-01
   4.7495748e-02  -8.4864290e-01
   4.7587794e-02  -8.4214544e-01
   4.7679840e-02  -8.3540319e-01
   4.7771886e-02  -8.2841888e-01
   4.7863932e-02  -8.2119536e-01
   4.7955978e-02  -8.1373562e-01
   4.8048024e-02  -8.0604276e-01
   4.8140070e-02  -7.9812003e-01
   4.8232116e-02  -7.8997077e-01
   4.8324162e-02  -7.8159846e-01
   4.8416208e-02  -7.7300670e-01
   4.8508254e-02  -7.6419921e-01
   4.8600300e-02  -7.5517981e-01
   4.8692346e-02  -7.4595245e-01
   4.8784392e-02  -7.3652119e-01
   4.8876438e-02  -7.2689019e-01
   4.8968484e-02  -7.1706373e-01
   4.9060530e-02  -7.0704619e-01
   4.9152576e-02  -6.9684206e-01
   4.9244622e-02  -6.8645593e-01
   4.9336668e-02  -6.7589249e-01
   4.9428714e-02  -6.6515651e-01
   4.9520760e-02  -6.5425288e-01
   4.9612806e-02  -6.4318657e-01
   4.9704852e-02  -6.3196264e-01
   4.9796898e-02  -6.2058623e-01
   4.9888944e-02  -6.0906259e-01
   4.9980990e-02  -5.9739703e-01
   5.0073037e-02  -5.8559494e-01
   5.0165083e-02  -5.7366178e-01
   5.0257129e-02  -5.6160311e-01
   5.0349175e-02  -5.4942453e-01
   5.0441221e-02  -5.3713173e-01
   5.0533267e-02  -5.2473045e-01
   5.0625313e-02  -5.1222649e-01
   5.0717359e-02  -4.9962572e-01
   5.0809405e-02  -4.8693405e-01
   5.0901451e-02  -4.7415747e-01
   5.0993497e-02  -4.6130198e-01
   5.1085543e-02  -4.4837366e-01
   5.1177589e-02  -4.3537860e-01
   5.1269635e-02  -4.2232296e-01
   5.1361681e-02  -4.0921291e-01
   5.1453727e-02  -3.9605467e-01
   5.1545773e-02  -3.8285448e-01
   5.1637819e-02  -3.6961860e-01
   5.1729865e-02  -3.5635333e-01
   5.1821911e-02  -3.4306496e-01
   5.1913957e-02  -3.2975983e-01
   5.2006003e-02  -3.1644426e-01
   5.2098049e-02  -3.0312459e-01
   5.2190095e-02  -2.8980717e-01
   5.2282141e-02  -2.7649835e-01
   5.2374187e-02  -2.6320445e-01
   5.2466233e-02  -2.4993184e-01
   5.2558279e-02  -2.3668681e-01
   5.2650325e-02  -2.2347570e-01
   5.2742371e-02  -2.1030480e-01
   5.2834417e-02  -1.9718038e-01
   5.2926463e-02  -1.8410869e-01
   5.3018509e-02  -1.7109595e-01
   5.3110555e-02  -1.5814837e-01
   5.3202601e-02  -1.4527209e-01
   5.3294647e-02  -1.3247324e-01
   5.3386693e-02  -1.1975789e-01
   5.3478739e-02  -1.0713208e-01
   5.3570785e-02  -9.4601797e-02
   5.3662831e-02  -8.2172968e-02
   5.3754877e-02  -6.9851472e-02
   5.3846923e-02  -5.7643130e-02
   5.3938969e-02  -4.5553699e-02
   5.4031016e-02  -3.3588871e-02
   5.4123062e-02  -2.1754270e-02
   5.4215108e-02  -1.0055448e-02
   5.4307154e-02   1.5021182e-03
   5.4399200e-02   1.2913028e-02
   5.4491246e-02   2.4171964e-02
   5.4583292e-02   3.5273692e-02
   5.4675338e-02   4.6213065e-02
   5.4767384e-02   5.6985026e-02
   5.4859430e-02   6.7584610e-02
   5.4951476e-02   7.8006951e-02
   5.5043522e-02   8.8247279e-02
   5.5135568e-02   9.8300926e-02
   5.5227614e-02   1.0816333e-01
   5.5319660e-02   1.1783003e-01
   5.5411706e-02   1.2729668e-01
   5.5503752e-02   1.3655905e-01
   5.5595798e-02   1.4561301e-01
   5.5687844e-02   1.5445456e-01
   5.5779890e-02   1.6307982e-01
   5.5871936e-02   1.7148502e-01
   5.5963982e-02   1.7966652e-01
   5.6056028e-02   1.8762080e-01
   5.6148074e-02   1.9534448e-01
   5.6240120e-02   2.0283430e-01
   5.6332166e-02   2.1008714e-01
   5.6424212e-02   2.1710000e-01
   5.6516258e-02   2.2387002e-01
   5.6608304e-02   2.3039448e-01
   5.6700350e-02   2.3667081e-01
   5.6792396e-02   2.4269655e-01
   5.6884442e-02   2.4846940e-01
   5.6976488e-02   2.5398722e-01
   5.7068534e-02   2.5924797e-01
   5.7160580e-02   2.6424980e-01
   5.7252626e-02   2.6899097e-01
   5.7344672e-02   2.7346991e-01
   5.7436718e-02   2.7768519e-01
   5.7528764e-02   2.8163553e-01
   5.7620810e-02   2.8531980e-01
   5.7712856e-02   2.8873702e-01
   5.7804902e-02   2.9188636e-01
   5.7896948e-02   2.9476713e-01
   5.7988994e-02   2.9737882e-01
   5.8081041e-02   2.9972103e-01
   5.8173087e-02   3.0179356e-01
   5.8265133e-02   3.0359633e-01
   5.8357179e-02   3.0512942e-01
   5.8449225e-02   3.0639305e-01
   5.8541271e-02   3.0738762e-01
   5.8633317e-02   3.0811367e-01
   5.8725363e-02   3.0857186e-01
   5.8817409e-02   3.0876305e-01
   5.8909455e-02   3.0868823e-01
   5.9001501e-02   3.0834851e-01
   5.9093547e-02   3.0774520e-01
   5.9185593e-02   3.0687973e-01
   5.9277639e-02   3.0575367e-01
   5.9369685e-02   3.0436876e-01
   5.9461731e-02   3.0272686e-01
   5.9553777e-02   3.0082999e-01
   5.9645823e-02   2.9868030e-01
   5.9737869e-02   2.9628011e-01
   5.9829915e-02   2.9363183e-01
   5.9921961e-02   2.9073806e-01
   6.0014007e-02   2.8760149e-01
   6.0106053e-02   2.8422500e-01
   6.0198099e-02   2.8061154e-01
   6.0290145e-02   2.7676424e-01
   6.0382191e-02   2.7268633e-01
   6.0474237e-02   2.6838119e-01
   6.0566283e-02   2.6385231e-01
   6.0658329e-02   2.5910331e-01
   6.0750375e-02   2.5413792e-01
   6.0842421e-02   2.4896000e-01
   6.0934467e-02   2.4357353e-01
   6.1026513e-02   2.3798258e-01
   6.1118559e-02   2.3219136e-01
   6.1210605e-02   2.2620417e-01
   6.1302651e-02   2.2002542e-01
   6.1394697e-02   2.1365963e-01
   6.1486743e-02   2.0711141e-01
   6.1578789e-02   2.0038547e-01
   6.1670835e-02   1.9348662e-01
   6.1762881e-02   1.8641976e-01
   6.1854927e-02   1.7918986e-01
   6.1946973e-02   1.7180201e-01
   6.2039020e-02   1.6426136e-01
   6.2131066e-02   1.5657313e-01
   6.2223112e-02   1.4874264e-01
   6.2315158e-02   1.4077526e-01
   6.2407204e-02   1.3267645e-01
   6.2499250e-02   1.2445171e-01
   6.2591296e-02   1.1610664e-01
   6.2683342e-02   1.0764686e-01
   6.2775388e-02   9.9078060e-02
   6.2867434e-02   9.0405989e-02
   6.2959480e-02   8.1636436e-02
   6.3051526e-02   7.2775238e-02
   6.3143572e-02   6.3828270e-02
   6.3235618e-02   5.4801446e-02
   6.3327664e-02   4.5700714e-02
   6.3419710e-02   3.6532052e-02
   6.3511756e-02   2.7301463e-02
   6.3603802e-02   1.8014974e-02
   6.3695848e-02   8.6786285e-03
   6.3787894e-02  -7.0151222e-04
   6.3879940e-02  -1.0119377e-02
   6.3971986e-02  -1.9568888e-02
   6.4064032e-02  -2.9043962e-02
   6.4156078e-02  -3.8538517e-02
   6.4248124e-02  -4.8046475e-02
   6.4340170e-02  -5.7561764e-02
   6.4432216e-02  -6.7078325e-02
   6.4524262e-02  -7.6590114e-02
   6.4616308e-02  -8.6091106e-02
   6.4708354e-02  -9.5575296e-02
   6.4800400e-02  -1.0503671e-01
   6.4892446e-02  -1.1446940e-01
   6.4984492e-02  -1.2386745e-01
   6.5076538e-02  -1.3322500e-01
   6.5168584e-02  -1.4253619e-01
   6.5260630e-02  -1.5179525e-01
   6.5352676e-02  -1.6099643e-01
   6.5444722e-02  -1.7013405e-01
   6.5536768e-02  -1.7920246e-01
   6.5628814e-02  -1.8819609e-01
   6.5720860e-02  -1.9710943e-01
   6.5812906e-02  -2.0593704e-01
   6.5904952e-02  -2.1467352e-01
   6.5996998e-02  -2.2331358e-01
   6.6089045e-02  -2.3185197e-01
   6.6181091e-02  -2.4028356e-01
   6.6273137e-02  -2.4860327e-01
   6.6365183e-02  -2.5680611e-01
   6.6457229e-02  -2.6488718e-01
   6.6549275e-02  -2.7284169e-01
   6.6641321e-02  -2.8066490e-01
   6.6733367e-02  -2.8835222e-01
   6.6825413e-02  -2.9589911e-01
   6.6917459e-02  -3.0330118e-01
   6.7009505e-02  -3.1055410e-01
   6.7101551e-02  -3.1765369e-01
   6.7193597e-02  -3.2459583e-01
   6.7285643e-02  -3.3137657e-01
   6.7377689e-02  -3.3799203e-01
   6.7469735e-02  -3.4443848e-01
   6.7561781e-02  -3.5071227e-01
   6.7653827e-02  -3.5680991e-01
   6.7745873e-02  -3.6272803e-01
   6.7837919e-02  -3.6846335e-01
   6.7929965e-02  -3.7401277e-01
   6.8022011e-02  -3.7937327e-01
   6.8114057e-02  -3.8454200e-01
   6.8206103e-02  -3.8951622e-01
   6.8298149e-02  -3.9429333e-01
   6.8390195e-02  -3.9887088e-01
   6.8482241e-02  -4.0324654e-01
   6.8574287e-02  -4.0741812e-01
   6.8666333e-02  -4.1138358e-01
   6.8758379e-02  -4.1514102e-01
   6.8850425e-02  -4.1868867e-01
   6.8942471e-02  -4.2202492e-01
   6.9034517e-02  -4.2514829e-01
   6.9126563e-02  -4.2805746e-01
   6.9218609e-02  -4.3075123e-01
   6.9310655e-02  -4.3322858e-01
   6.9402701e-02  -4.3548861e-01
   6.9494747e-02  -4.3753057e-01
   6.9586793e-02  -4.3935388e-01
   6.9678839e-02  -4.4095807e-01
   6.9770885e-02  -4.4234286e-01
   6.9862931e-02  -4.4350808e-01
   6.9954977e-02  -4.4445372e-01
   7.0047024e-02  -4.4517993e-01
   7.0139070e-02  -4.4568700e-01
   7.0231116e-02  -4.4597536e-01
   7.0323162e-02  -4.4604558e-01
   7.0415208e-02  -4.4589839e-01
   7.0507254e-02  -4.4553466e-01
   7.0599300e-02  -4.4495540e-01
   7.0691346e-02  -4.4416177e-01
   7.0783392e-02  -4.4315507e-01
   7.0875438e-02  -4.4193673e-01
   7.0967484e-02  -4.4050833e-01
   7.1059530e-02  -4.3887160e-01
   7.1151576e-02  -4.3702838e-01
   7.1243622e-02  -4.3498067e-01
   7.1335668e-02  -4.3273058e-01
   7.1427714e-02  -4.3028039e-01
   7.1519760e-02  -4.2763246e-01
   7.1611806e-02  -4.2478933e-01
   7.1703852e-02  -4.2175363e-01
   7.1795898e-02  -4.1852813e-01
   7.1887944e-02  -4.1511573e-01
   7.1979990e-02  -4.1151944e-01
   7.2072036e-02  -4.0774238e-01
   7.2164082e-02  -4.0378782e-01
   7.2256128e-02  -3.9965912e-01
   7.2348174e-02  -3.9535974e-01
   7.2440220e-02  -3.9089327e-01
   7.2532266e-02  -3.8626340e-01
   7.2624312e-02  -3.8147394e-01
   7.2716358e-02  -3.7652876e-01
   7.2808404e-02  -3.7143188e-01
   7.2900450e-02  -3.6618737e-01
   7.2992496e-02  -3.6079943e-01
   7.3084542e-02  -3.5527232e-01
   7.3176588e-02  -3.4961040e-01
   7.3268634e-02  -3.4381812e-01
   7.3360680e-02  -3.3789999e-01
   7.3452726e-02  -3.3186063e-01
   7.3544772e-02  -3.2570470e-01
   7.3636818e-02  -3.1943695e-01
   7.3728864e-02  -3.1306219e-01
   7.3820910e-02  -3.0658529e-01
   7.3912956e-02  -3.0001120e-01
   7.4005003e-02  -2.9334490e-01
   7.4097049e-02  -2.8659144e-01
   7.4189095e-02  -2.7975592e-01
   7.4281141e-02  -2.7284349e-01
   7.4373187e-02  -2.6585931e-01
   7.4465233e-02  -2.5880863e-01
   7.4557279e-02  -2.5169669e-01
   7.4649325e-02  -2.4452879e-01
   7.4741371e-02  -2.3731025e-01
   7.4833417e-02  -2.3004640e-01
   7.4925463e-02  -2.2274261e-01
   7.5017509e-02  -2.1540426e-01
   7.5109555e-02  -2.0803674e-01
   7.5201601e-02  -2.0064545e-01
   7.5293647e-02  -1.9323579e-01
   7.5385693e-02  -1.8581318e-01
   7.5477739e-02  -1.7838300e-01
   7.5569785e-02  -1.7095067e-01
   7.5661831e-02  -1.6352156e-01
   7.5753877e-02  -1.5610105e-01
   7.5845923e-02  -1.4869449e-01
   7.5937969e-02  -1.4130723e-01
   7.6030015e-02  -1.3394455e-01
   7.6122061e-02  -1.2661174e-01
   7.6214107e-02  -1.1931406e-01
   7.6306153e-02  -1.1205669e-01
   7.6398199e-02  -1.0484482e-01
   7.6490245e-02  -9.7683569e-02
   7.6582291e-02  -9.0578008e-02
   7.6674337e-02  -8.3533166e-02
   7.6766383e-02  -7.6554011e-02
   7.6858429e-02  -6.9645456e-02
   7.6950475e-02  -6.2812351e-02
   7.7042521e-02  -5.6059478e-02
   7.7134567e-02  -4.9391555e-02
   7.7226613e-02  -4.2813223e-02
   7.7318659e-02  -3.6329051e-02
   7.7410705e-02  -2.9943528e-02
   7.7502751e-02  -2.3661061e-02
   7.7594797e-02  -1.7485971e-02
   7.7686843e-02  -1.1422491e-02
   7.7778889e-02  -5.4747648e-03
   7.7870935e-02   3.5316095e-04
   7.7962981e-02   6.0573355e-03
   7.8055028e-02   1.1633908e-02
   7.8147074e-02   1.7079132e-02
   7.8239120e-02   2.2389365e-02
   7.8331166e-02   2.7561074e-02
   7.8423212e-02   3.2590836e-02
   7.8515258e-02   3.7475341e-02
   7.8607304e-02   4.2211397e-02
   7.8699350e-02   4.6795928e-02
   7.8791396e-02   5.1225979e-02
   7.8883442e-02   5.5498719e-02
   7.8975488e-02   5.9611441e-02
   7.9067534e-02   6.3561563e-02
   7.9159580e-02   6.7346635e-02
   7.9251626e-02   7.0964335e-02
   7.9343672e-02   7.4412475e-02
   7.9435718e-02   7.7689000e-02
   7.9527764e-02   8.0791992e-02
   7.9619810e-02   8.3719668e-02
   7.9711856e-02   8.6470385e-02
   7.9803902e-02   8.9042642e-02
   7.9895948e-02   9.1435074e-02
   7.9987994e-02   9.3646463e-02
   8.0080040e-02   9.5675732e-02
   8.0172086e-02   9.7521948e-02
   8.0264132e-02   9.9184324e-02
   8.0356178e-02   1.0066222e-01
   8.0448224e-02   1.0195514e-01
   8.0540270e-02   1.0306273e-01
   8.0632316e-02   1.0398480e-01
   8.0724362e-02   1.0472129e-01
   8.0816408e-02   1.0527229e-01
   8.0908454e-02   1.0563805e-01
   8.1000500e-02   1.0581896e-01
   8.1092546e-02   1.0581556e-01
   8.1184592e-02   1.0562853e-01
   8.1276638e-02   1.0525872e-01
   8.1368684e-02   1.0470709e-01
   8.1460730e-02   1.0397478e-01
   8.1552776e-02   1.0306307e-01
   8.1644822e-02   1.0197337e-01
   8.1736868e-02   1.0070724e-01
   8.1828914e-02   9.9266407e-02
   8.1920960e-02   9.7652707e-02
   8.2013007e-02   9.5868138e-02
   8.2105053e-02   9.3914834e-02
   8.2197099e-02   9.1795066e-02
   8.2289145e-02   8.9511247e-02
   8.2381191e-02   8.7065924e-02
   8.2473237e-02   8.4461780e-02
   8.2565283e-02   8.1701629e-02
   8.2657329e-02   7.8788420e-02
   8.2749375e-02   7.5725229e-02
   8.2841421e-02   7.2515262e-02
   8.2933467e-02   6.9161849e-02
   8.3025513e-02   6.5668445e-02
   8.3117559e-02   6.2038625e-02
   8.3209605e-02   5.8276084e-02
   8.3301651e-02   5.4384635e-02
   8.3393697e-02   5.0368203e-02
   8.3485743e-02   4.6230827e-02
   8.3577789e-02   4.1976655e-02
   8.3669835e-02   3.7609939e-02
   8.3761881e-02   3.3135040e-02
   8.3853927e-02   2.8556414e-02
   8.3945973e-02   2.3878620e-02
   8.4038019e-02   1.9106309e-02
   8.4130065e-02   1.4244225e-02
   8.4222111e-02   9.2972030e-03
   8.4314157e-02   4.2701604e-03
   8.4406203e-02  -8.3190084e-04
   8.4498249e-02  -6.0039000e-03
   8.4590295e-02  -1.1240680e-02
   8.4682341e-02  -1.6537013e-02
   8.4774387e-02  -2.1887599e-02
   8.4866433e-02  -2.7287076e-02
   8.4958479e-02  -3.2730018e-02
   8.5050525e-02  -3.8210941e-02
   8.5142571e-02  -4.3724307e-02
   8.5234617e-02  -4.9264526e-02
   8.5326663e-02  -5.4825963e-02
   8.5418709e-02  -6.0402937e-02
   8.5510755e-02  -6.5989728e-02
   8.5602801e-02  -7.1580583e-02
   8.5694847e-02  -7.7169714e-02
   8.5786893e-02  -8.2751306e-02
   8.5878939e-02  -8.8319520e-02
   8.5970985e-02  -9.3868499e-02
   8.6063032e-02  -9.9392367e-02
   8.6155078e-02  -1.0488524e-01
   8.6247124e-02  -1.1034122e-01
   8.6339170e-02  -1.1575440e-01
   8.6431216e-02  -1.2111890e-01
   8.6523262e-02  -1.2642882e-01
   8.6615308e-02  -1.3167826e-01
   8.6707354e-02  -1.3686137e-01
   8.6799400e-02  -1.4197227e-01
   8.6891446e-02  -1.4700513e-01
   8.6983492e-02  -1.5195413e-01
   8.7075538e-02  -1.5681351e-01
   8.7167584e-02  -1.6157749e-01
   8.7259630e-02  -1.6624037e-01
   8.7351676e-02  -1.7079646e-01
   8.7443722e-02  -1.7524015e-01
   8.7535768e-02  -1.7956584e-01
   8.7627814e-02  -1.8376801e-01
   8.7719860e-02  -1.8784117e-01
   8.7811906e-02  -1.9177993e-01
   8.7903952e-02  -1.9557892e-01
   8.7995998e-02  -1.9923286e-01
   8.8088044e-02  -2.0273654e-01
   8.8180090e-02  -2.0608483e-01
   8.8272136e-02  -2.0927267e-01
   8.8364182e-02  -2.1229507e-01
   8.8456228e-02  -2.1514717e-01
   8.8548274e-02  -2.1782414e-01
   8.8640320e-02  -2.2032129e-01
   8.8732366e-02  -2.2263401e-01
   8.8824412e-02  -2.2475778e-01
   8.8916458e-02  -2.2668821e-01
   8.9008504e-02  -2.2842098e-01
   8.9100550e-02  -2.2995191e-01
   8.9192596e-02  -2.3127692e-01
   8.9284642e-02  -2.3239205e-01
   8.9376688e-02  -2.3329344e-01
   8.9468734e-02  -2.3397739e-01
   8.9560780e-02  -2.3444029e-01
   8.9652826e-02  -2.3467867e-01
   8.9744872e-02  -2.3468920e-01
   8.9836918e-02  -2.3446866e-01
   8.9928964e-02  -2.3401398e-01
   9.0021011e-02  -2.3332222e-01
   9.0113057e-02  -2.3239060e-01
   9.0205103e-02  -2.3121645e-01
   9.0297149e-02  -2.2979727e-01
   9.0389195e-02  -2.2813069e-01
   9.0481241e-02  -2.2621451e-01
   9.0573287e-02  -2.2404666e-01
   9.0665333e-02  -2.2162522e-01
   9.0757379e-02  -2.1894844e-01
   9.0849425e-02  -2.1601472e-01
   9.0941471e-02  -2.1282262e-01
   9.1033517e-02  -2.0937083e-01
   9.1125563e-02  -2.0565825e-01
   9.1217609e-02  -2.0168391e-01
   9.1309655e-02  -1.9744699e-01
   9.1401701e-02  -1.9294687e-01
   9.1493747e-02  -1.8818306e-01
   9.1585793e-02  -1.8315526e-01
   9.1677839e-02  -1.7786332e-01
   9.1769885e-02  -1.7230726e-01
   9.1861931e-02  -1.6648727e-01
   9.1953977e-02  -1.6040370e-01
   9.2046023e-02  -1.5405709e-01
   9.2138069e-02  -1.4744811e-01
   9.2230115e-02  -1.4057763e-01
   9.2322161e-02  -1.3344667e-01
   9.2414207e-02  -1.2605643e-01
   9.2506253e-02  -1.1840827e-01
   9.2598299e-02  -1.1050372e-01
   9.2690345e-02  -1.0234447e-01
   9.2782391e-02  -9.3932394e-02
   9.2874437e-02  -8.5269506e-02
   9.2966483e-02  -7.6358002e-02
   9.3058529e-02  -6.7200238e-02
   9.3150575e-02  -5.7798733e-02
   9.3242621e-02  -4.8156167e-02
   9.3334667e-02  -3.8275380e-02
   9.3426713e-02  -2.8159374e-02
   9.3518759e-02  -1.7811306e-02
   9.3610805e-02  -7.2344909e-03
   9.3702851e-02   3.5676017e-03
   9.3794897e-02   1.4591349e-02
   9.3886943e-02   2.5832977e-02
   9.3978989e-02   3.7288562e-02
   9.4071036e-02   4.8954033e-02
   9.4163082e-02   6.0825173e-02
   9.4255128e-02   7.2897623e-02
   9.4347174e-02   8.5166881e-02
   9.4439220e-02   9.7628308e-02
   9.4531266e-02   1.1027713e-01
   9.4623312e-02   1.2310843e-01
   9.4715358e-02   1.3611718e-01
   9.4807404e-02   1.4929820e-01
   9.4899450e-02   1.6264620e-01
   9.4991496e-02   1.7615577e-01
   9.5083542e-02   1.8982136e-01
   9.5175588e-02   2.0363732e-01
   9.5267634e-02   2.1759789e-01
   9.5359680e-02   2.3169718e-01
   9.5451726e-02   2.4592922e-01
   9.5543772e-02   2.6028792e-01
   9.5635818e-02   2.7476708e-01
   9.5727864e-02   2.8936042e-01
   9.5819910e-02   3.0406156e-01
   9.5911956e-02   3.1886403e-01
   9.6004002e-02   3.3376128e-01
   9.6096048e-02   3.4874666e-01
   9.6188094e-02   3.6381347e-01
   9.6280140e-02   3.7895491e-01
   9.6372186e-02   3.9416412e-01
   9.6464232e-02   4.0943416e-01
   9.6556278e-02   4.2475806e-01
   9.6648324e-02   4.4012874e-01
   9.6740370e-02   4.5553912e-01
   9.6832416e-02   4.7098202e-01
   9.6924462e-02   4.8645024e-01
   9.7016508e-02   5.0193655e-01
   9.7108554e-02   5.1743364e-01
   9.7200600e-02   5.3293420e-01
   9.7292646e-02   5.4843088e-01
   9.7384692e-02   5.6391631e-01
   9.7476738e-02   5.7938308e-01
   9.7568784e-02   5.9482378e-01
   9.7660830e-02   6.1023099e-01
   9.7752876e-02   6.2559725e-01
   9.7844922e-02   6.4091515e-01
   9.7936968e-02   6.5617722e-01
   9.8029015e-02   6.7137605e-01
   9.8121061e-02   6.8650419e-01
   9.8213107e-02   7.0155424e-01
   9.8305153e-02   7.1651879e-01
   9.8397199e-02   7.3139048e-01
   9.8489245e-02   7.4616196e-01
   9.8581291e-02   7.6082590e-01
   9.8673337e-02   7.7537502e-01
   9.8765383e-02   7.8980208e-01
   9.8857429e-02   8.0409987e-01
   9.8949475e-02   8.1826125e-01
   9.9041521e-02   8.3227910e-01
   9.9133567e-02   8.4614639e-01
   9.9225613e-02   8.5985614e-01
   9.9317659e-02   8.7340140e-01
   9.9409705e-02   8.8677534e-01
   9.9501751e-02   8.9997118e-01
   9.9593797e-02   9.1298220e-01
   9.9685843e-02   9.2580179e-01
   9.9777889e-02   9.3842341e-01
   9.9869935e-02   9.5084059e-01
   9.9961981e-02   9.6304700e-01
   1.0005403e-01   9.7503635e-01
   1.0014607e-01   9.8680249e-01
   1.0023812e-01   9.9833936e-01
   1.0033017e-01   1.0096410e+00
   1.0042221e-01   1.0207016e+00
   1.0051426e-01   1.0315153e+00
   1.0060630e-01   1.0420767e+00
   1.0069835e-01   1.0523801e+00
   1.0079040e-01   1.0624203e+00
   1.0088244e-01   1.0721919e+00
   1.0097449e-01   1.0816900e+00
   1.0106653e-01   1.0909094e+00
   1.0115858e-01   1.0998453e+00
   1.0125063e-01   1.1084931e+00
   1.0134267e-01   1.1168482e+00
   1.0143472e-01   1.1249062e+00
   1.0152676e-01   1.1326627e+00
   1.0161881e-01   1.1401138e+00
   1.0171086e-01   1.1472553e+00
   1.0180290e-01   1.1540835e+00
   1.0189495e-01   1.1605948e+00
   1.0198699e-01   1.1667856e+00
   1.0207904e-01   1.1726526e+00
   1.0217109e-01   1.1781926e+00
   1.0226313e-01   1.1834026e+00
   1.0235518e-01   1.1882798e+00
   1.0244722e-01   1.1928215e+00
   1.0253927e-01   1.1970252e+00
   1.0263132e-01   1.2008886e+00
   1.0272336e-01   1.2044095e+00
   1.0281541e-01   1.2075858e+00
   1.0290745e-01   1.2104159e+00
   1.0299950e-01   1.2128980e+00
   1.0309155e-01   1.2150308e+00
   1.0318359e-01   1.2168129e+00
   1.0327564e-01   1.2182432e+00
   1.0336768e-01   1.2193208e+00
   1.0345973e-01   1.2200450e+00
   1.0355178e-01   1.2204152e+00
   1.0364382e-01   1.2204310e+00
   1.0373587e-01   1.2200923e+00
   1.0382791e-01   1.2193990e+00
   1.0391996e-01   1.2183513e+00
   1.0401201e-01   1.2169495e+00
   1.0410405e-01   1.2151942e+00
   1.0419610e-01   1.2130860e+00
   1.0428814e-01   1.2106259e+00
   1.0438019e-01   1.2078149e+00
   1.0447224e-01   1.2046543e+00
   1.0456428e-01   1.2011455e+00
   1.0465633e-01   1.1972901e+00
   1.0474837e-01   1.1930899e+00
   1.0484042e-01   1.1885469e+00
   1.0493247e-01   1.1836631e+00
   1.0502451e-01   1.1784409e+00
   1.0511656e-01   1.1728827e+00
   1.0520860e-01   1.1669913e+00
   1.0530065e-01   1.1607693e+00
   1.0539270e-01   1.1542199e+00
   1.0548474e-01   1.1473461e+00
   1.0557679e-01   1.1401513e+00
   1.0566883e-01   1.1326389e+00
   1.0576088e-01   1.1248126e+00
   1.0585293e-01   1.1166761e+00
   1.0594497e-01   1.1082335e+00
   1.0603702e-01   1.0994887e+00
   1.0612906e-01   1.0904461e+00
   1.0622111e-01   1.0811101e+00
   1.0631316e-01   1.0714852e+00
   1.0640520e-01   1.0615760e+00
   1.0649725e-01   1.0513875e+00
   1.0658929e-01   1.0409245e+00
   1.0668134e-01   1.0301922e+00
   1.0677339e-01   1.0191958e+00
   1.0686543e-01   1.0079406e+00
   1.0695748e-01   9.9643220e-01
   1.0704952e-01   9.8467615e-01
   1.0714157e-01   9.7267816e-01
   1.0723362e-01   9.6044409e-01
   1.0732566e-01   9.4797989e-01
   1.0741771e-01   9.3529160e-01
   1.0750975e-01   9.2238541e-01
   1.0760180e-01   9.0926758e-01
   1.0769385e-01   8.9594447e-01
   1.0778589e-01   8.8242255e-01
   1.0787794e-01   8.6870836e-01
   1.0796998e-01   8.5480854e-01
   1.0806203e-01   8.4072981e-01
   1.0815408e-01   8.2647897e-01
   1.0824612e-01   8.1206289e-01
   1.0833817e-01   7.9748851e-01
   1.0843022e-01   7.8276286e-01
   1.0852226e-01   7.6789301e-01
   1.0861431e-01   7.5288608e-01
   1.0870635e-01   7.3774927e-01
   1.0879840e-01   7.2248982e-01
   1.0889045e-01   7.0711502e-01
   1.0898249e-01   6.9163219e-01
   1.0907454e-01   6.7604871e-01
   1.0916658e-01   6.6037197e-01
   1.0925863e-01   6.4460941e-01
   1.0935068e-01   6.2876849e-01
   1.0944272e-01   6.1285668e-01
   1.0953477e-01   5.9688148e-01
   1.0962681e-01   5.8085041e-01
   1.0971886e-01   5.6477098e-01
   1.0981091e-01   5.4865071e-01
   1.0990295e-01   5.3249712e-01
   1.0999500e-01   5.1631775e-01
   1.1008704e-01   5.0012009e-01
   1.1017909e-01   4.8391165e-01
   1.1027114e-01   4.6769991e-01
   1.1036318e-01   4.5149234e-01
   1.1045523e-01   4.3529636e-01
   1.1054727e-01   4.1911939e-01
   1.1063932e-01   4.0296880e-01
   1.1073137e-01   3.8685193e-01
   1.1082341e-01   3.7077608e-01
   1.1091546e-01   3.5474850e-01
   1.1100750e-01   3.3877639e-01
   1.1109955e-01   3.2286690e-01
   1.1119160e-01   3.0702712e-01
   1.1128364e-01   2.9126408e-01
   1.1137569e-01   2.7558476e-01
   1.1146773e-01   2.5999603e-01
   1.1155978e-01   2.4450474e-01
   1.1165183e-01   2.2911763e-01
   1.1174387e-01   2.1384137e-01
   1.1183592e-01   1.9868255e-01
   1.1192796e-01   1.8364766e-01
   1.1202001e-01   1.6874312e-01
   1.1211206e-01   1.5397524e-01
   1.1220410e-01   1.3935024e-01
   1.1229615e-01   1.2487424e-01
   1.1238819e-01   1.1055325e-01
   1.1248024e-01   9.6393188e-02
   1.1257229e-01   8.2399849e-02
   1.1266433e-01   6.8578920e-02
   1.1275638e-01   5.4935973e-02
   1.1284842e-01   4.1476459e-02
   1.1294047e-01   2.8205712e-02
   1.1303252e-01   1.5128939e-02
   1.1312456e-01   2.2512209e-03
   1.1321661e-01  -1.0422488e-02
   1.1330865e-01  -2.2887368e-02
   1.1340070e-01  -3.5138730e-02
   1.1349275e-01  -4.7172023e-02
   1.1358479e-01  -5.8982833e-02
   1.1367684e-01  -7.0566888e-02
   1.1376888e-01  -8.1920057e-02
   1.1386093e-01  -9.3038353e-02
   1.1395298e-01  -1.0391794e-01
   1.1404502e-01  -1.1455511e-01
   1.1413707e-01  -1.2494634e-01
   1.1422911e-01  -1.3508822e-01
   1.1432116e-01  -1.4497753e-01
   1.1441321e-01  -1.5461116e-01
   1.1450525e-01  -1.6398620e-01
   1.1459730e-01  -1.7309986e-01
   1.1468934e-01  -1.8194953e-01
   1.1478139e-01  -1.9053275e-01
   1.1487344e-01  -1.9884722e-01
   1.1496548e-01  -2.0689080e-01
   1.1505753e-01  -2.1466151e-01
   1.1514957e-01  -2.2215753e-01
   1.1524162e-01  -2.2937721e-01
   1.1533367e-01  -2.3631905e-01
   1.1542571e-01  -2.4298171e-01
   1.1551776e-01  -2.4936404e-01
   1.1560980e-01  -2.5546501e-01
   1.1570185e-01  -2.6128380e-01
   1.1579390e-01  -2.6681971e-01
   1.1588594e-01  -2.7207222e-01
   1.1597799e-01  -2.7704099e-01
   1.1607004e-01  -2.8172580e-01
   1.1616208e-01  -2.8612664e-01
   1.1625413e-01  -2.9024361e-01
   1.1634617e-01  -2.9407702e-01
   1.1643822e-01  -2.9762730e-01
   1.1653027e-01  -3.0089506e-01
   1.1662231e-01  -3.0388105e-01
   1.1671436e-01  -3.0658620e-01
   1.1680640e-01  -3.0901157e-01
   1.1689845e-01  -3.1115839e-01
   1.1699050e-01  -3.1302804e-01
   1.1708254e-01  -3.1462204e-01
   1.1717459e-01  -3.1594207e-01
   1.1726663e-01  -3.1698996e-01
   1.1735868e-01  -3.1776768e-01
   1.1745073e-01  -3.1827734e-01
   1.1754277e-01  -3.1852121e-01
   1.1763482e-01  -3.1850168e-01
   1.1772686e-01  -3.1822130e-01
   1.1781891e-01  -3.1768273e-01
   1.1791096e-01  -3.1688879e-01
   1.1800300e-01  -3.1584242e-01
   1.1809505e-01  -3.1454668e-01
   1.1818709e-01  -3.1300478e-01
   1.1827914e-01  -3.1122005e-01
   1.1837119e-01  -3.0919592e-01
   1.1846323e-01  -3.0693596e-01
   1.1855528e-01  -3.0444386e-01
   1.1864732e-01  -3.0172341e-01
   1.1873937e-01  -2.9877853e-01
   1.1883142e-01  -2.9561323e-01
   1.1892346e-01  -2.9223163e-01
   1.1901551e-01  -2.8863797e-01
   1.1910755e-01  -2.8483657e-01
   1.1919960e-01  -2.8083185e-01
   1.1929165e-01  -2.7662834e-01
   1.1938369e-01  -2.7223064e-01
   1.1947574e-01  -2.6764345e-01
   1.1956778e-01  -2.6287155e-01
   1.1965983e-01  -2.5791980e-01
   1.1975188e-01  -2.5279315e-01
   1.1984392e-01  -2.4749660e-01
   1.1993597e-01  -2.4203523e-01
   1.2002801e-01  -2.3641421e-01
   1.2012006e-01  -2.3063875e-01
   1.2021211e-01  -2.2471413e-01
   1.2030415e-01  -2.1864567e-01
   1.2039620e-01  -2.1243877e-01
   1.2048824e-01  -2.0609886e-01
   1.2058029e-01  -1.9963142e-01
   1.2067234e-01  -1.9304199e-01
   1.2076438e-01  -1.8633613e-01
   1.2085643e-01  -1.7951944e-01
   1.2094847e-01  -1.7259755e-01
   1.2104052e-01  -1.6557613e-01
   1.2113257e-01  -1.5846085e-01
   1.2122461e-01  -1.5125744e-01
   1.2131666e-01  -1.4397160e-01
   1.2140870e-01  -1.3660908e-01
   1.2150075e-01  -1.2917564e-01
   1.2159280e-01  -1.2167701e-01
   1.2168484e-01  -1.1411897e-01
   1.2177689e-01  -1.0650726e-01
   1.2186893e-01  -9.8847643e-02
   1.2196098e-01  -9.1145861e-02
   1.2205303e-01  -8.3407648e-02
   1.2214507e-01  -7.5638721e-02
   1.2223712e-01  -6.7844781e-02
   1.2232916e-01  -6.0031505e-02
   1.2242121e-01  -5.2204546e-02
   1.2251326e-01  -4.4369527e-02
   1.2260530e-01  -3.6532039e-02
   1.2269735e-01  -2.8697638e-02
   1.2278939e-01  -2.0871841e-02
   1.2288144e-01  -1.3060121e-02
   1.2297349e-01  -5.2679077e-03
   1.2306553e-01   2.4994199e-03
   1.2315758e-01   1.0236534e-02
   1.2324962e-01   1.7938161e-02
   1.2334167e-01   2.5599087e-02
   1.2343372e-01   3.3214159e-02
   1.2352576e-01   4.0778287e-02
   1.2361781e-01   4.8286450e-02
   1.2370985e-01   5.5733695e-02
   1.2380190e-01   6.3115145e-02
   1.2389395e-01   7.0425994e-02
   1.2398599e-01   7.7661519e-02
   1.2407804e-01   8.4817075e-02
   1.2417009e-01   9.1888102e-02
   1.2426213e-01   9.8870126e-02
   1.2435418e-01   1.0575876e-01
   1.2444622e-01   1.1254971e-01
   1.2453827e-01   1.1923878e-01
   1.2463032e-01   1.2582185e-01
   1.2472236e-01   1.3229492e-01
   1.2481441e-01   1.3865409e-01
   1.2490645e-01   1.4489555e-01
   1.2499850e-01   1.5101558e-01
   1.2509055e-01   1.5701061e-01
   1.2518259e-01   1.6287713e-01
   1.2527464e-01   1.6861178e-01
   1.2536668e-01   1.7421127e-01
   1.2545873e-01   1.7967246e-01
   1.2555078e-01   1.8499230e-01
   1.2564282e-01   1.9016787e-01
   1.2573487e-01   1.9519636e-01
   1.2582691e-01   2.0007508e-01
   1.2591896e-01   2.0480145e-01
   1.2601101e-01   2.0937304e-01
   1.2610305e-01   2.1378749e-01
   1.2619510e-01   2.1804262e-01
   1.2628714e-01   2.2213634e-01
   1.2637919e-01   2.2606669e-01
   1.2647124e-01   2.2983183e-01
   1.2656328e-01   2.3343006e-01
   1.2665533e-01   2.3685980e-01
   1.2674737e-01   2.4011958e-01
   1.2683942e-01   2.4320809e-01
   1.2693147e-01   2.4612411e-01
   1.2702351e-01   2.4886658e-01
   1.2711556e-01   2.5143454e-01
   1.2720760e-01   2.5382719e-01
   1.2729965e-01   2.5604382e-01
   1.2739170e-01   2.5808387e-01
   1.2748374e-01   2.5994691e-01
   1.2757579e-01   2.6163262e-01
   1.2766783e-01   2.6314083e-01
   1.2775988e-01   2.6447146e-01
   1.2785193e-01   2.6562460e-01
   1.2794397e-01   2.6660042e-01
   1.2803602e-01   2.6739926e-01
   1.2812806e-01   2.6802154e-01
   1.2822011e-01   2.6846783e-01
   1.2831216e-01   2.6873882e-01
   1.2840420e-01   2.6883530e-01
   1.2849625e-01   2.6875820e-01
   1.2858829e-01   2.6850857e-01
   1.2868034e-01   2.6808756e-01
   1.2877239e-01   2.6749645e-01
   1.2886443e-01   2.6673662e-01
   1.2895648e-01   2.6580958e-01
   1.2904852e-01   2.6471693e-01
   1.2914057e-01   2.6346042e-01
   1.2923262e-01   2.6204186e-01
   1.2932466e-01   2.6046319e-01
   1.2941671e-01   2.5872645e-01
   1.2950875e-01   2.5683380e-01
   1.2960080e-01   2.5478747e-01
   1.2969285e-01   2.5258982e-01
   1.2978489e-01   2.5024328e-01
   1.2987694e-01   2.4775038e-01
   1.2996898e-01   2.4511377e-01
   1.3006103e-01   2.4233616e-01
   1.3015308e-01   2.3942035e-01
   1.3024512e-01   2.3636925e-01
   1.3033717e-01   2.3318583e-01
   1.3042921e-01   2.2987314e-01
   1.3052126e-01   2.2643433e-01
   1.3061331e-01   2.2287261e-01
   1.3070535e-01   2.1919127e-01
   1.3079740e-01   2.1539367e-01
   1.3088944e-01   2.1148323e-01
   1.3098149e-01   2.0746345e-01
   1.3107354e-01   2.0333788e-01
   1.3116558e-01   1.9911015e-01
   1.3125763e-01   1.9478393e-01
   1.3134967e-01   1.9036294e-01
   1.3144172e-01   1.8585098e-01
   1.3153377e-01   1.8125188e-01
   1.3162581e-01   1.7656950e-01
   1.3171786e-01   1.7180778e-01
   1.3180990e-01   1.6697069e-01
   1.3190195e-01   1.6206221e-01
   1.3199400e-01   1.5708639e-01
   1.3208604e-01   1.5204730e-01
   1.3217809e-01   1.4694904e-01
   1.3227014e-01   1.4179572e-01
   1.3236218e-01   1.3659150e-01
   1.3245423e-01   1.3134054e-01
   1.3254627e-01   1.2604704e-01
   1.3263832e-01   1.2071518e-01
   1.3273037e-01   1.1534919e-01
   1.3282241e-01   1.0995327e-01
   1.3291446e-01   1.0453166e-01
   1.3300650e-01   9.9088577e-02
   1.3309855e-01   9.3628254e-02
   1.3319060e-01   8.8154911e-02
   1.3328264e-01   8.2672767e-02
   1.3337469e-01   7.7186028e-02
   1.3346673e-01   7.1698889e-02
   1.3355878e-01   6.6215530e-02
   1.3365083e-01   6.0740115e-02
   1.3374287e-01   5.5276783e-02
   1.3383492e-01   4.9829653e-02
   1.3392696e-01   4.4402816e-02
   1.3401901e-01   3.9000333e-02
   1.3411106e-01   3.3626234e-02
   1.3420310e-01   2.8284514e-02
   1.3429515e-01   2.2979132e-02
   1.3438719e-01   1.7714004e-02
   1.3447924e-01   1.2493005e-02
   1.3457129e-01   7.3199648e-03
   1.3466333e-01   2.1986647e-03
   1.3475538e-01  -2.8671641e-03
   1.3484742e-01  -7.8738434e-03
   1.3493947e-01  -1.2817750e-02
   1.3503152e-01  -1.7695319e-02
   1.3512356e-01  -2.2503045e-02
   1.3521561e-01  -2.7237484e-02
   1.3530765e-01  -3.1895259e-02
   1.3539970e-01  -3.6473059e-02
   1.3549175e-01  -4.0967639e-02
   1.3558379e-01  -4.5375830e-02
   1.3567584e-01  -4.9694532e-02
   1.3576788e-01  -5.3920721e-02
   1.3585993e-01  -5.8051452e-02
   1.3595198e-01  -6.2083857e-02
   1.3604402e-01  -6.6015148e-02
   1.3613607e-01  -6.9842622e-02
   1.3622811e-01  -7.3563658e-02
   1.3632016e-01  -7.7175721e-02
   1.3641221e-01  -8.0676365e-02
   1.3650425e-01  -8.4063232e-02
   1.3659630e-01  -8.7334053e-02
   1.3668834e-01  -9.0486653e-02
   1.3678039e-01  -9.3518949e-02
   1.3687244e-01  -9.6428952e-02
   1.3696448e-01  -9.9214769e-02
   1.3705653e-01  -1.0187460e-01
   1.3714857e-01  -1.0440676e-01
   1.3724062e-01  -1.0680963e-01
   1.3733267e-01  -1.0908172e-01
   1.3742471e-01  -1.1122164e-01
   1.3751676e-01  -1.1322807e-01
   1.3760880e-01  -1.1509983e-01
   1.3770085e-01  -1.1683582e-01
   1.3779290e-01  -1.1843505e-01
   1.3788494e-01  -1.1989664e-01
   1.3797699e-01  -1.2121980e-01
   1.3806903e-01  -1.2240385e-01
   1.3816108e-01  -1.2344822e-01
   1.3825313e-01  -1.2435245e-01
   1.3834517e-01  -1.2511617e-01
   1.3843722e-01  -1.2573913e-01
   1.3852926e-01  -1.2622117e-01
   1.3862131e-01  -1.2656224e-01
   1.3871336e-01  -1.2676242e-01
   1.3880540e-01  -1.2682185e-01
   1.3889745e-01  -1.2674081e-01
   1.3898949e-01  -1.2651967e-01
   1.3908154e-01  -1.2615892e-01
   1.3917359e-01  -1.2565912e-01
   1.3926563e-01  -1.2502098e-01
   1.3935768e-01  -1.2424526e-01
   1.3944972e-01  -1.2333286e-01
   1.3954177e-01  -1.2228477e-01
   1.3963382e-01  -1.2110209e-01
   1.3972586e-01  -1.1978599e-01
   1.3981791e-01  -1.1833777e-01
   1.3990995e-01  -1.1675881e-01
   1.4000200e-01  -1.1505059e-01
   1.4009405e-01  -1.1321470e-01
   1.4018609e-01  -1.1125279e-01
   1.4027814e-01  -1.0916665e-01
   1.4037019e-01  -1.0695812e-01
   1.4046223e-01  -1.0462915e-01
   1.4055428e-01  -1.0218177e-01
   1.4064632e-01  -9.9618107e-02
   1.4073837e-01  -9.6940372e-02
   1.4083042e-01  -9.4150857e-02
   1.4092246e-01  -9.1251937e-02
   1.4101451e-01  -8.8246069e-02
   1.4110655e-01  -8.5135789e-02
   1.4119860e-01  -8.1923712e-02
   1.4129065e-01  -7.8612527e-02
   1.4138269e-01  -7.5204998e-02
   1.4147474e-01  -7.1703960e-02
   1.4156678e-01  -6.8112319e-02
   1.4165883e-01  -6.4433050e-02
   1.4175088e-01  -6.0669191e-02
   1.4184292e-01  -5.6823847e-02
   1.4193497e-01  -5.2900183e-02
   1.4202701e-01  -4.8901424e-02
   1.4211906e-01  -4.4830853e-02
   1.4221111e-01  -4.0691809e-02
   1.4230315e-01  -3.6487682e-02
   1.4239520e-01  -3.2221914e-02
   1.4248724e-01  -2.7897995e-02
   1.4257929e-01  -2.3519462e-02
   1.4267134e-01  -1.9089894e-02
   1.4276338e-01  -1.4612913e-02
   1.4285543e-01  -1.0092180e-02
   1.4294747e-01  -5.5313909e-03
   1.4303952e-01  -9.3427638e-04
   1.4313157e-01   3.6954010e-03
   1.4322361e-01   8.3538499e-03
   1.4331566e-01   1.3037252e-02
   1.4340770e-01   1.7741766e-02
   1.4349975e-01   2.2463528e-02
   1.4359180e-01   2.7198656e-02
   1.4368384e-01   3.1943250e-02
   1.4377589e-01   3.6693399e-02
   1.4386793e-01   4.1445177e-02
   1.4395998e-01   4.6194653e-02
   1.4405203e-01   5.0937886e-02
   1.4414407e-01   5.5670936e-02
   1.4423612e-01   6.0389857e-02
   1.4432816e-01   6.5090708e-02
   1.4442021e-01   6.9769551e-02
   1.4451226e-01   7.4422455e-02
   1.4460430e-01   7.9045496e-02
   1.4469635e-01   8.3634766e-02
   1.4478839e-01   8.8186366e-02
   1.4488044e-01   9.2696418e-02
   1.4497249e-01   9.7161062e-02
   1.4506453e-01   1.0157646e-01
   1.4515658e-01   1.0593879e-01
   1.4524862e-01   1.1024428e-01
   1.4534067e-01   1.1448915e-01
   1.4543272e-01   1.1866969e-01
   1.4552476e-01   1.2278220e-01
   1.4561681e-01   1.2682303e-01
   1.4570885e-01   1.3078855e-01
   1.4580090e-01   1.3467518e-01
   1.4589295e-01   1.3847940e-01
   1.4598499e-01   1.4219770e-01
   1.4607704e-01   1.4582666e-01
   1.4616908e-01   1.4936287e-01
   1.4626113e-01   1.5280300e-01
   1.4635318e-01   1.5614375e-01
   1.4644522e-01   1.5938191e-01
   1.4653727e-01   1.6251429e-01
   1.4662931e-01   1.6553778e-01
   1.4672136e-01   1.6844934e-01
   1.4681341e-01   1.7124598e-01
   1.4690545e-01   1.7392476e-01
   1.4699750e-01   1.7648286e-01
   1.4708954e-01   1.7891747e-01
   1.4718159e-01   1.8122588e-01
   1.4727364e-01   1.8340547e-01
   1.4736568e-01   1.8545365e-01
   1.4745773e-01   1.8736795e-01
   1.4754977e-01   1.8914594e-01
   1.4764182e-01   1.9078530e-01
   1.4773387e-01   1.9228378e-01
   1.4782591e-01   1.9363921e-01
   1.4791796e-01   1.9484949e-01
   1.4801001e-01   1.9591263e-01
   1.4810205e-01   1.9682671e-01
   1.4819410e-01   1.9758990e-01
   1.4828614e-01   1.9820047e-01
   1.4837819e-01   1.9865675e-01
   1.4847024e-01   1.9895718e-01
   1.4856228e-01   1.9910031e-01
   1.4865433e-01   1.9908474e-01
   1.4874637e-01   1.9890919e-01
   1.4883842e-01   1.9857248e-01
   1.4893047e-01   1.9807349e-01
   1.4902251e-01   1.9741124e-01
   1.4911456e-01   1.9658481e-01
   1.4920660e-01   1.9559339e-01
   1.4929865e-01   1.9443627e-01
   1.4939070e-01   1.9311283e-01
   1.4948274e-01   1.9162256e-01
   1.4957479e-01   1.8996503e-01
   1.4966683e-01   1.8813992e-01
   1.4975888e-01   1.8614700e-01
   1.4985093e-01   1.8398615e-01
   1.4994297e-01   1.8165734e-01
   1.5003502e-01   1.7916064e-01
   1.5012706e-01   1.7649622e-01
   1.5021911e-01   1.7366434e-01
   1.5031116e-01   1.7066538e-01
   1.5040320e-01   1.6749979e-01
   1.5049525e-01   1.6416814e-01
   1.5058729e-01   1.6067108e-01
   1.5067934e-01   1.5700937e-01
   1.5077139e-01   1.5318386e-01
   1.5086343e-01   1.4919550e-01
   1.5095548e-01   1.4504534e-01
   1.5104752e-01   1.4073450e-01
   1.5113957e-01   1.3626423e-01
   1.5123162e-01   1.3163584e-01
   1.5132366e-01   1.2685075e-01
   1.5141571e-01   1.2191048e-01
   1.5150775e-01   1.1681663e-01
   1.5159980e-01   1.1157088e-01
   1.5169185e-01   1.0617501e-01
   1.5178389e-01   1.0063090e-01
   1.5187594e-01   9.4940482e-02
   1.5196798e-01   8.9105810e-02
   1.5206003e-01   8.3129004e-02
   1.5215208e-01   7.7012270e-02
   1.5224412e-01   7.0757896e-02
   1.5233617e-01   6.4368250e-02
   1.5242821e-01   5.7845779e-02
   1.5252026e-01   5.1193010e-02
   1.5261231e-01   4.4412542e-02
   1.5270435e-01   3.7507052e-02
   1.5279640e-01   3.0479288e-02
   1.5288844e-01   2.3332071e-02
   1.5298049e-01   1.6068291e-02
   1.5307254e-01   8.6909049e-03
   1.5316458e-01   1.2029385e-03
   1.5325663e-01  -6.3925196e-03
   1.5334867e-01  -1.4092317e-02
   1.5344072e-01  -2.1893242e-02
   1.5353277e-01  -2.9792021e-02
   1.5362481e-01  -3.7785324e-02
   1.5371686e-01  -4.5869768e-02
   1.5380890e-01  -5.4041914e-02
   1.5390095e-01  -6.2298273e-02
   1.5399300e-01  -7.0635304e-02
   1.5408504e-01  -7.9049422e-02
   1.5417709e-01  -8.7536994e-02
   1.5426913e-01  -9.6094345e-02
   1.5436118e-01  -1.0471776e-01
   1.5445323e-01  -1.1340348e-01
   1.5454527e-01  -1.2214771e-01
   1.5463732e-01  -1.3094663e-01
   1.5472936e-01  -1.3979638e-01
   1.5482141e-01  -1.4869307e-01
   1.5491346e-01  -1.5763277e-01
   1.5500550e-01  -1.6661154e-01
   1.5509755e-01  -1.7562541e-01
   1.5518959e-01  -1.8467040e-01
   1.5528164e-01  -1.9374249e-01
   1.5537369e-01  -2.0283765e-01
   1.5546573e-01  -2.1195184e-01
   1.5555778e-01  -2.2108101e-01
   1.5564982e-01  -2.3022109e-01
   1.5574187e-01  -2.3936801e-01
   1.5583392e-01  -2.4851769e-01
   1.5592596e-01  -2.5766604e-01
   1.5601801e-01  -2.6680898e-01
   1.5611006e-01  -2.7594242e-01
   1.5620210e-01  -2.8506229e-01
   1.5629415e-01  -2.9416451e-01
   1.5638619e-01  -3.0324501e-01
   1.5647824e-01  -3.1229972e-01
   1.5657029e-01  -3.2132461e-01
   1.5666233e-01  -3.3031564e-01
   1.5675438e-01  -3.3926880e-01
   1.5684642e-01  -3.4818008e-01
   1.5693847e-01  -3.5704550e-01
   1.5703052e-01  -3.6586112e-01
   1.5712256e-01  -3.7462300e-01
   1.5721461e-01  -3.8332724e-01
   1.5730665e-01  -3.9196997e-01
   1.5739870e-01  -4.0054733e-01
   1.5749075e-01  -4.0905553e-01
   1.5758279e-01  -4.1749078e-01
   1.5767484e-01  -4.2584934e-01
   1.5776688e-01  -4.3412753e-01
   1.5785893e-01  -4.4232167e-01
   1.5795098e-01  -4.5042815e-01
   1.5804302e-01  -4.5844341e-01
   1.5813507e-01  -4.6636391e-01
   1.5822711e-01  -4.7418618e-01
   1.5831916e-01  -4.8190680e-01
   1.5841121e-01  -4.8952239e-01
   1.5850325e-01  -4.9702963e-01
   1.5859530e-01  -5.0442526e-01
   1.5868734e-01  -5.1170606e-01
   1.5877939e-01  -5.1886889e-01
   1.5887144e-01  -5.2591065e-01
   1.5896348e-01  -5.3282832e-01
   1.5905553e-01  -5.3961894e-01
   1.5914757e-01  -5.4627960e-01
   1.5923962e-01  -5.5280747e-01
   1.5933167e-01  -5.5919977e-01
   1.5942371e-01  -5.6545382e-01
   1.5951576e-01  -5.7156698e-01
   1.5960780e-01  -5.7753670e-01
   1.5969985e-01  -5.8336049e-01
   1.5979190e-01  -5.8903594e-01
   1.5988394e-01  -5.9456070e-01
   1.5997599e-01  -5.9993253e-01
   1.6006803e-01  -6.0514924e-01
   1.6016008e-01  -6.1020872e-01
   1.6025213e-01  -6.1510893e-01
   1.6034417e-01  -6.1984794e-01
   1.6043622e-01  -6.2442388e-01
   1.6052826e-01  -6.2883495e-01
   1.6062031e-01  -6.3307946e-01
   1.6071236e-01  -6.3715578e-01
   1.6080440e-01  -6.4106237e-01
   1.6089645e-01  -6.4479778e-01
   1.6098849e-01  -6.4836063e-01
   1.6108054e-01  -6.5174965e-01
   1.6117259e-01  -6.5496362e-01
   1.6126463e-01  -6.5800144e-01
   1.6135668e-01  -6.6086207e-01
   1.6144872e-01  -6.6354458e-01
   1.6154077e-01  -6.6604811e-01
   1.6163282e-01  -6.6837189e-01
   1.6172486e-01  -6.7051524e-01
   1.6181691e-01  -6.7247756e-01
   1.6190895e-01  -6.7425835e-01
   1.6200100e-01  -6.7585718e-01
   1.6209305e-01  -6.7727373e-01
   1.6218509e-01  -6.7850776e-01
   1.6227714e-01  -6.7955909e-01
   1.6236918e-01  -6.8042766e-01
   1.6246123e-01  -6.8111349e-01
   1.6255328e-01  -6.8161667e-01
   1.6264532e-01  -6.8193739e-01
   1.6273737e-01  -6.8207593e-01
   1.6282941e-01  -6.8203265e-01
   1.6292146e-01  -6.8180798e-01
   1.6301351e-01  -6.8140245e-01
   1.6310555e-01  -6.8081668e-01
   1.6319760e-01  -6.8005136e-01
   1.6328964e-01  -6.7910726e-01
   1.6338169e-01  -6.7798525e-01
   1.6347374e-01  -6.7668626e-01
   1.6356578e-01  -6.7521132e-01
   1.6365783e-01  -6.7356151e-01
   1.6374987e-01  -6.7173802e-01
   1.6384192e-01  -6.6974212e-01
   1.6393397e-01  -6.6757511e-01
   1.6402601e-01  -6.6523843e-01
   1.6411806e-01  -6.6273354e-01
   1.6421011e-01  -6.6006202e-01
   1.6430215e-01  -6.5722548e-01
   1.6439420e-01  -6.5422563e-01
   1.6448624e-01  -6.5106424e-01
   1.6457829e-01  -6.4774315e-01
   1.6467034e-01  -6.4426427e-01
   1.6476238e-01  -6.4062959e-01
   1.6485443e-01  -6.3684113e-01
   1.6494647e-01  -6.3290102e-01
   1.6503852e-01  -6.2881141e-01
   1.6513057e-01  -6.2457454e-01
   1.6522261e-01  -6.2019270e-01
   1.6531466e-01  -6.1566824e-01
   1.6540670e-01  -6.1100357e-01
   1.6549875e-01  -6.0620114e-01
   1.6559080e-01  -6.0126349e-01
   1.6568284e-01  -5.9619317e-01
   1.6577489e-01  -5.9099281e-01
   1.6586693e-01  -5.8566508e-01
   1.6595898e-01  -5.8021271e-01
   1.6605103e-01  -5.7463845e-01
   1.6614307e-01  -5.6894511e-01
   1.6623512e-01  -5.6313556e-01
   1.6632716e-01  -5.5721268e-01
   1.6641921e-01  -5.5117941e-01
   1.6651126e-01  -5.4503873e-01
   1.6660330e-01  -5.3879365e-01
   1.6669535e-01  -5.3244720e-01
   1.6678739e-01  -5.2600247e-01
   1.6687944e-01  -5.1946257e-01
   1.6697149e-01  -5.1283063e-01
   1.6706353e-01  -5.0610983e-01
   1.6715558e-01  -4.9930335e-01
   1.6724762e-01  -4.9241441e-01
   1.6733967e-01  -4.8544625e-01
   1.6743172e-01  -4.7840213e-01
   1.6752376e-01  -4.7128533e-01
   1.6761581e-01  -4.6409914e-01
   1.6770785e-01  -4.5684688e-01
   1.6779990e-01  -4.4953187e-01
   1.6789195e-01  -4.4215744e-01
   1.6798399e-01  -4.3472695e-01
   1.6807604e-01  -4.2724374e-01
   1.6816808e-01  -4.1971118e-01
   1.6826013e-01  -4.1213264e-01
   1.6835218e-01  -4.0451148e-01
   1.6844422e-01  -3.9685107e-01
   1.6853627e-01  -3.8915478e-01
   1.6862831e-01  -3.8142597e-01
   1.6872036e-01  -3.7366802e-01
   1.6881241e-01  -3.6588427e-01
   1.6890445e-01  -3.5807807e-01
   1.6899650e-01  -3.5025277e-01
   1.6908854e-01  -3.4241169e-01
   1.6918059e-01  -3.3455815e-01
   1.6927264e-01  -3.2669544e-01
   1.6936468e-01  -3.1882687e-01
   1.6945673e-01  -3.1095568e-01
   1.6954877e-01  -3.0308514e-01
   1.6964082e-01  -2.9521847e-01
   1.6973287e-01  -2.8735887e-01
   1.6982491e-01  -2.7950953e-01
   1.6991696e-01  -2.7167361e-01
   1.7000900e-01  -2.6385423e-01
   1.7010105e-01  -2.5605450e-01
   1.7019310e-01  -2.4827749e-01
   1.7028514e-01  -2.4052623e-01
   1.7037719e-01  -2.3280373e-01
   1.7046923e-01  -2.2511298e-01
   1.7056128e-01  -2.1745690e-01
   1.7065333e-01  -2.0983840e-01
   1.7074537e-01  -2.0226034e-01
   1.7083742e-01  -1.9472554e-01
   1.7092946e-01  -1.8723679e-01
   1.7102151e-01  -1.7979683e-01
   1.7111356e-01  -1.7240836e-01
   1.7120560e-01  -1.6507403e-01
   1.7129765e-01  -1.5779645e-01
   1.7138969e-01  -1.5057818e-01
   1.7148174e-01  -1.4342174e-01
   1.7157379e-01  -1.3632959e-01
   1.7166583e-01  -1.2930416e-01
   1.7175788e-01  -1.2234780e-01
   1.7184992e-01  -1.1546284e-01
   1.7194197e-01  -1.0865153e-01
   1.7203402e-01  -1.0191609e-01
   1.7212606e-01  -9.5258669e-02
   1.7221811e-01  -8.8681373e-02
   1.7231016e-01  -8.2186245e-02
   1.7240220e-01  -7.5775275e-02
   1.7249425e-01  -6.9450394e-02
   1.7258629e-01  -6.3213478e-02
   1.7267834e-01  -5.7066341e-02
   1.7277039e-01  -5.1010742e-02
   1.7286243e-01  -4.5048379e-02
   1.7295448e-01  -3.9180890e-02
   1.7304652e-01  -3.3409852e-02
   1.7313857e-01  -2.7736783e-02
   1.7323062e-01  -2.2163137e-02
   1.7332266e-01  -1.6690310e-02
   1.7341471e-01  -1.1319633e-02
   1.7350675e-01  -6.0523766e-03
   1.7359880e-01  -8.8974747e-04
   1.7369085e-01   4.1671093e-03
   1.7378289e-01   9.1171119e-03
   1.7387494e-01   1.3959242e-02
   1.7396698e-01   1.8692543e-02
   1.7405903e-01   2.3316123e-02
   1.7415108e-01   2.7829153e-02
   1.7424312e-01   3.2230866e-02
   1.7433517e-01   3.6520561e-02
   1.7442721e-01   4.0697598e-02
   1.7451926e-01   4.4761401e-02
   1.7461131e-01   4.8711456e-02
   1.7470335e-01   5.2547312e-02
   1.7479540e-01   5.6268581e-02
   1.7488744e-01   5.9874938e-02
   1.7497949e-01   6.3366119e-02
   1.7507154e-01   6.6741922e-02
   1.7516358e-01   7.0002207e-02
   1.7525563e-01   7.3146893e-02
   1.7534767e-01   7.6175963e-02
   1.7543972e-01   7.9089457e-02
   1.7553177e-01   8.1887477e-02
   1.7562381e-01   8.4570184e-02
   1.7571586e-01   8.7137795e-02
   1.7580790e-01   8.9590589e-02
   1.7589995e-01   9.1928901e-02
   1.7599200e-01   9.4153122e-02
   1.7608404e-01   9.6263700e-02
   1.7617609e-01   9.8261140e-02
   1.7626813e-01   1.0014600e-01
   1.7636018e-01   1.0191889e-01
   1.7645223e-01   1.0358048e-01
   1.7654427e-01   1.0513150e-01
   1.7663632e-01   1.0657270e-01
   1.7672836e-01   1.0790491e-01
   1.7682041e-01   1.0912901e-01
   1.7691246e-01   1.1024591e-01
   1.7700450e-01   1.1125659e-01
   1.7709655e-01   1.1216207e-01
   1.7718859e-01   1.1296340e-01
   1.7728064e-01   1.1366170e-01
   1.7737269e-01   1.1425813e-01
   1.7746473e-01   1.1475387e-01
   1.7755678e-01   1.1515018e-01
   1.7764882e-01   1.1544834e-01
   1.7774087e-01   1.1564966e-01
   1.7783292e-01   1.1575551e-01
   1.7792496e-01   1.1576730e-01
   1.7801701e-01   1.1568646e-01
   1.7810905e-01   1.1551446e-01
   1.7820110e-01   1.1525282e-01
   1.7829315e-01   1.1490308e-01
   1.7838519e-01   1.1446681e-01
   1.7847724e-01   1.1394563e-01
   1.7856928e-01   1.1334117e-01
   1.7866133e-01   1.1265510e-01
   1.7875338e-01   1.1188911e-01
   1.7884542e-01   1.1104494e-01
   1.7893747e-01   1.1012432e-01
   1.7902951e-01   1.0912904e-01
   1.7912156e-01   1.0806088e-01
   1.7921361e-01   1.0692167e-01
   1.7930565e-01   1.0571324e-01
   1.7939770e-01   1.0443746e-01
   1.7948974e-01   1.0309620e-01
   1.7958179e-01   1.0169135e-01
   1.7967384e-01   1.0022484e-01
   1.7976588e-01   9.8698571e-02
   1.7985793e-01   9.7114494e-02
   1.7994997e-01   9.5474558e-02
   1.8004202e-01   9.3780723e-02
   1.8013407e-01   9.2034961e-02
   1.8022611e-01   9.0239252e-02
   1.8031816e-01   8.8395582e-02
   1.8041021e-01   8.6505945e-02
   1.8050225e-01   8.4572338e-02
   1.8059430e-01   8.2596763e-02
   1.8068634e-01   8.0581223e-02
   1.8077839e-01   7.8527725e-02
   1.8087044e-01   7.6438271e-02
   1.8096248e-01   7.4314868e-02
   1.8105453e-01   7.2159516e-02
   1.8114657e-01   6.9974212e-02
   1.8123862e-01   6.7760952e-02
   1.8133067e-01   6.5521722e-02
   1.8142271e-01   6.3258503e-02
   1.8151476e-01   6.0973268e-02
   1.8160680e-01   5.8667980e-02
   1.8169885e-01   5.6344592e-02
   1.8179090e-01   5.4005048e-02
   1.8188294e-01   5.1651275e-02
   1.8197499e-01   4.9285192e-02
   1.8206703e-01   4.6908699e-02
   1.8215908e-01   4.4523683e-02
   1.8225113e-01   4.2132014e-02
   1.8234317e-01   3.9735544e-02
   1.8243522e-01   3.7336108e-02
   1.8252726e-01   3.4935520e-02
   1.8261931e-01   3.2535575e-02
   1.8271136e-01   3.0138046e-02
   1.8280340e-01   2.7744684e-02
   1.8289545e-01   2.5357218e-02
   1.8298749e-01   2.2977352e-02
   1.8307954e-01   2.0606767e-02
   1.8317159e-01   1.8247116e-02
   1.8326363e-01   1.5900028e-02
   1.8335568e-01   1.3567105e-02
   1.8344772e-01   1.1249920e-02
   1.8353977e-01   8.9500178e-03
   1.8363182e-01   6.6689155e-03
   1.8372386e-01   4.4080990e-03
   1.8381591e-01   2.1690243e-03
   1.8390795e-01  -4.6884032e-05
   1.8400000e-01  -2.2382327e-03


==> data_sines_samples.dat <==
   0.0000000e+00  -1.2000000e+00
   1.0000000e+00  -9.4734334e-01
   2.0000000e+00  -6.1625188e-01
   3.0000000e+00  -9.6612676e-01
   4.0000000e+00  -2.0792993e+00
   5.0000000e+00  -2.9674053e+00
   6.0000000e+00  -2.3235098e+00
   7.0000000e+00   2.0366349e-01
   8.0000000e+00   3.4341021e+00
   9.0000000e+00   5.4226394e+00
   1.0000000e+01   4.9729579e+00
   1.1000000e+01   2.5793415e+00
   1.2000000e+01  -3.3878544e-02
   1.3000000e+01  -1.3431147e+00
   1.4000000e+01  -1.1399262e+00
   1.5000000e+01  -3.8895969e-01
   1.6000000e+01  -9.0254015e-02
   1.7000000e+01  -3.1161471e-01
   1.8000000e+01  -3.1556291e-01
   1.9000000e+01   4.2136880e-01
   2.0000000e+01   1.4009170e+00
   2.1000000e+01   1.4046521e+00
   2.2000000e+01  -3.1207030e-01
   2.3000000e+01  -3.0842153e+00
   2.4000000e+01  -5.1369923e+00
   2.5000000e+01  -4.9588744e+00
   2.6000000e+01  -2.5550118e+00
   2.7000000e+01   5.4341698e-01
   2.8000000e+01   2.5225205e+00
   2.9000000e+01   2.6704888e+00
   3.0000000e+01   1.7114099e+00
   3.1000000e+01   9.0530500e-01
   3.2000000e+01   8.5723969e-01
   3.3000000e+01   1.1606932e+00
   3.4000000e+01   1.1068062e+00
   3.5000000e+01   6.2420110e-01
   3.6000000e+01   4.2147186e-01
   3.7000000e+01   1.1590292e+00
   3.8000000e+01   2.5155186e+00
   3.9000000e+01   3.1879310e+00
   4.0000000e+01   1.9732397e+00
   4.1000000e+01  -1.0210223e+00
   4.2000000e+01  -4.2114070e+00
   4.3000000e+01  -5.6779549e+00
   4.4000000e+01  -4.6590066e+00
   4.5000000e+01  -2.0957811e+00
   4.6000000e+01   2.3022366e-01
   4.7000000e+01   1.1583135e+00
   4.8000000e+01   9.0014369e-01
   4.9000000e+01   4.9368512e-01
   5.0000000e+01   6.0654159e-01


==> data_sines_spectrum.dat <==
   4.4667790e-02  -9.0000000e-01
   7.2667790e-02  -3.0000000e-01
   1.0333865e-01   1.2000000e+00
   1.3301349e-01   1.0000000e-01
   1.6336757e-01  -7.0000000e-01


==> data_sinesandspikes_dualpoly.dat <==
   0.0000000e+00  -8.8526559e-01
   9.2046023e-05  -8.8502276e-01
   1.8409205e-04  -8.8429440e-01
   2.7613807e-04  -8.8308093e-01
   3.6818409e-04  -8.8138299e-01
   4.6023012e-04  -8.7920155e-01
   5.5227614e-04  -8.7653778e-01
   6.4432216e-04  -8.7339317e-01
   7.3636818e-04  -8.6976944e-01
   8.2841421e-04  -8.6566860e-01
   9.2046023e-04  -8.6109290e-01
   1.0125063e-03  -8.5604486e-01
   1.1045523e-03  -8.5052727e-01
   1.1965983e-03  -8.4454316e-01
   1.2886443e-03  -8.3809583e-01
   1.3806903e-03  -8.3118883e-01
   1.4727364e-03  -8.2382596e-01
   1.5647824e-03  -8.1601127e-01
   1.6568284e-03  -8.0774906e-01
   1.7488744e-03  -7.9904387e-01
   1.8409205e-03  -7.8990049e-01
   1.9329665e-03  -7.8032396e-01
   2.0250125e-03  -7.7031951e-01
   2.1170585e-03  -7.5989266e-01
   2.2091046e-03  -7.4904913e-01
   2.3011506e-03  -7.3779486e-01
   2.3931966e-03  -7.2613604e-01
   2.4852426e-03  -7.1407905e-01
   2.5772886e-03  -7.0163051e-01
   2.6693347e-03  -6.8879723e-01
   2.7613807e-03  -6.7558624e-01
   2.8534267e-03  -6.6200477e-01
   2.9454727e-03  -6.4806026e-01
   3.0375188e-03  -6.3376032e-01
   3.1295648e-03  -6.1911277e-01
   3.2216108e-03  -6.0412560e-01
   3.3136568e-03  -5.8880700e-01
   3.4057029e-03  -5.7316533e-01
   3.4977489e-03  -5.5720910e-01
   3.5897949e-03  -5.4094702e-01
   3.6818409e-03  -5.2438792e-01
   3.7738869e-03  -5.0754083e-01
   3.8659330e-03  -4.9041489e-01
   3.9579790e-03  -4.7301941e-01
   4.0500250e-03  -4.5536382e-01
   4.1420710e-03  -4.3745771e-01
   4.2341171e-03  -4.1931078e-01
   4.3261631e-03  -4.0093284e-01
   4.4182091e-03  -3.8233384e-01
   4.5102551e-03  -3.6352383e-01
   4.6023012e-03  -3.4451297e-01
   4.6943472e-03  -3.2531151e-01
   4.7863932e-03  -3.0592979e-01
   4.8784392e-03  -2.8637825e-01
   4.9704852e-03  -2.6666740e-01
   5.0625313e-03  -2.4680783e-01
   5.1545773e-03  -2.2681020e-01
   5.2466233e-03  -2.0668523e-01
   5.3386693e-03  -1.8644368e-01
   5.4307154e-03  -1.6609638e-01
   5.5227614e-03  -1.4565421e-01
   5.6148074e-03  -1.2512805e-01
   5.7068534e-03  -1.0452885e-01
   5.7988994e-03  -8.3867570e-02
   5.8909455e-03  -6.3155176e-02
   5.9829915e-03  -4.2402662e-02
   6.0750375e-03  -2.1621020e-02
   6.1670835e-03  -8.2124421e-04
   6.2591296e-03   1.9985681e-02
   6.3511756e-03   4.0788783e-02
   6.4432216e-03   6.1577110e-02
   6.5352676e-03   8.2339734e-02
   6.6273137e-03   1.0306576e-01
   6.7193597e-03   1.2374434e-01
   6.8114057e-03   1.4436465e-01
   6.9034517e-03   1.6491593e-01
   6.9954977e-03   1.8538749e-01
   7.0875438e-03   2.0576867e-01
   7.1795898e-03   2.2604890e-01
   7.2716358e-03   2.4621769e-01
   7.3636818e-03   2.6626461e-01
   7.4557279e-03   2.8617933e-01
   7.5477739e-03   3.0595160e-01
   7.6398199e-03   3.2557130e-01
   7.7318659e-03   3.4502836e-01
   7.8239120e-03   3.6431286e-01
   7.9159580e-03   3.8341497e-01
   8.0080040e-03   4.0232501e-01
   8.1000500e-03   4.2103338e-01
   8.1920960e-03   4.3953065e-01
   8.2841421e-03   4.5780750e-01
   8.3761881e-03   4.7585475e-01
   8.4682341e-03   4.9366338e-01
   8.5602801e-03   5.1122451e-01
   8.6523262e-03   5.2852941e-01
   8.7443722e-03   5.4556951e-01
   8.8364182e-03   5.6233641e-01
   8.9284642e-03   5.7882187e-01
   9.0205103e-03   5.9501783e-01
   9.1125563e-03   6.1091638e-01
   9.2046023e-03   6.2650982e-01
   9.2966483e-03   6.4179062e-01
   9.3886943e-03   6.5675144e-01
   9.4807404e-03   6.7138512e-01
   9.5727864e-03   6.8568472e-01
   9.6648324e-03   6.9964346e-01
   9.7568784e-03   7.1325479e-01
   9.8489245e-03   7.2651235e-01
   9.9409705e-03   7.3941000e-01
   1.0033017e-02   7.5194179e-01
   1.0125063e-02   7.6410200e-01
   1.0217109e-02   7.7588512e-01
   1.0309155e-02   7.8728585e-01
   1.0401201e-02   7.9829911e-01
   1.0493247e-02   8.0892006e-01
   1.0585293e-02   8.1914405e-01
   1.0677339e-02   8.2896670e-01
   1.0769385e-02   8.3838381e-01
   1.0861431e-02   8.4739144e-01
   1.0953477e-02   8.5598588e-01
   1.1045523e-02   8.6416363e-01
   1.1137569e-02   8.7192144e-01
   1.1229615e-02   8.7925629e-01
   1.1321661e-02   8.8616539e-01
   1.1413707e-02   8.9264619e-01
   1.1505753e-02   8.9869637e-01
   1.1597799e-02   9.0431386e-01
   1.1689845e-02   9.0949681e-01
   1.1781891e-02   9.1424360e-01
   1.1873937e-02   9.1855288e-01
   1.1965983e-02   9.2242350e-01
   1.2058029e-02   9.2585456e-01
   1.2150075e-02   9.2884540e-01
   1.2242121e-02   9.3139559e-01
   1.2334167e-02   9.3350493e-01
   1.2426213e-02   9.3517346e-01
   1.2518259e-02   9.3640145e-01
   1.2610305e-02   9.3718940e-01
   1.2702351e-02   9.3753803e-01
   1.2794397e-02   9.3744830e-01
   1.2886443e-02   9.3692139e-01
   1.2978489e-02   9.3595871e-01
   1.3070535e-02   9.3456190e-01
   1.3162581e-02   9.3273280e-01
   1.3254627e-02   9.3047347e-01
   1.3346673e-02   9.2778622e-01
   1.3438719e-02   9.2467353e-01
   1.3530765e-02   9.2113812e-01
   1.3622811e-02   9.1718290e-01
   1.3714857e-02   9.1281101e-01
   1.3806903e-02   9.0802577e-01
   1.3898949e-02   9.0283072e-01
   1.3990995e-02   8.9722958e-01
   1.4083042e-02   8.9122627e-01
   1.4175088e-02   8.8482490e-01
   1.4267134e-02   8.7802978e-01
   1.4359180e-02   8.7084538e-01
   1.4451226e-02   8.6327638e-01
   1.4543272e-02   8.5532761e-01
   1.4635318e-02   8.4700409e-01
   1.4727364e-02   8.3831099e-01
   1.4819410e-02   8.2925368e-01
   1.4911456e-02   8.1983766e-01
   1.5003502e-02   8.1006858e-01
   1.5095548e-02   7.9995229e-01
   1.5187594e-02   7.8949473e-01
   1.5279640e-02   7.7870202e-01
   1.5371686e-02   7.6758043e-01
   1.5463732e-02   7.5613632e-01
   1.5555778e-02   7.4437622e-01
   1.5647824e-02   7.3230678e-01
   1.5739870e-02   7.1993476e-01
   1.5831916e-02   7.0726704e-01
   1.5923962e-02   6.9431062e-01
   1.6016008e-02   6.8107260e-01
   1.6108054e-02   6.6756019e-01
   1.6200100e-02   6.5378068e-01
   1.6292146e-02   6.3974148e-01
   1.6384192e-02   6.2545006e-01
   1.6476238e-02   6.1091400e-01
   1.6568284e-02   5.9614093e-01
   1.6660330e-02   5.8113858e-01
   1.6752376e-02   5.6591473e-01
   1.6844422e-02   5.5047722e-01
   1.6936468e-02   5.3483396e-01
   1.7028514e-02   5.1899290e-01
   1.7120560e-02   5.0296207e-01
   1.7212606e-02   4.8674949e-01
   1.7304652e-02   4.7036326e-01
   1.7396698e-02   4.5381149e-01
   1.7488744e-02   4.3710234e-01
   1.7580790e-02   4.2024396e-01
   1.7672836e-02   4.0324455e-01
   1.7764882e-02   3.8611229e-01
   1.7856928e-02   3.6885540e-01
   1.7948974e-02   3.5148207e-01
   1.8041021e-02   3.3400053e-01
   1.8133067e-02   3.1641895e-01
   1.8225113e-02   2.9874552e-01
   1.8317159e-02   2.8098842e-01
   1.8409205e-02   2.6315579e-01
   1.8501251e-02   2.4525574e-01
   1.8593297e-02   2.2729637e-01
   1.8685343e-02   2.0928572e-01
   1.8777389e-02   1.9123181e-01
   1.8869435e-02   1.7314259e-01
   1.8961481e-02   1.5502599e-01
   1.9053527e-02   1.3688987e-01
   1.9145573e-02   1.1874203e-01
   1.9237619e-02   1.0059021e-01
   1.9329665e-02   8.2442080e-02
   1.9421711e-02   6.4305253e-02
   1.9513757e-02   4.6187250e-02
   1.9605803e-02   2.8095522e-02
   1.9697849e-02   1.0037433e-02
   1.9789895e-02  -7.9797378e-03
   1.9881941e-02  -2.5948802e-02
   1.9973987e-02  -4.3862667e-02
   2.0066033e-02  -6.1714336e-02
   2.0158079e-02  -7.9496914e-02
   2.0250125e-02  -9.7203611e-02
   2.0342171e-02  -1.1482775e-01
   2.0434217e-02  -1.3236275e-01
   2.0526263e-02  -1.4980216e-01
   2.0618309e-02  -1.6713965e-01
   2.0710355e-02  -1.8436899e-01
   2.0802401e-02  -2.0148409e-01
   2.0894447e-02  -2.1847898e-01
   2.0986493e-02  -2.3534782e-01
   2.1078539e-02  -2.5208489e-01
   2.1170585e-02  -2.6868463e-01
   2.1262631e-02  -2.8514160e-01
   2.1354677e-02  -3.0145048e-01
   2.1446723e-02  -3.1760612e-01
   2.1538769e-02  -3.3360350e-01
   2.1630815e-02  -3.4943773e-01
   2.1722861e-02  -3.6510410e-01
   2.1814907e-02  -3.8059802e-01
   2.1906953e-02  -3.9591504e-01
   2.1998999e-02  -4.1105090e-01
   2.2091046e-02  -4.2600144e-01
   2.2183092e-02  -4.4076271e-01
   2.2275138e-02  -4.5533086e-01
   2.2367184e-02  -4.6970223e-01
   2.2459230e-02  -4.8387331e-01
   2.2551276e-02  -4.9784073e-01
   2.2643322e-02  -5.1160129e-01
   2.2735368e-02  -5.2515195e-01
   2.2827414e-02  -5.3848983e-01
   2.2919460e-02  -5.5161220e-01
   2.3011506e-02  -5.6451648e-01
   2.3103552e-02  -5.7720028e-01
   2.3195598e-02  -5.8966133e-01
   2.3287644e-02  -6.0189756e-01
   2.3379690e-02  -6.1390702e-01
   2.3471736e-02  -6.2568794e-01
   2.3563782e-02  -6.3723870e-01
   2.3655828e-02  -6.4855785e-01
   2.3747874e-02  -6.5964407e-01
   2.3839920e-02  -6.7049623e-01
   2.3931966e-02  -6.8111333e-01
   2.4024012e-02  -6.9149453e-01
   2.4116058e-02  -7.0163914e-01
   2.4208104e-02  -7.1154663e-01
   2.4300150e-02  -7.2121662e-01
   2.4392196e-02  -7.3064887e-01
   2.4484242e-02  -7.3984331e-01
   2.4576288e-02  -7.4879998e-01
   2.4668334e-02  -7.5751909e-01
   2.4760380e-02  -7.6600099e-01
   2.4852426e-02  -7.7424618e-01
   2.4944472e-02  -7.8225527e-01
   2.5036518e-02  -7.9002904e-01
   2.5128564e-02  -7.9756839e-01
   2.5220610e-02  -8.0487436e-01
   2.5312656e-02  -8.1194810e-01
   2.5404702e-02  -8.1879093e-01
   2.5496748e-02  -8.2540425e-01
   2.5588794e-02  -8.3178963e-01
   2.5680840e-02  -8.3794871e-01
   2.5772886e-02  -8.4388331e-01
   2.5864932e-02  -8.4959531e-01
   2.5956978e-02  -8.5508675e-01
   2.6049025e-02  -8.6035975e-01
   2.6141071e-02  -8.6541655e-01
   2.6233117e-02  -8.7025950e-01
   2.6325163e-02  -8.7489105e-01
   2.6417209e-02  -8.7931374e-01
   2.6509255e-02  -8.8353023e-01
   2.6601301e-02  -8.8754326e-01
   2.6693347e-02  -8.9135566e-01
   2.6785393e-02  -8.9497035e-01
   2.6877439e-02  -8.9839033e-01
   2.6969485e-02  -9.0161871e-01
   2.7061531e-02  -9.0465864e-01
   2.7153577e-02  -9.0751336e-01
   2.7245623e-02  -9.1018620e-01
   2.7337669e-02  -9.1268055e-01
   2.7429715e-02  -9.1499984e-01
   2.7521761e-02  -9.1714760e-01
   2.7613807e-02  -9.1912741e-01
   2.7705853e-02  -9.2094289e-01
   2.7797899e-02  -9.2259772e-01
   2.7889945e-02  -9.2409565e-01
   2.7981991e-02  -9.2544044e-01
   2.8074037e-02  -9.2663593e-01
   2.8166083e-02  -9.2768598e-01
   2.8258129e-02  -9.2859448e-01
   2.8350175e-02  -9.2936538e-01
   2.8442221e-02  -9.3000262e-01
   2.8534267e-02  -9.3051021e-01
   2.8626313e-02  -9.3089216e-01
   2.8718359e-02  -9.3115249e-01
   2.8810405e-02  -9.3129526e-01
   2.8902451e-02  -9.3132453e-01
   2.8994497e-02  -9.3124438e-01
   2.9086543e-02  -9.3105889e-01
   2.9178589e-02  -9.3077214e-01
   2.9270635e-02  -9.3038822e-01
   2.9362681e-02  -9.2991122e-01
   2.9454727e-02  -9.2934521e-01
   2.9546773e-02  -9.2869427e-01
   2.9638819e-02  -9.2796246e-01
   2.9730865e-02  -9.2715382e-01
   2.9822911e-02  -9.2627238e-01
   2.9914957e-02  -9.2532216e-01
   3.0007004e-02  -9.2430714e-01
   3.0099050e-02  -9.2323129e-01
   3.0191096e-02  -9.2209853e-01
   3.0283142e-02  -9.2091277e-01
   3.0375188e-02  -9.1967788e-01
   3.0467234e-02  -9.1839769e-01
   3.0559280e-02  -9.1707601e-01
   3.0651326e-02  -9.1571658e-01
   3.0743372e-02  -9.1432312e-01
   3.0835418e-02  -9.1289929e-01
   3.0927464e-02  -9.1144871e-01
   3.1019510e-02  -9.0997495e-01
   3.1111556e-02  -9.0848152e-01
   3.1203602e-02  -9.0697189e-01
   3.1295648e-02  -9.0544946e-01
   3.1387694e-02  -9.0391757e-01
   3.1479740e-02  -9.0237951e-01
   3.1571786e-02  -9.0083851e-01
   3.1663832e-02  -8.9929773e-01
   3.1755878e-02  -8.9776026e-01
   3.1847924e-02  -8.9622913e-01
   3.1939970e-02  -8.9470729e-01
   3.2032016e-02  -8.9319764e-01
   3.2124062e-02  -8.9170299e-01
   3.2216108e-02  -8.9022609e-01
   3.2308154e-02  -8.8876960e-01
   3.2400200e-02  -8.8733613e-01
   3.2492246e-02  -8.8592818e-01
   3.2584292e-02  -8.8454820e-01
   3.2676338e-02  -8.8319855e-01
   3.2768384e-02  -8.8188151e-01
   3.2860430e-02  -8.8059928e-01
   3.2952476e-02  -8.7935399e-01
   3.3044522e-02  -8.7814767e-01
   3.3136568e-02  -8.7698228e-01
   3.3228614e-02  -8.7585969e-01
   3.3320660e-02  -8.7478169e-01
   3.3412706e-02  -8.7375000e-01
   3.3504752e-02  -8.7276623e-01
   3.3596798e-02  -8.7183191e-01
   3.3688844e-02  -8.7094851e-01
   3.3780890e-02  -8.7011740e-01
   3.3872936e-02  -8.6933985e-01
   3.3964982e-02  -8.6861707e-01
   3.4057029e-02  -8.6795017e-01
   3.4149075e-02  -8.6734019e-01
   3.4241121e-02  -8.6678807e-01
   3.4333167e-02  -8.6629467e-01
   3.4425213e-02  -8.6586078e-01
   3.4517259e-02  -8.6548709e-01
   3.4609305e-02  -8.6517421e-01
   3.4701351e-02  -8.6492269e-01
   3.4793397e-02  -8.6473296e-01
   3.4885443e-02  -8.6460541e-01
   3.4977489e-02  -8.6454032e-01
   3.5069535e-02  -8.6453790e-01
   3.5161581e-02  -8.6459829e-01
   3.5253627e-02  -8.6472155e-01
   3.5345673e-02  -8.6490765e-01
   3.5437719e-02  -8.6515650e-01
   3.5529765e-02  -8.6546793e-01
   3.5621811e-02  -8.6584170e-01
   3.5713857e-02  -8.6627750e-01
   3.5805903e-02  -8.6677494e-01
   3.5897949e-02  -8.6733356e-01
   3.5989995e-02  -8.6795285e-01
   3.6082041e-02  -8.6863222e-01
   3.6174087e-02  -8.6937101e-01
   3.6266133e-02  -8.7016850e-01
   3.6358179e-02  -8.7102392e-01
   3.6450225e-02  -8.7193643e-01
   3.6542271e-02  -8.7290511e-01
   3.6634317e-02  -8.7392903e-01
   3.6726363e-02  -8.7500715e-01
   3.6818409e-02  -8.7613842e-01
   3.6910455e-02  -8.7732170e-01
   3.7002501e-02  -8.7855584e-01
   3.7094547e-02  -8.7983961e-01
   3.7186593e-02  -8.8117173e-01
   3.7278639e-02  -8.8255090e-01
   3.7370685e-02  -8.8397575e-01
   3.7462731e-02  -8.8544488e-01
   3.7554777e-02  -8.8695685e-01
   3.7646823e-02  -8.8851018e-01
   3.7738869e-02  -8.9010336e-01
   3.7830915e-02  -8.9173482e-01
   3.7922961e-02  -8.9340300e-01
   3.8015008e-02  -8.9510626e-01
   3.8107054e-02  -8.9684296e-01
   3.8199100e-02  -8.9861144e-01
   3.8291146e-02  -9.0040999e-01
   3.8383192e-02  -9.0223690e-01
   3.8475238e-02  -9.0409041e-01
   3.8567284e-02  -9.0596877e-01
   3.8659330e-02  -9.0787020e-01
   3.8751376e-02  -9.0979289e-01
   3.8843422e-02  -9.1173504e-01
   3.8935468e-02  -9.1369483e-01
   3.9027514e-02  -9.1567042e-01
   3.9119560e-02  -9.1765997e-01
   3.9211606e-02  -9.1966163e-01
   3.9303652e-02  -9.2167356e-01
   3.9395698e-02  -9.2369388e-01
   3.9487744e-02  -9.2572074e-01
   3.9579790e-02  -9.2775230e-01
   3.9671836e-02  -9.2978669e-01
   3.9763882e-02  -9.3182205e-01
   3.9855928e-02  -9.3385656e-01
   3.9947974e-02  -9.3588836e-01
   4.0040020e-02  -9.3791564e-01
   4.0132066e-02  -9.3993657e-01
   4.0224112e-02  -9.4194934e-01
   4.0316158e-02  -9.4395216e-01
   4.0408204e-02  -9.4594327e-01
   4.0500250e-02  -9.4792089e-01
   4.0592296e-02  -9.4988329e-01
   4.0684342e-02  -9.5182874e-01
   4.0776388e-02  -9.5375554e-01
   4.0868434e-02  -9.5566203e-01
   4.0960480e-02  -9.5754653e-01
   4.1052526e-02  -9.5940743e-01
   4.1144572e-02  -9.6124312e-01
   4.1236618e-02  -9.6305202e-01
   4.1328664e-02  -9.6483260e-01
   4.1420710e-02  -9.6658333e-01
   4.1512756e-02  -9.6830273e-01
   4.1604802e-02  -9.6998935e-01
   4.1696848e-02  -9.7164177e-01
   4.1788894e-02  -9.7325860e-01
   4.1880940e-02  -9.7483850e-01
   4.1972986e-02  -9.7638015e-01
   4.2065033e-02  -9.7788227e-01
   4.2157079e-02  -9.7934363e-01
   4.2249125e-02  -9.8076303e-01
   4.2341171e-02  -9.8213930e-01
   4.2433217e-02  -9.8347133e-01
   4.2525263e-02  -9.8475803e-01
   4.2617309e-02  -9.8599836e-01
   4.2709355e-02  -9.8719133e-01
   4.2801401e-02  -9.8833598e-01
   4.2893447e-02  -9.8943139e-01
   4.2985493e-02  -9.9047670e-01
   4.3077539e-02  -9.9147109e-01
   4.3169585e-02  -9.9241376e-01
   4.3261631e-02  -9.9330399e-01
   4.3353677e-02  -9.9414107e-01
   4.3445723e-02  -9.9492436e-01
   4.3537769e-02  -9.9565325e-01
   4.3629815e-02  -9.9632718e-01
   4.3721861e-02  -9.9694564e-01
   4.3813907e-02  -9.9750815e-01
   4.3905953e-02  -9.9801429e-01
   4.3997999e-02  -9.9846369e-01
   4.4090045e-02  -9.9885599e-01
   4.4182091e-02  -9.9919092e-01
   4.4274137e-02  -9.9946822e-01
   4.4366183e-02  -9.9968770e-01
   4.4458229e-02  -9.9984918e-01
   4.4550275e-02  -9.9995256e-01
   4.4642321e-02  -9.9999777e-01
   4.4734367e-02  -9.9998477e-01
   4.4826413e-02  -9.9991359e-01
   4.4918459e-02  -9.9978426e-01
   4.5010505e-02  -9.9959690e-01
   4.5102551e-02  -9.9935163e-01
   4.5194597e-02  -9.9904864e-01
   4.5286643e-02  -9.9868815e-01
   4.5378689e-02  -9.9827041e-01
   4.5470735e-02  -9.9779573e-01
   4.5562781e-02  -9.9726443e-01
   4.5654827e-02  -9.9667689e-01
   4.5746873e-02  -9.9603352e-01
   4.5838919e-02  -9.9533476e-01
   4.5930965e-02  -9.9458110e-01
   4.6023012e-02  -9.9377305e-01
   4.6115058e-02  -9.9291115e-01
   4.6207104e-02  -9.9199600e-01
   4.6299150e-02  -9.9102821e-01
   4.6391196e-02  -9.9000841e-01
   4.6483242e-02  -9.8893729e-01
   4.6575288e-02  -9.8781555e-01
   4.6667334e-02  -9.8664392e-01
   4.6759380e-02  -9.8542317e-01
   4.6851426e-02  -9.8415408e-01
   4.6943472e-02  -9.8283746e-01
   4.7035518e-02  -9.8147416e-01
   4.7127564e-02  -9.8006504e-01
   4.7219610e-02  -9.7861097e-01
   4.7311656e-02  -9.7711287e-01
   4.7403702e-02  -9.7557167e-01
   4.7495748e-02  -9.7398831e-01
   4.7587794e-02  -9.7236375e-01
   4.7679840e-02  -9.7069898e-01
   4.7771886e-02  -9.6899501e-01
   4.7863932e-02  -9.6725284e-01
   4.7955978e-02  -9.6547351e-01
   4.8048024e-02  -9.6365806e-01
   4.8140070e-02  -9.6180755e-01
   4.8232116e-02  -9.5992305e-01
   4.8324162e-02  -9.5800563e-01
   4.8416208e-02  -9.5605640e-01
   4.8508254e-02  -9.5407644e-01
   4.8600300e-02  -9.5206686e-01
   4.8692346e-02  -9.5002877e-01
   4.8784392e-02  -9.4796330e-01
   4.8876438e-02  -9.4587157e-01
   4.8968484e-02  -9.4375470e-01
   4.9060530e-02  -9.4161382e-01
   4.9152576e-02  -9.3945007e-01
   4.9244622e-02  -9.3726457e-01
   4.9336668e-02  -9.3505847e-01
   4.9428714e-02  -9.3283290e-01
   4.9520760e-02  -9.3058898e-01
   4.9612806e-02  -9.2832785e-01
   4.9704852e-02  -9.2605062e-01
   4.9796898e-02  -9.2375844e-01
   4.9888944e-02  -9.2145240e-01
   4.9980990e-02  -9.1913362e-01
   5.0073037e-02  -9.1680321e-01
   5.0165083e-02  -9.1446227e-01
   5.0257129e-02  -9.1211188e-01
   5.0349175e-02  -9.0975313e-01
   5.0441221e-02  -9.0738708e-01
   5.0533267e-02  -9.0501481e-01
   5.0625313e-02  -9.0263737e-01
   5.0717359e-02  -9.0025579e-01
   5.0809405e-02  -8.9787110e-01
   5.0901451e-02  -8.9548433e-01
   5.0993497e-02  -8.9309647e-01
   5.1085543e-02  -8.9070853e-01
   5.1177589e-02  -8.8832148e-01
   5.1269635e-02  -8.8593627e-01
   5.1361681e-02  -8.8355387e-01
   5.1453727e-02  -8.8117521e-01
   5.1545773e-02  -8.7880120e-01
   5.1637819e-02  -8.7643275e-01
   5.1729865e-02  -8.7407075e-01
   5.1821911e-02  -8.7171606e-01
   5.1913957e-02  -8.6936955e-01
   5.2006003e-02  -8.6703205e-01
   5.2098049e-02  -8.6470438e-01
   5.2190095e-02  -8.6238735e-01
   5.2282141e-02  -8.6008174e-01
   5.2374187e-02  -8.5778831e-01
   5.2466233e-02  -8.5550783e-01
   5.2558279e-02  -8.5324103e-01
   5.2650325e-02  -8.5098861e-01
   5.2742371e-02  -8.4875129e-01
   5.2834417e-02  -8.4652972e-01
   5.2926463e-02  -8.4432459e-01
   5.3018509e-02  -8.4213654e-01
   5.3110555e-02  -8.3996618e-01
   5.3202601e-02  -8.3781413e-01
   5.3294647e-02  -8.3568097e-01
   5.3386693e-02  -8.3356729e-01
   5.3478739e-02  -8.3147363e-01
   5.3570785e-02  -8.2940054e-01
   5.3662831e-02  -8.2734854e-01
   5.3754877e-02  -8.2531813e-01
   5.3846923e-02  -8.2330980e-01
   5.3938969e-02  -8.2132401e-01
   5.4031016e-02  -8.1936124e-01
   5.4123062e-02  -8.1742191e-01
   5.4215108e-02  -8.1550644e-01
   5.4307154e-02  -8.1361526e-01
   5.4399200e-02  -8.1174874e-01
   5.4491246e-02  -8.0990727e-01
   5.4583292e-02  -8.0809122e-01
   5.4675338e-02  -8.0630093e-01
   5.4767384e-02  -8.0453673e-01
   5.4859430e-02  -8.0279897e-01
   5.4951476e-02  -8.0108794e-01
   5.5043522e-02  -7.9940394e-01
   5.5135568e-02  -7.9774726e-01
   5.5227614e-02  -7.9611817e-01
   5.5319660e-02  -7.9451694e-01
   5.5411706e-02  -7.9294382e-01
   5.5503752e-02  -7.9139905e-01
   5.5595798e-02  -7.8988287e-01
   5.5687844e-02  -7.8839549e-01
   5.5779890e-02  -7.8693714e-01
   5.5871936e-02  -7.8550802e-01
   5.5963982e-02  -7.8410832e-01
   5.6056028e-02  -7.8273824e-01
   5.6148074e-02  -7.8139795e-01
   5.6240120e-02  -7.8008764e-01
   5.6332166e-02  -7.7880748e-01
   5.6424212e-02  -7.7755763e-01
   5.6516258e-02  -7.7633824e-01
   5.6608304e-02  -7.7514948e-01
   5.6700350e-02  -7.7399149e-01
   5.6792396e-02  -7.7286442e-01
   5.6884442e-02  -7.7176840e-01
   5.6976488e-02  -7.7070359e-01
   5.7068534e-02  -7.6967011e-01
   5.7160580e-02  -7.6866810e-01
   5.7252626e-02  -7.6769769e-01
   5.7344672e-02  -7.6675902e-01
   5.7436718e-02  -7.6585220e-01
   5.7528764e-02  -7.6497737e-01
   5.7620810e-02  -7.6413465e-01
   5.7712856e-02  -7.6332418e-01
   5.7804902e-02  -7.6254608e-01
   5.7896948e-02  -7.6180048e-01
   5.7988994e-02  -7.6108751e-01
   5.8081041e-02  -7.6040730e-01
   5.8173087e-02  -7.5975997e-01
   5.8265133e-02  -7.5914567e-01
   5.8357179e-02  -7.5856452e-01
   5.8449225e-02  -7.5801666e-01
   5.8541271e-02  -7.5750223e-01
   5.8633317e-02  -7.5702138e-01
   5.8725363e-02  -7.5657423e-01
   5.8817409e-02  -7.5616095e-01
   5.8909455e-02  -7.5578167e-01
   5.9001501e-02  -7.5543656e-01
   5.9093547e-02  -7.5512575e-01
   5.9185593e-02  -7.5484941e-01
   5.9277639e-02  -7.5460770e-01
   5.9369685e-02  -7.5440078e-01
   5.9461731e-02  -7.5422882e-01
   5.9553777e-02  -7.5409198e-01
   5.9645823e-02  -7.5399044e-01
   5.9737869e-02  -7.5392436e-01
   5.9829915e-02  -7.5389392e-01
   5.9921961e-02  -7.5389931e-01
   6.0014007e-02  -7.5394069e-01
   6.0106053e-02  -7.5401826e-01
   6.0198099e-02  -7.5413220e-01
   6.0290145e-02  -7.5428269e-01
   6.0382191e-02  -7.5446993e-01
   6.0474237e-02  -7.5469409e-01
   6.0566283e-02  -7.5495538e-01
   6.0658329e-02  -7.5525397e-01
   6.0750375e-02  -7.5559006e-01
   6.0842421e-02  -7.5596384e-01
   6.0934467e-02  -7.5637550e-01
   6.1026513e-02  -7.5682522e-01
   6.1118559e-02  -7.5731319e-01
   6.1210605e-02  -7.5783960e-01
   6.1302651e-02  -7.5840463e-01
   6.1394697e-02  -7.5900846e-01
   6.1486743e-02  -7.5965126e-01
   6.1578789e-02  -7.6033321e-01
   6.1670835e-02  -7.6105447e-01
   6.1762881e-02  -7.6181522e-01
   6.1854927e-02  -7.6261560e-01
   6.1946973e-02  -7.6345577e-01
   6.2039020e-02  -7.6433587e-01
   6.2131066e-02  -7.6525604e-01
   6.2223112e-02  -7.6621641e-01
   6.2315158e-02  -7.6721710e-01
   6.2407204e-02  -7.6825822e-01
   6.2499250e-02  -7.6933987e-01
   6.2591296e-02  -7.7046215e-01
   6.2683342e-02  -7.7162514e-01
   6.2775388e-02  -7.7282889e-01
   6.2867434e-02  -7.7407347e-01
   6.2959480e-02  -7.7535891e-01
   6.3051526e-02  -7.7668525e-01
   6.3143572e-02  -7.7805249e-01
   6.3235618e-02  -7.7946063e-01
   6.3327664e-02  -7.8090965e-01
   6.3419710e-02  -7.8239951e-01
   6.3511756e-02  -7.8393015e-01
   6.3603802e-02  -7.8550150e-01
   6.3695848e-02  -7.8711347e-01
   6.3787894e-02  -7.8876594e-01
   6.3879940e-02  -7.9045877e-01
   6.3971986e-02  -7.9219180e-01
   6.4064032e-02  -7.9396486e-01
   6.4156078e-02  -7.9577773e-01
   6.4248124e-02  -7.9763019e-01
   6.4340170e-02  -7.9952199e-01
   6.4432216e-02  -8.0145284e-01
   6.4524262e-02  -8.0342244e-01
   6.4616308e-02  -8.0543046e-01
   6.4708354e-02  -8.0747653e-01
   6.4800400e-02  -8.0956026e-01
   6.4892446e-02  -8.1168123e-01
   6.4984492e-02  -8.1383899e-01
   6.5076538e-02  -8.1603307e-01
   6.5168584e-02  -8.1826295e-01
   6.5260630e-02  -8.2052808e-01
   6.5352676e-02  -8.2282789e-01
   6.5444722e-02  -8.2516177e-01
   6.5536768e-02  -8.2752907e-01
   6.5628814e-02  -8.2992911e-01
   6.5720860e-02  -8.3236118e-01
   6.5812906e-02  -8.3482454e-01
   6.5904952e-02  -8.3731838e-01
   6.5996998e-02  -8.3984190e-01
   6.6089045e-02  -8.4239423e-01
   6.6181091e-02  -8.4497448e-01
   6.6273137e-02  -8.4758170e-01
   6.6365183e-02  -8.5021493e-01
   6.6457229e-02  -8.5287316e-01
   6.6549275e-02  -8.5555532e-01
   6.6641321e-02  -8.5826034e-01
   6.6733367e-02  -8.6098708e-01
   6.6825413e-02  -8.6373437e-01
   6.6917459e-02  -8.6650100e-01
   6.7009505e-02  -8.6928572e-01
   6.7101551e-02  -8.7208724e-01
   6.7193597e-02  -8.7490422e-01
   6.7285643e-02  -8.7773531e-01
   6.7377689e-02  -8.8057907e-01
   6.7469735e-02  -8.8343407e-01
   6.7561781e-02  -8.8629880e-01
   6.7653827e-02  -8.8917173e-01
   6.7745873e-02  -8.9205129e-01
   6.7837919e-02  -8.9493586e-01
   6.7929965e-02  -8.9782379e-01
   6.8022011e-02  -9.0071338e-01
   6.8114057e-02  -9.0360289e-01
   6.8206103e-02  -9.0649055e-01
   6.8298149e-02  -9.0937455e-01
   6.8390195e-02  -9.1225304e-01
   6.8482241e-02  -9.1512413e-01
   6.8574287e-02  -9.1798588e-01
   6.8666333e-02  -9.2083633e-01
   6.8758379e-02  -9.2367349e-01
   6.8850425e-02  -9.2649531e-01
   6.8942471e-02  -9.2929971e-01
   6.9034517e-02  -9.3208460e-01
   6.9126563e-02  -9.3484782e-01
   6.9218609e-02  -9.3758720e-01
   6.9310655e-02  -9.4030054e-01
   6.9402701e-02  -9.4298558e-01
   6.9494747e-02  -9.4564006e-01
   6.9586793e-02  -9.4826168e-01
   6.9678839e-02  -9.5084811e-01
   6.9770885e-02  -9.5339697e-01
   6.9862931e-02  -9.5590590e-01
   6.9954977e-02  -9.5837247e-01
   7.0047024e-02  -9.6079425e-01
   7.0139070e-02  -9.6316877e-01
   7.0231116e-02  -9.6549355e-01
   7.0323162e-02  -9.6776608e-01
   7.0415208e-02  -9.6998384e-01
   7.0507254e-02  -9.7214428e-01
   7.0599300e-02  -9.7424483e-01
   7.0691346e-02  -9.7628292e-01
   7.0783392e-02  -9.7825595e-01
   7.0875438e-02  -9.8016131e-01
   7.0967484e-02  -9.8199638e-01
   7.1059530e-02  -9.8375853e-01
   7.1151576e-02  -9.8544511e-01
   7.1243622e-02  -9.8705348e-01
   7.1335668e-02  -9.8858097e-01
   7.1427714e-02  -9.9002494e-01
   7.1519760e-02  -9.9138272e-01
   7.1611806e-02  -9.9265163e-01
   7.1703852e-02  -9.9382903e-01
   7.1795898e-02  -9.9491223e-01
   7.1887944e-02  -9.9589859e-01
   7.1979990e-02  -9.9678546e-01
   7.2072036e-02  -9.9757017e-01
   7.2164082e-02  -9.9825010e-01
   7.2256128e-02  -9.9882262e-01
   7.2348174e-02  -9.9928511e-01
   7.2440220e-02  -9.9963498e-01
   7.2532266e-02  -9.9986962e-01
   7.2624312e-02  -9.9998649e-01
   7.2716358e-02  -9.9998302e-01
   7.2808404e-02  -9.9985670e-01
   7.2900450e-02  -9.9960501e-01
   7.2992496e-02  -9.9922548e-01
   7.3084542e-02  -9.9871566e-01
   7.3176588e-02  -9.9807313e-01
   7.3268634e-02  -9.9729549e-01
   7.3360680e-02  -9.9638038e-01
   7.3452726e-02  -9.9532548e-01
   7.3544772e-02  -9.9412849e-01
   7.3636818e-02  -9.9278717e-01
   7.3728864e-02  -9.9129930e-01
   7.3820910e-02  -9.8966272e-01
   7.3912956e-02  -9.8787530e-01
   7.4005003e-02  -9.8593495e-01
   7.4097049e-02  -9.8383964e-01
   7.4189095e-02  -9.8158739e-01
   7.4281141e-02  -9.7917627e-01
   7.4373187e-02  -9.7660438e-01
   7.4465233e-02  -9.7386991e-01
   7.4557279e-02  -9.7097107e-01
   7.4649325e-02  -9.6790616e-01
   7.4741371e-02  -9.6467353e-01
   7.4833417e-02  -9.6127156e-01
   7.4925463e-02  -9.5769874e-01
   7.5017509e-02  -9.5395360e-01
   7.5109555e-02  -9.5003472e-01
   7.5201601e-02  -9.4594079e-01
   7.5293647e-02  -9.4167052e-01
   7.5385693e-02  -9.3722273e-01
   7.5477739e-02  -9.3259628e-01
   7.5569785e-02  -9.2779013e-01
   7.5661831e-02  -9.2280330e-01
   7.5753877e-02  -9.1763488e-01
   7.5845923e-02  -9.1228404e-01
   7.5937969e-02  -9.0675005e-01
   7.6030015e-02  -9.0103223e-01
   7.6122061e-02  -8.9512999e-01
   7.6214107e-02  -8.8904283e-01
   7.6306153e-02  -8.8277032e-01
   7.6398199e-02  -8.7631212e-01
   7.6490245e-02  -8.6966798e-01
   7.6582291e-02  -8.6283771e-01
   7.6674337e-02  -8.5582125e-01
   7.6766383e-02  -8.4861858e-01
   7.6858429e-02  -8.4122980e-01
   7.6950475e-02  -8.3365509e-01
   7.7042521e-02  -8.2589471e-01
   7.7134567e-02  -8.1794902e-01
   7.7226613e-02  -8.0981847e-01
   7.7318659e-02  -8.0150359e-01
   7.7410705e-02  -7.9300502e-01
   7.7502751e-02  -7.8432346e-01
   7.7594797e-02  -7.7545974e-01
   7.7686843e-02  -7.6641475e-01
   7.7778889e-02  -7.5718949e-01
   7.7870935e-02  -7.4778504e-01
   7.7962981e-02  -7.3820259e-01
   7.8055028e-02  -7.2844340e-01
   7.8147074e-02  -7.1850884e-01
   7.8239120e-02  -7.0840036e-01
   7.8331166e-02  -6.9811951e-01
   7.8423212e-02  -6.8766793e-01
   7.8515258e-02  -6.7704733e-01
   7.8607304e-02  -6.6625955e-01
   7.8699350e-02  -6.5530649e-01
   7.8791396e-02  -6.4419014e-01
   7.8883442e-02  -6.3291260e-01
   7.8975488e-02  -6.2147604e-01
   7.9067534e-02  -6.0988272e-01
   7.9159580e-02  -5.9813498e-01
   7.9251626e-02  -5.8623527e-01
   7.9343672e-02  -5.7418611e-01
   7.9435718e-02  -5.6199009e-01
   7.9527764e-02  -5.4964991e-01
   7.9619810e-02  -5.3716832e-01
   7.9711856e-02  -5.2454818e-01
   7.9803902e-02  -5.1179242e-01
   7.9895948e-02  -4.9890403e-01
   7.9987994e-02  -4.8588611e-01
   8.0080040e-02  -4.7274180e-01
   8.0172086e-02  -4.5947433e-01
   8.0264132e-02  -4.4608702e-01
   8.0356178e-02  -4.3258322e-01
   8.0448224e-02  -4.1896639e-01
   8.0540270e-02  -4.0524002e-01
   8.0632316e-02  -3.9140769e-01
   8.0724362e-02  -3.7747304e-01
   8.0816408e-02  -3.6343977e-01
   8.0908454e-02  -3.4931163e-01
   8.1000500e-02  -3.3509243e-01
   8.1092546e-02  -3.2078605e-01
   8.1184592e-02  -3.0639641e-01
   8.1276638e-02  -2.9192749e-01
   8.1368684e-02  -2.7738330e-01
   8.1460730e-02  -2.6276793e-01
   8.1552776e-02  -2.4808548e-01
   8.1644822e-02  -2.3334011e-01
   8.1736868e-02  -2.1853602e-01
   8.1828914e-02  -2.0367745e-01
   8.1920960e-02  -1.8876867e-01
   8.2013007e-02  -1.7381397e-01
   8.2105053e-02  -1.5881770e-01
   8.2197099e-02  -1.4378421e-01
   8.2289145e-02  -1.2871790e-01
   8.2381191e-02  -1.1362316e-01
   8.2473237e-02  -9.8504430e-02
   8.2565283e-02  -8.3366153e-02
   8.2657329e-02  -6.8212791e-02
   8.2749375e-02  -5.3048816e-02
   8.2841421e-02  -3.7878711e-02
   8.2933467e-02  -2.2706964e-02
   8.3025513e-02  -7.5380673e-03
   8.3117559e-02   7.6234842e-03
   8.3209605e-02   2.2773199e-02
   8.3301651e-02   3.7906588e-02
   8.3393697e-02   5.3019172e-02
   8.3485743e-02   6.8106478e-02
   8.3577789e-02   8.3164049e-02
   8.3669835e-02   9.8187441e-02
   8.3761881e-02   1.1317223e-01
   8.3853927e-02   1.2811401e-01
   8.3945973e-02   1.4300840e-01
   8.4038019e-02   1.5785105e-01
   8.4130065e-02   1.7263763e-01
   8.4222111e-02   1.8736385e-01
   8.4314157e-02   2.0202544e-01
   8.4406203e-02   2.1661820e-01
   8.4498249e-02   2.3113793e-01
   8.4590295e-02   2.4558050e-01
   8.4682341e-02   2.5994181e-01
   8.4774387e-02   2.7421781e-01
   8.4866433e-02   2.8840452e-01
   8.4958479e-02   3.0249798e-01
   8.5050525e-02   3.1649431e-01
   8.5142571e-02   3.3038968e-01
   8.5234617e-02   3.4418032e-01
   8.5326663e-02   3.5786252e-01
   8.5418709e-02   3.7143264e-01
   8.5510755e-02   3.8488711e-01
   8.5602801e-02   3.9822242e-01
   8.5694847e-02   4.1143513e-01
   8.5786893e-02   4.2452189e-01
   8.5878939e-02   4.3747942e-01
   8.5970985e-02   4.5030451e-01
   8.6063032e-02   4.6299404e-01
   8.6155078e-02   4.7554496e-01
   8.6247124e-02   4.8795432e-01
   8.6339170e-02   5.0021925e-01
   8.6431216e-02   5.1233696e-01
   8.6523262e-02   5.2430476e-01
   8.6615308e-02   5.3612005e-01
   8.6707354e-02   5.4778032e-01
   8.6799400e-02   5.5928315e-01
   8.6891446e-02   5.7062623e-01
   8.6983492e-02   5.8180734e-01
   8.7075538e-02   5.9282434e-01
   8.7167584e-02   6.0367523e-01
   8.7259630e-02   6.1435808e-01
   8.7351676e-02   6.2487108e-01
   8.7443722e-02   6.3521250e-01
   8.7535768e-02   6.4538073e-01
   8.7627814e-02   6.5537429e-01
   8.7719860e-02   6.6519175e-01
   8.7811906e-02   6.7483184e-01
   8.7903952e-02   6.8429338e-01
   8.7995998e-02   6.9357527e-01
   8.8088044e-02   7.0267657e-01
   8.8180090e-02   7.1159640e-01
   8.8272136e-02   7.2033404e-01
   8.8364182e-02   7.2888882e-01
   8.8456228e-02   7.3726024e-01
   8.8548274e-02   7.4544787e-01
   8.8640320e-02   7.5345141e-01
   8.8732366e-02   7.6127065e-01
   8.8824412e-02   7.6890552e-01
   8.8916458e-02   7.7635602e-01
   8.9008504e-02   7.8362231e-01
   8.9100550e-02   7.9070461e-01
   8.9192596e-02   7.9760329e-01
   8.9284642e-02   8.0431878e-01
   8.9376688e-02   8.1085167e-01
   8.9468734e-02   8.1720263e-01
   8.9560780e-02   8.2337242e-01
   8.9652826e-02   8.2936194e-01
   8.9744872e-02   8.3517217e-01
   8.9836918e-02   8.4080420e-01
   8.9928964e-02   8.4625923e-01
   9.0021011e-02   8.5153853e-01
   9.0113057e-02   8.5664351e-01
   9.0205103e-02   8.6157566e-01
   9.0297149e-02   8.6633655e-01
   9.0389195e-02   8.7092787e-01
   9.0481241e-02   8.7535140e-01
   9.0573287e-02   8.7960899e-01
   9.0665333e-02   8.8370260e-01
   9.0757379e-02   8.8763427e-01
   9.0849425e-02   8.9140613e-01
   9.0941471e-02   8.9502040e-01
   9.1033517e-02   8.9847936e-01
   9.1125563e-02   9.0178539e-01
   9.1217609e-02   9.0494095e-01
   9.1309655e-02   9.0794855e-01
   9.1401701e-02   9.1081080e-01
   9.1493747e-02   9.1353037e-01
   9.1585793e-02   9.1611000e-01
   9.1677839e-02   9.1855248e-01
   9.1769885e-02   9.2086070e-01
   9.1861931e-02   9.2303758e-01
   9.1953977e-02   9.2508610e-01
   9.2046023e-02   9.2700930e-01
   9.2138069e-02   9.2881029e-01
   9.2230115e-02   9.3049219e-01
   9.2322161e-02   9.3205821e-01
   9.2414207e-02   9.3351158e-01
   9.2506253e-02   9.3485557e-01
   9.2598299e-02   9.3609349e-01
   9.2690345e-02   9.3722870e-01
   9.2782391e-02   9.3826457e-01
   9.2874437e-02   9.3920452e-01
   9.2966483e-02   9.4005197e-01
   9.3058529e-02   9.4081039e-01
   9.3150575e-02   9.4148326e-01
   9.3242621e-02   9.4207406e-01
   9.3334667e-02   9.4258631e-01
   9.3426713e-02   9.4302351e-01
   9.3518759e-02   9.4338921e-01
   9.3610805e-02   9.4368692e-01
   9.3702851e-02   9.4392016e-01
   9.3794897e-02   9.4409248e-01
   9.3886943e-02   9.4420738e-01
   9.3978989e-02   9.4426837e-01
   9.4071036e-02   9.4427896e-01
   9.4163082e-02   9.4424262e-01
   9.4255128e-02   9.4416281e-01
   9.4347174e-02   9.4404298e-01
   9.4439220e-02   9.4388654e-01
   9.4531266e-02   9.4369688e-01
   9.4623312e-02   9.4347734e-01
   9.4715358e-02   9.4323125e-01
   9.4807404e-02   9.4296189e-01
   9.4899450e-02   9.4267250e-01
   9.4991496e-02   9.4236627e-01
   9.5083542e-02   9.4204635e-01
   9.5175588e-02   9.4171585e-01
   9.5267634e-02   9.4137779e-01
   9.5359680e-02   9.4103518e-01
   9.5451726e-02   9.4069094e-01
   9.5543772e-02   9.4034794e-01
   9.5635818e-02   9.4000898e-01
   9.5727864e-02   9.3967679e-01
   9.5819910e-02   9.3935404e-01
   9.5911956e-02   9.3904332e-01
   9.6004002e-02   9.3874715e-01
   9.6096048e-02   9.3846796e-01
   9.6188094e-02   9.3820811e-01
   9.6280140e-02   9.3796987e-01
   9.6372186e-02   9.3775545e-01
   9.6464232e-02   9.3756692e-01
   9.6556278e-02   9.3740632e-01
   9.6648324e-02   9.3727555e-01
   9.6740370e-02   9.3717645e-01
   9.6832416e-02   9.3711074e-01
   9.6924462e-02   9.3708005e-01
   9.7016508e-02   9.3708592e-01
   9.7108554e-02   9.3712977e-01
   9.7200600e-02   9.3721294e-01
   9.7292646e-02   9.3733665e-01
   9.7384692e-02   9.3750201e-01
   9.7476738e-02   9.3771003e-01
   9.7568784e-02   9.3796161e-01
   9.7660830e-02   9.3825753e-01
   9.7752876e-02   9.3859849e-01
   9.7844922e-02   9.3898503e-01
   9.7936968e-02   9.3941762e-01
   9.8029015e-02   9.3989659e-01
   9.8121061e-02   9.4042215e-01
   9.8213107e-02   9.4099442e-01
   9.8305153e-02   9.4161339e-01
   9.8397199e-02   9.4227893e-01
   9.8489245e-02   9.4299079e-01
   9.8581291e-02   9.4374861e-01
   9.8673337e-02   9.4455192e-01
   9.8765383e-02   9.4540011e-01
   9.8857429e-02   9.4629246e-01
   9.8949475e-02   9.4722815e-01
   9.9041521e-02   9.4820622e-01
   9.9133567e-02   9.4922561e-01
   9.9225613e-02   9.5028513e-01
   9.9317659e-02   9.5138347e-01
   9.9409705e-02   9.5251923e-01
   9.9501751e-02   9.5369087e-01
   9.9593797e-02   9.5489675e-01
   9.9685843e-02   9.5613511e-01
   9.9777889e-02   9.5740407e-01
   9.9869935e-02   9.5870166e-01
   9.9961981e-02   9.6002578e-01
   1.0005403e-01   9.6137424e-01
   1.0014607e-01   9.6274474e-01
   1.0023812e-01   9.6413485e-01
   1.0033017e-01   9.6554207e-01
   1.0042221e-01   9.6696378e-01
   1.0051426e-01   9.6839727e-01
   1.0060630e-01   9.6983971e-01
   1.0069835e-01   9.7128821e-01
   1.0079040e-01   9.7273975e-01
   1.0088244e-01   9.7419124e-01
   1.0097449e-01   9.7563950e-01
   1.0106653e-01   9.7708125e-01
   1.0115858e-01   9.7851314e-01
   1.0125063e-01   9.7993173e-01
   1.0134267e-01   9.8133350e-01
   1.0143472e-01   9.8271487e-01
   1.0152676e-01   9.8407215e-01
   1.0161881e-01   9.8540162e-01
   1.0171086e-01   9.8669946e-01
   1.0180290e-01   9.8796181e-01
   1.0189495e-01   9.8918474e-01
   1.0198699e-01   9.9036425e-01
   1.0207904e-01   9.9149630e-01
   1.0217109e-01   9.9257679e-01
   1.0226313e-01   9.9360158e-01
   1.0235518e-01   9.9456647e-01
   1.0244722e-01   9.9546724e-01
   1.0253927e-01   9.9629961e-01
   1.0263132e-01   9.9705927e-01
   1.0272336e-01   9.9774190e-01
   1.0281541e-01   9.9834313e-01
   1.0290745e-01   9.9885858e-01
   1.0299950e-01   9.9928384e-01
   1.0309155e-01   9.9961449e-01
   1.0318359e-01   9.9984610e-01
   1.0327564e-01   9.9997424e-01
   1.0336768e-01   9.9999446e-01
   1.0345973e-01   9.9990231e-01
   1.0355178e-01   9.9969336e-01
   1.0364382e-01   9.9936319e-01
   1.0373587e-01   9.9890737e-01
   1.0382791e-01   9.9832150e-01
   1.0391996e-01   9.9760120e-01
   1.0401201e-01   9.9674212e-01
   1.0410405e-01   9.9573993e-01
   1.0419610e-01   9.9459033e-01
   1.0428814e-01   9.9328907e-01
   1.0438019e-01   9.9183194e-01
   1.0447224e-01   9.9021475e-01
   1.0456428e-01   9.8843340e-01
   1.0465633e-01   9.8648380e-01
   1.0474837e-01   9.8436196e-01
   1.0484042e-01   9.8206391e-01
   1.0493247e-01   9.7958577e-01
   1.0502451e-01   9.7692373e-01
   1.0511656e-01   9.7407405e-01
   1.0520860e-01   9.7103305e-01
   1.0530065e-01   9.6779716e-01
   1.0539270e-01   9.6436287e-01
   1.0548474e-01   9.6072678e-01
   1.0557679e-01   9.5688556e-01
   1.0566883e-01   9.5283600e-01
   1.0576088e-01   9.4857496e-01
   1.0585293e-01   9.4409944e-01
   1.0594497e-01   9.3940652e-01
   1.0603702e-01   9.3449339e-01
   1.0612906e-01   9.2935737e-01
   1.0622111e-01   9.2399589e-01
   1.0631316e-01   9.1840650e-01
   1.0640520e-01   9.1258688e-01
   1.0649725e-01   9.0653481e-01
   1.0658929e-01   9.0024824e-01
   1.0668134e-01   8.9372522e-01
   1.0677339e-01   8.8696396e-01
   1.0686543e-01   8.7996279e-01
   1.0695748e-01   8.7272020e-01
   1.0704952e-01   8.6523480e-01
   1.0714157e-01   8.5750536e-01
   1.0723362e-01   8.4953081e-01
   1.0732566e-01   8.4131021e-01
   1.0741771e-01   8.3284280e-01
   1.0750975e-01   8.2412793e-01
   1.0760180e-01   8.1516517e-01
   1.0769385e-01   8.0595419e-01
   1.0778589e-01   7.9649486e-01
   1.0787794e-01   7.8678721e-01
   1.0796998e-01   7.7683142e-01
   1.0806203e-01   7.6662783e-01
   1.0815408e-01   7.5617699e-01
   1.0824612e-01   7.4547956e-01
   1.0833817e-01   7.3453642e-01
   1.0843022e-01   7.2334860e-01
   1.0852226e-01   7.1191729e-01
   1.0861431e-01   7.0024388e-01
   1.0870635e-01   6.8832991e-01
   1.0879840e-01   6.7617712e-01
   1.0889045e-01   6.6378739e-01
   1.0898249e-01   6.5116281e-01
   1.0907454e-01   6.3830562e-01
   1.0916658e-01   6.2521824e-01
   1.0925863e-01   6.1190327e-01
   1.0935068e-01   5.9836349e-01
   1.0944272e-01   5.8460184e-01
   1.0953477e-01   5.7062145e-01
   1.0962681e-01   5.5642560e-01
   1.0971886e-01   5.4201776e-01
   1.0981091e-01   5.2740158e-01
   1.0990295e-01   5.1258086e-01
   1.0999500e-01   4.9755957e-01
   1.1008704e-01   4.8234187e-01
   1.1017909e-01   4.6693206e-01
   1.1027114e-01   4.5133462e-01
   1.1036318e-01   4.3555420e-01
   1.1045523e-01   4.1959560e-01
   1.1054727e-01   4.0346377e-01
   1.1063932e-01   3.8716384e-01
   1.1073137e-01   3.7070109e-01
   1.1082341e-01   3.5408094e-01
   1.1091546e-01   3.3730897e-01
   1.1100750e-01   3.2039091e-01
   1.1109955e-01   3.0333264e-01
   1.1119160e-01   2.8614016e-01
   1.1128364e-01   2.6881965e-01
   1.1137569e-01   2.5137738e-01
   1.1146773e-01   2.3381978e-01
   1.1155978e-01   2.1615343e-01
   1.1165183e-01   1.9838499e-01
   1.1174387e-01   1.8052127e-01
   1.1183592e-01   1.6256922e-01
   1.1192796e-01   1.4453586e-01
   1.1202001e-01   1.2642836e-01
   1.1211206e-01   1.0825399e-01
   1.1220410e-01   9.0020119e-02
   1.1229615e-01   7.1734215e-02
   1.1238819e-01   5.3403850e-02
   1.1248024e-01   3.5036686e-02
   1.1257229e-01   1.6640472e-02
   1.1266433e-01  -1.7769577e-03
   1.1275638e-01  -2.0207691e-02
   1.1284842e-01  -3.8643740e-02
   1.1294047e-01  -5.7077049e-02
   1.1303252e-01  -7.5499494e-02
   1.1312456e-01  -9.3902894e-02
   1.1321661e-01  -1.1227901e-01
   1.1330865e-01  -1.3061955e-01
   1.1340070e-01  -1.4891618e-01
   1.1349275e-01  -1.6716053e-01
   1.1358479e-01  -1.8534419e-01
   1.1367684e-01  -2.0345871e-01
   1.1376888e-01  -2.2149563e-01
   1.1386093e-01  -2.3944646e-01
   1.1395298e-01  -2.5730270e-01
   1.1404502e-01  -2.7505584e-01
   1.1413707e-01  -2.9269737e-01
   1.1422911e-01  -3.1021877e-01
   1.1432116e-01  -3.2761153e-01
   1.1441321e-01  -3.4486717e-01
   1.1450525e-01  -3.6197721e-01
   1.1459730e-01  -3.7893318e-01
   1.1468934e-01  -3.9572667e-01
   1.1478139e-01  -4.1234929e-01
   1.1487344e-01  -4.2879268e-01
   1.1496548e-01  -4.4504853e-01
   1.1505753e-01  -4.6110859e-01
   1.1514957e-01  -4.7696466e-01
   1.1524162e-01  -4.9260859e-01
   1.1533367e-01  -5.0803232e-01
   1.1542571e-01  -5.2322783e-01
   1.1551776e-01  -5.3818721e-01
   1.1560980e-01  -5.5290261e-01
   1.1570185e-01  -5.6736628e-01
   1.1579390e-01  -5.8157056e-01
   1.1588594e-01  -5.9550788e-01
   1.1597799e-01  -6.0917078e-01
   1.1607004e-01  -6.2255192e-01
   1.1616208e-01  -6.3564405e-01
   1.1625413e-01  -6.4844005e-01
   1.1634617e-01  -6.6093293e-01
   1.1643822e-01  -6.7311583e-01
   1.1653027e-01  -6.8498200e-01
   1.1662231e-01  -6.9652486e-01
   1.1671436e-01  -7.0773795e-01
   1.1680640e-01  -7.1861496e-01
   1.1689845e-01  -7.2914974e-01
   1.1699050e-01  -7.3933629e-01
   1.1708254e-01  -7.4916878e-01
   1.1717459e-01  -7.5864153e-01
   1.1726663e-01  -7.6774903e-01
   1.1735868e-01  -7.7648596e-01
   1.1745073e-01  -7.8484716e-01
   1.1754277e-01  -7.9282766e-01
   1.1763482e-01  -8.0042267e-01
   1.1772686e-01  -8.0762758e-01
   1.1781891e-01  -8.1443799e-01
   1.1791096e-01  -8.2084969e-01
   1.1800300e-01  -8.2685865e-01
   1.1809505e-01  -8.3246107e-01
   1.1818709e-01  -8.3765332e-01
   1.1827914e-01  -8.4243201e-01
   1.1837119e-01  -8.4679395e-01
   1.1846323e-01  -8.5073615e-01
   1.1855528e-01  -8.5425584e-01
   1.1864732e-01  -8.5735049e-01
   1.1873937e-01  -8.6001775e-01
   1.1883142e-01  -8.6225553e-01
   1.1892346e-01  -8.6406193e-01
   1.1901551e-01  -8.6543531e-01
   1.1910755e-01  -8.6637424e-01
   1.1919960e-01  -8.6687750e-01
   1.1929165e-01  -8.6694414e-01
   1.1938369e-01  -8.6657341e-01
   1.1947574e-01  -8.6576480e-01
   1.1956778e-01  -8.6451803e-01
   1.1965983e-01  -8.6283308e-01
   1.1975188e-01  -8.6071013e-01
   1.1984392e-01  -8.5814962e-01
   1.1993597e-01  -8.5515220e-01
   1.2002801e-01  -8.5171878e-01
   1.2012006e-01  -8.4785050e-01
   1.2021211e-01  -8.4354872e-01
   1.2030415e-01  -8.3881506e-01
   1.2039620e-01  -8.3365135e-01
   1.2048824e-01  -8.2805966e-01
   1.2058029e-01  -8.2204232e-01
   1.2067234e-01  -8.1560185e-01
   1.2076438e-01  -8.0874104e-01
   1.2085643e-01  -8.0146287e-01
   1.2094847e-01  -7.9377058e-01
   1.2104052e-01  -7.8566763e-01
   1.2113257e-01  -7.7715769e-01
   1.2122461e-01  -7.6824468e-01
   1.2131666e-01  -7.5893271e-01
   1.2140870e-01  -7.4922613e-01
   1.2150075e-01  -7.3912951e-01
   1.2159280e-01  -7.2864762e-01
   1.2168484e-01  -7.1778544e-01
   1.2177689e-01  -7.0654817e-01
   1.2186893e-01  -6.9494121e-01
   1.2196098e-01  -6.8297017e-01
   1.2205303e-01  -6.7064085e-01
   1.2214507e-01  -6.5795925e-01
   1.2223712e-01  -6.4493156e-01
   1.2232916e-01  -6.3156416e-01
   1.2242121e-01  -6.1786363e-01
   1.2251326e-01  -6.0383671e-01
   1.2260530e-01  -5.8949032e-01
   1.2269735e-01  -5.7483157e-01
   1.2278939e-01  -5.5986772e-01
   1.2288144e-01  -5.4460622e-01
   1.2297349e-01  -5.2905464e-01
   1.2306553e-01  -5.1322075e-01
   1.2315758e-01  -4.9711244e-01
   1.2324962e-01  -4.8073776e-01
   1.2334167e-01  -4.6410489e-01
   1.2343372e-01  -4.4722218e-01
   1.2352576e-01  -4.3009806e-01
   1.2361781e-01  -4.1274112e-01
   1.2370985e-01  -3.9516006e-01
   1.2380190e-01  -3.7736371e-01
   1.2389395e-01  -3.5936099e-01
   1.2398599e-01  -3.4116094e-01
   1.2407804e-01  -3.2277267e-01
   1.2417009e-01  -3.0420543e-01
   1.2426213e-01  -2.8546852e-01
   1.2435418e-01  -2.6657133e-01
   1.2444622e-01  -2.4752333e-01
   1.2453827e-01  -2.2833407e-01
   1.2463032e-01  -2.0901314e-01
   1.2472236e-01  -1.8957021e-01
   1.2481441e-01  -1.7001498e-01
   1.2490645e-01  -1.5035722e-01
   1.2499850e-01  -1.3060672e-01
   1.2509055e-01  -1.1077331e-01
   1.2518259e-01  -9.0866844e-02
   1.2527464e-01  -7.0897208e-02
   1.2536668e-01  -5.0874289e-02
   1.2545873e-01  -3.0807991e-02
   1.2555078e-01  -1.0708214e-02
   1.2564282e-01   9.4151425e-03
   1.2573487e-01   2.9552190e-02
   1.2582691e-01   4.9693058e-02
   1.2591896e-01   6.9827898e-02
   1.2601101e-01   8.9946890e-02
   1.2610305e-01   1.1004025e-01
   1.2619510e-01   1.3009824e-01
   1.2628714e-01   1.5011117e-01
   1.2637919e-01   1.7006938e-01
   1.2647124e-01   1.8996332e-01
   1.2656328e-01   2.0978345e-01
   1.2665533e-01   2.2952035e-01
   1.2674737e-01   2.4916464e-01
   1.2683942e-01   2.6870705e-01
   1.2693147e-01   2.8813839e-01
   1.2702351e-01   3.0744956e-01
   1.2711556e-01   3.2663159e-01
   1.2720760e-01   3.4567557e-01
   1.2729965e-01   3.6457275e-01
   1.2739170e-01   3.8331446e-01
   1.2748374e-01   4.0189219e-01
   1.2757579e-01   4.2029752e-01
   1.2766783e-01   4.3852220e-01
   1.2775988e-01   4.5655811e-01
   1.2785193e-01   4.7439725e-01
   1.2794397e-01   4.9203180e-01
   1.2803602e-01   5.0945409e-01
   1.2812806e-01   5.2665660e-01
   1.2822011e-01   5.4363198e-01
   1.2831216e-01   5.6037304e-01
   1.2840420e-01   5.7687277e-01
   1.2849625e-01   5.9312435e-01
   1.2858829e-01   6.0912111e-01
   1.2868034e-01   6.2485660e-01
   1.2877239e-01   6.4032454e-01
   1.2886443e-01   6.5551885e-01
   1.2895648e-01   6.7043364e-01
   1.2904852e-01   6.8506323e-01
   1.2914057e-01   6.9940214e-01
   1.2923262e-01   7.1344510e-01
   1.2932466e-01   7.2718704e-01
   1.2941671e-01   7.4062312e-01
   1.2950875e-01   7.5374870e-01
   1.2960080e-01   7.6655938e-01
   1.2969285e-01   7.7905095e-01
   1.2978489e-01   7.9121945e-01
   1.2987694e-01   8.0306114e-01
   1.2996898e-01   8.1457251e-01
   1.3006103e-01   8.2575026e-01
   1.3015308e-01   8.3659135e-01
   1.3024512e-01   8.4709296e-01
   1.3033717e-01   8.5725251e-01
   1.3042921e-01   8.6706764e-01
   1.3052126e-01   8.7653623e-01
   1.3061331e-01   8.8565643e-01
   1.3070535e-01   8.9442659e-01
   1.3079740e-01   9.0284531e-01
   1.3088944e-01   9.1091143e-01
   1.3098149e-01   9.1862405e-01
   1.3107354e-01   9.2598247e-01
   1.3116558e-01   9.3298626e-01
   1.3125763e-01   9.3963522e-01
   1.3134967e-01   9.4592939e-01
   1.3144172e-01   9.5186905e-01
   1.3153377e-01   9.5745470e-01
   1.3162581e-01   9.6268711e-01
   1.3171786e-01   9.6756725e-01
   1.3180990e-01   9.7209634e-01
   1.3190195e-01   9.7627585e-01
   1.3199400e-01   9.8010744e-01
   1.3208604e-01   9.8359304e-01
   1.3217809e-01   9.8673478e-01
   1.3227014e-01   9.8953502e-01
   1.3236218e-01   9.9199636e-01
   1.3245423e-01   9.9412159e-01
   1.3254627e-01   9.9591375e-01
   1.3263832e-01   9.9737607e-01
   1.3273037e-01   9.9851200e-01
   1.3282241e-01   9.9932521e-01
   1.3291446e-01   9.9981955e-01
   1.3300650e-01   9.9999911e-01
   1.3309855e-01   9.9986813e-01
   1.3319060e-01   9.9943110e-01
   1.3328264e-01   9.9869265e-01
   1.3337469e-01   9.9765763e-01
   1.3346673e-01   9.9633107e-01
   1.3355878e-01   9.9471817e-01
   1.3365083e-01   9.9282432e-01
   1.3374287e-01   9.9065505e-01
   1.3383492e-01   9.8821608e-01
   1.3392696e-01   9.8551330e-01
   1.3401901e-01   9.8255274e-01
   1.3411106e-01   9.7934058e-01
   1.3420310e-01   9.7588315e-01
   1.3429515e-01   9.7218694e-01
   1.3438719e-01   9.6825855e-01
   1.3447924e-01   9.6410472e-01
   1.3457129e-01   9.5973232e-01
   1.3466333e-01   9.5514834e-01
   1.3475538e-01   9.5035989e-01
   1.3484742e-01   9.4537417e-01
   1.3493947e-01   9.4019851e-01
   1.3503152e-01   9.3484031e-01
   1.3512356e-01   9.2930708e-01
   1.3521561e-01   9.2360642e-01
   1.3530765e-01   9.1774599e-01
   1.3539970e-01   9.1173354e-01
   1.3549175e-01   9.0557688e-01
   1.3558379e-01   8.9928389e-01
   1.3567584e-01   8.9286250e-01
   1.3576788e-01   8.8632069e-01
   1.3585993e-01   8.7966649e-01
   1.3595198e-01   8.7290794e-01
   1.3604402e-01   8.6605315e-01
   1.3613607e-01   8.5911022e-01
   1.3622811e-01   8.5208729e-01
   1.3632016e-01   8.4499251e-01
   1.3641221e-01   8.3783402e-01
   1.3650425e-01   8.3061998e-01
   1.3659630e-01   8.2335852e-01
   1.3668834e-01   8.1605777e-01
   1.3678039e-01   8.0872584e-01
   1.3687244e-01   8.0137081e-01
   1.3696448e-01   7.9400072e-01
   1.3705653e-01   7.8662360e-01
   1.3714857e-01   7.7924740e-01
   1.3724062e-01   7.7188003e-01
   1.3733267e-01   7.6452936e-01
   1.3742471e-01   7.5720317e-01
   1.3751676e-01   7.4990919e-01
   1.3760880e-01   7.4265506e-01
   1.3770085e-01   7.3544836e-01
   1.3779290e-01   7.2829656e-01
   1.3788494e-01   7.2120704e-01
   1.3797699e-01   7.1418710e-01
   1.3806903e-01   7.0724392e-01
   1.3816108e-01   7.0038457e-01
   1.3825313e-01   6.9361601e-01
   1.3834517e-01   6.8694507e-01
   1.3843722e-01   6.8037847e-01
   1.3852926e-01   6.7392278e-01
   1.3862131e-01   6.6758445e-01
   1.3871336e-01   6.6136978e-01
   1.3880540e-01   6.5528493e-01
   1.3889745e-01   6.4933589e-01
   1.3898949e-01   6.4352852e-01
   1.3908154e-01   6.3786851e-01
   1.3917359e-01   6.3236138e-01
   1.3926563e-01   6.2701248e-01
   1.3935768e-01   6.2182700e-01
   1.3944972e-01   6.1680994e-01
   1.3954177e-01   6.1196612e-01
   1.3963382e-01   6.0730018e-01
   1.3972586e-01   6.0281657e-01
   1.3981791e-01   5.9851955e-01
   1.3990995e-01   5.9441319e-01
   1.4000200e-01   5.9050134e-01
   1.4009405e-01   5.8678767e-01
   1.4018609e-01   5.8327564e-01
   1.4027814e-01   5.7996849e-01
   1.4037019e-01   5.7686928e-01
   1.4046223e-01   5.7398083e-01
   1.4055428e-01   5.7130576e-01
   1.4064632e-01   5.6884646e-01
   1.4073837e-01   5.6660511e-01
   1.4083042e-01   5.6458369e-01
   1.4092246e-01   5.6278391e-01
   1.4101451e-01   5.6120732e-01
   1.4110655e-01   5.5985518e-01
   1.4119860e-01   5.5872858e-01
   1.4129065e-01   5.5782834e-01
   1.4138269e-01   5.5715509e-01
   1.4147474e-01   5.5670921e-01
   1.4156678e-01   5.5649086e-01
   1.4165883e-01   5.5649996e-01
   1.4175088e-01   5.5673623e-01
   1.4184292e-01   5.5719912e-01
   1.4193497e-01   5.5788790e-01
   1.4202701e-01   5.5880156e-01
   1.4211906e-01   5.5993892e-01
   1.4221111e-01   5.6129853e-01
   1.4230315e-01   5.6287874e-01
   1.4239520e-01   5.6467766e-01
   1.4248724e-01   5.6669320e-01
   1.4257929e-01   5.6892301e-01
   1.4267134e-01   5.7136457e-01
   1.4276338e-01   5.7401511e-01
   1.4285543e-01   5.7687165e-01
   1.4294747e-01   5.7993101e-01
   1.4303952e-01   5.8318978e-01
   1.4313157e-01   5.8664436e-01
   1.4322361e-01   5.9029093e-01
   1.4331566e-01   5.9412549e-01
   1.4340770e-01   5.9814381e-01
   1.4349975e-01   6.0234148e-01
   1.4359180e-01   6.0671390e-01
   1.4368384e-01   6.1125628e-01
   1.4377589e-01   6.1596363e-01
   1.4386793e-01   6.2083080e-01
   1.4395998e-01   6.2585244e-01
   1.4405203e-01   6.3102304e-01
   1.4414407e-01   6.3633691e-01
   1.4423612e-01   6.4178821e-01
   1.4432816e-01   6.4737091e-01
   1.4442021e-01   6.5307886e-01
   1.4451226e-01   6.5890573e-01
   1.4460430e-01   6.6484505e-01
   1.4469635e-01   6.7089021e-01
   1.4478839e-01   6.7703446e-01
   1.4488044e-01   6.8327092e-01
   1.4497249e-01   6.8959259e-01
   1.4506453e-01   6.9599233e-01
   1.4515658e-01   7.0246289e-01
   1.4524862e-01   7.0899693e-01
   1.4534067e-01   7.1558698e-01
   1.4543272e-01   7.2222548e-01
   1.4552476e-01   7.2890478e-01
   1.4561681e-01   7.3561713e-01
   1.4570885e-01   7.4235470e-01
   1.4580090e-01   7.4910961e-01
   1.4589295e-01   7.5587388e-01
   1.4598499e-01   7.6263948e-01
   1.4607704e-01   7.6939831e-01
   1.4616908e-01   7.7614225e-01
   1.4626113e-01   7.8286310e-01
   1.4635318e-01   7.8955265e-01
   1.4644522e-01   7.9620263e-01
   1.4653727e-01   8.0280477e-01
   1.4662931e-01   8.0935076e-01
   1.4672136e-01   8.1583230e-01
   1.4681341e-01   8.2224106e-01
   1.4690545e-01   8.2856874e-01
   1.4699750e-01   8.3480701e-01
   1.4708954e-01   8.4094759e-01
   1.4718159e-01   8.4698219e-01
   1.4727364e-01   8.5290257e-01
   1.4736568e-01   8.5870051e-01
   1.4745773e-01   8.6436782e-01
   1.4754977e-01   8.6989639e-01
   1.4764182e-01   8.7527813e-01
   1.4773387e-01   8.8050502e-01
   1.4782591e-01   8.8556910e-01
   1.4791796e-01   8.9046250e-01
   1.4801001e-01   8.9517740e-01
   1.4810205e-01   8.9970609e-01
   1.4819410e-01   9.0404095e-01
   1.4828614e-01   9.0817442e-01
   1.4837819e-01   9.1209909e-01
   1.4847024e-01   9.1580763e-01
   1.4856228e-01   9.1929283e-01
   1.4865433e-01   9.2254762e-01
   1.4874637e-01   9.2556502e-01
   1.4883842e-01   9.2833821e-01
   1.4893047e-01   9.3086049e-01
   1.4902251e-01   9.3312533e-01
   1.4911456e-01   9.3512633e-01
   1.4920660e-01   9.3685723e-01
   1.4929865e-01   9.3831196e-01
   1.4939070e-01   9.3948459e-01
   1.4948274e-01   9.4036938e-01
   1.4957479e-01   9.4096074e-01
   1.4966683e-01   9.4125328e-01
   1.4975888e-01   9.4124179e-01
   1.4985093e-01   9.4092124e-01
   1.4994297e-01   9.4028680e-01
   1.5003502e-01   9.3933383e-01
   1.5012706e-01   9.3805790e-01
   1.5021911e-01   9.3645479e-01
   1.5031116e-01   9.3452046e-01
   1.5040320e-01   9.3225112e-01
   1.5049525e-01   9.2964317e-01
   1.5058729e-01   9.2669325e-01
   1.5067934e-01   9.2339820e-01
   1.5077139e-01   9.1975510e-01
   1.5086343e-01   9.1576127e-01
   1.5095548e-01   9.1141424e-01
   1.5104752e-01   9.0671179e-01
   1.5113957e-01   9.0165192e-01
   1.5123162e-01   8.9623289e-01
   1.5132366e-01   8.9045319e-01
   1.5141571e-01   8.8431156e-01
   1.5150775e-01   8.7780696e-01
   1.5159980e-01   8.7093864e-01
   1.5169185e-01   8.6370607e-01
   1.5178389e-01   8.5610897e-01
   1.5187594e-01   8.4814732e-01
   1.5196798e-01   8.3982134e-01
   1.5206003e-01   8.3113152e-01
   1.5215208e-01   8.2207858e-01
   1.5224412e-01   8.1266351e-01
   1.5233617e-01   8.0288754e-01
   1.5242821e-01   7.9275218e-01
   1.5252026e-01   7.8225917e-01
   1.5261231e-01   7.7141050e-01
   1.5270435e-01   7.6020842e-01
   1.5279640e-01   7.4865543e-01
   1.5288844e-01   7.3675429e-01
   1.5298049e-01   7.2450800e-01
   1.5307254e-01   7.1191981e-01
   1.5316458e-01   6.9899322e-01
   1.5325663e-01   6.8573196e-01
   1.5334867e-01   6.7214003e-01
   1.5344072e-01   6.5822166e-01
   1.5353277e-01   6.4398131e-01
   1.5362481e-01   6.2942368e-01
   1.5371686e-01   6.1455372e-01
   1.5380890e-01   5.9937660e-01
   1.5390095e-01   5.8389771e-01
   1.5399300e-01   5.6812270e-01
   1.5408504e-01   5.5205740e-01
   1.5417709e-01   5.3570789e-01
   1.5426913e-01   5.1908046e-01
   1.5436118e-01   5.0218160e-01
   1.5445323e-01   4.8501803e-01
   1.5454527e-01   4.6759666e-01
   1.5463732e-01   4.4992460e-01
   1.5472936e-01   4.3200918e-01
   1.5482141e-01   4.1385789e-01
   1.5491346e-01   3.9547843e-01
   1.5500550e-01   3.7687868e-01
   1.5509755e-01   3.5806669e-01
   1.5518959e-01   3.3905069e-01
   1.5528164e-01   3.1983908e-01
   1.5537369e-01   3.0044043e-01
   1.5546573e-01   2.8086346e-01
   1.5555778e-01   2.6111703e-01
   1.5564982e-01   2.4121018e-01
   1.5574187e-01   2.2115206e-01
   1.5583392e-01   2.0095198e-01
   1.5592596e-01   1.8061936e-01
   1.5601801e-01   1.6016377e-01
   1.5611006e-01   1.3959487e-01
   1.5620210e-01   1.1892245e-01
   1.5629415e-01   9.8156409e-02
   1.5638619e-01   7.7306736e-02
   1.5647824e-01   5.6383517e-02
   1.5657029e-01   3.5396928e-02
   1.5666233e-01   1.4357222e-02
   1.5675438e-01  -6.7252698e-03
   1.5684642e-01  -2.7840151e-02
   1.5693847e-01  -4.8976962e-02
   1.5703052e-01  -7.0125191e-02
   1.5712256e-01  -9.1274277e-02
   1.5721461e-01  -1.1241362e-01
   1.5730665e-01  -1.3353258e-01
   1.5739870e-01  -1.5462049e-01
   1.5749075e-01  -1.7566667e-01
   1.5758279e-01  -1.9666043e-01
   1.5767484e-01  -2.1759106e-01
   1.5776688e-01  -2.3844785e-01
   1.5785893e-01  -2.5922011e-01
   1.5795098e-01  -2.7989715e-01
   1.5804302e-01  -3.0046831e-01
   1.5813507e-01  -3.2092296e-01
   1.5822711e-01  -3.4125050e-01
   1.5831916e-01  -3.6144036e-01
   1.5841121e-01  -3.8148204e-01
   1.5850325e-01  -4.0136509e-01
   1.5859530e-01  -4.2107910e-01
   1.5868734e-01  -4.4061376e-01
   1.5877939e-01  -4.5995881e-01
   1.5887144e-01  -4.7910409e-01
   1.5896348e-01  -4.9803952e-01
   1.5905553e-01  -5.1675512e-01
   1.5914757e-01  -5.3524100e-01
   1.5923962e-01  -5.5348740e-01
   1.5933167e-01  -5.7148465e-01
   1.5942371e-01  -5.8922321e-01
   1.5951576e-01  -6.0669367e-01
   1.5960780e-01  -6.2388676e-01
   1.5969985e-01  -6.4079334e-01
   1.5979190e-01  -6.5740440e-01
   1.5988394e-01  -6.7371111e-01
   1.5997599e-01  -6.8970478e-01
   1.6006803e-01  -7.0537689e-01
   1.6016008e-01  -7.2071908e-01
   1.6025213e-01  -7.3572316e-01
   1.6034417e-01  -7.5038113e-01
   1.6043622e-01  -7.6468517e-01
   1.6052826e-01  -7.7862764e-01
   1.6062031e-01  -7.9220111e-01
   1.6071236e-01  -8.0539834e-01
   1.6080440e-01  -8.1821229e-01
   1.6089645e-01  -8.3063612e-01
   1.6098849e-01  -8.4266323e-01
   1.6108054e-01  -8.5428721e-01
   1.6117259e-01  -8.6550188e-01
   1.6126463e-01  -8.7630128e-01
   1.6135668e-01  -8.8667969e-01
   1.6144872e-01  -8.9663161e-01
   1.6154077e-01  -9.0615179e-01
   1.6163282e-01  -9.1523519e-01
   1.6172486e-01  -9.2387705e-01
   1.6181691e-01  -9.3207282e-01
   1.6190895e-01  -9.3981823e-01
   1.6200100e-01  -9.4710923e-01
   1.6209305e-01  -9.5394205e-01
   1.6218509e-01  -9.6031316e-01
   1.6227714e-01  -9.6621929e-01
   1.6236918e-01  -9.7165743e-01
   1.6246123e-01  -9.7662484e-01
   1.6255328e-01  -9.8111903e-01
   1.6264532e-01  -9.8513779e-01
   1.6273737e-01  -9.8867916e-01
   1.6282941e-01  -9.9174146e-01
   1.6292146e-01  -9.9432327e-01
   1.6301351e-01  -9.9642344e-01
   1.6310555e-01  -9.9804111e-01
   1.6319760e-01  -9.9917565e-01
   1.6328964e-01  -9.9982674e-01
   1.6338169e-01  -9.9999431e-01
   1.6347374e-01  -9.9967857e-01
   1.6356578e-01  -9.9887998e-01
   1.6365783e-01  -9.9759930e-01
   1.6374987e-01  -9.9583754e-01
   1.6384192e-01  -9.9359598e-01
   1.6393397e-01  -9.9087617e-01
   1.6402601e-01  -9.8767992e-01
   1.6411806e-01  -9.8400932e-01
   1.6421011e-01  -9.7986672e-01
   1.6430215e-01  -9.7525470e-01
   1.6439420e-01  -9.7017615e-01
   1.6448624e-01  -9.6463419e-01
   1.6457829e-01  -9.5863218e-01
   1.6467034e-01  -9.5217377e-01
   1.6476238e-01  -9.4526284e-01
   1.6485443e-01  -9.3790351e-01
   1.6494647e-01  -9.3010017e-01
   1.6503852e-01  -9.2185742e-01
   1.6513057e-01  -9.1318013e-01
   1.6522261e-01  -9.0407339e-01
   1.6531466e-01  -8.9454251e-01
   1.6540670e-01  -8.8459306e-01
   1.6549875e-01  -8.7423081e-01
   1.6559080e-01  -8.6346176e-01
   1.6568284e-01  -8.5229211e-01
   1.6577489e-01  -8.4072830e-01
   1.6586693e-01  -8.2877696e-01
   1.6595898e-01  -8.1644494e-01
   1.6605103e-01  -8.0373925e-01
   1.6614307e-01  -7.9066715e-01
   1.6623512e-01  -7.7723605e-01
   1.6632716e-01  -7.6345355e-01
   1.6641921e-01  -7.4932744e-01
   1.6651126e-01  -7.3486568e-01
   1.6660330e-01  -7.2007639e-01
   1.6669535e-01  -7.0496788e-01
   1.6678739e-01  -6.8954858e-01
   1.6687944e-01  -6.7382710e-01
   1.6697149e-01  -6.5781219e-01
   1.6706353e-01  -6.4151274e-01
   1.6715558e-01  -6.2493776e-01
   1.6724762e-01  -6.0809643e-01
   1.6733967e-01  -5.9099801e-01
   1.6743172e-01  -5.7365189e-01
   1.6752376e-01  -5.5606759e-01
   1.6761581e-01  -5.3825470e-01
   1.6770785e-01  -5.2022295e-01
   1.6779990e-01  -5.0198212e-01
   1.6789195e-01  -4.8354210e-01
   1.6798399e-01  -4.6491287e-01
   1.6807604e-01  -4.4610444e-01
   1.6816808e-01  -4.2712694e-01
   1.6826013e-01  -4.0799051e-01
   1.6835218e-01  -3.8870539e-01
   1.6844422e-01  -3.6928182e-01
   1.6853627e-01  -3.4973011e-01
   1.6862831e-01  -3.3006061e-01
   1.6872036e-01  -3.1028366e-01
   1.6881241e-01  -2.9040966e-01
   1.6890445e-01  -2.7044900e-01
   1.6899650e-01  -2.5041208e-01
   1.6908854e-01  -2.3030931e-01
   1.6918059e-01  -2.1015108e-01
   1.6927264e-01  -1.8994778e-01
   1.6936468e-01  -1.6970977e-01
   1.6945673e-01  -1.4944739e-01
   1.6954877e-01  -1.2917095e-01
   1.6964082e-01  -1.0889070e-01
   1.6973287e-01  -8.8616882e-02
   1.6982491e-01  -6.8359654e-02
   1.6991696e-01  -4.8129131e-02
   1.7000900e-01  -2.7935358e-02
   1.7010105e-01  -7.7883136e-03
   1.7019310e-01   1.2302104e-02
   1.7028514e-01   3.2326077e-02
   1.7037719e-01   5.2273877e-02
   1.7046923e-01   7.2135872e-02
   1.7056128e-01   9.1902528e-02
   1.7065333e-01   1.1156442e-01
   1.7074537e-01   1.3111223e-01
   1.7083742e-01   1.5053677e-01
   1.7092946e-01   1.6982895e-01
   1.7102151e-01   1.8897984e-01
   1.7111356e-01   2.0798063e-01
   1.7120560e-01   2.2682263e-01
   1.7129765e-01   2.4549733e-01
   1.7138969e-01   2.6399634e-01
   1.7148174e-01   2.8231144e-01
   1.7157379e-01   3.0043457e-01
   1.7166583e-01   3.1835781e-01
   1.7175788e-01   3.3607344e-01
   1.7184992e-01   3.5357389e-01
   1.7194197e-01   3.7085177e-01
   1.7203402e-01   3.8789988e-01
   1.7212606e-01   4.0471119e-01
   1.7221811e-01   4.2127888e-01
   1.7231016e-01   4.3759630e-01
   1.7240220e-01   4.5365700e-01
   1.7249425e-01   4.6945474e-01
   1.7258629e-01   4.8498347e-01
   1.7267834e-01   5.0023736e-01
   1.7277039e-01   5.1521077e-01
   1.7286243e-01   5.2989828e-01
   1.7295448e-01   5.4429469e-01
   1.7304652e-01   5.5839500e-01
   1.7313857e-01   5.7219445e-01
   1.7323062e-01   5.8568849e-01
   1.7332266e-01   5.9887278e-01
   1.7341471e-01   6.1174323e-01
   1.7350675e-01   6.2429596e-01
   1.7359880e-01   6.3652732e-01
   1.7369085e-01   6.4843389e-01
   1.7378289e-01   6.6001248e-01
   1.7387494e-01   6.7126014e-01
   1.7396698e-01   6.8217415e-01
   1.7405903e-01   6.9275201e-01
   1.7415108e-01   7.0299147e-01
   1.7424312e-01   7.1289050e-01
   1.7433517e-01   7.2244732e-01
   1.7442721e-01   7.3166038e-01
   1.7451926e-01   7.4052835e-01
   1.7461131e-01   7.4905015e-01
   1.7470335e-01   7.5722494e-01
   1.7479540e-01   7.6505210e-01
   1.7488744e-01   7.7253124e-01
   1.7497949e-01   7.7966221e-01
   1.7507154e-01   7.8644509e-01
   1.7516358e-01   7.9288020e-01
   1.7525563e-01   7.9896806e-01
   1.7534767e-01   8.0470943e-01
   1.7543972e-01   8.1010532e-01
   1.7553177e-01   8.1515693e-01
   1.7562381e-01   8.1986569e-01
   1.7571586e-01   8.2423326e-01
   1.7580790e-01   8.2826150e-01
   1.7589995e-01   8.3195251e-01
   1.7599200e-01   8.3530857e-01
   1.7608404e-01   8.3833219e-01
   1.7617609e-01   8.4102608e-01
   1.7626813e-01   8.4339317e-01
   1.7636018e-01   8.4543656e-01
   1.7645223e-01   8.4715957e-01
   1.7654427e-01   8.4856570e-01
   1.7663632e-01   8.4965866e-01
   1.7672836e-01   8.5044233e-01
   1.7682041e-01   8.5092078e-01
   1.7691246e-01   8.5109825e-01
   1.7700450e-01   8.5097916e-01
   1.7709655e-01   8.5056813e-01
   1.7718859e-01   8.4986989e-01
   1.7728064e-01   8.4888939e-01
   1.7737269e-01   8.4763169e-01
   1.7746473e-01   8.4610205e-01
   1.7755678e-01   8.4430585e-01
   1.7764882e-01   8.4224862e-01
   1.7774087e-01   8.3993603e-01
   1.7783292e-01   8.3737389e-01
   1.7792496e-01   8.3456815e-01
   1.7801701e-01   8.3152487e-01
   1.7810905e-01   8.2825023e-01
   1.7820110e-01   8.2475054e-01
   1.7829315e-01   8.2103220e-01
   1.7838519e-01   8.1710174e-01
   1.7847724e-01   8.1296578e-01
   1.7856928e-01   8.0863102e-01
   1.7866133e-01   8.0410427e-01
   1.7875338e-01   7.9939242e-01
   1.7884542e-01   7.9450242e-01
   1.7893747e-01   7.8944133e-01
   1.7902951e-01   7.8421623e-01
   1.7912156e-01   7.7883431e-01
   1.7921361e-01   7.7330278e-01
   1.7930565e-01   7.6762892e-01
   1.7939770e-01   7.6182005e-01
   1.7948974e-01   7.5588353e-01
   1.7958179e-01   7.4982675e-01
   1.7967384e-01   7.4365714e-01
   1.7976588e-01   7.3738214e-01
   1.7985793e-01   7.3100922e-01
   1.7994997e-01   7.2454584e-01
   1.8004202e-01   7.1799949e-01
   1.8013407e-01   7.1137766e-01
   1.8022611e-01   7.0468781e-01
   1.8031816e-01   6.9793741e-01
   1.8041021e-01   6.9113391e-01
   1.8050225e-01   6.8428475e-01
   1.8059430e-01   6.7739731e-01
   1.8068634e-01   6.7047898e-01
   1.8077839e-01   6.6353707e-01
   1.8087044e-01   6.5657889e-01
   1.8096248e-01   6.4961166e-01
   1.8105453e-01   6.4264258e-01
   1.8114657e-01   6.3567878e-01
   1.8123862e-01   6.2872732e-01
   1.8133067e-01   6.2179519e-01
   1.8142271e-01   6.1488932e-01
   1.8151476e-01   6.0801656e-01
   1.8160680e-01   6.0118366e-01
   1.8169885e-01   5.9439731e-01
   1.8179090e-01   5.8766407e-01
   1.8188294e-01   5.8099044e-01
   1.8197499e-01   5.7438281e-01
   1.8206703e-01   5.6784744e-01
   1.8215908e-01   5.6139050e-01
   1.8225113e-01   5.5501805e-01
   1.8234317e-01   5.4873603e-01
   1.8243522e-01   5.4255025e-01
   1.8252726e-01   5.3646639e-01
   1.8261931e-01   5.3049002e-01
   1.8271136e-01   5.2462656e-01
   1.8280340e-01   5.1888129e-01
   1.8289545e-01   5.1325936e-01
   1.8298749e-01   5.0776578e-01
   1.8307954e-01   5.0240541e-01
   1.8317159e-01   4.9718295e-01
   1.8326363e-01   4.9210295e-01
   1.8335568e-01   4.8716982e-01
   1.8344772e-01   4.8238780e-01
   1.8353977e-01   4.7776096e-01
   1.8363182e-01   4.7329323e-01
   1.8372386e-01   4.6898836e-01
   1.8381591e-01   4.6484992e-01
   1.8390795e-01   4.6088134e-01
   1.8400000e-01   4.5708586e-01


==> data_sinesandspikes_dualpoly_spectrum.dat <==
   0.0000000e+00   3.9400329e-03
   1.0000000e+00  -5.1012537e-02
   2.0000000e+00  -5.4152770e-02
   3.0000000e+00  -1.0405339e-01
   4.0000000e+00  -8.9787145e-02
   5.0000000e+00   1.5148002e-02
   6.0000000e+00   4.4868228e-03
   7.0000000e+00   6.0033592e-02
   8.0000000e+00   7.9109042e-02
   9.0000000e+00   1.0297528e-01
   1.0000000e+01   4.1209066e-02
   1.1000000e+01   2.9003566e-02
   1.2000000e+01   1.5000000e-01
   1.3000000e+01  -8.8558501e-03
   1.4000000e+01  -5.8311110e-02
   1.5000000e+01  -2.3507176e-02
   1.6000000e+01   5.1967575e-02
   1.7000000e+01   1.2461886e-02
   1.8000000e+01  -1.5000000e-01
   1.9000000e+01  -2.8638750e-02
   2.0000000e+01   8.0133597e-02
   2.1000000e+01   1.5000000e-01
   2.2000000e+01   2.4344053e-02
   2.3000000e+01  -4.9506593e-02
   2.4000000e+01  -2.7464944e-02
   2.5000000e+01  -9.0644219e-02
   2.6000000e+01  -6.1820091e-02
   2.7000000e+01  -2.5753459e-02
   2.8000000e+01  -1.0088005e-02
   2.9000000e+01  -5.8860814e-03
   3.0000000e+01  -1.8229908e-02
   3.1000000e+01   1.2999135e-02
   3.2000000e+01  -5.1449625e-02
   3.3000000e+01  -4.5491301e-02
   3.4000000e+01   2.1771666e-02
   3.5000000e+01   1.1053329e-02
   3.6000000e+01  -1.5000000e-01
   3.7000000e+01   1.2443799e-01
   3.8000000e+01  -1.5000000e-01
   3.9000000e+01   4.2780388e-02
   4.0000000e+01   2.7321858e-02
   4.1000000e+01  -6.1554072e-02
   4.2000000e+01  -7.6303853e-02
   4.3000000e+01  -2.6869586e-02
   4.4000000e+01  -4.2037886e-02
   4.5000000e+01   1.0104113e-02
   4.6000000e+01   4.1812345e-02
   4.7000000e+01   2.3080360e-02
   4.8000000e+01  -2.2153360e-02
   4.9000000e+01  -5.6265071e-02
   5.0000000e+01  -2.0969278e-02


==> data_sinesandspikes_sign.dat <==
   4.4667790e-02  -1.0000000e+00
   7.2667790e-02  -1.0000000e+00
   1.0333865e-01   1.0000000e+00
   1.3301349e-01   1.0000000e+00
   1.6336757e-01  -1.0000000e+00


==> data_sinesspikes.dat <==
   0.0000000e+00  -1.2000000e+00
   1.0000000e+00  -9.4734334e-01
   2.0000000e+00  -6.1625188e-01
   3.0000000e+00  -9.6612676e-01
   4.0000000e+00  -2.0792993e+00
   5.0000000e+00  -2.9674053e+00
   6.0000000e+00  -2.3235098e+00
   7.0000000e+00   2.0366349e-01
   8.0000000e+00   3.4341021e+00
   9.0000000e+00   5.4226394e+00
   1.0000000e+01   4.9729579e+00
   1.1000000e+01   2.5793415e+00
   1.2000000e+01   3.5643033e+00
   1.3000000e+01  -1.3431147e+00
   1.4000000e+01  -1.1399262e+00
   1.5000000e+01  -3.8895969e-01
   1.6000000e+01  -9.0254015e-02
   1.7000000e+01  -3.1161471e-01
   1.8000000e+01  -7.4159774e+00
   1.9000000e+01   4.2136880e-01
   2.0000000e+01   1.4009170e+00
   2.1000000e+01   8.4024857e+00
   2.2000000e+01  -3.1207030e-01
   2.3000000e+01  -3.0842153e+00
   2.4000000e+01  -5.1369923e+00
   2.5000000e+01  -4.9588744e+00
   2.6000000e+01  -2.5550118e+00
   2.7000000e+01   5.4341698e-01
   2.8000000e+01   2.5225205e+00
   2.9000000e+01   2.6704888e+00
   3.0000000e+01   1.7114099e+00
   3.1000000e+01   9.0530500e-01
   3.2000000e+01   8.5723969e-01
   3.3000000e+01   1.1606932e+00
   3.4000000e+01   1.1068062e+00
   3.5000000e+01   6.2420110e-01
   3.6000000e+01  -3.5233616e-01
   3.7000000e+01   1.1590292e+00
   3.8000000e+01  -4.6597046e+00
   3.9000000e+01   3.1879310e+00
   4.0000000e+01   1.9732397e+00
   4.1000000e+01  -1.0210223e+00
   4.2000000e+01  -4.2114070e+00
   4.3000000e+01  -5.6779549e+00
   4.4000000e+01  -4.6590066e+00
   4.5000000e+01  -2.0957811e+00
   4.6000000e+01   2.3022366e-01
   4.7000000e+01   1.1583135e+00
   4.8000000e+01   9.0014369e-01
   4.9000000e+01   4.9368512e-01
   5.0000000e+01   6.0654159e-01


==> data_sinesspikes_spectrum.dat <==
   0.0000000e+00  -1.5249884e-01
   9.2046023e-05  -1.5243964e-01
   1.8409205e-04  -1.5226206e-01
   2.7613807e-04  -1.5196623e-01
   3.6818409e-04  -1.5155231e-01
   4.6023012e-04  -1.5102057e-01
   5.5227614e-04  -1.5037134e-01
   6.4432216e-04  -1.4960501e-01
   7.3636818e-04  -1.4872206e-01
   8.2841421e-04  -1.4772303e-01
   9.2046023e-04  -1.4660854e-01
   1.0125063e-03  -1.4537927e-01
   1.1045523e-03  -1.4403599e-01
   1.1965983e-03  -1.4257952e-01
   1.2886443e-03  -1.4101077e-01
   1.3806903e-03  -1.3933069e-01
   1.4727364e-03  -1.3754034e-01
   1.5647824e-03  -1.3564080e-01
   1.6568284e-03  -1.3363326e-01
   1.7488744e-03  -1.3151896e-01
   1.8409205e-03  -1.2929920e-01
   1.9329665e-03  -1.2697536e-01
   2.0250125e-03  -1.2454886e-01
   2.1170585e-03  -1.2202121e-01
   2.2091046e-03  -1.1939397e-01
   2.3011506e-03  -1.1666876e-01
   2.3931966e-03  -1.1384728e-01
   2.4852426e-03  -1.1093126e-01
   2.5772886e-03  -1.0792251e-01
   2.6693347e-03  -1.0482290e-01
   2.7613807e-03  -1.0163433e-01
   2.8534267e-03  -9.8358790e-02
   2.9454727e-03  -9.4998302e-02
   3.0375188e-03  -9.1554949e-02
   3.1295648e-03  -8.8030866e-02
   3.2216108e-03  -8.4428236e-02
   3.3136568e-03  -8.0749295e-02
   3.4057029e-03  -7.6996324e-02
   3.4977489e-03  -7.3171653e-02
   3.5897949e-03  -6.9277655e-02
   3.6818409e-03  -6.5316749e-02
   3.7738869e-03  -6.1291395e-02
   3.8659330e-03  -5.7204096e-02
   3.9579790e-03  -5.3057392e-02
   4.0500250e-03  -4.8853864e-02
   4.1420710e-03  -4.4596127e-02
   4.2341171e-03  -4.0286832e-02
   4.3261631e-03  -3.5928663e-02
   4.4182091e-03  -3.1524336e-02
   4.5102551e-03  -2.7076598e-02
   4.6023012e-03  -2.2588222e-02
   4.6943472e-03  -1.8062011e-02
   4.7863932e-03  -1.3500790e-02
   4.8784392e-03  -8.9074106e-03
   4.9704852e-03  -4.2847438e-03
   5.0625313e-03   3.6431833e-04
   5.1545773e-03   5.0368657e-03
   5.2466233e-03   9.7299716e-03
   5.3386693e-03   1.4440694e-02
   5.4307154e-03   1.9166080e-02
   5.5227614e-03   2.3903162e-02
   5.6148074e-03   2.8648965e-02
   5.7068534e-03   3.3400507e-02
   5.7988994e-03   3.8154799e-02
   5.8909455e-03   4.2908848e-02
   5.9829915e-03   4.7659658e-02
   6.0750375e-03   5.2404235e-02
   6.1670835e-03   5.7139583e-02
   6.2591296e-03   6.1862713e-02
   6.3511756e-03   6.6570638e-02
   6.4432216e-03   7.1260378e-02
   6.5352676e-03   7.5928964e-02
   6.6273137e-03   8.0573434e-02
   6.7193597e-03   8.5190842e-02
   6.8114057e-03   8.9778253e-02
   6.9034517e-03   9.4332749e-02
   6.9954977e-03   9.8851429e-02
   7.0875438e-03   1.0333141e-01
   7.1795898e-03   1.0776984e-01
   7.2716358e-03   1.1216387e-01
   7.3636818e-03   1.1651070e-01
   7.4557279e-03   1.2080753e-01
   7.5477739e-03   1.2505162e-01
   7.6398199e-03   1.2924022e-01
   7.7318659e-03   1.3337065e-01
   7.8239120e-03   1.3744024e-01
   7.9159580e-03   1.4144636e-01
   8.0080040e-03   1.4538642e-01
   8.1000500e-03   1.4925787e-01
   8.1920960e-03   1.5305818e-01
   8.2841421e-03   1.5678490e-01
   8.3761881e-03   1.6043557e-01
   8.4682341e-03   1.6400783e-01
   8.5602801e-03   1.6749932e-01
   8.6523262e-03   1.7090775e-01
   8.7443722e-03   1.7423088e-01
   8.8364182e-03   1.7746652e-01
   8.9284642e-03   1.8061252e-01
   9.0205103e-03   1.8366678e-01
   9.1125563e-03   1.8662728e-01
   9.2046023e-03   1.8949203e-01
   9.2966483e-03   1.9225910e-01
   9.3886943e-03   1.9492664e-01
   9.4807404e-03   1.9749282e-01
   9.5727864e-03   1.9995592e-01
   9.6648324e-03   2.0231424e-01
   9.7568784e-03   2.0456615e-01
   9.8489245e-03   2.0671010e-01
   9.9409705e-03   2.0874460e-01
   1.0033017e-02   2.1066821e-01
   1.0125063e-02   2.1247958e-01
   1.0217109e-02   2.1417741e-01
   1.0309155e-02   2.1576047e-01
   1.0401201e-02   2.1722760e-01
   1.0493247e-02   2.1857772e-01
   1.0585293e-02   2.1980982e-01
   1.0677339e-02   2.2092294e-01
   1.0769385e-02   2.2191622e-01
   1.0861431e-02   2.2278886e-01
   1.0953477e-02   2.2354012e-01
   1.1045523e-02   2.2416936e-01
   1.1137569e-02   2.2467600e-01
   1.1229615e-02   2.2505954e-01
   1.1321661e-02   2.2531954e-01
   1.1413707e-02   2.2545566e-01
   1.1505753e-02   2.2546762e-01
   1.1597799e-02   2.2535522e-01
   1.1689845e-02   2.2511834e-01
   1.1781891e-02   2.2475692e-01
   1.1873937e-02   2.2427101e-01
   1.1965983e-02   2.2366070e-01
   1.2058029e-02   2.2292618e-01
   1.2150075e-02   2.2206772e-01
   1.2242121e-02   2.2108564e-01
   1.2334167e-02   2.1998036e-01
   1.2426213e-02   2.1875238e-01
   1.2518259e-02   2.1740225e-01
   1.2610305e-02   2.1593064e-01
   1.2702351e-02   2.1433824e-01
   1.2794397e-02   2.1262587e-01
   1.2886443e-02   2.1079438e-01
   1.2978489e-02   2.0884473e-01
   1.3070535e-02   2.0677793e-01
   1.3162581e-02   2.0459508e-01
   1.3254627e-02   2.0229734e-01
   1.3346673e-02   1.9988595e-01
   1.3438719e-02   1.9736223e-01
   1.3530765e-02   1.9472755e-01
   1.3622811e-02   1.9198337e-01
   1.3714857e-02   1.8913121e-01
   1.3806903e-02   1.8617265e-01
   1.3898949e-02   1.8310937e-01
   1.3990995e-02   1.7994309e-01
   1.4083042e-02   1.7667560e-01
   1.4175088e-02   1.7330875e-01
   1.4267134e-02   1.6984448e-01
   1.4359180e-02   1.6628476e-01
   1.4451226e-02   1.6263164e-01
   1.4543272e-02   1.5888723e-01
   1.4635318e-02   1.5505369e-01
   1.4727364e-02   1.5113326e-01
   1.4819410e-02   1.4712821e-01
   1.4911456e-02   1.4304087e-01
   1.5003502e-02   1.3887366e-01
   1.5095548e-02   1.3462900e-01
   1.5187594e-02   1.3030939e-01
   1.5279640e-02   1.2591739e-01
   1.5371686e-02   1.2145558e-01
   1.5463732e-02   1.1692660e-01
   1.5555778e-02   1.1233316e-01
   1.5647824e-02   1.0767796e-01
   1.5739870e-02   1.0296380e-01
   1.5831916e-02   9.8193479e-02
   1.5923962e-02   9.3369852e-02
   1.6016008e-02   8.8495809e-02
   1.6108054e-02   8.3574275e-02
   1.6200100e-02   7.8608207e-02
   1.6292146e-02   7.3600597e-02
   1.6384192e-02   6.8554464e-02
   1.6476238e-02   6.3472856e-02
   1.6568284e-02   5.8358847e-02
   1.6660330e-02   5.3215537e-02
   1.6752376e-02   4.8046046e-02
   1.6844422e-02   4.2853516e-02
   1.6936468e-02   3.7641107e-02
   1.7028514e-02   3.2411997e-02
   1.7120560e-02   2.7169377e-02
   1.7212606e-02   2.1916450e-02
   1.7304652e-02   1.6656432e-02
   1.7396698e-02   1.1392547e-02
   1.7488744e-02   6.1280242e-03
   1.7580790e-02   8.6609856e-04
   1.7672836e-02  -4.3899925e-03
   1.7764882e-02  -9.6370113e-03
   1.7856928e-02  -1.4871721e-02
   1.7948974e-02  -2.0090890e-02
   1.8041021e-02  -2.5291291e-02
   1.8133067e-02  -3.0469704e-02
   1.8225113e-02  -3.5622920e-02
   1.8317159e-02  -4.0747742e-02
   1.8409205e-02  -4.5840985e-02
   1.8501251e-02  -5.0899482e-02
   1.8593297e-02  -5.5920084e-02
   1.8685343e-02  -6.0899660e-02
   1.8777389e-02  -6.5835104e-02
   1.8869435e-02  -7.0723331e-02
   1.8961481e-02  -7.5561286e-02
   1.9053527e-02  -8.0345939e-02
   1.9145573e-02  -8.5074291e-02
   1.9237619e-02  -8.9743376e-02
   1.9329665e-02  -9.4350262e-02
   1.9421711e-02  -9.8892053e-02
   1.9513757e-02  -1.0336589e-01
   1.9605803e-02  -1.0776896e-01
   1.9697849e-02  -1.1209848e-01
   1.9789895e-02  -1.1635172e-01
   1.9881941e-02  -1.2052599e-01
   1.9973987e-02  -1.2461866e-01
   2.0066033e-02  -1.2862713e-01
   2.0158079e-02  -1.3254887e-01
   2.0250125e-02  -1.3638140e-01
   2.0342171e-02  -1.4012227e-01
   2.0434217e-02  -1.4376912e-01
   2.0526263e-02  -1.4731963e-01
   2.0618309e-02  -1.5077155e-01
   2.0710355e-02  -1.5412267e-01
   2.0802401e-02  -1.5737087e-01
   2.0894447e-02  -1.6051407e-01
   2.0986493e-02  -1.6355029e-01
   2.1078539e-02  -1.6647757e-01
   2.1170585e-02  -1.6929406e-01
   2.1262631e-02  -1.7199796e-01
   2.1354677e-02  -1.7458755e-01
   2.1446723e-02  -1.7706118e-01
   2.1538769e-02  -1.7941727e-01
   2.1630815e-02  -1.8165432e-01
   2.1722861e-02  -1.8377091e-01
   2.1814907e-02  -1.8576569e-01
   2.1906953e-02  -1.8763740e-01
   2.1998999e-02  -1.8938485e-01
   2.2091046e-02  -1.9100693e-01
   2.2183092e-02  -1.9250262e-01
   2.2275138e-02  -1.9387098e-01
   2.2367184e-02  -1.9511116e-01
   2.2459230e-02  -1.9622238e-01
   2.2551276e-02  -1.9720396e-01
   2.2643322e-02  -1.9805530e-01
   2.2735368e-02  -1.9877588e-01
   2.2827414e-02  -1.9936528e-01
   2.2919460e-02  -1.9982316e-01
   2.3011506e-02  -2.0014928e-01
   2.3103552e-02  -2.0034348e-01
   2.3195598e-02  -2.0040568e-01
   2.3287644e-02  -2.0033591e-01
   2.3379690e-02  -2.0013428e-01
   2.3471736e-02  -1.9980099e-01
   2.3563782e-02  -1.9933633e-01
   2.3655828e-02  -1.9874068e-01
   2.3747874e-02  -1.9801452e-01
   2.3839920e-02  -1.9715841e-01
   2.3931966e-02  -1.9617301e-01
   2.4024012e-02  -1.9505907e-01
   2.4116058e-02  -1.9381741e-01
   2.4208104e-02  -1.9244897e-01
   2.4300150e-02  -1.9095477e-01
   2.4392196e-02  -1.8933591e-01
   2.4484242e-02  -1.8759359e-01
   2.4576288e-02  -1.8572910e-01
   2.4668334e-02  -1.8374381e-01
   2.4760380e-02  -1.8163918e-01
   2.4852426e-02  -1.7941677e-01
   2.4944472e-02  -1.7707821e-01
   2.5036518e-02  -1.7462523e-01
   2.5128564e-02  -1.7205964e-01
   2.5220610e-02  -1.6938332e-01
   2.5312656e-02  -1.6659825e-01
   2.5404702e-02  -1.6370651e-01
   2.5496748e-02  -1.6071022e-01
   2.5588794e-02  -1.5761161e-01
   2.5680840e-02  -1.5441298e-01
   2.5772886e-02  -1.5111671e-01
   2.5864932e-02  -1.4772526e-01
   2.5956978e-02  -1.4424117e-01
   2.6049025e-02  -1.4066704e-01
   2.6141071e-02  -1.3700555e-01
   2.6233117e-02  -1.3325946e-01
   2.6325163e-02  -1.2943159e-01
   2.6417209e-02  -1.2552484e-01
   2.6509255e-02  -1.2154217e-01
   2.6601301e-02  -1.1748660e-01
   2.6693347e-02  -1.1336122e-01
   2.6785393e-02  -1.0916920e-01
   2.6877439e-02  -1.0491373e-01
   2.6969485e-02  -1.0059811e-01
   2.7061531e-02  -9.6225645e-02
   2.7153577e-02  -9.1799736e-02
   2.7245623e-02  -8.7323818e-02
   2.7337669e-02  -8.2801382e-02
   2.7429715e-02  -7.8235969e-02
   2.7521761e-02  -7.3631166e-02
   2.7613807e-02  -6.8990605e-02
   2.7705853e-02  -6.4317964e-02
   2.7797899e-02  -5.9616959e-02
   2.7889945e-02  -5.4891347e-02
   2.7981991e-02  -5.0144921e-02
   2.8074037e-02  -4.5381509e-02
   2.8166083e-02  -4.0604971e-02
   2.8258129e-02  -3.5819197e-02
   2.8350175e-02  -3.1028105e-02
   2.8442221e-02  -2.6235638e-02
   2.8534267e-02  -2.1445761e-02
   2.8626313e-02  -1.6662462e-02
   2.8718359e-02  -1.1889746e-02
   2.8810405e-02  -7.1316323e-03
   2.8902451e-02  -2.3921563e-03
   2.8994497e-02   2.3246377e-03
   2.9086543e-02   7.0146965e-03
   2.9178589e-02   1.1673961e-02
   2.9270635e-02   1.6298369e-02
   2.9362681e-02   2.0883857e-02
   2.9454727e-02   2.5426363e-02
   2.9546773e-02   2.9921830e-02
   2.9638819e-02   3.4366209e-02
   2.9730865e-02   3.8755456e-02
   2.9822911e-02   4.3085543e-02
   2.9914957e-02   4.7352456e-02
   3.0007004e-02   5.1552196e-02
   3.0099050e-02   5.5680785e-02
   3.0191096e-02   5.9734268e-02
   3.0283142e-02   6.3708711e-02
   3.0375188e-02   6.7600212e-02
   3.0467234e-02   7.1404896e-02
   3.0559280e-02   7.5118920e-02
   3.0651326e-02   7.8738478e-02
   3.0743372e-02   8.2259799e-02
   3.0835418e-02   8.5679153e-02
   3.0927464e-02   8.8992853e-02
   3.1019510e-02   9.2197255e-02
   3.1111556e-02   9.5288764e-02
   3.1203602e-02   9.8263833e-02
   3.1295648e-02   1.0111897e-01
   3.1387694e-02   1.0385073e-01
   3.1479740e-02   1.0645574e-01
   3.1571786e-02   1.0893066e-01
   3.1663832e-02   1.1127225e-01
   3.1755878e-02   1.1347729e-01
   3.1847924e-02   1.1554266e-01
   3.1939970e-02   1.1746530e-01
   3.2032016e-02   1.1924220e-01
   3.2124062e-02   1.2087045e-01
   3.2216108e-02   1.2234720e-01
   3.2308154e-02   1.2366968e-01
   3.2400200e-02   1.2483520e-01
   3.2492246e-02   1.2584115e-01
   3.2584292e-02   1.2668500e-01
   3.2676338e-02   1.2736431e-01
   3.2768384e-02   1.2787672e-01
   3.2860430e-02   1.2821996e-01
   3.2952476e-02   1.2839185e-01
   3.3044522e-02   1.2839031e-01
   3.3136568e-02   1.2821335e-01
   3.3228614e-02   1.2785906e-01
   3.3320660e-02   1.2732565e-01
   3.3412706e-02   1.2661140e-01
   3.3504752e-02   1.2571473e-01
   3.3596798e-02   1.2463412e-01
   3.3688844e-02   1.2336817e-01
   3.3780890e-02   1.2191559e-01
   3.3872936e-02   1.2027519e-01
   3.3964982e-02   1.1844588e-01
   3.4057029e-02   1.1642668e-01
   3.4149075e-02   1.1421673e-01
   3.4241121e-02   1.1181526e-01
   3.4333167e-02   1.0922162e-01
   3.4425213e-02   1.0643528e-01
   3.4517259e-02   1.0345580e-01
   3.4609305e-02   1.0028287e-01
   3.4701351e-02   9.6916292e-02
   3.4793397e-02   9.3355978e-02
   3.4885443e-02   8.9601954e-02
   3.4977489e-02   8.5654363e-02
   3.5069535e-02   8.1513462e-02
   3.5161581e-02   7.7179623e-02
   3.5253627e-02   7.2653338e-02
   3.5345673e-02   6.7935210e-02
   3.5437719e-02   6.3025962e-02
   3.5529765e-02   5.7926432e-02
   3.5621811e-02   5.2637574e-02
   3.5713857e-02   4.7160460e-02
   3.5805903e-02   4.1496276e-02
   3.5897949e-02   3.5646325e-02
   3.5989995e-02   2.9612027e-02
   3.6082041e-02   2.3394915e-02
   3.6174087e-02   1.6996638e-02
   3.6266133e-02   1.0418959e-02
   3.6358179e-02   3.6637550e-03
   3.6450225e-02  -3.2669835e-03
   3.6542271e-02  -1.0371154e-02
   3.6634317e-02  -1.7646542e-02
   3.6726363e-02  -2.5090823e-02
   3.6818409e-02  -3.2701561e-02
   3.6910455e-02  -4.0476213e-02
   3.7002501e-02  -4.8412127e-02
   3.7094547e-02  -5.6506544e-02
   3.7186593e-02  -6.4756601e-02
   3.7278639e-02  -7.3159328e-02
   3.7370685e-02  -8.1711656e-02
   3.7462731e-02  -9.0410410e-02
   3.7554777e-02  -9.9252319e-02
   3.7646823e-02  -1.0823401e-01
   3.7738869e-02  -1.1735202e-01
   3.7830915e-02  -1.2660277e-01
   3.7922961e-02  -1.3598262e-01
   3.8015008e-02  -1.4548782e-01
   3.8107054e-02  -1.5511452e-01
   3.8199100e-02  -1.6485880e-01
   3.8291146e-02  -1.7471664e-01
   3.8383192e-02  -1.8468395e-01
   3.8475238e-02  -1.9475655e-01
   3.8567284e-02  -2.0493017e-01
   3.8659330e-02  -2.1520049e-01
   3.8751376e-02  -2.2556309e-01
   3.8843422e-02  -2.3601348e-01
   3.8935468e-02  -2.4654711e-01
   3.9027514e-02  -2.5715935e-01
   3.9119560e-02  -2.6784551e-01
   3.9211606e-02  -2.7860083e-01
   3.9303652e-02  -2.8942051e-01
   3.9395698e-02  -3.0029966e-01
   3.9487744e-02  -3.1123336e-01
   3.9579790e-02  -3.2221661e-01
   3.9671836e-02  -3.3324440e-01
   3.9763882e-02  -3.4431164e-01
   3.9855928e-02  -3.5541319e-01
   3.9947974e-02  -3.6654390e-01
   4.0040020e-02  -3.7769855e-01
   4.0132066e-02  -3.8887190e-01
   4.0224112e-02  -4.0005867e-01
   4.0316158e-02  -4.1125356e-01
   4.0408204e-02  -4.2245122e-01
   4.0500250e-02  -4.3364630e-01
   4.0592296e-02  -4.4483341e-01
   4.0684342e-02  -4.5600716e-01
   4.0776388e-02  -4.6716211e-01
   4.0868434e-02  -4.7829286e-01
   4.0960480e-02  -4.8939395e-01
   4.1052526e-02  -5.0045994e-01
   4.1144572e-02  -5.1148539e-01
   4.1236618e-02  -5.2246484e-01
   4.1328664e-02  -5.3339285e-01
   4.1420710e-02  -5.4426398e-01
   4.1512756e-02  -5.5507280e-01
   4.1604802e-02  -5.6581389e-01
   4.1696848e-02  -5.7648185e-01
   4.1788894e-02  -5.8707130e-01
   4.1880940e-02  -5.9757687e-01
   4.1972986e-02  -6.0799323e-01
   4.2065033e-02  -6.1831507e-01
   4.2157079e-02  -6.2853711e-01
   4.2249125e-02  -6.3865411e-01
   4.2341171e-02  -6.4866086e-01
   4.2433217e-02  -6.5855221e-01
   4.2525263e-02  -6.6832302e-01
   4.2617309e-02  -6.7796823e-01
   4.2709355e-02  -6.8748281e-01
   4.2801401e-02  -6.9686178e-01
   4.2893447e-02  -7.0610023e-01
   4.2985493e-02  -7.1519331e-01
   4.3077539e-02  -7.2413621e-01
   4.3169585e-02  -7.3292420e-01
   4.3261631e-02  -7.4155263e-01
   4.3353677e-02  -7.5001689e-01
   4.3445723e-02  -7.5831247e-01
   4.3537769e-02  -7.6643491e-01
   4.3629815e-02  -7.7437986e-01
   4.3721861e-02  -7.8214303e-01
   4.3813907e-02  -7.8972021e-01
   4.3905953e-02  -7.9710729e-01
   4.3997999e-02  -8.0430024e-01
   4.4090045e-02  -8.1129513e-01
   4.4182091e-02  -8.1808812e-01
   4.4274137e-02  -8.2467546e-01
   4.4366183e-02  -8.3105351e-01
   4.4458229e-02  -8.3721872e-01
   4.4550275e-02  -8.4316766e-01
   4.4642321e-02  -8.4889697e-01
   4.4734367e-02  -8.5440345e-01
   4.4826413e-02  -8.5968397e-01
   4.4918459e-02  -8.6473551e-01
   4.5010505e-02  -8.6955520e-01
   4.5102551e-02  -8.7414025e-01
   4.5194597e-02  -8.7848800e-01
   4.5286643e-02  -8.8259591e-01
   4.5378689e-02  -8.8646157e-01
   4.5470735e-02  -8.9008267e-01
   4.5562781e-02  -8.9345704e-01
   4.5654827e-02  -8.9658263e-01
   4.5746873e-02  -8.9945753e-01
   4.5838919e-02  -9.0207995e-01
   4.5930965e-02  -9.0444821e-01
   4.6023012e-02  -9.0656079e-01
   4.6115058e-02  -9.0841629e-01
   4.6207104e-02  -9.1001344e-01
   4.6299150e-02  -9.1135110e-01
   4.6391196e-02  -9.1242829e-01
   4.6483242e-02  -9.1324414e-01
   4.6575288e-02  -9.1379792e-01
   4.6667334e-02  -9.1408905e-01
   4.6759380e-02  -9.1411707e-01
   4.6851426e-02  -9.1388168e-01
   4.6943472e-02  -9.1338269e-01
   4.7035518e-02  -9.1262007e-01
   4.7127564e-02  -9.1159392e-01
   4.7219610e-02  -9.1030450e-01
   4.7311656e-02  -9.0875218e-01
   4.7403702e-02  -9.0693748e-01
   4.7495748e-02  -9.0486106e-01
   4.7587794e-02  -9.0252373e-01
   4.7679840e-02  -8.9992643e-01
   4.7771886e-02  -8.9707022e-01
   4.7863932e-02  -8.9395634e-01
   4.7955978e-02  -8.9058613e-01
   4.8048024e-02  -8.8696108e-01
   4.8140070e-02  -8.8308282e-01
   4.8232116e-02  -8.7895312e-01
   4.8324162e-02  -8.7457387e-01
   4.8416208e-02  -8.6994710e-01
   4.8508254e-02  -8.6507499e-01
   4.8600300e-02  -8.5995982e-01
   4.8692346e-02  -8.5460403e-01
   4.8784392e-02  -8.4901016e-01
   4.8876438e-02  -8.4318092e-01
   4.8968484e-02  -8.3711911e-01
   4.9060530e-02  -8.3082767e-01
   4.9152576e-02  -8.2430966e-01
   4.9244622e-02  -8.1756827e-01
   4.9336668e-02  -8.1060680e-01
   4.9428714e-02  -8.0342867e-01
   4.9520760e-02  -7.9603743e-01
   4.9612806e-02  -7.8843674e-01
   4.9704852e-02  -7.8063035e-01
   4.9796898e-02  -7.7262216e-01
   4.9888944e-02  -7.6441615e-01
   4.9980990e-02  -7.5601642e-01
   5.0073037e-02  -7.4742717e-01
   5.0165083e-02  -7.3865270e-01
   5.0257129e-02  -7.2969742e-01
   5.0349175e-02  -7.2056583e-01
   5.0441221e-02  -7.1126251e-01
   5.0533267e-02  -7.0179217e-01
   5.0625313e-02  -6.9215958e-01
   5.0717359e-02  -6.8236960e-01
   5.0809405e-02  -6.7242718e-01
   5.0901451e-02  -6.6233735e-01
   5.0993497e-02  -6.5210523e-01
   5.1085543e-02  -6.4173600e-01
   5.1177589e-02  -6.3123491e-01
   5.1269635e-02  -6.2060730e-01
   5.1361681e-02  -6.0985857e-01
   5.1453727e-02  -5.9899416e-01
   5.1545773e-02  -5.8801961e-01
   5.1637819e-02  -5.7694049e-01
   5.1729865e-02  -5.6576243e-01
   5.1821911e-02  -5.5449112e-01
   5.1913957e-02  -5.4313229e-01
   5.2006003e-02  -5.3169172e-01
   5.2098049e-02  -5.2017522e-01
   5.2190095e-02  -5.0858866e-01
   5.2282141e-02  -4.9693791e-01
   5.2374187e-02  -4.8522892e-01
   5.2466233e-02  -4.7346762e-01
   5.2558279e-02  -4.6165999e-01
   5.2650325e-02  -4.4981203e-01
   5.2742371e-02  -4.3792975e-01
   5.2834417e-02  -4.2601918e-01
   5.2926463e-02  -4.1408636e-01
   5.3018509e-02  -4.0213734e-01
   5.3110555e-02  -3.9017816e-01
   5.3202601e-02  -3.7821488e-01
   5.3294647e-02  -3.6625354e-01
   5.3386693e-02  -3.5430018e-01
   5.3478739e-02  -3.4236084e-01
   5.3570785e-02  -3.3044153e-01
   5.3662831e-02  -3.1854824e-01
   5.3754877e-02  -3.0668696e-01
   5.3846923e-02  -2.9486365e-01
   5.3938969e-02  -2.8308421e-01
   5.4031016e-02  -2.7135456e-01
   5.4123062e-02  -2.5968056e-01
   5.4215108e-02  -2.4806802e-01
   5.4307154e-02  -2.3652272e-01
   5.4399200e-02  -2.2505041e-01
   5.4491246e-02  -2.1365678e-01
   5.4583292e-02  -2.0234745e-01
   5.4675338e-02  -1.9112802e-01
   5.4767384e-02  -1.8000401e-01
   5.4859430e-02  -1.6898088e-01
   5.4951476e-02  -1.5806404e-01
   5.5043522e-02  -1.4725881e-01
   5.5135568e-02  -1.3657047e-01
   5.5227614e-02  -1.2600419e-01
   5.5319660e-02  -1.1556510e-01
   5.5411706e-02  -1.0525821e-01
   5.5503752e-02  -9.5088499e-02
   5.5595798e-02  -8.5060815e-02
   5.5687844e-02  -7.5179939e-02
   5.5779890e-02  -6.5450559e-02
   5.5871936e-02  -5.5877268e-02
   5.5963982e-02  -4.6464563e-02
   5.6056028e-02  -3.7216844e-02
   5.6148074e-02  -2.8138406e-02
   5.6240120e-02  -1.9233445e-02
   5.6332166e-02  -1.0506047e-02
   5.6424212e-02  -1.9601922e-03
   5.6516258e-02   6.4002519e-03
   5.6608304e-02   1.4571530e-02
   5.6700350e-02   2.2550000e-02
   5.6792396e-02   3.0332141e-02
   5.6884442e-02   3.7914548e-02
   5.6976488e-02   4.5293938e-02
   5.7068534e-02   5.2467151e-02
   5.7160580e-02   5.9431150e-02
   5.7252626e-02   6.6183029e-02
   5.7344672e-02   7.2720004e-02
   5.7436718e-02   7.9039425e-02
   5.7528764e-02   8.5138771e-02
   5.7620810e-02   9.1015654e-02
   5.7712856e-02   9.6667819e-02
   5.7804902e-02   1.0209315e-01
   5.7896948e-02   1.0728966e-01
   5.7988994e-02   1.1225550e-01
   5.8081041e-02   1.1698896e-01
   5.8173087e-02   1.2148848e-01
   5.8265133e-02   1.2575263e-01
   5.8357179e-02   1.2978011e-01
   5.8449225e-02   1.3356977e-01
   5.8541271e-02   1.3712062e-01
   5.8633317e-02   1.4043179e-01
   5.8725363e-02   1.4350254e-01
   5.8817409e-02   1.4633231e-01
   5.8909455e-02   1.4892066e-01
   5.9001501e-02   1.5126729e-01
   5.9093547e-02   1.5337206e-01
   5.9185593e-02   1.5523494e-01
   5.9277639e-02   1.5685609e-01
   5.9369685e-02   1.5823577e-01
   5.9461731e-02   1.5937441e-01
   5.9553777e-02   1.6027256e-01
   5.9645823e-02   1.6093093e-01
   5.9737869e-02   1.6135036e-01
   5.9829915e-02   1.6153184e-01
   5.9921961e-02   1.6147647e-01
   6.0014007e-02   1.6118553e-01
   6.0106053e-02   1.6066041e-01
   6.0198099e-02   1.5990265e-01
   6.0290145e-02   1.5891390e-01
   6.0382191e-02   1.5769598e-01
   6.0474237e-02   1.5625082e-01
   6.0566283e-02   1.5458048e-01
   6.0658329e-02   1.5268716e-01
   6.0750375e-02   1.5057318e-01
   6.0842421e-02   1.4824100e-01
   6.0934467e-02   1.4569318e-01
   6.1026513e-02   1.4293244e-01
   6.1118559e-02   1.3996158e-01
   6.1210605e-02   1.3678355e-01
   6.1302651e-02   1.3340140e-01
   6.1394697e-02   1.2981831e-01
   6.1486743e-02   1.2603756e-01
   6.1578789e-02   1.2206254e-01
   6.1670835e-02   1.1789678e-01
   6.1762881e-02   1.1354386e-01
   6.1854927e-02   1.0900752e-01
   6.1946973e-02   1.0429157e-01
   6.2039020e-02   9.9399928e-02
   6.2131066e-02   9.4336602e-02
   6.2223112e-02   8.9105703e-02
   6.2315158e-02   8.3711429e-02
   6.2407204e-02   7.8158066e-02
   6.2499250e-02   7.2449988e-02
   6.2591296e-02   6.6591648e-02
   6.2683342e-02   6.0587583e-02
   6.2775388e-02   5.4442404e-02
   6.2867434e-02   4.8160798e-02
   6.2959480e-02   4.1747521e-02
   6.3051526e-02   3.5207397e-02
   6.3143572e-02   2.8545317e-02
   6.3235618e-02   2.1766230e-02
   6.3327664e-02   1.4875147e-02
   6.3419710e-02   7.8771314e-03
   6.3511756e-02   7.7729946e-04
   6.3603802e-02  -6.4191841e-03
   6.3695848e-02  -1.3707109e-02
   6.3787894e-02  -2.1081224e-02
   6.3879940e-02  -2.8536239e-02
   6.3971986e-02  -3.6066827e-02
   6.4064032e-02  -4.3667631e-02
   6.4156078e-02  -5.1333267e-02
   6.4248124e-02  -5.9058323e-02
   6.4340170e-02  -6.6837367e-02
   6.4432216e-02  -7.4664950e-02
   6.4524262e-02  -8.2535606e-02
   6.4616308e-02  -9.0443861e-02
   6.4708354e-02  -9.8384230e-02
   6.4800400e-02  -1.0635123e-01
   6.4892446e-02  -1.1433936e-01
   6.4984492e-02  -1.2234316e-01
   6.5076538e-02  -1.3035712e-01
   6.5168584e-02  -1.3837580e-01
   6.5260630e-02  -1.4639372e-01
   6.5352676e-02  -1.5440545e-01
   6.5444722e-02  -1.6240558e-01
   6.5536768e-02  -1.7038869e-01
   6.5628814e-02  -1.7834944e-01
   6.5720860e-02  -1.8628247e-01
   6.5812906e-02  -1.9418248e-01
   6.5904952e-02  -2.0204419e-01
   6.5996998e-02  -2.0986239e-01
   6.6089045e-02  -2.1763189e-01
   6.6181091e-02  -2.2534754e-01
   6.6273137e-02  -2.3300425e-01
   6.6365183e-02  -2.4059699e-01
   6.6457229e-02  -2.4812077e-01
   6.6549275e-02  -2.5557068e-01
   6.6641321e-02  -2.6294185e-01
   6.6733367e-02  -2.7022948e-01
   6.6825413e-02  -2.7742886e-01
   6.6917459e-02  -2.8453531e-01
   6.7009505e-02  -2.9154426e-01
   6.7101551e-02  -2.9845119e-01
   6.7193597e-02  -3.0525168e-01
   6.7285643e-02  -3.1194139e-01
   6.7377689e-02  -3.1851604e-01
   6.7469735e-02  -3.2497146e-01
   6.7561781e-02  -3.3130357e-01
   6.7653827e-02  -3.3750837e-01
   6.7745873e-02  -3.4358195e-01
   6.7837919e-02  -3.4952052e-01
   6.7929965e-02  -3.5532036e-01
   6.8022011e-02  -3.6097787e-01
   6.8114057e-02  -3.6648954e-01
   6.8206103e-02  -3.7185199e-01
   6.8298149e-02  -3.7706190e-01
   6.8390195e-02  -3.8211611e-01
   6.8482241e-02  -3.8701154e-01
   6.8574287e-02  -3.9174522e-01
   6.8666333e-02  -3.9631432e-01
   6.8758379e-02  -4.0071609e-01
   6.8850425e-02  -4.0494793e-01
   6.8942471e-02  -4.0900733e-01
   6.9034517e-02  -4.1289191e-01
   6.9126563e-02  -4.1659943e-01
   6.9218609e-02  -4.2012775e-01
   6.9310655e-02  -4.2347484e-01
   6.9402701e-02  -4.2663884e-01
   6.9494747e-02  -4.2961796e-01
   6.9586793e-02  -4.3241057e-01
   6.9678839e-02  -4.3501517e-01
   6.9770885e-02  -4.3743036e-01
   6.9862931e-02  -4.3965489e-01
   6.9954977e-02  -4.4168763e-01
   7.0047024e-02  -4.4352758e-01
   7.0139070e-02  -4.4517387e-01
   7.0231116e-02  -4.4662575e-01
   7.0323162e-02  -4.4788261e-01
   7.0415208e-02  -4.4894396e-01
   7.0507254e-02  -4.4980945e-01
   7.0599300e-02  -4.5047885e-01
   7.0691346e-02  -4.5095206e-01
   7.0783392e-02  -4.5122911e-01
   7.0875438e-02  -4.5131016e-01
   7.0967484e-02  -4.5119550e-01
   7.1059530e-02  -4.5088553e-01
   7.1151576e-02  -4.5038079e-01
   7.1243622e-02  -4.4968195e-01
   7.1335668e-02  -4.4878979e-01
   7.1427714e-02  -4.4770523e-01
   7.1519760e-02  -4.4642930e-01
   7.1611806e-02  -4.4496316e-01
   7.1703852e-02  -4.4330808e-01
   7.1795898e-02  -4.4146546e-01
   7.1887944e-02  -4.3943681e-01
   7.1979990e-02  -4.3722377e-01
   7.2072036e-02  -4.3482808e-01
   7.2164082e-02  -4.3225159e-01
   7.2256128e-02  -4.2949628e-01
   7.2348174e-02  -4.2656424e-01
   7.2440220e-02  -4.2345764e-01
   7.2532266e-02  -4.2017879e-01
   7.2624312e-02  -4.1673009e-01
   7.2716358e-02  -4.1311403e-01
   7.2808404e-02  -4.0933323e-01
   7.2900450e-02  -4.0539038e-01
   7.2992496e-02  -4.0128829e-01
   7.3084542e-02  -3.9702985e-01
   7.3176588e-02  -3.9261804e-01
   7.3268634e-02  -3.8805594e-01
   7.3360680e-02  -3.8334670e-01
   7.3452726e-02  -3.7849358e-01
   7.3544772e-02  -3.7349990e-01
   7.3636818e-02  -3.6836906e-01
   7.3728864e-02  -3.6310456e-01
   7.3820910e-02  -3.5770994e-01
   7.3912956e-02  -3.5218885e-01
   7.4005003e-02  -3.4654496e-01
   7.4097049e-02  -3.4078206e-01
   7.4189095e-02  -3.3490396e-01
   7.4281141e-02  -3.2891455e-01
   7.4373187e-02  -3.2281777e-01
   7.4465233e-02  -3.1661762e-01
   7.4557279e-02  -3.1031814e-01
   7.4649325e-02  -3.0392344e-01
   7.4741371e-02  -2.9743765e-01
   7.4833417e-02  -2.9086495e-01
   7.4925463e-02  -2.8420957e-01
   7.5017509e-02  -2.7747576e-01
   7.5109555e-02  -2.7066781e-01
   7.5201601e-02  -2.6379003e-01
   7.5293647e-02  -2.5684678e-01
   7.5385693e-02  -2.4984241e-01
   7.5477739e-02  -2.4278131e-01
   7.5569785e-02  -2.3566788e-01
   7.5661831e-02  -2.2850654e-01
   7.5753877e-02  -2.2130171e-01
   7.5845923e-02  -2.1405782e-01
   7.5937969e-02  -2.0677931e-01
   7.6030015e-02  -1.9947060e-01
   7.6122061e-02  -1.9213613e-01
   7.6214107e-02  -1.8478033e-01
   7.6306153e-02  -1.7740760e-01
   7.6398199e-02  -1.7002235e-01
   7.6490245e-02  -1.6262897e-01
   7.6582291e-02  -1.5523180e-01
   7.6674337e-02  -1.4783521e-01
   7.6766383e-02  -1.4044351e-01
   7.6858429e-02  -1.3306098e-01
   7.6950475e-02  -1.2569188e-01
   7.7042521e-02  -1.1834043e-01
   7.7134567e-02  -1.1101081e-01
   7.7226613e-02  -1.0370717e-01
   7.7318659e-02  -9.6433602e-02
   7.7410705e-02  -8.9194156e-02
   7.7502751e-02  -8.1992833e-02
   7.7594797e-02  -7.4833581e-02
   7.7686843e-02  -6.7720290e-02
   7.7778889e-02  -6.0656795e-02
   7.7870935e-02  -5.3646866e-02
   7.7962981e-02  -4.6694211e-02
   7.8055028e-02  -3.9802472e-02
   7.8147074e-02  -3.2975221e-02
   7.8239120e-02  -2.6215957e-02
   7.8331166e-02  -1.9528107e-02
   7.8423212e-02  -1.2915020e-02
   7.8515258e-02  -6.3799655e-03
   7.8607304e-02   7.3867675e-05
   7.8699350e-02   6.4433745e-03
   7.8791396e-02   1.2725536e-02
   7.8883442e-02   1.8917421e-02
   7.8975488e-02   2.5016188e-02
   7.9067534e-02   3.1019090e-02
   7.9159580e-02   3.6923469e-02
   7.9251626e-02   4.2726769e-02
   7.9343672e-02   4.8426527e-02
   7.9435718e-02   5.4020381e-02
   7.9527764e-02   5.9506070e-02
   7.9619810e-02   6.4881437e-02
   7.9711856e-02   7.0144426e-02
   7.9803902e-02   7.5293089e-02
   7.9895948e-02   8.0325584e-02
   7.9987994e-02   8.5240177e-02
   8.0080040e-02   9.0035243e-02
   8.0172086e-02   9.4709269e-02
   8.0264132e-02   9.9260851e-02
   8.0356178e-02   1.0368870e-01
   8.0448224e-02   1.0799164e-01
   8.0540270e-02   1.1216860e-01
   8.0632316e-02   1.1621864e-01
   8.0724362e-02   1.2014092e-01
   8.0816408e-02   1.2393473e-01
   8.0908454e-02   1.2759947e-01
   8.1000500e-02   1.3113464e-01
   8.1092546e-02   1.3453988e-01
   8.1184592e-02   1.3781495e-01
   8.1276638e-02   1.4095970e-01
   8.1368684e-02   1.4397412e-01
   8.1460730e-02   1.4685831e-01
   8.1552776e-02   1.4961248e-01
   8.1644822e-02   1.5223697e-01
   8.1736868e-02   1.5473224e-01
   8.1828914e-02   1.5709883e-01
   8.1920960e-02   1.5933744e-01
   8.2013007e-02   1.6144886e-01
   8.2105053e-02   1.6343400e-01
   8.2197099e-02   1.6529388e-01
   8.2289145e-02   1.6702963e-01
   8.2381191e-02   1.6864251e-01
   8.2473237e-02   1.7013386e-01
   8.2565283e-02   1.7150516e-01
   8.2657329e-02   1.7275798e-01
   8.2749375e-02   1.7389400e-01
   8.2841421e-02   1.7491500e-01
   8.2933467e-02   1.7582288e-01
   8.3025513e-02   1.7661963e-01
   8.3117559e-02   1.7730734e-01
   8.3209605e-02   1.7788821e-01
   8.3301651e-02   1.7836453e-01
   8.3393697e-02   1.7873868e-01
   8.3485743e-02   1.7901315e-01
   8.3577789e-02   1.7919051e-01
   8.3669835e-02   1.7927343e-01
   8.3761881e-02   1.7926465e-01
   8.3853927e-02   1.7916701e-01
   8.3945973e-02   1.7898343e-01
   8.4038019e-02   1.7871692e-01
   8.4130065e-02   1.7837056e-01
   8.4222111e-02   1.7794750e-01
   8.4314157e-02   1.7745098e-01
   8.4406203e-02   1.7688430e-01
   8.4498249e-02   1.7625083e-01
   8.4590295e-02   1.7555402e-01
   8.4682341e-02   1.7479736e-01
   8.4774387e-02   1.7398443e-01
   8.4866433e-02   1.7311884e-01
   8.4958479e-02   1.7220428e-01
   8.5050525e-02   1.7124448e-01
   8.5142571e-02   1.7024321e-01
   8.5234617e-02   1.6920431e-01
   8.5326663e-02   1.6813164e-01
   8.5418709e-02   1.6702913e-01
   8.5510755e-02   1.6590072e-01
   8.5602801e-02   1.6475041e-01
   8.5694847e-02   1.6358219e-01
   8.5786893e-02   1.6240014e-01
   8.5878939e-02   1.6120831e-01
   8.5970985e-02   1.6001080e-01
   8.6063032e-02   1.5881172e-01
   8.6155078e-02   1.5761521e-01
   8.6247124e-02   1.5642540e-01
   8.6339170e-02   1.5524645e-01
   8.6431216e-02   1.5408252e-01
   8.6523262e-02   1.5293776e-01
   8.6615308e-02   1.5181633e-01
   8.6707354e-02   1.5072240e-01
   8.6799400e-02   1.4966011e-01
   8.6891446e-02   1.4863360e-01
   8.6983492e-02   1.4764700e-01
   8.7075538e-02   1.4670442e-01
   8.7167584e-02   1.4580994e-01
   8.7259630e-02   1.4496763e-01
   8.7351676e-02   1.4418154e-01
   8.7443722e-02   1.4345567e-01
   8.7535768e-02   1.4279399e-01
   8.7627814e-02   1.4220046e-01
   8.7719860e-02   1.4167897e-01
   8.7811906e-02   1.4123337e-01
   8.7903952e-02   1.4086749e-01
   8.7995998e-02   1.4058509e-01
   8.8088044e-02   1.4038988e-01
   8.8180090e-02   1.4028552e-01
   8.8272136e-02   1.4027561e-01
   8.8364182e-02   1.4036369e-01
   8.8456228e-02   1.4055324e-01
   8.8548274e-02   1.4084766e-01
   8.8640320e-02   1.4125030e-01
   8.8732366e-02   1.4176442e-01
   8.8824412e-02   1.4239321e-01
   8.8916458e-02   1.4313980e-01
   8.9008504e-02   1.4400721e-01
   8.9100550e-02   1.4499840e-01
   8.9192596e-02   1.4611624e-01
   8.9284642e-02   1.4736349e-01
   8.9376688e-02   1.4874286e-01
   8.9468734e-02   1.5025693e-01
   8.9560780e-02   1.5190821e-01
   8.9652826e-02   1.5369909e-01
   8.9744872e-02   1.5563189e-01
   8.9836918e-02   1.5770879e-01
   8.9928964e-02   1.5993190e-01
   9.0021011e-02   1.6230322e-01
   9.0113057e-02   1.6482462e-01
   9.0205103e-02   1.6749787e-01
   9.0297149e-02   1.7032465e-01
   9.0389195e-02   1.7330650e-01
   9.0481241e-02   1.7644485e-01
   9.0573287e-02   1.7974103e-01
   9.0665333e-02   1.8319624e-01
   9.0757379e-02   1.8681155e-01
   9.0849425e-02   1.9058794e-01
   9.0941471e-02   1.9452624e-01
   9.1033517e-02   1.9862717e-01
   9.1125563e-02   2.0289133e-01
   9.1217609e-02   2.0731917e-01
   9.1309655e-02   2.1191106e-01
   9.1401701e-02   2.1666719e-01
   9.1493747e-02   2.2158767e-01
   9.1585793e-02   2.2667246e-01
   9.1677839e-02   2.3192138e-01
   9.1769885e-02   2.3733415e-01
   9.1861931e-02   2.4291034e-01
   9.1953977e-02   2.4864940e-01
   9.2046023e-02   2.5455064e-01
   9.2138069e-02   2.6061324e-01
   9.2230115e-02   2.6683628e-01
   9.2322161e-02   2.7321867e-01
   9.2414207e-02   2.7975920e-01
   9.2506253e-02   2.8645656e-01
   9.2598299e-02   2.9330928e-01
   9.2690345e-02   3.0031577e-01
   9.2782391e-02   3.0747431e-01
   9.2874437e-02   3.1478306e-01
   9.2966483e-02   3.2224005e-01
   9.3058529e-02   3.2984317e-01
   9.3150575e-02   3.3759022e-01
   9.3242621e-02   3.4547884e-01
   9.3334667e-02   3.5350656e-01
   9.3426713e-02   3.6167079e-01
   9.3518759e-02   3.6996883e-01
   9.3610805e-02   3.7839783e-01
   9.3702851e-02   3.8695485e-01
   9.3794897e-02   3.9563683e-01
   9.3886943e-02   4.0444059e-01
   9.3978989e-02   4.1336283e-01
   9.4071036e-02   4.2240014e-01
   9.4163082e-02   4.3154901e-01
   9.4255128e-02   4.4080583e-01
   9.4347174e-02   4.5016685e-01
   9.4439220e-02   4.5962825e-01
   9.4531266e-02   4.6918610e-01
   9.4623312e-02   4.7883635e-01
   9.4715358e-02   4.8857488e-01
   9.4807404e-02   4.9839747e-01
   9.4899450e-02   5.0829979e-01
   9.4991496e-02   5.1827743e-01
   9.5083542e-02   5.2832590e-01
   9.5175588e-02   5.3844061e-01
   9.5267634e-02   5.4861691e-01
   9.5359680e-02   5.5885004e-01
   9.5451726e-02   5.6913519e-01
   9.5543772e-02   5.7946746e-01
   9.5635818e-02   5.8984189e-01
   9.5727864e-02   6.0025343e-01
   9.5819910e-02   6.1069700e-01
   9.5911956e-02   6.2116743e-01
   9.6004002e-02   6.3165949e-01
   9.6096048e-02   6.4216791e-01
   9.6188094e-02   6.5268737e-01
   9.6280140e-02   6.6321248e-01
   9.6372186e-02   6.7373781e-01
   9.6464232e-02   6.8425790e-01
   9.6556278e-02   6.9476723e-01
   9.6648324e-02   7.0526027e-01
   9.6740370e-02   7.1573143e-01
   9.6832416e-02   7.2617511e-01
   9.6924462e-02   7.3658568e-01
   9.7016508e-02   7.4695747e-01
   9.7108554e-02   7.5728481e-01
   9.7200600e-02   7.6756201e-01
   9.7292646e-02   7.7778338e-01
   9.7384692e-02   7.8794318e-01
   9.7476738e-02   7.9803573e-01
   9.7568784e-02   8.0805528e-01
   9.7660830e-02   8.1799613e-01
   9.7752876e-02   8.2785258e-01
   9.7844922e-02   8.3761891e-01
   9.7936968e-02   8.4728945e-01
   9.8029015e-02   8.5685852e-01
   9.8121061e-02   8.6632047e-01
   9.8213107e-02   8.7566968e-01
   9.8305153e-02   8.8490055e-01
   9.8397199e-02   8.9400751e-01
   9.8489245e-02   9.0298503e-01
   9.8581291e-02   9.1182762e-01
   9.8673337e-02   9.2052982e-01
   9.8765383e-02   9.2908622e-01
   9.8857429e-02   9.3749147e-01
   9.8949475e-02   9.4574026e-01
   9.9041521e-02   9.5382733e-01
   9.9133567e-02   9.6174750e-01
   9.9225613e-02   9.6949563e-01
   9.9317659e-02   9.7706667e-01
   9.9409705e-02   9.8445560e-01
   9.9501751e-02   9.9165752e-01
   9.9593797e-02   9.9866757e-01
   9.9685843e-02   1.0054810e+00
   9.9777889e-02   1.0120931e+00
   9.9869935e-02   1.0184992e+00
   9.9961981e-02   1.0246950e+00
   1.0005403e-01   1.0306758e+00
   1.0014607e-01   1.0364375e+00
   1.0023812e-01   1.0419758e+00
   1.0033017e-01   1.0472864e+00
   1.0042221e-01   1.0523655e+00
   1.0051426e-01   1.0572091e+00
   1.0060630e-01   1.0618134e+00
   1.0069835e-01   1.0661746e+00
   1.0079040e-01   1.0702891e+00
   1.0088244e-01   1.0741536e+00
   1.0097449e-01   1.0777646e+00
   1.0106653e-01   1.0811188e+00
   1.0115858e-01   1.0842132e+00
   1.0125063e-01   1.0870448e+00
   1.0134267e-01   1.0896107e+00
   1.0143472e-01   1.0919081e+00
   1.0152676e-01   1.0939345e+00
   1.0161881e-01   1.0956874e+00
   1.0171086e-01   1.0971644e+00
   1.0180290e-01   1.0983633e+00
   1.0189495e-01   1.0992820e+00
   1.0198699e-01   1.0999187e+00
   1.0207904e-01   1.1002715e+00
   1.0217109e-01   1.1003388e+00
   1.0226313e-01   1.1001191e+00
   1.0235518e-01   1.0996110e+00
   1.0244722e-01   1.0988133e+00
   1.0253927e-01   1.0977250e+00
   1.0263132e-01   1.0963451e+00
   1.0272336e-01   1.0946728e+00
   1.0281541e-01   1.0927075e+00
   1.0290745e-01   1.0904488e+00
   1.0299950e-01   1.0878963e+00
   1.0309155e-01   1.0850499e+00
   1.0318359e-01   1.0819095e+00
   1.0327564e-01   1.0784752e+00
   1.0336768e-01   1.0747474e+00
   1.0345973e-01   1.0707265e+00
   1.0355178e-01   1.0664130e+00
   1.0364382e-01   1.0618078e+00
   1.0373587e-01   1.0569116e+00
   1.0382791e-01   1.0517255e+00
   1.0391996e-01   1.0462508e+00
   1.0401201e-01   1.0404887e+00
   1.0410405e-01   1.0344408e+00
   1.0419610e-01   1.0281087e+00
   1.0428814e-01   1.0214941e+00
   1.0438019e-01   1.0145991e+00
   1.0447224e-01   1.0074256e+00
   1.0456428e-01   9.9997600e-01
   1.0465633e-01   9.9225258e-01
   1.0474837e-01   9.8425789e-01
   1.0484042e-01   9.7599457e-01
   1.0493247e-01   9.6746542e-01
   1.0502451e-01   9.5867340e-01
   1.0511656e-01   9.4962158e-01
   1.0520860e-01   9.4031316e-01
   1.0530065e-01   9.3075151e-01
   1.0539270e-01   9.2094010e-01
   1.0548474e-01   9.1088254e-01
   1.0557679e-01   9.0058259e-01
   1.0566883e-01   8.9004409e-01
   1.0576088e-01   8.7927106e-01
   1.0585293e-01   8.6826761e-01
   1.0594497e-01   8.5703797e-01
   1.0603702e-01   8.4558651e-01
   1.0612906e-01   8.3391768e-01
   1.0622111e-01   8.2203608e-01
   1.0631316e-01   8.0994641e-01
   1.0640520e-01   7.9765346e-01
   1.0649725e-01   7.8516215e-01
   1.0658929e-01   7.7247749e-01
   1.0668134e-01   7.5960459e-01
   1.0677339e-01   7.4654867e-01
   1.0686543e-01   7.3331501e-01
   1.0695748e-01   7.1990903e-01
   1.0704952e-01   7.0633621e-01
   1.0714157e-01   6.9260211e-01
   1.0723362e-01   6.7871238e-01
   1.0732566e-01   6.6467276e-01
   1.0741771e-01   6.5048905e-01
   1.0750975e-01   6.3616712e-01
   1.0760180e-01   6.2171294e-01
   1.0769385e-01   6.0713250e-01
   1.0778589e-01   5.9243189e-01
   1.0787794e-01   5.7761723e-01
   1.0796998e-01   5.6269473e-01
   1.0806203e-01   5.4767061e-01
   1.0815408e-01   5.3255118e-01
   1.0824612e-01   5.1734276e-01
   1.0833817e-01   5.0205173e-01
   1.0843022e-01   4.8668451e-01
   1.0852226e-01   4.7124754e-01
   1.0861431e-01   4.5574731e-01
   1.0870635e-01   4.4019032e-01
   1.0879840e-01   4.2458310e-01
   1.0889045e-01   4.0893219e-01
   1.0898249e-01   3.9324416e-01
   1.0907454e-01   3.7752559e-01
   1.0916658e-01   3.6178306e-01
   1.0925863e-01   3.4602316e-01
   1.0935068e-01   3.3025248e-01
   1.0944272e-01   3.1447761e-01
   1.0953477e-01   2.9870513e-01
   1.0962681e-01   2.8294160e-01
   1.0971886e-01   2.6719359e-01
   1.0981091e-01   2.5146763e-01
   1.0990295e-01   2.3577024e-01
   1.0999500e-01   2.2010792e-01
   1.1008704e-01   2.0448713e-01
   1.1017909e-01   1.8891430e-01
   1.1027114e-01   1.7339583e-01
   1.1036318e-01   1.5793808e-01
   1.1045523e-01   1.4254735e-01
   1.1054727e-01   1.2722993e-01
   1.1063932e-01   1.1199203e-01
   1.1073137e-01   9.6839813e-02
   1.1082341e-01   8.1779390e-02
   1.1091546e-01   6.6816811e-02
   1.1100750e-01   5.1958062e-02
   1.1109955e-01   3.7209063e-02
   1.1119160e-01   2.2575663e-02
   1.1128364e-01   8.0636391e-03
   1.1137569e-01  -6.3213073e-03
   1.1146773e-01  -2.0573555e-02
   1.1155978e-01  -3.4687564e-02
   1.1165183e-01  -4.8657880e-02
   1.1174387e-01  -6.2479137e-02
   1.1183592e-01  -7.6146060e-02
   1.1192796e-01  -8.9653468e-02
   1.1202001e-01  -1.0299627e-01
   1.1211206e-01  -1.1616950e-01
   1.1220410e-01  -1.2916825e-01
   1.1229615e-01  -1.4198775e-01
   1.1238819e-01  -1.5462333e-01
   1.1248024e-01  -1.6707042e-01
   1.1257229e-01  -1.7932458e-01
   1.1266433e-01  -1.9138147e-01
   1.1275638e-01  -2.0323686e-01
   1.1284842e-01  -2.1488666e-01
   1.1294047e-01  -2.2632687e-01
   1.1303252e-01  -2.3755364e-01
   1.1312456e-01  -2.4856324e-01
   1.1321661e-01  -2.5935205e-01
   1.1330865e-01  -2.6991659e-01
   1.1340070e-01  -2.8025351e-01
   1.1349275e-01  -2.9035959e-01
   1.1358479e-01  -3.0023173e-01
   1.1367684e-01  -3.0986699e-01
   1.1376888e-01  -3.1926254e-01
   1.1386093e-01  -3.2841571e-01
   1.1395298e-01  -3.3732393e-01
   1.1404502e-01  -3.4598482e-01
   1.1413707e-01  -3.5439610e-01
   1.1422911e-01  -3.6255564e-01
   1.1432116e-01  -3.7046147e-01
   1.1441321e-01  -3.7811173e-01
   1.1450525e-01  -3.8550473e-01
   1.1459730e-01  -3.9263892e-01
   1.1468934e-01  -3.9951287e-01
   1.1478139e-01  -4.0612532e-01
   1.1487344e-01  -4.1247515e-01
   1.1496548e-01  -4.1856138e-01
   1.1505753e-01  -4.2438318e-01
   1.1514957e-01  -4.2993985e-01
   1.1524162e-01  -4.3523084e-01
   1.1533367e-01  -4.4025577e-01
   1.1542571e-01  -4.4501437e-01
   1.1551776e-01  -4.4950653e-01
   1.1560980e-01  -4.5373229e-01
   1.1570185e-01  -4.5769180e-01
   1.1579390e-01  -4.6138541e-01
   1.1588594e-01  -4.6481355e-01
   1.1597799e-01  -4.6797683e-01
   1.1607004e-01  -4.7087600e-01
   1.1616208e-01  -4.7351192e-01
   1.1625413e-01  -4.7588561e-01
   1.1634617e-01  -4.7799823e-01
   1.1643822e-01  -4.7985107e-01
   1.1653027e-01  -4.8144555e-01
   1.1662231e-01  -4.8278322e-01
   1.1671436e-01  -4.8386578e-01
   1.1680640e-01  -4.8469503e-01
   1.1689845e-01  -4.8527294e-01
   1.1699050e-01  -4.8560157e-01
   1.1708254e-01  -4.8568312e-01
   1.1717459e-01  -4.8551991e-01
   1.1726663e-01  -4.8511438e-01
   1.1735868e-01  -4.8446911e-01
   1.1745073e-01  -4.8358676e-01
   1.1754277e-01  -4.8247014e-01
   1.1763482e-01  -4.8112214e-01
   1.1772686e-01  -4.7954580e-01
   1.1781891e-01  -4.7774424e-01
   1.1791096e-01  -4.7572069e-01
   1.1800300e-01  -4.7347850e-01
   1.1809505e-01  -4.7102109e-01
   1.1818709e-01  -4.6835202e-01
   1.1827914e-01  -4.6547490e-01
   1.1837119e-01  -4.6239348e-01
   1.1846323e-01  -4.5911157e-01
   1.1855528e-01  -4.5563308e-01
   1.1864732e-01  -4.5196200e-01
   1.1873937e-01  -4.4810240e-01
   1.1883142e-01  -4.4405844e-01
   1.1892346e-01  -4.3983436e-01
   1.1901551e-01  -4.3543445e-01
   1.1910755e-01  -4.3086309e-01
   1.1919960e-01  -4.2612473e-01
   1.1929165e-01  -4.2122388e-01
   1.1938369e-01  -4.1616510e-01
   1.1947574e-01  -4.1095302e-01
   1.1956778e-01  -4.0559233e-01
   1.1965983e-01  -4.0008776e-01
   1.1975188e-01  -3.9444410e-01
   1.1984392e-01  -3.8866618e-01
   1.1993597e-01  -3.8275887e-01
   1.2002801e-01  -3.7672708e-01
   1.2012006e-01  -3.7057576e-01
   1.2021211e-01  -3.6430990e-01
   1.2030415e-01  -3.5793449e-01
   1.2039620e-01  -3.5145458e-01
   1.2048824e-01  -3.4487523e-01
   1.2058029e-01  -3.3820151e-01
   1.2067234e-01  -3.3143852e-01
   1.2076438e-01  -3.2459136e-01
   1.2085643e-01  -3.1766515e-01
   1.2094847e-01  -3.1066501e-01
   1.2104052e-01  -3.0359607e-01
   1.2113257e-01  -2.9646344e-01
   1.2122461e-01  -2.8927226e-01
   1.2131666e-01  -2.8202763e-01
   1.2140870e-01  -2.7473466e-01
   1.2150075e-01  -2.6739843e-01
   1.2159280e-01  -2.6002401e-01
   1.2168484e-01  -2.5261647e-01
   1.2177689e-01  -2.4518082e-01
   1.2186893e-01  -2.3772208e-01
   1.2196098e-01  -2.3024521e-01
   1.2205303e-01  -2.2275515e-01
   1.2214507e-01  -2.1525681e-01
   1.2223712e-01  -2.0775505e-01
   1.2232916e-01  -2.0025470e-01
   1.2242121e-01  -1.9276054e-01
   1.2251326e-01  -1.8527730e-01
   1.2260530e-01  -1.7780966e-01
   1.2269735e-01  -1.7036225e-01
   1.2278939e-01  -1.6293965e-01
   1.2288144e-01  -1.5554635e-01
   1.2297349e-01  -1.4818682e-01
   1.2306553e-01  -1.4086545e-01
   1.2315758e-01  -1.3358654e-01
   1.2324962e-01  -1.2635437e-01
   1.2334167e-01  -1.1917309e-01
   1.2343372e-01  -1.1204683e-01
   1.2352576e-01  -1.0497960e-01
   1.2361781e-01  -9.7975359e-02
   1.2370985e-01  -9.1037972e-02
   1.2380190e-01  -8.4171225e-02
   1.2389395e-01  -7.7378816e-02
   1.2398599e-01  -7.0664357e-02
   1.2407804e-01  -6.4031370e-02
   1.2417009e-01  -5.7483284e-02
   1.2426213e-01  -5.1023436e-02
   1.2435418e-01  -4.4655068e-02
   1.2444622e-01  -3.8381325e-02
   1.2453827e-01  -3.2205251e-02
   1.2463032e-01  -2.6129793e-02
   1.2472236e-01  -2.0157794e-02
   1.2481441e-01  -1.4291995e-02
   1.2490645e-01  -8.5350314e-03
   1.2499850e-01  -2.8894338e-03
   1.2509055e-01   2.6423751e-03
   1.2518259e-01   8.0580805e-03
   1.2527464e-01   1.3355477e-02
   1.2536668e-01   1.8532469e-02
   1.2545873e-01   2.3587074e-02
   1.2555078e-01   2.8517419e-02
   1.2564282e-01   3.3321745e-02
   1.2573487e-01   3.7998406e-02
   1.2582691e-01   4.2545871e-02
   1.2591896e-01   4.6962723e-02
   1.2601101e-01   5.1247660e-02
   1.2610305e-01   5.5399496e-02
   1.2619510e-01   5.9417158e-02
   1.2628714e-01   6.3299693e-02
   1.2637919e-01   6.7046261e-02
   1.2647124e-01   7.0656139e-02
   1.2656328e-01   7.4128719e-02
   1.2665533e-01   7.7463511e-02
   1.2674737e-01   8.0660137e-02
   1.2683942e-01   8.3718339e-02
   1.2693147e-01   8.6637969e-02
   1.2702351e-01   8.9418998e-02
   1.2711556e-01   9.2061508e-02
   1.2720760e-01   9.4565696e-02
   1.2729965e-01   9.6931871e-02
   1.2739170e-01   9.9160455e-02
   1.2748374e-01   1.0125198e-01
   1.2757579e-01   1.0320709e-01
   1.2766783e-01   1.0502653e-01
   1.2775988e-01   1.0671117e-01
   1.2785193e-01   1.0826197e-01
   1.2794397e-01   1.0968000e-01
   1.2803602e-01   1.1096646e-01
   1.2812806e-01   1.1212260e-01
   1.2822011e-01   1.1314983e-01
   1.2831216e-01   1.1404962e-01
   1.2840420e-01   1.1482356e-01
   1.2849625e-01   1.1547333e-01
   1.2858829e-01   1.1600070e-01
   1.2868034e-01   1.1640754e-01
   1.2877239e-01   1.1669581e-01
   1.2886443e-01   1.1686758e-01
   1.2895648e-01   1.1692498e-01
   1.2904852e-01   1.1687023e-01
   1.2914057e-01   1.1670566e-01
   1.2923262e-01   1.1643365e-01
   1.2932466e-01   1.1605668e-01
   1.2941671e-01   1.1557730e-01
   1.2950875e-01   1.1499815e-01
   1.2960080e-01   1.1432192e-01
   1.2969285e-01   1.1355140e-01
   1.2978489e-01   1.1268941e-01
   1.2987694e-01   1.1173888e-01
   1.2996898e-01   1.1070278e-01
   1.3006103e-01   1.0958414e-01
   1.3015308e-01   1.0838606e-01
   1.3024512e-01   1.0711169e-01
   1.3033717e-01   1.0576423e-01
   1.3042921e-01   1.0434694e-01
   1.3052126e-01   1.0286312e-01
   1.3061331e-01   1.0131614e-01
   1.3070535e-01   9.9709373e-02
   1.3079740e-01   9.8046264e-02
   1.3088944e-01   9.6330283e-02
   1.3098149e-01   9.4564939e-02
   1.3107354e-01   9.2753772e-02
   1.3116558e-01   9.0900349e-02
   1.3125763e-01   8.9008267e-02
   1.3134967e-01   8.7081145e-02
   1.3144172e-01   8.5122622e-02
   1.3153377e-01   8.3136357e-02
   1.3162581e-01   8.1126022e-02
   1.3171786e-01   7.9095302e-02
   1.3180990e-01   7.7047892e-02
   1.3190195e-01   7.4987491e-02
   1.3199400e-01   7.2917803e-02
   1.3208604e-01   7.0842533e-02
   1.3217809e-01   6.8765382e-02
   1.3227014e-01   6.6690047e-02
   1.3236218e-01   6.4620217e-02
   1.3245423e-01   6.2559569e-02
   1.3254627e-01   6.0511767e-02
   1.3263832e-01   5.8480458e-02
   1.3273037e-01   5.6469268e-02
   1.3282241e-01   5.4481803e-02
   1.3291446e-01   5.2521643e-02
   1.3300650e-01   5.0592340e-02
   1.3309855e-01   4.8697414e-02
   1.3319060e-01   4.6840354e-02
   1.3328264e-01   4.5024611e-02
   1.3337469e-01   4.3253598e-02
   1.3346673e-01   4.1530687e-02
   1.3355878e-01   3.9859205e-02
   1.3365083e-01   3.8242433e-02
   1.3374287e-01   3.6683603e-02
   1.3383492e-01   3.5185895e-02
   1.3392696e-01   3.3752435e-02
   1.3401901e-01   3.2386292e-02
   1.3411106e-01   3.1090477e-02
   1.3420310e-01   2.9867939e-02
   1.3429515e-01   2.8721564e-02
   1.3438719e-01   2.7654172e-02
   1.3447924e-01   2.6668514e-02
   1.3457129e-01   2.5767273e-02
   1.3466333e-01   2.4953057e-02
   1.3475538e-01   2.4228402e-02
   1.3484742e-01   2.3595767e-02
   1.3493947e-01   2.3057532e-02
   1.3503152e-01   2.2615998e-02
   1.3512356e-01   2.2273383e-02
   1.3521561e-01   2.2031821e-02
   1.3530765e-01   2.1893361e-02
   1.3539970e-01   2.1859966e-02
   1.3549175e-01   2.1933510e-02
   1.3558379e-01   2.2115773e-02
   1.3567584e-01   2.2408450e-02
   1.3576788e-01   2.2813136e-02
   1.3585993e-01   2.3331336e-02
   1.3595198e-01   2.3964458e-02
   1.3604402e-01   2.4713813e-02
   1.3613607e-01   2.5580614e-02
   1.3622811e-01   2.6565974e-02
   1.3632016e-01   2.7670907e-02
   1.3641221e-01   2.8896325e-02
   1.3650425e-01   3.0243039e-02
   1.3659630e-01   3.1711756e-02
   1.3668834e-01   3.3303082e-02
   1.3678039e-01   3.5017515e-02
   1.3687244e-01   3.6855451e-02
   1.3696448e-01   3.8817180e-02
   1.3705653e-01   4.0902888e-02
   1.3714857e-01   4.3112652e-02
   1.3724062e-01   4.5446444e-02
   1.3733267e-01   4.7904131e-02
   1.3742471e-01   5.0485470e-02
   1.3751676e-01   5.3190116e-02
   1.3760880e-01   5.6017612e-02
   1.3770085e-01   5.8967399e-02
   1.3779290e-01   6.2038807e-02
   1.3788494e-01   6.5231065e-02
   1.3797699e-01   6.8543290e-02
   1.3806903e-01   7.1974499e-02
   1.3816108e-01   7.5523600e-02
   1.3825313e-01   7.9189397e-02
   1.3834517e-01   8.2970592e-02
   1.3843722e-01   8.6865781e-02
   1.3852926e-01   9.0873459e-02
   1.3862131e-01   9.4992017e-02
   1.3871336e-01   9.9219748e-02
   1.3880540e-01   1.0355484e-01
   1.3889745e-01   1.0799539e-01
   1.3898949e-01   1.1253939e-01
   1.3908154e-01   1.1718474e-01
   1.3917359e-01   1.2192923e-01
   1.3926563e-01   1.2677058e-01
   1.3935768e-01   1.3170639e-01
   1.3944972e-01   1.3673419e-01
   1.3954177e-01   1.4185142e-01
   1.3963382e-01   1.4705541e-01
   1.3972586e-01   1.5234341e-01
   1.3981791e-01   1.5771261e-01
   1.3990995e-01   1.6316008e-01
   1.4000200e-01   1.6868283e-01
   1.4009405e-01   1.7427778e-01
   1.4018609e-01   1.7994177e-01
   1.4027814e-01   1.8567159e-01
   1.4037019e-01   1.9146391e-01
   1.4046223e-01   1.9731536e-01
   1.4055428e-01   2.0322249e-01
   1.4064632e-01   2.0918178e-01
   1.4073837e-01   2.1518965e-01
   1.4083042e-01   2.2124246e-01
   1.4092246e-01   2.2733648e-01
   1.4101451e-01   2.3346795e-01
   1.4110655e-01   2.3963305e-01
   1.4119860e-01   2.4582789e-01
   1.4129065e-01   2.5204854e-01
   1.4138269e-01   2.5829102e-01
   1.4147474e-01   2.6455129e-01
   1.4156678e-01   2.7082528e-01
   1.4165883e-01   2.7710886e-01
   1.4175088e-01   2.8339789e-01
   1.4184292e-01   2.8968817e-01
   1.4193497e-01   2.9597546e-01
   1.4202701e-01   3.0225551e-01
   1.4211906e-01   3.0852402e-01
   1.4221111e-01   3.1477668e-01
   1.4230315e-01   3.2100914e-01
   1.4239520e-01   3.2721704e-01
   1.4248724e-01   3.3339600e-01
   1.4257929e-01   3.3954163e-01
   1.4267134e-01   3.4564951e-01
   1.4276338e-01   3.5171523e-01
   1.4285543e-01   3.5773436e-01
   1.4294747e-01   3.6370246e-01
   1.4303952e-01   3.6961512e-01
   1.4313157e-01   3.7546790e-01
   1.4322361e-01   3.8125636e-01
   1.4331566e-01   3.8697610e-01
   1.4340770e-01   3.9262270e-01
   1.4349975e-01   3.9819176e-01
   1.4359180e-01   4.0367891e-01
   1.4368384e-01   4.0907978e-01
   1.4377589e-01   4.1439002e-01
   1.4386793e-01   4.1960532e-01
   1.4395998e-01   4.2472140e-01
   1.4405203e-01   4.2973397e-01
   1.4414407e-01   4.3463882e-01
   1.4423612e-01   4.3943175e-01
   1.4432816e-01   4.4410860e-01
   1.4442021e-01   4.4866525e-01
   1.4451226e-01   4.5309763e-01
   1.4460430e-01   4.5740171e-01
   1.4469635e-01   4.6157351e-01
   1.4478839e-01   4.6560909e-01
   1.4488044e-01   4.6950459e-01
   1.4497249e-01   4.7325618e-01
   1.4506453e-01   4.7686009e-01
   1.4515658e-01   4.8031263e-01
   1.4524862e-01   4.8361016e-01
   1.4534067e-01   4.8674910e-01
   1.4543272e-01   4.8972596e-01
   1.4552476e-01   4.9253729e-01
   1.4561681e-01   4.9517973e-01
   1.4570885e-01   4.9765000e-01
   1.4580090e-01   4.9994489e-01
   1.4589295e-01   5.0206127e-01
   1.4598499e-01   5.0399609e-01
   1.4607704e-01   5.0574638e-01
   1.4616908e-01   5.0730926e-01
   1.4626113e-01   5.0868194e-01
   1.4635318e-01   5.0986172e-01
   1.4644522e-01   5.1084599e-01
   1.4653727e-01   5.1163222e-01
   1.4662931e-01   5.1221798e-01
   1.4672136e-01   5.1260096e-01
   1.4681341e-01   5.1277892e-01
   1.4690545e-01   5.1274972e-01
   1.4699750e-01   5.1251135e-01
   1.4708954e-01   5.1206187e-01
   1.4718159e-01   5.1139945e-01
   1.4727364e-01   5.1052238e-01
   1.4736568e-01   5.0942905e-01
   1.4745773e-01   5.0811796e-01
   1.4754977e-01   5.0658770e-01
   1.4764182e-01   5.0483700e-01
   1.4773387e-01   5.0286467e-01
   1.4782591e-01   5.0066967e-01
   1.4791796e-01   4.9825103e-01
   1.4801001e-01   4.9560792e-01
   1.4810205e-01   4.9273962e-01
   1.4819410e-01   4.8964552e-01
   1.4828614e-01   4.8632514e-01
   1.4837819e-01   4.8277810e-01
   1.4847024e-01   4.7900414e-01
   1.4856228e-01   4.7500312e-01
   1.4865433e-01   4.7077502e-01
   1.4874637e-01   4.6631993e-01
   1.4883842e-01   4.6163808e-01
   1.4893047e-01   4.5672977e-01
   1.4902251e-01   4.5159548e-01
   1.4911456e-01   4.4623576e-01
   1.4920660e-01   4.4065131e-01
   1.4929865e-01   4.3484292e-01
   1.4939070e-01   4.2881152e-01
   1.4948274e-01   4.2255814e-01
   1.4957479e-01   4.1608395e-01
   1.4966683e-01   4.0939021e-01
   1.4975888e-01   4.0247833e-01
   1.4985093e-01   3.9534979e-01
   1.4994297e-01   3.8800623e-01
   1.5003502e-01   3.8044937e-01
   1.5012706e-01   3.7268108e-01
   1.5021911e-01   3.6470330e-01
   1.5031116e-01   3.5651812e-01
   1.5040320e-01   3.4812772e-01
   1.5049525e-01   3.3953439e-01
   1.5058729e-01   3.3074054e-01
   1.5067934e-01   3.2174869e-01
   1.5077139e-01   3.1256144e-01
   1.5086343e-01   3.0318153e-01
   1.5095548e-01   2.9361179e-01
   1.5104752e-01   2.8385515e-01
   1.5113957e-01   2.7391463e-01
   1.5123162e-01   2.6379339e-01
   1.5132366e-01   2.5349463e-01
   1.5141571e-01   2.4302170e-01
   1.5150775e-01   2.3237802e-01
   1.5159980e-01   2.2156711e-01
   1.5169185e-01   2.1059256e-01
   1.5178389e-01   1.9945809e-01
   1.5187594e-01   1.8816748e-01
   1.5196798e-01   1.7672459e-01
   1.5206003e-01   1.6513339e-01
   1.5215208e-01   1.5339792e-01
   1.5224412e-01   1.4152229e-01
   1.5233617e-01   1.2951071e-01
   1.5242821e-01   1.1736743e-01
   1.5252026e-01   1.0509681e-01
   1.5261231e-01   9.2703270e-02
   1.5270435e-01   8.0191289e-02
   1.5279640e-01   6.7565422e-02
   1.5288844e-01   5.4830286e-02
   1.5298049e-01   4.1990562e-02
   1.5307254e-01   2.9050987e-02
   1.5316458e-01   1.6016359e-02
   1.5325663e-01   2.8915277e-03
   1.5334867e-01  -1.0318603e-02
   1.5344072e-01  -2.3609081e-02
   1.5353277e-01  -3.6974906e-02
   1.5362481e-01  -5.0411034e-02
   1.5371686e-01  -6.3912378e-02
   1.5380890e-01  -7.7473813e-02
   1.5390095e-01  -9.1090176e-02
   1.5399300e-01  -1.0475627e-01
   1.5408504e-01  -1.1846687e-01
   1.5417709e-01  -1.3221672e-01
   1.5426913e-01  -1.4600054e-01
   1.5436118e-01  -1.5981302e-01
   1.5445323e-01  -1.7364883e-01
   1.5454527e-01  -1.8750264e-01
   1.5463732e-01  -2.0136909e-01
   1.5472936e-01  -2.1524280e-01
   1.5482141e-01  -2.2911839e-01
   1.5491346e-01  -2.4299049e-01
   1.5500550e-01  -2.5685370e-01
   1.5509755e-01  -2.7070263e-01
   1.5518959e-01  -2.8453189e-01
   1.5528164e-01  -2.9833610e-01
   1.5537369e-01  -3.1210988e-01
   1.5546573e-01  -3.2584786e-01
   1.5555778e-01  -3.3954470e-01
   1.5564982e-01  -3.5319504e-01
   1.5574187e-01  -3.6679357e-01
   1.5583392e-01  -3.8033500e-01
   1.5592596e-01  -3.9381404e-01
   1.5601801e-01  -4.0722545e-01
   1.5611006e-01  -4.2056400e-01
   1.5620210e-01  -4.3382451e-01
   1.5629415e-01  -4.4700182e-01
   1.5638619e-01  -4.6009082e-01
   1.5647824e-01  -4.7308643e-01
   1.5657029e-01  -4.8598361e-01
   1.5666233e-01  -4.9877738e-01
   1.5675438e-01  -5.1146278e-01
   1.5684642e-01  -5.2403492e-01
   1.5693847e-01  -5.3648897e-01
   1.5703052e-01  -5.4882013e-01
   1.5712256e-01  -5.6102367e-01
   1.5721461e-01  -5.7309493e-01
   1.5730665e-01  -5.8502928e-01
   1.5739870e-01  -5.9682220e-01
   1.5749075e-01  -6.0846918e-01
   1.5758279e-01  -6.1996583e-01
   1.5767484e-01  -6.3130779e-01
   1.5776688e-01  -6.4249081e-01
   1.5785893e-01  -6.5351069e-01
   1.5795098e-01  -6.6436330e-01
   1.5804302e-01  -6.7504462e-01
   1.5813507e-01  -6.8555067e-01
   1.5822711e-01  -6.9587759e-01
   1.5831916e-01  -7.0602158e-01
   1.5841121e-01  -7.1597894e-01
   1.5850325e-01  -7.2574604e-01
   1.5859530e-01  -7.3531936e-01
   1.5868734e-01  -7.4469547e-01
   1.5877939e-01  -7.5387101e-01
   1.5887144e-01  -7.6284274e-01
   1.5896348e-01  -7.7160751e-01
   1.5905553e-01  -7.8016224e-01
   1.5914757e-01  -7.8850400e-01
   1.5923962e-01  -7.9662991e-01
   1.5933167e-01  -8.0453723e-01
   1.5942371e-01  -8.1222329e-01
   1.5951576e-01  -8.1968554e-01
   1.5960780e-01  -8.2692155e-01
   1.5969985e-01  -8.3392896e-01
   1.5979190e-01  -8.4070554e-01
   1.5988394e-01  -8.4724917e-01
   1.5997599e-01  -8.5355783e-01
   1.6006803e-01  -8.5962961e-01
   1.6016008e-01  -8.6546270e-01
   1.6025213e-01  -8.7105543e-01
   1.6034417e-01  -8.7640622e-01
   1.6043622e-01  -8.8151359e-01
   1.6052826e-01  -8.8637621e-01
   1.6062031e-01  -8.9099282e-01
   1.6071236e-01  -8.9536230e-01
   1.6080440e-01  -8.9948364e-01
   1.6089645e-01  -9.0335594e-01
   1.6098849e-01  -9.0697841e-01
   1.6108054e-01  -9.1035038e-01
   1.6117259e-01  -9.1347130e-01
   1.6126463e-01  -9.1634071e-01
   1.6135668e-01  -9.1895830e-01
   1.6144872e-01  -9.2132384e-01
   1.6154077e-01  -9.2343723e-01
   1.6163282e-01  -9.2529848e-01
   1.6172486e-01  -9.2690773e-01
   1.6181691e-01  -9.2826520e-01
   1.6190895e-01  -9.2937124e-01
   1.6200100e-01  -9.3022633e-01
   1.6209305e-01  -9.3083102e-01
   1.6218509e-01  -9.3118601e-01
   1.6227714e-01  -9.3129208e-01
   1.6236918e-01  -9.3115015e-01
   1.6246123e-01  -9.3076122e-01
   1.6255328e-01  -9.3012641e-01
   1.6264532e-01  -9.2924695e-01
   1.6273737e-01  -9.2812418e-01
   1.6282941e-01  -9.2675952e-01
   1.6292146e-01  -9.2515452e-01
   1.6301351e-01  -9.2331082e-01
   1.6310555e-01  -9.2123017e-01
   1.6319760e-01  -9.1891441e-01
   1.6328964e-01  -9.1636550e-01
   1.6338169e-01  -9.1358547e-01
   1.6347374e-01  -9.1057646e-01
   1.6356578e-01  -9.0734070e-01
   1.6365783e-01  -9.0388054e-01
   1.6374987e-01  -9.0019837e-01
   1.6384192e-01  -8.9629673e-01
   1.6393397e-01  -8.9217819e-01
   1.6402601e-01  -8.8784547e-01
   1.6411806e-01  -8.8330132e-01
   1.6421011e-01  -8.7854860e-01
   1.6430215e-01  -8.7359026e-01
   1.6439420e-01  -8.6842931e-01
   1.6448624e-01  -8.6306886e-01
   1.6457829e-01  -8.5751207e-01
   1.6467034e-01  -8.5176220e-01
   1.6476238e-01  -8.4582257e-01
   1.6485443e-01  -8.3969658e-01
   1.6494647e-01  -8.3338769e-01
   1.6503852e-01  -8.2689943e-01
   1.6513057e-01  -8.2023539e-01
   1.6522261e-01  -8.1339923e-01
   1.6531466e-01  -8.0639468e-01
   1.6540670e-01  -7.9922551e-01
   1.6549875e-01  -7.9189554e-01
   1.6559080e-01  -7.8440868e-01
   1.6568284e-01  -7.7676886e-01
   1.6577489e-01  -7.6898007e-01
   1.6586693e-01  -7.6104634e-01
   1.6595898e-01  -7.5297177e-01
   1.6605103e-01  -7.4476047e-01
   1.6614307e-01  -7.3641661e-01
   1.6623512e-01  -7.2794440e-01
   1.6632716e-01  -7.1934808e-01
   1.6641921e-01  -7.1063191e-01
   1.6651126e-01  -7.0180022e-01
   1.6660330e-01  -6.9285732e-01
   1.6669535e-01  -6.8380759e-01
   1.6678739e-01  -6.7465540e-01
   1.6687944e-01  -6.6540517e-01
   1.6697149e-01  -6.5606132e-01
   1.6706353e-01  -6.4662830e-01
   1.6715558e-01  -6.3711057e-01
   1.6724762e-01  -6.2751259e-01
   1.6733967e-01  -6.1783885e-01
   1.6743172e-01  -6.0809383e-01
   1.6752376e-01  -5.9828204e-01
   1.6761581e-01  -5.8840797e-01
   1.6770785e-01  -5.7847611e-01
   1.6779990e-01  -5.6849096e-01
   1.6789195e-01  -5.5845702e-01
   1.6798399e-01  -5.4837877e-01
   1.6807604e-01  -5.3826068e-01
   1.6816808e-01  -5.2810722e-01
   1.6826013e-01  -5.1792285e-01
   1.6835218e-01  -5.0771200e-01
   1.6844422e-01  -4.9747908e-01
   1.6853627e-01  -4.8722851e-01
   1.6862831e-01  -4.7696464e-01
   1.6872036e-01  -4.6669184e-01
   1.6881241e-01  -4.5641444e-01
   1.6890445e-01  -4.4613671e-01
   1.6899650e-01  -4.3586295e-01
   1.6908854e-01  -4.2559736e-01
   1.6918059e-01  -4.1534416e-01
   1.6927264e-01  -4.0510750e-01
   1.6936468e-01  -3.9489151e-01
   1.6945673e-01  -3.8470026e-01
   1.6954877e-01  -3.7453779e-01
   1.6964082e-01  -3.6440809e-01
   1.6973287e-01  -3.5431512e-01
   1.6982491e-01  -3.4426275e-01
   1.6991696e-01  -3.3425485e-01
   1.7000900e-01  -3.2429520e-01
   1.7010105e-01  -3.1438755e-01
   1.7019310e-01  -3.0453557e-01
   1.7028514e-01  -2.9474290e-01
   1.7037719e-01  -2.8501309e-01
   1.7046923e-01  -2.7534967e-01
   1.7056128e-01  -2.6575607e-01
   1.7065333e-01  -2.5623567e-01
   1.7074537e-01  -2.4679179e-01
   1.7083742e-01  -2.3742767e-01
   1.7092946e-01  -2.2814651e-01
   1.7102151e-01  -2.1895140e-01
   1.7111356e-01  -2.0984540e-01
   1.7120560e-01  -2.0083146e-01
   1.7129765e-01  -1.9191249e-01
   1.7138969e-01  -1.8309131e-01
   1.7148174e-01  -1.7437066e-01
   1.7157379e-01  -1.6575321e-01
   1.7166583e-01  -1.5724156e-01
   1.7175788e-01  -1.4883822e-01
   1.7184992e-01  -1.4054563e-01
   1.7194197e-01  -1.3236613e-01
   1.7203402e-01  -1.2430201e-01
   1.7212606e-01  -1.1635545e-01
   1.7221811e-01  -1.0852856e-01
   1.7231016e-01  -1.0082338e-01
   1.7240220e-01  -9.3241830e-02
   1.7249425e-01  -8.5785784e-02
   1.7258629e-01  -7.8457009e-02
   1.7267834e-01  -7.1257194e-02
   1.7277039e-01  -6.4187939e-02
   1.7286243e-01  -5.7250760e-02
   1.7295448e-01  -5.0447086e-02
   1.7304652e-01  -4.3778258e-02
   1.7313857e-01  -3.7245532e-02
   1.7323062e-01  -3.0850075e-02
   1.7332266e-01  -2.4592967e-02
   1.7341471e-01  -1.8475201e-02
   1.7350675e-01  -1.2497682e-02
   1.7359880e-01  -6.6612296e-03
   1.7369085e-01  -9.6657307e-04
   1.7378289e-01   4.5856437e-03
   1.7387494e-01   9.9948644e-03
   1.7396698e-01   1.5260619e-02
   1.7405903e-01   2.0382526e-02
   1.7415108e-01   2.5360286e-02
   1.7424312e-01   3.0193691e-02
   1.7433517e-01   3.4882613e-02
   1.7442721e-01   3.9427014e-02
   1.7451926e-01   4.3826936e-02
   1.7461131e-01   4.8082508e-02
   1.7470335e-01   5.2193940e-02
   1.7479540e-01   5.6161529e-02
   1.7488744e-01   5.9985648e-02
   1.7497949e-01   6.3666755e-02
   1.7507154e-01   6.7205390e-02
   1.7516358e-01   7.0602168e-02
   1.7525563e-01   7.3857786e-02
   1.7534767e-01   7.6973019e-02
   1.7543972e-01   7.9948717e-02
   1.7553177e-01   8.2785809e-02
   1.7562381e-01   8.5485296e-02
   1.7571586e-01   8.8048255e-02
   1.7580790e-01   9.0475835e-02
   1.7589995e-01   9.2769256e-02
   1.7599200e-01   9.4929810e-02
   1.7608404e-01   9.6958857e-02
   1.7617609e-01   9.8857826e-02
   1.7626813e-01   1.0062821e-01
   1.7636018e-01   1.0227158e-01
   1.7645223e-01   1.0378955e-01
   1.7654427e-01   1.0518381e-01
   1.7663632e-01   1.0645611e-01
   1.7672836e-01   1.0760826e-01
   1.7682041e-01   1.0864213e-01
   1.7691246e-01   1.0955964e-01
   1.7700450e-01   1.1036278e-01
   1.7709655e-01   1.1105357e-01
   1.7718859e-01   1.1163411e-01
   1.7728064e-01   1.1210653e-01
   1.7737269e-01   1.1247301e-01
   1.7746473e-01   1.1273580e-01
   1.7755678e-01   1.1289717e-01
   1.7764882e-01   1.1295945e-01
   1.7774087e-01   1.1292500e-01
   1.7783292e-01   1.1279624e-01
   1.7792496e-01   1.1257560e-01
   1.7801701e-01   1.1226558e-01
   1.7810905e-01   1.1186869e-01
   1.7820110e-01   1.1138749e-01
   1.7829315e-01   1.1082456e-01
   1.7838519e-01   1.1018252e-01
   1.7847724e-01   1.0946402e-01
   1.7856928e-01   1.0867173e-01
   1.7866133e-01   1.0780833e-01
   1.7875338e-01   1.0687656e-01
   1.7884542e-01   1.0587915e-01
   1.7893747e-01   1.0481887e-01
   1.7902951e-01   1.0369849e-01
   1.7912156e-01   1.0252080e-01
   1.7921361e-01   1.0128861e-01
   1.7930565e-01   1.0000475e-01
   1.7939770e-01   9.8672036e-02
   1.7948974e-01   9.7293314e-02
   1.7958179e-01   9.5871426e-02
   1.7967384e-01   9.4409223e-02
   1.7976588e-01   9.2909555e-02
   1.7985793e-01   9.1375278e-02
   1.7994997e-01   8.9809242e-02
   1.8004202e-01   8.8214299e-02
   1.8013407e-01   8.6593294e-02
   1.8022611e-01   8.4949066e-02
   1.8031816e-01   8.3284448e-02
   1.8041021e-01   8.1602262e-02
   1.8050225e-01   7.9905318e-02
   1.8059430e-01   7.8196414e-02
   1.8068634e-01   7.6478333e-02
   1.8077839e-01   7.4753840e-02
   1.8087044e-01   7.3025684e-02
   1.8096248e-01   7.1296592e-02
   1.8105453e-01   6.9569271e-02
   1.8114657e-01   6.7846404e-02
   1.8123862e-01   6.6130650e-02
   1.8133067e-01   6.4424640e-02
   1.8142271e-01   6.2730978e-02
   1.8151476e-01   6.1052240e-02
   1.8160680e-01   5.9390967e-02
   1.8169885e-01   5.7749672e-02
   1.8179090e-01   5.6130831e-02
   1.8188294e-01   5.4536886e-02
   1.8197499e-01   5.2970241e-02
   1.8206703e-01   5.1433263e-02
   1.8215908e-01   4.9928278e-02
   1.8225113e-01   4.8457572e-02
   1.8234317e-01   4.7023390e-02
   1.8243522e-01   4.5627929e-02
   1.8252726e-01   4.4273347e-02
   1.8261931e-01   4.2961753e-02
   1.8271136e-01   4.1695207e-02
   1.8280340e-01   4.0475725e-02
   1.8289545e-01   3.9305271e-02
   1.8298749e-01   3.8185759e-02
   1.8307954e-01   3.7119051e-02
   1.8317159e-01   3.6106957e-02
   1.8326363e-01   3.5151234e-02
   1.8335568e-01   3.4253583e-02
   1.8344772e-01   3.3415651e-02
   1.8353977e-01   3.2639028e-02
   1.8363182e-01   3.1925248e-02
   1.8372386e-01   3.1275787e-02
   1.8381591e-01   3.0692060e-02
   1.8390795e-01   3.0175427e-02
   1.8400000e-01   2.9727184e-02


==> data_spectrum.dat <==
 -3.5000000e-001  1.0000000e+000
 -9.0000000e-002  2.0000000e+000
 -5.0000000e-002  3.0000000e-001
  5.0000000e-002  3.0000000e-001
  9.0000000e-002  2.0000000e+000
  3.5000000e-001  1.0000000e+000


==> data_spectrum__2_.dat <==
 -3.5000000e-001  1.0000000e+000
 -9.0000000e-002  2.0000000e+000
 -5.0000000e-002  3.0000000e-001
  5.0000000e-002  3.0000000e-001
  9.0000000e-002  2.0000000e+000
  3.5000000e-001  1.0000000e+000


==> data_spectrum_clean.dat <==
 -4.0000000e+001  1.4029964e+000
 -3.9000000e+001  1.1201514e+000
 -3.8000000e+001  5.7595675e-001
 -3.7000000e+001  3.9136791e-001
 -3.6000000e+001  2.7177315e-001
 -3.5000000e+001  1.7039771e+000
 -3.4000000e+001  3.4071100e+000
 -3.3000000e+001  4.4562243e+000
 -3.2000000e+001  4.1274946e+000
 -3.1000000e+001  2.3188800e+000
 -3.0000000e+001  3.4507153e-001
 -2.9000000e+001  2.7480430e+000
 -2.8000000e+001  3.8867332e+000
 -2.7000000e+001  3.3254775e+000
 -2.6000000e+001  1.4646799e+000
 -2.5000000e+001  6.6111087e-001
 -2.4000000e+001  1.8336314e+000
 -2.3000000e+001  1.3520334e+000
 -2.2000000e+001  7.5629747e-001
 -2.1000000e+001  3.4340505e+000
 -2.0000000e+001  5.5336193e+000
 -1.9000000e+001  6.0327157e+000
 -1.8000000e+001  4.6949566e+000
 -1.7000000e+001  2.1947020e+000
 -1.6000000e+001  8.3402765e-001
 -1.5000000e+001  2.0070068e+000
 -1.4000000e+001  1.7238586e+000
 -1.3000000e+001  8.4000102e-001
 -1.2000000e+001  2.5002961e+000
 -1.1000000e+001  3.7857230e+000
 -1.0000000e+001  3.5020833e+000
 -9.0000000e+000  1.6169498e+000
 -8.0000000e+000  1.1399279e+000
 -7.0000000e+000  3.5589945e+000
 -6.0000000e+000  4.7263801e+000
 -5.0000000e+000  4.3206185e+000
 -4.0000000e+000  2.7818395e+000
 -3.0000000e+000  1.0923482e+000
 -2.0000000e+000  7.2950975e-001
 -1.0000000e+000  8.7764756e-001
  0.0000000e+000  7.3292989e-001
  1.0000000e+000  8.7764756e-001
  2.0000000e+000  7.2950975e-001
  3.0000000e+000  1.0923482e+000
  4.0000000e+000  2.7818395e+000
  5.0000000e+000  4.3206185e+000
  6.0000000e+000  4.7263801e+000
  7.0000000e+000  3.5589945e+000
  8.0000000e+000  1.1399279e+000
  9.0000000e+000  1.6169498e+000
  1.0000000e+001  3.5020833e+000
  1.1000000e+001  3.7857230e+000
  1.2000000e+001  2.5002961e+000
  1.3000000e+001  8.4000102e-001
  1.4000000e+001  1.7238586e+000
  1.5000000e+001  2.0070068e+000
  1.6000000e+001  8.3402765e-001
  1.7000000e+001  2.1947020e+000
  1.8000000e+001  4.6949566e+000
  1.9000000e+001  6.0327157e+000
  2.0000000e+001  5.5336193e+000
  2.1000000e+001  3.4340505e+000
  2.2000000e+001  7.5629747e-001
  2.3000000e+001  1.3520334e+000
  2.4000000e+001  1.8336314e+000
  2.5000000e+001  6.6111087e-001
  2.6000000e+001  1.4646799e+000
  2.7000000e+001  3.3254775e+000
  2.8000000e+001  3.8867332e+000
  2.9000000e+001  2.7480430e+000
  3.0000000e+001  3.4507153e-001
  3.1000000e+001  2.3188800e+000
  3.2000000e+001  4.1274946e+000
  3.3000000e+001  4.4562243e+000
  3.4000000e+001  3.4071100e+000
  3.5000000e+001  1.7039771e+000
  3.6000000e+001  2.7177315e-001
  3.7000000e+001  3.9136791e-001
  3.8000000e+001  5.7595675e-001
  3.9000000e+001  1.1201514e+000
  4.0000000e+001  1.4029964e+000


==> data_spectrum_cleanind.dat <==
 -4.0000000e+001  1.4029964e+000
 -3.9000000e+001  1.1201514e+000
 -3.8000000e+001  5.7595675e-001
 -3.6000000e+001  2.7177315e-001
 -3.5000000e+001  1.7039771e+000
 -3.4000000e+001  3.4071100e+000
 -3.3000000e+001  4.4562243e+000
 -3.2000000e+001  4.1274946e+000
 -3.1000000e+001  2.3188800e+000
 -2.9000000e+001  2.7480430e+000
 -2.8000000e+001  3.8867332e+000
 -2.6000000e+001  1.4646799e+000
 -2.5000000e+001  6.6111087e-001
 -2.4000000e+001  1.8336314e+000
 -2.3000000e+001  1.3520334e+000
 -2.2000000e+001  7.5629747e-001
 -2.1000000e+001  3.4340505e+000
 -2.0000000e+001  5.5336193e+000
 -1.9000000e+001  6.0327157e+000
 -1.8000000e+001  4.6949566e+000
 -1.7000000e+001  2.1947020e+000
 -1.5000000e+001  2.0070068e+000
 -1.4000000e+001  1.7238586e+000
 -1.3000000e+001  8.4000102e-001
 -1.2000000e+001  2.5002961e+000
 -1.1000000e+001  3.7857230e+000
 -1.0000000e+001  3.5020833e+000
 -9.0000000e+000  1.6169498e+000
 -8.0000000e+000  1.1399279e+000
 -7.0000000e+000  3.5589945e+000
 -6.0000000e+000  4.7263801e+000
 -5.0000000e+000  4.3206185e+000
 -4.0000000e+000  2.7818395e+000
 -3.0000000e+000  1.0923482e+000
 -1.0000000e+000  8.7764756e-001
  0.0000000e+000  7.3292989e-001
  1.0000000e+000  8.7764756e-001
  2.0000000e+000  7.2950975e-001
  3.0000000e+000  1.0923482e+000
  4.0000000e+000  2.7818395e+000
  5.0000000e+000  4.3206185e+000
  7.0000000e+000  3.5589945e+000
  8.0000000e+000  1.1399279e+000
  1.0000000e+001  3.5020833e+000
  1.1000000e+001  3.7857230e+000
  1.3000000e+001  8.4000102e-001
  1.5000000e+001  2.0070068e+000
  1.6000000e+001  8.3402765e-001
  1.7000000e+001  2.1947020e+000
  1.8000000e+001  4.6949566e+000
  2.0000000e+001  5.5336193e+000
  2.1000000e+001  3.4340505e+000
  2.2000000e+001  7.5629747e-001
  2.3000000e+001  1.3520334e+000
  2.4000000e+001  1.8336314e+000
  2.5000000e+001  6.6111087e-001
  2.6000000e+001  1.4646799e+000
  2.7000000e+001  3.3254775e+000
  2.8000000e+001  3.8867332e+000
  2.9000000e+001  2.7480430e+000
  3.0000000e+001  3.4507153e-001
  3.1000000e+001  2.3188800e+000
  3.2000000e+001  4.1274946e+000
  3.3000000e+001  4.4562243e+000
  3.4000000e+001  3.4071100e+000
  3.5000000e+001  1.7039771e+000
  3.6000000e+001  2.7177315e-001
  3.7000000e+001  3.9136791e-001
  3.8000000e+001  5.7595675e-001
  3.9000000e+001  1.1201514e+000
  4.0000000e+001  1.4029964e+000


==> data_spectrum_close.dat <==
 -5.0000000e+001  6.1961133e-004
 -4.9799599e+001  5.8368340e-004
 -4.9599198e+001  5.4958162e-004
 -4.9398798e+001  5.1722665e-004
 -4.9198397e+001  4.8654196e-004
 -4.8997996e+001  4.5745378e-004
 -4.8797595e+001  4.2989100e-004
 -4.8597194e+001  4.0378512e-004
 -4.8396794e+001  3.7907018e-004
 -4.8196393e+001  3.5568266e-004
 -4.7995992e+001  3.3356144e-004
 -4.7795591e+001  3.1264773e-004
 -4.7595190e+001  2.9288498e-004
 -4.7394790e+001  2.7421882e-004
 -4.7194389e+001  2.5659703e-004
 -4.6993988e+001  2.3996943e-004
 -4.6793587e+001  2.2428784e-004
 -4.6593186e+001  2.0950602e-004
 -4.6392786e+001  1.9557960e-004
 -4.6192385e+001  1.8246603e-004
 -4.5991984e+001  1.7012452e-004
 -4.5791583e+001  1.5851597e-004
 -4.5591182e+001  1.4760295e-004
 -4.5390782e+001  1.3734960e-004
 -4.5190381e+001  1.2772160e-004
 -4.4989980e+001  1.1868614e-004
 -4.4789579e+001  1.1021183e-004
 -4.4589178e+001  1.0226866e-004
 -4.4388778e+001  9.4827980e-005
 -4.4188377e+001  8.7862415e-005
 -4.3987976e+001  8.1345842e-005
 -4.3787575e+001  7.5253340e-005
 -4.3587174e+001  6.9561144e-005
 -4.3386774e+001  6.4246602e-005
 -4.3186373e+001  5.9288138e-005
 -4.2985972e+001  5.4665206e-005
 -4.2785571e+001  5.0358253e-005
 -4.2585170e+001  4.6348684e-005
 -4.2384770e+001  4.2618818e-005
 -4.2184369e+001  3.9151857e-005
 -4.1983968e+001  3.5931849e-005
 -4.1783567e+001  3.2943653e-005
 -4.1583166e+001  3.0172909e-005
 -4.1382766e+001  2.7606002e-005
 -4.1182365e+001  2.5230031e-005
 -4.0981964e+001  2.3032784e-005
 -4.0781563e+001  2.1002702e-005
 -4.0581162e+001  1.9128854e-005
 -4.0380762e+001  1.7400910e-005
 -4.0180361e+001  1.5809112e-005
 -3.9979960e+001  1.4344251e-005
 -3.9779559e+001  1.2997639e-005
 -3.9579158e+001  1.1761090e-005
 -3.9378758e+001  1.0626891e-005
 -3.9178357e+001  9.5877834e-006
 -3.8977956e+001  8.6369399e-006
 -3.8777555e+001  7.7679445e-006
 -3.8577154e+001  6.9747720e-006
 -3.8376754e+001  6.2517690e-006
 -3.8176353e+001  5.5936348e-006
 -3.7975952e+001  4.9954040e-006
 -3.7775551e+001  4.4524292e-006
 -3.7575150e+001  3.9603644e-006
 -3.7374749e+001  3.5151493e-006
 -3.7174349e+001  3.1129938e-006
 -3.6973948e+001  2.7503637e-006
 -3.6773547e+001  2.4239665e-006
 -3.6573146e+001  2.1307383e-006
 -3.6372745e+001  1.8678305e-006
 -3.6172345e+001  1.6325979e-006
 -3.5971944e+001  1.4225867e-006
 -3.5771543e+001  1.2355237e-006
 -3.5571142e+001  1.0693049e-006
 -3.5370741e+001  9.2198602e-007
 -3.5170341e+001  7.9177221e-007
 -3.4969940e+001  6.7700903e-007
 -3.4769539e+001  5.7617357e-007
 -3.4569138e+001  4.8786599e-007
 -3.4368737e+001  4.1080154e-007
 -3.4168337e+001  3.4380301e-007
 -3.3967936e+001  2.8579349e-007
 -3.3767535e+001  2.3578951e-007
 -3.3567134e+001  1.9289464e-007
 -3.3366733e+001  1.5629328e-007
 -3.3166333e+001  1.2524493e-007
 -3.2965932e+001  9.9078678e-008
 -3.2765531e+001  7.7188058e-008
 -3.2565130e+001  5.9026162e-008
 -3.2364729e+001  4.4101074e-008
 -3.2164329e+001  3.1971554e-008
 -3.1963928e+001  2.2243061e-008
 -3.1763527e+001  1.4564032e-008
 -3.1563126e+001  8.6228357e-009
 -3.1362725e+001  4.1470747e-009
 -3.1162325e+001  9.4720152e-010
 -3.0961924e+001  1.4719981e-009
 -3.0761523e+001  2.9011448e-009
 -3.0561122e+001  3.7021377e-009
 -3.0360721e+001  3.9977454e-009
 -3.0160321e+001  3.9060192e-009
 -2.9959920e+001  3.5289445e-009
 -2.9759519e+001  2.9530053e-009
 -2.9559118e+001  2.2507005e-009
 -2.9358717e+001  1.4825590e-009
 -2.9158317e+001  7.0220401e-010
 -2.8957916e+001  1.8310132e-010
 -2.8757515e+001  8.2508060e-010
 -2.8557114e+001  1.4684642e-009
 -2.8356713e+001  2.0291343e-009
 -2.8156313e+001  2.4935615e-009
 -2.7955912e+001  2.8554504e-009
 -2.7755511e+001  3.1129399e-009
 -2.7555110e+001  3.2675653e-009
 -2.7354709e+001  3.3235389e-009
 -2.7154309e+001  3.2872156e-009
 -2.6953908e+001  3.1665402e-009
 -2.6753507e+001  2.9706566e-009
 -2.6553106e+001  2.7095152e-009
 -2.6352705e+001  2.3935332e-009
 -2.6152305e+001  2.0333619e-009
 -2.5951904e+001  1.6396160e-009
 -2.5751503e+001  1.2227797e-009
 -2.5551102e+001  7.9330175e-010
 -2.5350701e+001  3.6381676e-010
 -2.5150301e+001  1.1825839e-010
 -2.4949900e+001  5.0487847e-010
 -2.4749499e+001  9.0080861e-010
 -2.4549098e+001  1.2733169e-009
 -2.4348697e+001  1.6154675e-009
 -2.4148297e+001  1.9224217e-009
 -2.3947896e+001  2.1904501e-009
 -2.3747495e+001  2.4167395e-009
 -2.3547094e+001  2.5993443e-009
 -2.3346693e+001  2.7370946e-009
 -2.3146293e+001  2.8295972e-009
 -2.2945892e+001  2.8771375e-009
 -2.2745491e+001  2.8806402e-009
 -2.2545090e+001  2.8416266e-009
 -2.2344689e+001  2.7621096e-009
 -2.2144289e+001  2.6445863e-009
 -2.1943888e+001  2.4919323e-009
 -2.1743487e+001  2.3073554e-009
 -2.1543086e+001  2.0943521e-009
 -2.1342685e+001  1.8566070e-009
 -2.1142285e+001  1.5979867e-009
 -2.0941884e+001  1.3224608e-009
 -2.0741483e+001  1.0340783e-009
 -2.0541082e+001  7.3701286e-010
 -2.0340681e+001  4.3590349e-010
 -2.0140281e+001  1.4151457e-010
 -1.9939880e+001  1.8507364e-010
 -1.9739479e+001  4.7429979e-010
 -1.9539078e+001  7.5928492e-010
 -1.9338677e+001  1.0327188e-009
 -1.9138277e+001  1.2911870e-009
 -1.8937876e+001  1.5319313e-009
 -1.8737475e+001  1.7525850e-009
 -1.8537074e+001  1.9510990e-009
 -1.8336673e+001  2.1257478e-009
 -1.8136273e+001  2.2751185e-009
 -1.7935872e+001  2.3981088e-009
 -1.7735471e+001  2.4939358e-009
 -1.7535070e+001  2.5621115e-009
 -1.7334669e+001  2.6024559e-009
 -1.7134269e+001  2.6150708e-009
 -1.6933868e+001  2.6003353e-009
 -1.6733467e+001  2.5588967e-009
 -1.6533066e+001  2.4916468e-009
 -1.6332665e+001  2.3997102e-009
 -1.6132265e+001  2.2844217e-009
 -1.5931864e+001  2.1473088e-009
 -1.5731463e+001  1.9900778e-009
 -1.5531062e+001  1.8145798e-009
 -1.5330661e+001  1.6228074e-009
 -1.5130261e+001  1.4168549e-009
 -1.4929860e+001  1.1989192e-009
 -1.4729459e+001  9.7127249e-010
 -1.4529058e+001  7.3627566e-010
 -1.4328657e+001  4.9647471e-010
 -1.4128257e+001  2.5533163e-010
 -1.3927856e+001  4.9945390e-011
 -1.3727455e+001  2.4132453e-010
 -1.3527054e+001  4.7748217e-010
 -1.3326653e+001  7.0943964e-010
 -1.3126253e+001  9.3389186e-010
 -1.2925852e+001  1.1486616e-009
 -1.2725451e+001  1.3518737e-009
 -1.2525050e+001  1.5418236e-009
 -1.2324649e+001  1.7169746e-009
 -1.2124248e+001  1.8759498e-009
 -1.1923848e+001  2.0175340e-009
 -1.1723447e+001  2.1406798e-009
 -1.1523046e+001  2.2445150e-009
 -1.1322645e+001  2.3283438e-009
 -1.1122244e+001  2.3916502e-009
 -1.0921844e+001  2.4340910e-009
 -1.0721443e+001  2.4555084e-009
 -1.0521042e+001  2.4559121e-009
 -1.0320641e+001  2.4354928e-009
 -1.0120240e+001  2.3946038e-009
 -9.9198397e+000  2.3337627e-009
 -9.7194389e+000  2.2536437e-009
 -9.5190381e+000  2.1550657e-009
 -9.3186373e+000  2.0389914e-009
 -9.1182365e+000  1.9065100e-009
 -8.9178357e+000  1.7588315e-009
 -8.7174349e+000  1.5972742e-009
 -8.5170341e+000  1.4232570e-009
 -8.3166333e+000  1.2382816e-009
 -8.1162325e+000  1.0439350e-009
 -7.9158317e+000  8.4187471e-010
 -7.7154309e+000  6.3384948e-010
 -7.5150301e+000  4.2179971e-010
 -7.3146293e+000  2.0866773e-010
 -7.1142285e+000  4.5634464e-011
 -6.9138277e+000  2.3238414e-010
 -6.7134269e+000  4.4364334e-010
 -6.5130261e+000  6.5208809e-010
 -6.3126253e+000  8.5513258e-010
 -6.1122244e+000  1.0510040e-009
 -5.9118236e+000  1.2381365e-009
 -5.7114228e+000  1.4150757e-009
 -5.5110220e+000  1.5804741e-009
 -5.3106212e+000  1.7330873e-009
 -5.1102204e+000  1.8717779e-009
 -4.9098196e+000  1.9955265e-009
 -4.7094188e+000  2.1034297e-009
 -4.5090180e+000  2.1947118e-009
 -4.3086172e+000  2.2687283e-009
 -4.1082164e+000  2.3249670e-009
 -3.9078156e+000  2.3630524e-009
 -3.7074148e+000  2.3827489e-009
 -3.5070140e+000  2.3839588e-009
 -3.3066132e+000  2.3667237e-009
 -3.1062124e+000  2.3312245e-009
 -2.9058116e+000  2.2777773e-009
 -2.7054108e+000  2.2068314e-009
 -2.5050100e+000  2.1189665e-009
 -2.3046092e+000  2.0148860e-009
 -2.1042084e+000  1.8954135e-009
 -1.9038076e+000  1.7614852e-009
 -1.7034068e+000  1.6141440e-009
 -1.5030060e+000  1.4545317e-009
 -1.3026052e+000  1.2838823e-009
 -1.1022044e+000  1.1035137e-009
 -9.0180361e-001  9.1482535e-010
 -7.0140281e-001  7.1930094e-010
 -5.0100200e-001  5.1854683e-010
 -3.0060120e-001  3.1451798e-010
 -1.0020040e-001  1.1238900e-010
  1.0020040e-001  1.1238900e-010
  3.0060120e-001  3.1451798e-010
  5.0100200e-001  5.1854683e-010
  7.0140281e-001  7.1930094e-010
  9.0180361e-001  9.1482535e-010
  1.1022044e+000  1.1035137e-009
  1.3026052e+000  1.2838823e-009
  1.5030060e+000  1.4545317e-009
  1.7034068e+000  1.6141440e-009
  1.9038076e+000  1.7614852e-009
  2.1042084e+000  1.8954135e-009
  2.3046092e+000  2.0148860e-009
  2.5050100e+000  2.1189665e-009
  2.7054108e+000  2.2068314e-009
  2.9058116e+000  2.2777773e-009
  3.1062124e+000  2.3312245e-009
  3.3066132e+000  2.3667237e-009
  3.5070140e+000  2.3839588e-009
  3.7074148e+000  2.3827489e-009
  3.9078156e+000  2.3630524e-009
  4.1082164e+000  2.3249670e-009
  4.3086172e+000  2.2687283e-009
  4.5090180e+000  2.1947118e-009
  4.7094188e+000  2.1034297e-009
  4.9098196e+000  1.9955265e-009
  5.1102204e+000  1.8717779e-009
  5.3106212e+000  1.7330873e-009
  5.5110220e+000  1.5804741e-009
  5.7114228e+000  1.4150757e-009
  5.9118236e+000  1.2381365e-009
  6.1122244e+000  1.0510040e-009
  6.3126253e+000  8.5513258e-010
  6.5130261e+000  6.5208809e-010
  6.7134269e+000  4.4364334e-010
  6.9138277e+000  2.3238414e-010
  7.1142285e+000  4.5634464e-011
  7.3146293e+000  2.0866773e-010
  7.5150301e+000  4.2179971e-010
  7.7154309e+000  6.3384948e-010
  7.9158317e+000  8.4187471e-010
  8.1162325e+000  1.0439350e-009
  8.3166333e+000  1.2382816e-009
  8.5170341e+000  1.4232570e-009
  8.7174349e+000  1.5972742e-009
  8.9178357e+000  1.7588315e-009
  9.1182365e+000  1.9065100e-009
  9.3186373e+000  2.0389914e-009
  9.5190381e+000  2.1550657e-009
  9.7194389e+000  2.2536437e-009
  9.9198397e+000  2.3337627e-009
  1.0120240e+001  2.3946038e-009
  1.0320641e+001  2.4354928e-009
  1.0521042e+001  2.4559121e-009
  1.0721443e+001  2.4555084e-009
  1.0921844e+001  2.4340910e-009
  1.1122244e+001  2.3916502e-009
  1.1322645e+001  2.3283438e-009
  1.1523046e+001  2.2445150e-009
  1.1723447e+001  2.1406798e-009
  1.1923848e+001  2.0175340e-009
  1.2124248e+001  1.8759498e-009
  1.2324649e+001  1.7169746e-009
  1.2525050e+001  1.5418236e-009
  1.2725451e+001  1.3518737e-009
  1.2925852e+001  1.1486616e-009
  1.3126253e+001  9.3389186e-010
  1.3326653e+001  7.0943964e-010
  1.3527054e+001  4.7748217e-010
  1.3727455e+001  2.4132453e-010
  1.3927856e+001  4.9945390e-011
  1.4128257e+001  2.5533165e-010
  1.4328657e+001  4.9647577e-010
  1.4529058e+001  7.3627566e-010
  1.4729459e+001  9.7127249e-010
  1.4929860e+001  1.1989192e-009
  1.5130261e+001  1.4168549e-009
  1.5330661e+001  1.6228067e-009
  1.5531062e+001  1.8145813e-009
  1.5731463e+001  1.9900778e-009
  1.5931864e+001  2.1473088e-009
  1.6132265e+001  2.2844217e-009
  1.6332665e+001  2.3997102e-009
  1.6533066e+001  2.4916468e-009
  1.6733467e+001  2.5588981e-009
  1.6933868e+001  2.6003353e-009
  1.7134269e+001  2.6150708e-009
  1.7334669e+001  2.6024559e-009
  1.7535070e+001  2.5621116e-009
  1.7735471e+001  2.4939351e-009
  1.7935872e+001  2.3981103e-009
  1.8136273e+001  2.2751185e-009
  1.8336673e+001  2.1257478e-009
  1.8537074e+001  1.9511004e-009
  1.8737475e+001  1.7525850e-009
  1.8937876e+001  1.5319313e-009
  1.9138277e+001  1.2911869e-009
  1.9338677e+001  1.0327188e-009
  1.9539078e+001  7.5928492e-010
  1.9739479e+001  4.7429972e-010
  1.9939880e+001  1.8507412e-010
  2.0140281e+001  1.4151550e-010
  2.0340681e+001  4.3590174e-010
  2.0541082e+001  7.3701286e-010
  2.0741483e+001  1.0340783e-009
  2.0941884e+001  1.3224608e-009
  2.1142285e+001  1.5979866e-009
  2.1342685e+001  1.8566070e-009
  2.1543086e+001  2.0943521e-009
  2.1743487e+001  2.3073554e-009
  2.1943888e+001  2.4919322e-009
  2.2144289e+001  2.6445864e-009
  2.2344689e+001  2.7621097e-009
  2.2545090e+001  2.8416265e-009
  2.2745491e+001  2.8806402e-009
  2.2945892e+001  2.8771375e-009
  2.3146293e+001  2.8295972e-009
  2.3346693e+001  2.7370946e-009
  2.3547094e+001  2.5993443e-009
  2.3747495e+001  2.4167394e-009
  2.3947896e+001  2.1904502e-009
  2.4148297e+001  1.9224217e-009
  2.4348697e+001  1.6154675e-009
  2.4549098e+001  1.2733157e-009
  2.4749499e+001  9.0080832e-010
  2.4949900e+001  5.0487824e-010
  2.5150301e+001  1.1825839e-010
  2.5350701e+001  3.6381676e-010
  2.5551102e+001  7.9330181e-010
  2.5751503e+001  1.2227768e-009
  2.5951904e+001  1.6396160e-009
  2.6152305e+001  2.0333619e-009
  2.6352705e+001  2.3935332e-009
  2.6553106e+001  2.7095152e-009
  2.6753507e+001  2.9706567e-009
  2.6953908e+001  3.1665403e-009
  2.7154309e+001  3.2872156e-009
  2.7354709e+001  3.3235389e-009
  2.7555110e+001  3.2675653e-009
  2.7755511e+001  3.1129399e-009
  2.7955912e+001  2.8554504e-009
  2.8156313e+001  2.4935616e-009
  2.8356713e+001  2.0291342e-009
  2.8557114e+001  1.4684644e-009
  2.8757515e+001  8.2508060e-010
  2.8957916e+001  1.8310132e-010
  2.9158317e+001  7.0220401e-010
  2.9358717e+001  1.4825590e-009
  2.9559118e+001  2.2507005e-009
  2.9759519e+001  2.9530053e-009
  2.9959920e+001  3.5289445e-009
  3.0160321e+001  3.9060192e-009
  3.0360721e+001  3.9977454e-009
  3.0561122e+001  3.7021376e-009
  3.0761523e+001  2.9011448e-009
  3.0961924e+001  1.4719981e-009
  3.1162325e+001  9.4720152e-010
  3.1362725e+001  4.1470747e-009
  3.1563126e+001  8.6228356e-009
  3.1763527e+001  1.4564032e-008
  3.1963928e+001  2.2243061e-008
  3.2164329e+001  3.1971554e-008
  3.2364729e+001  4.4101074e-008
  3.2565130e+001  5.9026162e-008
  3.2765531e+001  7.7188058e-008
  3.2965932e+001  9.9078679e-008
  3.3166333e+001  1.2524493e-007
  3.3366733e+001  1.5629328e-007
  3.3567134e+001  1.9289464e-007
  3.3767535e+001  2.3578951e-007
  3.3967936e+001  2.8579349e-007
  3.4168337e+001  3.4380301e-007
  3.4368737e+001  4.1080154e-007
  3.4569138e+001  4.8786599e-007
  3.4769539e+001  5.7617357e-007
  3.4969940e+001  6.7700903e-007
  3.5170341e+001  7.9177221e-007
  3.5370741e+001  9.2198602e-007
  3.5571142e+001  1.0693049e-006
  3.5771543e+001  1.2355237e-006
  3.5971944e+001  1.4225867e-006
  3.6172345e+001  1.6325979e-006
  3.6372745e+001  1.8678305e-006
  3.6573146e+001  2.1307383e-006
  3.6773547e+001  2.4239665e-006
  3.6973948e+001  2.7503637e-006
  3.7174349e+001  3.1129938e-006
  3.7374749e+001  3.5151493e-006
  3.7575150e+001  3.9603644e-006
  3.7775551e+001  4.4524292e-006
  3.7975952e+001  4.9954040e-006
  3.8176353e+001  5.5936348e-006
  3.8376754e+001  6.2517690e-006
  3.8577154e+001  6.9747720e-006
  3.8777555e+001  7.7679445e-006
  3.8977956e+001  8.6369399e-006
  3.9178357e+001  9.5877834e-006
  3.9378758e+001  1.0626891e-005
  3.9579158e+001  1.1761090e-005
  3.9779559e+001  1.2997639e-005
  3.9979960e+001  1.4344251e-005
  4.0180361e+001  1.5809112e-005
  4.0380762e+001  1.7400910e-005
  4.0581162e+001  1.9128854e-005
  4.0781563e+001  2.1002702e-005
  4.0981964e+001  2.3032784e-005
  4.1182365e+001  2.5230031e-005
  4.1382766e+001  2.7606002e-005
  4.1583166e+001  3.0172909e-005
  4.1783567e+001  3.2943653e-005
  4.1983968e+001  3.5931849e-005
  4.2184369e+001  3.9151857e-005
  4.2384770e+001  4.2618818e-005
  4.2585170e+001  4.6348684e-005
  4.2785571e+001  5.0358253e-005
  4.2985972e+001  5.4665206e-005
  4.3186373e+001  5.9288138e-005
  4.3386774e+001  6.4246602e-005
  4.3587174e+001  6.9561144e-005
  4.3787575e+001  7.5253340e-005
  4.3987976e+001  8.1345842e-005
  4.4188377e+001  8.7862415e-005
  4.4388778e+001  9.4827980e-005
  4.4589178e+001  1.0226866e-004
  4.4789579e+001  1.1021183e-004
  4.4989980e+001  1.1868614e-004
  4.5190381e+001  1.2772160e-004
  4.5390782e+001  1.3734960e-004
  4.5591182e+001  1.4760295e-004
  4.5791583e+001  1.5851597e-004
  4.5991984e+001  1.7012452e-004
  4.6192385e+001  1.8246603e-004
  4.6392786e+001  1.9557960e-004
  4.6593186e+001  2.0950602e-004
  4.6793587e+001  2.2428784e-004
  4.6993988e+001  2.3996943e-004
  4.7194389e+001  2.5659703e-004
  4.7394790e+001  2.7421882e-004
  4.7595190e+001  2.9288498e-004
  4.7795591e+001  3.1264773e-004
  4.7995992e+001  3.3356144e-004
  4.8196393e+001  3.5568266e-004
  4.8396794e+001  3.7907018e-004
  4.8597194e+001  4.0378512e-004
  4.8797595e+001  4.2989100e-004
  4.8997996e+001  4.5745378e-004
  4.9198397e+001  4.8654196e-004
  4.9398798e+001  5.1722665e-004
  4.9599198e+001  5.4958162e-004
  4.9799599e+001  5.8368340e-004
  5.0000000e+001  6.1961133e-004


==> data_spectrum_corr.dat <==
  9.0000000e+000 -7.6572145e+000
 -1.6000000e+001 -1.2178767e+001
  1.4000000e+001 -4.7130923e+000
 -3.0000000e+001 -1.6769632e+001
  1.2000000e+001  1.4117366e+001
 -2.0000000e+000 -1.9045810e+000
  6.0000000e+000  2.9739404e+000
 -2.7000000e+001  7.5298109e+000
 -3.7000000e+001  6.2484918e+000
  1.9000000e+001 -1.1974974e+001


==> data_spectrum_far.dat <==
 -5.0000000e+001  7.3037189e-001
 -4.9799599e+001  6.5350432e-001
 -4.9599198e+001  5.8162562e-001
 -4.9398798e+001  5.1484845e-001
 -4.9198397e+001  4.5321328e-001
 -4.8997996e+001  3.9669414e-001
 -4.8797595e+001  3.4520513e-001
 -4.8597194e+001  2.9860755e-001
 -4.8396794e+001  2.5671734e-001
 -4.8196393e+001  2.1931275e-001
 -4.7995992e+001  1.8614195e-001
 -4.7795591e+001  1.5693049e-001
 -4.7595190e+001  1.3138839e-001
 -4.7394790e+001  1.0921674e-001
 -4.7194389e+001  9.0113806e-002
 -4.6993988e+001  7.3780423e-002
 -4.6793587e+001  5.9924670e-002
 -4.6593186e+001  4.8265846e-002
 -4.6392786e+001  3.8537683e-002
 -4.6192385e+001  3.0490825e-002
 -4.5991984e+001  2.3894614e-002
 -4.5791583e+001  1.8538216e-002
 -4.5591182e+001  1.4231165e-002
 -4.5390782e+001  1.0803373e-002
 -4.5190381e+001  8.1046955e-003
 -4.4989980e+001  6.0041253e-003
 -4.4789579e+001  4.3886907e-003
 -4.4589178e+001  3.1621357e-003
 -4.4388778e+001  2.2434511e-003
 -4.4188377e+001  1.5653221e-003
 -4.3987976e+001  1.0725484e-003
 -4.3787575e+001  7.2048604e-004
 -4.3587174e+001  4.7355074e-004
 -4.3386774e+001  3.0381358e-004
 -4.3186373e+001  1.8971194e-004
 -4.2985972e+001  1.1489012e-004
 -4.2785571e+001  6.7177519e-005
 -4.2585170e+001  3.7705543e-005
 -4.2384770e+001  2.0159585e-005
 -4.2184369e+001  1.0158382e-005
 -4.1983968e+001  4.7499513e-006
 -4.1783567e+001  2.0114844e-006
 -4.1583166e+001  7.3946589e-007
 -4.1382766e+001  2.1608996e-007
 -4.1182365e+001  3.8444035e-008
 -4.0981964e+001  2.1843771e-009
 -4.0781563e+001  1.9176184e-009
 -4.0581162e+001  2.6656225e-009
 -4.0380762e+001  2.8631845e-009
 -4.0180361e+001  1.8480745e-010
 -3.9979960e+001  2.2952932e-009
 -3.9779559e+001  2.8114931e-009
 -3.9579158e+001  1.4785978e-009
 -3.9378758e+001  6.0083897e-010
 -3.9178357e+001  2.1946588e-009
 -3.8977956e+001  2.5853389e-009
 -3.8777555e+001  1.7320895e-009
 -3.8577154e+001  1.5133566e-010
 -3.8376754e+001  1.4371811e-009
 -3.8176353e+001  2.3587574e-009
 -3.7975952e+001  2.3008373e-009
 -3.7775551e+001  1.3431235e-009
 -3.7575150e+001  1.1620027e-010
 -3.7374749e+001  1.4893524e-009
 -3.7174349e+001  2.2956946e-009
 -3.6973948e+001  2.2486885e-009
 -3.6773547e+001  1.3807283e-009
 -3.6573146e+001  4.4042443e-011
 -3.6372745e+001  1.3602456e-009
 -3.6172345e+001  2.2401693e-009
 -3.5971944e+001  2.3024419e-009
 -3.5771543e+001  1.5092014e-009
 -3.5571142e+001  1.4051436e-010
 -3.5370741e+001  1.3209201e-009
 -3.5170341e+001  2.2912238e-009
 -3.4969940e+001  2.3663514e-009
 -3.4769539e+001  1.4599826e-009
 -3.4569138e+001  1.2401746e-010
 -3.4368737e+001  1.7090620e-009
 -3.4168337e+001  2.5803701e-009
 -3.3967936e+001  2.2125868e-009
 -3.3767535e+001  6.3506699e-010
 -3.3567134e+001  1.4455167e-009
 -3.3366733e+001  2.8019344e-009
 -3.3166333e+001  2.3224598e-009
 -3.2965932e+001  1.4158268e-010
 -3.2765531e+001  2.8317956e-009
 -3.2565130e+001  2.7090553e-009
 -3.2364729e+001  1.8251812e-009
 -3.2164329e+001  2.3556909e-009
 -3.1963928e+001  3.6990439e-008
 -3.1763527e+001  2.1094659e-007
 -3.1563126e+001  7.2570181e-007
 -3.1362725e+001  1.9799485e-006
 -3.1162325e+001  4.6848158e-006
 -3.0961924e+001  1.0033723e-005
 -3.0761523e+001  1.9934775e-005
 -3.0561122e+001  3.7319216e-005
 -3.0360721e+001  6.6539880e-005
 -3.0160321e+001  1.1387335e-004
 -2.9959920e+001  1.8813851e-004
 -2.9759519e+001  3.0144232e-004
 -2.9559118e+001  4.7006050e-004
 -2.9358717e+001  7.1545706e-004
 -2.9158317e+001  1.0654413e-003
 -2.8957916e+001  1.5554546e-003
 -2.8757515e+001  2.2299734e-003
 -2.8557114e+001  3.1440039e-003
 -2.8356713e+001  4.3646400e-003
 -2.8156313e+001  5.9726429e-003
 -2.7955912e+001  8.0639945e-003
 -2.7755511e+001  1.0751368e-002
 -2.7555110e+001  1.4165452e-002
 -2.7354709e+001  1.8456055e-002
 -2.7154309e+001  2.3792918e-002
 -2.6953908e+001  3.0366157e-002
 -2.6753507e+001  3.8386259e-002
 -2.6553106e+001  4.8083550e-002
 -2.6352705e+001  5.9707079e-002
 -2.6152305e+001  7.3522843e-002
 -2.5951904e+001  8.9811319e-002
 -2.5751503e+001  1.0886426e-001
 -2.5551102e+001  1.3098077e-001
 -2.5350701e+001  1.5646256e-001
 -2.5150301e+001  1.8560864e-001
 -2.4949900e+001  2.1870920e-001
 -2.4749499e+001  2.5603901e-001
 -2.4549098e+001  2.9785036e-001
 -2.4348697e+001  3.4436558e-001
 -2.4148297e+001  3.9576942e-001
 -2.3947896e+001  4.5220144e-001
 -2.3747495e+001  5.1374851e-001
 -2.3547094e+001  5.8043767e-001
 -2.3346693e+001  6.5222965e-001
 -2.3146293e+001  7.2901308e-001
 -2.2945892e+001  8.1059968e-001
 -2.2745491e+001  8.9672072e-001
 -2.2545090e+001  9.8702472e-001
 -2.2344689e+001  1.0810767e+000
 -2.2144289e+001  1.1783589e+000
 -2.1943888e+001  1.2782737e+000
 -2.1743487e+001  1.3801474e+000
 -2.1543086e+001  1.4832367e+000
 -2.1342685e+001  1.5867362e+000
 -2.1142285e+001  1.6897880e+000
 -2.0941884e+001  1.7914923e+000
 -2.0741483e+001  1.8909199e+000
 -2.0541082e+001  1.9871253e+000
 -2.0340681e+001  2.0791608e+000
 -2.0140281e+001  2.1660915e+000
 -1.9939880e+001  2.2470102e+000
 -1.9739479e+001  2.3210522e+000
 -1.9539078e+001  2.3874098e+000
 -1.9338677e+001  2.4453468e+000
 -1.9138277e+001  2.4942106e+000
 -1.8937876e+001  2.5334441e+000
 -1.8737475e+001  2.5625957e+000
 -1.8537074e+001  2.5813275e+000
 -1.8336673e+001  2.5894211e+000
 -1.8136273e+001  2.5867819e+000
 -1.7935872e+001  2.5734408e+000
 -1.7735471e+001  2.5495536e+000
 -1.7535070e+001  2.5153980e+000
 -1.7334669e+001  2.4713687e+000
 -1.7134269e+001  2.4179703e+000
 -1.6933868e+001  2.3558081e+000
 -1.6733467e+001  2.2855774e+000
 -1.6533066e+001  2.2080513e+000
 -1.6332665e+001  2.1240670e+000
 -1.6132265e+001  2.0345122e+000
 -1.5931864e+001  1.9403095e+000
 -1.5731463e+001  1.8424021e+000
 -1.5531062e+001  1.7417382e+000
 -1.5330661e+001  1.6392571e+000
 -1.5130261e+001  1.5358751e+000
 -1.4929860e+001  1.4324730e+000
 -1.4729459e+001  1.3298841e+000
 -1.4529058e+001  1.2288844e+000
 -1.4328657e+001  1.1301837e+000
 -1.4128257e+001  1.0344191e+000
 -1.3927856e+001  9.4214942e-001
 -1.3727455e+001  8.5385188e-001
 -1.3527054e+001  7.6992044e-001
 -1.3326653e+001  6.9066574e-001
 -1.3126253e+001  6.1631661e-001
 -1.2925852e+001  5.4702298e-001
 -1.2725451e+001  4.8286015e-001
 -1.2525050e+001  4.2383402e-001
 -1.2324649e+001  3.6988729e-001
 -1.2124248e+001  3.2090628e-001
 -1.1923848e+001  2.7672828e-001
 -1.1723447e+001  2.3714910e-001
 -1.1523046e+001  2.0193076e-001
 -1.1322645e+001  1.7080901e-001
 -1.1122244e+001  1.4350062e-001
 -1.0921844e+001  1.1971030e-001
 -1.0721443e+001  9.9136972e-002
 -1.0521042e+001  8.1479586e-002
 -1.0320641e+001  6.6442113e-002
 -1.0120240e+001  5.3737893e-002
 -9.9198397e+000  4.3093209e-002
 -9.7194389e+000  3.4250129e-002
 -9.5190381e+000  2.6968625e-002
 -9.3186373e+000  2.1028020e-002
 -9.1182365e+000  1.6227806e-002
 -8.9178357e+000  1.2387907e-002
 -8.7174349e+000  9.3484592e-003
 -8.5170341e+000  6.9691710e-003
 -8.3166333e+000  5.1283608e-003
 -8.1162325e+000  3.7217340e-003
 -7.9158317e+000  2.6609787e-003
 -7.7154309e+000  1.8722475e-003
 -7.5150301e+000  1.2945836e-003
 -7.3146293e+000  8.7834711e-004
 -7.1142285e+000  5.8368340e-004
 -6.9138277e+000  3.7907018e-004
 -6.7134269e+000  2.3996943e-004
 -6.5130261e+000  1.4760295e-004
 -6.3126253e+000  8.7862415e-005
 -6.1122244e+000  5.0358253e-005
 -5.9118236e+000  2.7606002e-005
 -5.7114228e+000  1.4344251e-005
 -5.5110220e+000  6.9747720e-006
 -5.3106212e+000  3.1129938e-006
 -5.1102204e+000  1.2355237e-006
 -4.9098196e+000  4.1080154e-007
 -4.7094188e+000  9.9078678e-008
 -4.5090180e+000  8.6228361e-009
 -4.3086172e+000  3.9060160e-009
 -4.1082164e+000  8.2508084e-010
 -3.9078156e+000  3.3235411e-009
 -3.7074148e+000  1.6396159e-009
 -3.5070140e+000  1.2733145e-009
 -3.3066132e+000  2.8295971e-009
 -3.1062124e+000  2.3073576e-009
 -2.9058116e+000  4.3590229e-010
 -2.7054108e+000  1.5319323e-009
 -2.5050100e+000  2.5621129e-009
 -2.3046092e+000  2.2844207e-009
 -2.1042084e+000  9.7127161e-010
 -1.9038076e+000  7.0944050e-010
 -1.7034068e+000  2.0175333e-009
 -1.5030060e+000  2.4559124e-009
 -1.3026052e+000  1.9065099e-009
 -1.1022044e+000  6.3384938e-010
 -9.0180361e-001  8.5513214e-010
 -7.0140281e-001  1.9955266e-009
 -5.0100200e-001  2.3839588e-009
 -3.0060120e-001  1.8954134e-009
 -1.0020040e-001  7.1930111e-010
  1.0020040e-001  7.1930111e-010
  3.0060120e-001  1.8954134e-009
  5.0100200e-001  2.3839588e-009
  7.0140281e-001  1.9955266e-009
  9.0180361e-001  8.5513214e-010
  1.1022044e+000  6.3384938e-010
  1.3026052e+000  1.9065099e-009
  1.5030060e+000  2.4559124e-009
  1.7034068e+000  2.0175333e-009
  1.9038076e+000  7.0944050e-010
  2.1042084e+000  9.7127161e-010
  2.3046092e+000  2.2844207e-009
  2.5050100e+000  2.5621129e-009
  2.7054108e+000  1.5319323e-009
  2.9058116e+000  4.3590229e-010
  3.1062124e+000  2.3073576e-009
  3.3066132e+000  2.8295971e-009
  3.5070140e+000  1.2733145e-009
  3.7074148e+000  1.6396159e-009
  3.9078156e+000  3.3235411e-009
  4.1082164e+000  8.2508084e-010
  4.3086172e+000  3.9060160e-009
  4.5090180e+000  8.6228361e-009
  4.7094188e+000  9.9078678e-008
  4.9098196e+000  4.1080154e-007
  5.1102204e+000  1.2355237e-006
  5.3106212e+000  3.1129938e-006
  5.5110220e+000  6.9747720e-006
  5.7114228e+000  1.4344251e-005
  5.9118236e+000  2.7606002e-005
  6.1122244e+000  5.0358253e-005
  6.3126253e+000  8.7862415e-005
  6.5130261e+000  1.4760295e-004
  6.7134269e+000  2.3996943e-004
  6.9138277e+000  3.7907018e-004
  7.1142285e+000  5.8368340e-004
  7.3146293e+000  8.7834711e-004
  7.5150301e+000  1.2945836e-003
  7.7154309e+000  1.8722475e-003
  7.9158317e+000  2.6609787e-003
  8.1162325e+000  3.7217340e-003
  8.3166333e+000  5.1283608e-003
  8.5170341e+000  6.9691710e-003
  8.7174349e+000  9.3484592e-003
  8.9178357e+000  1.2387907e-002
  9.1182365e+000  1.6227806e-002
  9.3186373e+000  2.1028020e-002
  9.5190381e+000  2.6968625e-002
  9.7194389e+000  3.4250129e-002
  9.9198397e+000  4.3093209e-002
  1.0120240e+001  5.3737893e-002
  1.0320641e+001  6.6442113e-002
  1.0521042e+001  8.1479586e-002
  1.0721443e+001  9.9136972e-002
  1.0921844e+001  1.1971030e-001
  1.1122244e+001  1.4350062e-001
  1.1322645e+001  1.7080901e-001
  1.1523046e+001  2.0193076e-001
  1.1723447e+001  2.3714910e-001
  1.1923848e+001  2.7672828e-001
  1.2124248e+001  3.2090628e-001
  1.2324649e+001  3.6988729e-001
  1.2525050e+001  4.2383402e-001
  1.2725451e+001  4.8286015e-001
  1.2925852e+001  5.4702298e-001
  1.3126253e+001  6.1631661e-001
  1.3326653e+001  6.9066574e-001
  1.3527054e+001  7.6992044e-001
  1.3727455e+001  8.5385188e-001
  1.3927856e+001  9.4214942e-001
  1.4128257e+001  1.0344191e+000
  1.4328657e+001  1.1301837e+000
  1.4529058e+001  1.2288844e+000
  1.4729459e+001  1.3298841e+000
  1.4929860e+001  1.4324730e+000
  1.5130261e+001  1.5358751e+000
  1.5330661e+001  1.6392571e+000
  1.5531062e+001  1.7417382e+000
  1.5731463e+001  1.8424021e+000
  1.5931864e+001  1.9403095e+000
  1.6132265e+001  2.0345122e+000
  1.6332665e+001  2.1240670e+000
  1.6533066e+001  2.2080513e+000
  1.6733467e+001  2.2855774e+000
  1.6933868e+001  2.3558081e+000
  1.7134269e+001  2.4179703e+000
  1.7334669e+001  2.4713687e+000
  1.7535070e+001  2.5153980e+000
  1.7735471e+001  2.5495536e+000
  1.7935872e+001  2.5734408e+000
  1.8136273e+001  2.5867819e+000
  1.8336673e+001  2.5894211e+000
  1.8537074e+001  2.5813275e+000
  1.8737475e+001  2.5625957e+000
  1.8937876e+001  2.5334441e+000
  1.9138277e+001  2.4942106e+000
  1.9338677e+001  2.4453468e+000
  1.9539078e+001  2.3874098e+000
  1.9739479e+001  2.3210522e+000
  1.9939880e+001  2.2470102e+000
  2.0140281e+001  2.1660915e+000
  2.0340681e+001  2.0791608e+000
  2.0541082e+001  1.9871253e+000
  2.0741483e+001  1.8909199e+000
  2.0941884e+001  1.7914923e+000
  2.1142285e+001  1.6897880e+000
  2.1342685e+001  1.5867362e+000
  2.1543086e+001  1.4832367e+000
  2.1743487e+001  1.3801474e+000
  2.1943888e+001  1.2782737e+000
  2.2144289e+001  1.1783589e+000
  2.2344689e+001  1.0810767e+000
  2.2545090e+001  9.8702472e-001
  2.2745491e+001  8.9672072e-001
  2.2945892e+001  8.1059968e-001
  2.3146293e+001  7.2901308e-001
  2.3346693e+001  6.5222965e-001
  2.3547094e+001  5.8043767e-001
  2.3747495e+001  5.1374851e-001
  2.3947896e+001  4.5220144e-001
  2.4148297e+001  3.9576942e-001
  2.4348697e+001  3.4436558e-001
  2.4549098e+001  2.9785036e-001
  2.4749499e+001  2.5603901e-001
  2.4949900e+001  2.1870920e-001
  2.5150301e+001  1.8560864e-001
  2.5350701e+001  1.5646256e-001
  2.5551102e+001  1.3098077e-001
  2.5751503e+001  1.0886426e-001
  2.5951904e+001  8.9811319e-002
  2.6152305e+001  7.3522843e-002
  2.6352705e+001  5.9707079e-002
  2.6553106e+001  4.8083550e-002
  2.6753507e+001  3.8386259e-002
  2.6953908e+001  3.0366157e-002
  2.7154309e+001  2.3792918e-002
  2.7354709e+001  1.8456055e-002
  2.7555110e+001  1.4165452e-002
  2.7755511e+001  1.0751368e-002
  2.7955912e+001  8.0639945e-003
  2.8156313e+001  5.9726429e-003
  2.8356713e+001  4.3646400e-003
  2.8557114e+001  3.1440039e-003
  2.8757515e+001  2.2299734e-003
  2.8957916e+001  1.5554546e-003
  2.9158317e+001  1.0654413e-003
  2.9358717e+001  7.1545706e-004
  2.9559118e+001  4.7006050e-004
  2.9759519e+001  3.0144232e-004
  2.9959920e+001  1.8813851e-004
  3.0160321e+001  1.1387335e-004
  3.0360721e+001  6.6539880e-005
  3.0561122e+001  3.7319216e-005
  3.0761523e+001  1.9934775e-005
  3.0961924e+001  1.0033723e-005
  3.1162325e+001  4.6848158e-006
  3.1362725e+001  1.9799485e-006
  3.1563126e+001  7.2570181e-007
  3.1763527e+001  2.1094659e-007
  3.1963928e+001  3.6990439e-008
  3.2164329e+001  2.3556909e-009
  3.2364729e+001  1.8251812e-009
  3.2565130e+001  2.7090553e-009
  3.2765531e+001  2.8317956e-009
  3.2965932e+001  1.4158410e-010
  3.3166333e+001  2.3224598e-009
  3.3366733e+001  2.8019344e-009
  3.3567134e+001  1.4455167e-009
  3.3767535e+001  6.3506699e-010
  3.3967936e+001  2.2125868e-009
  3.4168337e+001  2.5803702e-009
  3.4368737e+001  1.7090620e-009
  3.4569138e+001  1.2401746e-010
  3.4769539e+001  1.4599826e-009
  3.4969940e+001  2.3663514e-009
  3.5170341e+001  2.2912231e-009
  3.5370741e+001  1.3209210e-009
  3.5571142e+001  1.4051436e-010
  3.5771543e+001  1.5092014e-009
  3.5971944e+001  2.3024419e-009
  3.6172345e+001  2.2401693e-009
  3.6372745e+001  1.3602473e-009
  3.6573146e+001  4.4042090e-011
  3.6773547e+001  1.3807283e-009
  3.6973948e+001  2.2486885e-009
  3.7174349e+001  2.2956946e-009
  3.7374749e+001  1.4893524e-009
  3.7575150e+001  1.1620051e-010
  3.7775551e+001  1.3431197e-009
  3.7975952e+001  2.3008373e-009
  3.8176353e+001  2.3587574e-009
  3.8376754e+001  1.4371811e-009
  3.8577154e+001  1.5133566e-010
  3.8777555e+001  1.7320820e-009
  3.8977956e+001  2.5853437e-009
  3.9178357e+001  2.1946588e-009
  3.9378758e+001  6.0083897e-010
  3.9579158e+001  1.4785978e-009
  3.9779559e+001  2.8114894e-009
  3.9979960e+001  2.2952890e-009
  4.0180361e+001  1.8480453e-010
  4.0380762e+001  2.8631845e-009
  4.0581162e+001  2.6656225e-009
  4.0781563e+001  1.9176184e-009
  4.0981964e+001  2.1843769e-009
  4.1182365e+001  3.8444035e-008
  4.1382766e+001  2.1608996e-007
  4.1583166e+001  7.3946589e-007
  4.1783567e+001  2.0114844e-006
  4.1983968e+001  4.7499513e-006
  4.2184369e+001  1.0158382e-005
  4.2384770e+001  2.0159585e-005
  4.2585170e+001  3.7705543e-005
  4.2785571e+001  6.7177519e-005
  4.2985972e+001  1.1489012e-004
  4.3186373e+001  1.8971194e-004
  4.3386774e+001  3.0381358e-004
  4.3587174e+001  4.7355074e-004
  4.3787575e+001  7.2048604e-004
  4.3987976e+001  1.0725484e-003
  4.4188377e+001  1.5653221e-003
  4.4388778e+001  2.2434511e-003
  4.4589178e+001  3.1621357e-003
  4.4789579e+001  4.3886907e-003
  4.4989980e+001  6.0041253e-003
  4.5190381e+001  8.1046955e-003
  4.5390782e+001  1.0803373e-002
  4.5591182e+001  1.4231165e-002
  4.5791583e+001  1.8538216e-002
  4.5991984e+001  2.3894614e-002
  4.6192385e+001  3.0490825e-002
  4.6392786e+001  3.8537683e-002
  4.6593186e+001  4.8265846e-002
  4.6793587e+001  5.9924670e-002
  4.6993988e+001  7.3780423e-002
  4.7194389e+001  9.0113806e-002
  4.7394790e+001  1.0921674e-001
  4.7595190e+001  1.3138839e-001
  4.7795591e+001  1.5693049e-001
  4.7995992e+001  1.8614195e-001
  4.8196393e+001  2.1931275e-001
  4.8396794e+001  2.5671734e-001
  4.8597194e+001  2.9860755e-001
  4.8797595e+001  3.4520513e-001
  4.8997996e+001  3.9669414e-001
  4.9198397e+001  4.5321328e-001
  4.9398798e+001  5.1484845e-001
  4.9599198e+001  5.8162562e-001
  4.9799599e+001  6.5350432e-001
  5.0000000e+001  7.3037189e-001


==> data_spectrum_trunc.dat <==
 -5.0000000e-001  5.9374886e-002
 -4.9500000e-001  5.5603059e-002
 -4.9000000e-001  5.1422889e-002
 -4.8500000e-001  5.1737008e-002
 -4.8000000e-001  5.9056744e-002
 -4.7500000e-001  6.9678606e-002
 -4.7000000e-001  7.7592208e-002
 -4.6500000e-001  7.8397115e-002
 -4.6000000e-001  7.0964518e-002
 -4.5500000e-001  5.9759178e-002
 -4.5000000e-001  5.7746252e-002
 -4.4500000e-001  7.3770877e-002
 -4.4000000e-001  9.6657798e-002
 -4.3500000e-001  1.1264613e-001
 -4.3000000e-001  1.1326386e-001
 -4.2500000e-001  9.5870955e-002
 -4.2000000e-001  6.8847176e-002
 -4.1500000e-001  6.9028800e-002
 -4.1000000e-001  1.1402658e-001
 -4.0500000e-001  1.6568541e-001
 -4.0000000e-001  1.9890521e-001
 -3.9500000e-001  1.9785575e-001
 -3.9000000e-001  1.5371084e-001
 -3.8500000e-001  7.8814169e-002
 -3.8000000e-001  1.2741069e-001
 -3.7500000e-001  2.9690852e-001
 -3.7000000e-001  4.9239173e-001
 -3.6500000e-001  6.8407186e-001
 -3.6000000e-001  8.4666974e-001
 -3.5500000e-001  9.5821385e-001
 -3.5000000e-001  1.0029083e+000
 -3.4500000e-001  9.7366540e-001
 -3.4000000e-001  8.7343514e-001
 -3.3500000e-001  7.1500998e-001
 -3.3000000e-001  5.1939200e-001
 -3.2500000e-001  3.1360026e-001
 -3.2000000e-001  1.3465487e-001
 -3.1500000e-001  1.0288475e-001
 -3.1000000e-001  1.8814407e-001
 -3.0500000e-001  2.3516754e-001
 -3.0000000e-001  2.3105935e-001
 -2.9500000e-001  1.8685816e-001
 -2.9000000e-001  1.2646935e-001
 -2.8500000e-001  9.4348758e-002
 -2.8000000e-001  1.1879175e-001
 -2.7500000e-001  1.5092482e-001
 -2.7000000e-001  1.6011296e-001
 -2.6500000e-001  1.4306584e-001
 -2.6000000e-001  1.1249778e-001
 -2.5500000e-001  9.6990344e-002
 -2.5000000e-001  1.1464329e-001
 -2.4500000e-001  1.4018862e-001
 -2.4000000e-001  1.4914307e-001
 -2.3500000e-001  1.3422214e-001
 -2.3000000e-001  1.0344567e-001
 -2.2500000e-001  8.6677403e-002
 -2.2000000e-001  1.1232093e-001
 -2.1500000e-001  1.5125914e-001
 -2.1000000e-001  1.7289840e-001
 -2.0500000e-001  1.6445804e-001
 -2.0000000e-001  1.2616083e-001
 -1.9500000e-001  7.9004000e-002
 -1.9000000e-001  9.2639904e-002
 -1.8500000e-001  1.5809334e-001
 -1.8000000e-001  2.1327830e-001
 -1.7500000e-001  2.3316696e-001
 -1.7000000e-001  2.0707606e-001
 -1.6500000e-001  1.3690927e-001
 -1.6000000e-001  6.2054431e-002
 -1.5500000e-001  1.3923545e-001
 -1.5000000e-001  2.5985813e-001
 -1.4500000e-001  3.5167590e-001
 -1.4000000e-001  3.8529332e-001
 -1.3500000e-001  3.4082850e-001
 -1.3000000e-001  2.1000808e-001
 -1.2500000e-001  5.2974454e-002
 -1.2000000e-001  3.0933190e-001
 -1.1500000e-001  6.4265100e-001
 -1.1000000e-001  9.9040269e-001
 -1.0500000e-001  1.3159591e+000
 -1.0000000e-001  1.5853641e+000
 -9.5000000e-002  1.7709959e+000
 -9.0000000e-002  1.8548598e+000
 -8.5000000e-002  1.8305403e+000
 -8.0000000e-002  1.7035496e+000
 -7.5000000e-002  1.4901152e+000
 -7.0000000e-002  1.2146836e+000
 -6.5000000e-002  9.0657610e-001
 -6.0000000e-002  5.9630853e-001
 -5.5000000e-002  3.1208655e-001
 -5.0000000e-002  7.7264456e-002
 -4.5000000e-002  9.5542700e-002
 -4.0000000e-002  1.9515913e-001
 -3.5000000e-002  2.2550244e-001
 -3.0000000e-002  1.9568445e-001
 -2.5000000e-002  1.2120392e-001
 -2.0000000e-002  2.4397218e-002
 -1.5000000e-002  8.6951136e-002
 -1.0000000e-002  1.7792957e-001
 -5.0000000e-003  2.3957190e-001
  0.0000000e+000  2.6131540e-001
  5.0000000e-003  2.3957190e-001
  1.0000000e-002  1.7792957e-001
  1.5000000e-002  8.6951136e-002
  2.0000000e-002  2.4397218e-002
  2.5000000e-002  1.2120392e-001
  3.0000000e-002  1.9568445e-001
  3.5000000e-002  2.2550244e-001
  4.0000000e-002  1.9515913e-001
  4.5000000e-002  9.5542700e-002
  5.0000000e-002  7.7264456e-002
  5.5000000e-002  3.1208655e-001
  6.0000000e-002  5.9630853e-001
  6.5000000e-002  9.0657610e-001
  7.0000000e-002  1.2146836e+000
  7.5000000e-002  1.4901152e+000
  8.0000000e-002  1.7035496e+000
  8.5000000e-002  1.8305403e+000
  9.0000000e-002  1.8548598e+000
  9.5000000e-002  1.7709959e+000
  1.0000000e-001  1.5853641e+000
  1.0500000e-001  1.3159591e+000
  1.1000000e-001  9.9040269e-001
  1.1500000e-001  6.4265100e-001
  1.2000000e-001  3.0933190e-001
  1.2500000e-001  5.2974454e-002
  1.3000000e-001  2.1000808e-001
  1.3500000e-001  3.4082850e-001
  1.4000000e-001  3.8529332e-001
  1.4500000e-001  3.5167590e-001
  1.5000000e-001  2.5985813e-001
  1.5500000e-001  1.3923545e-001
  1.6000000e-001  6.2054431e-002
  1.6500000e-001  1.3690927e-001
  1.7000000e-001  2.0707606e-001
  1.7500000e-001  2.3316696e-001
  1.8000000e-001  2.1327830e-001
  1.8500000e-001  1.5809334e-001
  1.9000000e-001  9.2639904e-002
  1.9500000e-001  7.9004000e-002
  2.0000000e-001  1.2616083e-001
  2.0500000e-001  1.6445804e-001
  2.1000000e-001  1.7289840e-001
  2.1500000e-001  1.5125914e-001
  2.2000000e-001  1.1232093e-001
  2.2500000e-001  8.6677403e-002
  2.3000000e-001  1.0344567e-001
  2.3500000e-001  1.3422214e-001
  2.4000000e-001  1.4914307e-001
  2.4500000e-001  1.4018862e-001
  2.5000000e-001  1.1464329e-001
  2.5500000e-001  9.6990344e-002
  2.6000000e-001  1.1249778e-001
  2.6500000e-001  1.4306584e-001
  2.7000000e-001  1.6011296e-001
  2.7500000e-001  1.5092482e-001
  2.8000000e-001  1.1879175e-001
  2.8500000e-001  9.4348758e-002
  2.9000000e-001  1.2646935e-001
  2.9500000e-001  1.8685816e-001
  3.0000000e-001  2.3105935e-001
  3.0500000e-001  2.3516754e-001
  3.1000000e-001  1.8814407e-001
  3.1500000e-001  1.0288475e-001
  3.2000000e-001  1.3465487e-001
  3.2500000e-001  3.1360026e-001
  3.3000000e-001  5.1939200e-001
  3.3500000e-001  7.1500998e-001
  3.4000000e-001  8.7343514e-001
  3.4500000e-001  9.7366540e-001
  3.5000000e-001  1.0029083e+000
  3.5500000e-001  9.5821385e-001
  3.6000000e-001  8.4666974e-001
  3.6500000e-001  6.8407186e-001
  3.7000000e-001  4.9239173e-001
  3.7500000e-001  2.9690852e-001
  3.8000000e-001  1.2741069e-001
  3.8500000e-001  7.8814169e-002
  3.9000000e-001  1.5371084e-001
  3.9500000e-001  1.9785575e-001
  4.0000000e-001  1.9890521e-001
  4.0500000e-001  1.6568541e-001
  4.1000000e-001  1.1402658e-001
  4.1500000e-001  6.9028800e-002
  4.2000000e-001  6.8847176e-002
  4.2500000e-001  9.5870955e-002
  4.3000000e-001  1.1326386e-001
  4.3500000e-001  1.1264613e-001
  4.4000000e-001  9.6657798e-002
  4.4500000e-001  7.3770877e-002
  4.5000000e-001  5.7746252e-002
  4.5500000e-001  5.9759178e-002
  4.6000000e-001  7.0964518e-002
  4.6500000e-001  7.8397115e-002
  4.7000000e-001  7.7592208e-002
  4.7500000e-001  6.9678606e-002
  4.8000000e-001  5.9056744e-002
  4.8500000e-001  5.1737008e-002
  4.9000000e-001  5.1422889e-002
  4.9500000e-001  5.5603059e-002
  5.0000000e-001  5.9374886e-002


==> data_spectrum_trunc__2_.dat <==
 -5.0000000e-001  6.9741461e-002
 -4.9500000e-001  4.0801246e-002
 -4.9000000e-001  1.5385105e-003
 -4.8500000e-001  4.0392743e-002
 -4.8000000e-001  7.6364043e-002
 -4.7500000e-001  9.8482746e-002
 -4.7000000e-001  1.0123670e-001
 -4.6500000e-001  8.2744331e-002
 -4.6000000e-001  4.5346859e-002
 -4.5500000e-001  4.6023377e-003
 -4.5000000e-001  5.7746252e-002
 -4.4500000e-001  1.0337315e-001
 -4.4000000e-001  1.3142151e-001
 -4.3500000e-001  1.3448052e-001
 -4.3000000e-001  1.0941510e-001
 -4.2500000e-001  5.8302245e-002
 -4.2000000e-001  1.1518018e-002
 -4.1500000e-001  8.8319877e-002
 -4.1000000e-001  1.5767628e-001
 -4.0500000e-001  2.0468623e-001
 -4.0000000e-001  2.1638223e-001
 -3.9500000e-001  1.8392050e-001
 -3.9000000e-001  1.0419047e-001
 -3.8500000e-001  1.9424097e-002
 -3.8000000e-001  1.7725954e-001
 -3.7500000e-001  3.5453017e-001
 -3.7000000e-001  5.3324649e-001
 -3.6500000e-001  6.9459382e-001
 -3.6000000e-001  8.2140771e-001
 -3.5500000e-001  9.0037900e-001
 -3.5000000e-001  9.2367803e-001
 -3.4500000e-001  8.8978946e-001
 -3.4000000e-001  8.0347855e-001
 -3.3500000e-001  6.7494273e-001
 -3.3000000e-001  5.1831697e-001
 -3.2500000e-001  3.4978147e-001
 -3.2000000e-001  1.8555464e-001
 -3.1500000e-001  4.0043455e-002
 -3.1000000e-001  7.5626603e-002
 -3.0500000e-001  1.5455672e-001
 -3.0000000e-001  1.9443641e-001
 -2.9500000e-001  1.9734616e-001
 -2.9000000e-001  1.6909145e-001
 -2.8500000e-001  1.1820119e-001
 -2.8000000e-001  5.4740364e-002
 -2.7500000e-001  1.0918238e-002
 -2.7000000e-001  6.9239057e-002
 -2.6500000e-001  1.1248975e-001
 -2.6000000e-001  1.3546150e-001
 -2.5500000e-001  1.3590245e-001
 -2.5000000e-001  1.1464329e-001
 -2.4500000e-001  7.5410854e-002
 -2.4000000e-001  2.4341229e-002
 -2.3500000e-001  3.0776496e-002
 -2.3000000e-001  8.1471412e-002
 -2.2500000e-001  1.1969394e-001
 -2.2000000e-001  1.3893943e-001
 -2.1500000e-001  1.3525746e-001
 -2.1000000e-001  1.0800229e-001
 -2.0500000e-001  6.0189336e-002
 -2.0000000e-001  1.6432868e-003
 -1.9500000e-001  6.8112428e-002
 -1.9000000e-001  1.2817510e-001
 -1.8500000e-001  1.7070648e-001
 -1.8000000e-001  1.8627836e-001
 -1.7500000e-001  1.6888844e-001
 -1.7000000e-001  1.1736764e-001
 -1.6500000e-001  3.6210811e-002
 -1.6000000e-001  6.4361266e-002
 -1.5500000e-001  1.6920057e-001
 -1.5000000e-001  2.5985813e-001
 -1.4500000e-001  3.1687374e-001
 -1.4000000e-001  3.2244845e-001
 -1.3500000e-001  2.6313855e-001
 -1.3000000e-001  1.3217897e-001
 -1.2500000e-001  6.8927597e-002
 -1.2000000e-001  3.2983404e-001
 -1.1500000e-001  6.3193046e-001
 -1.1000000e-001  9.5006932e-001
 -1.0500000e-001  1.2552544e+000
 -1.0000000e-001  1.5179690e+000
 -9.5000000e-002  1.7117167e+000
 -9.0000000e-002  1.8163062e+000
 -8.5000000e-002  1.8204334e+000
 -8.0000000e-002  1.7232036e+000
 -7.5000000e-002  1.5343731e+000
 -7.0000000e-002  1.2732631e+000
 -6.5000000e-002  9.6647512e-001
 -6.0000000e-002  6.4469945e-001
 -5.5000000e-002  3.3903040e-001
 -5.0000000e-002  7.7264456e-002
 -4.5000000e-002  1.1933962e-001
 -4.0000000e-002  2.3842481e-001
 -3.5000000e-002  2.7772710e-001
 -3.0000000e-002  2.4495331e-001
 -2.5000000e-002  1.5637694e-001
 -2.0000000e-002  3.4349994e-002
 -1.5000000e-002  9.5932518e-002
 -1.0000000e-002  2.0998494e-001
 -5.0000000e-003  2.8743220e-001
  0.0000000e+000  3.1481481e-001
  5.0000000e-003  2.8743220e-001
  1.0000000e-002  2.0998494e-001
  1.5000000e-002  9.5932518e-002
  2.0000000e-002  3.4349994e-002
  2.5000000e-002  1.5637694e-001
  3.0000000e-002  2.4495331e-001
  3.5000000e-002  2.7772710e-001
  4.0000000e-002  2.3842481e-001
  4.5000000e-002  1.1933962e-001
  5.0000000e-002  7.7264456e-002
  5.5000000e-002  3.3903040e-001
  6.0000000e-002  6.4469945e-001
  6.5000000e-002  9.6647512e-001
  7.0000000e-002  1.2732631e+000
  7.5000000e-002  1.5343731e+000
  8.0000000e-002  1.7232036e+000
  8.5000000e-002  1.8204334e+000
  9.0000000e-002  1.8163062e+000
  9.5000000e-002  1.7117167e+000
  1.0000000e-001  1.5179690e+000
  1.0500000e-001  1.2552544e+000
  1.1000000e-001  9.5006932e-001
  1.1500000e-001  6.3193046e-001
  1.2000000e-001  3.2983404e-001
  1.2500000e-001  6.8927597e-002
  1.3000000e-001  1.3217897e-001
  1.3500000e-001  2.6313855e-001
  1.4000000e-001  3.2244845e-001
  1.4500000e-001  3.1687374e-001
  1.5000000e-001  2.5985813e-001
  1.5500000e-001  1.6920057e-001
  1.6000000e-001  6.4361266e-002
  1.6500000e-001  3.6210811e-002
  1.7000000e-001  1.1736764e-001
  1.7500000e-001  1.6888844e-001
  1.8000000e-001  1.8627836e-001
  1.8500000e-001  1.7070648e-001
  1.9000000e-001  1.2817510e-001
  1.9500000e-001  6.8112428e-002
  2.0000000e-001  1.6432868e-003
  2.0500000e-001  6.0189336e-002
  2.1000000e-001  1.0800229e-001
  2.1500000e-001  1.3525746e-001
  2.2000000e-001  1.3893943e-001
  2.2500000e-001  1.1969394e-001
  2.3000000e-001  8.1471412e-002
  2.3500000e-001  3.0776496e-002
  2.4000000e-001  2.4341229e-002
  2.4500000e-001  7.5410854e-002
  2.5000000e-001  1.1464329e-001
  2.5500000e-001  1.3590245e-001
  2.6000000e-001  1.3546150e-001
  2.6500000e-001  1.1248975e-001
  2.7000000e-001  6.9239057e-002
  2.7500000e-001  1.0918238e-002
  2.8000000e-001  5.4740364e-002
  2.8500000e-001  1.1820119e-001
  2.9000000e-001  1.6909145e-001
  2.9500000e-001  1.9734616e-001
  3.0000000e-001  1.9443641e-001
  3.0500000e-001  1.5455672e-001
  3.1000000e-001  7.5626603e-002
  3.1500000e-001  4.0043455e-002
  3.2000000e-001  1.8555464e-001
  3.2500000e-001  3.4978147e-001
  3.3000000e-001  5.1831697e-001
  3.3500000e-001  6.7494273e-001
  3.4000000e-001  8.0347855e-001
  3.4500000e-001  8.8978946e-001
  3.5000000e-001  9.2367803e-001
  3.5500000e-001  9.0037900e-001
  3.6000000e-001  8.2140771e-001
  3.6500000e-001  6.9459382e-001
  3.7000000e-001  5.3324649e-001
  3.7500000e-001  3.5453017e-001
  3.8000000e-001  1.7725954e-001
  3.8500000e-001  1.9424097e-002
  3.9000000e-001  1.0419047e-001
  3.9500000e-001  1.8392050e-001
  4.0000000e-001  2.1638223e-001
  4.0500000e-001  2.0468623e-001
  4.1000000e-001  1.5767628e-001
  4.1500000e-001  8.8319877e-002
  4.2000000e-001  1.1518018e-002
  4.2500000e-001  5.8302245e-002
  4.3000000e-001  1.0941510e-001
  4.3500000e-001  1.3448052e-001
  4.4000000e-001  1.3142151e-001
  4.4500000e-001  1.0337315e-001
  4.5000000e-001  5.7746252e-002
  4.5500000e-001  4.6023377e-003
  4.6000000e-001  4.5346859e-002
  4.6500000e-001  8.2744331e-002
  4.7000000e-001  1.0123670e-001
  4.7500000e-001  9.8482746e-002
  4.8000000e-001  7.6364043e-002
  4.8500000e-001  4.0392743e-002
  4.9000000e-001  1.5385105e-003
  4.9500000e-001  4.0801246e-002
  5.0000000e-001  6.9741461e-002


==> data_spectrumabs_corr.dat <==
  9.0000000e+000  8.5276090e+000
 -1.6000000e+001  1.1348087e+001
  1.4000000e+001  3.9350476e+000
 -3.0000000e+001  1.6930208e+001
  1.2000000e+001  1.4561794e+001
 -2.0000000e+000  1.7838040e+000
  6.0000000e+000  7.6939980e+000
 -2.7000000e+001  4.2186164e+000
 -3.7000000e+001  6.4409038e+000
  1.9000000e+001  1.7839495e+001


==> data_spectrumest_corr.dat <==
 -3.7000000e+001  6.2484917e+000
 -3.0000000e+001 -1.6769632e+001
 -2.7000000e+001  7.5298108e+000
 -1.6000000e+001 -1.2178767e+001
 -2.0000000e+000 -1.9045809e+000
  6.0000000e+000  2.9739404e+000
  9.0000000e+000 -7.6572145e+000
  1.2000000e+001  1.4117366e+001
  1.4000000e+001 -4.7130923e+000
  1.9000000e+001 -1.1974974e+001


==> data_spikes.dat <==
   1.8000000e+01  -7.1004145e+00
   3.6000000e+01  -7.7380803e-01
   2.1000000e+01   6.9978336e+00
   3.8000000e+01  -7.1752232e+00
   1.2000000e+01   3.5981819e+00


==> data_spikes_est.dat <==
   1.8000000e+01  -7.1004145e+00
   3.6000000e+01  -7.7380800e-01
   2.1000000e+01   6.9978336e+00
   3.8000000e+01  -7.1752231e+00
   1.2000000e+01   3.5981819e+00


==> data_spikes_spectrum.dat <==
   0.0000000e+00  -8.8186736e-02
   9.2046023e-05  -8.8153421e-02
   1.8409205e-04  -8.8053494e-02
   2.7613807e-04  -8.7887006e-02
   3.6818409e-04  -8.7654044e-02
   4.6023012e-04  -8.7354728e-02
   5.5227614e-04  -8.6989212e-02
   6.4432216e-04  -8.6557688e-02
   7.3636818e-04  -8.6060376e-02
   8.2841421e-04  -8.5497537e-02
   9.2046023e-04  -8.4869459e-02
   1.0125063e-03  -8.4176470e-02
   1.1045523e-03  -8.3418928e-02
   1.1965983e-03  -8.2597225e-02
   1.2886443e-03  -8.1711787e-02
   1.3806903e-03  -8.0763072e-02
   1.4727364e-03  -7.9751573e-02
   1.5647824e-03  -7.8677813e-02
   1.6568284e-03  -7.7542349e-02
   1.7488744e-03  -7.6345770e-02
   1.8409205e-03  -7.5088695e-02
   1.9329665e-03  -7.3771777e-02
   2.0250125e-03  -7.2395699e-02
   2.1170585e-03  -7.0961174e-02
   2.2091046e-03  -6.9468947e-02
   2.3011506e-03  -6.7919791e-02
   2.3931966e-03  -6.6314512e-02
   2.4852426e-03  -6.4653942e-02
   2.5772886e-03  -6.2938944e-02
   2.6693347e-03  -6.1170408e-02
   2.7613807e-03  -5.9349254e-02
   2.8534267e-03  -5.7476427e-02
   2.9454727e-03  -5.5552902e-02
   3.0375188e-03  -5.3579678e-02
   3.1295648e-03  -5.1557782e-02
   3.2216108e-03  -4.9488265e-02
   3.3136568e-03  -4.7372205e-02
   3.4057029e-03  -4.5210704e-02
   3.4977489e-03  -4.3004887e-02
   3.5897949e-03  -4.0755904e-02
   3.6818409e-03  -3.8464926e-02
   3.7738869e-03  -3.6133148e-02
   3.8659330e-03  -3.3761787e-02
   3.9579790e-03  -3.1352079e-02
   4.0500250e-03  -2.8905284e-02
   4.1420710e-03  -2.6422678e-02
   4.2341171e-03  -2.3905560e-02
   4.3261631e-03  -2.1355244e-02
   4.4182091e-03  -1.8773065e-02
   4.5102551e-03  -1.6160374e-02
   4.6023012e-03  -1.3518540e-02
   4.6943472e-03  -1.0848945e-02
   4.7863932e-03  -8.1529893e-03
   4.8784392e-03  -5.4320868e-03
   4.9704852e-03  -2.6876653e-03
   5.0625313e-03   7.8834288e-05
   5.1545773e-03   2.8659583e-03
   5.2466233e-03   5.6722414e-03
   5.3386693e-03   8.4962072e-03
   5.4307154e-03   1.1336369e-02
   5.5227614e-03   1.4191230e-02
   5.6148074e-03   1.7059285e-02
   5.7068534e-03   1.9939022e-02
   5.7988994e-03   2.2828918e-02
   5.8909455e-03   2.5727448e-02
   5.9829915e-03   2.8633076e-02
   6.0750375e-03   3.1544267e-02
   6.1670835e-03   3.4459476e-02
   6.2591296e-03   3.7377157e-02
   6.3511756e-03   4.0295762e-02
   6.4432216e-03   4.3213739e-02
   6.5352676e-03   4.6129537e-02
   6.6273137e-03   4.9041602e-02
   6.7193597e-03   5.1948381e-02
   6.8114057e-03   5.4848324e-02
   6.9034517e-03   5.7739880e-02
   6.9954977e-03   6.0621503e-02
   7.0875438e-03   6.3491648e-02
   7.1795898e-03   6.6348777e-02
   7.2716358e-03   6.9191354e-02
   7.3636818e-03   7.2017850e-02
   7.4557279e-03   7.4826744e-02
   7.5477739e-03   7.7616518e-02
   7.6398199e-03   8.0385666e-02
   7.7318659e-03   8.3132689e-02
   7.8239120e-03   8.5856098e-02
   7.9159580e-03   8.8554413e-02
   8.0080040e-03   9.1226165e-02
   8.1000500e-03   9.3869899e-02
   8.1920960e-03   9.6484170e-02
   8.2841421e-03   9.9067547e-02
   8.3761881e-03   1.0161861e-01
   8.4682341e-03   1.0413596e-01
   8.5602801e-03   1.0661821e-01
   8.6523262e-03   1.0906398e-01
   8.7443722e-03   1.1147193e-01
   8.8364182e-03   1.1384071e-01
   8.9284642e-03   1.1616900e-01
   9.0205103e-03   1.1845550e-01
   9.1125563e-03   1.2069894e-01
   9.2046023e-03   1.2289804e-01
   9.2966483e-03   1.2505157e-01
   9.3886943e-03   1.2715830e-01
   9.4807404e-03   1.2921705e-01
   9.5727864e-03   1.3122662e-01
   9.6648324e-03   1.3318588e-01
   9.7568784e-03   1.3509368e-01
   9.8489245e-03   1.3694893e-01
   9.9409705e-03   1.3875054e-01
   1.0033017e-02   1.4049747e-01
   1.0125063e-02   1.4218867e-01
   1.0217109e-02   1.4382315e-01
   1.0309155e-02   1.4539993e-01
   1.0401201e-02   1.4691806e-01
   1.0493247e-02   1.4837662e-01
   1.0585293e-02   1.4977471e-01
   1.0677339e-02   1.5111149e-01
   1.0769385e-02   1.5238610e-01
   1.0861431e-02   1.5359775e-01
   1.0953477e-02   1.5474565e-01
   1.1045523e-02   1.5582907e-01
   1.1137569e-02   1.5684730e-01
   1.1229615e-02   1.5779964e-01
   1.1321661e-02   1.5868545e-01
   1.1413707e-02   1.5950412e-01
   1.1505753e-02   1.6025504e-01
   1.1597799e-02   1.6093768e-01
   1.1689845e-02   1.6155150e-01
   1.1781891e-02   1.6209603e-01
   1.1873937e-02   1.6257081e-01
   1.1965983e-02   1.6297541e-01
   1.2058029e-02   1.6330945e-01
   1.2150075e-02   1.6357258e-01
   1.2242121e-02   1.6376447e-01
   1.2334167e-02   1.6388486e-01
   1.2426213e-02   1.6393348e-01
   1.2518259e-02   1.6391012e-01
   1.2610305e-02   1.6381460e-01
   1.2702351e-02   1.6364679e-01
   1.2794397e-02   1.6340656e-01
   1.2886443e-02   1.6309385e-01
   1.2978489e-02   1.6270862e-01
   1.3070535e-02   1.6225087e-01
   1.3162581e-02   1.6172062e-01
   1.3254627e-02   1.6111795e-01
   1.3346673e-02   1.6044296e-01
   1.3438719e-02   1.5969579e-01
   1.3530765e-02   1.5887662e-01
   1.3622811e-02   1.5798564e-01
   1.3714857e-02   1.5702311e-01
   1.3806903e-02   1.5598931e-01
   1.3898949e-02   1.5488455e-01
   1.3990995e-02   1.5370919e-01
   1.4083042e-02   1.5246360e-01
   1.4175088e-02   1.5114821e-01
   1.4267134e-02   1.4976347e-01
   1.4359180e-02   1.4830987e-01
   1.4451226e-02   1.4678794e-01
   1.4543272e-02   1.4519821e-01
   1.4635318e-02   1.4354130e-01
   1.4727364e-02   1.4181782e-01
   1.4819410e-02   1.4002843e-01
   1.4911456e-02   1.3817381e-01
   1.5003502e-02   1.3625469e-01
   1.5095548e-02   1.3427182e-01
   1.5187594e-02   1.3222599e-01
   1.5279640e-02   1.3011801e-01
   1.5371686e-02   1.2794873e-01
   1.5463732e-02   1.2571904e-01
   1.5555778e-02   1.2342983e-01
   1.5647824e-02   1.2108206e-01
   1.5739870e-02   1.1867669e-01
   1.5831916e-02   1.1621471e-01
   1.5923962e-02   1.1369715e-01
   1.6016008e-02   1.1112507e-01
   1.6108054e-02   1.0849956e-01
   1.6200100e-02   1.0582171e-01
   1.6292146e-02   1.0309266e-01
   1.6384192e-02   1.0031359e-01
   1.6476238e-02   9.7485668e-02
   1.6568284e-02   9.4610116e-02
   1.6660330e-02   9.1688169e-02
   1.6752376e-02   8.8721089e-02
   1.6844422e-02   8.5710161e-02
   1.6936468e-02   8.2656691e-02
   1.7028514e-02   7.9562010e-02
   1.7120560e-02   7.6427468e-02
   1.7212606e-02   7.3254437e-02
   1.7304652e-02   7.0044310e-02
   1.7396698e-02   6.6798497e-02
   1.7488744e-02   6.3518431e-02
   1.7580790e-02   6.0205559e-02
   1.7672836e-02   5.6861348e-02
   1.7764882e-02   5.3487282e-02
   1.7856928e-02   5.0084861e-02
   1.7948974e-02   4.6655599e-02
   1.8041021e-02   4.3201026e-02
   1.8133067e-02   3.9722687e-02
   1.8225113e-02   3.6222139e-02
   1.8317159e-02   3.2700952e-02
   1.8409205e-02   2.9160707e-02
   1.8501251e-02   2.5602999e-02
   1.8593297e-02   2.2029430e-02
   1.8685343e-02   1.8441613e-02
   1.8777389e-02   1.4841171e-02
   1.8869435e-02   1.1229732e-02
   1.8961481e-02   7.6089361e-03
   1.9053527e-02   3.9804254e-03
   1.9145573e-02   3.4585003e-04
   1.9237619e-02  -3.2931352e-03
   1.9329665e-02  -6.9348714e-03
   1.9421711e-02  -1.0577696e-02
   1.9513757e-02  -1.4219944e-02
   1.9605803e-02  -1.7859949e-02
   1.9697849e-02  -2.1496043e-02
   1.9789895e-02  -2.5126557e-02
   1.9881941e-02  -2.8749824e-02
   1.9973987e-02  -3.2364178e-02
   2.0066033e-02  -3.5967953e-02
   2.0158079e-02  -3.9559490e-02
   2.0250125e-02  -4.3137129e-02
   2.0342171e-02  -4.6699219e-02
   2.0434217e-02  -5.0244110e-02
   2.0526263e-02  -5.3770161e-02
   2.0618309e-02  -5.7275737e-02
   2.0710355e-02  -6.0759211e-02
   2.0802401e-02  -6.4218963e-02
   2.0894447e-02  -6.7653383e-02
   2.0986493e-02  -7.1060873e-02
   2.1078539e-02  -7.4439841e-02
   2.1170585e-02  -7.7788711e-02
   2.1262631e-02  -8.1105918e-02
   2.1354677e-02  -8.4389907e-02
   2.1446723e-02  -8.7639141e-02
   2.1538769e-02  -9.0852096e-02
   2.1630815e-02  -9.4027261e-02
   2.1722861e-02  -9.7163144e-02
   2.1814907e-02  -1.0025827e-01
   2.1906953e-02  -1.0331117e-01
   2.1998999e-02  -1.0632042e-01
   2.2091046e-02  -1.0928458e-01
   2.2183092e-02  -1.1220226e-01
   2.2275138e-02  -1.1507207e-01
   2.2367184e-02  -1.1789265e-01
   2.2459230e-02  -1.2066265e-01
   2.2551276e-02  -1.2338077e-01
   2.2643322e-02  -1.2604570e-01
   2.2735368e-02  -1.2865617e-01
   2.2827414e-02  -1.3121094e-01
   2.2919460e-02  -1.3370877e-01
   2.3011506e-02  -1.3614847e-01
   2.3103552e-02  -1.3852887e-01
   2.3195598e-02  -1.4084881e-01
   2.3287644e-02  -1.4310719e-01
   2.3379690e-02  -1.4530290e-01
   2.3471736e-02  -1.4743488e-01
   2.3563782e-02  -1.4950210e-01
   2.3655828e-02  -1.5150355e-01
   2.3747874e-02  -1.5343825e-01
   2.3839920e-02  -1.5530525e-01
   2.3931966e-02  -1.5710364e-01
   2.4024012e-02  -1.5883252e-01
   2.4116058e-02  -1.6049105e-01
   2.4208104e-02  -1.6207841e-01
   2.4300150e-02  -1.6359379e-01
   2.4392196e-02  -1.6503644e-01
   2.4484242e-02  -1.6640564e-01
   2.4576288e-02  -1.6770070e-01
   2.4668334e-02  -1.6892094e-01
   2.4760380e-02  -1.7006576e-01
   2.4852426e-02  -1.7113456e-01
   2.4944472e-02  -1.7212678e-01
   2.5036518e-02  -1.7304191e-01
   2.5128564e-02  -1.7387945e-01
   2.5220610e-02  -1.7463896e-01
   2.5312656e-02  -1.7532002e-01
   2.5404702e-02  -1.7592226e-01
   2.5496748e-02  -1.7644533e-01
   2.5588794e-02  -1.7688892e-01
   2.5680840e-02  -1.7725276e-01
   2.5772886e-02  -1.7753663e-01
   2.5864932e-02  -1.7774031e-01
   2.5956978e-02  -1.7786367e-01
   2.6049025e-02  -1.7790656e-01
   2.6141071e-02  -1.7786891e-01
   2.6233117e-02  -1.7775066e-01
   2.6325163e-02  -1.7755181e-01
   2.6417209e-02  -1.7727237e-01
   2.6509255e-02  -1.7691242e-01
   2.6601301e-02  -1.7647204e-01
   2.6693347e-02  -1.7595138e-01
   2.6785393e-02  -1.7535062e-01
   2.6877439e-02  -1.7466995e-01
   2.6969485e-02  -1.7390964e-01
   2.7061531e-02  -1.7306996e-01
   2.7153577e-02  -1.7215123e-01
   2.7245623e-02  -1.7115382e-01
   2.7337669e-02  -1.7007811e-01
   2.7429715e-02  -1.6892455e-01
   2.7521761e-02  -1.6769359e-01
   2.7613807e-02  -1.6638573e-01
   2.7705853e-02  -1.6500153e-01
   2.7797899e-02  -1.6354154e-01
   2.7889945e-02  -1.6200639e-01
   2.7981991e-02  -1.6039671e-01
   2.8074037e-02  -1.5871318e-01
   2.8166083e-02  -1.5695653e-01
   2.8258129e-02  -1.5512748e-01
   2.8350175e-02  -1.5322684e-01
   2.8442221e-02  -1.5125540e-01
   2.8534267e-02  -1.4921403e-01
   2.8626313e-02  -1.4710360e-01
   2.8718359e-02  -1.4492502e-01
   2.8810405e-02  -1.4267924e-01
   2.8902451e-02  -1.4036723e-01
   2.8994497e-02  -1.3799001e-01
   2.9086543e-02  -1.3554860e-01
   2.9178589e-02  -1.3304409e-01
   2.9270635e-02  -1.3047757e-01
   2.9362681e-02  -1.2785016e-01
   2.9454727e-02  -1.2516302e-01
   2.9546773e-02  -1.2241733e-01
   2.9638819e-02  -1.1961431e-01
   2.9730865e-02  -1.1675520e-01
   2.9822911e-02  -1.1384126e-01
   2.9914957e-02  -1.1087378e-01
   3.0007004e-02  -1.0785407e-01
   3.0099050e-02  -1.0478349e-01
   3.0191096e-02  -1.0166340e-01
   3.0283142e-02  -9.8495175e-02
   3.0375188e-02  -9.5280241e-02
   3.0467234e-02  -9.2020028e-02
   3.0559280e-02  -8.8715992e-02
   3.0651326e-02  -8.5369611e-02
   3.0743372e-02  -8.1982382e-02
   3.0835418e-02  -7.8555821e-02
   3.0927464e-02  -7.5091465e-02
   3.1019510e-02  -7.1590867e-02
   3.1111556e-02  -6.8055600e-02
   3.1203602e-02  -6.4487251e-02
   3.1295648e-02  -6.0887425e-02
   3.1387694e-02  -5.7257743e-02
   3.1479740e-02  -5.3599837e-02
   3.1571786e-02  -4.9915358e-02
   3.1663832e-02  -4.6205966e-02
   3.1755878e-02  -4.2473335e-02
   3.1847924e-02  -3.8719150e-02
   3.1939970e-02  -3.4945109e-02
   3.2032016e-02  -3.1152916e-02
   3.2124062e-02  -2.7344289e-02
   3.2216108e-02  -2.3520950e-02
   3.2308154e-02  -1.9684632e-02
   3.2400200e-02  -1.5837073e-02
   3.2492246e-02  -1.1980019e-02
   3.2584292e-02  -8.1152186e-03
   3.2676338e-02  -4.2444276e-03
   3.2768384e-02  -3.6940398e-04
   3.2860430e-02   3.5080909e-03
   3.2952476e-02   7.3862936e-03
   3.3044522e-02   1.1263440e-02
   3.3136568e-02   1.5137763e-02
   3.3228614e-02   1.9007500e-02
   3.3320660e-02   2.2870886e-02
   3.3412706e-02   2.6726160e-02
   3.3504752e-02   3.0571562e-02
   3.3596798e-02   3.4405337e-02
   3.3688844e-02   3.8225733e-02
   3.3780890e-02   4.2031004e-02
   3.3872936e-02   4.5819411e-02
   3.3964982e-02   4.9589220e-02
   3.4057029e-02   5.3338705e-02
   3.4149075e-02   5.7066149e-02
   3.4241121e-02   6.0769842e-02
   3.4333167e-02   6.4448087e-02
   3.4425213e-02   6.8099196e-02
   3.4517259e-02   7.1721491e-02
   3.4609305e-02   7.5313310e-02
   3.4701351e-02   7.8873000e-02
   3.4793397e-02   8.2398924e-02
   3.4885443e-02   8.5889460e-02
   3.4977489e-02   8.9342998e-02
   3.5069535e-02   9.2757948e-02
   3.5161581e-02   9.6132733e-02
   3.5253627e-02   9.9465797e-02
   3.5345673e-02   1.0275560e-01
   3.5437719e-02   1.0600062e-01
   3.5529765e-02   1.0919935e-01
   3.5621811e-02   1.1235032e-01
   3.5713857e-02   1.1545207e-01
   3.5805903e-02   1.1850315e-01
   3.5897949e-02   1.2150214e-01
   3.5989995e-02   1.2444767e-01
   3.6082041e-02   1.2733834e-01
   3.6174087e-02   1.3017283e-01
   3.6266133e-02   1.3294980e-01
   3.6358179e-02   1.3566796e-01
   3.6450225e-02   1.3832604e-01
   3.6542271e-02   1.4092279e-01
   3.6634317e-02   1.4345701e-01
   3.6726363e-02   1.4592749e-01
   3.6818409e-02   1.4833309e-01
   3.6910455e-02   1.5067265e-01
   3.7002501e-02   1.5294509e-01
   3.7094547e-02   1.5514933e-01
   3.7186593e-02   1.5728432e-01
   3.7278639e-02   1.5934905e-01
   3.7370685e-02   1.6134255e-01
   3.7462731e-02   1.6326385e-01
   3.7554777e-02   1.6511204e-01
   3.7646823e-02   1.6688624e-01
   3.7738869e-02   1.6858559e-01
   3.7830915e-02   1.7020927e-01
   3.7922961e-02   1.7175649e-01
   3.8015008e-02   1.7322651e-01
   3.8107054e-02   1.7461860e-01
   3.8199100e-02   1.7593207e-01
   3.8291146e-02   1.7716629e-01
   3.8383192e-02   1.7832063e-01
   3.8475238e-02   1.7939452e-01
   3.8567284e-02   1.8038740e-01
   3.8659330e-02   1.8129879e-01
   3.8751376e-02   1.8212820e-01
   3.8843422e-02   1.8287519e-01
   3.8935468e-02   1.8353938e-01
   3.9027514e-02   1.8412040e-01
   3.9119560e-02   1.8461792e-01
   3.9211606e-02   1.8503165e-01
   3.9303652e-02   1.8536135e-01
   3.9395698e-02   1.8560680e-01
   3.9487744e-02   1.8576782e-01
   3.9579790e-02   1.8584427e-01
   3.9671836e-02   1.8583606e-01
   3.9763882e-02   1.8574312e-01
   3.9855928e-02   1.8556541e-01
   3.9947974e-02   1.8530296e-01
   4.0040020e-02   1.8495580e-01
   4.0132066e-02   1.8452402e-01
   4.0224112e-02   1.8400775e-01
   4.0316158e-02   1.8340714e-01
   4.0408204e-02   1.8272240e-01
   4.0500250e-02   1.8195374e-01
   4.0592296e-02   1.8110145e-01
   4.0684342e-02   1.8016584e-01
   4.0776388e-02   1.7914724e-01
   4.0868434e-02   1.7804603e-01
   4.0960480e-02   1.7686264e-01
   4.1052526e-02   1.7559751e-01
   4.1144572e-02   1.7425113e-01
   4.1236618e-02   1.7282403e-01
   4.1328664e-02   1.7131677e-01
   4.1420710e-02   1.6972994e-01
   4.1512756e-02   1.6806417e-01
   4.1604802e-02   1.6632012e-01
   4.1696848e-02   1.6449849e-01
   4.1788894e-02   1.6260001e-01
   4.1880940e-02   1.6062545e-01
   4.1972986e-02   1.5857560e-01
   4.2065033e-02   1.5645130e-01
   4.2157079e-02   1.5425341e-01
   4.2249125e-02   1.5198282e-01
   4.2341171e-02   1.4964045e-01
   4.2433217e-02   1.4722728e-01
   4.2525263e-02   1.4474427e-01
   4.2617309e-02   1.4219246e-01
   4.2709355e-02   1.3957288e-01
   4.2801401e-02   1.3688662e-01
   4.2893447e-02   1.3413478e-01
   4.2985493e-02   1.3131849e-01
   4.3077539e-02   1.2843892e-01
   4.3169585e-02   1.2549724e-01
   4.3261631e-02   1.2249469e-01
   4.3353677e-02   1.1943248e-01
   4.3445723e-02   1.1631189e-01
   4.3537769e-02   1.1313422e-01
   4.3629815e-02   1.0990076e-01
   4.3721861e-02   1.0661287e-01
   4.3813907e-02   1.0327189e-01
   4.3905953e-02   9.9879221e-02
   4.3997999e-02   9.6436254e-02
   4.4090045e-02   9.2944416e-02
   4.4182091e-02   8.9405154e-02
   4.4274137e-02   8.5819930e-02
   4.4366183e-02   8.2190228e-02
   4.4458229e-02   7.8517549e-02
   4.4550275e-02   7.4803411e-02
   4.4642321e-02   7.1049350e-02
   4.4734367e-02   6.7256917e-02
   4.4826413e-02   6.3427678e-02
   4.4918459e-02   5.9563215e-02
   4.5010505e-02   5.5665123e-02
   4.5102551e-02   5.1735009e-02
   4.5194597e-02   4.7774494e-02
   4.5286643e-02   4.3785210e-02
   4.5378689e-02   3.9768799e-02
   4.5470735e-02   3.5726914e-02
   4.5562781e-02   3.1661217e-02
   4.5654827e-02   2.7573379e-02
   4.5746873e-02   2.3465078e-02
   4.5838919e-02   1.9338000e-02
   4.5930965e-02   1.5193835e-02
   4.6023012e-02   1.1034280e-02
   4.6115058e-02   6.8610379e-03
   4.6207104e-02   2.6758128e-03
   4.6299150e-02  -1.5196868e-03
   4.6391196e-02  -5.7237501e-03
   4.6483242e-02  -9.9346650e-03
   4.6575288e-02  -1.4150719e-02
   4.6667334e-02  -1.8370199e-02
   4.6759380e-02  -2.2591393e-02
   4.6851426e-02  -2.6812592e-02
   4.6943472e-02  -3.1032087e-02
   4.7035518e-02  -3.5248175e-02
   4.7127564e-02  -3.9459154e-02
   4.7219610e-02  -4.3663330e-02
   4.7311656e-02  -4.7859011e-02
   4.7403702e-02  -5.2044515e-02
   4.7495748e-02  -5.6218164e-02
   4.7587794e-02  -6.0378291e-02
   4.7679840e-02  -6.4523234e-02
   4.7771886e-02  -6.8651343e-02
   4.7863932e-02  -7.2760977e-02
   4.7955978e-02  -7.6850507e-02
   4.8048024e-02  -8.0918314e-02
   4.8140070e-02  -8.4962793e-02
   4.8232116e-02  -8.8982350e-02
   4.8324162e-02  -9.2975408e-02
   4.8416208e-02  -9.6940400e-02
   4.8508254e-02  -1.0087578e-01
   4.8600300e-02  -1.0478001e-01
   4.8692346e-02  -1.0865158e-01
   4.8784392e-02  -1.1248898e-01
   4.8876438e-02  -1.1629074e-01
   4.8968484e-02  -1.2005538e-01
   4.9060530e-02  -1.2378148e-01
   4.9152576e-02  -1.2746760e-01
   4.9244622e-02  -1.3111234e-01
   4.9336668e-02  -1.3471431e-01
   4.9428714e-02  -1.3827217e-01
   4.9520760e-02  -1.4178456e-01
   4.9612806e-02  -1.4525017e-01
   4.9704852e-02  -1.4866772e-01
   4.9796898e-02  -1.5203593e-01
   4.9888944e-02  -1.5535356e-01
   4.9980990e-02  -1.5861939e-01
   5.0073037e-02  -1.6183223e-01
   5.0165083e-02  -1.6499092e-01
   5.0257129e-02  -1.6809431e-01
   5.0349175e-02  -1.7114129e-01
   5.0441221e-02  -1.7413078e-01
   5.0533267e-02  -1.7706173e-01
   5.0625313e-02  -1.7993309e-01
   5.0717359e-02  -1.8274388e-01
   5.0809405e-02  -1.8549312e-01
   5.0901451e-02  -1.8817988e-01
   5.0993497e-02  -1.9080325e-01
   5.1085543e-02  -1.9336234e-01
   5.1177589e-02  -1.9585631e-01
   5.1269635e-02  -1.9828434e-01
   5.1361681e-02  -2.0064565e-01
   5.1453727e-02  -2.0293949e-01
   5.1545773e-02  -2.0516513e-01
   5.1637819e-02  -2.0732189e-01
   5.1729865e-02  -2.0940910e-01
   5.1821911e-02  -2.1142616e-01
   5.1913957e-02  -2.1337246e-01
   5.2006003e-02  -2.1524746e-01
   5.2098049e-02  -2.1705063e-01
   5.2190095e-02  -2.1878148e-01
   5.2282141e-02  -2.2043957e-01
   5.2374187e-02  -2.2202446e-01
   5.2466233e-02  -2.2353578e-01
   5.2558279e-02  -2.2497317e-01
   5.2650325e-02  -2.2633632e-01
   5.2742371e-02  -2.2762495e-01
   5.2834417e-02  -2.2883880e-01
   5.2926463e-02  -2.2997767e-01
   5.3018509e-02  -2.3104138e-01
   5.3110555e-02  -2.3202979e-01
   5.3202601e-02  -2.3294279e-01
   5.3294647e-02  -2.3378030e-01
   5.3386693e-02  -2.3454229e-01
   5.3478739e-02  -2.3522876e-01
   5.3570785e-02  -2.3583973e-01
   5.3662831e-02  -2.3637528e-01
   5.3754877e-02  -2.3683549e-01
   5.3846923e-02  -2.3722052e-01
   5.3938969e-02  -2.3753051e-01
   5.4031016e-02  -2.3776569e-01
   5.4123062e-02  -2.3792629e-01
   5.4215108e-02  -2.3801257e-01
   5.4307154e-02  -2.3802484e-01
   5.4399200e-02  -2.3796344e-01
   5.4491246e-02  -2.3782874e-01
   5.4583292e-02  -2.3762114e-01
   5.4675338e-02  -2.3734109e-01
   5.4767384e-02  -2.3698903e-01
   5.4859430e-02  -2.3656549e-01
   5.4951476e-02  -2.3607099e-01
   5.5043522e-02  -2.3550609e-01
   5.5135568e-02  -2.3487139e-01
   5.5227614e-02  -2.3416752e-01
   5.5319660e-02  -2.3339512e-01
   5.5411706e-02  -2.3255490e-01
   5.5503752e-02  -2.3164755e-01
   5.5595798e-02  -2.3067383e-01
   5.5687844e-02  -2.2963450e-01
   5.5779890e-02  -2.2853038e-01
   5.5871936e-02  -2.2736229e-01
   5.5963982e-02  -2.2613108e-01
   5.6056028e-02  -2.2483764e-01
   5.6148074e-02  -2.2348289e-01
   5.6240120e-02  -2.2206775e-01
   5.6332166e-02  -2.2059319e-01
   5.6424212e-02  -2.1906019e-01
   5.6516258e-02  -2.1746977e-01
   5.6608304e-02  -2.1582295e-01
   5.6700350e-02  -2.1412080e-01
   5.6792396e-02  -2.1236440e-01
   5.6884442e-02  -2.1055485e-01
   5.6976488e-02  -2.0869328e-01
   5.7068534e-02  -2.0678082e-01
   5.7160580e-02  -2.0481865e-01
   5.7252626e-02  -2.0280794e-01
   5.7344672e-02  -2.0074991e-01
   5.7436718e-02  -1.9864577e-01
   5.7528764e-02  -1.9649676e-01
   5.7620810e-02  -1.9430415e-01
   5.7712856e-02  -1.9206920e-01
   5.7804902e-02  -1.8979321e-01
   5.7896948e-02  -1.8747748e-01
   5.7988994e-02  -1.8512332e-01
   5.8081041e-02  -1.8273207e-01
   5.8173087e-02  -1.8030508e-01
   5.8265133e-02  -1.7784371e-01
   5.8357179e-02  -1.7534931e-01
   5.8449225e-02  -1.7282328e-01
   5.8541271e-02  -1.7026700e-01
   5.8633317e-02  -1.6768188e-01
   5.8725363e-02  -1.6506932e-01
   5.8817409e-02  -1.6243074e-01
   5.8909455e-02  -1.5976756e-01
   5.9001501e-02  -1.5708122e-01
   5.9093547e-02  -1.5437315e-01
   5.9185593e-02  -1.5164479e-01
   5.9277639e-02  -1.4889758e-01
   5.9369685e-02  -1.4613299e-01
   5.9461731e-02  -1.4335245e-01
   5.9553777e-02  -1.4055743e-01
   5.9645823e-02  -1.3774937e-01
   5.9737869e-02  -1.3492974e-01
   5.9829915e-02  -1.3209999e-01
   5.9921961e-02  -1.2926158e-01
   6.0014007e-02  -1.2641596e-01
   6.0106053e-02  -1.2356458e-01
   6.0198099e-02  -1.2070889e-01
   6.0290145e-02  -1.1785033e-01
   6.0382191e-02  -1.1499035e-01
   6.0474237e-02  -1.1213037e-01
   6.0566283e-02  -1.0927183e-01
   6.0658329e-02  -1.0641615e-01
   6.0750375e-02  -1.0356474e-01
   6.0842421e-02  -1.0071900e-01
   6.0934467e-02  -9.7880343e-02
   6.1026513e-02  -9.5050143e-02
   6.1118559e-02  -9.2229782e-02
   6.1210605e-02  -8.9420624e-02
   6.1302651e-02  -8.6624025e-02
   6.1394697e-02  -8.3841326e-02
   6.1486743e-02  -8.1073855e-02
   6.1578789e-02  -7.8322928e-02
   6.1670835e-02  -7.5589846e-02
   6.1762881e-02  -7.2875893e-02
   6.1854927e-02  -7.0182340e-02
   6.1946973e-02  -6.7510439e-02
   6.2039020e-02  -6.4861428e-02
   6.2131066e-02  -6.2236526e-02
   6.2223112e-02  -5.9636932e-02
   6.2315158e-02  -5.7063830e-02
   6.2407204e-02  -5.4518380e-02
   6.2499250e-02  -5.2001727e-02
   6.2591296e-02  -4.9514991e-02
   6.2683342e-02  -4.7059274e-02
   6.2775388e-02  -4.4635655e-02
   6.2867434e-02  -4.2245191e-02
   6.2959480e-02  -3.9888916e-02
   6.3051526e-02  -3.7567841e-02
   6.3143572e-02  -3.5282953e-02
   6.3235618e-02  -3.3035216e-02
   6.3327664e-02  -3.0825567e-02
   6.3419710e-02  -2.8654921e-02
   6.3511756e-02  -2.6524164e-02
   6.3603802e-02  -2.4434158e-02
   6.3695848e-02  -2.2385738e-02
   6.3787894e-02  -2.0379712e-02
   6.3879940e-02  -1.8416861e-02
   6.3971986e-02  -1.6497939e-02
   6.4064032e-02  -1.4623669e-02
   6.4156078e-02  -1.2794750e-02
   6.4248124e-02  -1.1011848e-02
   6.4340170e-02  -9.2756030e-03
   6.4432216e-02  -7.5866244e-03
   6.4524262e-02  -5.9454917e-03
   6.4616308e-02  -4.3527551e-03
   6.4708354e-02  -2.8089340e-03
   6.4800400e-02  -1.3145177e-03
   6.4892446e-02   1.3003530e-04
   6.4984492e-02   1.5242975e-03
   6.5076538e-02   2.8678724e-03
   6.5168584e-02   4.1603948e-03
   6.5260630e-02   5.4015313e-03
   6.5352676e-02   6.5909796e-03
   6.5444722e-02   7.7284696e-03
   6.5536768e-02   8.8137630e-03
   6.5628814e-02   9.8466534e-03
   6.5720860e-02   1.0826966e-02
   6.5812906e-02   1.1754560e-02
   6.5904952e-02   1.2629325e-02
   6.5996998e-02   1.3451182e-02
   6.6089045e-02   1.4220088e-02
   6.6181091e-02   1.4936028e-02
   6.6273137e-02   1.5599022e-02
   6.6365183e-02   1.6209122e-02
   6.6457229e-02   1.6766411e-02
   6.6549275e-02   1.7271005e-02
   6.6641321e-02   1.7723053e-02
   6.6733367e-02   1.8122733e-02
   6.6825413e-02   1.8470258e-02
   6.6917459e-02   1.8765871e-02
   6.7009505e-02   1.9009848e-02
   6.7101551e-02   1.9202496e-02
   6.7193597e-02   1.9344151e-02
   6.7285643e-02   1.9435184e-02
   6.7377689e-02   1.9475994e-02
   6.7469735e-02   1.9467012e-02
   6.7561781e-02   1.9408698e-02
   6.7653827e-02   1.9301545e-02
   6.7745873e-02   1.9146073e-02
   6.7837919e-02   1.8942833e-02
   6.7929965e-02   1.8692406e-02
   6.8022011e-02   1.8395399e-02
   6.8114057e-02   1.8052452e-02
   6.8206103e-02   1.7664231e-02
   6.8298149e-02   1.7231430e-02
   6.8390195e-02   1.6754770e-02
   6.8482241e-02   1.6235001e-02
   6.8574287e-02   1.5672899e-02
   6.8666333e-02   1.5069267e-02
   6.8758379e-02   1.4424932e-02
   6.8850425e-02   1.3740749e-02
   6.8942471e-02   1.3017597e-02
   6.9034517e-02   1.2256380e-02
   6.9126563e-02   1.1458025e-02
   6.9218609e-02   1.0623485e-02
   6.9310655e-02   9.7537340e-03
   6.9402701e-02   8.8497698e-03
   6.9494747e-02   7.9126120e-03
   6.9586793e-02   6.9433018e-03
   6.9678839e-02   5.9429015e-03
   6.9770885e-02   4.9124939e-03
   6.9862931e-02   3.8531818e-03
   6.9954977e-02   2.7660871e-03
   7.0047024e-02   1.6523508e-03
   7.0139070e-02   5.1313160e-04
   7.0231116e-02  -6.5039389e-04
   7.0323162e-02  -1.8370323e-03
   7.0415208e-02  -3.0455740e-03
   7.0507254e-02  -4.2747937e-03
   7.0599300e-02  -5.5234511e-03
   7.0691346e-02  -6.7902914e-03
   7.0783392e-02  -8.0740465e-03
   7.0875438e-02  -9.3734349e-03
   7.0967484e-02  -1.0687163e-02
   7.1059530e-02  -1.2013926e-02
   7.1151576e-02  -1.3352406e-02
   7.1243622e-02  -1.4701278e-02
   7.1335668e-02  -1.6059206e-02
   7.1427714e-02  -1.7424843e-02
   7.1519760e-02  -1.8796839e-02
   7.1611806e-02  -2.0173830e-02
   7.1703852e-02  -2.1554452e-02
   7.1795898e-02  -2.2937329e-02
   7.1887944e-02  -2.4321084e-02
   7.1979990e-02  -2.5704334e-02
   7.2072036e-02  -2.7085692e-02
   7.2164082e-02  -2.8463767e-02
   7.2256128e-02  -2.9837169e-02
   7.2348174e-02  -3.1204502e-02
   7.2440220e-02  -3.2564373e-02
   7.2532266e-02  -3.3915386e-02
   7.2624312e-02  -3.5256147e-02
   7.2716358e-02  -3.6585265e-02
   7.2808404e-02  -3.7901348e-02
   7.2900450e-02  -3.9203009e-02
   7.2992496e-02  -4.0488863e-02
   7.3084542e-02  -4.1757532e-02
   7.3176588e-02  -4.3007640e-02
   7.3268634e-02  -4.4237818e-02
   7.3360680e-02  -4.5446706e-02
   7.3452726e-02  -4.6632947e-02
   7.3544772e-02  -4.7795196e-02
   7.3636818e-02  -4.8932114e-02
   7.3728864e-02  -5.0042373e-02
   7.3820910e-02  -5.1124654e-02
   7.3912956e-02  -5.2177650e-02
   7.4005003e-02  -5.3200066e-02
   7.4097049e-02  -5.4190617e-02
   7.4189095e-02  -5.5148035e-02
   7.4281141e-02  -5.6071062e-02
   7.4373187e-02  -5.6958456e-02
   7.4465233e-02  -5.7808990e-02
   7.4557279e-02  -5.8621453e-02
   7.4649325e-02  -5.9394651e-02
   7.4741371e-02  -6.0127405e-02
   7.4833417e-02  -6.0818555e-02
   7.4925463e-02  -6.1466960e-02
   7.5017509e-02  -6.2071498e-02
   7.5109555e-02  -6.2631066e-02
   7.5201601e-02  -6.3144582e-02
   7.5293647e-02  -6.3610983e-02
   7.5385693e-02  -6.4029230e-02
   7.5477739e-02  -6.4398304e-02
   7.5569785e-02  -6.4717211e-02
   7.5661831e-02  -6.4984978e-02
   7.5753877e-02  -6.5200657e-02
   7.5845923e-02  -6.5363325e-02
   7.5937969e-02  -6.5472081e-02
   7.6030015e-02  -6.5526052e-02
   7.6122061e-02  -6.5524391e-02
   7.6214107e-02  -6.5466275e-02
   7.6306153e-02  -6.5350911e-02
   7.6398199e-02  -6.5177532e-02
   7.6490245e-02  -6.4945397e-02
   7.6582291e-02  -6.4653796e-02
   7.6674337e-02  -6.4302047e-02
   7.6766383e-02  -6.3889497e-02
   7.6858429e-02  -6.3415521e-02
   7.6950475e-02  -6.2879526e-02
   7.7042521e-02  -6.2280948e-02
   7.7134567e-02  -6.1619256e-02
   7.7226613e-02  -6.0893947e-02
   7.7318659e-02  -6.0104550e-02
   7.7410705e-02  -5.9250628e-02
   7.7502751e-02  -5.8331772e-02
   7.7594797e-02  -5.7347610e-02
   7.7686843e-02  -5.6297799e-02
   7.7778889e-02  -5.5182030e-02
   7.7870935e-02  -5.4000027e-02
   7.7962981e-02  -5.2751547e-02
   7.8055028e-02  -5.1436381e-02
   7.8147074e-02  -5.0054353e-02
   7.8239120e-02  -4.8605323e-02
   7.8331166e-02  -4.7089181e-02
   7.8423212e-02  -4.5505856e-02
   7.8515258e-02  -4.3855306e-02
   7.8607304e-02  -4.2137529e-02
   7.8699350e-02  -4.0352553e-02
   7.8791396e-02  -3.8500443e-02
   7.8883442e-02  -3.6581298e-02
   7.8975488e-02  -3.4595252e-02
   7.9067534e-02  -3.2542474e-02
   7.9159580e-02  -3.0423166e-02
   7.9251626e-02  -2.8237566e-02
   7.9343672e-02  -2.5985948e-02
   7.9435718e-02  -2.3668619e-02
   7.9527764e-02  -2.1285921e-02
   7.9619810e-02  -1.8838231e-02
   7.9711856e-02  -1.6325960e-02
   7.9803902e-02  -1.3749553e-02
   7.9895948e-02  -1.1109490e-02
   7.9987994e-02  -8.4062862e-03
   8.0080040e-02  -5.6404885e-03
   8.0172086e-02  -2.8126789e-03
   8.0264132e-02   7.6527154e-05
   8.0356178e-02   3.0264808e-03
   8.0448224e-02   6.0365001e-03
   8.0540270e-02   9.1058699e-03
   8.0632316e-02   1.2233842e-02
   8.0724362e-02   1.5419638e-02
   8.0816408e-02   1.8662443e-02
   8.0908454e-02   2.1961415e-02
   8.1000500e-02   2.5315677e-02
   8.1092546e-02   2.8724322e-02
   8.1184592e-02   3.2186413e-02
   8.1276638e-02   3.5700981e-02
   8.1368684e-02   3.9267027e-02
   8.1460730e-02   4.2883523e-02
   8.1552776e-02   4.6549411e-02
   8.1644822e-02   5.0263606e-02
   8.1736868e-02   5.4024991e-02
   8.1828914e-02   5.7832423e-02
   8.1920960e-02   6.1684733e-02
   8.2013007e-02   6.5580721e-02
   8.2105053e-02   6.9519163e-02
   8.2197099e-02   7.3498810e-02
   8.2289145e-02   7.7518383e-02
   8.2381191e-02   8.1576583e-02
   8.2473237e-02   8.5672083e-02
   8.2565283e-02   8.9803533e-02
   8.2657329e-02   9.3969560e-02
   8.2749375e-02   9.8168768e-02
   8.2841421e-02   1.0239974e-01
   8.2933467e-02   1.0666103e-01
   8.3025513e-02   1.1095118e-01
   8.3117559e-02   1.1526872e-01
   8.3209605e-02   1.1961213e-01
   8.3301651e-02   1.2397989e-01
   8.3393697e-02   1.2837048e-01
   8.3485743e-02   1.3278233e-01
   8.3577789e-02   1.3721386e-01
   8.3669835e-02   1.4166349e-01
   8.3761881e-02   1.4612961e-01
   8.3853927e-02   1.5061059e-01
   8.3945973e-02   1.5510481e-01
   8.4038019e-02   1.5961061e-01
   8.4130065e-02   1.6412633e-01
   8.4222111e-02   1.6865030e-01
   8.4314157e-02   1.7318082e-01
   8.4406203e-02   1.7771620e-01
   8.4498249e-02   1.8225473e-01
   8.4590295e-02   1.8679470e-01
   8.4682341e-02   1.9133438e-01
   8.4774387e-02   1.9587203e-01
   8.4866433e-02   2.0040592e-01
   8.4958479e-02   2.0493430e-01
   8.5050525e-02   2.0945542e-01
   8.5142571e-02   2.1396752e-01
   8.5234617e-02   2.1846883e-01
   8.5326663e-02   2.2295761e-01
   8.5418709e-02   2.2743207e-01
   8.5510755e-02   2.3189045e-01
   8.5602801e-02   2.3633099e-01
   8.5694847e-02   2.4075191e-01
   8.5786893e-02   2.4515144e-01
   8.5878939e-02   2.4952783e-01
   8.5970985e-02   2.5387930e-01
   8.6063032e-02   2.5820409e-01
   8.6155078e-02   2.6250045e-01
   8.6247124e-02   2.6676662e-01
   8.6339170e-02   2.7100086e-01
   8.6431216e-02   2.7520142e-01
   8.6523262e-02   2.7936658e-01
   8.6615308e-02   2.8349460e-01
   8.6707354e-02   2.8758377e-01
   8.6799400e-02   2.9163238e-01
   8.6891446e-02   2.9563873e-01
   8.6983492e-02   2.9960114e-01
   8.7075538e-02   3.0351792e-01
   8.7167584e-02   3.0738743e-01
   8.7259630e-02   3.1120800e-01
   8.7351676e-02   3.1497800e-01
   8.7443722e-02   3.1869582e-01
   8.7535768e-02   3.2235984e-01
   8.7627814e-02   3.2596847e-01
   8.7719860e-02   3.2952014e-01
   8.7811906e-02   3.3301330e-01
   8.7903952e-02   3.3644641e-01
   8.7995998e-02   3.3981795e-01
   8.8088044e-02   3.4312643e-01
   8.8180090e-02   3.4637035e-01
   8.8272136e-02   3.4954828e-01
   8.8364182e-02   3.5265877e-01
   8.8456228e-02   3.5570041e-01
   8.8548274e-02   3.5867180e-01
   8.8640320e-02   3.6157159e-01
   8.8732366e-02   3.6439843e-01
   8.8824412e-02   3.6715100e-01
   8.8916458e-02   3.6982801e-01
   8.9008504e-02   3.7242819e-01
   8.9100550e-02   3.7495031e-01
   8.9192596e-02   3.7739316e-01
   8.9284642e-02   3.7975554e-01
   8.9376688e-02   3.8203630e-01
   8.9468734e-02   3.8423432e-01
   8.9560780e-02   3.8634850e-01
   8.9652826e-02   3.8837777e-01
   8.9744872e-02   3.9032109e-01
   8.9836918e-02   3.9217745e-01
   8.9928964e-02   3.9394588e-01
   9.0021011e-02   3.9562544e-01
   9.0113057e-02   3.9721521e-01
   9.0205103e-02   3.9871432e-01
   9.0297149e-02   4.0012192e-01
   9.0389195e-02   4.0143719e-01
   9.0481241e-02   4.0265936e-01
   9.0573287e-02   4.0378769e-01
   9.0665333e-02   4.0482146e-01
   9.0757379e-02   4.0576000e-01
   9.0849425e-02   4.0660267e-01
   9.0941471e-02   4.0734886e-01
   9.1033517e-02   4.0799801e-01
   9.1125563e-02   4.0854958e-01
   9.1217609e-02   4.0900308e-01
   9.1309655e-02   4.0935805e-01
   9.1401701e-02   4.0961406e-01
   9.1493747e-02   4.0977074e-01
   9.1585793e-02   4.0982772e-01
   9.1677839e-02   4.0978470e-01
   9.1769885e-02   4.0964141e-01
   9.1861931e-02   4.0939761e-01
   9.1953977e-02   4.0905310e-01
   9.2046023e-02   4.0860772e-01
   9.2138069e-02   4.0806135e-01
   9.2230115e-02   4.0741390e-01
   9.2322161e-02   4.0666533e-01
   9.2414207e-02   4.0581563e-01
   9.2506253e-02   4.0486483e-01
   9.2598299e-02   4.0381300e-01
   9.2690345e-02   4.0266024e-01
   9.2782391e-02   4.0140670e-01
   9.2874437e-02   4.0005256e-01
   9.2966483e-02   3.9859805e-01
   9.3058529e-02   3.9704341e-01
   9.3150575e-02   3.9538895e-01
   9.3242621e-02   3.9363500e-01
   9.3334667e-02   3.9178194e-01
   9.3426713e-02   3.8983017e-01
   9.3518759e-02   3.8778013e-01
   9.3610805e-02   3.8563232e-01
   9.3702851e-02   3.8338725e-01
   9.3794897e-02   3.8104548e-01
   9.3886943e-02   3.7860761e-01
   9.3978989e-02   3.7607426e-01
   9.4071036e-02   3.7344611e-01
   9.4163082e-02   3.7072384e-01
   9.4255128e-02   3.6790820e-01
   9.4347174e-02   3.6499997e-01
   9.4439220e-02   3.6199994e-01
   9.4531266e-02   3.5890897e-01
   9.4623312e-02   3.5572792e-01
   9.4715358e-02   3.5245771e-01
   9.4807404e-02   3.4909927e-01
   9.4899450e-02   3.4565359e-01
   9.4991496e-02   3.4212166e-01
   9.5083542e-02   3.3850454e-01
   9.5175588e-02   3.3480329e-01
   9.5267634e-02   3.3101902e-01
   9.5359680e-02   3.2715286e-01
   9.5451726e-02   3.2320597e-01
   9.5543772e-02   3.1917954e-01
   9.5635818e-02   3.1507481e-01
   9.5727864e-02   3.1089302e-01
   9.5819910e-02   3.0663544e-01
   9.5911956e-02   3.0230340e-01
   9.6004002e-02   2.9789821e-01
   9.6096048e-02   2.9342125e-01
   9.6188094e-02   2.8887390e-01
   9.6280140e-02   2.8425757e-01
   9.6372186e-02   2.7957369e-01
   9.6464232e-02   2.7482373e-01
   9.6556278e-02   2.7000918e-01
   9.6648324e-02   2.6513153e-01
   9.6740370e-02   2.6019232e-01
   9.6832416e-02   2.5519310e-01
   9.6924462e-02   2.5013543e-01
   9.7016508e-02   2.4502092e-01
   9.7108554e-02   2.3985117e-01
   9.7200600e-02   2.3462781e-01
   9.7292646e-02   2.2935249e-01
   9.7384692e-02   2.2402687e-01
   9.7476738e-02   2.1865264e-01
   9.7568784e-02   2.1323150e-01
   9.7660830e-02   2.0776515e-01
   9.7752876e-02   2.0225532e-01
   9.7844922e-02   1.9670376e-01
   9.7936968e-02   1.9111222e-01
   9.8029015e-02   1.8548247e-01
   9.8121061e-02   1.7981628e-01
   9.8213107e-02   1.7411544e-01
   9.8305153e-02   1.6838176e-01
   9.8397199e-02   1.6261703e-01
   9.8489245e-02   1.5682308e-01
   9.8581291e-02   1.5100173e-01
   9.8673337e-02   1.4515480e-01
   9.8765383e-02   1.3928415e-01
   9.8857429e-02   1.3339160e-01
   9.8949475e-02   1.2747901e-01
   9.9041521e-02   1.2154823e-01
   9.9133567e-02   1.1560111e-01
   9.9225613e-02   1.0963950e-01
   9.9317659e-02   1.0366526e-01
   9.9409705e-02   9.7680260e-02
   9.9501751e-02   9.1686343e-02
   9.9593797e-02   8.5685370e-02
   9.9685843e-02   7.9679197e-02
   9.9777889e-02   7.3669675e-02
   9.9869935e-02   6.7658653e-02
   9.9961981e-02   6.1647977e-02
   1.0005403e-01   5.5639486e-02
   1.0014607e-01   4.9635015e-02
   1.0023812e-01   4.3636391e-02
   1.0033017e-01   3.7645437e-02
   1.0042221e-01   3.1663965e-02
   1.0051426e-01   2.5693778e-02
   1.0060630e-01   1.9736673e-02
   1.0069835e-01   1.3794434e-02
   1.0079040e-01   7.8688345e-03
   1.0088244e-01   1.9616374e-03
   1.0097449e-01  -3.9254075e-03
   1.0106653e-01  -9.7905634e-03
   1.0115858e-01  -1.5632107e-02
   1.0125063e-01  -2.1448330e-02
   1.0134267e-01  -2.7237539e-02
   1.0143472e-01  -3.2998056e-02
   1.0152676e-01  -3.8728220e-02
   1.0161881e-01  -4.4426388e-02
   1.0171086e-01  -5.0090933e-02
   1.0180290e-01  -5.5720249e-02
   1.0189495e-01  -6.1312746e-02
   1.0198699e-01  -6.6866858e-02
   1.0207904e-01  -7.2381035e-02
   1.0217109e-01  -7.7853751e-02
   1.0226313e-01  -8.3283501e-02
   1.0235518e-01  -8.8668802e-02
   1.0244722e-01  -9.4008194e-02
   1.0253927e-01  -9.9300241e-02
   1.0263132e-01  -1.0454353e-01
   1.0272336e-01  -1.0973667e-01
   1.0281541e-01  -1.1487831e-01
   1.0290745e-01  -1.1996709e-01
   1.0299950e-01  -1.2500172e-01
   1.0309155e-01  -1.2998091e-01
   1.0318359e-01  -1.3490339e-01
   1.0327564e-01  -1.3976795e-01
   1.0336768e-01  -1.4457337e-01
   1.0345973e-01  -1.4931849e-01
   1.0355178e-01  -1.5400216e-01
   1.0364382e-01  -1.5862326e-01
   1.0373587e-01  -1.6318071e-01
   1.0382791e-01  -1.6767346e-01
   1.0391996e-01  -1.7210047e-01
   1.0401201e-01  -1.7646076e-01
   1.0410405e-01  -1.8075336e-01
   1.0419610e-01  -1.8497733e-01
   1.0428814e-01  -1.8913179e-01
   1.0438019e-01  -1.9321586e-01
   1.0447224e-01  -1.9722870e-01
   1.0456428e-01  -2.0116952e-01
   1.0465633e-01  -2.0503755e-01
   1.0474837e-01  -2.0883204e-01
   1.0484042e-01  -2.1255230e-01
   1.0493247e-01  -2.1619765e-01
   1.0502451e-01  -2.1976747e-01
   1.0511656e-01  -2.2326114e-01
   1.0520860e-01  -2.2667811e-01
   1.0530065e-01  -2.3001783e-01
   1.0539270e-01  -2.3327981e-01
   1.0548474e-01  -2.3646358e-01
   1.0557679e-01  -2.3956872e-01
   1.0566883e-01  -2.4259482e-01
   1.0576088e-01  -2.4554154e-01
   1.0585293e-01  -2.4840853e-01
   1.0594497e-01  -2.5119552e-01
   1.0603702e-01  -2.5390224e-01
   1.0612906e-01  -2.5652847e-01
   1.0622111e-01  -2.5907403e-01
   1.0631316e-01  -2.6153876e-01
   1.0640520e-01  -2.6392254e-01
   1.0649725e-01  -2.6622530e-01
   1.0658929e-01  -2.6844698e-01
   1.0668134e-01  -2.7058757e-01
   1.0677339e-01  -2.7264709e-01
   1.0686543e-01  -2.7462559e-01
   1.0695748e-01  -2.7652317e-01
   1.0704952e-01  -2.7833994e-01
   1.0714157e-01  -2.8007606e-01
   1.0723362e-01  -2.8173171e-01
   1.0732566e-01  -2.8330713e-01
   1.0741771e-01  -2.8480256e-01
   1.0750975e-01  -2.8621829e-01
   1.0760180e-01  -2.8755464e-01
   1.0769385e-01  -2.8881197e-01
   1.0778589e-01  -2.8999066e-01
   1.0787794e-01  -2.9109113e-01
   1.0796998e-01  -2.9211381e-01
   1.0806203e-01  -2.9305920e-01
   1.0815408e-01  -2.9392779e-01
   1.0824612e-01  -2.9472013e-01
   1.0833817e-01  -2.9543679e-01
   1.0843022e-01  -2.9607835e-01
   1.0852226e-01  -2.9664546e-01
   1.0861431e-01  -2.9713877e-01
   1.0870635e-01  -2.9755895e-01
   1.0879840e-01  -2.9790672e-01
   1.0889045e-01  -2.9818283e-01
   1.0898249e-01  -2.9838803e-01
   1.0907454e-01  -2.9852312e-01
   1.0916658e-01  -2.9858891e-01
   1.0925863e-01  -2.9858625e-01
   1.0935068e-01  -2.9851600e-01
   1.0944272e-01  -2.9837907e-01
   1.0953477e-01  -2.9817636e-01
   1.0962681e-01  -2.9790881e-01
   1.0971886e-01  -2.9757739e-01
   1.0981091e-01  -2.9718308e-01
   1.0990295e-01  -2.9672688e-01
   1.0999500e-01  -2.9620983e-01
   1.1008704e-01  -2.9563296e-01
   1.1017909e-01  -2.9499735e-01
   1.1027114e-01  -2.9430408e-01
   1.1036318e-01  -2.9355426e-01
   1.1045523e-01  -2.9274900e-01
   1.1054727e-01  -2.9188945e-01
   1.1063932e-01  -2.9097677e-01
   1.1073137e-01  -2.9001212e-01
   1.1082341e-01  -2.8899669e-01
   1.1091546e-01  -2.8793169e-01
   1.1100750e-01  -2.8681833e-01
   1.1109955e-01  -2.8565784e-01
   1.1119160e-01  -2.8445146e-01
   1.1128364e-01  -2.8320044e-01
   1.1137569e-01  -2.8190606e-01
   1.1146773e-01  -2.8056959e-01
   1.1155978e-01  -2.7919231e-01
   1.1165183e-01  -2.7777551e-01
   1.1174387e-01  -2.7632051e-01
   1.1183592e-01  -2.7482861e-01
   1.1192796e-01  -2.7330113e-01
   1.1202001e-01  -2.7173939e-01
   1.1211206e-01  -2.7014473e-01
   1.1220410e-01  -2.6851848e-01
   1.1229615e-01  -2.6686198e-01
   1.1238819e-01  -2.6517658e-01
   1.1248024e-01  -2.6346361e-01
   1.1257229e-01  -2.6172443e-01
   1.1266433e-01  -2.5996039e-01
   1.1275638e-01  -2.5817283e-01
   1.1284842e-01  -2.5636311e-01
   1.1294047e-01  -2.5453258e-01
   1.1303252e-01  -2.5268258e-01
   1.1312456e-01  -2.5081446e-01
   1.1321661e-01  -2.4892956e-01
   1.1330865e-01  -2.4702922e-01
   1.1340070e-01  -2.4511478e-01
   1.1349275e-01  -2.4318756e-01
   1.1358479e-01  -2.4124890e-01
   1.1367684e-01  -2.3930010e-01
   1.1376888e-01  -2.3734249e-01
   1.1386093e-01  -2.3537735e-01
   1.1395298e-01  -2.3340600e-01
   1.1404502e-01  -2.3142971e-01
   1.1413707e-01  -2.2944976e-01
   1.1422911e-01  -2.2746742e-01
   1.1432116e-01  -2.2548394e-01
   1.1441321e-01  -2.2350057e-01
   1.1450525e-01  -2.2151854e-01
   1.1459730e-01  -2.1953906e-01
   1.1468934e-01  -2.1756334e-01
   1.1478139e-01  -2.1559257e-01
   1.1487344e-01  -2.1362793e-01
   1.1496548e-01  -2.1167058e-01
   1.1505753e-01  -2.0972167e-01
   1.1514957e-01  -2.0778231e-01
   1.1524162e-01  -2.0585364e-01
   1.1533367e-01  -2.0393673e-01
   1.1542571e-01  -2.0203266e-01
   1.1551776e-01  -2.0014250e-01
   1.1560980e-01  -1.9826727e-01
   1.1570185e-01  -1.9640801e-01
   1.1579390e-01  -1.9456570e-01
   1.1588594e-01  -1.9274133e-01
   1.1597799e-01  -1.9093585e-01
   1.1607004e-01  -1.8915019e-01
   1.1616208e-01  -1.8738528e-01
   1.1625413e-01  -1.8564200e-01
   1.1634617e-01  -1.8392121e-01
   1.1643822e-01  -1.8222377e-01
   1.1653027e-01  -1.8055049e-01
   1.1662231e-01  -1.7890217e-01
   1.1671436e-01  -1.7727958e-01
   1.1680640e-01  -1.7568346e-01
   1.1689845e-01  -1.7411455e-01
   1.1699050e-01  -1.7257353e-01
   1.1708254e-01  -1.7106108e-01
   1.1717459e-01  -1.6957784e-01
   1.1726663e-01  -1.6812443e-01
   1.1735868e-01  -1.6670143e-01
   1.1745073e-01  -1.6530942e-01
   1.1754277e-01  -1.6394893e-01
   1.1763482e-01  -1.6262046e-01
   1.1772686e-01  -1.6132451e-01
   1.1781891e-01  -1.6006151e-01
   1.1791096e-01  -1.5883190e-01
   1.1800300e-01  -1.5763608e-01
   1.1809505e-01  -1.5647441e-01
   1.1818709e-01  -1.5534723e-01
   1.1827914e-01  -1.5425486e-01
   1.1837119e-01  -1.5319756e-01
   1.1846323e-01  -1.5217561e-01
   1.1855528e-01  -1.5118922e-01
   1.1864732e-01  -1.5023858e-01
   1.1873937e-01  -1.4932387e-01
   1.1883142e-01  -1.4844521e-01
   1.1892346e-01  -1.4760272e-01
   1.1901551e-01  -1.4679648e-01
   1.1910755e-01  -1.4602652e-01
   1.1919960e-01  -1.4529288e-01
   1.1929165e-01  -1.4459553e-01
   1.1938369e-01  -1.4393445e-01
   1.1947574e-01  -1.4330956e-01
   1.1956778e-01  -1.4272077e-01
   1.1965983e-01  -1.4216795e-01
   1.1975188e-01  -1.4165095e-01
   1.1984392e-01  -1.4116958e-01
   1.1993597e-01  -1.4072363e-01
   1.2002801e-01  -1.4031286e-01
   1.2012006e-01  -1.3993701e-01
   1.2021211e-01  -1.3959577e-01
   1.2030415e-01  -1.3928882e-01
   1.2039620e-01  -1.3901582e-01
   1.2048824e-01  -1.3877637e-01
   1.2058029e-01  -1.3857009e-01
   1.2067234e-01  -1.3839652e-01
   1.2076438e-01  -1.3825523e-01
   1.2085643e-01  -1.3814571e-01
   1.2094847e-01  -1.3806746e-01
   1.2104052e-01  -1.3801994e-01
   1.2113257e-01  -1.3800259e-01
   1.2122461e-01  -1.3801483e-01
   1.2131666e-01  -1.3805603e-01
   1.2140870e-01  -1.3812557e-01
   1.2150075e-01  -1.3822279e-01
   1.2159280e-01  -1.3834700e-01
   1.2168484e-01  -1.3849750e-01
   1.2177689e-01  -1.3867356e-01
   1.2186893e-01  -1.3887444e-01
   1.2196098e-01  -1.3909934e-01
   1.2205303e-01  -1.3934750e-01
   1.2214507e-01  -1.3961809e-01
   1.2223712e-01  -1.3991027e-01
   1.2232916e-01  -1.4022320e-01
   1.2242121e-01  -1.4055600e-01
   1.2251326e-01  -1.4090778e-01
   1.2260530e-01  -1.4127762e-01
   1.2269735e-01  -1.4166462e-01
   1.2278939e-01  -1.4206780e-01
   1.2288144e-01  -1.4248623e-01
   1.2297349e-01  -1.4291891e-01
   1.2306553e-01  -1.4336487e-01
   1.2315758e-01  -1.4382308e-01
   1.2324962e-01  -1.4429253e-01
   1.2334167e-01  -1.4477218e-01
   1.2343372e-01  -1.4526099e-01
   1.2352576e-01  -1.4575789e-01
   1.2361781e-01  -1.4626181e-01
   1.2370985e-01  -1.4677167e-01
   1.2380190e-01  -1.4728637e-01
   1.2389395e-01  -1.4780481e-01
   1.2398599e-01  -1.4832588e-01
   1.2407804e-01  -1.4884844e-01
   1.2417009e-01  -1.4937139e-01
   1.2426213e-01  -1.4989356e-01
   1.2435418e-01  -1.5041383e-01
   1.2444622e-01  -1.5093104e-01
   1.2453827e-01  -1.5144403e-01
   1.2463032e-01  -1.5195164e-01
   1.2472236e-01  -1.5245272e-01
   1.2481441e-01  -1.5294609e-01
   1.2490645e-01  -1.5343058e-01
   1.2499850e-01  -1.5390502e-01
   1.2509055e-01  -1.5436823e-01
   1.2518259e-01  -1.5481905e-01
   1.2527464e-01  -1.5525630e-01
   1.2536668e-01  -1.5567880e-01
   1.2545873e-01  -1.5608538e-01
   1.2555078e-01  -1.5647488e-01
   1.2564282e-01  -1.5684613e-01
   1.2573487e-01  -1.5719796e-01
   1.2582691e-01  -1.5752921e-01
   1.2591896e-01  -1.5783873e-01
   1.2601101e-01  -1.5812538e-01
   1.2610305e-01  -1.5838800e-01
   1.2619510e-01  -1.5862547e-01
   1.2628714e-01  -1.5883665e-01
   1.2637919e-01  -1.5902043e-01
   1.2647124e-01  -1.5917569e-01
   1.2656328e-01  -1.5930134e-01
   1.2665533e-01  -1.5939629e-01
   1.2674737e-01  -1.5945944e-01
   1.2683942e-01  -1.5948975e-01
   1.2693147e-01  -1.5948614e-01
   1.2702351e-01  -1.5944758e-01
   1.2711556e-01  -1.5937304e-01
   1.2720760e-01  -1.5926149e-01
   1.2729965e-01  -1.5911195e-01
   1.2739170e-01  -1.5892342e-01
   1.2748374e-01  -1.5869493e-01
   1.2757579e-01  -1.5842554e-01
   1.2766783e-01  -1.5811430e-01
   1.2775988e-01  -1.5776030e-01
   1.2785193e-01  -1.5736263e-01
   1.2794397e-01  -1.5692042e-01
   1.2803602e-01  -1.5643280e-01
   1.2812806e-01  -1.5589894e-01
   1.2822011e-01  -1.5531800e-01
   1.2831216e-01  -1.5468919e-01
   1.2840420e-01  -1.5401174e-01
   1.2849625e-01  -1.5328488e-01
   1.2858829e-01  -1.5250788e-01
   1.2868034e-01  -1.5168002e-01
   1.2877239e-01  -1.5080063e-01
   1.2886443e-01  -1.4986904e-01
   1.2895648e-01  -1.4888460e-01
   1.2904852e-01  -1.4784670e-01
   1.2914057e-01  -1.4675476e-01
   1.2923262e-01  -1.4560821e-01
   1.2932466e-01  -1.4440651e-01
   1.2941671e-01  -1.4314915e-01
   1.2950875e-01  -1.4183565e-01
   1.2960080e-01  -1.4046555e-01
   1.2969285e-01  -1.3903842e-01
   1.2978489e-01  -1.3755386e-01
   1.2987694e-01  -1.3601150e-01
   1.2996898e-01  -1.3441099e-01
   1.3006103e-01  -1.3275202e-01
   1.3015308e-01  -1.3103429e-01
   1.3024512e-01  -1.2925756e-01
   1.3033717e-01  -1.2742160e-01
   1.3042921e-01  -1.2552620e-01
   1.3052126e-01  -1.2357121e-01
   1.3061331e-01  -1.2155647e-01
   1.3070535e-01  -1.1948190e-01
   1.3079740e-01  -1.1734740e-01
   1.3088944e-01  -1.1515294e-01
   1.3098149e-01  -1.1289851e-01
   1.3107354e-01  -1.1058411e-01
   1.3116558e-01  -1.0820980e-01
   1.3125763e-01  -1.0577566e-01
   1.3134967e-01  -1.0328180e-01
   1.3144172e-01  -1.0072836e-01
   1.3153377e-01  -9.8115519e-02
   1.3162581e-01  -9.5443480e-02
   1.3171786e-01  -9.2712482e-02
   1.3180990e-01  -8.9922795e-02
   1.3190195e-01  -8.7074720e-02
   1.3199400e-01  -8.4168590e-02
   1.3208604e-01  -8.1204769e-02
   1.3217809e-01  -7.8183654e-02
   1.3227014e-01  -7.5105672e-02
   1.3236218e-01  -7.1971282e-02
   1.3245423e-01  -6.8780975e-02
   1.3254627e-01  -6.5535272e-02
   1.3263832e-01  -6.2234725e-02
   1.3273037e-01  -5.8879919e-02
   1.3282241e-01  -5.5471467e-02
   1.3291446e-01  -5.2010015e-02
   1.3300650e-01  -4.8496237e-02
   1.3309855e-01  -4.4930840e-02
   1.3319060e-01  -4.1314558e-02
   1.3328264e-01  -3.7648156e-02
   1.3337469e-01  -3.3932430e-02
   1.3346673e-01  -3.0168202e-02
   1.3355878e-01  -2.6356325e-02
   1.3365083e-01  -2.2497682e-02
   1.3374287e-01  -1.8593180e-02
   1.3383492e-01  -1.4643758e-02
   1.3392696e-01  -1.0650381e-02
   1.3401901e-01  -6.6140406e-03
   1.3411106e-01  -2.5357569e-03
   1.3420310e-01   1.5834246e-03
   1.3429515e-01   5.7424320e-03
   1.3438719e-01   9.9401678e-03
   1.3447924e-01   1.4175509e-02
   1.3457129e-01   1.8447308e-02
   1.3466333e-01   2.2754392e-02
   1.3475538e-01   2.7095567e-02
   1.3484742e-01   3.1469611e-02
   1.3493947e-01   3.5875282e-02
   1.3503152e-01   4.0311317e-02
   1.3512356e-01   4.4776427e-02
   1.3521561e-01   4.9269305e-02
   1.3530765e-01   5.3788621e-02
   1.3539970e-01   5.8333025e-02
   1.3549175e-01   6.2901149e-02
   1.3558379e-01   6.7491603e-02
   1.3567584e-01   7.2102981e-02
   1.3576788e-01   7.6733857e-02
   1.3585993e-01   8.1382788e-02
   1.3595198e-01   8.6048315e-02
   1.3604402e-01   9.0728961e-02
   1.3613607e-01   9.5423236e-02
   1.3622811e-01   1.0012963e-01
   1.3632016e-01   1.0484663e-01
   1.3641221e-01   1.0957269e-01
   1.3650425e-01   1.1430627e-01
   1.3659630e-01   1.1904581e-01
   1.3668834e-01   1.2378973e-01
   1.3678039e-01   1.2853646e-01
   1.3687244e-01   1.3328440e-01
   1.3696448e-01   1.3803195e-01
   1.3705653e-01   1.4277749e-01
   1.3714857e-01   1.4751941e-01
   1.3724062e-01   1.5225608e-01
   1.3733267e-01   1.5698586e-01
   1.3742471e-01   1.6170711e-01
   1.3751676e-01   1.6641819e-01
   1.3760880e-01   1.7111744e-01
   1.3770085e-01   1.7580322e-01
   1.3779290e-01   1.8047386e-01
   1.3788494e-01   1.8512770e-01
   1.3797699e-01   1.8976309e-01
   1.3806903e-01   1.9437835e-01
   1.3816108e-01   1.9897182e-01
   1.3825313e-01   2.0354185e-01
   1.3834517e-01   2.0808676e-01
   1.3843722e-01   2.1260491e-01
   1.3852926e-01   2.1709463e-01
   1.3862131e-01   2.2155426e-01
   1.3871336e-01   2.2598216e-01
   1.3880540e-01   2.3037669e-01
   1.3889745e-01   2.3473620e-01
   1.3898949e-01   2.3905907e-01
   1.3908154e-01   2.4334365e-01
   1.3917359e-01   2.4758835e-01
   1.3926563e-01   2.5179155e-01
   1.3935768e-01   2.5595165e-01
   1.3944972e-01   2.6006705e-01
   1.3954177e-01   2.6413619e-01
   1.3963382e-01   2.6815749e-01
   1.3972586e-01   2.7212940e-01
   1.3981791e-01   2.7605037e-01
   1.3990995e-01   2.7991888e-01
   1.4000200e-01   2.8373342e-01
   1.4009405e-01   2.8749247e-01
   1.4018609e-01   2.9119457e-01
   1.4027814e-01   2.9483824e-01
   1.4037019e-01   2.9842202e-01
   1.4046223e-01   3.0194450e-01
   1.4055428e-01   3.0540426e-01
   1.4064632e-01   3.0879989e-01
   1.4073837e-01   3.1213003e-01
   1.4083042e-01   3.1539331e-01
   1.4092246e-01   3.1858841e-01
   1.4101451e-01   3.2171402e-01
   1.4110655e-01   3.2476884e-01
   1.4119860e-01   3.2775160e-01
   1.4129065e-01   3.3066107e-01
   1.4138269e-01   3.3349601e-01
   1.4147474e-01   3.3625525e-01
   1.4156678e-01   3.3893760e-01
   1.4165883e-01   3.4154191e-01
   1.4175088e-01   3.4406709e-01
   1.4184292e-01   3.4651202e-01
   1.4193497e-01   3.4887565e-01
   1.4202701e-01   3.5115693e-01
   1.4211906e-01   3.5335487e-01
   1.4221111e-01   3.5546848e-01
   1.4230315e-01   3.5749682e-01
   1.4239520e-01   3.5943895e-01
   1.4248724e-01   3.6129399e-01
   1.4257929e-01   3.6306109e-01
   1.4267134e-01   3.6473940e-01
   1.4276338e-01   3.6632814e-01
   1.4285543e-01   3.6782654e-01
   1.4294747e-01   3.6923386e-01
   1.4303952e-01   3.7054940e-01
   1.4313157e-01   3.7177250e-01
   1.4322361e-01   3.7290251e-01
   1.4331566e-01   3.7393885e-01
   1.4340770e-01   3.7488093e-01
   1.4349975e-01   3.7572823e-01
   1.4359180e-01   3.7648025e-01
   1.4368384e-01   3.7713653e-01
   1.4377589e-01   3.7769662e-01
   1.4386793e-01   3.7816015e-01
   1.4395998e-01   3.7852674e-01
   1.4405203e-01   3.7879608e-01
   1.4414407e-01   3.7896788e-01
   1.4423612e-01   3.7904189e-01
   1.4432816e-01   3.7901789e-01
   1.4442021e-01   3.7889570e-01
   1.4451226e-01   3.7867518e-01
   1.4460430e-01   3.7835621e-01
   1.4469635e-01   3.7793874e-01
   1.4478839e-01   3.7742273e-01
   1.4488044e-01   3.7680817e-01
   1.4497249e-01   3.7609511e-01
   1.4506453e-01   3.7528363e-01
   1.4515658e-01   3.7437384e-01
   1.4524862e-01   3.7336588e-01
   1.4534067e-01   3.7225995e-01
   1.4543272e-01   3.7105626e-01
   1.4552476e-01   3.6975508e-01
   1.4561681e-01   3.6835670e-01
   1.4570885e-01   3.6686146e-01
   1.4580090e-01   3.6526971e-01
   1.4589295e-01   3.6358188e-01
   1.4598499e-01   3.6179839e-01
   1.4607704e-01   3.5991972e-01
   1.4616908e-01   3.5794639e-01
   1.4626113e-01   3.5587895e-01
   1.4635318e-01   3.5371797e-01
   1.4644522e-01   3.5146408e-01
   1.4653727e-01   3.4911793e-01
   1.4662931e-01   3.4668020e-01
   1.4672136e-01   3.4415162e-01
   1.4681341e-01   3.4153294e-01
   1.4690545e-01   3.3882496e-01
   1.4699750e-01   3.3602849e-01
   1.4708954e-01   3.3314440e-01
   1.4718159e-01   3.3017357e-01
   1.4727364e-01   3.2711692e-01
   1.4736568e-01   3.2397541e-01
   1.4745773e-01   3.2075001e-01
   1.4754977e-01   3.1744176e-01
   1.4764182e-01   3.1405170e-01
   1.4773387e-01   3.1058089e-01
   1.4782591e-01   3.0703046e-01
   1.4791796e-01   3.0340154e-01
   1.4801001e-01   2.9969529e-01
   1.4810205e-01   2.9591291e-01
   1.4819410e-01   2.9205562e-01
   1.4828614e-01   2.8812468e-01
   1.4837819e-01   2.8412135e-01
   1.4847024e-01   2.8004695e-01
   1.4856228e-01   2.7590281e-01
   1.4865433e-01   2.7169028e-01
   1.4874637e-01   2.6741074e-01
   1.4883842e-01   2.6306560e-01
   1.4893047e-01   2.5865628e-01
   1.4902251e-01   2.5418424e-01
   1.4911456e-01   2.4965096e-01
   1.4920660e-01   2.4505792e-01
   1.4929865e-01   2.4040665e-01
   1.4939070e-01   2.3569868e-01
   1.4948274e-01   2.3093558e-01
   1.4957479e-01   2.2611892e-01
   1.4966683e-01   2.2125029e-01
   1.4975888e-01   2.1633132e-01
   1.4985093e-01   2.1136364e-01
   1.4994297e-01   2.0634889e-01
   1.5003502e-01   2.0128873e-01
   1.5012706e-01   1.9618486e-01
   1.5021911e-01   1.9103896e-01
   1.5031116e-01   1.8585274e-01
   1.5040320e-01   1.8062792e-01
   1.5049525e-01   1.7536625e-01
   1.5058729e-01   1.7006946e-01
   1.5067934e-01   1.6473931e-01
   1.5077139e-01   1.5937758e-01
   1.5086343e-01   1.5398603e-01
   1.5095548e-01   1.4856645e-01
   1.5104752e-01   1.4312065e-01
   1.5113957e-01   1.3765041e-01
   1.5123162e-01   1.3215755e-01
   1.5132366e-01   1.2664388e-01
   1.5141571e-01   1.2111122e-01
   1.5150775e-01   1.1556139e-01
   1.5159980e-01   1.0999623e-01
   1.5169185e-01   1.0441755e-01
   1.5178389e-01   9.8827194e-02
   1.5187594e-01   9.3226994e-02
   1.5196798e-01   8.7618781e-02
   1.5206003e-01   8.2004390e-02
   1.5215208e-01   7.6385652e-02
   1.5224412e-01   7.0764398e-02
   1.5233617e-01   6.5142456e-02
   1.5242821e-01   5.9521651e-02
   1.5252026e-01   5.3903803e-02
   1.5261231e-01   4.8290728e-02
   1.5270435e-01   4.2684237e-02
   1.5279640e-01   3.7086133e-02
   1.5288844e-01   3.1498215e-02
   1.5298049e-01   2.5922271e-02
   1.5307254e-01   2.0360082e-02
   1.5316458e-01   1.4813420e-02
   1.5325663e-01   9.2840473e-03
   1.5334867e-01   3.7737141e-03
   1.5344072e-01  -1.7158394e-03
   1.5353277e-01  -7.1828855e-03
   1.5362481e-01  -1.2625709e-02
   1.5371686e-01  -1.8042609e-02
   1.5380890e-01  -2.3431898e-02
   1.5390095e-01  -2.8791903e-02
   1.5399300e-01  -3.4120968e-02
   1.5408504e-01  -3.9417451e-02
   1.5417709e-01  -4.4679728e-02
   1.5426913e-01  -4.9906193e-02
   1.5436118e-01  -5.5095258e-02
   1.5445323e-01  -6.0245353e-02
   1.5454527e-01  -6.5354927e-02
   1.5463732e-01  -7.0422451e-02
   1.5472936e-01  -7.5446414e-02
   1.5482141e-01  -8.0425328e-02
   1.5491346e-01  -8.5357726e-02
   1.5500550e-01  -9.0242163e-02
   1.5509755e-01  -9.5077219e-02
   1.5518959e-01  -9.9861495e-02
   1.5528164e-01  -1.0459362e-01
   1.5537369e-01  -1.0927223e-01
   1.5546573e-01  -1.1389602e-01
   1.5555778e-01  -1.1846369e-01
   1.5564982e-01  -1.2297395e-01
   1.5574187e-01  -1.2742556e-01
   1.5583392e-01  -1.3181731e-01
   1.5592596e-01  -1.3614800e-01
   1.5601801e-01  -1.4041647e-01
   1.5611006e-01  -1.4462157e-01
   1.5620210e-01  -1.4876222e-01
   1.5629415e-01  -1.5283731e-01
   1.5638619e-01  -1.5684582e-01
   1.5647824e-01  -1.6078671e-01
   1.5657029e-01  -1.6465900e-01
   1.5666233e-01  -1.6846173e-01
   1.5675438e-01  -1.7219398e-01
   1.5684642e-01  -1.7585485e-01
   1.5693847e-01  -1.7944347e-01
   1.5703052e-01  -1.8295901e-01
   1.5712256e-01  -1.8640067e-01
   1.5721461e-01  -1.8976769e-01
   1.5730665e-01  -1.9305932e-01
   1.5739870e-01  -1.9627486e-01
   1.5749075e-01  -1.9941365e-01
   1.5758279e-01  -2.0247505e-01
   1.5767484e-01  -2.0545845e-01
   1.5776688e-01  -2.0836329e-01
   1.5785893e-01  -2.1118902e-01
   1.5795098e-01  -2.1393515e-01
   1.5804302e-01  -2.1660121e-01
   1.5813507e-01  -2.1918676e-01
   1.5822711e-01  -2.2169141e-01
   1.5831916e-01  -2.2411478e-01
   1.5841121e-01  -2.2645654e-01
   1.5850325e-01  -2.2871641e-01
   1.5859530e-01  -2.3089411e-01
   1.5868734e-01  -2.3298941e-01
   1.5877939e-01  -2.3500213e-01
   1.5887144e-01  -2.3693209e-01
   1.5896348e-01  -2.3877918e-01
   1.5905553e-01  -2.4054330e-01
   1.5914757e-01  -2.4222440e-01
   1.5923962e-01  -2.4382245e-01
   1.5933167e-01  -2.4533745e-01
   1.5942371e-01  -2.4676947e-01
   1.5951576e-01  -2.4811856e-01
   1.5960780e-01  -2.4938485e-01
   1.5969985e-01  -2.5056847e-01
   1.5979190e-01  -2.5166960e-01
   1.5988394e-01  -2.5268847e-01
   1.5997599e-01  -2.5362529e-01
   1.6006803e-01  -2.5448036e-01
   1.6016008e-01  -2.5525399e-01
   1.6025213e-01  -2.5594650e-01
   1.6034417e-01  -2.5655827e-01
   1.6043622e-01  -2.5708971e-01
   1.6052826e-01  -2.5754125e-01
   1.6062031e-01  -2.5791336e-01
   1.6071236e-01  -2.5820652e-01
   1.6080440e-01  -2.5842127e-01
   1.6089645e-01  -2.5855816e-01
   1.6098849e-01  -2.5861778e-01
   1.6108054e-01  -2.5860074e-01
   1.6117259e-01  -2.5850768e-01
   1.6126463e-01  -2.5833927e-01
   1.6135668e-01  -2.5809622e-01
   1.6144872e-01  -2.5777925e-01
   1.6154077e-01  -2.5738912e-01
   1.6163282e-01  -2.5692660e-01
   1.6172486e-01  -2.5639249e-01
   1.6181691e-01  -2.5578764e-01
   1.6190895e-01  -2.5511290e-01
   1.6200100e-01  -2.5436914e-01
   1.6209305e-01  -2.5355729e-01
   1.6218509e-01  -2.5267825e-01
   1.6227714e-01  -2.5173300e-01
   1.6236918e-01  -2.5072249e-01
   1.6246123e-01  -2.4964774e-01
   1.6255328e-01  -2.4850975e-01
   1.6264532e-01  -2.4730956e-01
   1.6273737e-01  -2.4604824e-01
   1.6282941e-01  -2.4472687e-01
   1.6292146e-01  -2.4334654e-01
   1.6301351e-01  -2.4190836e-01
   1.6310555e-01  -2.4041349e-01
   1.6319760e-01  -2.3886305e-01
   1.6328964e-01  -2.3725823e-01
   1.6338169e-01  -2.3560021e-01
   1.6347374e-01  -2.3389019e-01
   1.6356578e-01  -2.3212939e-01
   1.6365783e-01  -2.3031902e-01
   1.6374987e-01  -2.2846035e-01
   1.6384192e-01  -2.2655461e-01
   1.6393397e-01  -2.2460308e-01
   1.6402601e-01  -2.2260704e-01
   1.6411806e-01  -2.2056777e-01
   1.6421011e-01  -2.1848659e-01
   1.6430215e-01  -2.1636479e-01
   1.6439420e-01  -2.1420369e-01
   1.6448624e-01  -2.1200462e-01
   1.6457829e-01  -2.0976892e-01
   1.6467034e-01  -2.0749793e-01
   1.6476238e-01  -2.0519299e-01
   1.6485443e-01  -2.0285545e-01
   1.6494647e-01  -2.0048667e-01
   1.6503852e-01  -1.9808802e-01
   1.6513057e-01  -1.9566085e-01
   1.6522261e-01  -1.9320653e-01
   1.6531466e-01  -1.9072644e-01
   1.6540670e-01  -1.8822194e-01
   1.6549875e-01  -1.8569440e-01
   1.6559080e-01  -1.8314519e-01
   1.6568284e-01  -1.8057569e-01
   1.6577489e-01  -1.7798726e-01
   1.6586693e-01  -1.7538126e-01
   1.6595898e-01  -1.7275906e-01
   1.6605103e-01  -1.7012202e-01
   1.6614307e-01  -1.6747150e-01
   1.6623512e-01  -1.6480884e-01
   1.6632716e-01  -1.6213540e-01
   1.6641921e-01  -1.5945250e-01
   1.6651126e-01  -1.5676148e-01
   1.6660330e-01  -1.5406367e-01
   1.6669535e-01  -1.5136038e-01
   1.6678739e-01  -1.4865293e-01
   1.6687944e-01  -1.4594260e-01
   1.6697149e-01  -1.4323069e-01
   1.6706353e-01  -1.4051847e-01
   1.6715558e-01  -1.3780722e-01
   1.6724762e-01  -1.3509818e-01
   1.6733967e-01  -1.3239260e-01
   1.6743172e-01  -1.2969170e-01
   1.6752376e-01  -1.2699671e-01
   1.6761581e-01  -1.2430883e-01
   1.6770785e-01  -1.2162923e-01
   1.6779990e-01  -1.1895910e-01
   1.6789195e-01  -1.1629958e-01
   1.6798399e-01  -1.1365182e-01
   1.6807604e-01  -1.1101694e-01
   1.6816808e-01  -1.0839604e-01
   1.6826013e-01  -1.0579021e-01
   1.6835218e-01  -1.0320052e-01
   1.6844422e-01  -1.0062802e-01
   1.6853627e-01  -9.8073729e-02
   1.6862831e-01  -9.5538669e-02
   1.6872036e-01  -9.3023825e-02
   1.6881241e-01  -9.0530167e-02
   1.6890445e-01  -8.8058642e-02
   1.6899650e-01  -8.5610176e-02
   1.6908854e-01  -8.3185673e-02
   1.6918059e-01  -8.0786015e-02
   1.6927264e-01  -7.8412060e-02
   1.6936468e-01  -7.6064643e-02
   1.6945673e-01  -7.3744577e-02
   1.6954877e-01  -7.1452650e-02
   1.6964082e-01  -6.9189626e-02
   1.6973287e-01  -6.6956243e-02
   1.6982491e-01  -6.4753217e-02
   1.6991696e-01  -6.2581237e-02
   1.7000900e-01  -6.0440967e-02
   1.7010105e-01  -5.8333045e-02
   1.7019310e-01  -5.6258083e-02
   1.7028514e-01  -5.4216668e-02
   1.7037719e-01  -5.2209359e-02
   1.7046923e-01  -5.0236689e-02
   1.7056128e-01  -4.8299166e-02
   1.7065333e-01  -4.6397268e-02
   1.7074537e-01  -4.4531449e-02
   1.7083742e-01  -4.2702132e-02
   1.7092946e-01  -4.0909716e-02
   1.7102151e-01  -3.9154570e-02
   1.7111356e-01  -3.7437038e-02
   1.7120560e-01  -3.5757434e-02
   1.7129765e-01  -3.4116046e-02
   1.7138969e-01  -3.2513132e-02
   1.7148174e-01  -3.0948923e-02
   1.7157379e-01  -2.9423623e-02
   1.7166583e-01  -2.7937408e-02
   1.7175788e-01  -2.6490425e-02
   1.7184992e-01  -2.5082792e-02
   1.7194197e-01  -2.3714603e-02
   1.7203402e-01  -2.2385920e-02
   1.7212606e-01  -2.1096779e-02
   1.7221811e-01  -1.9847189e-02
   1.7231016e-01  -1.8637130e-02
   1.7240220e-01  -1.7466555e-02
   1.7249425e-01  -1.6335389e-02
   1.7258629e-01  -1.5243532e-02
   1.7267834e-01  -1.4190853e-02
   1.7277039e-01  -1.3177197e-02
   1.7286243e-01  -1.2202381e-02
   1.7295448e-01  -1.1266196e-02
   1.7304652e-01  -1.0368406e-02
   1.7313857e-01  -9.5087494e-03
   1.7323062e-01  -8.6869373e-03
   1.7332266e-01  -7.9026564e-03
   1.7341471e-01  -7.1555674e-03
   1.7350675e-01  -6.4453057e-03
   1.7359880e-01  -5.7714821e-03
   1.7369085e-01  -5.1336824e-03
   1.7378289e-01  -4.5314682e-03
   1.7387494e-01  -3.9643772e-03
   1.7396698e-01  -3.4319233e-03
   1.7405903e-01  -2.9335970e-03
   1.7415108e-01  -2.4688661e-03
   1.7424312e-01  -2.0371755e-03
   1.7433517e-01  -1.6379481e-03
   1.7442721e-01  -1.2705848e-03
   1.7451926e-01  -9.3446528e-04
   1.7461131e-01  -6.2894809e-04
   1.7470335e-01  -3.5337123e-04
   1.7479540e-01  -1.0705261e-04
   1.7488744e-01   1.1070959e-04
   1.7497949e-01   3.0063636e-04
   1.7507154e-01   4.6346750e-04
   1.7516358e-01   5.9996104e-04
   1.7525563e-01   7.1089281e-04
   1.7534767e-01   7.9705591e-04
   1.7543972e-01   8.5926026e-04
   1.7553177e-01   8.9833198e-04
   1.7562381e-01   9.1511299e-04
   1.7571586e-01   9.1046036e-04
   1.7580790e-01   8.8524587e-04
   1.7589995e-01   8.4035539e-04
   1.7599200e-01   7.7668834e-04
   1.7608404e-01   6.9515716e-04
   1.7617609e-01   5.9668672e-04
   1.7626813e-01   4.8221370e-04
   1.7636018e-01   3.5268610e-04
   1.7645223e-01   2.0906256e-04
   1.7654427e-01   5.2311831e-05
   1.7663632e-01  -1.1658787e-04
   1.7672836e-01  -2.9664943e-04
   1.7682041e-01  -4.8687746e-04
   1.7691246e-01  -6.8626893e-04
   1.7700450e-01  -8.9381376e-04
   1.7709655e-01  -1.1084954e-03
   1.7718859e-01  -1.3292917e-03
   1.7728064e-01  -1.5551750e-03
   1.7737269e-01  -1.7851134e-03
   1.7746473e-01  -2.0180710e-03
   1.7755678e-01  -2.2530085e-03
   1.7764882e-01  -2.4888843e-03
   1.7774087e-01  -2.7246544e-03
   1.7783292e-01  -2.9592737e-03
   1.7792496e-01  -3.1916964e-03
   1.7801701e-01  -3.4208764e-03
   1.7810905e-01  -3.6457685e-03
   1.7820110e-01  -3.8653284e-03
   1.7829315e-01  -4.0785137e-03
   1.7838519e-01  -4.2842848e-03
   1.7847724e-01  -4.4816047e-03
   1.7856928e-01  -4.6694407e-03
   1.7866133e-01  -4.8467641e-03
   1.7875338e-01  -5.0125514e-03
   1.7884542e-01  -5.1657848e-03
   1.7893747e-01  -5.3054527e-03
   1.7902951e-01  -5.4305503e-03
   1.7912156e-01  -5.5400807e-03
   1.7921361e-01  -5.6330548e-03
   1.7930565e-01  -5.7084924e-03
   1.7939770e-01  -5.7654226e-03
   1.7948974e-01  -5.8028847e-03
   1.7958179e-01  -5.8199283e-03
   1.7967384e-01  -5.8156143e-03
   1.7976588e-01  -5.7890154e-03
   1.7985793e-01  -5.7392166e-03
   1.7994997e-01  -5.6653157e-03
   1.8004202e-01  -5.5664241e-03
   1.8013407e-01  -5.4416673e-03
   1.8022611e-01  -5.2901854e-03
   1.8031816e-01  -5.1111335e-03
   1.8041021e-01  -4.9036825e-03
   1.8050225e-01  -4.6670196e-03
   1.8059430e-01  -4.4003486e-03
   1.8068634e-01  -4.1028906e-03
   1.8077839e-01  -3.7738846e-03
   1.8087044e-01  -3.4125878e-03
   1.8096248e-01  -3.0182761e-03
   1.8105453e-01  -2.5902446e-03
   1.8114657e-01  -2.1278083e-03
   1.8123862e-01  -1.6303022e-03
   1.8133067e-01  -1.0970821e-03
   1.8142271e-01  -5.2752455e-04
   1.8151476e-01   7.8972101e-05
   1.8160680e-01   7.2298777e-04
   1.8169885e-01   1.4050800e-03
   1.8179090e-01   2.1257838e-03
   1.8188294e-01   2.8856107e-03
   1.8197499e-01   3.6850493e-03
   1.8206703e-01   4.5245639e-03
   1.8215908e-01   5.4045950e-03
   1.8225113e-01   6.3255585e-03
   1.8234317e-01   7.2878453e-03
   1.8243522e-01   8.2918214e-03
   1.8252726e-01   9.3378273e-03
   1.8261931e-01   1.0426178e-02
   1.8271136e-01   1.1557162e-02
   1.8280340e-01   1.2731042e-02
   1.8289545e-01   1.3948053e-02
   1.8298749e-01   1.5208407e-02
   1.8307954e-01   1.6512284e-02
   1.8317159e-01   1.7859841e-02
   1.8326363e-01   1.9251206e-02
   1.8335568e-01   2.0686478e-02
   1.8344772e-01   2.2165731e-02
   1.8353977e-01   2.3689010e-02
   1.8363182e-01   2.5256333e-02
   1.8372386e-01   2.6867688e-02
   1.8381591e-01   2.8523036e-02
   1.8390795e-01   3.0222311e-02
   1.8400000e-01   3.1965416e-02


==> data_trunc.dat <==
 -3.0000000e+001 -9.1803399e-001
 -2.9900000e+001 -1.2425459e+000
 -2.9800000e+001 -1.5539385e+000
 -2.9700000e+001 -1.8418778e+000
 -2.9600000e+001 -2.0970267e+000
 -2.9500000e+001 -2.3114798e+000
 -2.9400000e+001 -2.4791299e+000
 -2.9300000e+001 -2.5959490e+000
 -2.9200000e+001 -2.6601688e+000
 -2.9100000e+001 -2.6723534e+000
 -2.9000000e+001 -2.6353604e+000
 -2.8900000e+001 -2.5541919e+000
 -2.8800000e+001 -2.4357427e+000
 -2.8700000e+001 -2.2884589e+000
 -2.8600000e+001 -2.1219215e+000
 -2.8500000e+001 -1.9463767e+000
 -2.8400000e+001 -1.7722352e+000
 -2.8300000e+001 -1.6095633e+000
 -2.8200000e+001 -1.4675932e+000
 -2.8100000e+001 -1.3542726e+000
 -2.8000000e+001 -1.2758780e+000
 -2.7900000e+001 -1.2367096e+000
 -2.7800000e+001 -1.2388814e+000
 -2.7700000e+001 -1.2822184e+000
 -2.7600000e+001 -1.3642647e+000
 -2.7500000e+001 -1.4804019e+000
 -2.7400000e+001 -1.6240736e+000
 -2.7300000e+001 -1.7871030e+000
 -2.7200000e+001 -1.9600906e+000
 -2.7100000e+001 -2.1328707e+000
 -2.7000000e+001 -2.2950067e+000
 -2.6900000e+001 -2.4362990e+000
 -2.6800000e+001 -2.5472841e+000
 -2.6700000e+001 -2.6196972e+000
 -2.6600000e+001 -2.6468795e+000
 -2.6500000e+001 -2.6241076e+000
 -2.6400000e+001 -2.5488319e+000
 -2.6300000e+001 -2.4208092e+000
 -2.6200000e+001 -2.2421268e+000
 -2.6100000e+001 -2.0171134e+000
 -2.6000000e+001 -1.7521439e+000
 -2.5900000e+001 -1.4553455e+000
 -2.5800000e+001 -1.1362198e+000
 -2.5700000e+001 -8.0520020e-001
 -2.5600000e+001 -4.7316360e-001
 -2.5500000e+001 -1.5092205e-001
 -2.5400000e+001  1.5128250e-001
 -2.5300000e+001  4.2425563e-001
 -2.5200000e+001  6.6027713e-001
 -2.5100000e+001  8.5345647e-001
 -2.5000000e+001  1.0000000e+000
 -2.4900000e+001  1.0983771e+000
 -2.4800000e+001  1.1493770e+000
 -2.4700000e+001  1.1560544e+000
 -2.4600000e+001  1.1235655e+000
 -2.4500000e+001  1.0589031e+000
 -2.4400000e+001  9.7054337e-001
 -2.4300000e+001  8.6802172e-001
 -2.4200000e+001  7.6145718e-001
 -2.4100000e+001  6.6104969e-001
 -2.4000000e+001  5.7657344e-001
 -2.3900000e+001  5.1689127e-001
 -2.3800000e+001  4.8951341e-001
 -2.3700000e+001  5.0022183e-001
 -2.3600000e+001  5.5277841e-001
 -2.3500000e+001  6.4873095e-001
 -2.3400000e+001  7.8732648e-001
 -2.3300000e+001  9.6553607e-001
 -2.3200000e+001  1.1781899e+000
 -2.3100000e+001  1.4182162e+000
 -2.3000000e+001  1.6769727e+000
 -2.2900000e+001  1.9446541e+000
 -2.2800000e+001  2.2107570e+000
 -2.2700000e+001  2.4645788e+000
 -2.2600000e+001  2.6957272e+000
 -2.2500000e+001  2.8946155e+000
 -2.2400000e+001  3.0529205e+000
 -2.2300000e+001  3.1639800e+000
 -2.2200000e+001  3.2231108e+000
 -2.2100000e+001  3.2278335e+000
 -2.2000000e+001  3.1779910e+000
 -2.1900000e+001  3.0757566e+000
 -2.1800000e+001  2.9255305e+000
 -2.1700000e+001  2.7337301e+000
 -2.1600000e+001  2.5084843e+000
 -2.1500000e+001  2.2592457e+000
 -2.1400000e+001  1.9963404e+000
 -2.1300000e+001  1.7304767e+000
 -2.1200000e+001  1.4722354e+000
 -2.1100000e+001  1.2315681e+000
 -2.1000000e+001  1.0173264e+000
 -2.0900000e+001  8.3684417e-001
 -2.0800000e+001  6.9559431e-001
 -2.0700000e+001  5.9693592e-001
 -2.0600000e+001  5.4196361e-001
 -2.0500000e+001  5.2946673e-001
 -2.0400000e+001  5.5600024e-001
 -2.0300000e+001  6.1606369e-001
 -2.0200000e+001  7.0237989e-001
 -2.0100000e+001  8.0625946e-001
 -2.0000000e+001  9.1803399e-001
 -1.9900000e+001  1.0275367e+000
 -1.9800000e+001  1.1246073e+000
 -1.9700000e+001  1.1995972e+000
 -1.9600000e+001  1.2438500e+000
 -1.9500000e+001  1.2501345e+000
 -1.9400000e+001  1.2130091e+000
 -1.9300000e+001  1.1291004e+000
 -1.9200000e+001  9.9728162e-001
 -1.9100000e+001  8.1874380e-001
 -1.9000000e+001  5.9695417e-001
 -1.8900000e+001  3.3750556e-001
 -1.8800000e+001  4.7862862e-002
 -1.8700000e+001 -2.6298066e-001
 -1.8600000e+001 -5.8492109e-001
 -1.8500000e+001 -9.0721534e-001
 -1.8400000e+001 -1.2189838e+000
 -1.8300000e+001 -1.5097199e+000
 -1.8200000e+001 -1.7697822e+000
 -1.8100000e+001 -1.9908455e+000
 -1.8000000e+001 -2.1662887e+000
 -1.7900000e+001 -2.2915015e+000
 -1.7800000e+001 -2.3640947e+000
 -1.7700000e+001 -2.3840043e+000
 -1.7600000e+001 -2.3534842e+000
 -1.7500000e+001 -2.2769878e+000
 -1.7400000e+001 -2.1609450e+000
 -1.7300000e+001 -2.0134441e+000
 -1.7200000e+001 -1.8438351e+000
 -1.7100000e+001 -1.6622728e+000
 -1.7000000e+001 -1.4792219e+000
 -1.6900000e+001 -1.3049488e+000
 -1.6800000e+001 -1.1490227e+000
 -1.6700000e+001 -1.0198517e+000
 -1.6600000e+001 -9.2427636e-001
 -1.6500000e+001 -8.6723844e-001
 -1.6400000e+001 -8.5154297e-001
 -1.6300000e+001 -8.7772376e-001
 -1.6200000e+001 -9.4401923e-001
 -1.6100000e+001 -1.0464598e+000
 -1.6000000e+001 -1.1790626e+000
 -1.5900000e+001 -1.3341236e+000
 -1.5800000e+001 -1.5025942e+000
 -1.5700000e+001 -1.6745227e+000
 -1.5600000e+001 -1.8395407e+000
 -1.5500000e+001 -1.9873702e+000
 -1.5400000e+001 -2.1083268e+000
 -1.5300000e+001 -2.1937955e+000
 -1.5200000e+001 -2.2366555e+000
 -1.5100000e+001 -2.2316339e+000
 -1.5000000e+001 -2.1755705e+000
 -1.4900000e+001 -2.0675825e+000
 -1.4800000e+001 -1.9091189e+000
 -1.4700000e+001 -1.7039040e+000
 -1.4600000e+001 -1.4577713e+000
 -1.4500000e+001 -1.1783967e+000
 -1.4400000e+001 -8.7494281e-001
 -1.4300000e+001 -5.5763258e-001
 -1.4200000e+001 -2.3727177e-001
 -1.4100000e+001  7.5256239e-002
 -1.4000000e+001  3.6949911e-001
 -1.3900000e+001  6.3592341e-001
 -1.3800000e+001  8.6635795e-001
 -1.3700000e+001  1.0543716e+000
 -1.3600000e+001  1.1955673e+000
 -1.3500000e+001  1.2877777e+000
 -1.3400000e+001  1.3311543e+000
 -1.3300000e+001  1.3281442e+000
 -1.3200000e+001  1.2833573e+000
 -1.3100000e+001  1.2033285e+000
 -1.3000000e+001  1.0961888e+000
 -1.2900000e+001  9.7125857e-001
 -1.2800000e+001  8.3858498e-001
 -1.2700000e+001  7.0844408e-001
 -1.2600000e+001  5.9083281e-001
 -1.2500000e+001  4.9497475e-001
 -1.2400000e+001  4.2886378e-001
 -1.2300000e+001  3.9886753e-001
 -1.2200000e+001  4.0940983e-001
 -1.2100000e+001  4.6274740e-001
 -1.2000000e+001  5.5885175e-001
 -1.1900000e+001  6.9540172e-001
 -1.1800000e+001  8.6788741e-001
 -1.1700000e+001  1.0698202e+000
 -1.1600000e+001  1.2930388e+000
 -1.1500000e+001  1.5280971e+000
 -1.1400000e+001  1.7647143e+000
 -1.1300000e+001  1.9922663e+000
 -1.1200000e+001  2.2002946e+000
 -1.1100000e+001  2.3790082e+000
 -1.1000000e+001  2.5197535e+000
 -1.0900000e+001  2.6154317e+000
 -1.0800000e+001  2.6608410e+000
 -1.0700000e+001  2.6529286e+000
 -1.0600000e+001  2.5909406e+000
 -1.0500000e+001  2.4764616e+000
 -1.0400000e+001  2.3133425e+000
 -1.0300000e+001  2.1075205e+000
 -1.0200000e+001  1.8667388e+000
 -1.0100000e+001  1.6001804e+000
 -1.0000000e+001  1.3180340e+000
 -9.9000000e+000  1.0310109e+000
 -9.8000000e+000  7.4983892e-001
 -9.7000000e+000  4.8475519e-001
 -9.6000000e+000  2.4502386e-001
 -9.5000000e+000  3.8501081e-002
 -9.4000000e+000 -1.2873144e-001
 -9.3000000e+000 -2.5264690e-001
 -9.2000000e+000 -3.3145433e-001
 -9.1000000e+000 -3.6567127e-001
 -9.0000000e+000 -3.5808484e-001
 -8.9000000e+000 -3.1360306e-001
 -8.8000000e+000 -2.3900361e-001
 -8.7000000e+000 -1.4259228e-001
 -8.6000000e+000 -3.3787457e-002
 -8.5000000e+000  7.7349134e-002
 -8.4000000e+000  1.8061291e-001
 -8.3000000e+000  2.6616389e-001
 -8.2000000e+000  3.2501664e-001
 -8.1000000e+000  3.4948914e-001
 -8.0000000e+000  3.3358879e-001
 -7.9000000e+000  2.7331700e-001
 -7.8000000e+000  1.6687757e-001
 -7.7000000e+000  1.4778808e-002
 -7.6000000e+000 -1.8017553e-001
 -7.5000000e+000 -4.1300625e-001
 -7.4000000e+000 -6.7678374e-001
 -7.3000000e+000 -9.6294738e-001
 -7.2000000e+000 -1.2617039e+000
 -7.1000000e+000 -1.5624857e+000
 -7.0000000e+000 -1.8544468e+000
 -6.9000000e+000 -2.1269727e+000
 -6.8000000e+000 -2.3701802e+000
 -6.7000000e+000 -2.5753819e+000
 -6.6000000e+000 -2.7354944e+000
 -6.5000000e+000 -2.8453695e+000
 -6.4000000e+000 -2.9020334e+000
 -6.3000000e+000 -2.9048212e+000
 -6.2000000e+000 -2.8554019e+000
 -6.1000000e+000 -2.7576911e+000
 -6.0000000e+000 -2.6176567e+000
 -5.9000000e+000 -2.4430263e+000
 -5.8000000e+000 -2.2429111e+000
 -5.7000000e+000 -2.0273641e+000
 -5.6000000e+000 -1.8068929e+000
 -5.5000000e+000 -1.5919530e+000
 -5.4000000e+000 -1.3924432e+000
 -5.3000000e+000 -1.2172297e+000
 -5.2000000e+000 -1.0737202e+000
 -5.1000000e+000 -9.6750944e-001
 -5.0000000e+000 -9.0211303e-001
 -4.9000000e+000 -8.7880224e-001
 -4.8000000e+000 -8.9654773e-001
 -4.7000000e+000 -9.5207512e-001
 -4.6000000e+000 -1.0400294e+000
 -4.5000000e+000 -1.1532403e+000
 -4.4000000e+000 -1.2830765e+000
 -4.3000000e+000 -1.4198701e+000
 -4.2000000e+000 -1.5533924e+000
 -4.1000000e+000 -1.6733573e+000
 -4.0000000e+000 -1.7699281e+000
 -3.9000000e+000 -1.8342033e+000
 -3.8000000e+000 -1.8586580e+000
 -3.7000000e+000 -1.8375195e+000
 -3.6000000e+000 -1.7670594e+000
 -3.5000000e+000 -1.6457870e+000
 -3.4000000e+000 -1.4745362e+000
 -3.3000000e+000 -1.2564405e+000
 -3.2000000e+000 -9.9679706e-001
 -3.1000000e+000 -7.0282793e-001
 -3.0000000e+000 -3.8334789e-001
 -2.9000000e+000 -4.8356249e-002
 -2.8000000e+000  2.9142835e-001
 -2.7000000e+000  6.2506772e-001
 -2.6000000e+000  9.4191436e-001
 -2.5000000e+000  1.2321077e+000
 -2.4000000e+000  1.4870327e+000
 -2.3000000e+000  1.6997181e+000
 -2.2000000e+000  1.8651559e+000
 -2.1000000e+000  1.9805269e+000
 -2.0000000e+000  2.0453202e+000
 -1.9000000e+000  2.0613426e+000
 -1.8000000e+000  2.0326163e+000
 -1.7000000e+000  1.9651702e+000
 -1.6000000e+000  1.8667358e+000
 -1.5000000e+000  1.7463602e+000
 -1.4000000e+000  1.6139575e+000
 -1.3000000e+000  1.4798188e+000
 -1.2000000e+000  1.3541039e+000
 -1.1000000e+000  1.2463407e+000
 -1.0000000e+000  1.1649558e+000
 -9.0000000e-001  1.1168584e+000
 -8.0000000e-001  1.1070982e+000
 -7.0000000e-001  1.1386139e+000
 -6.0000000e-001  1.2120841e+000
 -5.0000000e-001  1.3258873e+000
 -4.0000000e-001  1.4761749e+000
 -3.0000000e-001  1.6570507e+000
 -2.0000000e-001  1.8608513e+000
 -1.0000000e-001  2.0785118e+000
  0.0000000e+000  2.3000000e+000
  1.0000000e-001  2.5147983e+000
  2.0000000e-001  2.7124099e+000
  3.0000000e-001  2.8828648e+000
  4.0000000e-001  3.0172014e+000
  5.0000000e-001  3.1079004e+000
  6.0000000e-001  3.1492504e+000
  7.0000000e-001  3.1376271e+000
  8.0000000e-001  3.0716727e+000
  9.0000000e-001  2.9523676e+000
  1.0000000e+000  2.7829898e+000
  1.1000000e+000  2.5689644e+000
  1.2000000e+000  2.3176112e+000
  1.3000000e+000  2.0378010e+000
  1.4000000e+000  1.7395386e+000
  1.5000000e+000  1.4334912e+000
  1.6000000e+000  1.1304867e+000
  1.7000000e+000  8.4100348e-001
  1.8000000e+000  5.7467901e-001
  1.9000000e+000  3.3985855e-001
  2.0000000e+000  1.4320717e-001
  2.1000000e+000 -1.0597049e-002
  2.2000000e+000 -1.1907351e-001
  2.3000000e+000 -1.8204347e-001
  2.4000000e+000 -2.0162312e-001
  2.5000000e+000 -1.8210582e-001
  2.6000000e+000 -1.2973923e-001
  2.7000000e+000 -5.2408124e-002
  2.8000000e+000  4.0761884e-002
  2.9000000e+000  1.3986038e-001
  3.0000000e+000  2.3468610e-001
  3.1000000e+000  3.1525490e-001
  3.2000000e+000  3.7229715e-001
  3.3000000e+000  3.9772067e-001
  3.4000000e+000  3.8501674e-001
  3.5000000e+000  3.2958971e-001
  3.6000000e+000  2.2899408e-001
  3.7000000e+000  8.3067842e-002
  3.8000000e+000 -1.0604465e-001
  3.9000000e+000 -3.3398119e-001
  4.0000000e+000 -5.9435763e-001
  4.1000000e+000 -8.7906153e-001
  4.2000000e+000 -1.1786298e+000
  4.3000000e+000 -1.4826916e+000
  4.4000000e+000 -1.7804563e+000
  4.5000000e+000 -2.0612213e+000
  4.6000000e+000 -2.3148773e+000
  4.7000000e+000 -2.5323851e+000
  4.8000000e+000 -2.7062018e+000
  4.9000000e+000 -2.8306358e+000
  5.0000000e+000 -2.9021130e+000
  5.1000000e+000 -2.9193430e+000
  5.2000000e+000 -2.8833743e+000
  5.3000000e+000 -2.7975397e+000
  5.4000000e+000 -2.6672912e+000
  5.5000000e+000 -2.4999340e+000
  5.6000000e+000 -2.3042727e+000
  5.7000000e+000 -2.0901856e+000
  5.8000000e+000 -1.8681485e+000
  5.9000000e+000 -1.6487305e+000
  6.0000000e+000 -1.4420862e+000
  6.1000000e+000 -1.2574690e+000
  6.2000000e+000 -1.1027886e+000
  6.3000000e+000 -9.8423386e-001
  6.4000000e+000 -9.0597996e-001
  6.5000000e+000 -8.6999286e-001
  6.6000000e+000 -8.7594141e-001
  6.7000000e+000 -9.2122073e-001
  6.8000000e+000 -1.0010860e+000
  6.9000000e+000 -1.1088899e+000
  7.0000000e+000 -1.2364128e+000
  7.1000000e+000 -1.3742691e+000
  7.2000000e+000 -1.5123704e+000
  7.3000000e+000 -1.6404232e+000
  7.4000000e+000 -1.7484373e+000
  7.5000000e+000 -1.8272198e+000
  7.6000000e+000 -1.8688314e+000
  7.7000000e+000 -1.8669827e+000
  7.8000000e+000 -1.8173518e+000
  7.9000000e+000 -1.7178069e+000
  8.0000000e+000 -1.5685242e+000
  8.1000000e+000 -1.3719949e+000
  8.2000000e+000 -1.1329206e+000
  8.3000000e+000 -8.5800287e-001
  8.4000000e+000 -5.5563619e-001
  8.5000000e+000 -2.3551980e-001
  8.6000000e+000  9.1793582e-002
  8.7000000e+000  4.1538994e-001
  8.8000000e+000  7.2450374e-001
  8.9000000e+000  1.0090207e+000
  9.0000000e+000  1.2599491e+000
  9.1000000e+000  1.4698380e+000
  9.2000000e+000  1.6331202e+000
  9.3000000e+000  1.7463662e+000
  9.4000000e+000  1.8084349e+000
  9.5000000e+000  1.8205141e+000
  9.6000000e+000  1.7860503e+000
  9.7000000e+000  1.7105693e+000
  9.8000000e+000  1.6013975e+000
  9.9000000e+000  1.4672974e+000
  1.0000000e+001  1.3180340e+000
  1.0100000e+001  1.1638940e+000
  1.0200000e+001  1.0151802e+000
  1.0300000e+001  8.8170643e-001
  1.0400000e+001  7.7231604e-001
  1.0500000e+001  6.9444851e-001
  1.0600000e+001  6.5377424e-001
  1.0700000e+001  6.5391543e-001
  1.0800000e+001  6.9626647e-001
  1.0900000e+001  7.7992248e-001
  1.1000000e+001  9.0171951e-001
  1.1100000e+001  1.0563844e+000
  1.1200000e+001  1.2367873e+000
  1.1300000e+001  1.4342841e+000
  1.1400000e+001  1.6391333e+000
  1.1500000e+001  1.8409660e+000
  1.1600000e+001  2.0292879e+000
  1.1700000e+001  2.1939869e+000
  1.1800000e+001  2.3258247e+000
  1.1900000e+001  2.4168858e+000
  1.2000000e+001  2.4609648e+000
  1.2100000e+001  2.4538713e+000
  1.2200000e+001  2.3936392e+000
  1.2300000e+001  2.2806291e+000
  1.2400000e+001  2.1175196e+000
  1.2500000e+001  1.9091883e+000
  1.2600000e+001  1.6624864e+000
  1.2700000e+001  1.3859199e+000
  1.2800000e+001  1.0892514e+000
  1.2900000e+001  7.8304194e-001
  1.3000000e+001  4.7815478e-001
  1.3100000e+001  1.8524566e-001
  1.3200000e+001 -8.5736953e-002
  1.3300000e+001 -3.2601694e-001
  1.3400000e+001 -5.2839872e-001
  1.3500000e+001 -6.8759901e-001
  1.3600000e+001 -8.0048619e-001
  1.3700000e+001 -8.6621574e-001
  1.3800000e+001 -8.8625541e-001
  1.3900000e+001 -8.6429873e-001
  1.4000000e+001 -8.0607139e-001
  1.4100000e+001 -7.1903954e-001
  1.4200000e+001 -6.1203440e-001
  1.4300000e+001 -4.9481107e-001
  1.4400000e+001 -3.7756303e-001
  1.4500000e+001 -2.7041568e-001
  1.4600000e+001 -1.8292331e-001
  1.4700000e+001 -1.2359394e-001
  1.4800000e+001 -9.9464786e-002
  1.4900000e+001 -1.1574897e-001
  1.5000000e+001 -1.7557050e-001
  1.5100000e+001 -2.7980033e-001
  1.5200000e+001 -4.2700141e-001
  1.5300000e+001 -6.1348546e-001
  1.5400000e+001 -8.3347880e-001
  1.5500000e+001 -1.0793892e+000
  1.5600000e+001 -1.3421609e+000
  1.5700000e+001 -1.6117011e+000
  1.5800000e+001 -1.8773568e+000
  1.5900000e+001 -2.1284194e+000
  1.6000000e+001 -2.3546331e+000
  1.6100000e+001 -2.5466820e+000
  1.6200000e+001 -2.6966326e+000
  1.6300000e+001 -2.7983111e+000
  1.6400000e+001 -2.8475964e+000
  1.6500000e+001 -2.8426151e+000
  1.6600000e+001 -2.7838293e+000
  1.6700000e+001 -2.6740129e+000
  1.6800000e+001 -2.5181169e+000
  1.6900000e+001 -2.3230317e+000
  1.7000000e+001 -2.0972559e+000
  1.7100000e+001 -1.8504894e+000
  1.7200000e+001 -1.5931687e+000
  1.7300000e+001 -1.3359683e+000
  1.7400000e+001 -1.0892914e+000
  1.7500000e+001 -8.6277423e-001
  1.7600000e+001 -6.6482832e-001
  1.7700000e+001 -5.0224278e-001
  1.7800000e+001 -3.7986530e-001
  1.7900000e+001 -3.0037755e-001
  1.8000000e+001 -2.6417564e-001
  1.8100000e+001 -2.6936142e-001
  1.8200000e+001 -3.1184492e-001
  1.8300000e+001 -3.8555310e-001
  1.8400000e+001 -4.8273468e-001
  1.8500000e+001 -5.9434641e-001
  1.8600000e+001 -7.1050213e-001
  1.8700000e+001 -8.2096287e-001
  1.8800000e+001 -9.1564449e-001
  1.8900000e+001 -9.8511817e-001
  1.9000000e+001 -1.0210798e+000
  1.9100000e+001 -1.0167655e+000
  1.9200000e+001 -9.6729288e-001
  1.9300000e+001 -8.6991275e-001
  1.9400000e+001 -7.2415718e-001
  1.9500000e+001 -5.3187850e-001
  1.9600000e+001 -2.9717644e-001
  1.9700000e+001 -2.6216899e-002
  1.9800000e+001  2.7304869e-001
  1.9900000e+001  5.9125018e-001
  2.0000000e+001  9.1803399e-001
  2.0100000e+001  1.2425459e+000
  2.0200000e+001  1.5539385e+000
  2.0300000e+001  1.8418778e+000
  2.0400000e+001  2.0970267e+000
  2.0500000e+001  2.3114798e+000
  2.0600000e+001  2.4791299e+000
  2.0700000e+001  2.5959490e+000
  2.0800000e+001  2.6601688e+000
  2.0900000e+001  2.6723534e+000
  2.1000000e+001  2.6353604e+000
  2.1100000e+001  2.5541919e+000
  2.1200000e+001  2.4357427e+000
  2.1300000e+001  2.2884589e+000
  2.1400000e+001  2.1219215e+000
  2.1500000e+001  1.9463767e+000
  2.1600000e+001  1.7722352e+000
  2.1700000e+001  1.6095633e+000
  2.1800000e+001  1.4675932e+000
  2.1900000e+001  1.3542726e+000
  2.2000000e+001  1.2758780e+000
  2.2100000e+001  1.2367096e+000
  2.2200000e+001  1.2388814e+000
  2.2300000e+001  1.2822184e+000
  2.2400000e+001  1.3642647e+000
  2.2500000e+001  1.4804019e+000
  2.2600000e+001  1.6240736e+000
  2.2700000e+001  1.7871030e+000
  2.2800000e+001  1.9600906e+000
  2.2900000e+001  2.1328707e+000
  2.3000000e+001  2.2950067e+000
  2.3100000e+001  2.4362990e+000
  2.3200000e+001  2.5472841e+000
  2.3300000e+001  2.6196972e+000
  2.3400000e+001  2.6468795e+000
  2.3500000e+001  2.6241076e+000
  2.3600000e+001  2.5488319e+000
  2.3700000e+001  2.4208092e+000
  2.3800000e+001  2.2421268e+000
  2.3900000e+001  2.0171134e+000
  2.4000000e+001  1.7521439e+000
  2.4100000e+001  1.4553455e+000
  2.4200000e+001  1.1362198e+000
  2.4300000e+001  8.0520020e-001
  2.4400000e+001  4.7316360e-001
  2.4500000e+001  1.5092205e-001
  2.4600000e+001 -1.5128250e-001
  2.4700000e+001 -4.2425563e-001
  2.4800000e+001 -6.6027713e-001
  2.4900000e+001 -8.5345647e-001
  2.5000000e+001 -1.0000000e+000
  2.5100000e+001 -1.0983771e+000
  2.5200000e+001 -1.1493770e+000
  2.5300000e+001 -1.1560544e+000
  2.5400000e+001 -1.1235655e+000
  2.5500000e+001 -1.0589031e+000
  2.5600000e+001 -9.7054337e-001
  2.5700000e+001 -8.6802172e-001
  2.5800000e+001 -7.6145718e-001
  2.5900000e+001 -6.6104969e-001
  2.6000000e+001 -5.7657344e-001
  2.6100000e+001 -5.1689127e-001
  2.6200000e+001 -4.8951341e-001
  2.6300000e+001 -5.0022183e-001
  2.6400000e+001 -5.5277841e-001
  2.6500000e+001 -6.4873095e-001
  2.6600000e+001 -7.8732648e-001
  2.6700000e+001 -9.6553607e-001
  2.6800000e+001 -1.1781899e+000
  2.6900000e+001 -1.4182162e+000
  2.7000000e+001 -1.6769727e+000
  2.7100000e+001 -1.9446541e+000
  2.7200000e+001 -2.2107570e+000
  2.7300000e+001 -2.4645788e+000
  2.7400000e+001 -2.6957272e+000
  2.7500000e+001 -2.8946155e+000
  2.7600000e+001 -3.0529205e+000
  2.7700000e+001 -3.1639800e+000
  2.7800000e+001 -3.2231108e+000
  2.7900000e+001 -3.2278335e+000
  2.8000000e+001 -3.1779910e+000
  2.8100000e+001 -3.0757566e+000
  2.8200000e+001 -2.9255305e+000
  2.8300000e+001 -2.7337301e+000
  2.8400000e+001 -2.5084843e+000
  2.8500000e+001 -2.2592457e+000
  2.8600000e+001 -1.9963404e+000
  2.8700000e+001 -1.7304767e+000
  2.8800000e+001 -1.4722354e+000
  2.8900000e+001 -1.2315681e+000
  2.9000000e+001 -1.0173264e+000
  2.9100000e+001 -8.3684417e-001
  2.9200000e+001 -6.9559431e-001
  2.9300000e+001 -5.9693592e-001
  2.9400000e+001 -5.4196361e-001
  2.9500000e+001 -5.2946673e-001
  2.9600000e+001 -5.5600024e-001
  2.9700000e+001 -6.1606369e-001
  2.9800000e+001 -7.0237989e-001
  2.9900000e+001 -8.0625946e-001
  3.0000000e+001 -9.1803399e-001


==> data_trunc__2_.dat <==
 -3.0000000e+001 -1.9180340e+000
 -2.9900000e+001 -2.0003195e+000
 -2.9800000e+001 -2.0329862e+000
 -2.9700000e+001 -2.0191258e+000
 -2.9600000e+001 -1.9639375e+000
 -2.9500000e+001 -1.8744638e+000
 -2.9400000e+001 -1.7592367e+000
 -2.9300000e+001 -1.6278532e+000
 -2.9200000e+001 -1.4905002e+000
 -2.9100000e+001 -1.3574509e+000
 -2.9000000e+001 -1.2385582e+000
 -2.8900000e+001 -1.1427689e+000
 -2.8800000e+001 -1.0776823e+000
 -2.8700000e+001 -1.0491741e+000
 -2.8600000e+001 -1.0611042e+000
 -2.8500000e+001 -1.1151229e+000
 -2.8400000e+001 -1.2105832e+000
 -2.8300000e+001 -1.3445661e+000
 -2.8200000e+001 -1.5120147e+000
 -2.8100000e+001 -1.7059732e+000
 -2.8000000e+001 -1.9179175e+000
 -2.7900000e+001 -2.1381632e+000
 -2.7800000e+001 -2.3563293e+000
 -2.7700000e+001 -2.5618371e+000
 -2.7600000e+001 -2.7444194e+000
 -2.7500000e+001 -2.8946155e+000
 -2.7400000e+001 -3.0042283e+000
 -2.7300000e+001 -3.0667217e+000
 -2.7200000e+001 -3.0775385e+000
 -2.7100000e+001 -3.0343244e+000
 -2.7000000e+001 -2.9370462e+000
 -2.6900000e+001 -2.7879997e+000
 -2.6800000e+001 -2.5917056e+000
 -2.6700000e+001 -2.3547000e+000
 -2.6600000e+001 -2.0852275e+000
 -2.6500000e+001 -1.7928538e+000
 -2.6400000e+001 -1.4880146e+000
 -2.6300000e+001 -1.1815244e+000
 -2.6200000e+001 -8.8406641e-001
 -2.6100000e+001 -6.0569047e-001
 -2.6000000e+001 -3.5534169e-001
 -2.5900000e+001 -1.4044296e-001
 -2.5800000e+001  3.3448751e-002
 -2.5700000e+001  1.6289560e-001
 -2.5600000e+001  2.4672968e-001
 -2.5500000e+001  2.8609397e-001
 -2.5400000e+001  2.8437175e-001
 -2.5300000e+001  2.4700767e-001
 -2.5200000e+001  1.8122937e-001
 -2.5100000e+001  9.5682945e-002
 -2.5000000e+001 -2.7254581e-015
 -2.4900000e+001 -9.5682945e-002
 -2.4800000e+001 -1.8122937e-001
 -2.4700000e+001 -2.4700767e-001
 -2.4600000e+001 -2.8437175e-001
 -2.4500000e+001 -2.8609397e-001
 -2.4400000e+001 -2.4672968e-001
 -2.4300000e+001 -1.6289560e-001
 -2.4200000e+001 -3.3448751e-002
 -2.4100000e+001  1.4044296e-001
 -2.4000000e+001  3.5534169e-001
 -2.3900000e+001  6.0569047e-001
 -2.3800000e+001  8.8406641e-001
 -2.3700000e+001  1.1815244e+000
 -2.3600000e+001  1.4880146e+000
 -2.3500000e+001  1.7928538e+000
 -2.3400000e+001  2.0852275e+000
 -2.3300000e+001  2.3547000e+000
 -2.3200000e+001  2.5917056e+000
 -2.3100000e+001  2.7879997e+000
 -2.3000000e+001  2.9370462e+000
 -2.2900000e+001  3.0343244e+000
 -2.2800000e+001  3.0775385e+000
 -2.2700000e+001  3.0667217e+000
 -2.2600000e+001  3.0042283e+000
 -2.2500000e+001  2.8946155e+000
 -2.2400000e+001  2.7444194e+000
 -2.2300000e+001  2.5618371e+000
 -2.2200000e+001  2.3563293e+000
 -2.2100000e+001  2.1381632e+000
 -2.2000000e+001  1.9179175e+000
 -2.1900000e+001  1.7059732e+000
 -2.1800000e+001  1.5120147e+000
 -2.1700000e+001  1.3445661e+000
 -2.1600000e+001  1.2105832e+000
 -2.1500000e+001  1.1151229e+000
 -2.1400000e+001  1.0611042e+000
 -2.1300000e+001  1.0491741e+000
 -2.1200000e+001  1.0776823e+000
 -2.1100000e+001  1.1427689e+000
 -2.1000000e+001  1.2385582e+000
 -2.0900000e+001  1.3574509e+000
 -2.0800000e+001  1.4905002e+000
 -2.0700000e+001  1.6278532e+000
 -2.0600000e+001  1.7592367e+000
 -2.0500000e+001  1.8744638e+000
 -2.0400000e+001  1.9639375e+000
 -2.0300000e+001  2.0191258e+000
 -2.0200000e+001  2.0329862e+000
 -2.0100000e+001  2.0003195e+000
 -2.0000000e+001  1.9180340e+000
 -1.9900000e+001  1.7853102e+000
 -1.9800000e+001  1.6036550e+000
 -1.9700000e+001  1.3768452e+000
 -1.9600000e+001  1.1107608e+000
 -1.9500000e+001  8.1311852e-001
 -1.9400000e+001  4.9311587e-001
 -1.9300000e+001  1.6100456e-001
 -1.9200000e+001 -1.7238695e-001
 -1.9100000e+001 -4.9615872e-001
 -1.9000000e+001 -7.9984807e-001
 -1.8900000e+001 -1.0739174e+000
 -1.8800000e+001 -1.3101975e+000
 -1.8700000e+001 -1.5022654e+000
 -1.8600000e+001 -1.6457383e+000
 -1.8500000e+001 -1.7384692e+000
 -1.8400000e+001 -1.7806357e+000
 -1.8300000e+001 -1.7747170e+000
 -1.8200000e+001 -1.7253607e+000
 -1.8100000e+001 -1.6391449e+000
 -1.8000000e+001 -1.5242492e+000
 -1.7900000e+001 -1.3900478e+000
 -1.7800000e+001 -1.2466468e+000
 -1.7700000e+001 -1.1043856e+000
 -1.7600000e+001 -9.7332945e-001
 -1.7500000e+001 -8.6277423e-001
 -1.7400000e+001 -7.8079029e-001
 -1.7300000e+001 -7.3382544e-001
 -1.7200000e+001 -7.2638719e-001
 -1.7100000e+001 -7.6081911e-001
 -1.7000000e+001 -8.3718241e-001
 -1.6900000e+001 -9.5324822e-001
 -1.6800000e+001 -1.1046011e+000
 -1.6700000e+001 -1.2848489e+000
 -1.6600000e+001 -1.4859283e+000
 -1.6500000e+001 -1.6984923e+000
 -1.6400000e+001 -1.9123602e+000
 -1.6300000e+001 -2.1170085e+000
 -1.6200000e+001 -2.3020796e+000
 -1.6100000e+001 -2.4578828e+000
 -1.6000000e+001 -2.5758649e+000
 -1.5900000e+001 -2.6490261e+000
 -1.5800000e+001 -2.6722627e+000
 -1.5700000e+001 -2.6426185e+000
 -1.5600000e+001 -2.5594340e+000
 -1.5500000e+001 -2.4243862e+000
 -1.5400000e+001 -2.2414160e+000
 -1.5300000e+001 -2.0165475e+000
 -1.5200000e+001 -1.7576078e+000
 -1.5100000e+001 -1.4738603e+000
 -1.5000000e+001 -1.1755705e+000
 -1.4900000e+001 -8.7352249e-001
 -1.4800000e+001 -5.7851255e-001
 -1.4700000e+001 -3.0084190e-001
 -1.4600000e+001 -4.9834061e-002
 -1.4500000e+001  1.6660034e-001
 -1.4400000e+001  3.4233024e-001
 -1.4300000e+001  4.7328473e-001
 -1.4200000e+001  5.5763417e-001
 -1.4100000e+001  5.9586297e-001
 -1.4000000e+001  5.9073086e-001
 -1.3900000e+001  5.4712420e-001
 -1.3800000e+001  4.7180494e-001
 -1.3700000e+001  3.7306905e-001
 -1.3600000e+001  2.6033106e-001
 -1.3500000e+001  1.4365487e-001
 -1.3400000e+001  3.3253216e-002
 -1.3300000e+001 -6.1019743e-002
 -1.3200000e+001 -1.3015847e-001
 -1.3100000e+001 -1.6645495e-001
 -1.3000000e+001 -1.6388474e-001
 -1.2900000e+001 -1.1841171e-001
 -1.2800000e+001 -2.8196491e-002
 -1.2700000e+001  1.0630123e-001
 -1.2600000e+001  2.8233168e-001
 -1.2500000e+001  4.9497475e-001
 -1.2400000e+001  7.3736491e-001
 -1.2300000e+001  1.0010104e+000
 -1.2200000e+001  1.2761913e+000
 -1.2100000e+001  1.5524177e+000
 -1.2000000e+001  1.8189253e+000
 -1.1900000e+001  2.0651852e+000
 -1.1800000e+001  2.2814031e+000
 -1.1700000e+001  2.4589841e+000
 -1.1600000e+001  2.5909398e+000
 -1.1500000e+001  2.6722199e+000
 -1.1400000e+001  2.6999505e+000
 -1.1300000e+001  2.6735689e+000
 -1.1200000e+001  2.5948476e+000
 -1.1100000e+001  2.4678074e+000
 -1.1000000e+001  2.2985218e+000
 -1.0900000e+001  2.0948250e+000
 -1.0800000e+001  1.8659350e+000
 -1.0700000e+001  1.6220112e+000
 -1.0600000e+001  1.3736675e+000
 -1.0500000e+001  1.1314645e+000
 -1.0400000e+001  9.0540529e-001
 -1.0300000e+001  7.0445847e-001
 -1.0200000e+001  5.3613244e-001
 -1.0100000e+001  4.0612043e-001
 -1.0000000e+001  3.1803399e-001
 -9.9000000e+000  2.7323739e-001
 -9.8000000e+000  2.7079116e-001
 -9.7000000e+000  3.0750724e-001
 -9.6000000e+000  3.7811311e-001
 -9.5000000e+000  4.7551711e-001
 -9.4000000e+000  5.9116184e-001
 -9.3000000e+000  7.1544890e-001
 -9.2000000e+000  8.3821423e-001
 -9.1000000e+000  9.4923124e-001
 -9.0000000e+000  1.0387174e+000
 -8.9000000e+000  1.0978199e+000
 -8.8000000e+000  1.1190567e+000
 -8.7000000e+000  1.0966925e+000
 -8.6000000e+000  1.0270298e+000
 -8.5000000e+000  9.0860301e-001
 -8.4000000e+000  7.4226485e-001
 -8.3000000e+000  5.3116109e-001
 -8.2000000e+000  2.8059512e-001
 -8.1000000e+000 -2.2114747e-003
 -8.0000000e+000 -3.0845073e-001
 -7.9000000e+000 -6.2813665e-001
 -7.8000000e+000 -9.5057037e-001
 -7.7000000e+000 -1.2648399e+000
 -7.6000000e+000 -1.5603303e+000
 -7.5000000e+000 -1.8272198e+000
 -7.4000000e+000 -2.0569385e+000
 -7.3000000e+000 -2.2425661e+000
 -7.2000000e+000 -2.3791519e+000
 -7.1000000e+000 -2.4639394e+000
 -7.0000000e+000 -2.4964863e+000
 -6.9000000e+000 -2.4786733e+000
 -6.8000000e+000 -2.4146017e+000
 -6.7000000e+000 -2.3103847e+000
 -6.6000000e+000 -2.1738425e+000
 -6.5000000e+000 -2.0141157e+000
 -6.4000000e+000 -1.8412162e+000
 -6.3000000e+000 -1.6655364e+000
 -6.2000000e+000 -1.4973416e+000
 -6.1000000e+000 -1.3462682e+000
 -6.0000000e+000 -1.2208544e+000
 -5.9000000e+000 -1.1281237e+000
 -5.8000000e+000 -1.0732426e+000
 -5.7000000e+000 -1.0592683e+000
 -5.6000000e+000 -1.0869996e+000
 -5.5000000e+000 -1.1549369e+000
 -5.4000000e+000 -1.2593539e+000
 -5.3000000e+000 -1.3944777e+000
 -5.2000000e+000 -1.5527680e+000
 -5.1000000e+000 -1.7252830e+000
 -5.0000000e+000 -1.9021130e+000
 -4.9000000e+000 -2.0728622e+000
 -4.8000000e+000 -2.2271541e+000
 -4.7000000e+000 -2.3551372e+000
 -4.6000000e+000 -2.4479666e+000
 -4.5000000e+000 -2.4982373e+000
 -4.4000000e+000 -2.5003496e+000
 -4.3000000e+000 -2.4507874e+000
 -4.2000000e+000 -2.3482983e+000
 -4.1000000e+000 -2.1939641e+000
 -4.0000000e+000 -1.9911599e+000
 -3.9000000e+000 -1.7454041e+000
 -3.8000000e+000 -1.4641050e+000
 -3.7000000e+000 -1.1562169e+000
 -3.6000000e+000 -8.3182316e-001
 -3.5000000e+000 -5.0166417e-001
 -3.4000000e+000 -1.7663519e-001
 -3.3000000e+000  1.3272347e-001
 -3.2000000e+000  4.1671867e-001
 -3.1000000e+000  6.6695551e-001
 -3.0000000e+000  8.7672562e-001
 -2.9000000e+000  1.0413140e+000
 -2.8000000e+000  1.1582098e+000
 -2.7000000e+000  1.2272106e+000
 -2.6000000e+000  1.2504155e+000
 -2.5000000e+000  1.2321077e+000
 -2.4000000e+000  1.1785316e+000
 -2.3000000e+000  1.0975752e+000
 -2.2000000e+000  9.9837443e-001
 -2.1000000e+000  8.9085660e-001
 -2.0000000e+000  7.8524669e-001
 -1.9000000e+000  6.9155916e-001
 -1.8000000e+000  6.1910053e-001
 -1.7000000e+000  5.7600629e-001
 -1.6000000e+000  5.6883474e-001
 -1.5000000e+000  6.0223735e-001
 -1.4000000e+000  6.7872133e-001
 -1.3000000e+000  7.9851625e-001
 -1.2000000e+000  9.5955087e-001
 -1.1000000e+000  1.1575415e+000
 -1.0000000e+000  1.3861876e+000
 -9.0000000e-001  1.6374651e+000
 -8.0000000e-001  1.9020041e+000
 -7.0000000e-001  2.1695313e+000
 -6.0000000e-001  2.4293571e+000
 -5.0000000e-001  2.6708844e+000
 -4.0000000e-001  2.8841121e+000
 -3.0000000e-001  3.0601128e+000
 -2.0000000e-001  3.1914577e+000
 -1.0000000e-001  3.2725718e+000
  0.0000000e+000  3.3000000e+000
  1.0000000e-001  3.2725718e+000
  2.0000000e-001  3.1914577e+000
  3.0000000e-001  3.0601128e+000
  4.0000000e-001  2.8841121e+000
  5.0000000e-001  2.6708844e+000
  6.0000000e-001  2.4293571e+000
  7.0000000e-001  2.1695313e+000
  8.0000000e-001  1.9020041e+000
  9.0000000e-001  1.6374651e+000
  1.0000000e+000  1.3861876e+000
  1.1000000e+000  1.1575415e+000
  1.2000000e+000  9.5955087e-001
  1.3000000e+000  7.9851625e-001
  1.4000000e+000  6.7872133e-001
  1.5000000e+000  6.0223735e-001
  1.6000000e+000  5.6883474e-001
  1.7000000e+000  5.7600629e-001
  1.8000000e+000  6.1910053e-001
  1.9000000e+000  6.9155916e-001
  2.0000000e+000  7.8524669e-001
  2.1000000e+000  8.9085660e-001
  2.2000000e+000  9.9837443e-001
  2.3000000e+000  1.0975752e+000
  2.4000000e+000  1.1785316e+000
  2.5000000e+000  1.2321077e+000
  2.6000000e+000  1.2504155e+000
  2.7000000e+000  1.2272106e+000
  2.8000000e+000  1.1582098e+000
  2.9000000e+000  1.0413140e+000
  3.0000000e+000  8.7672562e-001
  3.1000000e+000  6.6695551e-001
  3.2000000e+000  4.1671867e-001
  3.3000000e+000  1.3272347e-001
  3.4000000e+000 -1.7663519e-001
  3.5000000e+000 -5.0166417e-001
  3.6000000e+000 -8.3182316e-001
  3.7000000e+000 -1.1562169e+000
  3.8000000e+000 -1.4641050e+000
  3.9000000e+000 -1.7454041e+000
  4.0000000e+000 -1.9911599e+000
  4.1000000e+000 -2.1939641e+000
  4.2000000e+000 -2.3482983e+000
  4.3000000e+000 -2.4507874e+000
  4.4000000e+000 -2.5003496e+000
  4.5000000e+000 -2.4982373e+000
  4.6000000e+000 -2.4479666e+000
  4.7000000e+000 -2.3551372e+000
  4.8000000e+000 -2.2271541e+000
  4.9000000e+000 -2.0728622e+000
  5.0000000e+000 -1.9021130e+000
  5.1000000e+000 -1.7252830e+000
  5.2000000e+000 -1.5527680e+000
  5.3000000e+000 -1.3944777e+000
  5.4000000e+000 -1.2593539e+000
  5.5000000e+000 -1.1549369e+000
  5.6000000e+000 -1.0869996e+000
  5.7000000e+000 -1.0592683e+000
  5.8000000e+000 -1.0732426e+000
  5.9000000e+000 -1.1281237e+000
  6.0000000e+000 -1.2208544e+000
  6.1000000e+000 -1.3462682e+000
  6.2000000e+000 -1.4973416e+000
  6.3000000e+000 -1.6655364e+000
  6.4000000e+000 -1.8412162e+000
  6.5000000e+000 -2.0141157e+000
  6.6000000e+000 -2.1738425e+000
  6.7000000e+000 -2.3103847e+000
  6.8000000e+000 -2.4146017e+000
  6.9000000e+000 -2.4786733e+000
  7.0000000e+000 -2.4964863e+000
  7.1000000e+000 -2.4639394e+000
  7.2000000e+000 -2.3791519e+000
  7.3000000e+000 -2.2425661e+000
  7.4000000e+000 -2.0569385e+000
  7.5000000e+000 -1.8272198e+000
  7.6000000e+000 -1.5603303e+000
  7.7000000e+000 -1.2648399e+000
  7.8000000e+000 -9.5057037e-001
  7.9000000e+000 -6.2813665e-001
  8.0000000e+000 -3.0845073e-001
  8.1000000e+000 -2.2114747e-003
  8.2000000e+000  2.8059512e-001
  8.3000000e+000  5.3116109e-001
  8.4000000e+000  7.4226485e-001
  8.5000000e+000  9.0860301e-001
  8.6000000e+000  1.0270298e+000
  8.7000000e+000  1.0966925e+000
  8.8000000e+000  1.1190567e+000
  8.9000000e+000  1.0978199e+000
  9.0000000e+000  1.0387174e+000
  9.1000000e+000  9.4923124e-001
  9.2000000e+000  8.3821423e-001
  9.3000000e+000  7.1544890e-001
  9.4000000e+000  5.9116184e-001
  9.5000000e+000  4.7551711e-001
  9.6000000e+000  3.7811311e-001
  9.7000000e+000  3.0750724e-001
  9.8000000e+000  2.7079116e-001
  9.9000000e+000  2.7323739e-001
  1.0000000e+001  3.1803399e-001
  1.0100000e+001  4.0612043e-001
  1.0200000e+001  5.3613244e-001
  1.0300000e+001  7.0445847e-001
  1.0400000e+001  9.0540529e-001
  1.0500000e+001  1.1314645e+000
  1.0600000e+001  1.3736675e+000
  1.0700000e+001  1.6220112e+000
  1.0800000e+001  1.8659350e+000
  1.0900000e+001  2.0948250e+000
  1.1000000e+001  2.2985218e+000
  1.1100000e+001  2.4678074e+000
  1.1200000e+001  2.5948476e+000
  1.1300000e+001  2.6735689e+000
  1.1400000e+001  2.6999505e+000
  1.1500000e+001  2.6722199e+000
  1.1600000e+001  2.5909398e+000
  1.1700000e+001  2.4589841e+000
  1.1800000e+001  2.2814031e+000
  1.1900000e+001  2.0651852e+000
  1.2000000e+001  1.8189253e+000
  1.2100000e+001  1.5524177e+000
  1.2200000e+001  1.2761913e+000
  1.2300000e+001  1.0010104e+000
  1.2400000e+001  7.3736491e-001
  1.2500000e+001  4.9497475e-001
  1.2600000e+001  2.8233168e-001
  1.2700000e+001  1.0630123e-001
  1.2800000e+001 -2.8196491e-002
  1.2900000e+001 -1.1841171e-001
  1.3000000e+001 -1.6388474e-001
  1.3100000e+001 -1.6645495e-001
  1.3200000e+001 -1.3015847e-001
  1.3300000e+001 -6.1019743e-002
  1.3400000e+001  3.3253216e-002
  1.3500000e+001  1.4365487e-001
  1.3600000e+001  2.6033106e-001
  1.3700000e+001  3.7306905e-001
  1.3800000e+001  4.7180494e-001
  1.3900000e+001  5.4712420e-001
  1.4000000e+001  5.9073086e-001
  1.4100000e+001  5.9586297e-001
  1.4200000e+001  5.5763417e-001
  1.4300000e+001  4.7328473e-001
  1.4400000e+001  3.4233024e-001
  1.4500000e+001  1.6660034e-001
  1.4600000e+001 -4.9834061e-002
  1.4700000e+001 -3.0084190e-001
  1.4800000e+001 -5.7851255e-001
  1.4900000e+001 -8.7352249e-001
  1.5000000e+001 -1.1755705e+000
  1.5100000e+001 -1.4738603e+000
  1.5200000e+001 -1.7576078e+000
  1.5300000e+001 -2.0165475e+000
  1.5400000e+001 -2.2414160e+000
  1.5500000e+001 -2.4243862e+000
  1.5600000e+001 -2.5594340e+000
  1.5700000e+001 -2.6426185e+000
  1.5800000e+001 -2.6722627e+000
  1.5900000e+001 -2.6490261e+000
  1.6000000e+001 -2.5758649e+000
  1.6100000e+001 -2.4578828e+000
  1.6200000e+001 -2.3020796e+000
  1.6300000e+001 -2.1170085e+000
  1.6400000e+001 -1.9123602e+000
  1.6500000e+001 -1.6984923e+000
  1.6600000e+001 -1.4859283e+000
  1.6700000e+001 -1.2848489e+000
  1.6800000e+001 -1.1046011e+000
  1.6900000e+001 -9.5324822e-001
  1.7000000e+001 -8.3718241e-001
  1.7100000e+001 -7.6081911e-001
  1.7200000e+001 -7.2638719e-001
  1.7300000e+001 -7.3382544e-001
  1.7400000e+001 -7.8079029e-001
  1.7500000e+001 -8.6277423e-001
  1.7600000e+001 -9.7332945e-001
  1.7700000e+001 -1.1043856e+000
  1.7800000e+001 -1.2466468e+000
  1.7900000e+001 -1.3900478e+000
  1.8000000e+001 -1.5242492e+000
  1.8100000e+001 -1.6391449e+000
  1.8200000e+001 -1.7253607e+000
  1.8300000e+001 -1.7747170e+000
  1.8400000e+001 -1.7806357e+000
  1.8500000e+001 -1.7384692e+000
  1.8600000e+001 -1.6457383e+000
  1.8700000e+001 -1.5022654e+000
  1.8800000e+001 -1.3101975e+000
  1.8900000e+001 -1.0739174e+000
  1.9000000e+001 -7.9984807e-001
  1.9100000e+001 -4.9615872e-001
  1.9200000e+001 -1.7238695e-001
  1.9300000e+001  1.6100456e-001
  1.9400000e+001  4.9311587e-001
  1.9500000e+001  8.1311852e-001
  1.9600000e+001  1.1107608e+000
  1.9700000e+001  1.3768452e+000
  1.9800000e+001  1.6036550e+000
  1.9900000e+001  1.7853102e+000
  2.0000000e+001  1.9180340e+000
  2.0100000e+001  2.0003195e+000
  2.0200000e+001  2.0329862e+000
  2.0300000e+001  2.0191258e+000
  2.0400000e+001  1.9639375e+000
  2.0500000e+001  1.8744638e+000
  2.0600000e+001  1.7592367e+000
  2.0700000e+001  1.6278532e+000
  2.0800000e+001  1.4905002e+000
  2.0900000e+001  1.3574509e+000
  2.1000000e+001  1.2385582e+000
  2.1100000e+001  1.1427689e+000
  2.1200000e+001  1.0776823e+000
  2.1300000e+001  1.0491741e+000
  2.1400000e+001  1.0611042e+000
  2.1500000e+001  1.1151229e+000
  2.1600000e+001  1.2105832e+000
  2.1700000e+001  1.3445661e+000
  2.1800000e+001  1.5120147e+000
  2.1900000e+001  1.7059732e+000
  2.2000000e+001  1.9179175e+000
  2.2100000e+001  2.1381632e+000
  2.2200000e+001  2.3563293e+000
  2.2300000e+001  2.5618371e+000
  2.2400000e+001  2.7444194e+000
  2.2500000e+001  2.8946155e+000
  2.2600000e+001  3.0042283e+000
  2.2700000e+001  3.0667217e+000
  2.2800000e+001  3.0775385e+000
  2.2900000e+001  3.0343244e+000
  2.3000000e+001  2.9370462e+000
  2.3100000e+001  2.7879997e+000
  2.3200000e+001  2.5917056e+000
  2.3300000e+001  2.3547000e+000
  2.3400000e+001  2.0852275e+000
  2.3500000e+001  1.7928538e+000
  2.3600000e+001  1.4880146e+000
  2.3700000e+001  1.1815244e+000
  2.3800000e+001  8.8406641e-001
  2.3900000e+001  6.0569047e-001
  2.4000000e+001  3.5534169e-001
  2.4100000e+001  1.4044296e-001
  2.4200000e+001 -3.3448751e-002
  2.4300000e+001 -1.6289560e-001
  2.4400000e+001 -2.4672968e-001
  2.4500000e+001 -2.8609397e-001
  2.4600000e+001 -2.8437175e-001
  2.4700000e+001 -2.4700767e-001
  2.4800000e+001 -1.8122937e-001
  2.4900000e+001 -9.5682945e-002
  2.5000000e+001 -2.7254581e-015
  2.5100000e+001  9.5682945e-002
  2.5200000e+001  1.8122937e-001
  2.5300000e+001  2.4700767e-001
  2.5400000e+001  2.8437175e-001
  2.5500000e+001  2.8609397e-001
  2.5600000e+001  2.4672968e-001
  2.5700000e+001  1.6289560e-001
  2.5800000e+001  3.3448751e-002
  2.5900000e+001 -1.4044296e-001
  2.6000000e+001 -3.5534169e-001
  2.6100000e+001 -6.0569047e-001
  2.6200000e+001 -8.8406641e-001
  2.6300000e+001 -1.1815244e+000
  2.6400000e+001 -1.4880146e+000
  2.6500000e+001 -1.7928538e+000
  2.6600000e+001 -2.0852275e+000
  2.6700000e+001 -2.3547000e+000
  2.6800000e+001 -2.5917056e+000
  2.6900000e+001 -2.7879997e+000
  2.7000000e+001 -2.9370462e+000
  2.7100000e+001 -3.0343244e+000
  2.7200000e+001 -3.0775385e+000
  2.7300000e+001 -3.0667217e+000
  2.7400000e+001 -3.0042283e+000
  2.7500000e+001 -2.8946155e+000
  2.7600000e+001 -2.7444194e+000
  2.7700000e+001 -2.5618371e+000
  2.7800000e+001 -2.3563293e+000
  2.7900000e+001 -2.1381632e+000
  2.8000000e+001 -1.9179175e+000
  2.8100000e+001 -1.7059732e+000
  2.8200000e+001 -1.5120147e+000
  2.8300000e+001 -1.3445661e+000
  2.8400000e+001 -1.2105832e+000
  2.8500000e+001 -1.1151229e+000
  2.8600000e+001 -1.0611042e+000
  2.8700000e+001 -1.0491741e+000
  2.8800000e+001 -1.0776823e+000
  2.8900000e+001 -1.1427689e+000
  2.9000000e+001 -1.2385582e+000
  2.9100000e+001 -1.3574509e+000
  2.9200000e+001 -1.4905002e+000
  2.9300000e+001 -1.6278532e+000
  2.9400000e+001 -1.7592367e+000
  2.9500000e+001 -1.8744638e+000
  2.9600000e+001 -1.9639375e+000
  2.9700000e+001 -2.0191258e+000
  2.9800000e+001 -2.0329862e+000
  2.9900000e+001 -2.0003195e+000
  3.0000000e+001 -1.9180340e+000


==> data_x.dat <==
 -4.1000000e+000  1.0000000e+000
  1.0500000e+000  2.0000000e-001
  3.5000000e+000  1.4000000e+000
  7.0000000e+000  7.0000000e-001


==> data_x__2_.dat <==
 -4.1000000e+000  1.0000000e+000
  1.0500000e+000  2.0000000e-001
  3.5000000e+000  1.4000000e+000
  7.0000000e+000  7.0000000e-001


==> data_x_corr.dat <==
  2.6280277e-001 -1.5235131e+000
  2.8912274e-001  6.3010578e-001
  3.1412274e-001  5.6942571e-001
  3.3912274e-001  7.3698886e-001
  3.6515643e-001 -6.0811719e-001
  3.9015643e-001  3.6483936e-001
  4.1730296e-001 -1.2711244e+000
  4.4302386e-001 -4.7281636e-001
  4.7044611e-001 -5.9529339e-001
  4.9684583e-001  1.4365748e+000


==> data_x_lowres.dat <==
 -8.0000000e+000  2.4795960e-007
 -7.9900000e+000  2.6804794e-007
 -7.9800000e+000  2.8970577e-007
 -7.9700000e+000  3.1305091e-007
 -7.9600000e+000  3.3820961e-007
 -7.9500000e+000  3.6531713e-007
 -7.9400000e+000  3.9451842e-007
 -7.9300000e+000  4.2596869e-007
 -7.9200000e+000  4.5983413e-007
 -7.9100000e+000  4.9629268e-007
 -7.9000000e+000  5.3553478e-007
 -7.8900000e+000  5.7776421e-007
 -7.8800000e+000  6.2319897e-007
 -7.8700000e+000  6.7207224e-007
 -7.8600000e+000  7.2463337e-007
 -7.8500000e+000  7.8114894e-007
 -7.8400000e+000  8.4190387e-007
 -7.8300000e+000  9.0720263e-007
 -7.8200000e+000  9.7737053e-007
 -7.8100000e+000  1.0527550e-006
 -7.8000000e+000  1.1337271e-006
 -7.7900000e+000  1.2206830e-006
 -7.7800000e+000  1.3140455e-006
 -7.7700000e+000  1.4142658e-006
 -7.7600000e+000  1.5218254e-006
 -7.7500000e+000  1.6372378e-006
 -7.7400000e+000  1.7610506e-006
 -7.7300000e+000  1.8938477e-006
 -7.7200000e+000  2.0362514e-006
 -7.7100000e+000  2.1889250e-006
 -7.7000000e+000  2.3525752e-006
 -7.6900000e+000  2.5279547e-006
 -7.6800000e+000  2.7158651e-006
 -7.6700000e+000  2.9171601e-006
 -7.6600000e+000  3.1327479e-006
 -7.6500000e+000  3.3635957e-006
 -7.6400000e+000  3.6107321e-006
 -7.6300000e+000  3.8752515e-006
 -7.6200000e+000  4.1583176e-006
 -7.6100000e+000  4.4611677e-006
 -7.6000000e+000  4.7851174e-006
 -7.5900000e+000  5.1315644e-006
 -7.5800000e+000  5.5019939e-006
 -7.5700000e+000  5.8979838e-006
 -7.5600000e+000  6.3212094e-006
 -7.5500000e+000  6.7734500e-006
 -7.5400000e+000  7.2565939e-006
 -7.5300000e+000  7.7726453e-006
 -7.5200000e+000  8.3237307e-006
 -7.5100000e+000  8.9121058e-006
 -7.5000000e+000  9.5401629e-006
 -7.4900000e+000  1.0210438e-005
 -7.4800000e+000  1.0925621e-005
 -7.4700000e+000  1.1688560e-005
 -7.4600000e+000  1.2502274e-005
 -7.4500000e+000  1.3369962e-005
 -7.4400000e+000  1.4295010e-005
 -7.4300000e+000  1.5281005e-005
 -7.4200000e+000  1.6331742e-005
 -7.4100000e+000  1.7451237e-005
 -7.4000000e+000  1.8643742e-005
 -7.3900000e+000  1.9913752e-005
 -7.3800000e+000  2.1266021e-005
 -7.3700000e+000  2.2705577e-005
 -7.3600000e+000  2.4237731e-005
 -7.3500000e+000  2.5868100e-005
 -7.3400000e+000  2.7602616e-005
 -7.3300000e+000  2.9447545e-005
 -7.3200000e+000  3.1409505e-005
 -7.3100000e+000  3.3495482e-005
 -7.3000000e+000  3.5712850e-005
 -7.2900000e+000  3.8069390e-005
 -7.2800000e+000  4.0573314e-005
 -7.2700000e+000  4.3233280e-005
 -7.2600000e+000  4.6058418e-005
 -7.2500000e+000  4.9058357e-005
 -7.2400000e+000  5.2243243e-005
 -7.2300000e+000  5.5623766e-005
 -7.2200000e+000  5.9211191e-005
 -7.2100000e+000  6.3017380e-005
 -7.2000000e+000  6.7054824e-005
 -7.1900000e+000  7.1336674e-005
 -7.1800000e+000  7.5876769e-005
 -7.1700000e+000  8.0689670e-005
 -7.1600000e+000  8.5790696e-005
 -7.1500000e+000  9.1195956e-005
 -7.1400000e+000  9.6922390e-005
 -7.1300000e+000  1.0298780e-004
 -7.1200000e+000  1.0941090e-004
 -7.1100000e+000  1.1621135e-004
 -7.1000000e+000  1.2340980e-004
 -7.0900000e+000  1.3102794e-004
 -7.0800000e+000  1.3908852e-004
 -7.0700000e+000  1.4761545e-004
 -7.0600000e+000  1.5663379e-004
 -7.0500000e+000  1.6616987e-004
 -7.0400000e+000  1.7625125e-004
 -7.0300000e+000  1.8690689e-004
 -7.0200000e+000  1.9816709e-004
 -7.0100000e+000  2.1006365e-004
 -7.0000000e+000  2.2262986e-004
 -6.9900000e+000  2.3590061e-004
 -6.9800000e+000  2.4991243e-004
 -6.9700000e+000  2.6470356e-004
 -6.9600000e+000  2.8031404e-004
 -6.9500000e+000  2.9678577e-004
 -6.9400000e+000  3.1416256e-004
 -6.9300000e+000  3.3249026e-004
 -6.9200000e+000  3.5181679e-004
 -6.9100000e+000  3.7219226e-004
 -6.9000000e+000  3.9366904e-004
 -6.8900000e+000  4.1630183e-004
 -6.8800000e+000  4.4014779e-004
 -6.8700000e+000  4.6526659e-004
 -6.8600000e+000  4.9172055e-004
 -6.8500000e+000  5.1957468e-004
 -6.8400000e+000  5.4889686e-004
 -6.8300000e+000  5.7975787e-004
 -6.8200000e+000  6.1223155e-004
 -6.8100000e+000  6.4639486e-004
 -6.8000000e+000  6.8232805e-004
 -6.7900000e+000  7.2011474e-004
 -6.7800000e+000  7.5984203e-004
 -6.7700000e+000  8.0160066e-004
 -6.7600000e+000  8.4548511e-004
 -6.7500000e+000  8.9159372e-004
 -6.7400000e+000  9.4002884e-004
 -6.7300000e+000  9.9089696e-004
 -6.7200000e+000  1.0443088e-003
 -6.7100000e+000  1.1003797e-003
 -6.7000000e+000  1.1592292e-003
 -6.6900000e+000  1.2209818e-003
 -6.6800000e+000  1.2857668e-003
 -6.6700000e+000  1.3537185e-003
 -6.6600000e+000  1.4249764e-003
 -6.6500000e+000  1.4996853e-003
 -6.6400000e+000  1.5779954e-003
 -6.6300000e+000  1.6600625e-003
 -6.6200000e+000  1.7460486e-003
 -6.6100000e+000  1.8361212e-003
 -6.6000000e+000  1.9304541e-003
 -6.5900000e+000  2.0292277e-003
 -6.5800000e+000  2.1326285e-003
 -6.5700000e+000  2.2408500e-003
 -6.5600000e+000  2.3540924e-003
 -6.5500000e+000  2.4725630e-003
 -6.5400000e+000  2.5964764e-003
 -6.5300000e+000  2.7260544e-003
 -6.5200000e+000  2.8615267e-003
 -6.5100000e+000  3.0031306e-003
 -6.5000000e+000  3.1511116e-003
 -6.4900000e+000  3.3057232e-003
 -6.4800000e+000  3.4672275e-003
 -6.4700000e+000  3.6358949e-003
 -6.4600000e+000  3.8120049e-003
 -6.4500000e+000  3.9958458e-003
 -6.4400000e+000  4.1877152e-003
 -6.4300000e+000  4.3879199e-003
 -6.4200000e+000  4.5967764e-003
 -6.4100000e+000  4.8146111e-003
 -6.4000000e+000  5.0417603e-003
 -6.3900000e+000  5.2785703e-003
 -6.3800000e+000  5.5253980e-003
 -6.3700000e+000  5.7826108e-003
 -6.3600000e+000  6.0505869e-003
 -6.3500000e+000  6.3297154e-003
 -6.3400000e+000  6.6203966e-003
 -6.3300000e+000  6.9230421e-003
 -6.3200000e+000  7.2380749e-003
 -6.3100000e+000  7.5659300e-003
 -6.3000000e+000  7.9070541e-003
 -6.2900000e+000  8.2619057e-003
 -6.2800000e+000  8.6309560e-003
 -6.2700000e+000  9.0146883e-003
 -6.2600000e+000  9.4135984e-003
 -6.2500000e+000  9.8281948e-003
 -6.2400000e+000  1.0258999e-002
 -6.2300000e+000  1.0706545e-002
 -6.2200000e+000  1.1171381e-002
 -6.2100000e+000  1.1654068e-002
 -6.2000000e+000  1.2155178e-002
 -6.1900000e+000  1.2675301e-002
 -6.1800000e+000  1.3215036e-002
 -6.1700000e+000  1.3774999e-002
 -6.1600000e+000  1.4355818e-002
 -6.1500000e+000  1.4958135e-002
 -6.1400000e+000  1.5582606e-002
 -6.1300000e+000  1.6229901e-002
 -6.1200000e+000  1.6900704e-002
 -6.1100000e+000  1.7595713e-002
 -6.1000000e+000  1.8315639e-002
 -6.0900000e+000  1.9061208e-002
 -6.0800000e+000  1.9833160e-002
 -6.0700000e+000  2.0632248e-002
 -6.0600000e+000  2.1459239e-002
 -6.0500000e+000  2.2314915e-002
 -6.0400000e+000  2.3200070e-002
 -6.0300000e+000  2.4115512e-002
 -6.0200000e+000  2.5062063e-002
 -6.0100000e+000  2.6040559e-002
 -6.0000000e+000  2.7051847e-002
 -5.9900000e+000  2.8096788e-002
 -5.9800000e+000  2.9176257e-002
 -5.9700000e+000  3.0291141e-002
 -5.9600000e+000  3.1442336e-002
 -5.9500000e+000  3.2630756e-002
 -5.9400000e+000  3.3857322e-002
 -5.9300000e+000  3.5122968e-002
 -5.9200000e+000  3.6428640e-002
 -5.9100000e+000  3.7775294e-002
 -5.9000000e+000  3.9163895e-002
 -5.8900000e+000  4.0595421e-002
 -5.8800000e+000  4.2070857e-002
 -5.8700000e+000  4.3591199e-002
 -5.8600000e+000  4.5157450e-002
 -5.8500000e+000  4.6770622e-002
 -5.8400000e+000  4.8431735e-002
 -5.8300000e+000  5.0141814e-002
 -5.8200000e+000  5.1901894e-002
 -5.8100000e+000  5.3713012e-002
 -5.8000000e+000  5.5576213e-002
 -5.7900000e+000  5.7492545e-002
 -5.7800000e+000  5.9463060e-002
 -5.7700000e+000  6.1488814e-002
 -5.7600000e+000  6.3570866e-002
 -5.7500000e+000  6.5710273e-002
 -5.7400000e+000  6.7908097e-002
 -5.7300000e+000  7.0165398e-002
 -5.7200000e+000  7.2483234e-002
 -5.7100000e+000  7.4862663e-002
 -5.7000000e+000  7.7304740e-002
 -5.6900000e+000  7.9810516e-002
 -5.6800000e+000  8.2381037e-002
 -5.6700000e+000  8.5017344e-002
 -5.6600000e+000  8.7720470e-002
 -5.6500000e+000  9.0491442e-002
 -5.6400000e+000  9.3331277e-002
 -5.6300000e+000  9.6240982e-002
 -5.6200000e+000  9.9221555e-002
 -5.6100000e+000  1.0227398e-001
 -5.6000000e+000  1.0539922e-001
 -5.5900000e+000  1.0859825e-001
 -5.5800000e+000  1.1187199e-001
 -5.5700000e+000  1.1522138e-001
 -5.5600000e+000  1.1864731e-001
 -5.5500000e+000  1.2215067e-001
 -5.5400000e+000  1.2573233e-001
 -5.5300000e+000  1.2939313e-001
 -5.5200000e+000  1.3313389e-001
 -5.5100000e+000  1.3695539e-001
 -5.5000000e+000  1.4085842e-001
 -5.4900000e+000  1.4484371e-001
 -5.4800000e+000  1.4891196e-001
 -5.4700000e+000  1.5306387e-001
 -5.4600000e+000  1.5730007e-001
 -5.4500000e+000  1.6162119e-001
 -5.4400000e+000  1.6602781e-001
 -5.4300000e+000  1.7052046e-001
 -5.4200000e+000  1.7509966e-001
 -5.4100000e+000  1.7976587e-001
 -5.4000000e+000  1.8451952e-001
 -5.3900000e+000  1.8936101e-001
 -5.3800000e+000  1.9429066e-001
 -5.3700000e+000  1.9930878e-001
 -5.3600000e+000  2.0441562e-001
 -5.3500000e+000  2.0961139e-001
 -5.3400000e+000  2.1489623e-001
 -5.3300000e+000  2.2027027e-001
 -5.3200000e+000  2.2573354e-001
 -5.3100000e+000  2.3128606e-001
 -5.3000000e+000  2.3692776e-001
 -5.2900000e+000  2.4265854e-001
 -5.2800000e+000  2.4847824e-001
 -5.2700000e+000  2.5438663e-001
 -5.2600000e+000  2.6038343e-001
 -5.2500000e+000  2.6646830e-001
 -5.2400000e+000  2.7264083e-001
 -5.2300000e+000  2.7890055e-001
 -5.2200000e+000  2.8524695e-001
 -5.2100000e+000  2.9167941e-001
 -5.2000000e+000  2.9819728e-001
 -5.1900000e+000  3.0479983e-001
 -5.1800000e+000  3.1148628e-001
 -5.1700000e+000  3.1825574e-001
 -5.1600000e+000  3.2510730e-001
 -5.1500000e+000  3.3203995e-001
 -5.1400000e+000  3.3905261e-001
 -5.1300000e+000  3.4614414e-001
 -5.1200000e+000  3.5331333e-001
 -5.1100000e+000  3.6055888e-001
 -5.1000000e+000  3.6787944e-001
 -5.0900000e+000  3.7527357e-001
 -5.0800000e+000  3.8273976e-001
 -5.0700000e+000  3.9027643e-001
 -5.0600000e+000  3.9788192e-001
 -5.0500000e+000  4.0555451e-001
 -5.0400000e+000  4.1329238e-001
 -5.0300000e+000  4.2109366e-001
 -5.0200000e+000  4.2895640e-001
 -5.0100000e+000  4.3687857e-001
 -5.0000000e+000  4.4485807e-001
 -4.9900000e+000  4.5289272e-001
 -4.9800000e+000  4.6098029e-001
 -4.9700000e+000  4.6911844e-001
 -4.9600000e+000  4.7730480e-001
 -4.9500000e+000  4.8553690e-001
 -4.9400000e+000  4.9381220e-001
 -4.9300000e+000  5.0212811e-001
 -4.9200000e+000  5.1048195e-001
 -4.9100000e+000  5.1887099e-001
 -4.9000000e+000  5.2729242e-001
 -4.8900000e+000  5.3574338e-001
 -4.8800000e+000  5.4422093e-001
 -4.8700000e+000  5.5272206e-001
 -4.8600000e+000  5.6124374e-001
 -4.8500000e+000  5.6978282e-001
 -4.8400000e+000  5.7833615e-001
 -4.8300000e+000  5.8690049e-001
 -4.8200000e+000  5.9547254e-001
 -4.8100000e+000  6.0404897e-001
 -4.8000000e+000  6.1262639e-001
 -4.7900000e+000  6.2120136e-001
 -4.7800000e+000  6.2977038e-001
 -4.7700000e+000  6.3832993e-001
 -4.7600000e+000  6.4687642e-001
 -4.7500000e+000  6.5540625e-001
 -4.7400000e+000  6.6391576e-001
 -4.7300000e+000  6.7240126e-001
 -4.7200000e+000  6.8085903e-001
 -4.7100000e+000  6.8928531e-001
 -4.7000000e+000  6.9767633e-001
 -4.6900000e+000  7.0602827e-001
 -4.6800000e+000  7.1433731e-001
 -4.6700000e+000  7.2259961e-001
 -4.6600000e+000  7.3081129e-001
 -4.6500000e+000  7.3896849e-001
 -4.6400000e+000  7.4706730e-001
 -4.6300000e+000  7.5510384e-001
 -4.6200000e+000  7.6307420e-001
 -4.6100000e+000  7.7097448e-001
 -4.6000000e+000  7.7880078e-001
 -4.5900000e+000  7.8654920e-001
 -4.5800000e+000  7.9421585e-001
 -4.5700000e+000  8.0179686e-001
 -4.5600000e+000  8.0928835e-001
 -4.5500000e+000  8.1668648e-001
 -4.5400000e+000  8.2398743e-001
 -4.5300000e+000  8.3118740e-001
 -4.5200000e+000  8.3828260e-001
 -4.5100000e+000  8.4526930e-001
 -4.5000000e+000  8.5214379e-001
 -4.4900000e+000  8.5890239e-001
 -4.4800000e+000  8.6554146e-001
 -4.4700000e+000  8.7205743e-001
 -4.4600000e+000  8.7844674e-001
 -4.4500000e+000  8.8470590e-001
 -4.4400000e+000  8.9083148e-001
 -4.4300000e+000  8.9682010e-001
 -4.4200000e+000  9.0266841e-001
 -4.4100000e+000  9.0837317e-001
 -4.4000000e+000  9.1393119e-001
 -4.3900000e+000  9.1933932e-001
 -4.3800000e+000  9.2459451e-001
 -4.3700000e+000  9.2969379e-001
 -4.3600000e+000  9.3463425e-001
 -4.3500000e+000  9.3941306e-001
 -4.3400000e+000  9.4402748e-001
 -4.3300000e+000  9.4847486e-001
 -4.3200000e+000  9.5275261e-001
 -4.3100000e+000  9.5685827e-001
 -4.3000000e+000  9.6078944e-001
 -4.2900000e+000  9.6454383e-001
 -4.2800000e+000  9.6811926e-001
 -4.2700000e+000  9.7151361e-001
 -4.2600000e+000  9.7472490e-001
 -4.2500000e+000  9.7775124e-001
 -4.2400000e+000  9.8059083e-001
 -4.2300000e+000  9.8324200e-001
 -4.2200000e+000  9.8570318e-001
 -4.2100000e+000  9.8797291e-001
 -4.2000000e+000  9.9004983e-001
 -4.1900000e+000  9.9193272e-001
 -4.1800000e+000  9.9362044e-001
 -4.1700000e+000  9.9511199e-001
 -4.1600000e+000  9.9640647e-001
 -4.1500000e+000  9.9750312e-001
 -4.1400000e+000  9.9840128e-001
 -4.1300000e+000  9.9910040e-001
 -4.1200000e+000  9.9960008e-001
 -4.1100000e+000  9.9990001e-001
 -4.1000000e+000  1.0000000e+000
 -4.0900000e+000  9.9990001e-001
 -4.0800000e+000  9.9960008e-001
 -4.0700000e+000  9.9910040e-001
 -4.0600000e+000  9.9840128e-001
 -4.0500000e+000  9.9750312e-001
 -4.0400000e+000  9.9640647e-001
 -4.0300000e+000  9.9511199e-001
 -4.0200000e+000  9.9362044e-001
 -4.0100000e+000  9.9193272e-001
 -4.0000000e+000  9.9004983e-001
 -3.9900000e+000  9.8797291e-001
 -3.9800000e+000  9.8570318e-001
 -3.9700000e+000  9.8324200e-001
 -3.9600000e+000  9.8059083e-001
 -3.9500000e+000  9.7775124e-001
 -3.9400000e+000  9.7472490e-001
 -3.9300000e+000  9.7151361e-001
 -3.9200000e+000  9.6811926e-001
 -3.9100000e+000  9.6454383e-001
 -3.9000000e+000  9.6078944e-001
 -3.8900000e+000  9.5685827e-001
 -3.8800000e+000  9.5275261e-001
 -3.8700000e+000  9.4847486e-001
 -3.8600000e+000  9.4402748e-001
 -3.8500000e+000  9.3941306e-001
 -3.8400000e+000  9.3463425e-001
 -3.8300000e+000  9.2969379e-001
 -3.8200000e+000  9.2459451e-001
 -3.8100000e+000  9.1933932e-001
 -3.8000000e+000  9.1393119e-001
 -3.7900000e+000  9.0837317e-001
 -3.7800000e+000  9.0266841e-001
 -3.7700000e+000  8.9682010e-001
 -3.7600000e+000  8.9083148e-001
 -3.7500000e+000  8.8470590e-001
 -3.7400000e+000  8.7844674e-001
 -3.7300000e+000  8.7205743e-001
 -3.7200000e+000  8.6554146e-001
 -3.7100000e+000  8.5890239e-001
 -3.7000000e+000  8.5214379e-001
 -3.6900000e+000  8.4526930e-001
 -3.6800000e+000  8.3828260e-001
 -3.6700000e+000  8.3118740e-001
 -3.6600000e+000  8.2398743e-001
 -3.6500000e+000  8.1668648e-001
 -3.6400000e+000  8.0928835e-001
 -3.6300000e+000  8.0179686e-001
 -3.6200000e+000  7.9421585e-001
 -3.6100000e+000  7.8654920e-001
 -3.6000000e+000  7.7880078e-001
 -3.5900000e+000  7.7097448e-001
 -3.5800000e+000  7.6307420e-001
 -3.5700000e+000  7.5510384e-001
 -3.5600000e+000  7.4706730e-001
 -3.5500000e+000  7.3896849e-001
 -3.5400000e+000  7.3081129e-001
 -3.5300000e+000  7.2259961e-001
 -3.5200000e+000  7.1433731e-001
 -3.5100000e+000  7.0602827e-001
 -3.5000000e+000  6.9767633e-001
 -3.4900000e+000  6.8928531e-001
 -3.4800000e+000  6.8085903e-001
 -3.4700000e+000  6.7240126e-001
 -3.4600000e+000  6.6391576e-001
 -3.4500000e+000  6.5540625e-001
 -3.4400000e+000  6.4687643e-001
 -3.4300000e+000  6.3832993e-001
 -3.4200000e+000  6.2977038e-001
 -3.4100000e+000  6.2120136e-001
 -3.4000000e+000  6.1262639e-001
 -3.3900000e+000  6.0404898e-001
 -3.3800000e+000  5.9547254e-001
 -3.3700000e+000  5.8690049e-001
 -3.3600000e+000  5.7833615e-001
 -3.3500000e+000  5.6978283e-001
 -3.3400000e+000  5.6124374e-001
 -3.3300000e+000  5.5272207e-001
 -3.3200000e+000  5.4422093e-001
 -3.3100000e+000  5.3574338e-001
 -3.3000000e+000  5.2729243e-001
 -3.2900000e+000  5.1887099e-001
 -3.2800000e+000  5.1048195e-001
 -3.2700000e+000  5.0212811e-001
 -3.2600000e+000  4.9381220e-001
 -3.2500000e+000  4.8553690e-001
 -3.2400000e+000  4.7730480e-001
 -3.2300000e+000  4.6911844e-001
 -3.2200000e+000  4.6098029e-001
 -3.2100000e+000  4.5289272e-001
 -3.2000000e+000  4.4485807e-001
 -3.1900000e+000  4.3687857e-001
 -3.1800000e+000  4.2895640e-001
 -3.1700000e+000  4.2109366e-001
 -3.1600000e+000  4.1329238e-001
 -3.1500000e+000  4.0555451e-001
 -3.1400000e+000  3.9788193e-001
 -3.1300000e+000  3.9027643e-001
 -3.1200000e+000  3.8273977e-001
 -3.1100000e+000  3.7527358e-001
 -3.1000000e+000  3.6787945e-001
 -3.0900000e+000  3.6055889e-001
 -3.0800000e+000  3.5331334e-001
 -3.0700000e+000  3.4614415e-001
 -3.0600000e+000  3.3905262e-001
 -3.0500000e+000  3.3203996e-001
 -3.0400000e+000  3.2510731e-001
 -3.0300000e+000  3.1825575e-001
 -3.0200000e+000  3.1148629e-001
 -3.0100000e+000  3.0479985e-001
 -3.0000000e+000  2.9819729e-001
 -2.9900000e+000  2.9167942e-001
 -2.9800000e+000  2.8524696e-001
 -2.9700000e+000  2.7890057e-001
 -2.9600000e+000  2.7264085e-001
 -2.9500000e+000  2.6646832e-001
 -2.9400000e+000  2.6038346e-001
 -2.9300000e+000  2.5438666e-001
 -2.9200000e+000  2.4847827e-001
 -2.9100000e+000  2.4265857e-001
 -2.9000000e+000  2.3692779e-001
 -2.8900000e+000  2.3128609e-001
 -2.8800000e+000  2.2573358e-001
 -2.8700000e+000  2.2027031e-001
 -2.8600000e+000  2.1489628e-001
 -2.8500000e+000  2.0961144e-001
 -2.8400000e+000  2.0441567e-001
 -2.8300000e+000  1.9930884e-001
 -2.8200000e+000  1.9429072e-001
 -2.8100000e+000  1.8936107e-001
 -2.8000000e+000  1.8451960e-001
 -2.7900000e+000  1.7976595e-001
 -2.7800000e+000  1.7509974e-001
 -2.7700000e+000  1.7052055e-001
 -2.7600000e+000  1.6602791e-001
 -2.7500000e+000  1.6162130e-001
 -2.7400000e+000  1.5730019e-001
 -2.7300000e+000  1.5306399e-001
 -2.7200000e+000  1.4891210e-001
 -2.7100000e+000  1.4484385e-001
 -2.7000000e+000  1.4085858e-001
 -2.6900000e+000  1.3695556e-001
 -2.6800000e+000  1.3313407e-001
 -2.6700000e+000  1.2939332e-001
 -2.6600000e+000  1.2573254e-001
 -2.6500000e+000  1.2215090e-001
 -2.6400000e+000  1.1864755e-001
 -2.6300000e+000  1.1522164e-001
 -2.6200000e+000  1.1187227e-001
 -2.6100000e+000  1.0859855e-001
 -2.6000000e+000  1.0539955e-001
 -2.5900000e+000  1.0227433e-001
 -2.5800000e+000  9.9221934e-002
 -2.5700000e+000  9.6241390e-002
 -2.5600000e+000  9.3331714e-002
 -2.5500000e+000  9.0491912e-002
 -2.5400000e+000  8.7720975e-002
 -2.5300000e+000  8.5017887e-002
 -2.5200000e+000  8.2381621e-002
 -2.5100000e+000  7.9811143e-002
 -2.5000000e+000  7.7305413e-002
 -2.4900000e+000  7.4863385e-002
 -2.4800000e+000  7.2484009e-002
 -2.4700000e+000  7.0166229e-002
 -2.4600000e+000  6.7908989e-002
 -2.4500000e+000  6.5711230e-002
 -2.4400000e+000  6.3571892e-002
 -2.4300000e+000  6.1489915e-002
 -2.4200000e+000  5.9464240e-002
 -2.4100000e+000  5.7493809e-002
 -2.4000000e+000  5.5577567e-002
 -2.3900000e+000  5.3714463e-002
 -2.3800000e+000  5.1903448e-002
 -2.3700000e+000  5.0143479e-002
 -2.3600000e+000  4.8433517e-002
 -2.3500000e+000  4.6772530e-002
 -2.3400000e+000  4.5159492e-002
 -2.3300000e+000  4.3593384e-002
 -2.3200000e+000  4.2073195e-002
 -2.3100000e+000  4.0597922e-002
 -2.3000000e+000  3.9166569e-002
 -2.2900000e+000  3.7778153e-002
 -2.2800000e+000  3.6431696e-002
 -2.2700000e+000  3.5126234e-002
 -2.2600000e+000  3.3860812e-002
 -2.2500000e+000  3.2634485e-002
 -2.2400000e+000  3.1446319e-002
 -2.2300000e+000  3.0295394e-002
 -2.2200000e+000  2.9180799e-002
 -2.2100000e+000  2.8101636e-002
 -2.2000000e+000  2.7057020e-002
 -2.1900000e+000  2.6046079e-002
 -2.1800000e+000  2.5067953e-002
 -2.1700000e+000  2.4121794e-002
 -2.1600000e+000  2.3206769e-002
 -2.1500000e+000  2.2322057e-002
 -2.1400000e+000  2.1466853e-002
 -2.1300000e+000  2.0640362e-002
 -2.1200000e+000  1.9841807e-002
 -2.1100000e+000  1.9070420e-002
 -2.1000000e+000  1.8325451e-002
 -2.0900000e+000  1.7606161e-002
 -2.0800000e+000  1.6911829e-002
 -2.0700000e+000  1.6241743e-002
 -2.0600000e+000  1.5595209e-002
 -2.0500000e+000  1.4971546e-002
 -2.0400000e+000  1.4370085e-002
 -2.0300000e+000  1.3790174e-002
 -2.0200000e+000  1.3231174e-002
 -2.0100000e+000  1.2692459e-002
 -2.0000000e+000  1.2173418e-002
 -1.9900000e+000  1.1673452e-002
 -1.9800000e+000  1.1191979e-002
 -1.9700000e+000  1.0728428e-002
 -1.9600000e+000  1.0282241e-002
 -1.9500000e+000  9.8528768e-003
 -1.9400000e+000  9.4398040e-003
 -1.9300000e+000  9.0425060e-003
 -1.9200000e+000  8.6604791e-003
 -1.9100000e+000  8.2932325e-003
 -1.9000000e+000  7.9402880e-003
 -1.8900000e+000  7.6011803e-003
 -1.8800000e+000  7.2754563e-003
 -1.8700000e+000  6.9626755e-003
 -1.8600000e+000  6.6624093e-003
 -1.8500000e+000  6.3742414e-003
 -1.8400000e+000  6.0977670e-003
 -1.8300000e+000  5.8325933e-003
 -1.8200000e+000  5.5783387e-003
 -1.8100000e+000  5.3346331e-003
 -1.8000000e+000  5.1011174e-003
 -1.7900000e+000  4.8774436e-003
 -1.7800000e+000  4.6632745e-003
 -1.7700000e+000  4.4582832e-003
 -1.7600000e+000  4.2621536e-003
 -1.7500000e+000  4.0745796e-003
 -1.7400000e+000  3.8952653e-003
 -1.7300000e+000  3.7239245e-003
 -1.7200000e+000  3.5602808e-003
 -1.7100000e+000  3.4040673e-003
 -1.7000000e+000  3.2550265e-003
 -1.6900000e+000  3.1129100e-003
 -1.6800000e+000  2.9774782e-003
 -1.6700000e+000  2.8485007e-003
 -1.6600000e+000  2.7257553e-003
 -1.6500000e+000  2.6090287e-003
 -1.6400000e+000  2.4981154e-003
 -1.6300000e+000  2.3928185e-003
 -1.6200000e+000  2.2929487e-003
 -1.6100000e+000  2.1983247e-003
 -1.6000000e+000  2.1087729e-003
 -1.5900000e+000  2.0241269e-003
 -1.5800000e+000  1.9442280e-003
 -1.5700000e+000  1.8689243e-003
 -1.5600000e+000  1.7980713e-003
 -1.5500000e+000  1.7315311e-003
 -1.5400000e+000  1.6691728e-003
 -1.5300000e+000  1.6108719e-003
 -1.5200000e+000  1.5565105e-003
 -1.5100000e+000  1.5059771e-003
 -1.5000000e+000  1.4591663e-003
 -1.4900000e+000  1.4159788e-003
 -1.4800000e+000  1.3763214e-003
 -1.4700000e+000  1.3401067e-003
 -1.4600000e+000  1.3072531e-003
 -1.4500000e+000  1.2776846e-003
 -1.4400000e+000  1.2513307e-003
 -1.4300000e+000  1.2281264e-003
 -1.4200000e+000  1.2080121e-003
 -1.4100000e+000  1.1909333e-003
 -1.4000000e+000  1.1768407e-003
 -1.3900000e+000  1.1656902e-003
 -1.3800000e+000  1.1574425e-003
 -1.3700000e+000  1.1520633e-003
 -1.3600000e+000  1.1495231e-003
 -1.3500000e+000  1.1497971e-003
 -1.3400000e+000  1.1528653e-003
 -1.3300000e+000  1.1587122e-003
 -1.3200000e+000  1.1673269e-003
 -1.3100000e+000  1.1787029e-003
 -1.3000000e+000  1.1928383e-003
 -1.2900000e+000  1.2097354e-003
 -1.2800000e+000  1.2294009e-003
 -1.2700000e+000  1.2518457e-003
 -1.2600000e+000  1.2770850e-003
 -1.2500000e+000  1.3051380e-003
 -1.2400000e+000  1.3360283e-003
 -1.2300000e+000  1.3697834e-003
 -1.2200000e+000  1.4064349e-003
 -1.2100000e+000  1.4460183e-003
 -1.2000000e+000  1.4885733e-003
 -1.1900000e+000  1.5341434e-003
 -1.1800000e+000  1.5827759e-003
 -1.1700000e+000  1.6345223e-003
 -1.1600000e+000  1.6894378e-003
 -1.1500000e+000  1.7475812e-003
 -1.1400000e+000  1.8090156e-003
 -1.1300000e+000  1.8738073e-003
 -1.1200000e+000  1.9420269e-003
 -1.1100000e+000  2.0137484e-003
 -1.1000000e+000  2.0890497e-003
 -1.0900000e+000  2.1680122e-003
 -1.0800000e+000  2.2507211e-003
 -1.0700000e+000  2.3372653e-003
 -1.0600000e+000  2.4277372e-003
 -1.0500000e+000  2.5222331e-003
 -1.0400000e+000  2.6208524e-003
 -1.0300000e+000  2.7236986e-003
 -1.0200000e+000  2.8308784e-003
 -1.0100000e+000  2.9425023e-003
 -1.0000000e+000  3.0586840e-003
 -9.9000000e-001  3.1795410e-003
 -9.8000000e-001  3.3051941e-003
 -9.7000000e-001  3.4357675e-003
 -9.6000000e-001  3.5713890e-003
 -9.5000000e-001  3.7121897e-003
 -9.4000000e-001  3.8583039e-003
 -9.3000000e-001  4.0098695e-003
 -9.2000000e-001  4.1670275e-003
 -9.1000000e-001  4.3299222e-003
 -9.0000000e-001  4.4987013e-003
 -8.9000000e-001  4.6735154e-003
 -8.8000000e-001  4.8545184e-003
 -8.7000000e-001  5.0418673e-003
 -8.6000000e-001  5.2357222e-003
 -8.5000000e-001  5.4362459e-003
 -8.4000000e-001  5.6436047e-003
 -8.3000000e-001  5.8579672e-003
 -8.2000000e-001  6.0795051e-003
 -8.1000000e-001  6.3083930e-003
 -8.0000000e-001  6.5448080e-003
 -7.9000000e-001  6.7889298e-003
 -7.8000000e-001  7.0409409e-003
 -7.7000000e-001  7.3010259e-003
 -7.6000000e-001  7.5693721e-003
 -7.5000000e-001  7.8461690e-003
 -7.4000000e-001  8.1316083e-003
 -7.3000000e-001  8.4258838e-003
 -7.2000000e-001  8.7291913e-003
 -7.1000000e-001  9.0417286e-003
 -7.0000000e-001  9.3636952e-003
 -6.9000000e-001  9.6952923e-003
 -6.8000000e-001  1.0036723e-002
 -6.7000000e-001  1.0388191e-002
 -6.6000000e-001  1.0749902e-002
 -6.5000000e-001  1.1122062e-002
 -6.4000000e-001  1.1504881e-002
 -6.3000000e-001  1.1898565e-002
 -6.2000000e-001  1.2303324e-002
 -6.1000000e-001  1.2719369e-002
 -6.0000000e-001  1.3146910e-002
 -5.9000000e-001  1.3586157e-002
 -5.8000000e-001  1.4037320e-002
 -5.7000000e-001  1.4500612e-002
 -5.6000000e-001  1.4976241e-002
 -5.5000000e-001  1.5464417e-002
 -5.4000000e-001  1.5965350e-002
 -5.3000000e-001  1.6479248e-002
 -5.2000000e-001  1.7006319e-002
 -5.1000000e-001  1.7546767e-002
 -5.0000000e-001  1.8100798e-002
 -4.9000000e-001  1.8668615e-002
 -4.8000000e-001  1.9250418e-002
 -4.7000000e-001  1.9846405e-002
 -4.6000000e-001  2.0456773e-002
 -4.5000000e-001  2.1081717e-002
 -4.4000000e-001  2.1721425e-002
 -4.3000000e-001  2.2376087e-002
 -4.2000000e-001  2.3045886e-002
 -4.1000000e-001  2.3731003e-002
 -4.0000000e-001  2.4431615e-002
 -3.9000000e-001  2.5147894e-002
 -3.8000000e-001  2.5880009e-002
 -3.7000000e-001  2.6628123e-002
 -3.6000000e-001  2.7392394e-002
 -3.5000000e-001  2.8172977e-002
 -3.4000000e-001  2.8970018e-002
 -3.3000000e-001  2.9783661e-002
 -3.2000000e-001  3.0614041e-002
 -3.1000000e-001  3.1461287e-002
 -3.0000000e-001  3.2325524e-002
 -2.9000000e-001  3.3206866e-002
 -2.8000000e-001  3.4105424e-002
 -2.7000000e-001  3.5021298e-002
 -2.6000000e-001  3.5954583e-002
 -2.5000000e-001  3.6905364e-002
 -2.4000000e-001  3.7873718e-002
 -2.3000000e-001  3.8859715e-002
 -2.2000000e-001  3.9863414e-002
 -2.1000000e-001  4.0884866e-002
 -2.0000000e-001  4.1924113e-002
 -1.9000000e-001  4.2981185e-002
 -1.8000000e-001  4.4056105e-002
 -1.7000000e-001  4.5148884e-002
 -1.6000000e-001  4.6259523e-002
 -1.5000000e-001  4.7388011e-002
 -1.4000000e-001  4.8534329e-002
 -1.3000000e-001  4.9698442e-002
 -1.2000000e-001  5.0880309e-002
 -1.1000000e-001  5.2079873e-002
 -1.0000000e-001  5.3297066e-002
 -9.0000000e-002  5.4531809e-002
 -8.0000000e-002  5.5784009e-002
 -7.0000000e-002  5.7053561e-002
 -6.0000000e-002  5.8340349e-002
 -5.0000000e-002  5.9644240e-002
 -4.0000000e-002  6.0965091e-002
 -3.0000000e-002  6.2302744e-002
 -2.0000000e-002  6.3657029e-002
 -1.0000000e-002  6.5027760e-002
  0.0000000e+000  6.6414738e-002
  1.0000000e-002  6.7817752e-002
  2.0000000e-002  6.9236573e-002
  3.0000000e-002  7.0670962e-002
  4.0000000e-002  7.2120662e-002
  5.0000000e-002  7.3585404e-002
  6.0000000e-002  7.5064904e-002
  7.0000000e-002  7.6558862e-002
  8.0000000e-002  7.8066965e-002
  9.0000000e-002  7.9588885e-002
  1.0000000e-001  8.1124279e-002
  1.1000000e-001  8.2672790e-002
  1.2000000e-001  8.4234046e-002
  1.3000000e-001  8.5807661e-002
  1.4000000e-001  8.7393232e-002
  1.5000000e-001  8.8990345e-002
  1.6000000e-001  9.0598570e-002
  1.7000000e-001  9.2217463e-002
  1.8000000e-001  9.3846564e-002
  1.9000000e-001  9.5485402e-002
  2.0000000e-001  9.7133490e-002
  2.1000000e-001  9.8790327e-002
  2.2000000e-001  1.0045540e-001
  2.3000000e-001  1.0212818e-001
  2.4000000e-001  1.0380814e-001
  2.5000000e-001  1.0549471e-001
  2.6000000e-001  1.0718733e-001
  2.7000000e-001  1.0888542e-001
  2.8000000e-001  1.1058839e-001
  2.9000000e-001  1.1229565e-001
  3.0000000e-001  1.1400657e-001
  3.1000000e-001  1.1572053e-001
  3.2000000e-001  1.1743690e-001
  3.3000000e-001  1.1915504e-001
  3.4000000e-001  1.2087428e-001
  3.5000000e-001  1.2259396e-001
  3.6000000e-001  1.2431341e-001
  3.7000000e-001  1.2603195e-001
  3.8000000e-001  1.2774888e-001
  3.9000000e-001  1.2946351e-001
  4.0000000e-001  1.3117513e-001
  4.1000000e-001  1.3288303e-001
  4.2000000e-001  1.3458648e-001
  4.3000000e-001  1.3628477e-001
  4.4000000e-001  1.3797717e-001
  4.5000000e-001  1.3966294e-001
  4.6000000e-001  1.4134135e-001
  4.7000000e-001  1.4301165e-001
  4.8000000e-001  1.4467310e-001
  4.9000000e-001  1.4632496e-001
  5.0000000e-001  1.4796647e-001
  5.1000000e-001  1.4959690e-001
  5.2000000e-001  1.5121549e-001
  5.3000000e-001  1.5282150e-001
  5.4000000e-001  1.5441418e-001
  5.5000000e-001  1.5599279e-001
  5.6000000e-001  1.5755659e-001
  5.7000000e-001  1.5910484e-001
  5.8000000e-001  1.6063681e-001
  5.9000000e-001  1.6215176e-001
  6.0000000e-001  1.6364898e-001
  6.1000000e-001  1.6512775e-001
  6.2000000e-001  1.6658736e-001
  6.3000000e-001  1.6802711e-001
  6.4000000e-001  1.6944630e-001
  6.5000000e-001  1.7084426e-001
  6.6000000e-001  1.7222030e-001
  6.7000000e-001  1.7357378e-001
  6.8000000e-001  1.7490403e-001
  6.9000000e-001  1.7621042e-001
  7.0000000e-001  1.7749232e-001
  7.1000000e-001  1.7874912e-001
  7.2000000e-001  1.7998023e-001
  7.3000000e-001  1.8118506e-001
  7.4000000e-001  1.8236304e-001
  7.5000000e-001  1.8351364e-001
  7.6000000e-001  1.8463632e-001
  7.7000000e-001  1.8573056e-001
  7.8000000e-001  1.8679588e-001
  7.9000000e-001  1.8783180e-001
  8.0000000e-001  1.8883787e-001
  8.1000000e-001  1.8981366e-001
  8.2000000e-001  1.9075875e-001
  8.3000000e-001  1.9167276e-001
  8.4000000e-001  1.9255533e-001
  8.5000000e-001  1.9340612e-001
  8.6000000e-001  1.9422481e-001
  8.7000000e-001  1.9501111e-001
  8.8000000e-001  1.9576475e-001
  8.9000000e-001  1.9648551e-001
  9.0000000e-001  1.9717317e-001
  9.1000000e-001  1.9782754e-001
  9.2000000e-001  1.9844847e-001
  9.3000000e-001  1.9903584e-001
  9.4000000e-001  1.9958955e-001
  9.5000000e-001  2.0010953e-001
  9.6000000e-001  2.0059574e-001
  9.7000000e-001  2.0104817e-001
  9.8000000e-001  2.0146687e-001
  9.9000000e-001  2.0185186e-001
  1.0000000e+000  2.0220326e-001
  1.0100000e+000  2.0252117e-001
  1.0200000e+000  2.0280576e-001
  1.0300000e+000  2.0305721e-001
  1.0400000e+000  2.0327573e-001
  1.0500000e+000  2.0346159e-001
  1.0600000e+000  2.0361507e-001
  1.0700000e+000  2.0373649e-001
  1.0800000e+000  2.0382622e-001
  1.0900000e+000  2.0388464e-001
  1.1000000e+000  2.0391218e-001
  1.1100000e+000  2.0390931e-001
  1.1200000e+000  2.0387652e-001
  1.1300000e+000  2.0381434e-001
  1.1400000e+000  2.0372335e-001
  1.1500000e+000  2.0360415e-001
  1.1600000e+000  2.0345738e-001
  1.1700000e+000  2.0328372e-001
  1.1800000e+000  2.0308389e-001
  1.1900000e+000  2.0285862e-001
  1.2000000e+000  2.0260871e-001
  1.2100000e+000  2.0233498e-001
  1.2200000e+000  2.0203828e-001
  1.2300000e+000  2.0171951e-001
  1.2400000e+000  2.0137959e-001
  1.2500000e+000  2.0101949e-001
  1.2600000e+000  2.0064021e-001
  1.2700000e+000  2.0024278e-001
  1.2800000e+000  1.9982828e-001
  1.2900000e+000  1.9939780e-001
  1.3000000e+000  1.9895249e-001
  1.3100000e+000  1.9849352e-001
  1.3200000e+000  1.9802210e-001
  1.3300000e+000  1.9753947e-001
  1.3400000e+000  1.9704690e-001
  1.3500000e+000  1.9654571e-001
  1.3600000e+000  1.9603723e-001
  1.3700000e+000  1.9552285e-001
  1.3800000e+000  1.9500395e-001
  1.3900000e+000  1.9448199e-001
  1.4000000e+000  1.9395843e-001
  1.4100000e+000  1.9343477e-001
  1.4200000e+000  1.9291254e-001
  1.4300000e+000  1.9239329e-001
  1.4400000e+000  1.9187862e-001
  1.4500000e+000  1.9137015e-001
  1.4600000e+000  1.9086951e-001
  1.4700000e+000  1.9037838e-001
  1.4800000e+000  1.8989847e-001
  1.4900000e+000  1.8943148e-001
  1.5000000e+000  1.8897919e-001
  1.5100000e+000  1.8854336e-001
  1.5200000e+000  1.8812580e-001
  1.5300000e+000  1.8772832e-001
  1.5400000e+000  1.8735278e-001
  1.5500000e+000  1.8700104e-001
  1.5600000e+000  1.8667499e-001
  1.5700000e+000  1.8637656e-001
  1.5800000e+000  1.8610766e-001
  1.5900000e+000  1.8587024e-001
  1.6000000e+000  1.8566628e-001
  1.6100000e+000  1.8549776e-001
  1.6200000e+000  1.8536668e-001
  1.6300000e+000  1.8527506e-001
  1.6400000e+000  1.8522492e-001
  1.6500000e+000  1.8521832e-001
  1.6600000e+000  1.8525731e-001
  1.6700000e+000  1.8534396e-001
  1.6800000e+000  1.8548035e-001
  1.6900000e+000  1.8566856e-001
  1.7000000e+000  1.8591070e-001
  1.7100000e+000  1.8620887e-001
  1.7200000e+000  1.8656519e-001
  1.7300000e+000  1.8698176e-001
  1.7400000e+000  1.8746070e-001
  1.7500000e+000  1.8800415e-001
  1.7600000e+000  1.8861422e-001
  1.7700000e+000  1.8929305e-001
  1.7800000e+000  1.9004275e-001
  1.7900000e+000  1.9086545e-001
  1.8000000e+000  1.9176326e-001
  1.8100000e+000  1.9273831e-001
  1.8200000e+000  1.9379270e-001
  1.8300000e+000  1.9492853e-001
  1.8400000e+000  1.9614789e-001
  1.8500000e+000  1.9745287e-001
  1.8600000e+000  1.9884553e-001
  1.8700000e+000  2.0032795e-001
  1.8800000e+000  2.0190215e-001
  1.8900000e+000  2.0357017e-001
  1.9000000e+000  2.0533402e-001
  1.9100000e+000  2.0719568e-001
  1.9200000e+000  2.0915714e-001
  1.9300000e+000  2.1122034e-001
  1.9400000e+000  2.1338720e-001
  1.9500000e+000  2.1565963e-001
  1.9600000e+000  2.1803950e-001
  1.9700000e+000  2.2052866e-001
  1.9800000e+000  2.2312891e-001
  1.9900000e+000  2.2584205e-001
  2.0000000e+000  2.2866982e-001
  2.0100000e+000  2.3161393e-001
  2.0200000e+000  2.3467607e-001
  2.0300000e+000  2.3785788e-001
  2.0400000e+000  2.4116094e-001
  2.0500000e+000  2.4458683e-001
  2.0600000e+000  2.4813704e-001
  2.0700000e+000  2.5181305e-001
  2.0800000e+000  2.5561627e-001
  2.0900000e+000  2.5954807e-001
  2.1000000e+000  2.6360978e-001
  2.1100000e+000  2.6780265e-001
  2.1200000e+000  2.7212790e-001
  2.1300000e+000  2.7658667e-001
  2.1400000e+000  2.8118007e-001
  2.1500000e+000  2.8590913e-001
  2.1600000e+000  2.9077481e-001
  2.1700000e+000  2.9577803e-001
  2.1800000e+000  3.0091963e-001
  2.1900000e+000  3.0620038e-001
  2.2000000e+000  3.1162099e-001
  2.2100000e+000  3.1718209e-001
  2.2200000e+000  3.2288425e-001
  2.2300000e+000  3.2872794e-001
  2.2400000e+000  3.3471358e-001
  2.2500000e+000  3.4084149e-001
  2.2600000e+000  3.4711194e-001
  2.2700000e+000  3.5352508e-001
  2.2800000e+000  3.6008101e-001
  2.2900000e+000  3.6677972e-001
  2.3000000e+000  3.7362114e-001
  2.3100000e+000  3.8060508e-001
  2.3200000e+000  3.8773129e-001
  2.3300000e+000  3.9499942e-001
  2.3400000e+000  4.0240900e-001
  2.3500000e+000  4.0995952e-001
  2.3600000e+000  4.1765033e-001
  2.3700000e+000  4.2548071e-001
  2.3800000e+000  4.3344982e-001
  2.3900000e+000  4.4155673e-001
  2.4000000e+000  4.4980043e-001
  2.4100000e+000  4.5817978e-001
  2.4200000e+000  4.6669356e-001
  2.4300000e+000  4.7534043e-001
  2.4400000e+000  4.8411896e-001
  2.4500000e+000  4.9302761e-001
  2.4600000e+000  5.0206473e-001
  2.4700000e+000  5.1122857e-001
  2.4800000e+000  5.2051729e-001
  2.4900000e+000  5.2992890e-001
  2.5000000e+000  5.3946135e-001
  2.5100000e+000  5.4911246e-001
  2.5200000e+000  5.5887994e-001
  2.5300000e+000  5.6876140e-001
  2.5400000e+000  5.7875434e-001
  2.5500000e+000  5.8885615e-001
  2.5600000e+000  5.9906413e-001
  2.5700000e+000  6.0937544e-001
  2.5800000e+000  6.1978716e-001
  2.5900000e+000  6.3029625e-001
  2.6000000e+000  6.4089958e-001
  2.6100000e+000  6.5159391e-001
  2.6200000e+000  6.6237587e-001
  2.6300000e+000  6.7324203e-001
  2.6400000e+000  6.8418883e-001
  2.6500000e+000  6.9521261e-001
  2.6600000e+000  7.0630961e-001
  2.6700000e+000  7.1747600e-001
  2.6800000e+000  7.2870781e-001
  2.6900000e+000  7.4000101e-001
  2.7000000e+000  7.5135145e-001
  2.7100000e+000  7.6275491e-001
  2.7200000e+000  7.7420707e-001
  2.7300000e+000  7.8570351e-001
  2.7400000e+000  7.9723975e-001
  2.7500000e+000  8.0881121e-001
  2.7600000e+000  8.2041323e-001
  2.7700000e+000  8.3204107e-001
  2.7800000e+000  8.4368993e-001
  2.7900000e+000  8.5535493e-001
  2.8000000e+000  8.6703109e-001
  2.8100000e+000  8.7871341e-001
  2.8200000e+000  8.9039679e-001
  2.8300000e+000  9.0207609e-001
  2.8400000e+000  9.1374610e-001
  2.8500000e+000  9.2540156e-001
  2.8600000e+000  9.3703715e-001
  2.8700000e+000  9.4864752e-001
  2.8800000e+000  9.6022726e-001
  2.8900000e+000  9.7177093e-001
  2.9000000e+000  9.8327304e-001
  2.9100000e+000  9.9472808e-001
  2.9200000e+000  1.0061305e+000
  2.9300000e+000  1.0174748e+000
  2.9400000e+000  1.0287552e+000
  2.9500000e+000  1.0399663e+000
  2.9600000e+000  1.0511024e+000
  2.9700000e+000  1.0621579e+000
  2.9800000e+000  1.0731271e+000
  2.9900000e+000  1.0840044e+000
  3.0000000e+000  1.0947842e+000
  3.0100000e+000  1.1054608e+000
  3.0200000e+000  1.1160287e+000
  3.0300000e+000  1.1264823e+000
  3.0400000e+000  1.1368160e+000
  3.0500000e+000  1.1470243e+000
  3.0600000e+000  1.1571017e+000
  3.0700000e+000  1.1670426e+000
  3.0800000e+000  1.1768418e+000
  3.0900000e+000  1.1864937e+000
  3.1000000e+000  1.1959931e+000
  3.1100000e+000  1.2053347e+000
  3.1200000e+000  1.2145132e+000
  3.1300000e+000  1.2235236e+000
  3.1400000e+000  1.2323607e+000
  3.1500000e+000  1.2410196e+000
  3.1600000e+000  1.2494952e+000
  3.1700000e+000  1.2577827e+000
  3.1800000e+000  1.2658774e+000
  3.1900000e+000  1.2737746e+000
  3.2000000e+000  1.2814697e+000
  3.2100000e+000  1.2889582e+000
  3.2200000e+000  1.2962357e+000
  3.2300000e+000  1.3032980e+000
  3.2400000e+000  1.3101408e+000
  3.2500000e+000  1.3167602e+000
  3.2600000e+000  1.3231523e+000
  3.2700000e+000  1.3293130e+000
  3.2800000e+000  1.3352389e+000
  3.2900000e+000  1.3409264e+000
  3.3000000e+000  1.3463720e+000
  3.3100000e+000  1.3515723e+000
  3.3200000e+000  1.3565244e+000
  3.3300000e+000  1.3612251e+000
  3.3400000e+000  1.3656716e+000
  3.3500000e+000  1.3698612e+000
  3.3600000e+000  1.3737913e+000
  3.3700000e+000  1.3774595e+000
  3.3800000e+000  1.3808635e+000
  3.3900000e+000  1.3840012e+000
  3.4000000e+000  1.3868706e+000
  3.4100000e+000  1.3894700e+000
  3.4200000e+000  1.3917977e+000
  3.4300000e+000  1.3938523e+000
  3.4400000e+000  1.3956324e+000
  3.4500000e+000  1.3971369e+000
  3.4600000e+000  1.3983649e+000
  3.4700000e+000  1.3993156e+000
  3.4800000e+000  1.3999882e+000
  3.4900000e+000  1.4003824e+000
  3.5000000e+000  1.4004979e+000
  3.5100000e+000  1.4003344e+000
  3.5200000e+000  1.3998921e+000
  3.5300000e+000  1.3991712e+000
  3.5400000e+000  1.3981721e+000
  3.5500000e+000  1.3968952e+000
  3.5600000e+000  1.3953414e+000
  3.5700000e+000  1.3935114e+000
  3.5800000e+000  1.3914065e+000
  3.5900000e+000  1.3890276e+000
  3.6000000e+000  1.3863764e+000
  3.6100000e+000  1.3834542e+000
  3.6200000e+000  1.3802628e+000
  3.6300000e+000  1.3768041e+000
  3.6400000e+000  1.3730801e+000
  3.6500000e+000  1.3690929e+000
  3.6600000e+000  1.3648449e+000
  3.6700000e+000  1.3603386e+000
  3.6800000e+000  1.3555766e+000
  3.6900000e+000  1.3505616e+000
  3.7000000e+000  1.3452966e+000
  3.7100000e+000  1.3397846e+000
  3.7200000e+000  1.3340289e+000
  3.7300000e+000  1.3280327e+000
  3.7400000e+000  1.3217995e+000
  3.7500000e+000  1.3153329e+000
  3.7600000e+000  1.3086366e+000
  3.7700000e+000  1.3017144e+000
  3.7800000e+000  1.2945703e+000
  3.7900000e+000  1.2872083e+000
  3.8000000e+000  1.2796326e+000
  3.8100000e+000  1.2718474e+000
  3.8200000e+000  1.2638572e+000
  3.8300000e+000  1.2556664e+000
  3.8400000e+000  1.2472796e+000
  3.8500000e+000  1.2387013e+000
  3.8600000e+000  1.2299364e+000
  3.8700000e+000  1.2209897e+000
  3.8800000e+000  1.2118660e+000
  3.8900000e+000  1.2025703e+000
  3.9000000e+000  1.1931076e+000
  3.9100000e+000  1.1834830e+000
  3.9200000e+000  1.1737017e+000
  3.9300000e+000  1.1637688e+000
  3.9400000e+000  1.1536896e+000
  3.9500000e+000  1.1434694e+000
  3.9600000e+000  1.1331135e+000
  3.9700000e+000  1.1226273e+000
  3.9800000e+000  1.1120162e+000
  3.9900000e+000  1.1012855e+000
  4.0000000e+000  1.0904407e+000
  4.0100000e+000  1.0794873e+000
  4.0200000e+000  1.0684308e+000
  4.0300000e+000  1.0572765e+000
  4.0400000e+000  1.0460301e+000
  4.0500000e+000  1.0346969e+000
  4.0600000e+000  1.0232824e+000
  4.0700000e+000  1.0117922e+000
  4.0800000e+000  1.0002316e+000
  4.0900000e+000  9.8860601e-001
  4.1000000e+000  9.7692094e-001
  4.1100000e+000  9.6518172e-001
  4.1200000e+000  9.5339372e-001
  4.1300000e+000  9.4156224e-001
  4.1400000e+000  9.2969256e-001
  4.1500000e+000  9.1778992e-001
  4.1600000e+000  9.0585951e-001
  4.1700000e+000  8.9390649e-001
  4.1800000e+000  8.8193593e-001
  4.1900000e+000  8.6995289e-001
  4.2000000e+000  8.5796233e-001
  4.2100000e+000  8.4596919e-001
  4.2200000e+000  8.3397831e-001
  4.2300000e+000  8.2199448e-001
  4.2400000e+000  8.1002243e-001
  4.2500000e+000  7.9806680e-001
  4.2600000e+000  7.8613216e-001
  4.2700000e+000  7.7422300e-001
  4.2800000e+000  7.6234375e-001
  4.2900000e+000  7.5049873e-001
  4.3000000e+000  7.3869220e-001
  4.3100000e+000  7.2692831e-001
  4.3200000e+000  7.1521116e-001
  4.3300000e+000  7.0354472e-001
  4.3400000e+000  6.9193290e-001
  4.3500000e+000  6.8037950e-001
  4.3600000e+000  6.6888823e-001
  4.3700000e+000  6.5746271e-001
  4.3800000e+000  6.4610647e-001
  4.3900000e+000  6.3482293e-001
  4.4000000e+000  6.2361543e-001
  4.4100000e+000  6.1248718e-001
  4.4200000e+000  6.0144133e-001
  4.4300000e+000  5.9048091e-001
  4.4400000e+000  5.7960885e-001
  4.4500000e+000  5.6882799e-001
  4.4600000e+000  5.5814107e-001
  4.4700000e+000  5.4755071e-001
  4.4800000e+000  5.3705945e-001
  4.4900000e+000  5.2666973e-001
  4.5000000e+000  5.1638389e-001
  4.5100000e+000  5.0620416e-001
  4.5200000e+000  4.9613268e-001
  4.5300000e+000  4.8617149e-001
  4.5400000e+000  4.7632254e-001
  4.5500000e+000  4.6658767e-001
  4.5600000e+000  4.5696864e-001
  4.5700000e+000  4.4746711e-001
  4.5800000e+000  4.3808463e-001
  4.5900000e+000  4.2882268e-001
  4.6000000e+000  4.1968264e-001
  4.6100000e+000  4.1066580e-001
  4.6200000e+000  4.0177337e-001
  4.6300000e+000  3.9300644e-001
  4.6400000e+000  3.8436607e-001
  4.6500000e+000  3.7585318e-001
  4.6600000e+000  3.6746864e-001
  4.6700000e+000  3.5921323e-001
  4.6800000e+000  3.5108766e-001
  4.6900000e+000  3.4309254e-001
  4.7000000e+000  3.3522842e-001
  4.7100000e+000  3.2749578e-001
  4.7200000e+000  3.1989502e-001
  4.7300000e+000  3.1242646e-001
  4.7400000e+000  3.0509038e-001
  4.7500000e+000  2.9788697e-001
  4.7600000e+000  2.9081636e-001
  4.7700000e+000  2.8387862e-001
  4.7800000e+000  2.7707376e-001
  4.7900000e+000  2.7040173e-001
  4.8000000e+000  2.6386243e-001
  4.8100000e+000  2.5745570e-001
  4.8200000e+000  2.5118132e-001
  4.8300000e+000  2.4503905e-001
  4.8400000e+000  2.3902856e-001
  4.8500000e+000  2.3314951e-001
  4.8600000e+000  2.2740150e-001
  4.8700000e+000  2.2178409e-001
  4.8800000e+000  2.1629680e-001
  4.8900000e+000  2.1093912e-001
  4.9000000e+000  2.0571049e-001
  4.9100000e+000  2.0061033e-001
  4.9200000e+000  1.9563803e-001
  4.9300000e+000  1.9079294e-001
  4.9400000e+000  1.8607439e-001
  4.9500000e+000  1.8148168e-001
  4.9600000e+000  1.7701410e-001
  4.9700000e+000  1.7267090e-001
  4.9800000e+000  1.6845132e-001
  4.9900000e+000  1.6435458e-001
  5.0000000e+000  1.6037990e-001
  5.0100000e+000  1.5652645e-001
  5.0200000e+000  1.5279342e-001
  5.0300000e+000  1.4917998e-001
  5.0400000e+000  1.4568528e-001
  5.0500000e+000  1.4230848e-001
  5.0600000e+000  1.3904873e-001
  5.0700000e+000  1.3590516e-001
  5.0800000e+000  1.3287691e-001
  5.0900000e+000  1.2996313e-001
  5.1000000e+000  1.2716294e-001
  5.1100000e+000  1.2447549e-001
  5.1200000e+000  1.2189992e-001
  5.1300000e+000  1.1943537e-001
  5.1400000e+000  1.1708098e-001
  5.1500000e+000  1.1483592e-001
  5.1600000e+000  1.1269935e-001
  5.1700000e+000  1.1067043e-001
  5.1800000e+000  1.0874834e-001
  5.1900000e+000  1.0693228e-001
  5.2000000e+000  1.0522143e-001
  5.2100000e+000  1.0361502e-001
  5.2200000e+000  1.0211226e-001
  5.2300000e+000  1.0071238e-001
  5.2400000e+000  9.9414649e-002
  5.2500000e+000  9.8218311e-002
  5.2600000e+000  9.7122649e-002
  5.2700000e+000  9.6126953e-002
  5.2800000e+000  9.5230529e-002
  5.2900000e+000  9.4432701e-002
  5.3000000e+000  9.3732805e-002
  5.3100000e+000  9.3130195e-002
  5.3200000e+000  9.2624240e-002
  5.3300000e+000  9.2214328e-002
  5.3400000e+000  9.1899859e-002
  5.3500000e+000  9.1680252e-002
  5.3600000e+000  9.1554941e-002
  5.3700000e+000  9.1523377e-002
  5.3800000e+000  9.1585026e-002
  5.3900000e+000  9.1739369e-002
  5.4000000e+000  9.1985905e-002
  5.4100000e+000  9.2324145e-002
  5.4200000e+000  9.2753616e-002
  5.4300000e+000  9.3273858e-002
  5.4400000e+000  9.3884427e-002
  5.4500000e+000  9.4584891e-002
  5.4600000e+000  9.5374829e-002
  5.4700000e+000  9.6253835e-002
  5.4800000e+000  9.7221513e-002
  5.4900000e+000  9.8277477e-002
  5.5000000e+000  9.9421352e-002
  5.5100000e+000  1.0065277e-001
  5.5200000e+000  1.0197138e-001
  5.5300000e+000  1.0337682e-001
  5.5400000e+000  1.0486876e-001
  5.5500000e+000  1.0644686e-001
  5.5600000e+000  1.0811078e-001
  5.5700000e+000  1.0986019e-001
  5.5800000e+000  1.1169477e-001
  5.5900000e+000  1.1361420e-001
  5.6000000e+000  1.1561814e-001
  5.6100000e+000  1.1770629e-001
  5.6200000e+000  1.1987831e-001
  5.6300000e+000  1.2213387e-001
  5.6400000e+000  1.2447265e-001
  5.6500000e+000  1.2689431e-001
  5.6600000e+000  1.2939850e-001
  5.6700000e+000  1.3198488e-001
  5.6800000e+000  1.3465310e-001
  5.6900000e+000  1.3740278e-001
  5.7000000e+000  1.4023354e-001
  5.7100000e+000  1.4314501e-001
  5.7200000e+000  1.4613677e-001
  5.7300000e+000  1.4920840e-001
  5.7400000e+000  1.5235949e-001
  5.7500000e+000  1.5558957e-001
  5.7600000e+000  1.5889819e-001
  5.7700000e+000  1.6228484e-001
  5.7800000e+000  1.6574904e-001
  5.7900000e+000  1.6929024e-001
  5.8000000e+000  1.7290790e-001
  5.8100000e+000  1.7660144e-001
  5.8200000e+000  1.8037026e-001
  5.8300000e+000  1.8421373e-001
  5.8400000e+000  1.8813120e-001
  5.8500000e+000  1.9212199e-001
  5.8600000e+000  1.9618539e-001
  5.8700000e+000  2.0032064e-001
  5.8800000e+000  2.0452698e-001
  5.8900000e+000  2.0880360e-001
  5.9000000e+000  2.1314965e-001
  5.9100000e+000  2.1756427e-001
  5.9200000e+000  2.2204653e-001
  5.9300000e+000  2.2659550e-001
  5.9400000e+000  2.3121018e-001
  5.9500000e+000  2.3588955e-001
  5.9600000e+000  2.4063255e-001
  5.9700000e+000  2.4543809e-001
  5.9800000e+000  2.5030501e-001
  5.9900000e+000  2.5523214e-001
  6.0000000e+000  2.6021824e-001
  6.0100000e+000  2.6526207e-001
  6.0200000e+000  2.7036230e-001
  6.0300000e+000  2.7551759e-001
  6.0400000e+000  2.8072654e-001
  6.0500000e+000  2.8598771e-001
  6.0600000e+000  2.9129963e-001
  6.0700000e+000  2.9666077e-001
  6.0800000e+000  3.0206955e-001
  6.0900000e+000  3.0752437e-001
  6.1000000e+000  3.1302357e-001
  6.1100000e+000  3.1856544e-001
  6.1200000e+000  3.2414823e-001
  6.1300000e+000  3.2977017e-001
  6.1400000e+000  3.3542940e-001
  6.1500000e+000  3.4112406e-001
  6.1600000e+000  3.4685222e-001
  6.1700000e+000  3.5261192e-001
  6.1800000e+000  3.5840114e-001
  6.1900000e+000  3.6421785e-001
  6.2000000e+000  3.7005996e-001
  6.2100000e+000  3.7592532e-001
  6.2200000e+000  3.8181177e-001
  6.2300000e+000  3.8771711e-001
  6.2400000e+000  3.9363907e-001
  6.2500000e+000  3.9957538e-001
  6.2600000e+000  4.0552372e-001
  6.2700000e+000  4.1148171e-001
  6.2800000e+000  4.1744699e-001
  6.2900000e+000  4.2341711e-001
  6.3000000e+000  4.2938961e-001
  6.3100000e+000  4.3536202e-001
  6.3200000e+000  4.4133181e-001
  6.3300000e+000  4.4729644e-001
  6.3400000e+000  4.5325332e-001
  6.3500000e+000  4.5919988e-001
  6.3600000e+000  4.6513347e-001
  6.3700000e+000  4.7105147e-001
  6.3800000e+000  4.7695120e-001
  6.3900000e+000  4.8282998e-001
  6.4000000e+000  4.8868511e-001
  6.4100000e+000  4.9451388e-001
  6.4200000e+000  5.0031355e-001
  6.4300000e+000  5.0608140e-001
  6.4400000e+000  5.1181466e-001
  6.4500000e+000  5.1751058e-001
  6.4600000e+000  5.2316640e-001
  6.4700000e+000  5.2877935e-001
  6.4800000e+000  5.3434667e-001
  6.4900000e+000  5.3986558e-001
  6.5000000e+000  5.4533332e-001
  6.5100000e+000  5.5074714e-001
  6.5200000e+000  5.5610427e-001
  6.5300000e+000  5.6140198e-001
  6.5400000e+000  5.6663754e-001
  6.5500000e+000  5.7180821e-001
  6.5600000e+000  5.7691131e-001
  6.5700000e+000  5.8194414e-001
  6.5800000e+000  5.8690405e-001
  6.5900000e+000  5.9178838e-001
  6.6000000e+000  5.9659453e-001
  6.6100000e+000  6.0131989e-001
  6.6200000e+000  6.0596192e-001
  6.6300000e+000  6.1051807e-001
  6.6400000e+000  6.1498586e-001
  6.6500000e+000  6.1936282e-001
  6.6600000e+000  6.2364652e-001
  6.6700000e+000  6.2783459e-001
  6.6800000e+000  6.3192469e-001
  6.6900000e+000  6.3591452e-001
  6.7000000e+000  6.3980183e-001
  6.7100000e+000  6.4358442e-001
  6.7200000e+000  6.4726013e-001
  6.7300000e+000  6.5082688e-001
  6.7400000e+000  6.5428262e-001
  6.7500000e+000  6.5762536e-001
  6.7600000e+000  6.6085317e-001
  6.7700000e+000  6.6396419e-001
  6.7800000e+000  6.6695660e-001
  6.7900000e+000  6.6982867e-001
  6.8000000e+000  6.7257871e-001
  6.8100000e+000  6.7520512e-001
  6.8200000e+000  6.7770634e-001
  6.8300000e+000  6.8008092e-001
  6.8400000e+000  6.8232744e-001
  6.8500000e+000  6.8444458e-001
  6.8600000e+000  6.8643109e-001
  6.8700000e+000  6.8828577e-001
  6.8800000e+000  6.9000752e-001
  6.8900000e+000  6.9159533e-001
  6.9000000e+000  6.9304824e-001
  6.9100000e+000  6.9436538e-001
  6.9200000e+000  6.9554596e-001
  6.9300000e+000  6.9658927e-001
  6.9400000e+000  6.9749469e-001
  6.9500000e+000  6.9826167e-001
  6.9600000e+000  6.9888975e-001
  6.9700000e+000  6.9937854e-001
  6.9800000e+000  6.9972776e-001
  6.9900000e+000  6.9993719e-001
  7.0000000e+000  7.0000670e-001
  7.0100000e+000  6.9993625e-001
  7.0200000e+000  6.9972588e-001
  7.0300000e+000  6.9937571e-001
  7.0400000e+000  6.9888595e-001
  7.0500000e+000  6.9825689e-001
  7.0600000e+000  6.9748892e-001
  7.0700000e+000  6.9658247e-001
  7.0800000e+000  6.9553811e-001
  7.0900000e+000  6.9435644e-001
  7.1000000e+000  6.9303818e-001
  7.1100000e+000  6.9158410e-001
  7.1200000e+000  6.8999508e-001
  7.1300000e+000  6.8827205e-001
  7.1400000e+000  6.8641605e-001
  7.1500000e+000  6.8442816e-001
  7.1600000e+000  6.8230956e-001
  7.1700000e+000  6.8006151e-001
  7.1800000e+000  6.7768532e-001
  7.1900000e+000  6.7518239e-001
  7.2000000e+000  6.7255419e-001
  7.2100000e+000  6.6980226e-001
  7.2200000e+000  6.6692820e-001
  7.2300000e+000  6.6393367e-001
  7.2400000e+000  6.6082042e-001
  7.2500000e+000  6.5759024e-001
  7.2600000e+000  6.5424499e-001
  7.2700000e+000  6.5078660e-001
  7.2800000e+000  6.4721703e-001
  7.2900000e+000  6.4353833e-001
  7.3000000e+000  6.3975258e-001
  7.3100000e+000  6.3586192e-001
  7.3200000e+000  6.3186853e-001
  7.3300000e+000  6.2777466e-001
  7.3400000e+000  6.2358259e-001
  7.3500000e+000  6.1929464e-001
  7.3600000e+000  6.1491319e-001
  7.3700000e+000  6.1044064e-001
  7.3800000e+000  6.0587943e-001
  7.3900000e+000  6.0123205e-001
  7.4000000e+000  5.9650100e-001
  7.4100000e+000  5.9168883e-001
  7.4200000e+000  5.8679812e-001
  7.4300000e+000  5.8183145e-001
  7.4400000e+000  5.7679146e-001
  7.4500000e+000  5.7168077e-001
  7.4600000e+000  5.6650206e-001
  7.4700000e+000  5.6125800e-001
  7.4800000e+000  5.5595128e-001
  7.4900000e+000  5.5058461e-001
  7.5000000e+000  5.4516071e-001
  7.5100000e+000  5.3968228e-001
  7.5200000e+000  5.3415208e-001
  7.5300000e+000  5.2857281e-001
  7.5400000e+000  5.2294723e-001
  7.5500000e+000  5.1727805e-001
  7.5600000e+000  5.1156800e-001
  7.5700000e+000  5.0581982e-001
  7.5800000e+000  5.0003620e-001
  7.5900000e+000  4.9421986e-001
  7.6000000e+000  4.8837350e-001
  7.6100000e+000  4.8249978e-001
  7.6200000e+000  4.7660138e-001
  7.6300000e+000  4.7068094e-001
  7.6400000e+000  4.6474108e-001
  7.6500000e+000  4.5878442e-001
  7.6600000e+000  4.5281354e-001
  7.6700000e+000  4.4683099e-001
  7.6800000e+000  4.4083930e-001
  7.6900000e+000  4.3484098e-001
  7.7000000e+000  4.2883851e-001
  7.7100000e+000  4.2283431e-001
  7.7200000e+000  4.1683081e-001
  7.7300000e+000  4.1083037e-001
  7.7400000e+000  4.0483533e-001
  7.7500000e+000  3.9884800e-001
  7.7600000e+000  3.9287063e-001
  7.7700000e+000  3.8690546e-001
  7.7800000e+000  3.8095466e-001
  7.7900000e+000  3.7502038e-001
  7.8000000e+000  3.6910471e-001
  7.8100000e+000  3.6320971e-001
  7.8200000e+000  3.5733738e-001
  7.8300000e+000  3.5148968e-001
  7.8400000e+000  3.4566855e-001
  7.8500000e+000  3.3987584e-001
  7.8600000e+000  3.3411337e-001
  7.8700000e+000  3.2838292e-001
  7.8800000e+000  3.2268621e-001
  7.8900000e+000  3.1702491e-001
  7.9000000e+000  3.1140065e-001
  7.9100000e+000  3.0581500e-001
  7.9200000e+000  3.0026948e-001
  7.9300000e+000  2.9476557e-001
  7.9400000e+000  2.8930467e-001
  7.9500000e+000  2.8388816e-001
  7.9600000e+000  2.7851735e-001
  7.9700000e+000  2.7319350e-001
  7.9800000e+000  2.6791783e-001
  7.9900000e+000  2.6269150e-001
  8.0000000e+000  2.5751561e-001
  8.0100000e+000  2.5239122e-001
  8.0200000e+000  2.4731933e-001
  8.0300000e+000  2.4230090e-001
  8.0400000e+000  2.3733683e-001
  8.0500000e+000  2.3242796e-001
  8.0600000e+000  2.2757511e-001
  8.0700000e+000  2.2277902e-001
  8.0800000e+000  2.1804039e-001
  8.0900000e+000  2.1335988e-001
  8.1000000e+000  2.0873810e-001
  8.1100000e+000  2.0417559e-001
  8.1200000e+000  1.9967286e-001
  8.1300000e+000  1.9523039e-001
  8.1400000e+000  1.9084858e-001
  8.1500000e+000  1.8652781e-001
  8.1600000e+000  1.8226840e-001
  8.1700000e+000  1.7807064e-001
  8.1800000e+000  1.7393477e-001
  8.1900000e+000  1.6986098e-001
  8.2000000e+000  1.6584943e-001
  8.2100000e+000  1.6190024e-001
  8.2200000e+000  1.5801348e-001
  8.2300000e+000  1.5418919e-001
  8.2400000e+000  1.5042736e-001
  8.2500000e+000  1.4672797e-001
  8.2600000e+000  1.4309093e-001
  8.2700000e+000  1.3951615e-001
  8.2800000e+000  1.3600346e-001
  8.2900000e+000  1.3255270e-001
  8.3000000e+000  1.2916367e-001
  8.3100000e+000  1.2583611e-001
  8.3200000e+000  1.2256976e-001
  8.3300000e+000  1.1936432e-001
  8.3400000e+000  1.1621946e-001
  8.3500000e+000  1.1313483e-001
  8.3600000e+000  1.1011005e-001
  8.3700000e+000  1.0714471e-001
  8.3800000e+000  1.0423837e-001
  8.3900000e+000  1.0139060e-001
  8.4000000e+000  9.8600895e-002
  8.4100000e+000  9.5868776e-002
  8.4200000e+000  9.3193720e-002
  8.4300000e+000  9.0575190e-002
  8.4400000e+000  8.8012631e-002
  8.4500000e+000  8.5505469e-002
  8.4600000e+000  8.3053114e-002
  8.4700000e+000  8.0654963e-002
  8.4800000e+000  7.8310394e-002
  8.4900000e+000  7.6018774e-002
  8.5000000e+000  7.3779457e-002
  8.5100000e+000  7.1591785e-002
  8.5200000e+000  6.9455089e-002
  8.5300000e+000  6.7368688e-002
  8.5400000e+000  6.5331894e-002
  8.5500000e+000  6.3344009e-002
  8.5600000e+000  6.1404329e-002
  8.5700000e+000  5.9512141e-002
  8.5800000e+000  5.7666726e-002
  8.5900000e+000  5.5867361e-002
  8.6000000e+000  5.4113318e-002
  8.6100000e+000  5.2403864e-002
  8.6200000e+000  5.0738264e-002
  8.6300000e+000  4.9115778e-002
  8.6400000e+000  4.7535668e-002
  8.6500000e+000  4.5997191e-002
  8.6600000e+000  4.4499606e-002
  8.6700000e+000  4.3042170e-002
  8.6800000e+000  4.1624142e-002
  8.6900000e+000  4.0244781e-002
  8.7000000e+000  3.8903349e-002
  8.7100000e+000  3.7599108e-002
  8.7200000e+000  3.6331326e-002
  8.7300000e+000  3.5099270e-002
  8.7400000e+000  3.3902214e-002
  8.7500000e+000  3.2739436e-002
  8.7600000e+000  3.1610215e-002
  8.7700000e+000  3.0513840e-002
  8.7800000e+000  2.9449600e-002
  8.7900000e+000  2.8416795e-002
  8.8000000e+000  2.7414727e-002
  8.8100000e+000  2.6442705e-002
  8.8200000e+000  2.5500048e-002
  8.8300000e+000  2.4586078e-002
  8.8400000e+000  2.3700125e-002
  8.8500000e+000  2.2841529e-002
  8.8600000e+000  2.2009636e-002
  8.8700000e+000  2.1203798e-002
  8.8800000e+000  2.0423380e-002
  8.8900000e+000  1.9667752e-002
  8.9000000e+000  1.8936293e-002
  8.9100000e+000  1.8228391e-002
  8.9200000e+000  1.7543444e-002
  8.9300000e+000  1.6880858e-002
  8.9400000e+000  1.6240049e-002
  8.9500000e+000  1.5620440e-002
  8.9600000e+000  1.5021467e-002
  8.9700000e+000  1.4442573e-002
  8.9800000e+000  1.3883212e-002
  8.9900000e+000  1.3342846e-002
  9.0000000e+000  1.2820947e-002
  9.0100000e+000  1.2316999e-002
  9.0200000e+000  1.1830493e-002
  9.0300000e+000  1.1360931e-002
  9.0400000e+000  1.0907824e-002
  9.0500000e+000  1.0470694e-002
  9.0600000e+000  1.0049072e-002
  9.0700000e+000  9.6424993e-003
  9.0800000e+000  9.2505253e-003
  9.0900000e+000  8.8727105e-003
  9.1000000e+000  8.5086248e-003
  9.1100000e+000  8.1578474e-003
  9.1200000e+000  7.8199670e-003
  9.1300000e+000  7.4945818e-003
  9.1400000e+000  7.1812994e-003
  9.1500000e+000  6.8797364e-003
  9.1600000e+000  6.5895189e-003
  9.1700000e+000  6.3102818e-003
  9.1800000e+000  6.0416692e-003
  9.1900000e+000  5.7833340e-003
  9.2000000e+000  5.5349378e-003
  9.2100000e+000  5.2961510e-003
  9.2200000e+000  5.0666525e-003
  9.2300000e+000  4.8461295e-003
  9.2400000e+000  4.6342776e-003
  9.2500000e+000  4.4308008e-003
  9.2600000e+000  4.2354108e-003
  9.2700000e+000  4.0478276e-003
  9.2800000e+000  3.8677786e-003
  9.2900000e+000  3.6949992e-003
  9.3000000e+000  3.5292322e-003
  9.3100000e+000  3.3702278e-003
  9.3200000e+000  3.2177435e-003
  9.3300000e+000  3.0715439e-003
  9.3400000e+000  2.9314006e-003
  9.3500000e+000  2.7970921e-003
  9.3600000e+000  2.6684035e-003
  9.3700000e+000  2.5451265e-003
  9.3800000e+000  2.4270592e-003
  9.3900000e+000  2.3140063e-003
  9.4000000e+000  2.2057781e-003
  9.4100000e+000  2.1021914e-003
  9.4200000e+000  2.0030687e-003
  9.4300000e+000  1.9082381e-003
  9.4400000e+000  1.8175335e-003
  9.4500000e+000  1.7307941e-003
  9.4600000e+000  1.6478647e-003
  9.4700000e+000  1.5685950e-003
  9.4800000e+000  1.4928400e-003
  9.4900000e+000  1.4204594e-003
  9.5000000e+000  1.3513179e-003
  9.5100000e+000  1.2852848e-003
  9.5200000e+000  1.2222340e-003
  9.5300000e+000  1.1620438e-003
  9.5400000e+000  1.1045967e-003
  9.5500000e+000  1.0497797e-003
  9.5600000e+000  9.9748351e-004
  9.5700000e+000  9.4760298e-004
  9.5800000e+000  9.0003677e-004
  9.5900000e+000  8.5468725e-004
  9.6000000e+000  8.1146042e-004
  9.6100000e+000  7.7026577e-004
  9.6200000e+000  7.3101619e-004
  9.6300000e+000  6.9362788e-004
  9.6400000e+000  6.5802019e-004
  9.6500000e+000  6.2411560e-004
  9.6600000e+000  5.9183958e-004
  9.6700000e+000  5.6112046e-004
  9.6800000e+000  5.3188942e-004
  9.6900000e+000  5.0408032e-004
  9.7000000e+000  4.7762964e-004
  9.7100000e+000  4.5247640e-004
  9.7200000e+000  4.2856208e-004
  9.7300000e+000  4.0583051e-004
  9.7400000e+000  3.8422780e-004
  9.7500000e+000  3.6370228e-004
  9.7600000e+000  3.4420438e-004
  9.7700000e+000  3.2568661e-004
  9.7800000e+000  3.0810345e-004
  9.7900000e+000  2.9141128e-004
  9.8000000e+000  2.7556833e-004
  9.8100000e+000  2.6053458e-004
  9.8200000e+000  2.4627175e-004
  9.8300000e+000  2.3274318e-004
  9.8400000e+000  2.1991379e-004
  9.8500000e+000  2.0775004e-004
  9.8600000e+000  1.9621983e-004
  9.8700000e+000  1.8529249e-004
  9.8800000e+000  1.7493870e-004
  9.8900000e+000  1.6513042e-004
  9.9000000e+000  1.5584090e-004
  9.9100000e+000  1.4704455e-004
  9.9200000e+000  1.3871696e-004
  9.9300000e+000  1.3083482e-004
  9.9400000e+000  1.2337588e-004
  9.9500000e+000  1.1631891e-004
  9.9600000e+000  1.0964366e-004
  9.9700000e+000  1.0333081e-004
  9.9800000e+000  9.7361963e-005
  9.9900000e+000  9.1719556e-005
  1.0000000e+001  8.6386863e-005


==> data_x_lowres__2_.dat <==
 -8.0000000e+000  2.4795960e-007
 -7.9900000e+000  2.6804794e-007
 -7.9800000e+000  2.8970577e-007
 -7.9700000e+000  3.1305091e-007
 -7.9600000e+000  3.3820961e-007
 -7.9500000e+000  3.6531713e-007
 -7.9400000e+000  3.9451842e-007
 -7.9300000e+000  4.2596869e-007
 -7.9200000e+000  4.5983413e-007
 -7.9100000e+000  4.9629268e-007
 -7.9000000e+000  5.3553478e-007
 -7.8900000e+000  5.7776421e-007
 -7.8800000e+000  6.2319897e-007
 -7.8700000e+000  6.7207224e-007
 -7.8600000e+000  7.2463337e-007
 -7.8500000e+000  7.8114894e-007
 -7.8400000e+000  8.4190387e-007
 -7.8300000e+000  9.0720263e-007
 -7.8200000e+000  9.7737053e-007
 -7.8100000e+000  1.0527550e-006
 -7.8000000e+000  1.1337271e-006
 -7.7900000e+000  1.2206830e-006
 -7.7800000e+000  1.3140455e-006
 -7.7700000e+000  1.4142658e-006
 -7.7600000e+000  1.5218254e-006
 -7.7500000e+000  1.6372378e-006
 -7.7400000e+000  1.7610506e-006
 -7.7300000e+000  1.8938477e-006
 -7.7200000e+000  2.0362514e-006
 -7.7100000e+000  2.1889250e-006
 -7.7000000e+000  2.3525752e-006
 -7.6900000e+000  2.5279547e-006
 -7.6800000e+000  2.7158651e-006
 -7.6700000e+000  2.9171601e-006
 -7.6600000e+000  3.1327479e-006
 -7.6500000e+000  3.3635957e-006
 -7.6400000e+000  3.6107321e-006
 -7.6300000e+000  3.8752515e-006
 -7.6200000e+000  4.1583176e-006
 -7.6100000e+000  4.4611677e-006
 -7.6000000e+000  4.7851174e-006
 -7.5900000e+000  5.1315644e-006
 -7.5800000e+000  5.5019939e-006
 -7.5700000e+000  5.8979838e-006
 -7.5600000e+000  6.3212094e-006
 -7.5500000e+000  6.7734500e-006
 -7.5400000e+000  7.2565939e-006
 -7.5300000e+000  7.7726453e-006
 -7.5200000e+000  8.3237307e-006
 -7.5100000e+000  8.9121058e-006
 -7.5000000e+000  9.5401629e-006
 -7.4900000e+000  1.0210438e-005
 -7.4800000e+000  1.0925621e-005
 -7.4700000e+000  1.1688560e-005
 -7.4600000e+000  1.2502274e-005
 -7.4500000e+000  1.3369962e-005
 -7.4400000e+000  1.4295010e-005
 -7.4300000e+000  1.5281005e-005
 -7.4200000e+000  1.6331742e-005
 -7.4100000e+000  1.7451237e-005
 -7.4000000e+000  1.8643742e-005
 -7.3900000e+000  1.9913752e-005
 -7.3800000e+000  2.1266021e-005
 -7.3700000e+000  2.2705577e-005
 -7.3600000e+000  2.4237731e-005
 -7.3500000e+000  2.5868100e-005
 -7.3400000e+000  2.7602616e-005
 -7.3300000e+000  2.9447545e-005
 -7.3200000e+000  3.1409505e-005
 -7.3100000e+000  3.3495482e-005
 -7.3000000e+000  3.5712850e-005
 -7.2900000e+000  3.8069390e-005
 -7.2800000e+000  4.0573314e-005
 -7.2700000e+000  4.3233280e-005
 -7.2600000e+000  4.6058418e-005
 -7.2500000e+000  4.9058357e-005
 -7.2400000e+000  5.2243243e-005
 -7.2300000e+000  5.5623766e-005
 -7.2200000e+000  5.9211191e-005
 -7.2100000e+000  6.3017380e-005
 -7.2000000e+000  6.7054824e-005
 -7.1900000e+000  7.1336674e-005
 -7.1800000e+000  7.5876769e-005
 -7.1700000e+000  8.0689670e-005
 -7.1600000e+000  8.5790696e-005
 -7.1500000e+000  9.1195956e-005
 -7.1400000e+000  9.6922390e-005
 -7.1300000e+000  1.0298780e-004
 -7.1200000e+000  1.0941090e-004
 -7.1100000e+000  1.1621135e-004
 -7.1000000e+000  1.2340980e-004
 -7.0900000e+000  1.3102794e-004
 -7.0800000e+000  1.3908852e-004
 -7.0700000e+000  1.4761545e-004
 -7.0600000e+000  1.5663379e-004
 -7.0500000e+000  1.6616987e-004
 -7.0400000e+000  1.7625125e-004
 -7.0300000e+000  1.8690689e-004
 -7.0200000e+000  1.9816709e-004
 -7.0100000e+000  2.1006365e-004
 -7.0000000e+000  2.2262986e-004
 -6.9900000e+000  2.3590061e-004
 -6.9800000e+000  2.4991243e-004
 -6.9700000e+000  2.6470356e-004
 -6.9600000e+000  2.8031404e-004
 -6.9500000e+000  2.9678577e-004
 -6.9400000e+000  3.1416256e-004
 -6.9300000e+000  3.3249026e-004
 -6.9200000e+000  3.5181679e-004
 -6.9100000e+000  3.7219226e-004
 -6.9000000e+000  3.9366904e-004
 -6.8900000e+000  4.1630183e-004
 -6.8800000e+000  4.4014779e-004
 -6.8700000e+000  4.6526659e-004
 -6.8600000e+000  4.9172055e-004
 -6.8500000e+000  5.1957468e-004
 -6.8400000e+000  5.4889686e-004
 -6.8300000e+000  5.7975787e-004
 -6.8200000e+000  6.1223155e-004
 -6.8100000e+000  6.4639486e-004
 -6.8000000e+000  6.8232805e-004
 -6.7900000e+000  7.2011474e-004
 -6.7800000e+000  7.5984203e-004
 -6.7700000e+000  8.0160066e-004
 -6.7600000e+000  8.4548511e-004
 -6.7500000e+000  8.9159372e-004
 -6.7400000e+000  9.4002884e-004
 -6.7300000e+000  9.9089696e-004
 -6.7200000e+000  1.0443088e-003
 -6.7100000e+000  1.1003797e-003
 -6.7000000e+000  1.1592292e-003
 -6.6900000e+000  1.2209818e-003
 -6.6800000e+000  1.2857668e-003
 -6.6700000e+000  1.3537185e-003
 -6.6600000e+000  1.4249764e-003
 -6.6500000e+000  1.4996853e-003
 -6.6400000e+000  1.5779954e-003
 -6.6300000e+000  1.6600625e-003
 -6.6200000e+000  1.7460486e-003
 -6.6100000e+000  1.8361212e-003
 -6.6000000e+000  1.9304541e-003
 -6.5900000e+000  2.0292277e-003
 -6.5800000e+000  2.1326285e-003
 -6.5700000e+000  2.2408500e-003
 -6.5600000e+000  2.3540924e-003
 -6.5500000e+000  2.4725630e-003
 -6.5400000e+000  2.5964764e-003
 -6.5300000e+000  2.7260544e-003
 -6.5200000e+000  2.8615267e-003
 -6.5100000e+000  3.0031306e-003
 -6.5000000e+000  3.1511116e-003
 -6.4900000e+000  3.3057232e-003
 -6.4800000e+000  3.4672275e-003
 -6.4700000e+000  3.6358949e-003
 -6.4600000e+000  3.8120049e-003
 -6.4500000e+000  3.9958458e-003
 -6.4400000e+000  4.1877152e-003
 -6.4300000e+000  4.3879199e-003
 -6.4200000e+000  4.5967764e-003
 -6.4100000e+000  4.8146111e-003
 -6.4000000e+000  5.0417603e-003
 -6.3900000e+000  5.2785703e-003
 -6.3800000e+000  5.5253980e-003
 -6.3700000e+000  5.7826108e-003
 -6.3600000e+000  6.0505869e-003
 -6.3500000e+000  6.3297154e-003
 -6.3400000e+000  6.6203966e-003
 -6.3300000e+000  6.9230421e-003
 -6.3200000e+000  7.2380749e-003
 -6.3100000e+000  7.5659300e-003
 -6.3000000e+000  7.9070541e-003
 -6.2900000e+000  8.2619057e-003
 -6.2800000e+000  8.6309560e-003
 -6.2700000e+000  9.0146883e-003
 -6.2600000e+000  9.4135984e-003
 -6.2500000e+000  9.8281948e-003
 -6.2400000e+000  1.0258999e-002
 -6.2300000e+000  1.0706545e-002
 -6.2200000e+000  1.1171381e-002
 -6.2100000e+000  1.1654068e-002
 -6.2000000e+000  1.2155178e-002
 -6.1900000e+000  1.2675301e-002
 -6.1800000e+000  1.3215036e-002
 -6.1700000e+000  1.3774999e-002
 -6.1600000e+000  1.4355818e-002
 -6.1500000e+000  1.4958135e-002
 -6.1400000e+000  1.5582606e-002
 -6.1300000e+000  1.6229901e-002
 -6.1200000e+000  1.6900704e-002
 -6.1100000e+000  1.7595713e-002
 -6.1000000e+000  1.8315639e-002
 -6.0900000e+000  1.9061208e-002
 -6.0800000e+000  1.9833160e-002
 -6.0700000e+000  2.0632248e-002
 -6.0600000e+000  2.1459239e-002
 -6.0500000e+000  2.2314915e-002
 -6.0400000e+000  2.3200070e-002
 -6.0300000e+000  2.4115512e-002
 -6.0200000e+000  2.5062063e-002
 -6.0100000e+000  2.6040559e-002
 -6.0000000e+000  2.7051847e-002
 -5.9900000e+000  2.8096788e-002
 -5.9800000e+000  2.9176257e-002
 -5.9700000e+000  3.0291141e-002
 -5.9600000e+000  3.1442336e-002
 -5.9500000e+000  3.2630756e-002
 -5.9400000e+000  3.3857322e-002
 -5.9300000e+000  3.5122968e-002
 -5.9200000e+000  3.6428640e-002
 -5.9100000e+000  3.7775294e-002
 -5.9000000e+000  3.9163895e-002
 -5.8900000e+000  4.0595421e-002
 -5.8800000e+000  4.2070857e-002
 -5.8700000e+000  4.3591199e-002
 -5.8600000e+000  4.5157450e-002
 -5.8500000e+000  4.6770622e-002
 -5.8400000e+000  4.8431735e-002
 -5.8300000e+000  5.0141814e-002
 -5.8200000e+000  5.1901894e-002
 -5.8100000e+000  5.3713012e-002
 -5.8000000e+000  5.5576213e-002
 -5.7900000e+000  5.7492545e-002
 -5.7800000e+000  5.9463060e-002
 -5.7700000e+000  6.1488814e-002
 -5.7600000e+000  6.3570866e-002
 -5.7500000e+000  6.5710273e-002
 -5.7400000e+000  6.7908097e-002
 -5.7300000e+000  7.0165398e-002
 -5.7200000e+000  7.2483234e-002
 -5.7100000e+000  7.4862663e-002
 -5.7000000e+000  7.7304740e-002
 -5.6900000e+000  7.9810516e-002
 -5.6800000e+000  8.2381037e-002
 -5.6700000e+000  8.5017344e-002
 -5.6600000e+000  8.7720470e-002
 -5.6500000e+000  9.0491442e-002
 -5.6400000e+000  9.3331277e-002
 -5.6300000e+000  9.6240982e-002
 -5.6200000e+000  9.9221555e-002
 -5.6100000e+000  1.0227398e-001
 -5.6000000e+000  1.0539922e-001
 -5.5900000e+000  1.0859825e-001
 -5.5800000e+000  1.1187199e-001
 -5.5700000e+000  1.1522138e-001
 -5.5600000e+000  1.1864731e-001
 -5.5500000e+000  1.2215067e-001
 -5.5400000e+000  1.2573233e-001
 -5.5300000e+000  1.2939313e-001
 -5.5200000e+000  1.3313389e-001
 -5.5100000e+000  1.3695539e-001
 -5.5000000e+000  1.4085842e-001
 -5.4900000e+000  1.4484371e-001
 -5.4800000e+000  1.4891196e-001
 -5.4700000e+000  1.5306387e-001
 -5.4600000e+000  1.5730007e-001
 -5.4500000e+000  1.6162119e-001
 -5.4400000e+000  1.6602781e-001
 -5.4300000e+000  1.7052046e-001
 -5.4200000e+000  1.7509966e-001
 -5.4100000e+000  1.7976587e-001
 -5.4000000e+000  1.8451952e-001
 -5.3900000e+000  1.8936101e-001
 -5.3800000e+000  1.9429066e-001
 -5.3700000e+000  1.9930878e-001
 -5.3600000e+000  2.0441562e-001
 -5.3500000e+000  2.0961139e-001
 -5.3400000e+000  2.1489623e-001
 -5.3300000e+000  2.2027027e-001
 -5.3200000e+000  2.2573354e-001
 -5.3100000e+000  2.3128606e-001
 -5.3000000e+000  2.3692776e-001
 -5.2900000e+000  2.4265854e-001
 -5.2800000e+000  2.4847824e-001
 -5.2700000e+000  2.5438663e-001
 -5.2600000e+000  2.6038343e-001
 -5.2500000e+000  2.6646830e-001
 -5.2400000e+000  2.7264083e-001
 -5.2300000e+000  2.7890055e-001
 -5.2200000e+000  2.8524695e-001
 -5.2100000e+000  2.9167941e-001
 -5.2000000e+000  2.9819728e-001
 -5.1900000e+000  3.0479983e-001
 -5.1800000e+000  3.1148628e-001
 -5.1700000e+000  3.1825574e-001
 -5.1600000e+000  3.2510730e-001
 -5.1500000e+000  3.3203995e-001
 -5.1400000e+000  3.3905261e-001
 -5.1300000e+000  3.4614414e-001
 -5.1200000e+000  3.5331333e-001
 -5.1100000e+000  3.6055888e-001
 -5.1000000e+000  3.6787944e-001
 -5.0900000e+000  3.7527357e-001
 -5.0800000e+000  3.8273976e-001
 -5.0700000e+000  3.9027643e-001
 -5.0600000e+000  3.9788192e-001
 -5.0500000e+000  4.0555451e-001
 -5.0400000e+000  4.1329238e-001
 -5.0300000e+000  4.2109366e-001
 -5.0200000e+000  4.2895640e-001
 -5.0100000e+000  4.3687857e-001
 -5.0000000e+000  4.4485807e-001
 -4.9900000e+000  4.5289272e-001
 -4.9800000e+000  4.6098029e-001
 -4.9700000e+000  4.6911844e-001
 -4.9600000e+000  4.7730480e-001
 -4.9500000e+000  4.8553690e-001
 -4.9400000e+000  4.9381220e-001
 -4.9300000e+000  5.0212811e-001
 -4.9200000e+000  5.1048195e-001
 -4.9100000e+000  5.1887099e-001
 -4.9000000e+000  5.2729242e-001
 -4.8900000e+000  5.3574338e-001
 -4.8800000e+000  5.4422093e-001
 -4.8700000e+000  5.5272206e-001
 -4.8600000e+000  5.6124374e-001
 -4.8500000e+000  5.6978282e-001
 -4.8400000e+000  5.7833615e-001
 -4.8300000e+000  5.8690049e-001
 -4.8200000e+000  5.9547254e-001
 -4.8100000e+000  6.0404897e-001
 -4.8000000e+000  6.1262639e-001
 -4.7900000e+000  6.2120136e-001
 -4.7800000e+000  6.2977038e-001
 -4.7700000e+000  6.3832993e-001
 -4.7600000e+000  6.4687642e-001
 -4.7500000e+000  6.5540625e-001
 -4.7400000e+000  6.6391576e-001
 -4.7300000e+000  6.7240126e-001
 -4.7200000e+000  6.8085903e-001
 -4.7100000e+000  6.8928531e-001
 -4.7000000e+000  6.9767633e-001
 -4.6900000e+000  7.0602827e-001
 -4.6800000e+000  7.1433731e-001
 -4.6700000e+000  7.2259961e-001
 -4.6600000e+000  7.3081129e-001
 -4.6500000e+000  7.3896849e-001
 -4.6400000e+000  7.4706730e-001
 -4.6300000e+000  7.5510384e-001
 -4.6200000e+000  7.6307420e-001
 -4.6100000e+000  7.7097448e-001
 -4.6000000e+000  7.7880078e-001
 -4.5900000e+000  7.8654920e-001
 -4.5800000e+000  7.9421585e-001
 -4.5700000e+000  8.0179686e-001
 -4.5600000e+000  8.0928835e-001
 -4.5500000e+000  8.1668648e-001
 -4.5400000e+000  8.2398743e-001
 -4.5300000e+000  8.3118740e-001
 -4.5200000e+000  8.3828260e-001
 -4.5100000e+000  8.4526930e-001
 -4.5000000e+000  8.5214379e-001
 -4.4900000e+000  8.5890239e-001
 -4.4800000e+000  8.6554146e-001
 -4.4700000e+000  8.7205743e-001
 -4.4600000e+000  8.7844674e-001
 -4.4500000e+000  8.8470590e-001
 -4.4400000e+000  8.9083148e-001
 -4.4300000e+000  8.9682010e-001
 -4.4200000e+000  9.0266841e-001
 -4.4100000e+000  9.0837317e-001
 -4.4000000e+000  9.1393119e-001
 -4.3900000e+000  9.1933932e-001
 -4.3800000e+000  9.2459451e-001
 -4.3700000e+000  9.2969379e-001
 -4.3600000e+000  9.3463425e-001
 -4.3500000e+000  9.3941306e-001
 -4.3400000e+000  9.4402748e-001
 -4.3300000e+000  9.4847486e-001
 -4.3200000e+000  9.5275261e-001
 -4.3100000e+000  9.5685827e-001
 -4.3000000e+000  9.6078944e-001
 -4.2900000e+000  9.6454383e-001
 -4.2800000e+000  9.6811926e-001
 -4.2700000e+000  9.7151361e-001
 -4.2600000e+000  9.7472490e-001
 -4.2500000e+000  9.7775124e-001
 -4.2400000e+000  9.8059083e-001
 -4.2300000e+000  9.8324200e-001
 -4.2200000e+000  9.8570318e-001
 -4.2100000e+000  9.8797291e-001
 -4.2000000e+000  9.9004983e-001
 -4.1900000e+000  9.9193272e-001
 -4.1800000e+000  9.9362044e-001
 -4.1700000e+000  9.9511199e-001
 -4.1600000e+000  9.9640647e-001
 -4.1500000e+000  9.9750312e-001
 -4.1400000e+000  9.9840128e-001
 -4.1300000e+000  9.9910040e-001
 -4.1200000e+000  9.9960008e-001
 -4.1100000e+000  9.9990001e-001
 -4.1000000e+000  1.0000000e+000
 -4.0900000e+000  9.9990001e-001
 -4.0800000e+000  9.9960008e-001
 -4.0700000e+000  9.9910040e-001
 -4.0600000e+000  9.9840128e-001
 -4.0500000e+000  9.9750312e-001
 -4.0400000e+000  9.9640647e-001
 -4.0300000e+000  9.9511199e-001
 -4.0200000e+000  9.9362044e-001
 -4.0100000e+000  9.9193272e-001
 -4.0000000e+000  9.9004983e-001
 -3.9900000e+000  9.8797291e-001
 -3.9800000e+000  9.8570318e-001
 -3.9700000e+000  9.8324200e-001
 -3.9600000e+000  9.8059083e-001
 -3.9500000e+000  9.7775124e-001
 -3.9400000e+000  9.7472490e-001
 -3.9300000e+000  9.7151361e-001
 -3.9200000e+000  9.6811926e-001
 -3.9100000e+000  9.6454383e-001
 -3.9000000e+000  9.6078944e-001
 -3.8900000e+000  9.5685827e-001
 -3.8800000e+000  9.5275261e-001
 -3.8700000e+000  9.4847486e-001
 -3.8600000e+000  9.4402748e-001
 -3.8500000e+000  9.3941306e-001
 -3.8400000e+000  9.3463425e-001
 -3.8300000e+000  9.2969379e-001
 -3.8200000e+000  9.2459451e-001
 -3.8100000e+000  9.1933932e-001
 -3.8000000e+000  9.1393119e-001
 -3.7900000e+000  9.0837317e-001
 -3.7800000e+000  9.0266841e-001
 -3.7700000e+000  8.9682010e-001
 -3.7600000e+000  8.9083148e-001
 -3.7500000e+000  8.8470590e-001
 -3.7400000e+000  8.7844674e-001
 -3.7300000e+000  8.7205743e-001
 -3.7200000e+000  8.6554146e-001
 -3.7100000e+000  8.5890239e-001
 -3.7000000e+000  8.5214379e-001
 -3.6900000e+000  8.4526930e-001
 -3.6800000e+000  8.3828260e-001
 -3.6700000e+000  8.3118740e-001
 -3.6600000e+000  8.2398743e-001
 -3.6500000e+000  8.1668648e-001
 -3.6400000e+000  8.0928835e-001
 -3.6300000e+000  8.0179686e-001
 -3.6200000e+000  7.9421585e-001
 -3.6100000e+000  7.8654920e-001
 -3.6000000e+000  7.7880078e-001
 -3.5900000e+000  7.7097448e-001
 -3.5800000e+000  7.6307420e-001
 -3.5700000e+000  7.5510384e-001
 -3.5600000e+000  7.4706730e-001
 -3.5500000e+000  7.3896849e-001
 -3.5400000e+000  7.3081129e-001
 -3.5300000e+000  7.2259961e-001
 -3.5200000e+000  7.1433731e-001
 -3.5100000e+000  7.0602827e-001
 -3.5000000e+000  6.9767633e-001
 -3.4900000e+000  6.8928531e-001
 -3.4800000e+000  6.8085903e-001
 -3.4700000e+000  6.7240126e-001
 -3.4600000e+000  6.6391576e-001
 -3.4500000e+000  6.5540625e-001
 -3.4400000e+000  6.4687643e-001
 -3.4300000e+000  6.3832993e-001
 -3.4200000e+000  6.2977038e-001
 -3.4100000e+000  6.2120136e-001
 -3.4000000e+000  6.1262639e-001
 -3.3900000e+000  6.0404898e-001
 -3.3800000e+000  5.9547254e-001
 -3.3700000e+000  5.8690049e-001
 -3.3600000e+000  5.7833615e-001
 -3.3500000e+000  5.6978283e-001
 -3.3400000e+000  5.6124374e-001
 -3.3300000e+000  5.5272207e-001
 -3.3200000e+000  5.4422093e-001
 -3.3100000e+000  5.3574338e-001
 -3.3000000e+000  5.2729243e-001
 -3.2900000e+000  5.1887099e-001
 -3.2800000e+000  5.1048195e-001
 -3.2700000e+000  5.0212811e-001
 -3.2600000e+000  4.9381220e-001
 -3.2500000e+000  4.8553690e-001
 -3.2400000e+000  4.7730480e-001
 -3.2300000e+000  4.6911844e-001
 -3.2200000e+000  4.6098029e-001
 -3.2100000e+000  4.5289272e-001
 -3.2000000e+000  4.4485807e-001
 -3.1900000e+000  4.3687857e-001
 -3.1800000e+000  4.2895640e-001
 -3.1700000e+000  4.2109366e-001
 -3.1600000e+000  4.1329238e-001
 -3.1500000e+000  4.0555451e-001
 -3.1400000e+000  3.9788193e-001
 -3.1300000e+000  3.9027643e-001
 -3.1200000e+000  3.8273977e-001
 -3.1100000e+000  3.7527358e-001
 -3.1000000e+000  3.6787945e-001
 -3.0900000e+000  3.6055889e-001
 -3.0800000e+000  3.5331334e-001
 -3.0700000e+000  3.4614415e-001
 -3.0600000e+000  3.3905262e-001
 -3.0500000e+000  3.3203996e-001
 -3.0400000e+000  3.2510731e-001
 -3.0300000e+000  3.1825575e-001
 -3.0200000e+000  3.1148629e-001
 -3.0100000e+000  3.0479985e-001
 -3.0000000e+000  2.9819729e-001
 -2.9900000e+000  2.9167942e-001
 -2.9800000e+000  2.8524696e-001
 -2.9700000e+000  2.7890057e-001
 -2.9600000e+000  2.7264085e-001
 -2.9500000e+000  2.6646832e-001
 -2.9400000e+000  2.6038346e-001
 -2.9300000e+000  2.5438666e-001
 -2.9200000e+000  2.4847827e-001
 -2.9100000e+000  2.4265857e-001
 -2.9000000e+000  2.3692779e-001
 -2.8900000e+000  2.3128609e-001
 -2.8800000e+000  2.2573358e-001
 -2.8700000e+000  2.2027031e-001
 -2.8600000e+000  2.1489628e-001
 -2.8500000e+000  2.0961144e-001
 -2.8400000e+000  2.0441567e-001
 -2.8300000e+000  1.9930884e-001
 -2.8200000e+000  1.9429072e-001
 -2.8100000e+000  1.8936107e-001
 -2.8000000e+000  1.8451960e-001
 -2.7900000e+000  1.7976595e-001
 -2.7800000e+000  1.7509974e-001
 -2.7700000e+000  1.7052055e-001
 -2.7600000e+000  1.6602791e-001
 -2.7500000e+000  1.6162130e-001
 -2.7400000e+000  1.5730019e-001
 -2.7300000e+000  1.5306399e-001
 -2.7200000e+000  1.4891210e-001
 -2.7100000e+000  1.4484385e-001
 -2.7000000e+000  1.4085858e-001
 -2.6900000e+000  1.3695556e-001
 -2.6800000e+000  1.3313407e-001
 -2.6700000e+000  1.2939332e-001
 -2.6600000e+000  1.2573254e-001
 -2.6500000e+000  1.2215090e-001
 -2.6400000e+000  1.1864755e-001
 -2.6300000e+000  1.1522164e-001
 -2.6200000e+000  1.1187227e-001
 -2.6100000e+000  1.0859855e-001
 -2.6000000e+000  1.0539955e-001
 -2.5900000e+000  1.0227433e-001
 -2.5800000e+000  9.9221934e-002
 -2.5700000e+000  9.6241390e-002
 -2.5600000e+000  9.3331714e-002
 -2.5500000e+000  9.0491912e-002
 -2.5400000e+000  8.7720975e-002
 -2.5300000e+000  8.5017887e-002
 -2.5200000e+000  8.2381621e-002
 -2.5100000e+000  7.9811143e-002
 -2.5000000e+000  7.7305413e-002
 -2.4900000e+000  7.4863385e-002
 -2.4800000e+000  7.2484009e-002
 -2.4700000e+000  7.0166229e-002
 -2.4600000e+000  6.7908989e-002
 -2.4500000e+000  6.5711230e-002
 -2.4400000e+000  6.3571892e-002
 -2.4300000e+000  6.1489915e-002
 -2.4200000e+000  5.9464240e-002
 -2.4100000e+000  5.7493809e-002
 -2.4000000e+000  5.5577567e-002
 -2.3900000e+000  5.3714463e-002
 -2.3800000e+000  5.1903448e-002
 -2.3700000e+000  5.0143479e-002
 -2.3600000e+000  4.8433517e-002
 -2.3500000e+000  4.6772530e-002
 -2.3400000e+000  4.5159492e-002
 -2.3300000e+000  4.3593384e-002
 -2.3200000e+000  4.2073195e-002
 -2.3100000e+000  4.0597922e-002
 -2.3000000e+000  3.9166569e-002
 -2.2900000e+000  3.7778153e-002
 -2.2800000e+000  3.6431696e-002
 -2.2700000e+000  3.5126234e-002
 -2.2600000e+000  3.3860812e-002
 -2.2500000e+000  3.2634485e-002
 -2.2400000e+000  3.1446319e-002
 -2.2300000e+000  3.0295394e-002
 -2.2200000e+000  2.9180799e-002
 -2.2100000e+000  2.8101636e-002
 -2.2000000e+000  2.7057020e-002
 -2.1900000e+000  2.6046079e-002
 -2.1800000e+000  2.5067953e-002
 -2.1700000e+000  2.4121794e-002
 -2.1600000e+000  2.3206769e-002
 -2.1500000e+000  2.2322057e-002
 -2.1400000e+000  2.1466853e-002
 -2.1300000e+000  2.0640362e-002
 -2.1200000e+000  1.9841807e-002
 -2.1100000e+000  1.9070420e-002
 -2.1000000e+000  1.8325451e-002
 -2.0900000e+000  1.7606161e-002
 -2.0800000e+000  1.6911829e-002
 -2.0700000e+000  1.6241743e-002
 -2.0600000e+000  1.5595209e-002
 -2.0500000e+000  1.4971546e-002
 -2.0400000e+000  1.4370085e-002
 -2.0300000e+000  1.3790174e-002
 -2.0200000e+000  1.3231174e-002
 -2.0100000e+000  1.2692459e-002
 -2.0000000e+000  1.2173418e-002
 -1.9900000e+000  1.1673452e-002
 -1.9800000e+000  1.1191979e-002
 -1.9700000e+000  1.0728428e-002
 -1.9600000e+000  1.0282241e-002
 -1.9500000e+000  9.8528768e-003
 -1.9400000e+000  9.4398040e-003
 -1.9300000e+000  9.0425060e-003
 -1.9200000e+000  8.6604791e-003
 -1.9100000e+000  8.2932325e-003
 -1.9000000e+000  7.9402880e-003
 -1.8900000e+000  7.6011803e-003
 -1.8800000e+000  7.2754563e-003
 -1.8700000e+000  6.9626755e-003
 -1.8600000e+000  6.6624093e-003
 -1.8500000e+000  6.3742414e-003
 -1.8400000e+000  6.0977670e-003
 -1.8300000e+000  5.8325933e-003
 -1.8200000e+000  5.5783387e-003
 -1.8100000e+000  5.3346331e-003
 -1.8000000e+000  5.1011174e-003
 -1.7900000e+000  4.8774436e-003
 -1.7800000e+000  4.6632745e-003
 -1.7700000e+000  4.4582832e-003
 -1.7600000e+000  4.2621536e-003
 -1.7500000e+000  4.0745796e-003
 -1.7400000e+000  3.8952653e-003
 -1.7300000e+000  3.7239245e-003
 -1.7200000e+000  3.5602808e-003
 -1.7100000e+000  3.4040673e-003
 -1.7000000e+000  3.2550265e-003
 -1.6900000e+000  3.1129100e-003
 -1.6800000e+000  2.9774782e-003
 -1.6700000e+000  2.8485007e-003
 -1.6600000e+000  2.7257553e-003
 -1.6500000e+000  2.6090287e-003
 -1.6400000e+000  2.4981154e-003
 -1.6300000e+000  2.3928185e-003
 -1.6200000e+000  2.2929487e-003
 -1.6100000e+000  2.1983247e-003
 -1.6000000e+000  2.1087729e-003
 -1.5900000e+000  2.0241269e-003
 -1.5800000e+000  1.9442280e-003
 -1.5700000e+000  1.8689243e-003
 -1.5600000e+000  1.7980713e-003
 -1.5500000e+000  1.7315311e-003
 -1.5400000e+000  1.6691728e-003
 -1.5300000e+000  1.6108719e-003
 -1.5200000e+000  1.5565105e-003
 -1.5100000e+000  1.5059771e-003
 -1.5000000e+000  1.4591663e-003
 -1.4900000e+000  1.4159788e-003
 -1.4800000e+000  1.3763214e-003
 -1.4700000e+000  1.3401067e-003
 -1.4600000e+000  1.3072531e-003
 -1.4500000e+000  1.2776846e-003
 -1.4400000e+000  1.2513307e-003
 -1.4300000e+000  1.2281264e-003
 -1.4200000e+000  1.2080121e-003
 -1.4100000e+000  1.1909333e-003
 -1.4000000e+000  1.1768407e-003
 -1.3900000e+000  1.1656902e-003
 -1.3800000e+000  1.1574425e-003
 -1.3700000e+000  1.1520633e-003
 -1.3600000e+000  1.1495231e-003
 -1.3500000e+000  1.1497971e-003
 -1.3400000e+000  1.1528653e-003
 -1.3300000e+000  1.1587122e-003
 -1.3200000e+000  1.1673269e-003
 -1.3100000e+000  1.1787029e-003
 -1.3000000e+000  1.1928383e-003
 -1.2900000e+000  1.2097354e-003
 -1.2800000e+000  1.2294009e-003
 -1.2700000e+000  1.2518457e-003
 -1.2600000e+000  1.2770850e-003
 -1.2500000e+000  1.3051380e-003
 -1.2400000e+000  1.3360283e-003
 -1.2300000e+000  1.3697834e-003
 -1.2200000e+000  1.4064349e-003
 -1.2100000e+000  1.4460183e-003
 -1.2000000e+000  1.4885733e-003
 -1.1900000e+000  1.5341434e-003
 -1.1800000e+000  1.5827759e-003
 -1.1700000e+000  1.6345223e-003
 -1.1600000e+000  1.6894378e-003
 -1.1500000e+000  1.7475812e-003
 -1.1400000e+000  1.8090156e-003
 -1.1300000e+000  1.8738073e-003
 -1.1200000e+000  1.9420269e-003
 -1.1100000e+000  2.0137484e-003
 -1.1000000e+000  2.0890497e-003
 -1.0900000e+000  2.1680122e-003
 -1.0800000e+000  2.2507211e-003
 -1.0700000e+000  2.3372653e-003
 -1.0600000e+000  2.4277372e-003
 -1.0500000e+000  2.5222331e-003
 -1.0400000e+000  2.6208524e-003
 -1.0300000e+000  2.7236986e-003
 -1.0200000e+000  2.8308784e-003
 -1.0100000e+000  2.9425023e-003
 -1.0000000e+000  3.0586840e-003
 -9.9000000e-001  3.1795410e-003
 -9.8000000e-001  3.3051941e-003
 -9.7000000e-001  3.4357675e-003
 -9.6000000e-001  3.5713890e-003
 -9.5000000e-001  3.7121897e-003
 -9.4000000e-001  3.8583039e-003
 -9.3000000e-001  4.0098695e-003
 -9.2000000e-001  4.1670275e-003
 -9.1000000e-001  4.3299222e-003
 -9.0000000e-001  4.4987013e-003
 -8.9000000e-001  4.6735154e-003
 -8.8000000e-001  4.8545184e-003
 -8.7000000e-001  5.0418673e-003
 -8.6000000e-001  5.2357222e-003
 -8.5000000e-001  5.4362459e-003
 -8.4000000e-001  5.6436047e-003
 -8.3000000e-001  5.8579672e-003
 -8.2000000e-001  6.0795051e-003
 -8.1000000e-001  6.3083930e-003
 -8.0000000e-001  6.5448080e-003
 -7.9000000e-001  6.7889298e-003
 -7.8000000e-001  7.0409409e-003
 -7.7000000e-001  7.3010259e-003
 -7.6000000e-001  7.5693721e-003
 -7.5000000e-001  7.8461690e-003
 -7.4000000e-001  8.1316083e-003
 -7.3000000e-001  8.4258838e-003
 -7.2000000e-001  8.7291913e-003
 -7.1000000e-001  9.0417286e-003
 -7.0000000e-001  9.3636952e-003
 -6.9000000e-001  9.6952923e-003
 -6.8000000e-001  1.0036723e-002
 -6.7000000e-001  1.0388191e-002
 -6.6000000e-001  1.0749902e-002
 -6.5000000e-001  1.1122062e-002
 -6.4000000e-001  1.1504881e-002
 -6.3000000e-001  1.1898565e-002
 -6.2000000e-001  1.2303324e-002
 -6.1000000e-001  1.2719369e-002
 -6.0000000e-001  1.3146910e-002
 -5.9000000e-001  1.3586157e-002
 -5.8000000e-001  1.4037320e-002
 -5.7000000e-001  1.4500612e-002
 -5.6000000e-001  1.4976241e-002
 -5.5000000e-001  1.5464417e-002
 -5.4000000e-001  1.5965350e-002
 -5.3000000e-001  1.6479248e-002
 -5.2000000e-001  1.7006319e-002
 -5.1000000e-001  1.7546767e-002
 -5.0000000e-001  1.8100798e-002
 -4.9000000e-001  1.8668615e-002
 -4.8000000e-001  1.9250418e-002
 -4.7000000e-001  1.9846405e-002
 -4.6000000e-001  2.0456773e-002
 -4.5000000e-001  2.1081717e-002
 -4.4000000e-001  2.1721425e-002
 -4.3000000e-001  2.2376087e-002
 -4.2000000e-001  2.3045886e-002
 -4.1000000e-001  2.3731003e-002
 -4.0000000e-001  2.4431615e-002
 -3.9000000e-001  2.5147894e-002
 -3.8000000e-001  2.5880009e-002
 -3.7000000e-001  2.6628123e-002
 -3.6000000e-001  2.7392394e-002
 -3.5000000e-001  2.8172977e-002
 -3.4000000e-001  2.8970018e-002
 -3.3000000e-001  2.9783661e-002
 -3.2000000e-001  3.0614041e-002
 -3.1000000e-001  3.1461287e-002
 -3.0000000e-001  3.2325524e-002
 -2.9000000e-001  3.3206866e-002
 -2.8000000e-001  3.4105424e-002
 -2.7000000e-001  3.5021298e-002
 -2.6000000e-001  3.5954583e-002
 -2.5000000e-001  3.6905364e-002
 -2.4000000e-001  3.7873718e-002
 -2.3000000e-001  3.8859715e-002
 -2.2000000e-001  3.9863414e-002
 -2.1000000e-001  4.0884866e-002
 -2.0000000e-001  4.1924113e-002
 -1.9000000e-001  4.2981185e-002
 -1.8000000e-001  4.4056105e-002
 -1.7000000e-001  4.5148884e-002
 -1.6000000e-001  4.6259523e-002
 -1.5000000e-001  4.7388011e-002
 -1.4000000e-001  4.8534329e-002
 -1.3000000e-001  4.9698442e-002
 -1.2000000e-001  5.0880309e-002
 -1.1000000e-001  5.2079873e-002
 -1.0000000e-001  5.3297066e-002
 -9.0000000e-002  5.4531809e-002
 -8.0000000e-002  5.5784009e-002
 -7.0000000e-002  5.7053561e-002
 -6.0000000e-002  5.8340349e-002
 -5.0000000e-002  5.9644240e-002
 -4.0000000e-002  6.0965091e-002
 -3.0000000e-002  6.2302744e-002
 -2.0000000e-002  6.3657029e-002
 -1.0000000e-002  6.5027760e-002
  0.0000000e+000  6.6414738e-002
  1.0000000e-002  6.7817752e-002
  2.0000000e-002  6.9236573e-002
  3.0000000e-002  7.0670962e-002
  4.0000000e-002  7.2120662e-002
  5.0000000e-002  7.3585404e-002
  6.0000000e-002  7.5064904e-002
  7.0000000e-002  7.6558862e-002
  8.0000000e-002  7.8066965e-002
  9.0000000e-002  7.9588885e-002
  1.0000000e-001  8.1124279e-002
  1.1000000e-001  8.2672790e-002
  1.2000000e-001  8.4234046e-002
  1.3000000e-001  8.5807661e-002
  1.4000000e-001  8.7393232e-002
  1.5000000e-001  8.8990345e-002
  1.6000000e-001  9.0598570e-002
  1.7000000e-001  9.2217463e-002
  1.8000000e-001  9.3846564e-002
  1.9000000e-001  9.5485402e-002
  2.0000000e-001  9.7133490e-002
  2.1000000e-001  9.8790327e-002
  2.2000000e-001  1.0045540e-001
  2.3000000e-001  1.0212818e-001
  2.4000000e-001  1.0380814e-001
  2.5000000e-001  1.0549471e-001
  2.6000000e-001  1.0718733e-001
  2.7000000e-001  1.0888542e-001
  2.8000000e-001  1.1058839e-001
  2.9000000e-001  1.1229565e-001
  3.0000000e-001  1.1400657e-001
  3.1000000e-001  1.1572053e-001
  3.2000000e-001  1.1743690e-001
  3.3000000e-001  1.1915504e-001
  3.4000000e-001  1.2087428e-001
  3.5000000e-001  1.2259396e-001
  3.6000000e-001  1.2431341e-001
  3.7000000e-001  1.2603195e-001
  3.8000000e-001  1.2774888e-001
  3.9000000e-001  1.2946351e-001
  4.0000000e-001  1.3117513e-001
  4.1000000e-001  1.3288303e-001
  4.2000000e-001  1.3458648e-001
  4.3000000e-001  1.3628477e-001
  4.4000000e-001  1.3797717e-001
  4.5000000e-001  1.3966294e-001
  4.6000000e-001  1.4134135e-001
  4.7000000e-001  1.4301165e-001
  4.8000000e-001  1.4467310e-001
  4.9000000e-001  1.4632496e-001
  5.0000000e-001  1.4796647e-001
  5.1000000e-001  1.4959690e-001
  5.2000000e-001  1.5121549e-001
  5.3000000e-001  1.5282150e-001
  5.4000000e-001  1.5441418e-001
  5.5000000e-001  1.5599279e-001
  5.6000000e-001  1.5755659e-001
  5.7000000e-001  1.5910484e-001
  5.8000000e-001  1.6063681e-001
  5.9000000e-001  1.6215176e-001
  6.0000000e-001  1.6364898e-001
  6.1000000e-001  1.6512775e-001
  6.2000000e-001  1.6658736e-001
  6.3000000e-001  1.6802711e-001
  6.4000000e-001  1.6944630e-001
  6.5000000e-001  1.7084426e-001
  6.6000000e-001  1.7222030e-001
  6.7000000e-001  1.7357378e-001
  6.8000000e-001  1.7490403e-001
  6.9000000e-001  1.7621042e-001
  7.0000000e-001  1.7749232e-001
  7.1000000e-001  1.7874912e-001
  7.2000000e-001  1.7998023e-001
  7.3000000e-001  1.8118506e-001
  7.4000000e-001  1.8236304e-001
  7.5000000e-001  1.8351364e-001
  7.6000000e-001  1.8463632e-001
  7.7000000e-001  1.8573056e-001
  7.8000000e-001  1.8679588e-001
  7.9000000e-001  1.8783180e-001
  8.0000000e-001  1.8883787e-001
  8.1000000e-001  1.8981366e-001
  8.2000000e-001  1.9075875e-001
  8.3000000e-001  1.9167276e-001
  8.4000000e-001  1.9255533e-001
  8.5000000e-001  1.9340612e-001
  8.6000000e-001  1.9422481e-001
  8.7000000e-001  1.9501111e-001
  8.8000000e-001  1.9576475e-001
  8.9000000e-001  1.9648551e-001
  9.0000000e-001  1.9717317e-001
  9.1000000e-001  1.9782754e-001
  9.2000000e-001  1.9844847e-001
  9.3000000e-001  1.9903584e-001
  9.4000000e-001  1.9958955e-001
  9.5000000e-001  2.0010953e-001
  9.6000000e-001  2.0059574e-001
  9.7000000e-001  2.0104817e-001
  9.8000000e-001  2.0146687e-001
  9.9000000e-001  2.0185186e-001
  1.0000000e+000  2.0220326e-001
  1.0100000e+000  2.0252117e-001
  1.0200000e+000  2.0280576e-001
  1.0300000e+000  2.0305721e-001
  1.0400000e+000  2.0327573e-001
  1.0500000e+000  2.0346159e-001
  1.0600000e+000  2.0361507e-001
  1.0700000e+000  2.0373649e-001
  1.0800000e+000  2.0382622e-001
  1.0900000e+000  2.0388464e-001
  1.1000000e+000  2.0391218e-001
  1.1100000e+000  2.0390931e-001
  1.1200000e+000  2.0387652e-001
  1.1300000e+000  2.0381434e-001
  1.1400000e+000  2.0372335e-001
  1.1500000e+000  2.0360415e-001
  1.1600000e+000  2.0345738e-001
  1.1700000e+000  2.0328372e-001
  1.1800000e+000  2.0308389e-001
  1.1900000e+000  2.0285862e-001
  1.2000000e+000  2.0260871e-001
  1.2100000e+000  2.0233498e-001
  1.2200000e+000  2.0203828e-001
  1.2300000e+000  2.0171951e-001
  1.2400000e+000  2.0137959e-001
  1.2500000e+000  2.0101949e-001
  1.2600000e+000  2.0064021e-001
  1.2700000e+000  2.0024278e-001
  1.2800000e+000  1.9982828e-001
  1.2900000e+000  1.9939780e-001
  1.3000000e+000  1.9895249e-001
  1.3100000e+000  1.9849352e-001
  1.3200000e+000  1.9802210e-001
  1.3300000e+000  1.9753947e-001
  1.3400000e+000  1.9704690e-001
  1.3500000e+000  1.9654571e-001
  1.3600000e+000  1.9603723e-001
  1.3700000e+000  1.9552285e-001
  1.3800000e+000  1.9500395e-001
  1.3900000e+000  1.9448199e-001
  1.4000000e+000  1.9395843e-001
  1.4100000e+000  1.9343477e-001
  1.4200000e+000  1.9291254e-001
  1.4300000e+000  1.9239329e-001
  1.4400000e+000  1.9187862e-001
  1.4500000e+000  1.9137015e-001
  1.4600000e+000  1.9086951e-001
  1.4700000e+000  1.9037838e-001
  1.4800000e+000  1.8989847e-001
  1.4900000e+000  1.8943148e-001
  1.5000000e+000  1.8897919e-001
  1.5100000e+000  1.8854336e-001
  1.5200000e+000  1.8812580e-001
  1.5300000e+000  1.8772832e-001
  1.5400000e+000  1.8735278e-001
  1.5500000e+000  1.8700104e-001
  1.5600000e+000  1.8667499e-001
  1.5700000e+000  1.8637656e-001
  1.5800000e+000  1.8610766e-001
  1.5900000e+000  1.8587024e-001
  1.6000000e+000  1.8566628e-001
  1.6100000e+000  1.8549776e-001
  1.6200000e+000  1.8536668e-001
  1.6300000e+000  1.8527506e-001
  1.6400000e+000  1.8522492e-001
  1.6500000e+000  1.8521832e-001
  1.6600000e+000  1.8525731e-001
  1.6700000e+000  1.8534396e-001
  1.6800000e+000  1.8548035e-001
  1.6900000e+000  1.8566856e-001
  1.7000000e+000  1.8591070e-001
  1.7100000e+000  1.8620887e-001
  1.7200000e+000  1.8656519e-001
  1.7300000e+000  1.8698176e-001
  1.7400000e+000  1.8746070e-001
  1.7500000e+000  1.8800415e-001
  1.7600000e+000  1.8861422e-001
  1.7700000e+000  1.8929305e-001
  1.7800000e+000  1.9004275e-001
  1.7900000e+000  1.9086545e-001
  1.8000000e+000  1.9176326e-001
  1.8100000e+000  1.9273831e-001
  1.8200000e+000  1.9379270e-001
  1.8300000e+000  1.9492853e-001
  1.8400000e+000  1.9614789e-001
  1.8500000e+000  1.9745287e-001
  1.8600000e+000  1.9884553e-001
  1.8700000e+000  2.0032795e-001
  1.8800000e+000  2.0190215e-001
  1.8900000e+000  2.0357017e-001
  1.9000000e+000  2.0533402e-001
  1.9100000e+000  2.0719568e-001
  1.9200000e+000  2.0915714e-001
  1.9300000e+000  2.1122034e-001
  1.9400000e+000  2.1338720e-001
  1.9500000e+000  2.1565963e-001
  1.9600000e+000  2.1803950e-001
  1.9700000e+000  2.2052866e-001
  1.9800000e+000  2.2312891e-001
  1.9900000e+000  2.2584205e-001
  2.0000000e+000  2.2866982e-001
  2.0100000e+000  2.3161393e-001
  2.0200000e+000  2.3467607e-001
  2.0300000e+000  2.3785788e-001
  2.0400000e+000  2.4116094e-001
  2.0500000e+000  2.4458683e-001
  2.0600000e+000  2.4813704e-001
  2.0700000e+000  2.5181305e-001
  2.0800000e+000  2.5561627e-001
  2.0900000e+000  2.5954807e-001
  2.1000000e+000  2.6360978e-001
  2.1100000e+000  2.6780265e-001
  2.1200000e+000  2.7212790e-001
  2.1300000e+000  2.7658667e-001
  2.1400000e+000  2.8118007e-001
  2.1500000e+000  2.8590913e-001
  2.1600000e+000  2.9077481e-001
  2.1700000e+000  2.9577803e-001
  2.1800000e+000  3.0091963e-001
  2.1900000e+000  3.0620038e-001
  2.2000000e+000  3.1162099e-001
  2.2100000e+000  3.1718209e-001
  2.2200000e+000  3.2288425e-001
  2.2300000e+000  3.2872794e-001
  2.2400000e+000  3.3471358e-001
  2.2500000e+000  3.4084149e-001
  2.2600000e+000  3.4711194e-001
  2.2700000e+000  3.5352508e-001
  2.2800000e+000  3.6008101e-001
  2.2900000e+000  3.6677972e-001
  2.3000000e+000  3.7362114e-001
  2.3100000e+000  3.8060508e-001
  2.3200000e+000  3.8773129e-001
  2.3300000e+000  3.9499942e-001
  2.3400000e+000  4.0240900e-001
  2.3500000e+000  4.0995952e-001
  2.3600000e+000  4.1765033e-001
  2.3700000e+000  4.2548071e-001
  2.3800000e+000  4.3344982e-001
  2.3900000e+000  4.4155673e-001
  2.4000000e+000  4.4980043e-001
  2.4100000e+000  4.5817978e-001
  2.4200000e+000  4.6669356e-001
  2.4300000e+000  4.7534043e-001
  2.4400000e+000  4.8411896e-001
  2.4500000e+000  4.9302761e-001
  2.4600000e+000  5.0206473e-001
  2.4700000e+000  5.1122857e-001
  2.4800000e+000  5.2051729e-001
  2.4900000e+000  5.2992890e-001
  2.5000000e+000  5.3946135e-001
  2.5100000e+000  5.4911246e-001
  2.5200000e+000  5.5887994e-001
  2.5300000e+000  5.6876140e-001
  2.5400000e+000  5.7875434e-001
  2.5500000e+000  5.8885615e-001
  2.5600000e+000  5.9906413e-001
  2.5700000e+000  6.0937544e-001
  2.5800000e+000  6.1978716e-001
  2.5900000e+000  6.3029625e-001
  2.6000000e+000  6.4089958e-001
  2.6100000e+000  6.5159391e-001
  2.6200000e+000  6.6237587e-001
  2.6300000e+000  6.7324203e-001
  2.6400000e+000  6.8418883e-001
  2.6500000e+000  6.9521261e-001
  2.6600000e+000  7.0630961e-001
  2.6700000e+000  7.1747600e-001
  2.6800000e+000  7.2870781e-001
  2.6900000e+000  7.4000101e-001
  2.7000000e+000  7.5135145e-001
  2.7100000e+000  7.6275491e-001
  2.7200000e+000  7.7420707e-001
  2.7300000e+000  7.8570351e-001
  2.7400000e+000  7.9723975e-001
  2.7500000e+000  8.0881121e-001
  2.7600000e+000  8.2041323e-001
  2.7700000e+000  8.3204107e-001
  2.7800000e+000  8.4368993e-001
  2.7900000e+000  8.5535493e-001
  2.8000000e+000  8.6703109e-001
  2.8100000e+000  8.7871341e-001
  2.8200000e+000  8.9039679e-001
  2.8300000e+000  9.0207609e-001
  2.8400000e+000  9.1374610e-001
  2.8500000e+000  9.2540156e-001
  2.8600000e+000  9.3703715e-001
  2.8700000e+000  9.4864752e-001
  2.8800000e+000  9.6022726e-001
  2.8900000e+000  9.7177093e-001
  2.9000000e+000  9.8327304e-001
  2.9100000e+000  9.9472808e-001
  2.9200000e+000  1.0061305e+000
  2.9300000e+000  1.0174748e+000
  2.9400000e+000  1.0287552e+000
  2.9500000e+000  1.0399663e+000
  2.9600000e+000  1.0511024e+000
  2.9700000e+000  1.0621579e+000
  2.9800000e+000  1.0731271e+000
  2.9900000e+000  1.0840044e+000
  3.0000000e+000  1.0947842e+000
  3.0100000e+000  1.1054608e+000
  3.0200000e+000  1.1160287e+000
  3.0300000e+000  1.1264823e+000
  3.0400000e+000  1.1368160e+000
  3.0500000e+000  1.1470243e+000
  3.0600000e+000  1.1571017e+000
  3.0700000e+000  1.1670426e+000
  3.0800000e+000  1.1768418e+000
  3.0900000e+000  1.1864937e+000
  3.1000000e+000  1.1959931e+000
  3.1100000e+000  1.2053347e+000
  3.1200000e+000  1.2145132e+000
  3.1300000e+000  1.2235236e+000
  3.1400000e+000  1.2323607e+000
  3.1500000e+000  1.2410196e+000
  3.1600000e+000  1.2494952e+000
  3.1700000e+000  1.2577827e+000
  3.1800000e+000  1.2658774e+000
  3.1900000e+000  1.2737746e+000
  3.2000000e+000  1.2814697e+000
  3.2100000e+000  1.2889582e+000
  3.2200000e+000  1.2962357e+000
  3.2300000e+000  1.3032980e+000
  3.2400000e+000  1.3101408e+000
  3.2500000e+000  1.3167602e+000
  3.2600000e+000  1.3231523e+000
  3.2700000e+000  1.3293130e+000
  3.2800000e+000  1.3352389e+000
  3.2900000e+000  1.3409264e+000
  3.3000000e+000  1.3463720e+000
  3.3100000e+000  1.3515723e+000
  3.3200000e+000  1.3565244e+000
  3.3300000e+000  1.3612251e+000
  3.3400000e+000  1.3656716e+000
  3.3500000e+000  1.3698612e+000
  3.3600000e+000  1.3737913e+000
  3.3700000e+000  1.3774595e+000
  3.3800000e+000  1.3808635e+000
  3.3900000e+000  1.3840012e+000
  3.4000000e+000  1.3868706e+000
  3.4100000e+000  1.3894700e+000
  3.4200000e+000  1.3917977e+000
  3.4300000e+000  1.3938523e+000
  3.4400000e+000  1.3956324e+000
  3.4500000e+000  1.3971369e+000
  3.4600000e+000  1.3983649e+000
  3.4700000e+000  1.3993156e+000
  3.4800000e+000  1.3999882e+000
  3.4900000e+000  1.4003824e+000
  3.5000000e+000  1.4004979e+000
  3.5100000e+000  1.4003344e+000
  3.5200000e+000  1.3998921e+000
  3.5300000e+000  1.3991712e+000
  3.5400000e+000  1.3981721e+000
  3.5500000e+000  1.3968952e+000
  3.5600000e+000  1.3953414e+000
  3.5700000e+000  1.3935114e+000
  3.5800000e+000  1.3914065e+000
  3.5900000e+000  1.3890276e+000
  3.6000000e+000  1.3863764e+000
  3.6100000e+000  1.3834542e+000
  3.6200000e+000  1.3802628e+000
  3.6300000e+000  1.3768041e+000
  3.6400000e+000  1.3730801e+000
  3.6500000e+000  1.3690929e+000
  3.6600000e+000  1.3648449e+000
  3.6700000e+000  1.3603386e+000
  3.6800000e+000  1.3555766e+000
  3.6900000e+000  1.3505616e+000
  3.7000000e+000  1.3452966e+000
  3.7100000e+000  1.3397846e+000
  3.7200000e+000  1.3340289e+000
  3.7300000e+000  1.3280327e+000
  3.7400000e+000  1.3217995e+000
  3.7500000e+000  1.3153329e+000
  3.7600000e+000  1.3086366e+000
  3.7700000e+000  1.3017144e+000
  3.7800000e+000  1.2945703e+000
  3.7900000e+000  1.2872083e+000
  3.8000000e+000  1.2796326e+000
  3.8100000e+000  1.2718474e+000
  3.8200000e+000  1.2638572e+000
  3.8300000e+000  1.2556664e+000
  3.8400000e+000  1.2472796e+000
  3.8500000e+000  1.2387013e+000
  3.8600000e+000  1.2299364e+000
  3.8700000e+000  1.2209897e+000
  3.8800000e+000  1.2118660e+000
  3.8900000e+000  1.2025703e+000
  3.9000000e+000  1.1931076e+000
  3.9100000e+000  1.1834830e+000
  3.9200000e+000  1.1737017e+000
  3.9300000e+000  1.1637688e+000
  3.9400000e+000  1.1536896e+000
  3.9500000e+000  1.1434694e+000
  3.9600000e+000  1.1331135e+000
  3.9700000e+000  1.1226273e+000
  3.9800000e+000  1.1120162e+000
  3.9900000e+000  1.1012855e+000
  4.0000000e+000  1.0904407e+000
  4.0100000e+000  1.0794873e+000
  4.0200000e+000  1.0684308e+000
  4.0300000e+000  1.0572765e+000
  4.0400000e+000  1.0460301e+000
  4.0500000e+000  1.0346969e+000
  4.0600000e+000  1.0232824e+000
  4.0700000e+000  1.0117922e+000
  4.0800000e+000  1.0002316e+000
  4.0900000e+000  9.8860601e-001
  4.1000000e+000  9.7692094e-001
  4.1100000e+000  9.6518172e-001
  4.1200000e+000  9.5339372e-001
  4.1300000e+000  9.4156224e-001
  4.1400000e+000  9.2969256e-001
  4.1500000e+000  9.1778992e-001
  4.1600000e+000  9.0585951e-001
  4.1700000e+000  8.9390649e-001
  4.1800000e+000  8.8193593e-001
  4.1900000e+000  8.6995289e-001
  4.2000000e+000  8.5796233e-001
  4.2100000e+000  8.4596919e-001
  4.2200000e+000  8.3397831e-001
  4.2300000e+000  8.2199448e-001
  4.2400000e+000  8.1002243e-001
  4.2500000e+000  7.9806680e-001
  4.2600000e+000  7.8613216e-001
  4.2700000e+000  7.7422300e-001
  4.2800000e+000  7.6234375e-001
  4.2900000e+000  7.5049873e-001
  4.3000000e+000  7.3869220e-001
  4.3100000e+000  7.2692831e-001
  4.3200000e+000  7.1521116e-001
  4.3300000e+000  7.0354472e-001
  4.3400000e+000  6.9193290e-001
  4.3500000e+000  6.8037950e-001
  4.3600000e+000  6.6888823e-001
  4.3700000e+000  6.5746271e-001
  4.3800000e+000  6.4610647e-001
  4.3900000e+000  6.3482293e-001
  4.4000000e+000  6.2361543e-001
  4.4100000e+000  6.1248718e-001
  4.4200000e+000  6.0144133e-001
  4.4300000e+000  5.9048091e-001
  4.4400000e+000  5.7960885e-001
  4.4500000e+000  5.6882799e-001
  4.4600000e+000  5.5814107e-001
  4.4700000e+000  5.4755071e-001
  4.4800000e+000  5.3705945e-001
  4.4900000e+000  5.2666973e-001
  4.5000000e+000  5.1638389e-001
  4.5100000e+000  5.0620416e-001
  4.5200000e+000  4.9613268e-001
  4.5300000e+000  4.8617149e-001
  4.5400000e+000  4.7632254e-001
  4.5500000e+000  4.6658767e-001
  4.5600000e+000  4.5696864e-001
  4.5700000e+000  4.4746711e-001
  4.5800000e+000  4.3808463e-001
  4.5900000e+000  4.2882268e-001
  4.6000000e+000  4.1968264e-001
  4.6100000e+000  4.1066580e-001
  4.6200000e+000  4.0177337e-001
  4.6300000e+000  3.9300644e-001
  4.6400000e+000  3.8436607e-001
  4.6500000e+000  3.7585318e-001
  4.6600000e+000  3.6746864e-001
  4.6700000e+000  3.5921323e-001
  4.6800000e+000  3.5108766e-001
  4.6900000e+000  3.4309254e-001
  4.7000000e+000  3.3522842e-001
  4.7100000e+000  3.2749578e-001
  4.7200000e+000  3.1989502e-001
  4.7300000e+000  3.1242646e-001
  4.7400000e+000  3.0509038e-001
  4.7500000e+000  2.9788697e-001
  4.7600000e+000  2.9081636e-001
  4.7700000e+000  2.8387862e-001
  4.7800000e+000  2.7707376e-001
  4.7900000e+000  2.7040173e-001
  4.8000000e+000  2.6386243e-001
  4.8100000e+000  2.5745570e-001
  4.8200000e+000  2.5118132e-001
  4.8300000e+000  2.4503905e-001
  4.8400000e+000  2.3902856e-001
  4.8500000e+000  2.3314951e-001
  4.8600000e+000  2.2740150e-001
  4.8700000e+000  2.2178409e-001
  4.8800000e+000  2.1629680e-001
  4.8900000e+000  2.1093912e-001
  4.9000000e+000  2.0571049e-001
  4.9100000e+000  2.0061033e-001
  4.9200000e+000  1.9563803e-001
  4.9300000e+000  1.9079294e-001
  4.9400000e+000  1.8607439e-001
  4.9500000e+000  1.8148168e-001
  4.9600000e+000  1.7701410e-001
  4.9700000e+000  1.7267090e-001
  4.9800000e+000  1.6845132e-001
  4.9900000e+000  1.6435458e-001
  5.0000000e+000  1.6037990e-001
  5.0100000e+000  1.5652645e-001
  5.0200000e+000  1.5279342e-001
  5.0300000e+000  1.4917998e-001
  5.0400000e+000  1.4568528e-001
  5.0500000e+000  1.4230848e-001
  5.0600000e+000  1.3904873e-001
  5.0700000e+000  1.3590516e-001
  5.0800000e+000  1.3287691e-001
  5.0900000e+000  1.2996313e-001
  5.1000000e+000  1.2716294e-001
  5.1100000e+000  1.2447549e-001
  5.1200000e+000  1.2189992e-001
  5.1300000e+000  1.1943537e-001
  5.1400000e+000  1.1708098e-001
  5.1500000e+000  1.1483592e-001
  5.1600000e+000  1.1269935e-001
  5.1700000e+000  1.1067043e-001
  5.1800000e+000  1.0874834e-001
  5.1900000e+000  1.0693228e-001
  5.2000000e+000  1.0522143e-001
  5.2100000e+000  1.0361502e-001
  5.2200000e+000  1.0211226e-001
  5.2300000e+000  1.0071238e-001
  5.2400000e+000  9.9414649e-002
  5.2500000e+000  9.8218311e-002
  5.2600000e+000  9.7122649e-002
  5.2700000e+000  9.6126953e-002
  5.2800000e+000  9.5230529e-002
  5.2900000e+000  9.4432701e-002
  5.3000000e+000  9.3732805e-002
  5.3100000e+000  9.3130195e-002
  5.3200000e+000  9.2624240e-002
  5.3300000e+000  9.2214328e-002
  5.3400000e+000  9.1899859e-002
  5.3500000e+000  9.1680252e-002
  5.3600000e+000  9.1554941e-002
  5.3700000e+000  9.1523377e-002
  5.3800000e+000  9.1585026e-002
  5.3900000e+000  9.1739369e-002
  5.4000000e+000  9.1985905e-002
  5.4100000e+000  9.2324145e-002
  5.4200000e+000  9.2753616e-002
  5.4300000e+000  9.3273858e-002
  5.4400000e+000  9.3884427e-002
  5.4500000e+000  9.4584891e-002
  5.4600000e+000  9.5374829e-002
  5.4700000e+000  9.6253835e-002
  5.4800000e+000  9.7221513e-002
  5.4900000e+000  9.8277477e-002
  5.5000000e+000  9.9421352e-002
  5.5100000e+000  1.0065277e-001
  5.5200000e+000  1.0197138e-001
  5.5300000e+000  1.0337682e-001
  5.5400000e+000  1.0486876e-001
  5.5500000e+000  1.0644686e-001
  5.5600000e+000  1.0811078e-001
  5.5700000e+000  1.0986019e-001
  5.5800000e+000  1.1169477e-001
  5.5900000e+000  1.1361420e-001
  5.6000000e+000  1.1561814e-001
  5.6100000e+000  1.1770629e-001
  5.6200000e+000  1.1987831e-001
  5.6300000e+000  1.2213387e-001
  5.6400000e+000  1.2447265e-001
  5.6500000e+000  1.2689431e-001
  5.6600000e+000  1.2939850e-001
  5.6700000e+000  1.3198488e-001
  5.6800000e+000  1.3465310e-001
  5.6900000e+000  1.3740278e-001
  5.7000000e+000  1.4023354e-001
  5.7100000e+000  1.4314501e-001
  5.7200000e+000  1.4613677e-001
  5.7300000e+000  1.4920840e-001
  5.7400000e+000  1.5235949e-001
  5.7500000e+000  1.5558957e-001
  5.7600000e+000  1.5889819e-001
  5.7700000e+000  1.6228484e-001
  5.7800000e+000  1.6574904e-001
  5.7900000e+000  1.6929024e-001
  5.8000000e+000  1.7290790e-001
  5.8100000e+000  1.7660144e-001
  5.8200000e+000  1.8037026e-001
  5.8300000e+000  1.8421373e-001
  5.8400000e+000  1.8813120e-001
  5.8500000e+000  1.9212199e-001
  5.8600000e+000  1.9618539e-001
  5.8700000e+000  2.0032064e-001
  5.8800000e+000  2.0452698e-001
  5.8900000e+000  2.0880360e-001
  5.9000000e+000  2.1314965e-001
  5.9100000e+000  2.1756427e-001
  5.9200000e+000  2.2204653e-001
  5.9300000e+000  2.2659550e-001
  5.9400000e+000  2.3121018e-001
  5.9500000e+000  2.3588955e-001
  5.9600000e+000  2.4063255e-001
  5.9700000e+000  2.4543809e-001
  5.9800000e+000  2.5030501e-001
  5.9900000e+000  2.5523214e-001
  6.0000000e+000  2.6021824e-001
  6.0100000e+000  2.6526207e-001
  6.0200000e+000  2.7036230e-001
  6.0300000e+000  2.7551759e-001
  6.0400000e+000  2.8072654e-001
  6.0500000e+000  2.8598771e-001
  6.0600000e+000  2.9129963e-001
  6.0700000e+000  2.9666077e-001
  6.0800000e+000  3.0206955e-001
  6.0900000e+000  3.0752437e-001
  6.1000000e+000  3.1302357e-001
  6.1100000e+000  3.1856544e-001
  6.1200000e+000  3.2414823e-001
  6.1300000e+000  3.2977017e-001
  6.1400000e+000  3.3542940e-001
  6.1500000e+000  3.4112406e-001
  6.1600000e+000  3.4685222e-001
  6.1700000e+000  3.5261192e-001
  6.1800000e+000  3.5840114e-001
  6.1900000e+000  3.6421785e-001
  6.2000000e+000  3.7005996e-001
  6.2100000e+000  3.7592532e-001
  6.2200000e+000  3.8181177e-001
  6.2300000e+000  3.8771711e-001
  6.2400000e+000  3.9363907e-001
  6.2500000e+000  3.9957538e-001
  6.2600000e+000  4.0552372e-001
  6.2700000e+000  4.1148171e-001
  6.2800000e+000  4.1744699e-001
  6.2900000e+000  4.2341711e-001
  6.3000000e+000  4.2938961e-001
  6.3100000e+000  4.3536202e-001
  6.3200000e+000  4.4133181e-001
  6.3300000e+000  4.4729644e-001
  6.3400000e+000  4.5325332e-001
  6.3500000e+000  4.5919988e-001
  6.3600000e+000  4.6513347e-001
  6.3700000e+000  4.7105147e-001
  6.3800000e+000  4.7695120e-001
  6.3900000e+000  4.8282998e-001
  6.4000000e+000  4.8868511e-001
  6.4100000e+000  4.9451388e-001
  6.4200000e+000  5.0031355e-001
  6.4300000e+000  5.0608140e-001
  6.4400000e+000  5.1181466e-001
  6.4500000e+000  5.1751058e-001
  6.4600000e+000  5.2316640e-001
  6.4700000e+000  5.2877935e-001
  6.4800000e+000  5.3434667e-001
  6.4900000e+000  5.3986558e-001
  6.5000000e+000  5.4533332e-001
  6.5100000e+000  5.5074714e-001
  6.5200000e+000  5.5610427e-001
  6.5300000e+000  5.6140198e-001
  6.5400000e+000  5.6663754e-001
  6.5500000e+000  5.7180821e-001
  6.5600000e+000  5.7691131e-001
  6.5700000e+000  5.8194414e-001
  6.5800000e+000  5.8690405e-001
  6.5900000e+000  5.9178838e-001
  6.6000000e+000  5.9659453e-001
  6.6100000e+000  6.0131989e-001
  6.6200000e+000  6.0596192e-001
  6.6300000e+000  6.1051807e-001
  6.6400000e+000  6.1498586e-001
  6.6500000e+000  6.1936282e-001
  6.6600000e+000  6.2364652e-001
  6.6700000e+000  6.2783459e-001
  6.6800000e+000  6.3192469e-001
  6.6900000e+000  6.3591452e-001
  6.7000000e+000  6.3980183e-001
  6.7100000e+000  6.4358442e-001
  6.7200000e+000  6.4726013e-001
  6.7300000e+000  6.5082688e-001
  6.7400000e+000  6.5428262e-001
  6.7500000e+000  6.5762536e-001
  6.7600000e+000  6.6085317e-001
  6.7700000e+000  6.6396419e-001
  6.7800000e+000  6.6695660e-001
  6.7900000e+000  6.6982867e-001
  6.8000000e+000  6.7257871e-001
  6.8100000e+000  6.7520512e-001
  6.8200000e+000  6.7770634e-001
  6.8300000e+000  6.8008092e-001
  6.8400000e+000  6.8232744e-001
  6.8500000e+000  6.8444458e-001
  6.8600000e+000  6.8643109e-001
  6.8700000e+000  6.8828577e-001
  6.8800000e+000  6.9000752e-001
  6.8900000e+000  6.9159533e-001
  6.9000000e+000  6.9304824e-001
  6.9100000e+000  6.9436538e-001
  6.9200000e+000  6.9554596e-001
  6.9300000e+000  6.9658927e-001
  6.9400000e+000  6.9749469e-001
  6.9500000e+000  6.9826167e-001
  6.9600000e+000  6.9888975e-001
  6.9700000e+000  6.9937854e-001
  6.9800000e+000  6.9972776e-001
  6.9900000e+000  6.9993719e-001
  7.0000000e+000  7.0000670e-001
  7.0100000e+000  6.9993625e-001
  7.0200000e+000  6.9972588e-001
  7.0300000e+000  6.9937571e-001
  7.0400000e+000  6.9888595e-001
  7.0500000e+000  6.9825689e-001
  7.0600000e+000  6.9748892e-001
  7.0700000e+000  6.9658247e-001
  7.0800000e+000  6.9553811e-001
  7.0900000e+000  6.9435644e-001
  7.1000000e+000  6.9303818e-001
  7.1100000e+000  6.9158410e-001
  7.1200000e+000  6.8999508e-001
  7.1300000e+000  6.8827205e-001
  7.1400000e+000  6.8641605e-001
  7.1500000e+000  6.8442816e-001
  7.1600000e+000  6.8230956e-001
  7.1700000e+000  6.8006151e-001
  7.1800000e+000  6.7768532e-001
  7.1900000e+000  6.7518239e-001
  7.2000000e+000  6.7255419e-001
  7.2100000e+000  6.6980226e-001
  7.2200000e+000  6.6692820e-001
  7.2300000e+000  6.6393367e-001
  7.2400000e+000  6.6082042e-001
  7.2500000e+000  6.5759024e-001
  7.2600000e+000  6.5424499e-001
  7.2700000e+000  6.5078660e-001
  7.2800000e+000  6.4721703e-001
  7.2900000e+000  6.4353833e-001
  7.3000000e+000  6.3975258e-001
  7.3100000e+000  6.3586192e-001
  7.3200000e+000  6.3186853e-001
  7.3300000e+000  6.2777466e-001
  7.3400000e+000  6.2358259e-001
  7.3500000e+000  6.1929464e-001
  7.3600000e+000  6.1491319e-001
  7.3700000e+000  6.1044064e-001
  7.3800000e+000  6.0587943e-001
  7.3900000e+000  6.0123205e-001
  7.4000000e+000  5.9650100e-001
  7.4100000e+000  5.9168883e-001
  7.4200000e+000  5.8679812e-001
  7.4300000e+000  5.8183145e-001
  7.4400000e+000  5.7679146e-001
  7.4500000e+000  5.7168077e-001
  7.4600000e+000  5.6650206e-001
  7.4700000e+000  5.6125800e-001
  7.4800000e+000  5.5595128e-001
  7.4900000e+000  5.5058461e-001
  7.5000000e+000  5.4516071e-001
  7.5100000e+000  5.3968228e-001
  7.5200000e+000  5.3415208e-001
  7.5300000e+000  5.2857281e-001
  7.5400000e+000  5.2294723e-001
  7.5500000e+000  5.1727805e-001
  7.5600000e+000  5.1156800e-001
  7.5700000e+000  5.0581982e-001
  7.5800000e+000  5.0003620e-001
  7.5900000e+000  4.9421986e-001
  7.6000000e+000  4.8837350e-001
  7.6100000e+000  4.8249978e-001
  7.6200000e+000  4.7660138e-001
  7.6300000e+000  4.7068094e-001
  7.6400000e+000  4.6474108e-001
  7.6500000e+000  4.5878442e-001
  7.6600000e+000  4.5281354e-001
  7.6700000e+000  4.4683099e-001
  7.6800000e+000  4.4083930e-001
  7.6900000e+000  4.3484098e-001
  7.7000000e+000  4.2883851e-001
  7.7100000e+000  4.2283431e-001
  7.7200000e+000  4.1683081e-001
  7.7300000e+000  4.1083037e-001
  7.7400000e+000  4.0483533e-001
  7.7500000e+000  3.9884800e-001
  7.7600000e+000  3.9287063e-001
  7.7700000e+000  3.8690546e-001
  7.7800000e+000  3.8095466e-001
  7.7900000e+000  3.7502038e-001
  7.8000000e+000  3.6910471e-001
  7.8100000e+000  3.6320971e-001
  7.8200000e+000  3.5733738e-001
  7.8300000e+000  3.5148968e-001
  7.8400000e+000  3.4566855e-001
  7.8500000e+000  3.3987584e-001
  7.8600000e+000  3.3411337e-001
  7.8700000e+000  3.2838292e-001
  7.8800000e+000  3.2268621e-001
  7.8900000e+000  3.1702491e-001
  7.9000000e+000  3.1140065e-001
  7.9100000e+000  3.0581500e-001
  7.9200000e+000  3.0026948e-001
  7.9300000e+000  2.9476557e-001
  7.9400000e+000  2.8930467e-001
  7.9500000e+000  2.8388816e-001
  7.9600000e+000  2.7851735e-001
  7.9700000e+000  2.7319350e-001
  7.9800000e+000  2.6791783e-001
  7.9900000e+000  2.6269150e-001
  8.0000000e+000  2.5751561e-001
  8.0100000e+000  2.5239122e-001
  8.0200000e+000  2.4731933e-001
  8.0300000e+000  2.4230090e-001
  8.0400000e+000  2.3733683e-001
  8.0500000e+000  2.3242796e-001
  8.0600000e+000  2.2757511e-001
  8.0700000e+000  2.2277902e-001
  8.0800000e+000  2.1804039e-001
  8.0900000e+000  2.1335988e-001
  8.1000000e+000  2.0873810e-001
  8.1100000e+000  2.0417559e-001
  8.1200000e+000  1.9967286e-001
  8.1300000e+000  1.9523039e-001
  8.1400000e+000  1.9084858e-001
  8.1500000e+000  1.8652781e-001
  8.1600000e+000  1.8226840e-001
  8.1700000e+000  1.7807064e-001
  8.1800000e+000  1.7393477e-001
  8.1900000e+000  1.6986098e-001
  8.2000000e+000  1.6584943e-001
  8.2100000e+000  1.6190024e-001
  8.2200000e+000  1.5801348e-001
  8.2300000e+000  1.5418919e-001
  8.2400000e+000  1.5042736e-001
  8.2500000e+000  1.4672797e-001
  8.2600000e+000  1.4309093e-001
  8.2700000e+000  1.3951615e-001
  8.2800000e+000  1.3600346e-001
  8.2900000e+000  1.3255270e-001
  8.3000000e+000  1.2916367e-001
  8.3100000e+000  1.2583611e-001
  8.3200000e+000  1.2256976e-001
  8.3300000e+000  1.1936432e-001
  8.3400000e+000  1.1621946e-001
  8.3500000e+000  1.1313483e-001
  8.3600000e+000  1.1011005e-001
  8.3700000e+000  1.0714471e-001
  8.3800000e+000  1.0423837e-001
  8.3900000e+000  1.0139060e-001
  8.4000000e+000  9.8600895e-002
  8.4100000e+000  9.5868776e-002
  8.4200000e+000  9.3193720e-002
  8.4300000e+000  9.0575190e-002
  8.4400000e+000  8.8012631e-002
  8.4500000e+000  8.5505469e-002
  8.4600000e+000  8.3053114e-002
  8.4700000e+000  8.0654963e-002
  8.4800000e+000  7.8310394e-002
  8.4900000e+000  7.6018774e-002
  8.5000000e+000  7.3779457e-002
  8.5100000e+000  7.1591785e-002
  8.5200000e+000  6.9455089e-002
  8.5300000e+000  6.7368688e-002
  8.5400000e+000  6.5331894e-002
  8.5500000e+000  6.3344009e-002
  8.5600000e+000  6.1404329e-002
  8.5700000e+000  5.9512141e-002
  8.5800000e+000  5.7666726e-002
  8.5900000e+000  5.5867361e-002
  8.6000000e+000  5.4113318e-002
  8.6100000e+000  5.2403864e-002
  8.6200000e+000  5.0738264e-002
  8.6300000e+000  4.9115778e-002
  8.6400000e+000  4.7535668e-002
  8.6500000e+000  4.5997191e-002
  8.6600000e+000  4.4499606e-002
  8.6700000e+000  4.3042170e-002
  8.6800000e+000  4.1624142e-002
  8.6900000e+000  4.0244781e-002
  8.7000000e+000  3.8903349e-002
  8.7100000e+000  3.7599108e-002
  8.7200000e+000  3.6331326e-002
  8.7300000e+000  3.5099270e-002
  8.7400000e+000  3.3902214e-002
  8.7500000e+000  3.2739436e-002
  8.7600000e+000  3.1610215e-002
  8.7700000e+000  3.0513840e-002
  8.7800000e+000  2.9449600e-002
  8.7900000e+000  2.8416795e-002
  8.8000000e+000  2.7414727e-002
  8.8100000e+000  2.6442705e-002
  8.8200000e+000  2.5500048e-002
  8.8300000e+000  2.4586078e-002
  8.8400000e+000  2.3700125e-002
  8.8500000e+000  2.2841529e-002
  8.8600000e+000  2.2009636e-002
  8.8700000e+000  2.1203798e-002
  8.8800000e+000  2.0423380e-002
  8.8900000e+000  1.9667752e-002
  8.9000000e+000  1.8936293e-002
  8.9100000e+000  1.8228391e-002
  8.9200000e+000  1.7543444e-002
  8.9300000e+000  1.6880858e-002
  8.9400000e+000  1.6240049e-002
  8.9500000e+000  1.5620440e-002
  8.9600000e+000  1.5021467e-002
  8.9700000e+000  1.4442573e-002
  8.9800000e+000  1.3883212e-002
  8.9900000e+000  1.3342846e-002
  9.0000000e+000  1.2820947e-002
  9.0100000e+000  1.2316999e-002
  9.0200000e+000  1.1830493e-002
  9.0300000e+000  1.1360931e-002
  9.0400000e+000  1.0907824e-002
  9.0500000e+000  1.0470694e-002
  9.0600000e+000  1.0049072e-002
  9.0700000e+000  9.6424993e-003
  9.0800000e+000  9.2505253e-003
  9.0900000e+000  8.8727105e-003
  9.1000000e+000  8.5086248e-003
  9.1100000e+000  8.1578474e-003
  9.1200000e+000  7.8199670e-003
  9.1300000e+000  7.4945818e-003
  9.1400000e+000  7.1812994e-003
  9.1500000e+000  6.8797364e-003
  9.1600000e+000  6.5895189e-003
  9.1700000e+000  6.3102818e-003
  9.1800000e+000  6.0416692e-003
  9.1900000e+000  5.7833340e-003
  9.2000000e+000  5.5349378e-003
  9.2100000e+000  5.2961510e-003
  9.2200000e+000  5.0666525e-003
  9.2300000e+000  4.8461295e-003
  9.2400000e+000  4.6342776e-003
  9.2500000e+000  4.4308008e-003
  9.2600000e+000  4.2354108e-003
  9.2700000e+000  4.0478276e-003
  9.2800000e+000  3.8677786e-003
  9.2900000e+000  3.6949992e-003
  9.3000000e+000  3.5292322e-003
  9.3100000e+000  3.3702278e-003
  9.3200000e+000  3.2177435e-003
  9.3300000e+000  3.0715439e-003
  9.3400000e+000  2.9314006e-003
  9.3500000e+000  2.7970921e-003
  9.3600000e+000  2.6684035e-003
  9.3700000e+000  2.5451265e-003
  9.3800000e+000  2.4270592e-003
  9.3900000e+000  2.3140063e-003
  9.4000000e+000  2.2057781e-003
  9.4100000e+000  2.1021914e-003
  9.4200000e+000  2.0030687e-003
  9.4300000e+000  1.9082381e-003
  9.4400000e+000  1.8175335e-003
  9.4500000e+000  1.7307941e-003
  9.4600000e+000  1.6478647e-003
  9.4700000e+000  1.5685950e-003
  9.4800000e+000  1.4928400e-003
  9.4900000e+000  1.4204594e-003
  9.5000000e+000  1.3513179e-003
  9.5100000e+000  1.2852848e-003
  9.5200000e+000  1.2222340e-003
  9.5300000e+000  1.1620438e-003
  9.5400000e+000  1.1045967e-003
  9.5500000e+000  1.0497797e-003
  9.5600000e+000  9.9748351e-004
  9.5700000e+000  9.4760298e-004
  9.5800000e+000  9.0003677e-004
  9.5900000e+000  8.5468725e-004
  9.6000000e+000  8.1146042e-004
  9.6100000e+000  7.7026577e-004
  9.6200000e+000  7.3101619e-004
  9.6300000e+000  6.9362788e-004
  9.6400000e+000  6.5802019e-004
  9.6500000e+000  6.2411560e-004
  9.6600000e+000  5.9183958e-004
  9.6700000e+000  5.6112046e-004
  9.6800000e+000  5.3188942e-004
  9.6900000e+000  5.0408032e-004
  9.7000000e+000  4.7762964e-004
  9.7100000e+000  4.5247640e-004
  9.7200000e+000  4.2856208e-004
  9.7300000e+000  4.0583051e-004
  9.7400000e+000  3.8422780e-004
  9.7500000e+000  3.6370228e-004
  9.7600000e+000  3.4420438e-004
  9.7700000e+000  3.2568661e-004
  9.7800000e+000  3.0810345e-004
  9.7900000e+000  2.9141128e-004
  9.8000000e+000  2.7556833e-004
  9.8100000e+000  2.6053458e-004
  9.8200000e+000  2.4627175e-004
  9.8300000e+000  2.3274318e-004
  9.8400000e+000  2.1991379e-004
  9.8500000e+000  2.0775004e-004
  9.8600000e+000  1.9621983e-004
  9.8700000e+000  1.8529249e-004
  9.8800000e+000  1.7493870e-004
  9.8900000e+000  1.6513042e-004
  9.9000000e+000  1.5584090e-004
  9.9100000e+000  1.4704455e-004
  9.9200000e+000  1.3871696e-004
  9.9300000e+000  1.3083482e-004
  9.9400000e+000  1.2337588e-004
  9.9500000e+000  1.1631891e-004
  9.9600000e+000  1.0964366e-004
  9.9700000e+000  1.0333081e-004
  9.9800000e+000  9.7361963e-005
  9.9900000e+000  9.1719556e-005
  1.0000000e+001  8.6386863e-005


==> data_x_spect.dat <==
 -3.0000000e+000  1.1906390e+000
 -2.9900000e+000  1.0670845e+000
 -2.9800000e+000  9.1591497e-001
 -2.9700000e+000  6.7437921e-001
 -2.9600000e+000  3.1794952e-001
 -2.9500000e+000  2.4069811e-001
 -2.9400000e+000  8.0447410e-001
 -2.9300000e+000  1.4327326e+000
 -2.9200000e+000  2.0428925e+000
 -2.9100000e+000  2.5668773e+000
 -2.9000000e+000  2.9445305e+000
 -2.8900000e+000  3.1307146e+000
 -2.8800000e+000  3.1017452e+000
 -2.8700000e+000  2.8602424e+000
 -2.8600000e+000  2.4393040e+000
 -2.8500000e+000  1.9106114e+000
 -2.8400000e+000  1.4118273e+000
 -2.8300000e+000  1.1921724e+000
 -2.8200000e+000  1.3999752e+000
 -2.8100000e+000  1.7991281e+000
 -2.8000000e+000  2.1573684e+000
 -2.7900000e+000  2.3739300e+000
 -2.7800000e+000  2.4167212e+000
 -2.7700000e+000  2.2938749e+000
 -2.7600000e+000  2.0429474e+000
 -2.7500000e+000  1.7233025e+000
 -2.7400000e+000  1.4057395e+000
 -2.7300000e+000  1.1514345e+000
 -2.7200000e+000  9.7502987e-001
 -2.7100000e+000  8.2512216e-001
 -2.7000000e+000  6.2526118e-001
 -2.6900000e+000  3.3198857e-001
 -2.6800000e+000  1.8049074e-001
 -2.6700000e+000  6.4602379e-001
 -2.6600000e+000  1.1950626e+000
 -2.6500000e+000  1.7304092e+000
 -2.6400000e+000  2.1846290e+000
 -2.6300000e+000  2.4986716e+000
 -2.6200000e+000  2.6285527e+000
 -2.6100000e+000  2.5521624e+000
 -2.6000000e+000  2.2753655e+000
 -2.5900000e+000  1.8405500e+000
 -2.5800000e+000  1.3527524e+000
 -2.5700000e+000  1.0622834e+000
 -2.5600000e+000  1.2652480e+000
 -2.5500000e+000  1.7691944e+000
 -2.5400000e+000  2.2818861e+000
 -2.5300000e+000  2.6695595e+000
 -2.5200000e+000  2.8728856e+000
 -2.5100000e+000  2.8720719e+000
 -2.5000000e+000  2.6770903e+000
 -2.4900000e+000  2.3221365e+000
 -2.4800000e+000  1.8593848e+000
 -2.4700000e+000  1.3511017e+000
 -2.4600000e+000  8.6020155e-001
 -2.4500000e+000  4.3974111e-001
 -2.4400000e+000  1.3320312e-001
 -2.4300000e+000  1.8619210e-001
 -2.4200000e+000  4.2587592e-001
 -2.4100000e+000  7.3824730e-001
 -2.4000000e+000  1.1351355e+000
 -2.3900000e+000  1.5842717e+000
 -2.3800000e+000  2.0283259e+000
 -2.3700000e+000  2.4030143e+000
 -2.3600000e+000  2.6492601e+000
 -2.3500000e+000  2.7223152e+000
 -2.3400000e+000  2.5989046e+000
 -2.3300000e+000  2.2831338e+000
 -2.3200000e+000  1.8143429e+000
 -2.3100000e+000  1.2923385e+000
 -2.3000000e+000  9.7172257e-001
 -2.2900000e+000  1.1802895e+000
 -2.2800000e+000  1.6914541e+000
 -2.2700000e+000  2.1936337e+000
 -2.2600000e+000  2.5562549e+000
 -2.2500000e+000  2.7224432e+000
 -2.2400000e+000  2.6735087e+000
 -2.2300000e+000  2.4199738e+000
 -2.2200000e+000  1.9964980e+000
 -2.2100000e+000  1.4560539e+000
 -2.2000000e+000  8.6316429e-001
 -2.1900000e+000  2.9506278e-001
 -2.1800000e+000  2.8151923e-001
 -2.1700000e+000  6.7786524e-001
 -2.1600000e+000  9.6887635e-001
 -2.1500000e+000  1.1624529e+000
 -2.1400000e+000  1.3093359e+000
 -2.1300000e+000  1.4739846e+000
 -2.1200000e+000  1.6927386e+000
 -2.1100000e+000  1.9473918e+000
 -2.1000000e+000  2.1810146e+000
 -2.0900000e+000  2.3291182e+000
 -2.0800000e+000  2.3408176e+000
 -2.0700000e+000  2.1905525e+000
 -2.0600000e+000  1.8879204e+000
 -2.0500000e+000  1.4970205e+000
 -2.0400000e+000  1.1902300e+000
 -2.0300000e+000  1.2511884e+000
 -2.0200000e+000  1.6839357e+000
 -2.0100000e+000  2.2259519e+000
 -2.0000000e+000  2.7025615e+000
 -1.9900000e+000  3.0221865e+000
 -1.9800000e+000  3.1369853e+000
 -1.9700000e+000  3.0311163e+000
 -1.9600000e+000  2.7166539e+000
 -1.9500000e+000  2.2298262e+000
 -1.9400000e+000  1.6259758e+000
 -1.9300000e+000  9.7474846e-001
 -1.9200000e+000  3.7769219e-001
 -1.9100000e+000  3.6372435e-001
 -1.9000000e+000  7.7088899e-001
 -1.8900000e+000  1.0740725e+000
 -1.8800000e+000  1.2486875e+000
 -1.8700000e+000  1.3291438e+000
 -1.8600000e+000  1.3786096e+000
 -1.8500000e+000  1.4589387e+000
 -1.8400000e+000  1.5876221e+000
 -1.8300000e+000  1.7249381e+000
 -1.8200000e+000  1.8045338e+000
 -1.8100000e+000  1.7670307e+000
 -1.8000000e+000  1.5775028e+000
 -1.7900000e+000  1.2360706e+000
 -1.7800000e+000  8.0830880e-001
 -1.7700000e+000  6.0933494e-001
 -1.7600000e+000  1.0311748e+000
 -1.7500000e+000  1.6710987e+000
 -1.7400000e+000  2.2860191e+000
 -1.7300000e+000  2.7780597e+000
 -1.7200000e+000  3.0871003e+000
 -1.7100000e+000  3.1788636e+000
 -1.7000000e+000  3.0452839e+000
 -1.6900000e+000  2.7053591e+000
 -1.6800000e+000  2.2055201e+000
 -1.6700000e+000  1.6237328e+000
 -1.6600000e+000  1.0963068e+000
 -1.6500000e+000  8.8543615e-001
 -1.6400000e+000  1.1093137e+000
 -1.6300000e+000  1.4598837e+000
 -1.6200000e+000  1.7384932e+000
 -1.6100000e+000  1.8926053e+000
 -1.6000000e+000  1.9314772e+000
 -1.5900000e+000  1.8981774e+000
 -1.5800000e+000  1.8493185e+000
 -1.5700000e+000  1.8260577e+000
 -1.5600000e+000  1.8268246e+000
 -1.5500000e+000  1.8081122e+000
 -1.5400000e+000  1.7128231e+000
 -1.5300000e+000  1.4989306e+000
 -1.5200000e+000  1.1581384e+000
 -1.5100000e+000  7.4909558e-001
 -1.5000000e+000  5.7838259e-001
 -1.4900000e+000  9.8846084e-001
 -1.4800000e+000  1.5860131e+000
 -1.4700000e+000  2.1493445e+000
 -1.4600000e+000  2.5859976e+000
 -1.4500000e+000  2.8382837e+000
 -1.4400000e+000  2.8736830e+000
 -1.4300000e+000  2.6859542e+000
 -1.4200000e+000  2.2969510e+000
 -1.4100000e+000  1.7601369e+000
 -1.4000000e+000  1.1801489e+000
 -1.3900000e+000  8.1481359e-001
 -1.3800000e+000  1.0160352e+000
 -1.3700000e+000  1.4895235e+000
 -1.3600000e+000  1.9193849e+000
 -1.3500000e+000  2.2045216e+000
 -1.3400000e+000  2.3164842e+000
 -1.3300000e+000  2.2640879e+000
 -1.3200000e+000  2.0836155e+000
 -1.3100000e+000  1.8309198e+000
 -1.3000000e+000  1.5687067e+000
 -1.2900000e+000  1.3440929e+000
 -1.2800000e+000  1.1613069e+000
 -1.2700000e+000  9.7726520e-001
 -1.2600000e+000  7.3642540e-001
 -1.2500000e+000  4.2796572e-001
 -1.2400000e+000  3.4163693e-001
 -1.2300000e+000  8.0379890e-001
 -1.2200000e+000  1.4026733e+000
 -1.2100000e+000  2.0039330e+000
 -1.2000000e+000  2.5318293e+000
 -1.1900000e+000  2.9227525e+000
 -1.1800000e+000  3.1278686e+000
 -1.1700000e+000  3.1188309e+000
 -1.1600000e+000  2.8923831e+000
 -1.1500000e+000  2.4737599e+000
 -1.1400000e+000  1.9220503e+000
 -1.1300000e+000  1.3519959e+000
 -1.1200000e+000  1.0106240e+000
 -1.1100000e+000  1.1694072e+000
 -1.1000000e+000  1.5947557e+000
 -1.0900000e+000  1.9907184e+000
 -1.0800000e+000  2.2411824e+000
 -1.0700000e+000  2.3088564e+000
 -1.0600000e+000  2.1971358e+000
 -1.0500000e+000  1.9386497e+000
 -1.0400000e+000  1.5887642e+000
 -1.0300000e+000  1.2193722e+000
 -1.0200000e+000  9.0902648e-001
 -1.0100000e+000  7.1278246e-001
 -1.0000000e+000  6.0514005e-001
 -9.9000000e-001  4.9798345e-001
 -9.8000000e-001  3.7027352e-001
 -9.7000000e-001  4.3148386e-001
 -9.6000000e-001  7.9838350e-001
 -9.5000000e-001  1.2921165e+000
 -9.4000000e-001  1.8030769e+000
 -9.3000000e-001  2.2542324e+000
 -9.2000000e-001  2.5815410e+000
 -9.1000000e-001  2.7369339e+000
 -9.0000000e-001  2.6943845e+000
 -8.9000000e-001  2.4560937e+000
 -8.8000000e-001  2.0607487e+000
 -8.7000000e-001  1.6038308e+000
 -8.6000000e-001  1.2886037e+000
 -8.5000000e-001  1.3748045e+000
 -8.4000000e-001  1.7931426e+000
 -8.3000000e-001  2.2762540e+000
 -8.2000000e-001  2.6644784e+000
 -8.1000000e-001  2.8826884e+000
 -8.0000000e-001  2.9019758e+000
 -7.9000000e-001  2.7263116e+000
 -7.8000000e-001  2.3860071e+000
 -7.7000000e-001  1.9315537e+000
 -7.6000000e-001  1.4264893e+000
 -7.5000000e-001  9.3986768e-001
 -7.4000000e-001  5.4103656e-001
 -7.3000000e-001  3.0328453e-001
 -7.2000000e-001  2.6908152e-001
 -7.1000000e-001  3.5795173e-001
 -7.0000000e-001  5.5993135e-001
 -6.9000000e-001  8.8853024e-001
 -6.8000000e-001  1.3001678e+000
 -6.7000000e-001  1.7282831e+000
 -6.6000000e-001  2.1034467e+000
 -6.5000000e-001  2.3627426e+000
 -6.4000000e-001  2.4574833e+000
 -6.3000000e-001  2.3600072e+000
 -6.2000000e-001  2.0697945e+000
 -6.1000000e-001  1.6223426e+000
 -6.0000000e-001  1.1209105e+000
 -5.9000000e-001  8.6616470e-001
 -5.8000000e-001  1.1893323e+000
 -5.7000000e-001  1.7671066e+000
 -5.6000000e-001  2.3133671e+000
 -5.5000000e-001  2.7150506e+000
 -5.4000000e-001  2.9182818e+000
 -5.3000000e-001  2.9028733e+000
 -5.2000000e-001  2.6766862e+000
 -5.1000000e-001  2.2720447e+000
 -5.0000000e-001  1.7411266e+000
 -4.9000000e-001  1.1514401e+000
 -4.8000000e-001  5.9382042e-001
 -4.7000000e-001  3.3611344e-001
 -4.6000000e-001  6.1451447e-001
 -4.5000000e-001  9.2158146e-001
 -4.4000000e-001  1.1506857e+000
 -4.3000000e-001  1.3313256e+000
 -4.2000000e-001  1.5185808e+000
 -4.1000000e-001  1.7483289e+000
 -4.0000000e-001  2.0094915e+000
 -3.9000000e-001  2.2524296e+000
 -3.8000000e-001  2.4154792e+000
 -3.7000000e-001  2.4461327e+000
 -3.6000000e-001  2.3135337e+000
 -3.5000000e-001  2.0172684e+000
 -3.4000000e-001  1.6004476e+000
 -3.3000000e-001  1.1902003e+000
 -3.2000000e-001  1.0745675e+000
 -3.1000000e-001  1.4154544e+000
 -3.0000000e-001  1.9440190e+000
 -2.9000000e-001  2.4351928e+000
 -2.8000000e-001  2.7807743e+000
 -2.7000000e-001  2.9260107e+000
 -2.6000000e-001  2.8502542e+000
 -2.5000000e-001  2.5616094e+000
 -2.4000000e-001  2.0933772e+000
 -2.3000000e-001  1.4999693e+000
 -2.2000000e-001  8.5626389e-001
 -2.1000000e-001  3.3075573e-001
 -2.0000000e-001  5.5302276e-001
 -1.9000000e-001  9.9429403e-001
 -1.8000000e-001  1.3215670e+000
 -1.7000000e-001  1.5095003e+000
 -1.6000000e-001  1.5810523e+000
 -1.5000000e-001  1.5887901e+000
 -1.4000000e-001  1.5963765e+000
 -1.3000000e-001  1.6439102e+000
 -1.2000000e-001  1.7189389e+000
 -1.1000000e-001  1.7668508e+000
 -1.0000000e-001  1.7263417e+000
 -9.0000000e-002  1.5569325e+000
 -8.0000000e-002  1.2568279e+000
 -7.0000000e-002  9.0066970e-001
 -6.0000000e-002  7.7267848e-001
 -5.0000000e-002  1.1499796e+000
 -4.0000000e-002  1.7551784e+000
 -3.0000000e-002  2.3613274e+000
 -2.0000000e-002  2.8607332e+000
 -1.0000000e-002  3.1868398e+000
  0.0000000e+000  3.3000000e+000
  1.0000000e-002  3.1868398e+000
  2.0000000e-002  2.8607332e+000
  3.0000000e-002  2.3613274e+000
  4.0000000e-002  1.7551784e+000
  5.0000000e-002  1.1499796e+000
  6.0000000e-002  7.7267848e-001
  7.0000000e-002  9.0066970e-001
  8.0000000e-002  1.2568279e+000
  9.0000000e-002  1.5569325e+000
  1.0000000e-001  1.7263417e+000
  1.1000000e-001  1.7668508e+000
  1.2000000e-001  1.7189389e+000
  1.3000000e-001  1.6439102e+000
  1.4000000e-001  1.5963765e+000
  1.5000000e-001  1.5887901e+000
  1.6000000e-001  1.5810523e+000
  1.7000000e-001  1.5095003e+000
  1.8000000e-001  1.3215670e+000
  1.9000000e-001  9.9429403e-001
  2.0000000e-001  5.5302276e-001
  2.1000000e-001  3.3075573e-001
  2.2000000e-001  8.5626389e-001
  2.3000000e-001  1.4999693e+000
  2.4000000e-001  2.0933772e+000
  2.5000000e-001  2.5616094e+000
  2.6000000e-001  2.8502542e+000
  2.7000000e-001  2.9260107e+000
  2.8000000e-001  2.7807743e+000
  2.9000000e-001  2.4351928e+000
  3.0000000e-001  1.9440190e+000
  3.1000000e-001  1.4154544e+000
  3.2000000e-001  1.0745675e+000
  3.3000000e-001  1.1902003e+000
  3.4000000e-001  1.6004476e+000
  3.5000000e-001  2.0172684e+000
  3.6000000e-001  2.3135337e+000
  3.7000000e-001  2.4461327e+000
  3.8000000e-001  2.4154792e+000
  3.9000000e-001  2.2524296e+000
  4.0000000e-001  2.0094915e+000
  4.1000000e-001  1.7483289e+000
  4.2000000e-001  1.5185808e+000
  4.3000000e-001  1.3313256e+000
  4.4000000e-001  1.1506857e+000
  4.5000000e-001  9.2158146e-001
  4.6000000e-001  6.1451447e-001
  4.7000000e-001  3.3611344e-001
  4.8000000e-001  5.9382042e-001
  4.9000000e-001  1.1514401e+000
  5.0000000e-001  1.7411266e+000
  5.1000000e-001  2.2720447e+000
  5.2000000e-001  2.6766862e+000
  5.3000000e-001  2.9028733e+000
  5.4000000e-001  2.9182818e+000
  5.5000000e-001  2.7150506e+000
  5.6000000e-001  2.3133671e+000
  5.7000000e-001  1.7671066e+000
  5.8000000e-001  1.1893323e+000
  5.9000000e-001  8.6616470e-001
  6.0000000e-001  1.1209105e+000
  6.1000000e-001  1.6223426e+000
  6.2000000e-001  2.0697945e+000
  6.3000000e-001  2.3600072e+000
  6.4000000e-001  2.4574833e+000
  6.5000000e-001  2.3627426e+000
  6.6000000e-001  2.1034467e+000
  6.7000000e-001  1.7282831e+000
  6.8000000e-001  1.3001678e+000
  6.9000000e-001  8.8853024e-001
  7.0000000e-001  5.5993135e-001
  7.1000000e-001  3.5795173e-001
  7.2000000e-001  2.6908152e-001
  7.3000000e-001  3.0328453e-001
  7.4000000e-001  5.4103656e-001
  7.5000000e-001  9.3986768e-001
  7.6000000e-001  1.4264893e+000
  7.7000000e-001  1.9315537e+000
  7.8000000e-001  2.3860071e+000
  7.9000000e-001  2.7263116e+000
  8.0000000e-001  2.9019758e+000
  8.1000000e-001  2.8826884e+000
  8.2000000e-001  2.6644784e+000
  8.3000000e-001  2.2762540e+000
  8.4000000e-001  1.7931426e+000
  8.5000000e-001  1.3748045e+000
  8.6000000e-001  1.2886037e+000
  8.7000000e-001  1.6038308e+000
  8.8000000e-001  2.0607487e+000
  8.9000000e-001  2.4560937e+000
  9.0000000e-001  2.6943845e+000
  9.1000000e-001  2.7369339e+000
  9.2000000e-001  2.5815410e+000
  9.3000000e-001  2.2542324e+000
  9.4000000e-001  1.8030769e+000
  9.5000000e-001  1.2921165e+000
  9.6000000e-001  7.9838350e-001
  9.7000000e-001  4.3148386e-001
  9.8000000e-001  3.7027352e-001
  9.9000000e-001  4.9798345e-001
  1.0000000e+000  6.0514005e-001
  1.0100000e+000  7.1278246e-001
  1.0200000e+000  9.0902648e-001
  1.0300000e+000  1.2193722e+000
  1.0400000e+000  1.5887642e+000
  1.0500000e+000  1.9386497e+000
  1.0600000e+000  2.1971358e+000
  1.0700000e+000  2.3088564e+000
  1.0800000e+000  2.2411824e+000
  1.0900000e+000  1.9907184e+000
  1.1000000e+000  1.5947557e+000
  1.1100000e+000  1.1694072e+000
  1.1200000e+000  1.0106240e+000
  1.1300000e+000  1.3519959e+000
  1.1400000e+000  1.9220503e+000
  1.1500000e+000  2.4737599e+000
  1.1600000e+000  2.8923831e+000
  1.1700000e+000  3.1188309e+000
  1.1800000e+000  3.1278686e+000
  1.1900000e+000  2.9227525e+000
  1.2000000e+000  2.5318293e+000
  1.2100000e+000  2.0039330e+000
  1.2200000e+000  1.4026733e+000
  1.2300000e+000  8.0379890e-001
  1.2400000e+000  3.4163693e-001
  1.2500000e+000  4.2796572e-001
  1.2600000e+000  7.3642540e-001
  1.2700000e+000  9.7726520e-001
  1.2800000e+000  1.1613069e+000
  1.2900000e+000  1.3440929e+000
  1.3000000e+000  1.5687067e+000
  1.3100000e+000  1.8309198e+000
  1.3200000e+000  2.0836155e+000
  1.3300000e+000  2.2640879e+000
  1.3400000e+000  2.3164842e+000
  1.3500000e+000  2.2045216e+000
  1.3600000e+000  1.9193849e+000
  1.3700000e+000  1.4895235e+000
  1.3800000e+000  1.0160352e+000
  1.3900000e+000  8.1481359e-001
  1.4000000e+000  1.1801489e+000
  1.4100000e+000  1.7601369e+000
  1.4200000e+000  2.2969510e+000
  1.4300000e+000  2.6859542e+000
  1.4400000e+000  2.8736830e+000
  1.4500000e+000  2.8382837e+000
  1.4600000e+000  2.5859976e+000
  1.4700000e+000  2.1493445e+000
  1.4800000e+000  1.5860131e+000
  1.4900000e+000  9.8846084e-001
  1.5000000e+000  5.7838259e-001
  1.5100000e+000  7.4909558e-001
  1.5200000e+000  1.1581384e+000
  1.5300000e+000  1.4989306e+000
  1.5400000e+000  1.7128231e+000
  1.5500000e+000  1.8081122e+000
  1.5600000e+000  1.8268246e+000
  1.5700000e+000  1.8260577e+000
  1.5800000e+000  1.8493185e+000
  1.5900000e+000  1.8981774e+000
  1.6000000e+000  1.9314772e+000
  1.6100000e+000  1.8926053e+000
  1.6200000e+000  1.7384932e+000
  1.6300000e+000  1.4598837e+000
  1.6400000e+000  1.1093137e+000
  1.6500000e+000  8.8543615e-001
  1.6600000e+000  1.0963068e+000
  1.6700000e+000  1.6237328e+000
  1.6800000e+000  2.2055201e+000
  1.6900000e+000  2.7053591e+000
  1.7000000e+000  3.0452839e+000
  1.7100000e+000  3.1788636e+000
  1.7200000e+000  3.0871003e+000
  1.7300000e+000  2.7780597e+000
  1.7400000e+000  2.2860191e+000
  1.7500000e+000  1.6710987e+000
  1.7600000e+000  1.0311748e+000
  1.7700000e+000  6.0933494e-001
  1.7800000e+000  8.0830880e-001
  1.7900000e+000  1.2360706e+000
  1.8000000e+000  1.5775028e+000
  1.8100000e+000  1.7670307e+000
  1.8200000e+000  1.8045338e+000
  1.8300000e+000  1.7249381e+000
  1.8400000e+000  1.5876221e+000
  1.8500000e+000  1.4589387e+000
  1.8600000e+000  1.3786096e+000
  1.8700000e+000  1.3291438e+000
  1.8800000e+000  1.2486875e+000
  1.8900000e+000  1.0740725e+000
  1.9000000e+000  7.7088899e-001
  1.9100000e+000  3.6372435e-001
  1.9200000e+000  3.7769219e-001
  1.9300000e+000  9.7474846e-001
  1.9400000e+000  1.6259758e+000
  1.9500000e+000  2.2298262e+000
  1.9600000e+000  2.7166539e+000
  1.9700000e+000  3.0311163e+000
  1.9800000e+000  3.1369853e+000
  1.9900000e+000  3.0221865e+000
  2.0000000e+000  2.7025615e+000
  2.0100000e+000  2.2259519e+000
  2.0200000e+000  1.6839357e+000
  2.0300000e+000  1.2511884e+000
  2.0400000e+000  1.1902300e+000
  2.0500000e+000  1.4970205e+000
  2.0600000e+000  1.8879204e+000
  2.0700000e+000  2.1905525e+000
  2.0800000e+000  2.3408176e+000
  2.0900000e+000  2.3291182e+000
  2.1000000e+000  2.1810146e+000
  2.1100000e+000  1.9473918e+000
  2.1200000e+000  1.6927386e+000
  2.1300000e+000  1.4739846e+000
  2.1400000e+000  1.3093359e+000
  2.1500000e+000  1.1624529e+000
  2.1600000e+000  9.6887635e-001
  2.1700000e+000  6.7786524e-001
  2.1800000e+000  2.8151923e-001
  2.1900000e+000  2.9506278e-001
  2.2000000e+000  8.6316429e-001
  2.2100000e+000  1.4560539e+000
  2.2200000e+000  1.9964980e+000
  2.2300000e+000  2.4199738e+000
  2.2400000e+000  2.6735087e+000
  2.2500000e+000  2.7224432e+000
  2.2600000e+000  2.5562549e+000
  2.2700000e+000  2.1936337e+000
  2.2800000e+000  1.6914541e+000
  2.2900000e+000  1.1802895e+000
  2.3000000e+000  9.7172257e-001
  2.3100000e+000  1.2923385e+000
  2.3200000e+000  1.8143429e+000
  2.3300000e+000  2.2831338e+000
  2.3400000e+000  2.5989046e+000
  2.3500000e+000  2.7223152e+000
  2.3600000e+000  2.6492601e+000
  2.3700000e+000  2.4030143e+000
  2.3800000e+000  2.0283259e+000
  2.3900000e+000  1.5842717e+000
  2.4000000e+000  1.1351355e+000
  2.4100000e+000  7.3824730e-001
  2.4200000e+000  4.2587592e-001
  2.4300000e+000  1.8619210e-001
  2.4400000e+000  1.3320312e-001
  2.4500000e+000  4.3974111e-001
  2.4600000e+000  8.6020155e-001
  2.4700000e+000  1.3511017e+000
  2.4800000e+000  1.8593848e+000
  2.4900000e+000  2.3221365e+000
  2.5000000e+000  2.6770903e+000
  2.5100000e+000  2.8720719e+000
  2.5200000e+000  2.8728856e+000
  2.5300000e+000  2.6695595e+000
  2.5400000e+000  2.2818861e+000
  2.5500000e+000  1.7691944e+000
  2.5600000e+000  1.2652480e+000
  2.5700000e+000  1.0622834e+000
  2.5800000e+000  1.3527524e+000
  2.5900000e+000  1.8405500e+000
  2.6000000e+000  2.2753655e+000
  2.6100000e+000  2.5521624e+000
  2.6200000e+000  2.6285527e+000
  2.6300000e+000  2.4986716e+000
  2.6400000e+000  2.1846290e+000
  2.6500000e+000  1.7304092e+000
  2.6600000e+000  1.1950626e+000
  2.6700000e+000  6.4602379e-001
  2.6800000e+000  1.8049074e-001
  2.6900000e+000  3.3198857e-001
  2.7000000e+000  6.2526118e-001
  2.7100000e+000  8.2512216e-001
  2.7200000e+000  9.7502987e-001
  2.7300000e+000  1.1514345e+000
  2.7400000e+000  1.4057395e+000
  2.7500000e+000  1.7233025e+000
  2.7600000e+000  2.0429474e+000
  2.7700000e+000  2.2938749e+000
  2.7800000e+000  2.4167212e+000
  2.7900000e+000  2.3739300e+000
  2.8000000e+000  2.1573684e+000
  2.8100000e+000  1.7991281e+000
  2.8200000e+000  1.3999752e+000
  2.8300000e+000  1.1921724e+000
  2.8400000e+000  1.4118273e+000
  2.8500000e+000  1.9106114e+000
  2.8600000e+000  2.4393040e+000
  2.8700000e+000  2.8602424e+000
  2.8800000e+000  3.1017452e+000
  2.8900000e+000  3.1307146e+000
  2.9000000e+000  2.9445305e+000
  2.9100000e+000  2.5668773e+000
  2.9200000e+000  2.0428925e+000
  2.9300000e+000  1.4327326e+000
  2.9400000e+000  8.0447410e-001
  2.9500000e+000  2.4069811e-001
  2.9600000e+000  3.1794952e-001
  2.9700000e+000  6.7437921e-001
  2.9800000e+000  9.1591497e-001
  2.9900000e+000  1.0670845e+000
  3.0000000e+000  1.1906390e+000


==> data_x_spect_imag.dat <==
 -2.0000000e+000 -8.3349947e-001
 -1.9900000e+000 -1.3377563e+000
 -1.9800000e+000 -1.7155354e+000
 -1.9700000e+000 -1.9177826e+000
 -1.9600000e+000 -1.9193080e+000
 -1.9500000e+000 -1.7235022e+000
 -1.9400000e+000 -1.3621468e+000
 -1.9300000e+000 -8.9029798e-001
 -1.9200000e+000 -3.7713360e-001
 -1.9100000e+000  1.0559415e-001
 -1.9000000e+000  4.9541678e-001
 -1.8900000e+000  7.4917684e-001
 -1.8800000e+000  8.4942861e-001
 -1.8700000e+000  8.0609567e-001
 -1.8600000e+000  6.5315498e-001
 -1.8500000e+000  4.4104280e-001
 -1.8400000e+000  2.2626822e-001
 -1.8300000e+000  6.0226948e-002
 -1.8200000e+000 -2.0663865e-002
 -1.8100000e+000 -1.6621927e-003
 -1.8000000e+000  1.0799754e-001
 -1.7900000e+000  2.7757512e-001
 -1.7800000e+000  4.6152789e-001
 -1.7700000e+000  6.0909963e-001
 -1.7600000e+000  6.7490206e-001
 -1.7500000e+000  6.2841494e-001
 -1.7400000e+000  4.6054904e-001
 -1.7300000e+000  1.8598983e-001
 -1.7200000e+000 -1.5914093e-001
 -1.7100000e+000 -5.2386108e-001
 -1.7000000e+000 -8.5187551e-001
 -1.6900000e+000 -1.0922516e+000
 -1.6800000e+000 -1.2091554e+000
 -1.6700000e+000 -1.1887559e+000
 -1.6600000e+000 -1.0419428e+000
 -1.6500000e+000 -8.0230580e-001
 -1.6400000e+000 -5.1973108e-001
 -1.6300000e+000 -2.5081761e-001
 -1.6200000e+000 -4.7933371e-002
 -1.6100000e+000  5.0995935e-002
 -1.6000000e+000  2.9999350e-002
 -1.5900000e+000 -1.0158962e-001
 -1.5800000e+000 -3.1062586e-001
 -1.5700000e+000 -5.4625057e-001
 -1.5600000e+000 -7.4948053e-001
 -1.5500000e+000 -8.6450547e-001
 -1.5400000e+000 -8.4957645e-001
 -1.5300000e+000 -6.8543267e-001
 -1.5200000e+000 -3.7966650e-001
 -1.5100000e+000  3.3818250e-002
 -1.5000000e+000  5.0018491e-001
 -1.4900000e+000  9.5290626e-001
 -1.4800000e+000  1.3251777e+000
 -1.4700000e+000  1.5614061e+000
 -1.4600000e+000  1.6266733e+000
 -1.4500000e+000  1.5124563e+000
 -1.4400000e+000  1.2375970e+000
 -1.4300000e+000  8.4440541e-001
 -1.4200000e+000  3.9068793e-001
 -1.4100000e+000 -6.0751409e-002
 -1.4000000e+000 -4.5313592e-001
 -1.3900000e+000 -7.4519333e-001
 -1.3800000e+000 -9.1733356e-001
 -1.3700000e+000 -9.7343014e-001
 -1.3600000e+000 -9.3796767e-001
 -1.3500000e+000 -8.4921681e-001
 -1.3400000e+000 -7.4986511e-001
 -1.3300000e+000 -6.7701885e-001
 -1.3200000e+000 -6.5360472e-001
 -1.3100000e+000 -6.8292007e-001
 -1.3000000e+000 -7.4745858e-001
 -1.2900000e+000 -8.1229599e-001
 -1.2800000e+000 -8.3241826e-001
 -1.2700000e+000 -7.6258712e-001
 -1.2600000e+000 -5.6781663e-001
 -1.2500000e+000 -2.3238138e-001
 -1.2400000e+000  2.3447662e-001
 -1.2300000e+000  7.9737356e-001
 -1.2200000e+000  1.3985297e+000
 -1.2100000e+000  1.9658961e+000
 -1.2000000e+000  2.4242878e+000
 -1.1900000e+000  2.7075663e+000
 -1.1800000e+000  2.7696918e+000
 -1.1700000e+000  2.5926502e+000
 -1.1600000e+000  2.1898178e+000
 -1.1500000e+000  1.6041484e+000
 -1.1400000e+000  9.0150907e-001
 -1.1300000e+000  1.6036684e-001
 -1.1200000e+000 -5.4032206e-001
 -1.1100000e+000 -1.1328630e+000
 -1.1000000e+000 -1.5701567e+000
 -1.0900000e+000 -1.8310389e+000
 -1.0800000e+000 -1.9208169e+000
 -1.0700000e+000 -1.8671073e+000
 -1.0600000e+000 -1.7119547e+000
 -1.0500000e+000 -1.5018940e+000
 -1.0400000e+000 -1.2779722e+000
 -1.0300000e+000 -1.0677080e+000
 -1.0200000e+000 -8.8054650e-001
 -1.0100000e+000 -7.0764935e-001
 -1.0000000e+000 -5.2598185e-001
 -9.9000000e-001 -3.0579118e-001
 -9.8000000e-001 -1.9883494e-002
 -9.7000000e-001  3.4726791e-001
 -9.6000000e-001  7.9253999e-001
 -9.5000000e-001  1.2908628e+000
 -9.4000000e-001  1.7964611e+000
 -9.3000000e-001  2.2486048e+000
 -9.2000000e-001  2.5809493e+000
 -9.1000000e-001  2.7328225e+000
 -9.0000000e-001  2.6603923e+000
 -8.9000000e-001  2.3456190e+000
 -8.8000000e-001  1.8012601e+000
 -8.7000000e-001  1.0708892e+000
 -8.6000000e-001  2.2379073e-001
 -8.5000000e-001 -6.5447699e-001
 -8.4000000e-001 -1.4742668e+000
 -8.3000000e-001 -2.1546893e+000
 -8.2000000e-001 -2.6349159e+000
 -8.1000000e-001 -2.8820208e+000
 -8.0000000e-001 -2.8940816e+000
 -7.9000000e-001 -2.6981293e+000
 -7.8000000e-001 -2.3434729e+000
 -7.7000000e-001 -1.8917556e+000
 -7.6000000e-001 -1.4056649e+000
 -7.5000000e-001 -9.3841398e-001
 -7.4000000e-001 -5.2591461e-001
 -7.3000000e-001 -1.8299434e-001
 -7.2000000e-001  9.5800081e-002
 -7.1000000e-001  3.3117584e-001
 -7.0000000e-001  5.5103035e-001
 -6.9000000e-001  7.8112121e-001
 -6.8000000e-001  1.0364736e+000
 -6.7000000e-001  1.3153673e+000
 -6.6000000e-001  1.5972218e+000
 -6.5000000e-001  1.8449132e+000
 -6.4000000e-001  2.0111624e+000
 -6.3000000e-001  2.0478069e+000
 -6.2000000e-001  1.9161616e+000
 -6.1000000e-001  1.5964165e+000
 -6.0000000e-001  1.0941553e+000
 -5.9000000e-001  4.4258424e-001
 -5.8000000e-001 -3.0014631e-001
 -5.7000000e-001 -1.0582327e+000
 -5.6000000e-001 -1.7489501e+000
 -5.5000000e-001 -2.2949911e+000
 -5.4000000e-001 -2.6362513e+000
 -5.3000000e-001 -2.7389746e+000
 -5.2000000e-001 -2.6006341e+000
 -5.1000000e-001 -2.2496918e+000
 -5.0000000e-001 -1.7403039e+000
 -4.9000000e-001 -1.1429525e+000
 -4.8000000e-001 -5.3271464e-001
 -4.7000000e-001  2.2715297e-002
 -4.6000000e-001  4.7311548e-001
 -4.5000000e-001  7.9219159e-001
 -4.4000000e-001  9.7935207e-001
 -4.3000000e-001  1.0566522e+000
 -4.2000000e-001  1.0616661e+000
 -4.1000000e-001  1.0378004e+000
 -4.0000000e-001  1.0240238e+000
 -3.9000000e-001  1.0460610e+000
 -3.8000000e-001  1.1107830e+000
 -3.7000000e-001  1.2048751e+000
 -3.6000000e-001  1.2980092e+000
 -3.5000000e-001  1.3498539e+000
 -3.4000000e-001  1.3194886e+000
 -3.3000000e-001  1.1753112e+000
 -3.2000000e-001  9.0341278e-001
 -3.1000000e-001  5.1268020e-001
 -3.0000000e-001  3.5509693e-002
 -2.9000000e-001 -4.7613853e-001
 -2.8000000e-001 -9.5871090e-001
 -2.7000000e-001 -1.3476318e+000
 -2.6000000e-001 -1.5885277e+000
 -2.5000000e-001 -1.6470005e+000
 -2.4000000e-001 -1.5150921e+000
 -2.3000000e-001 -1.2131807e+000
 -2.2000000e-001 -7.8689428e-001
 -2.1000000e-001 -2.9955261e-001
 -2.0000000e-001  1.7851424e-001
 -1.9000000e-001  5.8183725e-001
 -1.8000000e-001  8.6071056e-001
 -1.7000000e-001  9.8914470e-001
 -1.6000000e-001  9.6844125e-001
 -1.5000000e-001  8.2577698e-001
 -1.4000000e-001  6.0811557e-001
 -1.3000000e-001  3.7263348e-001
 -1.2000000e-001  1.7548841e-001
 -1.1000000e-001  6.1054079e-002
 -1.0000000e-001  5.3638846e-002
 -9.0000000e-002  1.5321954e-001
 -8.0000000e-002  3.3594838e-001
 -7.0000000e-002  5.5927862e-001
 -6.0000000e-002  7.7067661e-001
 -5.0000000e-002  9.1821083e-001
 -4.0000000e-002  9.6096126e-001
 -3.0000000e-002  8.7723881e-001
 -2.0000000e-002  6.6903581e-001
 -1.0000000e-002  3.6186044e-001
  0.0000000e+000  0.0000000e+000
  1.0000000e-002 -3.6186044e-001
  2.0000000e-002 -6.6903581e-001
  3.0000000e-002 -8.7723881e-001
  4.0000000e-002 -9.6096126e-001
  5.0000000e-002 -9.1821083e-001
  6.0000000e-002 -7.7067661e-001
  7.0000000e-002 -5.5927862e-001
  8.0000000e-002 -3.3594838e-001
  9.0000000e-002 -1.5321954e-001
  1.0000000e-001 -5.3638846e-002
  1.1000000e-001 -6.1054079e-002
  1.2000000e-001 -1.7548841e-001
  1.3000000e-001 -3.7263348e-001
  1.4000000e-001 -6.0811557e-001
  1.5000000e-001 -8.2577698e-001
  1.6000000e-001 -9.6844125e-001
  1.7000000e-001 -9.8914470e-001
  1.8000000e-001 -8.6071056e-001
  1.9000000e-001 -5.8183725e-001
  2.0000000e-001 -1.7851424e-001
  2.1000000e-001  2.9955261e-001
  2.2000000e-001  7.8689428e-001
  2.3000000e-001  1.2131807e+000
  2.4000000e-001  1.5150921e+000
  2.5000000e-001  1.6470005e+000
  2.6000000e-001  1.5885277e+000
  2.7000000e-001  1.3476318e+000
  2.8000000e-001  9.5871090e-001
  2.9000000e-001  4.7613853e-001
  3.0000000e-001 -3.5509693e-002
  3.1000000e-001 -5.1268020e-001
  3.2000000e-001 -9.0341278e-001
  3.3000000e-001 -1.1753112e+000
  3.4000000e-001 -1.3194886e+000
  3.5000000e-001 -1.3498539e+000
  3.6000000e-001 -1.2980092e+000
  3.7000000e-001 -1.2048751e+000
  3.8000000e-001 -1.1107830e+000
  3.9000000e-001 -1.0460610e+000
  4.0000000e-001 -1.0240238e+000
  4.1000000e-001 -1.0378004e+000
  4.2000000e-001 -1.0616661e+000
  4.3000000e-001 -1.0566522e+000
  4.4000000e-001 -9.7935207e-001
  4.5000000e-001 -7.9219159e-001
  4.6000000e-001 -4.7311548e-001
  4.7000000e-001 -2.2715297e-002
  4.8000000e-001  5.3271464e-001
  4.9000000e-001  1.1429525e+000
  5.0000000e-001  1.7403039e+000
  5.1000000e-001  2.2496918e+000
  5.2000000e-001  2.6006341e+000
  5.3000000e-001  2.7389746e+000
  5.4000000e-001  2.6362513e+000
  5.5000000e-001  2.2949911e+000
  5.6000000e-001  1.7489501e+000
  5.7000000e-001  1.0582327e+000
  5.8000000e-001  3.0014631e-001
  5.9000000e-001 -4.4258424e-001
  6.0000000e-001 -1.0941553e+000
  6.1000000e-001 -1.5964165e+000
  6.2000000e-001 -1.9161616e+000
  6.3000000e-001 -2.0478069e+000
  6.4000000e-001 -2.0111624e+000
  6.5000000e-001 -1.8449132e+000
  6.6000000e-001 -1.5972218e+000
  6.7000000e-001 -1.3153673e+000
  6.8000000e-001 -1.0364736e+000
  6.9000000e-001 -7.8112121e-001
  7.0000000e-001 -5.5103035e-001
  7.1000000e-001 -3.3117584e-001
  7.2000000e-001 -9.5800081e-002
  7.3000000e-001  1.8299434e-001
  7.4000000e-001  5.2591461e-001
  7.5000000e-001  9.3841398e-001
  7.6000000e-001  1.4056649e+000
  7.7000000e-001  1.8917556e+000
  7.8000000e-001  2.3434729e+000
  7.9000000e-001  2.6981293e+000
  8.0000000e-001  2.8940816e+000
  8.1000000e-001  2.8820208e+000
  8.2000000e-001  2.6349159e+000
  8.3000000e-001  2.1546893e+000
  8.4000000e-001  1.4742668e+000
  8.5000000e-001  6.5447699e-001
  8.6000000e-001 -2.2379073e-001
  8.7000000e-001 -1.0708892e+000
  8.8000000e-001 -1.8012601e+000
  8.9000000e-001 -2.3456190e+000
  9.0000000e-001 -2.6603923e+000
  9.1000000e-001 -2.7328225e+000
  9.2000000e-001 -2.5809493e+000
  9.3000000e-001 -2.2486048e+000
  9.4000000e-001 -1.7964611e+000
  9.5000000e-001 -1.2908628e+000
  9.6000000e-001 -7.9253999e-001
  9.7000000e-001 -3.4726791e-001
  9.8000000e-001  1.9883494e-002
  9.9000000e-001  3.0579118e-001
  1.0000000e+000  5.2598185e-001
  1.0100000e+000  7.0764935e-001
  1.0200000e+000  8.8054650e-001
  1.0300000e+000  1.0677080e+000
  1.0400000e+000  1.2779722e+000
  1.0500000e+000  1.5018940e+000
  1.0600000e+000  1.7119547e+000
  1.0700000e+000  1.8671073e+000
  1.0800000e+000  1.9208169e+000
  1.0900000e+000  1.8310389e+000
  1.1000000e+000  1.5701567e+000
  1.1100000e+000  1.1328630e+000
  1.1200000e+000  5.4032206e-001
  1.1300000e+000 -1.6036684e-001
  1.1400000e+000 -9.0150907e-001
  1.1500000e+000 -1.6041484e+000
  1.1600000e+000 -2.1898178e+000
  1.1700000e+000 -2.5926502e+000
  1.1800000e+000 -2.7696918e+000
  1.1900000e+000 -2.7075663e+000
  1.2000000e+000 -2.4242878e+000
  1.2100000e+000 -1.9658961e+000
  1.2200000e+000 -1.3985297e+000
  1.2300000e+000 -7.9737356e-001
  1.2400000e+000 -2.3447662e-001
  1.2500000e+000  2.3238138e-001
  1.2600000e+000  5.6781663e-001
  1.2700000e+000  7.6258712e-001
  1.2800000e+000  8.3241826e-001
  1.2900000e+000  8.1229599e-001
  1.3000000e+000  7.4745858e-001
  1.3100000e+000  6.8292007e-001
  1.3200000e+000  6.5360472e-001
  1.3300000e+000  6.7701885e-001
  1.3400000e+000  7.4986511e-001
  1.3500000e+000  8.4921681e-001
  1.3600000e+000  9.3796767e-001
  1.3700000e+000  9.7343014e-001
  1.3800000e+000  9.1733356e-001
  1.3900000e+000  7.4519333e-001
  1.4000000e+000  4.5313592e-001
  1.4100000e+000  6.0751409e-002
  1.4200000e+000 -3.9068793e-001
  1.4300000e+000 -8.4440541e-001
  1.4400000e+000 -1.2375970e+000
  1.4500000e+000 -1.5124563e+000
  1.4600000e+000 -1.6266733e+000
  1.4700000e+000 -1.5614061e+000
  1.4800000e+000 -1.3251777e+000
  1.4900000e+000 -9.5290626e-001
  1.5000000e+000 -5.0018491e-001
  1.5100000e+000 -3.3818250e-002
  1.5200000e+000  3.7966650e-001
  1.5300000e+000  6.8543267e-001
  1.5400000e+000  8.4957645e-001
  1.5500000e+000  8.6450547e-001
  1.5600000e+000  7.4948053e-001
  1.5700000e+000  5.4625057e-001
  1.5800000e+000  3.1062586e-001
  1.5900000e+000  1.0158962e-001
  1.6000000e+000 -2.9999350e-002
  1.6100000e+000 -5.0995935e-002
  1.6200000e+000  4.7933371e-002
  1.6300000e+000  2.5081761e-001
  1.6400000e+000  5.1973108e-001
  1.6500000e+000  8.0230580e-001
  1.6600000e+000  1.0419428e+000
  1.6700000e+000  1.1887559e+000
  1.6800000e+000  1.2091554e+000
  1.6900000e+000  1.0922516e+000
  1.7000000e+000  8.5187551e-001
  1.7100000e+000  5.2386108e-001
  1.7200000e+000  1.5914093e-001
  1.7300000e+000 -1.8598983e-001
  1.7400000e+000 -4.6054904e-001
  1.7500000e+000 -6.2841494e-001
  1.7600000e+000 -6.7490206e-001
  1.7700000e+000 -6.0909963e-001
  1.7800000e+000 -4.6152789e-001
  1.7900000e+000 -2.7757512e-001
  1.8000000e+000 -1.0799754e-001
  1.8100000e+000  1.6621927e-003
  1.8200000e+000  2.0663865e-002
  1.8300000e+000 -6.0226948e-002
  1.8400000e+000 -2.2626822e-001
  1.8500000e+000 -4.4104280e-001
  1.8600000e+000 -6.5315498e-001
  1.8700000e+000 -8.0609567e-001
  1.8800000e+000 -8.4942861e-001
  1.8900000e+000 -7.4917684e-001
  1.9000000e+000 -4.9541678e-001
  1.9100000e+000 -1.0559415e-001
  1.9200000e+000  3.7713360e-001
  1.9300000e+000  8.9029798e-001
  1.9400000e+000  1.3621468e+000
  1.9500000e+000  1.7235022e+000
  1.9600000e+000  1.9193080e+000
  1.9700000e+000  1.9177826e+000
  1.9800000e+000  1.7155354e+000
  1.9900000e+000  1.3377563e+000
  2.0000000e+000  8.3349947e-001


==> data_x_spect_imag__2_.dat <==
 -2.0000000e+000 -8.3349947e-001
 -1.9900000e+000 -1.3377563e+000
 -1.9800000e+000 -1.7155354e+000
 -1.9700000e+000 -1.9177826e+000
 -1.9600000e+000 -1.9193080e+000
 -1.9500000e+000 -1.7235022e+000
 -1.9400000e+000 -1.3621468e+000
 -1.9300000e+000 -8.9029798e-001
 -1.9200000e+000 -3.7713360e-001
 -1.9100000e+000  1.0559415e-001
 -1.9000000e+000  4.9541678e-001
 -1.8900000e+000  7.4917684e-001
 -1.8800000e+000  8.4942861e-001
 -1.8700000e+000  8.0609567e-001
 -1.8600000e+000  6.5315498e-001
 -1.8500000e+000  4.4104280e-001
 -1.8400000e+000  2.2626822e-001
 -1.8300000e+000  6.0226948e-002
 -1.8200000e+000 -2.0663865e-002
 -1.8100000e+000 -1.6621927e-003
 -1.8000000e+000  1.0799754e-001
 -1.7900000e+000  2.7757512e-001
 -1.7800000e+000  4.6152789e-001
 -1.7700000e+000  6.0909963e-001
 -1.7600000e+000  6.7490206e-001
 -1.7500000e+000  6.2841494e-001
 -1.7400000e+000  4.6054904e-001
 -1.7300000e+000  1.8598983e-001
 -1.7200000e+000 -1.5914093e-001
 -1.7100000e+000 -5.2386108e-001
 -1.7000000e+000 -8.5187551e-001
 -1.6900000e+000 -1.0922516e+000
 -1.6800000e+000 -1.2091554e+000
 -1.6700000e+000 -1.1887559e+000
 -1.6600000e+000 -1.0419428e+000
 -1.6500000e+000 -8.0230580e-001
 -1.6400000e+000 -5.1973108e-001
 -1.6300000e+000 -2.5081761e-001
 -1.6200000e+000 -4.7933371e-002
 -1.6100000e+000  5.0995935e-002
 -1.6000000e+000  2.9999350e-002
 -1.5900000e+000 -1.0158962e-001
 -1.5800000e+000 -3.1062586e-001
 -1.5700000e+000 -5.4625057e-001
 -1.5600000e+000 -7.4948053e-001
 -1.5500000e+000 -8.6450547e-001
 -1.5400000e+000 -8.4957645e-001
 -1.5300000e+000 -6.8543267e-001
 -1.5200000e+000 -3.7966650e-001
 -1.5100000e+000  3.3818250e-002
 -1.5000000e+000  5.0018491e-001
 -1.4900000e+000  9.5290626e-001
 -1.4800000e+000  1.3251777e+000
 -1.4700000e+000  1.5614061e+000
 -1.4600000e+000  1.6266733e+000
 -1.4500000e+000  1.5124563e+000
 -1.4400000e+000  1.2375970e+000
 -1.4300000e+000  8.4440541e-001
 -1.4200000e+000  3.9068793e-001
 -1.4100000e+000 -6.0751409e-002
 -1.4000000e+000 -4.5313592e-001
 -1.3900000e+000 -7.4519333e-001
 -1.3800000e+000 -9.1733356e-001
 -1.3700000e+000 -9.7343014e-001
 -1.3600000e+000 -9.3796767e-001
 -1.3500000e+000 -8.4921681e-001
 -1.3400000e+000 -7.4986511e-001
 -1.3300000e+000 -6.7701885e-001
 -1.3200000e+000 -6.5360472e-001
 -1.3100000e+000 -6.8292007e-001
 -1.3000000e+000 -7.4745858e-001
 -1.2900000e+000 -8.1229599e-001
 -1.2800000e+000 -8.3241826e-001
 -1.2700000e+000 -7.6258712e-001
 -1.2600000e+000 -5.6781663e-001
 -1.2500000e+000 -2.3238138e-001
 -1.2400000e+000  2.3447662e-001
 -1.2300000e+000  7.9737356e-001
 -1.2200000e+000  1.3985297e+000
 -1.2100000e+000  1.9658961e+000
 -1.2000000e+000  2.4242878e+000
 -1.1900000e+000  2.7075663e+000
 -1.1800000e+000  2.7696918e+000
 -1.1700000e+000  2.5926502e+000
 -1.1600000e+000  2.1898178e+000
 -1.1500000e+000  1.6041484e+000
 -1.1400000e+000  9.0150907e-001
 -1.1300000e+000  1.6036684e-001
 -1.1200000e+000 -5.4032206e-001
 -1.1100000e+000 -1.1328630e+000
 -1.1000000e+000 -1.5701567e+000
 -1.0900000e+000 -1.8310389e+000
 -1.0800000e+000 -1.9208169e+000
 -1.0700000e+000 -1.8671073e+000
 -1.0600000e+000 -1.7119547e+000
 -1.0500000e+000 -1.5018940e+000
 -1.0400000e+000 -1.2779722e+000
 -1.0300000e+000 -1.0677080e+000
 -1.0200000e+000 -8.8054650e-001
 -1.0100000e+000 -7.0764935e-001
 -1.0000000e+000 -5.2598185e-001
 -9.9000000e-001 -3.0579118e-001
 -9.8000000e-001 -1.9883494e-002
 -9.7000000e-001  3.4726791e-001
 -9.6000000e-001  7.9253999e-001
 -9.5000000e-001  1.2908628e+000
 -9.4000000e-001  1.7964611e+000
 -9.3000000e-001  2.2486048e+000
 -9.2000000e-001  2.5809493e+000
 -9.1000000e-001  2.7328225e+000
 -9.0000000e-001  2.6603923e+000
 -8.9000000e-001  2.3456190e+000
 -8.8000000e-001  1.8012601e+000
 -8.7000000e-001  1.0708892e+000
 -8.6000000e-001  2.2379073e-001
 -8.5000000e-001 -6.5447699e-001
 -8.4000000e-001 -1.4742668e+000
 -8.3000000e-001 -2.1546893e+000
 -8.2000000e-001 -2.6349159e+000
 -8.1000000e-001 -2.8820208e+000
 -8.0000000e-001 -2.8940816e+000
 -7.9000000e-001 -2.6981293e+000
 -7.8000000e-001 -2.3434729e+000
 -7.7000000e-001 -1.8917556e+000
 -7.6000000e-001 -1.4056649e+000
 -7.5000000e-001 -9.3841398e-001
 -7.4000000e-001 -5.2591461e-001
 -7.3000000e-001 -1.8299434e-001
 -7.2000000e-001  9.5800081e-002
 -7.1000000e-001  3.3117584e-001
 -7.0000000e-001  5.5103035e-001
 -6.9000000e-001  7.8112121e-001
 -6.8000000e-001  1.0364736e+000
 -6.7000000e-001  1.3153673e+000
 -6.6000000e-001  1.5972218e+000
 -6.5000000e-001  1.8449132e+000
 -6.4000000e-001  2.0111624e+000
 -6.3000000e-001  2.0478069e+000
 -6.2000000e-001  1.9161616e+000
 -6.1000000e-001  1.5964165e+000
 -6.0000000e-001  1.0941553e+000
 -5.9000000e-001  4.4258424e-001
 -5.8000000e-001 -3.0014631e-001
 -5.7000000e-001 -1.0582327e+000
 -5.6000000e-001 -1.7489501e+000
 -5.5000000e-001 -2.2949911e+000
 -5.4000000e-001 -2.6362513e+000
 -5.3000000e-001 -2.7389746e+000
 -5.2000000e-001 -2.6006341e+000
 -5.1000000e-001 -2.2496918e+000
 -5.0000000e-001 -1.7403039e+000
 -4.9000000e-001 -1.1429525e+000
 -4.8000000e-001 -5.3271464e-001
 -4.7000000e-001  2.2715297e-002
 -4.6000000e-001  4.7311548e-001
 -4.5000000e-001  7.9219159e-001
 -4.4000000e-001  9.7935207e-001
 -4.3000000e-001  1.0566522e+000
 -4.2000000e-001  1.0616661e+000
 -4.1000000e-001  1.0378004e+000
 -4.0000000e-001  1.0240238e+000
 -3.9000000e-001  1.0460610e+000
 -3.8000000e-001  1.1107830e+000
 -3.7000000e-001  1.2048751e+000
 -3.6000000e-001  1.2980092e+000
 -3.5000000e-001  1.3498539e+000
 -3.4000000e-001  1.3194886e+000
 -3.3000000e-001  1.1753112e+000
 -3.2000000e-001  9.0341278e-001
 -3.1000000e-001  5.1268020e-001
 -3.0000000e-001  3.5509693e-002
 -2.9000000e-001 -4.7613853e-001
 -2.8000000e-001 -9.5871090e-001
 -2.7000000e-001 -1.3476318e+000
 -2.6000000e-001 -1.5885277e+000
 -2.5000000e-001 -1.6470005e+000
 -2.4000000e-001 -1.5150921e+000
 -2.3000000e-001 -1.2131807e+000
 -2.2000000e-001 -7.8689428e-001
 -2.1000000e-001 -2.9955261e-001
 -2.0000000e-001  1.7851424e-001
 -1.9000000e-001  5.8183725e-001
 -1.8000000e-001  8.6071056e-001
 -1.7000000e-001  9.8914470e-001
 -1.6000000e-001  9.6844125e-001
 -1.5000000e-001  8.2577698e-001
 -1.4000000e-001  6.0811557e-001
 -1.3000000e-001  3.7263348e-001
 -1.2000000e-001  1.7548841e-001
 -1.1000000e-001  6.1054079e-002
 -1.0000000e-001  5.3638846e-002
 -9.0000000e-002  1.5321954e-001
 -8.0000000e-002  3.3594838e-001
 -7.0000000e-002  5.5927862e-001
 -6.0000000e-002  7.7067661e-001
 -5.0000000e-002  9.1821083e-001
 -4.0000000e-002  9.6096126e-001
 -3.0000000e-002  8.7723881e-001
 -2.0000000e-002  6.6903581e-001
 -1.0000000e-002  3.6186044e-001
  0.0000000e+000  0.0000000e+000
  1.0000000e-002 -3.6186044e-001
  2.0000000e-002 -6.6903581e-001
  3.0000000e-002 -8.7723881e-001
  4.0000000e-002 -9.6096126e-001
  5.0000000e-002 -9.1821083e-001
  6.0000000e-002 -7.7067661e-001
  7.0000000e-002 -5.5927862e-001
  8.0000000e-002 -3.3594838e-001
  9.0000000e-002 -1.5321954e-001
  1.0000000e-001 -5.3638846e-002
  1.1000000e-001 -6.1054079e-002
  1.2000000e-001 -1.7548841e-001
  1.3000000e-001 -3.7263348e-001
  1.4000000e-001 -6.0811557e-001
  1.5000000e-001 -8.2577698e-001
  1.6000000e-001 -9.6844125e-001
  1.7000000e-001 -9.8914470e-001
  1.8000000e-001 -8.6071056e-001
  1.9000000e-001 -5.8183725e-001
  2.0000000e-001 -1.7851424e-001
  2.1000000e-001  2.9955261e-001
  2.2000000e-001  7.8689428e-001
  2.3000000e-001  1.2131807e+000
  2.4000000e-001  1.5150921e+000
  2.5000000e-001  1.6470005e+000
  2.6000000e-001  1.5885277e+000
  2.7000000e-001  1.3476318e+000
  2.8000000e-001  9.5871090e-001
  2.9000000e-001  4.7613853e-001
  3.0000000e-001 -3.5509693e-002
  3.1000000e-001 -5.1268020e-001
  3.2000000e-001 -9.0341278e-001
  3.3000000e-001 -1.1753112e+000
  3.4000000e-001 -1.3194886e+000
  3.5000000e-001 -1.3498539e+000
  3.6000000e-001 -1.2980092e+000
  3.7000000e-001 -1.2048751e+000
  3.8000000e-001 -1.1107830e+000
  3.9000000e-001 -1.0460610e+000
  4.0000000e-001 -1.0240238e+000
  4.1000000e-001 -1.0378004e+000
  4.2000000e-001 -1.0616661e+000
  4.3000000e-001 -1.0566522e+000
  4.4000000e-001 -9.7935207e-001
  4.5000000e-001 -7.9219159e-001
  4.6000000e-001 -4.7311548e-001
  4.7000000e-001 -2.2715297e-002
  4.8000000e-001  5.3271464e-001
  4.9000000e-001  1.1429525e+000
  5.0000000e-001  1.7403039e+000
  5.1000000e-001  2.2496918e+000
  5.2000000e-001  2.6006341e+000
  5.3000000e-001  2.7389746e+000
  5.4000000e-001  2.6362513e+000
  5.5000000e-001  2.2949911e+000
  5.6000000e-001  1.7489501e+000
  5.7000000e-001  1.0582327e+000
  5.8000000e-001  3.0014631e-001
  5.9000000e-001 -4.4258424e-001
  6.0000000e-001 -1.0941553e+000
  6.1000000e-001 -1.5964165e+000
  6.2000000e-001 -1.9161616e+000
  6.3000000e-001 -2.0478069e+000
  6.4000000e-001 -2.0111624e+000
  6.5000000e-001 -1.8449132e+000
  6.6000000e-001 -1.5972218e+000
  6.7000000e-001 -1.3153673e+000
  6.8000000e-001 -1.0364736e+000
  6.9000000e-001 -7.8112121e-001
  7.0000000e-001 -5.5103035e-001
  7.1000000e-001 -3.3117584e-001
  7.2000000e-001 -9.5800081e-002
  7.3000000e-001  1.8299434e-001
  7.4000000e-001  5.2591461e-001
  7.5000000e-001  9.3841398e-001
  7.6000000e-001  1.4056649e+000
  7.7000000e-001  1.8917556e+000
  7.8000000e-001  2.3434729e+000
  7.9000000e-001  2.6981293e+000
  8.0000000e-001  2.8940816e+000
  8.1000000e-001  2.8820208e+000
  8.2000000e-001  2.6349159e+000
  8.3000000e-001  2.1546893e+000
  8.4000000e-001  1.4742668e+000
  8.5000000e-001  6.5447699e-001
  8.6000000e-001 -2.2379073e-001
  8.7000000e-001 -1.0708892e+000
  8.8000000e-001 -1.8012601e+000
  8.9000000e-001 -2.3456190e+000
  9.0000000e-001 -2.6603923e+000
  9.1000000e-001 -2.7328225e+000
  9.2000000e-001 -2.5809493e+000
  9.3000000e-001 -2.2486048e+000
  9.4000000e-001 -1.7964611e+000
  9.5000000e-001 -1.2908628e+000
  9.6000000e-001 -7.9253999e-001
  9.7000000e-001 -3.4726791e-001
  9.8000000e-001  1.9883494e-002
  9.9000000e-001  3.0579118e-001
  1.0000000e+000  5.2598185e-001
  1.0100000e+000  7.0764935e-001
  1.0200000e+000  8.8054650e-001
  1.0300000e+000  1.0677080e+000
  1.0400000e+000  1.2779722e+000
  1.0500000e+000  1.5018940e+000
  1.0600000e+000  1.7119547e+000
  1.0700000e+000  1.8671073e+000
  1.0800000e+000  1.9208169e+000
  1.0900000e+000  1.8310389e+000
  1.1000000e+000  1.5701567e+000
  1.1100000e+000  1.1328630e+000
  1.1200000e+000  5.4032206e-001
  1.1300000e+000 -1.6036684e-001
  1.1400000e+000 -9.0150907e-001
  1.1500000e+000 -1.6041484e+000
  1.1600000e+000 -2.1898178e+000
  1.1700000e+000 -2.5926502e+000
  1.1800000e+000 -2.7696918e+000
  1.1900000e+000 -2.7075663e+000
  1.2000000e+000 -2.4242878e+000
  1.2100000e+000 -1.9658961e+000
  1.2200000e+000 -1.3985297e+000
  1.2300000e+000 -7.9737356e-001
  1.2400000e+000 -2.3447662e-001
  1.2500000e+000  2.3238138e-001
  1.2600000e+000  5.6781663e-001
  1.2700000e+000  7.6258712e-001
  1.2800000e+000  8.3241826e-001
  1.2900000e+000  8.1229599e-001
  1.3000000e+000  7.4745858e-001
  1.3100000e+000  6.8292007e-001
  1.3200000e+000  6.5360472e-001
  1.3300000e+000  6.7701885e-001
  1.3400000e+000  7.4986511e-001
  1.3500000e+000  8.4921681e-001
  1.3600000e+000  9.3796767e-001
  1.3700000e+000  9.7343014e-001
  1.3800000e+000  9.1733356e-001
  1.3900000e+000  7.4519333e-001
  1.4000000e+000  4.5313592e-001
  1.4100000e+000  6.0751409e-002
  1.4200000e+000 -3.9068793e-001
  1.4300000e+000 -8.4440541e-001
  1.4400000e+000 -1.2375970e+000
  1.4500000e+000 -1.5124563e+000
  1.4600000e+000 -1.6266733e+000
  1.4700000e+000 -1.5614061e+000
  1.4800000e+000 -1.3251777e+000
  1.4900000e+000 -9.5290626e-001
  1.5000000e+000 -5.0018491e-001
  1.5100000e+000 -3.3818250e-002
  1.5200000e+000  3.7966650e-001
  1.5300000e+000  6.8543267e-001
  1.5400000e+000  8.4957645e-001
  1.5500000e+000  8.6450547e-001
  1.5600000e+000  7.4948053e-001
  1.5700000e+000  5.4625057e-001
  1.5800000e+000  3.1062586e-001
  1.5900000e+000  1.0158962e-001
  1.6000000e+000 -2.9999350e-002
  1.6100000e+000 -5.0995935e-002
  1.6200000e+000  4.7933371e-002
  1.6300000e+000  2.5081761e-001
  1.6400000e+000  5.1973108e-001
  1.6500000e+000  8.0230580e-001
  1.6600000e+000  1.0419428e+000
  1.6700000e+000  1.1887559e+000
  1.6800000e+000  1.2091554e+000
  1.6900000e+000  1.0922516e+000
  1.7000000e+000  8.5187551e-001
  1.7100000e+000  5.2386108e-001
  1.7200000e+000  1.5914093e-001
  1.7300000e+000 -1.8598983e-001
  1.7400000e+000 -4.6054904e-001
  1.7500000e+000 -6.2841494e-001
  1.7600000e+000 -6.7490206e-001
  1.7700000e+000 -6.0909963e-001
  1.7800000e+000 -4.6152789e-001
  1.7900000e+000 -2.7757512e-001
  1.8000000e+000 -1.0799754e-001
  1.8100000e+000  1.6621927e-003
  1.8200000e+000  2.0663865e-002
  1.8300000e+000 -6.0226948e-002
  1.8400000e+000 -2.2626822e-001
  1.8500000e+000 -4.4104280e-001
  1.8600000e+000 -6.5315498e-001
  1.8700000e+000 -8.0609567e-001
  1.8800000e+000 -8.4942861e-001
  1.8900000e+000 -7.4917684e-001
  1.9000000e+000 -4.9541678e-001
  1.9100000e+000 -1.0559415e-001
  1.9200000e+000  3.7713360e-001
  1.9300000e+000  8.9029798e-001
  1.9400000e+000  1.3621468e+000
  1.9500000e+000  1.7235022e+000
  1.9600000e+000  1.9193080e+000
  1.9700000e+000  1.9177826e+000
  1.9800000e+000  1.7155354e+000
  1.9900000e+000  1.3377563e+000
  2.0000000e+000  8.3349947e-001


==> data_x_spect_lowres.dat <==
 -3.0000000e+000  1.1090928e-012
 -2.9900000e+000  1.1998106e-012
 -2.9800000e+000  1.2422881e-012
 -2.9700000e+000  1.1026857e-012
 -2.9600000e+000  6.2634447e-013
 -2.9500000e+000  5.7090310e-013
 -2.9400000e+000  2.2959559e-012
 -2.9300000e+000  4.9170602e-012
 -2.9200000e+000  8.4256207e-012
 -2.9100000e+000  1.2714657e-011
 -2.9000000e+000  1.7505957e-011
 -2.8900000e+000  2.2325987e-011
 -2.8800000e+000  2.6515378e-011
 -2.8700000e+000  2.9291809e-011
 -2.8600000e+000  2.9908046e-011
 -2.8500000e+000  2.8028533e-011
 -2.8400000e+000  2.4765243e-011
 -2.8300000e+000  2.4989654e-011
 -2.8200000e+000  3.5045219e-011
 -2.8100000e+000  5.3750796e-011
 -2.8000000e+000  7.6875619e-011
 -2.7900000e+000  1.0083258e-010
 -2.7800000e+000  1.2227995e-010
 -2.7700000e+000  1.3817241e-010
 -2.7600000e+000  1.4640598e-010
 -2.7500000e+000  1.4683861e-010
 -2.7400000e+000  1.4232718e-010
 -2.7300000e+000  1.3843746e-010
 -2.7200000e+000  1.3912041e-010
 -2.7100000e+000  1.3962938e-010
 -2.7000000e+000  1.2541018e-010
 -2.6900000e+000  7.8874085e-011
 -2.6800000e+000  5.0761348e-011
 -2.6700000e+000  2.1494179e-010
 -2.6600000e+000  4.7009353e-010
 -2.6500000e+000  8.0424951e-010
 -2.6400000e+000  1.1989338e-009
 -2.6300000e+000  1.6181893e-009
 -2.6200000e+000  2.0075509e-009
 -2.6100000e+000  2.2972861e-009
 -2.6000000e+000  2.4123591e-009
 -2.5900000e+000  2.2969394e-009
 -2.5800000e+000  1.9859051e-009
 -2.5700000e+000  1.8333524e-009
 -2.5600000e+000  2.5655101e-009
 -2.5500000e+000  4.2120475e-009
 -2.5400000e+000  6.3746805e-009
 -2.5300000e+000  8.7453651e-009
 -2.5200000e+000  1.1029547e-008
 -2.5100000e+000  1.2914059e-008
 -2.5000000e+000  1.4089181e-008
 -2.4900000e+000  1.4295286e-008
 -2.4800000e+000  1.3380856e-008
 -2.4700000e+000  1.1358978e-008
 -2.4600000e+000  8.4433582e-009
 -2.4500000e+000  5.0361997e-009
 -2.4400000e+000  1.7788456e-009
 -2.4300000e+000  2.8975454e-009
 -2.4200000e+000  7.7183477e-009
 -2.4100000e+000  1.5571932e-008
 -2.4000000e+000  2.7849336e-008
 -2.3900000e+000  4.5180437e-008
 -2.3800000e+000  6.7195356e-008
 -2.3700000e+000  9.2419954e-008
 -2.3600000e+000  1.1821402e-007
 -2.3500000e+000  1.4084613e-007
 -2.3400000e+000  1.5580670e-007
 -2.3300000e+000  1.5850520e-007
 -2.3200000e+000  1.4577231e-007
 -2.3100000e+000  1.2008881e-007
 -2.3000000e+000  1.0436775e-007
 -2.2900000e+000  1.4643249e-007
 -2.2800000e+000  2.4224851e-007
 -2.2700000e+000  3.6244668e-007
 -2.2600000e+000  4.8695680e-007
 -2.2500000e+000  5.9755581e-007
 -2.2400000e+000  6.7571217e-007
 -2.2300000e+000  7.0384728e-007
 -2.2200000e+000  6.6780766e-007
 -2.2100000e+000  5.5975996e-007
 -2.2000000e+000  3.8114204e-007
 -2.1900000e+000  1.4955603e-007
 -2.1800000e+000  1.6368950e-007
 -2.1700000e+000  4.5186269e-007
 -2.1600000e+000  7.3996125e-007
 -2.1500000e+000  1.0165309e-006
 -2.1400000e+000  1.3101712e-006
 -2.1300000e+000  1.6866649e-006
 -2.1200000e+000  2.2136643e-006
 -2.1100000e+000  2.9086288e-006
 -2.1000000e+000  3.7182089e-006
 -2.0900000e+000  4.5293316e-006
 -2.0800000e+000  5.1892506e-006
 -2.0700000e+000  5.5323846e-006
 -2.0600000e+000  5.4286410e-006
 -2.0500000e+000  4.8979128e-006
 -2.0400000e+000  4.4280978e-006
 -2.0300000e+000  5.2897985e-006
 -2.0200000e+000  8.0853564e-006
 -2.0100000e+000  1.2130363e-005
 -2.0000000e+000  1.6704947e-005
 -1.9900000e+000  2.1175291e-005
 -1.9800000e+000  2.4899255e-005
 -1.9700000e+000  2.7237632e-005
 -1.9600000e+000  2.7619833e-005
 -1.9500000e+000  2.5633321e-005
 -1.9400000e+000  2.1121375e-005
 -1.9300000e+000  1.4298880e-005
 -1.9200000e+000  6.2528203e-006
 -1.9100000e+000  6.7915036e-006
 -1.9000000e+000  1.6224381e-005
 -1.8900000e+000  2.5463599e-005
 -1.8800000e+000  3.3325519e-005
 -1.8700000e+000  3.9907933e-005
 -1.8600000e+000  4.6539296e-005
 -1.8500000e+000  5.5339333e-005
 -1.8400000e+000  6.7622231e-005
 -1.8300000e+000  8.2449586e-005
 -1.8200000e+000  9.6734127e-005
 -1.8100000e+000  1.0616605e-004
 -1.8000000e+000  1.0616117e-004
 -1.7900000e+000  9.3115065e-005
 -1.7800000e+000  6.8118050e-005
 -1.7700000e+000  5.7408519e-005
 -1.7600000e+000  1.0854630e-004
 -1.7500000e+000  1.9641491e-004
 -1.7400000e+000  2.9982576e-004
 -1.7300000e+000  4.0632591e-004
 -1.7200000e+000  5.0321627e-004
 -1.7100000e+000  5.7713038e-004
 -1.7000000e+000  6.1539655e-004
 -1.6900000e+000  6.0814138e-004
 -1.6800000e+000  5.5115041e-004
 -1.6700000e+000  4.5079625e-004
 -1.6600000e+000  3.3793376e-004
 -1.6500000e+000  3.0284302e-004
 -1.6400000e+000  4.2072921e-004
 -1.6300000e+000  6.1359478e-004
 -1.6200000e+000  8.0924242e-004
 -1.6100000e+000  9.7506830e-004
 -1.6000000e+000  1.1006800e-003
 -1.5900000e+000  1.1957266e-003
 -1.5800000e+000  1.2869377e-003
 -1.5700000e+000  1.4029370e-003
 -1.5600000e+000  1.5485509e-003
 -1.5500000e+000  1.6899977e-003
 -1.5400000e+000  1.7641377e-003
 -1.5300000e+000  1.7001524e-003
 -1.5200000e+000  1.4457069e-003
 -1.5100000e+000  1.0284843e-003
 -1.5000000e+000  8.7285751e-004
 -1.4900000e+000  1.6386359e-003
 -1.4800000e+000  2.8863682e-003
 -1.4700000e+000  4.2914110e-003
 -1.4600000e+000  5.6610687e-003
 -1.4500000e+000  6.8081553e-003
 -1.4400000e+000  7.5481929e-003
 -1.4300000e+000  7.7207651e-003
 -1.4200000e+000  7.2210140e-003
 -1.4100000e+000  6.0479023e-003
 -1.4000000e+000  4.4292898e-003
 -1.3900000e+000  3.3382714e-003
 -1.3800000e+000  4.5411450e-003
 -1.3700000e+000  7.2581229e-003
 -1.3600000e+000  1.0190289e-002
 -1.3500000e+000  1.2744224e-002
 -1.3400000e+000  1.4572367e-002
 -1.3300000e+000  1.5488983e-002
 -1.3200000e+000  1.5491845e-002
 -1.3100000e+000  1.4785568e-002
 -1.3000000e+000  1.3750569e-002
 -1.2900000e+000  1.2780432e-002
 -1.2800000e+000  1.1970926e-002
 -1.2700000e+000  1.0914020e-002
 -1.2600000e+000  8.9047103e-003
 -1.2500000e+000  5.5994564e-003
 -1.2400000e+000  4.8336440e-003
 -1.2300000e+000  1.2290155e-002
 -1.2200000e+000  2.3162942e-002
 -1.2100000e+000  3.5716979e-002
 -1.2000000e+000  4.8675163e-002
 -1.1900000e+000  6.0572238e-002
 -1.1800000e+000  6.9833820e-002
 -1.1700000e+000  7.4967318e-002
 -1.1600000e+000  7.4804191e-002
 -1.1500000e+000  6.8793080e-002
 -1.1400000e+000  5.7437585e-002
 -1.1300000e+000  4.3388851e-002
 -1.1200000e+000  3.4808943e-002
 -1.1100000e+000  4.3200879e-002
 -1.1000000e+000  6.3150052e-002
 -1.0900000e+000  8.4444083e-002
 -1.0800000e+000  1.0177557e-001
 -1.0700000e+000  1.1217534e-001
 -1.0600000e+000  1.1413493e-001
 -1.0500000e+000  1.0760919e-001
 -1.0400000e+000  9.4172677e-002
 -1.0300000e+000  7.7133735e-002
 -1.0200000e+000  6.1327366e-002
 -1.0100000e+000  5.1254455e-002
 -1.0000000e+000  4.6350506e-002
 -9.9000000e-001  4.0603604e-002
 -9.8000000e-001  3.2118152e-002
 -9.7000000e-001  3.9792184e-002
 -9.6000000e-001  7.8230705e-002
 -9.5000000e-001  1.3443952e-001
 -9.4000000e-001  1.9907936e-001
 -9.3000000e-001  2.6395173e-001
 -9.2000000e-001  3.2036555e-001
 -9.1000000e-001  3.5974866e-001
 -9.0000000e-001  3.7487775e-001
 -8.9000000e-001  3.6149090e-001
 -8.8000000e-001  3.2064681e-001
 -8.7000000e-001  2.6365562e-001
 -8.6000000e-001  2.2366683e-001
 -8.5000000e-001  2.5179897e-001
 -8.4000000e-001  3.4632657e-001
 -8.3000000e-001  4.6331546e-001
 -8.2000000e-001  5.7118985e-001
 -8.1000000e-001  6.5043711e-001
 -8.0000000e-001  6.8875990e-001
 -7.9000000e-001  6.8021021e-001
 -7.8000000e-001  6.2540319e-001
 -7.7000000e-001  5.3154861e-001
 -7.6000000e-001  4.1188851e-001
 -7.5000000e-001  2.8456400e-001
 -7.4000000e-001  1.7165998e-001
 -7.3000000e-001  1.0077412e-001
 -7.2000000e-001  9.3576351e-002
 -7.1000000e-001  1.3020189e-001
 -7.0000000e-001  2.1289492e-001
 -6.9000000e-001  3.5291293e-001
 -6.8000000e-001  5.3912159e-001
 -6.7000000e-001  7.4768950e-001
 -6.6000000e-001  9.4882059e-001
 -6.5000000e-001  1.1105608e+000
 -6.4000000e-001  1.2028652e+000
 -6.3000000e-001  1.2021739e+000
 -6.2000000e-001  1.0965688e+000
 -6.1000000e-001  8.9337353e-001
 -6.0000000e-001  6.4116586e-001
 -5.9000000e-001  5.1432307e-001
 -5.8000000e-001  7.3265912e-001
 -5.7000000e-001  1.1286306e+000
 -5.6000000e-001  1.5309150e+000
 -5.5000000e-001  1.8604972e+000
 -5.4000000e-001  2.0694265e+000
 -5.3000000e-001  2.1288727e+000
 -5.2000000e-001  2.0288270e+000
 -5.1000000e-001  1.7787607e+000
 -5.0000000e-001  1.4070554e+000
 -4.9000000e-001  9.5990780e-001
 -4.8000000e-001  5.1036132e-001
 -4.7000000e-001  2.9762546e-001
 -4.6000000e-001  5.6027986e-001
 -4.5000000e-001  8.6461438e-001
 -4.4000000e-001  1.1101672e+000
 -4.3000000e-001  1.3200368e+000
 -4.2000000e-001  1.5464534e+000
 -4.1000000e-001  1.8274538e+000
 -4.0000000e-001  2.1545714e+000
 -3.9000000e-001  2.4757371e+000
 -3.8000000e-001  2.7199586e+000
 -3.7000000e-001  2.8201475e+000
 -3.6000000e-001  2.7291512e+000
 -3.5000000e-001  2.4333384e+000
 -3.4000000e-001  1.9728520e+000
 -3.3000000e-001  1.4983539e+000
 -3.2000000e-001  1.3806910e+000
 -3.1000000e-001  1.8550441e+000
 -3.0000000e-001  2.5970575e+000
 -2.9000000e-001  3.3140895e+000
 -2.8000000e-001  3.8527744e+000
 -2.7000000e-001  4.1246567e+000
 -2.6000000e-001  4.0853257e+000
 -2.5000000e-001  3.7309062e+000
 -2.4000000e-001  3.0962381e+000
 -2.3000000e-001  2.2515511e+000
 -2.2000000e-001  1.3036072e+000
 -2.1000000e-001  5.1040311e-001
 -2.0000000e-001  8.6445599e-001
 -1.9000000e-001  1.5733878e+000
 -1.8000000e-001  2.1157207e+000
 -1.7000000e-001  2.4433048e+000
 -1.6000000e-001  2.5857894e+000
 -1.5000000e-001  2.6238741e+000
 -1.4000000e-001  2.6605320e+000
 -1.3000000e-001  2.7630902e+000
 -1.2000000e-001  2.9119798e+000
 -1.1000000e-001  3.0148510e+000
 -1.0000000e-001  2.9652269e+000
 -9.0000000e-002  2.6902540e+000
 -8.0000000e-002  2.1833268e+000
 -7.0000000e-002  1.5720091e+000
 -6.0000000e-002  1.3541351e+000
 -5.0000000e-002  2.0223398e+000
 -4.0000000e-002  3.0953745e+000
 -3.0000000e-002  4.1735269e+000
 -2.0000000e-002  5.0641498e+000
 -1.0000000e-002  5.6467522e+000
  0.0000000e+000  5.8490977e+000
  1.0000000e-002  5.6467522e+000
  2.0000000e-002  5.0641498e+000
  3.0000000e-002  4.1735269e+000
  4.0000000e-002  3.0953745e+000
  5.0000000e-002  2.0223398e+000
  6.0000000e-002  1.3541351e+000
  7.0000000e-002  1.5720091e+000
  8.0000000e-002  2.1833268e+000
  9.0000000e-002  2.6902540e+000
  1.0000000e-001  2.9652269e+000
  1.1000000e-001  3.0148510e+000
  1.2000000e-001  2.9119798e+000
  1.3000000e-001  2.7630902e+000
  1.4000000e-001  2.6605320e+000
  1.5000000e-001  2.6238741e+000
  1.6000000e-001  2.5857894e+000
  1.7000000e-001  2.4433048e+000
  1.8000000e-001  2.1157207e+000
  1.9000000e-001  1.5733878e+000
  2.0000000e-001  8.6445599e-001
  2.1000000e-001  5.1040311e-001
  2.2000000e-001  1.3036072e+000
  2.3000000e-001  2.2515511e+000
  2.4000000e-001  3.0962381e+000
  2.5000000e-001  3.7309062e+000
  2.6000000e-001  4.0853257e+000
  2.7000000e-001  4.1246567e+000
  2.8000000e-001  3.8527744e+000
  2.9000000e-001  3.3140895e+000
  3.0000000e-001  2.5970575e+000
  3.1000000e-001  1.8550441e+000
  3.2000000e-001  1.3806910e+000
  3.3000000e-001  1.4983539e+000
  3.4000000e-001  1.9728520e+000
  3.5000000e-001  2.4333384e+000
  3.6000000e-001  2.7291512e+000
  3.7000000e-001  2.8201475e+000
  3.8000000e-001  2.7199586e+000
  3.9000000e-001  2.4757371e+000
  4.0000000e-001  2.1545714e+000
  4.1000000e-001  1.8274538e+000
  4.2000000e-001  1.5464534e+000
  4.3000000e-001  1.3200368e+000
  4.4000000e-001  1.1101672e+000
  4.5000000e-001  8.6461438e-001
  4.6000000e-001  5.6027986e-001
  4.7000000e-001  2.9762546e-001
  4.8000000e-001  5.1036132e-001
  4.9000000e-001  9.5990780e-001
  5.0000000e-001  1.4070554e+000
  5.1000000e-001  1.7787607e+000
  5.2000000e-001  2.0288270e+000
  5.3000000e-001  2.1288727e+000
  5.4000000e-001  2.0694265e+000
  5.5000000e-001  1.8604972e+000
  5.6000000e-001  1.5309150e+000
  5.7000000e-001  1.1286306e+000
  5.8000000e-001  7.3265912e-001
  5.9000000e-001  5.1432307e-001
  6.0000000e-001  6.4116586e-001
  6.1000000e-001  8.9337353e-001
  6.2000000e-001  1.0965688e+000
  6.3000000e-001  1.2021739e+000
  6.4000000e-001  1.2028652e+000
  6.5000000e-001  1.1105608e+000
  6.6000000e-001  9.4882059e-001
  6.7000000e-001  7.4768950e-001
  6.8000000e-001  5.3912159e-001
  6.9000000e-001  3.5291293e-001
  7.0000000e-001  2.1289492e-001
  7.1000000e-001  1.3020189e-001
  7.2000000e-001  9.3576351e-002
  7.3000000e-001  1.0077412e-001
  7.4000000e-001  1.7165998e-001
  7.5000000e-001  2.8456400e-001
  7.6000000e-001  4.1188851e-001
  7.7000000e-001  5.3154861e-001
  7.8000000e-001  6.2540319e-001
  7.9000000e-001  6.8021021e-001
  8.0000000e-001  6.8875990e-001
  8.1000000e-001  6.5043711e-001
  8.2000000e-001  5.7118985e-001
  8.3000000e-001  4.6331546e-001
  8.4000000e-001  3.4632657e-001
  8.5000000e-001  2.5179897e-001
  8.6000000e-001  2.2366683e-001
  8.7000000e-001  2.6365562e-001
  8.8000000e-001  3.2064681e-001
  8.9000000e-001  3.6149090e-001
  9.0000000e-001  3.7487775e-001
  9.1000000e-001  3.5974866e-001
  9.2000000e-001  3.2036555e-001
  9.3000000e-001  2.6395173e-001
  9.4000000e-001  1.9907936e-001
  9.5000000e-001  1.3443952e-001
  9.6000000e-001  7.8230705e-002
  9.7000000e-001  3.9792184e-002
  9.8000000e-001  3.2118152e-002
  9.9000000e-001  4.0603604e-002
  1.0000000e+000  4.6350506e-002
  1.0100000e+000  5.1254455e-002
  1.0200000e+000  6.1327366e-002
  1.0300000e+000  7.7133735e-002
  1.0400000e+000  9.4172677e-002
  1.0500000e+000  1.0760919e-001
  1.0600000e+000  1.1413493e-001
  1.0700000e+000  1.1217534e-001
  1.0800000e+000  1.0177557e-001
  1.0900000e+000  8.4444083e-002
  1.1000000e+000  6.3150052e-002
  1.1100000e+000  4.3200879e-002
  1.1200000e+000  3.4808943e-002
  1.1300000e+000  4.3388851e-002
  1.1400000e+000  5.7437585e-002
  1.1500000e+000  6.8793080e-002
  1.1600000e+000  7.4804191e-002
  1.1700000e+000  7.4967318e-002
  1.1800000e+000  6.9833820e-002
  1.1900000e+000  6.0572238e-002
  1.2000000e+000  4.8675163e-002
  1.2100000e+000  3.5716979e-002
  1.2200000e+000  2.3162942e-002
  1.2300000e+000  1.2290155e-002
  1.2400000e+000  4.8336440e-003
  1.2500000e+000  5.5994564e-003
  1.2600000e+000  8.9047103e-003
  1.2700000e+000  1.0914020e-002
  1.2800000e+000  1.1970926e-002
  1.2900000e+000  1.2780432e-002
  1.3000000e+000  1.3750569e-002
  1.3100000e+000  1.4785568e-002
  1.3200000e+000  1.5491845e-002
  1.3300000e+000  1.5488983e-002
  1.3400000e+000  1.4572367e-002
  1.3500000e+000  1.2744224e-002
  1.3600000e+000  1.0190289e-002
  1.3700000e+000  7.2581229e-003
  1.3800000e+000  4.5411450e-003
  1.3900000e+000  3.3382714e-003
  1.4000000e+000  4.4292898e-003
  1.4100000e+000  6.0479023e-003
  1.4200000e+000  7.2210140e-003
  1.4300000e+000  7.7207651e-003
  1.4400000e+000  7.5481929e-003
  1.4500000e+000  6.8081553e-003
  1.4600000e+000  5.6610687e-003
  1.4700000e+000  4.2914110e-003
  1.4800000e+000  2.8863682e-003
  1.4900000e+000  1.6386359e-003
  1.5000000e+000  8.7285751e-004
  1.5100000e+000  1.0284843e-003
  1.5200000e+000  1.4457069e-003
  1.5300000e+000  1.7001524e-003
  1.5400000e+000  1.7641377e-003
  1.5500000e+000  1.6899977e-003
  1.5600000e+000  1.5485509e-003
  1.5700000e+000  1.4029370e-003
  1.5800000e+000  1.2869377e-003
  1.5900000e+000  1.1957266e-003
  1.6000000e+000  1.1006800e-003
  1.6100000e+000  9.7506830e-004
  1.6200000e+000  8.0924242e-004
  1.6300000e+000  6.1359478e-004
  1.6400000e+000  4.2072921e-004
  1.6500000e+000  3.0284302e-004
  1.6600000e+000  3.3793376e-004
  1.6700000e+000  4.5079625e-004
  1.6800000e+000  5.5115041e-004
  1.6900000e+000  6.0814138e-004
  1.7000000e+000  6.1539655e-004
  1.7100000e+000  5.7713038e-004
  1.7200000e+000  5.0321627e-004
  1.7300000e+000  4.0632591e-004
  1.7400000e+000  2.9982576e-004
  1.7500000e+000  1.9641491e-004
  1.7600000e+000  1.0854630e-004
  1.7700000e+000  5.7408519e-005
  1.7800000e+000  6.8118050e-005
  1.7900000e+000  9.3115065e-005
  1.8000000e+000  1.0616117e-004
  1.8100000e+000  1.0616605e-004
  1.8200000e+000  9.6734127e-005
  1.8300000e+000  8.2449586e-005
  1.8400000e+000  6.7622231e-005
  1.8500000e+000  5.5339333e-005
  1.8600000e+000  4.6539296e-005
  1.8700000e+000  3.9907933e-005
  1.8800000e+000  3.3325519e-005
  1.8900000e+000  2.5463599e-005
  1.9000000e+000  1.6224381e-005
  1.9100000e+000  6.7915036e-006
  1.9200000e+000  6.2528203e-006
  1.9300000e+000  1.4298880e-005
  1.9400000e+000  2.1121375e-005
  1.9500000e+000  2.5633321e-005
  1.9600000e+000  2.7619833e-005
  1.9700000e+000  2.7237632e-005
  1.9800000e+000  2.4899255e-005
  1.9900000e+000  2.1175291e-005
  2.0000000e+000  1.6704947e-005
  2.0100000e+000  1.2130363e-005
  2.0200000e+000  8.0853564e-006
  2.0300000e+000  5.2897985e-006
  2.0400000e+000  4.4280978e-006
  2.0500000e+000  4.8979128e-006
  2.0600000e+000  5.4286410e-006
  2.0700000e+000  5.5323846e-006
  2.0800000e+000  5.1892506e-006
  2.0900000e+000  4.5293316e-006
  2.1000000e+000  3.7182089e-006
  2.1100000e+000  2.9086288e-006
  2.1200000e+000  2.2136643e-006
  2.1300000e+000  1.6866649e-006
  2.1400000e+000  1.3101712e-006
  2.1500000e+000  1.0165309e-006
  2.1600000e+000  7.3996125e-007
  2.1700000e+000  4.5186269e-007
  2.1800000e+000  1.6368950e-007
  2.1900000e+000  1.4955603e-007
  2.2000000e+000  3.8114204e-007
  2.2100000e+000  5.5975996e-007
  2.2200000e+000  6.6780766e-007
  2.2300000e+000  7.0384728e-007
  2.2400000e+000  6.7571217e-007
  2.2500000e+000  5.9755581e-007
  2.2600000e+000  4.8695680e-007
  2.2700000e+000  3.6244668e-007
  2.2800000e+000  2.4224851e-007
  2.2900000e+000  1.4643249e-007
  2.3000000e+000  1.0436775e-007
  2.3100000e+000  1.2008881e-007
  2.3200000e+000  1.4577231e-007
  2.3300000e+000  1.5850520e-007
  2.3400000e+000  1.5580670e-007
  2.3500000e+000  1.4084613e-007
  2.3600000e+000  1.1821402e-007
  2.3700000e+000  9.2419954e-008
  2.3800000e+000  6.7195356e-008
  2.3900000e+000  4.5180437e-008
  2.4000000e+000  2.7849336e-008
  2.4100000e+000  1.5571932e-008
  2.4200000e+000  7.7183477e-009
  2.4300000e+000  2.8975454e-009
  2.4400000e+000  1.7788456e-009
  2.4500000e+000  5.0361997e-009
  2.4600000e+000  8.4433582e-009
  2.4700000e+000  1.1358978e-008
  2.4800000e+000  1.3380856e-008
  2.4900000e+000  1.4295286e-008
  2.5000000e+000  1.4089181e-008
  2.5100000e+000  1.2914059e-008
  2.5200000e+000  1.1029547e-008
  2.5300000e+000  8.7453651e-009
  2.5400000e+000  6.3746805e-009
  2.5500000e+000  4.2120475e-009
  2.5600000e+000  2.5655101e-009
  2.5700000e+000  1.8333524e-009
  2.5800000e+000  1.9859051e-009
  2.5900000e+000  2.2969394e-009
  2.6000000e+000  2.4123591e-009
  2.6100000e+000  2.2972861e-009
  2.6200000e+000  2.0075509e-009
  2.6300000e+000  1.6181893e-009
  2.6400000e+000  1.1989338e-009
  2.6500000e+000  8.0424951e-010
  2.6600000e+000  4.7009353e-010
  2.6700000e+000  2.1494179e-010
  2.6800000e+000  5.0761348e-011
  2.6900000e+000  7.8874085e-011
  2.7000000e+000  1.2541018e-010
  2.7100000e+000  1.3962938e-010
  2.7200000e+000  1.3912041e-010
  2.7300000e+000  1.3843746e-010
  2.7400000e+000  1.4232718e-010
  2.7500000e+000  1.4683861e-010
  2.7600000e+000  1.4640598e-010
  2.7700000e+000  1.3817241e-010
  2.7800000e+000  1.2227995e-010
  2.7900000e+000  1.0083258e-010
  2.8000000e+000  7.6875619e-011
  2.8100000e+000  5.3750796e-011
  2.8200000e+000  3.5045219e-011
  2.8300000e+000  2.4989654e-011
  2.8400000e+000  2.4765243e-011
  2.8500000e+000  2.8028533e-011
  2.8600000e+000  2.9908046e-011
  2.8700000e+000  2.9291809e-011
  2.8800000e+000  2.6515378e-011
  2.8900000e+000  2.2325987e-011
  2.9000000e+000  1.7505957e-011
  2.9100000e+000  1.2714657e-011
  2.9200000e+000  8.4256207e-012
  2.9300000e+000  4.9170602e-012
  2.9400000e+000  2.2959559e-012
  2.9500000e+000  5.7090310e-013
  2.9600000e+000  6.2634447e-013
  2.9700000e+000  1.1026857e-012
  2.9800000e+000  1.2422881e-012
  2.9900000e+000  1.1998106e-012
  3.0000000e+000  1.1090928e-012


==> data_x_spect_lowres_imag.dat <==
 -2.0000000e+000 -5.1519880e-006
 -1.9900000e+000 -9.3731408e-006
 -1.9800000e+000 -1.3616753e-005
 -1.9700000e+000 -1.7233208e-005
 -1.9600000e+000 -1.9513331e-005
 -1.9500000e+000 -1.9812793e-005
 -1.9400000e+000 -1.7694244e-005
 -1.9300000e+000 -1.3060050e-005
 -1.9200000e+000 -6.2435726e-006
 -1.9100000e+000  1.9716663e-006
 -1.9000000e+000  1.0426703e-005
 -1.8900000e+000  1.7761126e-005
 -1.8800000e+000  2.2669923e-005
 -1.8700000e+000  2.4203259e-005
 -1.8600000e+000  2.2049297e-005
 -1.8500000e+000  1.6729294e-005
 -1.8400000e+000  9.6375337e-006
 -1.8300000e+000  2.8787624e-006
 -1.8200000e+000 -1.1077105e-006
 -1.8100000e+000 -9.9867214e-008
 -1.8000000e+000  7.2679080e-006
 -1.7900000e+000  2.0910153e-005
 -1.7800000e+000  3.8894021e-005
 -1.7700000e+000  5.7386349e-005
 -1.7600000e+000  7.1043360e-005
 -1.7500000e+000  7.3861624e-005
 -1.7400000e+000  6.0403899e-005
 -1.7300000e+000  2.7203335e-005
 -1.7200000e+000 -2.5940947e-005
 -1.7100000e+000 -9.5108246e-005
 -1.7000000e+000 -1.7214856e-004
 -1.6900000e+000 -2.4552873e-004
 -1.6800000e+000 -3.0216297e-004
 -1.6700000e+000 -3.3003378e-004
 -1.6600000e+000 -3.2117618e-004
 -1.6500000e+000 -2.7441020e-004
 -1.6400000e+000 -1.9711832e-004
 -1.6300000e+000 -1.0541961e-004
 -1.6200000e+000 -2.2312262e-005
 -1.6100000e+000  2.6273053e-005
 -1.6000000e+000  1.7095560e-005
 -1.5900000e+000 -6.3994762e-005
 -1.5800000e+000 -2.1616402e-004
 -1.5700000e+000 -4.1967739e-004
 -1.5600000e+000 -6.3531484e-004
 -1.5500000e+000 -8.0803187e-004
 -1.5400000e+000 -8.7502899e-004
 -1.5300000e+000 -7.7744760e-004
 -1.5200000e+000 -4.7393860e-004
 -1.5100000e+000  4.6431375e-005
 -1.5000000e+000  7.5484663e-004
 -1.4900000e+000  1.5796948e-003
 -1.4800000e+000  2.4116766e-003
 -1.4700000e+000  3.1175251e-003
 -1.4600000e+000  3.5609891e-003
 -1.4500000e+000  3.6279098e-003
 -1.4400000e+000  3.2507486e-003
 -1.4300000e+000  2.4272401e-003
 -1.4200000e+000  1.2282208e-003
 -1.4100000e+000 -2.0874432e-004
 -1.4000000e+000 -1.7006924e-003
 -1.3900000e+000 -3.0530389e-003
 -1.3800000e+000 -4.1000003e-003
 -1.3700000e+000 -4.7433126e-003
 -1.3600000e+000 -4.9798046e-003
 -1.3500000e+000 -4.9092778e-003
 -1.3400000e+000 -4.7171958e-003
 -1.3300000e+000 -4.6315927e-003
 -1.3200000e+000 -4.8596026e-003
 -1.3100000e+000 -5.5149115e-003
 -1.3000000e+000 -6.5518815e-003
 -1.2900000e+000 -7.7237918e-003
 -1.2800000e+000 -8.5806920e-003
 -1.2700000e+000 -8.5165123e-003
 -1.2600000e+000 -6.8659265e-003
 -1.2500000e+000 -3.0404524e-003
 -1.2400000e+000  3.3174883e-003
 -1.2300000e+000  1.2191911e-002
 -1.2200000e+000  2.3094516e-002
 -1.2100000e+000  3.5039030e-002
 -1.2000000e+000  4.6607646e-002
 -1.1900000e+000  5.6112638e-002
 -1.1800000e+000  6.1837047e-002
 -1.1700000e+000  6.2319516e-002
 -1.1600000e+000  5.6634113e-002
 -1.1500000e+000  4.4609951e-002
 -1.1400000e+000  2.6940244e-002
 -1.1300000e+000  5.1465634e-003
 -1.1200000e+000 -1.8610324e-002
 -1.1100000e+000 -4.1850844e-002
 -1.1000000e+000 -6.2175967e-002
 -1.0900000e+000 -7.7670652e-002
 -1.0800000e+000 -8.7227278e-002
 -1.0700000e+000 -9.0713042e-002
 -1.0600000e+000 -8.8931156e-002
 -1.0500000e+000 -8.3366060e-002
 -1.0400000e+000 -7.5750740e-002
 -1.0300000e+000 -6.7539924e-002
 -1.0200000e+000 -5.9405967e-002
 -1.0100000e+000 -5.0885346e-002
 -1.0000000e+000 -4.0287410e-002
 -9.9000000e-001 -2.4933005e-002
 -9.8000000e-001 -1.7247279e-003
 -9.7000000e-001  3.2025645e-002
 -9.6000000e-001  7.7658121e-002
 -9.5000000e-001  1.3430908e-001
 -9.4000000e-001  1.9834891e-001
 -9.3000000e-001  2.6329278e-001
 -9.2000000e-001  3.2029213e-001
 -9.1000000e-001  3.5920826e-001
 -9.0000000e-001  3.7014830e-001
 -8.9000000e-001  3.4523108e-001
 -8.8000000e-001  2.8027110e-001
 -8.7000000e-001  1.7604472e-001
 -8.6000000e-001  3.8844030e-002
 -8.5000000e-001 -1.1986914e-001
 -8.4000000e-001 -2.8473908e-001
 -8.3000000e-001 -4.3857182e-001
 -8.2000000e-001 -5.6485247e-001
 -8.1000000e-001 -6.5028647e-001
 -8.0000000e-001 -6.8688629e-001
 -7.9000000e-001 -6.7317878e-001
 -7.8000000e-001 -6.1425442e-001
 -7.7000000e-001 -5.2059649e-001
 -7.6000000e-001 -4.0587562e-001
 -7.5000000e-001 -2.8412386e-001
 -7.4000000e-001 -1.6686209e-001
 -7.3000000e-001 -6.0804600e-002
 -7.2000000e-001  3.3315636e-002
 -7.1000000e-001  1.2046239e-001
 -7.0000000e-001  2.0951062e-001
 -6.9000000e-001  3.1025143e-001
 -6.8000000e-001  4.2977936e-001
 -6.7000000e-001  5.6905393e-001
 -6.6000000e-001  7.2047319e-001
 -6.5000000e-001  8.6716523e-001
 -6.4000000e-001  9.8440435e-001
 -6.3000000e-001  1.0431409e+000
 -6.2000000e-001  1.0151747e+000
 -6.1000000e-001  8.7909683e-001
 -6.0000000e-001  6.2586176e-001
 -5.9000000e-001  2.6280370e-001
 -5.8000000e-001 -1.8489780e-001
 -5.7000000e-001 -6.7588103e-001
 -5.6000000e-001 -1.1574012e+000
 -5.5000000e-001 -1.5726501e+000
 -5.4000000e-001 -1.8694317e+000
 -5.3000000e-001 -2.0086748e+000
 -5.2000000e-001 -1.9711825e+000
 -5.1000000e-001 -1.7612608e+000
 -5.0000000e-001 -1.4063905e+000
 -4.9000000e-001 -9.5283208e-001
 -4.8000000e-001 -4.5784372e-001
 -4.7000000e-001  2.0114193e-002
 -4.6000000e-001  4.3136018e-001
 -4.5000000e-001  7.4322268e-001
 -4.4000000e-001  9.4486664e-001
 -4.3000000e-001  1.0476925e+000
 -4.2000000e-001  1.0811523e+000
 -4.1000000e-001  1.0847685e+000
 -4.0000000e-001  1.0979555e+000
 -3.9000000e-001  1.1497683e+000
 -3.8000000e-001  1.2508010e+000
 -3.7000000e-001  1.3891010e+000
 -3.6000000e-001  1.5311916e+000
 -3.5000000e-001  1.6282669e+000
 -3.4000000e-001  1.6265172e+000
 -3.3000000e-001  1.4796099e+000
 -3.2000000e-001  1.1607776e+000
 -3.1000000e-001  6.7190042e-001
 -3.0000000e-001  4.7438175e-002
 -2.9000000e-001 -6.4798390e-001
 -2.8000000e-001 -1.3282979e+000
 -2.7000000e-001 -1.8996918e+000
 -2.6000000e-001 -2.2768681e+000
 -2.5000000e-001 -2.3988061e+000
 -2.4000000e-001 -2.2409176e+000
 -2.3000000e-001 -1.8210628e+000
 -2.2000000e-001 -1.1979964e+000
 -2.1000000e-001 -4.6225226e-001
 -2.0000000e-001  2.7904404e-001
 -1.9000000e-001  9.2070917e-001
 -1.8000000e-001  1.3779272e+000
 -1.7000000e-001  1.6010478e+000
 -1.6000000e-001  1.5838724e+000
 -1.5000000e-001  1.3637641e+000
 -1.4000000e-001  1.0134896e+000
 -1.3000000e-001  6.2632370e-001
 -1.2000000e-001  2.9728730e-001
 -1.1000000e-001  1.0417912e-001
 -1.0000000e-001  9.2132022e-002
 -9.0000000e-002  2.6475102e-001
 -8.0000000e-002  5.8360026e-001
 -7.0000000e-002  9.7615259e-001
 -6.0000000e-002  1.3506268e+000
 -5.0000000e-002  1.6147541e+000
 -4.0000000e-002  1.6947195e+000
 -3.0000000e-002  1.5504752e+000
 -2.0000000e-002  1.1843459e+000
 -1.0000000e-002  6.4117946e-001
  0.0000000e+000  0.0000000e+000
  1.0000000e-002 -6.4117946e-001
  2.0000000e-002 -1.1843459e+000
  3.0000000e-002 -1.5504752e+000
  4.0000000e-002 -1.6947195e+000
  5.0000000e-002 -1.6147541e+000
  6.0000000e-002 -1.3506268e+000
  7.0000000e-002 -9.7615259e-001
  8.0000000e-002 -5.8360026e-001
  9.0000000e-002 -2.6475102e-001
  1.0000000e-001 -9.2132022e-002
  1.1000000e-001 -1.0417912e-001
  1.2000000e-001 -2.9728730e-001
  1.3000000e-001 -6.2632370e-001
  1.4000000e-001 -1.0134896e+000
  1.5000000e-001 -1.3637641e+000
  1.6000000e-001 -1.5838724e+000
  1.7000000e-001 -1.6010478e+000
  1.8000000e-001 -1.3779272e+000
  1.9000000e-001 -9.2070917e-001
  2.0000000e-001 -2.7904404e-001
  2.1000000e-001  4.6225226e-001
  2.2000000e-001  1.1979964e+000
  2.3000000e-001  1.8210628e+000
  2.4000000e-001  2.2409176e+000
  2.5000000e-001  2.3988061e+000
  2.6000000e-001  2.2768681e+000
  2.7000000e-001  1.8996918e+000
  2.8000000e-001  1.3282979e+000
  2.9000000e-001  6.4798390e-001
  3.0000000e-001 -4.7438175e-002
  3.1000000e-001 -6.7190042e-001
  3.2000000e-001 -1.1607776e+000
  3.3000000e-001 -1.4796099e+000
  3.4000000e-001 -1.6265172e+000
  3.5000000e-001 -1.6282669e+000
  3.6000000e-001 -1.5311916e+000
  3.7000000e-001 -1.3891010e+000
  3.8000000e-001 -1.2508010e+000
  3.9000000e-001 -1.1497683e+000
  4.0000000e-001 -1.0979555e+000
  4.1000000e-001 -1.0847685e+000
  4.2000000e-001 -1.0811523e+000
  4.3000000e-001 -1.0476925e+000
  4.4000000e-001 -9.4486664e-001
  4.5000000e-001 -7.4322268e-001
  4.6000000e-001 -4.3136018e-001
  4.7000000e-001 -2.0114193e-002
  4.8000000e-001  4.5784372e-001
  4.9000000e-001  9.5283208e-001
  5.0000000e-001  1.4063905e+000
  5.1000000e-001  1.7612608e+000
  5.2000000e-001  1.9711825e+000
  5.3000000e-001  2.0086748e+000
  5.4000000e-001  1.8694317e+000
  5.5000000e-001  1.5726501e+000
  5.6000000e-001  1.1574012e+000
  5.7000000e-001  6.7588103e-001
  5.8000000e-001  1.8489780e-001
  5.9000000e-001 -2.6280370e-001
  6.0000000e-001 -6.2586176e-001
  6.1000000e-001 -8.7909683e-001
  6.2000000e-001 -1.0151747e+000
  6.3000000e-001 -1.0431409e+000
  6.4000000e-001 -9.8440435e-001
  6.5000000e-001 -8.6716523e-001
  6.6000000e-001 -7.2047319e-001
  6.7000000e-001 -5.6905393e-001
  6.8000000e-001 -4.2977936e-001
  6.9000000e-001 -3.1025143e-001
  7.0000000e-001 -2.0951062e-001
  7.1000000e-001 -1.2046239e-001
  7.2000000e-001 -3.3315636e-002
  7.3000000e-001  6.0804600e-002
  7.4000000e-001  1.6686209e-001
  7.5000000e-001  2.8412386e-001
  7.6000000e-001  4.0587562e-001
  7.7000000e-001  5.2059649e-001
  7.8000000e-001  6.1425442e-001
  7.9000000e-001  6.7317878e-001
  8.0000000e-001  6.8688629e-001
  8.1000000e-001  6.5028647e-001
  8.2000000e-001  5.6485247e-001
  8.3000000e-001  4.3857182e-001
  8.4000000e-001  2.8473908e-001
  8.5000000e-001  1.1986914e-001
  8.6000000e-001 -3.8844030e-002
  8.7000000e-001 -1.7604472e-001
  8.8000000e-001 -2.8027110e-001
  8.9000000e-001 -3.4523108e-001
  9.0000000e-001 -3.7014830e-001
  9.1000000e-001 -3.5920826e-001
  9.2000000e-001 -3.2029213e-001
  9.3000000e-001 -2.6329278e-001
  9.4000000e-001 -1.9834891e-001
  9.5000000e-001 -1.3430908e-001
  9.6000000e-001 -7.7658121e-002
  9.7000000e-001 -3.2025645e-002
  9.8000000e-001  1.7247279e-003
  9.9000000e-001  2.4933005e-002
  1.0000000e+000  4.0287410e-002
  1.0100000e+000  5.0885346e-002
  1.0200000e+000  5.9405967e-002
  1.0300000e+000  6.7539924e-002
  1.0400000e+000  7.5750740e-002
  1.0500000e+000  8.3366060e-002
  1.0600000e+000  8.8931156e-002
  1.0700000e+000  9.0713042e-002
  1.0800000e+000  8.7227278e-002
  1.0900000e+000  7.7670652e-002
  1.1000000e+000  6.2175967e-002
  1.1100000e+000  4.1850844e-002
  1.1200000e+000  1.8610324e-002
  1.1300000e+000 -5.1465634e-003
  1.1400000e+000 -2.6940244e-002
  1.1500000e+000 -4.4609951e-002
  1.1600000e+000 -5.6634113e-002
  1.1700000e+000 -6.2319516e-002
  1.1800000e+000 -6.1837047e-002
  1.1900000e+000 -5.6112638e-002
  1.2000000e+000 -4.6607646e-002
  1.2100000e+000 -3.5039030e-002
  1.2200000e+000 -2.3094516e-002
  1.2300000e+000 -1.2191911e-002
  1.2400000e+000 -3.3174883e-003
  1.2500000e+000  3.0404524e-003
  1.2600000e+000  6.8659265e-003
  1.2700000e+000  8.5165123e-003
  1.2800000e+000  8.5806920e-003
  1.2900000e+000  7.7237918e-003
  1.3000000e+000  6.5518815e-003
  1.3100000e+000  5.5149115e-003
  1.3200000e+000  4.8596026e-003
  1.3300000e+000  4.6315927e-003
  1.3400000e+000  4.7171958e-003
  1.3500000e+000  4.9092778e-003
  1.3600000e+000  4.9798046e-003
  1.3700000e+000  4.7433126e-003
  1.3800000e+000  4.1000003e-003
  1.3900000e+000  3.0530389e-003
  1.4000000e+000  1.7006924e-003
  1.4100000e+000  2.0874432e-004
  1.4200000e+000 -1.2282208e-003
  1.4300000e+000 -2.4272401e-003
  1.4400000e+000 -3.2507486e-003
  1.4500000e+000 -3.6279098e-003
  1.4600000e+000 -3.5609891e-003
  1.4700000e+000 -3.1175251e-003
  1.4800000e+000 -2.4116766e-003
  1.4900000e+000 -1.5796948e-003
  1.5000000e+000 -7.5484663e-004
  1.5100000e+000 -4.6431375e-005
  1.5200000e+000  4.7393860e-004
  1.5300000e+000  7.7744760e-004
  1.5400000e+000  8.7502899e-004
  1.5500000e+000  8.0803187e-004
  1.5600000e+000  6.3531484e-004
  1.5700000e+000  4.1967739e-004
  1.5800000e+000  2.1616402e-004
  1.5900000e+000  6.3994762e-005
  1.6000000e+000 -1.7095560e-005
  1.6100000e+000 -2.6273053e-005
  1.6200000e+000  2.2312262e-005
  1.6300000e+000  1.0541961e-004
  1.6400000e+000  1.9711832e-004
  1.6500000e+000  2.7441020e-004
  1.6600000e+000  3.2117618e-004
  1.6700000e+000  3.3003378e-004
  1.6800000e+000  3.0216297e-004
  1.6900000e+000  2.4552873e-004
  1.7000000e+000  1.7214856e-004
  1.7100000e+000  9.5108246e-005
  1.7200000e+000  2.5940947e-005
  1.7300000e+000 -2.7203335e-005
  1.7400000e+000 -6.0403899e-005
  1.7500000e+000 -7.3861624e-005
  1.7600000e+000 -7.1043360e-005
  1.7700000e+000 -5.7386349e-005
  1.7800000e+000 -3.8894021e-005
  1.7900000e+000 -2.0910153e-005
  1.8000000e+000 -7.2679080e-006
  1.8100000e+000  9.9867214e-008
  1.8200000e+000  1.1077105e-006
  1.8300000e+000 -2.8787624e-006
  1.8400000e+000 -9.6375337e-006
  1.8500000e+000 -1.6729294e-005
  1.8600000e+000 -2.2049297e-005
  1.8700000e+000 -2.4203259e-005
  1.8800000e+000 -2.2669923e-005
  1.8900000e+000 -1.7761126e-005
  1.9000000e+000 -1.0426703e-005
  1.9100000e+000 -1.9716663e-006
  1.9200000e+000  6.2435726e-006
  1.9300000e+000  1.3060050e-005
  1.9400000e+000  1.7694244e-005
  1.9500000e+000  1.9812793e-005
  1.9600000e+000  1.9513331e-005
  1.9700000e+000  1.7233208e-005
  1.9800000e+000  1.3616753e-005
  1.9900000e+000  9.3731408e-006
  2.0000000e+000  5.1519880e-006


==> data_x_spect_lowres_imag__2_.dat <==
 -2.0000000e+000 -5.1519880e-006
 -1.9900000e+000 -9.3731408e-006
 -1.9800000e+000 -1.3616753e-005
 -1.9700000e+000 -1.7233208e-005
 -1.9600000e+000 -1.9513331e-005
 -1.9500000e+000 -1.9812793e-005
 -1.9400000e+000 -1.7694244e-005
 -1.9300000e+000 -1.3060050e-005
 -1.9200000e+000 -6.2435726e-006
 -1.9100000e+000  1.9716663e-006
 -1.9000000e+000  1.0426703e-005
 -1.8900000e+000  1.7761126e-005
 -1.8800000e+000  2.2669923e-005
 -1.8700000e+000  2.4203259e-005
 -1.8600000e+000  2.2049297e-005
 -1.8500000e+000  1.6729294e-005
 -1.8400000e+000  9.6375337e-006
 -1.8300000e+000  2.8787624e-006
 -1.8200000e+000 -1.1077105e-006
 -1.8100000e+000 -9.9867214e-008
 -1.8000000e+000  7.2679080e-006
 -1.7900000e+000  2.0910153e-005
 -1.7800000e+000  3.8894021e-005
 -1.7700000e+000  5.7386349e-005
 -1.7600000e+000  7.1043360e-005
 -1.7500000e+000  7.3861624e-005
 -1.7400000e+000  6.0403899e-005
 -1.7300000e+000  2.7203335e-005
 -1.7200000e+000 -2.5940947e-005
 -1.7100000e+000 -9.5108246e-005
 -1.7000000e+000 -1.7214856e-004
 -1.6900000e+000 -2.4552873e-004
 -1.6800000e+000 -3.0216297e-004
 -1.6700000e+000 -3.3003378e-004
 -1.6600000e+000 -3.2117618e-004
 -1.6500000e+000 -2.7441020e-004
 -1.6400000e+000 -1.9711832e-004
 -1.6300000e+000 -1.0541961e-004
 -1.6200000e+000 -2.2312262e-005
 -1.6100000e+000  2.6273053e-005
 -1.6000000e+000  1.7095560e-005
 -1.5900000e+000 -6.3994762e-005
 -1.5800000e+000 -2.1616402e-004
 -1.5700000e+000 -4.1967739e-004
 -1.5600000e+000 -6.3531484e-004
 -1.5500000e+000 -8.0803187e-004
 -1.5400000e+000 -8.7502899e-004
 -1.5300000e+000 -7.7744760e-004
 -1.5200000e+000 -4.7393860e-004
 -1.5100000e+000  4.6431375e-005
 -1.5000000e+000  7.5484663e-004
 -1.4900000e+000  1.5796948e-003
 -1.4800000e+000  2.4116766e-003
 -1.4700000e+000  3.1175251e-003
 -1.4600000e+000  3.5609891e-003
 -1.4500000e+000  3.6279098e-003
 -1.4400000e+000  3.2507486e-003
 -1.4300000e+000  2.4272401e-003
 -1.4200000e+000  1.2282208e-003
 -1.4100000e+000 -2.0874432e-004
 -1.4000000e+000 -1.7006924e-003
 -1.3900000e+000 -3.0530389e-003
 -1.3800000e+000 -4.1000003e-003
 -1.3700000e+000 -4.7433126e-003
 -1.3600000e+000 -4.9798046e-003
 -1.3500000e+000 -4.9092778e-003
 -1.3400000e+000 -4.7171958e-003
 -1.3300000e+000 -4.6315927e-003
 -1.3200000e+000 -4.8596026e-003
 -1.3100000e+000 -5.5149115e-003
 -1.3000000e+000 -6.5518815e-003
 -1.2900000e+000 -7.7237918e-003
 -1.2800000e+000 -8.5806920e-003
 -1.2700000e+000 -8.5165123e-003
 -1.2600000e+000 -6.8659265e-003
 -1.2500000e+000 -3.0404524e-003
 -1.2400000e+000  3.3174883e-003
 -1.2300000e+000  1.2191911e-002
 -1.2200000e+000  2.3094516e-002
 -1.2100000e+000  3.5039030e-002
 -1.2000000e+000  4.6607646e-002
 -1.1900000e+000  5.6112638e-002
 -1.1800000e+000  6.1837047e-002
 -1.1700000e+000  6.2319516e-002
 -1.1600000e+000  5.6634113e-002
 -1.1500000e+000  4.4609951e-002
 -1.1400000e+000  2.6940244e-002
 -1.1300000e+000  5.1465634e-003
 -1.1200000e+000 -1.8610324e-002
 -1.1100000e+000 -4.1850844e-002
 -1.1000000e+000 -6.2175967e-002
 -1.0900000e+000 -7.7670652e-002
 -1.0800000e+000 -8.7227278e-002
 -1.0700000e+000 -9.0713042e-002
 -1.0600000e+000 -8.8931156e-002
 -1.0500000e+000 -8.3366060e-002
 -1.0400000e+000 -7.5750740e-002
 -1.0300000e+000 -6.7539924e-002
 -1.0200000e+000 -5.9405967e-002
 -1.0100000e+000 -5.0885346e-002
 -1.0000000e+000 -4.0287410e-002
 -9.9000000e-001 -2.4933005e-002
 -9.8000000e-001 -1.7247279e-003
 -9.7000000e-001  3.2025645e-002
 -9.6000000e-001  7.7658121e-002
 -9.5000000e-001  1.3430908e-001
 -9.4000000e-001  1.9834891e-001
 -9.3000000e-001  2.6329278e-001
 -9.2000000e-001  3.2029213e-001
 -9.1000000e-001  3.5920826e-001
 -9.0000000e-001  3.7014830e-001
 -8.9000000e-001  3.4523108e-001
 -8.8000000e-001  2.8027110e-001
 -8.7000000e-001  1.7604472e-001
 -8.6000000e-001  3.8844030e-002
 -8.5000000e-001 -1.1986914e-001
 -8.4000000e-001 -2.8473908e-001
 -8.3000000e-001 -4.3857182e-001
 -8.2000000e-001 -5.6485247e-001
 -8.1000000e-001 -6.5028647e-001
 -8.0000000e-001 -6.8688629e-001
 -7.9000000e-001 -6.7317878e-001
 -7.8000000e-001 -6.1425442e-001
 -7.7000000e-001 -5.2059649e-001
 -7.6000000e-001 -4.0587562e-001
 -7.5000000e-001 -2.8412386e-001
 -7.4000000e-001 -1.6686209e-001
 -7.3000000e-001 -6.0804600e-002
 -7.2000000e-001  3.3315636e-002
 -7.1000000e-001  1.2046239e-001
 -7.0000000e-001  2.0951062e-001
 -6.9000000e-001  3.1025143e-001
 -6.8000000e-001  4.2977936e-001
 -6.7000000e-001  5.6905393e-001
 -6.6000000e-001  7.2047319e-001
 -6.5000000e-001  8.6716523e-001
 -6.4000000e-001  9.8440435e-001
 -6.3000000e-001  1.0431409e+000
 -6.2000000e-001  1.0151747e+000
 -6.1000000e-001  8.7909683e-001
 -6.0000000e-001  6.2586176e-001
 -5.9000000e-001  2.6280370e-001
 -5.8000000e-001 -1.8489780e-001
 -5.7000000e-001 -6.7588103e-001
 -5.6000000e-001 -1.1574012e+000
 -5.5000000e-001 -1.5726501e+000
 -5.4000000e-001 -1.8694317e+000
 -5.3000000e-001 -2.0086748e+000
 -5.2000000e-001 -1.9711825e+000
 -5.1000000e-001 -1.7612608e+000
 -5.0000000e-001 -1.4063905e+000
 -4.9000000e-001 -9.5283208e-001
 -4.8000000e-001 -4.5784372e-001
 -4.7000000e-001  2.0114193e-002
 -4.6000000e-001  4.3136018e-001
 -4.5000000e-001  7.4322268e-001
 -4.4000000e-001  9.4486664e-001
 -4.3000000e-001  1.0476925e+000
 -4.2000000e-001  1.0811523e+000
 -4.1000000e-001  1.0847685e+000
 -4.0000000e-001  1.0979555e+000
 -3.9000000e-001  1.1497683e+000
 -3.8000000e-001  1.2508010e+000
 -3.7000000e-001  1.3891010e+000
 -3.6000000e-001  1.5311916e+000
 -3.5000000e-001  1.6282669e+000
 -3.4000000e-001  1.6265172e+000
 -3.3000000e-001  1.4796099e+000
 -3.2000000e-001  1.1607776e+000
 -3.1000000e-001  6.7190042e-001
 -3.0000000e-001  4.7438175e-002
 -2.9000000e-001 -6.4798390e-001
 -2.8000000e-001 -1.3282979e+000
 -2.7000000e-001 -1.8996918e+000
 -2.6000000e-001 -2.2768681e+000
 -2.5000000e-001 -2.3988061e+000
 -2.4000000e-001 -2.2409176e+000
 -2.3000000e-001 -1.8210628e+000
 -2.2000000e-001 -1.1979964e+000
 -2.1000000e-001 -4.6225226e-001
 -2.0000000e-001  2.7904404e-001
 -1.9000000e-001  9.2070917e-001
 -1.8000000e-001  1.3779272e+000
 -1.7000000e-001  1.6010478e+000
 -1.6000000e-001  1.5838724e+000
 -1.5000000e-001  1.3637641e+000
 -1.4000000e-001  1.0134896e+000
 -1.3000000e-001  6.2632370e-001
 -1.2000000e-001  2.9728730e-001
 -1.1000000e-001  1.0417912e-001
 -1.0000000e-001  9.2132022e-002
 -9.0000000e-002  2.6475102e-001
 -8.0000000e-002  5.8360026e-001
 -7.0000000e-002  9.7615259e-001
 -6.0000000e-002  1.3506268e+000
 -5.0000000e-002  1.6147541e+000
 -4.0000000e-002  1.6947195e+000
 -3.0000000e-002  1.5504752e+000
 -2.0000000e-002  1.1843459e+000
 -1.0000000e-002  6.4117946e-001
  0.0000000e+000  0.0000000e+000
  1.0000000e-002 -6.4117946e-001
  2.0000000e-002 -1.1843459e+000
  3.0000000e-002 -1.5504752e+000
  4.0000000e-002 -1.6947195e+000
  5.0000000e-002 -1.6147541e+000
  6.0000000e-002 -1.3506268e+000
  7.0000000e-002 -9.7615259e-001
  8.0000000e-002 -5.8360026e-001
  9.0000000e-002 -2.6475102e-001
  1.0000000e-001 -9.2132022e-002
  1.1000000e-001 -1.0417912e-001
  1.2000000e-001 -2.9728730e-001
  1.3000000e-001 -6.2632370e-001
  1.4000000e-001 -1.0134896e+000
  1.5000000e-001 -1.3637641e+000
  1.6000000e-001 -1.5838724e+000
  1.7000000e-001 -1.6010478e+000
  1.8000000e-001 -1.3779272e+000
  1.9000000e-001 -9.2070917e-001
  2.0000000e-001 -2.7904404e-001
  2.1000000e-001  4.6225226e-001
  2.2000000e-001  1.1979964e+000
  2.3000000e-001  1.8210628e+000
  2.4000000e-001  2.2409176e+000
  2.5000000e-001  2.3988061e+000
  2.6000000e-001  2.2768681e+000
  2.7000000e-001  1.8996918e+000
  2.8000000e-001  1.3282979e+000
  2.9000000e-001  6.4798390e-001
  3.0000000e-001 -4.7438175e-002
  3.1000000e-001 -6.7190042e-001
  3.2000000e-001 -1.1607776e+000
  3.3000000e-001 -1.4796099e+000
  3.4000000e-001 -1.6265172e+000
  3.5000000e-001 -1.6282669e+000
  3.6000000e-001 -1.5311916e+000
  3.7000000e-001 -1.3891010e+000
  3.8000000e-001 -1.2508010e+000
  3.9000000e-001 -1.1497683e+000
  4.0000000e-001 -1.0979555e+000
  4.1000000e-001 -1.0847685e+000
  4.2000000e-001 -1.0811523e+000
  4.3000000e-001 -1.0476925e+000
  4.4000000e-001 -9.4486664e-001
  4.5000000e-001 -7.4322268e-001
  4.6000000e-001 -4.3136018e-001
  4.7000000e-001 -2.0114193e-002
  4.8000000e-001  4.5784372e-001
  4.9000000e-001  9.5283208e-001
  5.0000000e-001  1.4063905e+000
  5.1000000e-001  1.7612608e+000
  5.2000000e-001  1.9711825e+000
  5.3000000e-001  2.0086748e+000
  5.4000000e-001  1.8694317e+000
  5.5000000e-001  1.5726501e+000
  5.6000000e-001  1.1574012e+000
  5.7000000e-001  6.7588103e-001
  5.8000000e-001  1.8489780e-001
  5.9000000e-001 -2.6280370e-001
  6.0000000e-001 -6.2586176e-001
  6.1000000e-001 -8.7909683e-001
  6.2000000e-001 -1.0151747e+000
  6.3000000e-001 -1.0431409e+000
  6.4000000e-001 -9.8440435e-001
  6.5000000e-001 -8.6716523e-001
  6.6000000e-001 -7.2047319e-001
  6.7000000e-001 -5.6905393e-001
  6.8000000e-001 -4.2977936e-001
  6.9000000e-001 -3.1025143e-001
  7.0000000e-001 -2.0951062e-001
  7.1000000e-001 -1.2046239e-001
  7.2000000e-001 -3.3315636e-002
  7.3000000e-001  6.0804600e-002
  7.4000000e-001  1.6686209e-001
  7.5000000e-001  2.8412386e-001
  7.6000000e-001  4.0587562e-001
  7.7000000e-001  5.2059649e-001
  7.8000000e-001  6.1425442e-001
  7.9000000e-001  6.7317878e-001
  8.0000000e-001  6.8688629e-001
  8.1000000e-001  6.5028647e-001
  8.2000000e-001  5.6485247e-001
  8.3000000e-001  4.3857182e-001
  8.4000000e-001  2.8473908e-001
  8.5000000e-001  1.1986914e-001
  8.6000000e-001 -3.8844030e-002
  8.7000000e-001 -1.7604472e-001
  8.8000000e-001 -2.8027110e-001
  8.9000000e-001 -3.4523108e-001
  9.0000000e-001 -3.7014830e-001
  9.1000000e-001 -3.5920826e-001
  9.2000000e-001 -3.2029213e-001
  9.3000000e-001 -2.6329278e-001
  9.4000000e-001 -1.9834891e-001
  9.5000000e-001 -1.3430908e-001
  9.6000000e-001 -7.7658121e-002
  9.7000000e-001 -3.2025645e-002
  9.8000000e-001  1.7247279e-003
  9.9000000e-001  2.4933005e-002
  1.0000000e+000  4.0287410e-002
  1.0100000e+000  5.0885346e-002
  1.0200000e+000  5.9405967e-002
  1.0300000e+000  6.7539924e-002
  1.0400000e+000  7.5750740e-002
  1.0500000e+000  8.3366060e-002
  1.0600000e+000  8.8931156e-002
  1.0700000e+000  9.0713042e-002
  1.0800000e+000  8.7227278e-002
  1.0900000e+000  7.7670652e-002
  1.1000000e+000  6.2175967e-002
  1.1100000e+000  4.1850844e-002
  1.1200000e+000  1.8610324e-002
  1.1300000e+000 -5.1465634e-003
  1.1400000e+000 -2.6940244e-002
  1.1500000e+000 -4.4609951e-002
  1.1600000e+000 -5.6634113e-002
  1.1700000e+000 -6.2319516e-002
  1.1800000e+000 -6.1837047e-002
  1.1900000e+000 -5.6112638e-002
  1.2000000e+000 -4.6607646e-002
  1.2100000e+000 -3.5039030e-002
  1.2200000e+000 -2.3094516e-002
  1.2300000e+000 -1.2191911e-002
  1.2400000e+000 -3.3174883e-003
  1.2500000e+000  3.0404524e-003
  1.2600000e+000  6.8659265e-003
  1.2700000e+000  8.5165123e-003
  1.2800000e+000  8.5806920e-003
  1.2900000e+000  7.7237918e-003
  1.3000000e+000  6.5518815e-003
  1.3100000e+000  5.5149115e-003
  1.3200000e+000  4.8596026e-003
  1.3300000e+000  4.6315927e-003
  1.3400000e+000  4.7171958e-003
  1.3500000e+000  4.9092778e-003
  1.3600000e+000  4.9798046e-003
  1.3700000e+000  4.7433126e-003
  1.3800000e+000  4.1000003e-003
  1.3900000e+000  3.0530389e-003
  1.4000000e+000  1.7006924e-003
  1.4100000e+000  2.0874432e-004
  1.4200000e+000 -1.2282208e-003
  1.4300000e+000 -2.4272401e-003
  1.4400000e+000 -3.2507486e-003
  1.4500000e+000 -3.6279098e-003
  1.4600000e+000 -3.5609891e-003
  1.4700000e+000 -3.1175251e-003
  1.4800000e+000 -2.4116766e-003
  1.4900000e+000 -1.5796948e-003
  1.5000000e+000 -7.5484663e-004
  1.5100000e+000 -4.6431375e-005
  1.5200000e+000  4.7393860e-004
  1.5300000e+000  7.7744760e-004
  1.5400000e+000  8.7502899e-004
  1.5500000e+000  8.0803187e-004
  1.5600000e+000  6.3531484e-004
  1.5700000e+000  4.1967739e-004
  1.5800000e+000  2.1616402e-004
  1.5900000e+000  6.3994762e-005
  1.6000000e+000 -1.7095560e-005
  1.6100000e+000 -2.6273053e-005
  1.6200000e+000  2.2312262e-005
  1.6300000e+000  1.0541961e-004
  1.6400000e+000  1.9711832e-004
  1.6500000e+000  2.7441020e-004
  1.6600000e+000  3.2117618e-004
  1.6700000e+000  3.3003378e-004
  1.6800000e+000  3.0216297e-004
  1.6900000e+000  2.4552873e-004
  1.7000000e+000  1.7214856e-004
  1.7100000e+000  9.5108246e-005
  1.7200000e+000  2.5940947e-005
  1.7300000e+000 -2.7203335e-005
  1.7400000e+000 -6.0403899e-005
  1.7500000e+000 -7.3861624e-005
  1.7600000e+000 -7.1043360e-005
  1.7700000e+000 -5.7386349e-005
  1.7800000e+000 -3.8894021e-005
  1.7900000e+000 -2.0910153e-005
  1.8000000e+000 -7.2679080e-006
  1.8100000e+000  9.9867214e-008
  1.8200000e+000  1.1077105e-006
  1.8300000e+000 -2.8787624e-006
  1.8400000e+000 -9.6375337e-006
  1.8500000e+000 -1.6729294e-005
  1.8600000e+000 -2.2049297e-005
  1.8700000e+000 -2.4203259e-005
  1.8800000e+000 -2.2669923e-005
  1.8900000e+000 -1.7761126e-005
  1.9000000e+000 -1.0426703e-005
  1.9100000e+000 -1.9716663e-006
  1.9200000e+000  6.2435726e-006
  1.9300000e+000  1.3060050e-005
  1.9400000e+000  1.7694244e-005
  1.9500000e+000  1.9812793e-005
  1.9600000e+000  1.9513331e-005
  1.9700000e+000  1.7233208e-005
  1.9800000e+000  1.3616753e-005
  1.9900000e+000  9.3731408e-006
  2.0000000e+000  5.1519880e-006


==> data_x_spect_lowres_real.dat <==
 -2.0000000e+000  1.5890635e-005
 -1.9900000e+000  1.8987817e-005
 -1.9800000e+000  2.0846029e-005
 -1.9700000e+000  2.1092775e-005
 -1.9600000e+000  1.9546997e-005
 -1.9500000e+000  1.6264083e-005
 -1.9400000e+000  1.1533697e-005
 -1.9300000e+000  5.8217739e-006
 -1.9200000e+000 -3.3994510e-007
 -1.9100000e+000 -6.4990041e-006
 -1.9000000e+000 -1.2430382e-005
 -1.8900000e+000 -1.8246568e-005
 -1.8800000e+000 -2.4426724e-005
 -1.8700000e+000 -3.1730827e-005
 -1.8600000e+000 -4.0984565e-005
 -1.8500000e+000 -5.2750095e-005
 -1.8400000e+000 -6.6931937e-005
 -1.8300000e+000 -8.2399314e-005
 -1.8200000e+000 -9.6727785e-005
 -1.8100000e+000 -1.0616600e-004
 -1.8000000e+000 -1.0591209e-004
 -1.7900000e+000 -9.0736877e-005
 -1.7800000e+000 -5.5922480e-005
 -1.7700000e+000  1.5952938e-006
 -1.7600000e+000  8.2067901e-005
 -1.7500000e+000  1.8199802e-004
 -1.7400000e+000  2.9367815e-004
 -1.7300000e+000  4.0541426e-004
 -1.7200000e+000  5.0254719e-004
 -1.7100000e+000  5.6923975e-004
 -1.7000000e+000  5.9082805e-004
 -1.6900000e+000  5.5637359e-004
 -1.6800000e+000  4.6093852e-004
 -1.6700000e+000  3.0707484e-004
 -1.6600000e+000  1.0509561e-004
 -1.6500000e+000 -1.2811298e-004
 -1.6400000e+000 -3.7169535e-004
 -1.6300000e+000 -6.0447105e-004
 -1.6200000e+000 -8.0893477e-004
 -1.6100000e+000 -9.7471427e-004
 -1.6000000e+000 -1.1005472e-003
 -1.5900000e+000 -1.1940129e-003
 -1.5800000e+000 -1.2686535e-003
 -1.5700000e+000 -1.3386945e-003
 -1.5600000e+000 -1.4122270e-003
 -1.5500000e+000 -1.4843102e-003
 -1.5400000e+000 -1.5318310e-003
 -1.5300000e+000 -1.5119833e-003
 -1.5200000e+000 -1.3658150e-003
 -1.5100000e+000 -1.0274356e-003
 -1.5000000e+000 -4.3827708e-004
 -1.4900000e+000  4.3553651e-004
 -1.4800000e+000  1.5858553e-003
 -1.4700000e+000  2.9491094e-003
 -1.4600000e+000  4.4008017e-003
 -1.4500000e+000  5.7610111e-003
 -1.4400000e+000  6.8123308e-003
 -1.4300000e+000  7.3293055e-003
 -1.4200000e+000  7.1157935e-003
 -1.4100000e+000  6.0442988e-003
 -1.4000000e+000  4.0897743e-003
 -1.3900000e+000  1.3501887e-003
 -1.3800000e+000 -1.9524333e-003
 -1.3700000e+000 -5.4937540e-003
 -1.3600000e+000 -8.8906436e-003
 -1.3500000e+000 -1.1760707e-002
 -1.3400000e+000 -1.3787746e-002
 -1.3300000e+000 -1.4780289e-002
 -1.3200000e+000 -1.4709913e-002
 -1.3100000e+000 -1.3718555e-002
 -1.3000000e+000 -1.2089292e-002
 -1.2900000e+000 -1.0182459e-002
 -1.2800000e+000 -8.3471423e-003
 -1.2700000e+000 -6.8253097e-003
 -1.2600000e+000 -5.6703544e-003
 -1.2500000e+000 -4.7020805e-003
 -1.2400000e+000 -3.5154496e-003
 -1.2300000e+000 -1.5508759e-003
 -1.2200000e+000  1.7790972e-003
 -1.2100000e+000  6.9259618e-003
 -1.2000000e+000  1.4035627e-002
 -1.1900000e+000  2.2811573e-002
 -1.1800000e+000  3.2449068e-002
 -1.1700000e+000  4.1669853e-002
 -1.1600000e+000  4.8869666e-002
 -1.1500000e+000  5.2368312e-002
 -1.1400000e+000  5.0727699e-002
 -1.1300000e+000  4.3082540e-002
 -1.1200000e+000  2.9416293e-002
 -1.1100000e+000  1.0715539e-002
 -1.1000000e+000 -1.1048897e-002
 -1.0900000e+000 -3.3137184e-002
 -1.0800000e+000 -5.2437292e-002
 -1.0700000e+000 -6.5988257e-002
 -1.0600000e+000 -7.1540415e-002
 -1.0500000e+000 -6.8042907e-002
 -1.0400000e+000 -5.5949249e-002
 -1.0300000e+000 -3.7255492e-002
 -1.0200000e+000 -1.5230785e-002
 -1.0100000e+000  6.1400949e-003
 -1.0000000e+000  2.2919294e-002
 -9.9000000e-001  3.2046808e-002
 -9.8000000e-001  3.2071810e-002
 -9.7000000e-001  2.3617281e-002
 -9.6000000e-001  9.4477221e-003
 -9.5000000e-001 -5.9208440e-003
 -9.4000000e-001 -1.7038284e-002
 -9.3000000e-001 -1.8639349e-002
 -9.2000000e-001 -6.8584050e-003
 -9.1000000e-001  1.9711075e-002
 -9.0000000e-001  5.9359564e-002
 -8.9000000e-001  1.0719686e-001
 -8.8000000e-001  1.5576421e-001
 -8.7000000e-001  1.9627161e-001
 -8.6000000e-001  2.2026800e-001
 -8.5000000e-001  2.2143647e-001
 -8.4000000e-001  1.9714398e-001
 -8.3000000e-001  1.4938532e-001
 -8.2000000e-001  8.4850013e-002
 -8.1000000e-001  1.3998241e-002
 -8.0000000e-001 -5.0768356e-002
 -7.9000000e-001 -9.7551292e-002
 -7.8000000e-001 -1.1756129e-001
 -7.7000000e-001 -1.0734628e-001
 -7.6000000e-001 -7.0122214e-002
 -7.5000000e-001 -1.5820927e-002
 -7.4000000e-001  4.0301270e-002
 -7.3000000e-001  8.0363080e-002
 -7.2000000e-001  8.7444851e-002
 -7.1000000e-001  4.9409967e-002
 -7.0000000e-001 -3.7809369e-002
 -6.9000000e-001 -1.6820103e-001
 -6.8000000e-001 -3.2548701e-001
 -6.7000000e-001 -4.8499197e-001
 -6.6000000e-001 -6.1739687e-001
 -6.5000000e-001 -6.9380813e-001
 -6.4000000e-001 -6.9125450e-001
 -6.3000000e-001 -5.9756102e-001
 -6.2000000e-001 -4.1458833e-001
 -6.1000000e-001 -1.5907553e-001
 -6.0000000e-001  1.3925055e-001
 -5.9000000e-001  4.4211134e-001
 -5.8000000e-001  7.0894442e-001
 -5.7000000e-001  9.0387598e-001
 -5.6000000e-001  1.0020594e+000
 -5.5000000e-001  9.9409338e-001
 -5.4000000e-001  8.8755354e-001
 -5.3000000e-001  7.0521253e-001
 -5.2000000e-001  4.8018626e-001
 -5.1000000e-001  2.4889700e-001
 -5.0000000e-001  4.3250149e-002
 -4.9000000e-001 -1.1633576e-001
 -4.8000000e-001 -2.2549458e-001
 -4.7000000e-001 -2.9694500e-001
 -4.6000000e-001 -3.5754988e-001
 -4.5000000e-001 -4.4178963e-001
 -4.4000000e-001 -5.8283639e-001
 -4.3000000e-001 -8.0301787e-001
 -4.2000000e-001 -1.1057250e+000
 -4.1000000e-001 -1.4706681e+000
 -4.0000000e-001 -1.8538262e+000
 -3.9000000e-001 -2.1925572e+000
 -3.8000000e-001 -2.4152995e+000
 -3.7000000e-001 -2.4543086e+000
 -3.6000000e-001 -2.2591410e+000
 -3.5000000e-001 -1.8082817e+000
 -3.4000000e-001 -1.1165064e+000
 -3.3000000e-001 -2.3626030e-001
 -3.2000000e-001  7.4759811e-001
 -3.1000000e-001  1.7290860e+000
 -3.0000000e-001  2.5966243e+000
 -2.9000000e-001  3.2501240e+000
 -2.8000000e-001  3.6165585e+000
 -2.7000000e-001  3.6611424e+000
 -2.6000000e-001  3.3920138e+000
 -2.5000000e-001  2.8575147e+000
 -2.4000000e-001  2.1365811e+000
 -2.3000000e-001  1.3240893e+000
 -2.2000000e-001  5.1400036e-001
 -2.1000000e-001 -2.1641207e-001
 -2.0000000e-001 -8.1818005e-001
 -1.9000000e-001 -1.2758698e+000
 -1.8000000e-001 -1.6054877e+000
 -1.7000000e-001 -1.8456393e+000
 -1.6000000e-001 -2.0439313e+000
 -1.5000000e-001 -2.2416206e+000
 -1.4000000e-001 -2.4599328e+000
 -1.3000000e-001 -2.6911682e+000
 -1.2000000e-001 -2.8967649e+000
 -1.1000000e-001 -3.0130505e+000
 -1.0000000e-001 -2.9637952e+000
 -9.0000000e-002 -2.6771951e+000
 -8.0000000e-002 -2.1038837e+000
 -7.0000000e-002 -1.2322088e+000
 -6.0000000e-002 -9.7412450e-002
 -5.0000000e-002  1.2175497e+000
 -4.0000000e-002  2.5902257e+000
 -3.0000000e-002  3.8748359e+000
 -2.0000000e-002  4.9237118e+000
 -1.0000000e-002  5.6102316e+000
  0.0000000e+000  5.8490977e+000
  1.0000000e-002  5.6102316e+000
  2.0000000e-002  4.9237118e+000
  3.0000000e-002  3.8748359e+000
  4.0000000e-002  2.5902257e+000
  5.0000000e-002  1.2175497e+000
  6.0000000e-002 -9.7412450e-002
  7.0000000e-002 -1.2322088e+000
  8.0000000e-002 -2.1038837e+000
  9.0000000e-002 -2.6771951e+000
  1.0000000e-001 -2.9637952e+000
  1.1000000e-001 -3.0130505e+000
  1.2000000e-001 -2.8967649e+000
  1.3000000e-001 -2.6911682e+000
  1.4000000e-001 -2.4599328e+000
  1.5000000e-001 -2.2416206e+000
  1.6000000e-001 -2.0439313e+000
  1.7000000e-001 -1.8456393e+000
  1.8000000e-001 -1.6054877e+000
  1.9000000e-001 -1.2758698e+000
  2.0000000e-001 -8.1818005e-001
  2.1000000e-001 -2.1641207e-001
  2.2000000e-001  5.1400036e-001
  2.3000000e-001  1.3240893e+000
  2.4000000e-001  2.1365811e+000
  2.5000000e-001  2.8575147e+000
  2.6000000e-001  3.3920138e+000
  2.7000000e-001  3.6611424e+000
  2.8000000e-001  3.6165585e+000
  2.9000000e-001  3.2501240e+000
  3.0000000e-001  2.5966243e+000
  3.1000000e-001  1.7290860e+000
  3.2000000e-001  7.4759811e-001
  3.3000000e-001 -2.3626030e-001
  3.4000000e-001 -1.1165064e+000
  3.5000000e-001 -1.8082817e+000
  3.6000000e-001 -2.2591410e+000
  3.7000000e-001 -2.4543086e+000
  3.8000000e-001 -2.4152995e+000
  3.9000000e-001 -2.1925572e+000
  4.0000000e-001 -1.8538262e+000
  4.1000000e-001 -1.4706681e+000
  4.2000000e-001 -1.1057250e+000
  4.3000000e-001 -8.0301787e-001
  4.4000000e-001 -5.8283639e-001
  4.5000000e-001 -4.4178963e-001
  4.6000000e-001 -3.5754988e-001
  4.7000000e-001 -2.9694500e-001
  4.8000000e-001 -2.2549458e-001
  4.9000000e-001 -1.1633576e-001
  5.0000000e-001  4.3250149e-002
  5.1000000e-001  2.4889700e-001
  5.2000000e-001  4.8018626e-001
  5.3000000e-001  7.0521253e-001
  5.4000000e-001  8.8755354e-001
  5.5000000e-001  9.9409338e-001
  5.6000000e-001  1.0020594e+000
  5.7000000e-001  9.0387598e-001
  5.8000000e-001  7.0894442e-001
  5.9000000e-001  4.4211134e-001
  6.0000000e-001  1.3925055e-001
  6.1000000e-001 -1.5907553e-001
  6.2000000e-001 -4.1458833e-001
  6.3000000e-001 -5.9756102e-001
  6.4000000e-001 -6.9125450e-001
  6.5000000e-001 -6.9380813e-001
  6.6000000e-001 -6.1739687e-001
  6.7000000e-001 -4.8499197e-001
  6.8000000e-001 -3.2548701e-001
  6.9000000e-001 -1.6820103e-001
  7.0000000e-001 -3.7809369e-002
  7.1000000e-001  4.9409967e-002
  7.2000000e-001  8.7444851e-002
  7.3000000e-001  8.0363080e-002
  7.4000000e-001  4.0301270e-002
  7.5000000e-001 -1.5820927e-002
  7.6000000e-001 -7.0122214e-002
  7.7000000e-001 -1.0734628e-001
  7.8000000e-001 -1.1756129e-001
  7.9000000e-001 -9.7551292e-002
  8.0000000e-001 -5.0768356e-002
  8.1000000e-001  1.3998241e-002
  8.2000000e-001  8.4850013e-002
  8.3000000e-001  1.4938532e-001
  8.4000000e-001  1.9714398e-001
  8.5000000e-001  2.2143647e-001
  8.6000000e-001  2.2026800e-001
  8.7000000e-001  1.9627161e-001
  8.8000000e-001  1.5576421e-001
  8.9000000e-001  1.0719686e-001
  9.0000000e-001  5.9359564e-002
  9.1000000e-001  1.9711075e-002
  9.2000000e-001 -6.8584050e-003
  9.3000000e-001 -1.8639349e-002
  9.4000000e-001 -1.7038284e-002
  9.5000000e-001 -5.9208440e-003
  9.6000000e-001  9.4477221e-003
  9.7000000e-001  2.3617281e-002
  9.8000000e-001  3.2071810e-002
  9.9000000e-001  3.2046808e-002
  1.0000000e+000  2.2919294e-002
  1.0100000e+000  6.1400949e-003
  1.0200000e+000 -1.5230785e-002
  1.0300000e+000 -3.7255492e-002
  1.0400000e+000 -5.5949249e-002
  1.0500000e+000 -6.8042907e-002
  1.0600000e+000 -7.1540415e-002
  1.0700000e+000 -6.5988257e-002
  1.0800000e+000 -5.2437292e-002
  1.0900000e+000 -3.3137184e-002
  1.1000000e+000 -1.1048897e-002
  1.1100000e+000  1.0715539e-002
  1.1200000e+000  2.9416293e-002
  1.1300000e+000  4.3082540e-002
  1.1400000e+000  5.0727699e-002
  1.1500000e+000  5.2368312e-002
  1.1600000e+000  4.8869666e-002
  1.1700000e+000  4.1669853e-002
  1.1800000e+000  3.2449068e-002
  1.1900000e+000  2.2811573e-002
  1.2000000e+000  1.4035627e-002
  1.2100000e+000  6.9259618e-003
  1.2200000e+000  1.7790972e-003
  1.2300000e+000 -1.5508759e-003
  1.2400000e+000 -3.5154496e-003
  1.2500000e+000 -4.7020805e-003
  1.2600000e+000 -5.6703544e-003
  1.2700000e+000 -6.8253097e-003
  1.2800000e+000 -8.3471423e-003
  1.2900000e+000 -1.0182459e-002
  1.3000000e+000 -1.2089292e-002
  1.3100000e+000 -1.3718555e-002
  1.3200000e+000 -1.4709913e-002
  1.3300000e+000 -1.4780289e-002
  1.3400000e+000 -1.3787746e-002
  1.3500000e+000 -1.1760707e-002
  1.3600000e+000 -8.8906436e-003
  1.3700000e+000 -5.4937540e-003
  1.3800000e+000 -1.9524333e-003
  1.3900000e+000  1.3501887e-003
  1.4000000e+000  4.0897743e-003
  1.4100000e+000  6.0442988e-003
  1.4200000e+000  7.1157935e-003
  1.4300000e+000  7.3293055e-003
  1.4400000e+000  6.8123308e-003
  1.4500000e+000  5.7610111e-003
  1.4600000e+000  4.4008017e-003
  1.4700000e+000  2.9491094e-003
  1.4800000e+000  1.5858553e-003
  1.4900000e+000  4.3553651e-004
  1.5000000e+000 -4.3827708e-004
  1.5100000e+000 -1.0274356e-003
  1.5200000e+000 -1.3658150e-003
  1.5300000e+000 -1.5119833e-003
  1.5400000e+000 -1.5318310e-003
  1.5500000e+000 -1.4843102e-003
  1.5600000e+000 -1.4122270e-003
  1.5700000e+000 -1.3386945e-003
  1.5800000e+000 -1.2686535e-003
  1.5900000e+000 -1.1940129e-003
  1.6000000e+000 -1.1005472e-003
  1.6100000e+000 -9.7471427e-004
  1.6200000e+000 -8.0893477e-004
  1.6300000e+000 -6.0447105e-004
  1.6400000e+000 -3.7169535e-004
  1.6500000e+000 -1.2811298e-004
  1.6600000e+000  1.0509561e-004
  1.6700000e+000  3.0707484e-004
  1.6800000e+000  4.6093852e-004
  1.6900000e+000  5.5637359e-004
  1.7000000e+000  5.9082805e-004
  1.7100000e+000  5.6923975e-004
  1.7200000e+000  5.0254719e-004
  1.7300000e+000  4.0541426e-004
  1.7400000e+000  2.9367815e-004
  1.7500000e+000  1.8199802e-004
  1.7600000e+000  8.2067901e-005
  1.7700000e+000  1.5952938e-006
  1.7800000e+000 -5.5922480e-005
  1.7900000e+000 -9.0736877e-005
  1.8000000e+000 -1.0591209e-004
  1.8100000e+000 -1.0616600e-004
  1.8200000e+000 -9.6727785e-005
  1.8300000e+000 -8.2399314e-005
  1.8400000e+000 -6.6931937e-005
  1.8500000e+000 -5.2750095e-005
  1.8600000e+000 -4.0984565e-005
  1.8700000e+000 -3.1730827e-005
  1.8800000e+000 -2.4426724e-005
  1.8900000e+000 -1.8246568e-005
  1.9000000e+000 -1.2430382e-005
  1.9100000e+000 -6.4990041e-006
  1.9200000e+000 -3.3994510e-007
  1.9300000e+000  5.8217739e-006
  1.9400000e+000  1.1533697e-005
  1.9500000e+000  1.6264083e-005
  1.9600000e+000  1.9546997e-005
  1.9700000e+000  2.1092775e-005
  1.9800000e+000  2.0846029e-005
  1.9900000e+000  1.8987817e-005
  2.0000000e+000  1.5890635e-005


==> data_x_spect_lowres_real__2_.dat <==
 -2.0000000e+000  1.5890635e-005
 -1.9900000e+000  1.8987817e-005
 -1.9800000e+000  2.0846029e-005
 -1.9700000e+000  2.1092775e-005
 -1.9600000e+000  1.9546997e-005
 -1.9500000e+000  1.6264083e-005
 -1.9400000e+000  1.1533697e-005
 -1.9300000e+000  5.8217739e-006
 -1.9200000e+000 -3.3994510e-007
 -1.9100000e+000 -6.4990041e-006
 -1.9000000e+000 -1.2430382e-005
 -1.8900000e+000 -1.8246568e-005
 -1.8800000e+000 -2.4426724e-005
 -1.8700000e+000 -3.1730827e-005
 -1.8600000e+000 -4.0984565e-005
 -1.8500000e+000 -5.2750095e-005
 -1.8400000e+000 -6.6931937e-005
 -1.8300000e+000 -8.2399314e-005
 -1.8200000e+000 -9.6727785e-005
 -1.8100000e+000 -1.0616600e-004
 -1.8000000e+000 -1.0591209e-004
 -1.7900000e+000 -9.0736877e-005
 -1.7800000e+000 -5.5922480e-005
 -1.7700000e+000  1.5952938e-006
 -1.7600000e+000  8.2067901e-005
 -1.7500000e+000  1.8199802e-004
 -1.7400000e+000  2.9367815e-004
 -1.7300000e+000  4.0541426e-004
 -1.7200000e+000  5.0254719e-004
 -1.7100000e+000  5.6923975e-004
 -1.7000000e+000  5.9082805e-004
 -1.6900000e+000  5.5637359e-004
 -1.6800000e+000  4.6093852e-004
 -1.6700000e+000  3.0707484e-004
 -1.6600000e+000  1.0509561e-004
 -1.6500000e+000 -1.2811298e-004
 -1.6400000e+000 -3.7169535e-004
 -1.6300000e+000 -6.0447105e-004
 -1.6200000e+000 -8.0893477e-004
 -1.6100000e+000 -9.7471427e-004
 -1.6000000e+000 -1.1005472e-003
 -1.5900000e+000 -1.1940129e-003
 -1.5800000e+000 -1.2686535e-003
 -1.5700000e+000 -1.3386945e-003
 -1.5600000e+000 -1.4122270e-003
 -1.5500000e+000 -1.4843102e-003
 -1.5400000e+000 -1.5318310e-003
 -1.5300000e+000 -1.5119833e-003
 -1.5200000e+000 -1.3658150e-003
 -1.5100000e+000 -1.0274356e-003
 -1.5000000e+000 -4.3827708e-004
 -1.4900000e+000  4.3553651e-004
 -1.4800000e+000  1.5858553e-003
 -1.4700000e+000  2.9491094e-003
 -1.4600000e+000  4.4008017e-003
 -1.4500000e+000  5.7610111e-003
 -1.4400000e+000  6.8123308e-003
 -1.4300000e+000  7.3293055e-003
 -1.4200000e+000  7.1157935e-003
 -1.4100000e+000  6.0442988e-003
 -1.4000000e+000  4.0897743e-003
 -1.3900000e+000  1.3501887e-003
 -1.3800000e+000 -1.9524333e-003
 -1.3700000e+000 -5.4937540e-003
 -1.3600000e+000 -8.8906436e-003
 -1.3500000e+000 -1.1760707e-002
 -1.3400000e+000 -1.3787746e-002
 -1.3300000e+000 -1.4780289e-002
 -1.3200000e+000 -1.4709913e-002
 -1.3100000e+000 -1.3718555e-002
 -1.3000000e+000 -1.2089292e-002
 -1.2900000e+000 -1.0182459e-002
 -1.2800000e+000 -8.3471423e-003
 -1.2700000e+000 -6.8253097e-003
 -1.2600000e+000 -5.6703544e-003
 -1.2500000e+000 -4.7020805e-003
 -1.2400000e+000 -3.5154496e-003
 -1.2300000e+000 -1.5508759e-003
 -1.2200000e+000  1.7790972e-003
 -1.2100000e+000  6.9259618e-003
 -1.2000000e+000  1.4035627e-002
 -1.1900000e+000  2.2811573e-002
 -1.1800000e+000  3.2449068e-002
 -1.1700000e+000  4.1669853e-002
 -1.1600000e+000  4.8869666e-002
 -1.1500000e+000  5.2368312e-002
 -1.1400000e+000  5.0727699e-002
 -1.1300000e+000  4.3082540e-002
 -1.1200000e+000  2.9416293e-002
 -1.1100000e+000  1.0715539e-002
 -1.1000000e+000 -1.1048897e-002
 -1.0900000e+000 -3.3137184e-002
 -1.0800000e+000 -5.2437292e-002
 -1.0700000e+000 -6.5988257e-002
 -1.0600000e+000 -7.1540415e-002
 -1.0500000e+000 -6.8042907e-002
 -1.0400000e+000 -5.5949249e-002
 -1.0300000e+000 -3.7255492e-002
 -1.0200000e+000 -1.5230785e-002
 -1.0100000e+000  6.1400949e-003
 -1.0000000e+000  2.2919294e-002
 -9.9000000e-001  3.2046808e-002
 -9.8000000e-001  3.2071810e-002
 -9.7000000e-001  2.3617281e-002
 -9.6000000e-001  9.4477221e-003
 -9.5000000e-001 -5.9208440e-003
 -9.4000000e-001 -1.7038284e-002
 -9.3000000e-001 -1.8639349e-002
 -9.2000000e-001 -6.8584050e-003
 -9.1000000e-001  1.9711075e-002
 -9.0000000e-001  5.9359564e-002
 -8.9000000e-001  1.0719686e-001
 -8.8000000e-001  1.5576421e-001
 -8.7000000e-001  1.9627161e-001
 -8.6000000e-001  2.2026800e-001
 -8.5000000e-001  2.2143647e-001
 -8.4000000e-001  1.9714398e-001
 -8.3000000e-001  1.4938532e-001
 -8.2000000e-001  8.4850013e-002
 -8.1000000e-001  1.3998241e-002
 -8.0000000e-001 -5.0768356e-002
 -7.9000000e-001 -9.7551292e-002
 -7.8000000e-001 -1.1756129e-001
 -7.7000000e-001 -1.0734628e-001
 -7.6000000e-001 -7.0122214e-002
 -7.5000000e-001 -1.5820927e-002
 -7.4000000e-001  4.0301270e-002
 -7.3000000e-001  8.0363080e-002
 -7.2000000e-001  8.7444851e-002
 -7.1000000e-001  4.9409967e-002
 -7.0000000e-001 -3.7809369e-002
 -6.9000000e-001 -1.6820103e-001
 -6.8000000e-001 -3.2548701e-001
 -6.7000000e-001 -4.8499197e-001
 -6.6000000e-001 -6.1739687e-001
 -6.5000000e-001 -6.9380813e-001
 -6.4000000e-001 -6.9125450e-001
 -6.3000000e-001 -5.9756102e-001
 -6.2000000e-001 -4.1458833e-001
 -6.1000000e-001 -1.5907553e-001
 -6.0000000e-001  1.3925055e-001
 -5.9000000e-001  4.4211134e-001
 -5.8000000e-001  7.0894442e-001
 -5.7000000e-001  9.0387598e-001
 -5.6000000e-001  1.0020594e+000
 -5.5000000e-001  9.9409338e-001
 -5.4000000e-001  8.8755354e-001
 -5.3000000e-001  7.0521253e-001
 -5.2000000e-001  4.8018626e-001
 -5.1000000e-001  2.4889700e-001
 -5.0000000e-001  4.3250149e-002
 -4.9000000e-001 -1.1633576e-001
 -4.8000000e-001 -2.2549458e-001
 -4.7000000e-001 -2.9694500e-001
 -4.6000000e-001 -3.5754988e-001
 -4.5000000e-001 -4.4178963e-001
 -4.4000000e-001 -5.8283639e-001
 -4.3000000e-001 -8.0301787e-001
 -4.2000000e-001 -1.1057250e+000
 -4.1000000e-001 -1.4706681e+000
 -4.0000000e-001 -1.8538262e+000
 -3.9000000e-001 -2.1925572e+000
 -3.8000000e-001 -2.4152995e+000
 -3.7000000e-001 -2.4543086e+000
 -3.6000000e-001 -2.2591410e+000
 -3.5000000e-001 -1.8082817e+000
 -3.4000000e-001 -1.1165064e+000
 -3.3000000e-001 -2.3626030e-001
 -3.2000000e-001  7.4759811e-001
 -3.1000000e-001  1.7290860e+000
 -3.0000000e-001  2.5966243e+000
 -2.9000000e-001  3.2501240e+000
 -2.8000000e-001  3.6165585e+000
 -2.7000000e-001  3.6611424e+000
 -2.6000000e-001  3.3920138e+000
 -2.5000000e-001  2.8575147e+000
 -2.4000000e-001  2.1365811e+000
 -2.3000000e-001  1.3240893e+000
 -2.2000000e-001  5.1400036e-001
 -2.1000000e-001 -2.1641207e-001
 -2.0000000e-001 -8.1818005e-001
 -1.9000000e-001 -1.2758698e+000
 -1.8000000e-001 -1.6054877e+000
 -1.7000000e-001 -1.8456393e+000
 -1.6000000e-001 -2.0439313e+000
 -1.5000000e-001 -2.2416206e+000
 -1.4000000e-001 -2.4599328e+000
 -1.3000000e-001 -2.6911682e+000
 -1.2000000e-001 -2.8967649e+000
 -1.1000000e-001 -3.0130505e+000
 -1.0000000e-001 -2.9637952e+000
 -9.0000000e-002 -2.6771951e+000
 -8.0000000e-002 -2.1038837e+000
 -7.0000000e-002 -1.2322088e+000
 -6.0000000e-002 -9.7412450e-002
 -5.0000000e-002  1.2175497e+000
 -4.0000000e-002  2.5902257e+000
 -3.0000000e-002  3.8748359e+000
 -2.0000000e-002  4.9237118e+000
 -1.0000000e-002  5.6102316e+000
  0.0000000e+000  5.8490977e+000
  1.0000000e-002  5.6102316e+000
  2.0000000e-002  4.9237118e+000
  3.0000000e-002  3.8748359e+000
  4.0000000e-002  2.5902257e+000
  5.0000000e-002  1.2175497e+000
  6.0000000e-002 -9.7412450e-002
  7.0000000e-002 -1.2322088e+000
  8.0000000e-002 -2.1038837e+000
  9.0000000e-002 -2.6771951e+000
  1.0000000e-001 -2.9637952e+000
  1.1000000e-001 -3.0130505e+000
  1.2000000e-001 -2.8967649e+000
  1.3000000e-001 -2.6911682e+000
  1.4000000e-001 -2.4599328e+000
  1.5000000e-001 -2.2416206e+000
  1.6000000e-001 -2.0439313e+000
  1.7000000e-001 -1.8456393e+000
  1.8000000e-001 -1.6054877e+000
  1.9000000e-001 -1.2758698e+000
  2.0000000e-001 -8.1818005e-001
  2.1000000e-001 -2.1641207e-001
  2.2000000e-001  5.1400036e-001
  2.3000000e-001  1.3240893e+000
  2.4000000e-001  2.1365811e+000
  2.5000000e-001  2.8575147e+000
  2.6000000e-001  3.3920138e+000
  2.7000000e-001  3.6611424e+000
  2.8000000e-001  3.6165585e+000
  2.9000000e-001  3.2501240e+000
  3.0000000e-001  2.5966243e+000
  3.1000000e-001  1.7290860e+000
  3.2000000e-001  7.4759811e-001
  3.3000000e-001 -2.3626030e-001
  3.4000000e-001 -1.1165064e+000
  3.5000000e-001 -1.8082817e+000
  3.6000000e-001 -2.2591410e+000
  3.7000000e-001 -2.4543086e+000
  3.8000000e-001 -2.4152995e+000
  3.9000000e-001 -2.1925572e+000
  4.0000000e-001 -1.8538262e+000
  4.1000000e-001 -1.4706681e+000
  4.2000000e-001 -1.1057250e+000
  4.3000000e-001 -8.0301787e-001
  4.4000000e-001 -5.8283639e-001
  4.5000000e-001 -4.4178963e-001
  4.6000000e-001 -3.5754988e-001
  4.7000000e-001 -2.9694500e-001
  4.8000000e-001 -2.2549458e-001
  4.9000000e-001 -1.1633576e-001
  5.0000000e-001  4.3250149e-002
  5.1000000e-001  2.4889700e-001
  5.2000000e-001  4.8018626e-001
  5.3000000e-001  7.0521253e-001
  5.4000000e-001  8.8755354e-001
  5.5000000e-001  9.9409338e-001
  5.6000000e-001  1.0020594e+000
  5.7000000e-001  9.0387598e-001
  5.8000000e-001  7.0894442e-001
  5.9000000e-001  4.4211134e-001
  6.0000000e-001  1.3925055e-001
  6.1000000e-001 -1.5907553e-001
  6.2000000e-001 -4.1458833e-001
  6.3000000e-001 -5.9756102e-001
  6.4000000e-001 -6.9125450e-001
  6.5000000e-001 -6.9380813e-001
  6.6000000e-001 -6.1739687e-001
  6.7000000e-001 -4.8499197e-001
  6.8000000e-001 -3.2548701e-001
  6.9000000e-001 -1.6820103e-001
  7.0000000e-001 -3.7809369e-002
  7.1000000e-001  4.9409967e-002
  7.2000000e-001  8.7444851e-002
  7.3000000e-001  8.0363080e-002
  7.4000000e-001  4.0301270e-002
  7.5000000e-001 -1.5820927e-002
  7.6000000e-001 -7.0122214e-002
  7.7000000e-001 -1.0734628e-001
  7.8000000e-001 -1.1756129e-001
  7.9000000e-001 -9.7551292e-002
  8.0000000e-001 -5.0768356e-002
  8.1000000e-001  1.3998241e-002
  8.2000000e-001  8.4850013e-002
  8.3000000e-001  1.4938532e-001
  8.4000000e-001  1.9714398e-001
  8.5000000e-001  2.2143647e-001
  8.6000000e-001  2.2026800e-001
  8.7000000e-001  1.9627161e-001
  8.8000000e-001  1.5576421e-001
  8.9000000e-001  1.0719686e-001
  9.0000000e-001  5.9359564e-002
  9.1000000e-001  1.9711075e-002
  9.2000000e-001 -6.8584050e-003
  9.3000000e-001 -1.8639349e-002
  9.4000000e-001 -1.7038284e-002
  9.5000000e-001 -5.9208440e-003
  9.6000000e-001  9.4477221e-003
  9.7000000e-001  2.3617281e-002
  9.8000000e-001  3.2071810e-002
  9.9000000e-001  3.2046808e-002
  1.0000000e+000  2.2919294e-002
  1.0100000e+000  6.1400949e-003
  1.0200000e+000 -1.5230785e-002
  1.0300000e+000 -3.7255492e-002
  1.0400000e+000 -5.5949249e-002
  1.0500000e+000 -6.8042907e-002
  1.0600000e+000 -7.1540415e-002
  1.0700000e+000 -6.5988257e-002
  1.0800000e+000 -5.2437292e-002
  1.0900000e+000 -3.3137184e-002
  1.1000000e+000 -1.1048897e-002
  1.1100000e+000  1.0715539e-002
  1.1200000e+000  2.9416293e-002
  1.1300000e+000  4.3082540e-002
  1.1400000e+000  5.0727699e-002
  1.1500000e+000  5.2368312e-002
  1.1600000e+000  4.8869666e-002
  1.1700000e+000  4.1669853e-002
  1.1800000e+000  3.2449068e-002
  1.1900000e+000  2.2811573e-002
  1.2000000e+000  1.4035627e-002
  1.2100000e+000  6.9259618e-003
  1.2200000e+000  1.7790972e-003
  1.2300000e+000 -1.5508759e-003
  1.2400000e+000 -3.5154496e-003
  1.2500000e+000 -4.7020805e-003
  1.2600000e+000 -5.6703544e-003
  1.2700000e+000 -6.8253097e-003
  1.2800000e+000 -8.3471423e-003
  1.2900000e+000 -1.0182459e-002
  1.3000000e+000 -1.2089292e-002
  1.3100000e+000 -1.3718555e-002
  1.3200000e+000 -1.4709913e-002
  1.3300000e+000 -1.4780289e-002
  1.3400000e+000 -1.3787746e-002
  1.3500000e+000 -1.1760707e-002
  1.3600000e+000 -8.8906436e-003
  1.3700000e+000 -5.4937540e-003
  1.3800000e+000 -1.9524333e-003
  1.3900000e+000  1.3501887e-003
  1.4000000e+000  4.0897743e-003
  1.4100000e+000  6.0442988e-003
  1.4200000e+000  7.1157935e-003
  1.4300000e+000  7.3293055e-003
  1.4400000e+000  6.8123308e-003
  1.4500000e+000  5.7610111e-003
  1.4600000e+000  4.4008017e-003
  1.4700000e+000  2.9491094e-003
  1.4800000e+000  1.5858553e-003
  1.4900000e+000  4.3553651e-004
  1.5000000e+000 -4.3827708e-004
  1.5100000e+000 -1.0274356e-003
  1.5200000e+000 -1.3658150e-003
  1.5300000e+000 -1.5119833e-003
  1.5400000e+000 -1.5318310e-003
  1.5500000e+000 -1.4843102e-003
  1.5600000e+000 -1.4122270e-003
  1.5700000e+000 -1.3386945e-003
  1.5800000e+000 -1.2686535e-003
  1.5900000e+000 -1.1940129e-003
  1.6000000e+000 -1.1005472e-003
  1.6100000e+000 -9.7471427e-004
  1.6200000e+000 -8.0893477e-004
  1.6300000e+000 -6.0447105e-004
  1.6400000e+000 -3.7169535e-004
  1.6500000e+000 -1.2811298e-004
  1.6600000e+000  1.0509561e-004
  1.6700000e+000  3.0707484e-004
  1.6800000e+000  4.6093852e-004
  1.6900000e+000  5.5637359e-004
  1.7000000e+000  5.9082805e-004
  1.7100000e+000  5.6923975e-004
  1.7200000e+000  5.0254719e-004
  1.7300000e+000  4.0541426e-004
  1.7400000e+000  2.9367815e-004
  1.7500000e+000  1.8199802e-004
  1.7600000e+000  8.2067901e-005
  1.7700000e+000  1.5952938e-006
  1.7800000e+000 -5.5922480e-005
  1.7900000e+000 -9.0736877e-005
  1.8000000e+000 -1.0591209e-004
  1.8100000e+000 -1.0616600e-004
  1.8200000e+000 -9.6727785e-005
  1.8300000e+000 -8.2399314e-005
  1.8400000e+000 -6.6931937e-005
  1.8500000e+000 -5.2750095e-005
  1.8600000e+000 -4.0984565e-005
  1.8700000e+000 -3.1730827e-005
  1.8800000e+000 -2.4426724e-005
  1.8900000e+000 -1.8246568e-005
  1.9000000e+000 -1.2430382e-005
  1.9100000e+000 -6.4990041e-006
  1.9200000e+000 -3.3994510e-007
  1.9300000e+000  5.8217739e-006
  1.9400000e+000  1.1533697e-005
  1.9500000e+000  1.6264083e-005
  1.9600000e+000  1.9546997e-005
  1.9700000e+000  2.1092775e-005
  1.9800000e+000  2.0846029e-005
  1.9900000e+000  1.8987817e-005
  2.0000000e+000  1.5890635e-005


==> data_x_spect_real.dat <==
 -2.0000000e+000  2.5708204e+000
 -1.9900000e+000  2.7099851e+000
 -1.9800000e+000  2.6263310e+000
 -1.9700000e+000  2.3472912e+000
 -1.9600000e+000  1.9226193e+000
 -1.9500000e+000  1.4148022e+000
 -1.9400000e+000  8.8789266e-001
 -1.9300000e+000  3.9686781e-001
 -1.9200000e+000 -2.0533871e-002
 -1.9100000e+000 -3.4805931e-001
 -1.9000000e+000 -5.9062005e-001
 -1.8900000e+000 -7.6965310e-001
 -1.8800000e+000 -9.1525491e-001
 -1.8700000e+000 -1.0568032e+000
 -1.8600000e+000 -1.2140647e+000
 -1.8500000e+000 -1.3906773e+000
 -1.8400000e+000 -1.5714155e+000
 -1.8300000e+000 -1.7238863e+000
 -1.8200000e+000 -1.8044155e+000
 -1.8100000e+000 -1.7670299e+000
 -1.8000000e+000 -1.5738017e+000
 -1.7900000e+000 -1.2045010e+000
 -1.7800000e+000 -6.6359259e-001
 -1.7700000e+000  1.6932474e-002
 -1.7600000e+000  7.7963366e-001
 -1.7500000e+000  1.5484397e+000
 -1.7400000e+000  2.2391467e+000
 -1.7300000e+000  2.7718267e+000
 -1.7200000e+000  3.0829957e+000
 -1.7100000e+000  3.1354016e+000
 -1.7000000e+000  2.9237069e+000
 -1.6900000e+000  2.4750665e+000
 -1.6800000e+000  1.8445222e+000
 -1.6700000e+000  1.1060595e+000
 -1.6600000e+000  3.4094563e-001
 -1.6500000e+000 -3.7456986e-001
 -1.6400000e+000 -9.8002880e-001
 -1.6300000e+000 -1.4381762e+000
 -1.6200000e+000 -1.7378323e+000
 -1.6100000e+000 -1.8919181e+000
 -1.6000000e+000 -1.9312442e+000
 -1.5900000e+000 -1.8954570e+000
 -1.5800000e+000 -1.8230443e+000
 -1.5700000e+000 -1.7424400e+000
 -1.5600000e+000 -1.6660033e+000
 -1.5500000e+000 -1.5880491e+000
 -1.5400000e+000 -1.4872736e+000
 -1.5300000e+000 -1.3330323e+000
 -1.5200000e+000 -1.0941379e+000
 -1.5100000e+000 -7.4833182e-001
 -1.5000000e+000 -2.9041605e-001
 -1.4900000e+000  2.6272511e-001
 -1.4800000e+000  8.7140208e-001
 -1.4700000e+000  1.4770555e+000
 -1.4600000e+000  2.0103029e+000
 -1.4500000e+000  2.4017348e+000
 -1.4400000e+000  2.5935319e+000
 -1.4300000e+000  2.5497705e+000
 -1.4200000e+000  2.2634811e+000
 -1.4100000e+000  1.7590882e+000
 -1.4000000e+000  1.0896877e+000
 -1.3900000e+000  3.2955741e-001
 -1.3800000e+000 -4.3683719e-001
 -1.3700000e+000 -1.1274369e+000
 -1.3600000e+000 -1.6745911e+000
 -1.3500000e+000 -2.0343909e+000
 -1.3400000e+000 -2.1917576e+000
 -1.3300000e+000 -2.1604952e+000
 -1.3200000e+000 -1.9784475e+000
 -1.3100000e+000 -1.6987900e+000
 -1.3000000e+000 -1.3791833e+000
 -1.2900000e+000 -1.0708692e+000
 -1.2800000e+000 -8.0976145e-001
 -1.2700000e+000 -6.1115314e-001
 -1.2600000e+000 -4.6894204e-001
 -1.2500000e+000 -3.5937940e-001
 -1.2400000e+000 -2.4846832e-001
 -1.2300000e+000 -1.0143016e-001
 -1.2200000e+000  1.0773641e-001
 -1.2100000e+000  3.8858727e-001
 -1.2000000e+000  7.3006047e-001
 -1.1900000e+000  1.1007119e+000
 -1.1800000e+000  1.4533992e+000
 -1.1700000e+000  1.7335718e+000
 -1.1600000e+000  1.8895973e+000
 -1.1500000e+000  1.8831346e+000
 -1.1400000e+000  1.6975155e+000
 -1.1300000e+000  1.3424513e+000
 -1.1200000e+000  8.5405671e-001
 -1.1100000e+000  2.9005958e-001
 -1.1000000e+000 -2.7902260e-001
 -1.0900000e+000 -7.8118917e-001
 -1.0800000e+000 -1.1547126e+000
 -1.0700000e+000 -1.3582078e+000
 -1.0600000e+000 -1.3771771e+000
 -1.0500000e+000 -1.2258374e+000
 -1.0400000e+000 -9.4390609e-001
 -1.0300000e+000 -5.8895517e-001
 -1.0200000e+000 -2.2575871e-001
 -1.0100000e+000  8.5388712e-002
 -1.0000000e+000  2.9922830e-001
 -9.9000000e-001  3.9303851e-001
 -9.8000000e-001  3.6973927e-001
 -9.7000000e-001  2.5609239e-001
 -9.6000000e-001  9.6418733e-002
 -9.5000000e-001 -5.6906037e-002
 -9.4000000e-001 -1.5431703e-001
 -9.3000000e-001 -1.5918602e-001
 -9.2000000e-001 -5.5265784e-002
 -9.1000000e-001  1.4996000e-001
 -9.0000000e-001  4.2663906e-001
 -8.9000000e-001  7.2833243e-001
 -8.8000000e-001  1.0010731e+000
 -8.7000000e-001  1.1939304e+000
 -8.6000000e-001  1.2690222e+000
 -8.5000000e-001  1.2090274e+000
 -8.4000000e-001  1.0207339e+000
 -8.3000000e-001  7.3392528e-001
 -8.2000000e-001  3.9580715e-001
 -8.1000000e-001  6.2039154e-002
 -8.0000000e-001 -2.1390406e-001
 -7.9000000e-001 -3.9098975e-001
 -7.8000000e-001 -4.4851398e-001
 -7.7000000e-001 -3.9007741e-001
 -7.6000000e-001 -2.4285356e-001
 -7.5000000e-001 -5.2253897e-002
 -7.4000000e-001  1.2702122e-001
 -7.3000000e-001  2.4185652e-001
 -7.2000000e-001  2.5145021e-001
 -7.1000000e-001  1.3583815e-001
 -7.0000000e-001 -9.9441783e-002
 -6.9000000e-001 -4.2348038e-001
 -6.8000000e-001 -7.8495787e-001
 -6.7000000e-001 -1.1210582e+000
 -6.6000000e-001 -1.3687112e+000
 -6.5000000e-001 -1.4760921e+000
 -6.4000000e-001 -1.4122500e+000
 -6.3000000e-001 -1.1730818e+000
 -6.2000000e-001 -7.8254335e-001
 -6.1000000e-001 -2.8887695e-001
 -6.0000000e-001  2.4344311e-001
 -5.9000000e-001  7.4455388e-001
 -5.8000000e-001  1.1508361e+000
 -5.7000000e-001  1.4152064e+000
 -5.6000000e-001  1.5142129e+000
 -5.5000000e-001  1.4506949e+000
 -5.4000000e-001  1.2516179e+000
 -5.3000000e-001  9.6160873e-001
 -5.2000000e-001  6.3352267e-001
 -5.1000000e-001  3.1792086e-001
 -5.0000000e-001  5.3518848e-002
 -4.9000000e-001 -1.3954846e-001
 -4.8000000e-001 -2.6236959e-001
 -4.7000000e-001 -3.3534499e-001
 -4.6000000e-001 -3.9216040e-001
 -4.5000000e-001 -4.7089794e-001
 -4.4000000e-001 -6.0410855e-001
 -4.3000000e-001 -8.0988519e-001
 -4.2000000e-001 -1.0857959e+000
 -4.1000000e-001 -1.4069913e+000
 -4.0000000e-001 -1.7289972e+000
 -3.9000000e-001 -1.9947921e+000
 -3.8000000e-001 -2.1449244e+000
 -3.7000000e-001 -2.1288122e+000
 -3.6000000e-001 -1.9151006e+000
 -3.5000000e-001 -1.4990884e+000
 -3.4000000e-001 -9.0574965e-001
 -3.3000000e-001 -1.8767067e-001
 -3.2000000e-001  5.8184244e-001
 -3.1000000e-001  1.3193446e+000
 -3.0000000e-001  1.9436947e+000
 -2.9000000e-001  2.3881910e+000
 -2.8000000e-001  2.6102834e+000
 -2.7000000e-001  2.5971960e+000
 -2.6000000e-001  2.3665436e+000
 -2.5000000e-001  1.9619460e+000
 -2.4000000e-001  1.4445498e+000
 -2.3000000e-001  8.8210004e-001
 -2.2000000e-001  3.3761700e-001
 -2.1000000e-001 -1.4024117e-001
 -2.0000000e-001 -5.2341842e-001
 -1.9000000e-001 -8.0627913e-001
 -1.8000000e-001 -1.0028543e+000
 -1.7000000e-001 -1.1402560e+000
 -1.6000000e-001 -1.2497392e+000
 -1.5000000e-001 -1.3573306e+000
 -1.4000000e-001 -1.4760126e+000
 -1.3000000e-001 -1.6011199e+000
 -1.2000000e-001 -1.7099576e+000
 -1.1000000e-001 -1.7657956e+000
 -1.0000000e-001 -1.7255082e+000
 -9.0000000e-002 -1.5493749e+000
 -8.0000000e-002 -1.2110966e+000
 -7.0000000e-002 -7.0598394e-001
 -6.0000000e-002 -5.5584191e-002
 -5.0000000e-002  6.9234520e-001
 -4.0000000e-002  1.4687425e+000
 -3.0000000e-002  2.1923319e+000
 -2.0000000e-002  2.7813999e+000
 -1.0000000e-002  3.1662288e+000
  0.0000000e+000  3.3000000e+000
  1.0000000e-002  3.1662288e+000
  2.0000000e-002  2.7813999e+000
  3.0000000e-002  2.1923319e+000
  4.0000000e-002  1.4687425e+000
  5.0000000e-002  6.9234520e-001
  6.0000000e-002 -5.5584191e-002
  7.0000000e-002 -7.0598394e-001
  8.0000000e-002 -1.2110966e+000
  9.0000000e-002 -1.5493749e+000
  1.0000000e-001 -1.7255082e+000
  1.1000000e-001 -1.7657956e+000
  1.2000000e-001 -1.7099576e+000
  1.3000000e-001 -1.6011199e+000
  1.4000000e-001 -1.4760126e+000
  1.5000000e-001 -1.3573306e+000
  1.6000000e-001 -1.2497392e+000
  1.7000000e-001 -1.1402560e+000
  1.8000000e-001 -1.0028543e+000
  1.9000000e-001 -8.0627913e-001
  2.0000000e-001 -5.2341842e-001
  2.1000000e-001 -1.4024117e-001
  2.2000000e-001  3.3761700e-001
  2.3000000e-001  8.8210004e-001
  2.4000000e-001  1.4445498e+000
  2.5000000e-001  1.9619460e+000
  2.6000000e-001  2.3665436e+000
  2.7000000e-001  2.5971960e+000
  2.8000000e-001  2.6102834e+000
  2.9000000e-001  2.3881910e+000
  3.0000000e-001  1.9436947e+000
  3.1000000e-001  1.3193446e+000
  3.2000000e-001  5.8184244e-001
  3.3000000e-001 -1.8767067e-001
  3.4000000e-001 -9.0574965e-001
  3.5000000e-001 -1.4990884e+000
  3.6000000e-001 -1.9151006e+000
  3.7000000e-001 -2.1288122e+000
  3.8000000e-001 -2.1449244e+000
  3.9000000e-001 -1.9947921e+000
  4.0000000e-001 -1.7289972e+000
  4.1000000e-001 -1.4069913e+000
  4.2000000e-001 -1.0857959e+000
  4.3000000e-001 -8.0988519e-001
  4.4000000e-001 -6.0410855e-001
  4.5000000e-001 -4.7089794e-001
  4.6000000e-001 -3.9216040e-001
  4.7000000e-001 -3.3534499e-001
  4.8000000e-001 -2.6236959e-001
  4.9000000e-001 -1.3954846e-001
  5.0000000e-001  5.3518848e-002
  5.1000000e-001  3.1792086e-001
  5.2000000e-001  6.3352267e-001
  5.3000000e-001  9.6160873e-001
  5.4000000e-001  1.2516179e+000
  5.5000000e-001  1.4506949e+000
  5.6000000e-001  1.5142129e+000
  5.7000000e-001  1.4152064e+000
  5.8000000e-001  1.1508361e+000
  5.9000000e-001  7.4455388e-001
  6.0000000e-001  2.4344311e-001
  6.1000000e-001 -2.8887695e-001
  6.2000000e-001 -7.8254335e-001
  6.3000000e-001 -1.1730818e+000
  6.4000000e-001 -1.4122500e+000
  6.5000000e-001 -1.4760921e+000
  6.6000000e-001 -1.3687112e+000
  6.7000000e-001 -1.1210582e+000
  6.8000000e-001 -7.8495787e-001
  6.9000000e-001 -4.2348038e-001
  7.0000000e-001 -9.9441783e-002
  7.1000000e-001  1.3583815e-001
  7.2000000e-001  2.5145021e-001
  7.3000000e-001  2.4185652e-001
  7.4000000e-001  1.2702122e-001
  7.5000000e-001 -5.2253897e-002
  7.6000000e-001 -2.4285356e-001
  7.7000000e-001 -3.9007741e-001
  7.8000000e-001 -4.4851398e-001
  7.9000000e-001 -3.9098975e-001
  8.0000000e-001 -2.1390406e-001
  8.1000000e-001  6.2039154e-002
  8.2000000e-001  3.9580715e-001
  8.3000000e-001  7.3392528e-001
  8.4000000e-001  1.0207339e+000
  8.5000000e-001  1.2090274e+000
  8.6000000e-001  1.2690222e+000
  8.7000000e-001  1.1939304e+000
  8.8000000e-001  1.0010731e+000
  8.9000000e-001  7.2833243e-001
  9.0000000e-001  4.2663906e-001
  9.1000000e-001  1.4996000e-001
  9.2000000e-001 -5.5265784e-002
  9.3000000e-001 -1.5918602e-001
  9.4000000e-001 -1.5431703e-001
  9.5000000e-001 -5.6906037e-002
  9.6000000e-001  9.6418733e-002
  9.7000000e-001  2.5609239e-001
  9.8000000e-001  3.6973927e-001
  9.9000000e-001  3.9303851e-001
  1.0000000e+000  2.9922830e-001
  1.0100000e+000  8.5388712e-002
  1.0200000e+000 -2.2575871e-001
  1.0300000e+000 -5.8895517e-001
  1.0400000e+000 -9.4390609e-001
  1.0500000e+000 -1.2258374e+000
  1.0600000e+000 -1.3771771e+000
  1.0700000e+000 -1.3582078e+000
  1.0800000e+000 -1.1547126e+000
  1.0900000e+000 -7.8118917e-001
  1.1000000e+000 -2.7902260e-001
  1.1100000e+000  2.9005958e-001
  1.1200000e+000  8.5405671e-001
  1.1300000e+000  1.3424513e+000
  1.1400000e+000  1.6975155e+000
  1.1500000e+000  1.8831346e+000
  1.1600000e+000  1.8895973e+000
  1.1700000e+000  1.7335718e+000
  1.1800000e+000  1.4533992e+000
  1.1900000e+000  1.1007119e+000
  1.2000000e+000  7.3006047e-001
  1.2100000e+000  3.8858727e-001
  1.2200000e+000  1.0773641e-001
  1.2300000e+000 -1.0143016e-001
  1.2400000e+000 -2.4846832e-001
  1.2500000e+000 -3.5937940e-001
  1.2600000e+000 -4.6894204e-001
  1.2700000e+000 -6.1115314e-001
  1.2800000e+000 -8.0976145e-001
  1.2900000e+000 -1.0708692e+000
  1.3000000e+000 -1.3791833e+000
  1.3100000e+000 -1.6987900e+000
  1.3200000e+000 -1.9784475e+000
  1.3300000e+000 -2.1604952e+000
  1.3400000e+000 -2.1917576e+000
  1.3500000e+000 -2.0343909e+000
  1.3600000e+000 -1.6745911e+000
  1.3700000e+000 -1.1274369e+000
  1.3800000e+000 -4.3683719e-001
  1.3900000e+000  3.2955741e-001
  1.4000000e+000  1.0896877e+000
  1.4100000e+000  1.7590882e+000
  1.4200000e+000  2.2634811e+000
  1.4300000e+000  2.5497705e+000
  1.4400000e+000  2.5935319e+000
  1.4500000e+000  2.4017348e+000
  1.4600000e+000  2.0103029e+000
  1.4700000e+000  1.4770555e+000
  1.4800000e+000  8.7140208e-001
  1.4900000e+000  2.6272511e-001
  1.5000000e+000 -2.9041605e-001
  1.5100000e+000 -7.4833182e-001
  1.5200000e+000 -1.0941379e+000
  1.5300000e+000 -1.3330323e+000
  1.5400000e+000 -1.4872736e+000
  1.5500000e+000 -1.5880491e+000
  1.5600000e+000 -1.6660033e+000
  1.5700000e+000 -1.7424400e+000
  1.5800000e+000 -1.8230443e+000
  1.5900000e+000 -1.8954570e+000
  1.6000000e+000 -1.9312442e+000
  1.6100000e+000 -1.8919181e+000
  1.6200000e+000 -1.7378323e+000
  1.6300000e+000 -1.4381762e+000
  1.6400000e+000 -9.8002880e-001
  1.6500000e+000 -3.7456986e-001
  1.6600000e+000  3.4094563e-001
  1.6700000e+000  1.1060595e+000
  1.6800000e+000  1.8445222e+000
  1.6900000e+000  2.4750665e+000
  1.7000000e+000  2.9237069e+000
  1.7100000e+000  3.1354016e+000
  1.7200000e+000  3.0829957e+000
  1.7300000e+000  2.7718267e+000
  1.7400000e+000  2.2391467e+000
  1.7500000e+000  1.5484397e+000
  1.7600000e+000  7.7963366e-001
  1.7700000e+000  1.6932474e-002
  1.7800000e+000 -6.6359259e-001
  1.7900000e+000 -1.2045010e+000
  1.8000000e+000 -1.5738017e+000
  1.8100000e+000 -1.7670299e+000
  1.8200000e+000 -1.8044155e+000
  1.8300000e+000 -1.7238863e+000
  1.8400000e+000 -1.5714155e+000
  1.8500000e+000 -1.3906773e+000
  1.8600000e+000 -1.2140647e+000
  1.8700000e+000 -1.0568032e+000
  1.8800000e+000 -9.1525491e-001
  1.8900000e+000 -7.6965310e-001
  1.9000000e+000 -5.9062005e-001
  1.9100000e+000 -3.4805931e-001
  1.9200000e+000 -2.0533871e-002
  1.9300000e+000  3.9686781e-001
  1.9400000e+000  8.8789266e-001
  1.9500000e+000  1.4148022e+000
  1.9600000e+000  1.9226193e+000
  1.9700000e+000  2.3472912e+000
  1.9800000e+000  2.6263310e+000
  1.9900000e+000  2.7099851e+000
  2.0000000e+000  2.5708204e+000


==> data_x_spect_real__2_.dat <==
 -2.0000000e+000  2.5708204e+000
 -1.9900000e+000  2.7099851e+000
 -1.9800000e+000  2.6263310e+000
 -1.9700000e+000  2.3472912e+000
 -1.9600000e+000  1.9226193e+000
 -1.9500000e+000  1.4148022e+000
 -1.9400000e+000  8.8789266e-001
 -1.9300000e+000  3.9686781e-001
 -1.9200000e+000 -2.0533871e-002
 -1.9100000e+000 -3.4805931e-001
 -1.9000000e+000 -5.9062005e-001
 -1.8900000e+000 -7.6965310e-001
 -1.8800000e+000 -9.1525491e-001
 -1.8700000e+000 -1.0568032e+000
 -1.8600000e+000 -1.2140647e+000
 -1.8500000e+000 -1.3906773e+000
 -1.8400000e+000 -1.5714155e+000
 -1.8300000e+000 -1.7238863e+000
 -1.8200000e+000 -1.8044155e+000
 -1.8100000e+000 -1.7670299e+000
 -1.8000000e+000 -1.5738017e+000
 -1.7900000e+000 -1.2045010e+000
 -1.7800000e+000 -6.6359259e-001
 -1.7700000e+000  1.6932474e-002
 -1.7600000e+000  7.7963366e-001
 -1.7500000e+000  1.5484397e+000
 -1.7400000e+000  2.2391467e+000
 -1.7300000e+000  2.7718267e+000
 -1.7200000e+000  3.0829957e+000
 -1.7100000e+000  3.1354016e+000
 -1.7000000e+000  2.9237069e+000
 -1.6900000e+000  2.4750665e+000
 -1.6800000e+000  1.8445222e+000
 -1.6700000e+000  1.1060595e+000
 -1.6600000e+000  3.4094563e-001
 -1.6500000e+000 -3.7456986e-001
 -1.6400000e+000 -9.8002880e-001
 -1.6300000e+000 -1.4381762e+000
 -1.6200000e+000 -1.7378323e+000
 -1.6100000e+000 -1.8919181e+000
 -1.6000000e+000 -1.9312442e+000
 -1.5900000e+000 -1.8954570e+000
 -1.5800000e+000 -1.8230443e+000
 -1.5700000e+000 -1.7424400e+000
 -1.5600000e+000 -1.6660033e+000
 -1.5500000e+000 -1.5880491e+000
 -1.5400000e+000 -1.4872736e+000
 -1.5300000e+000 -1.3330323e+000
 -1.5200000e+000 -1.0941379e+000
 -1.5100000e+000 -7.4833182e-001
 -1.5000000e+000 -2.9041605e-001
 -1.4900000e+000  2.6272511e-001
 -1.4800000e+000  8.7140208e-001
 -1.4700000e+000  1.4770555e+000
 -1.4600000e+000  2.0103029e+000
 -1.4500000e+000  2.4017348e+000
 -1.4400000e+000  2.5935319e+000
 -1.4300000e+000  2.5497705e+000
 -1.4200000e+000  2.2634811e+000
 -1.4100000e+000  1.7590882e+000
 -1.4000000e+000  1.0896877e+000
 -1.3900000e+000  3.2955741e-001
 -1.3800000e+000 -4.3683719e-001
 -1.3700000e+000 -1.1274369e+000
 -1.3600000e+000 -1.6745911e+000
 -1.3500000e+000 -2.0343909e+000
 -1.3400000e+000 -2.1917576e+000
 -1.3300000e+000 -2.1604952e+000
 -1.3200000e+000 -1.9784475e+000
 -1.3100000e+000 -1.6987900e+000
 -1.3000000e+000 -1.3791833e+000
 -1.2900000e+000 -1.0708692e+000
 -1.2800000e+000 -8.0976145e-001
 -1.2700000e+000 -6.1115314e-001
 -1.2600000e+000 -4.6894204e-001
 -1.2500000e+000 -3.5937940e-001
 -1.2400000e+000 -2.4846832e-001
 -1.2300000e+000 -1.0143016e-001
 -1.2200000e+000  1.0773641e-001
 -1.2100000e+000  3.8858727e-001
 -1.2000000e+000  7.3006047e-001
 -1.1900000e+000  1.1007119e+000
 -1.1800000e+000  1.4533992e+000
 -1.1700000e+000  1.7335718e+000
 -1.1600000e+000  1.8895973e+000
 -1.1500000e+000  1.8831346e+000
 -1.1400000e+000  1.6975155e+000
 -1.1300000e+000  1.3424513e+000
 -1.1200000e+000  8.5405671e-001
 -1.1100000e+000  2.9005958e-001
 -1.1000000e+000 -2.7902260e-001
 -1.0900000e+000 -7.8118917e-001
 -1.0800000e+000 -1.1547126e+000
 -1.0700000e+000 -1.3582078e+000
 -1.0600000e+000 -1.3771771e+000
 -1.0500000e+000 -1.2258374e+000
 -1.0400000e+000 -9.4390609e-001
 -1.0300000e+000 -5.8895517e-001
 -1.0200000e+000 -2.2575871e-001
 -1.0100000e+000  8.5388712e-002
 -1.0000000e+000  2.9922830e-001
 -9.9000000e-001  3.9303851e-001
 -9.8000000e-001  3.6973927e-001
 -9.7000000e-001  2.5609239e-001
 -9.6000000e-001  9.6418733e-002
 -9.5000000e-001 -5.6906037e-002
 -9.4000000e-001 -1.5431703e-001
 -9.3000000e-001 -1.5918602e-001
 -9.2000000e-001 -5.5265784e-002
 -9.1000000e-001  1.4996000e-001
 -9.0000000e-001  4.2663906e-001
 -8.9000000e-001  7.2833243e-001
 -8.8000000e-001  1.0010731e+000
 -8.7000000e-001  1.1939304e+000
 -8.6000000e-001  1.2690222e+000
 -8.5000000e-001  1.2090274e+000
 -8.4000000e-001  1.0207339e+000
 -8.3000000e-001  7.3392528e-001
 -8.2000000e-001  3.9580715e-001
 -8.1000000e-001  6.2039154e-002
 -8.0000000e-001 -2.1390406e-001
 -7.9000000e-001 -3.9098975e-001
 -7.8000000e-001 -4.4851398e-001
 -7.7000000e-001 -3.9007741e-001
 -7.6000000e-001 -2.4285356e-001
 -7.5000000e-001 -5.2253897e-002
 -7.4000000e-001  1.2702122e-001
 -7.3000000e-001  2.4185652e-001
 -7.2000000e-001  2.5145021e-001
 -7.1000000e-001  1.3583815e-001
 -7.0000000e-001 -9.9441783e-002
 -6.9000000e-001 -4.2348038e-001
 -6.8000000e-001 -7.8495787e-001
 -6.7000000e-001 -1.1210582e+000
 -6.6000000e-001 -1.3687112e+000
 -6.5000000e-001 -1.4760921e+000
 -6.4000000e-001 -1.4122500e+000
 -6.3000000e-001 -1.1730818e+000
 -6.2000000e-001 -7.8254335e-001
 -6.1000000e-001 -2.8887695e-001
 -6.0000000e-001  2.4344311e-001
 -5.9000000e-001  7.4455388e-001
 -5.8000000e-001  1.1508361e+000
 -5.7000000e-001  1.4152064e+000
 -5.6000000e-001  1.5142129e+000
 -5.5000000e-001  1.4506949e+000
 -5.4000000e-001  1.2516179e+000
 -5.3000000e-001  9.6160873e-001
 -5.2000000e-001  6.3352267e-001
 -5.1000000e-001  3.1792086e-001
 -5.0000000e-001  5.3518848e-002
 -4.9000000e-001 -1.3954846e-001
 -4.8000000e-001 -2.6236959e-001
 -4.7000000e-001 -3.3534499e-001
 -4.6000000e-001 -3.9216040e-001
 -4.5000000e-001 -4.7089794e-001
 -4.4000000e-001 -6.0410855e-001
 -4.3000000e-001 -8.0988519e-001
 -4.2000000e-001 -1.0857959e+000
 -4.1000000e-001 -1.4069913e+000
 -4.0000000e-001 -1.7289972e+000
 -3.9000000e-001 -1.9947921e+000
 -3.8000000e-001 -2.1449244e+000
 -3.7000000e-001 -2.1288122e+000
 -3.6000000e-001 -1.9151006e+000
 -3.5000000e-001 -1.4990884e+000
 -3.4000000e-001 -9.0574965e-001
 -3.3000000e-001 -1.8767067e-001
 -3.2000000e-001  5.8184244e-001
 -3.1000000e-001  1.3193446e+000
 -3.0000000e-001  1.9436947e+000
 -2.9000000e-001  2.3881910e+000
 -2.8000000e-001  2.6102834e+000
 -2.7000000e-001  2.5971960e+000
 -2.6000000e-001  2.3665436e+000
 -2.5000000e-001  1.9619460e+000
 -2.4000000e-001  1.4445498e+000
 -2.3000000e-001  8.8210004e-001
 -2.2000000e-001  3.3761700e-001
 -2.1000000e-001 -1.4024117e-001
 -2.0000000e-001 -5.2341842e-001
 -1.9000000e-001 -8.0627913e-001
 -1.8000000e-001 -1.0028543e+000
 -1.7000000e-001 -1.1402560e+000
 -1.6000000e-001 -1.2497392e+000
 -1.5000000e-001 -1.3573306e+000
 -1.4000000e-001 -1.4760126e+000
 -1.3000000e-001 -1.6011199e+000
 -1.2000000e-001 -1.7099576e+000
 -1.1000000e-001 -1.7657956e+000
 -1.0000000e-001 -1.7255082e+000
 -9.0000000e-002 -1.5493749e+000
 -8.0000000e-002 -1.2110966e+000
 -7.0000000e-002 -7.0598394e-001
 -6.0000000e-002 -5.5584191e-002
 -5.0000000e-002  6.9234520e-001
 -4.0000000e-002  1.4687425e+000
 -3.0000000e-002  2.1923319e+000
 -2.0000000e-002  2.7813999e+000
 -1.0000000e-002  3.1662288e+000
  0.0000000e+000  3.3000000e+000
  1.0000000e-002  3.1662288e+000
  2.0000000e-002  2.7813999e+000
  3.0000000e-002  2.1923319e+000
  4.0000000e-002  1.4687425e+000
  5.0000000e-002  6.9234520e-001
  6.0000000e-002 -5.5584191e-002
  7.0000000e-002 -7.0598394e-001
  8.0000000e-002 -1.2110966e+000
  9.0000000e-002 -1.5493749e+000
  1.0000000e-001 -1.7255082e+000
  1.1000000e-001 -1.7657956e+000
  1.2000000e-001 -1.7099576e+000
  1.3000000e-001 -1.6011199e+000
  1.4000000e-001 -1.4760126e+000
  1.5000000e-001 -1.3573306e+000
  1.6000000e-001 -1.2497392e+000
  1.7000000e-001 -1.1402560e+000
  1.8000000e-001 -1.0028543e+000
  1.9000000e-001 -8.0627913e-001
  2.0000000e-001 -5.2341842e-001
  2.1000000e-001 -1.4024117e-001
  2.2000000e-001  3.3761700e-001
  2.3000000e-001  8.8210004e-001
  2.4000000e-001  1.4445498e+000
  2.5000000e-001  1.9619460e+000
  2.6000000e-001  2.3665436e+000
  2.7000000e-001  2.5971960e+000
  2.8000000e-001  2.6102834e+000
  2.9000000e-001  2.3881910e+000
  3.0000000e-001  1.9436947e+000
  3.1000000e-001  1.3193446e+000
  3.2000000e-001  5.8184244e-001
  3.3000000e-001 -1.8767067e-001
  3.4000000e-001 -9.0574965e-001
  3.5000000e-001 -1.4990884e+000
  3.6000000e-001 -1.9151006e+000
  3.7000000e-001 -2.1288122e+000
  3.8000000e-001 -2.1449244e+000
  3.9000000e-001 -1.9947921e+000
  4.0000000e-001 -1.7289972e+000
  4.1000000e-001 -1.4069913e+000
  4.2000000e-001 -1.0857959e+000
  4.3000000e-001 -8.0988519e-001
  4.4000000e-001 -6.0410855e-001
  4.5000000e-001 -4.7089794e-001
  4.6000000e-001 -3.9216040e-001
  4.7000000e-001 -3.3534499e-001
  4.8000000e-001 -2.6236959e-001
  4.9000000e-001 -1.3954846e-001
  5.0000000e-001  5.3518848e-002
  5.1000000e-001  3.1792086e-001
  5.2000000e-001  6.3352267e-001
  5.3000000e-001  9.6160873e-001
  5.4000000e-001  1.2516179e+000
  5.5000000e-001  1.4506949e+000
  5.6000000e-001  1.5142129e+000
  5.7000000e-001  1.4152064e+000
  5.8000000e-001  1.1508361e+000
  5.9000000e-001  7.4455388e-001
  6.0000000e-001  2.4344311e-001
  6.1000000e-001 -2.8887695e-001
  6.2000000e-001 -7.8254335e-001
  6.3000000e-001 -1.1730818e+000
  6.4000000e-001 -1.4122500e+000
  6.5000000e-001 -1.4760921e+000
  6.6000000e-001 -1.3687112e+000
  6.7000000e-001 -1.1210582e+000
  6.8000000e-001 -7.8495787e-001
  6.9000000e-001 -4.2348038e-001
  7.0000000e-001 -9.9441783e-002
  7.1000000e-001  1.3583815e-001
  7.2000000e-001  2.5145021e-001
  7.3000000e-001  2.4185652e-001
  7.4000000e-001  1.2702122e-001
  7.5000000e-001 -5.2253897e-002
  7.6000000e-001 -2.4285356e-001
  7.7000000e-001 -3.9007741e-001
  7.8000000e-001 -4.4851398e-001
  7.9000000e-001 -3.9098975e-001
  8.0000000e-001 -2.1390406e-001
  8.1000000e-001  6.2039154e-002
  8.2000000e-001  3.9580715e-001
  8.3000000e-001  7.3392528e-001
  8.4000000e-001  1.0207339e+000
  8.5000000e-001  1.2090274e+000
  8.6000000e-001  1.2690222e+000
  8.7000000e-001  1.1939304e+000
  8.8000000e-001  1.0010731e+000
  8.9000000e-001  7.2833243e-001
  9.0000000e-001  4.2663906e-001
  9.1000000e-001  1.4996000e-001
  9.2000000e-001 -5.5265784e-002
  9.3000000e-001 -1.5918602e-001
  9.4000000e-001 -1.5431703e-001
  9.5000000e-001 -5.6906037e-002
  9.6000000e-001  9.6418733e-002
  9.7000000e-001  2.5609239e-001
  9.8000000e-001  3.6973927e-001
  9.9000000e-001  3.9303851e-001
  1.0000000e+000  2.9922830e-001
  1.0100000e+000  8.5388712e-002
  1.0200000e+000 -2.2575871e-001
  1.0300000e+000 -5.8895517e-001
  1.0400000e+000 -9.4390609e-001
  1.0500000e+000 -1.2258374e+000
  1.0600000e+000 -1.3771771e+000
  1.0700000e+000 -1.3582078e+000
  1.0800000e+000 -1.1547126e+000
  1.0900000e+000 -7.8118917e-001
  1.1000000e+000 -2.7902260e-001
  1.1100000e+000  2.9005958e-001
  1.1200000e+000  8.5405671e-001
  1.1300000e+000  1.3424513e+000
  1.1400000e+000  1.6975155e+000
  1.1500000e+000  1.8831346e+000
  1.1600000e+000  1.8895973e+000
  1.1700000e+000  1.7335718e+000
  1.1800000e+000  1.4533992e+000
  1.1900000e+000  1.1007119e+000
  1.2000000e+000  7.3006047e-001
  1.2100000e+000  3.8858727e-001
  1.2200000e+000  1.0773641e-001
  1.2300000e+000 -1.0143016e-001
  1.2400000e+000 -2.4846832e-001
  1.2500000e+000 -3.5937940e-001
  1.2600000e+000 -4.6894204e-001
  1.2700000e+000 -6.1115314e-001
  1.2800000e+000 -8.0976145e-001
  1.2900000e+000 -1.0708692e+000
  1.3000000e+000 -1.3791833e+000
  1.3100000e+000 -1.6987900e+000
  1.3200000e+000 -1.9784475e+000
  1.3300000e+000 -2.1604952e+000
  1.3400000e+000 -2.1917576e+000
  1.3500000e+000 -2.0343909e+000
  1.3600000e+000 -1.6745911e+000
  1.3700000e+000 -1.1274369e+000
  1.3800000e+000 -4.3683719e-001
  1.3900000e+000  3.2955741e-001
  1.4000000e+000  1.0896877e+000
  1.4100000e+000  1.7590882e+000
  1.4200000e+000  2.2634811e+000
  1.4300000e+000  2.5497705e+000
  1.4400000e+000  2.5935319e+000
  1.4500000e+000  2.4017348e+000
  1.4600000e+000  2.0103029e+000
  1.4700000e+000  1.4770555e+000
  1.4800000e+000  8.7140208e-001
  1.4900000e+000  2.6272511e-001
  1.5000000e+000 -2.9041605e-001
  1.5100000e+000 -7.4833182e-001
  1.5200000e+000 -1.0941379e+000
  1.5300000e+000 -1.3330323e+000
  1.5400000e+000 -1.4872736e+000
  1.5500000e+000 -1.5880491e+000
  1.5600000e+000 -1.6660033e+000
  1.5700000e+000 -1.7424400e+000
  1.5800000e+000 -1.8230443e+000
  1.5900000e+000 -1.8954570e+000
  1.6000000e+000 -1.9312442e+000
  1.6100000e+000 -1.8919181e+000
  1.6200000e+000 -1.7378323e+000
  1.6300000e+000 -1.4381762e+000
  1.6400000e+000 -9.8002880e-001
  1.6500000e+000 -3.7456986e-001
  1.6600000e+000  3.4094563e-001
  1.6700000e+000  1.1060595e+000
  1.6800000e+000  1.8445222e+000
  1.6900000e+000  2.4750665e+000
  1.7000000e+000  2.9237069e+000
  1.7100000e+000  3.1354016e+000
  1.7200000e+000  3.0829957e+000
  1.7300000e+000  2.7718267e+000
  1.7400000e+000  2.2391467e+000
  1.7500000e+000  1.5484397e+000
  1.7600000e+000  7.7963366e-001
  1.7700000e+000  1.6932474e-002
  1.7800000e+000 -6.6359259e-001
  1.7900000e+000 -1.2045010e+000
  1.8000000e+000 -1.5738017e+000
  1.8100000e+000 -1.7670299e+000
  1.8200000e+000 -1.8044155e+000
  1.8300000e+000 -1.7238863e+000
  1.8400000e+000 -1.5714155e+000
  1.8500000e+000 -1.3906773e+000
  1.8600000e+000 -1.2140647e+000
  1.8700000e+000 -1.0568032e+000
  1.8800000e+000 -9.1525491e-001
  1.8900000e+000 -7.6965310e-001
  1.9000000e+000 -5.9062005e-001
  1.9100000e+000 -3.4805931e-001
  1.9200000e+000 -2.0533871e-002
  1.9300000e+000  3.9686781e-001
  1.9400000e+000  8.8789266e-001
  1.9500000e+000  1.4148022e+000
  1.9600000e+000  1.9226193e+000
  1.9700000e+000  2.3472912e+000
  1.9800000e+000  2.6263310e+000
  1.9900000e+000  2.7099851e+000
  2.0000000e+000  2.5708204e+000


==> data_xabs_corr.dat <==
  2.6280277e-001  1.5235131e+000
  2.8912274e-001  6.3010578e-001
  3.1412274e-001  5.6942571e-001
  3.3912274e-001  7.3698886e-001
  3.6515643e-001  6.0811719e-001
  3.9015643e-001  3.6483936e-001
  4.1730296e-001  1.2711244e+000
  4.4302386e-001  4.7281636e-001
  4.7044611e-001  5.9529339e-001
  4.9684583e-001  1.4365748e+000


==> data_xest_corr.dat <==
  4.9684583e-001  1.4365748e+000
  4.7044611e-001 -5.9529339e-001
  4.4302386e-001 -4.7281636e-001
  4.1730296e-001 -1.2711244e+000
  3.9015643e-001  3.6483937e-001
  3.6515643e-001 -6.0811719e-001
  3.3912274e-001  7.3698887e-001
  3.1412274e-001  5.6942571e-001
  2.8912274e-001  6.3010578e-001
  2.6280277e-001 -1.5235131e+000


==> data_xsign_corr.dat <==
  2.6280277e-001 -1.0000000e+000
  2.8912274e-001  1.0000000e+000
  3.1412274e-001  1.0000000e+000
  3.3912274e-001  1.0000000e+000
  3.6515643e-001 -1.0000000e+000
  3.9015643e-001  1.0000000e+000
  4.1730296e-001 -1.0000000e+000
  4.4302386e-001 -1.0000000e+000
  4.7044611e-001 -1.0000000e+000
  4.9684583e-001  1.0000000e+000


==> distances_fc40.dat <==
0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7,0.72,0.74,0.76,0.78,0.8,0.82,0.84,0.86,0.88,0.9,0.92,0.94,0.96,0.98,1


==> f_approx.dat <==
   0.0000000e+00   1.0000000e+00
   2.0000000e-04   9.9999993e-01
   4.0000000e-04   9.9999973e-01
   6.0000000e-04   9.9999940e-01
   8.0000000e-04   9.9999894e-01
   1.0000000e-03   9.9999835e-01
   1.2000000e-03   9.9999763e-01
   1.4000000e-03   9.9999677e-01
   1.6000000e-03   9.9999578e-01
   1.8000000e-03   9.9999467e-01
   2.0000000e-03   9.9999342e-01
   2.2000000e-03   9.9999204e-01
   2.4000000e-03   9.9999053e-01
   2.6000000e-03   9.9998889e-01
   2.8000000e-03   9.9998713e-01
   3.0000000e-03   9.9998523e-01
   3.2000000e-03   9.9998320e-01
   3.4000000e-03   9.9998104e-01
   3.6000000e-03   9.9997875e-01
   3.8000000e-03   9.9997633e-01
   4.0000000e-03   9.9997379e-01
   4.2000000e-03   9.9997111e-01
   4.4000000e-03   9.9996830e-01
   4.6000000e-03   9.9996537e-01
   4.8000000e-03   9.9996230e-01
   5.0000000e-03   9.9995911e-01
   5.2000000e-03   9.9995579e-01
   5.4000000e-03   9.9995234e-01
   5.6000000e-03   9.9994876e-01
   5.8000000e-03   9.9994506e-01
   6.0000000e-03   9.9994122e-01
   6.2000000e-03   9.9993726e-01
   6.4000000e-03   9.9993317e-01
   6.6000000e-03   9.9992896e-01
   6.8000000e-03   9.9992461e-01
   7.0000000e-03   9.9992014e-01
   7.2000000e-03   9.9991554e-01
   7.4000000e-03   9.9991081e-01
   7.6000000e-03   9.9990596e-01
   7.8000000e-03   9.9990098e-01
   8.0000000e-03   9.9989587e-01
   8.2000000e-03   9.9989064e-01
   8.4000000e-03   9.9988528e-01
   8.6000000e-03   9.9987979e-01
   8.8000000e-03   9.9987418e-01
   9.0000000e-03   9.9986844e-01
   9.2000000e-03   9.9986258e-01
   9.4000000e-03   9.9985659e-01
   9.6000000e-03   9.9985048e-01
   9.8000000e-03   9.9984423e-01
   1.0000000e-02   9.9983787e-01
   1.0200000e-02   9.9983138e-01
   1.0400000e-02   9.9982476e-01
   1.0600000e-02   9.9981802e-01
   1.0800000e-02   9.9981116e-01
   1.1000000e-02   9.9980417e-01
   1.1200000e-02   9.9979705e-01
   1.1400000e-02   9.9978981e-01
   1.1600000e-02   9.9978245e-01
   1.1800000e-02   9.9977497e-01
   1.2000000e-02   9.9976736e-01
   1.2200000e-02   9.9975962e-01
   1.2400000e-02   9.9975176e-01
   1.2600000e-02   9.9974378e-01
   1.2800000e-02   9.9973568e-01
   1.3000000e-02   9.9972745e-01
   1.3200000e-02   9.9971910e-01
   1.3400000e-02   9.9971063e-01
   1.3600000e-02   9.9970204e-01
   1.3800000e-02   9.9969332e-01
   1.4000000e-02   9.9968448e-01
   1.4200000e-02   9.9967552e-01
   1.4400000e-02   9.9966643e-01
   1.4600000e-02   9.9965723e-01
   1.4800000e-02   9.9964790e-01
   1.5000000e-02   9.9963845e-01
   1.5200000e-02   9.9962888e-01
   1.5400000e-02   9.9961919e-01
   1.5600000e-02   9.9960938e-01
   1.5800000e-02   9.9959944e-01
   1.6000000e-02   9.9958939e-01
   1.6200000e-02   9.9957922e-01
   1.6400000e-02   9.9956892e-01
   1.6600000e-02   9.9955851e-01
   1.6800000e-02   9.9954797e-01
   1.7000000e-02   9.9953732e-01
   1.7200000e-02   9.9952654e-01
   1.7400000e-02   9.9951565e-01
   1.7600000e-02   9.9950463e-01
   1.7800000e-02   9.9949350e-01
   1.8000000e-02   9.9948225e-01
   1.8200000e-02   9.9947088e-01
   1.8400000e-02   9.9945939e-01
   1.8600000e-02   9.9944778e-01
   1.8800000e-02   9.9943605e-01
   1.9000000e-02   9.9942420e-01
   1.9200000e-02   9.9941224e-01
   1.9400000e-02   9.9940016e-01
   1.9600000e-02   9.9938796e-01
   1.9800000e-02   9.9937564e-01
   2.0000000e-02   9.9936321e-01
   2.0200000e-02   9.9935066e-01
   2.0400000e-02   9.9933799e-01
   2.0600000e-02   9.9932520e-01
   2.0800000e-02   9.9931230e-01
   2.1000000e-02   9.9929928e-01
   2.1200000e-02   9.9928614e-01
   2.1400000e-02   9.9927289e-01
   2.1600000e-02   9.9925952e-01
   2.1800000e-02   9.9924604e-01
   2.2000000e-02   9.9923244e-01
   2.2200000e-02   9.9921872e-01
   2.2400000e-02   9.9920489e-01
   2.2600000e-02   9.9919095e-01
   2.2800000e-02   9.9917689e-01
   2.3000000e-02   9.9916271e-01
   2.3200000e-02   9.9914842e-01
   2.3400000e-02   9.9913401e-01
   2.3600000e-02   9.9911949e-01
   2.3800000e-02   9.9910486e-01
   2.4000000e-02   9.9909011e-01
   2.4200000e-02   9.9907525e-01
   2.4400000e-02   9.9906027e-01
   2.4600000e-02   9.9904518e-01
   2.4800000e-02   9.9902998e-01
   2.5000000e-02   9.9901466e-01
   2.5200000e-02   9.9899923e-01
   2.5400000e-02   9.9898369e-01
   2.5600000e-02   9.9896804e-01
   2.5800000e-02   9.9895227e-01
   2.6000000e-02   9.9893639e-01
   2.6200000e-02   9.9892040e-01
   2.6400000e-02   9.9890430e-01
   2.6600000e-02   9.9888808e-01
   2.6800000e-02   9.9887175e-01
   2.7000000e-02   9.9885532e-01
   2.7200000e-02   9.9883877e-01
   2.7400000e-02   9.9882211e-01
   2.7600000e-02   9.9880534e-01
   2.7800000e-02   9.9878845e-01
   2.8000000e-02   9.9877146e-01
   2.8200000e-02   9.9875436e-01
   2.8400000e-02   9.9873715e-01
   2.8600000e-02   9.9871982e-01
   2.8800000e-02   9.9870239e-01
   2.9000000e-02   9.9868485e-01
   2.9200000e-02   9.9866720e-01
   2.9400000e-02   9.9864944e-01
   2.9600000e-02   9.9863157e-01
   2.9800000e-02   9.9861359e-01
   3.0000000e-02   9.9859550e-01
   3.0200000e-02   9.9857731e-01
   3.0400000e-02   9.9855901e-01
   3.0600000e-02   9.9854059e-01
   3.0800000e-02   9.9852207e-01
   3.1000000e-02   9.9850345e-01
   3.1200000e-02   9.9848471e-01
   3.1400000e-02   9.9846587e-01
   3.1600000e-02   9.9844692e-01
   3.1800000e-02   9.9842787e-01
   3.2000000e-02   9.9840870e-01
   3.2200000e-02   9.9838943e-01
   3.2400000e-02   9.9837006e-01
   3.2600000e-02   9.9835058e-01
   3.2800000e-02   9.9833099e-01
   3.3000000e-02   9.9831130e-01
   3.3200000e-02   9.9829150e-01
   3.3400000e-02   9.9827159e-01
   3.3600000e-02   9.9825158e-01
   3.3800000e-02   9.9823147e-01
   3.4000000e-02   9.9821125e-01
   3.4200000e-02   9.9819093e-01
   3.4400000e-02   9.9817050e-01
   3.4600000e-02   9.9814996e-01
   3.4800000e-02   9.9812933e-01
   3.5000000e-02   9.9810859e-01
   3.5200000e-02   9.9808774e-01
   3.5400000e-02   9.9806680e-01
   3.5600000e-02   9.9804575e-01
   3.5800000e-02   9.9802459e-01
   3.6000000e-02   9.9800334e-01
   3.6200000e-02   9.9798198e-01
   3.6400000e-02   9.9796052e-01
   3.6600000e-02   9.9793895e-01
   3.6800000e-02   9.9791729e-01
   3.7000000e-02   9.9789552e-01
   3.7200000e-02   9.9787365e-01
   3.7400000e-02   9.9785168e-01
   3.7600000e-02   9.9782961e-01
   3.7800000e-02   9.9780744e-01
   3.8000000e-02   9.9778516e-01
   3.8200000e-02   9.9776279e-01
   3.8400000e-02   9.9774031e-01
   3.8600000e-02   9.9771774e-01
   3.8800000e-02   9.9769507e-01
   3.9000000e-02   9.9767229e-01
   3.9200000e-02   9.9764942e-01
   3.9400000e-02   9.9762644e-01
   3.9600000e-02   9.9760337e-01
   3.9800000e-02   9.9758020e-01
   4.0000000e-02   9.9755693e-01
   4.0200000e-02   9.9753356e-01
   4.0400000e-02   9.9751009e-01
   4.0600000e-02   9.9748653e-01
   4.0800000e-02   9.9746287e-01
   4.1000000e-02   9.9743911e-01
   4.1200000e-02   9.9741525e-01
   4.1400000e-02   9.9739129e-01
   4.1600000e-02   9.9736724e-01
   4.1800000e-02   9.9734309e-01
   4.2000000e-02   9.9731885e-01
   4.2200000e-02   9.9729450e-01
   4.2400000e-02   9.9727007e-01
   4.2600000e-02   9.9724553e-01
   4.2800000e-02   9.9722090e-01
   4.3000000e-02   9.9719618e-01
   4.3200000e-02   9.9717135e-01
   4.3400000e-02   9.9714644e-01
   4.3600000e-02   9.9712143e-01
   4.3800000e-02   9.9709632e-01
   4.4000000e-02   9.9707112e-01
   4.4200000e-02   9.9704583e-01
   4.4400000e-02   9.9702044e-01
   4.4600000e-02   9.9699496e-01
   4.4800000e-02   9.9696938e-01
   4.5000000e-02   9.9694371e-01
   4.5200000e-02   9.9691795e-01
   4.5400000e-02   9.9689209e-01
   4.5600000e-02   9.9686614e-01
   4.5800000e-02   9.9684010e-01
   4.6000000e-02   9.9681397e-01
   4.6200000e-02   9.9678774e-01
   4.6400000e-02   9.9676143e-01
   4.6600000e-02   9.9673502e-01
   4.6800000e-02   9.9670852e-01
   4.7000000e-02   9.9668193e-01
   4.7200000e-02   9.9665524e-01
   4.7400000e-02   9.9662847e-01
   4.7600000e-02   9.9660161e-01
   4.7800000e-02   9.9657465e-01
   4.8000000e-02   9.9654761e-01
   4.8200000e-02   9.9652048e-01
   4.8400000e-02   9.9649325e-01
   4.8600000e-02   9.9646594e-01
   4.8800000e-02   9.9643854e-01
   4.9000000e-02   9.9641105e-01
   4.9200000e-02   9.9638347e-01
   4.9400000e-02   9.9635580e-01
   4.9600000e-02   9.9632804e-01
   4.9800000e-02   9.9630020e-01
   5.0000000e-02   9.9627226e-01
   5.0200000e-02   9.9624424e-01
   5.0400000e-02   9.9621614e-01
   5.0600000e-02   9.9618794e-01
   5.0800000e-02   9.9615966e-01
   5.1000000e-02   9.9613129e-01
   5.1200000e-02   9.9610284e-01
   5.1400000e-02   9.9607430e-01
   5.1600000e-02   9.9604567e-01
   5.1800000e-02   9.9601696e-01
   5.2000000e-02   9.9598816e-01
   5.2200000e-02   9.9595928e-01
   5.2400000e-02   9.9593031e-01
   5.2600000e-02   9.9590126e-01
   5.2800000e-02   9.9587212e-01
   5.3000000e-02   9.9584290e-01
   5.3200000e-02   9.9581359e-01
   5.3400000e-02   9.9578420e-01
   5.3600000e-02   9.9575473e-01
   5.3800000e-02   9.9572517e-01
   5.4000000e-02   9.9569553e-01
   5.4200000e-02   9.9566581e-01
   5.4400000e-02   9.9563600e-01
   5.4600000e-02   9.9560612e-01
   5.4800000e-02   9.9557615e-01
   5.5000000e-02   9.9554609e-01
   5.5200000e-02   9.9551596e-01
   5.5400000e-02   9.9548574e-01
   5.5600000e-02   9.9545545e-01
   5.5800000e-02   9.9542507e-01
   5.6000000e-02   9.9539461e-01
   5.6200000e-02   9.9536407e-01
   5.6400000e-02   9.9533345e-01
   5.6600000e-02   9.9530275e-01
   5.6800000e-02   9.9527197e-01
   5.7000000e-02   9.9524111e-01
   5.7200000e-02   9.9521018e-01
   5.7400000e-02   9.9517916e-01
   5.7600000e-02   9.9514806e-01
   5.7800000e-02   9.9511689e-01
   5.8000000e-02   9.9508564e-01
   5.8200000e-02   9.9505431e-01
   5.8400000e-02   9.9502290e-01
   5.8600000e-02   9.9499141e-01
   5.8800000e-02   9.9495985e-01
   5.9000000e-02   9.9492821e-01
   5.9200000e-02   9.9489649e-01
   5.9400000e-02   9.9486469e-01
   5.9600000e-02   9.9483282e-01
   5.9800000e-02   9.9480088e-01
   6.0000000e-02   9.9476885e-01
   6.0200000e-02   9.9473675e-01
   6.0400000e-02   9.9470458e-01
   6.0600000e-02   9.9467233e-01
   6.0800000e-02   9.9464001e-01
   6.1000000e-02   9.9460761e-01
   6.1200000e-02   9.9457514e-01
   6.1400000e-02   9.9454259e-01
   6.1600000e-02   9.9450997e-01
   6.1800000e-02   9.9447728e-01
   6.2000000e-02   9.9444451e-01
   6.2200000e-02   9.9441167e-01
   6.2400000e-02   9.9437875e-01
   6.2600000e-02   9.9434577e-01
   6.2800000e-02   9.9431271e-01
   6.3000000e-02   9.9427958e-01
   6.3200000e-02   9.9424637e-01
   6.3400000e-02   9.9421310e-01
   6.3600000e-02   9.9417976e-01
   6.3800000e-02   9.9414634e-01
   6.4000000e-02   9.9411285e-01
   6.4200000e-02   9.9407929e-01
   6.4400000e-02   9.9404567e-01
   6.4600000e-02   9.9401197e-01
   6.4800000e-02   9.9397820e-01
   6.5000000e-02   9.9394436e-01
   6.5200000e-02   9.9391045e-01
   6.5400000e-02   9.9387648e-01
   6.5600000e-02   9.9384243e-01
   6.5800000e-02   9.9380832e-01
   6.6000000e-02   9.9377414e-01
   6.6200000e-02   9.9373989e-01
   6.6400000e-02   9.9370557e-01
   6.6600000e-02   9.9367119e-01
   6.6800000e-02   9.9363674e-01
   6.7000000e-02   9.9360222e-01
   6.7200000e-02   9.9356763e-01
   6.7400000e-02   9.9353298e-01
   6.7600000e-02   9.9349826e-01
   6.7800000e-02   9.9346348e-01
   6.8000000e-02   9.9342863e-01
   6.8200000e-02   9.9339372e-01
   6.8400000e-02   9.9335874e-01
   6.8600000e-02   9.9332369e-01
   6.8800000e-02   9.9328858e-01
   6.9000000e-02   9.9325341e-01
   6.9200000e-02   9.9321817e-01
   6.9400000e-02   9.9318287e-01
   6.9600000e-02   9.9314751e-01
   6.9800000e-02   9.9311208e-01
   7.0000000e-02   9.9307659e-01
   7.0200000e-02   9.9304104e-01
   7.0400000e-02   9.9300542e-01
   7.0600000e-02   9.9296974e-01
   7.0800000e-02   9.9293400e-01
   7.1000000e-02   9.9289820e-01
   7.1200000e-02   9.9286234e-01
   7.1400000e-02   9.9282641e-01
   7.1600000e-02   9.9279043e-01
   7.1800000e-02   9.9275438e-01
   7.2000000e-02   9.9271828e-01
   7.2200000e-02   9.9268211e-01
   7.2400000e-02   9.9264589e-01
   7.2600000e-02   9.9260960e-01
   7.2800000e-02   9.9257326e-01
   7.3000000e-02   9.9253686e-01
   7.3200000e-02   9.9250040e-01
   7.3400000e-02   9.9246388e-01
   7.3600000e-02   9.9242730e-01
   7.3800000e-02   9.9239066e-01
   7.4000000e-02   9.9235397e-01
   7.4200000e-02   9.9231722e-01
   7.4400000e-02   9.9228041e-01
   7.4600000e-02   9.9224355e-01
   7.4800000e-02   9.9220663e-01
   7.5000000e-02   9.9216965e-01
   7.5200000e-02   9.9213262e-01
   7.5400000e-02   9.9209554e-01
   7.5600000e-02   9.9205839e-01
   7.5800000e-02   9.9202119e-01
   7.6000000e-02   9.9198394e-01
   7.6200000e-02   9.9194663e-01
   7.6400000e-02   9.9190927e-01
   7.6600000e-02   9.9187186e-01
   7.6800000e-02   9.9183439e-01
   7.7000000e-02   9.9179687e-01
   7.7200000e-02   9.9175929e-01
   7.7400000e-02   9.9172166e-01
   7.7600000e-02   9.9168398e-01
   7.7800000e-02   9.9164625e-01
   7.8000000e-02   9.9160847e-01
   7.8200000e-02   9.9157063e-01
   7.8400000e-02   9.9153274e-01
   7.8600000e-02   9.9149480e-01
   7.8800000e-02   9.9145681e-01
   7.9000000e-02   9.9141877e-01
   7.9200000e-02   9.9138068e-01
   7.9400000e-02   9.9134254e-01
   7.9600000e-02   9.9130435e-01
   7.9800000e-02   9.9126611e-01
   8.0000000e-02   9.9122783e-01
   8.0200000e-02   9.9118949e-01
   8.0400000e-02   9.9115110e-01
   8.0600000e-02   9.9111267e-01
   8.0800000e-02   9.9107419e-01
   8.1000000e-02   9.9103566e-01
   8.1200000e-02   9.9099708e-01
   8.1400000e-02   9.9095846e-01
   8.1600000e-02   9.9091979e-01
   8.1800000e-02   9.9088107e-01
   8.2000000e-02   9.9084231e-01
   8.2200000e-02   9.9080350e-01
   8.2400000e-02   9.9076464e-01
   8.2600000e-02   9.9072574e-01
   8.2800000e-02   9.9068680e-01
   8.3000000e-02   9.9064781e-01
   8.3200000e-02   9.9060877e-01
   8.3400000e-02   9.9056970e-01
   8.3600000e-02   9.9053057e-01
   8.3800000e-02   9.9049141e-01
   8.4000000e-02   9.9045220e-01
   8.4200000e-02   9.9041295e-01
   8.4400000e-02   9.9037365e-01
   8.4600000e-02   9.9033431e-01
   8.4800000e-02   9.9029494e-01
   8.5000000e-02   9.9025551e-01
   8.5200000e-02   9.9021605e-01
   8.5400000e-02   9.9017655e-01
   8.5600000e-02   9.9013700e-01
   8.5800000e-02   9.9009742e-01
   8.6000000e-02   9.9005779e-01
   8.6200000e-02   9.9001813e-01
   8.6400000e-02   9.8997842e-01
   8.6600000e-02   9.8993868e-01
   8.6800000e-02   9.8989889e-01
   8.7000000e-02   9.8985907e-01
   8.7200000e-02   9.8981921e-01
   8.7400000e-02   9.8977931e-01
   8.7600000e-02   9.8973937e-01
   8.7800000e-02   9.8969940e-01
   8.8000000e-02   9.8965938e-01
   8.8200000e-02   9.8961934e-01
   8.8400000e-02   9.8957925e-01
   8.8600000e-02   9.8953913e-01
   8.8800000e-02   9.8949897e-01
   8.9000000e-02   9.8945877e-01
   8.9200000e-02   9.8941854e-01
   8.9400000e-02   9.8937828e-01
   8.9600000e-02   9.8933798e-01
   8.9800000e-02   9.8929764e-01
   9.0000000e-02   9.8925728e-01
   9.0200000e-02   9.8921687e-01
   9.0400000e-02   9.8917644e-01
   9.0600000e-02   9.8913597e-01
   9.0800000e-02   9.8909546e-01
   9.1000000e-02   9.8905493e-01
   9.1200000e-02   9.8901436e-01
   9.1400000e-02   9.8897376e-01
   9.1600000e-02   9.8893313e-01
   9.1800000e-02   9.8889246e-01
   9.2000000e-02   9.8885177e-01
   9.2200000e-02   9.8881104e-01
   9.2400000e-02   9.8877029e-01
   9.2600000e-02   9.8872950e-01
   9.2800000e-02   9.8868869e-01
   9.3000000e-02   9.8864784e-01
   9.3200000e-02   9.8860696e-01
   9.3400000e-02   9.8856606e-01
   9.3600000e-02   9.8852513e-01
   9.3800000e-02   9.8848416e-01
   9.4000000e-02   9.8844317e-01
   9.4200000e-02   9.8840216e-01
   9.4400000e-02   9.8836111e-01
   9.4600000e-02   9.8832004e-01
   9.4800000e-02   9.8827894e-01
   9.5000000e-02   9.8823782e-01
   9.5200000e-02   9.8819666e-01
   9.5400000e-02   9.8815549e-01
   9.5600000e-02   9.8811428e-01
   9.5800000e-02   9.8807305e-01
   9.6000000e-02   9.8803180e-01
   9.6200000e-02   9.8799052e-01
   9.6400000e-02   9.8794922e-01
   9.6600000e-02   9.8790789e-01
   9.6800000e-02   9.8786654e-01
   9.7000000e-02   9.8782517e-01
   9.7200000e-02   9.8778377e-01
   9.7400000e-02   9.8774235e-01
   9.7600000e-02   9.8770091e-01
   9.7800000e-02   9.8765945e-01
   9.8000000e-02   9.8761796e-01
   9.8200000e-02   9.8757646e-01
   9.8400000e-02   9.8753493e-01
   9.8600000e-02   9.8749338e-01
   9.8800000e-02   9.8745181e-01
   9.9000000e-02   9.8741022e-01
   9.9200000e-02   9.8736861e-01
   9.9400000e-02   9.8732698e-01
   9.9600000e-02   9.8728534e-01
   9.9800000e-02   9.8724367e-01
   1.0000000e-01   9.8720198e-01
   1.0020000e-01   9.8716028e-01
   1.0040000e-01   9.8711856e-01
   1.0060000e-01   9.8707682e-01
   1.0080000e-01   9.8703507e-01
   1.0100000e-01   9.8699330e-01
   1.0120000e-01   9.8695151e-01
   1.0140000e-01   9.8690970e-01
   1.0160000e-01   9.8686788e-01
   1.0180000e-01   9.8682605e-01
   1.0200000e-01   9.8678420e-01
   1.0220000e-01   9.8674233e-01
   1.0240000e-01   9.8670045e-01
   1.0260000e-01   9.8665856e-01
   1.0280000e-01   9.8661665e-01
   1.0300000e-01   9.8657473e-01
   1.0320000e-01   9.8653280e-01
   1.0340000e-01   9.8649085e-01
   1.0360000e-01   9.8644889e-01
   1.0380000e-01   9.8640692e-01
   1.0400000e-01   9.8636494e-01
   1.0420000e-01   9.8632295e-01
   1.0440000e-01   9.8628094e-01
   1.0460000e-01   9.8623893e-01
   1.0480000e-01   9.8619690e-01
   1.0500000e-01   9.8615487e-01
   1.0520000e-01   9.8611282e-01
   1.0540000e-01   9.8607077e-01
   1.0560000e-01   9.8602870e-01
   1.0580000e-01   9.8598663e-01
   1.0600000e-01   9.8594455e-01
   1.0620000e-01   9.8590246e-01
   1.0640000e-01   9.8586037e-01
   1.0660000e-01   9.8581827e-01
   1.0680000e-01   9.8577616e-01
   1.0700000e-01   9.8573404e-01
   1.0720000e-01   9.8569192e-01
   1.0740000e-01   9.8564979e-01
   1.0760000e-01   9.8560766e-01
   1.0780000e-01   9.8556552e-01
   1.0800000e-01   9.8552338e-01
   1.0820000e-01   9.8548123e-01
   1.0840000e-01   9.8543908e-01
   1.0860000e-01   9.8539692e-01
   1.0880000e-01   9.8535476e-01
   1.0900000e-01   9.8531260e-01
   1.0920000e-01   9.8527044e-01
   1.0940000e-01   9.8522827e-01
   1.0960000e-01   9.8518610e-01
   1.0980000e-01   9.8514393e-01
   1.1000000e-01   9.8510176e-01
   1.1020000e-01   9.8505959e-01
   1.1040000e-01   9.8501741e-01
   1.1060000e-01   9.8497524e-01
   1.1080000e-01   9.8493307e-01
   1.1100000e-01   9.8489090e-01
   1.1120000e-01   9.8484873e-01
   1.1140000e-01   9.8480656e-01
   1.1160000e-01   9.8476439e-01
   1.1180000e-01   9.8472222e-01
   1.1200000e-01   9.8468006e-01
   1.1220000e-01   9.8463789e-01
   1.1240000e-01   9.8459574e-01
   1.1260000e-01   9.8455358e-01
   1.1280000e-01   9.8451143e-01
   1.1300000e-01   9.8446928e-01
   1.1320000e-01   9.8442714e-01
   1.1340000e-01   9.8438500e-01
   1.1360000e-01   9.8434287e-01
   1.1380000e-01   9.8430074e-01
   1.1400000e-01   9.8425862e-01
   1.1420000e-01   9.8421650e-01
   1.1440000e-01   9.8417440e-01
   1.1460000e-01   9.8413229e-01
   1.1480000e-01   9.8409020e-01
   1.1500000e-01   9.8404811e-01
   1.1520000e-01   9.8400604e-01
   1.1540000e-01   9.8396397e-01
   1.1560000e-01   9.8392190e-01
   1.1580000e-01   9.8387985e-01
   1.1600000e-01   9.8383781e-01
   1.1620000e-01   9.8379578e-01
   1.1640000e-01   9.8375376e-01
   1.1660000e-01   9.8371174e-01
   1.1680000e-01   9.8366974e-01
   1.1700000e-01   9.8362775e-01
   1.1720000e-01   9.8358578e-01
   1.1740000e-01   9.8354381e-01
   1.1760000e-01   9.8350186e-01
   1.1780000e-01   9.8345992e-01
   1.1800000e-01   9.8341799e-01
   1.1820000e-01   9.8337608e-01
   1.1840000e-01   9.8333418e-01
   1.1860000e-01   9.8329229e-01
   1.1880000e-01   9.8325042e-01
   1.1900000e-01   9.8320856e-01
   1.1920000e-01   9.8316672e-01
   1.1940000e-01   9.8312490e-01
   1.1960000e-01   9.8308309e-01
   1.1980000e-01   9.8304130e-01
   1.2000000e-01   9.8299952e-01
   1.2020000e-01   9.8295777e-01
   1.2040000e-01   9.8291602e-01
   1.2060000e-01   9.8287430e-01
   1.2080000e-01   9.8283260e-01
   1.2100000e-01   9.8279091e-01
   1.2120000e-01   9.8274925e-01
   1.2140000e-01   9.8270760e-01
   1.2160000e-01   9.8266597e-01
   1.2180000e-01   9.8262437e-01
   1.2200000e-01   9.8258278e-01
   1.2220000e-01   9.8254121e-01
   1.2240000e-01   9.8249967e-01
   1.2260000e-01   9.8245815e-01
   1.2280000e-01   9.8241665e-01
   1.2300000e-01   9.8237517e-01
   1.2320000e-01   9.8233372e-01
   1.2340000e-01   9.8229228e-01
   1.2360000e-01   9.8225088e-01
   1.2380000e-01   9.8220949e-01
   1.2400000e-01   9.8216813e-01
   1.2420000e-01   9.8212680e-01
   1.2440000e-01   9.8208549e-01
   1.2460000e-01   9.8204420e-01
   1.2480000e-01   9.8200294e-01
   1.2500000e-01   9.8196171e-01
   1.2520000e-01   9.8192050e-01
   1.2540000e-01   9.8187933e-01
   1.2560000e-01   9.8183817e-01
   1.2580000e-01   9.8179705e-01
   1.2600000e-01   9.8175595e-01
   1.2620000e-01   9.8171489e-01
   1.2640000e-01   9.8167385e-01
   1.2660000e-01   9.8163284e-01
   1.2680000e-01   9.8159186e-01
   1.2700000e-01   9.8155091e-01
   1.2720000e-01   9.8150999e-01
   1.2740000e-01   9.8146910e-01
   1.2760000e-01   9.8142825e-01
   1.2780000e-01   9.8138742e-01
   1.2800000e-01   9.8134663e-01
   1.2820000e-01   9.8130586e-01
   1.2840000e-01   9.8126514e-01
   1.2860000e-01   9.8122444e-01
   1.2880000e-01   9.8118378e-01
   1.2900000e-01   9.8114315e-01
   1.2920000e-01   9.8110256e-01
   1.2940000e-01   9.8106200e-01
   1.2960000e-01   9.8102147e-01
   1.2980000e-01   9.8098098e-01
   1.3000000e-01   9.8094053e-01
   1.3020000e-01   9.8090011e-01
   1.3040000e-01   9.8085973e-01
   1.3060000e-01   9.8081939e-01
   1.3080000e-01   9.8077908e-01
   1.3100000e-01   9.8073881e-01
   1.3120000e-01   9.8069858e-01
   1.3140000e-01   9.8065839e-01
   1.3160000e-01   9.8061824e-01
   1.3180000e-01   9.8057812e-01
   1.3200000e-01   9.8053805e-01
   1.3220000e-01   9.8049801e-01
   1.3240000e-01   9.8045802e-01
   1.3260000e-01   9.8041807e-01
   1.3280000e-01   9.8037816e-01
   1.3300000e-01   9.8033829e-01
   1.3320000e-01   9.8029846e-01
   1.3340000e-01   9.8025867e-01
   1.3360000e-01   9.8021893e-01
   1.3380000e-01   9.8017923e-01
   1.3400000e-01   9.8013957e-01
   1.3420000e-01   9.8009996e-01
   1.3440000e-01   9.8006039e-01
   1.3460000e-01   9.8002087e-01
   1.3480000e-01   9.7998139e-01
   1.3500000e-01   9.7994196e-01
   1.3520000e-01   9.7990257e-01
   1.3540000e-01   9.7986323e-01
   1.3560000e-01   9.7982394e-01
   1.3580000e-01   9.7978469e-01
   1.3600000e-01   9.7974549e-01
   1.3620000e-01   9.7970634e-01
   1.3640000e-01   9.7966724e-01
   1.3660000e-01   9.7962818e-01
   1.3680000e-01   9.7958918e-01
   1.3700000e-01   9.7955022e-01
   1.3720000e-01   9.7951131e-01
   1.3740000e-01   9.7947246e-01
   1.3760000e-01   9.7943365e-01
   1.3780000e-01   9.7939490e-01
   1.3800000e-01   9.7935620e-01
   1.3820000e-01   9.7931755e-01
   1.3840000e-01   9.7927895e-01
   1.3860000e-01   9.7924040e-01
   1.3880000e-01   9.7920191e-01
   1.3900000e-01   9.7916347e-01
   1.3920000e-01   9.7912509e-01
   1.3940000e-01   9.7908676e-01
   1.3960000e-01   9.7904848e-01
   1.3980000e-01   9.7901026e-01
   1.4000000e-01   9.7897210e-01
   1.4020000e-01   9.7893399e-01
   1.4040000e-01   9.7889595e-01
   1.4060000e-01   9.7885795e-01
   1.4080000e-01   9.7882002e-01
   1.4100000e-01   9.7878214e-01
   1.4120000e-01   9.7874433e-01
   1.4140000e-01   9.7870657e-01
   1.4160000e-01   9.7866887e-01
   1.4180000e-01   9.7863123e-01
   1.4200000e-01   9.7859366e-01
   1.4220000e-01   9.7855614e-01
   1.4240000e-01   9.7851869e-01
   1.4260000e-01   9.7848129e-01
   1.4280000e-01   9.7844396e-01
   1.4300000e-01   9.7840670e-01
   1.4320000e-01   9.7836949e-01
   1.4340000e-01   9.7833236e-01
   1.4360000e-01   9.7829528e-01
   1.4380000e-01   9.7825827e-01
   1.4400000e-01   9.7822133e-01
   1.4420000e-01   9.7818445e-01
   1.4440000e-01   9.7814763e-01
   1.4460000e-01   9.7811089e-01
   1.4480000e-01   9.7807421e-01
   1.4500000e-01   9.7803760e-01
   1.4520000e-01   9.7800105e-01
   1.4540000e-01   9.7796458e-01
   1.4560000e-01   9.7792817e-01
   1.4580000e-01   9.7789184e-01
   1.4600000e-01   9.7785557e-01
   1.4620000e-01   9.7781938e-01
   1.4640000e-01   9.7778325e-01
   1.4660000e-01   9.7774720e-01
   1.4680000e-01   9.7771122e-01
   1.4700000e-01   9.7767531e-01
   1.4720000e-01   9.7763947e-01
   1.4740000e-01   9.7760371e-01
   1.4760000e-01   9.7756802e-01
   1.4780000e-01   9.7753241e-01
   1.4800000e-01   9.7749687e-01
   1.4820000e-01   9.7746140e-01
   1.4840000e-01   9.7742601e-01
   1.4860000e-01   9.7739070e-01
   1.4880000e-01   9.7735546e-01
   1.4900000e-01   9.7732030e-01
   1.4920000e-01   9.7728522e-01
   1.4940000e-01   9.7725021e-01
   1.4960000e-01   9.7721529e-01
   1.4980000e-01   9.7718044e-01
   1.5000000e-01   9.7714567e-01
   1.5020000e-01   9.7711098e-01
   1.5040000e-01   9.7707638e-01
   1.5060000e-01   9.7704185e-01
   1.5080000e-01   9.7700740e-01
   1.5100000e-01   9.7697304e-01
   1.5120000e-01   9.7693876e-01
   1.5140000e-01   9.7690456e-01
   1.5160000e-01   9.7687044e-01
   1.5180000e-01   9.7683641e-01
   1.5200000e-01   9.7680246e-01
   1.5220000e-01   9.7676860e-01
   1.5240000e-01   9.7673482e-01
   1.5260000e-01   9.7670113e-01
   1.5280000e-01   9.7666752e-01
   1.5300000e-01   9.7663400e-01
   1.5320000e-01   9.7660057e-01
   1.5340000e-01   9.7656722e-01
   1.5360000e-01   9.7653396e-01
   1.5380000e-01   9.7650079e-01
   1.5400000e-01   9.7646771e-01
   1.5420000e-01   9.7643472e-01
   1.5440000e-01   9.7640182e-01
   1.5460000e-01   9.7636901e-01
   1.5480000e-01   9.7633629e-01
   1.5500000e-01   9.7630366e-01
   1.5520000e-01   9.7627112e-01
   1.5540000e-01   9.7623868e-01
   1.5560000e-01   9.7620632e-01
   1.5580000e-01   9.7617406e-01
   1.5600000e-01   9.7614190e-01
   1.5620000e-01   9.7610982e-01
   1.5640000e-01   9.7607785e-01
   1.5660000e-01   9.7604596e-01
   1.5680000e-01   9.7601418e-01
   1.5700000e-01   9.7598249e-01
   1.5720000e-01   9.7595089e-01
   1.5740000e-01   9.7591939e-01
   1.5760000e-01   9.7588799e-01
   1.5780000e-01   9.7585669e-01
   1.5800000e-01   9.7582549e-01
   1.5820000e-01   9.7579438e-01
   1.5840000e-01   9.7576338e-01
   1.5860000e-01   9.7573247e-01
   1.5880000e-01   9.7570167e-01
   1.5900000e-01   9.7567096e-01
   1.5920000e-01   9.7564036e-01
   1.5940000e-01   9.7560986e-01
   1.5960000e-01   9.7557946e-01
   1.5980000e-01   9.7554916e-01
   1.6000000e-01   9.7551897e-01
   1.6020000e-01   9.7548888e-01
   1.6040000e-01   9.7545889e-01
   1.6060000e-01   9.7542901e-01
   1.6080000e-01   9.7539924e-01
   1.6100000e-01   9.7536957e-01
   1.6120000e-01   9.7534000e-01
   1.6140000e-01   9.7531055e-01
   1.6160000e-01   9.7528120e-01
   1.6180000e-01   9.7525195e-01
   1.6200000e-01   9.7522282e-01
   1.6220000e-01   9.7519379e-01
   1.6240000e-01   9.7516487e-01
   1.6260000e-01   9.7513607e-01
   1.6280000e-01   9.7510737e-01
   1.6300000e-01   9.7507878e-01
   1.6320000e-01   9.7505030e-01
   1.6340000e-01   9.7502194e-01
   1.6360000e-01   9.7499369e-01
   1.6380000e-01   9.7496554e-01
   1.6400000e-01   9.7493752e-01
   1.6420000e-01   9.7490960e-01
   1.6440000e-01   9.7488180e-01
   1.6460000e-01   9.7485411e-01
   1.6480000e-01   9.7482654e-01
   1.6500000e-01   9.7479909e-01
   1.6520000e-01   9.7477174e-01
   1.6540000e-01   9.7474452e-01
   1.6560000e-01   9.7471741e-01
   1.6580000e-01   9.7469042e-01
   1.6600000e-01   9.7466355e-01
   1.6620000e-01   9.7463679e-01
   1.6640000e-01   9.7461016e-01
   1.6660000e-01   9.7458364e-01
   1.6680000e-01   9.7455724e-01
   1.6700000e-01   9.7453097e-01
   1.6720000e-01   9.7450481e-01
   1.6740000e-01   9.7447877e-01
   1.6760000e-01   9.7445286e-01
   1.6780000e-01   9.7442707e-01
   1.6800000e-01   9.7440140e-01
   1.6820000e-01   9.7437585e-01
   1.6840000e-01   9.7435043e-01
   1.6860000e-01   9.7432513e-01
   1.6880000e-01   9.7429996e-01
   1.6900000e-01   9.7427491e-01
   1.6920000e-01   9.7424998e-01
   1.6940000e-01   9.7422519e-01
   1.6960000e-01   9.7420052e-01
   1.6980000e-01   9.7417597e-01
   1.7000000e-01   9.7415155e-01
   1.7020000e-01   9.7412727e-01
   1.7040000e-01   9.7410311e-01
   1.7060000e-01   9.7407907e-01
   1.7080000e-01   9.7405517e-01
   1.7100000e-01   9.7403140e-01
   1.7120000e-01   9.7400776e-01
   1.7140000e-01   9.7398425e-01
   1.7160000e-01   9.7396087e-01
   1.7180000e-01   9.7393762e-01
   1.7200000e-01   9.7391450e-01
   1.7220000e-01   9.7389152e-01
   1.7240000e-01   9.7386867e-01
   1.7260000e-01   9.7384596e-01
   1.7280000e-01   9.7382338e-01
   1.7300000e-01   9.7380093e-01
   1.7320000e-01   9.7377862e-01
   1.7340000e-01   9.7375644e-01
   1.7360000e-01   9.7373440e-01
   1.7380000e-01   9.7371250e-01
   1.7400000e-01   9.7369074e-01
   1.7420000e-01   9.7366911e-01
   1.7440000e-01   9.7364762e-01
   1.7460000e-01   9.7362627e-01
   1.7480000e-01   9.7360506e-01
   1.7500000e-01   9.7358399e-01
   1.7520000e-01   9.7356306e-01
   1.7540000e-01   9.7354226e-01
   1.7560000e-01   9.7352161e-01
   1.7580000e-01   9.7350111e-01
   1.7600000e-01   9.7348074e-01
   1.7620000e-01   9.7346052e-01
   1.7640000e-01   9.7344044e-01
   1.7660000e-01   9.7342050e-01
   1.7680000e-01   9.7340071e-01
   1.7700000e-01   9.7338106e-01
   1.7720000e-01   9.7336156e-01
   1.7740000e-01   9.7334220e-01
   1.7760000e-01   9.7332299e-01
   1.7780000e-01   9.7330393e-01
   1.7800000e-01   9.7328501e-01
   1.7820000e-01   9.7326624e-01
   1.7840000e-01   9.7324762e-01
   1.7860000e-01   9.7322915e-01
   1.7880000e-01   9.7321083e-01
   1.7900000e-01   9.7319265e-01
   1.7920000e-01   9.7317463e-01
   1.7940000e-01   9.7315675e-01
   1.7960000e-01   9.7313903e-01
   1.7980000e-01   9.7312146e-01
   1.8000000e-01   9.7310404e-01
   1.8020000e-01   9.7308678e-01
   1.8040000e-01   9.7306966e-01
   1.8060000e-01   9.7305270e-01
   1.8080000e-01   9.7303590e-01
   1.8100000e-01   9.7301925e-01
   1.8120000e-01   9.7300275e-01
   1.8140000e-01   9.7298641e-01
   1.8160000e-01   9.7297023e-01
   1.8180000e-01   9.7295420e-01
   1.8200000e-01   9.7293833e-01
   1.8220000e-01   9.7292261e-01
   1.8240000e-01   9.7290706e-01
   1.8260000e-01   9.7289166e-01
   1.8280000e-01   9.7287642e-01
   1.8300000e-01   9.7286134e-01
   1.8320000e-01   9.7284643e-01
   1.8340000e-01   9.7283167e-01
   1.8360000e-01   9.7281707e-01
   1.8380000e-01   9.7280263e-01
   1.8400000e-01   9.7278836e-01
   1.8420000e-01   9.7277425e-01
   1.8440000e-01   9.7276030e-01
   1.8460000e-01   9.7274652e-01
   1.8480000e-01   9.7273290e-01
   1.8500000e-01   9.7271944e-01
   1.8520000e-01   9.7270615e-01
   1.8540000e-01   9.7269302e-01
   1.8560000e-01   9.7268006e-01
   1.8580000e-01   9.7266727e-01
   1.8600000e-01   9.7265464e-01
   1.8620000e-01   9.7264218e-01
   1.8640000e-01   9.7262989e-01
   1.8660000e-01   9.7261777e-01
   1.8680000e-01   9.7260581e-01
   1.8700000e-01   9.7259403e-01
   1.8720000e-01   9.7258241e-01
   1.8740000e-01   9.7257097e-01
   1.8760000e-01   9.7255970e-01
   1.8780000e-01   9.7254859e-01
   1.8800000e-01   9.7253766e-01
   1.8820000e-01   9.7252691e-01
   1.8840000e-01   9.7251632e-01
   1.8860000e-01   9.7250591e-01
   1.8880000e-01   9.7249567e-01
   1.8900000e-01   9.7248561e-01
   1.8920000e-01   9.7247572e-01
   1.8940000e-01   9.7246601e-01
   1.8960000e-01   9.7245647e-01
   1.8980000e-01   9.7244711e-01
   1.9000000e-01   9.7243793e-01
   1.9020000e-01   9.7242893e-01
   1.9040000e-01   9.7242010e-01
   1.9060000e-01   9.7241145e-01
   1.9080000e-01   9.7240298e-01
   1.9100000e-01   9.7239469e-01
   1.9120000e-01   9.7238658e-01
   1.9140000e-01   9.7237864e-01
   1.9160000e-01   9.7237090e-01
   1.9180000e-01   9.7236333e-01
   1.9200000e-01   9.7235594e-01
   1.9220000e-01   9.7234874e-01
   1.9240000e-01   9.7234172e-01
   1.9260000e-01   9.7233488e-01
   1.9280000e-01   9.7232822e-01
   1.9300000e-01   9.7232176e-01
   1.9320000e-01   9.7231547e-01
   1.9340000e-01   9.7230937e-01
   1.9360000e-01   9.7230346e-01
   1.9380000e-01   9.7229773e-01
   1.9400000e-01   9.7229219e-01
   1.9420000e-01   9.7228684e-01
   1.9440000e-01   9.7228168e-01
   1.9460000e-01   9.7227670e-01
   1.9480000e-01   9.7227192e-01
   1.9500000e-01   9.7226732e-01
   1.9520000e-01   9.7226291e-01
   1.9540000e-01   9.7225869e-01
   1.9560000e-01   9.7225467e-01
   1.9580000e-01   9.7225083e-01
   1.9600000e-01   9.7224719e-01
   1.9620000e-01   9.7224374e-01
   1.9640000e-01   9.7224049e-01
   1.9660000e-01   9.7223742e-01
   1.9680000e-01   9.7223455e-01
   1.9700000e-01   9.7223188e-01
   1.9720000e-01   9.7222940e-01
   1.9740000e-01   9.7222711e-01
   1.9760000e-01   9.7222503e-01
   1.9780000e-01   9.7222313e-01
   1.9800000e-01   9.7222144e-01
   1.9820000e-01   9.7221994e-01
   1.9840000e-01   9.7221864e-01
   1.9860000e-01   9.7221754e-01
   1.9880000e-01   9.7221664e-01
   1.9900000e-01   9.7221594e-01
   1.9920000e-01   9.7221543e-01
   1.9940000e-01   9.7221513e-01
   1.9960000e-01   9.7221503e-01
   1.9980000e-01   9.7221513e-01
   2.0000000e-01   9.7221544e-01
   2.0020000e-01   9.7221594e-01
   2.0040000e-01   9.7221665e-01
   2.0060000e-01   9.7221756e-01
   2.0080000e-01   9.7221868e-01
   2.0100000e-01   9.7222000e-01
   2.0120000e-01   9.7222152e-01
   2.0140000e-01   9.7222326e-01
   2.0160000e-01   9.7222519e-01
   2.0180000e-01   9.7222734e-01
   2.0200000e-01   9.7222969e-01
   2.0220000e-01   9.7223225e-01
   2.0240000e-01   9.7223501e-01
   2.0260000e-01   9.7223799e-01
   2.0280000e-01   9.7224117e-01
   2.0300000e-01   9.7224457e-01
   2.0320000e-01   9.7224817e-01
   2.0340000e-01   9.7225199e-01
   2.0360000e-01   9.7225601e-01
   2.0380000e-01   9.7226025e-01
   2.0400000e-01   9.7226470e-01
   2.0420000e-01   9.7226936e-01
   2.0440000e-01   9.7227424e-01
   2.0460000e-01   9.7227933e-01
   2.0480000e-01   9.7228463e-01
   2.0500000e-01   9.7229015e-01
   2.0520000e-01   9.7229588e-01
   2.0540000e-01   9.7230183e-01
   2.0560000e-01   9.7230800e-01
   2.0580000e-01   9.7231438e-01
   2.0600000e-01   9.7232098e-01
   2.0620000e-01   9.7232780e-01
   2.0640000e-01   9.7233483e-01
   2.0660000e-01   9.7234208e-01
   2.0680000e-01   9.7234956e-01
   2.0700000e-01   9.7235725e-01
   2.0720000e-01   9.7236516e-01
   2.0740000e-01   9.7237330e-01
   2.0760000e-01   9.7238165e-01
   2.0780000e-01   9.7239023e-01
   2.0800000e-01   9.7239903e-01
   2.0820000e-01   9.7240805e-01
   2.0840000e-01   9.7241729e-01
   2.0860000e-01   9.7242676e-01
   2.0880000e-01   9.7243646e-01
   2.0900000e-01   9.7244637e-01
   2.0920000e-01   9.7245652e-01
   2.0940000e-01   9.7246689e-01
   2.0960000e-01   9.7247748e-01
   2.0980000e-01   9.7248830e-01
   2.1000000e-01   9.7249935e-01
   2.1020000e-01   9.7251063e-01
   2.1040000e-01   9.7252213e-01
   2.1060000e-01   9.7253387e-01
   2.1080000e-01   9.7254583e-01
   2.1100000e-01   9.7255803e-01
   2.1120000e-01   9.7257045e-01
   2.1140000e-01   9.7258310e-01
   2.1160000e-01   9.7259599e-01
   2.1180000e-01   9.7260911e-01
   2.1200000e-01   9.7262246e-01
   2.1220000e-01   9.7263604e-01
   2.1240000e-01   9.7264986e-01
   2.1260000e-01   9.7266391e-01
   2.1280000e-01   9.7267819e-01
   2.1300000e-01   9.7269271e-01
   2.1320000e-01   9.7270747e-01
   2.1340000e-01   9.7272246e-01
   2.1360000e-01   9.7273769e-01
   2.1380000e-01   9.7275315e-01
   2.1400000e-01   9.7276885e-01
   2.1420000e-01   9.7278479e-01
   2.1440000e-01   9.7280097e-01
   2.1460000e-01   9.7281739e-01
   2.1480000e-01   9.7283405e-01
   2.1500000e-01   9.7285094e-01
   2.1520000e-01   9.7286808e-01
   2.1540000e-01   9.7288546e-01
   2.1560000e-01   9.7290308e-01
   2.1580000e-01   9.7292094e-01
   2.1600000e-01   9.7293905e-01
   2.1620000e-01   9.7295740e-01
   2.1640000e-01   9.7297599e-01
   2.1660000e-01   9.7299483e-01
   2.1680000e-01   9.7301391e-01
   2.1700000e-01   9.7303324e-01
   2.1720000e-01   9.7305281e-01
   2.1740000e-01   9.7307263e-01
   2.1760000e-01   9.7309270e-01
   2.1780000e-01   9.7311302e-01
   2.1800000e-01   9.7313358e-01
   2.1820000e-01   9.7315440e-01
   2.1840000e-01   9.7317546e-01
   2.1860000e-01   9.7319677e-01
   2.1880000e-01   9.7321834e-01
   2.1900000e-01   9.7324016e-01
   2.1920000e-01   9.7326222e-01
   2.1940000e-01   9.7328454e-01
   2.1960000e-01   9.7330712e-01
   2.1980000e-01   9.7332995e-01
   2.2000000e-01   9.7335303e-01
   2.2020000e-01   9.7337636e-01
   2.2040000e-01   9.7339996e-01
   2.2060000e-01   9.7342380e-01
   2.2080000e-01   9.7344791e-01
   2.2100000e-01   9.7347227e-01
   2.2120000e-01   9.7349689e-01
   2.2140000e-01   9.7352177e-01
   2.2160000e-01   9.7354690e-01
   2.2180000e-01   9.7357230e-01
   2.2200000e-01   9.7359795e-01
   2.2220000e-01   9.7362387e-01
   2.2240000e-01   9.7365005e-01
   2.2260000e-01   9.7367649e-01
   2.2280000e-01   9.7370319e-01
   2.2300000e-01   9.7373015e-01
   2.2320000e-01   9.7375738e-01
   2.2340000e-01   9.7378487e-01
   2.2360000e-01   9.7381263e-01
   2.2380000e-01   9.7384065e-01
   2.2400000e-01   9.7386893e-01
   2.2420000e-01   9.7389749e-01
   2.2440000e-01   9.7392631e-01
   2.2460000e-01   9.7395539e-01
   2.2480000e-01   9.7398475e-01
   2.2500000e-01   9.7401437e-01
   2.2520000e-01   9.7404426e-01
   2.2540000e-01   9.7407442e-01
   2.2560000e-01   9.7410486e-01
   2.2580000e-01   9.7413556e-01
   2.2600000e-01   9.7416653e-01
   2.2620000e-01   9.7419778e-01
   2.2640000e-01   9.7422930e-01
   2.2660000e-01   9.7426109e-01
   2.2680000e-01   9.7429316e-01
   2.2700000e-01   9.7432550e-01
   2.2720000e-01   9.7435811e-01
   2.2740000e-01   9.7439100e-01
   2.2760000e-01   9.7442417e-01
   2.2780000e-01   9.7445761e-01
   2.2800000e-01   9.7449133e-01
   2.2820000e-01   9.7452533e-01
   2.2840000e-01   9.7455960e-01
   2.2860000e-01   9.7459416e-01
   2.2880000e-01   9.7462899e-01
   2.2900000e-01   9.7466411e-01
   2.2920000e-01   9.7469950e-01
   2.2940000e-01   9.7473518e-01
   2.2960000e-01   9.7477113e-01
   2.2980000e-01   9.7480737e-01
   2.3000000e-01   9.7484390e-01
   2.3020000e-01   9.7488070e-01
   2.3040000e-01   9.7491779e-01
   2.3060000e-01   9.7495516e-01
   2.3080000e-01   9.7499282e-01
   2.3100000e-01   9.7503077e-01
   2.3120000e-01   9.7506900e-01
   2.3140000e-01   9.7510752e-01
   2.3160000e-01   9.7514633e-01
   2.3180000e-01   9.7518542e-01
   2.3200000e-01   9.7522480e-01
   2.3220000e-01   9.7526447e-01
   2.3240000e-01   9.7530443e-01
   2.3260000e-01   9.7534469e-01
   2.3280000e-01   9.7538523e-01
   2.3300000e-01   9.7542606e-01
   2.3320000e-01   9.7546719e-01
   2.3340000e-01   9.7550861e-01
   2.3360000e-01   9.7555032e-01
   2.3380000e-01   9.7559232e-01
   2.3400000e-01   9.7563462e-01
   2.3420000e-01   9.7567722e-01
   2.3440000e-01   9.7572011e-01
   2.3460000e-01   9.7576330e-01
   2.3480000e-01   9.7580678e-01
   2.3500000e-01   9.7585056e-01
   2.3520000e-01   9.7589464e-01
   2.3540000e-01   9.7593902e-01
   2.3560000e-01   9.7598369e-01
   2.3580000e-01   9.7602867e-01
   2.3600000e-01   9.7607394e-01
   2.3620000e-01   9.7611952e-01
   2.3640000e-01   9.7616540e-01
   2.3660000e-01   9.7621158e-01
   2.3680000e-01   9.7625806e-01
   2.3700000e-01   9.7630485e-01
   2.3720000e-01   9.7635194e-01
   2.3740000e-01   9.7639934e-01
   2.3760000e-01   9.7644704e-01
   2.3780000e-01   9.7649504e-01
   2.3800000e-01   9.7654335e-01
   2.3820000e-01   9.7659197e-01
   2.3840000e-01   9.7664090e-01
   2.3860000e-01   9.7669013e-01
   2.3880000e-01   9.7673967e-01
   2.3900000e-01   9.7678952e-01
   2.3920000e-01   9.7683968e-01
   2.3940000e-01   9.7689015e-01
   2.3960000e-01   9.7694093e-01
   2.3980000e-01   9.7699203e-01
   2.4000000e-01   9.7704343e-01
   2.4020000e-01   9.7709515e-01
   2.4040000e-01   9.7714718e-01
   2.4060000e-01   9.7719952e-01
   2.4080000e-01   9.7725218e-01
   2.4100000e-01   9.7730515e-01
   2.4120000e-01   9.7735844e-01
   2.4140000e-01   9.7741205e-01
   2.4160000e-01   9.7746597e-01
   2.4180000e-01   9.7752021e-01
   2.4200000e-01   9.7757476e-01
   2.4220000e-01   9.7762964e-01
   2.4240000e-01   9.7768483e-01
   2.4260000e-01   9.7774035e-01
   2.4280000e-01   9.7779618e-01
   2.4300000e-01   9.7785234e-01
   2.4320000e-01   9.7790881e-01
   2.4340000e-01   9.7796561e-01
   2.4360000e-01   9.7802273e-01
   2.4380000e-01   9.7808017e-01
   2.4400000e-01   9.7813794e-01
   2.4420000e-01   9.7819603e-01
   2.4440000e-01   9.7825445e-01
   2.4460000e-01   9.7831319e-01
   2.4480000e-01   9.7837226e-01
   2.4500000e-01   9.7843165e-01
   2.4520000e-01   9.7849138e-01
   2.4540000e-01   9.7855143e-01
   2.4560000e-01   9.7861180e-01
   2.4580000e-01   9.7867251e-01
   2.4600000e-01   9.7873355e-01
   2.4620000e-01   9.7879491e-01
   2.4640000e-01   9.7885661e-01
   2.4660000e-01   9.7891864e-01
   2.4680000e-01   9.7898100e-01
   2.4700000e-01   9.7904369e-01
   2.4720000e-01   9.7910672e-01
   2.4740000e-01   9.7917008e-01
   2.4760000e-01   9.7923378e-01
   2.4780000e-01   9.7929780e-01
   2.4800000e-01   9.7936217e-01
   2.4820000e-01   9.7942687e-01
   2.4840000e-01   9.7949191e-01
   2.4860000e-01   9.7955728e-01
   2.4880000e-01   9.7962299e-01
   2.4900000e-01   9.7968904e-01
   2.4920000e-01   9.7975543e-01
   2.4940000e-01   9.7982216e-01
   2.4960000e-01   9.7988923e-01
   2.4980000e-01   9.7995664e-01
   2.5000000e-01   9.8002439e-01
   2.5020000e-01   9.8009248e-01
   2.5040000e-01   9.8016092e-01
   2.5060000e-01   9.8022970e-01
   2.5080000e-01   9.8029882e-01
   2.5100000e-01   9.8036829e-01
   2.5120000e-01   9.8043810e-01
   2.5140000e-01   9.8050825e-01
   2.5160000e-01   9.8057876e-01
   2.5180000e-01   9.8064960e-01
   2.5200000e-01   9.8072080e-01
   2.5220000e-01   9.8079234e-01
   2.5240000e-01   9.8086424e-01
   2.5260000e-01   9.8093648e-01
   2.5280000e-01   9.8100907e-01
   2.5300000e-01   9.8108201e-01
   2.5320000e-01   9.8115530e-01
   2.5340000e-01   9.8122894e-01
   2.5360000e-01   9.8130294e-01
   2.5380000e-01   9.8137729e-01
   2.5400000e-01   9.8145199e-01
   2.5420000e-01   9.8152704e-01
   2.5440000e-01   9.8160245e-01
   2.5460000e-01   9.8167821e-01
   2.5480000e-01   9.8175433e-01
   2.5500000e-01   9.8183080e-01
   2.5520000e-01   9.8190763e-01
   2.5540000e-01   9.8198482e-01
   2.5560000e-01   9.8206237e-01
   2.5580000e-01   9.8214027e-01
   2.5600000e-01   9.8221853e-01
   2.5620000e-01   9.8229716e-01
   2.5640000e-01   9.8237614e-01
   2.5660000e-01   9.8245548e-01
   2.5680000e-01   9.8253519e-01
   2.5700000e-01   9.8261525e-01
   2.5720000e-01   9.8269568e-01
   2.5740000e-01   9.8277647e-01
   2.5760000e-01   9.8285763e-01
   2.5780000e-01   9.8293915e-01
   2.5800000e-01   9.8302103e-01
   2.5820000e-01   9.8310328e-01
   2.5840000e-01   9.8318590e-01
   2.5860000e-01   9.8326888e-01
   2.5880000e-01   9.8335223e-01
   2.5900000e-01   9.8343594e-01
   2.5920000e-01   9.8352003e-01
   2.5940000e-01   9.8360448e-01
   2.5960000e-01   9.8368931e-01
   2.5980000e-01   9.8377450e-01
   2.6000000e-01   9.8386006e-01
   2.6020000e-01   9.8394600e-01
   2.6040000e-01   9.8403231e-01
   2.6060000e-01   9.8411899e-01
   2.6080000e-01   9.8420604e-01
   2.6100000e-01   9.8429347e-01
   2.6120000e-01   9.8438127e-01
   2.6140000e-01   9.8446944e-01
   2.6160000e-01   9.8455799e-01
   2.6180000e-01   9.8464692e-01
   2.6200000e-01   9.8473622e-01
   2.6220000e-01   9.8482590e-01
   2.6240000e-01   9.8491596e-01
   2.6260000e-01   9.8500639e-01
   2.6280000e-01   9.8509721e-01
   2.6300000e-01   9.8518840e-01
   2.6320000e-01   9.8527998e-01
   2.6340000e-01   9.8537193e-01
   2.6360000e-01   9.8546427e-01
   2.6380000e-01   9.8555699e-01
   2.6400000e-01   9.8565009e-01
   2.6420000e-01   9.8574357e-01
   2.6440000e-01   9.8583744e-01
   2.6460000e-01   9.8593169e-01
   2.6480000e-01   9.8602632e-01
   2.6500000e-01   9.8612134e-01
   2.6520000e-01   9.8621675e-01
   2.6540000e-01   9.8631254e-01
   2.6560000e-01   9.8640872e-01
   2.6580000e-01   9.8650529e-01
   2.6600000e-01   9.8660225e-01
   2.6620000e-01   9.8669959e-01
   2.6640000e-01   9.8679733e-01
   2.6660000e-01   9.8689545e-01
   2.6680000e-01   9.8699397e-01
   2.6700000e-01   9.8709287e-01
   2.6720000e-01   9.8719217e-01
   2.6740000e-01   9.8729186e-01
   2.6760000e-01   9.8739194e-01
   2.6780000e-01   9.8749242e-01
   2.6800000e-01   9.8759329e-01
   2.6820000e-01   9.8769456e-01
   2.6840000e-01   9.8779622e-01
   2.6860000e-01   9.8789828e-01
   2.6880000e-01   9.8800073e-01
   2.6900000e-01   9.8810358e-01
   2.6920000e-01   9.8820683e-01
   2.6940000e-01   9.8831047e-01
   2.6960000e-01   9.8841452e-01
   2.6980000e-01   9.8851896e-01
   2.7000000e-01   9.8862381e-01
   2.7020000e-01   9.8872905e-01
   2.7040000e-01   9.8883470e-01
   2.7060000e-01   9.8894075e-01
   2.7080000e-01   9.8904720e-01
   2.7100000e-01   9.8915405e-01
   2.7120000e-01   9.8926131e-01
   2.7140000e-01   9.8936897e-01
   2.7160000e-01   9.8947704e-01
   2.7180000e-01   9.8958551e-01
   2.7200000e-01   9.8969439e-01
   2.7220000e-01   9.8980367e-01
   2.7240000e-01   9.8991337e-01
   2.7260000e-01   9.9002347e-01
   2.7280000e-01   9.9013397e-01
   2.7300000e-01   9.9024489e-01
   2.7320000e-01   9.9035622e-01
   2.7340000e-01   9.9046795e-01
   2.7360000e-01   9.9058010e-01
   2.7380000e-01   9.9069266e-01
   2.7400000e-01   9.9080563e-01
   2.7420000e-01   9.9091901e-01
   2.7440000e-01   9.9103280e-01
   2.7460000e-01   9.9114701e-01
   2.7480000e-01   9.9126164e-01
   2.7500000e-01   9.9137667e-01
   2.7520000e-01   9.9149213e-01
   2.7540000e-01   9.9160800e-01
   2.7560000e-01   9.9172428e-01
   2.7580000e-01   9.9184099e-01
   2.7600000e-01   9.9195811e-01
   2.7620000e-01   9.9207565e-01
   2.7640000e-01   9.9219360e-01
   2.7660000e-01   9.9231198e-01
   2.7680000e-01   9.9243078e-01
   2.7700000e-01   9.9255000e-01
   2.7720000e-01   9.9266964e-01
   2.7740000e-01   9.9278970e-01
   2.7760000e-01   9.9291018e-01
   2.7780000e-01   9.9303109e-01
   2.7800000e-01   9.9315242e-01
   2.7820000e-01   9.9327417e-01
   2.7840000e-01   9.9339635e-01
   2.7860000e-01   9.9351896e-01
   2.7880000e-01   9.9364199e-01
   2.7900000e-01   9.9376545e-01
   2.7920000e-01   9.9388933e-01
   2.7940000e-01   9.9401365e-01
   2.7960000e-01   9.9413839e-01
   2.7980000e-01   9.9426356e-01
   2.8000000e-01   9.9438916e-01
   2.8020000e-01   9.9451519e-01
   2.8040000e-01   9.9464165e-01
   2.8060000e-01   9.9476854e-01
   2.8080000e-01   9.9489586e-01
   2.8100000e-01   9.9502362e-01
   2.8120000e-01   9.9515181e-01
   2.8140000e-01   9.9528043e-01
   2.8160000e-01   9.9540949e-01
   2.8180000e-01   9.9553898e-01
   2.8200000e-01   9.9566890e-01
   2.8220000e-01   9.9579927e-01
   2.8240000e-01   9.9593007e-01
   2.8260000e-01   9.9606130e-01
   2.8280000e-01   9.9619298e-01
   2.8300000e-01   9.9632509e-01
   2.8320000e-01   9.9645764e-01
   2.8340000e-01   9.9659063e-01
   2.8360000e-01   9.9672406e-01
   2.8380000e-01   9.9685794e-01
   2.8400000e-01   9.9699225e-01
   2.8420000e-01   9.9712700e-01
   2.8440000e-01   9.9726220e-01
   2.8460000e-01   9.9739784e-01
   2.8480000e-01   9.9753393e-01
   2.8500000e-01   9.9767045e-01
   2.8520000e-01   9.9780743e-01
   2.8540000e-01   9.9794485e-01
   2.8560000e-01   9.9808271e-01
   2.8580000e-01   9.9822102e-01
   2.8600000e-01   9.9835978e-01
   2.8620000e-01   9.9849899e-01
   2.8640000e-01   9.9863864e-01
   2.8660000e-01   9.9877874e-01
   2.8680000e-01   9.9891930e-01
   2.8700000e-01   9.9906030e-01
   2.8720000e-01   9.9920175e-01
   2.8740000e-01   9.9934366e-01
   2.8760000e-01   9.9948601e-01
   2.8780000e-01   9.9962882e-01
   2.8800000e-01   9.9977208e-01
   2.8820000e-01   9.9991580e-01
   2.8840000e-01   1.0000600e+00
   2.8860000e-01   1.0002046e+00
   2.8880000e-01   1.0003497e+00
   2.8900000e-01   1.0004952e+00
   2.8920000e-01   1.0006412e+00
   2.8940000e-01   1.0007876e+00
   2.8960000e-01   1.0009346e+00
   2.8980000e-01   1.0010819e+00
   2.9000000e-01   1.0012297e+00
   2.9020000e-01   1.0013780e+00
   2.9040000e-01   1.0015268e+00
   2.9060000e-01   1.0016760e+00
   2.9080000e-01   1.0018256e+00
   2.9100000e-01   1.0019758e+00
   2.9120000e-01   1.0021264e+00
   2.9140000e-01   1.0022774e+00
   2.9160000e-01   1.0024289e+00
   2.9180000e-01   1.0025809e+00
   2.9200000e-01   1.0027333e+00
   2.9220000e-01   1.0028863e+00
   2.9240000e-01   1.0030396e+00
   2.9260000e-01   1.0031935e+00
   2.9280000e-01   1.0033478e+00
   2.9300000e-01   1.0035026e+00
   2.9320000e-01   1.0036578e+00
   2.9340000e-01   1.0038135e+00
   2.9360000e-01   1.0039697e+00
   2.9380000e-01   1.0041263e+00
   2.9400000e-01   1.0042835e+00
   2.9420000e-01   1.0044411e+00
   2.9440000e-01   1.0045991e+00
   2.9460000e-01   1.0047577e+00
   2.9480000e-01   1.0049167e+00
   2.9500000e-01   1.0050762e+00
   2.9520000e-01   1.0052361e+00
   2.9540000e-01   1.0053965e+00
   2.9560000e-01   1.0055575e+00
   2.9580000e-01   1.0057188e+00
   2.9600000e-01   1.0058807e+00
   2.9620000e-01   1.0060430e+00
   2.9640000e-01   1.0062058e+00
   2.9660000e-01   1.0063691e+00
   2.9680000e-01   1.0065329e+00
   2.9700000e-01   1.0066972e+00
   2.9720000e-01   1.0068619e+00
   2.9740000e-01   1.0070271e+00
   2.9760000e-01   1.0071928e+00
   2.9780000e-01   1.0073590e+00
   2.9800000e-01   1.0075256e+00
   2.9820000e-01   1.0076928e+00
   2.9840000e-01   1.0078604e+00
   2.9860000e-01   1.0080285e+00
   2.9880000e-01   1.0081971e+00
   2.9900000e-01   1.0083661e+00
   2.9920000e-01   1.0085357e+00
   2.9940000e-01   1.0087058e+00
   2.9960000e-01   1.0088763e+00
   2.9980000e-01   1.0090473e+00
   3.0000000e-01   1.0092188e+00
   3.0020000e-01   1.0093908e+00
   3.0040000e-01   1.0095633e+00
   3.0060000e-01   1.0097363e+00
   3.0080000e-01   1.0099097e+00
   3.0100000e-01   1.0100837e+00
   3.0120000e-01   1.0102581e+00
   3.0140000e-01   1.0104331e+00
   3.0160000e-01   1.0106085e+00
   3.0180000e-01   1.0107844e+00
   3.0200000e-01   1.0109608e+00
   3.0220000e-01   1.0111378e+00
   3.0240000e-01   1.0113152e+00
   3.0260000e-01   1.0114931e+00
   3.0280000e-01   1.0116715e+00
   3.0300000e-01   1.0118504e+00
   3.0320000e-01   1.0120298e+00
   3.0340000e-01   1.0122097e+00
   3.0360000e-01   1.0123900e+00
   3.0380000e-01   1.0125709e+00
   3.0400000e-01   1.0127523e+00
   3.0420000e-01   1.0129342e+00
   3.0440000e-01   1.0131166e+00
   3.0460000e-01   1.0132995e+00
   3.0480000e-01   1.0134829e+00
   3.0500000e-01   1.0136668e+00
   3.0520000e-01   1.0138512e+00
   3.0540000e-01   1.0140361e+00
   3.0560000e-01   1.0142215e+00
   3.0580000e-01   1.0144074e+00
   3.0600000e-01   1.0145938e+00
   3.0620000e-01   1.0147807e+00
   3.0640000e-01   1.0149681e+00
   3.0660000e-01   1.0151561e+00
   3.0680000e-01   1.0153445e+00
   3.0700000e-01   1.0155335e+00
   3.0720000e-01   1.0157229e+00
   3.0740000e-01   1.0159129e+00
   3.0760000e-01   1.0161034e+00
   3.0780000e-01   1.0162944e+00
   3.0800000e-01   1.0164859e+00
   3.0820000e-01   1.0166779e+00
   3.0840000e-01   1.0168704e+00
   3.0860000e-01   1.0170634e+00
   3.0880000e-01   1.0172570e+00
   3.0900000e-01   1.0174510e+00
   3.0920000e-01   1.0176456e+00
   3.0940000e-01   1.0178407e+00
   3.0960000e-01   1.0180363e+00
   3.0980000e-01   1.0182325e+00
   3.1000000e-01   1.0184291e+00
   3.1020000e-01   1.0186263e+00
   3.1040000e-01   1.0188240e+00
   3.1060000e-01   1.0190222e+00
   3.1080000e-01   1.0192209e+00
   3.1100000e-01   1.0194201e+00
   3.1120000e-01   1.0196199e+00
   3.1140000e-01   1.0198201e+00
   3.1160000e-01   1.0200209e+00
   3.1180000e-01   1.0202223e+00
   3.1200000e-01   1.0204241e+00
   3.1220000e-01   1.0206265e+00
   3.1240000e-01   1.0208294e+00
   3.1260000e-01   1.0210328e+00
   3.1280000e-01   1.0212368e+00
   3.1300000e-01   1.0214412e+00
   3.1320000e-01   1.0216462e+00
   3.1340000e-01   1.0218517e+00
   3.1360000e-01   1.0220578e+00
   3.1380000e-01   1.0222644e+00
   3.1400000e-01   1.0224715e+00
   3.1420000e-01   1.0226791e+00
   3.1440000e-01   1.0228873e+00
   3.1460000e-01   1.0230960e+00
   3.1480000e-01   1.0233052e+00
   3.1500000e-01   1.0235150e+00
   3.1520000e-01   1.0237253e+00
   3.1540000e-01   1.0239361e+00
   3.1560000e-01   1.0241474e+00
   3.1580000e-01   1.0243593e+00
   3.1600000e-01   1.0245718e+00
   3.1620000e-01   1.0247847e+00
   3.1640000e-01   1.0249982e+00
   3.1660000e-01   1.0252123e+00
   3.1680000e-01   1.0254268e+00
   3.1700000e-01   1.0256419e+00
   3.1720000e-01   1.0258576e+00
   3.1740000e-01   1.0260738e+00
   3.1760000e-01   1.0262905e+00
   3.1780000e-01   1.0265077e+00
   3.1800000e-01   1.0267256e+00
   3.1820000e-01   1.0269439e+00
   3.1840000e-01   1.0271628e+00
   3.1860000e-01   1.0273822e+00
   3.1880000e-01   1.0276022e+00
   3.1900000e-01   1.0278227e+00
   3.1920000e-01   1.0280437e+00
   3.1940000e-01   1.0282653e+00
   3.1960000e-01   1.0284875e+00
   3.1980000e-01   1.0287102e+00
   3.2000000e-01   1.0289334e+00
   3.2020000e-01   1.0291572e+00
   3.2040000e-01   1.0293815e+00
   3.2060000e-01   1.0296064e+00
   3.2080000e-01   1.0298318e+00
   3.2100000e-01   1.0300578e+00
   3.2120000e-01   1.0302843e+00
   3.2140000e-01   1.0305114e+00
   3.2160000e-01   1.0307390e+00
   3.2180000e-01   1.0309672e+00
   3.2200000e-01   1.0311959e+00
   3.2220000e-01   1.0314252e+00
   3.2240000e-01   1.0316551e+00
   3.2260000e-01   1.0318855e+00
   3.2280000e-01   1.0321164e+00
   3.2300000e-01   1.0323479e+00
   3.2320000e-01   1.0325799e+00
   3.2340000e-01   1.0328125e+00
   3.2360000e-01   1.0330457e+00
   3.2380000e-01   1.0332794e+00
   3.2400000e-01   1.0335137e+00
   3.2420000e-01   1.0337485e+00
   3.2440000e-01   1.0339839e+00
   3.2460000e-01   1.0342199e+00
   3.2480000e-01   1.0344564e+00
   3.2500000e-01   1.0346935e+00
   3.2520000e-01   1.0349311e+00
   3.2540000e-01   1.0351693e+00
   3.2560000e-01   1.0354081e+00
   3.2580000e-01   1.0356474e+00
   3.2600000e-01   1.0358873e+00
   3.2620000e-01   1.0361277e+00
   3.2640000e-01   1.0363687e+00
   3.2660000e-01   1.0366103e+00
   3.2680000e-01   1.0368524e+00
   3.2700000e-01   1.0370952e+00
   3.2720000e-01   1.0373384e+00
   3.2740000e-01   1.0375823e+00
   3.2760000e-01   1.0378267e+00
   3.2780000e-01   1.0380717e+00
   3.2800000e-01   1.0383172e+00
   3.2820000e-01   1.0385633e+00
   3.2840000e-01   1.0388100e+00
   3.2860000e-01   1.0390573e+00
   3.2880000e-01   1.0393051e+00
   3.2900000e-01   1.0395535e+00
   3.2920000e-01   1.0398025e+00
   3.2940000e-01   1.0400520e+00
   3.2960000e-01   1.0403021e+00
   3.2980000e-01   1.0405528e+00
   3.3000000e-01   1.0408041e+00
   3.3020000e-01   1.0410559e+00
   3.3040000e-01   1.0413083e+00
   3.3060000e-01   1.0415613e+00
   3.3080000e-01   1.0418149e+00
   3.3100000e-01   1.0420690e+00
   3.3120000e-01   1.0423238e+00
   3.3140000e-01   1.0425791e+00
   3.3160000e-01   1.0428350e+00
   3.3180000e-01   1.0430914e+00
   3.3200000e-01   1.0433485e+00
   3.3220000e-01   1.0436061e+00
   3.3240000e-01   1.0438643e+00
   3.3260000e-01   1.0441231e+00
   3.3280000e-01   1.0443824e+00
   3.3300000e-01   1.0446424e+00
   3.3320000e-01   1.0449029e+00
   3.3340000e-01   1.0451640e+00
   3.3360000e-01   1.0454257e+00
   3.3380000e-01   1.0456880e+00
   3.3400000e-01   1.0459509e+00
   3.3420000e-01   1.0462144e+00
   3.3440000e-01   1.0464784e+00
   3.3460000e-01   1.0467431e+00
   3.3480000e-01   1.0470083e+00
   3.3500000e-01   1.0472741e+00
   3.3520000e-01   1.0475405e+00
   3.3540000e-01   1.0478075e+00
   3.3560000e-01   1.0480751e+00
   3.3580000e-01   1.0483432e+00
   3.3600000e-01   1.0486120e+00
   3.3620000e-01   1.0488814e+00
   3.3640000e-01   1.0491513e+00
   3.3660000e-01   1.0494218e+00
   3.3680000e-01   1.0496930e+00
   3.3700000e-01   1.0499647e+00
   3.3720000e-01   1.0502370e+00
   3.3740000e-01   1.0505099e+00
   3.3760000e-01   1.0507835e+00
   3.3780000e-01   1.0510576e+00
   3.3800000e-01   1.0513323e+00
   3.3820000e-01   1.0516076e+00
   3.3840000e-01   1.0518835e+00
   3.3860000e-01   1.0521600e+00
   3.3880000e-01   1.0524371e+00
   3.3900000e-01   1.0527148e+00
   3.3920000e-01   1.0529931e+00
   3.3940000e-01   1.0532720e+00
   3.3960000e-01   1.0535515e+00
   3.3980000e-01   1.0538316e+00
   3.4000000e-01   1.0541123e+00
   3.4020000e-01   1.0543936e+00
   3.4040000e-01   1.0546755e+00
   3.4060000e-01   1.0549580e+00
   3.4080000e-01   1.0552412e+00
   3.4100000e-01   1.0555249e+00
   3.4120000e-01   1.0558092e+00
   3.4140000e-01   1.0560942e+00
   3.4160000e-01   1.0563797e+00
   3.4180000e-01   1.0566659e+00
   3.4200000e-01   1.0569526e+00
   3.4220000e-01   1.0572400e+00
   3.4240000e-01   1.0575280e+00
   3.4260000e-01   1.0578166e+00
   3.4280000e-01   1.0581058e+00
   3.4300000e-01   1.0583956e+00
   3.4320000e-01   1.0586860e+00
   3.4340000e-01   1.0589770e+00
   3.4360000e-01   1.0592687e+00
   3.4380000e-01   1.0595610e+00
   3.4400000e-01   1.0598538e+00
   3.4420000e-01   1.0601473e+00
   3.4440000e-01   1.0604414e+00
   3.4460000e-01   1.0607361e+00
   3.4480000e-01   1.0610315e+00
   3.4500000e-01   1.0613274e+00
   3.4520000e-01   1.0616240e+00
   3.4540000e-01   1.0619212e+00
   3.4560000e-01   1.0622190e+00
   3.4580000e-01   1.0625174e+00
   3.4600000e-01   1.0628165e+00
   3.4620000e-01   1.0631161e+00
   3.4640000e-01   1.0634164e+00
   3.4660000e-01   1.0637173e+00
   3.4680000e-01   1.0640188e+00
   3.4700000e-01   1.0643210e+00
   3.4720000e-01   1.0646238e+00
   3.4740000e-01   1.0649272e+00
   3.4760000e-01   1.0652312e+00
   3.4780000e-01   1.0655358e+00
   3.4800000e-01   1.0658411e+00
   3.4820000e-01   1.0661470e+00
   3.4840000e-01   1.0664535e+00
   3.4860000e-01   1.0667606e+00
   3.4880000e-01   1.0670684e+00
   3.4900000e-01   1.0673768e+00
   3.4920000e-01   1.0676858e+00
   3.4940000e-01   1.0679955e+00
   3.4960000e-01   1.0683058e+00
   3.4980000e-01   1.0686167e+00
   3.5000000e-01   1.0689283e+00
   3.5020000e-01   1.0692404e+00
   3.5040000e-01   1.0695532e+00
   3.5060000e-01   1.0698667e+00
   3.5080000e-01   1.0701808e+00
   3.5100000e-01   1.0704955e+00
   3.5120000e-01   1.0708108e+00
   3.5140000e-01   1.0711268e+00
   3.5160000e-01   1.0714434e+00
   3.5180000e-01   1.0717607e+00
   3.5200000e-01   1.0720785e+00
   3.5220000e-01   1.0723971e+00
   3.5240000e-01   1.0727162e+00
   3.5260000e-01   1.0730360e+00
   3.5280000e-01   1.0733565e+00
   3.5300000e-01   1.0736775e+00
   3.5320000e-01   1.0739992e+00
   3.5340000e-01   1.0743216e+00
   3.5360000e-01   1.0746446e+00
   3.5380000e-01   1.0749682e+00
   3.5400000e-01   1.0752925e+00
   3.5420000e-01   1.0756174e+00
   3.5440000e-01   1.0759430e+00
   3.5460000e-01   1.0762692e+00
   3.5480000e-01   1.0765960e+00
   3.5500000e-01   1.0769235e+00
   3.5520000e-01   1.0772517e+00
   3.5540000e-01   1.0775804e+00
   3.5560000e-01   1.0779099e+00
   3.5580000e-01   1.0782399e+00
   3.5600000e-01   1.0785707e+00
   3.5620000e-01   1.0789020e+00
   3.5640000e-01   1.0792341e+00
   3.5660000e-01   1.0795667e+00
   3.5680000e-01   1.0799000e+00
   3.5700000e-01   1.0802340e+00
   3.5720000e-01   1.0805686e+00
   3.5740000e-01   1.0809039e+00
   3.5760000e-01   1.0812398e+00
   3.5780000e-01   1.0815764e+00
   3.5800000e-01   1.0819136e+00
   3.5820000e-01   1.0822515e+00
   3.5840000e-01   1.0825900e+00
   3.5860000e-01   1.0829292e+00
   3.5880000e-01   1.0832691e+00
   3.5900000e-01   1.0836095e+00
   3.5920000e-01   1.0839507e+00
   3.5940000e-01   1.0842925e+00
   3.5960000e-01   1.0846350e+00
   3.5980000e-01   1.0849781e+00
   3.6000000e-01   1.0853219e+00
   3.6020000e-01   1.0856663e+00
   3.6040000e-01   1.0860114e+00
   3.6060000e-01   1.0863572e+00
   3.6080000e-01   1.0867036e+00
   3.6100000e-01   1.0870507e+00
   3.6120000e-01   1.0873984e+00
   3.6140000e-01   1.0877468e+00
   3.6160000e-01   1.0880959e+00
   3.6180000e-01   1.0884456e+00
   3.6200000e-01   1.0887960e+00
   3.6220000e-01   1.0891471e+00
   3.6240000e-01   1.0894988e+00
   3.6260000e-01   1.0898512e+00
   3.6280000e-01   1.0902042e+00
   3.6300000e-01   1.0905579e+00
   3.6320000e-01   1.0909123e+00
   3.6340000e-01   1.0912674e+00
   3.6360000e-01   1.0916231e+00
   3.6380000e-01   1.0919795e+00
   3.6400000e-01   1.0923365e+00
   3.6420000e-01   1.0926943e+00
   3.6440000e-01   1.0930527e+00
   3.6460000e-01   1.0934117e+00
   3.6480000e-01   1.0937715e+00
   3.6500000e-01   1.0941319e+00
   3.6520000e-01   1.0944930e+00
   3.6540000e-01   1.0948547e+00
   3.6560000e-01   1.0952172e+00
   3.6580000e-01   1.0955803e+00
   3.6600000e-01   1.0959440e+00
   3.6620000e-01   1.0963085e+00
   3.6640000e-01   1.0966736e+00
   3.6660000e-01   1.0970394e+00
   3.6680000e-01   1.0974059e+00
   3.6700000e-01   1.0977730e+00
   3.6720000e-01   1.0981409e+00
   3.6740000e-01   1.0985094e+00
   3.6760000e-01   1.0988786e+00
   3.6780000e-01   1.0992485e+00
   3.6800000e-01   1.0996190e+00
   3.6820000e-01   1.0999902e+00
   3.6840000e-01   1.1003621e+00
   3.6860000e-01   1.1007347e+00
   3.6880000e-01   1.1011080e+00
   3.6900000e-01   1.1014820e+00
   3.6920000e-01   1.1018566e+00
   3.6940000e-01   1.1022319e+00
   3.6960000e-01   1.1026079e+00
   3.6980000e-01   1.1029846e+00
   3.7000000e-01   1.1033620e+00
   3.7020000e-01   1.1037401e+00
   3.7040000e-01   1.1041188e+00
   3.7060000e-01   1.1044982e+00
   3.7080000e-01   1.1048784e+00
   3.7100000e-01   1.1052592e+00
   3.7120000e-01   1.1056407e+00
   3.7140000e-01   1.1060229e+00
   3.7160000e-01   1.1064057e+00
   3.7180000e-01   1.1067893e+00
   3.7200000e-01   1.1071735e+00
   3.7220000e-01   1.1075585e+00
   3.7240000e-01   1.1079441e+00
   3.7260000e-01   1.1083305e+00
   3.7280000e-01   1.1087175e+00
   3.7300000e-01   1.1091052e+00
   3.7320000e-01   1.1094936e+00
   3.7340000e-01   1.1098827e+00
   3.7360000e-01   1.1102725e+00
   3.7380000e-01   1.1106630e+00
   3.7400000e-01   1.1110542e+00
   3.7420000e-01   1.1114461e+00
   3.7440000e-01   1.1118386e+00
   3.7460000e-01   1.1122319e+00
   3.7480000e-01   1.1126259e+00
   3.7500000e-01   1.1130206e+00
   3.7520000e-01   1.1134159e+00
   3.7540000e-01   1.1138120e+00
   3.7560000e-01   1.1142088e+00
   3.7580000e-01   1.1146063e+00
   3.7600000e-01   1.1150044e+00
   3.7620000e-01   1.1154033e+00
   3.7640000e-01   1.1158029e+00
   3.7660000e-01   1.1162032e+00
   3.7680000e-01   1.1166041e+00
   3.7700000e-01   1.1170058e+00
   3.7720000e-01   1.1174082e+00
   3.7740000e-01   1.1178113e+00
   3.7760000e-01   1.1182151e+00
   3.7780000e-01   1.1186196e+00
   3.7800000e-01   1.1190248e+00
   3.7820000e-01   1.1194307e+00
   3.7840000e-01   1.1198374e+00
   3.7860000e-01   1.1202447e+00
   3.7880000e-01   1.1206527e+00
   3.7900000e-01   1.1210615e+00
   3.7920000e-01   1.1214709e+00
   3.7940000e-01   1.1218811e+00
   3.7960000e-01   1.1222920e+00
   3.7980000e-01   1.1227036e+00
   3.8000000e-01   1.1231159e+00
   3.8020000e-01   1.1235289e+00
   3.8040000e-01   1.1239426e+00
   3.8060000e-01   1.1243570e+00
   3.8080000e-01   1.1247722e+00
   3.8100000e-01   1.1251880e+00
   3.8120000e-01   1.1256046e+00
   3.8140000e-01   1.1260219e+00
   3.8160000e-01   1.1264399e+00
   3.8180000e-01   1.1268586e+00
   3.8200000e-01   1.1272781e+00
   3.8220000e-01   1.1276982e+00
   3.8240000e-01   1.1281191e+00
   3.8260000e-01   1.1285407e+00
   3.8280000e-01   1.1289630e+00
   3.8300000e-01   1.1293860e+00
   3.8320000e-01   1.1298098e+00
   3.8340000e-01   1.1302342e+00
   3.8360000e-01   1.1306594e+00
   3.8380000e-01   1.1310853e+00
   3.8400000e-01   1.1315120e+00
   3.8420000e-01   1.1319393e+00
   3.8440000e-01   1.1323674e+00
   3.8460000e-01   1.1327962e+00
   3.8480000e-01   1.1332257e+00
   3.8500000e-01   1.1336560e+00
   3.8520000e-01   1.1340869e+00
   3.8540000e-01   1.1345186e+00
   3.8560000e-01   1.1349510e+00
   3.8580000e-01   1.1353842e+00
   3.8600000e-01   1.1358181e+00
   3.8620000e-01   1.1362527e+00
   3.8640000e-01   1.1366880e+00
   3.8660000e-01   1.1371241e+00
   3.8680000e-01   1.1375608e+00
   3.8700000e-01   1.1379984e+00
   3.8720000e-01   1.1384366e+00
   3.8740000e-01   1.1388756e+00
   3.8760000e-01   1.1393153e+00
   3.8780000e-01   1.1397557e+00
   3.8800000e-01   1.1401969e+00
   3.8820000e-01   1.1406388e+00
   3.8840000e-01   1.1410814e+00
   3.8860000e-01   1.1415248e+00
   3.8880000e-01   1.1419689e+00
   3.8900000e-01   1.1424137e+00
   3.8920000e-01   1.1428593e+00
   3.8940000e-01   1.1433056e+00
   3.8960000e-01   1.1437526e+00
   3.8980000e-01   1.1442004e+00
   3.9000000e-01   1.1446489e+00
   3.9020000e-01   1.1450981e+00
   3.9040000e-01   1.1455481e+00
   3.9060000e-01   1.1459988e+00
   3.9080000e-01   1.1464503e+00
   3.9100000e-01   1.1469025e+00
   3.9120000e-01   1.1473555e+00
   3.9140000e-01   1.1478091e+00
   3.9160000e-01   1.1482636e+00
   3.9180000e-01   1.1487187e+00
   3.9200000e-01   1.1491746e+00
   3.9220000e-01   1.1496313e+00
   3.9240000e-01   1.1500887e+00
   3.9260000e-01   1.1505468e+00
   3.9280000e-01   1.1510057e+00
   3.9300000e-01   1.1514653e+00
   3.9320000e-01   1.1519256e+00
   3.9340000e-01   1.1523868e+00
   3.9360000e-01   1.1528486e+00
   3.9380000e-01   1.1533112e+00
   3.9400000e-01   1.1537746e+00
   3.9420000e-01   1.1542387e+00
   3.9440000e-01   1.1547035e+00
   3.9460000e-01   1.1551691e+00
   3.9480000e-01   1.1556354e+00
   3.9500000e-01   1.1561025e+00
   3.9520000e-01   1.1565703e+00
   3.9540000e-01   1.1570389e+00
   3.9560000e-01   1.1575083e+00
   3.9580000e-01   1.1579784e+00
   3.9600000e-01   1.1584492e+00
   3.9620000e-01   1.1589208e+00
   3.9640000e-01   1.1593931e+00
   3.9660000e-01   1.1598662e+00
   3.9680000e-01   1.1603401e+00
   3.9700000e-01   1.1608147e+00
   3.9720000e-01   1.1612900e+00
   3.9740000e-01   1.1617662e+00
   3.9760000e-01   1.1622430e+00
   3.9780000e-01   1.1627206e+00
   3.9800000e-01   1.1631990e+00
   3.9820000e-01   1.1636782e+00
   3.9840000e-01   1.1641581e+00
   3.9860000e-01   1.1646387e+00
   3.9880000e-01   1.1651201e+00
   3.9900000e-01   1.1656023e+00
   3.9920000e-01   1.1660852e+00
   3.9940000e-01   1.1665689e+00
   3.9960000e-01   1.1670534e+00
   3.9980000e-01   1.1675386e+00
   4.0000000e-01   1.1680245e+00
   4.0020000e-01   1.1685113e+00
   4.0040000e-01   1.1689988e+00
   4.0060000e-01   1.1694870e+00
   4.0080000e-01   1.1699760e+00
   4.0100000e-01   1.1704658e+00
   4.0120000e-01   1.1709564e+00
   4.0140000e-01   1.1714477e+00
   4.0160000e-01   1.1719398e+00
   4.0180000e-01   1.1724326e+00
   4.0200000e-01   1.1729262e+00
   4.0220000e-01   1.1734206e+00
   4.0240000e-01   1.1739157e+00
   4.0260000e-01   1.1744116e+00
   4.0280000e-01   1.1749083e+00
   4.0300000e-01   1.1754057e+00
   4.0320000e-01   1.1759040e+00
   4.0340000e-01   1.1764029e+00
   4.0360000e-01   1.1769027e+00
   4.0380000e-01   1.1774032e+00
   4.0400000e-01   1.1779045e+00
   4.0420000e-01   1.1784066e+00
   4.0440000e-01   1.1789094e+00
   4.0460000e-01   1.1794130e+00
   4.0480000e-01   1.1799174e+00
   4.0500000e-01   1.1804225e+00
   4.0520000e-01   1.1809285e+00
   4.0540000e-01   1.1814352e+00
   4.0560000e-01   1.1819426e+00
   4.0580000e-01   1.1824509e+00
   4.0600000e-01   1.1829599e+00
   4.0620000e-01   1.1834697e+00
   4.0640000e-01   1.1839803e+00
   4.0660000e-01   1.1844917e+00
   4.0680000e-01   1.1850038e+00
   4.0700000e-01   1.1855167e+00
   4.0720000e-01   1.1860304e+00
   4.0740000e-01   1.1865448e+00
   4.0760000e-01   1.1870601e+00
   4.0780000e-01   1.1875761e+00
   4.0800000e-01   1.1880929e+00
   4.0820000e-01   1.1886105e+00
   4.0840000e-01   1.1891289e+00
   4.0860000e-01   1.1896480e+00
   4.0880000e-01   1.1901680e+00
   4.0900000e-01   1.1906887e+00
   4.0920000e-01   1.1912102e+00
   4.0940000e-01   1.1917324e+00
   4.0960000e-01   1.1922555e+00
   4.0980000e-01   1.1927793e+00
   4.1000000e-01   1.1933040e+00
   4.1020000e-01   1.1938294e+00
   4.1040000e-01   1.1943556e+00
   4.1060000e-01   1.1948826e+00
   4.1080000e-01   1.1954104e+00
   4.1100000e-01   1.1959389e+00
   4.1120000e-01   1.1964683e+00
   4.1140000e-01   1.1969984e+00
   4.1160000e-01   1.1975293e+00
   4.1180000e-01   1.1980611e+00
   4.1200000e-01   1.1985936e+00
   4.1220000e-01   1.1991269e+00
   4.1240000e-01   1.1996609e+00
   4.1260000e-01   1.2001958e+00
   4.1280000e-01   1.2007315e+00
   4.1300000e-01   1.2012679e+00
   4.1320000e-01   1.2018052e+00
   4.1340000e-01   1.2023432e+00
   4.1360000e-01   1.2028821e+00
   4.1380000e-01   1.2034217e+00
   4.1400000e-01   1.2039621e+00
   4.1420000e-01   1.2045033e+00
   4.1440000e-01   1.2050454e+00
   4.1460000e-01   1.2055882e+00
   4.1480000e-01   1.2061318e+00
   4.1500000e-01   1.2066762e+00
   4.1520000e-01   1.2072214e+00
   4.1540000e-01   1.2077674e+00
   4.1560000e-01   1.2083142e+00
   4.1580000e-01   1.2088618e+00
   4.1600000e-01   1.2094101e+00
   4.1620000e-01   1.2099593e+00
   4.1640000e-01   1.2105093e+00
   4.1660000e-01   1.2110601e+00
   4.1680000e-01   1.2116117e+00
   4.1700000e-01   1.2121641e+00
   4.1720000e-01   1.2127173e+00
   4.1740000e-01   1.2132713e+00
   4.1760000e-01   1.2138261e+00
   4.1780000e-01   1.2143817e+00
   4.1800000e-01   1.2149381e+00
   4.1820000e-01   1.2154953e+00
   4.1840000e-01   1.2160533e+00
   4.1860000e-01   1.2166121e+00
   4.1880000e-01   1.2171717e+00
   4.1900000e-01   1.2177322e+00
   4.1920000e-01   1.2182934e+00
   4.1940000e-01   1.2188554e+00
   4.1960000e-01   1.2194183e+00
   4.1980000e-01   1.2199819e+00
   4.2000000e-01   1.2205464e+00
   4.2020000e-01   1.2211116e+00
   4.2040000e-01   1.2216777e+00
   4.2060000e-01   1.2222446e+00
   4.2080000e-01   1.2228123e+00
   4.2100000e-01   1.2233808e+00
   4.2120000e-01   1.2239501e+00
   4.2140000e-01   1.2245203e+00
   4.2160000e-01   1.2250912e+00
   4.2180000e-01   1.2256629e+00
   4.2200000e-01   1.2262355e+00
   4.2220000e-01   1.2268089e+00
   4.2240000e-01   1.2273831e+00
   4.2260000e-01   1.2279581e+00
   4.2280000e-01   1.2285339e+00
   4.2300000e-01   1.2291105e+00
   4.2320000e-01   1.2296880e+00
   4.2340000e-01   1.2302662e+00
   4.2360000e-01   1.2308453e+00
   4.2380000e-01   1.2314252e+00
   4.2400000e-01   1.2320059e+00
   4.2420000e-01   1.2325875e+00
   4.2440000e-01   1.2331698e+00
   4.2460000e-01   1.2337530e+00
   4.2480000e-01   1.2343369e+00
   4.2500000e-01   1.2349218e+00
   4.2520000e-01   1.2355074e+00
   4.2540000e-01   1.2360938e+00
   4.2560000e-01   1.2366811e+00
   4.2580000e-01   1.2372692e+00
   4.2600000e-01   1.2378581e+00
   4.2620000e-01   1.2384478e+00
   4.2640000e-01   1.2390384e+00
   4.2660000e-01   1.2396297e+00
   4.2680000e-01   1.2402219e+00
   4.2700000e-01   1.2408149e+00
   4.2720000e-01   1.2414088e+00
   4.2740000e-01   1.2420035e+00
   4.2760000e-01   1.2425990e+00
   4.2780000e-01   1.2431953e+00
   4.2800000e-01   1.2437924e+00
   4.2820000e-01   1.2443904e+00
   4.2840000e-01   1.2449892e+00
   4.2860000e-01   1.2455888e+00
   4.2880000e-01   1.2461893e+00
   4.2900000e-01   1.2467905e+00
   4.2920000e-01   1.2473927e+00
   4.2940000e-01   1.2479956e+00
   4.2960000e-01   1.2485994e+00
   4.2980000e-01   1.2492040e+00
   4.3000000e-01   1.2498094e+00
   4.3020000e-01   1.2504157e+00
   4.3040000e-01   1.2510227e+00
   4.3060000e-01   1.2516307e+00
   4.3080000e-01   1.2522394e+00
   4.3100000e-01   1.2528490e+00
   4.3120000e-01   1.2534594e+00
   4.3140000e-01   1.2540707e+00
   4.3160000e-01   1.2546828e+00
   4.3180000e-01   1.2552957e+00
   4.3200000e-01   1.2559095e+00
   4.3220000e-01   1.2565241e+00
   4.3240000e-01   1.2571395e+00
   4.3260000e-01   1.2577558e+00
   4.3280000e-01   1.2583729e+00
   4.3300000e-01   1.2589908e+00
   4.3320000e-01   1.2596096e+00
   4.3340000e-01   1.2602292e+00
   4.3360000e-01   1.2608496e+00
   4.3380000e-01   1.2614709e+00
   4.3400000e-01   1.2620931e+00
   4.3420000e-01   1.2627160e+00
   4.3440000e-01   1.2633399e+00
   4.3460000e-01   1.2639645e+00
   4.3480000e-01   1.2645900e+00
   4.3500000e-01   1.2652163e+00
   4.3520000e-01   1.2658435e+00
   4.3540000e-01   1.2664715e+00
   4.3560000e-01   1.2671004e+00
   4.3580000e-01   1.2677301e+00
   4.3600000e-01   1.2683607e+00
   4.3620000e-01   1.2689921e+00
   4.3640000e-01   1.2696243e+00
   4.3660000e-01   1.2702574e+00
   4.3680000e-01   1.2708913e+00
   4.3700000e-01   1.2715261e+00
   4.3720000e-01   1.2721617e+00
   4.3740000e-01   1.2727982e+00
   4.3760000e-01   1.2734355e+00
   4.3780000e-01   1.2740737e+00
   4.3800000e-01   1.2747127e+00
   4.3820000e-01   1.2753525e+00
   4.3840000e-01   1.2759933e+00
   4.3860000e-01   1.2766348e+00
   4.3880000e-01   1.2772772e+00
   4.3900000e-01   1.2779205e+00
   4.3920000e-01   1.2785646e+00
   4.3940000e-01   1.2792096e+00
   4.3960000e-01   1.2798554e+00
   4.3980000e-01   1.2805021e+00
   4.4000000e-01   1.2811496e+00
   4.4020000e-01   1.2817980e+00
   4.4040000e-01   1.2824472e+00
   4.4060000e-01   1.2830973e+00
   4.4080000e-01   1.2837482e+00
   4.4100000e-01   1.2844000e+00
   4.4120000e-01   1.2850527e+00
   4.4140000e-01   1.2857062e+00
   4.4160000e-01   1.2863605e+00
   4.4180000e-01   1.2870157e+00
   4.4200000e-01   1.2876718e+00
   4.4220000e-01   1.2883287e+00
   4.4240000e-01   1.2889865e+00
   4.4260000e-01   1.2896452e+00
   4.4280000e-01   1.2903047e+00
   4.4300000e-01   1.2909650e+00
   4.4320000e-01   1.2916263e+00
   4.4340000e-01   1.2922884e+00
   4.4360000e-01   1.2929513e+00
   4.4380000e-01   1.2936151e+00
   4.4400000e-01   1.2942798e+00
   4.4420000e-01   1.2949453e+00
   4.4440000e-01   1.2956117e+00
   4.4460000e-01   1.2962790e+00
   4.4480000e-01   1.2969471e+00
   4.4500000e-01   1.2976161e+00
   4.4520000e-01   1.2982859e+00
   4.4540000e-01   1.2989566e+00
   4.4560000e-01   1.2996282e+00
   4.4580000e-01   1.3003006e+00
   4.4600000e-01   1.3009739e+00
   4.4620000e-01   1.3016481e+00
   4.4640000e-01   1.3023232e+00
   4.4660000e-01   1.3029991e+00
   4.4680000e-01   1.3036758e+00
   4.4700000e-01   1.3043535e+00
   4.4720000e-01   1.3050320e+00
   4.4740000e-01   1.3057114e+00
   4.4760000e-01   1.3063916e+00
   4.4780000e-01   1.3070727e+00
   4.4800000e-01   1.3077547e+00
   4.4820000e-01   1.3084376e+00
   4.4840000e-01   1.3091213e+00
   4.4860000e-01   1.3098059e+00
   4.4880000e-01   1.3104914e+00
   4.4900000e-01   1.3111778e+00
   4.4920000e-01   1.3118650e+00
   4.4940000e-01   1.3125531e+00
   4.4960000e-01   1.3132420e+00
   4.4980000e-01   1.3139319e+00
   4.5000000e-01   1.3146226e+00
   4.5020000e-01   1.3153142e+00
   4.5040000e-01   1.3160066e+00
   4.5060000e-01   1.3167000e+00
   4.5080000e-01   1.3173942e+00
   4.5100000e-01   1.3180893e+00
   4.5120000e-01   1.3187852e+00
   4.5140000e-01   1.3194821e+00
   4.5160000e-01   1.3201798e+00
   4.5180000e-01   1.3208784e+00
   4.5200000e-01   1.3215779e+00
   4.5220000e-01   1.3222783e+00
   4.5240000e-01   1.3229795e+00
   4.5260000e-01   1.3236816e+00
   4.5280000e-01   1.3243846e+00
   4.5300000e-01   1.3250885e+00
   4.5320000e-01   1.3257933e+00
   4.5340000e-01   1.3264989e+00
   4.5360000e-01   1.3272054e+00
   4.5380000e-01   1.3279128e+00
   4.5400000e-01   1.3286211e+00
   4.5420000e-01   1.3293303e+00
   4.5440000e-01   1.3300404e+00
   4.5460000e-01   1.3307513e+00
   4.5480000e-01   1.3314631e+00
   4.5500000e-01   1.3321758e+00
   4.5520000e-01   1.3328894e+00
   4.5540000e-01   1.3336039e+00
   4.5560000e-01   1.3343193e+00
   4.5580000e-01   1.3350355e+00
   4.5600000e-01   1.3357527e+00
   4.5620000e-01   1.3364707e+00
   4.5640000e-01   1.3371896e+00
   4.5660000e-01   1.3379094e+00
   4.5680000e-01   1.3386301e+00
   4.5700000e-01   1.3393517e+00
   4.5720000e-01   1.3400742e+00
   4.5740000e-01   1.3407975e+00
   4.5760000e-01   1.3415218e+00
   4.5780000e-01   1.3422469e+00
   4.5800000e-01   1.3429730e+00
   4.5820000e-01   1.3436999e+00
   4.5840000e-01   1.3444277e+00
   4.5860000e-01   1.3451564e+00
   4.5880000e-01   1.3458860e+00
   4.5900000e-01   1.3466165e+00
   4.5920000e-01   1.3473479e+00
   4.5940000e-01   1.3480802e+00
   4.5960000e-01   1.3488134e+00
   4.5980000e-01   1.3495474e+00
   4.6000000e-01   1.3502824e+00
   4.6020000e-01   1.3510183e+00
   4.6040000e-01   1.3517550e+00
   4.6060000e-01   1.3524927e+00
   4.6080000e-01   1.3532312e+00
   4.6100000e-01   1.3539707e+00
   4.6120000e-01   1.3547110e+00
   4.6140000e-01   1.3554523e+00
   4.6160000e-01   1.3561944e+00
   4.6180000e-01   1.3569375e+00
   4.6200000e-01   1.3576814e+00
   4.6220000e-01   1.3584262e+00
   4.6240000e-01   1.3591720e+00
   4.6260000e-01   1.3599186e+00
   4.6280000e-01   1.3606662e+00
   4.6300000e-01   1.3614146e+00
   4.6320000e-01   1.3621640e+00
   4.6340000e-01   1.3629142e+00
   4.6360000e-01   1.3636654e+00
   4.6380000e-01   1.3644174e+00
   4.6400000e-01   1.3651704e+00
   4.6420000e-01   1.3659242e+00
   4.6440000e-01   1.3666790e+00
   4.6460000e-01   1.3674347e+00
   4.6480000e-01   1.3681912e+00
   4.6500000e-01   1.3689487e+00
   4.6520000e-01   1.3697071e+00
   4.6540000e-01   1.3704664e+00
   4.6560000e-01   1.3712266e+00
   4.6580000e-01   1.3719877e+00
   4.6600000e-01   1.3727497e+00
   4.6620000e-01   1.3735126e+00
   4.6640000e-01   1.3742765e+00
   4.6660000e-01   1.3750412e+00
   4.6680000e-01   1.3758069e+00
   4.6700000e-01   1.3765734e+00
   4.6720000e-01   1.3773409e+00
   4.6740000e-01   1.3781092e+00
   4.6760000e-01   1.3788785e+00
   4.6780000e-01   1.3796487e+00
   4.6800000e-01   1.3804198e+00
   4.6820000e-01   1.3811919e+00
   4.6840000e-01   1.3819648e+00
   4.6860000e-01   1.3827386e+00
   4.6880000e-01   1.3835134e+00
   4.6900000e-01   1.3842891e+00
   4.6920000e-01   1.3850657e+00
   4.6940000e-01   1.3858432e+00
   4.6960000e-01   1.3866216e+00
   4.6980000e-01   1.3874009e+00
   4.7000000e-01   1.3881811e+00
   4.7020000e-01   1.3889623e+00
   4.7040000e-01   1.3897444e+00
   4.7060000e-01   1.3905274e+00
   4.7080000e-01   1.3913113e+00
   4.7100000e-01   1.3920961e+00
   4.7120000e-01   1.3928818e+00
   4.7140000e-01   1.3936685e+00
   4.7160000e-01   1.3944561e+00
   4.7180000e-01   1.3952446e+00
   4.7200000e-01   1.3960340e+00
   4.7220000e-01   1.3968243e+00
   4.7240000e-01   1.3976156e+00
   4.7260000e-01   1.3984078e+00
   4.7280000e-01   1.3992009e+00
   4.7300000e-01   1.3999949e+00
   4.7320000e-01   1.4007898e+00
   4.7340000e-01   1.4015857e+00
   4.7360000e-01   1.4023825e+00
   4.7380000e-01   1.4031802e+00
   4.7400000e-01   1.4039788e+00
   4.7420000e-01   1.4047784e+00
   4.7440000e-01   1.4055789e+00
   4.7460000e-01   1.4063803e+00
   4.7480000e-01   1.4071826e+00
   4.7500000e-01   1.4079859e+00
   4.7520000e-01   1.4087900e+00
   4.7540000e-01   1.4095951e+00
   4.7560000e-01   1.4104012e+00
   4.7580000e-01   1.4112081e+00
   4.7600000e-01   1.4120160e+00
   4.7620000e-01   1.4128248e+00
   4.7640000e-01   1.4136346e+00
   4.7660000e-01   1.4144452e+00
   4.7680000e-01   1.4152568e+00
   4.7700000e-01   1.4160694e+00
   4.7720000e-01   1.4168828e+00
   4.7740000e-01   1.4176972e+00
   4.7760000e-01   1.4185125e+00
   4.7780000e-01   1.4193288e+00
   4.7800000e-01   1.4201459e+00
   4.7820000e-01   1.4209640e+00
   4.7840000e-01   1.4217831e+00
   4.7860000e-01   1.4226030e+00
   4.7880000e-01   1.4234239e+00
   4.7900000e-01   1.4242458e+00
   4.7920000e-01   1.4250685e+00
   4.7940000e-01   1.4258922e+00
   4.7960000e-01   1.4267169e+00
   4.7980000e-01   1.4275424e+00
   4.8000000e-01   1.4283689e+00
   4.8020000e-01   1.4291964e+00
   4.8040000e-01   1.4300248e+00
   4.8060000e-01   1.4308541e+00
   4.8080000e-01   1.4316843e+00
   4.8100000e-01   1.4325155e+00
   4.8120000e-01   1.4333476e+00
   4.8140000e-01   1.4341807e+00
   4.8160000e-01   1.4350147e+00
   4.8180000e-01   1.4358496e+00
   4.8200000e-01   1.4366855e+00
   4.8220000e-01   1.4375223e+00
   4.8240000e-01   1.4383600e+00
   4.8260000e-01   1.4391987e+00
   4.8280000e-01   1.4400383e+00
   4.8300000e-01   1.4408789e+00
   4.8320000e-01   1.4417204e+00
   4.8340000e-01   1.4425629e+00
   4.8360000e-01   1.4434062e+00
   4.8380000e-01   1.4442506e+00
   4.8400000e-01   1.4450958e+00
   4.8420000e-01   1.4459421e+00
   4.8440000e-01   1.4467892e+00
   4.8460000e-01   1.4476373e+00
   4.8480000e-01   1.4484864e+00
   4.8500000e-01   1.4493364e+00
   4.8520000e-01   1.4501873e+00
   4.8540000e-01   1.4510392e+00
   4.8560000e-01   1.4518920e+00
   4.8580000e-01   1.4527458e+00
   4.8600000e-01   1.4536005e+00
   4.8620000e-01   1.4544561e+00
   4.8640000e-01   1.4553127e+00
   4.8660000e-01   1.4561703e+00
   4.8680000e-01   1.4570288e+00
   4.8700000e-01   1.4578882e+00
   4.8720000e-01   1.4587486e+00
   4.8740000e-01   1.4596100e+00
   4.8760000e-01   1.4604723e+00
   4.8780000e-01   1.4613355e+00
   4.8800000e-01   1.4621997e+00
   4.8820000e-01   1.4630648e+00
   4.8840000e-01   1.4639309e+00
   4.8860000e-01   1.4647980e+00
   4.8880000e-01   1.4656660e+00
   4.8900000e-01   1.4665349e+00
   4.8920000e-01   1.4674048e+00
   4.8940000e-01   1.4682756e+00
   4.8960000e-01   1.4691474e+00
   4.8980000e-01   1.4700202e+00
   4.9000000e-01   1.4708939e+00
   4.9020000e-01   1.4717686e+00
   4.9040000e-01   1.4726442e+00
   4.9060000e-01   1.4735207e+00
   4.9080000e-01   1.4743983e+00
   4.9100000e-01   1.4752767e+00
   4.9120000e-01   1.4761562e+00
   4.9140000e-01   1.4770365e+00
   4.9160000e-01   1.4779179e+00
   4.9180000e-01   1.4788002e+00
   4.9200000e-01   1.4796835e+00
   4.9220000e-01   1.4805677e+00
   4.9240000e-01   1.4814528e+00
   4.9260000e-01   1.4823390e+00
   4.9280000e-01   1.4832261e+00
   4.9300000e-01   1.4841141e+00
   4.9320000e-01   1.4850031e+00
   4.9340000e-01   1.4858931e+00
   4.9360000e-01   1.4867841e+00
   4.9380000e-01   1.4876760e+00
   4.9400000e-01   1.4885688e+00
   4.9420000e-01   1.4894626e+00
   4.9440000e-01   1.4903574e+00
   4.9460000e-01   1.4912532e+00
   4.9480000e-01   1.4921499e+00
   4.9500000e-01   1.4930476e+00
   4.9520000e-01   1.4939462e+00
   4.9540000e-01   1.4948458e+00
   4.9560000e-01   1.4957464e+00
   4.9580000e-01   1.4966479e+00
   4.9600000e-01   1.4975504e+00
   4.9620000e-01   1.4984539e+00
   4.9640000e-01   1.4993583e+00
   4.9660000e-01   1.5002638e+00
   4.9680000e-01   1.5011701e+00
   4.9700000e-01   1.5020775e+00
   4.9720000e-01   1.5029858e+00
   4.9740000e-01   1.5038951e+00
   4.9760000e-01   1.5048053e+00
   4.9780000e-01   1.5057166e+00
   4.9800000e-01   1.5066288e+00
   4.9820000e-01   1.5075419e+00
   4.9840000e-01   1.5084561e+00
   4.9860000e-01   1.5093712e+00
   4.9880000e-01   1.5102873e+00
   4.9900000e-01   1.5112043e+00
   4.9920000e-01   1.5121224e+00
   4.9940000e-01   1.5130414e+00
   4.9960000e-01   1.5139614e+00
   4.9980000e-01   1.5148823e+00
   5.0000000e-01   1.5158042e+00
   5.0020000e-01   1.5167272e+00
   5.0040000e-01   1.5176510e+00
   5.0060000e-01   1.5185759e+00
   5.0080000e-01   1.5195017e+00
   5.0100000e-01   1.5204286e+00
   5.0120000e-01   1.5213564e+00
   5.0140000e-01   1.5222851e+00
   5.0160000e-01   1.5232149e+00
   5.0180000e-01   1.5241456e+00
   5.0200000e-01   1.5250773e+00
   5.0220000e-01   1.5260100e+00
   5.0240000e-01   1.5269437e+00
   5.0260000e-01   1.5278784e+00
   5.0280000e-01   1.5288140e+00
   5.0300000e-01   1.5297506e+00
   5.0320000e-01   1.5306882e+00
   5.0340000e-01   1.5316268e+00
   5.0360000e-01   1.5325664e+00
   5.0380000e-01   1.5335070e+00
   5.0400000e-01   1.5344485e+00
   5.0420000e-01   1.5353910e+00
   5.0440000e-01   1.5363345e+00
   5.0460000e-01   1.5372790e+00
   5.0480000e-01   1.5382245e+00
   5.0500000e-01   1.5391710e+00
   5.0520000e-01   1.5401184e+00
   5.0540000e-01   1.5410669e+00
   5.0560000e-01   1.5420163e+00
   5.0580000e-01   1.5429667e+00
   5.0600000e-01   1.5439181e+00
   5.0620000e-01   1.5448705e+00
   5.0640000e-01   1.5458239e+00
   5.0660000e-01   1.5467783e+00
   5.0680000e-01   1.5477337e+00
   5.0700000e-01   1.5486900e+00
   5.0720000e-01   1.5496474e+00
   5.0740000e-01   1.5506057e+00
   5.0760000e-01   1.5515651e+00
   5.0780000e-01   1.5525254e+00
   5.0800000e-01   1.5534867e+00
   5.0820000e-01   1.5544490e+00
   5.0840000e-01   1.5554123e+00
   5.0860000e-01   1.5563766e+00
   5.0880000e-01   1.5573419e+00
   5.0900000e-01   1.5583082e+00
   5.0920000e-01   1.5592755e+00
   5.0940000e-01   1.5602438e+00
   5.0960000e-01   1.5612131e+00
   5.0980000e-01   1.5621834e+00
   5.1000000e-01   1.5631546e+00
   5.1020000e-01   1.5641269e+00
   5.1040000e-01   1.5651002e+00
   5.1060000e-01   1.5660745e+00
   5.1080000e-01   1.5670497e+00
   5.1100000e-01   1.5680260e+00
   5.1120000e-01   1.5690033e+00
   5.1140000e-01   1.5699816e+00
   5.1160000e-01   1.5709608e+00
   5.1180000e-01   1.5719411e+00
   5.1200000e-01   1.5729224e+00
   5.1220000e-01   1.5739047e+00
   5.1240000e-01   1.5748879e+00
   5.1260000e-01   1.5758722e+00
   5.1280000e-01   1.5768575e+00
   5.1300000e-01   1.5778438e+00
   5.1320000e-01   1.5788311e+00
   5.1340000e-01   1.5798194e+00
   5.1360000e-01   1.5808087e+00
   5.1380000e-01   1.5817990e+00
   5.1400000e-01   1.5827903e+00
   5.1420000e-01   1.5837827e+00
   5.1440000e-01   1.5847760e+00
   5.1460000e-01   1.5857703e+00
   5.1480000e-01   1.5867657e+00
   5.1500000e-01   1.5877620e+00
   5.1520000e-01   1.5887594e+00
   5.1540000e-01   1.5897578e+00
   5.1560000e-01   1.5907572e+00
   5.1580000e-01   1.5917575e+00
   5.1600000e-01   1.5927590e+00
   5.1620000e-01   1.5937614e+00
   5.1640000e-01   1.5947648e+00
   5.1660000e-01   1.5957692e+00
   5.1680000e-01   1.5967747e+00
   5.1700000e-01   1.5977811e+00
   5.1720000e-01   1.5987886e+00
   5.1740000e-01   1.5997971e+00
   5.1760000e-01   1.6008066e+00
   5.1780000e-01   1.6018171e+00
   5.1800000e-01   1.6028286e+00
   5.1820000e-01   1.6038412e+00
   5.1840000e-01   1.6048547e+00
   5.1860000e-01   1.6058693e+00
   5.1880000e-01   1.6068849e+00
   5.1900000e-01   1.6079015e+00
   5.1920000e-01   1.6089191e+00
   5.1940000e-01   1.6099378e+00
   5.1960000e-01   1.6109574e+00
   5.1980000e-01   1.6119781e+00
   5.2000000e-01   1.6129998e+00
   5.2020000e-01   1.6140225e+00
   5.2040000e-01   1.6150462e+00
   5.2060000e-01   1.6160710e+00
   5.2080000e-01   1.6170968e+00
   5.2100000e-01   1.6181235e+00
   5.2120000e-01   1.6191514e+00
   5.2140000e-01   1.6201802e+00
   5.2160000e-01   1.6212101e+00
   5.2180000e-01   1.6222409e+00
   5.2200000e-01   1.6232728e+00
   5.2220000e-01   1.6243058e+00
   5.2240000e-01   1.6253397e+00
   5.2260000e-01   1.6263747e+00
   5.2280000e-01   1.6274107e+00
   5.2300000e-01   1.6284477e+00
   5.2320000e-01   1.6294857e+00
   5.2340000e-01   1.6305248e+00
   5.2360000e-01   1.6315649e+00
   5.2380000e-01   1.6326060e+00
   5.2400000e-01   1.6336482e+00
   5.2420000e-01   1.6346914e+00
   5.2440000e-01   1.6357356e+00
   5.2460000e-01   1.6367808e+00
   5.2480000e-01   1.6378271e+00
   5.2500000e-01   1.6388744e+00
   5.2520000e-01   1.6399227e+00
   5.2540000e-01   1.6409720e+00
   5.2560000e-01   1.6420224e+00
   5.2580000e-01   1.6430738e+00
   5.2600000e-01   1.6441262e+00
   5.2620000e-01   1.6451797e+00
   5.2640000e-01   1.6462342e+00
   5.2660000e-01   1.6472898e+00
   5.2680000e-01   1.6483463e+00
   5.2700000e-01   1.6494039e+00
   5.2720000e-01   1.6504625e+00
   5.2740000e-01   1.6515222e+00
   5.2760000e-01   1.6525829e+00
   5.2780000e-01   1.6536446e+00
   5.2800000e-01   1.6547074e+00
   5.2820000e-01   1.6557712e+00
   5.2840000e-01   1.6568361e+00
   5.2860000e-01   1.6579019e+00
   5.2880000e-01   1.6589688e+00
   5.2900000e-01   1.6600368e+00
   5.2920000e-01   1.6611058e+00
   5.2940000e-01   1.6621758e+00
   5.2960000e-01   1.6632469e+00
   5.2980000e-01   1.6643190e+00
   5.3000000e-01   1.6653921e+00
   5.3020000e-01   1.6664663e+00
   5.3040000e-01   1.6675415e+00
   5.3060000e-01   1.6686177e+00
   5.3080000e-01   1.6696950e+00
   5.3100000e-01   1.6707734e+00
   5.3120000e-01   1.6718528e+00
   5.3140000e-01   1.6729332e+00
   5.3160000e-01   1.6740146e+00
   5.3180000e-01   1.6750971e+00
   5.3200000e-01   1.6761807e+00
   5.3220000e-01   1.6772653e+00
   5.3240000e-01   1.6783509e+00
   5.3260000e-01   1.6794376e+00
   5.3280000e-01   1.6805253e+00
   5.3300000e-01   1.6816141e+00
   5.3320000e-01   1.6827039e+00
   5.3340000e-01   1.6837947e+00
   5.3360000e-01   1.6848866e+00
   5.3380000e-01   1.6859796e+00
   5.3400000e-01   1.6870736e+00
   5.3420000e-01   1.6881686e+00
   5.3440000e-01   1.6892647e+00
   5.3460000e-01   1.6903618e+00
   5.3480000e-01   1.6914600e+00
   5.3500000e-01   1.6925592e+00
   5.3520000e-01   1.6936595e+00
   5.3540000e-01   1.6947608e+00
   5.3560000e-01   1.6958632e+00
   5.3580000e-01   1.6969666e+00
   5.3600000e-01   1.6980711e+00
   5.3620000e-01   1.6991766e+00
   5.3640000e-01   1.7002832e+00
   5.3660000e-01   1.7013908e+00
   5.3680000e-01   1.7024995e+00
   5.3700000e-01   1.7036093e+00
   5.3720000e-01   1.7047200e+00
   5.3740000e-01   1.7058319e+00
   5.3760000e-01   1.7069448e+00
   5.3780000e-01   1.7080587e+00
   5.3800000e-01   1.7091737e+00
   5.3820000e-01   1.7102898e+00
   5.3840000e-01   1.7114069e+00
   5.3860000e-01   1.7125251e+00
   5.3880000e-01   1.7136443e+00
   5.3900000e-01   1.7147646e+00
   5.3920000e-01   1.7158859e+00
   5.3940000e-01   1.7170083e+00
   5.3960000e-01   1.7181317e+00
   5.3980000e-01   1.7192562e+00
   5.4000000e-01   1.7203818e+00
   5.4020000e-01   1.7215084e+00
   5.4040000e-01   1.7226361e+00
   5.4060000e-01   1.7237648e+00
   5.4080000e-01   1.7248946e+00
   5.4100000e-01   1.7260255e+00
   5.4120000e-01   1.7271574e+00
   5.4140000e-01   1.7282904e+00
   5.4160000e-01   1.7294244e+00
   5.4180000e-01   1.7305595e+00
   5.4200000e-01   1.7316957e+00
   5.4220000e-01   1.7328329e+00
   5.4240000e-01   1.7339712e+00
   5.4260000e-01   1.7351105e+00
   5.4280000e-01   1.7362509e+00
   5.4300000e-01   1.7373924e+00
   5.4320000e-01   1.7385349e+00
   5.4340000e-01   1.7396785e+00
   5.4360000e-01   1.7408232e+00
   5.4380000e-01   1.7419689e+00
   5.4400000e-01   1.7431157e+00
   5.4420000e-01   1.7442636e+00
   5.4440000e-01   1.7454125e+00
   5.4460000e-01   1.7465625e+00
   5.4480000e-01   1.7477135e+00
   5.4500000e-01   1.7488657e+00
   5.4520000e-01   1.7500189e+00
   5.4540000e-01   1.7511731e+00
   5.4560000e-01   1.7523284e+00
   5.4580000e-01   1.7534848e+00
   5.4600000e-01   1.7546423e+00
   5.4620000e-01   1.7558008e+00
   5.4640000e-01   1.7569604e+00
   5.4660000e-01   1.7581211e+00
   5.4680000e-01   1.7592829e+00
   5.4700000e-01   1.7604457e+00
   5.4720000e-01   1.7616096e+00
   5.4740000e-01   1.7627745e+00
   5.4760000e-01   1.7639405e+00
   5.4780000e-01   1.7651076e+00
   5.4800000e-01   1.7662758e+00
   5.4820000e-01   1.7674451e+00
   5.4840000e-01   1.7686154e+00
   5.4860000e-01   1.7697868e+00
   5.4880000e-01   1.7709592e+00
   5.4900000e-01   1.7721328e+00
   5.4920000e-01   1.7733074e+00
   5.4940000e-01   1.7744831e+00
   5.4960000e-01   1.7756598e+00
   5.4980000e-01   1.7768377e+00
   5.5000000e-01   1.7780166e+00
   5.5020000e-01   1.7791966e+00
   5.5040000e-01   1.7803776e+00
   5.5060000e-01   1.7815598e+00
   5.5080000e-01   1.7827430e+00
   5.5100000e-01   1.7839273e+00
   5.5120000e-01   1.7851127e+00
   5.5140000e-01   1.7862991e+00
   5.5160000e-01   1.7874867e+00
   5.5180000e-01   1.7886753e+00
   5.5200000e-01   1.7898650e+00
   5.5220000e-01   1.7910557e+00
   5.5240000e-01   1.7922476e+00
   5.5260000e-01   1.7934405e+00
   5.5280000e-01   1.7946346e+00
   5.5300000e-01   1.7958297e+00
   5.5320000e-01   1.7970258e+00
   5.5340000e-01   1.7982231e+00
   5.5360000e-01   1.7994214e+00
   5.5380000e-01   1.8006209e+00
   5.5400000e-01   1.8018214e+00
   5.5420000e-01   1.8030230e+00
   5.5440000e-01   1.8042257e+00
   5.5460000e-01   1.8054294e+00
   5.5480000e-01   1.8066343e+00
   5.5500000e-01   1.8078402e+00
   5.5520000e-01   1.8090472e+00
   5.5540000e-01   1.8102554e+00
   5.5560000e-01   1.8114645e+00
   5.5580000e-01   1.8126748e+00
   5.5600000e-01   1.8138862e+00
   5.5620000e-01   1.8150987e+00
   5.5640000e-01   1.8163122e+00
   5.5660000e-01   1.8175268e+00
   5.5680000e-01   1.8187426e+00
   5.5700000e-01   1.8199594e+00
   5.5720000e-01   1.8211773e+00
   5.5740000e-01   1.8223963e+00
   5.5760000e-01   1.8236164e+00
   5.5780000e-01   1.8248376e+00
   5.5800000e-01   1.8260598e+00
   5.5820000e-01   1.8272832e+00
   5.5840000e-01   1.8285076e+00
   5.5860000e-01   1.8297332e+00
   5.5880000e-01   1.8309598e+00
   5.5900000e-01   1.8321876e+00
   5.5920000e-01   1.8334164e+00
   5.5940000e-01   1.8346463e+00
   5.5960000e-01   1.8358773e+00
   5.5980000e-01   1.8371094e+00
   5.6000000e-01   1.8383426e+00
   5.6020000e-01   1.8395769e+00
   5.6040000e-01   1.8408123e+00
   5.6060000e-01   1.8420488e+00
   5.6080000e-01   1.8432864e+00
   5.6100000e-01   1.8445251e+00
   5.6120000e-01   1.8457649e+00
   5.6140000e-01   1.8470058e+00
   5.6160000e-01   1.8482478e+00
   5.6180000e-01   1.8494908e+00
   5.6200000e-01   1.8507350e+00
   5.6220000e-01   1.8519803e+00
   5.6240000e-01   1.8532267e+00
   5.6260000e-01   1.8544742e+00
   5.6280000e-01   1.8557228e+00
   5.6300000e-01   1.8569724e+00
   5.6320000e-01   1.8582232e+00
   5.6340000e-01   1.8594751e+00
   5.6360000e-01   1.8607281e+00
   5.6380000e-01   1.8619822e+00
   5.6400000e-01   1.8632374e+00
   5.6420000e-01   1.8644937e+00
   5.6440000e-01   1.8657511e+00
   5.6460000e-01   1.8670096e+00
   5.6480000e-01   1.8682692e+00
   5.6500000e-01   1.8695299e+00
   5.6520000e-01   1.8707918e+00
   5.6540000e-01   1.8720547e+00
   5.6560000e-01   1.8733187e+00
   5.6580000e-01   1.8745839e+00
   5.6600000e-01   1.8758501e+00
   5.6620000e-01   1.8771175e+00
   5.6640000e-01   1.8783859e+00
   5.6660000e-01   1.8796555e+00
   5.6680000e-01   1.8809262e+00
   5.6700000e-01   1.8821980e+00
   5.6720000e-01   1.8834709e+00
   5.6740000e-01   1.8847449e+00
   5.6760000e-01   1.8860200e+00
   5.6780000e-01   1.8872962e+00
   5.6800000e-01   1.8885736e+00
   5.6820000e-01   1.8898520e+00
   5.6840000e-01   1.8911316e+00
   5.6860000e-01   1.8924122e+00
   5.6880000e-01   1.8936940e+00
   5.6900000e-01   1.8949769e+00
   5.6920000e-01   1.8962609e+00
   5.6940000e-01   1.8975461e+00
   5.6960000e-01   1.8988323e+00
   5.6980000e-01   1.9001197e+00
   5.7000000e-01   1.9014081e+00
   5.7020000e-01   1.9026977e+00
   5.7040000e-01   1.9039884e+00
   5.7060000e-01   1.9052802e+00
   5.7080000e-01   1.9065731e+00
   5.7100000e-01   1.9078672e+00
   5.7120000e-01   1.9091623e+00
   5.7140000e-01   1.9104586e+00
   5.7160000e-01   1.9117560e+00
   5.7180000e-01   1.9130545e+00
   5.7200000e-01   1.9143541e+00
   5.7220000e-01   1.9156549e+00
   5.7240000e-01   1.9169568e+00
   5.7260000e-01   1.9182597e+00
   5.7280000e-01   1.9195638e+00
   5.7300000e-01   1.9208691e+00
   5.7320000e-01   1.9221754e+00
   5.7340000e-01   1.9234829e+00
   5.7360000e-01   1.9247915e+00
   5.7380000e-01   1.9261012e+00
   5.7400000e-01   1.9274120e+00
   5.7420000e-01   1.9287240e+00
   5.7440000e-01   1.9300370e+00
   5.7460000e-01   1.9313512e+00
   5.7480000e-01   1.9326665e+00
   5.7500000e-01   1.9339830e+00
   5.7520000e-01   1.9353006e+00
   5.7540000e-01   1.9366192e+00
   5.7560000e-01   1.9379391e+00
   5.7580000e-01   1.9392600e+00
   5.7600000e-01   1.9405821e+00
   5.7620000e-01   1.9419053e+00
   5.7640000e-01   1.9432296e+00
   5.7660000e-01   1.9445550e+00
   5.7680000e-01   1.9458816e+00
   5.7700000e-01   1.9472093e+00
   5.7720000e-01   1.9485381e+00
   5.7740000e-01   1.9498681e+00
   5.7760000e-01   1.9511991e+00
   5.7780000e-01   1.9525314e+00
   5.7800000e-01   1.9538647e+00
   5.7820000e-01   1.9551992e+00
   5.7840000e-01   1.9565347e+00
   5.7860000e-01   1.9578715e+00
   5.7880000e-01   1.9592093e+00
   5.7900000e-01   1.9605483e+00
   5.7920000e-01   1.9618884e+00
   5.7940000e-01   1.9632297e+00
   5.7960000e-01   1.9645721e+00
   5.7980000e-01   1.9659156e+00
   5.8000000e-01   1.9672602e+00
   5.8020000e-01   1.9686060e+00
   5.8040000e-01   1.9699529e+00
   5.8060000e-01   1.9713009e+00
   5.8080000e-01   1.9726501e+00
   5.8100000e-01   1.9740004e+00
   5.8120000e-01   1.9753519e+00
   5.8140000e-01   1.9767044e+00
   5.8160000e-01   1.9780582e+00
   5.8180000e-01   1.9794130e+00
   5.8200000e-01   1.9807690e+00
   5.8220000e-01   1.9821261e+00
   5.8240000e-01   1.9834844e+00
   5.8260000e-01   1.9848438e+00
   5.8280000e-01   1.9862043e+00
   5.8300000e-01   1.9875660e+00
   5.8320000e-01   1.9889288e+00
   5.8340000e-01   1.9902927e+00
   5.8360000e-01   1.9916578e+00
   5.8380000e-01   1.9930240e+00
   5.8400000e-01   1.9943914e+00
   5.8420000e-01   1.9957599e+00
   5.8440000e-01   1.9971295e+00
   5.8460000e-01   1.9985003e+00
   5.8480000e-01   1.9998722e+00
   5.8500000e-01   2.0012453e+00
   5.8520000e-01   2.0026195e+00
   5.8540000e-01   2.0039948e+00
   5.8560000e-01   2.0053713e+00
   5.8580000e-01   2.0067489e+00
   5.8600000e-01   2.0081277e+00
   5.8620000e-01   2.0095076e+00
   5.8640000e-01   2.0108887e+00
   5.8660000e-01   2.0122709e+00
   5.8680000e-01   2.0136542e+00
   5.8700000e-01   2.0150387e+00
   5.8720000e-01   2.0164243e+00
   5.8740000e-01   2.0178111e+00
   5.8760000e-01   2.0191990e+00
   5.8780000e-01   2.0205881e+00
   5.8800000e-01   2.0219783e+00
   5.8820000e-01   2.0233697e+00
   5.8840000e-01   2.0247622e+00
   5.8860000e-01   2.0261558e+00
   5.8880000e-01   2.0275506e+00
   5.8900000e-01   2.0289466e+00
   5.8920000e-01   2.0303437e+00
   5.8940000e-01   2.0317419e+00
   5.8960000e-01   2.0331413e+00
   5.8980000e-01   2.0345418e+00
   5.9000000e-01   2.0359435e+00
   5.9020000e-01   2.0373464e+00
   5.9040000e-01   2.0387503e+00
   5.9060000e-01   2.0401555e+00
   5.9080000e-01   2.0415618e+00
   5.9100000e-01   2.0429692e+00
   5.9120000e-01   2.0443778e+00
   5.9140000e-01   2.0457875e+00
   5.9160000e-01   2.0471984e+00
   5.9180000e-01   2.0486105e+00
   5.9200000e-01   2.0500237e+00
   5.9220000e-01   2.0514380e+00
   5.9240000e-01   2.0528535e+00
   5.9260000e-01   2.0542702e+00
   5.9280000e-01   2.0556880e+00
   5.9300000e-01   2.0571070e+00
   5.9320000e-01   2.0585271e+00
   5.9340000e-01   2.0599484e+00
   5.9360000e-01   2.0613708e+00
   5.9380000e-01   2.0627944e+00
   5.9400000e-01   2.0642191e+00
   5.9420000e-01   2.0656450e+00
   5.9440000e-01   2.0670721e+00
   5.9460000e-01   2.0685003e+00
   5.9480000e-01   2.0699296e+00
   5.9500000e-01   2.0713602e+00
   5.9520000e-01   2.0727918e+00
   5.9540000e-01   2.0742247e+00
   5.9560000e-01   2.0756587e+00
   5.9580000e-01   2.0770938e+00
   5.9600000e-01   2.0785302e+00
   5.9620000e-01   2.0799676e+00
   5.9640000e-01   2.0814063e+00
   5.9660000e-01   2.0828461e+00
   5.9680000e-01   2.0842870e+00
   5.9700000e-01   2.0857291e+00
   5.9720000e-01   2.0871724e+00
   5.9740000e-01   2.0886168e+00
   5.9760000e-01   2.0900624e+00
   5.9780000e-01   2.0915092e+00
   5.9800000e-01   2.0929571e+00
   5.9820000e-01   2.0944062e+00
   5.9840000e-01   2.0958564e+00
   5.9860000e-01   2.0973079e+00
   5.9880000e-01   2.0987604e+00
   5.9900000e-01   2.1002142e+00
   5.9920000e-01   2.1016691e+00
   5.9940000e-01   2.1031251e+00
   5.9960000e-01   2.1045824e+00
   5.9980000e-01   2.1060408e+00
   6.0000000e-01   2.1075003e+00
   6.0020000e-01   2.1089610e+00
   6.0040000e-01   2.1104229e+00
   6.0060000e-01   2.1118860e+00
   6.0080000e-01   2.1133502e+00
   6.0100000e-01   2.1148156e+00
   6.0120000e-01   2.1162821e+00
   6.0140000e-01   2.1177499e+00
   6.0160000e-01   2.1192188e+00
   6.0180000e-01   2.1206888e+00
   6.0200000e-01   2.1221600e+00
   6.0220000e-01   2.1236324e+00
   6.0240000e-01   2.1251060e+00
   6.0260000e-01   2.1265807e+00
   6.0280000e-01   2.1280566e+00
   6.0300000e-01   2.1295337e+00
   6.0320000e-01   2.1310120e+00
   6.0340000e-01   2.1324914e+00
   6.0360000e-01   2.1339720e+00
   6.0380000e-01   2.1354537e+00
   6.0400000e-01   2.1369366e+00
   6.0420000e-01   2.1384207e+00
   6.0440000e-01   2.1399060e+00
   6.0460000e-01   2.1413924e+00
   6.0480000e-01   2.1428801e+00
   6.0500000e-01   2.1443688e+00
   6.0520000e-01   2.1458588e+00
   6.0540000e-01   2.1473499e+00
   6.0560000e-01   2.1488422e+00
   6.0580000e-01   2.1503357e+00
   6.0600000e-01   2.1518304e+00
   6.0620000e-01   2.1533262e+00
   6.0640000e-01   2.1548232e+00
   6.0660000e-01   2.1563214e+00
   6.0680000e-01   2.1578207e+00
   6.0700000e-01   2.1593213e+00
   6.0720000e-01   2.1608230e+00
   6.0740000e-01   2.1623258e+00
   6.0760000e-01   2.1638299e+00
   6.0780000e-01   2.1653351e+00
   6.0800000e-01   2.1668415e+00
   6.0820000e-01   2.1683491e+00
   6.0840000e-01   2.1698579e+00
   6.0860000e-01   2.1713678e+00
   6.0880000e-01   2.1728790e+00
   6.0900000e-01   2.1743913e+00
   6.0920000e-01   2.1759047e+00
   6.0940000e-01   2.1774194e+00
   6.0960000e-01   2.1789352e+00
   6.0980000e-01   2.1804523e+00
   6.1000000e-01   2.1819705e+00
   6.1020000e-01   2.1834898e+00
   6.1040000e-01   2.1850104e+00
   6.1060000e-01   2.1865321e+00
   6.1080000e-01   2.1880551e+00
   6.1100000e-01   2.1895792e+00
   6.1120000e-01   2.1911044e+00
   6.1140000e-01   2.1926309e+00
   6.1160000e-01   2.1941586e+00
   6.1180000e-01   2.1956874e+00
   6.1200000e-01   2.1972174e+00
   6.1220000e-01   2.1987486e+00
   6.1240000e-01   2.2002810e+00
   6.1260000e-01   2.2018145e+00
   6.1280000e-01   2.2033493e+00
   6.1300000e-01   2.2048852e+00
   6.1320000e-01   2.2064223e+00
   6.1340000e-01   2.2079606e+00
   6.1360000e-01   2.2095001e+00
   6.1380000e-01   2.2110408e+00
   6.1400000e-01   2.2125827e+00
   6.1420000e-01   2.2141257e+00
   6.1440000e-01   2.2156699e+00
   6.1460000e-01   2.2172153e+00
   6.1480000e-01   2.2187619e+00
   6.1500000e-01   2.2203097e+00
   6.1520000e-01   2.2218587e+00
   6.1540000e-01   2.2234089e+00
   6.1560000e-01   2.2249602e+00
   6.1580000e-01   2.2265128e+00
   6.1600000e-01   2.2280665e+00
   6.1620000e-01   2.2296214e+00
   6.1640000e-01   2.2311775e+00
   6.1660000e-01   2.2327348e+00
   6.1680000e-01   2.2342933e+00
   6.1700000e-01   2.2358530e+00
   6.1720000e-01   2.2374138e+00
   6.1740000e-01   2.2389759e+00
   6.1760000e-01   2.2405391e+00
   6.1780000e-01   2.2421036e+00
   6.1800000e-01   2.2436692e+00
   6.1820000e-01   2.2452360e+00
   6.1840000e-01   2.2468040e+00
   6.1860000e-01   2.2483732e+00
   6.1880000e-01   2.2499436e+00
   6.1900000e-01   2.2515152e+00
   6.1920000e-01   2.2530880e+00
   6.1940000e-01   2.2546620e+00
   6.1960000e-01   2.2562371e+00
   6.1980000e-01   2.2578135e+00
   6.2000000e-01   2.2593911e+00
   6.2020000e-01   2.2609698e+00
   6.2040000e-01   2.2625497e+00
   6.2060000e-01   2.2641309e+00
   6.2080000e-01   2.2657132e+00
   6.2100000e-01   2.2672967e+00
   6.2120000e-01   2.2688815e+00
   6.2140000e-01   2.2704674e+00
   6.2160000e-01   2.2720545e+00
   6.2180000e-01   2.2736428e+00
   6.2200000e-01   2.2752323e+00
   6.2220000e-01   2.2768230e+00
   6.2240000e-01   2.2784149e+00
   6.2260000e-01   2.2800080e+00
   6.2280000e-01   2.2816023e+00
   6.2300000e-01   2.2831978e+00
   6.2320000e-01   2.2847945e+00
   6.2340000e-01   2.2863924e+00
   6.2360000e-01   2.2879914e+00
   6.2380000e-01   2.2895917e+00
   6.2400000e-01   2.2911932e+00
   6.2420000e-01   2.2927959e+00
   6.2440000e-01   2.2943998e+00
   6.2460000e-01   2.2960049e+00
   6.2480000e-01   2.2976111e+00
   6.2500000e-01   2.2992186e+00
   6.2520000e-01   2.3008273e+00
   6.2540000e-01   2.3024372e+00
   6.2560000e-01   2.3040483e+00
   6.2580000e-01   2.3056605e+00
   6.2600000e-01   2.3072740e+00
   6.2620000e-01   2.3088887e+00
   6.2640000e-01   2.3105046e+00
   6.2660000e-01   2.3121217e+00
   6.2680000e-01   2.3137400e+00
   6.2700000e-01   2.3153595e+00
   6.2720000e-01   2.3169802e+00
   6.2740000e-01   2.3186021e+00
   6.2760000e-01   2.3202252e+00
   6.2780000e-01   2.3218495e+00
   6.2800000e-01   2.3234750e+00
   6.2820000e-01   2.3251018e+00
   6.2840000e-01   2.3267297e+00
   6.2860000e-01   2.3283588e+00
   6.2880000e-01   2.3299891e+00
   6.2900000e-01   2.3316207e+00
   6.2920000e-01   2.3332534e+00
   6.2940000e-01   2.3348874e+00
   6.2960000e-01   2.3365225e+00
   6.2980000e-01   2.3381589e+00
   6.3000000e-01   2.3397965e+00


==> lowbound_diff.dat <==
   1.0000000e+00  -3.4015023e-05
   2.0000000e+00   1.3606009e-04
   3.0000000e+00  -3.4015023e-04
   4.0000000e+00   6.8030045e-04
   5.0000000e+00  -1.1905258e-03
   6.0000000e+00   1.9048413e-03
   7.0000000e+00  -2.8572619e-03
   8.0000000e+00   4.0818027e-03
   9.0000000e+00  -5.6124787e-03
   1.0000000e+01   7.4833050e-03
   1.1000000e+01  -9.7282965e-03
   1.2000000e+01   1.2381468e-02
   1.3000000e+01  -1.5476835e-02
   1.4000000e+01   1.9048413e-02
   1.5000000e+01  -2.3130215e-02
   1.6000000e+01   2.7756259e-02
   1.7000000e+01  -3.2960557e-02
   1.8000000e+01   3.8777126e-02
   1.9000000e+01  -4.5239980e-02
   2.0000000e+01   5.2383135e-02
   2.1000000e+01  -6.0240605e-02
   2.2000000e+01   6.8710346e-02
   2.3000000e+01  -7.7690312e-02
   2.4000000e+01   8.7078458e-02
   2.5000000e+01  -9.6772740e-02
   2.6000000e+01   1.0667111e-01
   2.7000000e+01  -1.1667153e-01
   2.8000000e+01   1.2667194e-01
   2.9000000e+01  -1.3657032e-01
   3.0000000e+01   1.4626460e-01
   3.1000000e+01  -1.5565274e-01
   3.2000000e+01   1.6463271e-01
   3.3000000e+01  -1.7310245e-01
   3.4000000e+01   1.8095992e-01
   3.5000000e+01  -1.8810308e-01
   3.6000000e+01   1.9442987e-01
   3.7000000e+01  -1.9983826e-01
   3.8000000e+01   2.0422620e-01
   3.9000000e+01  -2.0749164e-01
   4.0000000e+01   2.0953254e-01
   4.1000000e+01  -2.1024686e-01
   4.2000000e+01   2.0953254e-01
   4.3000000e+01  -2.0749164e-01
   4.4000000e+01   2.0422620e-01
   4.5000000e+01  -1.9983826e-01
   4.6000000e+01   1.9442987e-01
   4.7000000e+01  -1.8810308e-01
   4.8000000e+01   1.8095992e-01
   4.9000000e+01  -1.7310245e-01
   5.0000000e+01   1.6463271e-01
   5.1000000e+01  -1.5565274e-01
   5.2000000e+01   1.4626460e-01
   5.3000000e+01  -1.3657032e-01
   5.4000000e+01   1.2667194e-01
   5.5000000e+01  -1.1667153e-01
   5.6000000e+01   1.0667111e-01
   5.7000000e+01  -9.6772740e-02
   5.8000000e+01   8.7078458e-02
   5.9000000e+01  -7.7690312e-02
   6.0000000e+01   6.8710346e-02
   6.1000000e+01  -6.0240605e-02
   6.2000000e+01   5.2383135e-02
   6.3000000e+01  -4.5239980e-02
   6.4000000e+01   3.8777126e-02
   6.5000000e+01  -3.2960557e-02
   6.6000000e+01   2.7756259e-02
   6.7000000e+01  -2.3130215e-02
   6.8000000e+01   1.9048413e-02
   6.9000000e+01  -1.5476835e-02
   7.0000000e+01   1.2381468e-02
   7.1000000e+01  -9.7282965e-03
   7.2000000e+01   7.4833050e-03
   7.3000000e+01  -5.6124787e-03
   7.4000000e+01   4.0818027e-03
   7.5000000e+01  -2.8572619e-03
   7.6000000e+01   1.9048413e-03
   7.7000000e+01  -1.1905258e-03
   7.8000000e+01   6.8030045e-04
   7.9000000e+01  -3.4015023e-04
   8.0000000e+01   1.3606009e-04
   8.1000000e+01  -3.4015023e-05


==> lowbound_diff_specthighpass.dat <==
  -1.0000000e+04   1.0000000e+00
  -9.9990000e+03   9.9993092e-01
  -9.9980000e+03   9.9979278e-01
  -9.9970000e+03   9.9958560e-01
  -9.9960000e+03   9.9930942e-01
  -9.9950000e+03   9.9896429e-01
  -9.9940000e+03   9.9855028e-01
  -9.9930000e+03   9.9806747e-01
  -9.9920000e+03   9.9751595e-01
  -9.9910000e+03   9.9689582e-01
  -9.9900000e+03   9.9620721e-01
  -9.9890000e+03   9.9545024e-01
  -9.9880000e+03   9.9462506e-01
  -9.9870000e+03   9.9373183e-01
  -9.9860000e+03   9.9277071e-01
  -9.9850000e+03   9.9174189e-01
  -9.9840000e+03   9.9064556e-01
  -9.9830000e+03   9.8948193e-01
  -9.9820000e+03   9.8825123e-01
  -9.9810000e+03   9.8695367e-01
  -9.9800000e+03   9.8558952e-01
  -9.9790000e+03   9.8415903e-01
  -9.9780000e+03   9.8266247e-01
  -9.9770000e+03   9.8110012e-01
  -9.9760000e+03   9.7947228e-01
  -9.9750000e+03   9.7777926e-01
  -9.9740000e+03   9.7602137e-01
  -9.9730000e+03   9.7419894e-01
  -9.9720000e+03   9.7231233e-01
  -9.9710000e+03   9.7036188e-01
  -9.9700000e+03   9.6834796e-01
  -9.9690000e+03   9.6627094e-01
  -9.9680000e+03   9.6413123e-01
  -9.9670000e+03   9.6192921e-01
  -9.9660000e+03   9.5966531e-01
  -9.9650000e+03   9.5733994e-01
  -9.9640000e+03   9.5495354e-01
  -9.9630000e+03   9.5250655e-01
  -9.9620000e+03   9.4999942e-01
  -9.9610000e+03   9.4743264e-01
  -9.9600000e+03   9.4480666e-01
  -9.9590000e+03   9.4212198e-01
  -9.9580000e+03   9.3937910e-01
  -9.9570000e+03   9.3657852e-01
  -9.9560000e+03   9.3372076e-01
  -9.9550000e+03   9.3080635e-01
  -9.9540000e+03   9.2783581e-01
  -9.9530000e+03   9.2480971e-01
  -9.9520000e+03   9.2172859e-01
  -9.9510000e+03   9.1859302e-01
  -9.9500000e+03   9.1540357e-01
  -9.9490000e+03   9.1216082e-01
  -9.9480000e+03   9.0886537e-01
  -9.9470000e+03   9.0551781e-01
  -9.9460000e+03   9.0211875e-01
  -9.9450000e+03   8.9866880e-01
  -9.9440000e+03   8.9516859e-01
  -9.9430000e+03   8.9161876e-01
  -9.9420000e+03   8.8801993e-01
  -9.9410000e+03   8.8437276e-01
  -9.9400000e+03   8.8067790e-01
  -9.9390000e+03   8.7693601e-01
  -9.9380000e+03   8.7314775e-01
  -9.9370000e+03   8.6931381e-01
  -9.9360000e+03   8.6543486e-01
  -9.9350000e+03   8.6151159e-01
  -9.9340000e+03   8.5754469e-01
  -9.9330000e+03   8.5353487e-01
  -9.9320000e+03   8.4948282e-01
  -9.9310000e+03   8.4538926e-01
  -9.9300000e+03   8.4125491e-01
  -9.9290000e+03   8.3708048e-01
  -9.9280000e+03   8.3286670e-01
  -9.9270000e+03   8.2861431e-01
  -9.9260000e+03   8.2432403e-01
  -9.9250000e+03   8.1999661e-01
  -9.9240000e+03   8.1563279e-01
  -9.9230000e+03   8.1123332e-01
  -9.9220000e+03   8.0679895e-01
  -9.9210000e+03   8.0233045e-01
  -9.9200000e+03   7.9782856e-01
  -9.9190000e+03   7.9329404e-01
  -9.9180000e+03   7.8872768e-01
  -9.9170000e+03   7.8413022e-01
  -9.9160000e+03   7.7950245e-01
  -9.9150000e+03   7.7484513e-01
  -9.9140000e+03   7.7015904e-01
  -9.9130000e+03   7.6544497e-01
  -9.9120000e+03   7.6070368e-01
  -9.9110000e+03   7.5593595e-01
  -9.9100000e+03   7.5114258e-01
  -9.9090000e+03   7.4632434e-01
  -9.9080000e+03   7.4148202e-01
  -9.9070000e+03   7.3661640e-01
  -9.9060000e+03   7.3172827e-01
  -9.9050000e+03   7.2681842e-01
  -9.9040000e+03   7.2188762e-01
  -9.9030000e+03   7.1693667e-01
  -9.9020000e+03   7.1196636e-01
  -9.9010000e+03   7.0697746e-01
  -9.9000000e+03   7.0197077e-01
  -9.8990000e+03   6.9694706e-01
  -9.8980000e+03   6.9190713e-01
  -9.8970000e+03   6.8685175e-01
  -9.8960000e+03   6.8178170e-01
  -9.8950000e+03   6.7669777e-01
  -9.8940000e+03   6.7160074e-01
  -9.8930000e+03   6.6649137e-01
  -9.8920000e+03   6.6137044e-01
  -9.8910000e+03   6.5623873e-01
  -9.8900000e+03   6.5109699e-01
  -9.8890000e+03   6.4594601e-01
  -9.8880000e+03   6.4078654e-01
  -9.8870000e+03   6.3561935e-01
  -9.8860000e+03   6.3044518e-01
  -9.8850000e+03   6.2526480e-01
  -9.8840000e+03   6.2007896e-01
  -9.8830000e+03   6.1488840e-01
  -9.8820000e+03   6.0969387e-01
  -9.8810000e+03   6.0449610e-01
  -9.8800000e+03   5.9929583e-01
  -9.8790000e+03   5.9409380e-01
  -9.8780000e+03   5.8889073e-01
  -9.8770000e+03   5.8368733e-01
  -9.8760000e+03   5.7848433e-01
  -9.8750000e+03   5.7328245e-01
  -9.8740000e+03   5.6808238e-01
  -9.8730000e+03   5.6288482e-01
  -9.8720000e+03   5.5769049e-01
  -9.8710000e+03   5.5250006e-01
  -9.8700000e+03   5.4731422e-01
  -9.8690000e+03   5.4213365e-01
  -9.8680000e+03   5.3695902e-01
  -9.8670000e+03   5.3179101e-01
  -9.8660000e+03   5.2663027e-01
  -9.8650000e+03   5.2147746e-01
  -9.8640000e+03   5.1633323e-01
  -9.8630000e+03   5.1119822e-01
  -9.8620000e+03   5.0607306e-01
  -9.8610000e+03   5.0095839e-01
  -9.8600000e+03   4.9585482e-01
  -9.8590000e+03   4.9076298e-01
  -9.8580000e+03   4.8568346e-01
  -9.8570000e+03   4.8061687e-01
  -9.8560000e+03   4.7556380e-01
  -9.8550000e+03   4.7052485e-01
  -9.8540000e+03   4.6550057e-01
  -9.8530000e+03   4.6049156e-01
  -9.8520000e+03   4.5549836e-01
  -9.8510000e+03   4.5052154e-01
  -9.8500000e+03   4.4556165e-01
  -9.8490000e+03   4.4061921e-01
  -9.8480000e+03   4.3569477e-01
  -9.8470000e+03   4.3078884e-01
  -9.8460000e+03   4.2590195e-01
  -9.8450000e+03   4.2103460e-01
  -9.8440000e+03   4.1618728e-01
  -9.8430000e+03   4.1136049e-01
  -9.8420000e+03   4.0655471e-01
  -9.8410000e+03   4.0177042e-01
  -9.8400000e+03   3.9700807e-01
  -9.8390000e+03   3.9226813e-01
  -9.8380000e+03   3.8755104e-01
  -9.8370000e+03   3.8285723e-01
  -9.8360000e+03   3.7818715e-01
  -9.8350000e+03   3.7354121e-01
  -9.8340000e+03   3.6891983e-01
  -9.8330000e+03   3.6432341e-01
  -9.8320000e+03   3.5975234e-01
  -9.8310000e+03   3.5520701e-01
  -9.8300000e+03   3.5068779e-01
  -9.8290000e+03   3.4619506e-01
  -9.8280000e+03   3.4172918e-01
  -9.8270000e+03   3.3729049e-01
  -9.8260000e+03   3.3287934e-01
  -9.8250000e+03   3.2849605e-01
  -9.8240000e+03   3.2414096e-01
  -9.8230000e+03   3.1981437e-01
  -9.8220000e+03   3.1551660e-01
  -9.8210000e+03   3.1124794e-01
  -9.8200000e+03   3.0700867e-01
  -9.8190000e+03   3.0279907e-01
  -9.8180000e+03   2.9861942e-01
  -9.8170000e+03   2.9446997e-01
  -9.8160000e+03   2.9035098e-01
  -9.8150000e+03   2.8626268e-01
  -9.8140000e+03   2.8220532e-01
  -9.8130000e+03   2.7817911e-01
  -9.8120000e+03   2.7418428e-01
  -9.8110000e+03   2.7022102e-01
  -9.8100000e+03   2.6628955e-01
  -9.8090000e+03   2.6239004e-01
  -9.8080000e+03   2.5852268e-01
  -9.8070000e+03   2.5468765e-01
  -9.8060000e+03   2.5088509e-01
  -9.8050000e+03   2.4711518e-01
  -9.8040000e+03   2.4337805e-01
  -9.8030000e+03   2.3967384e-01
  -9.8020000e+03   2.3600269e-01
  -9.8010000e+03   2.3236472e-01
  -9.8000000e+03   2.2876002e-01
  -9.7990000e+03   2.2518872e-01
  -9.7980000e+03   2.2165091e-01
  -9.7970000e+03   2.1814667e-01
  -9.7960000e+03   2.1467609e-01
  -9.7950000e+03   2.1123923e-01
  -9.7940000e+03   2.0783616e-01
  -9.7930000e+03   2.0446694e-01
  -9.7920000e+03   2.0113162e-01
  -9.7910000e+03   1.9783023e-01
  -9.7900000e+03   1.9456280e-01
  -9.7890000e+03   1.9132937e-01
  -9.7880000e+03   1.8812995e-01
  -9.7870000e+03   1.8496454e-01
  -9.7860000e+03   1.8183316e-01
  -9.7850000e+03   1.7873579e-01
  -9.7840000e+03   1.7567243e-01
  -9.7830000e+03   1.7264306e-01
  -9.7820000e+03   1.6964765e-01
  -9.7810000e+03   1.6668616e-01
  -9.7800000e+03   1.6375856e-01
  -9.7790000e+03   1.6086479e-01
  -9.7780000e+03   1.5800482e-01
  -9.7770000e+03   1.5517857e-01
  -9.7760000e+03   1.5238598e-01
  -9.7750000e+03   1.4962698e-01
  -9.7740000e+03   1.4690149e-01
  -9.7730000e+03   1.4420942e-01
  -9.7720000e+03   1.4155068e-01
  -9.7710000e+03   1.3892517e-01
  -9.7700000e+03   1.3633279e-01
  -9.7690000e+03   1.3377343e-01
  -9.7680000e+03   1.3124698e-01
  -9.7670000e+03   1.2875331e-01
  -9.7660000e+03   1.2629230e-01
  -9.7650000e+03   1.2386382e-01
  -9.7640000e+03   1.2146772e-01
  -9.7630000e+03   1.1910388e-01
  -9.7620000e+03   1.1677214e-01
  -9.7610000e+03   1.1447234e-01
  -9.7600000e+03   1.1220434e-01
  -9.7590000e+03   1.0996797e-01
  -9.7580000e+03   1.0776306e-01
  -9.7570000e+03   1.0558945e-01
  -9.7560000e+03   1.0344695e-01
  -9.7550000e+03   1.0133540e-01
  -9.7540000e+03   9.9254593e-02
  -9.7530000e+03   9.7204356e-02
  -9.7520000e+03   9.5184494e-02
  -9.7510000e+03   9.3194811e-02
  -9.7500000e+03   9.1235106e-02
  -9.7490000e+03   8.9305177e-02
  -9.7480000e+03   8.7404816e-02
  -9.7470000e+03   8.5533813e-02
  -9.7460000e+03   8.3691955e-02
  -9.7450000e+03   8.1879024e-02
  -9.7440000e+03   8.0094801e-02
  -9.7430000e+03   7.8339061e-02
  -9.7420000e+03   7.6611580e-02
  -9.7410000e+03   7.4912127e-02
  -9.7400000e+03   7.3240472e-02
  -9.7390000e+03   7.1596380e-02
  -9.7380000e+03   6.9979614e-02
  -9.7370000e+03   6.8389935e-02
  -9.7360000e+03   6.6827102e-02
  -9.7350000e+03   6.5290871e-02
  -9.7340000e+03   6.3780997e-02
  -9.7330000e+03   6.2297231e-02
  -9.7320000e+03   6.0839324e-02
  -9.7310000e+03   5.9407024e-02
  -9.7300000e+03   5.8000079e-02
  -9.7290000e+03   5.6618234e-02
  -9.7280000e+03   5.5261233e-02
  -9.7270000e+03   5.3928818e-02
  -9.7260000e+03   5.2620731e-02
  -9.7250000e+03   5.1336711e-02
  -9.7240000e+03   5.0076497e-02
  -9.7230000e+03   4.8839827e-02
  -9.7220000e+03   4.7626439e-02
  -9.7210000e+03   4.6436068e-02
  -9.7200000e+03   4.5268450e-02
  -9.7190000e+03   4.4123319e-02
  -9.7180000e+03   4.3000410e-02
  -9.7170000e+03   4.1899457e-02
  -9.7160000e+03   4.0820193e-02
  -9.7150000e+03   3.9762352e-02
  -9.7140000e+03   3.8725665e-02
  -9.7130000e+03   3.7709866e-02
  -9.7120000e+03   3.6714689e-02
  -9.7110000e+03   3.5739865e-02
  -9.7100000e+03   3.4785127e-02
  -9.7090000e+03   3.3850210e-02
  -9.7080000e+03   3.2934845e-02
  -9.7070000e+03   3.2038768e-02
  -9.7060000e+03   3.1161712e-02
  -9.7050000e+03   3.0303412e-02
  -9.7040000e+03   2.9463604e-02
  -9.7030000e+03   2.8642023e-02
  -9.7020000e+03   2.7838406e-02
  -9.7010000e+03   2.7052491e-02
  -9.7000000e+03   2.6284016e-02
  -9.6990000e+03   2.5532720e-02
  -9.6980000e+03   2.4798344e-02
  -9.6970000e+03   2.4080629e-02
  -9.6960000e+03   2.3379317e-02
  -9.6950000e+03   2.2694152e-02
  -9.6940000e+03   2.2024880e-02
  -9.6930000e+03   2.1371245e-02
  -9.6920000e+03   2.0732996e-02
  -9.6910000e+03   2.0109881e-02
  -9.6900000e+03   1.9501651e-02
  -9.6890000e+03   1.8908058e-02
  -9.6880000e+03   1.8328855e-02
  -9.6870000e+03   1.7763798e-02
  -9.6860000e+03   1.7212642e-02
  -9.6850000e+03   1.6675146e-02
  -9.6840000e+03   1.6151071e-02
  -9.6830000e+03   1.5640178e-02
  -9.6820000e+03   1.5142231e-02
  -9.6810000e+03   1.4656996e-02
  -9.6800000e+03   1.4184240e-02
  -9.6790000e+03   1.3723733e-02
  -9.6780000e+03   1.3275246e-02
  -9.6770000e+03   1.2838552e-02
  -9.6760000e+03   1.2413428e-02
  -9.6750000e+03   1.1999652e-02
  -9.6740000e+03   1.1597001e-02
  -9.6730000e+03   1.1205260e-02
  -9.6720000e+03   1.0824211e-02
  -9.6710000e+03   1.0453641e-02
  -9.6700000e+03   1.0093339e-02
  -9.6690000e+03   9.7430953e-03
  -9.6680000e+03   9.4027029e-03
  -9.6670000e+03   9.0719575e-03
  -9.6660000e+03   8.7506565e-03
  -9.6650000e+03   8.4386001e-03
  -9.6640000e+03   8.1355906e-03
  -9.6630000e+03   7.8414328e-03
  -9.6620000e+03   7.5559339e-03
  -9.6610000e+03   7.2789034e-03
  -9.6600000e+03   7.0101533e-03
  -9.6590000e+03   6.7494980e-03
  -9.6580000e+03   6.4967544e-03
  -9.6570000e+03   6.2517417e-03
  -9.6560000e+03   6.0142816e-03
  -9.6550000e+03   5.7841985e-03
  -9.6540000e+03   5.5613190e-03
  -9.6530000e+03   5.3454723e-03
  -9.6520000e+03   5.1364900e-03
  -9.6510000e+03   4.9342062e-03
  -9.6500000e+03   4.7384575e-03
  -9.6490000e+03   4.5490831e-03
  -9.6480000e+03   4.3659246e-03
  -9.6470000e+03   4.1888259e-03
  -9.6460000e+03   4.0176337e-03
  -9.6450000e+03   3.8521969e-03
  -9.6440000e+03   3.6923671e-03
  -9.6430000e+03   3.5379983e-03
  -9.6420000e+03   3.3889468e-03
  -9.6410000e+03   3.2450715e-03
  -9.6400000e+03   3.1062338e-03
  -9.6390000e+03   2.9722974e-03
  -9.6380000e+03   2.8431286e-03
  -9.6370000e+03   2.7185959e-03
  -9.6360000e+03   2.5985704e-03
  -9.6350000e+03   2.4829255e-03
  -9.6340000e+03   2.3715370e-03
  -9.6330000e+03   2.2642830e-03
  -9.6320000e+03   2.1610441e-03
  -9.6310000e+03   2.0617032e-03
  -9.6300000e+03   1.9661454e-03
  -9.6290000e+03   1.8742582e-03
  -9.6280000e+03   1.7859314e-03
  -9.6270000e+03   1.7010571e-03
  -9.6260000e+03   1.6195296e-03
  -9.6250000e+03   1.5412454e-03
  -9.6240000e+03   1.4661033e-03
  -9.6230000e+03   1.3940042e-03
  -9.6220000e+03   1.3248514e-03
  -9.6210000e+03   1.2585501e-03
  -9.6200000e+03   1.1950077e-03
  -9.6190000e+03   1.1341337e-03
  -9.6180000e+03   1.0758399e-03
  -9.6170000e+03   1.0200399e-03
  -9.6160000e+03   9.6664945e-04
  -9.6150000e+03   9.1558632e-04
  -9.6140000e+03   8.6677027e-04
  -9.6130000e+03   8.2012305e-04
  -9.6120000e+03   7.7556834e-04
  -9.6110000e+03   7.3303175e-04
  -9.6100000e+03   6.9244079e-04
  -9.6090000e+03   6.5372483e-04
  -9.6080000e+03   6.1681511e-04
  -9.6070000e+03   5.8164467e-04
  -9.6060000e+03   5.4814836e-04
  -9.6050000e+03   5.1626279e-04
  -9.6040000e+03   4.8592631e-04
  -9.6030000e+03   4.5707901e-04
  -9.6020000e+03   4.2966263e-04
  -9.6010000e+03   4.0362060e-04
  -9.6000000e+03   3.7889797e-04
  -9.5990000e+03   3.5544142e-04
  -9.5980000e+03   3.3319917e-04
  -9.5970000e+03   3.1212104e-04
  -9.5960000e+03   2.9215833e-04
  -9.5950000e+03   2.7326387e-04
  -9.5940000e+03   2.5539196e-04
  -9.5930000e+03   2.3849831e-04
  -9.5920000e+03   2.2254009e-04
  -9.5910000e+03   2.0747583e-04
  -9.5900000e+03   1.9326543e-04
  -9.5890000e+03   1.7987011e-04
  -9.5880000e+03   1.6725241e-04
  -9.5870000e+03   1.5537616e-04
  -9.5860000e+03   1.4420641e-04
  -9.5850000e+03   1.3370946e-04
  -9.5840000e+03   1.2385279e-04
  -9.5830000e+03   1.1460508e-04
  -9.5820000e+03   1.0593611e-04
  -9.5810000e+03   9.7816819e-05
  -9.5800000e+03   9.0219214e-05
  -9.5790000e+03   8.3116375e-05
  -9.5780000e+03   7.6482420e-05
  -9.5770000e+03   7.0292481e-05
  -9.5760000e+03   6.4522676e-05
  -9.5750000e+03   5.9150088e-05
  -9.5740000e+03   5.4152735e-05
  -9.5730000e+03   4.9509550e-05
  -9.5720000e+03   4.5200351e-05
  -9.5710000e+03   4.1205822e-05
  -9.5700000e+03   3.7507483e-05
  -9.5690000e+03   3.4087672e-05
  -9.5680000e+03   3.0929518e-05
  -9.5670000e+03   2.8016918e-05
  -9.5660000e+03   2.5334513e-05
  -9.5650000e+03   2.2867668e-05
  -9.5640000e+03   2.0602448e-05
  -9.5630000e+03   1.8525595e-05
  -9.5620000e+03   1.6624507e-05
  -9.5610000e+03   1.4887217e-05
  -9.5600000e+03   1.3302369e-05
  -9.5590000e+03   1.1859204e-05
  -9.5580000e+03   1.0547529e-05
  -9.5570000e+03   9.3577071e-06
  -9.5560000e+03   8.2806302e-06
  -9.5550000e+03   7.3077035e-06
  -9.5540000e+03   6.4308248e-06
  -9.5530000e+03   5.6423661e-06
  -9.5520000e+03   4.9351546e-06
  -9.5510000e+03   4.3024552e-06
  -9.5500000e+03   3.7379523e-06
  -9.5490000e+03   3.2357327e-06
  -9.5480000e+03   2.7902680e-06
  -9.5470000e+03   2.3963986e-06
  -9.5460000e+03   2.0493168e-06
  -9.5450000e+03   1.7445511e-06
  -9.5440000e+03   1.4779505e-06
  -9.5430000e+03   1.2456694e-06
  -9.5420000e+03   1.0441524e-06
  -9.5410000e+03   8.7012028e-07
  -9.5400000e+03   7.2055535e-07
  -9.5390000e+03   5.9268803e-07
  -9.5380000e+03   4.8398325e-07
  -9.5370000e+03   3.9212744e-07
  -9.5360000e+03   3.1501587e-07
  -9.5350000e+03   2.5074026e-07
  -9.5340000e+03   1.9757686e-07
  -9.5330000e+03   1.5397477e-07
  -9.5320000e+03   1.1854473e-07
  -9.5310000e+03   9.0048191e-08
  -9.5300000e+03   6.7386734e-08
  -9.5290000e+03   4.9591880e-08
  -9.5280000e+03   3.5815204e-08
  -9.5270000e+03   2.5318817e-08
  -9.5260000e+03   1.7466165e-08
  -9.5250000e+03   1.1713179e-08
  -9.5240000e+03   7.5997515e-09
  -9.5230000e+03   4.7415380e-09
  -9.5220000e+03   2.8220858e-09
  -9.5210000e+03   1.5852832e-09
  -9.5200000e+03   8.2812414e-10
  -9.5190000e+03   3.9378482e-10
  -9.5180000e+03   1.6500912e-10
  -9.5170000e+03   5.7796307e-11
  -9.5160000e+03   1.5388938e-11
  -9.5150000e+03   2.5537557e-12
  -9.5140000e+03   1.5299476e-13
  -9.5130000e+03   1.4330707e-16
  -9.5120000e+03   4.9364422e-15
  -9.5110000e+03   4.6550280e-13
  -9.5100000e+03   4.8084235e-12
  -9.5090000e+03   2.3340227e-11
  -9.5080000e+03   7.7043448e-11
  -9.5070000e+03   2.0112020e-10
  -9.5060000e+03   4.4828635e-10
  -9.5050000e+03   8.9182345e-10
  -9.5040000e+03   1.6283930e-09
  -9.5030000e+03   2.7806191e-09
  -9.5020000e+03   4.4994449e-09
  -9.5010000e+03   1.0394861e-08
   9.5010000e+03   6.9662678e-09
   9.5020000e+03   4.4994448e-09
   9.5030000e+03   2.7806190e-09
   9.5040000e+03   1.6283929e-09
   9.5050000e+03   8.9182339e-10
   9.5060000e+03   4.4828633e-10
   9.5070000e+03   2.0112020e-10
   9.5080000e+03   7.7043427e-11
   9.5090000e+03   2.3340146e-11
   9.5100000e+03   4.8083888e-12
   9.5110000e+03   4.6542861e-13
   9.5120000e+03   4.8655736e-15
   9.5130000e+03   1.8858809e-16
   9.5140000e+03   1.5307740e-13
   9.5150000e+03   2.5538088e-12
   9.5160000e+03   1.5388941e-11
   9.5170000e+03   5.7796352e-11
   9.5180000e+03   1.6500909e-10
   9.5190000e+03   3.9378486e-10
   9.5200000e+03   8.2812420e-10
   9.5210000e+03   1.5852833e-09
   9.5220000e+03   2.8220858e-09
   9.5230000e+03   4.7415380e-09
   9.5240000e+03   7.5997516e-09
   9.5250000e+03   1.1713179e-08
   9.5260000e+03   1.7466165e-08
   9.5270000e+03   2.5318817e-08
   9.5280000e+03   3.5815205e-08
   9.5290000e+03   4.9591880e-08
   9.5300000e+03   6.7386734e-08
   9.5310000e+03   9.0048191e-08
   9.5320000e+03   1.1854473e-07
   9.5330000e+03   1.5397477e-07
   9.5340000e+03   1.9757686e-07
   9.5350000e+03   2.5074026e-07
   9.5360000e+03   3.1501587e-07
   9.5370000e+03   3.9212744e-07
   9.5380000e+03   4.8398325e-07
   9.5390000e+03   5.9268803e-07
   9.5400000e+03   7.2055535e-07
   9.5410000e+03   8.7012028e-07
   9.5420000e+03   1.0441524e-06
   9.5430000e+03   1.2456694e-06
   9.5440000e+03   1.4779505e-06
   9.5450000e+03   1.7445511e-06
   9.5460000e+03   2.0493168e-06
   9.5470000e+03   2.3963986e-06
   9.5480000e+03   2.7902680e-06
   9.5490000e+03   3.2357327e-06
   9.5500000e+03   3.7379523e-06
   9.5510000e+03   4.3024552e-06
   9.5520000e+03   4.9351546e-06
   9.5530000e+03   5.6423661e-06
   9.5540000e+03   6.4308248e-06
   9.5550000e+03   7.3077035e-06
   9.5560000e+03   8.2806302e-06
   9.5570000e+03   9.3577071e-06
   9.5580000e+03   1.0547529e-05
   9.5590000e+03   1.1859204e-05
   9.5600000e+03   1.3302369e-05
   9.5610000e+03   1.4887217e-05
   9.5620000e+03   1.6624507e-05
   9.5630000e+03   1.8525595e-05
   9.5640000e+03   2.0602448e-05
   9.5650000e+03   2.2867668e-05
   9.5660000e+03   2.5334513e-05
   9.5670000e+03   2.8016918e-05
   9.5680000e+03   3.0929518e-05
   9.5690000e+03   3.4087672e-05
   9.5700000e+03   3.7507483e-05
   9.5710000e+03   4.1205822e-05
   9.5720000e+03   4.5200351e-05
   9.5730000e+03   4.9509550e-05
   9.5740000e+03   5.4152735e-05
   9.5750000e+03   5.9150088e-05
   9.5760000e+03   6.4522676e-05
   9.5770000e+03   7.0292481e-05
   9.5780000e+03   7.6482420e-05
   9.5790000e+03   8.3116375e-05
   9.5800000e+03   9.0219214e-05
   9.5810000e+03   9.7816819e-05
   9.5820000e+03   1.0593611e-04
   9.5830000e+03   1.1460508e-04
   9.5840000e+03   1.2385279e-04
   9.5850000e+03   1.3370946e-04
   9.5860000e+03   1.4420641e-04
   9.5870000e+03   1.5537616e-04
   9.5880000e+03   1.6725241e-04
   9.5890000e+03   1.7987011e-04
   9.5900000e+03   1.9326543e-04
   9.5910000e+03   2.0747583e-04
   9.5920000e+03   2.2254009e-04
   9.5930000e+03   2.3849831e-04
   9.5940000e+03   2.5539196e-04
   9.5950000e+03   2.7326387e-04
   9.5960000e+03   2.9215833e-04
   9.5970000e+03   3.1212104e-04
   9.5980000e+03   3.3319917e-04
   9.5990000e+03   3.5544142e-04
   9.6000000e+03   3.7889797e-04
   9.6010000e+03   4.0362060e-04
   9.6020000e+03   4.2966263e-04
   9.6030000e+03   4.5707901e-04
   9.6040000e+03   4.8592631e-04
   9.6050000e+03   5.1626279e-04
   9.6060000e+03   5.4814836e-04
   9.6070000e+03   5.8164467e-04
   9.6080000e+03   6.1681511e-04
   9.6090000e+03   6.5372483e-04
   9.6100000e+03   6.9244079e-04
   9.6110000e+03   7.3303175e-04
   9.6120000e+03   7.7556834e-04
   9.6130000e+03   8.2012305e-04
   9.6140000e+03   8.6677027e-04
   9.6150000e+03   9.1558632e-04
   9.6160000e+03   9.6664945e-04
   9.6170000e+03   1.0200399e-03
   9.6180000e+03   1.0758399e-03
   9.6190000e+03   1.1341337e-03
   9.6200000e+03   1.1950077e-03
   9.6210000e+03   1.2585501e-03
   9.6220000e+03   1.3248514e-03
   9.6230000e+03   1.3940042e-03
   9.6240000e+03   1.4661033e-03
   9.6250000e+03   1.5412454e-03
   9.6260000e+03   1.6195296e-03
   9.6270000e+03   1.7010571e-03
   9.6280000e+03   1.7859314e-03
   9.6290000e+03   1.8742582e-03
   9.6300000e+03   1.9661454e-03
   9.6310000e+03   2.0617032e-03
   9.6320000e+03   2.1610441e-03
   9.6330000e+03   2.2642830e-03
   9.6340000e+03   2.3715370e-03
   9.6350000e+03   2.4829255e-03
   9.6360000e+03   2.5985704e-03
   9.6370000e+03   2.7185959e-03
   9.6380000e+03   2.8431286e-03
   9.6390000e+03   2.9722974e-03
   9.6400000e+03   3.1062338e-03
   9.6410000e+03   3.2450715e-03
   9.6420000e+03   3.3889468e-03
   9.6430000e+03   3.5379983e-03
   9.6440000e+03   3.6923671e-03
   9.6450000e+03   3.8521969e-03
   9.6460000e+03   4.0176337e-03
   9.6470000e+03   4.1888259e-03
   9.6480000e+03   4.3659246e-03
   9.6490000e+03   4.5490831e-03
   9.6500000e+03   4.7384575e-03
   9.6510000e+03   4.9342062e-03
   9.6520000e+03   5.1364900e-03
   9.6530000e+03   5.3454723e-03
   9.6540000e+03   5.5613190e-03
   9.6550000e+03   5.7841985e-03
   9.6560000e+03   6.0142816e-03
   9.6570000e+03   6.2517417e-03
   9.6580000e+03   6.4967544e-03
   9.6590000e+03   6.7494980e-03
   9.6600000e+03   7.0101533e-03
   9.6610000e+03   7.2789034e-03
   9.6620000e+03   7.5559339e-03
   9.6630000e+03   7.8414328e-03
   9.6640000e+03   8.1355906e-03
   9.6650000e+03   8.4386001e-03
   9.6660000e+03   8.7506565e-03
   9.6670000e+03   9.0719575e-03
   9.6680000e+03   9.4027029e-03
   9.6690000e+03   9.7430953e-03
   9.6700000e+03   1.0093339e-02
   9.6710000e+03   1.0453641e-02
   9.6720000e+03   1.0824211e-02
   9.6730000e+03   1.1205260e-02
   9.6740000e+03   1.1597001e-02
   9.6750000e+03   1.1999652e-02
   9.6760000e+03   1.2413428e-02
   9.6770000e+03   1.2838552e-02
   9.6780000e+03   1.3275246e-02
   9.6790000e+03   1.3723733e-02
   9.6800000e+03   1.4184240e-02
   9.6810000e+03   1.4656996e-02
   9.6820000e+03   1.5142231e-02
   9.6830000e+03   1.5640178e-02
   9.6840000e+03   1.6151071e-02
   9.6850000e+03   1.6675146e-02
   9.6860000e+03   1.7212642e-02
   9.6870000e+03   1.7763798e-02
   9.6880000e+03   1.8328855e-02
   9.6890000e+03   1.8908058e-02
   9.6900000e+03   1.9501651e-02
   9.6910000e+03   2.0109881e-02
   9.6920000e+03   2.0732996e-02
   9.6930000e+03   2.1371245e-02
   9.6940000e+03   2.2024880e-02
   9.6950000e+03   2.2694152e-02
   9.6960000e+03   2.3379317e-02
   9.6970000e+03   2.4080629e-02
   9.6980000e+03   2.4798344e-02
   9.6990000e+03   2.5532720e-02
   9.7000000e+03   2.6284016e-02
   9.7010000e+03   2.7052491e-02
   9.7020000e+03   2.7838406e-02
   9.7030000e+03   2.8642023e-02
   9.7040000e+03   2.9463604e-02
   9.7050000e+03   3.0303412e-02
   9.7060000e+03   3.1161712e-02
   9.7070000e+03   3.2038768e-02
   9.7080000e+03   3.2934845e-02
   9.7090000e+03   3.3850210e-02
   9.7100000e+03   3.4785127e-02
   9.7110000e+03   3.5739865e-02
   9.7120000e+03   3.6714689e-02
   9.7130000e+03   3.7709866e-02
   9.7140000e+03   3.8725665e-02
   9.7150000e+03   3.9762352e-02
   9.7160000e+03   4.0820193e-02
   9.7170000e+03   4.1899457e-02
   9.7180000e+03   4.3000410e-02
   9.7190000e+03   4.4123319e-02
   9.7200000e+03   4.5268450e-02
   9.7210000e+03   4.6436068e-02
   9.7220000e+03   4.7626439e-02
   9.7230000e+03   4.8839827e-02
   9.7240000e+03   5.0076497e-02
   9.7250000e+03   5.1336711e-02
   9.7260000e+03   5.2620731e-02
   9.7270000e+03   5.3928818e-02
   9.7280000e+03   5.5261233e-02
   9.7290000e+03   5.6618234e-02
   9.7300000e+03   5.8000079e-02
   9.7310000e+03   5.9407024e-02
   9.7320000e+03   6.0839324e-02
   9.7330000e+03   6.2297231e-02
   9.7340000e+03   6.3780997e-02
   9.7350000e+03   6.5290871e-02
   9.7360000e+03   6.6827102e-02
   9.7370000e+03   6.8389935e-02
   9.7380000e+03   6.9979614e-02
   9.7390000e+03   7.1596380e-02
   9.7400000e+03   7.3240472e-02
   9.7410000e+03   7.4912127e-02
   9.7420000e+03   7.6611580e-02
   9.7430000e+03   7.8339061e-02
   9.7440000e+03   8.0094801e-02
   9.7450000e+03   8.1879024e-02
   9.7460000e+03   8.3691955e-02
   9.7470000e+03   8.5533813e-02
   9.7480000e+03   8.7404816e-02
   9.7490000e+03   8.9305177e-02
   9.7500000e+03   9.1235106e-02
   9.7510000e+03   9.3194811e-02
   9.7520000e+03   9.5184494e-02
   9.7530000e+03   9.7204356e-02
   9.7540000e+03   9.9254593e-02
   9.7550000e+03   1.0133540e-01
   9.7560000e+03   1.0344695e-01
   9.7570000e+03   1.0558945e-01
   9.7580000e+03   1.0776306e-01
   9.7590000e+03   1.0996797e-01
   9.7600000e+03   1.1220434e-01
   9.7610000e+03   1.1447234e-01
   9.7620000e+03   1.1677214e-01
   9.7630000e+03   1.1910388e-01
   9.7640000e+03   1.2146772e-01
   9.7650000e+03   1.2386382e-01
   9.7660000e+03   1.2629230e-01
   9.7670000e+03   1.2875331e-01
   9.7680000e+03   1.3124698e-01
   9.7690000e+03   1.3377343e-01
   9.7700000e+03   1.3633279e-01
   9.7710000e+03   1.3892517e-01
   9.7720000e+03   1.4155068e-01
   9.7730000e+03   1.4420942e-01
   9.7740000e+03   1.4690149e-01
   9.7750000e+03   1.4962698e-01
   9.7760000e+03   1.5238598e-01
   9.7770000e+03   1.5517857e-01
   9.7780000e+03   1.5800482e-01
   9.7790000e+03   1.6086479e-01
   9.7800000e+03   1.6375856e-01
   9.7810000e+03   1.6668616e-01
   9.7820000e+03   1.6964765e-01
   9.7830000e+03   1.7264306e-01
   9.7840000e+03   1.7567243e-01
   9.7850000e+03   1.7873579e-01
   9.7860000e+03   1.8183316e-01
   9.7870000e+03   1.8496454e-01
   9.7880000e+03   1.8812995e-01
   9.7890000e+03   1.9132937e-01
   9.7900000e+03   1.9456280e-01
   9.7910000e+03   1.9783023e-01
   9.7920000e+03   2.0113162e-01
   9.7930000e+03   2.0446694e-01
   9.7940000e+03   2.0783616e-01
   9.7950000e+03   2.1123923e-01
   9.7960000e+03   2.1467609e-01
   9.7970000e+03   2.1814667e-01
   9.7980000e+03   2.2165091e-01
   9.7990000e+03   2.2518872e-01
   9.8000000e+03   2.2876002e-01
   9.8010000e+03   2.3236472e-01
   9.8020000e+03   2.3600269e-01
   9.8030000e+03   2.3967384e-01
   9.8040000e+03   2.4337805e-01
   9.8050000e+03   2.4711518e-01
   9.8060000e+03   2.5088509e-01
   9.8070000e+03   2.5468765e-01
   9.8080000e+03   2.5852268e-01
   9.8090000e+03   2.6239004e-01
   9.8100000e+03   2.6628955e-01
   9.8110000e+03   2.7022102e-01
   9.8120000e+03   2.7418428e-01
   9.8130000e+03   2.7817911e-01
   9.8140000e+03   2.8220532e-01
   9.8150000e+03   2.8626268e-01
   9.8160000e+03   2.9035098e-01
   9.8170000e+03   2.9446997e-01
   9.8180000e+03   2.9861942e-01
   9.8190000e+03   3.0279907e-01
   9.8200000e+03   3.0700867e-01
   9.8210000e+03   3.1124794e-01
   9.8220000e+03   3.1551660e-01
   9.8230000e+03   3.1981437e-01
   9.8240000e+03   3.2414096e-01
   9.8250000e+03   3.2849605e-01
   9.8260000e+03   3.3287934e-01
   9.8270000e+03   3.3729049e-01
   9.8280000e+03   3.4172918e-01
   9.8290000e+03   3.4619506e-01
   9.8300000e+03   3.5068779e-01
   9.8310000e+03   3.5520701e-01
   9.8320000e+03   3.5975234e-01
   9.8330000e+03   3.6432341e-01
   9.8340000e+03   3.6891983e-01
   9.8350000e+03   3.7354121e-01
   9.8360000e+03   3.7818715e-01
   9.8370000e+03   3.8285723e-01
   9.8380000e+03   3.8755104e-01
   9.8390000e+03   3.9226813e-01
   9.8400000e+03   3.9700807e-01
   9.8410000e+03   4.0177042e-01
   9.8420000e+03   4.0655471e-01
   9.8430000e+03   4.1136049e-01
   9.8440000e+03   4.1618728e-01
   9.8450000e+03   4.2103460e-01
   9.8460000e+03   4.2590195e-01
   9.8470000e+03   4.3078884e-01
   9.8480000e+03   4.3569477e-01
   9.8490000e+03   4.4061921e-01
   9.8500000e+03   4.4556165e-01
   9.8510000e+03   4.5052154e-01
   9.8520000e+03   4.5549836e-01
   9.8530000e+03   4.6049156e-01
   9.8540000e+03   4.6550057e-01
   9.8550000e+03   4.7052485e-01
   9.8560000e+03   4.7556380e-01
   9.8570000e+03   4.8061687e-01
   9.8580000e+03   4.8568346e-01
   9.8590000e+03   4.9076298e-01
   9.8600000e+03   4.9585482e-01
   9.8610000e+03   5.0095839e-01
   9.8620000e+03   5.0607306e-01
   9.8630000e+03   5.1119822e-01
   9.8640000e+03   5.1633323e-01
   9.8650000e+03   5.2147746e-01
   9.8660000e+03   5.2663027e-01
   9.8670000e+03   5.3179101e-01
   9.8680000e+03   5.3695902e-01
   9.8690000e+03   5.4213365e-01
   9.8700000e+03   5.4731422e-01
   9.8710000e+03   5.5250006e-01
   9.8720000e+03   5.5769049e-01
   9.8730000e+03   5.6288482e-01
   9.8740000e+03   5.6808238e-01
   9.8750000e+03   5.7328245e-01
   9.8760000e+03   5.7848433e-01
   9.8770000e+03   5.8368733e-01
   9.8780000e+03   5.8889073e-01
   9.8790000e+03   5.9409380e-01
   9.8800000e+03   5.9929583e-01
   9.8810000e+03   6.0449610e-01
   9.8820000e+03   6.0969387e-01
   9.8830000e+03   6.1488840e-01
   9.8840000e+03   6.2007896e-01
   9.8850000e+03   6.2526480e-01
   9.8860000e+03   6.3044518e-01
   9.8870000e+03   6.3561935e-01
   9.8880000e+03   6.4078654e-01
   9.8890000e+03   6.4594601e-01
   9.8900000e+03   6.5109699e-01
   9.8910000e+03   6.5623873e-01
   9.8920000e+03   6.6137044e-01
   9.8930000e+03   6.6649137e-01
   9.8940000e+03   6.7160074e-01
   9.8950000e+03   6.7669777e-01
   9.8960000e+03   6.8178170e-01
   9.8970000e+03   6.8685175e-01
   9.8980000e+03   6.9190713e-01
   9.8990000e+03   6.9694706e-01
   9.9000000e+03   7.0197077e-01
   9.9010000e+03   7.0697746e-01
   9.9020000e+03   7.1196636e-01
   9.9030000e+03   7.1693667e-01
   9.9040000e+03   7.2188762e-01
   9.9050000e+03   7.2681842e-01
   9.9060000e+03   7.3172827e-01
   9.9070000e+03   7.3661640e-01
   9.9080000e+03   7.4148202e-01
   9.9090000e+03   7.4632434e-01
   9.9100000e+03   7.5114258e-01
   9.9110000e+03   7.5593595e-01
   9.9120000e+03   7.6070368e-01
   9.9130000e+03   7.6544497e-01
   9.9140000e+03   7.7015904e-01
   9.9150000e+03   7.7484513e-01
   9.9160000e+03   7.7950245e-01
   9.9170000e+03   7.8413022e-01
   9.9180000e+03   7.8872768e-01
   9.9190000e+03   7.9329404e-01
   9.9200000e+03   7.9782856e-01
   9.9210000e+03   8.0233045e-01
   9.9220000e+03   8.0679895e-01
   9.9230000e+03   8.1123332e-01
   9.9240000e+03   8.1563279e-01
   9.9250000e+03   8.1999661e-01
   9.9260000e+03   8.2432403e-01
   9.9270000e+03   8.2861431e-01
   9.9280000e+03   8.3286670e-01
   9.9290000e+03   8.3708048e-01
   9.9300000e+03   8.4125491e-01
   9.9310000e+03   8.4538926e-01
   9.9320000e+03   8.4948282e-01
   9.9330000e+03   8.5353487e-01
   9.9340000e+03   8.5754469e-01
   9.9350000e+03   8.6151159e-01
   9.9360000e+03   8.6543486e-01
   9.9370000e+03   8.6931381e-01
   9.9380000e+03   8.7314775e-01
   9.9390000e+03   8.7693601e-01
   9.9400000e+03   8.8067790e-01
   9.9410000e+03   8.8437276e-01
   9.9420000e+03   8.8801993e-01
   9.9430000e+03   8.9161876e-01
   9.9440000e+03   8.9516859e-01
   9.9450000e+03   8.9866880e-01
   9.9460000e+03   9.0211875e-01
   9.9470000e+03   9.0551781e-01
   9.9480000e+03   9.0886537e-01
   9.9490000e+03   9.1216082e-01
   9.9500000e+03   9.1540357e-01
   9.9510000e+03   9.1859302e-01
   9.9520000e+03   9.2172859e-01
   9.9530000e+03   9.2480971e-01
   9.9540000e+03   9.2783581e-01
   9.9550000e+03   9.3080635e-01
   9.9560000e+03   9.3372076e-01
   9.9570000e+03   9.3657852e-01
   9.9580000e+03   9.3937910e-01
   9.9590000e+03   9.4212198e-01
   9.9600000e+03   9.4480666e-01
   9.9610000e+03   9.4743264e-01
   9.9620000e+03   9.4999942e-01
   9.9630000e+03   9.5250655e-01
   9.9640000e+03   9.5495354e-01
   9.9650000e+03   9.5733994e-01
   9.9660000e+03   9.5966531e-01
   9.9670000e+03   9.6192921e-01
   9.9680000e+03   9.6413123e-01
   9.9690000e+03   9.6627094e-01
   9.9700000e+03   9.6834796e-01
   9.9710000e+03   9.7036188e-01
   9.9720000e+03   9.7231233e-01
   9.9730000e+03   9.7419894e-01
   9.9740000e+03   9.7602137e-01
   9.9750000e+03   9.7777926e-01
   9.9760000e+03   9.7947228e-01
   9.9770000e+03   9.8110012e-01
   9.9780000e+03   9.8266247e-01
   9.9790000e+03   9.8415903e-01
   9.9800000e+03   9.8558952e-01
   9.9810000e+03   9.8695367e-01
   9.9820000e+03   9.8825123e-01
   9.9830000e+03   9.8948193e-01
   9.9840000e+03   9.9064556e-01
   9.9850000e+03   9.9174189e-01
   9.9860000e+03   9.9277071e-01
   9.9870000e+03   9.9373183e-01
   9.9880000e+03   9.9462506e-01
   9.9890000e+03   9.9545024e-01
   9.9900000e+03   9.9620721e-01
   9.9910000e+03   9.9689582e-01
   9.9920000e+03   9.9751595e-01
   9.9930000e+03   9.9806747e-01
   9.9940000e+03   9.9855028e-01
   9.9950000e+03   9.9896429e-01
   9.9960000e+03   9.9930942e-01
   9.9970000e+03   9.9958560e-01
   9.9980000e+03   9.9979278e-01
   9.9990000e+03   9.9993092e-01
   1.0000000e+04   1.0000000e+00


==> lowbound_diff_specthighpass_1.dat <==
  -1.3000000e+04   5.0599060e-06
  -1.2999000e+04   4.9354410e-06
  -1.2998000e+04   4.8130014e-06
  -1.2997000e+04   4.6925756e-06
  -1.2996000e+04   4.5741518e-06
  -1.2995000e+04   4.4577176e-06
  -1.2994000e+04   4.3432608e-06
  -1.2993000e+04   4.2307687e-06
  -1.2992000e+04   4.1202284e-06
  -1.2991000e+04   4.0116267e-06
  -1.2990000e+04   3.9049502e-06
  -1.2989000e+04   3.8001852e-06
  -1.2988000e+04   3.6973179e-06
  -1.2987000e+04   3.5963341e-06
  -1.2986000e+04   3.4972196e-06
  -1.2985000e+04   3.3999597e-06
  -1.2984000e+04   3.3045397e-06
  -1.2983000e+04   3.2109446e-06
  -1.2982000e+04   3.1191591e-06
  -1.2981000e+04   3.0291679e-06
  -1.2980000e+04   2.9409554e-06
  -1.2979000e+04   2.8545057e-06
  -1.2978000e+04   2.7698029e-06
  -1.2977000e+04   2.6868307e-06
  -1.2976000e+04   2.6055729e-06
  -1.2975000e+04   2.5260127e-06
  -1.2974000e+04   2.4481337e-06
  -1.2973000e+04   2.3719188e-06
  -1.2972000e+04   2.2973509e-06
  -1.2971000e+04   2.2244130e-06
  -1.2970000e+04   2.1530877e-06
  -1.2969000e+04   2.0833574e-06
  -1.2968000e+04   2.0152044e-06
  -1.2967000e+04   1.9486111e-06
  -1.2966000e+04   1.8835594e-06
  -1.2965000e+04   1.8200314e-06
  -1.2964000e+04   1.7580089e-06
  -1.2963000e+04   1.6974735e-06
  -1.2962000e+04   1.6384069e-06
  -1.2961000e+04   1.5807905e-06
  -1.2960000e+04   1.5246058e-06
  -1.2959000e+04   1.4698341e-06
  -1.2958000e+04   1.4164565e-06
  -1.2957000e+04   1.3644542e-06
  -1.2956000e+04   1.3138082e-06
  -1.2955000e+04   1.2644995e-06
  -1.2954000e+04   1.2165089e-06
  -1.2953000e+04   1.1698173e-06
  -1.2952000e+04   1.1244055e-06
  -1.2951000e+04   1.0802541e-06
  -1.2950000e+04   1.0373439e-06
  -1.2949000e+04   9.9565551e-07
  -1.2948000e+04   9.5516945e-07
  -1.2947000e+04   9.1586631e-07
  -1.2946000e+04   8.7772662e-07
  -1.2945000e+04   8.4073091e-07
  -1.2944000e+04   8.0485967e-07
  -1.2943000e+04   7.7009340e-07
  -1.2942000e+04   7.3641259e-07
  -1.2941000e+04   7.0379772e-07
  -1.2940000e+04   6.7222930e-07
  -1.2939000e+04   6.4168785e-07
  -1.2938000e+04   6.1215390e-07
  -1.2937000e+04   5.8360801e-07
  -1.2936000e+04   5.5603078e-07
  -1.2935000e+04   5.2940283e-07
  -1.2934000e+04   5.0370483e-07
  -1.2933000e+04   4.7891751e-07
  -1.2932000e+04   4.5502164e-07
  -1.2931000e+04   4.3199806e-07
  -1.2930000e+04   4.0982767e-07
  -1.2929000e+04   3.8849144e-07
  -1.2928000e+04   3.6797041e-07
  -1.2927000e+04   3.4824572e-07
  -1.2926000e+04   3.2929860e-07
  -1.2925000e+04   3.1111034e-07
  -1.2924000e+04   2.9366238e-07
  -1.2923000e+04   2.7693622e-07
  -1.2922000e+04   2.6091350e-07
  -1.2921000e+04   2.4557597e-07
  -1.2920000e+04   2.3090549e-07
  -1.2919000e+04   2.1688407e-07
  -1.2918000e+04   2.0349383e-07
  -1.2917000e+04   1.9071706e-07
  -1.2916000e+04   1.7853615e-07
  -1.2915000e+04   1.6693370e-07
  -1.2914000e+04   1.5589240e-07
  -1.2913000e+04   1.4539516e-07
  -1.2912000e+04   1.3542502e-07
  -1.2911000e+04   1.2596521e-07
  -1.2910000e+04   1.1699912e-07
  -1.2909000e+04   1.0851036e-07
  -1.2908000e+04   1.0048268e-07
  -1.2907000e+04   9.2900072e-08
  -1.2906000e+04   8.5746694e-08
  -1.2905000e+04   7.9006923e-08
  -1.2904000e+04   7.2665345e-08
  -1.2903000e+04   6.6706761e-08
  -1.2902000e+04   6.1116194e-08
  -1.2901000e+04   5.5878892e-08
  -1.2900000e+04   5.0980336e-08
  -1.2899000e+04   4.6406241e-08
  -1.2898000e+04   4.2142568e-08
  -1.2897000e+04   3.8175521e-08
  -1.2896000e+04   3.4491557e-08
  -1.2895000e+04   3.1077390e-08
  -1.2894000e+04   2.7919996e-08
  -1.2893000e+04   2.5006619e-08
  -1.2892000e+04   2.2324773e-08
  -1.2891000e+04   1.9862248e-08
  -1.2890000e+04   1.7607117e-08
  -1.2889000e+04   1.5547739e-08
  -1.2888000e+04   1.3672763e-08
  -1.2887000e+04   1.1971134e-08
  -1.2886000e+04   1.0432096e-08
  -1.2885000e+04   9.0451995e-09
  -1.2884000e+04   7.8003030e-09
  -1.2883000e+04   6.6875789e-09
  -1.2882000e+04   5.6975177e-09
  -1.2881000e+04   4.8209325e-09
  -1.2880000e+04   4.0489628e-09
  -1.2879000e+04   3.3730795e-09
  -1.2878000e+04   2.7850884e-09
  -1.2877000e+04   2.2771348e-09
  -1.2876000e+04   1.8417075e-09
  -1.2875000e+04   1.4716425e-09
  -1.2874000e+04   1.1601275e-09
  -1.2873000e+04   9.0070543e-10
  -1.2872000e+04   6.8727834e-10
  -1.2871000e+04   5.1411133e-10
  -1.2870000e+04   3.7583614e-10
  -1.2869000e+04   2.6745484e-10
  -1.2868000e+04   1.8434344e-10
  -1.2867000e+04   1.2225538e-10
  -1.2866000e+04   7.7325018e-11
  -1.2865000e+04   4.6070998e-11
  -1.2864000e+04   2.5399579e-11
  -1.2863000e+04   1.2607885e-11
  -1.2862000e+04   5.3870882e-12
  -1.2861000e+04   1.8255144e-12
  -1.2860000e+04   4.1168502e-13
  -1.2859000e+04   3.7281295e-14
  -1.2858000e+04   3.6203559e-17
  -1.2857000e+04   6.5524219e-15
  -1.2856000e+04   1.7504509e-13
  -1.2855000e+04   1.0380089e-12
  -1.2854000e+04   3.5448083e-12
  -1.2853000e+04   9.0641915e-12
  -1.2852000e+04   1.9386725e-11
  -1.2851000e+04   3.6727149e-11
  -1.2850000e+04   6.3726660e-11
  -1.2849000e+04   1.0345510e-10
  -1.2848000e+04   1.5941307e-10
  -1.2847000e+04   2.3553400e-10
  -1.2846000e+04   3.3618603e-10
  -1.2845000e+04   4.6617396e-10
  -1.2844000e+04   6.3074098e-10
  -1.2843000e+04   8.3557040e-10
  -1.2842000e+04   1.0867873e-09
  -1.2841000e+04   1.3909599e-09
  -1.2840000e+04   1.7551012e-09
  -1.2839000e+04   2.1866705e-09
  -1.2838000e+04   2.6935740e-09
  -1.2837000e+04   3.2841667e-09
  -1.2836000e+04   3.9672533e-09
  -1.2835000e+04   4.7520889e-09
  -1.2834000e+04   5.6483805e-09
  -1.2833000e+04   6.6662871e-09
  -1.2832000e+04   7.8164211e-09
  -1.2831000e+04   9.1098487e-09
  -1.2830000e+04   1.0558090e-08
  -1.2829000e+04   1.2173121e-08
  -1.2828000e+04   1.3967372e-08
  -1.2827000e+04   1.5953728e-08
  -1.2826000e+04   1.8145531e-08
  -1.2825000e+04   2.0556580e-08
  -1.2824000e+04   2.3201126e-08
  -1.2823000e+04   2.6093880e-08
  -1.2822000e+04   2.9250004e-08
  -1.2821000e+04   3.2685120e-08
  -1.2820000e+04   3.6415301e-08
  -1.2819000e+04   4.0457076e-08
  -1.2818000e+04   4.4827429e-08
  -1.2817000e+04   4.9543795e-08
  -1.2816000e+04   5.4624063e-08
  -1.2815000e+04   6.0086573e-08
  -1.2814000e+04   6.5950116e-08
  -1.2813000e+04   7.2233931e-08
  -1.2812000e+04   7.8957709e-08
  -1.2811000e+04   8.6141584e-08
  -1.2810000e+04   9.3806140e-08
  -1.2809000e+04   1.0197240e-07
  -1.2808000e+04   1.1066184e-07
  -1.2807000e+04   1.1989637e-07
  -1.2806000e+04   1.2969834e-07
  -1.2805000e+04   1.4009053e-07
  -1.2804000e+04   1.5109618e-07
  -1.2803000e+04   1.6273893e-07
  -1.2802000e+04   1.7504289e-07
  -1.2801000e+04   1.8803257e-07
  -1.2800000e+04   2.0173292e-07
  -1.2799000e+04   2.1616931e-07
  -1.2798000e+04   2.3136753e-07
  -1.2797000e+04   2.4735381e-07
  -1.2796000e+04   2.6415477e-07
  -1.2795000e+04   2.8179747e-07
  -1.2794000e+04   3.0030935e-07
  -1.2793000e+04   3.1971830e-07
  -1.2792000e+04   3.4005257e-07
  -1.2791000e+04   3.6134084e-07
  -1.2790000e+04   3.8361220e-07
  -1.2789000e+04   4.0689611e-07
  -1.2788000e+04   4.3122242e-07
  -1.2787000e+04   4.5662141e-07
  -1.2786000e+04   4.8312369e-07
  -1.2785000e+04   5.1076029e-07
  -1.2784000e+04   5.3956261e-07
  -1.2783000e+04   5.6956241e-07
  -1.2782000e+04   6.0079184e-07
  -1.2781000e+04   6.3328339e-07
  -1.2780000e+04   6.6706994e-07
  -1.2779000e+04   7.0218471e-07
  -1.2778000e+04   7.3866128e-07
  -1.2777000e+04   7.7653357e-07
  -1.2776000e+04   8.1583585e-07
  -1.2775000e+04   8.5660272e-07
  -1.2774000e+04   8.9886914e-07
  -1.2773000e+04   9.4267036e-07
  -1.2772000e+04   9.8804200e-07
  -1.2771000e+04   1.0350200e-06
  -1.2770000e+04   1.0836405e-06
  -1.2769000e+04   1.1339401e-06
  -1.2768000e+04   1.1859556e-06
  -1.2767000e+04   1.2397243e-06
  -1.2766000e+04   1.2952834e-06
  -1.2765000e+04   1.3526708e-06
  -1.2764000e+04   1.4119245e-06
  -1.2763000e+04   1.4730826e-06
  -1.2762000e+04   1.5361839e-06
  -1.2761000e+04   1.6012671e-06
  -1.2760000e+04   1.6683712e-06
  -1.2759000e+04   1.7375357e-06
  -1.2758000e+04   1.8088000e-06
  -1.2757000e+04   1.8822041e-06
  -1.2756000e+04   1.9577879e-06
  -1.2755000e+04   2.0355918e-06
  -1.2754000e+04   2.1156562e-06
  -1.2753000e+04   2.1980218e-06
  -1.2752000e+04   2.2827297e-06
  -1.2751000e+04   2.3698208e-06
  -1.2750000e+04   2.4593366e-06
  -1.2749000e+04   2.5513186e-06
  -1.2748000e+04   2.6458084e-06
  -1.2747000e+04   2.7428479e-06
  -1.2746000e+04   2.8424791e-06
  -1.2745000e+04   2.9447443e-06
  -1.2744000e+04   3.0496858e-06
  -1.2743000e+04   3.1573461e-06
  -1.2742000e+04   3.2677679e-06
  -1.2741000e+04   3.3809938e-06
  -1.2740000e+04   3.4970668e-06
  -1.2739000e+04   3.6160299e-06
  -1.2738000e+04   3.7379262e-06
  -1.2737000e+04   3.8627990e-06
  -1.2736000e+04   3.9906915e-06
  -1.2735000e+04   4.1216472e-06
  -1.2734000e+04   4.2557096e-06
  -1.2733000e+04   4.3929221e-06
  -1.2732000e+04   4.5333284e-06
  -1.2731000e+04   4.6769722e-06
  -1.2730000e+04   4.8238972e-06
  -1.2729000e+04   4.9741472e-06
  -1.2728000e+04   5.1277659e-06
  -1.2727000e+04   5.2847971e-06
  -1.2726000e+04   5.4452848e-06
  -1.2725000e+04   5.6092726e-06
  -1.2724000e+04   5.7768045e-06
  -1.2723000e+04   5.9479243e-06
  -1.2722000e+04   6.1226758e-06
  -1.2721000e+04   6.3011027e-06
  -1.2720000e+04   6.4832488e-06
  -1.2719000e+04   6.6691578e-06
  -1.2718000e+04   6.8588733e-06
  -1.2717000e+04   7.0524390e-06
  -1.2716000e+04   7.2498984e-06
  -1.2715000e+04   7.4512948e-06
  -1.2714000e+04   7.6566717e-06
  -1.2713000e+04   7.8660723e-06
  -1.2712000e+04   8.0795398e-06
  -1.2711000e+04   8.2971172e-06
  -1.2710000e+04   8.5188475e-06
  -1.2709000e+04   8.7447734e-06
  -1.2708000e+04   8.9749376e-06
  -1.2707000e+04   9.2093826e-06
  -1.2706000e+04   9.4481507e-06
  -1.2705000e+04   9.6912842e-06
  -1.2704000e+04   9.9388251e-06
  -1.2703000e+04   1.0190815e-05
  -1.2702000e+04   1.0447296e-05
  -1.2701000e+04   1.0708309e-05
  -1.2700000e+04   1.0973896e-05
  -1.2699000e+04   1.1244097e-05
  -1.2698000e+04   1.1518953e-05
  -1.2697000e+04   1.1798506e-05
  -1.2696000e+04   1.2082794e-05
  -1.2695000e+04   1.2371859e-05
  -1.2694000e+04   1.2665739e-05
  -1.2693000e+04   1.2964475e-05
  -1.2692000e+04   1.3268106e-05
  -1.2691000e+04   1.3576671e-05
  -1.2690000e+04   1.3890207e-05
  -1.2689000e+04   1.4208755e-05
  -1.2688000e+04   1.4532351e-05
  -1.2687000e+04   1.4861033e-05
  -1.2686000e+04   1.5194839e-05
  -1.2685000e+04   1.5533806e-05
  -1.2684000e+04   1.5877970e-05
  -1.2683000e+04   1.6227368e-05
  -1.2682000e+04   1.6582035e-05
  -1.2681000e+04   1.6942007e-05
  -1.2680000e+04   1.7307320e-05
  -1.2679000e+04   1.7678008e-05
  -1.2678000e+04   1.8054105e-05
  -1.2677000e+04   1.8435646e-05
  -1.2676000e+04   1.8822663e-05
  -1.2675000e+04   1.9215190e-05
  -1.2674000e+04   1.9613260e-05
  -1.2673000e+04   2.0016904e-05
  -1.2672000e+04   2.0426155e-05
  -1.2671000e+04   2.0841044e-05
  -1.2670000e+04   2.1261601e-05
  -1.2669000e+04   2.1687857e-05
  -1.2668000e+04   2.2119842e-05
  -1.2667000e+04   2.2557585e-05
  -1.2666000e+04   2.3001114e-05
  -1.2665000e+04   2.3450459e-05
  -1.2664000e+04   2.3905646e-05
  -1.2663000e+04   2.4366703e-05
  -1.2662000e+04   2.4833657e-05
  -1.2661000e+04   2.5306534e-05
  -1.2660000e+04   2.5785359e-05
  -1.2659000e+04   2.6270157e-05
  -1.2658000e+04   2.6760953e-05
  -1.2657000e+04   2.7257771e-05
  -1.2656000e+04   2.7760633e-05
  -1.2655000e+04   2.8269564e-05
  -1.2654000e+04   2.8784583e-05
  -1.2653000e+04   2.9305714e-05
  -1.2652000e+04   2.9832976e-05
  -1.2651000e+04   3.0366390e-05
  -1.2650000e+04   3.0905976e-05
  -1.2649000e+04   3.1451752e-05
  -1.2648000e+04   3.2003737e-05
  -1.2647000e+04   3.2561947e-05
  -1.2646000e+04   3.3126401e-05
  -1.2645000e+04   3.3697114e-05
  -1.2644000e+04   3.4274102e-05
  -1.2643000e+04   3.4857379e-05
  -1.2642000e+04   3.5446960e-05
  -1.2641000e+04   3.6042859e-05
  -1.2640000e+04   3.6645087e-05
  -1.2639000e+04   3.7253657e-05
  -1.2638000e+04   3.7868581e-05
  -1.2637000e+04   3.8489869e-05
  -1.2636000e+04   3.9117530e-05
  -1.2635000e+04   3.9751574e-05
  -1.2634000e+04   4.0392009e-05
  -1.2633000e+04   4.1038843e-05
  -1.2632000e+04   4.1692082e-05
  -1.2631000e+04   4.2351733e-05
  -1.2630000e+04   4.3017801e-05
  -1.2629000e+04   4.3690290e-05
  -1.2628000e+04   4.4369204e-05
  -1.2627000e+04   4.5054546e-05
  -1.2626000e+04   4.5746319e-05
  -1.2625000e+04   4.6444522e-05
  -1.2624000e+04   4.7149158e-05
  -1.2623000e+04   4.7860225e-05
  -1.2622000e+04   4.8577722e-05
  -1.2621000e+04   4.9301648e-05
  -1.2620000e+04   5.0032000e-05
  -1.2619000e+04   5.0768774e-05
  -1.2618000e+04   5.1511966e-05
  -1.2617000e+04   5.2261570e-05
  -1.2616000e+04   5.3017580e-05
  -1.2615000e+04   5.3779990e-05
  -1.2614000e+04   5.4548790e-05
  -1.2613000e+04   5.5323974e-05
  -1.2612000e+04   5.6105531e-05
  -1.2611000e+04   5.6893450e-05
  -1.2610000e+04   5.7687721e-05
  -1.2609000e+04   5.8488330e-05
  -1.2608000e+04   5.9295266e-05
  -1.2607000e+04   6.0108514e-05
  -1.2606000e+04   6.0928059e-05
  -1.2605000e+04   6.1753886e-05
  -1.2604000e+04   6.2585977e-05
  -1.2603000e+04   6.3424316e-05
  -1.2602000e+04   6.4268883e-05
  -1.2601000e+04   6.5119661e-05
  -1.2600000e+04   6.5976627e-05
  -1.2599000e+04   6.6839762e-05
  -1.2598000e+04   6.7709043e-05
  -1.2597000e+04   6.8584447e-05
  -1.2596000e+04   6.9465951e-05
  -1.2595000e+04   7.0353529e-05
  -1.2594000e+04   7.1247155e-05
  -1.2593000e+04   7.2146804e-05
  -1.2592000e+04   7.3052448e-05
  -1.2591000e+04   7.3964057e-05
  -1.2590000e+04   7.4881604e-05
  -1.2589000e+04   7.5805057e-05
  -1.2588000e+04   7.6734385e-05
  -1.2587000e+04   7.7669555e-05
  -1.2586000e+04   7.8610536e-05
  -1.2585000e+04   7.9557293e-05
  -1.2584000e+04   8.0509791e-05
  -1.2583000e+04   8.1467993e-05
  -1.2582000e+04   8.2431864e-05
  -1.2581000e+04   8.3401365e-05
  -1.2580000e+04   8.4376458e-05
  -1.2579000e+04   8.5357103e-05
  -1.2578000e+04   8.6343260e-05
  -1.2577000e+04   8.7334887e-05
  -1.2576000e+04   8.8331941e-05
  -1.2575000e+04   8.9334380e-05
  -1.2574000e+04   9.0342160e-05
  -1.2573000e+04   9.1355234e-05
  -1.2572000e+04   9.2373557e-05
  -1.2571000e+04   9.3397082e-05
  -1.2570000e+04   9.4425761e-05
  -1.2569000e+04   9.5459546e-05
  -1.2568000e+04   9.6498385e-05
  -1.2567000e+04   9.7542230e-05
  -1.2566000e+04   9.8591027e-05
  -1.2565000e+04   9.9644725e-05
  -1.2564000e+04   1.0070327e-04
  -1.2563000e+04   1.0176661e-04
  -1.2562000e+04   1.0283468e-04
  -1.2561000e+04   1.0390744e-04
  -1.2560000e+04   1.0498482e-04
  -1.2559000e+04   1.0606677e-04
  -1.2558000e+04   1.0715323e-04
  -1.2557000e+04   1.0824413e-04
  -1.2556000e+04   1.0933943e-04
  -1.2555000e+04   1.1043904e-04
  -1.2554000e+04   1.1154293e-04
  -1.2553000e+04   1.1265101e-04
  -1.2552000e+04   1.1376323e-04
  -1.2551000e+04   1.1487952e-04
  -1.2550000e+04   1.1599981e-04
  -1.2549000e+04   1.1712405e-04
  -1.2548000e+04   1.1825216e-04
  -1.2547000e+04   1.1938407e-04
  -1.2546000e+04   1.2051971e-04
  -1.2545000e+04   1.2165902e-04
  -1.2544000e+04   1.2280192e-04
  -1.2543000e+04   1.2394835e-04
  -1.2542000e+04   1.2509822e-04
  -1.2541000e+04   1.2625147e-04
  -1.2540000e+04   1.2740802e-04
  -1.2539000e+04   1.2856780e-04
  -1.2538000e+04   1.2973073e-04
  -1.2537000e+04   1.3089674e-04
  -1.2536000e+04   1.3206574e-04
  -1.2535000e+04   1.3323766e-04
  -1.2534000e+04   1.3441242e-04
  -1.2533000e+04   1.3558995e-04
  -1.2532000e+04   1.3677015e-04
  -1.2531000e+04   1.3795296e-04
  -1.2530000e+04   1.3913828e-04
  -1.2529000e+04   1.4032604e-04
  -1.2528000e+04   1.4151615e-04
  -1.2527000e+04   1.4270853e-04
  -1.2526000e+04   1.4390309e-04
  -1.2525000e+04   1.4509975e-04
  -1.2524000e+04   1.4629843e-04
  -1.2523000e+04   1.4749903e-04
  -1.2522000e+04   1.4870147e-04
  -1.2521000e+04   1.4990565e-04
  -1.2520000e+04   1.5111150e-04
  -1.2519000e+04   1.5231893e-04
  -1.2518000e+04   1.5352783e-04
  -1.2517000e+04   1.5473813e-04
  -1.2516000e+04   1.5594972e-04
  -1.2515000e+04   1.5716253e-04
  -1.2514000e+04   1.5837645e-04
  -1.2513000e+04   1.5959139e-04
  -1.2512000e+04   1.6080727e-04
  -1.2511000e+04   1.6202398e-04
  -1.2510000e+04   1.6324142e-04
  -1.2509000e+04   1.6445952e-04
  -1.2508000e+04   1.6567816e-04
  -1.2507000e+04   1.6689726e-04
  -1.2506000e+04   1.6811671e-04
  -1.2505000e+04   1.6933642e-04
  -1.2504000e+04   1.7055629e-04
  -1.2503000e+04   1.7177622e-04
  -1.2502000e+04   1.7299612e-04
  -1.2501000e+04   1.7421587e-04
  -1.2500000e+04   1.7543540e-04
  -1.2499000e+04   1.7665458e-04
  -1.2498000e+04   1.7787333e-04
  -1.2497000e+04   1.7909155e-04
  -1.2496000e+04   1.8030912e-04
  -1.2495000e+04   1.8152595e-04
  -1.2494000e+04   1.8274194e-04
  -1.2493000e+04   1.8395698e-04
  -1.2492000e+04   1.8517097e-04
  -1.2491000e+04   1.8638381e-04
  -1.2490000e+04   1.8759539e-04
  -1.2489000e+04   1.8880561e-04
  -1.2488000e+04   1.9001436e-04
  -1.2487000e+04   1.9122155e-04
  -1.2486000e+04   1.9242706e-04
  -1.2485000e+04   1.9363079e-04
  -1.2484000e+04   1.9483264e-04
  -1.2483000e+04   1.9603249e-04
  -1.2482000e+04   1.9723025e-04
  -1.2481000e+04   1.9842580e-04
  -1.2480000e+04   1.9961905e-04
  -1.2479000e+04   2.0080987e-04
  -1.2478000e+04   2.0199818e-04
  -1.2477000e+04   2.0318385e-04
  -1.2476000e+04   2.0436678e-04
  -1.2475000e+04   2.0554688e-04
  -1.2474000e+04   2.0672401e-04
  -1.2473000e+04   2.0789809e-04
  -1.2472000e+04   2.0906900e-04
  -1.2471000e+04   2.1023664e-04
  -1.2470000e+04   2.1140089e-04
  -1.2469000e+04   2.1256166e-04
  -1.2468000e+04   2.1371882e-04
  -1.2467000e+04   2.1487227e-04
  -1.2466000e+04   2.1602192e-04
  -1.2465000e+04   2.1716763e-04
  -1.2464000e+04   2.1830932e-04
  -1.2463000e+04   2.1944687e-04
  -1.2462000e+04   2.2058017e-04
  -1.2461000e+04   2.2170912e-04
  -1.2460000e+04   2.2283360e-04
  -1.2459000e+04   2.2395352e-04
  -1.2458000e+04   2.2506875e-04
  -1.2457000e+04   2.2617920e-04
  -1.2456000e+04   2.2728476e-04
  -1.2455000e+04   2.2838532e-04
  -1.2454000e+04   2.2948076e-04
  -1.2453000e+04   2.3057100e-04
  -1.2452000e+04   2.3165591e-04
  -1.2451000e+04   2.3273539e-04
  -1.2450000e+04   2.3380934e-04
  -1.2449000e+04   2.3487765e-04
  -1.2448000e+04   2.3594021e-04
  -1.2447000e+04   2.3699692e-04
  -1.2446000e+04   2.3804767e-04
  -1.2445000e+04   2.3909236e-04
  -1.2444000e+04   2.4013087e-04
  -1.2443000e+04   2.4116312e-04
  -1.2442000e+04   2.4218899e-04
  -1.2441000e+04   2.4320837e-04
  -1.2440000e+04   2.4422117e-04
  -1.2439000e+04   2.4522729e-04
  -1.2438000e+04   2.4622661e-04
  -1.2437000e+04   2.4721903e-04
  -1.2436000e+04   2.4820446e-04
  -1.2435000e+04   2.4918280e-04
  -1.2434000e+04   2.5015393e-04
  -1.2433000e+04   2.5111777e-04
  -1.2432000e+04   2.5207420e-04
  -1.2431000e+04   2.5302314e-04
  -1.2430000e+04   2.5396448e-04
  -1.2429000e+04   2.5489811e-04
  -1.2428000e+04   2.5582396e-04
  -1.2427000e+04   2.5674190e-04
  -1.2426000e+04   2.5765186e-04
  -1.2425000e+04   2.5855373e-04
  -1.2424000e+04   2.5944741e-04
  -1.2423000e+04   2.6033282e-04
  -1.2422000e+04   2.6120984e-04
  -1.2421000e+04   2.6207840e-04
  -1.2420000e+04   2.6293840e-04
  -1.2419000e+04   2.6378974e-04
  -1.2418000e+04   2.6463234e-04
  -1.2417000e+04   2.6546609e-04
  -1.2416000e+04   2.6629091e-04
  -1.2415000e+04   2.6710671e-04
  -1.2414000e+04   2.6791340e-04
  -1.2413000e+04   2.6871090e-04
  -1.2412000e+04   2.6949910e-04
  -1.2411000e+04   2.7027793e-04
  -1.2410000e+04   2.7104729e-04
  -1.2409000e+04   2.7180711e-04
  -1.2408000e+04   2.7255730e-04
  -1.2407000e+04   2.7329777e-04
  -1.2406000e+04   2.7402844e-04
  -1.2405000e+04   2.7474922e-04
  -1.2404000e+04   2.7546004e-04
  -1.2403000e+04   2.7616082e-04
  -1.2402000e+04   2.7685147e-04
  -1.2401000e+04   2.7753192e-04
  -1.2400000e+04   2.7820208e-04
  -1.2399000e+04   2.7886188e-04
  -1.2398000e+04   2.7951125e-04
  -1.2397000e+04   2.8015011e-04
  -1.2396000e+04   2.8077837e-04
  -1.2395000e+04   2.8139598e-04
  -1.2394000e+04   2.8200286e-04
  -1.2393000e+04   2.8259893e-04
  -1.2392000e+04   2.8318413e-04
  -1.2391000e+04   2.8375838e-04
  -1.2390000e+04   2.8432162e-04
  -1.2389000e+04   2.8487378e-04
  -1.2388000e+04   2.8541479e-04
  -1.2387000e+04   2.8594459e-04
  -1.2386000e+04   2.8646312e-04
  -1.2385000e+04   2.8697030e-04
  -1.2384000e+04   2.8746608e-04
  -1.2383000e+04   2.8795040e-04
  -1.2382000e+04   2.8842319e-04
  -1.2381000e+04   2.8888440e-04
  -1.2380000e+04   2.8933396e-04
  -1.2379000e+04   2.8977184e-04
  -1.2378000e+04   2.9019795e-04
  -1.2377000e+04   2.9061226e-04
  -1.2376000e+04   2.9101471e-04
  -1.2375000e+04   2.9140525e-04
  -1.2374000e+04   2.9178382e-04
  -1.2373000e+04   2.9215038e-04
  -1.2372000e+04   2.9250488e-04
  -1.2371000e+04   2.9284726e-04
  -1.2370000e+04   2.9317749e-04
  -1.2369000e+04   2.9349553e-04
  -1.2368000e+04   2.9380131e-04
  -1.2367000e+04   2.9409481e-04
  -1.2366000e+04   2.9437598e-04
  -1.2365000e+04   2.9464479e-04
  -1.2364000e+04   2.9490118e-04
  -1.2363000e+04   2.9514514e-04
  -1.2362000e+04   2.9537661e-04
  -1.2361000e+04   2.9559557e-04
  -1.2360000e+04   2.9580198e-04
  -1.2359000e+04   2.9599581e-04
  -1.2358000e+04   2.9617702e-04
  -1.2357000e+04   2.9634560e-04
  -1.2356000e+04   2.9650150e-04
  -1.2355000e+04   2.9664471e-04
  -1.2354000e+04   2.9677520e-04
  -1.2353000e+04   2.9689294e-04
  -1.2352000e+04   2.9699791e-04
  -1.2351000e+04   2.9709009e-04
  -1.2350000e+04   2.9716945e-04
  -1.2349000e+04   2.9723599e-04
  -1.2348000e+04   2.9728967e-04
  -1.2347000e+04   2.9733050e-04
  -1.2346000e+04   2.9735844e-04
  -1.2345000e+04   2.9737349e-04
  -1.2344000e+04   2.9737563e-04
  -1.2343000e+04   2.9736486e-04
  -1.2342000e+04   2.9734116e-04
  -1.2341000e+04   2.9730453e-04
  -1.2340000e+04   2.9725496e-04
  -1.2339000e+04   2.9719245e-04
  -1.2338000e+04   2.9711698e-04
  -1.2337000e+04   2.9702857e-04
  -1.2336000e+04   2.9692720e-04
  -1.2335000e+04   2.9681288e-04
  -1.2334000e+04   2.9668561e-04
  -1.2333000e+04   2.9654539e-04
  -1.2332000e+04   2.9639223e-04
  -1.2331000e+04   2.9622614e-04
  -1.2330000e+04   2.9604712e-04
  -1.2329000e+04   2.9585517e-04
  -1.2328000e+04   2.9565032e-04
  -1.2327000e+04   2.9543257e-04
  -1.2326000e+04   2.9520193e-04
  -1.2325000e+04   2.9495843e-04
  -1.2324000e+04   2.9470207e-04
  -1.2323000e+04   2.9443288e-04
  -1.2322000e+04   2.9415086e-04
  -1.2321000e+04   2.9385605e-04
  -1.2320000e+04   2.9354846e-04
  -1.2319000e+04   2.9322812e-04
  -1.2318000e+04   2.9289505e-04
  -1.2317000e+04   2.9254928e-04
  -1.2316000e+04   2.9219083e-04
  -1.2315000e+04   2.9181974e-04
  -1.2314000e+04   2.9143603e-04
  -1.2313000e+04   2.9103973e-04
  -1.2312000e+04   2.9063088e-04
  -1.2311000e+04   2.9020951e-04
  -1.2310000e+04   2.8977566e-04
  -1.2309000e+04   2.8932937e-04
  -1.2308000e+04   2.8887067e-04
  -1.2307000e+04   2.8839960e-04
  -1.2306000e+04   2.8791620e-04
  -1.2305000e+04   2.8742052e-04
  -1.2304000e+04   2.8691260e-04
  -1.2303000e+04   2.8639249e-04
  -1.2302000e+04   2.8586023e-04
  -1.2301000e+04   2.8531587e-04
  -1.2300000e+04   2.8475946e-04
  -1.2299000e+04   2.8419105e-04
  -1.2298000e+04   2.8361070e-04
  -1.2297000e+04   2.8301845e-04
  -1.2296000e+04   2.8241436e-04
  -1.2295000e+04   2.8179849e-04
  -1.2294000e+04   2.8117089e-04
  -1.2293000e+04   2.8053162e-04
  -1.2292000e+04   2.7988075e-04
  -1.2291000e+04   2.7921834e-04
  -1.2290000e+04   2.7854444e-04
  -1.2289000e+04   2.7785912e-04
  -1.2288000e+04   2.7716245e-04
  -1.2287000e+04   2.7645449e-04
  -1.2286000e+04   2.7573531e-04
  -1.2285000e+04   2.7500498e-04
  -1.2284000e+04   2.7426356e-04
  -1.2283000e+04   2.7351114e-04
  -1.2282000e+04   2.7274779e-04
  -1.2281000e+04   2.7197357e-04
  -1.2280000e+04   2.7118856e-04
  -1.2279000e+04   2.7039284e-04
  -1.2278000e+04   2.6958649e-04
  -1.2277000e+04   2.6876958e-04
  -1.2276000e+04   2.6794220e-04
  -1.2275000e+04   2.6710442e-04
  -1.2274000e+04   2.6625633e-04
  -1.2273000e+04   2.6539801e-04
  -1.2272000e+04   2.6452955e-04
  -1.2271000e+04   2.6365102e-04
  -1.2270000e+04   2.6276253e-04
  -1.2269000e+04   2.6186415e-04
  -1.2268000e+04   2.6095597e-04
  -1.2267000e+04   2.6003809e-04
  -1.2266000e+04   2.5911059e-04
  -1.2265000e+04   2.5817357e-04
  -1.2264000e+04   2.5722712e-04
  -1.2263000e+04   2.5627133e-04
  -1.2262000e+04   2.5530631e-04
  -1.2261000e+04   2.5433213e-04
  -1.2260000e+04   2.5334891e-04
  -1.2259000e+04   2.5235674e-04
  -1.2258000e+04   2.5135572e-04
  -1.2257000e+04   2.5034594e-04
  -1.2256000e+04   2.4932752e-04
  -1.2255000e+04   2.4830055e-04
  -1.2254000e+04   2.4726513e-04
  -1.2253000e+04   2.4622137e-04
  -1.2252000e+04   2.4516937e-04
  -1.2251000e+04   2.4410924e-04
  -1.2250000e+04   2.4304108e-04
  -1.2249000e+04   2.4196500e-04
  -1.2248000e+04   2.4088112e-04
  -1.2247000e+04   2.3978953e-04
  -1.2246000e+04   2.3869034e-04
  -1.2245000e+04   2.3758367e-04
  -1.2244000e+04   2.3646963e-04
  -1.2243000e+04   2.3534833e-04
  -1.2242000e+04   2.3421989e-04
  -1.2241000e+04   2.3308440e-04
  -1.2240000e+04   2.3194200e-04
  -1.2239000e+04   2.3079279e-04
  -1.2238000e+04   2.2963688e-04
  -1.2237000e+04   2.2847441e-04
  -1.2236000e+04   2.2730547e-04
  -1.2235000e+04   2.2613019e-04
  -1.2234000e+04   2.2494869e-04
  -1.2233000e+04   2.2376108e-04
  -1.2232000e+04   2.2256748e-04
  -1.2231000e+04   2.2136801e-04
  -1.2230000e+04   2.2016280e-04
  -1.2229000e+04   2.1895196e-04
  -1.2228000e+04   2.1773561e-04
  -1.2227000e+04   2.1651388e-04
  -1.2226000e+04   2.1528689e-04
  -1.2225000e+04   2.1405475e-04
  -1.2224000e+04   2.1281760e-04
  -1.2223000e+04   2.1157555e-04
  -1.2222000e+04   2.1032873e-04
  -1.2221000e+04   2.0907727e-04
  -1.2220000e+04   2.0782128e-04
  -1.2219000e+04   2.0656089e-04
  -1.2218000e+04   2.0529623e-04
  -1.2217000e+04   2.0402742e-04
  -1.2216000e+04   2.0275459e-04
  -1.2215000e+04   2.0147786e-04
  -1.2214000e+04   2.0019736e-04
  -1.2213000e+04   1.9891322e-04
  -1.2212000e+04   1.9762556e-04
  -1.2211000e+04   1.9633451e-04
  -1.2210000e+04   1.9504019e-04
  -1.2209000e+04   1.9374274e-04
  -1.2208000e+04   1.9244228e-04
  -1.2207000e+04   1.9113893e-04
  -1.2206000e+04   1.8983284e-04
  -1.2205000e+04   1.8852411e-04
  -1.2204000e+04   1.8721289e-04
  -1.2203000e+04   1.8589929e-04
  -1.2202000e+04   1.8458345e-04
  -1.2201000e+04   1.8326549e-04
  -1.2200000e+04   1.8194554e-04
  -1.2199000e+04   1.8062374e-04
  -1.2198000e+04   1.7930020e-04
  -1.2197000e+04   1.7797505e-04
  -1.2196000e+04   1.7664842e-04
  -1.2195000e+04   1.7532044e-04
  -1.2194000e+04   1.7399124e-04
  -1.2193000e+04   1.7266095e-04
  -1.2192000e+04   1.7132968e-04
  -1.2191000e+04   1.6999757e-04
  -1.2190000e+04   1.6866474e-04
  -1.2189000e+04   1.6733132e-04
  -1.2188000e+04   1.6599744e-04
  -1.2187000e+04   1.6466322e-04
  -1.2186000e+04   1.6332879e-04
  -1.2185000e+04   1.6199427e-04
  -1.2184000e+04   1.6065979e-04
  -1.2183000e+04   1.5932547e-04
  -1.2182000e+04   1.5799144e-04
  -1.2181000e+04   1.5665782e-04
  -1.2180000e+04   1.5532473e-04
  -1.2179000e+04   1.5399230e-04
  -1.2178000e+04   1.5266065e-04
  -1.2177000e+04   1.5132990e-04
  -1.2176000e+04   1.5000018e-04
  -1.2175000e+04   1.4867161e-04
  -1.2174000e+04   1.4734430e-04
  -1.2173000e+04   1.4601838e-04
  -1.2172000e+04   1.4469396e-04
  -1.2171000e+04   1.4337118e-04
  -1.2170000e+04   1.4205014e-04
  -1.2169000e+04   1.4073096e-04
  -1.2168000e+04   1.3941376e-04
  -1.2167000e+04   1.3809866e-04
  -1.2166000e+04   1.3678578e-04
  -1.2165000e+04   1.3547523e-04
  -1.2164000e+04   1.3416712e-04
  -1.2163000e+04   1.3286157e-04
  -1.2162000e+04   1.3155870e-04
  -1.2161000e+04   1.3025861e-04
  -1.2160000e+04   1.2896142e-04
  -1.2159000e+04   1.2766724e-04
  -1.2158000e+04   1.2637619e-04
  -1.2157000e+04   1.2508836e-04
  -1.2156000e+04   1.2380387e-04
  -1.2155000e+04   1.2252284e-04
  -1.2154000e+04   1.2124535e-04
  -1.2153000e+04   1.1997153e-04
  -1.2152000e+04   1.1870148e-04
  -1.2151000e+04   1.1743530e-04
  -1.2150000e+04   1.1617310e-04
  -1.2149000e+04   1.1491498e-04
  -1.2148000e+04   1.1366104e-04
  -1.2147000e+04   1.1241138e-04
  -1.2146000e+04   1.1116611e-04
  -1.2145000e+04   1.0992532e-04
  -1.2144000e+04   1.0868911e-04
  -1.2143000e+04   1.0745758e-04
  -1.2142000e+04   1.0623083e-04
  -1.2141000e+04   1.0500894e-04
  -1.2140000e+04   1.0379202e-04
  -1.2139000e+04   1.0258016e-04
  -1.2138000e+04   1.0137345e-04
  -1.2137000e+04   1.0017198e-04
  -1.2136000e+04   9.8975834e-05
  -1.2135000e+04   9.7785113e-05
  -1.2134000e+04   9.6599899e-05
  -1.2133000e+04   9.5420279e-05
  -1.2132000e+04   9.4246338e-05
  -1.2131000e+04   9.3078161e-05
  -1.2130000e+04   9.1915831e-05
  -1.2129000e+04   9.0759429e-05
  -1.2128000e+04   8.9609036e-05
  -1.2127000e+04   8.8464733e-05
  -1.2126000e+04   8.7326597e-05
  -1.2125000e+04   8.6194705e-05
  -1.2124000e+04   8.5069133e-05
  -1.2123000e+04   8.3949956e-05
  -1.2122000e+04   8.2837248e-05
  -1.2121000e+04   8.1731079e-05
  -1.2120000e+04   8.0631522e-05
  -1.2119000e+04   7.9538646e-05
  -1.2118000e+04   7.8452518e-05
  -1.2117000e+04   7.7373206e-05
  -1.2116000e+04   7.6300776e-05
  -1.2115000e+04   7.5235291e-05
  -1.2114000e+04   7.4176815e-05
  -1.2113000e+04   7.3125410e-05
  -1.2112000e+04   7.2081135e-05
  -1.2111000e+04   7.1044049e-05
  -1.2110000e+04   7.0014211e-05
  -1.2109000e+04   6.8991677e-05
  -1.2108000e+04   6.7976500e-05
  -1.2107000e+04   6.6968735e-05
  -1.2106000e+04   6.5968434e-05
  -1.2105000e+04   6.4975647e-05
  -1.2104000e+04   6.3990423e-05
  -1.2103000e+04   6.3012812e-05
  -1.2102000e+04   6.2042858e-05
  -1.2101000e+04   6.1080607e-05
  -1.2100000e+04   6.0126103e-05
  -1.2099000e+04   5.9179388e-05
  -1.2098000e+04   5.8240502e-05
  -1.2097000e+04   5.7309485e-05
  -1.2096000e+04   5.6386375e-05
  -1.2095000e+04   5.5471208e-05
  -1.2094000e+04   5.4564019e-05
  -1.2093000e+04   5.3664842e-05
  -1.2092000e+04   5.2773709e-05
  -1.2091000e+04   5.1890651e-05
  -1.2090000e+04   5.1015697e-05
  -1.2089000e+04   5.0148874e-05
  -1.2088000e+04   4.9290208e-05
  -1.2087000e+04   4.8439726e-05
  -1.2086000e+04   4.7597450e-05
  -1.2085000e+04   4.6763401e-05
  -1.2084000e+04   4.5937602e-05
  -1.2083000e+04   4.5120069e-05
  -1.2082000e+04   4.4310822e-05
  -1.2081000e+04   4.3509875e-05
  -1.2080000e+04   4.2717245e-05
  -1.2079000e+04   4.1932943e-05
  -1.2078000e+04   4.1156982e-05
  -1.2077000e+04   4.0389372e-05
  -1.2076000e+04   3.9630122e-05
  -1.2075000e+04   3.8879239e-05
  -1.2074000e+04   3.8136729e-05
  -1.2073000e+04   3.7402596e-05
  -1.2072000e+04   3.6676844e-05
  -1.2071000e+04   3.5959473e-05
  -1.2070000e+04   3.5250486e-05
  -1.2069000e+04   3.4549879e-05
  -1.2068000e+04   3.3857650e-05
  -1.2067000e+04   3.3173796e-05
  -1.2066000e+04   3.2498311e-05
  -1.2065000e+04   3.1831187e-05
  -1.2064000e+04   3.1172417e-05
  -1.2063000e+04   3.0521991e-05
  -1.2062000e+04   2.9879897e-05
  -1.2061000e+04   2.9246123e-05
  -1.2060000e+04   2.8620656e-05
  -1.2059000e+04   2.8003479e-05
  -1.2058000e+04   2.7394577e-05
  -1.2057000e+04   2.6793932e-05
  -1.2056000e+04   2.6201523e-05
  -1.2055000e+04   2.5617331e-05
  -1.2054000e+04   2.5041334e-05
  -1.2053000e+04   2.4473507e-05
  -1.2052000e+04   2.3913828e-05
  -1.2051000e+04   2.3362268e-05
  -1.2050000e+04   2.2818803e-05
  -1.2049000e+04   2.2283402e-05
  -1.2048000e+04   2.1756036e-05
  -1.2047000e+04   2.1236674e-05
  -1.2046000e+04   2.0725284e-05
  -1.2045000e+04   2.0221832e-05
  -1.2044000e+04   1.9726284e-05
  -1.2043000e+04   1.9238604e-05
  -1.2042000e+04   1.8758753e-05
  -1.2041000e+04   1.8286695e-05
  -1.2040000e+04   1.7822389e-05
  -1.2039000e+04   1.7365795e-05
  -1.2038000e+04   1.6916871e-05
  -1.2037000e+04   1.6475574e-05
  -1.2036000e+04   1.6041859e-05
  -1.2035000e+04   1.5615682e-05
  -1.2034000e+04   1.5196996e-05
  -1.2033000e+04   1.4785754e-05
  -1.2032000e+04   1.4381907e-05
  -1.2031000e+04   1.3985406e-05
  -1.2030000e+04   1.3596199e-05
  -1.2029000e+04   1.3214237e-05
  -1.2028000e+04   1.2839465e-05
  -1.2027000e+04   1.2471830e-05
  -1.2026000e+04   1.2111278e-05
  -1.2025000e+04   1.1757753e-05
  -1.2024000e+04   1.1411199e-05
  -1.2023000e+04   1.1071558e-05
  -1.2022000e+04   1.0738772e-05
  -1.2021000e+04   1.0412781e-05
  -1.2020000e+04   1.0093527e-05
  -1.2019000e+04   9.7809469e-06
  -1.2018000e+04   9.4749801e-06
  -1.2017000e+04   9.1755639e-06
  -1.2016000e+04   8.8826348e-06
  -1.2015000e+04   8.5961287e-06
  -1.2014000e+04   8.3159807e-06
  -1.2013000e+04   8.0421252e-06
  -1.2012000e+04   7.7744959e-06
  -1.2011000e+04   7.5130258e-06
  -1.2010000e+04   7.2576470e-06
  -1.2009000e+04   7.0082913e-06
  -1.2008000e+04   6.7648896e-06
  -1.2007000e+04   6.5273723e-06
  -1.2006000e+04   6.2956692e-06
  -1.2005000e+04   6.0697096e-06
  -1.2004000e+04   5.8494220e-06
  -1.2003000e+04   5.6347346e-06
  -1.2002000e+04   5.4255751e-06
  -1.2001000e+04   5.2218706e-06
  -1.2000000e+04   5.0235477e-06
  -1.1999000e+04   4.8305328e-06
  -1.1998000e+04   4.6427516e-06
  -1.1997000e+04   4.4601296e-06
  -1.1996000e+04   4.2825918e-06
  -1.1995000e+04   4.1100629e-06
  -1.1994000e+04   3.9424673e-06
  -1.1993000e+04   3.7797292e-06
  -1.1992000e+04   3.6217723e-06
  -1.1991000e+04   3.4685201e-06
  -1.1990000e+04   3.3198961e-06
  -1.1989000e+04   3.1758232e-06
  -1.1988000e+04   3.0362245e-06
  -1.1987000e+04   2.9010228e-06
  -1.1986000e+04   2.7701407e-06
  -1.1985000e+04   2.6435006e-06
  -1.1984000e+04   2.5210252e-06
  -1.1983000e+04   2.4026368e-06
  -1.1982000e+04   2.2882578e-06
  -1.1981000e+04   2.1778105e-06
  -1.1980000e+04   2.0712173e-06
  -1.1979000e+04   1.9684007e-06
  -1.1978000e+04   1.8692831e-06
  -1.1977000e+04   1.7737872e-06
  -1.1976000e+04   1.6818356e-06
  -1.1975000e+04   1.5933513e-06
  -1.1974000e+04   1.5082572e-06
  -1.1973000e+04   1.4264766e-06
  -1.1972000e+04   1.3479329e-06
  -1.1971000e+04   1.2725499e-06
  -1.1970000e+04   1.2002515e-06
  -1.1969000e+04   1.1309621e-06
  -1.1968000e+04   1.0646062e-06
  -1.1967000e+04   1.0011088e-06
  -1.1966000e+04   9.4039537e-07
  -1.1965000e+04   8.8239156e-07
  -1.1964000e+04   8.2702361e-07
  -1.1963000e+04   7.7421819e-07
  -1.1962000e+04   7.2390246e-07
  -1.1961000e+04   6.7600410e-07
  -1.1960000e+04   6.3045132e-07
  -1.1959000e+04   5.8717291e-07
  -1.1958000e+04   5.4609825e-07
  -1.1957000e+04   5.0715735e-07
  -1.1956000e+04   4.7028086e-07
  -1.1955000e+04   4.3540013e-07
  -1.1954000e+04   4.0244717e-07
  -1.1953000e+04   3.7135477e-07
  -1.1952000e+04   3.4205644e-07
  -1.1951000e+04   3.1448649e-07
  -1.1950000e+04   2.8858004e-07
  -1.1949000e+04   2.6427304e-07
  -1.1948000e+04   2.4150232e-07
  -1.1947000e+04   2.2020557e-07
  -1.1946000e+04   2.0032142e-07
  -1.1945000e+04   1.8178944e-07
  -1.1944000e+04   1.6455016e-07
  -1.1943000e+04   1.4854513e-07
  -1.1942000e+04   1.3371689e-07
  -1.1941000e+04   1.2000905e-07
  -1.1940000e+04   1.0736629e-07
  -1.1939000e+04   9.5734387e-08
  -1.1938000e+04   8.5060244e-08
  -1.1937000e+04   7.5291922e-08
  -1.1936000e+04   6.6378658e-08
  -1.1935000e+04   5.8270892e-08
  -1.1934000e+04   5.0920296e-08
  -1.1933000e+04   4.4279796e-08
  -1.1932000e+04   3.8303597e-08
  -1.1931000e+04   3.2947213e-08
  -1.1930000e+04   2.8167487e-08
  -1.1929000e+04   2.3922618e-08
  -1.1928000e+04   2.0172185e-08
  -1.1927000e+04   1.6877175e-08
  -1.1926000e+04   1.4000003e-08
  -1.1925000e+04   1.1504540e-08
  -1.1924000e+04   9.3561330e-09
  -1.1923000e+04   7.5216345e-09
  -1.1922000e+04   5.9694228e-09
  -1.1921000e+04   4.6694264e-09
  -1.1920000e+04   3.5931481e-09
  -1.1919000e+04   2.7136881e-09
  -1.1918000e+04   2.0057671e-09
  -1.1917000e+04   1.4457493e-09
  -1.1916000e+04   1.0116656e-09
  -1.1915000e+04   6.8323566e-10
  -1.1914000e+04   4.4189048e-10
  -1.1913000e+04   2.7079471e-10
  -1.1912000e+04   1.5486845e-10
  -1.1911000e+04   8.0809011e-11
  -1.1910000e+04   3.7112424e-11
  -1.1909000e+04   1.4094681e-11
  -1.1908000e+04   3.9127698e-12
  -1.1907000e+04   5.8544458e-13
  -1.1906000e+04   1.3754212e-14
  -1.1905000e+04   1.3128984e-15
  -1.1904000e+04   2.7431220e-13
  -1.1903000e+04   2.5012684e-12
  -1.1902000e+04   1.0312500e-11
  -1.1901000e+04   2.9319332e-11
  -1.1900000e+04   6.7133020e-11
  -1.1899000e+04   1.3338339e-10
  -1.1898000e+04   2.3973719e-10
  -1.1897000e+04   3.9991615e-10
  -1.1896000e+04   6.2971474e-10
  -1.1895000e+04   9.4701762e-10
  -1.1894000e+04   1.3718168e-09
  -1.1893000e+04   1.9262285e-09
  -1.1892000e+04   2.6345096e-09
  -1.1891000e+04   3.5230739e-09
  -1.1890000e+04   4.6205080e-09
  -1.1889000e+04   5.9575868e-09
  -1.1888000e+04   7.5672886e-09
  -1.1887000e+04   9.4848104e-09
  -1.1886000e+04   1.1747582e-08
  -1.1885000e+04   1.4395280e-08
  -1.1884000e+04   1.7469841e-08
  -1.1883000e+04   2.1015480e-08
  -1.1882000e+04   2.5078694e-08
  -1.1881000e+04   2.9708283e-08
  -1.1880000e+04   3.4955361e-08
  -1.1879000e+04   4.0873364e-08
  -1.1878000e+04   4.7518065e-08
  -1.1877000e+04   5.4947584e-08
  -1.1876000e+04   6.3222402e-08
  -1.1875000e+04   7.2405365e-08
  -1.1874000e+04   8.2561700e-08
  -1.1873000e+04   9.3759022e-08
  -1.1872000e+04   1.0606734e-07
  -1.1871000e+04   1.1955908e-07
  -1.1870000e+04   1.3430908e-07
  -1.1869000e+04   1.5039458e-07
  -1.1868000e+04   1.6789529e-07
  -1.1867000e+04   1.8689332e-07
  -1.1866000e+04   2.0747325e-07
  -1.1865000e+04   2.2972209e-07
  -1.1864000e+04   2.5372934e-07
  -1.1863000e+04   2.7958692e-07
  -1.1862000e+04   3.0738925e-07
  -1.1861000e+04   3.3723322e-07
  -1.1860000e+04   3.6921817e-07
  -1.1859000e+04   4.0344594e-07
  -1.1858000e+04   4.4002087e-07
  -1.1857000e+04   4.7904975e-07
  -1.1856000e+04   5.2064187e-07
  -1.1855000e+04   5.6490904e-07
  -1.1854000e+04   6.1196552e-07
  -1.1853000e+04   6.6192809e-07
  -1.1852000e+04   7.1491601e-07
  -1.1851000e+04   7.7105104e-07
  -1.1850000e+04   8.3045743e-07
  -1.1849000e+04   8.9326192e-07
  -1.1848000e+04   9.5959375e-07
  -1.1847000e+04   1.0295846e-06
  -1.1846000e+04   1.1033688e-06
  -1.1845000e+04   1.1810830e-06
  -1.1844000e+04   1.2628662e-06
  -1.1843000e+04   1.3488603e-06
  -1.1842000e+04   1.4392093e-06
  -1.1841000e+04   1.5340598e-06
  -1.1840000e+04   1.6335608e-06
  -1.1839000e+04   1.7378639e-06
  -1.1838000e+04   1.8471231e-06
  -1.1837000e+04   1.9614947e-06
  -1.1836000e+04   2.0811376e-06
  -1.1835000e+04   2.2062130e-06
  -1.1834000e+04   2.3368846e-06
  -1.1833000e+04   2.4733186e-06
  -1.1832000e+04   2.6156835e-06
  -1.1831000e+04   2.7641501e-06
  -1.1830000e+04   2.9188917e-06
  -1.1829000e+04   3.0800840e-06
  -1.1828000e+04   3.2479050e-06
  -1.1827000e+04   3.4225350e-06
  -1.1826000e+04   3.6041568e-06
  -1.1825000e+04   3.7929553e-06
  -1.1824000e+04   3.9891180e-06
  -1.1823000e+04   4.1928343e-06
  -1.1822000e+04   4.4042963e-06
  -1.1821000e+04   4.6236981e-06
  -1.1820000e+04   4.8512362e-06
  -1.1819000e+04   5.0871091e-06
  -1.1818000e+04   5.3315178e-06
  -1.1817000e+04   5.5846654e-06
  -1.1816000e+04   5.8467571e-06
  -1.1815000e+04   6.1180004e-06
  -1.1814000e+04   6.3986049e-06
  -1.1813000e+04   6.6887822e-06
  -1.1812000e+04   6.9887462e-06
  -1.1811000e+04   7.2987128e-06
  -1.1810000e+04   7.6189001e-06
  -1.1809000e+04   7.9495279e-06
  -1.1808000e+04   8.2908184e-06
  -1.1807000e+04   8.6429957e-06
  -1.1806000e+04   9.0062857e-06
  -1.1805000e+04   9.3809166e-06
  -1.1804000e+04   9.7671182e-06
  -1.1803000e+04   1.0165122e-05
  -1.1802000e+04   1.0575163e-05
  -1.1801000e+04   1.0997475e-05
  -1.1800000e+04   1.1432297e-05
  -1.1799000e+04   1.1879868e-05
  -1.1798000e+04   1.2340428e-05
  -1.1797000e+04   1.2814220e-05
  -1.1796000e+04   1.3301489e-05
  -1.1795000e+04   1.3802482e-05
  -1.1794000e+04   1.4317446e-05
  -1.1793000e+04   1.4846630e-05
  -1.1792000e+04   1.5390286e-05
  -1.1791000e+04   1.5948666e-05
  -1.1790000e+04   1.6522025e-05
  -1.1789000e+04   1.7110618e-05
  -1.1788000e+04   1.7714704e-05
  -1.1787000e+04   1.8334539e-05
  -1.1786000e+04   1.8970386e-05
  -1.1785000e+04   1.9622505e-05
  -1.1784000e+04   2.0291159e-05
  -1.1783000e+04   2.0976612e-05
  -1.1782000e+04   2.1679131e-05
  -1.1781000e+04   2.2398981e-05
  -1.1780000e+04   2.3136431e-05
  -1.1779000e+04   2.3891750e-05
  -1.1778000e+04   2.4665209e-05
  -1.1777000e+04   2.5457078e-05
  -1.1776000e+04   2.6267630e-05
  -1.1775000e+04   2.7097140e-05
  -1.1774000e+04   2.7945881e-05
  -1.1773000e+04   2.8814129e-05
  -1.1772000e+04   2.9702161e-05
  -1.1771000e+04   3.0610253e-05
  -1.1770000e+04   3.1538685e-05
  -1.1769000e+04   3.2487734e-05
  -1.1768000e+04   3.3457682e-05
  -1.1767000e+04   3.4448807e-05
  -1.1766000e+04   3.5461392e-05
  -1.1765000e+04   3.6495719e-05
  -1.1764000e+04   3.7552069e-05
  -1.1763000e+04   3.8630725e-05
  -1.1762000e+04   3.9731972e-05
  -1.1761000e+04   4.0856093e-05
  -1.1760000e+04   4.2003372e-05
  -1.1759000e+04   4.3174094e-05
  -1.1758000e+04   4.4368544e-05
  -1.1757000e+04   4.5587008e-05
  -1.1756000e+04   4.6829771e-05
  -1.1755000e+04   4.8097119e-05
  -1.1754000e+04   4.9389339e-05
  -1.1753000e+04   5.0706715e-05
  -1.1752000e+04   5.2049534e-05
  -1.1751000e+04   5.3418083e-05
  -1.1750000e+04   5.4812647e-05
  -1.1749000e+04   5.6233513e-05
  -1.1748000e+04   5.7680967e-05
  -1.1747000e+04   5.9155294e-05
  -1.1746000e+04   6.0656780e-05
  -1.1745000e+04   6.2185710e-05
  -1.1744000e+04   6.3742369e-05
  -1.1743000e+04   6.5327042e-05
  -1.1742000e+04   6.6940012e-05
  -1.1741000e+04   6.8581565e-05
  -1.1740000e+04   7.0251982e-05
  -1.1739000e+04   7.1951547e-05
  -1.1738000e+04   7.3680541e-05
  -1.1737000e+04   7.5439245e-05
  -1.1736000e+04   7.7227942e-05
  -1.1735000e+04   7.9046909e-05
  -1.1734000e+04   8.0896427e-05
  -1.1733000e+04   8.2776773e-05
  -1.1732000e+04   8.4688225e-05
  -1.1731000e+04   8.6631059e-05
  -1.1730000e+04   8.8605550e-05
  -1.1729000e+04   9.0611972e-05
  -1.1728000e+04   9.2650599e-05
  -1.1727000e+04   9.4721702e-05
  -1.1726000e+04   9.6825552e-05
  -1.1725000e+04   9.8962418e-05
  -1.1724000e+04   1.0113257e-04
  -1.1723000e+04   1.0333627e-04
  -1.1722000e+04   1.0557378e-04
  -1.1721000e+04   1.0784538e-04
  -1.1720000e+04   1.1015132e-04
  -1.1719000e+04   1.1249186e-04
  -1.1718000e+04   1.1486726e-04
  -1.1717000e+04   1.1727777e-04
  -1.1716000e+04   1.1972366e-04
  -1.1715000e+04   1.2220518e-04
  -1.1714000e+04   1.2472257e-04
  -1.1713000e+04   1.2727609e-04
  -1.1712000e+04   1.2986599e-04
  -1.1711000e+04   1.3249251e-04
  -1.1710000e+04   1.3515589e-04
  -1.1709000e+04   1.3785638e-04
  -1.1708000e+04   1.4059421e-04
  -1.1707000e+04   1.4336962e-04
  -1.1706000e+04   1.4618285e-04
  -1.1705000e+04   1.4903413e-04
  -1.1704000e+04   1.5192368e-04
  -1.1703000e+04   1.5485174e-04
  -1.1702000e+04   1.5781853e-04
  -1.1701000e+04   1.6082427e-04
  -1.1700000e+04   1.6386919e-04
  -1.1699000e+04   1.6695349e-04
  -1.1698000e+04   1.7007739e-04
  -1.1697000e+04   1.7324111e-04
  -1.1696000e+04   1.7644485e-04
  -1.1695000e+04   1.7968882e-04
  -1.1694000e+04   1.8297322e-04
  -1.1693000e+04   1.8629824e-04
  -1.1692000e+04   1.8966410e-04
  -1.1691000e+04   1.9307097e-04
  -1.1690000e+04   1.9651905e-04
  -1.1689000e+04   2.0000852e-04
  -1.1688000e+04   2.0353958e-04
  -1.1687000e+04   2.0711239e-04
  -1.1686000e+04   2.1072715e-04
  -1.1685000e+04   2.1438401e-04
  -1.1684000e+04   2.1808315e-04
  -1.1683000e+04   2.2182474e-04
  -1.1682000e+04   2.2560893e-04
  -1.1681000e+04   2.2943590e-04
  -1.1680000e+04   2.3330578e-04
  -1.1679000e+04   2.3721874e-04
  -1.1678000e+04   2.4117493e-04
  -1.1677000e+04   2.4517448e-04
  -1.1676000e+04   2.4921754e-04
  -1.1675000e+04   2.5330424e-04
  -1.1674000e+04   2.5743471e-04
  -1.1673000e+04   2.6160909e-04
  -1.1672000e+04   2.6582749e-04
  -1.1671000e+04   2.7009004e-04
  -1.1670000e+04   2.7439685e-04
  -1.1669000e+04   2.7874804e-04
  -1.1668000e+04   2.8314370e-04
  -1.1667000e+04   2.8758395e-04
  -1.1666000e+04   2.9206887e-04
  -1.1665000e+04   2.9659858e-04
  -1.1664000e+04   3.0117314e-04
  -1.1663000e+04   3.0579266e-04
  -1.1662000e+04   3.1045720e-04
  -1.1661000e+04   3.1516684e-04
  -1.1660000e+04   3.1992167e-04
  -1.1659000e+04   3.2472173e-04
  -1.1658000e+04   3.2956710e-04
  -1.1657000e+04   3.3445782e-04
  -1.1656000e+04   3.3939396e-04
  -1.1655000e+04   3.4437555e-04
  -1.1654000e+04   3.4940264e-04
  -1.1653000e+04   3.5447527e-04
  -1.1652000e+04   3.5959347e-04
  -1.1651000e+04   3.6475726e-04
  -1.1650000e+04   3.6996667e-04
  -1.1649000e+04   3.7522172e-04
  -1.1648000e+04   3.8052240e-04
  -1.1647000e+04   3.8586874e-04
  -1.1646000e+04   3.9126074e-04
  -1.1645000e+04   3.9669838e-04
  -1.1644000e+04   4.0218165e-04
  -1.1643000e+04   4.0771055e-04
  -1.1642000e+04   4.1328506e-04
  -1.1641000e+04   4.1890514e-04
  -1.1640000e+04   4.2457076e-04
  -1.1639000e+04   4.3028190e-04
  -1.1638000e+04   4.3603850e-04
  -1.1637000e+04   4.4184052e-04
  -1.1636000e+04   4.4768790e-04
  -1.1635000e+04   4.5358059e-04
  -1.1634000e+04   4.5951852e-04
  -1.1633000e+04   4.6550162e-04
  -1.1632000e+04   4.7152981e-04
  -1.1631000e+04   4.7760302e-04
  -1.1630000e+04   4.8372115e-04
  -1.1629000e+04   4.8988410e-04
  -1.1628000e+04   4.9609179e-04
  -1.1627000e+04   5.0234411e-04
  -1.1626000e+04   5.0864093e-04
  -1.1625000e+04   5.1498216e-04
  -1.1624000e+04   5.2136765e-04
  -1.1623000e+04   5.2779730e-04
  -1.1622000e+04   5.3427095e-04
  -1.1621000e+04   5.4078847e-04
  -1.1620000e+04   5.4734970e-04
  -1.1619000e+04   5.5395451e-04
  -1.1618000e+04   5.6060273e-04
  -1.1617000e+04   5.6729419e-04
  -1.1616000e+04   5.7402871e-04
  -1.1615000e+04   5.8080614e-04
  -1.1614000e+04   5.8762627e-04
  -1.1613000e+04   5.9448892e-04
  -1.1612000e+04   6.0139390e-04
  -1.1611000e+04   6.0834100e-04
  -1.1610000e+04   6.1533001e-04
  -1.1609000e+04   6.2236072e-04
  -1.1608000e+04   6.2943290e-04
  -1.1607000e+04   6.3654634e-04
  -1.1606000e+04   6.4370079e-04
  -1.1605000e+04   6.5089602e-04
  -1.1604000e+04   6.5813177e-04
  -1.1603000e+04   6.6540781e-04
  -1.1602000e+04   6.7272387e-04
  -1.1601000e+04   6.8007968e-04
  -1.1600000e+04   6.8747497e-04
  -1.1599000e+04   6.9490947e-04
  -1.1598000e+04   7.0238289e-04
  -1.1597000e+04   7.0989494e-04
  -1.1596000e+04   7.1744532e-04
  -1.1595000e+04   7.2503374e-04
  -1.1594000e+04   7.3265988e-04
  -1.1593000e+04   7.4032343e-04
  -1.1592000e+04   7.4802407e-04
  -1.1591000e+04   7.5576146e-04
  -1.1590000e+04   7.6353528e-04
  -1.1589000e+04   7.7134517e-04
  -1.1588000e+04   7.7919081e-04
  -1.1587000e+04   7.8707183e-04
  -1.1586000e+04   7.9498786e-04
  -1.1585000e+04   8.0293856e-04
  -1.1584000e+04   8.1092354e-04
  -1.1583000e+04   8.1894243e-04
  -1.1582000e+04   8.2699484e-04
  -1.1581000e+04   8.3508038e-04
  -1.1580000e+04   8.4319865e-04
  -1.1579000e+04   8.5134926e-04
  -1.1578000e+04   8.5953178e-04
  -1.1577000e+04   8.6774581e-04
  -1.1576000e+04   8.7599093e-04
  -1.1575000e+04   8.8426670e-04
  -1.1574000e+04   8.9257269e-04
  -1.1573000e+04   9.0090846e-04
  -1.1572000e+04   9.0927357e-04
  -1.1571000e+04   9.1766756e-04
  -1.1570000e+04   9.2608997e-04
  -1.1569000e+04   9.3454034e-04
  -1.1568000e+04   9.4301820e-04
  -1.1567000e+04   9.5152308e-04
  -1.1566000e+04   9.6005448e-04
  -1.1565000e+04   9.6861193e-04
  -1.1564000e+04   9.7719492e-04
  -1.1563000e+04   9.8580297e-04
  -1.1562000e+04   9.9443555e-04
  -1.1561000e+04   1.0030922e-03
  -1.1560000e+04   1.0117723e-03
  -1.1559000e+04   1.0204754e-03
  -1.1558000e+04   1.0292010e-03
  -1.1557000e+04   1.0379485e-03
  -1.1556000e+04   1.0467174e-03
  -1.1555000e+04   1.0555071e-03
  -1.1554000e+04   1.0643171e-03
  -1.1553000e+04   1.0731469e-03
  -1.1552000e+04   1.0819958e-03
  -1.1551000e+04   1.0908633e-03
  -1.1550000e+04   1.0997489e-03
  -1.1549000e+04   1.1086519e-03
  -1.1548000e+04   1.1175717e-03
  -1.1547000e+04   1.1265079e-03
  -1.1546000e+04   1.1354597e-03
  -1.1545000e+04   1.1444266e-03
  -1.1544000e+04   1.1534080e-03
  -1.1543000e+04   1.1624032e-03
  -1.1542000e+04   1.1714117e-03
  -1.1541000e+04   1.1804329e-03
  -1.1540000e+04   1.1894660e-03
  -1.1539000e+04   1.1985106e-03
  -1.1538000e+04   1.2075658e-03
  -1.1537000e+04   1.2166312e-03
  -1.1536000e+04   1.2257061e-03
  -1.1535000e+04   1.2347897e-03
  -1.1534000e+04   1.2438816e-03
  -1.1533000e+04   1.2529809e-03
  -1.1532000e+04   1.2620871e-03
  -1.1531000e+04   1.2711994e-03
  -1.1530000e+04   1.2803172e-03
  -1.1529000e+04   1.2894399e-03
  -1.1528000e+04   1.2985667e-03
  -1.1527000e+04   1.3076970e-03
  -1.1526000e+04   1.3168301e-03
  -1.1525000e+04   1.3259652e-03
  -1.1524000e+04   1.3351018e-03
  -1.1523000e+04   1.3442390e-03
  -1.1522000e+04   1.3533762e-03
  -1.1521000e+04   1.3625127e-03
  -1.1520000e+04   1.3716478e-03
  -1.1519000e+04   1.3807807e-03
  -1.1518000e+04   1.3899107e-03
  -1.1517000e+04   1.3990372e-03
  -1.1516000e+04   1.4081593e-03
  -1.1515000e+04   1.4172765e-03
  -1.1514000e+04   1.4263878e-03
  -1.1513000e+04   1.4354926e-03
  -1.1512000e+04   1.4445902e-03
  -1.1511000e+04   1.4536798e-03
  -1.1510000e+04   1.4627607e-03
  -1.1509000e+04   1.4718320e-03
  -1.1508000e+04   1.4808932e-03
  -1.1507000e+04   1.4899434e-03
  -1.1506000e+04   1.4989818e-03
  -1.1505000e+04   1.5080077e-03
  -1.1504000e+04   1.5170204e-03
  -1.1503000e+04   1.5260191e-03
  -1.1502000e+04   1.5350030e-03
  -1.1501000e+04   1.5439713e-03
  -1.1500000e+04   1.5529233e-03
  -1.1499000e+04   1.5618582e-03
  -1.1498000e+04   1.5707753e-03
  -1.1497000e+04   1.5796737e-03
  -1.1496000e+04   1.5885527e-03
  -1.1495000e+04   1.5974115e-03
  -1.1494000e+04   1.6062493e-03
  -1.1493000e+04   1.6150653e-03
  -1.1492000e+04   1.6238588e-03
  -1.1491000e+04   1.6326290e-03
  -1.1490000e+04   1.6413751e-03
  -1.1489000e+04   1.6500962e-03
  -1.1488000e+04   1.6587917e-03
  -1.1487000e+04   1.6674606e-03
  -1.1486000e+04   1.6761023e-03
  -1.1485000e+04   1.6847160e-03
  -1.1484000e+04   1.6933007e-03
  -1.1483000e+04   1.7018558e-03
  -1.1482000e+04   1.7103805e-03
  -1.1481000e+04   1.7188739e-03
  -1.1480000e+04   1.7273353e-03
  -1.1479000e+04   1.7357639e-03
  -1.1478000e+04   1.7441589e-03
  -1.1477000e+04   1.7525194e-03
  -1.1476000e+04   1.7608447e-03
  -1.1475000e+04   1.7691341e-03
  -1.1474000e+04   1.7773866e-03
  -1.1473000e+04   1.7856015e-03
  -1.1472000e+04   1.7937780e-03
  -1.1471000e+04   1.8019154e-03
  -1.1470000e+04   1.8100128e-03
  -1.1469000e+04   1.8180694e-03
  -1.1468000e+04   1.8260845e-03
  -1.1467000e+04   1.8340572e-03
  -1.1466000e+04   1.8419868e-03
  -1.1465000e+04   1.8498724e-03
  -1.1464000e+04   1.8577134e-03
  -1.1463000e+04   1.8655089e-03
  -1.1462000e+04   1.8732581e-03
  -1.1461000e+04   1.8809602e-03
  -1.1460000e+04   1.8886145e-03
  -1.1459000e+04   1.8962202e-03
  -1.1458000e+04   1.9037765e-03
  -1.1457000e+04   1.9112826e-03
  -1.1456000e+04   1.9187378e-03
  -1.1455000e+04   1.9261413e-03
  -1.1454000e+04   1.9334923e-03
  -1.1453000e+04   1.9407900e-03
  -1.1452000e+04   1.9480338e-03
  -1.1451000e+04   1.9552227e-03
  -1.1450000e+04   1.9623562e-03
  -1.1449000e+04   1.9694334e-03
  -1.1448000e+04   1.9764535e-03
  -1.1447000e+04   1.9834159e-03
  -1.1446000e+04   1.9903198e-03
  -1.1445000e+04   1.9971643e-03
  -1.1444000e+04   2.0039489e-03
  -1.1443000e+04   2.0106727e-03
  -1.1442000e+04   2.0173351e-03
  -1.1441000e+04   2.0239352e-03
  -1.1440000e+04   2.0304724e-03
  -1.1439000e+04   2.0369460e-03
  -1.1438000e+04   2.0433552e-03
  -1.1437000e+04   2.0496993e-03
  -1.1436000e+04   2.0559776e-03
  -1.1435000e+04   2.0621895e-03
  -1.1434000e+04   2.0683341e-03
  -1.1433000e+04   2.0744109e-03
  -1.1432000e+04   2.0804190e-03
  -1.1431000e+04   2.0863580e-03
  -1.1430000e+04   2.0922269e-03
  -1.1429000e+04   2.0980252e-03
  -1.1428000e+04   2.1037523e-03
  -1.1427000e+04   2.1094074e-03
  -1.1426000e+04   2.1149898e-03
  -1.1425000e+04   2.1204990e-03
  -1.1424000e+04   2.1259342e-03
  -1.1423000e+04   2.1312949e-03
  -1.1422000e+04   2.1365804e-03
  -1.1421000e+04   2.1417900e-03
  -1.1420000e+04   2.1469231e-03
  -1.1419000e+04   2.1519792e-03
  -1.1418000e+04   2.1569575e-03
  -1.1417000e+04   2.1618575e-03
  -1.1416000e+04   2.1666786e-03
  -1.1415000e+04   2.1714201e-03
  -1.1414000e+04   2.1760816e-03
  -1.1413000e+04   2.1806623e-03
  -1.1412000e+04   2.1851618e-03
  -1.1411000e+04   2.1895794e-03
  -1.1410000e+04   2.1939146e-03
  -1.1409000e+04   2.1981669e-03
  -1.1408000e+04   2.2023356e-03
  -1.1407000e+04   2.2064202e-03
  -1.1406000e+04   2.2104203e-03
  -1.1405000e+04   2.2143353e-03
  -1.1404000e+04   2.2181645e-03
  -1.1403000e+04   2.2219077e-03
  -1.1402000e+04   2.2255641e-03
  -1.1401000e+04   2.2291334e-03
  -1.1400000e+04   2.2326151e-03
  -1.1399000e+04   2.2360086e-03
  -1.1398000e+04   2.2393135e-03
  -1.1397000e+04   2.2425293e-03
  -1.1396000e+04   2.2456555e-03
  -1.1395000e+04   2.2486918e-03
  -1.1394000e+04   2.2516376e-03
  -1.1393000e+04   2.2544926e-03
  -1.1392000e+04   2.2572562e-03
  -1.1391000e+04   2.2599282e-03
  -1.1390000e+04   2.2625080e-03
  -1.1389000e+04   2.2649953e-03
  -1.1388000e+04   2.2673897e-03
  -1.1387000e+04   2.2696907e-03
  -1.1386000e+04   2.2718981e-03
  -1.1385000e+04   2.2740115e-03
  -1.1384000e+04   2.2760305e-03
  -1.1383000e+04   2.2779547e-03
  -1.1382000e+04   2.2797838e-03
  -1.1381000e+04   2.2815176e-03
  -1.1380000e+04   2.2831556e-03
  -1.1379000e+04   2.2846976e-03
  -1.1378000e+04   2.2861432e-03
  -1.1377000e+04   2.2874922e-03
  -1.1376000e+04   2.2887443e-03
  -1.1375000e+04   2.2898992e-03
  -1.1374000e+04   2.2909566e-03
  -1.1373000e+04   2.2919164e-03
  -1.1372000e+04   2.2927782e-03
  -1.1371000e+04   2.2935419e-03
  -1.1370000e+04   2.2942071e-03
  -1.1369000e+04   2.2947738e-03
  -1.1368000e+04   2.2952416e-03
  -1.1367000e+04   2.2956104e-03
  -1.1366000e+04   2.2958801e-03
  -1.1365000e+04   2.2960503e-03
  -1.1364000e+04   2.2961211e-03
  -1.1363000e+04   2.2960922e-03
  -1.1362000e+04   2.2959635e-03
  -1.1361000e+04   2.2957348e-03
  -1.1360000e+04   2.2954061e-03
  -1.1359000e+04   2.2949772e-03
  -1.1358000e+04   2.2944480e-03
  -1.1357000e+04   2.2938185e-03
  -1.1356000e+04   2.2930886e-03
  -1.1355000e+04   2.2922581e-03
  -1.1354000e+04   2.2913271e-03
  -1.1353000e+04   2.2902954e-03
  -1.1352000e+04   2.2891632e-03
  -1.1351000e+04   2.2879302e-03
  -1.1350000e+04   2.2865966e-03
  -1.1349000e+04   2.2851623e-03
  -1.1348000e+04   2.2836274e-03
  -1.1347000e+04   2.2819918e-03
  -1.1346000e+04   2.2802555e-03
  -1.1345000e+04   2.2784187e-03
  -1.1344000e+04   2.2764814e-03
  -1.1343000e+04   2.2744436e-03
  -1.1342000e+04   2.2723054e-03
  -1.1341000e+04   2.2700669e-03
  -1.1340000e+04   2.2677282e-03
  -1.1339000e+04   2.2652894e-03
  -1.1338000e+04   2.2627507e-03
  -1.1337000e+04   2.2601121e-03
  -1.1336000e+04   2.2573737e-03
  -1.1335000e+04   2.2545359e-03
  -1.1334000e+04   2.2515986e-03
  -1.1333000e+04   2.2485622e-03
  -1.1332000e+04   2.2454267e-03
  -1.1331000e+04   2.2421924e-03
  -1.1330000e+04   2.2388595e-03
  -1.1329000e+04   2.2354282e-03
  -1.1328000e+04   2.2318987e-03
  -1.1327000e+04   2.2282713e-03
  -1.1326000e+04   2.2245462e-03
  -1.1325000e+04   2.2207238e-03
  -1.1324000e+04   2.2168042e-03
  -1.1323000e+04   2.2127877e-03
  -1.1322000e+04   2.2086747e-03
  -1.1321000e+04   2.2044655e-03
  -1.1320000e+04   2.2001604e-03
  -1.1319000e+04   2.1957597e-03
  -1.1318000e+04   2.1912638e-03
  -1.1317000e+04   2.1866729e-03
  -1.1316000e+04   2.1819876e-03
  -1.1315000e+04   2.1772081e-03
  -1.1314000e+04   2.1723349e-03
  -1.1313000e+04   2.1673683e-03
  -1.1312000e+04   2.1623088e-03
  -1.1311000e+04   2.1571568e-03
  -1.1310000e+04   2.1519126e-03
  -1.1309000e+04   2.1465768e-03
  -1.1308000e+04   2.1411499e-03
  -1.1307000e+04   2.1356321e-03
  -1.1306000e+04   2.1300241e-03
  -1.1305000e+04   2.1243264e-03
  -1.1304000e+04   2.1185393e-03
  -1.1303000e+04   2.1126635e-03
  -1.1302000e+04   2.1066995e-03
  -1.1301000e+04   2.1006477e-03
  -1.1300000e+04   2.0945087e-03
  -1.1299000e+04   2.0882830e-03
  -1.1298000e+04   2.0819713e-03
  -1.1297000e+04   2.0755741e-03
  -1.1296000e+04   2.0690919e-03
  -1.1295000e+04   2.0625254e-03
  -1.1294000e+04   2.0558752e-03
  -1.1293000e+04   2.0491418e-03
  -1.1292000e+04   2.0423259e-03
  -1.1291000e+04   2.0354281e-03
  -1.1290000e+04   2.0284490e-03
  -1.1289000e+04   2.0213894e-03
  -1.1288000e+04   2.0142498e-03
  -1.1287000e+04   2.0070309e-03
  -1.1286000e+04   1.9997335e-03
  -1.1285000e+04   1.9923581e-03
  -1.1284000e+04   1.9849056e-03
  -1.1283000e+04   1.9773765e-03
  -1.1282000e+04   1.9697717e-03
  -1.1281000e+04   1.9620918e-03
  -1.1280000e+04   1.9543376e-03
  -1.1279000e+04   1.9465098e-03
  -1.1278000e+04   1.9386092e-03
  -1.1277000e+04   1.9306365e-03
  -1.1276000e+04   1.9225925e-03
  -1.1275000e+04   1.9144780e-03
  -1.1274000e+04   1.9062938e-03
  -1.1273000e+04   1.8980406e-03
  -1.1272000e+04   1.8897193e-03
  -1.1271000e+04   1.8813307e-03
  -1.1270000e+04   1.8728756e-03
  -1.1269000e+04   1.8643549e-03
  -1.1268000e+04   1.8557693e-03
  -1.1267000e+04   1.8471197e-03
  -1.1266000e+04   1.8384070e-03
  -1.1265000e+04   1.8296320e-03
  -1.1264000e+04   1.8207956e-03
  -1.1263000e+04   1.8118987e-03
  -1.1262000e+04   1.8029421e-03
  -1.1261000e+04   1.7939268e-03
  -1.1260000e+04   1.7848536e-03
  -1.1259000e+04   1.7757235e-03
  -1.1258000e+04   1.7665373e-03
  -1.1257000e+04   1.7572960e-03
  -1.1256000e+04   1.7480005e-03
  -1.1255000e+04   1.7386518e-03
  -1.1254000e+04   1.7292507e-03
  -1.1253000e+04   1.7197982e-03
  -1.1252000e+04   1.7102952e-03
  -1.1251000e+04   1.7007428e-03
  -1.1250000e+04   1.6911419e-03
  -1.1249000e+04   1.6814934e-03
  -1.1248000e+04   1.6717983e-03
  -1.1247000e+04   1.6620576e-03
  -1.1246000e+04   1.6522723e-03
  -1.1245000e+04   1.6424434e-03
  -1.1244000e+04   1.6325718e-03
  -1.1243000e+04   1.6226586e-03
  -1.1242000e+04   1.6127047e-03
  -1.1241000e+04   1.6027112e-03
  -1.1240000e+04   1.5926791e-03
  -1.1239000e+04   1.5826095e-03
  -1.1238000e+04   1.5725032e-03
  -1.1237000e+04   1.5623614e-03
  -1.1236000e+04   1.5521851e-03
  -1.1235000e+04   1.5419752e-03
  -1.1234000e+04   1.5317330e-03
  -1.1233000e+04   1.5214593e-03
  -1.1232000e+04   1.5111552e-03
  -1.1231000e+04   1.5008219e-03
  -1.1230000e+04   1.4904602e-03
  -1.1229000e+04   1.4800714e-03
  -1.1228000e+04   1.4696564e-03
  -1.1227000e+04   1.4592163e-03
  -1.1226000e+04   1.4487521e-03
  -1.1225000e+04   1.4382650e-03
  -1.1224000e+04   1.4277559e-03
  -1.1223000e+04   1.4172260e-03
  -1.1222000e+04   1.4066763e-03
  -1.1221000e+04   1.3961079e-03
  -1.1220000e+04   1.3855219e-03
  -1.1219000e+04   1.3749193e-03
  -1.1218000e+04   1.3643012e-03
  -1.1217000e+04   1.3536687e-03
  -1.1216000e+04   1.3430229e-03
  -1.1215000e+04   1.3323648e-03
  -1.1214000e+04   1.3216955e-03
  -1.1213000e+04   1.3110161e-03
  -1.1212000e+04   1.3003277e-03
  -1.1211000e+04   1.2896313e-03
  -1.1210000e+04   1.2789280e-03
  -1.1209000e+04   1.2682189e-03
  -1.1208000e+04   1.2575051e-03
  -1.1207000e+04   1.2467876e-03
  -1.1206000e+04   1.2360676e-03
  -1.1205000e+04   1.2253460e-03
  -1.1204000e+04   1.2146241e-03
  -1.1203000e+04   1.2039027e-03
  -1.1202000e+04   1.1931831e-03
  -1.1201000e+04   1.1824662e-03
  -1.1200000e+04   1.1717532e-03
  -1.1199000e+04   1.1610451e-03
  -1.1198000e+04   1.1503429e-03
  -1.1197000e+04   1.1396478e-03
  -1.1196000e+04   1.1289607e-03
  -1.1195000e+04   1.1182828e-03
  -1.1194000e+04   1.1076150e-03
  -1.1193000e+04   1.0969585e-03
  -1.1192000e+04   1.0863142e-03
  -1.1191000e+04   1.0756833e-03
  -1.1190000e+04   1.0650667e-03
  -1.1189000e+04   1.0544655e-03
  -1.1188000e+04   1.0438807e-03
  -1.1187000e+04   1.0333133e-03
  -1.1186000e+04   1.0227644e-03
  -1.1185000e+04   1.0122349e-03
  -1.1184000e+04   1.0017260e-03
  -1.1183000e+04   9.9123848e-04
  -1.1182000e+04   9.8077348e-04
  -1.1181000e+04   9.7033197e-04
  -1.1180000e+04   9.5991492e-04
  -1.1179000e+04   9.4952334e-04
  -1.1178000e+04   9.3915820e-04
  -1.1177000e+04   9.2882046e-04
  -1.1176000e+04   9.1851111e-04
  -1.1175000e+04   9.0823109e-04
  -1.1174000e+04   8.9798137e-04
  -1.1173000e+04   8.8776289e-04
  -1.1172000e+04   8.7757659e-04
  -1.1171000e+04   8.6742342e-04
  -1.1170000e+04   8.5730429e-04
  -1.1169000e+04   8.4722012e-04
  -1.1168000e+04   8.3717184e-04
  -1.1167000e+04   8.2716034e-04
  -1.1166000e+04   8.1718653e-04
  -1.1165000e+04   8.0725128e-04
  -1.1164000e+04   7.9735550e-04
  -1.1163000e+04   7.8750004e-04
  -1.1162000e+04   7.7768577e-04
  -1.1161000e+04   7.6791355e-04
  -1.1160000e+04   7.5818424e-04
  -1.1159000e+04   7.4849866e-04
  -1.1158000e+04   7.3885765e-04
  -1.1157000e+04   7.2926203e-04
  -1.1156000e+04   7.1971262e-04
  -1.1155000e+04   7.1021021e-04
  -1.1154000e+04   7.0075560e-04
  -1.1153000e+04   6.9134957e-04
  -1.1152000e+04   6.8199290e-04
  -1.1151000e+04   6.7268635e-04
  -1.1150000e+04   6.6343067e-04
  -1.1149000e+04   6.5422660e-04
  -1.1148000e+04   6.4507489e-04
  -1.1147000e+04   6.3597625e-04
  -1.1146000e+04   6.2693139e-04
  -1.1145000e+04   6.1794102e-04
  -1.1144000e+04   6.0900583e-04
  -1.1143000e+04   6.0012648e-04
  -1.1142000e+04   5.9130366e-04
  -1.1141000e+04   5.8253802e-04
  -1.1140000e+04   5.7383020e-04
  -1.1139000e+04   5.6518083e-04
  -1.1138000e+04   5.5659055e-04
  -1.1137000e+04   5.4805995e-04
  -1.1136000e+04   5.3958964e-04
  -1.1135000e+04   5.3118019e-04
  -1.1134000e+04   5.2283220e-04
  -1.1133000e+04   5.1454621e-04
  -1.1132000e+04   5.0632277e-04
  -1.1131000e+04   4.9816243e-04
  -1.1130000e+04   4.9006571e-04
  -1.1129000e+04   4.8203311e-04
  -1.1128000e+04   4.7406513e-04
  -1.1127000e+04   4.6616227e-04
  -1.1126000e+04   4.5832499e-04
  -1.1125000e+04   4.5055375e-04
  -1.1124000e+04   4.4284901e-04
  -1.1123000e+04   4.3521118e-04
  -1.1122000e+04   4.2764070e-04
  -1.1121000e+04   4.2013796e-04
  -1.1120000e+04   4.1270337e-04
  -1.1119000e+04   4.0533729e-04
  -1.1118000e+04   3.9804010e-04
  -1.1117000e+04   3.9081215e-04
  -1.1116000e+04   3.8365377e-04
  -1.1115000e+04   3.7656529e-04
  -1.1114000e+04   3.6954701e-04
  -1.1113000e+04   3.6259924e-04
  -1.1112000e+04   3.5572225e-04
  -1.1111000e+04   3.4891632e-04
  -1.1110000e+04   3.4218169e-04
  -1.1109000e+04   3.3551861e-04
  -1.1108000e+04   3.2892730e-04
  -1.1107000e+04   3.2240798e-04
  -1.1106000e+04   3.1596082e-04
  -1.1105000e+04   3.0958603e-04
  -1.1104000e+04   3.0328377e-04
  -1.1103000e+04   2.9705418e-04
  -1.1102000e+04   2.9089742e-04
  -1.1101000e+04   2.8481359e-04
  -1.1100000e+04   2.7880282e-04
  -1.1099000e+04   2.7286519e-04
  -1.1098000e+04   2.6700079e-04
  -1.1097000e+04   2.6120967e-04
  -1.1096000e+04   2.5549191e-04
  -1.1095000e+04   2.4984752e-04
  -1.1094000e+04   2.4427653e-04
  -1.1093000e+04   2.3877894e-04
  -1.1092000e+04   2.3335476e-04
  -1.1091000e+04   2.2800396e-04
  -1.1090000e+04   2.2272649e-04
  -1.1089000e+04   2.1752232e-04
  -1.1088000e+04   2.1239136e-04
  -1.1087000e+04   2.0733355e-04
  -1.1086000e+04   2.0234879e-04
  -1.1085000e+04   1.9743697e-04
  -1.1084000e+04   1.9259796e-04
  -1.1083000e+04   1.8783163e-04
  -1.1082000e+04   1.8313782e-04
  -1.1081000e+04   1.7851637e-04
  -1.1080000e+04   1.7396709e-04
  -1.1079000e+04   1.6948979e-04
  -1.1078000e+04   1.6508426e-04
  -1.1077000e+04   1.6075028e-04
  -1.1076000e+04   1.5648760e-04
  -1.1075000e+04   1.5229598e-04
  -1.1074000e+04   1.4817515e-04
  -1.1073000e+04   1.4412484e-04
  -1.1072000e+04   1.4014474e-04
  -1.1071000e+04   1.3623455e-04
  -1.1070000e+04   1.3239395e-04
  -1.1069000e+04   1.2862261e-04
  -1.1068000e+04   1.2492017e-04
  -1.1067000e+04   1.2128629e-04
  -1.1066000e+04   1.1772057e-04
  -1.1065000e+04   1.1422265e-04
  -1.1064000e+04   1.1079211e-04
  -1.1063000e+04   1.0742855e-04
  -1.1062000e+04   1.0413154e-04
  -1.1061000e+04   1.0090064e-04
  -1.1060000e+04   9.7735400e-05
  -1.1059000e+04   9.4635360e-05
  -1.1058000e+04   9.1600044e-05
  -1.1057000e+04   8.8628966e-05
  -1.1056000e+04   8.5721626e-05
  -1.1055000e+04   8.2877515e-05
  -1.1054000e+04   8.0096109e-05
  -1.1053000e+04   7.7376877e-05
  -1.1052000e+04   7.4719273e-05
  -1.1051000e+04   7.2122741e-05
  -1.1050000e+04   6.9586716e-05
  -1.1049000e+04   6.7110620e-05
  -1.1048000e+04   6.4693866e-05
  -1.1047000e+04   6.2335855e-05
  -1.1046000e+04   6.0035979e-05
  -1.1045000e+04   5.7793620e-05
  -1.1044000e+04   5.5608151e-05
  -1.1043000e+04   5.3478934e-05
  -1.1042000e+04   5.1405322e-05
  -1.1041000e+04   4.9386661e-05
  -1.1040000e+04   4.7422285e-05
  -1.1039000e+04   4.5511521e-05
  -1.1038000e+04   4.3653688e-05
  -1.1037000e+04   4.1848096e-05
  -1.1036000e+04   4.0094048e-05
  -1.1035000e+04   3.8390838e-05
  -1.1034000e+04   3.6737754e-05
  -1.1033000e+04   3.5134076e-05
  -1.1032000e+04   3.3579077e-05
  -1.1031000e+04   3.2072023e-05
  -1.1030000e+04   3.0612175e-05
  -1.1029000e+04   2.9198788e-05
  -1.1028000e+04   2.7831109e-05
  -1.1027000e+04   2.6508381e-05
  -1.1026000e+04   2.5229842e-05
  -1.1025000e+04   2.3994725e-05
  -1.1024000e+04   2.2802258e-05
  -1.1023000e+04   2.1651663e-05
  -1.1022000e+04   2.0542162e-05
  -1.1021000e+04   1.9472970e-05
  -1.1020000e+04   1.8443299e-05
  -1.1019000e+04   1.7452360e-05
  -1.1018000e+04   1.6499358e-05
  -1.1017000e+04   1.5583497e-05
  -1.1016000e+04   1.4703982e-05
  -1.1015000e+04   1.3860011e-05
  -1.1014000e+04   1.3050784e-05
  -1.1013000e+04   1.2275498e-05
  -1.1012000e+04   1.1533353e-05
  -1.1011000e+04   1.0823543e-05
  -1.1010000e+04   1.0145268e-05
  -1.1009000e+04   9.4977232e-06
  -1.1008000e+04   8.8801083e-06
  -1.1007000e+04   8.2916224e-06
  -1.1006000e+04   7.7314668e-06
  -1.1005000e+04   7.1988444e-06
  -1.1004000e+04   6.6929606e-06
  -1.1003000e+04   6.2130237e-06
  -1.1002000e+04   5.7582449e-06
  -1.1001000e+04   5.3278390e-06
  -1.1000000e+04   4.9210250e-06
  -1.0999000e+04   4.5370260e-06
  -1.0998000e+04   4.1750700e-06
  -1.0997000e+04   3.8343905e-06
  -1.0996000e+04   3.5142263e-06
  -1.0995000e+04   3.2138225e-06
  -1.0994000e+04   2.9324308e-06
  -1.0993000e+04   2.6693097e-06
  -1.0992000e+04   2.4237254e-06
  -1.0991000e+04   2.1949518e-06
  -1.0990000e+04   1.9822713e-06
  -1.0989000e+04   1.7849751e-06
  -1.0988000e+04   1.6023636e-06
  -1.0987000e+04   1.4337471e-06
  -1.0986000e+04   1.2784461e-06
  -1.0985000e+04   1.1357918e-06
  -1.0984000e+04   1.0051266e-06
  -1.0983000e+04   8.8580480e-07
  -1.0982000e+04   7.7719264e-07
  -1.0981000e+04   6.7866920e-07
  -1.0980000e+04   5.8962677e-07
  -1.0979000e+04   5.0947131e-07
  -1.0978000e+04   4.3762305e-07
  -1.0977000e+04   3.7351693e-07
  -1.0976000e+04   3.1660318e-07
  -1.0975000e+04   2.6634781e-07
  -1.0974000e+04   2.2223315e-07
  -1.0973000e+04   1.8375838e-07
  -1.0972000e+04   1.5044009e-07
  -1.0971000e+04   1.2181277e-07
  -1.0970000e+04   9.7429416e-08
  -1.0969000e+04   7.6862035e-08
  -1.0968000e+04   5.9702223e-08
  -1.0967000e+04   4.5561712e-08
  -1.0966000e+04   3.4072931e-08
  -1.0965000e+04   2.4889579e-08
  -1.0964000e+04   1.7687184e-08
  -1.0963000e+04   1.2163683e-08
  -1.0962000e+04   8.0399968e-09
  -1.0961000e+04   5.0606080e-09
  -1.0960000e+04   2.9941478e-09
  -1.0959000e+04   1.6339821e-09
  -1.0958000e+04   7.9880304e-10
  -1.0957000e+04   3.3322385e-10
  -1.0956000e+04   1.0837683e-10
  -1.0955000e+04   2.2515219e-11
  -1.0954000e+04   1.6183275e-12
  -1.0953000e+04   3.2100677e-17
  -1.0952000e+04   9.2065316e-13
  -1.0951000e+04   1.7202112e-11
  -1.0950000e+04   9.1846341e-11
  -1.0949000e+04   2.9865690e-10
  -1.0948000e+04   7.4286373e-10
  -1.0947000e+04   1.5617511e-09
  -1.0946000e+04   2.9252884e-09
  -1.0945000e+04   5.0367642e-09
  -1.0944000e+04   8.1334233e-09
  -1.0943000e+04   1.2487106e-08
  -1.0942000e+04   1.8404892e-08
  -1.0941000e+04   2.6229745e-08
  -1.0940000e+04   3.6341160e-08
  -1.0939000e+04   4.9155817e-08
  -1.0938000e+04   6.5128230e-08
  -1.0937000e+04   8.4751411e-08
  -1.0936000e+04   1.0855752e-07
  -1.0935000e+04   1.3711853e-07
  -1.0934000e+04   1.7104690e-07
  -1.0933000e+04   2.1099621e-07
  -1.0932000e+04   2.5766188e-07
  -1.0931000e+04   3.1178180e-07
  -1.0930000e+04   3.7413699e-07
  -1.0929000e+04   4.4555235e-07
  -1.0928000e+04   5.2689725e-07
  -1.0927000e+04   6.1908625e-07
  -1.0926000e+04   7.2307978e-07
  -1.0925000e+04   8.3988484e-07
  -1.0924000e+04   9.7055564e-07
  -1.0923000e+04   1.1161943e-06
  -1.0922000e+04   1.2779516e-06
  -1.0921000e+04   1.4570276e-06
  -1.0920000e+04   1.6546723e-06
  -1.0919000e+04   1.8721865e-06
  -1.0918000e+04   2.1109222e-06
  -1.0917000e+04   2.3722836e-06
  -1.0916000e+04   2.6577278e-06
  -1.0915000e+04   2.9687650e-06
  -1.0914000e+04   3.3069599e-06
  -1.0913000e+04   3.6739320e-06
  -1.0912000e+04   4.0713563e-06
  -1.0911000e+04   4.5009642e-06
  -1.0910000e+04   4.9645438e-06
  -1.0909000e+04   5.4639412e-06
  -1.0908000e+04   6.0010608e-06
  -1.0907000e+04   6.5778660e-06
  -1.0906000e+04   7.1963801e-06
  -1.0905000e+04   7.8586868e-06
  -1.0904000e+04   8.5669312e-06
  -1.0903000e+04   9.3233202e-06
  -1.0902000e+04   1.0130123e-05
  -1.0901000e+04   1.0989673e-05
  -1.0900000e+04   1.1904367e-05
  -1.0899000e+04   1.2876667e-05
  -1.0898000e+04   1.3909100e-05
  -1.0897000e+04   1.5004258e-05
  -1.0896000e+04   1.6164804e-05
  -1.0895000e+04   1.7393463e-05
  -1.0894000e+04   1.8693033e-05
  -1.0893000e+04   2.0066378e-05
  -1.0892000e+04   2.1516434e-05
  -1.0891000e+04   2.3046206e-05
  -1.0890000e+04   2.4658769e-05
  -1.0889000e+04   2.6357273e-05
  -1.0888000e+04   2.8144939e-05
  -1.0887000e+04   3.0025059e-05
  -1.0886000e+04   3.2001003e-05
  -1.0885000e+04   3.4076213e-05
  -1.0884000e+04   3.6254207e-05
  -1.0883000e+04   3.8538579e-05
  -1.0882000e+04   4.0933000e-05
  -1.0881000e+04   4.3441218e-05
  -1.0880000e+04   4.6067060e-05
  -1.0879000e+04   4.8814431e-05
  -1.0878000e+04   5.1687315e-05
  -1.0877000e+04   5.4689778e-05
  -1.0876000e+04   5.7825965e-05
  -1.0875000e+04   6.1100105e-05
  -1.0874000e+04   6.4516507e-05
  -1.0873000e+04   6.8079563e-05
  -1.0872000e+04   7.1793751e-05
  -1.0871000e+04   7.5663630e-05
  -1.0870000e+04   7.9693848e-05
  -1.0869000e+04   8.3889134e-05
  -1.0868000e+04   8.8254308e-05
  -1.0867000e+04   9.2794274e-05
  -1.0866000e+04   9.7514024e-05
  -1.0865000e+04   1.0241864e-04
  -1.0864000e+04   1.0751329e-04
  -1.0863000e+04   1.1280324e-04
  -1.0862000e+04   1.1829383e-04
  -1.0861000e+04   1.2399050e-04
  -1.0860000e+04   1.2989880e-04
  -1.0859000e+04   1.3602433e-04
  -1.0858000e+04   1.4237283e-04
  -1.0857000e+04   1.4895010e-04
  -1.0856000e+04   1.5576205e-04
  -1.0855000e+04   1.6281467e-04
  -1.0854000e+04   1.7011407e-04
  -1.0853000e+04   1.7766644e-04
  -1.0852000e+04   1.8547805e-04
  -1.0851000e+04   1.9355531e-04
  -1.0850000e+04   2.0190470e-04
  -1.0849000e+04   2.1053278e-04
  -1.0848000e+04   2.1944626e-04
  -1.0847000e+04   2.2865190e-04
  -1.0846000e+04   2.3815660e-04
  -1.0845000e+04   2.4796733e-04
  -1.0844000e+04   2.5809117e-04
  -1.0843000e+04   2.6853532e-04
  -1.0842000e+04   2.7930706e-04
  -1.0841000e+04   2.9041378e-04
  -1.0840000e+04   3.0186298e-04
  -1.0839000e+04   3.1366227e-04
  -1.0838000e+04   3.2581933e-04
  -1.0837000e+04   3.3834200e-04
  -1.0836000e+04   3.5123817e-04
  -1.0835000e+04   3.6451588e-04
  -1.0834000e+04   3.7818326e-04
  -1.0833000e+04   3.9224854e-04
  -1.0832000e+04   4.0672007e-04
  -1.0831000e+04   4.2160631e-04
  -1.0830000e+04   4.3691581e-04
  -1.0829000e+04   4.5265726e-04
  -1.0828000e+04   4.6883943e-04
  -1.0827000e+04   4.8547122e-04
  -1.0826000e+04   5.0256164e-04
  -1.0825000e+04   5.2011981e-04
  -1.0824000e+04   5.3815494e-04
  -1.0823000e+04   5.5667639e-04
  -1.0822000e+04   5.7569362e-04
  -1.0821000e+04   5.9521618e-04
  -1.0820000e+04   6.1525376e-04
  -1.0819000e+04   6.3581616e-04
  -1.0818000e+04   6.5691329e-04
  -1.0817000e+04   6.7855517e-04
  -1.0816000e+04   7.0075196e-04
  -1.0815000e+04   7.2351391e-04
  -1.0814000e+04   7.4685139e-04
  -1.0813000e+04   7.7077489e-04
  -1.0812000e+04   7.9529503e-04
  -1.0811000e+04   8.2042254e-04
  -1.0810000e+04   8.4616825e-04
  -1.0809000e+04   8.7254313e-04
  -1.0808000e+04   8.9955826e-04
  -1.0807000e+04   9.2722485e-04
  -1.0806000e+04   9.5555422e-04
  -1.0805000e+04   9.8455780e-04
  -1.0804000e+04   1.0142472e-03
  -1.0803000e+04   1.0446340e-03
  -1.0802000e+04   1.0757300e-03
  -1.0801000e+04   1.1075473e-03
  -1.0800000e+04   1.1400978e-03
  -1.0799000e+04   1.1733937e-03
  -1.0798000e+04   1.2074472e-03
  -1.0797000e+04   1.2422709e-03
  -1.0796000e+04   1.2778771e-03
  -1.0795000e+04   1.3142787e-03
  -1.0794000e+04   1.3514883e-03
  -1.0793000e+04   1.3895188e-03
  -1.0792000e+04   1.4283833e-03
  -1.0791000e+04   1.4680950e-03
  -1.0790000e+04   1.5086670e-03
  -1.0789000e+04   1.5501129e-03
  -1.0788000e+04   1.5924460e-03
  -1.0787000e+04   1.6356802e-03
  -1.0786000e+04   1.6798290e-03
  -1.0785000e+04   1.7249065e-03
  -1.0784000e+04   1.7709265e-03
  -1.0783000e+04   1.8179034e-03
  -1.0782000e+04   1.8658513e-03
  -1.0781000e+04   1.9147847e-03
  -1.0780000e+04   1.9647180e-03
  -1.0779000e+04   2.0156659e-03
  -1.0778000e+04   2.0676431e-03
  -1.0777000e+04   2.1206647e-03
  -1.0776000e+04   2.1747455e-03
  -1.0775000e+04   2.2299007e-03
  -1.0774000e+04   2.2861456e-03
  -1.0773000e+04   2.3434956e-03
  -1.0772000e+04   2.4019663e-03
  -1.0771000e+04   2.4615731e-03
  -1.0770000e+04   2.5223321e-03
  -1.0769000e+04   2.5842589e-03
  -1.0768000e+04   2.6473697e-03
  -1.0767000e+04   2.7116806e-03
  -1.0766000e+04   2.7772079e-03
  -1.0765000e+04   2.8439680e-03
  -1.0764000e+04   2.9119773e-03
  -1.0763000e+04   2.9812526e-03
  -1.0762000e+04   3.0518107e-03
  -1.0761000e+04   3.1236684e-03
  -1.0760000e+04   3.1968428e-03
  -1.0759000e+04   3.2713509e-03
  -1.0758000e+04   3.3472102e-03
  -1.0757000e+04   3.4244379e-03
  -1.0756000e+04   3.5030517e-03
  -1.0755000e+04   3.5830691e-03
  -1.0754000e+04   3.6645080e-03
  -1.0753000e+04   3.7473862e-03
  -1.0752000e+04   3.8317218e-03
  -1.0751000e+04   3.9175328e-03
  -1.0750000e+04   4.0048377e-03
  -1.0749000e+04   4.0936546e-03
  -1.0748000e+04   4.1840023e-03
  -1.0747000e+04   4.2758992e-03
  -1.0746000e+04   4.3693643e-03
  -1.0745000e+04   4.4644162e-03
  -1.0744000e+04   4.5610741e-03
  -1.0743000e+04   4.6593571e-03
  -1.0742000e+04   4.7592843e-03
  -1.0741000e+04   4.8608752e-03
  -1.0740000e+04   4.9641493e-03
  -1.0739000e+04   5.0691261e-03
  -1.0738000e+04   5.1758254e-03
  -1.0737000e+04   5.2842670e-03
  -1.0736000e+04   5.3944709e-03
  -1.0735000e+04   5.5064571e-03
  -1.0734000e+04   5.6202458e-03
  -1.0733000e+04   5.7358574e-03
  -1.0732000e+04   5.8533123e-03
  -1.0731000e+04   5.9726310e-03
  -1.0730000e+04   6.0938342e-03
  -1.0729000e+04   6.2169427e-03
  -1.0728000e+04   6.3419773e-03
  -1.0727000e+04   6.4689590e-03
  -1.0726000e+04   6.5979091e-03
  -1.0725000e+04   6.7288486e-03
  -1.0724000e+04   6.8617990e-03
  -1.0723000e+04   6.9967816e-03
  -1.0722000e+04   7.1338182e-03
  -1.0721000e+04   7.2729303e-03
  -1.0720000e+04   7.4141397e-03
  -1.0719000e+04   7.5574683e-03
  -1.0718000e+04   7.7029382e-03
  -1.0717000e+04   7.8505714e-03
  -1.0716000e+04   8.0003902e-03
  -1.0715000e+04   8.1524168e-03
  -1.0714000e+04   8.3066738e-03
  -1.0713000e+04   8.4631837e-03
  -1.0712000e+04   8.6219691e-03
  -1.0711000e+04   8.7830527e-03
  -1.0710000e+04   8.9464574e-03
  -1.0709000e+04   9.1122062e-03
  -1.0708000e+04   9.2803221e-03
  -1.0707000e+04   9.4508282e-03
  -1.0706000e+04   9.6237479e-03
  -1.0705000e+04   9.7991044e-03
  -1.0704000e+04   9.9769212e-03
  -1.0703000e+04   1.0157222e-02
  -1.0702000e+04   1.0340030e-02
  -1.0701000e+04   1.0525370e-02
  -1.0700000e+04   1.0713264e-02
  -1.0699000e+04   1.0903738e-02
  -1.0698000e+04   1.1096814e-02
  -1.0697000e+04   1.1292518e-02
  -1.0696000e+04   1.1490873e-02
  -1.0695000e+04   1.1691904e-02
  -1.0694000e+04   1.1895635e-02
  -1.0693000e+04   1.2102090e-02
  -1.0692000e+04   1.2311295e-02
  -1.0691000e+04   1.2523273e-02
  -1.0690000e+04   1.2738049e-02
  -1.0689000e+04   1.2955649e-02
  -1.0688000e+04   1.3176097e-02
  -1.0687000e+04   1.3399418e-02
  -1.0686000e+04   1.3625637e-02
  -1.0685000e+04   1.3854779e-02
  -1.0684000e+04   1.4086870e-02
  -1.0683000e+04   1.4321935e-02
  -1.0682000e+04   1.4559999e-02
  -1.0681000e+04   1.4801088e-02
  -1.0680000e+04   1.5045227e-02
  -1.0679000e+04   1.5292441e-02
  -1.0678000e+04   1.5542757e-02
  -1.0677000e+04   1.5796200e-02
  -1.0676000e+04   1.6052796e-02
  -1.0675000e+04   1.6312571e-02
  -1.0674000e+04   1.6575551e-02
  -1.0673000e+04   1.6841761e-02
  -1.0672000e+04   1.7111228e-02
  -1.0671000e+04   1.7383978e-02
  -1.0670000e+04   1.7660037e-02
  -1.0669000e+04   1.7939432e-02
  -1.0668000e+04   1.8222188e-02
  -1.0667000e+04   1.8508332e-02
  -1.0666000e+04   1.8797890e-02
  -1.0665000e+04   1.9090890e-02
  -1.0664000e+04   1.9387357e-02
  -1.0663000e+04   1.9687318e-02
  -1.0662000e+04   1.9990799e-02
  -1.0661000e+04   2.0297828e-02
  -1.0660000e+04   2.0608431e-02
  -1.0659000e+04   2.0922635e-02
  -1.0658000e+04   2.1240467e-02
  -1.0657000e+04   2.1561953e-02
  -1.0656000e+04   2.1887120e-02
  -1.0655000e+04   2.2215996e-02
  -1.0654000e+04   2.2548607e-02
  -1.0653000e+04   2.2884981e-02
  -1.0652000e+04   2.3225143e-02
  -1.0651000e+04   2.3569123e-02
  -1.0650000e+04   2.3916946e-02
  -1.0649000e+04   2.4268639e-02
  -1.0648000e+04   2.4624231e-02
  -1.0647000e+04   2.4983748e-02
  -1.0646000e+04   2.5347217e-02
  -1.0645000e+04   2.5714665e-02
  -1.0644000e+04   2.6086121e-02
  -1.0643000e+04   2.6461611e-02
  -1.0642000e+04   2.6841162e-02
  -1.0641000e+04   2.7224803e-02
  -1.0640000e+04   2.7612559e-02
  -1.0639000e+04   2.8004459e-02
  -1.0638000e+04   2.8400530e-02
  -1.0637000e+04   2.8800800e-02
  -1.0636000e+04   2.9205295e-02
  -1.0635000e+04   2.9614044e-02
  -1.0634000e+04   3.0027073e-02
  -1.0633000e+04   3.0444410e-02
  -1.0632000e+04   3.0866082e-02
  -1.0631000e+04   3.1292118e-02
  -1.0630000e+04   3.1722543e-02
  -1.0629000e+04   3.2157387e-02
  -1.0628000e+04   3.2596675e-02
  -1.0627000e+04   3.3040436e-02
  -1.0626000e+04   3.3488697e-02
  -1.0625000e+04   3.3941486e-02
  -1.0624000e+04   3.4398829e-02
  -1.0623000e+04   3.4860754e-02
  -1.0622000e+04   3.5327288e-02
  -1.0621000e+04   3.5798460e-02
  -1.0620000e+04   3.6274295e-02
  -1.0619000e+04   3.6754822e-02
  -1.0618000e+04   3.7240067e-02
  -1.0617000e+04   3.7730058e-02
  -1.0616000e+04   3.8224823e-02
  -1.0615000e+04   3.8724387e-02
  -1.0614000e+04   3.9228779e-02
  -1.0613000e+04   3.9738026e-02
  -1.0612000e+04   4.0252154e-02
  -1.0611000e+04   4.0771190e-02
  -1.0610000e+04   4.1295163e-02
  -1.0609000e+04   4.1824098e-02
  -1.0608000e+04   4.2358022e-02
  -1.0607000e+04   4.2896963e-02
  -1.0606000e+04   4.3440948e-02
  -1.0605000e+04   4.3990002e-02
  -1.0604000e+04   4.4544153e-02
  -1.0603000e+04   4.5103428e-02
  -1.0602000e+04   4.5667853e-02
  -1.0601000e+04   4.6237454e-02
  -1.0600000e+04   4.6812259e-02
  -1.0599000e+04   4.7392293e-02
  -1.0598000e+04   4.7977583e-02
  -1.0597000e+04   4.8568156e-02
  -1.0596000e+04   4.9164037e-02
  -1.0595000e+04   4.9765253e-02
  -1.0594000e+04   5.0371829e-02
  -1.0593000e+04   5.0983793e-02
  -1.0592000e+04   5.1601169e-02
  -1.0591000e+04   5.2223985e-02
  -1.0590000e+04   5.2852264e-02
  -1.0589000e+04   5.3486034e-02
  -1.0588000e+04   5.4125320e-02
  -1.0587000e+04   5.4770148e-02
  -1.0586000e+04   5.5420542e-02
  -1.0585000e+04   5.6076529e-02
  -1.0584000e+04   5.6738133e-02
  -1.0583000e+04   5.7405380e-02
  -1.0582000e+04   5.8078294e-02
  -1.0581000e+04   5.8756902e-02
  -1.0580000e+04   5.9441227e-02
  -1.0579000e+04   6.0131295e-02
  -1.0578000e+04   6.0827129e-02
  -1.0577000e+04   6.1528756e-02
  -1.0576000e+04   6.2236198e-02
  -1.0575000e+04   6.2949482e-02
  -1.0574000e+04   6.3668629e-02
  -1.0573000e+04   6.4393666e-02
  -1.0572000e+04   6.5124616e-02
  -1.0571000e+04   6.5861502e-02
  -1.0570000e+04   6.6604348e-02
  -1.0569000e+04   6.7353179e-02
  -1.0568000e+04   6.8108017e-02
  -1.0567000e+04   6.8868886e-02
  -1.0566000e+04   6.9635810e-02
  -1.0565000e+04   7.0408810e-02
  -1.0564000e+04   7.1187911e-02
  -1.0563000e+04   7.1973135e-02
  -1.0562000e+04   7.2764504e-02
  -1.0561000e+04   7.3562042e-02
  -1.0560000e+04   7.4365770e-02
  -1.0559000e+04   7.5175711e-02
  -1.0558000e+04   7.5991887e-02
  -1.0557000e+04   7.6814320e-02
  -1.0556000e+04   7.7643032e-02
  -1.0555000e+04   7.8478044e-02
  -1.0554000e+04   7.9319377e-02
  -1.0553000e+04   8.0167054e-02
  -1.0552000e+04   8.1021095e-02
  -1.0551000e+04   8.1881521e-02
  -1.0550000e+04   8.2748353e-02
  -1.0549000e+04   8.3621611e-02
  -1.0548000e+04   8.4501317e-02
  -1.0547000e+04   8.5387490e-02
  -1.0546000e+04   8.6280151e-02
  -1.0545000e+04   8.7179319e-02
  -1.0544000e+04   8.8085014e-02
  -1.0543000e+04   8.8997256e-02
  -1.0542000e+04   8.9916063e-02
  -1.0541000e+04   9.0841457e-02
  -1.0540000e+04   9.1773454e-02
  -1.0539000e+04   9.2712075e-02
  -1.0538000e+04   9.3657337e-02
  -1.0537000e+04   9.4609260e-02
  -1.0536000e+04   9.5567861e-02
  -1.0535000e+04   9.6533158e-02
  -1.0534000e+04   9.7505169e-02
  -1.0533000e+04   9.8483913e-02
  -1.0532000e+04   9.9469405e-02
  -1.0531000e+04   1.0046166e-01
  -1.0530000e+04   1.0146071e-01
  -1.0529000e+04   1.0246655e-01
  -1.0528000e+04   1.0347921e-01
  -1.0527000e+04   1.0449870e-01
  -1.0526000e+04   1.0552504e-01
  -1.0525000e+04   1.0655825e-01
  -1.0524000e+04   1.0759833e-01
  -1.0523000e+04   1.0864532e-01
  -1.0522000e+04   1.0969921e-01
  -1.0521000e+04   1.1076003e-01
  -1.0520000e+04   1.1182779e-01
  -1.0519000e+04   1.1290251e-01
  -1.0518000e+04   1.1398419e-01
  -1.0517000e+04   1.1507286e-01
  -1.0516000e+04   1.1616853e-01
  -1.0515000e+04   1.1727121e-01
  -1.0514000e+04   1.1838091e-01
  -1.0513000e+04   1.1949765e-01
  -1.0512000e+04   1.2062144e-01
  -1.0511000e+04   1.2175230e-01
  -1.0510000e+04   1.2289023e-01
  -1.0509000e+04   1.2403524e-01
  -1.0508000e+04   1.2518735e-01
  -1.0507000e+04   1.2634658e-01
  -1.0506000e+04   1.2751292e-01
  -1.0505000e+04   1.2868640e-01
  -1.0504000e+04   1.2986702e-01
  -1.0503000e+04   1.3105480e-01
  -1.0502000e+04   1.3224974e-01
  -1.0501000e+04   1.3345185e-01
  -1.0500000e+04   1.3466114e-01
  -1.0499000e+04   1.3587763e-01
  -1.0498000e+04   1.3710132e-01
  -1.0497000e+04   1.3833222e-01
  -1.0496000e+04   1.3957034e-01
  -1.0495000e+04   1.4081568e-01
  -1.0494000e+04   1.4206826e-01
  -1.0493000e+04   1.4332808e-01
  -1.0492000e+04   1.4459516e-01
  -1.0491000e+04   1.4586949e-01
  -1.0490000e+04   1.4715108e-01
  -1.0489000e+04   1.4843994e-01
  -1.0488000e+04   1.4973608e-01
  -1.0487000e+04   1.5103951e-01
  -1.0486000e+04   1.5235022e-01
  -1.0485000e+04   1.5366822e-01
  -1.0484000e+04   1.5499352e-01
  -1.0483000e+04   1.5632612e-01
  -1.0482000e+04   1.5766603e-01
  -1.0481000e+04   1.5901325e-01
  -1.0480000e+04   1.6036779e-01
  -1.0479000e+04   1.6172964e-01
  -1.0478000e+04   1.6309882e-01
  -1.0477000e+04   1.6447532e-01
  -1.0476000e+04   1.6585914e-01
  -1.0475000e+04   1.6725030e-01
  -1.0474000e+04   1.6864878e-01
  -1.0473000e+04   1.7005459e-01
  -1.0472000e+04   1.7146774e-01
  -1.0471000e+04   1.7288822e-01
  -1.0470000e+04   1.7431604e-01
  -1.0469000e+04   1.7575119e-01
  -1.0468000e+04   1.7719367e-01
  -1.0467000e+04   1.7864349e-01
  -1.0466000e+04   1.8010064e-01
  -1.0465000e+04   1.8156512e-01
  -1.0464000e+04   1.8303693e-01
  -1.0463000e+04   1.8451607e-01
  -1.0462000e+04   1.8600253e-01
  -1.0461000e+04   1.8749632e-01
  -1.0460000e+04   1.8899743e-01
  -1.0459000e+04   1.9050585e-01
  -1.0458000e+04   1.9202159e-01
  -1.0457000e+04   1.9354464e-01
  -1.0456000e+04   1.9507499e-01
  -1.0455000e+04   1.9661265e-01
  -1.0454000e+04   1.9815760e-01
  -1.0453000e+04   1.9970984e-01
  -1.0452000e+04   2.0126936e-01
  -1.0451000e+04   2.0283616e-01
  -1.0450000e+04   2.0441024e-01
  -1.0449000e+04   2.0599158e-01
  -1.0448000e+04   2.0758018e-01
  -1.0447000e+04   2.0917603e-01
  -1.0446000e+04   2.1077912e-01
  -1.0445000e+04   2.1238944e-01
  -1.0444000e+04   2.1400700e-01
  -1.0443000e+04   2.1563176e-01
  -1.0442000e+04   2.1726374e-01
  -1.0441000e+04   2.1890291e-01
  -1.0440000e+04   2.2054928e-01
  -1.0439000e+04   2.2220282e-01
  -1.0438000e+04   2.2386352e-01
  -1.0437000e+04   2.2553138e-01
  -1.0436000e+04   2.2720639e-01
  -1.0435000e+04   2.2888852e-01
  -1.0434000e+04   2.3057778e-01
  -1.0433000e+04   2.3227414e-01
  -1.0432000e+04   2.3397760e-01
  -1.0431000e+04   2.3568813e-01
  -1.0430000e+04   2.3740573e-01
  -1.0429000e+04   2.3913039e-01
  -1.0428000e+04   2.4086208e-01
  -1.0427000e+04   2.4260079e-01
  -1.0426000e+04   2.4434652e-01
  -1.0425000e+04   2.4609923e-01
  -1.0424000e+04   2.4785892e-01
  -1.0423000e+04   2.4962556e-01
  -1.0422000e+04   2.5139915e-01
  -1.0421000e+04   2.5317967e-01
  -1.0420000e+04   2.5496708e-01
  -1.0419000e+04   2.5676139e-01
  -1.0418000e+04   2.5856257e-01
  -1.0417000e+04   2.6037060e-01
  -1.0416000e+04   2.6218547e-01
  -1.0415000e+04   2.6400714e-01
  -1.0414000e+04   2.6583561e-01
  -1.0413000e+04   2.6767085e-01
  -1.0412000e+04   2.6951284e-01
  -1.0411000e+04   2.7136156e-01
  -1.0410000e+04   2.7321699e-01
  -1.0409000e+04   2.7507910e-01
  -1.0408000e+04   2.7694788e-01
  -1.0407000e+04   2.7882330e-01
  -1.0406000e+04   2.8070534e-01
  -1.0405000e+04   2.8259398e-01
  -1.0404000e+04   2.8448918e-01
  -1.0403000e+04   2.8639093e-01
  -1.0402000e+04   2.8829920e-01
  -1.0401000e+04   2.9021397e-01
  -1.0400000e+04   2.9213521e-01
  -1.0399000e+04   2.9406290e-01
  -1.0398000e+04   2.9599700e-01
  -1.0397000e+04   2.9793749e-01
  -1.0396000e+04   2.9988435e-01
  -1.0395000e+04   3.0183755e-01
  -1.0394000e+04   3.0379705e-01
  -1.0393000e+04   3.0576284e-01
  -1.0392000e+04   3.0773488e-01
  -1.0391000e+04   3.0971314e-01
  -1.0390000e+04   3.1169759e-01
  -1.0389000e+04   3.1368821e-01
  -1.0388000e+04   3.1568496e-01
  -1.0387000e+04   3.1768781e-01
  -1.0386000e+04   3.1969674e-01
  -1.0385000e+04   3.2171170e-01
  -1.0384000e+04   3.2373267e-01
  -1.0383000e+04   3.2575962e-01
  -1.0382000e+04   3.2779251e-01
  -1.0381000e+04   3.2983131e-01
  -1.0380000e+04   3.3187599e-01
  -1.0379000e+04   3.3392651e-01
  -1.0378000e+04   3.3598284e-01
  -1.0377000e+04   3.3804494e-01
  -1.0376000e+04   3.4011278e-01
  -1.0375000e+04   3.4218632e-01
  -1.0374000e+04   3.4426553e-01
  -1.0373000e+04   3.4635038e-01
  -1.0372000e+04   3.4844081e-01
  -1.0371000e+04   3.5053680e-01
  -1.0370000e+04   3.5263832e-01
  -1.0369000e+04   3.5474531e-01
  -1.0368000e+04   3.5685775e-01
  -1.0367000e+04   3.5897560e-01
  -1.0366000e+04   3.6109881e-01
  -1.0365000e+04   3.6322734e-01
  -1.0364000e+04   3.6536117e-01
  -1.0363000e+04   3.6750024e-01
  -1.0362000e+04   3.6964452e-01
  -1.0361000e+04   3.7179396e-01
  -1.0360000e+04   3.7394853e-01
  -1.0359000e+04   3.7610819e-01
  -1.0358000e+04   3.7827288e-01
  -1.0357000e+04   3.8044257e-01
  -1.0356000e+04   3.8261721e-01
  -1.0355000e+04   3.8479677e-01
  -1.0354000e+04   3.8698120e-01
  -1.0353000e+04   3.8917045e-01
  -1.0352000e+04   3.9136449e-01
  -1.0351000e+04   3.9356325e-01
  -1.0350000e+04   3.9576671e-01
  -1.0349000e+04   3.9797482e-01
  -1.0348000e+04   4.0018752e-01
  -1.0347000e+04   4.0240478e-01
  -1.0346000e+04   4.0462654e-01
  -1.0345000e+04   4.0685277e-01
  -1.0344000e+04   4.0908340e-01
  -1.0343000e+04   4.1131840e-01
  -1.0342000e+04   4.1355772e-01
  -1.0341000e+04   4.1580131e-01
  -1.0340000e+04   4.1804911e-01
  -1.0339000e+04   4.2030109e-01
  -1.0338000e+04   4.2255719e-01
  -1.0337000e+04   4.2481736e-01
  -1.0336000e+04   4.2708155e-01
  -1.0335000e+04   4.2934971e-01
  -1.0334000e+04   4.3162179e-01
  -1.0333000e+04   4.3389774e-01
  -1.0332000e+04   4.3617751e-01
  -1.0331000e+04   4.3846104e-01
  -1.0330000e+04   4.4074829e-01
  -1.0329000e+04   4.4303919e-01
  -1.0328000e+04   4.4533370e-01
  -1.0327000e+04   4.4763177e-01
  -1.0326000e+04   4.4993334e-01
  -1.0325000e+04   4.5223835e-01
  -1.0324000e+04   4.5454675e-01
  -1.0323000e+04   4.5685850e-01
  -1.0322000e+04   4.5917352e-01
  -1.0321000e+04   4.6149177e-01
  -1.0320000e+04   4.6381320e-01
  -1.0319000e+04   4.6613774e-01
  -1.0318000e+04   4.6846533e-01
  -1.0317000e+04   4.7079593e-01
  -1.0316000e+04   4.7312948e-01
  -1.0315000e+04   4.7546591e-01
  -1.0314000e+04   4.7780518e-01
  -1.0313000e+04   4.8014722e-01
  -1.0312000e+04   4.8249197e-01
  -1.0311000e+04   4.8483938e-01
  -1.0310000e+04   4.8718939e-01
  -1.0309000e+04   4.8954193e-01
  -1.0308000e+04   4.9189695e-01
  -1.0307000e+04   4.9425440e-01
  -1.0306000e+04   4.9661420e-01
  -1.0305000e+04   4.9897630e-01
  -1.0304000e+04   5.0134064e-01
  -1.0303000e+04   5.0370715e-01
  -1.0302000e+04   5.0607579e-01
  -1.0301000e+04   5.0844647e-01
  -1.0300000e+04   5.1081915e-01
  -1.0299000e+04   5.1319376e-01
  -1.0298000e+04   5.1557024e-01
  -1.0297000e+04   5.1794852e-01
  -1.0296000e+04   5.2032855e-01
  -1.0295000e+04   5.2271026e-01
  -1.0294000e+04   5.2509358e-01
  -1.0293000e+04   5.2747845e-01
  -1.0292000e+04   5.2986482e-01
  -1.0291000e+04   5.3225260e-01
  -1.0290000e+04   5.3464175e-01
  -1.0289000e+04   5.3703219e-01
  -1.0288000e+04   5.3942387e-01
  -1.0287000e+04   5.4181670e-01
  -1.0286000e+04   5.4421064e-01
  -1.0285000e+04   5.4660561e-01
  -1.0284000e+04   5.4900155e-01
  -1.0283000e+04   5.5139839e-01
  -1.0282000e+04   5.5379606e-01
  -1.0281000e+04   5.5619450e-01
  -1.0280000e+04   5.5859364e-01
  -1.0279000e+04   5.6099342e-01
  -1.0278000e+04   5.6339376e-01
  -1.0277000e+04   5.6579460e-01
  -1.0276000e+04   5.6819587e-01
  -1.0275000e+04   5.7059750e-01
  -1.0274000e+04   5.7299943e-01
  -1.0273000e+04   5.7540159e-01
  -1.0272000e+04   5.7780390e-01
  -1.0271000e+04   5.8020630e-01
  -1.0270000e+04   5.8260872e-01
  -1.0269000e+04   5.8501109e-01
  -1.0268000e+04   5.8741334e-01
  -1.0267000e+04   5.8981540e-01
  -1.0266000e+04   5.9221720e-01
  -1.0265000e+04   5.9461867e-01
  -1.0264000e+04   5.9701974e-01
  -1.0263000e+04   5.9942034e-01
  -1.0262000e+04   6.0182040e-01
  -1.0261000e+04   6.0421984e-01
  -1.0260000e+04   6.0661861e-01
  -1.0259000e+04   6.0901662e-01
  -1.0258000e+04   6.1141380e-01
  -1.0257000e+04   6.1381009e-01
  -1.0256000e+04   6.1620541e-01
  -1.0255000e+04   6.1859969e-01
  -1.0254000e+04   6.2099286e-01
  -1.0253000e+04   6.2338484e-01
  -1.0252000e+04   6.2577556e-01
  -1.0251000e+04   6.2816496e-01
  -1.0250000e+04   6.3055295e-01
  -1.0249000e+04   6.3293947e-01
  -1.0248000e+04   6.3532444e-01
  -1.0247000e+04   6.3770780e-01
  -1.0246000e+04   6.4008945e-01
  -1.0245000e+04   6.4246935e-01
  -1.0244000e+04   6.4484740e-01
  -1.0243000e+04   6.4722353e-01
  -1.0242000e+04   6.4959769e-01
  -1.0241000e+04   6.5196978e-01
  -1.0240000e+04   6.5433973e-01
  -1.0239000e+04   6.5670748e-01
  -1.0238000e+04   6.5907294e-01
  -1.0237000e+04   6.6143605e-01
  -1.0236000e+04   6.6379673e-01
  -1.0235000e+04   6.6615490e-01
  -1.0234000e+04   6.6851049e-01
  -1.0233000e+04   6.7086343e-01
  -1.0232000e+04   6.7321365e-01
  -1.0231000e+04   6.7556106e-01
  -1.0230000e+04   6.7790559e-01
  -1.0229000e+04   6.8024717e-01
  -1.0228000e+04   6.8258572e-01
  -1.0227000e+04   6.8492117e-01
  -1.0226000e+04   6.8725344e-01
  -1.0225000e+04   6.8958247e-01
  -1.0224000e+04   6.9190816e-01
  -1.0223000e+04   6.9423046e-01
  -1.0222000e+04   6.9654928e-01
  -1.0221000e+04   6.9886454e-01
  -1.0220000e+04   7.0117618e-01
  -1.0219000e+04   7.0348412e-01
  -1.0218000e+04   7.0578828e-01
  -1.0217000e+04   7.0808859e-01
  -1.0216000e+04   7.1038497e-01
  -1.0215000e+04   7.1267734e-01
  -1.0214000e+04   7.1496564e-01
  -1.0213000e+04   7.1724979e-01
  -1.0212000e+04   7.1952970e-01
  -1.0211000e+04   7.2180532e-01
  -1.0210000e+04   7.2407655e-01
  -1.0209000e+04   7.2634333e-01
  -1.0208000e+04   7.2860558e-01
  -1.0207000e+04   7.3086322e-01
  -1.0206000e+04   7.3311618e-01
  -1.0205000e+04   7.3536439e-01
  -1.0204000e+04   7.3760777e-01
  -1.0203000e+04   7.3984624e-01
  -1.0202000e+04   7.4207973e-01
  -1.0201000e+04   7.4430817e-01
  -1.0200000e+04   7.4653147e-01
  -1.0199000e+04   7.4874957e-01
  -1.0198000e+04   7.5096239e-01
  -1.0197000e+04   7.5316985e-01
  -1.0196000e+04   7.5537188e-01
  -1.0195000e+04   7.5756841e-01
  -1.0194000e+04   7.5975935e-01
  -1.0193000e+04   7.6194464e-01
  -1.0192000e+04   7.6412421e-01
  -1.0191000e+04   7.6629797e-01
  -1.0190000e+04   7.6846585e-01
  -1.0189000e+04   7.7062778e-01
  -1.0188000e+04   7.7278368e-01
  -1.0187000e+04   7.7493349e-01
  -1.0186000e+04   7.7707712e-01
  -1.0185000e+04   7.7921450e-01
  -1.0184000e+04   7.8134556e-01
  -1.0183000e+04   7.8347022e-01
  -1.0182000e+04   7.8558842e-01
  -1.0181000e+04   7.8770007e-01
  -1.0180000e+04   7.8980510e-01
  -1.0179000e+04   7.9190345e-01
  -1.0178000e+04   7.9399503e-01
  -1.0177000e+04   7.9607978e-01
  -1.0176000e+04   7.9815762e-01
  -1.0175000e+04   8.0022848e-01
  -1.0174000e+04   8.0229229e-01
  -1.0173000e+04   8.0434897e-01
  -1.0172000e+04   8.0639846e-01
  -1.0171000e+04   8.0844067e-01
  -1.0170000e+04   8.1047554e-01
  -1.0169000e+04   8.1250300e-01
  -1.0168000e+04   8.1452297e-01
  -1.0167000e+04   8.1653539e-01
  -1.0166000e+04   8.1854018e-01
  -1.0165000e+04   8.2053727e-01
  -1.0164000e+04   8.2252659e-01
  -1.0163000e+04   8.2450807e-01
  -1.0162000e+04   8.2648164e-01
  -1.0161000e+04   8.2844723e-01
  -1.0160000e+04   8.3040477e-01
  -1.0159000e+04   8.3235418e-01
  -1.0158000e+04   8.3429541e-01
  -1.0157000e+04   8.3622837e-01
  -1.0156000e+04   8.3815301e-01
  -1.0155000e+04   8.4006925e-01
  -1.0154000e+04   8.4197701e-01
  -1.0153000e+04   8.4387625e-01
  -1.0152000e+04   8.4576688e-01
  -1.0151000e+04   8.4764883e-01
  -1.0150000e+04   8.4952205e-01
  -1.0149000e+04   8.5138646e-01
  -1.0148000e+04   8.5324199e-01
  -1.0147000e+04   8.5508858e-01
  -1.0146000e+04   8.5692616e-01
  -1.0145000e+04   8.5875466e-01
  -1.0144000e+04   8.6057403e-01
  -1.0143000e+04   8.6238418e-01
  -1.0142000e+04   8.6418505e-01
  -1.0141000e+04   8.6597659e-01
  -1.0140000e+04   8.6775872e-01
  -1.0139000e+04   8.6953138e-01
  -1.0138000e+04   8.7129451e-01
  -1.0137000e+04   8.7304803e-01
  -1.0136000e+04   8.7479189e-01
  -1.0135000e+04   8.7652603e-01
  -1.0134000e+04   8.7825037e-01
  -1.0133000e+04   8.7996485e-01
  -1.0132000e+04   8.8166942e-01
  -1.0131000e+04   8.8336400e-01
  -1.0130000e+04   8.8504855e-01
  -1.0129000e+04   8.8672298e-01
  -1.0128000e+04   8.8838725e-01
  -1.0127000e+04   8.9004129e-01
  -1.0126000e+04   8.9168504e-01
  -1.0125000e+04   8.9331844e-01
  -1.0124000e+04   8.9494143e-01
  -1.0123000e+04   8.9655395e-01
  -1.0122000e+04   8.9815594e-01
  -1.0121000e+04   8.9974733e-01
  -1.0120000e+04   9.0132808e-01
  -1.0119000e+04   9.0289811e-01
  -1.0118000e+04   9.0445738e-01
  -1.0117000e+04   9.0600583e-01
  -1.0116000e+04   9.0754339e-01
  -1.0115000e+04   9.0907001e-01
  -1.0114000e+04   9.1058563e-01
  -1.0113000e+04   9.1209020e-01
  -1.0112000e+04   9.1358366e-01
  -1.0111000e+04   9.1506595e-01
  -1.0110000e+04   9.1653702e-01
  -1.0109000e+04   9.1799681e-01
  -1.0108000e+04   9.1944528e-01
  -1.0107000e+04   9.2088235e-01
  -1.0106000e+04   9.2230799e-01
  -1.0105000e+04   9.2372213e-01
  -1.0104000e+04   9.2512472e-01
  -1.0103000e+04   9.2651572e-01
  -1.0102000e+04   9.2789506e-01
  -1.0101000e+04   9.2926269e-01
  -1.0100000e+04   9.3061858e-01
  -1.0099000e+04   9.3196265e-01
  -1.0098000e+04   9.3329487e-01
  -1.0097000e+04   9.3461517e-01
  -1.0096000e+04   9.3592352e-01
  -1.0095000e+04   9.3721986e-01
  -1.0094000e+04   9.3850415e-01
  -1.0093000e+04   9.3977632e-01
  -1.0092000e+04   9.4103635e-01
  -1.0091000e+04   9.4228417e-01
  -1.0090000e+04   9.4351974e-01
  -1.0089000e+04   9.4474302e-01
  -1.0088000e+04   9.4595395e-01
  -1.0087000e+04   9.4715250e-01
  -1.0086000e+04   9.4833861e-01
  -1.0085000e+04   9.4951223e-01
  -1.0084000e+04   9.5067334e-01
  -1.0083000e+04   9.5182188e-01
  -1.0082000e+04   9.5295780e-01
  -1.0081000e+04   9.5408107e-01
  -1.0080000e+04   9.5519163e-01
  -1.0079000e+04   9.5628946e-01
  -1.0078000e+04   9.5737450e-01
  -1.0077000e+04   9.5844672e-01
  -1.0076000e+04   9.5950607e-01
  -1.0075000e+04   9.6055252e-01
  -1.0074000e+04   9.6158601e-01
  -1.0073000e+04   9.6260653e-01
  -1.0072000e+04   9.6361401e-01
  -1.0071000e+04   9.6460843e-01
  -1.0070000e+04   9.6558975e-01
  -1.0069000e+04   9.6655793e-01
  -1.0068000e+04   9.6751293e-01
  -1.0067000e+04   9.6845471e-01
  -1.0066000e+04   9.6938325e-01
  -1.0065000e+04   9.7029850e-01
  -1.0064000e+04   9.7120043e-01
  -1.0063000e+04   9.7208900e-01
  -1.0062000e+04   9.7296418e-01
  -1.0061000e+04   9.7382594e-01
  -1.0060000e+04   9.7467423e-01
  -1.0059000e+04   9.7550904e-01
  -1.0058000e+04   9.7633033e-01
  -1.0057000e+04   9.7713806e-01
  -1.0056000e+04   9.7793221e-01
  -1.0055000e+04   9.7871274e-01
  -1.0054000e+04   9.7947962e-01
  -1.0053000e+04   9.8023283e-01
  -1.0052000e+04   9.8097233e-01
  -1.0051000e+04   9.8169810e-01
  -1.0050000e+04   9.8241010e-01
  -1.0049000e+04   9.8310832e-01
  -1.0048000e+04   9.8379272e-01
  -1.0047000e+04   9.8446328e-01
  -1.0046000e+04   9.8511997e-01
  -1.0045000e+04   9.8576276e-01
  -1.0044000e+04   9.8639163e-01
  -1.0043000e+04   9.8700656e-01
  -1.0042000e+04   9.8760752e-01
  -1.0041000e+04   9.8819450e-01
  -1.0040000e+04   9.8876745e-01
  -1.0039000e+04   9.8932637e-01
  -1.0038000e+04   9.8987124e-01
  -1.0037000e+04   9.9040202e-01
  -1.0036000e+04   9.9091870e-01
  -1.0035000e+04   9.9142127e-01
  -1.0034000e+04   9.9190969e-01
  -1.0033000e+04   9.9238396e-01
  -1.0032000e+04   9.9284404e-01
  -1.0031000e+04   9.9328994e-01
  -1.0030000e+04   9.9372162e-01
  -1.0029000e+04   9.9413907e-01
  -1.0028000e+04   9.9454228e-01
  -1.0027000e+04   9.9493123e-01
  -1.0026000e+04   9.9530590e-01
  -1.0025000e+04   9.9566628e-01
  -1.0024000e+04   9.9601235e-01
  -1.0023000e+04   9.9634411e-01
  -1.0022000e+04   9.9666154e-01
  -1.0021000e+04   9.9696462e-01
  -1.0020000e+04   9.9725334e-01
  -1.0019000e+04   9.9752770e-01
  -1.0018000e+04   9.9778769e-01
  -1.0017000e+04   9.9803328e-01
  -1.0016000e+04   9.9826448e-01
  -1.0015000e+04   9.9848127e-01
  -1.0014000e+04   9.9868365e-01
  -1.0013000e+04   9.9887160e-01
  -1.0012000e+04   9.9904513e-01
  -1.0011000e+04   9.9920422e-01
  -1.0010000e+04   9.9934886e-01
  -1.0009000e+04   9.9947906e-01
  -1.0008000e+04   9.9959480e-01
  -1.0007000e+04   9.9969609e-01
  -1.0006000e+04   9.9978291e-01
  -1.0005000e+04   9.9985527e-01
  -1.0004000e+04   9.9991316e-01
  -1.0003000e+04   9.9995658e-01
  -1.0002000e+04   9.9998553e-01
  -1.0001000e+04   1.0000000e+00
  -1.0000000e+04   1.0000000e+00
  -9.9990000e+03   9.9998553e-01
  -9.9980000e+03   9.9995658e-01
  -9.9970000e+03   9.9991316e-01
  -9.9960000e+03   9.9985527e-01
  -9.9950000e+03   9.9978291e-01
  -9.9940000e+03   9.9969609e-01
  -9.9930000e+03   9.9959480e-01
  -9.9920000e+03   9.9947906e-01
  -9.9910000e+03   9.9934886e-01
  -9.9900000e+03   9.9920422e-01
  -9.9890000e+03   9.9904513e-01
  -9.9880000e+03   9.9887160e-01
  -9.9870000e+03   9.9868365e-01
  -9.9860000e+03   9.9848127e-01
  -9.9850000e+03   9.9826448e-01
  -9.9840000e+03   9.9803328e-01
  -9.9830000e+03   9.9778769e-01
  -9.9820000e+03   9.9752770e-01
  -9.9810000e+03   9.9725334e-01
  -9.9800000e+03   9.9696462e-01
  -9.9790000e+03   9.9666154e-01
  -9.9780000e+03   9.9634411e-01
  -9.9770000e+03   9.9601235e-01
  -9.9760000e+03   9.9566628e-01
  -9.9750000e+03   9.9530590e-01
  -9.9740000e+03   9.9493123e-01
  -9.9730000e+03   9.9454228e-01
  -9.9720000e+03   9.9413907e-01
  -9.9710000e+03   9.9372162e-01
  -9.9700000e+03   9.9328994e-01
  -9.9690000e+03   9.9284404e-01
  -9.9680000e+03   9.9238396e-01
  -9.9670000e+03   9.9190969e-01
  -9.9660000e+03   9.9142127e-01
  -9.9650000e+03   9.9091870e-01
  -9.9640000e+03   9.9040202e-01
  -9.9630000e+03   9.8987124e-01
  -9.9620000e+03   9.8932637e-01
  -9.9610000e+03   9.8876745e-01
  -9.9600000e+03   9.8819450e-01
  -9.9590000e+03   9.8760752e-01
  -9.9580000e+03   9.8700656e-01
  -9.9570000e+03   9.8639163e-01
  -9.9560000e+03   9.8576276e-01
  -9.9550000e+03   9.8511997e-01
  -9.9540000e+03   9.8446328e-01
  -9.9530000e+03   9.8379272e-01
  -9.9520000e+03   9.8310832e-01
  -9.9510000e+03   9.8241010e-01
  -9.9500000e+03   9.8169810e-01
  -9.9490000e+03   9.8097233e-01
  -9.9480000e+03   9.8023283e-01
  -9.9470000e+03   9.7947962e-01
  -9.9460000e+03   9.7871274e-01
  -9.9450000e+03   9.7793221e-01
  -9.9440000e+03   9.7713806e-01
  -9.9430000e+03   9.7633033e-01
  -9.9420000e+03   9.7550904e-01
  -9.9410000e+03   9.7467423e-01
  -9.9400000e+03   9.7382594e-01
  -9.9390000e+03   9.7296418e-01
  -9.9380000e+03   9.7208900e-01
  -9.9370000e+03   9.7120043e-01
  -9.9360000e+03   9.7029850e-01
  -9.9350000e+03   9.6938325e-01
  -9.9340000e+03   9.6845471e-01
  -9.9330000e+03   9.6751293e-01
  -9.9320000e+03   9.6655793e-01
  -9.9310000e+03   9.6558975e-01
  -9.9300000e+03   9.6460843e-01
  -9.9290000e+03   9.6361401e-01
  -9.9280000e+03   9.6260653e-01
  -9.9270000e+03   9.6158601e-01
  -9.9260000e+03   9.6055252e-01
  -9.9250000e+03   9.5950607e-01
  -9.9240000e+03   9.5844672e-01
  -9.9230000e+03   9.5737450e-01
  -9.9220000e+03   9.5628946e-01
  -9.9210000e+03   9.5519163e-01
  -9.9200000e+03   9.5408107e-01
  -9.9190000e+03   9.5295780e-01
  -9.9180000e+03   9.5182188e-01
  -9.9170000e+03   9.5067334e-01
  -9.9160000e+03   9.4951223e-01
  -9.9150000e+03   9.4833861e-01
  -9.9140000e+03   9.4715250e-01
  -9.9130000e+03   9.4595395e-01
  -9.9120000e+03   9.4474302e-01
  -9.9110000e+03   9.4351974e-01
  -9.9100000e+03   9.4228417e-01
  -9.9090000e+03   9.4103635e-01
  -9.9080000e+03   9.3977632e-01
  -9.9070000e+03   9.3850415e-01
  -9.9060000e+03   9.3721986e-01
  -9.9050000e+03   9.3592352e-01
  -9.9040000e+03   9.3461517e-01
  -9.9030000e+03   9.3329487e-01
  -9.9020000e+03   9.3196265e-01
  -9.9010000e+03   9.3061858e-01
  -9.9000000e+03   9.2926269e-01
  -9.8990000e+03   9.2789506e-01
  -9.8980000e+03   9.2651572e-01
  -9.8970000e+03   9.2512472e-01
  -9.8960000e+03   9.2372213e-01
  -9.8950000e+03   9.2230799e-01
  -9.8940000e+03   9.2088235e-01
  -9.8930000e+03   9.1944528e-01
  -9.8920000e+03   9.1799681e-01
  -9.8910000e+03   9.1653702e-01
  -9.8900000e+03   9.1506595e-01
  -9.8890000e+03   9.1358366e-01
  -9.8880000e+03   9.1209020e-01
  -9.8870000e+03   9.1058563e-01
  -9.8860000e+03   9.0907001e-01
  -9.8850000e+03   9.0754339e-01
  -9.8840000e+03   9.0600583e-01
  -9.8830000e+03   9.0445738e-01
  -9.8820000e+03   9.0289811e-01
  -9.8810000e+03   9.0132808e-01
  -9.8800000e+03   8.9974733e-01
  -9.8790000e+03   8.9815594e-01
  -9.8780000e+03   8.9655395e-01
  -9.8770000e+03   8.9494143e-01
  -9.8760000e+03   8.9331844e-01
  -9.8750000e+03   8.9168504e-01
  -9.8740000e+03   8.9004129e-01
  -9.8730000e+03   8.8838725e-01
  -9.8720000e+03   8.8672298e-01
  -9.8710000e+03   8.8504855e-01
  -9.8700000e+03   8.8336400e-01
  -9.8690000e+03   8.8166942e-01
  -9.8680000e+03   8.7996485e-01
  -9.8670000e+03   8.7825037e-01
  -9.8660000e+03   8.7652603e-01
  -9.8650000e+03   8.7479189e-01
  -9.8640000e+03   8.7304803e-01
  -9.8630000e+03   8.7129451e-01
  -9.8620000e+03   8.6953138e-01
  -9.8610000e+03   8.6775872e-01
  -9.8600000e+03   8.6597659e-01
  -9.8590000e+03   8.6418505e-01
  -9.8580000e+03   8.6238418e-01
  -9.8570000e+03   8.6057403e-01
  -9.8560000e+03   8.5875466e-01
  -9.8550000e+03   8.5692616e-01
  -9.8540000e+03   8.5508858e-01
  -9.8530000e+03   8.5324199e-01
  -9.8520000e+03   8.5138646e-01
  -9.8510000e+03   8.4952205e-01
  -9.8500000e+03   8.4764883e-01
  -9.8490000e+03   8.4576688e-01
  -9.8480000e+03   8.4387625e-01
  -9.8470000e+03   8.4197701e-01
  -9.8460000e+03   8.4006925e-01
  -9.8450000e+03   8.3815301e-01
  -9.8440000e+03   8.3622837e-01
  -9.8430000e+03   8.3429541e-01
  -9.8420000e+03   8.3235418e-01
  -9.8410000e+03   8.3040477e-01
  -9.8400000e+03   8.2844723e-01
  -9.8390000e+03   8.2648164e-01
  -9.8380000e+03   8.2450807e-01
  -9.8370000e+03   8.2252659e-01
  -9.8360000e+03   8.2053727e-01
  -9.8350000e+03   8.1854018e-01
  -9.8340000e+03   8.1653539e-01
  -9.8330000e+03   8.1452297e-01
  -9.8320000e+03   8.1250300e-01
  -9.8310000e+03   8.1047554e-01
  -9.8300000e+03   8.0844067e-01
  -9.8290000e+03   8.0639846e-01
  -9.8280000e+03   8.0434897e-01
  -9.8270000e+03   8.0229229e-01
  -9.8260000e+03   8.0022848e-01
  -9.8250000e+03   7.9815762e-01
  -9.8240000e+03   7.9607978e-01
  -9.8230000e+03   7.9399503e-01
  -9.8220000e+03   7.9190345e-01
  -9.8210000e+03   7.8980510e-01
  -9.8200000e+03   7.8770007e-01
  -9.8190000e+03   7.8558842e-01
  -9.8180000e+03   7.8347022e-01
  -9.8170000e+03   7.8134556e-01
  -9.8160000e+03   7.7921450e-01
  -9.8150000e+03   7.7707712e-01
  -9.8140000e+03   7.7493349e-01
  -9.8130000e+03   7.7278368e-01
  -9.8120000e+03   7.7062778e-01
  -9.8110000e+03   7.6846585e-01
  -9.8100000e+03   7.6629797e-01
  -9.8090000e+03   7.6412421e-01
  -9.8080000e+03   7.6194464e-01
  -9.8070000e+03   7.5975935e-01
  -9.8060000e+03   7.5756841e-01
  -9.8050000e+03   7.5537188e-01
  -9.8040000e+03   7.5316985e-01
  -9.8030000e+03   7.5096239e-01
  -9.8020000e+03   7.4874957e-01
  -9.8010000e+03   7.4653147e-01
  -9.8000000e+03   7.4430817e-01
  -9.7990000e+03   7.4207973e-01
  -9.7980000e+03   7.3984624e-01
  -9.7970000e+03   7.3760777e-01
  -9.7960000e+03   7.3536439e-01
  -9.7950000e+03   7.3311618e-01
  -9.7940000e+03   7.3086322e-01
  -9.7930000e+03   7.2860558e-01
  -9.7920000e+03   7.2634333e-01
  -9.7910000e+03   7.2407655e-01
  -9.7900000e+03   7.2180532e-01
  -9.7890000e+03   7.1952970e-01
  -9.7880000e+03   7.1724979e-01
  -9.7870000e+03   7.1496564e-01
  -9.7860000e+03   7.1267734e-01
  -9.7850000e+03   7.1038497e-01
  -9.7840000e+03   7.0808859e-01
  -9.7830000e+03   7.0578828e-01
  -9.7820000e+03   7.0348412e-01
  -9.7810000e+03   7.0117618e-01
  -9.7800000e+03   6.9886454e-01
  -9.7790000e+03   6.9654928e-01
  -9.7780000e+03   6.9423046e-01
  -9.7770000e+03   6.9190816e-01
  -9.7760000e+03   6.8958247e-01
  -9.7750000e+03   6.8725344e-01
  -9.7740000e+03   6.8492117e-01
  -9.7730000e+03   6.8258572e-01
  -9.7720000e+03   6.8024717e-01
  -9.7710000e+03   6.7790559e-01
  -9.7700000e+03   6.7556106e-01
  -9.7690000e+03   6.7321365e-01
  -9.7680000e+03   6.7086343e-01
  -9.7670000e+03   6.6851049e-01
  -9.7660000e+03   6.6615490e-01
  -9.7650000e+03   6.6379673e-01
  -9.7640000e+03   6.6143605e-01
  -9.7630000e+03   6.5907294e-01
  -9.7620000e+03   6.5670748e-01
  -9.7610000e+03   6.5433973e-01
  -9.7600000e+03   6.5196978e-01
  -9.7590000e+03   6.4959769e-01
  -9.7580000e+03   6.4722353e-01
  -9.7570000e+03   6.4484740e-01
  -9.7560000e+03   6.4246935e-01
  -9.7550000e+03   6.4008945e-01
  -9.7540000e+03   6.3770780e-01
  -9.7530000e+03   6.3532444e-01
  -9.7520000e+03   6.3293947e-01
  -9.7510000e+03   6.3055295e-01
  -9.7500000e+03   6.2816496e-01
  -9.7490000e+03   6.2577556e-01
  -9.7480000e+03   6.2338484e-01
  -9.7470000e+03   6.2099286e-01
  -9.7460000e+03   6.1859969e-01
  -9.7450000e+03   6.1620541e-01
  -9.7440000e+03   6.1381009e-01
  -9.7430000e+03   6.1141380e-01
  -9.7420000e+03   6.0901662e-01
  -9.7410000e+03   6.0661861e-01
  -9.7400000e+03   6.0421984e-01
  -9.7390000e+03   6.0182040e-01
  -9.7380000e+03   5.9942034e-01
  -9.7370000e+03   5.9701974e-01
  -9.7360000e+03   5.9461867e-01
  -9.7350000e+03   5.9221720e-01
  -9.7340000e+03   5.8981540e-01
  -9.7330000e+03   5.8741334e-01
  -9.7320000e+03   5.8501109e-01
  -9.7310000e+03   5.8260872e-01
  -9.7300000e+03   5.8020630e-01
  -9.7290000e+03   5.7780390e-01
  -9.7280000e+03   5.7540159e-01
  -9.7270000e+03   5.7299943e-01
  -9.7260000e+03   5.7059750e-01
  -9.7250000e+03   5.6819587e-01
  -9.7240000e+03   5.6579460e-01
  -9.7230000e+03   5.6339376e-01
  -9.7220000e+03   5.6099342e-01
  -9.7210000e+03   5.5859364e-01
  -9.7200000e+03   5.5619450e-01
  -9.7190000e+03   5.5379606e-01
  -9.7180000e+03   5.5139839e-01
  -9.7170000e+03   5.4900155e-01
  -9.7160000e+03   5.4660561e-01
  -9.7150000e+03   5.4421064e-01
  -9.7140000e+03   5.4181670e-01
  -9.7130000e+03   5.3942387e-01
  -9.7120000e+03   5.3703219e-01
  -9.7110000e+03   5.3464175e-01
  -9.7100000e+03   5.3225260e-01
  -9.7090000e+03   5.2986482e-01
  -9.7080000e+03   5.2747845e-01
  -9.7070000e+03   5.2509358e-01
  -9.7060000e+03   5.2271026e-01
  -9.7050000e+03   5.2032855e-01
  -9.7040000e+03   5.1794852e-01
  -9.7030000e+03   5.1557024e-01
  -9.7020000e+03   5.1319376e-01
  -9.7010000e+03   5.1081915e-01
  -9.7000000e+03   5.0844647e-01
  -9.6990000e+03   5.0607579e-01
  -9.6980000e+03   5.0370715e-01
  -9.6970000e+03   5.0134064e-01
  -9.6960000e+03   4.9897630e-01
  -9.6950000e+03   4.9661420e-01
  -9.6940000e+03   4.9425440e-01
  -9.6930000e+03   4.9189695e-01
  -9.6920000e+03   4.8954193e-01
  -9.6910000e+03   4.8718939e-01
  -9.6900000e+03   4.8483938e-01
  -9.6890000e+03   4.8249197e-01
  -9.6880000e+03   4.8014722e-01
  -9.6870000e+03   4.7780518e-01
  -9.6860000e+03   4.7546591e-01
  -9.6850000e+03   4.7312948e-01
  -9.6840000e+03   4.7079593e-01
  -9.6830000e+03   4.6846533e-01
  -9.6820000e+03   4.6613774e-01
  -9.6810000e+03   4.6381320e-01
  -9.6800000e+03   4.6149177e-01
  -9.6790000e+03   4.5917352e-01
  -9.6780000e+03   4.5685850e-01
  -9.6770000e+03   4.5454675e-01
  -9.6760000e+03   4.5223835e-01
  -9.6750000e+03   4.4993334e-01
  -9.6740000e+03   4.4763177e-01
  -9.6730000e+03   4.4533370e-01
  -9.6720000e+03   4.4303919e-01
  -9.6710000e+03   4.4074829e-01
  -9.6700000e+03   4.3846104e-01
  -9.6690000e+03   4.3617751e-01
  -9.6680000e+03   4.3389774e-01
  -9.6670000e+03   4.3162179e-01
  -9.6660000e+03   4.2934971e-01
  -9.6650000e+03   4.2708155e-01
  -9.6640000e+03   4.2481736e-01
  -9.6630000e+03   4.2255719e-01
  -9.6620000e+03   4.2030109e-01
  -9.6610000e+03   4.1804911e-01
  -9.6600000e+03   4.1580131e-01
  -9.6590000e+03   4.1355772e-01
  -9.6580000e+03   4.1131840e-01
  -9.6570000e+03   4.0908340e-01
  -9.6560000e+03   4.0685277e-01
  -9.6550000e+03   4.0462654e-01
  -9.6540000e+03   4.0240478e-01
  -9.6530000e+03   4.0018752e-01
  -9.6520000e+03   3.9797482e-01
  -9.6510000e+03   3.9576671e-01
  -9.6500000e+03   3.9356325e-01
  -9.6490000e+03   3.9136449e-01
  -9.6480000e+03   3.8917045e-01
  -9.6470000e+03   3.8698120e-01
  -9.6460000e+03   3.8479677e-01
  -9.6450000e+03   3.8261721e-01
  -9.6440000e+03   3.8044257e-01
  -9.6430000e+03   3.7827288e-01
  -9.6420000e+03   3.7610819e-01
  -9.6410000e+03   3.7394853e-01
  -9.6400000e+03   3.7179396e-01
  -9.6390000e+03   3.6964452e-01
  -9.6380000e+03   3.6750024e-01
  -9.6370000e+03   3.6536117e-01
  -9.6360000e+03   3.6322734e-01
  -9.6350000e+03   3.6109881e-01
  -9.6340000e+03   3.5897560e-01
  -9.6330000e+03   3.5685775e-01
  -9.6320000e+03   3.5474531e-01
  -9.6310000e+03   3.5263832e-01
  -9.6300000e+03   3.5053680e-01
  -9.6290000e+03   3.4844081e-01
  -9.6280000e+03   3.4635038e-01
  -9.6270000e+03   3.4426553e-01
  -9.6260000e+03   3.4218632e-01
  -9.6250000e+03   3.4011278e-01
  -9.6240000e+03   3.3804494e-01
  -9.6230000e+03   3.3598284e-01
  -9.6220000e+03   3.3392651e-01
  -9.6210000e+03   3.3187599e-01
  -9.6200000e+03   3.2983131e-01
  -9.6190000e+03   3.2779251e-01
  -9.6180000e+03   3.2575962e-01
  -9.6170000e+03   3.2373267e-01
  -9.6160000e+03   3.2171170e-01
  -9.6150000e+03   3.1969674e-01
  -9.6140000e+03   3.1768781e-01
  -9.6130000e+03   3.1568496e-01
  -9.6120000e+03   3.1368821e-01
  -9.6110000e+03   3.1169759e-01
  -9.6100000e+03   3.0971314e-01
  -9.6090000e+03   3.0773488e-01
  -9.6080000e+03   3.0576284e-01
  -9.6070000e+03   3.0379705e-01
  -9.6060000e+03   3.0183755e-01
  -9.6050000e+03   2.9988435e-01
  -9.6040000e+03   2.9793749e-01
  -9.6030000e+03   2.9599700e-01
  -9.6020000e+03   2.9406290e-01
  -9.6010000e+03   2.9213521e-01
  -9.6000000e+03   2.9021397e-01
  -9.5990000e+03   2.8829920e-01
  -9.5980000e+03   2.8639093e-01
  -9.5970000e+03   2.8448918e-01
  -9.5960000e+03   2.8259398e-01
  -9.5950000e+03   2.8070534e-01
  -9.5940000e+03   2.7882330e-01
  -9.5930000e+03   2.7694788e-01
  -9.5920000e+03   2.7507910e-01
  -9.5910000e+03   2.7321699e-01
  -9.5900000e+03   2.7136156e-01
  -9.5890000e+03   2.6951284e-01
  -9.5880000e+03   2.6767085e-01
  -9.5870000e+03   2.6583561e-01
  -9.5860000e+03   2.6400714e-01
  -9.5850000e+03   2.6218547e-01
  -9.5840000e+03   2.6037060e-01
  -9.5830000e+03   2.5856257e-01
  -9.5820000e+03   2.5676139e-01
  -9.5810000e+03   2.5496708e-01
  -9.5800000e+03   2.5317967e-01
  -9.5790000e+03   2.5139915e-01
  -9.5780000e+03   2.4962556e-01
  -9.5770000e+03   2.4785892e-01
  -9.5760000e+03   2.4609923e-01
  -9.5750000e+03   2.4434652e-01
  -9.5740000e+03   2.4260079e-01
  -9.5730000e+03   2.4086208e-01
  -9.5720000e+03   2.3913039e-01
  -9.5710000e+03   2.3740573e-01
  -9.5700000e+03   2.3568813e-01
  -9.5690000e+03   2.3397760e-01
  -9.5680000e+03   2.3227414e-01
  -9.5670000e+03   2.3057778e-01
  -9.5660000e+03   2.2888852e-01
  -9.5650000e+03   2.2720639e-01
  -9.5640000e+03   2.2553138e-01
  -9.5630000e+03   2.2386352e-01
  -9.5620000e+03   2.2220282e-01
  -9.5610000e+03   2.2054928e-01
  -9.5600000e+03   2.1890291e-01
  -9.5590000e+03   2.1726374e-01
  -9.5580000e+03   2.1563176e-01
  -9.5570000e+03   2.1400700e-01
  -9.5560000e+03   2.1238944e-01
  -9.5550000e+03   2.1077912e-01
  -9.5540000e+03   2.0917603e-01
  -9.5530000e+03   2.0758018e-01
  -9.5520000e+03   2.0599158e-01
  -9.5510000e+03   2.0441024e-01
  -9.5500000e+03   2.0283616e-01
  -9.5490000e+03   2.0126936e-01
  -9.5480000e+03   1.9970984e-01
  -9.5470000e+03   1.9815760e-01
  -9.5460000e+03   1.9661265e-01
  -9.5450000e+03   1.9507499e-01
  -9.5440000e+03   1.9354464e-01
  -9.5430000e+03   1.9202159e-01
  -9.5420000e+03   1.9050585e-01
  -9.5410000e+03   1.8899743e-01
  -9.5400000e+03   1.8749632e-01
  -9.5390000e+03   1.8600253e-01
  -9.5380000e+03   1.8451607e-01
  -9.5370000e+03   1.8303693e-01
  -9.5360000e+03   1.8156512e-01
  -9.5350000e+03   1.8010064e-01
  -9.5340000e+03   1.7864349e-01
  -9.5330000e+03   1.7719367e-01
  -9.5320000e+03   1.7575119e-01
  -9.5310000e+03   1.7431604e-01
  -9.5300000e+03   1.7288822e-01
  -9.5290000e+03   1.7146774e-01
  -9.5280000e+03   1.7005459e-01
  -9.5270000e+03   1.6864878e-01
  -9.5260000e+03   1.6725030e-01
  -9.5250000e+03   1.6585914e-01
  -9.5240000e+03   1.6447532e-01
  -9.5230000e+03   1.6309882e-01
  -9.5220000e+03   1.6172964e-01
  -9.5210000e+03   1.6036779e-01
  -9.5200000e+03   1.5901325e-01
  -9.5190000e+03   1.5766603e-01
  -9.5180000e+03   1.5632612e-01
  -9.5170000e+03   1.5499352e-01
  -9.5160000e+03   1.5366822e-01
  -9.5150000e+03   1.5235022e-01
  -9.5140000e+03   1.5103951e-01
  -9.5130000e+03   1.4973608e-01
  -9.5120000e+03   1.4843994e-01
  -9.5110000e+03   1.4715108e-01
  -9.5100000e+03   1.4586949e-01
  -9.5090000e+03   1.4459516e-01
  -9.5080000e+03   1.4332808e-01
  -9.5070000e+03   1.4206826e-01
  -9.5060000e+03   1.4081568e-01
  -9.5050000e+03   1.3957034e-01
  -9.5040000e+03   1.3833222e-01
  -9.5030000e+03   1.3710132e-01
  -9.5020000e+03   1.3587763e-01
  -9.5010000e+03   1.3466114e-01
  -9.5000000e+03   1.3345185e-01
  -9.4990000e+03   1.3224974e-01
  -9.4980000e+03   1.3105480e-01
  -9.4970000e+03   1.2986702e-01
  -9.4960000e+03   1.2868640e-01
  -9.4950000e+03   1.2751292e-01
  -9.4940000e+03   1.2634658e-01
  -9.4930000e+03   1.2518735e-01
  -9.4920000e+03   1.2403524e-01
  -9.4910000e+03   1.2289023e-01
  -9.4900000e+03   1.2175230e-01
  -9.4890000e+03   1.2062144e-01
  -9.4880000e+03   1.1949765e-01
  -9.4870000e+03   1.1838091e-01
  -9.4860000e+03   1.1727121e-01
  -9.4850000e+03   1.1616853e-01
  -9.4840000e+03   1.1507286e-01
  -9.4830000e+03   1.1398419e-01
  -9.4820000e+03   1.1290251e-01
  -9.4810000e+03   1.1182779e-01
  -9.4800000e+03   1.1076003e-01
  -9.4790000e+03   1.0969921e-01
  -9.4780000e+03   1.0864532e-01
  -9.4770000e+03   1.0759833e-01
  -9.4760000e+03   1.0655825e-01
  -9.4750000e+03   1.0552504e-01
  -9.4740000e+03   1.0449870e-01
  -9.4730000e+03   1.0347921e-01
  -9.4720000e+03   1.0246655e-01
  -9.4710000e+03   1.0146071e-01
  -9.4700000e+03   1.0046166e-01
  -9.4690000e+03   9.9469405e-02
  -9.4680000e+03   9.8483913e-02
  -9.4670000e+03   9.7505169e-02
  -9.4660000e+03   9.6533158e-02
  -9.4650000e+03   9.5567861e-02
  -9.4640000e+03   9.4609260e-02
  -9.4630000e+03   9.3657337e-02
  -9.4620000e+03   9.2712075e-02
  -9.4610000e+03   9.1773454e-02
  -9.4600000e+03   9.0841457e-02
  -9.4590000e+03   8.9916063e-02
  -9.4580000e+03   8.8997256e-02
  -9.4570000e+03   8.8085014e-02
  -9.4560000e+03   8.7179319e-02
  -9.4550000e+03   8.6280151e-02
  -9.4540000e+03   8.5387490e-02
  -9.4530000e+03   8.4501317e-02
  -9.4520000e+03   8.3621611e-02
  -9.4510000e+03   8.2748353e-02
  -9.4500000e+03   8.1881521e-02
  -9.4490000e+03   8.1021095e-02
  -9.4480000e+03   8.0167054e-02
  -9.4470000e+03   7.9319377e-02
  -9.4460000e+03   7.8478044e-02
  -9.4450000e+03   7.7643032e-02
  -9.4440000e+03   7.6814320e-02
  -9.4430000e+03   7.5991887e-02
  -9.4420000e+03   7.5175711e-02
  -9.4410000e+03   7.4365770e-02
  -9.4400000e+03   7.3562042e-02
  -9.4390000e+03   7.2764504e-02
  -9.4380000e+03   7.1973135e-02
  -9.4370000e+03   7.1187911e-02
  -9.4360000e+03   7.0408810e-02
  -9.4350000e+03   6.9635810e-02
  -9.4340000e+03   6.8868886e-02
  -9.4330000e+03   6.8108017e-02
  -9.4320000e+03   6.7353179e-02
  -9.4310000e+03   6.6604348e-02
  -9.4300000e+03   6.5861502e-02
  -9.4290000e+03   6.5124616e-02
  -9.4280000e+03   6.4393666e-02
  -9.4270000e+03   6.3668629e-02
  -9.4260000e+03   6.2949482e-02
  -9.4250000e+03   6.2236198e-02
  -9.4240000e+03   6.1528756e-02
  -9.4230000e+03   6.0827129e-02
  -9.4220000e+03   6.0131295e-02
  -9.4210000e+03   5.9441227e-02
  -9.4200000e+03   5.8756902e-02
  -9.4190000e+03   5.8078294e-02
  -9.4180000e+03   5.7405380e-02
  -9.4170000e+03   5.6738133e-02
  -9.4160000e+03   5.6076529e-02
  -9.4150000e+03   5.5420542e-02
  -9.4140000e+03   5.4770148e-02
  -9.4130000e+03   5.4125320e-02
  -9.4120000e+03   5.3486034e-02
  -9.4110000e+03   5.2852264e-02
  -9.4100000e+03   5.2223985e-02
  -9.4090000e+03   5.1601169e-02
  -9.4080000e+03   5.0983793e-02
  -9.4070000e+03   5.0371829e-02
  -9.4060000e+03   4.9765253e-02
  -9.4050000e+03   4.9164037e-02
  -9.4040000e+03   4.8568156e-02
  -9.4030000e+03   4.7977583e-02
  -9.4020000e+03   4.7392293e-02
  -9.4010000e+03   4.6812259e-02
  -9.4000000e+03   4.6237454e-02
  -9.3990000e+03   4.5667853e-02
  -9.3980000e+03   4.5103428e-02
  -9.3970000e+03   4.4544153e-02
  -9.3960000e+03   4.3990002e-02
  -9.3950000e+03   4.3440948e-02
  -9.3940000e+03   4.2896963e-02
  -9.3930000e+03   4.2358022e-02
  -9.3920000e+03   4.1824098e-02
  -9.3910000e+03   4.1295163e-02
  -9.3900000e+03   4.0771190e-02
  -9.3890000e+03   4.0252154e-02
  -9.3880000e+03   3.9738026e-02
  -9.3870000e+03   3.9228779e-02
  -9.3860000e+03   3.8724387e-02
  -9.3850000e+03   3.8224823e-02
  -9.3840000e+03   3.7730058e-02
  -9.3830000e+03   3.7240067e-02
  -9.3820000e+03   3.6754822e-02
  -9.3810000e+03   3.6274295e-02
  -9.3800000e+03   3.5798460e-02
  -9.3790000e+03   3.5327288e-02
  -9.3780000e+03   3.4860754e-02
  -9.3770000e+03   3.4398829e-02
  -9.3760000e+03   3.3941486e-02
  -9.3750000e+03   3.3488697e-02
  -9.3740000e+03   3.3040436e-02
  -9.3730000e+03   3.2596675e-02
  -9.3720000e+03   3.2157387e-02
  -9.3710000e+03   3.1722543e-02
  -9.3700000e+03   3.1292118e-02
  -9.3690000e+03   3.0866082e-02
  -9.3680000e+03   3.0444410e-02
  -9.3670000e+03   3.0027073e-02
  -9.3660000e+03   2.9614044e-02
  -9.3650000e+03   2.9205295e-02
  -9.3640000e+03   2.8800800e-02
  -9.3630000e+03   2.8400530e-02
  -9.3620000e+03   2.8004459e-02
  -9.3610000e+03   2.7612559e-02
  -9.3600000e+03   2.7224803e-02
  -9.3590000e+03   2.6841162e-02
  -9.3580000e+03   2.6461611e-02
  -9.3570000e+03   2.6086121e-02
  -9.3560000e+03   2.5714665e-02
  -9.3550000e+03   2.5347217e-02
  -9.3540000e+03   2.4983748e-02
  -9.3530000e+03   2.4624231e-02
  -9.3520000e+03   2.4268639e-02
  -9.3510000e+03   2.3916946e-02
  -9.3500000e+03   2.3569123e-02
  -9.3490000e+03   2.3225143e-02
  -9.3480000e+03   2.2884981e-02
  -9.3470000e+03   2.2548607e-02
  -9.3460000e+03   2.2215996e-02
  -9.3450000e+03   2.1887120e-02
  -9.3440000e+03   2.1561953e-02
  -9.3430000e+03   2.1240467e-02
  -9.3420000e+03   2.0922635e-02
  -9.3410000e+03   2.0608431e-02
  -9.3400000e+03   2.0297828e-02
  -9.3390000e+03   1.9990799e-02
  -9.3380000e+03   1.9687318e-02
  -9.3370000e+03   1.9387357e-02
  -9.3360000e+03   1.9090890e-02
  -9.3350000e+03   1.8797890e-02
  -9.3340000e+03   1.8508332e-02
  -9.3330000e+03   1.8222188e-02
  -9.3320000e+03   1.7939432e-02
  -9.3310000e+03   1.7660037e-02
  -9.3300000e+03   1.7383978e-02
  -9.3290000e+03   1.7111228e-02
  -9.3280000e+03   1.6841761e-02
  -9.3270000e+03   1.6575551e-02
  -9.3260000e+03   1.6312571e-02
  -9.3250000e+03   1.6052796e-02
  -9.3240000e+03   1.5796200e-02
  -9.3230000e+03   1.5542757e-02
  -9.3220000e+03   1.5292441e-02
  -9.3210000e+03   1.5045227e-02
  -9.3200000e+03   1.4801088e-02
  -9.3190000e+03   1.4559999e-02
  -9.3180000e+03   1.4321935e-02
  -9.3170000e+03   1.4086870e-02
  -9.3160000e+03   1.3854779e-02
  -9.3150000e+03   1.3625637e-02
  -9.3140000e+03   1.3399418e-02
  -9.3130000e+03   1.3176097e-02
  -9.3120000e+03   1.2955649e-02
  -9.3110000e+03   1.2738049e-02
  -9.3100000e+03   1.2523273e-02
  -9.3090000e+03   1.2311295e-02
  -9.3080000e+03   1.2102090e-02
  -9.3070000e+03   1.1895635e-02
  -9.3060000e+03   1.1691904e-02
  -9.3050000e+03   1.1490873e-02
  -9.3040000e+03   1.1292518e-02
  -9.3030000e+03   1.1096814e-02
  -9.3020000e+03   1.0903738e-02
  -9.3010000e+03   1.0713264e-02
  -9.3000000e+03   1.0525370e-02
  -9.2990000e+03   1.0340030e-02
  -9.2980000e+03   1.0157222e-02
  -9.2970000e+03   9.9769212e-03
  -9.2960000e+03   9.7991044e-03
  -9.2950000e+03   9.6237479e-03
  -9.2940000e+03   9.4508282e-03
  -9.2930000e+03   9.2803221e-03
  -9.2920000e+03   9.1122062e-03
  -9.2910000e+03   8.9464574e-03
  -9.2900000e+03   8.7830527e-03
  -9.2890000e+03   8.6219691e-03
  -9.2880000e+03   8.4631837e-03
  -9.2870000e+03   8.3066738e-03
  -9.2860000e+03   8.1524168e-03
  -9.2850000e+03   8.0003902e-03
  -9.2840000e+03   7.8505714e-03
  -9.2830000e+03   7.7029382e-03
  -9.2820000e+03   7.5574683e-03
  -9.2810000e+03   7.4141397e-03
  -9.2800000e+03   7.2729303e-03
  -9.2790000e+03   7.1338182e-03
  -9.2780000e+03   6.9967816e-03
  -9.2770000e+03   6.8617990e-03
  -9.2760000e+03   6.7288486e-03
  -9.2750000e+03   6.5979091e-03
  -9.2740000e+03   6.4689590e-03
  -9.2730000e+03   6.3419773e-03
  -9.2720000e+03   6.2169427e-03
  -9.2710000e+03   6.0938342e-03
  -9.2700000e+03   5.9726310e-03
  -9.2690000e+03   5.8533123e-03
  -9.2680000e+03   5.7358574e-03
  -9.2670000e+03   5.6202458e-03
  -9.2660000e+03   5.5064571e-03
  -9.2650000e+03   5.3944709e-03
  -9.2640000e+03   5.2842670e-03
  -9.2630000e+03   5.1758254e-03
  -9.2620000e+03   5.0691261e-03
  -9.2610000e+03   4.9641493e-03
  -9.2600000e+03   4.8608752e-03
  -9.2590000e+03   4.7592843e-03
  -9.2580000e+03   4.6593571e-03
  -9.2570000e+03   4.5610741e-03
  -9.2560000e+03   4.4644162e-03
  -9.2550000e+03   4.3693643e-03
  -9.2540000e+03   4.2758992e-03
  -9.2530000e+03   4.1840023e-03
  -9.2520000e+03   4.0936546e-03
  -9.2510000e+03   4.0048377e-03
  -9.2500000e+03   3.9175328e-03
  -9.2490000e+03   3.8317218e-03
  -9.2480000e+03   3.7473862e-03
  -9.2470000e+03   3.6645080e-03
  -9.2460000e+03   3.5830691e-03
  -9.2450000e+03   3.5030517e-03
  -9.2440000e+03   3.4244379e-03
  -9.2430000e+03   3.3472102e-03
  -9.2420000e+03   3.2713509e-03
  -9.2410000e+03   3.1968428e-03
  -9.2400000e+03   3.1236684e-03
  -9.2390000e+03   3.0518107e-03
  -9.2380000e+03   2.9812526e-03
  -9.2370000e+03   2.9119773e-03
  -9.2360000e+03   2.8439680e-03
  -9.2350000e+03   2.7772079e-03
  -9.2340000e+03   2.7116806e-03
  -9.2330000e+03   2.6473697e-03
  -9.2320000e+03   2.5842589e-03
  -9.2310000e+03   2.5223321e-03
  -9.2300000e+03   2.4615731e-03
  -9.2290000e+03   2.4019663e-03
  -9.2280000e+03   2.3434956e-03
  -9.2270000e+03   2.2861456e-03
  -9.2260000e+03   2.2299007e-03
  -9.2250000e+03   2.1747455e-03
  -9.2240000e+03   2.1206647e-03
  -9.2230000e+03   2.0676431e-03
  -9.2220000e+03   2.0156659e-03
  -9.2210000e+03   1.9647180e-03
  -9.2200000e+03   1.9147847e-03
  -9.2190000e+03   1.8658513e-03
  -9.2180000e+03   1.8179034e-03
  -9.2170000e+03   1.7709265e-03
  -9.2160000e+03   1.7249065e-03
  -9.2150000e+03   1.6798290e-03
  -9.2140000e+03   1.6356802e-03
  -9.2130000e+03   1.5924460e-03
  -9.2120000e+03   1.5501129e-03
  -9.2110000e+03   1.5086670e-03
  -9.2100000e+03   1.4680950e-03
  -9.2090000e+03   1.4283833e-03
  -9.2080000e+03   1.3895188e-03
  -9.2070000e+03   1.3514883e-03
  -9.2060000e+03   1.3142787e-03
  -9.2050000e+03   1.2778771e-03
  -9.2040000e+03   1.2422709e-03
  -9.2030000e+03   1.2074472e-03
  -9.2020000e+03   1.1733937e-03
  -9.2010000e+03   1.1400978e-03
  -9.2000000e+03   1.1075473e-03
  -9.1990000e+03   1.0757300e-03
  -9.1980000e+03   1.0446340e-03
  -9.1970000e+03   1.0142472e-03
  -9.1960000e+03   9.8455780e-04
  -9.1950000e+03   9.5555422e-04
  -9.1940000e+03   9.2722485e-04
  -9.1930000e+03   8.9955826e-04
  -9.1920000e+03   8.7254313e-04
  -9.1910000e+03   8.4616825e-04
  -9.1900000e+03   8.2042254e-04
  -9.1890000e+03   7.9529503e-04
  -9.1880000e+03   7.7077489e-04
  -9.1870000e+03   7.4685139e-04
  -9.1860000e+03   7.2351391e-04
  -9.1850000e+03   7.0075196e-04
  -9.1840000e+03   6.7855517e-04
  -9.1830000e+03   6.5691329e-04
  -9.1820000e+03   6.3581616e-04
  -9.1810000e+03   6.1525376e-04
  -9.1800000e+03   5.9521618e-04
  -9.1790000e+03   5.7569362e-04
  -9.1780000e+03   5.5667639e-04
  -9.1770000e+03   5.3815494e-04
  -9.1760000e+03   5.2011981e-04
  -9.1750000e+03   5.0256164e-04
  -9.1740000e+03   4.8547122e-04
  -9.1730000e+03   4.6883943e-04
  -9.1720000e+03   4.5265726e-04
  -9.1710000e+03   4.3691581e-04
  -9.1700000e+03   4.2160631e-04
  -9.1690000e+03   4.0672007e-04
  -9.1680000e+03   3.9224854e-04
  -9.1670000e+03   3.7818326e-04
  -9.1660000e+03   3.6451588e-04
  -9.1650000e+03   3.5123817e-04
  -9.1640000e+03   3.3834200e-04
  -9.1630000e+03   3.2581933e-04
  -9.1620000e+03   3.1366227e-04
  -9.1610000e+03   3.0186298e-04
  -9.1600000e+03   2.9041378e-04
  -9.1590000e+03   2.7930706e-04
  -9.1580000e+03   2.6853532e-04
  -9.1570000e+03   2.5809117e-04
  -9.1560000e+03   2.4796733e-04
  -9.1550000e+03   2.3815660e-04
  -9.1540000e+03   2.2865190e-04
  -9.1530000e+03   2.1944626e-04
  -9.1520000e+03   2.1053278e-04
  -9.1510000e+03   2.0190470e-04
  -9.1500000e+03   1.9355531e-04
  -9.1490000e+03   1.8547805e-04
  -9.1480000e+03   1.7766644e-04
  -9.1470000e+03   1.7011407e-04
  -9.1460000e+03   1.6281467e-04
  -9.1450000e+03   1.5576205e-04
  -9.1440000e+03   1.4895010e-04
  -9.1430000e+03   1.4237283e-04
  -9.1420000e+03   1.3602433e-04
  -9.1410000e+03   1.2989880e-04
  -9.1400000e+03   1.2399050e-04
  -9.1390000e+03   1.1829383e-04
  -9.1380000e+03   1.1280324e-04
  -9.1370000e+03   1.0751329e-04
  -9.1360000e+03   1.0241864e-04
  -9.1350000e+03   9.7514024e-05
  -9.1340000e+03   9.2794274e-05
  -9.1330000e+03   8.8254308e-05
  -9.1320000e+03   8.3889134e-05
  -9.1310000e+03   7.9693848e-05
  -9.1300000e+03   7.5663630e-05
  -9.1290000e+03   7.1793751e-05
  -9.1280000e+03   6.8079563e-05
  -9.1270000e+03   6.4516507e-05
  -9.1260000e+03   6.1100105e-05
  -9.1250000e+03   5.7825965e-05
  -9.1240000e+03   5.4689778e-05
  -9.1230000e+03   5.1687315e-05
  -9.1220000e+03   4.8814431e-05
  -9.1210000e+03   4.6067060e-05
  -9.1200000e+03   4.3441218e-05
  -9.1190000e+03   4.0933000e-05
  -9.1180000e+03   3.8538579e-05
  -9.1170000e+03   3.6254207e-05
  -9.1160000e+03   3.4076213e-05
  -9.1150000e+03   3.2001003e-05
  -9.1140000e+03   3.0025059e-05
  -9.1130000e+03   2.8144939e-05
  -9.1120000e+03   2.6357273e-05
  -9.1110000e+03   2.4658769e-05
  -9.1100000e+03   2.3046206e-05
  -9.1090000e+03   2.1516434e-05
  -9.1080000e+03   2.0066378e-05
  -9.1070000e+03   1.8693033e-05
  -9.1060000e+03   1.7393463e-05
  -9.1050000e+03   1.6164804e-05
  -9.1040000e+03   1.5004258e-05
  -9.1030000e+03   1.3909100e-05
  -9.1020000e+03   1.2876667e-05
  -9.1010000e+03   1.1904367e-05
  -9.1000000e+03   1.0989673e-05
  -9.0990000e+03   1.0130123e-05
  -9.0980000e+03   9.3233202e-06
  -9.0970000e+03   8.5669312e-06
  -9.0960000e+03   7.8586868e-06
  -9.0950000e+03   7.1963801e-06
  -9.0940000e+03   6.5778660e-06
  -9.0930000e+03   6.0010608e-06
  -9.0920000e+03   5.4639412e-06
  -9.0910000e+03   4.9645438e-06
  -9.0900000e+03   4.5009642e-06
  -9.0890000e+03   4.0713563e-06
  -9.0880000e+03   3.6739320e-06
  -9.0870000e+03   3.3069599e-06
  -9.0860000e+03   2.9687650e-06
  -9.0850000e+03   2.6577278e-06
  -9.0840000e+03   2.3722836e-06
  -9.0830000e+03   2.1109222e-06
  -9.0820000e+03   1.8721865e-06
  -9.0810000e+03   1.6546723e-06
  -9.0800000e+03   1.4570276e-06
  -9.0790000e+03   1.2779516e-06
  -9.0780000e+03   1.1161943e-06
  -9.0770000e+03   9.7055564e-07
  -9.0760000e+03   8.3988484e-07
  -9.0750000e+03   7.2307978e-07
  -9.0740000e+03   6.1908625e-07
  -9.0730000e+03   5.2689725e-07
  -9.0720000e+03   4.4555235e-07
  -9.0710000e+03   3.7413699e-07
  -9.0700000e+03   3.1178180e-07
  -9.0690000e+03   2.5766188e-07
  -9.0680000e+03   2.1099621e-07
  -9.0670000e+03   1.7104690e-07
  -9.0660000e+03   1.3711853e-07
  -9.0650000e+03   1.0855752e-07
  -9.0640000e+03   8.4751411e-08
  -9.0630000e+03   6.5128230e-08
  -9.0620000e+03   4.9155817e-08
  -9.0610000e+03   3.6341160e-08
  -9.0600000e+03   2.6229745e-08
  -9.0590000e+03   1.8404892e-08
  -9.0580000e+03   1.2487106e-08
  -9.0570000e+03   8.1334233e-09
  -9.0560000e+03   5.0367642e-09
  -9.0550000e+03   2.9252884e-09
  -9.0540000e+03   1.5617511e-09
  -9.0530000e+03   7.4286373e-10
  -9.0520000e+03   2.9865690e-10
  -9.0510000e+03   9.1846341e-11
  -9.0500000e+03   1.7202112e-11
  -9.0490000e+03   9.2065316e-13
  -9.0480000e+03   3.2100677e-17
  -9.0470000e+03   1.6183275e-12
  -9.0460000e+03   2.2515219e-11
  -9.0450000e+03   1.0837683e-10
  -9.0440000e+03   3.3322385e-10
  -9.0430000e+03   7.9880304e-10
  -9.0420000e+03   1.6339821e-09
  -9.0410000e+03   2.9941478e-09
  -9.0400000e+03   5.0606080e-09
  -9.0390000e+03   8.0399968e-09
  -9.0380000e+03   1.2163683e-08
  -9.0370000e+03   1.7687184e-08
  -9.0360000e+03   2.4889579e-08
  -9.0350000e+03   3.4072931e-08
  -9.0340000e+03   4.5561712e-08
  -9.0330000e+03   5.9702223e-08
  -9.0320000e+03   7.6862035e-08
  -9.0310000e+03   9.7429416e-08
  -9.0300000e+03   1.2181277e-07
  -9.0290000e+03   1.5044009e-07
  -9.0280000e+03   1.8375838e-07
  -9.0270000e+03   2.2223315e-07
  -9.0260000e+03   2.6634781e-07
  -9.0250000e+03   3.1660318e-07
  -9.0240000e+03   3.7351693e-07
  -9.0230000e+03   4.3762305e-07
  -9.0220000e+03   5.0947131e-07
  -9.0210000e+03   5.8962677e-07
  -9.0200000e+03   6.7866920e-07
  -9.0190000e+03   7.7719264e-07
  -9.0180000e+03   8.8580480e-07
  -9.0170000e+03   1.0051266e-06
  -9.0160000e+03   1.1357918e-06
  -9.0150000e+03   1.2784461e-06
  -9.0140000e+03   1.4337471e-06
  -9.0130000e+03   1.6023636e-06
  -9.0120000e+03   1.7849751e-06
  -9.0110000e+03   1.9822713e-06
  -9.0100000e+03   2.1949518e-06
  -9.0090000e+03   2.4237254e-06
  -9.0080000e+03   2.6693097e-06
  -9.0070000e+03   2.9324308e-06
  -9.0060000e+03   3.2138225e-06
  -9.0050000e+03   3.5142263e-06
  -9.0040000e+03   3.8343905e-06
  -9.0030000e+03   4.1750700e-06
  -9.0020000e+03   4.5370260e-06
  -9.0010000e+03   4.9210250e-06


==> lowbound_diff_specthighpass_2.dat <==
   9.0010000e+03   4.9210250e-06
   9.0020000e+03   4.5370260e-06
   9.0030000e+03   4.1750700e-06
   9.0040000e+03   3.8343905e-06
   9.0050000e+03   3.5142263e-06
   9.0060000e+03   3.2138225e-06
   9.0070000e+03   2.9324308e-06
   9.0080000e+03   2.6693097e-06
   9.0090000e+03   2.4237254e-06
   9.0100000e+03   2.1949518e-06
   9.0110000e+03   1.9822713e-06
   9.0120000e+03   1.7849751e-06
   9.0130000e+03   1.6023636e-06
   9.0140000e+03   1.4337471e-06
   9.0150000e+03   1.2784461e-06
   9.0160000e+03   1.1357918e-06
   9.0170000e+03   1.0051266e-06
   9.0180000e+03   8.8580480e-07
   9.0190000e+03   7.7719264e-07
   9.0200000e+03   6.7866920e-07
   9.0210000e+03   5.8962677e-07
   9.0220000e+03   5.0947131e-07
   9.0230000e+03   4.3762305e-07
   9.0240000e+03   3.7351693e-07
   9.0250000e+03   3.1660318e-07
   9.0260000e+03   2.6634781e-07
   9.0270000e+03   2.2223315e-07
   9.0280000e+03   1.8375838e-07
   9.0290000e+03   1.5044009e-07
   9.0300000e+03   1.2181277e-07
   9.0310000e+03   9.7429416e-08
   9.0320000e+03   7.6862035e-08
   9.0330000e+03   5.9702223e-08
   9.0340000e+03   4.5561712e-08
   9.0350000e+03   3.4072931e-08
   9.0360000e+03   2.4889579e-08
   9.0370000e+03   1.7687184e-08
   9.0380000e+03   1.2163683e-08
   9.0390000e+03   8.0399968e-09
   9.0400000e+03   5.0606080e-09
   9.0410000e+03   2.9941478e-09
   9.0420000e+03   1.6339821e-09
   9.0430000e+03   7.9880304e-10
   9.0440000e+03   3.3322385e-10
   9.0450000e+03   1.0837683e-10
   9.0460000e+03   2.2515219e-11
   9.0470000e+03   1.6183275e-12
   9.0480000e+03   3.2100677e-17
   9.0490000e+03   9.2065316e-13
   9.0500000e+03   1.7202112e-11
   9.0510000e+03   9.1846341e-11
   9.0520000e+03   2.9865690e-10
   9.0530000e+03   7.4286373e-10
   9.0540000e+03   1.5617511e-09
   9.0550000e+03   2.9252884e-09
   9.0560000e+03   5.0367642e-09
   9.0570000e+03   8.1334233e-09
   9.0580000e+03   1.2487106e-08
   9.0590000e+03   1.8404892e-08
   9.0600000e+03   2.6229745e-08
   9.0610000e+03   3.6341160e-08
   9.0620000e+03   4.9155817e-08
   9.0630000e+03   6.5128230e-08
   9.0640000e+03   8.4751411e-08
   9.0650000e+03   1.0855752e-07
   9.0660000e+03   1.3711853e-07
   9.0670000e+03   1.7104690e-07
   9.0680000e+03   2.1099621e-07
   9.0690000e+03   2.5766188e-07
   9.0700000e+03   3.1178180e-07
   9.0710000e+03   3.7413699e-07
   9.0720000e+03   4.4555235e-07
   9.0730000e+03   5.2689725e-07
   9.0740000e+03   6.1908625e-07
   9.0750000e+03   7.2307978e-07
   9.0760000e+03   8.3988484e-07
   9.0770000e+03   9.7055564e-07
   9.0780000e+03   1.1161943e-06
   9.0790000e+03   1.2779516e-06
   9.0800000e+03   1.4570276e-06
   9.0810000e+03   1.6546723e-06
   9.0820000e+03   1.8721865e-06
   9.0830000e+03   2.1109222e-06
   9.0840000e+03   2.3722836e-06
   9.0850000e+03   2.6577278e-06
   9.0860000e+03   2.9687650e-06
   9.0870000e+03   3.3069599e-06
   9.0880000e+03   3.6739320e-06
   9.0890000e+03   4.0713563e-06
   9.0900000e+03   4.5009642e-06
   9.0910000e+03   4.9645438e-06
   9.0920000e+03   5.4639412e-06
   9.0930000e+03   6.0010608e-06
   9.0940000e+03   6.5778660e-06
   9.0950000e+03   7.1963801e-06
   9.0960000e+03   7.8586868e-06
   9.0970000e+03   8.5669312e-06
   9.0980000e+03   9.3233202e-06
   9.0990000e+03   1.0130123e-05
   9.1000000e+03   1.0989673e-05
   9.1010000e+03   1.1904367e-05
   9.1020000e+03   1.2876667e-05
   9.1030000e+03   1.3909100e-05
   9.1040000e+03   1.5004258e-05
   9.1050000e+03   1.6164804e-05
   9.1060000e+03   1.7393463e-05
   9.1070000e+03   1.8693033e-05
   9.1080000e+03   2.0066378e-05
   9.1090000e+03   2.1516434e-05
   9.1100000e+03   2.3046206e-05
   9.1110000e+03   2.4658769e-05
   9.1120000e+03   2.6357273e-05
   9.1130000e+03   2.8144939e-05
   9.1140000e+03   3.0025059e-05
   9.1150000e+03   3.2001003e-05
   9.1160000e+03   3.4076213e-05
   9.1170000e+03   3.6254207e-05
   9.1180000e+03   3.8538579e-05
   9.1190000e+03   4.0933000e-05
   9.1200000e+03   4.3441218e-05
   9.1210000e+03   4.6067060e-05
   9.1220000e+03   4.8814431e-05
   9.1230000e+03   5.1687315e-05
   9.1240000e+03   5.4689778e-05
   9.1250000e+03   5.7825965e-05
   9.1260000e+03   6.1100105e-05
   9.1270000e+03   6.4516507e-05
   9.1280000e+03   6.8079563e-05
   9.1290000e+03   7.1793751e-05
   9.1300000e+03   7.5663630e-05
   9.1310000e+03   7.9693848e-05
   9.1320000e+03   8.3889134e-05
   9.1330000e+03   8.8254308e-05
   9.1340000e+03   9.2794274e-05
   9.1350000e+03   9.7514024e-05
   9.1360000e+03   1.0241864e-04
   9.1370000e+03   1.0751329e-04
   9.1380000e+03   1.1280324e-04
   9.1390000e+03   1.1829383e-04
   9.1400000e+03   1.2399050e-04
   9.1410000e+03   1.2989880e-04
   9.1420000e+03   1.3602433e-04
   9.1430000e+03   1.4237283e-04
   9.1440000e+03   1.4895010e-04
   9.1450000e+03   1.5576205e-04
   9.1460000e+03   1.6281467e-04
   9.1470000e+03   1.7011407e-04
   9.1480000e+03   1.7766644e-04
   9.1490000e+03   1.8547805e-04
   9.1500000e+03   1.9355531e-04
   9.1510000e+03   2.0190470e-04
   9.1520000e+03   2.1053278e-04
   9.1530000e+03   2.1944626e-04
   9.1540000e+03   2.2865190e-04
   9.1550000e+03   2.3815660e-04
   9.1560000e+03   2.4796733e-04
   9.1570000e+03   2.5809117e-04
   9.1580000e+03   2.6853532e-04
   9.1590000e+03   2.7930706e-04
   9.1600000e+03   2.9041378e-04
   9.1610000e+03   3.0186298e-04
   9.1620000e+03   3.1366227e-04
   9.1630000e+03   3.2581933e-04
   9.1640000e+03   3.3834200e-04
   9.1650000e+03   3.5123817e-04
   9.1660000e+03   3.6451588e-04
   9.1670000e+03   3.7818326e-04
   9.1680000e+03   3.9224854e-04
   9.1690000e+03   4.0672007e-04
   9.1700000e+03   4.2160631e-04
   9.1710000e+03   4.3691581e-04
   9.1720000e+03   4.5265726e-04
   9.1730000e+03   4.6883943e-04
   9.1740000e+03   4.8547122e-04
   9.1750000e+03   5.0256164e-04
   9.1760000e+03   5.2011981e-04
   9.1770000e+03   5.3815494e-04
   9.1780000e+03   5.5667639e-04
   9.1790000e+03   5.7569362e-04
   9.1800000e+03   5.9521618e-04
   9.1810000e+03   6.1525376e-04
   9.1820000e+03   6.3581616e-04
   9.1830000e+03   6.5691329e-04
   9.1840000e+03   6.7855517e-04
   9.1850000e+03   7.0075196e-04
   9.1860000e+03   7.2351391e-04
   9.1870000e+03   7.4685139e-04
   9.1880000e+03   7.7077489e-04
   9.1890000e+03   7.9529503e-04
   9.1900000e+03   8.2042254e-04
   9.1910000e+03   8.4616825e-04
   9.1920000e+03   8.7254313e-04
   9.1930000e+03   8.9955826e-04
   9.1940000e+03   9.2722485e-04
   9.1950000e+03   9.5555422e-04
   9.1960000e+03   9.8455780e-04
   9.1970000e+03   1.0142472e-03
   9.1980000e+03   1.0446340e-03
   9.1990000e+03   1.0757300e-03
   9.2000000e+03   1.1075473e-03
   9.2010000e+03   1.1400978e-03
   9.2020000e+03   1.1733937e-03
   9.2030000e+03   1.2074472e-03
   9.2040000e+03   1.2422709e-03
   9.2050000e+03   1.2778771e-03
   9.2060000e+03   1.3142787e-03
   9.2070000e+03   1.3514883e-03
   9.2080000e+03   1.3895188e-03
   9.2090000e+03   1.4283833e-03
   9.2100000e+03   1.4680950e-03
   9.2110000e+03   1.5086670e-03
   9.2120000e+03   1.5501129e-03
   9.2130000e+03   1.5924460e-03
   9.2140000e+03   1.6356802e-03
   9.2150000e+03   1.6798290e-03
   9.2160000e+03   1.7249065e-03
   9.2170000e+03   1.7709265e-03
   9.2180000e+03   1.8179034e-03
   9.2190000e+03   1.8658513e-03
   9.2200000e+03   1.9147847e-03
   9.2210000e+03   1.9647180e-03
   9.2220000e+03   2.0156659e-03
   9.2230000e+03   2.0676431e-03
   9.2240000e+03   2.1206647e-03
   9.2250000e+03   2.1747455e-03
   9.2260000e+03   2.2299007e-03
   9.2270000e+03   2.2861456e-03
   9.2280000e+03   2.3434956e-03
   9.2290000e+03   2.4019663e-03
   9.2300000e+03   2.4615731e-03
   9.2310000e+03   2.5223321e-03
   9.2320000e+03   2.5842589e-03
   9.2330000e+03   2.6473697e-03
   9.2340000e+03   2.7116806e-03
   9.2350000e+03   2.7772079e-03
   9.2360000e+03   2.8439680e-03
   9.2370000e+03   2.9119773e-03
   9.2380000e+03   2.9812526e-03
   9.2390000e+03   3.0518107e-03
   9.2400000e+03   3.1236684e-03
   9.2410000e+03   3.1968428e-03
   9.2420000e+03   3.2713509e-03
   9.2430000e+03   3.3472102e-03
   9.2440000e+03   3.4244379e-03
   9.2450000e+03   3.5030517e-03
   9.2460000e+03   3.5830691e-03
   9.2470000e+03   3.6645080e-03
   9.2480000e+03   3.7473862e-03
   9.2490000e+03   3.8317218e-03
   9.2500000e+03   3.9175328e-03
   9.2510000e+03   4.0048377e-03
   9.2520000e+03   4.0936546e-03
   9.2530000e+03   4.1840023e-03
   9.2540000e+03   4.2758992e-03
   9.2550000e+03   4.3693643e-03
   9.2560000e+03   4.4644162e-03
   9.2570000e+03   4.5610741e-03
   9.2580000e+03   4.6593571e-03
   9.2590000e+03   4.7592843e-03
   9.2600000e+03   4.8608752e-03
   9.2610000e+03   4.9641493e-03
   9.2620000e+03   5.0691261e-03
   9.2630000e+03   5.1758254e-03
   9.2640000e+03   5.2842670e-03
   9.2650000e+03   5.3944709e-03
   9.2660000e+03   5.5064571e-03
   9.2670000e+03   5.6202458e-03
   9.2680000e+03   5.7358574e-03
   9.2690000e+03   5.8533123e-03
   9.2700000e+03   5.9726310e-03
   9.2710000e+03   6.0938342e-03
   9.2720000e+03   6.2169427e-03
   9.2730000e+03   6.3419773e-03
   9.2740000e+03   6.4689590e-03
   9.2750000e+03   6.5979091e-03
   9.2760000e+03   6.7288486e-03
   9.2770000e+03   6.8617990e-03
   9.2780000e+03   6.9967816e-03
   9.2790000e+03   7.1338182e-03
   9.2800000e+03   7.2729303e-03
   9.2810000e+03   7.4141397e-03
   9.2820000e+03   7.5574683e-03
   9.2830000e+03   7.7029382e-03
   9.2840000e+03   7.8505714e-03
   9.2850000e+03   8.0003902e-03
   9.2860000e+03   8.1524168e-03
   9.2870000e+03   8.3066738e-03
   9.2880000e+03   8.4631837e-03
   9.2890000e+03   8.6219691e-03
   9.2900000e+03   8.7830527e-03
   9.2910000e+03   8.9464574e-03
   9.2920000e+03   9.1122062e-03
   9.2930000e+03   9.2803221e-03
   9.2940000e+03   9.4508282e-03
   9.2950000e+03   9.6237479e-03
   9.2960000e+03   9.7991044e-03
   9.2970000e+03   9.9769212e-03
   9.2980000e+03   1.0157222e-02
   9.2990000e+03   1.0340030e-02
   9.3000000e+03   1.0525370e-02
   9.3010000e+03   1.0713264e-02
   9.3020000e+03   1.0903738e-02
   9.3030000e+03   1.1096814e-02
   9.3040000e+03   1.1292518e-02
   9.3050000e+03   1.1490873e-02
   9.3060000e+03   1.1691904e-02
   9.3070000e+03   1.1895635e-02
   9.3080000e+03   1.2102090e-02
   9.3090000e+03   1.2311295e-02
   9.3100000e+03   1.2523273e-02
   9.3110000e+03   1.2738049e-02
   9.3120000e+03   1.2955649e-02
   9.3130000e+03   1.3176097e-02
   9.3140000e+03   1.3399418e-02
   9.3150000e+03   1.3625637e-02
   9.3160000e+03   1.3854779e-02
   9.3170000e+03   1.4086870e-02
   9.3180000e+03   1.4321935e-02
   9.3190000e+03   1.4559999e-02
   9.3200000e+03   1.4801088e-02
   9.3210000e+03   1.5045227e-02
   9.3220000e+03   1.5292441e-02
   9.3230000e+03   1.5542757e-02
   9.3240000e+03   1.5796200e-02
   9.3250000e+03   1.6052796e-02
   9.3260000e+03   1.6312571e-02
   9.3270000e+03   1.6575551e-02
   9.3280000e+03   1.6841761e-02
   9.3290000e+03   1.7111228e-02
   9.3300000e+03   1.7383978e-02
   9.3310000e+03   1.7660037e-02
   9.3320000e+03   1.7939432e-02
   9.3330000e+03   1.8222188e-02
   9.3340000e+03   1.8508332e-02
   9.3350000e+03   1.8797890e-02
   9.3360000e+03   1.9090890e-02
   9.3370000e+03   1.9387357e-02
   9.3380000e+03   1.9687318e-02
   9.3390000e+03   1.9990799e-02
   9.3400000e+03   2.0297828e-02
   9.3410000e+03   2.0608431e-02
   9.3420000e+03   2.0922635e-02
   9.3430000e+03   2.1240467e-02
   9.3440000e+03   2.1561953e-02
   9.3450000e+03   2.1887120e-02
   9.3460000e+03   2.2215996e-02
   9.3470000e+03   2.2548607e-02
   9.3480000e+03   2.2884981e-02
   9.3490000e+03   2.3225143e-02
   9.3500000e+03   2.3569123e-02
   9.3510000e+03   2.3916946e-02
   9.3520000e+03   2.4268639e-02
   9.3530000e+03   2.4624231e-02
   9.3540000e+03   2.4983748e-02
   9.3550000e+03   2.5347217e-02
   9.3560000e+03   2.5714665e-02
   9.3570000e+03   2.6086121e-02
   9.3580000e+03   2.6461611e-02
   9.3590000e+03   2.6841162e-02
   9.3600000e+03   2.7224803e-02
   9.3610000e+03   2.7612559e-02
   9.3620000e+03   2.8004459e-02
   9.3630000e+03   2.8400530e-02
   9.3640000e+03   2.8800800e-02
   9.3650000e+03   2.9205295e-02
   9.3660000e+03   2.9614044e-02
   9.3670000e+03   3.0027073e-02
   9.3680000e+03   3.0444410e-02
   9.3690000e+03   3.0866082e-02
   9.3700000e+03   3.1292118e-02
   9.3710000e+03   3.1722543e-02
   9.3720000e+03   3.2157387e-02
   9.3730000e+03   3.2596675e-02
   9.3740000e+03   3.3040436e-02
   9.3750000e+03   3.3488697e-02
   9.3760000e+03   3.3941486e-02
   9.3770000e+03   3.4398829e-02
   9.3780000e+03   3.4860754e-02
   9.3790000e+03   3.5327288e-02
   9.3800000e+03   3.5798460e-02
   9.3810000e+03   3.6274295e-02
   9.3820000e+03   3.6754822e-02
   9.3830000e+03   3.7240067e-02
   9.3840000e+03   3.7730058e-02
   9.3850000e+03   3.8224823e-02
   9.3860000e+03   3.8724387e-02
   9.3870000e+03   3.9228779e-02
   9.3880000e+03   3.9738026e-02
   9.3890000e+03   4.0252154e-02
   9.3900000e+03   4.0771190e-02
   9.3910000e+03   4.1295163e-02
   9.3920000e+03   4.1824098e-02
   9.3930000e+03   4.2358022e-02
   9.3940000e+03   4.2896963e-02
   9.3950000e+03   4.3440948e-02
   9.3960000e+03   4.3990002e-02
   9.3970000e+03   4.4544153e-02
   9.3980000e+03   4.5103428e-02
   9.3990000e+03   4.5667853e-02
   9.4000000e+03   4.6237454e-02
   9.4010000e+03   4.6812259e-02
   9.4020000e+03   4.7392293e-02
   9.4030000e+03   4.7977583e-02
   9.4040000e+03   4.8568156e-02
   9.4050000e+03   4.9164037e-02
   9.4060000e+03   4.9765253e-02
   9.4070000e+03   5.0371829e-02
   9.4080000e+03   5.0983793e-02
   9.4090000e+03   5.1601169e-02
   9.4100000e+03   5.2223985e-02
   9.4110000e+03   5.2852264e-02
   9.4120000e+03   5.3486034e-02
   9.4130000e+03   5.4125320e-02
   9.4140000e+03   5.4770148e-02
   9.4150000e+03   5.5420542e-02
   9.4160000e+03   5.6076529e-02
   9.4170000e+03   5.6738133e-02
   9.4180000e+03   5.7405380e-02
   9.4190000e+03   5.8078294e-02
   9.4200000e+03   5.8756902e-02
   9.4210000e+03   5.9441227e-02
   9.4220000e+03   6.0131295e-02
   9.4230000e+03   6.0827129e-02
   9.4240000e+03   6.1528756e-02
   9.4250000e+03   6.2236198e-02
   9.4260000e+03   6.2949482e-02
   9.4270000e+03   6.3668629e-02
   9.4280000e+03   6.4393666e-02
   9.4290000e+03   6.5124616e-02
   9.4300000e+03   6.5861502e-02
   9.4310000e+03   6.6604348e-02
   9.4320000e+03   6.7353179e-02
   9.4330000e+03   6.8108017e-02
   9.4340000e+03   6.8868886e-02
   9.4350000e+03   6.9635810e-02
   9.4360000e+03   7.0408810e-02
   9.4370000e+03   7.1187911e-02
   9.4380000e+03   7.1973135e-02
   9.4390000e+03   7.2764504e-02
   9.4400000e+03   7.3562042e-02
   9.4410000e+03   7.4365770e-02
   9.4420000e+03   7.5175711e-02
   9.4430000e+03   7.5991887e-02
   9.4440000e+03   7.6814320e-02
   9.4450000e+03   7.7643032e-02
   9.4460000e+03   7.8478044e-02
   9.4470000e+03   7.9319377e-02
   9.4480000e+03   8.0167054e-02
   9.4490000e+03   8.1021095e-02
   9.4500000e+03   8.1881521e-02
   9.4510000e+03   8.2748353e-02
   9.4520000e+03   8.3621611e-02
   9.4530000e+03   8.4501317e-02
   9.4540000e+03   8.5387490e-02
   9.4550000e+03   8.6280151e-02
   9.4560000e+03   8.7179319e-02
   9.4570000e+03   8.8085014e-02
   9.4580000e+03   8.8997256e-02
   9.4590000e+03   8.9916063e-02
   9.4600000e+03   9.0841457e-02
   9.4610000e+03   9.1773454e-02
   9.4620000e+03   9.2712075e-02
   9.4630000e+03   9.3657337e-02
   9.4640000e+03   9.4609260e-02
   9.4650000e+03   9.5567861e-02
   9.4660000e+03   9.6533158e-02
   9.4670000e+03   9.7505169e-02
   9.4680000e+03   9.8483913e-02
   9.4690000e+03   9.9469405e-02
   9.4700000e+03   1.0046166e-01
   9.4710000e+03   1.0146071e-01
   9.4720000e+03   1.0246655e-01
   9.4730000e+03   1.0347921e-01
   9.4740000e+03   1.0449870e-01
   9.4750000e+03   1.0552504e-01
   9.4760000e+03   1.0655825e-01
   9.4770000e+03   1.0759833e-01
   9.4780000e+03   1.0864532e-01
   9.4790000e+03   1.0969921e-01
   9.4800000e+03   1.1076003e-01
   9.4810000e+03   1.1182779e-01
   9.4820000e+03   1.1290251e-01
   9.4830000e+03   1.1398419e-01
   9.4840000e+03   1.1507286e-01
   9.4850000e+03   1.1616853e-01
   9.4860000e+03   1.1727121e-01
   9.4870000e+03   1.1838091e-01
   9.4880000e+03   1.1949765e-01
   9.4890000e+03   1.2062144e-01
   9.4900000e+03   1.2175230e-01
   9.4910000e+03   1.2289023e-01
   9.4920000e+03   1.2403524e-01
   9.4930000e+03   1.2518735e-01
   9.4940000e+03   1.2634658e-01
   9.4950000e+03   1.2751292e-01
   9.4960000e+03   1.2868640e-01
   9.4970000e+03   1.2986702e-01
   9.4980000e+03   1.3105480e-01
   9.4990000e+03   1.3224974e-01
   9.5000000e+03   1.3345185e-01
   9.5010000e+03   1.3466114e-01
   9.5020000e+03   1.3587763e-01
   9.5030000e+03   1.3710132e-01
   9.5040000e+03   1.3833222e-01
   9.5050000e+03   1.3957034e-01
   9.5060000e+03   1.4081568e-01
   9.5070000e+03   1.4206826e-01
   9.5080000e+03   1.4332808e-01
   9.5090000e+03   1.4459516e-01
   9.5100000e+03   1.4586949e-01
   9.5110000e+03   1.4715108e-01
   9.5120000e+03   1.4843994e-01
   9.5130000e+03   1.4973608e-01
   9.5140000e+03   1.5103951e-01
   9.5150000e+03   1.5235022e-01
   9.5160000e+03   1.5366822e-01
   9.5170000e+03   1.5499352e-01
   9.5180000e+03   1.5632612e-01
   9.5190000e+03   1.5766603e-01
   9.5200000e+03   1.5901325e-01
   9.5210000e+03   1.6036779e-01
   9.5220000e+03   1.6172964e-01
   9.5230000e+03   1.6309882e-01
   9.5240000e+03   1.6447532e-01
   9.5250000e+03   1.6585914e-01
   9.5260000e+03   1.6725030e-01
   9.5270000e+03   1.6864878e-01
   9.5280000e+03   1.7005459e-01
   9.5290000e+03   1.7146774e-01
   9.5300000e+03   1.7288822e-01
   9.5310000e+03   1.7431604e-01
   9.5320000e+03   1.7575119e-01
   9.5330000e+03   1.7719367e-01
   9.5340000e+03   1.7864349e-01
   9.5350000e+03   1.8010064e-01
   9.5360000e+03   1.8156512e-01
   9.5370000e+03   1.8303693e-01
   9.5380000e+03   1.8451607e-01
   9.5390000e+03   1.8600253e-01
   9.5400000e+03   1.8749632e-01
   9.5410000e+03   1.8899743e-01
   9.5420000e+03   1.9050585e-01
   9.5430000e+03   1.9202159e-01
   9.5440000e+03   1.9354464e-01
   9.5450000e+03   1.9507499e-01
   9.5460000e+03   1.9661265e-01
   9.5470000e+03   1.9815760e-01
   9.5480000e+03   1.9970984e-01
   9.5490000e+03   2.0126936e-01
   9.5500000e+03   2.0283616e-01
   9.5510000e+03   2.0441024e-01
   9.5520000e+03   2.0599158e-01
   9.5530000e+03   2.0758018e-01
   9.5540000e+03   2.0917603e-01
   9.5550000e+03   2.1077912e-01
   9.5560000e+03   2.1238944e-01
   9.5570000e+03   2.1400700e-01
   9.5580000e+03   2.1563176e-01
   9.5590000e+03   2.1726374e-01
   9.5600000e+03   2.1890291e-01
   9.5610000e+03   2.2054928e-01
   9.5620000e+03   2.2220282e-01
   9.5630000e+03   2.2386352e-01
   9.5640000e+03   2.2553138e-01
   9.5650000e+03   2.2720639e-01
   9.5660000e+03   2.2888852e-01
   9.5670000e+03   2.3057778e-01
   9.5680000e+03   2.3227414e-01
   9.5690000e+03   2.3397760e-01
   9.5700000e+03   2.3568813e-01
   9.5710000e+03   2.3740573e-01
   9.5720000e+03   2.3913039e-01
   9.5730000e+03   2.4086208e-01
   9.5740000e+03   2.4260079e-01
   9.5750000e+03   2.4434652e-01
   9.5760000e+03   2.4609923e-01
   9.5770000e+03   2.4785892e-01
   9.5780000e+03   2.4962556e-01
   9.5790000e+03   2.5139915e-01
   9.5800000e+03   2.5317967e-01
   9.5810000e+03   2.5496708e-01
   9.5820000e+03   2.5676139e-01
   9.5830000e+03   2.5856257e-01
   9.5840000e+03   2.6037060e-01
   9.5850000e+03   2.6218547e-01
   9.5860000e+03   2.6400714e-01
   9.5870000e+03   2.6583561e-01
   9.5880000e+03   2.6767085e-01
   9.5890000e+03   2.6951284e-01
   9.5900000e+03   2.7136156e-01
   9.5910000e+03   2.7321699e-01
   9.5920000e+03   2.7507910e-01
   9.5930000e+03   2.7694788e-01
   9.5940000e+03   2.7882330e-01
   9.5950000e+03   2.8070534e-01
   9.5960000e+03   2.8259398e-01
   9.5970000e+03   2.8448918e-01
   9.5980000e+03   2.8639093e-01
   9.5990000e+03   2.8829920e-01
   9.6000000e+03   2.9021397e-01
   9.6010000e+03   2.9213521e-01
   9.6020000e+03   2.9406290e-01
   9.6030000e+03   2.9599700e-01
   9.6040000e+03   2.9793749e-01
   9.6050000e+03   2.9988435e-01
   9.6060000e+03   3.0183755e-01
   9.6070000e+03   3.0379705e-01
   9.6080000e+03   3.0576284e-01
   9.6090000e+03   3.0773488e-01
   9.6100000e+03   3.0971314e-01
   9.6110000e+03   3.1169759e-01
   9.6120000e+03   3.1368821e-01
   9.6130000e+03   3.1568496e-01
   9.6140000e+03   3.1768781e-01
   9.6150000e+03   3.1969674e-01
   9.6160000e+03   3.2171170e-01
   9.6170000e+03   3.2373267e-01
   9.6180000e+03   3.2575962e-01
   9.6190000e+03   3.2779251e-01
   9.6200000e+03   3.2983131e-01
   9.6210000e+03   3.3187599e-01
   9.6220000e+03   3.3392651e-01
   9.6230000e+03   3.3598284e-01
   9.6240000e+03   3.3804494e-01
   9.6250000e+03   3.4011278e-01
   9.6260000e+03   3.4218632e-01
   9.6270000e+03   3.4426553e-01
   9.6280000e+03   3.4635038e-01
   9.6290000e+03   3.4844081e-01
   9.6300000e+03   3.5053680e-01
   9.6310000e+03   3.5263832e-01
   9.6320000e+03   3.5474531e-01
   9.6330000e+03   3.5685775e-01
   9.6340000e+03   3.5897560e-01
   9.6350000e+03   3.6109881e-01
   9.6360000e+03   3.6322734e-01
   9.6370000e+03   3.6536117e-01
   9.6380000e+03   3.6750024e-01
   9.6390000e+03   3.6964452e-01
   9.6400000e+03   3.7179396e-01
   9.6410000e+03   3.7394853e-01
   9.6420000e+03   3.7610819e-01
   9.6430000e+03   3.7827288e-01
   9.6440000e+03   3.8044257e-01
   9.6450000e+03   3.8261721e-01
   9.6460000e+03   3.8479677e-01
   9.6470000e+03   3.8698120e-01
   9.6480000e+03   3.8917045e-01
   9.6490000e+03   3.9136449e-01
   9.6500000e+03   3.9356325e-01
   9.6510000e+03   3.9576671e-01
   9.6520000e+03   3.9797482e-01
   9.6530000e+03   4.0018752e-01
   9.6540000e+03   4.0240478e-01
   9.6550000e+03   4.0462654e-01
   9.6560000e+03   4.0685277e-01
   9.6570000e+03   4.0908340e-01
   9.6580000e+03   4.1131840e-01
   9.6590000e+03   4.1355772e-01
   9.6600000e+03   4.1580131e-01
   9.6610000e+03   4.1804911e-01
   9.6620000e+03   4.2030109e-01
   9.6630000e+03   4.2255719e-01
   9.6640000e+03   4.2481736e-01
   9.6650000e+03   4.2708155e-01
   9.6660000e+03   4.2934971e-01
   9.6670000e+03   4.3162179e-01
   9.6680000e+03   4.3389774e-01
   9.6690000e+03   4.3617751e-01
   9.6700000e+03   4.3846104e-01
   9.6710000e+03   4.4074829e-01
   9.6720000e+03   4.4303919e-01
   9.6730000e+03   4.4533370e-01
   9.6740000e+03   4.4763177e-01
   9.6750000e+03   4.4993334e-01
   9.6760000e+03   4.5223835e-01
   9.6770000e+03   4.5454675e-01
   9.6780000e+03   4.5685850e-01
   9.6790000e+03   4.5917352e-01
   9.6800000e+03   4.6149177e-01
   9.6810000e+03   4.6381320e-01
   9.6820000e+03   4.6613774e-01
   9.6830000e+03   4.6846533e-01
   9.6840000e+03   4.7079593e-01
   9.6850000e+03   4.7312948e-01
   9.6860000e+03   4.7546591e-01
   9.6870000e+03   4.7780518e-01
   9.6880000e+03   4.8014722e-01
   9.6890000e+03   4.8249197e-01
   9.6900000e+03   4.8483938e-01
   9.6910000e+03   4.8718939e-01
   9.6920000e+03   4.8954193e-01
   9.6930000e+03   4.9189695e-01
   9.6940000e+03   4.9425440e-01
   9.6950000e+03   4.9661420e-01
   9.6960000e+03   4.9897630e-01
   9.6970000e+03   5.0134064e-01
   9.6980000e+03   5.0370715e-01
   9.6990000e+03   5.0607579e-01
   9.7000000e+03   5.0844647e-01
   9.7010000e+03   5.1081915e-01
   9.7020000e+03   5.1319376e-01
   9.7030000e+03   5.1557024e-01
   9.7040000e+03   5.1794852e-01
   9.7050000e+03   5.2032855e-01
   9.7060000e+03   5.2271026e-01
   9.7070000e+03   5.2509358e-01
   9.7080000e+03   5.2747845e-01
   9.7090000e+03   5.2986482e-01
   9.7100000e+03   5.3225260e-01
   9.7110000e+03   5.3464175e-01
   9.7120000e+03   5.3703219e-01
   9.7130000e+03   5.3942387e-01
   9.7140000e+03   5.4181670e-01
   9.7150000e+03   5.4421064e-01
   9.7160000e+03   5.4660561e-01
   9.7170000e+03   5.4900155e-01
   9.7180000e+03   5.5139839e-01
   9.7190000e+03   5.5379606e-01
   9.7200000e+03   5.5619450e-01
   9.7210000e+03   5.5859364e-01
   9.7220000e+03   5.6099342e-01
   9.7230000e+03   5.6339376e-01
   9.7240000e+03   5.6579460e-01
   9.7250000e+03   5.6819587e-01
   9.7260000e+03   5.7059750e-01
   9.7270000e+03   5.7299943e-01
   9.7280000e+03   5.7540159e-01
   9.7290000e+03   5.7780390e-01
   9.7300000e+03   5.8020630e-01
   9.7310000e+03   5.8260872e-01
   9.7320000e+03   5.8501109e-01
   9.7330000e+03   5.8741334e-01
   9.7340000e+03   5.8981540e-01
   9.7350000e+03   5.9221720e-01
   9.7360000e+03   5.9461867e-01
   9.7370000e+03   5.9701974e-01
   9.7380000e+03   5.9942034e-01
   9.7390000e+03   6.0182040e-01
   9.7400000e+03   6.0421984e-01
   9.7410000e+03   6.0661861e-01
   9.7420000e+03   6.0901662e-01
   9.7430000e+03   6.1141380e-01
   9.7440000e+03   6.1381009e-01
   9.7450000e+03   6.1620541e-01
   9.7460000e+03   6.1859969e-01
   9.7470000e+03   6.2099286e-01
   9.7480000e+03   6.2338484e-01
   9.7490000e+03   6.2577556e-01
   9.7500000e+03   6.2816496e-01
   9.7510000e+03   6.3055295e-01
   9.7520000e+03   6.3293947e-01
   9.7530000e+03   6.3532444e-01
   9.7540000e+03   6.3770780e-01
   9.7550000e+03   6.4008945e-01
   9.7560000e+03   6.4246935e-01
   9.7570000e+03   6.4484740e-01
   9.7580000e+03   6.4722353e-01
   9.7590000e+03   6.4959769e-01
   9.7600000e+03   6.5196978e-01
   9.7610000e+03   6.5433973e-01
   9.7620000e+03   6.5670748e-01
   9.7630000e+03   6.5907294e-01
   9.7640000e+03   6.6143605e-01
   9.7650000e+03   6.6379673e-01
   9.7660000e+03   6.6615490e-01
   9.7670000e+03   6.6851049e-01
   9.7680000e+03   6.7086343e-01
   9.7690000e+03   6.7321365e-01
   9.7700000e+03   6.7556106e-01
   9.7710000e+03   6.7790559e-01
   9.7720000e+03   6.8024717e-01
   9.7730000e+03   6.8258572e-01
   9.7740000e+03   6.8492117e-01
   9.7750000e+03   6.8725344e-01
   9.7760000e+03   6.8958247e-01
   9.7770000e+03   6.9190816e-01
   9.7780000e+03   6.9423046e-01
   9.7790000e+03   6.9654928e-01
   9.7800000e+03   6.9886454e-01
   9.7810000e+03   7.0117618e-01
   9.7820000e+03   7.0348412e-01
   9.7830000e+03   7.0578828e-01
   9.7840000e+03   7.0808859e-01
   9.7850000e+03   7.1038497e-01
   9.7860000e+03   7.1267734e-01
   9.7870000e+03   7.1496564e-01
   9.7880000e+03   7.1724979e-01
   9.7890000e+03   7.1952970e-01
   9.7900000e+03   7.2180532e-01
   9.7910000e+03   7.2407655e-01
   9.7920000e+03   7.2634333e-01
   9.7930000e+03   7.2860558e-01
   9.7940000e+03   7.3086322e-01
   9.7950000e+03   7.3311618e-01
   9.7960000e+03   7.3536439e-01
   9.7970000e+03   7.3760777e-01
   9.7980000e+03   7.3984624e-01
   9.7990000e+03   7.4207973e-01
   9.8000000e+03   7.4430817e-01
   9.8010000e+03   7.4653147e-01
   9.8020000e+03   7.4874957e-01
   9.8030000e+03   7.5096239e-01
   9.8040000e+03   7.5316985e-01
   9.8050000e+03   7.5537188e-01
   9.8060000e+03   7.5756841e-01
   9.8070000e+03   7.5975935e-01
   9.8080000e+03   7.6194464e-01
   9.8090000e+03   7.6412421e-01
   9.8100000e+03   7.6629797e-01
   9.8110000e+03   7.6846585e-01
   9.8120000e+03   7.7062778e-01
   9.8130000e+03   7.7278368e-01
   9.8140000e+03   7.7493349e-01
   9.8150000e+03   7.7707712e-01
   9.8160000e+03   7.7921450e-01
   9.8170000e+03   7.8134556e-01
   9.8180000e+03   7.8347022e-01
   9.8190000e+03   7.8558842e-01
   9.8200000e+03   7.8770007e-01
   9.8210000e+03   7.8980510e-01
   9.8220000e+03   7.9190345e-01
   9.8230000e+03   7.9399503e-01
   9.8240000e+03   7.9607978e-01
   9.8250000e+03   7.9815762e-01
   9.8260000e+03   8.0022848e-01
   9.8270000e+03   8.0229229e-01
   9.8280000e+03   8.0434897e-01
   9.8290000e+03   8.0639846e-01
   9.8300000e+03   8.0844067e-01
   9.8310000e+03   8.1047554e-01
   9.8320000e+03   8.1250300e-01
   9.8330000e+03   8.1452297e-01
   9.8340000e+03   8.1653539e-01
   9.8350000e+03   8.1854018e-01
   9.8360000e+03   8.2053727e-01
   9.8370000e+03   8.2252659e-01
   9.8380000e+03   8.2450807e-01
   9.8390000e+03   8.2648164e-01
   9.8400000e+03   8.2844723e-01
   9.8410000e+03   8.3040477e-01
   9.8420000e+03   8.3235418e-01
   9.8430000e+03   8.3429541e-01
   9.8440000e+03   8.3622837e-01
   9.8450000e+03   8.3815301e-01
   9.8460000e+03   8.4006925e-01
   9.8470000e+03   8.4197701e-01
   9.8480000e+03   8.4387625e-01
   9.8490000e+03   8.4576688e-01
   9.8500000e+03   8.4764883e-01
   9.8510000e+03   8.4952205e-01
   9.8520000e+03   8.5138646e-01
   9.8530000e+03   8.5324199e-01
   9.8540000e+03   8.5508858e-01
   9.8550000e+03   8.5692616e-01
   9.8560000e+03   8.5875466e-01
   9.8570000e+03   8.6057403e-01
   9.8580000e+03   8.6238418e-01
   9.8590000e+03   8.6418505e-01
   9.8600000e+03   8.6597659e-01
   9.8610000e+03   8.6775872e-01
   9.8620000e+03   8.6953138e-01
   9.8630000e+03   8.7129451e-01
   9.8640000e+03   8.7304803e-01
   9.8650000e+03   8.7479189e-01
   9.8660000e+03   8.7652603e-01
   9.8670000e+03   8.7825037e-01
   9.8680000e+03   8.7996485e-01
   9.8690000e+03   8.8166942e-01
   9.8700000e+03   8.8336400e-01
   9.8710000e+03   8.8504855e-01
   9.8720000e+03   8.8672298e-01
   9.8730000e+03   8.8838725e-01
   9.8740000e+03   8.9004129e-01
   9.8750000e+03   8.9168504e-01
   9.8760000e+03   8.9331844e-01
   9.8770000e+03   8.9494143e-01
   9.8780000e+03   8.9655395e-01
   9.8790000e+03   8.9815594e-01
   9.8800000e+03   8.9974733e-01
   9.8810000e+03   9.0132808e-01
   9.8820000e+03   9.0289811e-01
   9.8830000e+03   9.0445738e-01
   9.8840000e+03   9.0600583e-01
   9.8850000e+03   9.0754339e-01
   9.8860000e+03   9.0907001e-01
   9.8870000e+03   9.1058563e-01
   9.8880000e+03   9.1209020e-01
   9.8890000e+03   9.1358366e-01
   9.8900000e+03   9.1506595e-01
   9.8910000e+03   9.1653702e-01
   9.8920000e+03   9.1799681e-01
   9.8930000e+03   9.1944528e-01
   9.8940000e+03   9.2088235e-01
   9.8950000e+03   9.2230799e-01
   9.8960000e+03   9.2372213e-01
   9.8970000e+03   9.2512472e-01
   9.8980000e+03   9.2651572e-01
   9.8990000e+03   9.2789506e-01
   9.9000000e+03   9.2926269e-01
   9.9010000e+03   9.3061858e-01
   9.9020000e+03   9.3196265e-01
   9.9030000e+03   9.3329487e-01
   9.9040000e+03   9.3461517e-01
   9.9050000e+03   9.3592352e-01
   9.9060000e+03   9.3721986e-01
   9.9070000e+03   9.3850415e-01
   9.9080000e+03   9.3977632e-01
   9.9090000e+03   9.4103635e-01
   9.9100000e+03   9.4228417e-01
   9.9110000e+03   9.4351974e-01
   9.9120000e+03   9.4474302e-01
   9.9130000e+03   9.4595395e-01
   9.9140000e+03   9.4715250e-01
   9.9150000e+03   9.4833861e-01
   9.9160000e+03   9.4951223e-01
   9.9170000e+03   9.5067334e-01
   9.9180000e+03   9.5182188e-01
   9.9190000e+03   9.5295780e-01
   9.9200000e+03   9.5408107e-01
   9.9210000e+03   9.5519163e-01
   9.9220000e+03   9.5628946e-01
   9.9230000e+03   9.5737450e-01
   9.9240000e+03   9.5844672e-01
   9.9250000e+03   9.5950607e-01
   9.9260000e+03   9.6055252e-01
   9.9270000e+03   9.6158601e-01
   9.9280000e+03   9.6260653e-01
   9.9290000e+03   9.6361401e-01
   9.9300000e+03   9.6460843e-01
   9.9310000e+03   9.6558975e-01
   9.9320000e+03   9.6655793e-01
   9.9330000e+03   9.6751293e-01
   9.9340000e+03   9.6845471e-01
   9.9350000e+03   9.6938325e-01
   9.9360000e+03   9.7029850e-01
   9.9370000e+03   9.7120043e-01
   9.9380000e+03   9.7208900e-01
   9.9390000e+03   9.7296418e-01
   9.9400000e+03   9.7382594e-01
   9.9410000e+03   9.7467423e-01
   9.9420000e+03   9.7550904e-01
   9.9430000e+03   9.7633033e-01
   9.9440000e+03   9.7713806e-01
   9.9450000e+03   9.7793221e-01
   9.9460000e+03   9.7871274e-01
   9.9470000e+03   9.7947962e-01
   9.9480000e+03   9.8023283e-01
   9.9490000e+03   9.8097233e-01
   9.9500000e+03   9.8169810e-01
   9.9510000e+03   9.8241010e-01
   9.9520000e+03   9.8310832e-01
   9.9530000e+03   9.8379272e-01
   9.9540000e+03   9.8446328e-01
   9.9550000e+03   9.8511997e-01
   9.9560000e+03   9.8576276e-01
   9.9570000e+03   9.8639163e-01
   9.9580000e+03   9.8700656e-01
   9.9590000e+03   9.8760752e-01
   9.9600000e+03   9.8819450e-01
   9.9610000e+03   9.8876745e-01
   9.9620000e+03   9.8932637e-01
   9.9630000e+03   9.8987124e-01
   9.9640000e+03   9.9040202e-01
   9.9650000e+03   9.9091870e-01
   9.9660000e+03   9.9142127e-01
   9.9670000e+03   9.9190969e-01
   9.9680000e+03   9.9238396e-01
   9.9690000e+03   9.9284404e-01
   9.9700000e+03   9.9328994e-01
   9.9710000e+03   9.9372162e-01
   9.9720000e+03   9.9413907e-01
   9.9730000e+03   9.9454228e-01
   9.9740000e+03   9.9493123e-01
   9.9750000e+03   9.9530590e-01
   9.9760000e+03   9.9566628e-01
   9.9770000e+03   9.9601235e-01
   9.9780000e+03   9.9634411e-01
   9.9790000e+03   9.9666154e-01
   9.9800000e+03   9.9696462e-01
   9.9810000e+03   9.9725334e-01
   9.9820000e+03   9.9752770e-01
   9.9830000e+03   9.9778769e-01
   9.9840000e+03   9.9803328e-01
   9.9850000e+03   9.9826448e-01
   9.9860000e+03   9.9848127e-01
   9.9870000e+03   9.9868365e-01
   9.9880000e+03   9.9887160e-01
   9.9890000e+03   9.9904513e-01
   9.9900000e+03   9.9920422e-01
   9.9910000e+03   9.9934886e-01
   9.9920000e+03   9.9947906e-01
   9.9930000e+03   9.9959480e-01
   9.9940000e+03   9.9969609e-01
   9.9950000e+03   9.9978291e-01
   9.9960000e+03   9.9985527e-01
   9.9970000e+03   9.9991316e-01
   9.9980000e+03   9.9995658e-01
   9.9990000e+03   9.9998553e-01
   1.0000000e+04   1.0000000e+00
   1.0001000e+04   1.0000000e+00
   1.0002000e+04   9.9998553e-01
   1.0003000e+04   9.9995658e-01
   1.0004000e+04   9.9991316e-01
   1.0005000e+04   9.9985527e-01
   1.0006000e+04   9.9978291e-01
   1.0007000e+04   9.9969609e-01
   1.0008000e+04   9.9959480e-01
   1.0009000e+04   9.9947906e-01
   1.0010000e+04   9.9934886e-01
   1.0011000e+04   9.9920422e-01
   1.0012000e+04   9.9904513e-01
   1.0013000e+04   9.9887160e-01
   1.0014000e+04   9.9868365e-01
   1.0015000e+04   9.9848127e-01
   1.0016000e+04   9.9826448e-01
   1.0017000e+04   9.9803328e-01
   1.0018000e+04   9.9778769e-01
   1.0019000e+04   9.9752770e-01
   1.0020000e+04   9.9725334e-01
   1.0021000e+04   9.9696462e-01
   1.0022000e+04   9.9666154e-01
   1.0023000e+04   9.9634411e-01
   1.0024000e+04   9.9601235e-01
   1.0025000e+04   9.9566628e-01
   1.0026000e+04   9.9530590e-01
   1.0027000e+04   9.9493123e-01
   1.0028000e+04   9.9454228e-01
   1.0029000e+04   9.9413907e-01
   1.0030000e+04   9.9372162e-01
   1.0031000e+04   9.9328994e-01
   1.0032000e+04   9.9284404e-01
   1.0033000e+04   9.9238396e-01
   1.0034000e+04   9.9190969e-01
   1.0035000e+04   9.9142127e-01
   1.0036000e+04   9.9091870e-01
   1.0037000e+04   9.9040202e-01
   1.0038000e+04   9.8987124e-01
   1.0039000e+04   9.8932637e-01
   1.0040000e+04   9.8876745e-01
   1.0041000e+04   9.8819450e-01
   1.0042000e+04   9.8760752e-01
   1.0043000e+04   9.8700656e-01
   1.0044000e+04   9.8639163e-01
   1.0045000e+04   9.8576276e-01
   1.0046000e+04   9.8511997e-01
   1.0047000e+04   9.8446328e-01
   1.0048000e+04   9.8379272e-01
   1.0049000e+04   9.8310832e-01
   1.0050000e+04   9.8241010e-01
   1.0051000e+04   9.8169810e-01
   1.0052000e+04   9.8097233e-01
   1.0053000e+04   9.8023283e-01
   1.0054000e+04   9.7947962e-01
   1.0055000e+04   9.7871274e-01
   1.0056000e+04   9.7793221e-01
   1.0057000e+04   9.7713806e-01
   1.0058000e+04   9.7633033e-01
   1.0059000e+04   9.7550904e-01
   1.0060000e+04   9.7467423e-01
   1.0061000e+04   9.7382594e-01
   1.0062000e+04   9.7296418e-01
   1.0063000e+04   9.7208900e-01
   1.0064000e+04   9.7120043e-01
   1.0065000e+04   9.7029850e-01
   1.0066000e+04   9.6938325e-01
   1.0067000e+04   9.6845471e-01
   1.0068000e+04   9.6751293e-01
   1.0069000e+04   9.6655793e-01
   1.0070000e+04   9.6558975e-01
   1.0071000e+04   9.6460843e-01
   1.0072000e+04   9.6361401e-01
   1.0073000e+04   9.6260653e-01
   1.0074000e+04   9.6158601e-01
   1.0075000e+04   9.6055252e-01
   1.0076000e+04   9.5950607e-01
   1.0077000e+04   9.5844672e-01
   1.0078000e+04   9.5737450e-01
   1.0079000e+04   9.5628946e-01
   1.0080000e+04   9.5519163e-01
   1.0081000e+04   9.5408107e-01
   1.0082000e+04   9.5295780e-01
   1.0083000e+04   9.5182188e-01
   1.0084000e+04   9.5067334e-01
   1.0085000e+04   9.4951223e-01
   1.0086000e+04   9.4833861e-01
   1.0087000e+04   9.4715250e-01
   1.0088000e+04   9.4595395e-01
   1.0089000e+04   9.4474302e-01
   1.0090000e+04   9.4351974e-01
   1.0091000e+04   9.4228417e-01
   1.0092000e+04   9.4103635e-01
   1.0093000e+04   9.3977632e-01
   1.0094000e+04   9.3850415e-01
   1.0095000e+04   9.3721986e-01
   1.0096000e+04   9.3592352e-01
   1.0097000e+04   9.3461517e-01
   1.0098000e+04   9.3329487e-01
   1.0099000e+04   9.3196265e-01
   1.0100000e+04   9.3061858e-01
   1.0101000e+04   9.2926269e-01
   1.0102000e+04   9.2789506e-01
   1.0103000e+04   9.2651572e-01
   1.0104000e+04   9.2512472e-01
   1.0105000e+04   9.2372213e-01
   1.0106000e+04   9.2230799e-01
   1.0107000e+04   9.2088235e-01
   1.0108000e+04   9.1944528e-01
   1.0109000e+04   9.1799681e-01
   1.0110000e+04   9.1653702e-01
   1.0111000e+04   9.1506595e-01
   1.0112000e+04   9.1358366e-01
   1.0113000e+04   9.1209020e-01
   1.0114000e+04   9.1058563e-01
   1.0115000e+04   9.0907001e-01
   1.0116000e+04   9.0754339e-01
   1.0117000e+04   9.0600583e-01
   1.0118000e+04   9.0445738e-01
   1.0119000e+04   9.0289811e-01
   1.0120000e+04   9.0132808e-01
   1.0121000e+04   8.9974733e-01
   1.0122000e+04   8.9815594e-01
   1.0123000e+04   8.9655395e-01
   1.0124000e+04   8.9494143e-01
   1.0125000e+04   8.9331844e-01
   1.0126000e+04   8.9168504e-01
   1.0127000e+04   8.9004129e-01
   1.0128000e+04   8.8838725e-01
   1.0129000e+04   8.8672298e-01
   1.0130000e+04   8.8504855e-01
   1.0131000e+04   8.8336400e-01
   1.0132000e+04   8.8166942e-01
   1.0133000e+04   8.7996485e-01
   1.0134000e+04   8.7825037e-01
   1.0135000e+04   8.7652603e-01
   1.0136000e+04   8.7479189e-01
   1.0137000e+04   8.7304803e-01
   1.0138000e+04   8.7129451e-01
   1.0139000e+04   8.6953138e-01
   1.0140000e+04   8.6775872e-01
   1.0141000e+04   8.6597659e-01
   1.0142000e+04   8.6418505e-01
   1.0143000e+04   8.6238418e-01
   1.0144000e+04   8.6057403e-01
   1.0145000e+04   8.5875466e-01
   1.0146000e+04   8.5692616e-01
   1.0147000e+04   8.5508858e-01
   1.0148000e+04   8.5324199e-01
   1.0149000e+04   8.5138646e-01
   1.0150000e+04   8.4952205e-01
   1.0151000e+04   8.4764883e-01
   1.0152000e+04   8.4576688e-01
   1.0153000e+04   8.4387625e-01
   1.0154000e+04   8.4197701e-01
   1.0155000e+04   8.4006925e-01
   1.0156000e+04   8.3815301e-01
   1.0157000e+04   8.3622837e-01
   1.0158000e+04   8.3429541e-01
   1.0159000e+04   8.3235418e-01
   1.0160000e+04   8.3040477e-01
   1.0161000e+04   8.2844723e-01
   1.0162000e+04   8.2648164e-01
   1.0163000e+04   8.2450807e-01
   1.0164000e+04   8.2252659e-01
   1.0165000e+04   8.2053727e-01
   1.0166000e+04   8.1854018e-01
   1.0167000e+04   8.1653539e-01
   1.0168000e+04   8.1452297e-01
   1.0169000e+04   8.1250300e-01
   1.0170000e+04   8.1047554e-01
   1.0171000e+04   8.0844067e-01
   1.0172000e+04   8.0639846e-01
   1.0173000e+04   8.0434897e-01
   1.0174000e+04   8.0229229e-01
   1.0175000e+04   8.0022848e-01
   1.0176000e+04   7.9815762e-01
   1.0177000e+04   7.9607978e-01
   1.0178000e+04   7.9399503e-01
   1.0179000e+04   7.9190345e-01
   1.0180000e+04   7.8980510e-01
   1.0181000e+04   7.8770007e-01
   1.0182000e+04   7.8558842e-01
   1.0183000e+04   7.8347022e-01
   1.0184000e+04   7.8134556e-01
   1.0185000e+04   7.7921450e-01
   1.0186000e+04   7.7707712e-01
   1.0187000e+04   7.7493349e-01
   1.0188000e+04   7.7278368e-01
   1.0189000e+04   7.7062778e-01
   1.0190000e+04   7.6846585e-01
   1.0191000e+04   7.6629797e-01
   1.0192000e+04   7.6412421e-01
   1.0193000e+04   7.6194464e-01
   1.0194000e+04   7.5975935e-01
   1.0195000e+04   7.5756841e-01
   1.0196000e+04   7.5537188e-01
   1.0197000e+04   7.5316985e-01
   1.0198000e+04   7.5096239e-01
   1.0199000e+04   7.4874957e-01
   1.0200000e+04   7.4653147e-01
   1.0201000e+04   7.4430817e-01
   1.0202000e+04   7.4207973e-01
   1.0203000e+04   7.3984624e-01
   1.0204000e+04   7.3760777e-01
   1.0205000e+04   7.3536439e-01
   1.0206000e+04   7.3311618e-01
   1.0207000e+04   7.3086322e-01
   1.0208000e+04   7.2860558e-01
   1.0209000e+04   7.2634333e-01
   1.0210000e+04   7.2407655e-01
   1.0211000e+04   7.2180532e-01
   1.0212000e+04   7.1952970e-01
   1.0213000e+04   7.1724979e-01
   1.0214000e+04   7.1496564e-01
   1.0215000e+04   7.1267734e-01
   1.0216000e+04   7.1038497e-01
   1.0217000e+04   7.0808859e-01
   1.0218000e+04   7.0578828e-01
   1.0219000e+04   7.0348412e-01
   1.0220000e+04   7.0117618e-01
   1.0221000e+04   6.9886454e-01
   1.0222000e+04   6.9654928e-01
   1.0223000e+04   6.9423046e-01
   1.0224000e+04   6.9190816e-01
   1.0225000e+04   6.8958247e-01
   1.0226000e+04   6.8725344e-01
   1.0227000e+04   6.8492117e-01
   1.0228000e+04   6.8258572e-01
   1.0229000e+04   6.8024717e-01
   1.0230000e+04   6.7790559e-01
   1.0231000e+04   6.7556106e-01
   1.0232000e+04   6.7321365e-01
   1.0233000e+04   6.7086343e-01
   1.0234000e+04   6.6851049e-01
   1.0235000e+04   6.6615490e-01
   1.0236000e+04   6.6379673e-01
   1.0237000e+04   6.6143605e-01
   1.0238000e+04   6.5907294e-01
   1.0239000e+04   6.5670748e-01
   1.0240000e+04   6.5433973e-01
   1.0241000e+04   6.5196978e-01
   1.0242000e+04   6.4959769e-01
   1.0243000e+04   6.4722353e-01
   1.0244000e+04   6.4484740e-01
   1.0245000e+04   6.4246935e-01
   1.0246000e+04   6.4008945e-01
   1.0247000e+04   6.3770780e-01
   1.0248000e+04   6.3532444e-01
   1.0249000e+04   6.3293947e-01
   1.0250000e+04   6.3055295e-01
   1.0251000e+04   6.2816496e-01
   1.0252000e+04   6.2577556e-01
   1.0253000e+04   6.2338484e-01
   1.0254000e+04   6.2099286e-01
   1.0255000e+04   6.1859969e-01
   1.0256000e+04   6.1620541e-01
   1.0257000e+04   6.1381009e-01
   1.0258000e+04   6.1141380e-01
   1.0259000e+04   6.0901662e-01
   1.0260000e+04   6.0661861e-01
   1.0261000e+04   6.0421984e-01
   1.0262000e+04   6.0182040e-01
   1.0263000e+04   5.9942034e-01
   1.0264000e+04   5.9701974e-01
   1.0265000e+04   5.9461867e-01
   1.0266000e+04   5.9221720e-01
   1.0267000e+04   5.8981540e-01
   1.0268000e+04   5.8741334e-01
   1.0269000e+04   5.8501109e-01
   1.0270000e+04   5.8260872e-01
   1.0271000e+04   5.8020630e-01
   1.0272000e+04   5.7780390e-01
   1.0273000e+04   5.7540159e-01
   1.0274000e+04   5.7299943e-01
   1.0275000e+04   5.7059750e-01
   1.0276000e+04   5.6819587e-01
   1.0277000e+04   5.6579460e-01
   1.0278000e+04   5.6339376e-01
   1.0279000e+04   5.6099342e-01
   1.0280000e+04   5.5859364e-01
   1.0281000e+04   5.5619450e-01
   1.0282000e+04   5.5379606e-01
   1.0283000e+04   5.5139839e-01
   1.0284000e+04   5.4900155e-01
   1.0285000e+04   5.4660561e-01
   1.0286000e+04   5.4421064e-01
   1.0287000e+04   5.4181670e-01
   1.0288000e+04   5.3942387e-01
   1.0289000e+04   5.3703219e-01
   1.0290000e+04   5.3464175e-01
   1.0291000e+04   5.3225260e-01
   1.0292000e+04   5.2986482e-01
   1.0293000e+04   5.2747845e-01
   1.0294000e+04   5.2509358e-01
   1.0295000e+04   5.2271026e-01
   1.0296000e+04   5.2032855e-01
   1.0297000e+04   5.1794852e-01
   1.0298000e+04   5.1557024e-01
   1.0299000e+04   5.1319376e-01
   1.0300000e+04   5.1081915e-01
   1.0301000e+04   5.0844647e-01
   1.0302000e+04   5.0607579e-01
   1.0303000e+04   5.0370715e-01
   1.0304000e+04   5.0134064e-01
   1.0305000e+04   4.9897630e-01
   1.0306000e+04   4.9661420e-01
   1.0307000e+04   4.9425440e-01
   1.0308000e+04   4.9189695e-01
   1.0309000e+04   4.8954193e-01
   1.0310000e+04   4.8718939e-01
   1.0311000e+04   4.8483938e-01
   1.0312000e+04   4.8249197e-01
   1.0313000e+04   4.8014722e-01
   1.0314000e+04   4.7780518e-01
   1.0315000e+04   4.7546591e-01
   1.0316000e+04   4.7312948e-01
   1.0317000e+04   4.7079593e-01
   1.0318000e+04   4.6846533e-01
   1.0319000e+04   4.6613774e-01
   1.0320000e+04   4.6381320e-01
   1.0321000e+04   4.6149177e-01
   1.0322000e+04   4.5917352e-01
   1.0323000e+04   4.5685850e-01
   1.0324000e+04   4.5454675e-01
   1.0325000e+04   4.5223835e-01
   1.0326000e+04   4.4993334e-01
   1.0327000e+04   4.4763177e-01
   1.0328000e+04   4.4533370e-01
   1.0329000e+04   4.4303919e-01
   1.0330000e+04   4.4074829e-01
   1.0331000e+04   4.3846104e-01
   1.0332000e+04   4.3617751e-01
   1.0333000e+04   4.3389774e-01
   1.0334000e+04   4.3162179e-01
   1.0335000e+04   4.2934971e-01
   1.0336000e+04   4.2708155e-01
   1.0337000e+04   4.2481736e-01
   1.0338000e+04   4.2255719e-01
   1.0339000e+04   4.2030109e-01
   1.0340000e+04   4.1804911e-01
   1.0341000e+04   4.1580131e-01
   1.0342000e+04   4.1355772e-01
   1.0343000e+04   4.1131840e-01
   1.0344000e+04   4.0908340e-01
   1.0345000e+04   4.0685277e-01
   1.0346000e+04   4.0462654e-01
   1.0347000e+04   4.0240478e-01
   1.0348000e+04   4.0018752e-01
   1.0349000e+04   3.9797482e-01
   1.0350000e+04   3.9576671e-01
   1.0351000e+04   3.9356325e-01
   1.0352000e+04   3.9136449e-01
   1.0353000e+04   3.8917045e-01
   1.0354000e+04   3.8698120e-01
   1.0355000e+04   3.8479677e-01
   1.0356000e+04   3.8261721e-01
   1.0357000e+04   3.8044257e-01
   1.0358000e+04   3.7827288e-01
   1.0359000e+04   3.7610819e-01
   1.0360000e+04   3.7394853e-01
   1.0361000e+04   3.7179396e-01
   1.0362000e+04   3.6964452e-01
   1.0363000e+04   3.6750024e-01
   1.0364000e+04   3.6536117e-01
   1.0365000e+04   3.6322734e-01
   1.0366000e+04   3.6109881e-01
   1.0367000e+04   3.5897560e-01
   1.0368000e+04   3.5685775e-01
   1.0369000e+04   3.5474531e-01
   1.0370000e+04   3.5263832e-01
   1.0371000e+04   3.5053680e-01
   1.0372000e+04   3.4844081e-01
   1.0373000e+04   3.4635038e-01
   1.0374000e+04   3.4426553e-01
   1.0375000e+04   3.4218632e-01
   1.0376000e+04   3.4011278e-01
   1.0377000e+04   3.3804494e-01
   1.0378000e+04   3.3598284e-01
   1.0379000e+04   3.3392651e-01
   1.0380000e+04   3.3187599e-01
   1.0381000e+04   3.2983131e-01
   1.0382000e+04   3.2779251e-01
   1.0383000e+04   3.2575962e-01
   1.0384000e+04   3.2373267e-01
   1.0385000e+04   3.2171170e-01
   1.0386000e+04   3.1969674e-01
   1.0387000e+04   3.1768781e-01
   1.0388000e+04   3.1568496e-01
   1.0389000e+04   3.1368821e-01
   1.0390000e+04   3.1169759e-01
   1.0391000e+04   3.0971314e-01
   1.0392000e+04   3.0773488e-01
   1.0393000e+04   3.0576284e-01
   1.0394000e+04   3.0379705e-01
   1.0395000e+04   3.0183755e-01
   1.0396000e+04   2.9988435e-01
   1.0397000e+04   2.9793749e-01
   1.0398000e+04   2.9599700e-01
   1.0399000e+04   2.9406290e-01
   1.0400000e+04   2.9213521e-01
   1.0401000e+04   2.9021397e-01
   1.0402000e+04   2.8829920e-01
   1.0403000e+04   2.8639093e-01
   1.0404000e+04   2.8448918e-01
   1.0405000e+04   2.8259398e-01
   1.0406000e+04   2.8070534e-01
   1.0407000e+04   2.7882330e-01
   1.0408000e+04   2.7694788e-01
   1.0409000e+04   2.7507910e-01
   1.0410000e+04   2.7321699e-01
   1.0411000e+04   2.7136156e-01
   1.0412000e+04   2.6951284e-01
   1.0413000e+04   2.6767085e-01
   1.0414000e+04   2.6583561e-01
   1.0415000e+04   2.6400714e-01
   1.0416000e+04   2.6218547e-01
   1.0417000e+04   2.6037060e-01
   1.0418000e+04   2.5856257e-01
   1.0419000e+04   2.5676139e-01
   1.0420000e+04   2.5496708e-01
   1.0421000e+04   2.5317967e-01
   1.0422000e+04   2.5139915e-01
   1.0423000e+04   2.4962556e-01
   1.0424000e+04   2.4785892e-01
   1.0425000e+04   2.4609923e-01
   1.0426000e+04   2.4434652e-01
   1.0427000e+04   2.4260079e-01
   1.0428000e+04   2.4086208e-01
   1.0429000e+04   2.3913039e-01
   1.0430000e+04   2.3740573e-01
   1.0431000e+04   2.3568813e-01
   1.0432000e+04   2.3397760e-01
   1.0433000e+04   2.3227414e-01
   1.0434000e+04   2.3057778e-01
   1.0435000e+04   2.2888852e-01
   1.0436000e+04   2.2720639e-01
   1.0437000e+04   2.2553138e-01
   1.0438000e+04   2.2386352e-01
   1.0439000e+04   2.2220282e-01
   1.0440000e+04   2.2054928e-01
   1.0441000e+04   2.1890291e-01
   1.0442000e+04   2.1726374e-01
   1.0443000e+04   2.1563176e-01
   1.0444000e+04   2.1400700e-01
   1.0445000e+04   2.1238944e-01
   1.0446000e+04   2.1077912e-01
   1.0447000e+04   2.0917603e-01
   1.0448000e+04   2.0758018e-01
   1.0449000e+04   2.0599158e-01
   1.0450000e+04   2.0441024e-01
   1.0451000e+04   2.0283616e-01
   1.0452000e+04   2.0126936e-01
   1.0453000e+04   1.9970984e-01
   1.0454000e+04   1.9815760e-01
   1.0455000e+04   1.9661265e-01
   1.0456000e+04   1.9507499e-01
   1.0457000e+04   1.9354464e-01
   1.0458000e+04   1.9202159e-01
   1.0459000e+04   1.9050585e-01
   1.0460000e+04   1.8899743e-01
   1.0461000e+04   1.8749632e-01
   1.0462000e+04   1.8600253e-01
   1.0463000e+04   1.8451607e-01
   1.0464000e+04   1.8303693e-01
   1.0465000e+04   1.8156512e-01
   1.0466000e+04   1.8010064e-01
   1.0467000e+04   1.7864349e-01
   1.0468000e+04   1.7719367e-01
   1.0469000e+04   1.7575119e-01
   1.0470000e+04   1.7431604e-01
   1.0471000e+04   1.7288822e-01
   1.0472000e+04   1.7146774e-01
   1.0473000e+04   1.7005459e-01
   1.0474000e+04   1.6864878e-01
   1.0475000e+04   1.6725030e-01
   1.0476000e+04   1.6585914e-01
   1.0477000e+04   1.6447532e-01
   1.0478000e+04   1.6309882e-01
   1.0479000e+04   1.6172964e-01
   1.0480000e+04   1.6036779e-01
   1.0481000e+04   1.5901325e-01
   1.0482000e+04   1.5766603e-01
   1.0483000e+04   1.5632612e-01
   1.0484000e+04   1.5499352e-01
   1.0485000e+04   1.5366822e-01
   1.0486000e+04   1.5235022e-01
   1.0487000e+04   1.5103951e-01
   1.0488000e+04   1.4973608e-01
   1.0489000e+04   1.4843994e-01
   1.0490000e+04   1.4715108e-01
   1.0491000e+04   1.4586949e-01
   1.0492000e+04   1.4459516e-01
   1.0493000e+04   1.4332808e-01
   1.0494000e+04   1.4206826e-01
   1.0495000e+04   1.4081568e-01
   1.0496000e+04   1.3957034e-01
   1.0497000e+04   1.3833222e-01
   1.0498000e+04   1.3710132e-01
   1.0499000e+04   1.3587763e-01
   1.0500000e+04   1.3466114e-01
   1.0501000e+04   1.3345185e-01
   1.0502000e+04   1.3224974e-01
   1.0503000e+04   1.3105480e-01
   1.0504000e+04   1.2986702e-01
   1.0505000e+04   1.2868640e-01
   1.0506000e+04   1.2751292e-01
   1.0507000e+04   1.2634658e-01
   1.0508000e+04   1.2518735e-01
   1.0509000e+04   1.2403524e-01
   1.0510000e+04   1.2289023e-01
   1.0511000e+04   1.2175230e-01
   1.0512000e+04   1.2062144e-01
   1.0513000e+04   1.1949765e-01
   1.0514000e+04   1.1838091e-01
   1.0515000e+04   1.1727121e-01
   1.0516000e+04   1.1616853e-01
   1.0517000e+04   1.1507286e-01
   1.0518000e+04   1.1398419e-01
   1.0519000e+04   1.1290251e-01
   1.0520000e+04   1.1182779e-01
   1.0521000e+04   1.1076003e-01
   1.0522000e+04   1.0969921e-01
   1.0523000e+04   1.0864532e-01
   1.0524000e+04   1.0759833e-01
   1.0525000e+04   1.0655825e-01
   1.0526000e+04   1.0552504e-01
   1.0527000e+04   1.0449870e-01
   1.0528000e+04   1.0347921e-01
   1.0529000e+04   1.0246655e-01
   1.0530000e+04   1.0146071e-01
   1.0531000e+04   1.0046166e-01
   1.0532000e+04   9.9469405e-02
   1.0533000e+04   9.8483913e-02
   1.0534000e+04   9.7505169e-02
   1.0535000e+04   9.6533158e-02
   1.0536000e+04   9.5567861e-02
   1.0537000e+04   9.4609260e-02
   1.0538000e+04   9.3657337e-02
   1.0539000e+04   9.2712075e-02
   1.0540000e+04   9.1773454e-02
   1.0541000e+04   9.0841457e-02
   1.0542000e+04   8.9916063e-02
   1.0543000e+04   8.8997256e-02
   1.0544000e+04   8.8085014e-02
   1.0545000e+04   8.7179319e-02
   1.0546000e+04   8.6280151e-02
   1.0547000e+04   8.5387490e-02
   1.0548000e+04   8.4501317e-02
   1.0549000e+04   8.3621611e-02
   1.0550000e+04   8.2748353e-02
   1.0551000e+04   8.1881521e-02
   1.0552000e+04   8.1021095e-02
   1.0553000e+04   8.0167054e-02
   1.0554000e+04   7.9319377e-02
   1.0555000e+04   7.8478044e-02
   1.0556000e+04   7.7643032e-02
   1.0557000e+04   7.6814320e-02
   1.0558000e+04   7.5991887e-02
   1.0559000e+04   7.5175711e-02
   1.0560000e+04   7.4365770e-02
   1.0561000e+04   7.3562042e-02
   1.0562000e+04   7.2764504e-02
   1.0563000e+04   7.1973135e-02
   1.0564000e+04   7.1187911e-02
   1.0565000e+04   7.0408810e-02
   1.0566000e+04   6.9635810e-02
   1.0567000e+04   6.8868886e-02
   1.0568000e+04   6.8108017e-02
   1.0569000e+04   6.7353179e-02
   1.0570000e+04   6.6604348e-02
   1.0571000e+04   6.5861502e-02
   1.0572000e+04   6.5124616e-02
   1.0573000e+04   6.4393666e-02
   1.0574000e+04   6.3668629e-02
   1.0575000e+04   6.2949482e-02
   1.0576000e+04   6.2236198e-02
   1.0577000e+04   6.1528756e-02
   1.0578000e+04   6.0827129e-02
   1.0579000e+04   6.0131295e-02
   1.0580000e+04   5.9441227e-02
   1.0581000e+04   5.8756902e-02
   1.0582000e+04   5.8078294e-02
   1.0583000e+04   5.7405380e-02
   1.0584000e+04   5.6738133e-02
   1.0585000e+04   5.6076529e-02
   1.0586000e+04   5.5420542e-02
   1.0587000e+04   5.4770148e-02
   1.0588000e+04   5.4125320e-02
   1.0589000e+04   5.3486034e-02
   1.0590000e+04   5.2852264e-02
   1.0591000e+04   5.2223985e-02
   1.0592000e+04   5.1601169e-02
   1.0593000e+04   5.0983793e-02
   1.0594000e+04   5.0371829e-02
   1.0595000e+04   4.9765253e-02
   1.0596000e+04   4.9164037e-02
   1.0597000e+04   4.8568156e-02
   1.0598000e+04   4.7977583e-02
   1.0599000e+04   4.7392293e-02
   1.0600000e+04   4.6812259e-02
   1.0601000e+04   4.6237454e-02
   1.0602000e+04   4.5667853e-02
   1.0603000e+04   4.5103428e-02
   1.0604000e+04   4.4544153e-02
   1.0605000e+04   4.3990002e-02
   1.0606000e+04   4.3440948e-02
   1.0607000e+04   4.2896963e-02
   1.0608000e+04   4.2358022e-02
   1.0609000e+04   4.1824098e-02
   1.0610000e+04   4.1295163e-02
   1.0611000e+04   4.0771190e-02
   1.0612000e+04   4.0252154e-02
   1.0613000e+04   3.9738026e-02
   1.0614000e+04   3.9228779e-02
   1.0615000e+04   3.8724387e-02
   1.0616000e+04   3.8224823e-02
   1.0617000e+04   3.7730058e-02
   1.0618000e+04   3.7240067e-02
   1.0619000e+04   3.6754822e-02
   1.0620000e+04   3.6274295e-02
   1.0621000e+04   3.5798460e-02
   1.0622000e+04   3.5327288e-02
   1.0623000e+04   3.4860754e-02
   1.0624000e+04   3.4398829e-02
   1.0625000e+04   3.3941486e-02
   1.0626000e+04   3.3488697e-02
   1.0627000e+04   3.3040436e-02
   1.0628000e+04   3.2596675e-02
   1.0629000e+04   3.2157387e-02
   1.0630000e+04   3.1722543e-02
   1.0631000e+04   3.1292118e-02
   1.0632000e+04   3.0866082e-02
   1.0633000e+04   3.0444410e-02
   1.0634000e+04   3.0027073e-02
   1.0635000e+04   2.9614044e-02
   1.0636000e+04   2.9205295e-02
   1.0637000e+04   2.8800800e-02
   1.0638000e+04   2.8400530e-02
   1.0639000e+04   2.8004459e-02
   1.0640000e+04   2.7612559e-02
   1.0641000e+04   2.7224803e-02
   1.0642000e+04   2.6841162e-02
   1.0643000e+04   2.6461611e-02
   1.0644000e+04   2.6086121e-02
   1.0645000e+04   2.5714665e-02
   1.0646000e+04   2.5347217e-02
   1.0647000e+04   2.4983748e-02
   1.0648000e+04   2.4624231e-02
   1.0649000e+04   2.4268639e-02
   1.0650000e+04   2.3916946e-02
   1.0651000e+04   2.3569123e-02
   1.0652000e+04   2.3225143e-02
   1.0653000e+04   2.2884981e-02
   1.0654000e+04   2.2548607e-02
   1.0655000e+04   2.2215996e-02
   1.0656000e+04   2.1887120e-02
   1.0657000e+04   2.1561953e-02
   1.0658000e+04   2.1240467e-02
   1.0659000e+04   2.0922635e-02
   1.0660000e+04   2.0608431e-02
   1.0661000e+04   2.0297828e-02
   1.0662000e+04   1.9990799e-02
   1.0663000e+04   1.9687318e-02
   1.0664000e+04   1.9387357e-02
   1.0665000e+04   1.9090890e-02
   1.0666000e+04   1.8797890e-02
   1.0667000e+04   1.8508332e-02
   1.0668000e+04   1.8222188e-02
   1.0669000e+04   1.7939432e-02
   1.0670000e+04   1.7660037e-02
   1.0671000e+04   1.7383978e-02
   1.0672000e+04   1.7111228e-02
   1.0673000e+04   1.6841761e-02
   1.0674000e+04   1.6575551e-02
   1.0675000e+04   1.6312571e-02
   1.0676000e+04   1.6052796e-02
   1.0677000e+04   1.5796200e-02
   1.0678000e+04   1.5542757e-02
   1.0679000e+04   1.5292441e-02
   1.0680000e+04   1.5045227e-02
   1.0681000e+04   1.4801088e-02
   1.0682000e+04   1.4559999e-02
   1.0683000e+04   1.4321935e-02
   1.0684000e+04   1.4086870e-02
   1.0685000e+04   1.3854779e-02
   1.0686000e+04   1.3625637e-02
   1.0687000e+04   1.3399418e-02
   1.0688000e+04   1.3176097e-02
   1.0689000e+04   1.2955649e-02
   1.0690000e+04   1.2738049e-02
   1.0691000e+04   1.2523273e-02
   1.0692000e+04   1.2311295e-02
   1.0693000e+04   1.2102090e-02
   1.0694000e+04   1.1895635e-02
   1.0695000e+04   1.1691904e-02
   1.0696000e+04   1.1490873e-02
   1.0697000e+04   1.1292518e-02
   1.0698000e+04   1.1096814e-02
   1.0699000e+04   1.0903738e-02
   1.0700000e+04   1.0713264e-02
   1.0701000e+04   1.0525370e-02
   1.0702000e+04   1.0340030e-02
   1.0703000e+04   1.0157222e-02
   1.0704000e+04   9.9769212e-03
   1.0705000e+04   9.7991044e-03
   1.0706000e+04   9.6237479e-03
   1.0707000e+04   9.4508282e-03
   1.0708000e+04   9.2803221e-03
   1.0709000e+04   9.1122062e-03
   1.0710000e+04   8.9464574e-03
   1.0711000e+04   8.7830527e-03
   1.0712000e+04   8.6219691e-03
   1.0713000e+04   8.4631837e-03
   1.0714000e+04   8.3066738e-03
   1.0715000e+04   8.1524168e-03
   1.0716000e+04   8.0003902e-03
   1.0717000e+04   7.8505714e-03
   1.0718000e+04   7.7029382e-03
   1.0719000e+04   7.5574683e-03
   1.0720000e+04   7.4141397e-03
   1.0721000e+04   7.2729303e-03
   1.0722000e+04   7.1338182e-03
   1.0723000e+04   6.9967816e-03
   1.0724000e+04   6.8617990e-03
   1.0725000e+04   6.7288486e-03
   1.0726000e+04   6.5979091e-03
   1.0727000e+04   6.4689590e-03
   1.0728000e+04   6.3419773e-03
   1.0729000e+04   6.2169427e-03
   1.0730000e+04   6.0938342e-03
   1.0731000e+04   5.9726310e-03
   1.0732000e+04   5.8533123e-03
   1.0733000e+04   5.7358574e-03
   1.0734000e+04   5.6202458e-03
   1.0735000e+04   5.5064571e-03
   1.0736000e+04   5.3944709e-03
   1.0737000e+04   5.2842670e-03
   1.0738000e+04   5.1758254e-03
   1.0739000e+04   5.0691261e-03
   1.0740000e+04   4.9641493e-03
   1.0741000e+04   4.8608752e-03
   1.0742000e+04   4.7592843e-03
   1.0743000e+04   4.6593571e-03
   1.0744000e+04   4.5610741e-03
   1.0745000e+04   4.4644162e-03
   1.0746000e+04   4.3693643e-03
   1.0747000e+04   4.2758992e-03
   1.0748000e+04   4.1840023e-03
   1.0749000e+04   4.0936546e-03
   1.0750000e+04   4.0048377e-03
   1.0751000e+04   3.9175328e-03
   1.0752000e+04   3.8317218e-03
   1.0753000e+04   3.7473862e-03
   1.0754000e+04   3.6645080e-03
   1.0755000e+04   3.5830691e-03
   1.0756000e+04   3.5030517e-03
   1.0757000e+04   3.4244379e-03
   1.0758000e+04   3.3472102e-03
   1.0759000e+04   3.2713509e-03
   1.0760000e+04   3.1968428e-03
   1.0761000e+04   3.1236684e-03
   1.0762000e+04   3.0518107e-03
   1.0763000e+04   2.9812526e-03
   1.0764000e+04   2.9119773e-03
   1.0765000e+04   2.8439680e-03
   1.0766000e+04   2.7772079e-03
   1.0767000e+04   2.7116806e-03
   1.0768000e+04   2.6473697e-03
   1.0769000e+04   2.5842589e-03
   1.0770000e+04   2.5223321e-03
   1.0771000e+04   2.4615731e-03
   1.0772000e+04   2.4019663e-03
   1.0773000e+04   2.3434956e-03
   1.0774000e+04   2.2861456e-03
   1.0775000e+04   2.2299007e-03
   1.0776000e+04   2.1747455e-03
   1.0777000e+04   2.1206647e-03
   1.0778000e+04   2.0676431e-03
   1.0779000e+04   2.0156659e-03
   1.0780000e+04   1.9647180e-03
   1.0781000e+04   1.9147847e-03
   1.0782000e+04   1.8658513e-03
   1.0783000e+04   1.8179034e-03
   1.0784000e+04   1.7709265e-03
   1.0785000e+04   1.7249065e-03
   1.0786000e+04   1.6798290e-03
   1.0787000e+04   1.6356802e-03
   1.0788000e+04   1.5924460e-03
   1.0789000e+04   1.5501129e-03
   1.0790000e+04   1.5086670e-03
   1.0791000e+04   1.4680950e-03
   1.0792000e+04   1.4283833e-03
   1.0793000e+04   1.3895188e-03
   1.0794000e+04   1.3514883e-03
   1.0795000e+04   1.3142787e-03
   1.0796000e+04   1.2778771e-03
   1.0797000e+04   1.2422709e-03
   1.0798000e+04   1.2074472e-03
   1.0799000e+04   1.1733937e-03
   1.0800000e+04   1.1400978e-03
   1.0801000e+04   1.1075473e-03
   1.0802000e+04   1.0757300e-03
   1.0803000e+04   1.0446340e-03
   1.0804000e+04   1.0142472e-03
   1.0805000e+04   9.8455780e-04
   1.0806000e+04   9.5555422e-04
   1.0807000e+04   9.2722485e-04
   1.0808000e+04   8.9955826e-04
   1.0809000e+04   8.7254313e-04
   1.0810000e+04   8.4616825e-04
   1.0811000e+04   8.2042254e-04
   1.0812000e+04   7.9529503e-04
   1.0813000e+04   7.7077489e-04
   1.0814000e+04   7.4685139e-04
   1.0815000e+04   7.2351391e-04
   1.0816000e+04   7.0075196e-04
   1.0817000e+04   6.7855517e-04
   1.0818000e+04   6.5691329e-04
   1.0819000e+04   6.3581616e-04
   1.0820000e+04   6.1525376e-04
   1.0821000e+04   5.9521618e-04
   1.0822000e+04   5.7569362e-04
   1.0823000e+04   5.5667639e-04
   1.0824000e+04   5.3815494e-04
   1.0825000e+04   5.2011981e-04
   1.0826000e+04   5.0256164e-04
   1.0827000e+04   4.8547122e-04
   1.0828000e+04   4.6883943e-04
   1.0829000e+04   4.5265726e-04
   1.0830000e+04   4.3691581e-04
   1.0831000e+04   4.2160631e-04
   1.0832000e+04   4.0672007e-04
   1.0833000e+04   3.9224854e-04
   1.0834000e+04   3.7818326e-04
   1.0835000e+04   3.6451588e-04
   1.0836000e+04   3.5123817e-04
   1.0837000e+04   3.3834200e-04
   1.0838000e+04   3.2581933e-04
   1.0839000e+04   3.1366227e-04
   1.0840000e+04   3.0186298e-04
   1.0841000e+04   2.9041378e-04
   1.0842000e+04   2.7930706e-04
   1.0843000e+04   2.6853532e-04
   1.0844000e+04   2.5809117e-04
   1.0845000e+04   2.4796733e-04
   1.0846000e+04   2.3815660e-04
   1.0847000e+04   2.2865190e-04
   1.0848000e+04   2.1944626e-04
   1.0849000e+04   2.1053278e-04
   1.0850000e+04   2.0190470e-04
   1.0851000e+04   1.9355531e-04
   1.0852000e+04   1.8547805e-04
   1.0853000e+04   1.7766644e-04
   1.0854000e+04   1.7011407e-04
   1.0855000e+04   1.6281467e-04
   1.0856000e+04   1.5576205e-04
   1.0857000e+04   1.4895010e-04
   1.0858000e+04   1.4237283e-04
   1.0859000e+04   1.3602433e-04
   1.0860000e+04   1.2989880e-04
   1.0861000e+04   1.2399050e-04
   1.0862000e+04   1.1829383e-04
   1.0863000e+04   1.1280324e-04
   1.0864000e+04   1.0751329e-04
   1.0865000e+04   1.0241864e-04
   1.0866000e+04   9.7514024e-05
   1.0867000e+04   9.2794274e-05
   1.0868000e+04   8.8254308e-05
   1.0869000e+04   8.3889134e-05
   1.0870000e+04   7.9693848e-05
   1.0871000e+04   7.5663630e-05
   1.0872000e+04   7.1793751e-05
   1.0873000e+04   6.8079563e-05
   1.0874000e+04   6.4516507e-05
   1.0875000e+04   6.1100105e-05
   1.0876000e+04   5.7825965e-05
   1.0877000e+04   5.4689778e-05
   1.0878000e+04   5.1687315e-05
   1.0879000e+04   4.8814431e-05
   1.0880000e+04   4.6067060e-05
   1.0881000e+04   4.3441218e-05
   1.0882000e+04   4.0933000e-05
   1.0883000e+04   3.8538579e-05
   1.0884000e+04   3.6254207e-05
   1.0885000e+04   3.4076213e-05
   1.0886000e+04   3.2001003e-05
   1.0887000e+04   3.0025059e-05
   1.0888000e+04   2.8144939e-05
   1.0889000e+04   2.6357273e-05
   1.0890000e+04   2.4658769e-05
   1.0891000e+04   2.3046206e-05
   1.0892000e+04   2.1516434e-05
   1.0893000e+04   2.0066378e-05
   1.0894000e+04   1.8693033e-05
   1.0895000e+04   1.7393463e-05
   1.0896000e+04   1.6164804e-05
   1.0897000e+04   1.5004258e-05
   1.0898000e+04   1.3909100e-05
   1.0899000e+04   1.2876667e-05
   1.0900000e+04   1.1904367e-05
   1.0901000e+04   1.0989673e-05
   1.0902000e+04   1.0130123e-05
   1.0903000e+04   9.3233202e-06
   1.0904000e+04   8.5669312e-06
   1.0905000e+04   7.8586868e-06
   1.0906000e+04   7.1963801e-06
   1.0907000e+04   6.5778660e-06
   1.0908000e+04   6.0010608e-06
   1.0909000e+04   5.4639412e-06
   1.0910000e+04   4.9645438e-06
   1.0911000e+04   4.5009642e-06
   1.0912000e+04   4.0713563e-06
   1.0913000e+04   3.6739320e-06
   1.0914000e+04   3.3069599e-06
   1.0915000e+04   2.9687650e-06
   1.0916000e+04   2.6577278e-06
   1.0917000e+04   2.3722836e-06
   1.0918000e+04   2.1109222e-06
   1.0919000e+04   1.8721865e-06
   1.0920000e+04   1.6546723e-06
   1.0921000e+04   1.4570276e-06
   1.0922000e+04   1.2779516e-06
   1.0923000e+04   1.1161943e-06
   1.0924000e+04   9.7055564e-07
   1.0925000e+04   8.3988484e-07
   1.0926000e+04   7.2307978e-07
   1.0927000e+04   6.1908625e-07
   1.0928000e+04   5.2689725e-07
   1.0929000e+04   4.4555235e-07
   1.0930000e+04   3.7413699e-07
   1.0931000e+04   3.1178180e-07
   1.0932000e+04   2.5766188e-07
   1.0933000e+04   2.1099621e-07
   1.0934000e+04   1.7104690e-07
   1.0935000e+04   1.3711853e-07
   1.0936000e+04   1.0855752e-07
   1.0937000e+04   8.4751411e-08
   1.0938000e+04   6.5128230e-08
   1.0939000e+04   4.9155817e-08
   1.0940000e+04   3.6341160e-08
   1.0941000e+04   2.6229745e-08
   1.0942000e+04   1.8404892e-08
   1.0943000e+04   1.2487106e-08
   1.0944000e+04   8.1334233e-09
   1.0945000e+04   5.0367642e-09
   1.0946000e+04   2.9252884e-09
   1.0947000e+04   1.5617511e-09
   1.0948000e+04   7.4286373e-10
   1.0949000e+04   2.9865690e-10
   1.0950000e+04   9.1846341e-11
   1.0951000e+04   1.7202112e-11
   1.0952000e+04   9.2065316e-13
   1.0953000e+04   3.2100677e-17
   1.0954000e+04   1.6183275e-12
   1.0955000e+04   2.2515219e-11
   1.0956000e+04   1.0837683e-10
   1.0957000e+04   3.3322385e-10
   1.0958000e+04   7.9880304e-10
   1.0959000e+04   1.6339821e-09
   1.0960000e+04   2.9941478e-09
   1.0961000e+04   5.0606080e-09
   1.0962000e+04   8.0399968e-09
   1.0963000e+04   1.2163683e-08
   1.0964000e+04   1.7687184e-08
   1.0965000e+04   2.4889579e-08
   1.0966000e+04   3.4072931e-08
   1.0967000e+04   4.5561712e-08
   1.0968000e+04   5.9702223e-08
   1.0969000e+04   7.6862035e-08
   1.0970000e+04   9.7429416e-08
   1.0971000e+04   1.2181277e-07
   1.0972000e+04   1.5044009e-07
   1.0973000e+04   1.8375838e-07
   1.0974000e+04   2.2223315e-07
   1.0975000e+04   2.6634781e-07
   1.0976000e+04   3.1660318e-07
   1.0977000e+04   3.7351693e-07
   1.0978000e+04   4.3762305e-07
   1.0979000e+04   5.0947131e-07
   1.0980000e+04   5.8962677e-07
   1.0981000e+04   6.7866920e-07
   1.0982000e+04   7.7719264e-07
   1.0983000e+04   8.8580480e-07
   1.0984000e+04   1.0051266e-06
   1.0985000e+04   1.1357918e-06
   1.0986000e+04   1.2784461e-06
   1.0987000e+04   1.4337471e-06
   1.0988000e+04   1.6023636e-06
   1.0989000e+04   1.7849751e-06
   1.0990000e+04   1.9822713e-06
   1.0991000e+04   2.1949518e-06
   1.0992000e+04   2.4237254e-06
   1.0993000e+04   2.6693097e-06
   1.0994000e+04   2.9324308e-06
   1.0995000e+04   3.2138225e-06
   1.0996000e+04   3.5142263e-06
   1.0997000e+04   3.8343905e-06
   1.0998000e+04   4.1750700e-06
   1.0999000e+04   4.5370260e-06
   1.1000000e+04   4.9210250e-06
   1.1001000e+04   5.3278390e-06
   1.1002000e+04   5.7582449e-06
   1.1003000e+04   6.2130237e-06
   1.1004000e+04   6.6929606e-06
   1.1005000e+04   7.1988444e-06
   1.1006000e+04   7.7314668e-06
   1.1007000e+04   8.2916224e-06
   1.1008000e+04   8.8801083e-06
   1.1009000e+04   9.4977232e-06
   1.1010000e+04   1.0145268e-05
   1.1011000e+04   1.0823543e-05
   1.1012000e+04   1.1533353e-05
   1.1013000e+04   1.2275498e-05
   1.1014000e+04   1.3050784e-05
   1.1015000e+04   1.3860011e-05
   1.1016000e+04   1.4703982e-05
   1.1017000e+04   1.5583497e-05
   1.1018000e+04   1.6499358e-05
   1.1019000e+04   1.7452360e-05
   1.1020000e+04   1.8443299e-05
   1.1021000e+04   1.9472970e-05
   1.1022000e+04   2.0542162e-05
   1.1023000e+04   2.1651663e-05
   1.1024000e+04   2.2802258e-05
   1.1025000e+04   2.3994725e-05
   1.1026000e+04   2.5229842e-05
   1.1027000e+04   2.6508381e-05
   1.1028000e+04   2.7831109e-05
   1.1029000e+04   2.9198788e-05
   1.1030000e+04   3.0612175e-05
   1.1031000e+04   3.2072023e-05
   1.1032000e+04   3.3579077e-05
   1.1033000e+04   3.5134076e-05
   1.1034000e+04   3.6737754e-05
   1.1035000e+04   3.8390838e-05
   1.1036000e+04   4.0094048e-05
   1.1037000e+04   4.1848096e-05
   1.1038000e+04   4.3653688e-05
   1.1039000e+04   4.5511521e-05
   1.1040000e+04   4.7422285e-05
   1.1041000e+04   4.9386661e-05
   1.1042000e+04   5.1405322e-05
   1.1043000e+04   5.3478934e-05
   1.1044000e+04   5.5608151e-05
   1.1045000e+04   5.7793620e-05
   1.1046000e+04   6.0035979e-05
   1.1047000e+04   6.2335855e-05
   1.1048000e+04   6.4693866e-05
   1.1049000e+04   6.7110620e-05
   1.1050000e+04   6.9586716e-05
   1.1051000e+04   7.2122741e-05
   1.1052000e+04   7.4719273e-05
   1.1053000e+04   7.7376877e-05
   1.1054000e+04   8.0096109e-05
   1.1055000e+04   8.2877515e-05
   1.1056000e+04   8.5721626e-05
   1.1057000e+04   8.8628966e-05
   1.1058000e+04   9.1600044e-05
   1.1059000e+04   9.4635360e-05
   1.1060000e+04   9.7735400e-05
   1.1061000e+04   1.0090064e-04
   1.1062000e+04   1.0413154e-04
   1.1063000e+04   1.0742855e-04
   1.1064000e+04   1.1079211e-04
   1.1065000e+04   1.1422265e-04
   1.1066000e+04   1.1772057e-04
   1.1067000e+04   1.2128629e-04
   1.1068000e+04   1.2492017e-04
   1.1069000e+04   1.2862261e-04
   1.1070000e+04   1.3239395e-04
   1.1071000e+04   1.3623455e-04
   1.1072000e+04   1.4014474e-04
   1.1073000e+04   1.4412484e-04
   1.1074000e+04   1.4817515e-04
   1.1075000e+04   1.5229598e-04
   1.1076000e+04   1.5648760e-04
   1.1077000e+04   1.6075028e-04
   1.1078000e+04   1.6508426e-04
   1.1079000e+04   1.6948979e-04
   1.1080000e+04   1.7396709e-04
   1.1081000e+04   1.7851637e-04
   1.1082000e+04   1.8313782e-04
   1.1083000e+04   1.8783163e-04
   1.1084000e+04   1.9259796e-04
   1.1085000e+04   1.9743697e-04
   1.1086000e+04   2.0234879e-04
   1.1087000e+04   2.0733355e-04
   1.1088000e+04   2.1239136e-04
   1.1089000e+04   2.1752232e-04
   1.1090000e+04   2.2272649e-04
   1.1091000e+04   2.2800396e-04
   1.1092000e+04   2.3335476e-04
   1.1093000e+04   2.3877894e-04
   1.1094000e+04   2.4427653e-04
   1.1095000e+04   2.4984752e-04
   1.1096000e+04   2.5549191e-04
   1.1097000e+04   2.6120967e-04
   1.1098000e+04   2.6700079e-04
   1.1099000e+04   2.7286519e-04
   1.1100000e+04   2.7880282e-04
   1.1101000e+04   2.8481359e-04
   1.1102000e+04   2.9089742e-04
   1.1103000e+04   2.9705418e-04
   1.1104000e+04   3.0328377e-04
   1.1105000e+04   3.0958603e-04
   1.1106000e+04   3.1596082e-04
   1.1107000e+04   3.2240798e-04
   1.1108000e+04   3.2892730e-04
   1.1109000e+04   3.3551861e-04
   1.1110000e+04   3.4218169e-04
   1.1111000e+04   3.4891632e-04
   1.1112000e+04   3.5572225e-04
   1.1113000e+04   3.6259924e-04
   1.1114000e+04   3.6954701e-04
   1.1115000e+04   3.7656529e-04
   1.1116000e+04   3.8365377e-04
   1.1117000e+04   3.9081215e-04
   1.1118000e+04   3.9804010e-04
   1.1119000e+04   4.0533729e-04
   1.1120000e+04   4.1270337e-04
   1.1121000e+04   4.2013796e-04
   1.1122000e+04   4.2764070e-04
   1.1123000e+04   4.3521118e-04
   1.1124000e+04   4.4284901e-04
   1.1125000e+04   4.5055375e-04
   1.1126000e+04   4.5832499e-04
   1.1127000e+04   4.6616227e-04
   1.1128000e+04   4.7406513e-04
   1.1129000e+04   4.8203311e-04
   1.1130000e+04   4.9006571e-04
   1.1131000e+04   4.9816243e-04
   1.1132000e+04   5.0632277e-04
   1.1133000e+04   5.1454621e-04
   1.1134000e+04   5.2283220e-04
   1.1135000e+04   5.3118019e-04
   1.1136000e+04   5.3958964e-04
   1.1137000e+04   5.4805995e-04
   1.1138000e+04   5.5659055e-04
   1.1139000e+04   5.6518083e-04
   1.1140000e+04   5.7383020e-04
   1.1141000e+04   5.8253802e-04
   1.1142000e+04   5.9130366e-04
   1.1143000e+04   6.0012648e-04
   1.1144000e+04   6.0900583e-04
   1.1145000e+04   6.1794102e-04
   1.1146000e+04   6.2693139e-04
   1.1147000e+04   6.3597625e-04
   1.1148000e+04   6.4507489e-04
   1.1149000e+04   6.5422660e-04
   1.1150000e+04   6.6343067e-04
   1.1151000e+04   6.7268635e-04
   1.1152000e+04   6.8199290e-04
   1.1153000e+04   6.9134957e-04
   1.1154000e+04   7.0075560e-04
   1.1155000e+04   7.1021021e-04
   1.1156000e+04   7.1971262e-04
   1.1157000e+04   7.2926203e-04
   1.1158000e+04   7.3885765e-04
   1.1159000e+04   7.4849866e-04
   1.1160000e+04   7.5818424e-04
   1.1161000e+04   7.6791355e-04
   1.1162000e+04   7.7768577e-04
   1.1163000e+04   7.8750004e-04
   1.1164000e+04   7.9735550e-04
   1.1165000e+04   8.0725128e-04
   1.1166000e+04   8.1718653e-04
   1.1167000e+04   8.2716034e-04
   1.1168000e+04   8.3717184e-04
   1.1169000e+04   8.4722012e-04
   1.1170000e+04   8.5730429e-04
   1.1171000e+04   8.6742342e-04
   1.1172000e+04   8.7757659e-04
   1.1173000e+04   8.8776289e-04
   1.1174000e+04   8.9798137e-04
   1.1175000e+04   9.0823109e-04
   1.1176000e+04   9.1851111e-04
   1.1177000e+04   9.2882046e-04
   1.1178000e+04   9.3915820e-04
   1.1179000e+04   9.4952334e-04
   1.1180000e+04   9.5991492e-04
   1.1181000e+04   9.7033197e-04
   1.1182000e+04   9.8077348e-04
   1.1183000e+04   9.9123848e-04
   1.1184000e+04   1.0017260e-03
   1.1185000e+04   1.0122349e-03
   1.1186000e+04   1.0227644e-03
   1.1187000e+04   1.0333133e-03
   1.1188000e+04   1.0438807e-03
   1.1189000e+04   1.0544655e-03
   1.1190000e+04   1.0650667e-03
   1.1191000e+04   1.0756833e-03
   1.1192000e+04   1.0863142e-03
   1.1193000e+04   1.0969585e-03
   1.1194000e+04   1.1076150e-03
   1.1195000e+04   1.1182828e-03
   1.1196000e+04   1.1289607e-03
   1.1197000e+04   1.1396478e-03
   1.1198000e+04   1.1503429e-03
   1.1199000e+04   1.1610451e-03
   1.1200000e+04   1.1717532e-03
   1.1201000e+04   1.1824662e-03
   1.1202000e+04   1.1931831e-03
   1.1203000e+04   1.2039027e-03
   1.1204000e+04   1.2146241e-03
   1.1205000e+04   1.2253460e-03
   1.1206000e+04   1.2360676e-03
   1.1207000e+04   1.2467876e-03
   1.1208000e+04   1.2575051e-03
   1.1209000e+04   1.2682189e-03
   1.1210000e+04   1.2789280e-03
   1.1211000e+04   1.2896313e-03
   1.1212000e+04   1.3003277e-03
   1.1213000e+04   1.3110161e-03
   1.1214000e+04   1.3216955e-03
   1.1215000e+04   1.3323648e-03
   1.1216000e+04   1.3430229e-03
   1.1217000e+04   1.3536687e-03
   1.1218000e+04   1.3643012e-03
   1.1219000e+04   1.3749193e-03
   1.1220000e+04   1.3855219e-03
   1.1221000e+04   1.3961079e-03
   1.1222000e+04   1.4066763e-03
   1.1223000e+04   1.4172260e-03
   1.1224000e+04   1.4277559e-03
   1.1225000e+04   1.4382650e-03
   1.1226000e+04   1.4487521e-03
   1.1227000e+04   1.4592163e-03
   1.1228000e+04   1.4696564e-03
   1.1229000e+04   1.4800714e-03
   1.1230000e+04   1.4904602e-03
   1.1231000e+04   1.5008219e-03
   1.1232000e+04   1.5111552e-03
   1.1233000e+04   1.5214593e-03
   1.1234000e+04   1.5317330e-03
   1.1235000e+04   1.5419752e-03
   1.1236000e+04   1.5521851e-03
   1.1237000e+04   1.5623614e-03
   1.1238000e+04   1.5725032e-03
   1.1239000e+04   1.5826095e-03
   1.1240000e+04   1.5926791e-03
   1.1241000e+04   1.6027112e-03
   1.1242000e+04   1.6127047e-03
   1.1243000e+04   1.6226586e-03
   1.1244000e+04   1.6325718e-03
   1.1245000e+04   1.6424434e-03
   1.1246000e+04   1.6522723e-03
   1.1247000e+04   1.6620576e-03
   1.1248000e+04   1.6717983e-03
   1.1249000e+04   1.6814934e-03
   1.1250000e+04   1.6911419e-03
   1.1251000e+04   1.7007428e-03
   1.1252000e+04   1.7102952e-03
   1.1253000e+04   1.7197982e-03
   1.1254000e+04   1.7292507e-03
   1.1255000e+04   1.7386518e-03
   1.1256000e+04   1.7480005e-03
   1.1257000e+04   1.7572960e-03
   1.1258000e+04   1.7665373e-03
   1.1259000e+04   1.7757235e-03
   1.1260000e+04   1.7848536e-03
   1.1261000e+04   1.7939268e-03
   1.1262000e+04   1.8029421e-03
   1.1263000e+04   1.8118987e-03
   1.1264000e+04   1.8207956e-03
   1.1265000e+04   1.8296320e-03
   1.1266000e+04   1.8384070e-03
   1.1267000e+04   1.8471197e-03
   1.1268000e+04   1.8557693e-03
   1.1269000e+04   1.8643549e-03
   1.1270000e+04   1.8728756e-03
   1.1271000e+04   1.8813307e-03
   1.1272000e+04   1.8897193e-03
   1.1273000e+04   1.8980406e-03
   1.1274000e+04   1.9062938e-03
   1.1275000e+04   1.9144780e-03
   1.1276000e+04   1.9225925e-03
   1.1277000e+04   1.9306365e-03
   1.1278000e+04   1.9386092e-03
   1.1279000e+04   1.9465098e-03
   1.1280000e+04   1.9543376e-03
   1.1281000e+04   1.9620918e-03
   1.1282000e+04   1.9697717e-03
   1.1283000e+04   1.9773765e-03
   1.1284000e+04   1.9849056e-03
   1.1285000e+04   1.9923581e-03
   1.1286000e+04   1.9997335e-03
   1.1287000e+04   2.0070309e-03
   1.1288000e+04   2.0142498e-03
   1.1289000e+04   2.0213894e-03
   1.1290000e+04   2.0284490e-03
   1.1291000e+04   2.0354281e-03
   1.1292000e+04   2.0423259e-03
   1.1293000e+04   2.0491418e-03
   1.1294000e+04   2.0558752e-03
   1.1295000e+04   2.0625254e-03
   1.1296000e+04   2.0690919e-03
   1.1297000e+04   2.0755741e-03
   1.1298000e+04   2.0819713e-03
   1.1299000e+04   2.0882830e-03
   1.1300000e+04   2.0945087e-03
   1.1301000e+04   2.1006477e-03
   1.1302000e+04   2.1066995e-03
   1.1303000e+04   2.1126635e-03
   1.1304000e+04   2.1185393e-03
   1.1305000e+04   2.1243264e-03
   1.1306000e+04   2.1300241e-03
   1.1307000e+04   2.1356321e-03
   1.1308000e+04   2.1411499e-03
   1.1309000e+04   2.1465768e-03
   1.1310000e+04   2.1519126e-03
   1.1311000e+04   2.1571568e-03
   1.1312000e+04   2.1623088e-03
   1.1313000e+04   2.1673683e-03
   1.1314000e+04   2.1723349e-03
   1.1315000e+04   2.1772081e-03
   1.1316000e+04   2.1819876e-03
   1.1317000e+04   2.1866729e-03
   1.1318000e+04   2.1912638e-03
   1.1319000e+04   2.1957597e-03
   1.1320000e+04   2.2001604e-03
   1.1321000e+04   2.2044655e-03
   1.1322000e+04   2.2086747e-03
   1.1323000e+04   2.2127877e-03
   1.1324000e+04   2.2168042e-03
   1.1325000e+04   2.2207238e-03
   1.1326000e+04   2.2245462e-03
   1.1327000e+04   2.2282713e-03
   1.1328000e+04   2.2318987e-03
   1.1329000e+04   2.2354282e-03
   1.1330000e+04   2.2388595e-03
   1.1331000e+04   2.2421924e-03
   1.1332000e+04   2.2454267e-03
   1.1333000e+04   2.2485622e-03
   1.1334000e+04   2.2515986e-03
   1.1335000e+04   2.2545359e-03
   1.1336000e+04   2.2573737e-03
   1.1337000e+04   2.2601121e-03
   1.1338000e+04   2.2627507e-03
   1.1339000e+04   2.2652894e-03
   1.1340000e+04   2.2677282e-03
   1.1341000e+04   2.2700669e-03
   1.1342000e+04   2.2723054e-03
   1.1343000e+04   2.2744436e-03
   1.1344000e+04   2.2764814e-03
   1.1345000e+04   2.2784187e-03
   1.1346000e+04   2.2802555e-03
   1.1347000e+04   2.2819918e-03
   1.1348000e+04   2.2836274e-03
   1.1349000e+04   2.2851623e-03
   1.1350000e+04   2.2865966e-03
   1.1351000e+04   2.2879302e-03
   1.1352000e+04   2.2891632e-03
   1.1353000e+04   2.2902954e-03
   1.1354000e+04   2.2913271e-03
   1.1355000e+04   2.2922581e-03
   1.1356000e+04   2.2930886e-03
   1.1357000e+04   2.2938185e-03
   1.1358000e+04   2.2944480e-03
   1.1359000e+04   2.2949772e-03
   1.1360000e+04   2.2954061e-03
   1.1361000e+04   2.2957348e-03
   1.1362000e+04   2.2959635e-03
   1.1363000e+04   2.2960922e-03
   1.1364000e+04   2.2961211e-03
   1.1365000e+04   2.2960503e-03
   1.1366000e+04   2.2958801e-03
   1.1367000e+04   2.2956104e-03
   1.1368000e+04   2.2952416e-03
   1.1369000e+04   2.2947738e-03
   1.1370000e+04   2.2942071e-03
   1.1371000e+04   2.2935419e-03
   1.1372000e+04   2.2927782e-03
   1.1373000e+04   2.2919164e-03
   1.1374000e+04   2.2909566e-03
   1.1375000e+04   2.2898992e-03
   1.1376000e+04   2.2887443e-03
   1.1377000e+04   2.2874922e-03
   1.1378000e+04   2.2861432e-03
   1.1379000e+04   2.2846976e-03
   1.1380000e+04   2.2831556e-03
   1.1381000e+04   2.2815176e-03
   1.1382000e+04   2.2797838e-03
   1.1383000e+04   2.2779547e-03
   1.1384000e+04   2.2760305e-03
   1.1385000e+04   2.2740115e-03
   1.1386000e+04   2.2718981e-03
   1.1387000e+04   2.2696907e-03
   1.1388000e+04   2.2673897e-03
   1.1389000e+04   2.2649953e-03
   1.1390000e+04   2.2625080e-03
   1.1391000e+04   2.2599282e-03
   1.1392000e+04   2.2572562e-03
   1.1393000e+04   2.2544926e-03
   1.1394000e+04   2.2516376e-03
   1.1395000e+04   2.2486918e-03
   1.1396000e+04   2.2456555e-03
   1.1397000e+04   2.2425293e-03
   1.1398000e+04   2.2393135e-03
   1.1399000e+04   2.2360086e-03
   1.1400000e+04   2.2326151e-03
   1.1401000e+04   2.2291334e-03
   1.1402000e+04   2.2255641e-03
   1.1403000e+04   2.2219077e-03
   1.1404000e+04   2.2181645e-03
   1.1405000e+04   2.2143353e-03
   1.1406000e+04   2.2104203e-03
   1.1407000e+04   2.2064202e-03
   1.1408000e+04   2.2023356e-03
   1.1409000e+04   2.1981669e-03
   1.1410000e+04   2.1939146e-03
   1.1411000e+04   2.1895794e-03
   1.1412000e+04   2.1851618e-03
   1.1413000e+04   2.1806623e-03
   1.1414000e+04   2.1760816e-03
   1.1415000e+04   2.1714201e-03
   1.1416000e+04   2.1666786e-03
   1.1417000e+04   2.1618575e-03
   1.1418000e+04   2.1569575e-03
   1.1419000e+04   2.1519792e-03
   1.1420000e+04   2.1469231e-03
   1.1421000e+04   2.1417900e-03
   1.1422000e+04   2.1365804e-03
   1.1423000e+04   2.1312949e-03
   1.1424000e+04   2.1259342e-03
   1.1425000e+04   2.1204990e-03
   1.1426000e+04   2.1149898e-03
   1.1427000e+04   2.1094074e-03
   1.1428000e+04   2.1037523e-03
   1.1429000e+04   2.0980252e-03
   1.1430000e+04   2.0922269e-03
   1.1431000e+04   2.0863580e-03
   1.1432000e+04   2.0804190e-03
   1.1433000e+04   2.0744109e-03
   1.1434000e+04   2.0683341e-03
   1.1435000e+04   2.0621895e-03
   1.1436000e+04   2.0559776e-03
   1.1437000e+04   2.0496993e-03
   1.1438000e+04   2.0433552e-03
   1.1439000e+04   2.0369460e-03
   1.1440000e+04   2.0304724e-03
   1.1441000e+04   2.0239352e-03
   1.1442000e+04   2.0173351e-03
   1.1443000e+04   2.0106727e-03
   1.1444000e+04   2.0039489e-03
   1.1445000e+04   1.9971643e-03
   1.1446000e+04   1.9903198e-03
   1.1447000e+04   1.9834159e-03
   1.1448000e+04   1.9764535e-03
   1.1449000e+04   1.9694334e-03
   1.1450000e+04   1.9623562e-03
   1.1451000e+04   1.9552227e-03
   1.1452000e+04   1.9480338e-03
   1.1453000e+04   1.9407900e-03
   1.1454000e+04   1.9334923e-03
   1.1455000e+04   1.9261413e-03
   1.1456000e+04   1.9187378e-03
   1.1457000e+04   1.9112826e-03
   1.1458000e+04   1.9037765e-03
   1.1459000e+04   1.8962202e-03
   1.1460000e+04   1.8886145e-03
   1.1461000e+04   1.8809602e-03
   1.1462000e+04   1.8732581e-03
   1.1463000e+04   1.8655089e-03
   1.1464000e+04   1.8577134e-03
   1.1465000e+04   1.8498724e-03
   1.1466000e+04   1.8419868e-03
   1.1467000e+04   1.8340572e-03
   1.1468000e+04   1.8260845e-03
   1.1469000e+04   1.8180694e-03
   1.1470000e+04   1.8100128e-03
   1.1471000e+04   1.8019154e-03
   1.1472000e+04   1.7937780e-03
   1.1473000e+04   1.7856015e-03
   1.1474000e+04   1.7773866e-03
   1.1475000e+04   1.7691341e-03
   1.1476000e+04   1.7608447e-03
   1.1477000e+04   1.7525194e-03
   1.1478000e+04   1.7441589e-03
   1.1479000e+04   1.7357639e-03
   1.1480000e+04   1.7273353e-03
   1.1481000e+04   1.7188739e-03
   1.1482000e+04   1.7103805e-03
   1.1483000e+04   1.7018558e-03
   1.1484000e+04   1.6933007e-03
   1.1485000e+04   1.6847160e-03
   1.1486000e+04   1.6761023e-03
   1.1487000e+04   1.6674606e-03
   1.1488000e+04   1.6587917e-03
   1.1489000e+04   1.6500962e-03
   1.1490000e+04   1.6413751e-03
   1.1491000e+04   1.6326290e-03
   1.1492000e+04   1.6238588e-03
   1.1493000e+04   1.6150653e-03
   1.1494000e+04   1.6062493e-03
   1.1495000e+04   1.5974115e-03
   1.1496000e+04   1.5885527e-03
   1.1497000e+04   1.5796737e-03
   1.1498000e+04   1.5707753e-03
   1.1499000e+04   1.5618582e-03
   1.1500000e+04   1.5529233e-03
   1.1501000e+04   1.5439713e-03
   1.1502000e+04   1.5350030e-03
   1.1503000e+04   1.5260191e-03
   1.1504000e+04   1.5170204e-03
   1.1505000e+04   1.5080077e-03
   1.1506000e+04   1.4989818e-03
   1.1507000e+04   1.4899434e-03
   1.1508000e+04   1.4808932e-03
   1.1509000e+04   1.4718320e-03
   1.1510000e+04   1.4627607e-03
   1.1511000e+04   1.4536798e-03
   1.1512000e+04   1.4445902e-03
   1.1513000e+04   1.4354926e-03
   1.1514000e+04   1.4263878e-03
   1.1515000e+04   1.4172765e-03
   1.1516000e+04   1.4081593e-03
   1.1517000e+04   1.3990372e-03
   1.1518000e+04   1.3899107e-03
   1.1519000e+04   1.3807807e-03
   1.1520000e+04   1.3716478e-03
   1.1521000e+04   1.3625127e-03
   1.1522000e+04   1.3533762e-03
   1.1523000e+04   1.3442390e-03
   1.1524000e+04   1.3351018e-03
   1.1525000e+04   1.3259652e-03
   1.1526000e+04   1.3168301e-03
   1.1527000e+04   1.3076970e-03
   1.1528000e+04   1.2985667e-03
   1.1529000e+04   1.2894399e-03
   1.1530000e+04   1.2803172e-03
   1.1531000e+04   1.2711994e-03
   1.1532000e+04   1.2620871e-03
   1.1533000e+04   1.2529809e-03
   1.1534000e+04   1.2438816e-03
   1.1535000e+04   1.2347897e-03
   1.1536000e+04   1.2257061e-03
   1.1537000e+04   1.2166312e-03
   1.1538000e+04   1.2075658e-03
   1.1539000e+04   1.1985106e-03
   1.1540000e+04   1.1894660e-03
   1.1541000e+04   1.1804329e-03
   1.1542000e+04   1.1714117e-03
   1.1543000e+04   1.1624032e-03
   1.1544000e+04   1.1534080e-03
   1.1545000e+04   1.1444266e-03
   1.1546000e+04   1.1354597e-03
   1.1547000e+04   1.1265079e-03
   1.1548000e+04   1.1175717e-03
   1.1549000e+04   1.1086519e-03
   1.1550000e+04   1.0997489e-03
   1.1551000e+04   1.0908633e-03
   1.1552000e+04   1.0819958e-03
   1.1553000e+04   1.0731469e-03
   1.1554000e+04   1.0643171e-03
   1.1555000e+04   1.0555071e-03
   1.1556000e+04   1.0467174e-03
   1.1557000e+04   1.0379485e-03
   1.1558000e+04   1.0292010e-03
   1.1559000e+04   1.0204754e-03
   1.1560000e+04   1.0117723e-03
   1.1561000e+04   1.0030922e-03
   1.1562000e+04   9.9443555e-04
   1.1563000e+04   9.8580297e-04
   1.1564000e+04   9.7719492e-04
   1.1565000e+04   9.6861193e-04
   1.1566000e+04   9.6005448e-04
   1.1567000e+04   9.5152308e-04
   1.1568000e+04   9.4301820e-04
   1.1569000e+04   9.3454034e-04
   1.1570000e+04   9.2608997e-04
   1.1571000e+04   9.1766756e-04
   1.1572000e+04   9.0927357e-04
   1.1573000e+04   9.0090846e-04
   1.1574000e+04   8.9257269e-04
   1.1575000e+04   8.8426670e-04
   1.1576000e+04   8.7599093e-04
   1.1577000e+04   8.6774581e-04
   1.1578000e+04   8.5953178e-04
   1.1579000e+04   8.5134926e-04
   1.1580000e+04   8.4319865e-04
   1.1581000e+04   8.3508038e-04
   1.1582000e+04   8.2699484e-04
   1.1583000e+04   8.1894243e-04
   1.1584000e+04   8.1092354e-04
   1.1585000e+04   8.0293856e-04
   1.1586000e+04   7.9498786e-04
   1.1587000e+04   7.8707183e-04
   1.1588000e+04   7.7919081e-04
   1.1589000e+04   7.7134517e-04
   1.1590000e+04   7.6353528e-04
   1.1591000e+04   7.5576146e-04
   1.1592000e+04   7.4802407e-04
   1.1593000e+04   7.4032343e-04
   1.1594000e+04   7.3265988e-04
   1.1595000e+04   7.2503374e-04
   1.1596000e+04   7.1744532e-04
   1.1597000e+04   7.0989494e-04
   1.1598000e+04   7.0238289e-04
   1.1599000e+04   6.9490947e-04
   1.1600000e+04   6.8747497e-04
   1.1601000e+04   6.8007968e-04
   1.1602000e+04   6.7272387e-04
   1.1603000e+04   6.6540781e-04
   1.1604000e+04   6.5813177e-04
   1.1605000e+04   6.5089602e-04
   1.1606000e+04   6.4370079e-04
   1.1607000e+04   6.3654634e-04
   1.1608000e+04   6.2943290e-04
   1.1609000e+04   6.2236072e-04
   1.1610000e+04   6.1533001e-04
   1.1611000e+04   6.0834100e-04
   1.1612000e+04   6.0139390e-04
   1.1613000e+04   5.9448892e-04
   1.1614000e+04   5.8762627e-04
   1.1615000e+04   5.8080614e-04
   1.1616000e+04   5.7402871e-04
   1.1617000e+04   5.6729419e-04
   1.1618000e+04   5.6060273e-04
   1.1619000e+04   5.5395451e-04
   1.1620000e+04   5.4734970e-04
   1.1621000e+04   5.4078847e-04
   1.1622000e+04   5.3427095e-04
   1.1623000e+04   5.2779730e-04
   1.1624000e+04   5.2136765e-04
   1.1625000e+04   5.1498216e-04
   1.1626000e+04   5.0864093e-04
   1.1627000e+04   5.0234411e-04
   1.1628000e+04   4.9609179e-04
   1.1629000e+04   4.8988410e-04
   1.1630000e+04   4.8372115e-04
   1.1631000e+04   4.7760302e-04
   1.1632000e+04   4.7152981e-04
   1.1633000e+04   4.6550162e-04
   1.1634000e+04   4.5951852e-04
   1.1635000e+04   4.5358059e-04
   1.1636000e+04   4.4768790e-04
   1.1637000e+04   4.4184052e-04
   1.1638000e+04   4.3603850e-04
   1.1639000e+04   4.3028190e-04
   1.1640000e+04   4.2457076e-04
   1.1641000e+04   4.1890514e-04
   1.1642000e+04   4.1328506e-04
   1.1643000e+04   4.0771055e-04
   1.1644000e+04   4.0218165e-04
   1.1645000e+04   3.9669838e-04
   1.1646000e+04   3.9126074e-04
   1.1647000e+04   3.8586874e-04
   1.1648000e+04   3.8052240e-04
   1.1649000e+04   3.7522172e-04
   1.1650000e+04   3.6996667e-04
   1.1651000e+04   3.6475726e-04
   1.1652000e+04   3.5959347e-04
   1.1653000e+04   3.5447527e-04
   1.1654000e+04   3.4940264e-04
   1.1655000e+04   3.4437555e-04
   1.1656000e+04   3.3939396e-04
   1.1657000e+04   3.3445782e-04
   1.1658000e+04   3.2956710e-04
   1.1659000e+04   3.2472173e-04
   1.1660000e+04   3.1992167e-04
   1.1661000e+04   3.1516684e-04
   1.1662000e+04   3.1045720e-04
   1.1663000e+04   3.0579266e-04
   1.1664000e+04   3.0117314e-04
   1.1665000e+04   2.9659858e-04
   1.1666000e+04   2.9206887e-04
   1.1667000e+04   2.8758395e-04
   1.1668000e+04   2.8314370e-04
   1.1669000e+04   2.7874804e-04
   1.1670000e+04   2.7439685e-04
   1.1671000e+04   2.7009004e-04
   1.1672000e+04   2.6582749e-04
   1.1673000e+04   2.6160909e-04
   1.1674000e+04   2.5743471e-04
   1.1675000e+04   2.5330424e-04
   1.1676000e+04   2.4921754e-04
   1.1677000e+04   2.4517448e-04
   1.1678000e+04   2.4117493e-04
   1.1679000e+04   2.3721874e-04
   1.1680000e+04   2.3330578e-04
   1.1681000e+04   2.2943590e-04
   1.1682000e+04   2.2560893e-04
   1.1683000e+04   2.2182474e-04
   1.1684000e+04   2.1808315e-04
   1.1685000e+04   2.1438401e-04
   1.1686000e+04   2.1072715e-04
   1.1687000e+04   2.0711239e-04
   1.1688000e+04   2.0353958e-04
   1.1689000e+04   2.0000852e-04
   1.1690000e+04   1.9651905e-04
   1.1691000e+04   1.9307097e-04
   1.1692000e+04   1.8966410e-04
   1.1693000e+04   1.8629824e-04
   1.1694000e+04   1.8297322e-04
   1.1695000e+04   1.7968882e-04
   1.1696000e+04   1.7644485e-04
   1.1697000e+04   1.7324111e-04
   1.1698000e+04   1.7007739e-04
   1.1699000e+04   1.6695349e-04
   1.1700000e+04   1.6386919e-04
   1.1701000e+04   1.6082427e-04
   1.1702000e+04   1.5781853e-04
   1.1703000e+04   1.5485174e-04
   1.1704000e+04   1.5192368e-04
   1.1705000e+04   1.4903413e-04
   1.1706000e+04   1.4618285e-04
   1.1707000e+04   1.4336962e-04
   1.1708000e+04   1.4059421e-04
   1.1709000e+04   1.3785638e-04
   1.1710000e+04   1.3515589e-04
   1.1711000e+04   1.3249251e-04
   1.1712000e+04   1.2986599e-04
   1.1713000e+04   1.2727609e-04
   1.1714000e+04   1.2472257e-04
   1.1715000e+04   1.2220518e-04
   1.1716000e+04   1.1972366e-04
   1.1717000e+04   1.1727777e-04
   1.1718000e+04   1.1486726e-04
   1.1719000e+04   1.1249186e-04
   1.1720000e+04   1.1015132e-04
   1.1721000e+04   1.0784538e-04
   1.1722000e+04   1.0557378e-04
   1.1723000e+04   1.0333627e-04
   1.1724000e+04   1.0113257e-04
   1.1725000e+04   9.8962418e-05
   1.1726000e+04   9.6825552e-05
   1.1727000e+04   9.4721702e-05
   1.1728000e+04   9.2650599e-05
   1.1729000e+04   9.0611972e-05
   1.1730000e+04   8.8605550e-05
   1.1731000e+04   8.6631059e-05
   1.1732000e+04   8.4688225e-05
   1.1733000e+04   8.2776773e-05
   1.1734000e+04   8.0896427e-05
   1.1735000e+04   7.9046909e-05
   1.1736000e+04   7.7227942e-05
   1.1737000e+04   7.5439245e-05
   1.1738000e+04   7.3680541e-05
   1.1739000e+04   7.1951547e-05
   1.1740000e+04   7.0251982e-05
   1.1741000e+04   6.8581565e-05
   1.1742000e+04   6.6940012e-05
   1.1743000e+04   6.5327042e-05
   1.1744000e+04   6.3742369e-05
   1.1745000e+04   6.2185710e-05
   1.1746000e+04   6.0656780e-05
   1.1747000e+04   5.9155294e-05
   1.1748000e+04   5.7680967e-05
   1.1749000e+04   5.6233513e-05
   1.1750000e+04   5.4812647e-05
   1.1751000e+04   5.3418083e-05
   1.1752000e+04   5.2049534e-05
   1.1753000e+04   5.0706715e-05
   1.1754000e+04   4.9389339e-05
   1.1755000e+04   4.8097119e-05
   1.1756000e+04   4.6829771e-05
   1.1757000e+04   4.5587008e-05
   1.1758000e+04   4.4368544e-05
   1.1759000e+04   4.3174094e-05
   1.1760000e+04   4.2003372e-05
   1.1761000e+04   4.0856093e-05
   1.1762000e+04   3.9731972e-05
   1.1763000e+04   3.8630725e-05
   1.1764000e+04   3.7552069e-05
   1.1765000e+04   3.6495719e-05
   1.1766000e+04   3.5461392e-05
   1.1767000e+04   3.4448807e-05
   1.1768000e+04   3.3457682e-05
   1.1769000e+04   3.2487734e-05
   1.1770000e+04   3.1538685e-05
   1.1771000e+04   3.0610253e-05
   1.1772000e+04   2.9702161e-05
   1.1773000e+04   2.8814129e-05
   1.1774000e+04   2.7945881e-05
   1.1775000e+04   2.7097140e-05
   1.1776000e+04   2.6267630e-05
   1.1777000e+04   2.5457078e-05
   1.1778000e+04   2.4665209e-05
   1.1779000e+04   2.3891750e-05
   1.1780000e+04   2.3136431e-05
   1.1781000e+04   2.2398981e-05
   1.1782000e+04   2.1679131e-05
   1.1783000e+04   2.0976612e-05
   1.1784000e+04   2.0291159e-05
   1.1785000e+04   1.9622505e-05
   1.1786000e+04   1.8970386e-05
   1.1787000e+04   1.8334539e-05
   1.1788000e+04   1.7714704e-05
   1.1789000e+04   1.7110618e-05
   1.1790000e+04   1.6522025e-05
   1.1791000e+04   1.5948666e-05
   1.1792000e+04   1.5390286e-05
   1.1793000e+04   1.4846630e-05
   1.1794000e+04   1.4317446e-05
   1.1795000e+04   1.3802482e-05
   1.1796000e+04   1.3301489e-05
   1.1797000e+04   1.2814220e-05
   1.1798000e+04   1.2340428e-05
   1.1799000e+04   1.1879868e-05
   1.1800000e+04   1.1432297e-05
   1.1801000e+04   1.0997475e-05
   1.1802000e+04   1.0575163e-05
   1.1803000e+04   1.0165122e-05
   1.1804000e+04   9.7671182e-06
   1.1805000e+04   9.3809166e-06
   1.1806000e+04   9.0062857e-06
   1.1807000e+04   8.6429957e-06
   1.1808000e+04   8.2908184e-06
   1.1809000e+04   7.9495279e-06
   1.1810000e+04   7.6189001e-06
   1.1811000e+04   7.2987128e-06
   1.1812000e+04   6.9887462e-06
   1.1813000e+04   6.6887822e-06
   1.1814000e+04   6.3986049e-06
   1.1815000e+04   6.1180004e-06
   1.1816000e+04   5.8467571e-06
   1.1817000e+04   5.5846654e-06
   1.1818000e+04   5.3315178e-06
   1.1819000e+04   5.0871091e-06
   1.1820000e+04   4.8512362e-06
   1.1821000e+04   4.6236981e-06
   1.1822000e+04   4.4042963e-06
   1.1823000e+04   4.1928343e-06
   1.1824000e+04   3.9891180e-06
   1.1825000e+04   3.7929553e-06
   1.1826000e+04   3.6041568e-06
   1.1827000e+04   3.4225350e-06
   1.1828000e+04   3.2479050e-06
   1.1829000e+04   3.0800840e-06
   1.1830000e+04   2.9188917e-06
   1.1831000e+04   2.7641501e-06
   1.1832000e+04   2.6156835e-06
   1.1833000e+04   2.4733186e-06
   1.1834000e+04   2.3368846e-06
   1.1835000e+04   2.2062130e-06
   1.1836000e+04   2.0811376e-06
   1.1837000e+04   1.9614947e-06
   1.1838000e+04   1.8471231e-06
   1.1839000e+04   1.7378639e-06
   1.1840000e+04   1.6335608e-06
   1.1841000e+04   1.5340598e-06
   1.1842000e+04   1.4392093e-06
   1.1843000e+04   1.3488603e-06
   1.1844000e+04   1.2628662e-06
   1.1845000e+04   1.1810830e-06
   1.1846000e+04   1.1033688e-06
   1.1847000e+04   1.0295846e-06
   1.1848000e+04   9.5959375e-07
   1.1849000e+04   8.9326192e-07
   1.1850000e+04   8.3045743e-07
   1.1851000e+04   7.7105104e-07
   1.1852000e+04   7.1491601e-07
   1.1853000e+04   6.6192809e-07
   1.1854000e+04   6.1196552e-07
   1.1855000e+04   5.6490904e-07
   1.1856000e+04   5.2064187e-07
   1.1857000e+04   4.7904975e-07
   1.1858000e+04   4.4002087e-07
   1.1859000e+04   4.0344594e-07
   1.1860000e+04   3.6921817e-07
   1.1861000e+04   3.3723322e-07
   1.1862000e+04   3.0738925e-07
   1.1863000e+04   2.7958692e-07
   1.1864000e+04   2.5372934e-07
   1.1865000e+04   2.2972209e-07
   1.1866000e+04   2.0747325e-07
   1.1867000e+04   1.8689332e-07
   1.1868000e+04   1.6789529e-07
   1.1869000e+04   1.5039458e-07
   1.1870000e+04   1.3430908e-07
   1.1871000e+04   1.1955908e-07
   1.1872000e+04   1.0606734e-07
   1.1873000e+04   9.3759022e-08
   1.1874000e+04   8.2561700e-08
   1.1875000e+04   7.2405365e-08
   1.1876000e+04   6.3222402e-08
   1.1877000e+04   5.4947584e-08
   1.1878000e+04   4.7518065e-08
   1.1879000e+04   4.0873364e-08
   1.1880000e+04   3.4955361e-08
   1.1881000e+04   2.9708283e-08
   1.1882000e+04   2.5078694e-08
   1.1883000e+04   2.1015480e-08
   1.1884000e+04   1.7469841e-08
   1.1885000e+04   1.4395280e-08
   1.1886000e+04   1.1747582e-08
   1.1887000e+04   9.4848104e-09
   1.1888000e+04   7.5672886e-09
   1.1889000e+04   5.9575868e-09
   1.1890000e+04   4.6205080e-09
   1.1891000e+04   3.5230739e-09
   1.1892000e+04   2.6345096e-09
   1.1893000e+04   1.9262285e-09
   1.1894000e+04   1.3718168e-09
   1.1895000e+04   9.4701762e-10
   1.1896000e+04   6.2971474e-10
   1.1897000e+04   3.9991615e-10
   1.1898000e+04   2.3973719e-10
   1.1899000e+04   1.3338339e-10
   1.1900000e+04   6.7133020e-11
   1.1901000e+04   2.9319332e-11
   1.1902000e+04   1.0312500e-11
   1.1903000e+04   2.5012684e-12
   1.1904000e+04   2.7431220e-13
   1.1905000e+04   1.3128984e-15
   1.1906000e+04   1.3754212e-14
   1.1907000e+04   5.8544458e-13
   1.1908000e+04   3.9127698e-12
   1.1909000e+04   1.4094681e-11
   1.1910000e+04   3.7112424e-11
   1.1911000e+04   8.0809011e-11
   1.1912000e+04   1.5486845e-10
   1.1913000e+04   2.7079471e-10
   1.1914000e+04   4.4189048e-10
   1.1915000e+04   6.8323566e-10
   1.1916000e+04   1.0116656e-09
   1.1917000e+04   1.4457493e-09
   1.1918000e+04   2.0057671e-09
   1.1919000e+04   2.7136881e-09
   1.1920000e+04   3.5931481e-09
   1.1921000e+04   4.6694264e-09
   1.1922000e+04   5.9694228e-09
   1.1923000e+04   7.5216345e-09
   1.1924000e+04   9.3561330e-09
   1.1925000e+04   1.1504540e-08
   1.1926000e+04   1.4000003e-08
   1.1927000e+04   1.6877175e-08
   1.1928000e+04   2.0172185e-08
   1.1929000e+04   2.3922618e-08
   1.1930000e+04   2.8167487e-08
   1.1931000e+04   3.2947213e-08
   1.1932000e+04   3.8303597e-08
   1.1933000e+04   4.4279796e-08
   1.1934000e+04   5.0920296e-08
   1.1935000e+04   5.8270892e-08
   1.1936000e+04   6.6378658e-08
   1.1937000e+04   7.5291922e-08
   1.1938000e+04   8.5060244e-08
   1.1939000e+04   9.5734387e-08
   1.1940000e+04   1.0736629e-07
   1.1941000e+04   1.2000905e-07
   1.1942000e+04   1.3371689e-07
   1.1943000e+04   1.4854513e-07
   1.1944000e+04   1.6455016e-07
   1.1945000e+04   1.8178944e-07
   1.1946000e+04   2.0032142e-07
   1.1947000e+04   2.2020557e-07
   1.1948000e+04   2.4150232e-07
   1.1949000e+04   2.6427304e-07
   1.1950000e+04   2.8858004e-07
   1.1951000e+04   3.1448649e-07
   1.1952000e+04   3.4205644e-07
   1.1953000e+04   3.7135477e-07
   1.1954000e+04   4.0244717e-07
   1.1955000e+04   4.3540013e-07
   1.1956000e+04   4.7028086e-07
   1.1957000e+04   5.0715735e-07
   1.1958000e+04   5.4609825e-07
   1.1959000e+04   5.8717291e-07
   1.1960000e+04   6.3045132e-07
   1.1961000e+04   6.7600410e-07
   1.1962000e+04   7.2390246e-07
   1.1963000e+04   7.7421819e-07
   1.1964000e+04   8.2702361e-07
   1.1965000e+04   8.8239156e-07
   1.1966000e+04   9.4039537e-07
   1.1967000e+04   1.0011088e-06
   1.1968000e+04   1.0646062e-06
   1.1969000e+04   1.1309621e-06
   1.1970000e+04   1.2002515e-06
   1.1971000e+04   1.2725499e-06
   1.1972000e+04   1.3479329e-06
   1.1973000e+04   1.4264766e-06
   1.1974000e+04   1.5082572e-06
   1.1975000e+04   1.5933513e-06
   1.1976000e+04   1.6818356e-06
   1.1977000e+04   1.7737872e-06
   1.1978000e+04   1.8692831e-06
   1.1979000e+04   1.9684007e-06
   1.1980000e+04   2.0712173e-06
   1.1981000e+04   2.1778105e-06
   1.1982000e+04   2.2882578e-06
   1.1983000e+04   2.4026368e-06
   1.1984000e+04   2.5210252e-06
   1.1985000e+04   2.6435006e-06
   1.1986000e+04   2.7701407e-06
   1.1987000e+04   2.9010228e-06
   1.1988000e+04   3.0362245e-06
   1.1989000e+04   3.1758232e-06
   1.1990000e+04   3.3198961e-06
   1.1991000e+04   3.4685201e-06
   1.1992000e+04   3.6217723e-06
   1.1993000e+04   3.7797292e-06
   1.1994000e+04   3.9424673e-06
   1.1995000e+04   4.1100629e-06
   1.1996000e+04   4.2825918e-06
   1.1997000e+04   4.4601296e-06
   1.1998000e+04   4.6427516e-06
   1.1999000e+04   4.8305328e-06
   1.2000000e+04   5.0235477e-06
   1.2001000e+04   5.2218706e-06
   1.2002000e+04   5.4255751e-06
   1.2003000e+04   5.6347346e-06
   1.2004000e+04   5.8494220e-06
   1.2005000e+04   6.0697096e-06
   1.2006000e+04   6.2956692e-06
   1.2007000e+04   6.5273723e-06
   1.2008000e+04   6.7648896e-06
   1.2009000e+04   7.0082913e-06
   1.2010000e+04   7.2576470e-06
   1.2011000e+04   7.5130258e-06
   1.2012000e+04   7.7744959e-06
   1.2013000e+04   8.0421252e-06
   1.2014000e+04   8.3159807e-06
   1.2015000e+04   8.5961287e-06
   1.2016000e+04   8.8826348e-06
   1.2017000e+04   9.1755639e-06
   1.2018000e+04   9.4749801e-06
   1.2019000e+04   9.7809469e-06
   1.2020000e+04   1.0093527e-05
   1.2021000e+04   1.0412781e-05
   1.2022000e+04   1.0738772e-05
   1.2023000e+04   1.1071558e-05
   1.2024000e+04   1.1411199e-05
   1.2025000e+04   1.1757753e-05
   1.2026000e+04   1.2111278e-05
   1.2027000e+04   1.2471830e-05
   1.2028000e+04   1.2839465e-05
   1.2029000e+04   1.3214237e-05
   1.2030000e+04   1.3596199e-05
   1.2031000e+04   1.3985406e-05
   1.2032000e+04   1.4381907e-05
   1.2033000e+04   1.4785754e-05
   1.2034000e+04   1.5196996e-05
   1.2035000e+04   1.5615682e-05
   1.2036000e+04   1.6041859e-05
   1.2037000e+04   1.6475574e-05
   1.2038000e+04   1.6916871e-05
   1.2039000e+04   1.7365795e-05
   1.2040000e+04   1.7822389e-05
   1.2041000e+04   1.8286695e-05
   1.2042000e+04   1.8758753e-05
   1.2043000e+04   1.9238604e-05
   1.2044000e+04   1.9726284e-05
   1.2045000e+04   2.0221832e-05
   1.2046000e+04   2.0725284e-05
   1.2047000e+04   2.1236674e-05
   1.2048000e+04   2.1756036e-05
   1.2049000e+04   2.2283402e-05
   1.2050000e+04   2.2818803e-05
   1.2051000e+04   2.3362268e-05
   1.2052000e+04   2.3913828e-05
   1.2053000e+04   2.4473507e-05
   1.2054000e+04   2.5041334e-05
   1.2055000e+04   2.5617331e-05
   1.2056000e+04   2.6201523e-05
   1.2057000e+04   2.6793932e-05
   1.2058000e+04   2.7394577e-05
   1.2059000e+04   2.8003479e-05
   1.2060000e+04   2.8620656e-05
   1.2061000e+04   2.9246123e-05
   1.2062000e+04   2.9879897e-05
   1.2063000e+04   3.0521991e-05
   1.2064000e+04   3.1172417e-05
   1.2065000e+04   3.1831187e-05
   1.2066000e+04   3.2498311e-05
   1.2067000e+04   3.3173796e-05
   1.2068000e+04   3.3857650e-05
   1.2069000e+04   3.4549879e-05
   1.2070000e+04   3.5250486e-05
   1.2071000e+04   3.5959473e-05
   1.2072000e+04   3.6676844e-05
   1.2073000e+04   3.7402596e-05
   1.2074000e+04   3.8136729e-05
   1.2075000e+04   3.8879239e-05
   1.2076000e+04   3.9630122e-05
   1.2077000e+04   4.0389372e-05
   1.2078000e+04   4.1156982e-05
   1.2079000e+04   4.1932943e-05
   1.2080000e+04   4.2717245e-05
   1.2081000e+04   4.3509875e-05
   1.2082000e+04   4.4310822e-05
   1.2083000e+04   4.5120069e-05
   1.2084000e+04   4.5937602e-05
   1.2085000e+04   4.6763401e-05
   1.2086000e+04   4.7597450e-05
   1.2087000e+04   4.8439726e-05
   1.2088000e+04   4.9290208e-05
   1.2089000e+04   5.0148874e-05
   1.2090000e+04   5.1015697e-05
   1.2091000e+04   5.1890651e-05
   1.2092000e+04   5.2773709e-05
   1.2093000e+04   5.3664842e-05
   1.2094000e+04   5.4564019e-05
   1.2095000e+04   5.5471208e-05
   1.2096000e+04   5.6386375e-05
   1.2097000e+04   5.7309485e-05
   1.2098000e+04   5.8240502e-05
   1.2099000e+04   5.9179388e-05
   1.2100000e+04   6.0126103e-05
   1.2101000e+04   6.1080607e-05
   1.2102000e+04   6.2042858e-05
   1.2103000e+04   6.3012812e-05
   1.2104000e+04   6.3990423e-05
   1.2105000e+04   6.4975647e-05
   1.2106000e+04   6.5968434e-05
   1.2107000e+04   6.6968735e-05
   1.2108000e+04   6.7976500e-05
   1.2109000e+04   6.8991677e-05
   1.2110000e+04   7.0014211e-05
   1.2111000e+04   7.1044049e-05
   1.2112000e+04   7.2081135e-05
   1.2113000e+04   7.3125410e-05
   1.2114000e+04   7.4176815e-05
   1.2115000e+04   7.5235291e-05
   1.2116000e+04   7.6300776e-05
   1.2117000e+04   7.7373206e-05
   1.2118000e+04   7.8452518e-05
   1.2119000e+04   7.9538646e-05
   1.2120000e+04   8.0631522e-05
   1.2121000e+04   8.1731079e-05
   1.2122000e+04   8.2837248e-05
   1.2123000e+04   8.3949956e-05
   1.2124000e+04   8.5069133e-05
   1.2125000e+04   8.6194705e-05
   1.2126000e+04   8.7326597e-05
   1.2127000e+04   8.8464733e-05
   1.2128000e+04   8.9609036e-05
   1.2129000e+04   9.0759429e-05
   1.2130000e+04   9.1915831e-05
   1.2131000e+04   9.3078161e-05
   1.2132000e+04   9.4246338e-05
   1.2133000e+04   9.5420279e-05
   1.2134000e+04   9.6599899e-05
   1.2135000e+04   9.7785113e-05
   1.2136000e+04   9.8975834e-05
   1.2137000e+04   1.0017198e-04
   1.2138000e+04   1.0137345e-04
   1.2139000e+04   1.0258016e-04
   1.2140000e+04   1.0379202e-04
   1.2141000e+04   1.0500894e-04
   1.2142000e+04   1.0623083e-04
   1.2143000e+04   1.0745758e-04
   1.2144000e+04   1.0868911e-04
   1.2145000e+04   1.0992532e-04
   1.2146000e+04   1.1116611e-04
   1.2147000e+04   1.1241138e-04
   1.2148000e+04   1.1366104e-04
   1.2149000e+04   1.1491498e-04
   1.2150000e+04   1.1617310e-04
   1.2151000e+04   1.1743530e-04
   1.2152000e+04   1.1870148e-04
   1.2153000e+04   1.1997153e-04
   1.2154000e+04   1.2124535e-04
   1.2155000e+04   1.2252284e-04
   1.2156000e+04   1.2380387e-04
   1.2157000e+04   1.2508836e-04
   1.2158000e+04   1.2637619e-04
   1.2159000e+04   1.2766724e-04
   1.2160000e+04   1.2896142e-04
   1.2161000e+04   1.3025861e-04
   1.2162000e+04   1.3155870e-04
   1.2163000e+04   1.3286157e-04
   1.2164000e+04   1.3416712e-04
   1.2165000e+04   1.3547523e-04
   1.2166000e+04   1.3678578e-04
   1.2167000e+04   1.3809866e-04
   1.2168000e+04   1.3941376e-04
   1.2169000e+04   1.4073096e-04
   1.2170000e+04   1.4205014e-04
   1.2171000e+04   1.4337118e-04
   1.2172000e+04   1.4469396e-04
   1.2173000e+04   1.4601838e-04
   1.2174000e+04   1.4734430e-04
   1.2175000e+04   1.4867161e-04
   1.2176000e+04   1.5000018e-04
   1.2177000e+04   1.5132990e-04
   1.2178000e+04   1.5266065e-04
   1.2179000e+04   1.5399230e-04
   1.2180000e+04   1.5532473e-04
   1.2181000e+04   1.5665782e-04
   1.2182000e+04   1.5799144e-04
   1.2183000e+04   1.5932547e-04
   1.2184000e+04   1.6065979e-04
   1.2185000e+04   1.6199427e-04
   1.2186000e+04   1.6332879e-04
   1.2187000e+04   1.6466322e-04
   1.2188000e+04   1.6599744e-04
   1.2189000e+04   1.6733132e-04
   1.2190000e+04   1.6866474e-04
   1.2191000e+04   1.6999757e-04
   1.2192000e+04   1.7132968e-04
   1.2193000e+04   1.7266095e-04
   1.2194000e+04   1.7399124e-04
   1.2195000e+04   1.7532044e-04
   1.2196000e+04   1.7664842e-04
   1.2197000e+04   1.7797505e-04
   1.2198000e+04   1.7930020e-04
   1.2199000e+04   1.8062374e-04
   1.2200000e+04   1.8194554e-04
   1.2201000e+04   1.8326549e-04
   1.2202000e+04   1.8458345e-04
   1.2203000e+04   1.8589929e-04
   1.2204000e+04   1.8721289e-04
   1.2205000e+04   1.8852411e-04
   1.2206000e+04   1.8983284e-04
   1.2207000e+04   1.9113893e-04
   1.2208000e+04   1.9244228e-04
   1.2209000e+04   1.9374274e-04
   1.2210000e+04   1.9504019e-04
   1.2211000e+04   1.9633451e-04
   1.2212000e+04   1.9762556e-04
   1.2213000e+04   1.9891322e-04
   1.2214000e+04   2.0019736e-04
   1.2215000e+04   2.0147786e-04
   1.2216000e+04   2.0275459e-04
   1.2217000e+04   2.0402742e-04
   1.2218000e+04   2.0529623e-04
   1.2219000e+04   2.0656089e-04
   1.2220000e+04   2.0782128e-04
   1.2221000e+04   2.0907727e-04
   1.2222000e+04   2.1032873e-04
   1.2223000e+04   2.1157555e-04
   1.2224000e+04   2.1281760e-04
   1.2225000e+04   2.1405475e-04
   1.2226000e+04   2.1528689e-04
   1.2227000e+04   2.1651388e-04
   1.2228000e+04   2.1773561e-04
   1.2229000e+04   2.1895196e-04
   1.2230000e+04   2.2016280e-04
   1.2231000e+04   2.2136801e-04
   1.2232000e+04   2.2256748e-04
   1.2233000e+04   2.2376108e-04
   1.2234000e+04   2.2494869e-04
   1.2235000e+04   2.2613019e-04
   1.2236000e+04   2.2730547e-04
   1.2237000e+04   2.2847441e-04
   1.2238000e+04   2.2963688e-04
   1.2239000e+04   2.3079279e-04
   1.2240000e+04   2.3194200e-04
   1.2241000e+04   2.3308440e-04
   1.2242000e+04   2.3421989e-04
   1.2243000e+04   2.3534833e-04
   1.2244000e+04   2.3646963e-04
   1.2245000e+04   2.3758367e-04
   1.2246000e+04   2.3869034e-04
   1.2247000e+04   2.3978953e-04
   1.2248000e+04   2.4088112e-04
   1.2249000e+04   2.4196500e-04
   1.2250000e+04   2.4304108e-04
   1.2251000e+04   2.4410924e-04
   1.2252000e+04   2.4516937e-04
   1.2253000e+04   2.4622137e-04
   1.2254000e+04   2.4726513e-04
   1.2255000e+04   2.4830055e-04
   1.2256000e+04   2.4932752e-04
   1.2257000e+04   2.5034594e-04
   1.2258000e+04   2.5135572e-04
   1.2259000e+04   2.5235674e-04
   1.2260000e+04   2.5334891e-04
   1.2261000e+04   2.5433213e-04
   1.2262000e+04   2.5530631e-04
   1.2263000e+04   2.5627133e-04
   1.2264000e+04   2.5722712e-04
   1.2265000e+04   2.5817357e-04
   1.2266000e+04   2.5911059e-04
   1.2267000e+04   2.6003809e-04
   1.2268000e+04   2.6095597e-04
   1.2269000e+04   2.6186415e-04
   1.2270000e+04   2.6276253e-04
   1.2271000e+04   2.6365102e-04
   1.2272000e+04   2.6452955e-04
   1.2273000e+04   2.6539801e-04
   1.2274000e+04   2.6625633e-04
   1.2275000e+04   2.6710442e-04
   1.2276000e+04   2.6794220e-04
   1.2277000e+04   2.6876958e-04
   1.2278000e+04   2.6958649e-04
   1.2279000e+04   2.7039284e-04
   1.2280000e+04   2.7118856e-04
   1.2281000e+04   2.7197357e-04
   1.2282000e+04   2.7274779e-04
   1.2283000e+04   2.7351114e-04
   1.2284000e+04   2.7426356e-04
   1.2285000e+04   2.7500498e-04
   1.2286000e+04   2.7573531e-04
   1.2287000e+04   2.7645449e-04
   1.2288000e+04   2.7716245e-04
   1.2289000e+04   2.7785912e-04
   1.2290000e+04   2.7854444e-04
   1.2291000e+04   2.7921834e-04
   1.2292000e+04   2.7988075e-04
   1.2293000e+04   2.8053162e-04
   1.2294000e+04   2.8117089e-04
   1.2295000e+04   2.8179849e-04
   1.2296000e+04   2.8241436e-04
   1.2297000e+04   2.8301845e-04
   1.2298000e+04   2.8361070e-04
   1.2299000e+04   2.8419105e-04
   1.2300000e+04   2.8475946e-04
   1.2301000e+04   2.8531587e-04
   1.2302000e+04   2.8586023e-04
   1.2303000e+04   2.8639249e-04
   1.2304000e+04   2.8691260e-04
   1.2305000e+04   2.8742052e-04
   1.2306000e+04   2.8791620e-04
   1.2307000e+04   2.8839960e-04
   1.2308000e+04   2.8887067e-04
   1.2309000e+04   2.8932937e-04
   1.2310000e+04   2.8977566e-04
   1.2311000e+04   2.9020951e-04
   1.2312000e+04   2.9063088e-04
   1.2313000e+04   2.9103973e-04
   1.2314000e+04   2.9143603e-04
   1.2315000e+04   2.9181974e-04
   1.2316000e+04   2.9219083e-04
   1.2317000e+04   2.9254928e-04
   1.2318000e+04   2.9289505e-04
   1.2319000e+04   2.9322812e-04
   1.2320000e+04   2.9354846e-04
   1.2321000e+04   2.9385605e-04
   1.2322000e+04   2.9415086e-04
   1.2323000e+04   2.9443288e-04
   1.2324000e+04   2.9470207e-04
   1.2325000e+04   2.9495843e-04
   1.2326000e+04   2.9520193e-04
   1.2327000e+04   2.9543257e-04
   1.2328000e+04   2.9565032e-04
   1.2329000e+04   2.9585517e-04
   1.2330000e+04   2.9604712e-04
   1.2331000e+04   2.9622614e-04
   1.2332000e+04   2.9639223e-04
   1.2333000e+04   2.9654539e-04
   1.2334000e+04   2.9668561e-04
   1.2335000e+04   2.9681288e-04
   1.2336000e+04   2.9692720e-04
   1.2337000e+04   2.9702857e-04
   1.2338000e+04   2.9711698e-04
   1.2339000e+04   2.9719245e-04
   1.2340000e+04   2.9725496e-04
   1.2341000e+04   2.9730453e-04
   1.2342000e+04   2.9734116e-04
   1.2343000e+04   2.9736486e-04
   1.2344000e+04   2.9737563e-04
   1.2345000e+04   2.9737349e-04
   1.2346000e+04   2.9735844e-04
   1.2347000e+04   2.9733050e-04
   1.2348000e+04   2.9728967e-04
   1.2349000e+04   2.9723599e-04
   1.2350000e+04   2.9716945e-04
   1.2351000e+04   2.9709009e-04
   1.2352000e+04   2.9699791e-04
   1.2353000e+04   2.9689294e-04
   1.2354000e+04   2.9677520e-04
   1.2355000e+04   2.9664471e-04
   1.2356000e+04   2.9650150e-04
   1.2357000e+04   2.9634560e-04
   1.2358000e+04   2.9617702e-04
   1.2359000e+04   2.9599581e-04
   1.2360000e+04   2.9580198e-04
   1.2361000e+04   2.9559557e-04
   1.2362000e+04   2.9537661e-04
   1.2363000e+04   2.9514514e-04
   1.2364000e+04   2.9490118e-04
   1.2365000e+04   2.9464479e-04
   1.2366000e+04   2.9437598e-04
   1.2367000e+04   2.9409481e-04
   1.2368000e+04   2.9380131e-04
   1.2369000e+04   2.9349553e-04
   1.2370000e+04   2.9317749e-04
   1.2371000e+04   2.9284726e-04
   1.2372000e+04   2.9250488e-04
   1.2373000e+04   2.9215038e-04
   1.2374000e+04   2.9178382e-04
   1.2375000e+04   2.9140525e-04
   1.2376000e+04   2.9101471e-04
   1.2377000e+04   2.9061226e-04
   1.2378000e+04   2.9019795e-04
   1.2379000e+04   2.8977184e-04
   1.2380000e+04   2.8933396e-04
   1.2381000e+04   2.8888440e-04
   1.2382000e+04   2.8842319e-04
   1.2383000e+04   2.8795040e-04
   1.2384000e+04   2.8746608e-04
   1.2385000e+04   2.8697030e-04
   1.2386000e+04   2.8646312e-04
   1.2387000e+04   2.8594459e-04
   1.2388000e+04   2.8541479e-04
   1.2389000e+04   2.8487378e-04
   1.2390000e+04   2.8432162e-04
   1.2391000e+04   2.8375838e-04
   1.2392000e+04   2.8318413e-04
   1.2393000e+04   2.8259893e-04
   1.2394000e+04   2.8200286e-04
   1.2395000e+04   2.8139598e-04
   1.2396000e+04   2.8077837e-04
   1.2397000e+04   2.8015011e-04
   1.2398000e+04   2.7951125e-04
   1.2399000e+04   2.7886188e-04
   1.2400000e+04   2.7820208e-04
   1.2401000e+04   2.7753192e-04
   1.2402000e+04   2.7685147e-04
   1.2403000e+04   2.7616082e-04
   1.2404000e+04   2.7546004e-04
   1.2405000e+04   2.7474922e-04
   1.2406000e+04   2.7402844e-04
   1.2407000e+04   2.7329777e-04
   1.2408000e+04   2.7255730e-04
   1.2409000e+04   2.7180711e-04
   1.2410000e+04   2.7104729e-04
   1.2411000e+04   2.7027793e-04
   1.2412000e+04   2.6949910e-04
   1.2413000e+04   2.6871090e-04
   1.2414000e+04   2.6791340e-04
   1.2415000e+04   2.6710671e-04
   1.2416000e+04   2.6629091e-04
   1.2417000e+04   2.6546609e-04
   1.2418000e+04   2.6463234e-04
   1.2419000e+04   2.6378974e-04
   1.2420000e+04   2.6293840e-04
   1.2421000e+04   2.6207840e-04
   1.2422000e+04   2.6120984e-04
   1.2423000e+04   2.6033282e-04
   1.2424000e+04   2.5944741e-04
   1.2425000e+04   2.5855373e-04
   1.2426000e+04   2.5765186e-04
   1.2427000e+04   2.5674190e-04
   1.2428000e+04   2.5582396e-04
   1.2429000e+04   2.5489811e-04
   1.2430000e+04   2.5396448e-04
   1.2431000e+04   2.5302314e-04
   1.2432000e+04   2.5207420e-04
   1.2433000e+04   2.5111777e-04
   1.2434000e+04   2.5015393e-04
   1.2435000e+04   2.4918280e-04
   1.2436000e+04   2.4820446e-04
   1.2437000e+04   2.4721903e-04
   1.2438000e+04   2.4622661e-04
   1.2439000e+04   2.4522729e-04
   1.2440000e+04   2.4422117e-04
   1.2441000e+04   2.4320837e-04
   1.2442000e+04   2.4218899e-04
   1.2443000e+04   2.4116312e-04
   1.2444000e+04   2.4013087e-04
   1.2445000e+04   2.3909236e-04
   1.2446000e+04   2.3804767e-04
   1.2447000e+04   2.3699692e-04
   1.2448000e+04   2.3594021e-04
   1.2449000e+04   2.3487765e-04
   1.2450000e+04   2.3380934e-04
   1.2451000e+04   2.3273539e-04
   1.2452000e+04   2.3165591e-04
   1.2453000e+04   2.3057100e-04
   1.2454000e+04   2.2948076e-04
   1.2455000e+04   2.2838532e-04
   1.2456000e+04   2.2728476e-04
   1.2457000e+04   2.2617920e-04
   1.2458000e+04   2.2506875e-04
   1.2459000e+04   2.2395352e-04
   1.2460000e+04   2.2283360e-04
   1.2461000e+04   2.2170912e-04
   1.2462000e+04   2.2058017e-04
   1.2463000e+04   2.1944687e-04
   1.2464000e+04   2.1830932e-04
   1.2465000e+04   2.1716763e-04
   1.2466000e+04   2.1602192e-04
   1.2467000e+04   2.1487227e-04
   1.2468000e+04   2.1371882e-04
   1.2469000e+04   2.1256166e-04
   1.2470000e+04   2.1140089e-04
   1.2471000e+04   2.1023664e-04
   1.2472000e+04   2.0906900e-04
   1.2473000e+04   2.0789809e-04
   1.2474000e+04   2.0672401e-04
   1.2475000e+04   2.0554688e-04
   1.2476000e+04   2.0436678e-04
   1.2477000e+04   2.0318385e-04
   1.2478000e+04   2.0199818e-04
   1.2479000e+04   2.0080987e-04
   1.2480000e+04   1.9961905e-04
   1.2481000e+04   1.9842580e-04
   1.2482000e+04   1.9723025e-04
   1.2483000e+04   1.9603249e-04
   1.2484000e+04   1.9483264e-04
   1.2485000e+04   1.9363079e-04
   1.2486000e+04   1.9242706e-04
   1.2487000e+04   1.9122155e-04
   1.2488000e+04   1.9001436e-04
   1.2489000e+04   1.8880561e-04
   1.2490000e+04   1.8759539e-04
   1.2491000e+04   1.8638381e-04
   1.2492000e+04   1.8517097e-04
   1.2493000e+04   1.8395698e-04
   1.2494000e+04   1.8274194e-04
   1.2495000e+04   1.8152595e-04
   1.2496000e+04   1.8030912e-04
   1.2497000e+04   1.7909155e-04
   1.2498000e+04   1.7787333e-04
   1.2499000e+04   1.7665458e-04
   1.2500000e+04   1.7543540e-04
   1.2501000e+04   1.7421587e-04
   1.2502000e+04   1.7299612e-04
   1.2503000e+04   1.7177622e-04
   1.2504000e+04   1.7055629e-04
   1.2505000e+04   1.6933642e-04
   1.2506000e+04   1.6811671e-04
   1.2507000e+04   1.6689726e-04
   1.2508000e+04   1.6567816e-04
   1.2509000e+04   1.6445952e-04
   1.2510000e+04   1.6324142e-04
   1.2511000e+04   1.6202398e-04
   1.2512000e+04   1.6080727e-04
   1.2513000e+04   1.5959139e-04
   1.2514000e+04   1.5837645e-04
   1.2515000e+04   1.5716253e-04
   1.2516000e+04   1.5594972e-04
   1.2517000e+04   1.5473813e-04
   1.2518000e+04   1.5352783e-04
   1.2519000e+04   1.5231893e-04
   1.2520000e+04   1.5111150e-04
   1.2521000e+04   1.4990565e-04
   1.2522000e+04   1.4870147e-04
   1.2523000e+04   1.4749903e-04
   1.2524000e+04   1.4629843e-04
   1.2525000e+04   1.4509975e-04
   1.2526000e+04   1.4390309e-04
   1.2527000e+04   1.4270853e-04
   1.2528000e+04   1.4151615e-04
   1.2529000e+04   1.4032604e-04
   1.2530000e+04   1.3913828e-04
   1.2531000e+04   1.3795296e-04
   1.2532000e+04   1.3677015e-04
   1.2533000e+04   1.3558995e-04
   1.2534000e+04   1.3441242e-04
   1.2535000e+04   1.3323766e-04
   1.2536000e+04   1.3206574e-04
   1.2537000e+04   1.3089674e-04
   1.2538000e+04   1.2973073e-04
   1.2539000e+04   1.2856780e-04
   1.2540000e+04   1.2740802e-04
   1.2541000e+04   1.2625147e-04
   1.2542000e+04   1.2509822e-04
   1.2543000e+04   1.2394835e-04
   1.2544000e+04   1.2280192e-04
   1.2545000e+04   1.2165902e-04
   1.2546000e+04   1.2051971e-04
   1.2547000e+04   1.1938407e-04
   1.2548000e+04   1.1825216e-04
   1.2549000e+04   1.1712405e-04
   1.2550000e+04   1.1599981e-04
   1.2551000e+04   1.1487952e-04
   1.2552000e+04   1.1376323e-04
   1.2553000e+04   1.1265101e-04
   1.2554000e+04   1.1154293e-04
   1.2555000e+04   1.1043904e-04
   1.2556000e+04   1.0933943e-04
   1.2557000e+04   1.0824413e-04
   1.2558000e+04   1.0715323e-04
   1.2559000e+04   1.0606677e-04
   1.2560000e+04   1.0498482e-04
   1.2561000e+04   1.0390744e-04
   1.2562000e+04   1.0283468e-04
   1.2563000e+04   1.0176661e-04
   1.2564000e+04   1.0070327e-04
   1.2565000e+04   9.9644725e-05
   1.2566000e+04   9.8591027e-05
   1.2567000e+04   9.7542230e-05
   1.2568000e+04   9.6498385e-05
   1.2569000e+04   9.5459546e-05
   1.2570000e+04   9.4425761e-05
   1.2571000e+04   9.3397082e-05
   1.2572000e+04   9.2373557e-05
   1.2573000e+04   9.1355234e-05
   1.2574000e+04   9.0342160e-05
   1.2575000e+04   8.9334380e-05
   1.2576000e+04   8.8331941e-05
   1.2577000e+04   8.7334887e-05
   1.2578000e+04   8.6343260e-05
   1.2579000e+04   8.5357103e-05
   1.2580000e+04   8.4376458e-05
   1.2581000e+04   8.3401365e-05
   1.2582000e+04   8.2431864e-05
   1.2583000e+04   8.1467993e-05
   1.2584000e+04   8.0509791e-05
   1.2585000e+04   7.9557293e-05
   1.2586000e+04   7.8610536e-05
   1.2587000e+04   7.7669555e-05
   1.2588000e+04   7.6734385e-05
   1.2589000e+04   7.5805057e-05
   1.2590000e+04   7.4881604e-05
   1.2591000e+04   7.3964057e-05
   1.2592000e+04   7.3052448e-05
   1.2593000e+04   7.2146804e-05
   1.2594000e+04   7.1247155e-05
   1.2595000e+04   7.0353529e-05
   1.2596000e+04   6.9465951e-05
   1.2597000e+04   6.8584447e-05
   1.2598000e+04   6.7709043e-05
   1.2599000e+04   6.6839762e-05
   1.2600000e+04   6.5976627e-05
   1.2601000e+04   6.5119661e-05
   1.2602000e+04   6.4268883e-05
   1.2603000e+04   6.3424316e-05
   1.2604000e+04   6.2585977e-05
   1.2605000e+04   6.1753886e-05
   1.2606000e+04   6.0928059e-05
   1.2607000e+04   6.0108514e-05
   1.2608000e+04   5.9295266e-05
   1.2609000e+04   5.8488330e-05
   1.2610000e+04   5.7687721e-05
   1.2611000e+04   5.6893450e-05
   1.2612000e+04   5.6105531e-05
   1.2613000e+04   5.5323974e-05
   1.2614000e+04   5.4548790e-05
   1.2615000e+04   5.3779990e-05
   1.2616000e+04   5.3017580e-05
   1.2617000e+04   5.2261570e-05
   1.2618000e+04   5.1511966e-05
   1.2619000e+04   5.0768774e-05
   1.2620000e+04   5.0032000e-05
   1.2621000e+04   4.9301648e-05
   1.2622000e+04   4.8577722e-05
   1.2623000e+04   4.7860225e-05
   1.2624000e+04   4.7149158e-05
   1.2625000e+04   4.6444522e-05
   1.2626000e+04   4.5746319e-05
   1.2627000e+04   4.5054546e-05
   1.2628000e+04   4.4369204e-05
   1.2629000e+04   4.3690290e-05
   1.2630000e+04   4.3017801e-05
   1.2631000e+04   4.2351733e-05
   1.2632000e+04   4.1692082e-05
   1.2633000e+04   4.1038843e-05
   1.2634000e+04   4.0392009e-05
   1.2635000e+04   3.9751574e-05
   1.2636000e+04   3.9117530e-05
   1.2637000e+04   3.8489869e-05
   1.2638000e+04   3.7868581e-05
   1.2639000e+04   3.7253657e-05
   1.2640000e+04   3.6645087e-05
   1.2641000e+04   3.6042859e-05
   1.2642000e+04   3.5446960e-05
   1.2643000e+04   3.4857379e-05
   1.2644000e+04   3.4274102e-05
   1.2645000e+04   3.3697114e-05
   1.2646000e+04   3.3126401e-05
   1.2647000e+04   3.2561947e-05
   1.2648000e+04   3.2003737e-05
   1.2649000e+04   3.1451752e-05
   1.2650000e+04   3.0905976e-05
   1.2651000e+04   3.0366390e-05
   1.2652000e+04   2.9832976e-05
   1.2653000e+04   2.9305714e-05
   1.2654000e+04   2.8784583e-05
   1.2655000e+04   2.8269564e-05
   1.2656000e+04   2.7760633e-05
   1.2657000e+04   2.7257771e-05
   1.2658000e+04   2.6760953e-05
   1.2659000e+04   2.6270157e-05
   1.2660000e+04   2.5785359e-05
   1.2661000e+04   2.5306534e-05
   1.2662000e+04   2.4833657e-05
   1.2663000e+04   2.4366703e-05
   1.2664000e+04   2.3905646e-05
   1.2665000e+04   2.3450459e-05
   1.2666000e+04   2.3001114e-05
   1.2667000e+04   2.2557585e-05
   1.2668000e+04   2.2119842e-05
   1.2669000e+04   2.1687857e-05
   1.2670000e+04   2.1261601e-05
   1.2671000e+04   2.0841044e-05
   1.2672000e+04   2.0426155e-05
   1.2673000e+04   2.0016904e-05
   1.2674000e+04   1.9613260e-05
   1.2675000e+04   1.9215190e-05
   1.2676000e+04   1.8822663e-05
   1.2677000e+04   1.8435646e-05
   1.2678000e+04   1.8054105e-05
   1.2679000e+04   1.7678008e-05
   1.2680000e+04   1.7307320e-05
   1.2681000e+04   1.6942007e-05
   1.2682000e+04   1.6582035e-05
   1.2683000e+04   1.6227368e-05
   1.2684000e+04   1.5877970e-05
   1.2685000e+04   1.5533806e-05
   1.2686000e+04   1.5194839e-05
   1.2687000e+04   1.4861033e-05
   1.2688000e+04   1.4532351e-05
   1.2689000e+04   1.4208755e-05
   1.2690000e+04   1.3890207e-05
   1.2691000e+04   1.3576671e-05
   1.2692000e+04   1.3268106e-05
   1.2693000e+04   1.2964475e-05
   1.2694000e+04   1.2665739e-05
   1.2695000e+04   1.2371859e-05
   1.2696000e+04   1.2082794e-05
   1.2697000e+04   1.1798506e-05
   1.2698000e+04   1.1518953e-05
   1.2699000e+04   1.1244097e-05
   1.2700000e+04   1.0973896e-05
   1.2701000e+04   1.0708309e-05
   1.2702000e+04   1.0447296e-05
   1.2703000e+04   1.0190815e-05
   1.2704000e+04   9.9388251e-06
   1.2705000e+04   9.6912842e-06
   1.2706000e+04   9.4481507e-06
   1.2707000e+04   9.2093826e-06
   1.2708000e+04   8.9749376e-06
   1.2709000e+04   8.7447734e-06
   1.2710000e+04   8.5188475e-06
   1.2711000e+04   8.2971172e-06
   1.2712000e+04   8.0795398e-06
   1.2713000e+04   7.8660723e-06
   1.2714000e+04   7.6566717e-06
   1.2715000e+04   7.4512948e-06
   1.2716000e+04   7.2498984e-06
   1.2717000e+04   7.0524390e-06
   1.2718000e+04   6.8588733e-06
   1.2719000e+04   6.6691578e-06
   1.2720000e+04   6.4832488e-06
   1.2721000e+04   6.3011027e-06
   1.2722000e+04   6.1226758e-06
   1.2723000e+04   5.9479243e-06
   1.2724000e+04   5.7768045e-06
   1.2725000e+04   5.6092726e-06
   1.2726000e+04   5.4452848e-06
   1.2727000e+04   5.2847971e-06
   1.2728000e+04   5.1277659e-06
   1.2729000e+04   4.9741472e-06
   1.2730000e+04   4.8238972e-06
   1.2731000e+04   4.6769722e-06
   1.2732000e+04   4.5333284e-06
   1.2733000e+04   4.3929221e-06
   1.2734000e+04   4.2557096e-06
   1.2735000e+04   4.1216472e-06
   1.2736000e+04   3.9906915e-06
   1.2737000e+04   3.8627990e-06
   1.2738000e+04   3.7379262e-06
   1.2739000e+04   3.6160299e-06
   1.2740000e+04   3.4970668e-06
   1.2741000e+04   3.3809938e-06
   1.2742000e+04   3.2677679e-06
   1.2743000e+04   3.1573461e-06
   1.2744000e+04   3.0496858e-06
   1.2745000e+04   2.9447443e-06
   1.2746000e+04   2.8424791e-06
   1.2747000e+04   2.7428479e-06
   1.2748000e+04   2.6458084e-06
   1.2749000e+04   2.5513186e-06
   1.2750000e+04   2.4593366e-06
   1.2751000e+04   2.3698208e-06
   1.2752000e+04   2.2827297e-06
   1.2753000e+04   2.1980218e-06
   1.2754000e+04   2.1156562e-06
   1.2755000e+04   2.0355918e-06
   1.2756000e+04   1.9577879e-06
   1.2757000e+04   1.8822041e-06
   1.2758000e+04   1.8088000e-06
   1.2759000e+04   1.7375357e-06
   1.2760000e+04   1.6683712e-06
   1.2761000e+04   1.6012671e-06
   1.2762000e+04   1.5361839e-06
   1.2763000e+04   1.4730826e-06
   1.2764000e+04   1.4119245e-06
   1.2765000e+04   1.3526708e-06
   1.2766000e+04   1.2952834e-06
   1.2767000e+04   1.2397243e-06
   1.2768000e+04   1.1859556e-06
   1.2769000e+04   1.1339401e-06
   1.2770000e+04   1.0836405e-06
   1.2771000e+04   1.0350200e-06
   1.2772000e+04   9.8804200e-07
   1.2773000e+04   9.4267036e-07
   1.2774000e+04   8.9886914e-07
   1.2775000e+04   8.5660272e-07
   1.2776000e+04   8.1583585e-07
   1.2777000e+04   7.7653357e-07
   1.2778000e+04   7.3866128e-07
   1.2779000e+04   7.0218471e-07
   1.2780000e+04   6.6706994e-07
   1.2781000e+04   6.3328339e-07
   1.2782000e+04   6.0079184e-07
   1.2783000e+04   5.6956241e-07
   1.2784000e+04   5.3956261e-07
   1.2785000e+04   5.1076029e-07
   1.2786000e+04   4.8312369e-07
   1.2787000e+04   4.5662141e-07
   1.2788000e+04   4.3122242e-07
   1.2789000e+04   4.0689611e-07
   1.2790000e+04   3.8361220e-07
   1.2791000e+04   3.6134084e-07
   1.2792000e+04   3.4005257e-07
   1.2793000e+04   3.1971830e-07
   1.2794000e+04   3.0030935e-07
   1.2795000e+04   2.8179747e-07
   1.2796000e+04   2.6415477e-07
   1.2797000e+04   2.4735381e-07
   1.2798000e+04   2.3136753e-07
   1.2799000e+04   2.1616931e-07
   1.2800000e+04   2.0173292e-07
   1.2801000e+04   1.8803257e-07
   1.2802000e+04   1.7504289e-07
   1.2803000e+04   1.6273893e-07
   1.2804000e+04   1.5109618e-07
   1.2805000e+04   1.4009053e-07
   1.2806000e+04   1.2969834e-07
   1.2807000e+04   1.1989637e-07
   1.2808000e+04   1.1066184e-07
   1.2809000e+04   1.0197240e-07
   1.2810000e+04   9.3806140e-08
   1.2811000e+04   8.6141584e-08
   1.2812000e+04   7.8957709e-08
   1.2813000e+04   7.2233931e-08
   1.2814000e+04   6.5950116e-08
   1.2815000e+04   6.0086573e-08
   1.2816000e+04   5.4624063e-08
   1.2817000e+04   4.9543795e-08
   1.2818000e+04   4.4827429e-08
   1.2819000e+04   4.0457076e-08
   1.2820000e+04   3.6415301e-08
   1.2821000e+04   3.2685120e-08
   1.2822000e+04   2.9250004e-08
   1.2823000e+04   2.6093880e-08
   1.2824000e+04   2.3201126e-08
   1.2825000e+04   2.0556580e-08
   1.2826000e+04   1.8145531e-08
   1.2827000e+04   1.5953728e-08
   1.2828000e+04   1.3967372e-08
   1.2829000e+04   1.2173121e-08
   1.2830000e+04   1.0558090e-08
   1.2831000e+04   9.1098487e-09
   1.2832000e+04   7.8164211e-09
   1.2833000e+04   6.6662871e-09
   1.2834000e+04   5.6483805e-09
   1.2835000e+04   4.7520889e-09
   1.2836000e+04   3.9672533e-09
   1.2837000e+04   3.2841667e-09
   1.2838000e+04   2.6935740e-09
   1.2839000e+04   2.1866705e-09
   1.2840000e+04   1.7551012e-09
   1.2841000e+04   1.3909599e-09
   1.2842000e+04   1.0867873e-09
   1.2843000e+04   8.3557040e-10
   1.2844000e+04   6.3074098e-10
   1.2845000e+04   4.6617396e-10
   1.2846000e+04   3.3618603e-10
   1.2847000e+04   2.3553400e-10
   1.2848000e+04   1.5941307e-10
   1.2849000e+04   1.0345510e-10
   1.2850000e+04   6.3726660e-11
   1.2851000e+04   3.6727149e-11
   1.2852000e+04   1.9386725e-11
   1.2853000e+04   9.0641915e-12
   1.2854000e+04   3.5448083e-12
   1.2855000e+04   1.0380089e-12
   1.2856000e+04   1.7504509e-13
   1.2857000e+04   6.5524219e-15
   1.2858000e+04   3.6203559e-17
   1.2859000e+04   3.7281295e-14
   1.2860000e+04   4.1168502e-13
   1.2861000e+04   1.8255144e-12
   1.2862000e+04   5.3870882e-12
   1.2863000e+04   1.2607885e-11
   1.2864000e+04   2.5399579e-11
   1.2865000e+04   4.6070998e-11
   1.2866000e+04   7.7325018e-11
   1.2867000e+04   1.2225538e-10
   1.2868000e+04   1.8434344e-10
   1.2869000e+04   2.6745484e-10
   1.2870000e+04   3.7583614e-10
   1.2871000e+04   5.1411133e-10
   1.2872000e+04   6.8727834e-10
   1.2873000e+04   9.0070543e-10
   1.2874000e+04   1.1601275e-09
   1.2875000e+04   1.4716425e-09
   1.2876000e+04   1.8417075e-09
   1.2877000e+04   2.2771348e-09
   1.2878000e+04   2.7850884e-09
   1.2879000e+04   3.3730795e-09
   1.2880000e+04   4.0489628e-09
   1.2881000e+04   4.8209325e-09
   1.2882000e+04   5.6975177e-09
   1.2883000e+04   6.6875789e-09
   1.2884000e+04   7.8003030e-09
   1.2885000e+04   9.0451995e-09
   1.2886000e+04   1.0432096e-08
   1.2887000e+04   1.1971134e-08
   1.2888000e+04   1.3672763e-08
   1.2889000e+04   1.5547739e-08
   1.2890000e+04   1.7607117e-08
   1.2891000e+04   1.9862248e-08
   1.2892000e+04   2.2324773e-08
   1.2893000e+04   2.5006619e-08
   1.2894000e+04   2.7919996e-08
   1.2895000e+04   3.1077390e-08
   1.2896000e+04   3.4491557e-08
   1.2897000e+04   3.8175521e-08
   1.2898000e+04   4.2142568e-08
   1.2899000e+04   4.6406241e-08
   1.2900000e+04   5.0980336e-08
   1.2901000e+04   5.5878892e-08
   1.2902000e+04   6.1116194e-08
   1.2903000e+04   6.6706761e-08
   1.2904000e+04   7.2665345e-08
   1.2905000e+04   7.9006923e-08
   1.2906000e+04   8.5746694e-08
   1.2907000e+04   9.2900072e-08
   1.2908000e+04   1.0048268e-07
   1.2909000e+04   1.0851036e-07
   1.2910000e+04   1.1699912e-07
   1.2911000e+04   1.2596521e-07
   1.2912000e+04   1.3542502e-07
   1.2913000e+04   1.4539516e-07
   1.2914000e+04   1.5589240e-07
   1.2915000e+04   1.6693370e-07
   1.2916000e+04   1.7853615e-07
   1.2917000e+04   1.9071706e-07
   1.2918000e+04   2.0349383e-07
   1.2919000e+04   2.1688407e-07
   1.2920000e+04   2.3090549e-07
   1.2921000e+04   2.4557597e-07
   1.2922000e+04   2.6091350e-07
   1.2923000e+04   2.7693622e-07
   1.2924000e+04   2.9366238e-07
   1.2925000e+04   3.1111034e-07
   1.2926000e+04   3.2929860e-07
   1.2927000e+04   3.4824572e-07
   1.2928000e+04   3.6797041e-07
   1.2929000e+04   3.8849144e-07
   1.2930000e+04   4.0982767e-07
   1.2931000e+04   4.3199806e-07
   1.2932000e+04   4.5502164e-07
   1.2933000e+04   4.7891751e-07
   1.2934000e+04   5.0370483e-07
   1.2935000e+04   5.2940283e-07
   1.2936000e+04   5.5603078e-07
   1.2937000e+04   5.8360801e-07
   1.2938000e+04   6.1215390e-07
   1.2939000e+04   6.4168785e-07
   1.2940000e+04   6.7222930e-07
   1.2941000e+04   7.0379772e-07
   1.2942000e+04   7.3641259e-07
   1.2943000e+04   7.7009340e-07
   1.2944000e+04   8.0485967e-07
   1.2945000e+04   8.4073091e-07
   1.2946000e+04   8.7772662e-07
   1.2947000e+04   9.1586631e-07
   1.2948000e+04   9.5516945e-07
   1.2949000e+04   9.9565551e-07
   1.2950000e+04   1.0373439e-06
   1.2951000e+04   1.0802541e-06
   1.2952000e+04   1.1244055e-06
   1.2953000e+04   1.1698173e-06
   1.2954000e+04   1.2165089e-06
   1.2955000e+04   1.2644995e-06
   1.2956000e+04   1.3138082e-06
   1.2957000e+04   1.3644542e-06
   1.2958000e+04   1.4164565e-06
   1.2959000e+04   1.4698341e-06
   1.2960000e+04   1.5246058e-06
   1.2961000e+04   1.5807905e-06
   1.2962000e+04   1.6384069e-06
   1.2963000e+04   1.6974735e-06
   1.2964000e+04   1.7580089e-06
   1.2965000e+04   1.8200314e-06
   1.2966000e+04   1.8835594e-06
   1.2967000e+04   1.9486111e-06
   1.2968000e+04   2.0152044e-06
   1.2969000e+04   2.0833574e-06
   1.2970000e+04   2.1530877e-06
   1.2971000e+04   2.2244130e-06
   1.2972000e+04   2.2973509e-06
   1.2973000e+04   2.3719188e-06
   1.2974000e+04   2.4481337e-06
   1.2975000e+04   2.5260127e-06
   1.2976000e+04   2.6055729e-06
   1.2977000e+04   2.6868307e-06
   1.2978000e+04   2.7698029e-06
   1.2979000e+04   2.8545057e-06
   1.2980000e+04   2.9409554e-06
   1.2981000e+04   3.0291679e-06
   1.2982000e+04   3.1191591e-06
   1.2983000e+04   3.2109446e-06
   1.2984000e+04   3.3045397e-06
   1.2985000e+04   3.3999597e-06
   1.2986000e+04   3.4972196e-06
   1.2987000e+04   3.5963341e-06
   1.2988000e+04   3.6973179e-06
   1.2989000e+04   3.8001852e-06
   1.2990000e+04   3.9049502e-06
   1.2991000e+04   4.0116267e-06
   1.2992000e+04   4.1202284e-06
   1.2993000e+04   4.2307687e-06
   1.2994000e+04   4.3432608e-06
   1.2995000e+04   4.4577176e-06
   1.2996000e+04   4.5741518e-06
   1.2997000e+04   4.6925756e-06
   1.2998000e+04   4.8130014e-06
   1.2999000e+04   4.9354410e-06
   1.3000000e+04   5.0599060e-06


==> lowbound_diff_spectlowpass.dat <==
  -9.0000000e+03   5.3278390e-06
  -8.9900000e+03   1.0823543e-05
  -8.9800000e+03   1.9472970e-05
  -8.9700000e+03   3.2072023e-05
  -8.9600000e+03   4.9386661e-05
  -8.9500000e+03   7.2122741e-05
  -8.9400000e+03   1.0090064e-04
  -8.9300000e+03   1.3623455e-04
  -8.9200000e+03   1.7851637e-04
  -8.9100000e+03   2.2800396e-04
  -8.9000000e+03   2.8481359e-04
  -8.8900000e+03   3.4891632e-04
  -8.8800000e+03   4.2013796e-04
  -8.8700000e+03   4.9816243e-04
  -8.8600000e+03   5.8253802e-04
  -8.8500000e+03   6.7268635e-04
  -8.8400000e+03   7.6791355e-04
  -8.8300000e+03   8.6742342e-04
  -8.8200000e+03   9.7033197e-04
  -8.8100000e+03   1.0756833e-03
  -8.8000000e+03   1.1824662e-03
  -8.7900000e+03   1.2896313e-03
  -8.7800000e+03   1.3961079e-03
  -8.7700000e+03   1.5008219e-03
  -8.7600000e+03   1.6027112e-03
  -8.7500000e+03   1.7007428e-03
  -8.7400000e+03   1.7939268e-03
  -8.7300000e+03   1.8813307e-03
  -8.7200000e+03   1.9620918e-03
  -8.7100000e+03   2.0354281e-03
  -8.7000000e+03   2.1006477e-03
  -8.6900000e+03   2.1571568e-03
  -8.6800000e+03   2.2044655e-03
  -8.6700000e+03   2.2421924e-03
  -8.6600000e+03   2.2700669e-03
  -8.6500000e+03   2.2879302e-03
  -8.6400000e+03   2.2957348e-03
  -8.6300000e+03   2.2935419e-03
  -8.6200000e+03   2.2815176e-03
  -8.6100000e+03   2.2599282e-03
  -8.6000000e+03   2.2291334e-03
  -8.5900000e+03   2.1895794e-03
  -8.5800000e+03   2.1417900e-03
  -8.5700000e+03   2.0863580e-03
  -8.5600000e+03   2.0239352e-03
  -8.5500000e+03   1.9552227e-03
  -8.5400000e+03   1.8809602e-03
  -8.5300000e+03   1.8019154e-03
  -8.5200000e+03   1.7188739e-03
  -8.5100000e+03   1.6326290e-03
  -8.5000000e+03   1.5439713e-03
  -8.4900000e+03   1.4536798e-03
  -8.4800000e+03   1.3625127e-03
  -8.4700000e+03   1.2711994e-03
  -8.4600000e+03   1.1804329e-03
  -8.4500000e+03   1.0908633e-03
  -8.4400000e+03   1.0030922e-03
  -8.4300000e+03   9.1766756e-04
  -8.4200000e+03   8.3508038e-04
  -8.4100000e+03   7.5576146e-04
  -8.4000000e+03   6.8007968e-04
  -8.3900000e+03   6.0834100e-04
  -8.3800000e+03   5.4078847e-04
  -8.3700000e+03   4.7760302e-04
  -8.3600000e+03   4.1890514e-04
  -8.3500000e+03   3.6475726e-04
  -8.3400000e+03   3.1516684e-04
  -8.3300000e+03   2.7009004e-04
  -8.3200000e+03   2.2943590e-04
  -8.3100000e+03   1.9307097e-04
  -8.3000000e+03   1.6082427e-04
  -8.2900000e+03   1.3249251e-04
  -8.2800000e+03   1.0784538e-04
  -8.2700000e+03   8.6631059e-05
  -8.2600000e+03   6.8581565e-05
  -8.2500000e+03   5.3418083e-05
  -8.2400000e+03   4.0856093e-05
  -8.2300000e+03   3.0610253e-05
  -8.2200000e+03   2.2398981e-05
  -8.2100000e+03   1.5948666e-05
  -8.2000000e+03   1.0997475e-05
  -8.1900000e+03   7.2987128e-06
  -8.1800000e+03   4.6236981e-06
  -8.1700000e+03   2.7641501e-06
  -8.1600000e+03   1.5340598e-06
  -8.1500000e+03   7.7105104e-07
  -8.1400000e+03   3.3723322e-07
  -8.1300000e+03   1.1955908e-07
  -8.1200000e+03   2.9708283e-08
  -8.1100000e+03   3.5230739e-09
  -8.1000000e+03   2.9319332e-11
  -8.0900000e+03   8.0809011e-11
  -8.0800000e+03   4.6694264e-09
  -8.0700000e+03   3.2947213e-08
  -8.0600000e+03   1.2000905e-07
  -8.0500000e+03   3.1448649e-07
  -8.0400000e+03   6.7600410e-07
  -8.0300000e+03   1.2725499e-06
  -8.0200000e+03   2.1778105e-06
  -8.0100000e+03   3.4685201e-06
  -8.0000000e+03   5.2218706e-06
  -7.9900000e+03   7.5130258e-06
  -7.9800000e+03   1.0412781e-05
  -7.9700000e+03   1.3985406e-05
  -7.9600000e+03   1.8286695e-05
  -7.9500000e+03   2.3362268e-05
  -7.9400000e+03   2.9246123e-05
  -7.9300000e+03   3.5959473e-05
  -7.9200000e+03   4.3509875e-05
  -7.9100000e+03   5.1890651e-05
  -7.9000000e+03   6.1080607e-05
  -7.8900000e+03   7.1044049e-05
  -7.8800000e+03   8.1731079e-05
  -7.8700000e+03   9.3078161e-05
  -7.8600000e+03   1.0500894e-04
  -7.8500000e+03   1.1743530e-04
  -7.8400000e+03   1.3025861e-04
  -7.8300000e+03   1.4337118e-04
  -7.8200000e+03   1.5665782e-04
  -7.8100000e+03   1.6999757e-04
  -7.8000000e+03   1.8326549e-04
  -7.7900000e+03   1.9633451e-04
  -7.7800000e+03   2.0907727e-04
  -7.7700000e+03   2.2136801e-04
  -7.7600000e+03   2.3308440e-04
  -7.7500000e+03   2.4410924e-04
  -7.7400000e+03   2.5433213e-04
  -7.7300000e+03   2.6365102e-04
  -7.7200000e+03   2.7197357e-04
  -7.7100000e+03   2.7921834e-04
  -7.7000000e+03   2.8531587e-04
  -7.6900000e+03   2.9020951e-04
  -7.6800000e+03   2.9385605e-04
  -7.6700000e+03   2.9622614e-04
  -7.6600000e+03   2.9730453e-04
  -7.6500000e+03   2.9709009e-04
  -7.6400000e+03   2.9559557e-04
  -7.6300000e+03   2.9284726e-04
  -7.6200000e+03   2.8888440e-04
  -7.6100000e+03   2.8375838e-04
  -7.6000000e+03   2.7753192e-04
  -7.5900000e+03   2.7027793e-04
  -7.5800000e+03   2.6207840e-04
  -7.5700000e+03   2.5302314e-04
  -7.5600000e+03   2.4320837e-04
  -7.5500000e+03   2.3273539e-04
  -7.5400000e+03   2.2170912e-04
  -7.5300000e+03   2.1023664e-04
  -7.5200000e+03   1.9842580e-04
  -7.5100000e+03   1.8638381e-04
  -7.5000000e+03   1.7421587e-04
  -7.4900000e+03   1.6202398e-04
  -7.4800000e+03   1.4990565e-04
  -7.4700000e+03   1.3795296e-04
  -7.4600000e+03   1.2625147e-04
  -7.4500000e+03   1.1487952e-04
  -7.4400000e+03   1.0390744e-04
  -7.4300000e+03   9.3397082e-05
  -7.4200000e+03   8.3401365e-05
  -7.4100000e+03   7.3964057e-05
  -7.4000000e+03   6.5119661e-05
  -7.3900000e+03   5.6893450e-05
  -7.3800000e+03   4.9301648e-05
  -7.3700000e+03   4.2351733e-05
  -7.3600000e+03   3.6042859e-05
  -7.3500000e+03   3.0366390e-05
  -7.3400000e+03   2.5306534e-05
  -7.3300000e+03   2.0841044e-05
  -7.3200000e+03   1.6942007e-05
  -7.3100000e+03   1.3576671e-05
  -7.3000000e+03   1.0708309e-05
  -7.2900000e+03   8.2971172e-06
  -7.2800000e+03   6.3011027e-06
  -7.2700000e+03   4.6769722e-06
  -7.2600000e+03   3.3809938e-06
  -7.2500000e+03   2.3698208e-06
  -7.2400000e+03   1.6012671e-06
  -7.2300000e+03   1.0350200e-06
  -7.2200000e+03   6.3328339e-07
  -7.2100000e+03   3.6134084e-07
  -7.2000000e+03   1.8803257e-07
  -7.1900000e+03   8.6141584e-08
  -7.1800000e+03   3.2685120e-08
  -7.1700000e+03   9.1098487e-09
  -7.1600000e+03   1.3909599e-09
  -7.1500000e+03   3.6727149e-11
  -7.1400000e+03   1.8255144e-12
  -7.1300000e+03   5.1411133e-10
  -7.1200000e+03   4.8209325e-09
  -7.1100000e+03   1.9862248e-08
  -7.1000000e+03   5.5878892e-08
  -7.0900000e+03   1.2596521e-07
  -7.0800000e+03   2.4557597e-07
  -7.0700000e+03   4.3199806e-07
  -7.0600000e+03   7.0379772e-07
  -7.0500000e+03   1.0802541e-06
  -7.0400000e+03   1.5807905e-06
  -7.0300000e+03   2.2244130e-06
  -7.0200000e+03   3.0291679e-06
  -7.0100000e+03   4.0116267e-06
  -7.0000000e+03   5.1864078e-06
  -6.9900000e+03   6.5657435e-06
  -6.9800000e+03   8.1590987e-06
  -6.9700000e+03   9.9728480e-06
  -6.9600000e+03   1.2010015e-05
  -6.9500000e+03   1.4270080e-05
  -6.9400000e+03   1.6748853e-05
  -6.9300000e+03   1.9438425e-05
  -6.9200000e+03   2.2327178e-05
  -6.9100000e+03   2.5399875e-05
  -6.9000000e+03   2.8637812e-05
  -6.8900000e+03   3.2019029e-05
  -6.8800000e+03   3.5518589e-05
  -6.8700000e+03   3.9108902e-05
  -6.8600000e+03   4.2760100e-05
  -6.8500000e+03   4.6440451e-05
  -6.8400000e+03   5.0116800e-05
  -6.8300000e+03   5.3755050e-05
  -6.8200000e+03   5.7320636e-05
  -6.8100000e+03   6.0779029e-05
  -6.8000000e+03   6.4096227e-05
  -6.7900000e+03   6.7239236e-05
  -6.7800000e+03   7.0176546e-05
  -6.7700000e+03   7.2878569e-05
  -6.7600000e+03   7.5318057e-05
  -6.7500000e+03   7.7470475e-05
  -6.7400000e+03   7.9314335e-05
  -6.7300000e+03   8.0831480e-05
  -6.7200000e+03   8.2007318e-05
  -6.7100000e+03   8.2831002e-05
  -6.7000000e+03   8.3295547e-05
  -6.6900000e+03   8.3397898e-05
  -6.6800000e+03   8.3138932e-05
  -6.6700000e+03   8.2523405e-05
  -6.6600000e+03   8.1559847e-05
  -6.6500000e+03   8.0260400e-05
  -6.6400000e+03   7.8640605e-05
  -6.6300000e+03   7.6719147e-05
  -6.6200000e+03   7.4517558e-05
  -6.6100000e+03   7.2059884e-05
  -6.6000000e+03   6.9372324e-05
  -6.5900000e+03   6.6482841e-05
  -6.5800000e+03   6.3420762e-05
  -6.5700000e+03   6.0216367e-05
  -6.5600000e+03   5.6900468e-05
  -6.5500000e+03   5.3503997e-05
  -6.5400000e+03   5.0057601e-05
  -6.5300000e+03   4.6591254e-05
  -6.5200000e+03   4.3133887e-05
  -6.5100000e+03   3.9713044e-05
  -6.5000000e+03   3.6354574e-05
  -6.4900000e+03   3.3082351e-05
  -6.4800000e+03   2.9918037e-05
  -6.4700000e+03   2.6880885e-05
  -6.4600000e+03   2.3987585e-05
  -6.4500000e+03   2.1252152e-05
  -6.4400000e+03   1.8685865e-05
  -6.4300000e+03   1.6297243e-05
  -6.4200000e+03   1.4092070e-05
  -6.4100000e+03   1.2073459e-05
  -6.4000000e+03   1.0241960e-05
  -6.3900000e+03   8.5956961e-06
  -6.3800000e+03   7.1305438e-06
  -6.3700000e+03   5.8403345e-06
  -6.3600000e+03   4.7170842e-06
  -6.3500000e+03   3.7512435e-06
  -6.3400000e+03   2.9319632e-06
  -6.3300000e+03   2.2473700e-06
  -6.3200000e+03   1.6848485e-06
  -6.3100000e+03   1.2313231e-06
  -6.3000000e+03   8.7353633e-07
  -6.2900000e+03   5.9831768e-07
  -6.2800000e+03   3.9283918e-07
  -6.2700000e+03   2.4485354e-07
  -6.2600000e+03   1.4291103e-07
  -6.2500000e+03   7.6551987e-08
  -6.2400000e+03   3.6472198e-08
  -6.2300000e+03   1.4658906e-08
  -6.2200000e+03   4.4958743e-09
  -6.2100000e+03   8.3641391e-10
  -6.2000000e+03   4.3918272e-11
  -6.1900000e+03   2.3020503e-15
  -6.1800000e+03   8.0926916e-11
  -6.1700000e+03   1.1035233e-09
  -6.1600000e+03   5.2423466e-09
  -6.1500000e+03   1.5920260e-08
  -6.1400000e+03   3.7675073e-08
  -6.1300000e+03   7.6005237e-08
  -6.1200000e+03   1.3719790e-07
  -6.1100000e+03   2.2814289e-07
  -6.1000000e+03   3.5613635e-07
  -6.0900000e+03   5.2867794e-07
  -6.0800000e+03   7.5326544e-07
  -6.0700000e+03   1.0371907e-06
  -6.0600000e+03   1.3873406e-06
  -6.0500000e+03   1.8100071e-06
  -6.0400000e+03   2.3107090e-06
  -6.0300000e+03   2.8940297e-06
  -6.0200000e+03   3.5634725e-06
  -6.0100000e+03   4.3213372e-06
  -6.0000000e+03   5.1686190e-06
  -5.9900000e+03   6.1049326e-06
  -5.9800000e+03   7.1284609e-06
  -5.9700000e+03   8.2359312e-06
  -5.9600000e+03   9.4226173e-06
  -5.9500000e+03   1.0682369e-05
  -5.9400000e+03   1.2007665e-05
  -5.9300000e+03   1.3389697e-05
  -5.9200000e+03   1.4818465e-05
  -5.9100000e+03   1.6282910e-05
  -5.9000000e+03   1.7771050e-05
  -5.8900000e+03   1.9270143e-05
  -5.8800000e+03   2.0766864e-05
  -5.8700000e+03   2.2247481e-05
  -5.8600000e+03   2.3698055e-05
  -5.8500000e+03   2.5104632e-05
  -5.8400000e+03   2.6453443e-05
  -5.8300000e+03   2.7731097e-05
  -5.8200000e+03   2.8924772e-05
  -5.8100000e+03   3.0022399e-05
  -5.8000000e+03   3.1012825e-05
  -5.7900000e+03   3.1885978e-05
  -5.7800000e+03   3.2633000e-05
  -5.7700000e+03   3.3246371e-05
  -5.7600000e+03   3.3720009e-05
  -5.7500000e+03   3.4049348e-05
  -5.7400000e+03   3.4231397e-05
  -5.7300000e+03   3.4264768e-05
  -5.7200000e+03   3.4149687e-05
  -5.7100000e+03   3.3887981e-05
  -5.7000000e+03   3.3483034e-05
  -5.6900000e+03   3.2939734e-05
  -5.6800000e+03   3.2264385e-05
  -5.6700000e+03   3.1464610e-05
  -5.6600000e+03   3.0549228e-05
  -5.6500000e+03   2.9528124e-05
  -5.6400000e+03   2.8412101e-05
  -5.6300000e+03   2.7212717e-05
  -5.6200000e+03   2.5942124e-05
  -5.6100000e+03   2.4612893e-05
  -5.6000000e+03   2.3237841e-05
  -5.5900000e+03   2.1829857e-05
  -5.5800000e+03   2.0401730e-05
  -5.5700000e+03   1.8965984e-05
  -5.5600000e+03   1.7534720e-05
  -5.5500000e+03   1.6119470e-05
  -5.5400000e+03   1.4731062e-05
  -5.5300000e+03   1.3379499e-05
  -5.5200000e+03   1.2073856e-05
  -5.5100000e+03   1.0822191e-05
  -5.5000000e+03   9.6314811e-06
  -5.4900000e+03   8.5075660e-06
  -5.4800000e+03   7.4551234e-06
  -5.4700000e+03   6.4776555e-06
  -5.4600000e+03   5.5774973e-06
  -5.4500000e+03   4.7558430e-06
  -5.4400000e+03   4.0127903e-06
  -5.4300000e+03   3.3474004e-06
  -5.4200000e+03   2.7577732e-06
  -5.4100000e+03   2.2411359e-06
  -5.4000000e+03   1.7939426e-06
  -5.3900000e+03   1.4119840e-06
  -5.3800000e+03   1.0905034e-06
  -5.3700000e+03   8.2431852e-07
  -5.3600000e+03   6.0794601e-07
  -5.3500000e+03   4.3572636e-07
  -5.3400000e+03   3.0194729e-07
  -5.3300000e+03   2.0096336e-07
  -5.3200000e+03   1.2730977e-07
  -5.3100000e+03   7.5808403e-08
  -5.3000000e+03   4.1664477e-08
  -5.2900000e+03   2.0552244e-08
  -5.2800000e+03   8.6883897e-09
  -5.2700000e+03   2.8921177e-09
  -5.2600000e+03   6.3108155e-10
  -5.2500000e+03   5.2620861e-11
  -5.2400000e+03   2.0739128e-14
  -5.2300000e+03   1.3787117e-11
  -5.2200000e+03   3.1819433e-10
  -5.2100000e+03   1.7936207e-09
  -5.2000000e+03   5.9354326e-09
  -5.1900000e+03   1.4800406e-08
  -5.1800000e+03   3.0941885e-08
  -5.1700000e+03   5.7335053e-08
  -5.1600000e+03   9.7293861e-08
  -5.1500000e+03   1.5438129e-07
  -5.1400000e+03   2.3231468e-07
  -5.1300000e+03   3.3486802e-07
  -5.1200000e+03   4.6577298e-07
  -5.1100000e+03   6.2862067e-07
  -5.1000000e+03   8.2676579e-07
  -5.0900000e+03   1.0632352e-06
  -5.0800000e+03   1.3406421e-06
  -5.0700000e+03   1.6611083e-06
  -5.0600000e+03   2.0261948e-06
  -5.0500000e+03   2.4368427e-06
  -5.0400000e+03   2.8933256e-06
  -5.0300000e+03   3.3952136e-06
  -5.0200000e+03   3.9413503e-06
  -5.0100000e+03   4.5298426e-06
  -5.0000000e+03   5.1580641e-06
  -4.9900000e+03   5.8226713e-06
  -4.9800000e+03   6.5196326e-06
  -4.9700000e+03   7.2442705e-06
  -4.9600000e+03   7.9913141e-06
  -4.9500000e+03   8.7549636e-06
  -4.9400000e+03   9.5289636e-06
  -4.9300000e+03   1.0306685e-05
  -4.9200000e+03   1.1081215e-05
  -4.9100000e+03   1.1845448e-05
  -4.9000000e+03   1.2592189e-05
  -4.8900000e+03   1.3314251e-05
  -4.8800000e+03   1.4004555e-05
  -4.8700000e+03   1.4656234e-05
  -4.8600000e+03   1.5262726e-05
  -4.8500000e+03   1.5817870e-05
  -4.8400000e+03   1.6315991e-05
  -4.8300000e+03   1.6751982e-05
  -4.8200000e+03   1.7121375e-05
  -4.8100000e+03   1.7420403e-05
  -4.8000000e+03   1.7646049e-05
  -4.7900000e+03   1.7796091e-05
  -4.7800000e+03   1.7869126e-05
  -4.7700000e+03   1.7864589e-05
  -4.7600000e+03   1.7782755e-05
  -4.7500000e+03   1.7624732e-05
  -4.7400000e+03   1.7392439e-05
  -4.7300000e+03   1.7088575e-05
  -4.7200000e+03   1.6716573e-05
  -4.7100000e+03   1.6280551e-05
  -4.7000000e+03   1.5785244e-05
  -4.6900000e+03   1.5235937e-05
  -4.6800000e+03   1.4638384e-05
  -4.6700000e+03   1.3998727e-05
  -4.6600000e+03   1.3323404e-05
  -4.6500000e+03   1.2619062e-05
  -4.6400000e+03   1.1892465e-05
  -4.6300000e+03   1.1150398e-05
  -4.6200000e+03   1.0399579e-05
  -4.6100000e+03   9.6465718e-06
  -4.6000000e+03   8.8977034e-06
  -4.5900000e+03   8.1589841e-06
  -4.5800000e+03   7.4360384e-06
  -4.5700000e+03   6.7340412e-06
  -4.5600000e+03   6.0576634e-06
  -4.5500000e+03   5.4110270e-06
  -4.5400000e+03   4.7976690e-06
  -4.5300000e+03   4.2205170e-06
  -4.5200000e+03   3.6818740e-06
  -4.5100000e+03   3.1834144e-06
  -4.5000000e+03   2.7261899e-06
  -4.4900000e+03   2.3106453e-06
  -4.4800000e+03   1.9366447e-06
  -4.4700000e+03   1.6035047e-06
  -4.4600000e+03   1.3100378e-06
  -4.4500000e+03   1.0546013e-06
  -4.4400000e+03   8.3515307e-07
  -4.4300000e+03   6.4931223e-07
  -4.4200000e+03   4.9442370e-07
  -4.4100000e+03   3.6762534e-07
  -4.4000000e+03   2.6591652e-07
  -4.3900000e+03   1.8622683e-07
  -4.3800000e+03   1.2548377e-07
  -4.3700000e+03   8.0678079e-08
  -4.3600000e+03   4.8925723e-08
  -4.3500000e+03   2.7525425e-08
  -4.3400000e+03   1.4010745e-08
  -4.3300000e+03   6.1959063e-09
  -4.3200000e+03   2.2146166e-09
  -4.3100000e+03   5.5129100e-10
  -4.3000000e+03   6.4230113e-11
  -4.2900000e+03   4.4849996e-13
  -4.2800000e+03   2.0060488e-12
  -4.2700000e+03   1.0384645e-10
  -4.2600000e+03   7.2329976e-10
  -4.2500000e+03   2.6415534e-09
  -4.2400000e+03   6.9775364e-09
  -4.2300000e+03   1.5154793e-08
  -4.2200000e+03   2.8862043e-08
  -4.2100000e+03   5.0008228e-08
  -4.2000000e+03   8.0672944e-08
  -4.1900000e+03   1.2305322e-07
  -4.1800000e+03   1.7940770e-07
  -4.1700000e+03   2.5199921e-07
  -4.1600000e+03   3.4303693e-07
  -4.1500000e+03   4.5461912e-07
  -4.1400000e+03   5.8867759e-07
  -4.1300000e+03   7.4692479e-07
  -4.1200000e+03   9.3080471e-07
  -4.1100000e+03   1.1414483e-06
  -4.1000000e+03   1.3796343e-06
  -4.0900000e+03   1.6457563e-06
  -4.0800000e+03   1.9397963e-06
  -4.0700000e+03   2.2613060e-06
  -4.0600000e+03   2.6093951e-06
  -4.0500000e+03   2.9827278e-06
  -4.0400000e+03   3.3795268e-06
  -4.0300000e+03   3.7975859e-06
  -4.0200000e+03   4.2342895e-06
  -4.0100000e+03   4.6866396e-06
  -4.0000000e+03   5.1512902e-06
  -3.9900000e+03   5.6245872e-06
  -3.9800000e+03   6.1026148e-06
  -3.9700000e+03   6.5812464e-06
  -3.9600000e+03   7.0561990e-06
  -3.9500000e+03   7.5230922e-06
  -3.9400000e+03   7.9775077e-06
  -3.9300000e+03   8.4150514e-06
  -3.9200000e+03   8.8314145e-06
  -3.9100000e+03   9.2224348e-06
  -3.9000000e+03   9.5841552e-06
  -3.8900000e+03   9.9128804e-06
  -3.8800000e+03   1.0205229e-05
  -3.8700000e+03   1.0458181e-05
  -3.8600000e+03   1.0669123e-05
  -3.8500000e+03   1.0835880e-05
  -3.8400000e+03   1.0956750e-05
  -3.8300000e+03   1.1030527e-05
  -3.8200000e+03   1.1056512e-05
  -3.8100000e+03   1.1034527e-05
  -3.8000000e+03   1.0964912e-05
  -3.7900000e+03   1.0848519e-05
  -3.7800000e+03   1.0686700e-05
  -3.7700000e+03   1.0481279e-05
  -3.7600000e+03   1.0234531e-05
  -3.7500000e+03   9.9491413e-06
  -3.7400000e+03   9.6281692e-06
  -3.7300000e+03   9.2750004e-06
  -3.7200000e+03   8.8932986e-06
  -3.7100000e+03   8.4869518e-06
  -3.7000000e+03   8.0600174e-06
  -3.6900000e+03   7.6166649e-06
  -3.6800000e+03   7.1611184e-06
  -3.6700000e+03   6.6975990e-06
  -3.6600000e+03   6.2302685e-06
  -3.6500000e+03   5.7631755e-06
  -3.6400000e+03   5.3002036e-06
  -3.6300000e+03   4.8450239e-06
  -3.6200000e+03   4.4010519e-06
  -3.6100000e+03   3.9714088e-06
  -3.6000000e+03   3.5588893e-06
  -3.5900000e+03   3.1659340e-06
  -3.5800000e+03   2.7946099e-06
  -3.5700000e+03   2.4465956e-06
  -3.5600000e+03   2.1231744e-06
  -3.5500000e+03   1.8252339e-06
  -3.5400000e+03   1.5532710e-06
  -3.5300000e+03   1.3074050e-06
  -3.5200000e+03   1.0873950e-06
  -3.5100000e+03   8.9266415e-07
  -3.5000000e+03   7.2232755e-07
  -3.4900000e+03   5.7522600e-07
  -3.4800000e+03   4.4996250e-07
  -3.4700000e+03   3.4494224e-07
  -3.4600000e+03   2.5841472e-07
  -3.4500000e+03   1.8851741e-07
  -3.4400000e+03   1.3332007e-07
  -3.4300000e+03   9.0868975e-08
  -3.4200000e+03   5.9230154e-08
  -3.4100000e+03   3.6531003e-08
  -3.4000000e+03   2.0999429e-08
  -3.3900000e+03   1.0999917e-08
  -3.3800000e+03   5.0658628e-09
  -3.3700000e+03   1.9276662e-09
  -3.3600000e+03   5.3608850e-10
  -3.3500000e+03   8.0529708e-11
  -3.3400000e+03   1.9356037e-12
  -3.3300000e+03   1.6216363e-13
  -3.3200000e+03   3.5719905e-11
  -3.3100000e+03   3.2592374e-10
  -3.3000000e+03   1.3355741e-09
  -3.2900000e+03   3.7623924e-09
  -3.2800000e+03   8.5175269e-09
  -3.2700000e+03   1.6701531e-08
  -3.2600000e+03   2.9576294e-08
  -3.2500000e+03   4.8533481e-08
  -3.2400000e+03   7.5060081e-08
  -3.2300000e+03   1.1070173e-07
  -3.2200000e+03   1.5702453e-07
  -3.2100000e+03   2.1557601e-07
  -3.2000000e+03   2.8784604e-07
  -3.1900000e+03   3.7522841e-07
  -3.1800000e+03   4.7898377e-07
  -3.1700000e+03   6.0020459e-07
  -3.1600000e+03   7.3978291e-07
  -3.1500000e+03   8.9838132e-07
  -3.1400000e+03   1.0764079e-06
  -3.1300000e+03   1.2739952e-06
  -3.1200000e+03   1.4909847e-06
  -3.1100000e+03   1.7269150e-06
  -3.1000000e+03   1.9810166e-06
  -3.0900000e+03   2.2522116e-06
  -3.0800000e+03   2.5391181e-06
  -3.0700000e+03   2.8400614e-06
  -3.0600000e+03   3.1530889e-06
  -3.0500000e+03   3.4759914e-06
  -3.0400000e+03   3.8063277e-06
  -3.0300000e+03   4.1414547e-06
  -3.0200000e+03   4.4785604e-06
  -3.0100000e+03   4.8147004e-06
  -3.0000000e+03   5.1468372e-06
  -2.9900000e+03   5.4718811e-06
  -2.9800000e+03   5.7867329e-06
  -2.9700000e+03   6.0883270e-06
  -2.9600000e+03   6.3736741e-06
  -2.9500000e+03   6.6399039e-06
  -2.9400000e+03   6.8843052e-06
  -2.9300000e+03   7.1043651e-06
  -2.9200000e+03   7.2978044e-06
  -2.9100000e+03   7.4626105e-06
  -2.9000000e+03   7.5970655e-06
  -2.8900000e+03   7.6997711e-06
  -2.8800000e+03   7.7696678e-06
  -2.8700000e+03   7.8060496e-06
  -2.8600000e+03   7.8085735e-06
  -2.8500000e+03   7.7772635e-06
  -2.8400000e+03   7.7125090e-06
  -2.8300000e+03   7.6150585e-06
  -2.8200000e+03   7.4860071e-06
  -2.8100000e+03   7.3267801e-06
  -2.8000000e+03   7.1391110e-06
  -2.7900000e+03   6.9250155e-06
  -2.7800000e+03   6.6867618e-06
  -2.7700000e+03   6.4268373e-06
  -2.7600000e+03   6.1479122e-06
  -2.7500000e+03   5.8528019e-06
  -2.7400000e+03   5.5444260e-06
  -2.7300000e+03   5.2257686e-06
  -2.7200000e+03   4.8998364e-06
  -2.7100000e+03   4.5696179e-06
  -2.7000000e+03   4.2380444e-06
  -2.6900000e+03   3.9079508e-06
  -2.6800000e+03   3.5820409e-06
  -2.6700000e+03   3.2628533e-06
  -2.6600000e+03   2.9527324e-06
  -2.6500000e+03   2.6538020e-06
  -2.6400000e+03   2.3679433e-06
  -2.6300000e+03   2.0967774e-06
  -2.6200000e+03   1.8416525e-06
  -2.6100000e+03   1.6036355e-06
  -2.6000000e+03   1.3835087e-06
  -2.5900000e+03   1.1817711e-06
  -2.5800000e+03   9.9864451e-07
  -2.5700000e+03   8.3408420e-07
  -2.5600000e+03   6.8779349e-07
  -2.5500000e+03   5.5924259e-07
  -2.5400000e+03   4.4769072e-07
  -2.5300000e+03   3.5221142e-07
  -2.5200000e+03   2.7172035e-07
  -2.5100000e+03   2.0500513e-07
  -2.5000000e+03   1.5075666e-07
  -2.4900000e+03   1.0760135e-07
  -2.4800000e+03   7.4133508e-08
  -2.4700000e+03   4.8947588e-08
  -2.4600000e+03   3.0669408e-08
  -2.4500000e+03   1.7985986e-08
  -2.4400000e+03   9.6733713e-09
  -2.4300000e+03   4.6220173e-09
  -2.4200000e+03   1.8592344e-09
  -2.4100000e+03   5.6835531e-10
  -2.4000000e+03   1.0428186e-10
  -2.3900000e+03   5.1601843e-12
  -2.3800000e+03   1.0679843e-15
  -2.3700000e+03   1.2136017e-11
  -2.3600000e+03   1.5847536e-10
  -2.3500000e+03   7.4461072e-10
  -2.3400000e+03   2.2558787e-09
  -2.3300000e+03   5.3445755e-09
  -2.3200000e+03   1.0813579e-08
  -2.3100000e+03   1.9596701e-08
  -2.3000000e+03   3.2736152e-08
  -2.2900000e+03   5.1357536e-08
  -2.2800000e+03   7.6642872e-08
  -2.2700000e+03   1.0980212e-07
  -2.2600000e+03   1.5204378e-07
  -2.2500000e+03   2.0454508e-07
  -2.2400000e+03   2.6842231e-07
  -2.2300000e+03   3.4470193e-07
  -2.2200000e+03   4.3429283e-07
  -2.2100000e+03   5.3796047e-07
  -2.2000000e+03   6.5630319e-07
  -2.1900000e+03   7.8973126e-07
  -2.1800000e+03   9.3844903e-07
  -2.1700000e+03   1.1024405e-06
  -2.1600000e+03   1.2814587e-06
  -2.1500000e+03   1.4750188e-06
  -2.1400000e+03   1.6823958e-06
  -2.1300000e+03   1.9026255e-06
  -2.1200000e+03   2.1345108e-06
  -2.1100000e+03   2.3766314e-06
  -2.1000000e+03   2.6273573e-06
  -2.0900000e+03   2.8848668e-06
  -2.0800000e+03   3.1471672e-06
  -2.0700000e+03   3.4121194e-06
  -2.0600000e+03   3.6774648e-06
  -2.0500000e+03   3.9408548e-06
  -2.0400000e+03   4.1998818e-06
  -2.0300000e+03   4.4521122e-06
  -2.0200000e+03   4.6951195e-06
  -2.0100000e+03   4.9265185e-06
  -2.0000000e+03   5.1439983e-06
  -1.9900000e+03   5.3453554e-06
  -1.9800000e+03   5.5285249e-06
  -1.9700000e+03   5.6916100e-06
  -1.9600000e+03   5.8329090e-06
  -1.9500000e+03   5.9509403e-06
  -1.9400000e+03   6.0444628e-06
  -1.9300000e+03   6.1124944e-06
  -1.9200000e+03   6.1543254e-06
  -1.9100000e+03   6.1695288e-06
  -1.9000000e+03   6.1579657e-06
  -1.8900000e+03   6.1197872e-06
  -1.8800000e+03   6.0554315e-06
  -1.8700000e+03   5.9656169e-06
  -1.8600000e+03   5.8513309e-06
  -1.8500000e+03   5.7138152e-06
  -1.8400000e+03   5.5545473e-06
  -1.8300000e+03   5.3752184e-06
  -1.8200000e+03   5.1777088e-06
  -1.8100000e+03   4.9640606e-06
  -1.8000000e+03   4.7364482e-06
  -1.7900000e+03   4.4971472e-06
  -1.7800000e+03   4.2485024e-06
  -1.7700000e+03   3.9928951e-06
  -1.7600000e+03   3.7327103e-06
  -1.7500000e+03   3.4703048e-06
  -1.7400000e+03   3.2079755e-06
  -1.7300000e+03   2.9479300e-06
  -1.7200000e+03   2.6922588e-06
  -1.7100000e+03   2.4429097e-06
  -1.7000000e+03   2.2016655e-06
  -1.6900000e+03   1.9701242e-06
  -1.6800000e+03   1.7496831e-06
  -1.6700000e+03   1.5415263e-06
  -1.6600000e+03   1.3466157e-06
  -1.6500000e+03   1.1656861e-06
  -1.6400000e+03   9.9924471e-07
  -1.6300000e+03   8.4757313e-07
  -1.6200000e+03   7.1073450e-07
  -1.6100000e+03   5.8858335e-07
  -1.6000000e+03   4.8077902e-07
  -1.5900000e+03   3.8680218e-07
  -1.5800000e+03   3.0597393e-07
  -1.5700000e+03   2.3747736e-07
  -1.5600000e+03   1.8038088e-07
  -1.5500000e+03   1.3366318e-07
  -1.5400000e+03   9.6239024e-08
  -1.5300000e+03   6.6985673e-08
  -1.5200000e+03   4.4769296e-08
  -1.5100000e+03   2.8470927e-08
  -1.5000000e+03   1.7011500e-08
  -1.4900000e+03   9.3755052e-09
  -1.4800000e+03   4.6328501e-09
  -1.4700000e+03   1.9585220e-09
  -1.4600000e+03   6.4971950e-10
  -1.4500000e+03   1.4014555e-10
  -1.4400000e+03   1.1217179e-11
  -1.4300000e+03   2.2860432e-15
  -1.4200000e+03   3.7528470e-12
  -1.4100000e+03   8.0966450e-11
  -1.4000000e+03   4.4897094e-10
  -1.3900000e+03   1.4780897e-09
  -1.3800000e+03   3.6825070e-09
  -1.3700000e+03   7.7080113e-09
  -1.3600000e+03   1.4316852e-08
  -1.3500000e+03   2.4369997e-08
  -1.3400000e+03   3.8807118e-08
  -1.3300000e+03   5.8624691e-08
  -1.3200000e+03   8.4852599e-08
  -1.3100000e+03   1.1852970e-07
  -1.3000000e+03   1.6067876e-07
  -1.2900000e+03   2.1228135e-07
  -1.2800000e+03   2.7425290e-07
  -1.2700000e+03   3.4741877e-07
  -1.2600000e+03   4.3249140e-07
  -1.2500000e+03   5.3004921e-07
  -1.2400000e+03   6.4051756e-07
  -1.2300000e+03   7.6415214e-07
  -1.2200000e+03   9.0102518e-07
  -1.2100000e+03   1.0510146e-06
  -1.2000000e+03   1.2137964e-06
  -1.1900000e+03   1.3888408e-06
  -1.1800000e+03   1.5754114e-06
  -1.1700000e+03   1.7725681e-06
  -1.1600000e+03   1.9791739e-06
  -1.1500000e+03   2.1939050e-06
  -1.1400000e+03   2.4152637e-06
  -1.1300000e+03   2.6415953e-06
  -1.1200000e+03   2.8711075e-06
  -1.1100000e+03   3.1018923e-06
  -1.1000000e+03   3.3319504e-06
  -1.0900000e+03   3.5592170e-06
  -1.0800000e+03   3.7815897e-06
  -1.0700000e+03   3.9969570e-06
  -1.0600000e+03   4.2032274e-06
  -1.0500000e+03   4.3983584e-06
  -1.0400000e+03   4.5803855e-06
  -1.0300000e+03   4.7474500e-06
  -1.0200000e+03   4.8978253e-06
  -1.0100000e+03   5.0299423e-06
  -1.0000000e+03   5.1424112e-06
  -9.9000000e+02   5.2340423e-06
  -9.8000000e+02   5.3038627e-06
  -9.7000000e+02   5.3511308e-06
  -9.6000000e+02   5.3753464e-06
  -9.5000000e+02   5.3762583e-06
  -9.4000000e+02   5.3538679e-06
  -9.3000000e+02   5.3084282e-06
  -9.2000000e+02   5.2404407e-06
  -9.1000000e+02   5.1506475e-06
  -9.0000000e+02   5.0400201e-06
  -8.9000000e+02   4.9097451e-06
  -8.8000000e+02   4.7612068e-06
  -8.7000000e+02   4.5959669e-06
  -8.6000000e+02   4.4157417e-06
  -8.5000000e+02   4.2223775e-06
  -8.4000000e+02   4.0178241e-06
  -8.3000000e+02   3.8041070e-06
  -8.2000000e+02   3.5832991e-06
  -8.1000000e+02   3.3574917e-06
  -8.0000000e+02   3.1287665e-06
  -7.9000000e+02   2.8991667e-06
  -7.8000000e+02   2.6706706e-06
  -7.7000000e+02   2.4451662e-06
  -7.6000000e+02   2.2244274e-06
  -7.5000000e+02   2.0100926e-06
  -7.4000000e+02   1.8036462e-06
  -7.3000000e+02   1.6064023e-06
  -7.2000000e+02   1.4194926e-06
  -7.1000000e+02   1.2438560e-06
  -7.0000000e+02   1.0802328e-06
  -6.9000000e+02   9.2916231e-07
  -6.8000000e+02   7.9098277e-07
  -6.7000000e+02   6.6583607e-07
  -6.6000000e+02   5.5367479e-07
  -6.5000000e+02   4.5427268e-07
  -6.4000000e+02   3.6723797e-07
  -6.3000000e+02   2.9202927e-07
  -6.2000000e+02   2.2797370e-07
  -6.1000000e+02   1.7428701e-07
  -6.0000000e+02   1.3009524e-07
  -5.9000000e+02   9.4457438e-08
  -5.8000000e+02   6.6389218e-08
  -5.7000000e+02   4.4886450e-08
  -5.6000000e+02   2.8948875e-08
  -5.5000000e+02   1.7603083e-08
  -5.4000000e+02   9.9244817e-09
  -5.3000000e+02   5.0578402e-09
  -5.2000000e+02   2.2360452e-09
  -5.1000000e+02   7.9672482e-10
  -5.0000000e+02   1.9644389e-10
  -4.9000000e+02   2.2215808e-11
  -4.8000000e+02   1.2643917e-13
  -4.7000000e+02   9.1743377e-13
  -4.6000000e+02   4.2432135e-11
  -4.5000000e+02   2.8888391e-10
  -4.4000000e+02   1.0469644e-09
  -4.3000000e+02   2.7588660e-09
  -4.2000000e+02   5.9923496e-09
  -4.1000000e+02   1.1428041e-08
  -4.0000000e+02   1.9844189e-08
  -3.9000000e+02   3.2099170e-08
  -3.8000000e+02   4.9112052e-08
  -3.7000000e+02   7.1841583e-08
  -3.6000000e+02   1.0126399e-07
  -3.5000000e+02   1.3834998e-07
  -3.4000000e+02   1.8404142e-07
  -3.3000000e+02   2.3922801e-07
  -3.2000000e+02   3.0472456e-07
  -3.1000000e+02   3.8124912e-07
  -3.0000000e+02   4.6940249e-07
  -2.9000000e+02   5.6964942e-07
  -2.8000000e+02   6.8230195e-07
  -2.7000000e+02   8.0750511e-07
  -2.6000000e+02   9.4522532e-07
  -2.5000000e+02   1.0952418e-06
  -2.4000000e+02   1.2571410e-06
  -2.3000000e+02   1.4303143e-06
  -2.2000000e+02   1.6139591e-06
  -2.1000000e+02   1.8070832e-06
  -2.0000000e+02   2.0085126e-06
  -1.9000000e+02   2.2169026e-06
  -1.8000000e+02   2.4307512e-06
  -1.7000000e+02   2.6484169e-06
  -1.6000000e+02   2.8681375e-06
  -1.5000000e+02   3.0880523e-06
  -1.4000000e+02   3.3062257e-06
  -1.3000000e+02   3.5206728e-06
  -1.2000000e+02   3.7293860e-06
  -1.1000000e+02   3.9303620e-06
  -1.0000000e+02   4.1216300e-06
  -9.0000000e+01   4.3012790e-06
  -8.0000000e+01   4.4674849e-06
  -7.0000000e+01   4.6185362e-06
  -6.0000000e+01   4.7528592e-06
  -5.0000000e+01   4.8690400e-06
  -4.0000000e+01   4.9658456e-06
  -3.0000000e+01   5.0422414e-06
  -2.0000000e+01   5.0974067e-06
  -1.0000000e+01   5.1307463e-06
   0.0000000e+00   5.1418998e-06
   1.0000000e+01   5.1307463e-06
   2.0000000e+01   5.0974067e-06
   3.0000000e+01   5.0422414e-06
   4.0000000e+01   4.9658456e-06
   5.0000000e+01   4.8690400e-06
   6.0000000e+01   4.7528592e-06
   7.0000000e+01   4.6185362e-06
   8.0000000e+01   4.4674849e-06
   9.0000000e+01   4.3012790e-06
   1.0000000e+02   4.1216300e-06
   1.1000000e+02   3.9303620e-06
   1.2000000e+02   3.7293860e-06
   1.3000000e+02   3.5206728e-06
   1.4000000e+02   3.3062257e-06
   1.5000000e+02   3.0880523e-06
   1.6000000e+02   2.8681375e-06
   1.7000000e+02   2.6484169e-06
   1.8000000e+02   2.4307512e-06
   1.9000000e+02   2.2169026e-06
   2.0000000e+02   2.0085126e-06
   2.1000000e+02   1.8070832e-06
   2.2000000e+02   1.6139591e-06
   2.3000000e+02   1.4303143e-06
   2.4000000e+02   1.2571410e-06
   2.5000000e+02   1.0952418e-06
   2.6000000e+02   9.4522532e-07
   2.7000000e+02   8.0750511e-07
   2.8000000e+02   6.8230195e-07
   2.9000000e+02   5.6964942e-07
   3.0000000e+02   4.6940249e-07
   3.1000000e+02   3.8124912e-07
   3.2000000e+02   3.0472456e-07
   3.3000000e+02   2.3922801e-07
   3.4000000e+02   1.8404142e-07
   3.5000000e+02   1.3834998e-07
   3.6000000e+02   1.0126399e-07
   3.7000000e+02   7.1841583e-08
   3.8000000e+02   4.9112052e-08
   3.9000000e+02   3.2099170e-08
   4.0000000e+02   1.9844189e-08
   4.1000000e+02   1.1428041e-08
   4.2000000e+02   5.9923496e-09
   4.3000000e+02   2.7588660e-09
   4.4000000e+02   1.0469644e-09
   4.5000000e+02   2.8888391e-10
   4.6000000e+02   4.2432135e-11
   4.7000000e+02   9.1743377e-13
   4.8000000e+02   1.2643917e-13
   4.9000000e+02   2.2215808e-11
   5.0000000e+02   1.9644389e-10
   5.1000000e+02   7.9672482e-10
   5.2000000e+02   2.2360452e-09
   5.3000000e+02   5.0578402e-09
   5.4000000e+02   9.9244817e-09
   5.5000000e+02   1.7603083e-08
   5.6000000e+02   2.8948875e-08
   5.7000000e+02   4.4886450e-08
   5.8000000e+02   6.6389218e-08
   5.9000000e+02   9.4457438e-08
   6.0000000e+02   1.3009524e-07
   6.1000000e+02   1.7428701e-07
   6.2000000e+02   2.2797370e-07
   6.3000000e+02   2.9202927e-07
   6.4000000e+02   3.6723797e-07
   6.5000000e+02   4.5427268e-07
   6.6000000e+02   5.5367479e-07
   6.7000000e+02   6.6583607e-07
   6.8000000e+02   7.9098277e-07
   6.9000000e+02   9.2916231e-07
   7.0000000e+02   1.0802328e-06
   7.1000000e+02   1.2438560e-06
   7.2000000e+02   1.4194926e-06
   7.3000000e+02   1.6064023e-06
   7.4000000e+02   1.8036462e-06
   7.5000000e+02   2.0100926e-06
   7.6000000e+02   2.2244274e-06
   7.7000000e+02   2.4451662e-06
   7.8000000e+02   2.6706706e-06
   7.9000000e+02   2.8991667e-06
   8.0000000e+02   3.1287665e-06
   8.1000000e+02   3.3574917e-06
   8.2000000e+02   3.5832991e-06
   8.3000000e+02   3.8041070e-06
   8.4000000e+02   4.0178241e-06
   8.5000000e+02   4.2223775e-06
   8.6000000e+02   4.4157417e-06
   8.7000000e+02   4.5959669e-06
   8.8000000e+02   4.7612068e-06
   8.9000000e+02   4.9097451e-06
   9.0000000e+02   5.0400201e-06
   9.1000000e+02   5.1506475e-06
   9.2000000e+02   5.2404407e-06
   9.3000000e+02   5.3084282e-06
   9.4000000e+02   5.3538679e-06
   9.5000000e+02   5.3762583e-06
   9.6000000e+02   5.3753464e-06
   9.7000000e+02   5.3511308e-06
   9.8000000e+02   5.3038627e-06
   9.9000000e+02   5.2340423e-06
   1.0000000e+03   5.1424112e-06
   1.0100000e+03   5.0299423e-06
   1.0200000e+03   4.8978253e-06
   1.0300000e+03   4.7474500e-06
   1.0400000e+03   4.5803855e-06
   1.0500000e+03   4.3983584e-06
   1.0600000e+03   4.2032274e-06
   1.0700000e+03   3.9969570e-06
   1.0800000e+03   3.7815897e-06
   1.0900000e+03   3.5592170e-06
   1.1000000e+03   3.3319504e-06
   1.1100000e+03   3.1018923e-06
   1.1200000e+03   2.8711075e-06
   1.1300000e+03   2.6415953e-06
   1.1400000e+03   2.4152637e-06
   1.1500000e+03   2.1939050e-06
   1.1600000e+03   1.9791739e-06
   1.1700000e+03   1.7725681e-06
   1.1800000e+03   1.5754114e-06
   1.1900000e+03   1.3888408e-06
   1.2000000e+03   1.2137964e-06
   1.2100000e+03   1.0510146e-06
   1.2200000e+03   9.0102518e-07
   1.2300000e+03   7.6415214e-07
   1.2400000e+03   6.4051756e-07
   1.2500000e+03   5.3004921e-07
   1.2600000e+03   4.3249140e-07
   1.2700000e+03   3.4741877e-07
   1.2800000e+03   2.7425290e-07
   1.2900000e+03   2.1228135e-07
   1.3000000e+03   1.6067876e-07
   1.3100000e+03   1.1852970e-07
   1.3200000e+03   8.4852599e-08
   1.3300000e+03   5.8624691e-08
   1.3400000e+03   3.8807118e-08
   1.3500000e+03   2.4369997e-08
   1.3600000e+03   1.4316852e-08
   1.3700000e+03   7.7080113e-09
   1.3800000e+03   3.6825070e-09
   1.3900000e+03   1.4780897e-09
   1.4000000e+03   4.4897094e-10
   1.4100000e+03   8.0966450e-11
   1.4200000e+03   3.7528470e-12
   1.4300000e+03   2.2860432e-15
   1.4400000e+03   1.1217179e-11
   1.4500000e+03   1.4014555e-10
   1.4600000e+03   6.4971950e-10
   1.4700000e+03   1.9585220e-09
   1.4800000e+03   4.6328501e-09
   1.4900000e+03   9.3755052e-09
   1.5000000e+03   1.7011500e-08
   1.5100000e+03   2.8470927e-08
   1.5200000e+03   4.4769296e-08
   1.5300000e+03   6.6985673e-08
   1.5400000e+03   9.6239024e-08
   1.5500000e+03   1.3366318e-07
   1.5600000e+03   1.8038088e-07
   1.5700000e+03   2.3747736e-07
   1.5800000e+03   3.0597393e-07
   1.5900000e+03   3.8680218e-07
   1.6000000e+03   4.8077902e-07
   1.6100000e+03   5.8858335e-07
   1.6200000e+03   7.1073450e-07
   1.6300000e+03   8.4757313e-07
   1.6400000e+03   9.9924471e-07
   1.6500000e+03   1.1656861e-06
   1.6600000e+03   1.3466157e-06
   1.6700000e+03   1.5415263e-06
   1.6800000e+03   1.7496831e-06
   1.6900000e+03   1.9701242e-06
   1.7000000e+03   2.2016655e-06
   1.7100000e+03   2.4429097e-06
   1.7200000e+03   2.6922588e-06
   1.7300000e+03   2.9479300e-06
   1.7400000e+03   3.2079755e-06
   1.7500000e+03   3.4703048e-06
   1.7600000e+03   3.7327103e-06
   1.7700000e+03   3.9928951e-06
   1.7800000e+03   4.2485024e-06
   1.7900000e+03   4.4971472e-06
   1.8000000e+03   4.7364482e-06
   1.8100000e+03   4.9640606e-06
   1.8200000e+03   5.1777088e-06
   1.8300000e+03   5.3752184e-06
   1.8400000e+03   5.5545473e-06
   1.8500000e+03   5.7138152e-06
   1.8600000e+03   5.8513309e-06
   1.8700000e+03   5.9656169e-06
   1.8800000e+03   6.0554315e-06
   1.8900000e+03   6.1197872e-06
   1.9000000e+03   6.1579657e-06
   1.9100000e+03   6.1695288e-06
   1.9200000e+03   6.1543254e-06
   1.9300000e+03   6.1124944e-06
   1.9400000e+03   6.0444628e-06
   1.9500000e+03   5.9509403e-06
   1.9600000e+03   5.8329090e-06
   1.9700000e+03   5.6916100e-06
   1.9800000e+03   5.5285249e-06
   1.9900000e+03   5.3453554e-06
   2.0000000e+03   5.1439983e-06
   2.0100000e+03   4.9265185e-06
   2.0200000e+03   4.6951195e-06
   2.0300000e+03   4.4521122e-06
   2.0400000e+03   4.1998818e-06
   2.0500000e+03   3.9408548e-06
   2.0600000e+03   3.6774648e-06
   2.0700000e+03   3.4121194e-06
   2.0800000e+03   3.1471672e-06
   2.0900000e+03   2.8848668e-06
   2.1000000e+03   2.6273573e-06
   2.1100000e+03   2.3766314e-06
   2.1200000e+03   2.1345108e-06
   2.1300000e+03   1.9026255e-06
   2.1400000e+03   1.6823958e-06
   2.1500000e+03   1.4750188e-06
   2.1600000e+03   1.2814587e-06
   2.1700000e+03   1.1024405e-06
   2.1800000e+03   9.3844903e-07
   2.1900000e+03   7.8973126e-07
   2.2000000e+03   6.5630319e-07
   2.2100000e+03   5.3796047e-07
   2.2200000e+03   4.3429283e-07
   2.2300000e+03   3.4470193e-07
   2.2400000e+03   2.6842231e-07
   2.2500000e+03   2.0454508e-07
   2.2600000e+03   1.5204378e-07
   2.2700000e+03   1.0980212e-07
   2.2800000e+03   7.6642872e-08
   2.2900000e+03   5.1357536e-08
   2.3000000e+03   3.2736152e-08
   2.3100000e+03   1.9596701e-08
   2.3200000e+03   1.0813579e-08
   2.3300000e+03   5.3445755e-09
   2.3400000e+03   2.2558787e-09
   2.3500000e+03   7.4461072e-10
   2.3600000e+03   1.5847536e-10
   2.3700000e+03   1.2136017e-11
   2.3800000e+03   1.0679843e-15
   2.3900000e+03   5.1601843e-12
   2.4000000e+03   1.0428186e-10
   2.4100000e+03   5.6835531e-10
   2.4200000e+03   1.8592344e-09
   2.4300000e+03   4.6220173e-09
   2.4400000e+03   9.6733713e-09
   2.4500000e+03   1.7985986e-08
   2.4600000e+03   3.0669408e-08
   2.4700000e+03   4.8947588e-08
   2.4800000e+03   7.4133508e-08
   2.4900000e+03   1.0760135e-07
   2.5000000e+03   1.5075666e-07
   2.5100000e+03   2.0500513e-07
   2.5200000e+03   2.7172035e-07
   2.5300000e+03   3.5221142e-07
   2.5400000e+03   4.4769072e-07
   2.5500000e+03   5.5924259e-07
   2.5600000e+03   6.8779349e-07
   2.5700000e+03   8.3408420e-07
   2.5800000e+03   9.9864451e-07
   2.5900000e+03   1.1817711e-06
   2.6000000e+03   1.3835087e-06
   2.6100000e+03   1.6036355e-06
   2.6200000e+03   1.8416525e-06
   2.6300000e+03   2.0967774e-06
   2.6400000e+03   2.3679433e-06
   2.6500000e+03   2.6538020e-06
   2.6600000e+03   2.9527324e-06
   2.6700000e+03   3.2628533e-06
   2.6800000e+03   3.5820409e-06
   2.6900000e+03   3.9079508e-06
   2.7000000e+03   4.2380444e-06
   2.7100000e+03   4.5696179e-06
   2.7200000e+03   4.8998364e-06
   2.7300000e+03   5.2257686e-06
   2.7400000e+03   5.5444260e-06
   2.7500000e+03   5.8528019e-06
   2.7600000e+03   6.1479122e-06
   2.7700000e+03   6.4268373e-06
   2.7800000e+03   6.6867618e-06
   2.7900000e+03   6.9250155e-06
   2.8000000e+03   7.1391110e-06
   2.8100000e+03   7.3267801e-06
   2.8200000e+03   7.4860071e-06
   2.8300000e+03   7.6150585e-06
   2.8400000e+03   7.7125090e-06
   2.8500000e+03   7.7772635e-06
   2.8600000e+03   7.8085735e-06
   2.8700000e+03   7.8060496e-06
   2.8800000e+03   7.7696678e-06
   2.8900000e+03   7.6997711e-06
   2.9000000e+03   7.5970655e-06
   2.9100000e+03   7.4626105e-06
   2.9200000e+03   7.2978044e-06
   2.9300000e+03   7.1043651e-06
   2.9400000e+03   6.8843052e-06
   2.9500000e+03   6.6399039e-06
   2.9600000e+03   6.3736741e-06
   2.9700000e+03   6.0883270e-06
   2.9800000e+03   5.7867329e-06
   2.9900000e+03   5.4718811e-06
   3.0000000e+03   5.1468372e-06
   3.0100000e+03   4.8147004e-06
   3.0200000e+03   4.4785604e-06
   3.0300000e+03   4.1414547e-06
   3.0400000e+03   3.8063277e-06
   3.0500000e+03   3.4759914e-06
   3.0600000e+03   3.1530889e-06
   3.0700000e+03   2.8400614e-06
   3.0800000e+03   2.5391181e-06
   3.0900000e+03   2.2522116e-06
   3.1000000e+03   1.9810166e-06
   3.1100000e+03   1.7269150e-06
   3.1200000e+03   1.4909847e-06
   3.1300000e+03   1.2739952e-06
   3.1400000e+03   1.0764079e-06
   3.1500000e+03   8.9838132e-07
   3.1600000e+03   7.3978291e-07
   3.1700000e+03   6.0020459e-07
   3.1800000e+03   4.7898377e-07
   3.1900000e+03   3.7522841e-07
   3.2000000e+03   2.8784604e-07
   3.2100000e+03   2.1557601e-07
   3.2200000e+03   1.5702453e-07
   3.2300000e+03   1.1070173e-07
   3.2400000e+03   7.5060081e-08
   3.2500000e+03   4.8533481e-08
   3.2600000e+03   2.9576294e-08
   3.2700000e+03   1.6701531e-08
   3.2800000e+03   8.5175269e-09
   3.2900000e+03   3.7623924e-09
   3.3000000e+03   1.3355741e-09
   3.3100000e+03   3.2592374e-10
   3.3200000e+03   3.5719905e-11
   3.3300000e+03   1.6216363e-13
   3.3400000e+03   1.9356037e-12
   3.3500000e+03   8.0529708e-11
   3.3600000e+03   5.3608850e-10
   3.3700000e+03   1.9276662e-09
   3.3800000e+03   5.0658628e-09
   3.3900000e+03   1.0999917e-08
   3.4000000e+03   2.0999429e-08
   3.4100000e+03   3.6531003e-08
   3.4200000e+03   5.9230154e-08
   3.4300000e+03   9.0868975e-08
   3.4400000e+03   1.3332007e-07
   3.4500000e+03   1.8851741e-07
   3.4600000e+03   2.5841472e-07
   3.4700000e+03   3.4494224e-07
   3.4800000e+03   4.4996250e-07
   3.4900000e+03   5.7522600e-07
   3.5000000e+03   7.2232755e-07
   3.5100000e+03   8.9266415e-07
   3.5200000e+03   1.0873950e-06
   3.5300000e+03   1.3074050e-06
   3.5400000e+03   1.5532710e-06
   3.5500000e+03   1.8252339e-06
   3.5600000e+03   2.1231744e-06
   3.5700000e+03   2.4465956e-06
   3.5800000e+03   2.7946099e-06
   3.5900000e+03   3.1659340e-06
   3.6000000e+03   3.5588893e-06
   3.6100000e+03   3.9714088e-06
   3.6200000e+03   4.4010519e-06
   3.6300000e+03   4.8450239e-06
   3.6400000e+03   5.3002036e-06
   3.6500000e+03   5.7631755e-06
   3.6600000e+03   6.2302685e-06
   3.6700000e+03   6.6975990e-06
   3.6800000e+03   7.1611184e-06
   3.6900000e+03   7.6166649e-06
   3.7000000e+03   8.0600174e-06
   3.7100000e+03   8.4869518e-06
   3.7200000e+03   8.8932986e-06
   3.7300000e+03   9.2750004e-06
   3.7400000e+03   9.6281692e-06
   3.7500000e+03   9.9491413e-06
   3.7600000e+03   1.0234531e-05
   3.7700000e+03   1.0481279e-05
   3.7800000e+03   1.0686700e-05
   3.7900000e+03   1.0848519e-05
   3.8000000e+03   1.0964912e-05
   3.8100000e+03   1.1034527e-05
   3.8200000e+03   1.1056512e-05
   3.8300000e+03   1.1030527e-05
   3.8400000e+03   1.0956750e-05
   3.8500000e+03   1.0835880e-05
   3.8600000e+03   1.0669123e-05
   3.8700000e+03   1.0458181e-05
   3.8800000e+03   1.0205229e-05
   3.8900000e+03   9.9128804e-06
   3.9000000e+03   9.5841552e-06
   3.9100000e+03   9.2224348e-06
   3.9200000e+03   8.8314145e-06
   3.9300000e+03   8.4150514e-06
   3.9400000e+03   7.9775077e-06
   3.9500000e+03   7.5230922e-06
   3.9600000e+03   7.0561990e-06
   3.9700000e+03   6.5812464e-06
   3.9800000e+03   6.1026148e-06
   3.9900000e+03   5.6245872e-06
   4.0000000e+03   5.1512902e-06
   4.0100000e+03   4.6866396e-06
   4.0200000e+03   4.2342895e-06
   4.0300000e+03   3.7975859e-06
   4.0400000e+03   3.3795268e-06
   4.0500000e+03   2.9827278e-06
   4.0600000e+03   2.6093951e-06
   4.0700000e+03   2.2613060e-06
   4.0800000e+03   1.9397963e-06
   4.0900000e+03   1.6457563e-06
   4.1000000e+03   1.3796343e-06
   4.1100000e+03   1.1414483e-06
   4.1200000e+03   9.3080471e-07
   4.1300000e+03   7.4692479e-07
   4.1400000e+03   5.8867759e-07
   4.1500000e+03   4.5461912e-07
   4.1600000e+03   3.4303693e-07
   4.1700000e+03   2.5199921e-07
   4.1800000e+03   1.7940770e-07
   4.1900000e+03   1.2305322e-07
   4.2000000e+03   8.0672944e-08
   4.2100000e+03   5.0008228e-08
   4.2200000e+03   2.8862043e-08
   4.2300000e+03   1.5154793e-08
   4.2400000e+03   6.9775364e-09
   4.2500000e+03   2.6415534e-09
   4.2600000e+03   7.2329976e-10
   4.2700000e+03   1.0384645e-10
   4.2800000e+03   2.0060488e-12
   4.2900000e+03   4.4849996e-13
   4.3000000e+03   6.4230113e-11
   4.3100000e+03   5.5129100e-10
   4.3200000e+03   2.2146166e-09
   4.3300000e+03   6.1959063e-09
   4.3400000e+03   1.4010745e-08
   4.3500000e+03   2.7525425e-08
   4.3600000e+03   4.8925723e-08
   4.3700000e+03   8.0678079e-08
   4.3800000e+03   1.2548377e-07
   4.3900000e+03   1.8622683e-07
   4.4000000e+03   2.6591652e-07
   4.4100000e+03   3.6762534e-07
   4.4200000e+03   4.9442370e-07
   4.4300000e+03   6.4931223e-07
   4.4400000e+03   8.3515307e-07
   4.4500000e+03   1.0546013e-06
   4.4600000e+03   1.3100378e-06
   4.4700000e+03   1.6035047e-06
   4.4800000e+03   1.9366447e-06
   4.4900000e+03   2.3106453e-06
   4.5000000e+03   2.7261899e-06
   4.5100000e+03   3.1834144e-06
   4.5200000e+03   3.6818740e-06
   4.5300000e+03   4.2205170e-06
   4.5400000e+03   4.7976690e-06
   4.5500000e+03   5.4110270e-06
   4.5600000e+03   6.0576634e-06
   4.5700000e+03   6.7340412e-06
   4.5800000e+03   7.4360384e-06
   4.5900000e+03   8.1589841e-06
   4.6000000e+03   8.8977034e-06
   4.6100000e+03   9.6465718e-06
   4.6200000e+03   1.0399579e-05
   4.6300000e+03   1.1150398e-05
   4.6400000e+03   1.1892465e-05
   4.6500000e+03   1.2619062e-05
   4.6600000e+03   1.3323404e-05
   4.6700000e+03   1.3998727e-05
   4.6800000e+03   1.4638384e-05
   4.6900000e+03   1.5235937e-05
   4.7000000e+03   1.5785244e-05
   4.7100000e+03   1.6280551e-05
   4.7200000e+03   1.6716573e-05
   4.7300000e+03   1.7088575e-05
   4.7400000e+03   1.7392439e-05
   4.7500000e+03   1.7624732e-05
   4.7600000e+03   1.7782755e-05
   4.7700000e+03   1.7864589e-05
   4.7800000e+03   1.7869126e-05
   4.7900000e+03   1.7796091e-05
   4.8000000e+03   1.7646049e-05
   4.8100000e+03   1.7420403e-05
   4.8200000e+03   1.7121375e-05
   4.8300000e+03   1.6751982e-05
   4.8400000e+03   1.6315991e-05
   4.8500000e+03   1.5817870e-05
   4.8600000e+03   1.5262726e-05
   4.8700000e+03   1.4656234e-05
   4.8800000e+03   1.4004555e-05
   4.8900000e+03   1.3314251e-05
   4.9000000e+03   1.2592189e-05
   4.9100000e+03   1.1845448e-05
   4.9200000e+03   1.1081215e-05
   4.9300000e+03   1.0306685e-05
   4.9400000e+03   9.5289636e-06
   4.9500000e+03   8.7549636e-06
   4.9600000e+03   7.9913141e-06
   4.9700000e+03   7.2442705e-06
   4.9800000e+03   6.5196326e-06
   4.9900000e+03   5.8226713e-06
   5.0000000e+03   5.1580641e-06
   5.0100000e+03   4.5298426e-06
   5.0200000e+03   3.9413503e-06
   5.0300000e+03   3.3952136e-06
   5.0400000e+03   2.8933256e-06
   5.0500000e+03   2.4368427e-06
   5.0600000e+03   2.0261948e-06
   5.0700000e+03   1.6611083e-06
   5.0800000e+03   1.3406421e-06
   5.0900000e+03   1.0632352e-06
   5.1000000e+03   8.2676579e-07
   5.1100000e+03   6.2862067e-07
   5.1200000e+03   4.6577298e-07
   5.1300000e+03   3.3486802e-07
   5.1400000e+03   2.3231468e-07
   5.1500000e+03   1.5438129e-07
   5.1600000e+03   9.7293861e-08
   5.1700000e+03   5.7335053e-08
   5.1800000e+03   3.0941885e-08
   5.1900000e+03   1.4800406e-08
   5.2000000e+03   5.9354326e-09
   5.2100000e+03   1.7936207e-09
   5.2200000e+03   3.1819433e-10
   5.2300000e+03   1.3787117e-11
   5.2400000e+03   2.0739128e-14
   5.2500000e+03   5.2620861e-11
   5.2600000e+03   6.3108155e-10
   5.2700000e+03   2.8921177e-09
   5.2800000e+03   8.6883897e-09
   5.2900000e+03   2.0552244e-08
   5.3000000e+03   4.1664477e-08
   5.3100000e+03   7.5808403e-08
   5.3200000e+03   1.2730977e-07
   5.3300000e+03   2.0096336e-07
   5.3400000e+03   3.0194729e-07
   5.3500000e+03   4.3572636e-07
   5.3600000e+03   6.0794601e-07
   5.3700000e+03   8.2431852e-07
   5.3800000e+03   1.0905034e-06
   5.3900000e+03   1.4119840e-06
   5.4000000e+03   1.7939426e-06
   5.4100000e+03   2.2411359e-06
   5.4200000e+03   2.7577732e-06
   5.4300000e+03   3.3474004e-06
   5.4400000e+03   4.0127903e-06
   5.4500000e+03   4.7558430e-06
   5.4600000e+03   5.5774973e-06
   5.4700000e+03   6.4776555e-06
   5.4800000e+03   7.4551234e-06
   5.4900000e+03   8.5075660e-06
   5.5000000e+03   9.6314811e-06
   5.5100000e+03   1.0822191e-05
   5.5200000e+03   1.2073856e-05
   5.5300000e+03   1.3379499e-05
   5.5400000e+03   1.4731062e-05
   5.5500000e+03   1.6119470e-05
   5.5600000e+03   1.7534720e-05
   5.5700000e+03   1.8965984e-05
   5.5800000e+03   2.0401730e-05
   5.5900000e+03   2.1829857e-05
   5.6000000e+03   2.3237841e-05
   5.6100000e+03   2.4612893e-05
   5.6200000e+03   2.5942124e-05
   5.6300000e+03   2.7212717e-05
   5.6400000e+03   2.8412101e-05
   5.6500000e+03   2.9528124e-05
   5.6600000e+03   3.0549228e-05
   5.6700000e+03   3.1464610e-05
   5.6800000e+03   3.2264385e-05
   5.6900000e+03   3.2939734e-05
   5.7000000e+03   3.3483034e-05
   5.7100000e+03   3.3887981e-05
   5.7200000e+03   3.4149687e-05
   5.7300000e+03   3.4264768e-05
   5.7400000e+03   3.4231397e-05
   5.7500000e+03   3.4049348e-05
   5.7600000e+03   3.3720009e-05
   5.7700000e+03   3.3246371e-05
   5.7800000e+03   3.2633000e-05
   5.7900000e+03   3.1885978e-05
   5.8000000e+03   3.1012825e-05
   5.8100000e+03   3.0022399e-05
   5.8200000e+03   2.8924772e-05
   5.8300000e+03   2.7731097e-05
   5.8400000e+03   2.6453443e-05
   5.8500000e+03   2.5104632e-05
   5.8600000e+03   2.3698055e-05
   5.8700000e+03   2.2247481e-05
   5.8800000e+03   2.0766864e-05
   5.8900000e+03   1.9270143e-05
   5.9000000e+03   1.7771050e-05
   5.9100000e+03   1.6282910e-05
   5.9200000e+03   1.4818465e-05
   5.9300000e+03   1.3389697e-05
   5.9400000e+03   1.2007665e-05
   5.9500000e+03   1.0682369e-05
   5.9600000e+03   9.4226173e-06
   5.9700000e+03   8.2359312e-06
   5.9800000e+03   7.1284609e-06
   5.9900000e+03   6.1049326e-06
   6.0000000e+03   5.1686190e-06
   6.0100000e+03   4.3213372e-06
   6.0200000e+03   3.5634725e-06
   6.0300000e+03   2.8940297e-06
   6.0400000e+03   2.3107090e-06
   6.0500000e+03   1.8100071e-06
   6.0600000e+03   1.3873406e-06
   6.0700000e+03   1.0371907e-06
   6.0800000e+03   7.5326544e-07
   6.0900000e+03   5.2867794e-07
   6.1000000e+03   3.5613635e-07
   6.1100000e+03   2.2814289e-07
   6.1200000e+03   1.3719790e-07
   6.1300000e+03   7.6005237e-08
   6.1400000e+03   3.7675073e-08
   6.1500000e+03   1.5920260e-08
   6.1600000e+03   5.2423466e-09
   6.1700000e+03   1.1035233e-09
   6.1800000e+03   8.0926916e-11
   6.1900000e+03   2.3020503e-15
   6.2000000e+03   4.3918272e-11
   6.2100000e+03   8.3641391e-10
   6.2200000e+03   4.4958743e-09
   6.2300000e+03   1.4658906e-08
   6.2400000e+03   3.6472198e-08
   6.2500000e+03   7.6551987e-08
   6.2600000e+03   1.4291103e-07
   6.2700000e+03   2.4485354e-07
   6.2800000e+03   3.9283918e-07
   6.2900000e+03   5.9831768e-07
   6.3000000e+03   8.7353633e-07
   6.3100000e+03   1.2313231e-06
   6.3200000e+03   1.6848485e-06
   6.3300000e+03   2.2473700e-06
   6.3400000e+03   2.9319632e-06
   6.3500000e+03   3.7512435e-06
   6.3600000e+03   4.7170842e-06
   6.3700000e+03   5.8403345e-06
   6.3800000e+03   7.1305438e-06
   6.3900000e+03   8.5956961e-06
   6.4000000e+03   1.0241960e-05
   6.4100000e+03   1.2073459e-05
   6.4200000e+03   1.4092070e-05
   6.4300000e+03   1.6297243e-05
   6.4400000e+03   1.8685865e-05
   6.4500000e+03   2.1252152e-05
   6.4600000e+03   2.3987585e-05
   6.4700000e+03   2.6880885e-05
   6.4800000e+03   2.9918037e-05
   6.4900000e+03   3.3082351e-05
   6.5000000e+03   3.6354574e-05
   6.5100000e+03   3.9713044e-05
   6.5200000e+03   4.3133887e-05
   6.5300000e+03   4.6591254e-05
   6.5400000e+03   5.0057601e-05
   6.5500000e+03   5.3503997e-05
   6.5600000e+03   5.6900468e-05
   6.5700000e+03   6.0216367e-05
   6.5800000e+03   6.3420762e-05
   6.5900000e+03   6.6482841e-05
   6.6000000e+03   6.9372324e-05
   6.6100000e+03   7.2059884e-05
   6.6200000e+03   7.4517558e-05
   6.6300000e+03   7.6719147e-05
   6.6400000e+03   7.8640605e-05
   6.6500000e+03   8.0260400e-05
   6.6600000e+03   8.1559847e-05
   6.6700000e+03   8.2523405e-05
   6.6800000e+03   8.3138932e-05
   6.6900000e+03   8.3397898e-05
   6.7000000e+03   8.3295547e-05
   6.7100000e+03   8.2831002e-05
   6.7200000e+03   8.2007318e-05
   6.7300000e+03   8.0831480e-05
   6.7400000e+03   7.9314335e-05
   6.7500000e+03   7.7470475e-05
   6.7600000e+03   7.5318057e-05
   6.7700000e+03   7.2878569e-05
   6.7800000e+03   7.0176546e-05
   6.7900000e+03   6.7239236e-05
   6.8000000e+03   6.4096227e-05
   6.8100000e+03   6.0779029e-05
   6.8200000e+03   5.7320636e-05
   6.8300000e+03   5.3755050e-05
   6.8400000e+03   5.0116800e-05
   6.8500000e+03   4.6440451e-05
   6.8600000e+03   4.2760100e-05
   6.8700000e+03   3.9108902e-05
   6.8800000e+03   3.5518589e-05
   6.8900000e+03   3.2019029e-05
   6.9000000e+03   2.8637812e-05
   6.9100000e+03   2.5399875e-05
   6.9200000e+03   2.2327178e-05
   6.9300000e+03   1.9438425e-05
   6.9400000e+03   1.6748853e-05
   6.9500000e+03   1.4270080e-05
   6.9600000e+03   1.2010015e-05
   6.9700000e+03   9.9728480e-06
   6.9800000e+03   8.1590987e-06
   6.9900000e+03   6.5657435e-06
   7.0000000e+03   5.1864078e-06
   7.0100000e+03   4.0116267e-06
   7.0200000e+03   3.0291679e-06
   7.0300000e+03   2.2244130e-06
   7.0400000e+03   1.5807905e-06
   7.0500000e+03   1.0802541e-06
   7.0600000e+03   7.0379772e-07
   7.0700000e+03   4.3199806e-07
   7.0800000e+03   2.4557597e-07
   7.0900000e+03   1.2596521e-07
   7.1000000e+03   5.5878892e-08
   7.1100000e+03   1.9862248e-08
   7.1200000e+03   4.8209325e-09
   7.1300000e+03   5.1411133e-10
   7.1400000e+03   1.8255144e-12
   7.1500000e+03   3.6727149e-11
   7.1600000e+03   1.3909599e-09
   7.1700000e+03   9.1098487e-09
   7.1800000e+03   3.2685120e-08
   7.1900000e+03   8.6141584e-08
   7.2000000e+03   1.8803257e-07
   7.2100000e+03   3.6134084e-07
   7.2200000e+03   6.3328339e-07
   7.2300000e+03   1.0350200e-06
   7.2400000e+03   1.6012671e-06
   7.2500000e+03   2.3698208e-06
   7.2600000e+03   3.3809938e-06
   7.2700000e+03   4.6769722e-06
   7.2800000e+03   6.3011027e-06
   7.2900000e+03   8.2971172e-06
   7.3000000e+03   1.0708309e-05
   7.3100000e+03   1.3576671e-05
   7.3200000e+03   1.6942007e-05
   7.3300000e+03   2.0841044e-05
   7.3400000e+03   2.5306534e-05
   7.3500000e+03   3.0366390e-05
   7.3600000e+03   3.6042859e-05
   7.3700000e+03   4.2351733e-05
   7.3800000e+03   4.9301648e-05
   7.3900000e+03   5.6893450e-05
   7.4000000e+03   6.5119661e-05
   7.4100000e+03   7.3964057e-05
   7.4200000e+03   8.3401365e-05
   7.4300000e+03   9.3397082e-05
   7.4400000e+03   1.0390744e-04
   7.4500000e+03   1.1487952e-04
   7.4600000e+03   1.2625147e-04
   7.4700000e+03   1.3795296e-04
   7.4800000e+03   1.4990565e-04
   7.4900000e+03   1.6202398e-04
   7.5000000e+03   1.7421587e-04
   7.5100000e+03   1.8638381e-04
   7.5200000e+03   1.9842580e-04
   7.5300000e+03   2.1023664e-04
   7.5400000e+03   2.2170912e-04
   7.5500000e+03   2.3273539e-04
   7.5600000e+03   2.4320837e-04
   7.5700000e+03   2.5302314e-04
   7.5800000e+03   2.6207840e-04
   7.5900000e+03   2.7027793e-04
   7.6000000e+03   2.7753192e-04
   7.6100000e+03   2.8375838e-04
   7.6200000e+03   2.8888440e-04
   7.6300000e+03   2.9284726e-04
   7.6400000e+03   2.9559557e-04
   7.6500000e+03   2.9709009e-04
   7.6600000e+03   2.9730453e-04
   7.6700000e+03   2.9622614e-04
   7.6800000e+03   2.9385605e-04
   7.6900000e+03   2.9020951e-04
   7.7000000e+03   2.8531587e-04
   7.7100000e+03   2.7921834e-04
   7.7200000e+03   2.7197357e-04
   7.7300000e+03   2.6365102e-04
   7.7400000e+03   2.5433213e-04
   7.7500000e+03   2.4410924e-04
   7.7600000e+03   2.3308440e-04
   7.7700000e+03   2.2136801e-04
   7.7800000e+03   2.0907727e-04
   7.7900000e+03   1.9633451e-04
   7.8000000e+03   1.8326549e-04
   7.8100000e+03   1.6999757e-04
   7.8200000e+03   1.5665782e-04
   7.8300000e+03   1.4337118e-04
   7.8400000e+03   1.3025861e-04
   7.8500000e+03   1.1743530e-04
   7.8600000e+03   1.0500894e-04
   7.8700000e+03   9.3078161e-05
   7.8800000e+03   8.1731079e-05
   7.8900000e+03   7.1044049e-05
   7.9000000e+03   6.1080607e-05
   7.9100000e+03   5.1890651e-05
   7.9200000e+03   4.3509875e-05
   7.9300000e+03   3.5959473e-05
   7.9400000e+03   2.9246123e-05
   7.9500000e+03   2.3362268e-05
   7.9600000e+03   1.8286695e-05
   7.9700000e+03   1.3985406e-05
   7.9800000e+03   1.0412781e-05
   7.9900000e+03   7.5130258e-06
   8.0000000e+03   5.2218706e-06
   8.0100000e+03   3.4685201e-06
   8.0200000e+03   2.1778105e-06
   8.0300000e+03   1.2725499e-06
   8.0400000e+03   6.7600410e-07
   8.0500000e+03   3.1448649e-07
   8.0600000e+03   1.2000905e-07
   8.0700000e+03   3.2947213e-08
   8.0800000e+03   4.6694264e-09
   8.0900000e+03   8.0809011e-11
   8.1000000e+03   2.9319332e-11
   8.1100000e+03   3.5230739e-09
   8.1200000e+03   2.9708283e-08
   8.1300000e+03   1.1955908e-07
   8.1400000e+03   3.3723322e-07
   8.1500000e+03   7.7105104e-07
   8.1600000e+03   1.5340598e-06
   8.1700000e+03   2.7641501e-06
   8.1800000e+03   4.6236981e-06
   8.1900000e+03   7.2987128e-06
   8.2000000e+03   1.0997475e-05
   8.2100000e+03   1.5948666e-05
   8.2200000e+03   2.2398981e-05
   8.2300000e+03   3.0610253e-05
   8.2400000e+03   4.0856093e-05
   8.2500000e+03   5.3418083e-05
   8.2600000e+03   6.8581565e-05
   8.2700000e+03   8.6631059e-05
   8.2800000e+03   1.0784538e-04
   8.2900000e+03   1.3249251e-04
   8.3000000e+03   1.6082427e-04
   8.3100000e+03   1.9307097e-04
   8.3200000e+03   2.2943590e-04
   8.3300000e+03   2.7009004e-04
   8.3400000e+03   3.1516684e-04
   8.3500000e+03   3.6475726e-04
   8.3600000e+03   4.1890514e-04
   8.3700000e+03   4.7760302e-04
   8.3800000e+03   5.4078847e-04
   8.3900000e+03   6.0834100e-04
   8.4000000e+03   6.8007968e-04
   8.4100000e+03   7.5576146e-04
   8.4200000e+03   8.3508038e-04
   8.4300000e+03   9.1766756e-04
   8.4400000e+03   1.0030922e-03
   8.4500000e+03   1.0908633e-03
   8.4600000e+03   1.1804329e-03
   8.4700000e+03   1.2711994e-03
   8.4800000e+03   1.3625127e-03
   8.4900000e+03   1.4536798e-03
   8.5000000e+03   1.5439713e-03
   8.5100000e+03   1.6326290e-03
   8.5200000e+03   1.7188739e-03
   8.5300000e+03   1.8019154e-03
   8.5400000e+03   1.8809602e-03
   8.5500000e+03   1.9552227e-03
   8.5600000e+03   2.0239352e-03
   8.5700000e+03   2.0863580e-03
   8.5800000e+03   2.1417900e-03
   8.5900000e+03   2.1895794e-03
   8.6000000e+03   2.2291334e-03
   8.6100000e+03   2.2599282e-03
   8.6200000e+03   2.2815176e-03
   8.6300000e+03   2.2935419e-03
   8.6400000e+03   2.2957348e-03
   8.6500000e+03   2.2879302e-03
   8.6600000e+03   2.2700669e-03
   8.6700000e+03   2.2421924e-03
   8.6800000e+03   2.2044655e-03
   8.6900000e+03   2.1571568e-03
   8.7000000e+03   2.1006477e-03
   8.7100000e+03   2.0354281e-03
   8.7200000e+03   1.9620918e-03
   8.7300000e+03   1.8813307e-03
   8.7400000e+03   1.7939268e-03
   8.7500000e+03   1.7007428e-03
   8.7600000e+03   1.6027112e-03
   8.7700000e+03   1.5008219e-03
   8.7800000e+03   1.3961079e-03
   8.7900000e+03   1.2896313e-03
   8.8000000e+03   1.1824662e-03
   8.8100000e+03   1.0756833e-03
   8.8200000e+03   9.7033197e-04
   8.8300000e+03   8.6742342e-04
   8.8400000e+03   7.6791355e-04
   8.8500000e+03   6.7268635e-04
   8.8600000e+03   5.8253802e-04
   8.8700000e+03   4.9816243e-04
   8.8800000e+03   4.2013796e-04
   8.8900000e+03   3.4891632e-04
   8.9000000e+03   2.8481359e-04
   8.9100000e+03   2.2800396e-04
   8.9200000e+03   1.7851637e-04
   8.9300000e+03   1.3623455e-04
   8.9400000e+03   1.0090064e-04
   8.9500000e+03   7.2122741e-05
   8.9600000e+03   4.9386661e-05
   8.9700000e+03   3.2072023e-05
   8.9800000e+03   1.9472970e-05
   8.9900000e+03   1.0823543e-05
   9.0000000e+03   5.3278390e-06


==> lowbound_diff_spectrum.dat <==
  -1.0000000e+04   1.0000000e+00
  -9.9990000e+03   9.9993092e-01
  -9.9980000e+03   9.9979278e-01
  -9.9970000e+03   9.9958560e-01
  -9.9960000e+03   9.9930942e-01
  -9.9950000e+03   9.9896429e-01
  -9.9940000e+03   9.9855028e-01
  -9.9930000e+03   9.9806747e-01
  -9.9920000e+03   9.9751595e-01
  -9.9910000e+03   9.9689582e-01
  -9.9900000e+03   9.9620721e-01
  -9.9890000e+03   9.9545024e-01
  -9.9880000e+03   9.9462506e-01
  -9.9870000e+03   9.9373183e-01
  -9.9860000e+03   9.9277071e-01
  -9.9850000e+03   9.9174189e-01
  -9.9840000e+03   9.9064556e-01
  -9.9830000e+03   9.8948193e-01
  -9.9820000e+03   9.8825123e-01
  -9.9810000e+03   9.8695367e-01
  -9.9800000e+03   9.8558952e-01
  -9.9790000e+03   9.8415903e-01
  -9.9780000e+03   9.8266247e-01
  -9.9770000e+03   9.8110012e-01
  -9.9760000e+03   9.7947228e-01
  -9.9750000e+03   9.7777926e-01
  -9.9740000e+03   9.7602137e-01
  -9.9730000e+03   9.7419894e-01
  -9.9720000e+03   9.7231233e-01
  -9.9710000e+03   9.7036188e-01
  -9.9700000e+03   9.6834796e-01
  -9.9690000e+03   9.6627094e-01
  -9.9680000e+03   9.6413123e-01
  -9.9670000e+03   9.6192921e-01
  -9.9660000e+03   9.5966531e-01
  -9.9650000e+03   9.5733994e-01
  -9.9640000e+03   9.5495354e-01
  -9.9630000e+03   9.5250655e-01
  -9.9620000e+03   9.4999942e-01
  -9.9610000e+03   9.4743264e-01
  -9.9600000e+03   9.4480666e-01
  -9.9590000e+03   9.4212198e-01
  -9.9580000e+03   9.3937910e-01
  -9.9570000e+03   9.3657852e-01
  -9.9560000e+03   9.3372076e-01
  -9.9550000e+03   9.3080635e-01
  -9.9540000e+03   9.2783581e-01
  -9.9530000e+03   9.2480971e-01
  -9.9520000e+03   9.2172859e-01
  -9.9510000e+03   9.1859302e-01
  -9.9500000e+03   9.1540357e-01
  -9.9490000e+03   9.1216082e-01
  -9.9480000e+03   9.0886537e-01
  -9.9470000e+03   9.0551781e-01
  -9.9460000e+03   9.0211875e-01
  -9.9450000e+03   8.9866880e-01
  -9.9440000e+03   8.9516859e-01
  -9.9430000e+03   8.9161876e-01
  -9.9420000e+03   8.8801993e-01
  -9.9410000e+03   8.8437276e-01
  -9.9400000e+03   8.8067790e-01
  -9.9390000e+03   8.7693601e-01
  -9.9380000e+03   8.7314775e-01
  -9.9370000e+03   8.6931381e-01
  -9.9360000e+03   8.6543486e-01
  -9.9350000e+03   8.6151159e-01
  -9.9340000e+03   8.5754469e-01
  -9.9330000e+03   8.5353487e-01
  -9.9320000e+03   8.4948282e-01
  -9.9310000e+03   8.4538926e-01
  -9.9300000e+03   8.4125491e-01
  -9.9290000e+03   8.3708048e-01
  -9.9280000e+03   8.3286670e-01
  -9.9270000e+03   8.2861431e-01
  -9.9260000e+03   8.2432403e-01
  -9.9250000e+03   8.1999661e-01
  -9.9240000e+03   8.1563279e-01
  -9.9230000e+03   8.1123332e-01
  -9.9220000e+03   8.0679895e-01
  -9.9210000e+03   8.0233045e-01
  -9.9200000e+03   7.9782856e-01
  -9.9190000e+03   7.9329404e-01
  -9.9180000e+03   7.8872768e-01
  -9.9170000e+03   7.8413022e-01
  -9.9160000e+03   7.7950245e-01
  -9.9150000e+03   7.7484513e-01
  -9.9140000e+03   7.7015904e-01
  -9.9130000e+03   7.6544497e-01
  -9.9120000e+03   7.6070368e-01
  -9.9110000e+03   7.5593595e-01
  -9.9100000e+03   7.5114258e-01
  -9.9090000e+03   7.4632434e-01
  -9.9080000e+03   7.4148202e-01
  -9.9070000e+03   7.3661640e-01
  -9.9060000e+03   7.3172827e-01
  -9.9050000e+03   7.2681842e-01
  -9.9040000e+03   7.2188762e-01
  -9.9030000e+03   7.1693667e-01
  -9.9020000e+03   7.1196636e-01
  -9.9010000e+03   7.0697746e-01
  -9.9000000e+03   7.0197077e-01
  -9.8990000e+03   6.9694706e-01
  -9.8980000e+03   6.9190713e-01
  -9.8970000e+03   6.8685175e-01
  -9.8960000e+03   6.8178170e-01
  -9.8950000e+03   6.7669777e-01
  -9.8940000e+03   6.7160074e-01
  -9.8930000e+03   6.6649137e-01
  -9.8920000e+03   6.6137044e-01
  -9.8910000e+03   6.5623873e-01
  -9.8900000e+03   6.5109699e-01
  -9.8890000e+03   6.4594601e-01
  -9.8880000e+03   6.4078654e-01
  -9.8870000e+03   6.3561935e-01
  -9.8860000e+03   6.3044518e-01
  -9.8850000e+03   6.2526480e-01
  -9.8840000e+03   6.2007896e-01
  -9.8830000e+03   6.1488840e-01
  -9.8820000e+03   6.0969387e-01
  -9.8810000e+03   6.0449610e-01
  -9.8800000e+03   5.9929583e-01
  -9.8790000e+03   5.9409380e-01
  -9.8780000e+03   5.8889073e-01
  -9.8770000e+03   5.8368733e-01
  -9.8760000e+03   5.7848433e-01
  -9.8750000e+03   5.7328245e-01
  -9.8740000e+03   5.6808238e-01
  -9.8730000e+03   5.6288482e-01
  -9.8720000e+03   5.5769049e-01
  -9.8710000e+03   5.5250006e-01
  -9.8700000e+03   5.4731422e-01
  -9.8690000e+03   5.4213365e-01
  -9.8680000e+03   5.3695902e-01
  -9.8670000e+03   5.3179101e-01
  -9.8660000e+03   5.2663027e-01
  -9.8650000e+03   5.2147746e-01
  -9.8640000e+03   5.1633323e-01
  -9.8630000e+03   5.1119822e-01
  -9.8620000e+03   5.0607306e-01
  -9.8610000e+03   5.0095839e-01
  -9.8600000e+03   4.9585482e-01
  -9.8590000e+03   4.9076298e-01
  -9.8580000e+03   4.8568346e-01
  -9.8570000e+03   4.8061687e-01
  -9.8560000e+03   4.7556380e-01
  -9.8550000e+03   4.7052485e-01
  -9.8540000e+03   4.6550057e-01
  -9.8530000e+03   4.6049156e-01
  -9.8520000e+03   4.5549836e-01
  -9.8510000e+03   4.5052154e-01
  -9.8500000e+03   4.4556165e-01
  -9.8490000e+03   4.4061921e-01
  -9.8480000e+03   4.3569477e-01
  -9.8470000e+03   4.3078884e-01
  -9.8460000e+03   4.2590195e-01
  -9.8450000e+03   4.2103460e-01
  -9.8440000e+03   4.1618728e-01
  -9.8430000e+03   4.1136049e-01
  -9.8420000e+03   4.0655471e-01
  -9.8410000e+03   4.0177042e-01
  -9.8400000e+03   3.9700807e-01
  -9.8390000e+03   3.9226813e-01
  -9.8380000e+03   3.8755104e-01
  -9.8370000e+03   3.8285723e-01
  -9.8360000e+03   3.7818715e-01
  -9.8350000e+03   3.7354121e-01
  -9.8340000e+03   3.6891983e-01
  -9.8330000e+03   3.6432341e-01
  -9.8320000e+03   3.5975234e-01
  -9.8310000e+03   3.5520701e-01
  -9.8300000e+03   3.5068779e-01
  -9.8290000e+03   3.4619506e-01
  -9.8280000e+03   3.4172918e-01
  -9.8270000e+03   3.3729049e-01
  -9.8260000e+03   3.3287934e-01
  -9.8250000e+03   3.2849605e-01
  -9.8240000e+03   3.2414096e-01
  -9.8230000e+03   3.1981437e-01
  -9.8220000e+03   3.1551660e-01
  -9.8210000e+03   3.1124794e-01
  -9.8200000e+03   3.0700867e-01
  -9.8190000e+03   3.0279907e-01
  -9.8180000e+03   2.9861942e-01
  -9.8170000e+03   2.9446997e-01
  -9.8160000e+03   2.9035098e-01
  -9.8150000e+03   2.8626268e-01
  -9.8140000e+03   2.8220532e-01
  -9.8130000e+03   2.7817911e-01
  -9.8120000e+03   2.7418428e-01
  -9.8110000e+03   2.7022102e-01
  -9.8100000e+03   2.6628955e-01
  -9.8090000e+03   2.6239004e-01
  -9.8080000e+03   2.5852268e-01
  -9.8070000e+03   2.5468765e-01
  -9.8060000e+03   2.5088509e-01
  -9.8050000e+03   2.4711518e-01
  -9.8040000e+03   2.4337805e-01
  -9.8030000e+03   2.3967384e-01
  -9.8020000e+03   2.3600269e-01
  -9.8010000e+03   2.3236472e-01
  -9.8000000e+03   2.2876002e-01
  -9.7990000e+03   2.2518872e-01
  -9.7980000e+03   2.2165091e-01
  -9.7970000e+03   2.1814667e-01
  -9.7960000e+03   2.1467609e-01
  -9.7950000e+03   2.1123923e-01
  -9.7940000e+03   2.0783616e-01
  -9.7930000e+03   2.0446694e-01
  -9.7920000e+03   2.0113162e-01
  -9.7910000e+03   1.9783023e-01
  -9.7900000e+03   1.9456280e-01
  -9.7890000e+03   1.9132937e-01
  -9.7880000e+03   1.8812995e-01
  -9.7870000e+03   1.8496454e-01
  -9.7860000e+03   1.8183316e-01
  -9.7850000e+03   1.7873579e-01
  -9.7840000e+03   1.7567243e-01
  -9.7830000e+03   1.7264306e-01
  -9.7820000e+03   1.6964765e-01
  -9.7810000e+03   1.6668616e-01
  -9.7800000e+03   1.6375856e-01
  -9.7790000e+03   1.6086479e-01
  -9.7780000e+03   1.5800482e-01
  -9.7770000e+03   1.5517857e-01
  -9.7760000e+03   1.5238598e-01
  -9.7750000e+03   1.4962698e-01
  -9.7740000e+03   1.4690149e-01
  -9.7730000e+03   1.4420942e-01
  -9.7720000e+03   1.4155068e-01
  -9.7710000e+03   1.3892517e-01
  -9.7700000e+03   1.3633279e-01
  -9.7690000e+03   1.3377343e-01
  -9.7680000e+03   1.3124698e-01
  -9.7670000e+03   1.2875331e-01
  -9.7660000e+03   1.2629230e-01
  -9.7650000e+03   1.2386382e-01
  -9.7640000e+03   1.2146772e-01
  -9.7630000e+03   1.1910388e-01
  -9.7620000e+03   1.1677214e-01
  -9.7610000e+03   1.1447234e-01
  -9.7600000e+03   1.1220434e-01
  -9.7590000e+03   1.0996797e-01
  -9.7580000e+03   1.0776306e-01
  -9.7570000e+03   1.0558945e-01
  -9.7560000e+03   1.0344695e-01
  -9.7550000e+03   1.0133540e-01
  -9.7540000e+03   9.9254593e-02
  -9.7530000e+03   9.7204356e-02
  -9.7520000e+03   9.5184494e-02
  -9.7510000e+03   9.3194811e-02
  -9.7500000e+03   9.1235106e-02
  -9.7490000e+03   8.9305177e-02
  -9.7480000e+03   8.7404816e-02
  -9.7470000e+03   8.5533813e-02
  -9.7460000e+03   8.3691955e-02
  -9.7450000e+03   8.1879024e-02
  -9.7440000e+03   8.0094801e-02
  -9.7430000e+03   7.8339061e-02
  -9.7420000e+03   7.6611580e-02
  -9.7410000e+03   7.4912127e-02
  -9.7400000e+03   7.3240472e-02
  -9.7390000e+03   7.1596380e-02
  -9.7380000e+03   6.9979614e-02
  -9.7370000e+03   6.8389935e-02
  -9.7360000e+03   6.6827102e-02
  -9.7350000e+03   6.5290871e-02
  -9.7340000e+03   6.3780997e-02
  -9.7330000e+03   6.2297231e-02
  -9.7320000e+03   6.0839324e-02
  -9.7310000e+03   5.9407024e-02
  -9.7300000e+03   5.8000079e-02
  -9.7290000e+03   5.6618234e-02
  -9.7280000e+03   5.5261233e-02
  -9.7270000e+03   5.3928818e-02
  -9.7260000e+03   5.2620731e-02
  -9.7250000e+03   5.1336711e-02
  -9.7240000e+03   5.0076497e-02
  -9.7230000e+03   4.8839827e-02
  -9.7220000e+03   4.7626439e-02
  -9.7210000e+03   4.6436068e-02
  -9.7200000e+03   4.5268450e-02
  -9.7190000e+03   4.4123319e-02
  -9.7180000e+03   4.3000410e-02
  -9.7170000e+03   4.1899457e-02
  -9.7160000e+03   4.0820193e-02
  -9.7150000e+03   3.9762352e-02
  -9.7140000e+03   3.8725665e-02
  -9.7130000e+03   3.7709866e-02
  -9.7120000e+03   3.6714689e-02
  -9.7110000e+03   3.5739865e-02
  -9.7100000e+03   3.4785127e-02
  -9.7090000e+03   3.3850210e-02
  -9.7080000e+03   3.2934845e-02
  -9.7070000e+03   3.2038768e-02
  -9.7060000e+03   3.1161712e-02
  -9.7050000e+03   3.0303412e-02
  -9.7040000e+03   2.9463604e-02
  -9.7030000e+03   2.8642023e-02
  -9.7020000e+03   2.7838406e-02
  -9.7010000e+03   2.7052491e-02
  -9.7000000e+03   2.6284016e-02
  -9.6990000e+03   2.5532720e-02
  -9.6980000e+03   2.4798344e-02
  -9.6970000e+03   2.4080629e-02
  -9.6960000e+03   2.3379317e-02
  -9.6950000e+03   2.2694152e-02
  -9.6940000e+03   2.2024880e-02
  -9.6930000e+03   2.1371245e-02
  -9.6920000e+03   2.0732996e-02
  -9.6910000e+03   2.0109881e-02
  -9.6900000e+03   1.9501651e-02
  -9.6890000e+03   1.8908058e-02
  -9.6880000e+03   1.8328855e-02
  -9.6870000e+03   1.7763798e-02
  -9.6860000e+03   1.7212642e-02
  -9.6850000e+03   1.6675146e-02
  -9.6840000e+03   1.6151071e-02
  -9.6830000e+03   1.5640178e-02
  -9.6820000e+03   1.5142231e-02
  -9.6810000e+03   1.4656996e-02
  -9.6800000e+03   1.4184240e-02
  -9.6790000e+03   1.3723733e-02
  -9.6780000e+03   1.3275246e-02
  -9.6770000e+03   1.2838552e-02
  -9.6760000e+03   1.2413428e-02
  -9.6750000e+03   1.1999652e-02
  -9.6740000e+03   1.1597001e-02
  -9.6730000e+03   1.1205260e-02
  -9.6720000e+03   1.0824211e-02
  -9.6710000e+03   1.0453641e-02
  -9.6700000e+03   1.0093339e-02
  -9.6690000e+03   9.7430953e-03
  -9.6680000e+03   9.4027029e-03
  -9.6670000e+03   9.0719575e-03
  -9.6660000e+03   8.7506565e-03
  -9.6650000e+03   8.4386001e-03
  -9.6640000e+03   8.1355906e-03
  -9.6630000e+03   7.8414328e-03
  -9.6620000e+03   7.5559339e-03
  -9.6610000e+03   7.2789034e-03
  -9.6600000e+03   7.0101533e-03
  -9.6590000e+03   6.7494980e-03
  -9.6580000e+03   6.4967544e-03
  -9.6570000e+03   6.2517417e-03
  -9.6560000e+03   6.0142816e-03
  -9.6550000e+03   5.7841985e-03
  -9.6540000e+03   5.5613190e-03
  -9.6530000e+03   5.3454723e-03
  -9.6520000e+03   5.1364900e-03
  -9.6510000e+03   4.9342062e-03
  -9.6500000e+03   4.7384575e-03
  -9.6490000e+03   4.5490831e-03
  -9.6480000e+03   4.3659246e-03
  -9.6470000e+03   4.1888259e-03
  -9.6460000e+03   4.0176337e-03
  -9.6450000e+03   3.8521969e-03
  -9.6440000e+03   3.6923671e-03
  -9.6430000e+03   3.5379983e-03
  -9.6420000e+03   3.3889468e-03
  -9.6410000e+03   3.2450715e-03
  -9.6400000e+03   3.1062338e-03
  -9.6390000e+03   2.9722974e-03
  -9.6380000e+03   2.8431286e-03
  -9.6370000e+03   2.7185959e-03
  -9.6360000e+03   2.5985704e-03
  -9.6350000e+03   2.4829255e-03
  -9.6340000e+03   2.3715370e-03
  -9.6330000e+03   2.2642830e-03
  -9.6320000e+03   2.1610441e-03
  -9.6310000e+03   2.0617032e-03
  -9.6300000e+03   1.9661454e-03
  -9.6290000e+03   1.8742582e-03
  -9.6280000e+03   1.7859314e-03
  -9.6270000e+03   1.7010571e-03
  -9.6260000e+03   1.6195296e-03
  -9.6250000e+03   1.5412454e-03
  -9.6240000e+03   1.4661033e-03
  -9.6230000e+03   1.3940042e-03
  -9.6220000e+03   1.3248514e-03
  -9.6210000e+03   1.2585501e-03
  -9.6200000e+03   1.1950077e-03
  -9.6190000e+03   1.1341337e-03
  -9.6180000e+03   1.0758399e-03
  -9.6170000e+03   1.0200399e-03
  -9.6160000e+03   9.6664945e-04
  -9.6150000e+03   9.1558632e-04
  -9.6140000e+03   8.6677027e-04
  -9.6130000e+03   8.2012305e-04
  -9.6120000e+03   7.7556834e-04
  -9.6110000e+03   7.3303175e-04
  -9.6100000e+03   6.9244079e-04
  -9.6090000e+03   6.5372483e-04
  -9.6080000e+03   6.1681511e-04
  -9.6070000e+03   5.8164467e-04
  -9.6060000e+03   5.4814836e-04
  -9.6050000e+03   5.1626279e-04
  -9.6040000e+03   4.8592631e-04
  -9.6030000e+03   4.5707901e-04
  -9.6020000e+03   4.2966263e-04
  -9.6010000e+03   4.0362060e-04
  -9.6000000e+03   3.7889797e-04
  -9.5990000e+03   3.5544142e-04
  -9.5980000e+03   3.3319917e-04
  -9.5970000e+03   3.1212104e-04
  -9.5960000e+03   2.9215833e-04
  -9.5950000e+03   2.7326387e-04
  -9.5940000e+03   2.5539196e-04
  -9.5930000e+03   2.3849831e-04
  -9.5920000e+03   2.2254009e-04
  -9.5910000e+03   2.0747583e-04
  -9.5900000e+03   1.9326543e-04
  -9.5890000e+03   1.7987011e-04
  -9.5880000e+03   1.6725241e-04
  -9.5870000e+03   1.5537616e-04
  -9.5860000e+03   1.4420641e-04
  -9.5850000e+03   1.3370946e-04
  -9.5840000e+03   1.2385279e-04
  -9.5830000e+03   1.1460508e-04
  -9.5820000e+03   1.0593611e-04
  -9.5810000e+03   9.7816819e-05
  -9.5800000e+03   9.0219214e-05
  -9.5790000e+03   8.3116375e-05
  -9.5780000e+03   7.6482420e-05
  -9.5770000e+03   7.0292481e-05
  -9.5760000e+03   6.4522676e-05
  -9.5750000e+03   5.9150088e-05
  -9.5740000e+03   5.4152735e-05
  -9.5730000e+03   4.9509550e-05
  -9.5720000e+03   4.5200351e-05
  -9.5710000e+03   4.1205822e-05
  -9.5700000e+03   3.7507483e-05
  -9.5690000e+03   3.4087672e-05
  -9.5680000e+03   3.0929518e-05
  -9.5670000e+03   2.8016918e-05
  -9.5660000e+03   2.5334513e-05
  -9.5650000e+03   2.2867668e-05
  -9.5640000e+03   2.0602448e-05
  -9.5630000e+03   1.8525595e-05
  -9.5620000e+03   1.6624507e-05
  -9.5610000e+03   1.4887217e-05
  -9.5600000e+03   1.3302369e-05
  -9.5590000e+03   1.1859204e-05
  -9.5580000e+03   1.0547529e-05
  -9.5570000e+03   9.3577071e-06
  -9.5560000e+03   8.2806302e-06
  -9.5550000e+03   7.3077035e-06
  -9.5540000e+03   6.4308248e-06
  -9.5530000e+03   5.6423661e-06
  -9.5520000e+03   4.9351546e-06
  -9.5510000e+03   4.3024552e-06
  -9.5500000e+03   3.7379523e-06
  -9.5490000e+03   3.2357327e-06
  -9.5480000e+03   2.7902680e-06
  -9.5470000e+03   2.3963986e-06
  -9.5460000e+03   2.0493168e-06
  -9.5450000e+03   1.7445511e-06
  -9.5440000e+03   1.4779505e-06
  -9.5430000e+03   1.2456694e-06
  -9.5420000e+03   1.0441524e-06
  -9.5410000e+03   8.7012028e-07
  -9.5400000e+03   7.2055535e-07
  -9.5390000e+03   5.9268803e-07
  -9.5380000e+03   4.8398325e-07
  -9.5370000e+03   3.9212744e-07
  -9.5360000e+03   3.1501587e-07
  -9.5350000e+03   2.5074026e-07
  -9.5340000e+03   1.9757686e-07
  -9.5330000e+03   1.5397477e-07
  -9.5320000e+03   1.1854473e-07
  -9.5310000e+03   9.0048191e-08
  -9.5300000e+03   6.7386734e-08
  -9.5290000e+03   4.9591880e-08
  -9.5280000e+03   3.5815204e-08
  -9.5270000e+03   2.5318817e-08
  -9.5260000e+03   1.7466165e-08
  -9.5250000e+03   1.1713179e-08
  -9.5240000e+03   7.5997515e-09
  -9.5230000e+03   4.7415380e-09
  -9.5220000e+03   2.8220858e-09
  -9.5210000e+03   1.5852832e-09
  -9.5200000e+03   8.2812414e-10
  -9.5190000e+03   3.9378482e-10
  -9.5180000e+03   1.6500912e-10
  -9.5170000e+03   5.7796307e-11
  -9.5160000e+03   1.5388938e-11
  -9.5150000e+03   2.5537557e-12
  -9.5140000e+03   1.5299476e-13
  -9.5130000e+03   1.4330707e-16
  -9.5120000e+03   4.9364422e-15
  -9.5110000e+03   4.6550280e-13
  -9.5100000e+03   4.8084235e-12
  -9.5090000e+03   2.3340227e-11
  -9.5080000e+03   7.7043448e-11
  -9.5070000e+03   2.0112020e-10
  -9.5060000e+03   4.4828635e-10
  -9.5050000e+03   8.9182345e-10
  -9.5040000e+03   1.6283930e-09
  -9.5030000e+03   2.7806191e-09
  -9.5020000e+03   4.4994449e-09
  -9.5010000e+03   6.9662679e-09
  -9.5000000e+03   1.0394861e-08
  -9.4990000e+03   1.5033086e-08
  -9.4980000e+03   2.1164397e-08
  -9.4970000e+03   2.9109158e-08
  -9.4960000e+03   3.9225756e-08
  -9.4950000e+03   5.1911537e-08
  -9.4940000e+03   6.7603555e-08
  -9.4930000e+03   8.6779155e-08
  -9.4920000e+03   1.0995638e-07
  -9.4910000e+03   1.3769421e-07
  -9.4900000e+03   1.7059267e-07
  -9.4890000e+03   2.0929274e-07
  -9.4880000e+03   2.5447617e-07
  -9.4870000e+03   3.0686514e-07
  -9.4860000e+03   3.6722174e-07
  -9.4850000e+03   4.3634739e-07
  -9.4840000e+03   5.1508211e-07
  -9.4830000e+03   6.0430365e-07
  -9.4820000e+03   7.0492653e-07
  -9.4810000e+03   8.1790099e-07
  -9.4800000e+03   9.4421180e-07
  -9.4790000e+03   1.0848770e-06
  -9.4780000e+03   1.2409466e-06
  -9.4770000e+03   1.4135010e-06
  -9.4760000e+03   1.6036495e-06
  -9.4750000e+03   1.8125291e-06
  -9.4740000e+03   2.0413021e-06
  -9.4730000e+03   2.2911550e-06
  -9.4720000e+03   2.5632965e-06
  -9.4710000e+03   2.8589555e-06
  -9.4700000e+03   3.1793795e-06
  -9.4690000e+03   3.5258324e-06
  -9.4680000e+03   3.8995929e-06
  -9.4670000e+03   4.3019520e-06
  -9.4660000e+03   4.7342112e-06
  -9.4650000e+03   5.1976806e-06
  -9.4640000e+03   5.6936766e-06
  -9.4630000e+03   6.2235197e-06
  -9.4620000e+03   6.7885326e-06
  -9.4610000e+03   7.3900380e-06
  -9.4600000e+03   8.0293566e-06
  -9.4590000e+03   8.7078044e-06
  -9.4580000e+03   9.4266914e-06
  -9.4570000e+03   1.0187319e-05
  -9.4560000e+03   1.0990977e-05
  -9.4550000e+03   1.1838944e-05
  -9.4540000e+03   1.2732482e-05
  -9.4530000e+03   1.3672838e-05
  -9.4520000e+03   1.4661239e-05
  -9.4510000e+03   1.5698889e-05
  -9.4500000e+03   1.6786972e-05
  -9.4490000e+03   1.7926646e-05
  -9.4480000e+03   1.9119041e-05
  -9.4470000e+03   2.0365259e-05
  -9.4460000e+03   2.1666372e-05
  -9.4450000e+03   2.3023417e-05
  -9.4440000e+03   2.4437399e-05
  -9.4430000e+03   2.5909287e-05
  -9.4420000e+03   2.7440011e-05
  -9.4410000e+03   2.9030462e-05
  -9.4400000e+03   3.0681489e-05
  -9.4390000e+03   3.2393901e-05
  -9.4380000e+03   3.4168462e-05
  -9.4370000e+03   3.6005889e-05
  -9.4360000e+03   3.7906854e-05
  -9.4350000e+03   3.9871980e-05
  -9.4340000e+03   4.1901842e-05
  -9.4330000e+03   4.3996963e-05
  -9.4320000e+03   4.6157816e-05
  -9.4310000e+03   4.8384819e-05
  -9.4300000e+03   5.0678340e-05
  -9.4290000e+03   5.3038688e-05
  -9.4280000e+03   5.5466121e-05
  -9.4270000e+03   5.7960838e-05
  -9.4260000e+03   6.0522981e-05
  -9.4250000e+03   6.3152636e-05
  -9.4240000e+03   6.5849830e-05
  -9.4230000e+03   6.8614532e-05
  -9.4220000e+03   7.1446652e-05
  -9.4210000e+03   7.4346038e-05
  -9.4200000e+03   7.7312482e-05
  -9.4190000e+03   8.0345712e-05
  -9.4180000e+03   8.3445401e-05
  -9.4170000e+03   8.6611156e-05
  -9.4160000e+03   8.9842527e-05
  -9.4150000e+03   9.3139003e-05
  -9.4140000e+03   9.6500013e-05
  -9.4130000e+03   9.9924926e-05
  -9.4120000e+03   1.0341305e-04
  -9.4110000e+03   1.0696363e-04
  -9.4100000e+03   1.1057587e-04
  -9.4090000e+03   1.1424889e-04
  -9.4080000e+03   1.1798176e-04
  -9.4070000e+03   1.2177350e-04
  -9.4060000e+03   1.2562307e-04
  -9.4050000e+03   1.2952937e-04
  -9.4040000e+03   1.3349124e-04
  -9.4030000e+03   1.3750749e-04
  -9.4020000e+03   1.4157683e-04
  -9.4010000e+03   1.4569797e-04
  -9.4000000e+03   1.4986952e-04
  -9.3990000e+03   1.5409006e-04
  -9.3980000e+03   1.5835814e-04
  -9.3970000e+03   1.6267222e-04
  -9.3960000e+03   1.6703075e-04
  -9.3950000e+03   1.7143210e-04
  -9.3940000e+03   1.7587461e-04
  -9.3930000e+03   1.8035659e-04
  -9.3920000e+03   1.8487627e-04
  -9.3910000e+03   1.8943188e-04
  -9.3900000e+03   1.9402159e-04
  -9.3890000e+03   1.9864352e-04
  -9.3880000e+03   2.0329576e-04
  -9.3870000e+03   2.0797639e-04
  -9.3860000e+03   2.1268342e-04
  -9.3850000e+03   2.1741483e-04
  -9.3840000e+03   2.2216860e-04
  -9.3830000e+03   2.2694265e-04
  -9.3820000e+03   2.3173488e-04
  -9.3810000e+03   2.3654317e-04
  -9.3800000e+03   2.4136537e-04
  -9.3790000e+03   2.4619930e-04
  -9.3780000e+03   2.5104278e-04
  -9.3770000e+03   2.5589359e-04
  -9.3760000e+03   2.6074950e-04
  -9.3750000e+03   2.6560825e-04
  -9.3740000e+03   2.7046760e-04
  -9.3730000e+03   2.7532527e-04
  -9.3720000e+03   2.8017897e-04
  -9.3710000e+03   2.8502641e-04
  -9.3700000e+03   2.8986529e-04
  -9.3690000e+03   2.9469329e-04
  -9.3680000e+03   2.9950813e-04
  -9.3670000e+03   3.0430747e-04
  -9.3660000e+03   3.0908901e-04
  -9.3650000e+03   3.1385044e-04
  -9.3640000e+03   3.1858945e-04
  -9.3630000e+03   3.2330375e-04
  -9.3620000e+03   3.2799103e-04
  -9.3610000e+03   3.3264901e-04
  -9.3600000e+03   3.3727543e-04
  -9.3590000e+03   3.4186800e-04
  -9.3580000e+03   3.4642449e-04
  -9.3570000e+03   3.5094266e-04
  -9.3560000e+03   3.5542030e-04
  -9.3550000e+03   3.5985520e-04
  -9.3540000e+03   3.6424519e-04
  -9.3530000e+03   3.6858812e-04
  -9.3520000e+03   3.7288185e-04
  -9.3510000e+03   3.7712428e-04
  -9.3500000e+03   3.8131332e-04
  -9.3490000e+03   3.8544693e-04
  -9.3480000e+03   3.8952308e-04
  -9.3470000e+03   3.9353978e-04
  -9.3460000e+03   3.9749507e-04
  -9.3450000e+03   4.0138703e-04
  -9.3440000e+03   4.0521376e-04
  -9.3430000e+03   4.0897342e-04
  -9.3420000e+03   4.1266418e-04
  -9.3410000e+03   4.1628427e-04
  -9.3400000e+03   4.1983194e-04
  -9.3390000e+03   4.2330551e-04
  -9.3380000e+03   4.2670332e-04
  -9.3370000e+03   4.3002375e-04
  -9.3360000e+03   4.3326524e-04
  -9.3350000e+03   4.3642628e-04
  -9.3340000e+03   4.3950537e-04
  -9.3330000e+03   4.4250110e-04
  -9.3320000e+03   4.4541208e-04
  -9.3310000e+03   4.4823699e-04
  -9.3300000e+03   4.5097453e-04
  -9.3290000e+03   4.5362349e-04
  -9.3280000e+03   4.5618267e-04
  -9.3270000e+03   4.5865095e-04
  -9.3260000e+03   4.6102726e-04
  -9.3250000e+03   4.6331056e-04
  -9.3240000e+03   4.6549989e-04
  -9.3230000e+03   4.6759433e-04
  -9.3220000e+03   4.6959301e-04
  -9.3210000e+03   4.7149514e-04
  -9.3200000e+03   4.7329995e-04
  -9.3190000e+03   4.7500675e-04
  -9.3180000e+03   4.7661490e-04
  -9.3170000e+03   4.7812380e-04
  -9.3160000e+03   4.7953293e-04
  -9.3150000e+03   4.8084182e-04
  -9.3140000e+03   4.8205003e-04
  -9.3130000e+03   4.8315721e-04
  -9.3120000e+03   4.8416306e-04
  -9.3110000e+03   4.8506731e-04
  -9.3100000e+03   4.8586978e-04
  -9.3090000e+03   4.8657033e-04
  -9.3080000e+03   4.8716886e-04
  -9.3070000e+03   4.8766535e-04
  -9.3060000e+03   4.8805983e-04
  -9.3050000e+03   4.8835238e-04
  -9.3040000e+03   4.8854313e-04
  -9.3030000e+03   4.8863227e-04
  -9.3020000e+03   4.8862004e-04
  -9.3010000e+03   4.8850674e-04
  -9.3000000e+03   4.8829271e-04
  -9.2990000e+03   4.8797836e-04
  -9.2980000e+03   4.8756414e-04
  -9.2970000e+03   4.8705055e-04
  -9.2960000e+03   4.8643814e-04
  -9.2950000e+03   4.8572751e-04
  -9.2940000e+03   4.8491932e-04
  -9.2930000e+03   4.8401427e-04
  -9.2920000e+03   4.8301309e-04
  -9.2910000e+03   4.8191660e-04
  -9.2900000e+03   4.8072561e-04
  -9.2890000e+03   4.7944103e-04
  -9.2880000e+03   4.7806377e-04
  -9.2870000e+03   4.7659481e-04
  -9.2860000e+03   4.7503516e-04
  -9.2850000e+03   4.7338587e-04
  -9.2840000e+03   4.7164805e-04
  -9.2830000e+03   4.6982282e-04
  -9.2820000e+03   4.6791136e-04
  -9.2810000e+03   4.6591488e-04
  -9.2800000e+03   4.6383462e-04
  -9.2790000e+03   4.6167187e-04
  -9.2780000e+03   4.5942794e-04
  -9.2770000e+03   4.5710418e-04
  -9.2760000e+03   4.5470197e-04
  -9.2750000e+03   4.5222272e-04
  -9.2740000e+03   4.4966787e-04
  -9.2730000e+03   4.4703890e-04
  -9.2720000e+03   4.4433730e-04
  -9.2710000e+03   4.4156458e-04
  -9.2700000e+03   4.3872231e-04
  -9.2690000e+03   4.3581204e-04
  -9.2680000e+03   4.3283538e-04
  -9.2670000e+03   4.2979394e-04
  -9.2660000e+03   4.2668935e-04
  -9.2650000e+03   4.2352327e-04
  -9.2640000e+03   4.2029737e-04
  -9.2630000e+03   4.1701334e-04
  -9.2620000e+03   4.1367288e-04
  -9.2610000e+03   4.1027771e-04
  -9.2600000e+03   4.0682956e-04
  -9.2590000e+03   4.0333017e-04
  -9.2580000e+03   3.9978130e-04
  -9.2570000e+03   3.9618471e-04
  -9.2560000e+03   3.9254216e-04
  -9.2550000e+03   3.8885544e-04
  -9.2540000e+03   3.8512632e-04
  -9.2530000e+03   3.8135660e-04
  -9.2520000e+03   3.7754806e-04
  -9.2510000e+03   3.7370250e-04
  -9.2500000e+03   3.6982170e-04
  -9.2490000e+03   3.6590747e-04
  -9.2480000e+03   3.6196159e-04
  -9.2470000e+03   3.5798585e-04
  -9.2460000e+03   3.5398205e-04
  -9.2450000e+03   3.4995196e-04
  -9.2440000e+03   3.4589735e-04
  -9.2430000e+03   3.4182000e-04
  -9.2420000e+03   3.3772167e-04
  -9.2410000e+03   3.3360410e-04
  -9.2400000e+03   3.2946906e-04
  -9.2390000e+03   3.2531825e-04
  -9.2380000e+03   3.2115342e-04
  -9.2370000e+03   3.1697626e-04
  -9.2360000e+03   3.1278846e-04
  -9.2350000e+03   3.0859172e-04
  -9.2340000e+03   3.0438768e-04
  -9.2330000e+03   3.0017801e-04
  -9.2320000e+03   2.9596433e-04
  -9.2310000e+03   2.9174826e-04
  -9.2300000e+03   2.8753138e-04
  -9.2290000e+03   2.8331528e-04
  -9.2280000e+03   2.7910151e-04
  -9.2270000e+03   2.7489160e-04
  -9.2260000e+03   2.7068706e-04
  -9.2250000e+03   2.6648939e-04
  -9.2240000e+03   2.6230005e-04
  -9.2230000e+03   2.5812048e-04
  -9.2220000e+03   2.5395210e-04
  -9.2210000e+03   2.4979631e-04
  -9.2200000e+03   2.4565447e-04
  -9.2190000e+03   2.4152792e-04
  -9.2180000e+03   2.3741799e-04
  -9.2170000e+03   2.3332596e-04
  -9.2160000e+03   2.2925309e-04
  -9.2150000e+03   2.2520062e-04
  -9.2140000e+03   2.2116974e-04
  -9.2130000e+03   2.1716164e-04
  -9.2120000e+03   2.1317747e-04
  -9.2110000e+03   2.0921834e-04
  -9.2100000e+03   2.0528534e-04
  -9.2090000e+03   2.0137953e-04
  -9.2080000e+03   1.9750193e-04
  -9.2070000e+03   1.9365356e-04
  -9.2060000e+03   1.8983537e-04
  -9.2050000e+03   1.8604830e-04
  -9.2040000e+03   1.8229325e-04
  -9.2030000e+03   1.7857111e-04
  -9.2020000e+03   1.7488271e-04
  -9.2010000e+03   1.7122887e-04
  -9.2000000e+03   1.6761037e-04
  -9.1990000e+03   1.6402795e-04
  -9.1980000e+03   1.6048234e-04
  -9.1970000e+03   1.5697423e-04
  -9.1960000e+03   1.5350426e-04
  -9.1950000e+03   1.5007307e-04
  -9.1940000e+03   1.4668124e-04
  -9.1930000e+03   1.4332934e-04
  -9.1920000e+03   1.4001790e-04
  -9.1910000e+03   1.3674742e-04
  -9.1900000e+03   1.3351837e-04
  -9.1890000e+03   1.3033119e-04
  -9.1880000e+03   1.2718630e-04
  -9.1870000e+03   1.2408405e-04
  -9.1860000e+03   1.2102482e-04
  -9.1850000e+03   1.1800892e-04
  -9.1840000e+03   1.1503663e-04
  -9.1830000e+03   1.1210822e-04
  -9.1820000e+03   1.0922393e-04
  -9.1810000e+03   1.0638395e-04
  -9.1800000e+03   1.0358848e-04
  -9.1790000e+03   1.0083764e-04
  -9.1780000e+03   9.8131575e-05
  -9.1770000e+03   9.5470372e-05
  -9.1760000e+03   9.2854100e-05
  -9.1750000e+03   9.0282804e-05
  -9.1740000e+03   8.7756501e-05
  -9.1730000e+03   8.5275183e-05
  -9.1720000e+03   8.2838818e-05
  -9.1710000e+03   8.0447351e-05
  -9.1700000e+03   7.8100701e-05
  -9.1690000e+03   7.5798765e-05
  -9.1680000e+03   7.3541418e-05
  -9.1670000e+03   7.1328511e-05
  -9.1660000e+03   6.9159875e-05
  -9.1650000e+03   6.7035318e-05
  -9.1640000e+03   6.4954631e-05
  -9.1630000e+03   6.2917581e-05
  -9.1620000e+03   6.0923917e-05
  -9.1610000e+03   5.8973369e-05
  -9.1600000e+03   5.7065649e-05
  -9.1590000e+03   5.5200451e-05
  -9.1580000e+03   5.3377451e-05
  -9.1570000e+03   5.1596309e-05
  -9.1560000e+03   4.9856669e-05
  -9.1550000e+03   4.8158158e-05
  -9.1540000e+03   4.6500390e-05
  -9.1530000e+03   4.4882963e-05
  -9.1520000e+03   4.3305461e-05
  -9.1510000e+03   4.1767458e-05
  -9.1500000e+03   4.0268510e-05
  -9.1490000e+03   3.8808166e-05
  -9.1480000e+03   3.7385959e-05
  -9.1470000e+03   3.6001415e-05
  -9.1460000e+03   3.4654046e-05
  -9.1450000e+03   3.3343358e-05
  -9.1440000e+03   3.2068845e-05
  -9.1430000e+03   3.0829993e-05
  -9.1420000e+03   2.9626280e-05
  -9.1410000e+03   2.8457176e-05
  -9.1400000e+03   2.7322145e-05
  -9.1390000e+03   2.6220644e-05
  -9.1380000e+03   2.5152124e-05
  -9.1370000e+03   2.4116030e-05
  -9.1360000e+03   2.3111804e-05
  -9.1350000e+03   2.2138883e-05
  -9.1340000e+03   2.1196698e-05
  -9.1330000e+03   2.0284679e-05
  -9.1320000e+03   1.9402254e-05
  -9.1310000e+03   1.8548846e-05
  -9.1300000e+03   1.7723878e-05
  -9.1290000e+03   1.6926772e-05
  -9.1280000e+03   1.6156948e-05
  -9.1270000e+03   1.5413825e-05
  -9.1260000e+03   1.4696825e-05
  -9.1250000e+03   1.4005367e-05
  -9.1240000e+03   1.3338874e-05
  -9.1230000e+03   1.2696769e-05
  -9.1220000e+03   1.2078475e-05
  -9.1210000e+03   1.1483420e-05
  -9.1200000e+03   1.0911034e-05
  -9.1190000e+03   1.0360749e-05
  -9.1180000e+03   9.8320013e-06
  -9.1170000e+03   9.3242295e-06
  -9.1160000e+03   8.8368774e-06
  -9.1150000e+03   8.3693931e-06
  -9.1140000e+03   7.9212292e-06
  -9.1130000e+03   7.4918432e-06
  -9.1120000e+03   7.0806981e-06
  -9.1110000e+03   6.6872625e-06
  -9.1100000e+03   6.3110108e-06
  -9.1090000e+03   5.9514236e-06
  -9.1080000e+03   5.6079880e-06
  -9.1070000e+03   5.2801976e-06
  -9.1060000e+03   4.9675531e-06
  -9.1050000e+03   4.6695621e-06
  -9.1040000e+03   4.3857397e-06
  -9.1030000e+03   4.1156084e-06
  -9.1020000e+03   3.8586986e-06
  -9.1010000e+03   3.6145484e-06
  -9.1000000e+03   3.3827039e-06
  -9.0990000e+03   3.1627197e-06
  -9.0980000e+03   2.9541585e-06
  -9.0970000e+03   2.7565914e-06
  -9.0960000e+03   2.5695983e-06
  -9.0950000e+03   2.3927677e-06
  -9.0940000e+03   2.2256970e-06
  -9.0930000e+03   2.0679921e-06
  -9.0920000e+03   1.9192683e-06
  -9.0910000e+03   1.7791495e-06
  -9.0900000e+03   1.6472691e-06
  -9.0890000e+03   1.5232692e-06
  -9.0880000e+03   1.4068013e-06
  -9.0870000e+03   1.2975258e-06
  -9.0860000e+03   1.1951124e-06
  -9.0850000e+03   1.0992400e-06
  -9.0840000e+03   1.0095965e-06
  -9.0830000e+03   9.2587919e-07
  -9.0820000e+03   8.4779417e-07
  -9.0810000e+03   7.7505679e-07
  -9.0800000e+03   7.0739135e-07
  -9.0790000e+03   6.4453116e-07
  -9.0780000e+03   5.8621840e-07
  -9.0770000e+03   5.3220413e-07
  -9.0760000e+03   4.8224814e-07
  -9.0750000e+03   4.3611889e-07
  -9.0740000e+03   3.9359344e-07
  -9.0730000e+03   3.5445732e-07
  -9.0720000e+03   3.1850445e-07
  -9.0710000e+03   2.8553699e-07
  -9.0700000e+03   2.5536525e-07
  -9.0690000e+03   2.2780757e-07
  -9.0680000e+03   2.0269014e-07
  -9.0670000e+03   1.7984692e-07
  -9.0660000e+03   1.5911947e-07
  -9.0650000e+03   1.4035681e-07
  -9.0640000e+03   1.2341525e-07
  -9.0630000e+03   1.0815825e-07
  -9.0620000e+03   9.4456261e-08
  -9.0610000e+03   8.2186542e-08
  -9.0600000e+03   7.1233008e-08
  -9.0590000e+03   6.1486051e-08
  -9.0580000e+03   5.2842360e-08
  -9.0570000e+03   4.5204750e-08
  -9.0560000e+03   3.8481974e-08
  -9.0550000e+03   3.2588544e-08
  -9.0540000e+03   2.7444539e-08
  -9.0530000e+03   2.2975426e-08
  -9.0520000e+03   1.9111860e-08
  -9.0510000e+03   1.5789502e-08
  -9.0500000e+03   1.2948823e-08
  -9.0490000e+03   1.0534908e-08
  -9.0480000e+03   8.4972703e-09
  -9.0470000e+03   6.7896502e-09
  -9.0460000e+03   5.3698248e-09
  -9.0450000e+03   4.1994129e-09
  -9.0440000e+03   3.2436814e-09
  -9.0430000e+03   2.4713526e-09
  -9.0420000e+03   1.8544113e-09
  -9.0410000e+03   1.3679142e-09
  -9.0400000e+03   9.8979898e-10
  -9.0390000e+03   7.0069657e-10
  -9.0380000e+03   4.8374343e-10
  -9.0370000e+03   3.2439700e-10
  -9.0360000e+03   2.1025206e-10
  -9.0350000e+03   1.3086027e-10
  -9.0340000e+03   7.7551384e-11
  -9.0330000e+03   4.3257665e-11
  -9.0320000e+03   2.2340681e-11
  -9.0310000e+03   1.0421250e-11
  -9.0300000e+03   4.2123477e-12
  -9.0290000e+03   1.3554170e-12
  -9.0280000e+03   2.6020413e-13
  -9.0270000e+03   5.5781597e-14
  -9.0260000e+03   1.0643349e-13
  -9.0250000e+03   1.0833218e-13
  -9.0240000e+03   1.0832808e-13
  -9.0230000e+03   1.3138137e-13
  -9.0220000e+03   3.1663939e-13
  -9.0210000e+03   1.0512006e-12
  -9.0200000e+03   3.0962519e-12
  -9.0190000e+03   7.7119819e-12
  -9.0180000e+03   1.6776501e-11
  -9.0170000e+03   3.2900429e-11
  -9.0160000e+03   5.9536377e-11
  -9.0150000e+03   1.0108404e-10
  -9.0140000e+03   1.6298975e-10
  -9.0130000e+03   2.5184209e-10
  -9.0120000e+03   3.7546132e-10
  -9.0110000e+03   5.4298488e-10
  -9.0100000e+03   7.6494698e-10
  -9.0090000e+03   1.0533538e-09
  -9.0080000e+03   1.4217525e-09
  -9.0070000e+03   1.8852968e-09
  -9.0060000e+03   2.4608053e-09
  -9.0050000e+03   3.1668164e-09
  -9.0040000e+03   4.0236375e-09
  -9.0030000e+03   5.0533885e-09
  -9.0020000e+03   6.2800403e-09
  -9.0010000e+03   7.7294495e-09
  -9.0000000e+03   9.4293863e-09
  -8.9990000e+03   1.1409558e-08
  -8.9980000e+03   1.3701627e-08
  -8.9970000e+03   1.6339227e-08
  -8.9960000e+03   1.9357967e-08
  -8.9950000e+03   2.2795438e-08
  -8.9940000e+03   2.6691213e-08
  -8.9930000e+03   3.1086837e-08
  -8.9920000e+03   3.6025820e-08
  -8.9910000e+03   4.1553620e-08
  -8.9900000e+03   4.7717626e-08
  -8.9890000e+03   5.4567127e-08
  -8.9880000e+03   6.2153292e-08
  -8.9870000e+03   7.0529129e-08
  -8.9860000e+03   7.9749456e-08
  -8.9850000e+03   8.9870852e-08
  -8.9840000e+03   1.0095162e-07
  -8.9830000e+03   1.1305172e-07
  -8.9820000e+03   1.2623275e-07
  -8.9810000e+03   1.4055784e-07
  -8.9800000e+03   1.5609166e-07
  -8.9790000e+03   1.7290028e-07
  -8.9780000e+03   1.9105116e-07
  -8.9770000e+03   2.1061306e-07
  -8.9760000e+03   2.3165594e-07
  -8.9750000e+03   2.5425095e-07
  -8.9740000e+03   2.7847029e-07
  -8.9730000e+03   3.0438716e-07
  -8.9720000e+03   3.3207564e-07
  -8.9710000e+03   3.6161067e-07
  -8.9700000e+03   3.9306790e-07
  -8.9690000e+03   4.2652360e-07
  -8.9680000e+03   4.6205463e-07
  -8.9670000e+03   4.9973828e-07
  -8.9660000e+03   5.3965219e-07
  -8.9650000e+03   5.8187426e-07
  -8.9640000e+03   6.2648257e-07
  -8.9630000e+03   6.7355524e-07
  -8.9620000e+03   7.2317035e-07
  -8.9610000e+03   7.7540583e-07
  -8.9600000e+03   8.3033938e-07
  -8.9590000e+03   8.8804832e-07
  -8.9580000e+03   9.4860955e-07
  -8.9570000e+03   1.0120994e-06
  -8.9560000e+03   1.0785934e-06
  -8.9550000e+03   1.1481666e-06
  -8.9540000e+03   1.2208929e-06
  -8.9530000e+03   1.2968453e-06
  -8.9520000e+03   1.3760957e-06
  -8.9510000e+03   1.4587149e-06
  -8.9500000e+03   1.5447724e-06
  -8.9490000e+03   1.6343361e-06
  -8.9480000e+03   1.7274726e-06
  -8.9470000e+03   1.8242469e-06
  -8.9460000e+03   1.9247221e-06
  -8.9450000e+03   2.0289597e-06
  -8.9440000e+03   2.1370193e-06
  -8.9430000e+03   2.2489583e-06
  -8.9420000e+03   2.3648323e-06
  -8.9410000e+03   2.4846946e-06
  -8.9400000e+03   2.6085960e-06
  -8.9390000e+03   2.7365854e-06
  -8.9380000e+03   2.8687088e-06
  -8.9370000e+03   3.0050100e-06
  -8.9360000e+03   3.1455300e-06
  -8.9350000e+03   3.2903072e-06
  -8.9340000e+03   3.4393771e-06
  -8.9330000e+03   3.5927727e-06
  -8.9320000e+03   3.7505236e-06
  -8.9310000e+03   3.9126568e-06
  -8.9300000e+03   4.0791961e-06
  -8.9290000e+03   4.2501621e-06
  -8.9280000e+03   4.4255724e-06
  -8.9270000e+03   4.6054413e-06
  -8.9260000e+03   4.7897798e-06
  -8.9250000e+03   4.9785956e-06
  -8.9240000e+03   5.1718929e-06
  -8.9230000e+03   5.3696726e-06
  -8.9220000e+03   5.5719320e-06
  -8.9210000e+03   5.7786652e-06
  -8.9200000e+03   5.9898623e-06
  -8.9190000e+03   6.2055102e-06
  -8.9180000e+03   6.4255919e-06
  -8.9170000e+03   6.6500872e-06
  -8.9160000e+03   6.8789717e-06
  -8.9150000e+03   7.1122178e-06
  -8.9140000e+03   7.3497940e-06
  -8.9130000e+03   7.5916652e-06
  -8.9120000e+03   7.8377926e-06
  -8.9110000e+03   8.0881336e-06
  -8.9100000e+03   8.3426420e-06
  -8.9090000e+03   8.6012679e-06
  -8.9080000e+03   8.8639579e-06
  -8.9070000e+03   9.1306545e-06
  -8.9060000e+03   9.4012971e-06
  -8.9050000e+03   9.6758210e-06
  -8.9040000e+03   9.9541581e-06
  -8.9030000e+03   1.0236237e-05
  -8.9020000e+03   1.0521982e-05
  -8.9010000e+03   1.0811314e-05
  -8.9000000e+03   1.1104152e-05
  -8.8990000e+03   1.1400409e-05
  -8.8980000e+03   1.1699997e-05
  -8.8970000e+03   1.2002823e-05
  -8.8960000e+03   1.2308792e-05
  -8.8950000e+03   1.2617804e-05
  -8.8940000e+03   1.2929758e-05
  -8.8930000e+03   1.3244547e-05
  -8.8920000e+03   1.3562065e-05
  -8.8910000e+03   1.3882199e-05
  -8.8900000e+03   1.4204835e-05
  -8.8890000e+03   1.4529856e-05
  -8.8880000e+03   1.4857143e-05
  -8.8870000e+03   1.5186573e-05
  -8.8860000e+03   1.5518020e-05
  -8.8850000e+03   1.5851358e-05
  -8.8840000e+03   1.6186455e-05
  -8.8830000e+03   1.6523179e-05
  -8.8820000e+03   1.6861396e-05
  -8.8810000e+03   1.7200968e-05
  -8.8800000e+03   1.7541757e-05
  -8.8790000e+03   1.7883622e-05
  -8.8780000e+03   1.8226419e-05
  -8.8770000e+03   1.8570003e-05
  -8.8760000e+03   1.8914229e-05
  -8.8750000e+03   1.9258949e-05
  -8.8740000e+03   1.9604012e-05
  -8.8730000e+03   1.9949269e-05
  -8.8720000e+03   2.0294566e-05
  -8.8710000e+03   2.0639751e-05
  -8.8700000e+03   2.0984670e-05
  -8.8690000e+03   2.1329167e-05
  -8.8680000e+03   2.1673086e-05
  -8.8670000e+03   2.2016270e-05
  -8.8660000e+03   2.2358563e-05
  -8.8650000e+03   2.2699805e-05
  -8.8640000e+03   2.3039840e-05
  -8.8630000e+03   2.3378508e-05
  -8.8620000e+03   2.3715651e-05
  -8.8610000e+03   2.4051110e-05
  -8.8600000e+03   2.4384728e-05
  -8.8590000e+03   2.4716344e-05
  -8.8580000e+03   2.5045803e-05
  -8.8570000e+03   2.5372946e-05
  -8.8560000e+03   2.5697616e-05
  -8.8550000e+03   2.6019657e-05
  -8.8540000e+03   2.6338914e-05
  -8.8530000e+03   2.6655232e-05
  -8.8520000e+03   2.6968457e-05
  -8.8510000e+03   2.7278438e-05
  -8.8500000e+03   2.7585022e-05
  -8.8490000e+03   2.7888061e-05
  -8.8480000e+03   2.8187406e-05
  -8.8470000e+03   2.8482909e-05
  -8.8460000e+03   2.8774427e-05
  -8.8450000e+03   2.9061815e-05
  -8.8440000e+03   2.9344933e-05
  -8.8430000e+03   2.9623640e-05
  -8.8420000e+03   2.9897800e-05
  -8.8410000e+03   3.0167278e-05
  -8.8400000e+03   3.0431939e-05
  -8.8390000e+03   3.0691655e-05
  -8.8380000e+03   3.0946297e-05
  -8.8370000e+03   3.1195740e-05
  -8.8360000e+03   3.1439860e-05
  -8.8350000e+03   3.1678537e-05
  -8.8340000e+03   3.1911656e-05
  -8.8330000e+03   3.2139100e-05
  -8.8320000e+03   3.2360759e-05
  -8.8310000e+03   3.2576524e-05
  -8.8300000e+03   3.2786290e-05
  -8.8290000e+03   3.2989956e-05
  -8.8280000e+03   3.3187422e-05
  -8.8270000e+03   3.3378593e-05
  -8.8260000e+03   3.3563377e-05
  -8.8250000e+03   3.3741686e-05
  -8.8240000e+03   3.3913435e-05
  -8.8230000e+03   3.4078542e-05
  -8.8220000e+03   3.4236930e-05
  -8.8210000e+03   3.4388523e-05
  -8.8200000e+03   3.4533253e-05
  -8.8190000e+03   3.4671052e-05
  -8.8180000e+03   3.4801858e-05
  -8.8170000e+03   3.4925611e-05
  -8.8160000e+03   3.5042257e-05
  -8.8150000e+03   3.5151745e-05
  -8.8140000e+03   3.5254026e-05
  -8.8130000e+03   3.5349058e-05
  -8.8120000e+03   3.5436801e-05
  -8.8110000e+03   3.5517221e-05
  -8.8100000e+03   3.5590285e-05
  -8.8090000e+03   3.5655967e-05
  -8.8080000e+03   3.5714244e-05
  -8.8070000e+03   3.5765095e-05
  -8.8060000e+03   3.5808507e-05
  -8.8050000e+03   3.5844467e-05
  -8.8040000e+03   3.5872969e-05
  -8.8030000e+03   3.5894010e-05
  -8.8020000e+03   3.5907591e-05
  -8.8010000e+03   3.5913716e-05
  -8.8000000e+03   3.5912395e-05
  -8.7990000e+03   3.5903641e-05
  -8.7980000e+03   3.5887470e-05
  -8.7970000e+03   3.5863904e-05
  -8.7960000e+03   3.5832967e-05
  -8.7950000e+03   3.5794688e-05
  -8.7940000e+03   3.5749099e-05
  -8.7930000e+03   3.5696236e-05
  -8.7920000e+03   3.5636140e-05
  -8.7910000e+03   3.5568855e-05
  -8.7900000e+03   3.5494427e-05
  -8.7890000e+03   3.5412907e-05
  -8.7880000e+03   3.5324351e-05
  -8.7870000e+03   3.5228817e-05
  -8.7860000e+03   3.5126366e-05
  -8.7850000e+03   3.5017063e-05
  -8.7840000e+03   3.4900977e-05
  -8.7830000e+03   3.4778179e-05
  -8.7820000e+03   3.4648745e-05
  -8.7810000e+03   3.4512752e-05
  -8.7800000e+03   3.4370282e-05
  -8.7790000e+03   3.4221419e-05
  -8.7780000e+03   3.4066251e-05
  -8.7770000e+03   3.3904867e-05
  -8.7760000e+03   3.3737360e-05
  -8.7750000e+03   3.3563827e-05
  -8.7740000e+03   3.3384365e-05
  -8.7730000e+03   3.3199076e-05
  -8.7720000e+03   3.3008063e-05
  -8.7710000e+03   3.2811431e-05
  -8.7700000e+03   3.2609290e-05
  -8.7690000e+03   3.2401749e-05
  -8.7680000e+03   3.2188922e-05
  -8.7670000e+03   3.1970922e-05
  -8.7660000e+03   3.1747867e-05
  -8.7650000e+03   3.1519876e-05
  -8.7640000e+03   3.1287068e-05
  -8.7630000e+03   3.1049567e-05
  -8.7620000e+03   3.0807495e-05
  -8.7610000e+03   3.0560978e-05
  -8.7600000e+03   3.0310143e-05
  -8.7590000e+03   3.0055118e-05
  -8.7580000e+03   2.9796033e-05
  -8.7570000e+03   2.9533017e-05
  -8.7560000e+03   2.9266203e-05
  -8.7550000e+03   2.8995724e-05
  -8.7540000e+03   2.8721712e-05
  -8.7530000e+03   2.8444303e-05
  -8.7520000e+03   2.8163631e-05
  -8.7510000e+03   2.7879831e-05
  -8.7500000e+03   2.7593041e-05
  -8.7490000e+03   2.7303396e-05
  -8.7480000e+03   2.7011033e-05
  -8.7470000e+03   2.6716090e-05
  -8.7460000e+03   2.6418703e-05
  -8.7450000e+03   2.6119011e-05
  -8.7440000e+03   2.5817150e-05
  -8.7430000e+03   2.5513257e-05
  -8.7420000e+03   2.5207470e-05
  -8.7410000e+03   2.4899925e-05
  -8.7400000e+03   2.4590758e-05
  -8.7390000e+03   2.4280105e-05
  -8.7380000e+03   2.3968101e-05
  -8.7370000e+03   2.3654882e-05
  -8.7360000e+03   2.3340580e-05
  -8.7350000e+03   2.3025329e-05
  -8.7340000e+03   2.2709260e-05
  -8.7330000e+03   2.2392506e-05
  -8.7320000e+03   2.2075196e-05
  -8.7310000e+03   2.1757459e-05
  -8.7300000e+03   2.1439424e-05
  -8.7290000e+03   2.1121216e-05
  -8.7280000e+03   2.0802961e-05
  -8.7270000e+03   2.0484782e-05
  -8.7260000e+03   2.0166803e-05
  -8.7250000e+03   1.9849144e-05
  -8.7240000e+03   1.9531924e-05
  -8.7230000e+03   1.9215262e-05
  -8.7220000e+03   1.8899271e-05
  -8.7210000e+03   1.8584068e-05
  -8.7200000e+03   1.8269764e-05
  -8.7190000e+03   1.7956469e-05
  -8.7180000e+03   1.7644292e-05
  -8.7170000e+03   1.7333339e-05
  -8.7160000e+03   1.7023715e-05
  -8.7150000e+03   1.6715522e-05
  -8.7140000e+03   1.6408860e-05
  -8.7130000e+03   1.6103828e-05
  -8.7120000e+03   1.5800521e-05
  -8.7110000e+03   1.5499032e-05
  -8.7100000e+03   1.5199454e-05
  -8.7090000e+03   1.4901874e-05
  -8.7080000e+03   1.4606380e-05
  -8.7070000e+03   1.4313056e-05
  -8.7060000e+03   1.4021984e-05
  -8.7050000e+03   1.3733243e-05
  -8.7040000e+03   1.3446909e-05
  -8.7030000e+03   1.3163059e-05
  -8.7020000e+03   1.2881763e-05
  -8.7010000e+03   1.2603091e-05
  -8.7000000e+03   1.2327111e-05
  -8.6990000e+03   1.2053886e-05
  -8.6980000e+03   1.1783478e-05
  -8.6970000e+03   1.1515948e-05
  -8.6960000e+03   1.1251351e-05
  -8.6950000e+03   1.0989742e-05
  -8.6940000e+03   1.0731173e-05
  -8.6930000e+03   1.0475693e-05
  -8.6920000e+03   1.0223349e-05
  -8.6910000e+03   9.9741839e-06
  -8.6900000e+03   9.7282401e-06
  -8.6890000e+03   9.4855564e-06
  -8.6880000e+03   9.2461691e-06
  -8.6870000e+03   9.0101124e-06
  -8.6860000e+03   8.7774175e-06
  -8.6850000e+03   8.5481135e-06
  -8.6840000e+03   8.3222269e-06
  -8.6830000e+03   8.0997817e-06
  -8.6820000e+03   7.8807995e-06
  -8.6810000e+03   7.6652996e-06
  -8.6800000e+03   7.4532988e-06
  -8.6790000e+03   7.2448117e-06
  -8.6780000e+03   7.0398503e-06
  -8.6770000e+03   6.8384246e-06
  -8.6760000e+03   6.6405421e-06
  -8.6750000e+03   6.4462083e-06
  -8.6740000e+03   6.2554264e-06
  -8.6730000e+03   6.0681973e-06
  -8.6720000e+03   5.8845200e-06
  -8.6710000e+03   5.7043912e-06
  -8.6700000e+03   5.5278057e-06
  -8.6690000e+03   5.3547563e-06
  -8.6680000e+03   5.1852336e-06
  -8.6670000e+03   5.0192265e-06
  -8.6660000e+03   4.8567219e-06
  -8.6650000e+03   4.6977050e-06
  -8.6640000e+03   4.5421589e-06
  -8.6630000e+03   4.3900653e-06
  -8.6620000e+03   4.2414040e-06
  -8.6610000e+03   4.0961530e-06
  -8.6600000e+03   3.9542889e-06
  -8.6590000e+03   3.8157867e-06
  -8.6580000e+03   3.6806198e-06
  -8.6570000e+03   3.5487602e-06
  -8.6560000e+03   3.4201785e-06
  -8.6550000e+03   3.2948437e-06
  -8.6540000e+03   3.1727238e-06
  -8.6530000e+03   3.0537853e-06
  -8.6520000e+03   2.9379935e-06
  -8.6510000e+03   2.8253128e-06
  -8.6500000e+03   2.7157060e-06
  -8.6490000e+03   2.6091353e-06
  -8.6480000e+03   2.5055616e-06
  -8.6470000e+03   2.4049448e-06
  -8.6460000e+03   2.3072442e-06
  -8.6450000e+03   2.2124180e-06
  -8.6440000e+03   2.1204235e-06
  -8.6430000e+03   2.0312174e-06
  -8.6420000e+03   1.9447558e-06
  -8.6410000e+03   1.8609938e-06
  -8.6400000e+03   1.7798862e-06
  -8.6390000e+03   1.7013872e-06
  -8.6380000e+03   1.6254502e-06
  -8.6370000e+03   1.5520286e-06
  -8.6360000e+03   1.4810750e-06
  -8.6350000e+03   1.4125419e-06
  -8.6340000e+03   1.3463812e-06
  -8.6330000e+03   1.2825449e-06
  -8.6320000e+03   1.2209844e-06
  -8.6310000e+03   1.1616513e-06
  -8.6300000e+03   1.1044967e-06
  -8.6290000e+03   1.0494718e-06
  -8.6280000e+03   9.9652778e-07
  -8.6270000e+03   9.4561580e-07
  -8.6260000e+03   8.9668700e-07
  -8.6250000e+03   8.4969266e-07
  -8.6240000e+03   8.0458415e-07
  -8.6230000e+03   7.6131301e-07
  -8.6220000e+03   7.1983098e-07
  -8.6210000e+03   6.8009004e-07
  -8.6200000e+03   6.4204244e-07
  -8.6190000e+03   6.0564073e-07
  -8.6180000e+03   5.7083781e-07
  -8.6170000e+03   5.3758696e-07
  -8.6160000e+03   5.0584187e-07
  -8.6150000e+03   4.7555665e-07
  -8.6140000e+03   4.4668590e-07
  -8.6130000e+03   4.1918470e-07
  -8.6120000e+03   3.9300867e-07
  -8.6110000e+03   3.6811399e-07
  -8.6100000e+03   3.4445739e-07
  -8.6090000e+03   3.2199623e-07
  -8.6080000e+03   3.0068847e-07
  -8.6070000e+03   2.8049275e-07
  -8.6060000e+03   2.6136836e-07
  -8.6050000e+03   2.4327527e-07
  -8.6040000e+03   2.2617418e-07
  -8.6030000e+03   2.1002649e-07
  -8.6020000e+03   1.9479436e-07
  -8.6010000e+03   1.8044069e-07
  -8.6000000e+03   1.6692918e-07
  -8.5990000e+03   1.5422427e-07
  -8.5980000e+03   1.4229123e-07
  -8.5970000e+03   1.3109611e-07
  -8.5960000e+03   1.2060578e-07
  -8.5950000e+03   1.1078795e-07
  -8.5940000e+03   1.0161113e-07
  -8.5930000e+03   9.3044687e-08
  -8.5920000e+03   8.5058815e-08
  -8.5910000e+03   7.7624555e-08
  -8.5900000e+03   7.0713792e-08
  -8.5890000e+03   6.4299260e-08
  -8.5880000e+03   5.8354539e-08
  -8.5870000e+03   5.2854056e-08
  -8.5860000e+03   4.7773082e-08
  -8.5850000e+03   4.3087733e-08
  -8.5840000e+03   3.8774960e-08
  -8.5830000e+03   3.4812551e-08
  -8.5820000e+03   3.1179122e-08
  -8.5810000e+03   2.7854112e-08
  -8.5800000e+03   2.4817772e-08
  -8.5790000e+03   2.2051162e-08
  -8.5780000e+03   1.9536139e-08
  -8.5770000e+03   1.7255348e-08
  -8.5760000e+03   1.5192210e-08
  -8.5750000e+03   1.3330912e-08
  -8.5740000e+03   1.1656393e-08
  -8.5730000e+03   1.0154333e-08
  -8.5720000e+03   8.8111401e-09
  -8.5710000e+03   7.6139312e-09
  -8.5700000e+03   6.5505229e-09
  -8.5690000e+03   5.6094125e-09
  -8.5680000e+03   4.7797628e-09
  -8.5670000e+03   4.0513857e-09
  -8.5660000e+03   3.4147240e-09
  -8.5650000e+03   2.8608345e-09
  -8.5640000e+03   2.3813696e-09
  -8.5630000e+03   1.9685584e-09
  -8.5620000e+03   1.6151879e-09
  -8.5610000e+03   1.3145834e-09
  -8.5600000e+03   1.0605890e-09
  -8.5590000e+03   8.4754713e-10
  -8.5580000e+03   6.7027868e-10
  -8.5570000e+03   5.2406185e-10
  -8.5560000e+03   4.0461177e-10
  -8.5550000e+03   3.0805921e-10
  -8.5540000e+03   2.3092938e-10
  -8.5530000e+03   1.7012084e-10
  -8.5520000e+03   1.2288387e-10
  -8.5510000e+03   8.6799025e-11
  -8.5500000e+03   5.9755627e-11
  -8.5490000e+03   3.9930250e-11
  -8.5480000e+03   2.5765176e-11
  -8.5470000e+03   1.5946786e-11
  -8.5460000e+03   9.3843524e-12
  -8.5450000e+03   5.1886386e-12
  -8.5440000e+03   2.6506600e-12
  -8.5430000e+03   1.2209105e-12
  -8.5420000e+03   4.8804553e-13
  -8.5410000e+03   1.5874509e-13
  -8.5400000e+03   3.7197748e-14
  -8.5390000e+03   4.5564888e-15
  -8.5380000e+03   1.5339439e-16
  -8.5370000e+03   3.5202822e-16
  -8.5360000e+03   4.9882060e-16
  -8.5350000e+03   5.4396927e-15
  -8.5340000e+03   3.8585771e-14
  -8.5330000e+03   1.5996035e-13
  -8.5320000e+03   4.8421835e-13
  -8.5310000e+03   1.1973970e-12
  -8.5300000e+03   2.5740855e-12
  -8.5290000e+03   4.9934810e-12
  -8.5280000e+03   8.9552371e-12
  -8.5270000e+03   1.5094843e-11
  -8.5260000e+03   2.4198335e-11
  -8.5250000e+03   3.7216302e-11
  -8.5240000e+03   5.5277968e-11
  -8.5230000e+03   7.9703871e-11
  -8.5220000e+03   1.1201858e-10
  -8.5210000e+03   1.5396265e-10
  -8.5200000e+03   2.0750362e-10
  -8.5190000e+03   2.7484691e-10
  -8.5180000e+03   3.5844611e-10
  -8.5170000e+03   4.6101181e-10
  -8.5160000e+03   5.8552075e-10
  -8.5150000e+03   7.3522386e-10
  -8.5140000e+03   9.1365363e-10
  -8.5130000e+03   1.1246310e-09
  -8.5120000e+03   1.3722714e-09
  -8.5110000e+03   1.6609901e-09
  -8.5100000e+03   1.9955073e-09
  -8.5090000e+03   2.3808516e-09
  -8.5080000e+03   2.8223641e-09
  -8.5070000e+03   3.3257004e-09
  -8.5060000e+03   3.8968335e-09
  -8.5050000e+03   4.5420541e-09
  -8.5040000e+03   5.2679722e-09
  -8.5030000e+03   6.0815167e-09
  -8.5020000e+03   6.9899344e-09
  -8.5010000e+03   8.0007895e-09
  -8.5000000e+03   9.1219606e-09
  -8.4990000e+03   1.0361639e-08
  -8.4980000e+03   1.1728324e-08
  -8.4970000e+03   1.3230822e-08
  -8.4960000e+03   1.4878237e-08
  -8.4950000e+03   1.6679970e-08
  -8.4940000e+03   1.8645711e-08
  -8.4930000e+03   2.0785432e-08
  -8.4920000e+03   2.3109383e-08
  -8.4910000e+03   2.5628079e-08
  -8.4900000e+03   2.8352298e-08
  -8.4890000e+03   3.1293068e-08
  -8.4880000e+03   3.4461660e-08
  -8.4870000e+03   3.7869575e-08
  -8.4860000e+03   4.1528539e-08
  -8.4850000e+03   4.5450486e-08
  -8.4840000e+03   4.9647552e-08
  -8.4830000e+03   5.4132060e-08
  -8.4820000e+03   5.8916510e-08
  -8.4810000e+03   6.4013561e-08
  -8.4800000e+03   6.9436028e-08
  -8.4790000e+03   7.5196858e-08
  -8.4780000e+03   8.1309122e-08
  -8.4770000e+03   8.7785999e-08
  -8.4760000e+03   9.4640763e-08
  -8.4750000e+03   1.0188677e-07
  -8.4740000e+03   1.0953742e-07
  -8.4730000e+03   1.1760620e-07
  -8.4720000e+03   1.2610659e-07
  -8.4710000e+03   1.3505211e-07
  -8.4700000e+03   1.4445627e-07
  -8.4690000e+03   1.5433256e-07
  -8.4680000e+03   1.6469446e-07
  -8.4670000e+03   1.7555538e-07
  -8.4660000e+03   1.8692867e-07
  -8.4650000e+03   1.9882758e-07
  -8.4640000e+03   2.1126530e-07
  -8.4630000e+03   2.2425486e-07
  -8.4620000e+03   2.3780917e-07
  -8.4610000e+03   2.5194101e-07
  -8.4600000e+03   2.6666295e-07
  -8.4590000e+03   2.8198741e-07
  -8.4580000e+03   2.9792658e-07
  -8.4570000e+03   3.1449245e-07
  -8.4560000e+03   3.3169676e-07
  -8.4550000e+03   3.4955099e-07
  -8.4540000e+03   3.6806637e-07
  -8.4530000e+03   3.8725381e-07
  -8.4520000e+03   4.0712395e-07
  -8.4510000e+03   4.2768708e-07
  -8.4500000e+03   4.4895317e-07
  -8.4490000e+03   4.7093183e-07
  -8.4480000e+03   4.9363230e-07
  -8.4470000e+03   5.1706343e-07
  -8.4460000e+03   5.4123369e-07
  -8.4450000e+03   5.6615112e-07
  -8.4440000e+03   5.9182333e-07
  -8.4430000e+03   6.1825750e-07
  -8.4420000e+03   6.4546033e-07
  -8.4410000e+03   6.7343807e-07
  -8.4400000e+03   7.0219649e-07
  -8.4390000e+03   7.3174084e-07
  -8.4380000e+03   7.6207588e-07
  -8.4370000e+03   7.9320584e-07
  -8.4360000e+03   8.2513443e-07
  -8.4350000e+03   8.5786480e-07
  -8.4340000e+03   8.9139957e-07
  -8.4330000e+03   9.2574078e-07
  -8.4320000e+03   9.6088990e-07
  -8.4310000e+03   9.9684781e-07
  -8.4300000e+03   1.0336148e-06
  -8.4290000e+03   1.0711906e-06
  -8.4280000e+03   1.1095743e-06
  -8.4270000e+03   1.1487644e-06
  -8.4260000e+03   1.1887587e-06
  -8.4250000e+03   1.2295545e-06
  -8.4240000e+03   1.2711484e-06
  -8.4230000e+03   1.3135364e-06
  -8.4220000e+03   1.3567137e-06
  -8.4210000e+03   1.4006752e-06
  -8.4200000e+03   1.4454148e-06
  -8.4190000e+03   1.4909261e-06
  -8.4180000e+03   1.5372016e-06
  -8.4170000e+03   1.5842336e-06
  -8.4160000e+03   1.6320135e-06
  -8.4150000e+03   1.6805321e-06
  -8.4140000e+03   1.7297796e-06
  -8.4130000e+03   1.7797455e-06
  -8.4120000e+03   1.8304187e-06
  -8.4110000e+03   1.8817874e-06
  -8.4100000e+03   1.9338392e-06
  -8.4090000e+03   1.9865611e-06
  -8.4080000e+03   2.0399394e-06
  -8.4070000e+03   2.0939599e-06
  -8.4060000e+03   2.1486076e-06
  -8.4050000e+03   2.2038669e-06
  -8.4040000e+03   2.2597219e-06
  -8.4030000e+03   2.3161557e-06
  -8.4020000e+03   2.3731511e-06
  -8.4010000e+03   2.4306901e-06
  -8.4000000e+03   2.4887543e-06
  -8.3990000e+03   2.5473247e-06
  -8.3980000e+03   2.6063817e-06
  -8.3970000e+03   2.6659051e-06
  -8.3960000e+03   2.7258745e-06
  -8.3950000e+03   2.7862685e-06
  -8.3940000e+03   2.8470655e-06
  -8.3930000e+03   2.9082435e-06
  -8.3920000e+03   2.9697797e-06
  -8.3910000e+03   3.0316511e-06
  -8.3900000e+03   3.0938341e-06
  -8.3890000e+03   3.1563048e-06
  -8.3880000e+03   3.2190387e-06
  -8.3870000e+03   3.2820112e-06
  -8.3860000e+03   3.3451969e-06
  -8.3850000e+03   3.4085704e-06
  -8.3840000e+03   3.4721057e-06
  -8.3830000e+03   3.5357767e-06
  -8.3820000e+03   3.5995568e-06
  -8.3810000e+03   3.6634190e-06
  -8.3800000e+03   3.7273364e-06
  -8.3790000e+03   3.7912814e-06
  -8.3780000e+03   3.8552265e-06
  -8.3770000e+03   3.9191438e-06
  -8.3760000e+03   3.9830052e-06
  -8.3750000e+03   4.0467824e-06
  -8.3740000e+03   4.1104471e-06
  -8.3730000e+03   4.1739707e-06
  -8.3720000e+03   4.2373244e-06
  -8.3710000e+03   4.3004795e-06
  -8.3700000e+03   4.3634071e-06
  -8.3690000e+03   4.4260782e-06
  -8.3680000e+03   4.4884639e-06
  -8.3670000e+03   4.5505352e-06
  -8.3660000e+03   4.6122630e-06
  -8.3650000e+03   4.6736183e-06
  -8.3640000e+03   4.7345721e-06
  -8.3630000e+03   4.7950957e-06
  -8.3620000e+03   4.8551601e-06
  -8.3610000e+03   4.9147366e-06
  -8.3600000e+03   4.9737968e-06
  -8.3590000e+03   5.0323120e-06
  -8.3580000e+03   5.0902541e-06
  -8.3570000e+03   5.1475949e-06
  -8.3560000e+03   5.2043066e-06
  -8.3550000e+03   5.2603615e-06
  -8.3540000e+03   5.3157321e-06
  -8.3530000e+03   5.3703914e-06
  -8.3520000e+03   5.4243124e-06
  -8.3510000e+03   5.4774686e-06
  -8.3500000e+03   5.5298338e-06
  -8.3490000e+03   5.5813821e-06
  -8.3480000e+03   5.6320879e-06
  -8.3470000e+03   5.6819262e-06
  -8.3460000e+03   5.7308721e-06
  -8.3450000e+03   5.7789012e-06
  -8.3440000e+03   5.8259899e-06
  -8.3430000e+03   5.8721145e-06
  -8.3420000e+03   5.9172521e-06
  -8.3410000e+03   5.9613802e-06
  -8.3400000e+03   6.0044768e-06
  -8.3390000e+03   6.0465205e-06
  -8.3380000e+03   6.0874903e-06
  -8.3370000e+03   6.1273658e-06
  -8.3360000e+03   6.1661272e-06
  -8.3350000e+03   6.2037552e-06
  -8.3340000e+03   6.2402312e-06
  -8.3330000e+03   6.2755371e-06
  -8.3320000e+03   6.3096555e-06
  -8.3310000e+03   6.3425694e-06
  -8.3300000e+03   6.3742629e-06
  -8.3290000e+03   6.4047202e-06
  -8.3280000e+03   6.4339266e-06
  -8.3270000e+03   6.4618678e-06
  -8.3260000e+03   6.4885303e-06
  -8.3250000e+03   6.5139013e-06
  -8.3240000e+03   6.5379687e-06
  -8.3230000e+03   6.5607210e-06
  -8.3220000e+03   6.5821474e-06
  -8.3210000e+03   6.6022381e-06
  -8.3200000e+03   6.6209836e-06
  -8.3190000e+03   6.6383756e-06
  -8.3180000e+03   6.6544061e-06
  -8.3170000e+03   6.6690681e-06
  -8.3160000e+03   6.6823552e-06
  -8.3150000e+03   6.6942620e-06
  -8.3140000e+03   6.7047835e-06
  -8.3130000e+03   6.7139158e-06
  -8.3120000e+03   6.7216554e-06
  -8.3110000e+03   6.7279998e-06
  -8.3100000e+03   6.7329473e-06
  -8.3090000e+03   6.7364967e-06
  -8.3080000e+03   6.7386478e-06
  -8.3070000e+03   6.7394009e-06
  -8.3060000e+03   6.7387575e-06
  -8.3050000e+03   6.7367192e-06
  -8.3040000e+03   6.7332890e-06
  -8.3030000e+03   6.7284701e-06
  -8.3020000e+03   6.7222669e-06
  -8.3010000e+03   6.7146842e-06
  -8.3000000e+03   6.7057276e-06
  -8.2990000e+03   6.6954036e-06
  -8.2980000e+03   6.6837191e-06
  -8.2970000e+03   6.6706820e-06
  -8.2960000e+03   6.6563008e-06
  -8.2950000e+03   6.6405847e-06
  -8.2940000e+03   6.6235435e-06
  -8.2930000e+03   6.6051878e-06
  -8.2920000e+03   6.5855287e-06
  -8.2910000e+03   6.5645782e-06
  -8.2900000e+03   6.5423488e-06
  -8.2890000e+03   6.5188536e-06
  -8.2880000e+03   6.4941064e-06
  -8.2870000e+03   6.4681215e-06
  -8.2860000e+03   6.4409141e-06
  -8.2850000e+03   6.4124997e-06
  -8.2840000e+03   6.3828943e-06
  -8.2830000e+03   6.3521149e-06
  -8.2820000e+03   6.3201785e-06
  -8.2810000e+03   6.2871031e-06
  -8.2800000e+03   6.2529069e-06
  -8.2790000e+03   6.2176088e-06
  -8.2780000e+03   6.1812281e-06
  -8.2770000e+03   6.1437847e-06
  -8.2760000e+03   6.1052987e-06
  -8.2750000e+03   6.0657909e-06
  -8.2740000e+03   6.0252825e-06
  -8.2730000e+03   5.9837949e-06
  -8.2720000e+03   5.9413502e-06
  -8.2710000e+03   5.8979706e-06
  -8.2700000e+03   5.8536789e-06
  -8.2690000e+03   5.8084981e-06
  -8.2680000e+03   5.7624516e-06
  -8.2670000e+03   5.7155630e-06
  -8.2660000e+03   5.6678563e-06
  -8.2650000e+03   5.6193557e-06
  -8.2640000e+03   5.5700859e-06
  -8.2630000e+03   5.5200714e-06
  -8.2620000e+03   5.4693374e-06
  -8.2610000e+03   5.4179089e-06
  -8.2600000e+03   5.3658114e-06
  -8.2590000e+03   5.3130703e-06
  -8.2580000e+03   5.2597114e-06
  -8.2570000e+03   5.2057605e-06
  -8.2560000e+03   5.1512434e-06
  -8.2550000e+03   5.0961863e-06
  -8.2540000e+03   5.0406152e-06
  -8.2530000e+03   4.9845563e-06
  -8.2520000e+03   4.9280359e-06
  -8.2510000e+03   4.8710801e-06
  -8.2500000e+03   4.8137151e-06
  -8.2490000e+03   4.7559673e-06
  -8.2480000e+03   4.6978629e-06
  -8.2470000e+03   4.6394279e-06
  -8.2460000e+03   4.5806886e-06
  -8.2450000e+03   4.5216709e-06
  -8.2440000e+03   4.4624007e-06
  -8.2430000e+03   4.4029040e-06
  -8.2420000e+03   4.3432063e-06
  -8.2410000e+03   4.2833332e-06
  -8.2400000e+03   4.2233101e-06
  -8.2390000e+03   4.1631623e-06
  -8.2380000e+03   4.1029147e-06
  -8.2370000e+03   4.0425922e-06
  -8.2360000e+03   3.9822194e-06
  -8.2350000e+03   3.9218205e-06
  -8.2340000e+03   3.8614199e-06
  -8.2330000e+03   3.8010412e-06
  -8.2320000e+03   3.7407081e-06
  -8.2310000e+03   3.6804439e-06
  -8.2300000e+03   3.6202716e-06
  -8.2290000e+03   3.5602137e-06
  -8.2280000e+03   3.5002928e-06
  -8.2270000e+03   3.4405307e-06
  -8.2260000e+03   3.3809492e-06
  -8.2250000e+03   3.3215695e-06
  -8.2240000e+03   3.2624126e-06
  -8.2230000e+03   3.2034990e-06
  -8.2220000e+03   3.1448489e-06
  -8.2210000e+03   3.0864820e-06
  -8.2200000e+03   3.0284177e-06
  -8.2190000e+03   2.9706748e-06
  -8.2180000e+03   2.9132719e-06
  -8.2170000e+03   2.8562271e-06
  -8.2160000e+03   2.7995579e-06
  -8.2150000e+03   2.7432816e-06
  -8.2140000e+03   2.6874148e-06
  -8.2130000e+03   2.6319739e-06
  -8.2120000e+03   2.5769745e-06
  -8.2110000e+03   2.5224320e-06
  -8.2100000e+03   2.4683612e-06
  -8.2090000e+03   2.4147766e-06
  -8.2080000e+03   2.3616919e-06
  -8.2070000e+03   2.3091205e-06
  -8.2060000e+03   2.2570754e-06
  -8.2050000e+03   2.2055688e-06
  -8.2040000e+03   2.1546128e-06
  -8.2030000e+03   2.1042186e-06
  -8.2020000e+03   2.0543973e-06
  -8.2010000e+03   2.0051591e-06
  -8.2000000e+03   1.9565140e-06
  -8.1990000e+03   1.9084713e-06
  -8.1980000e+03   1.8610399e-06
  -8.1970000e+03   1.8142282e-06
  -8.1960000e+03   1.7680442e-06
  -8.1950000e+03   1.7224951e-06
  -8.1940000e+03   1.6775878e-06
  -8.1930000e+03   1.6333287e-06
  -8.1920000e+03   1.5897238e-06
  -8.1910000e+03   1.5467784e-06
  -8.1900000e+03   1.5044975e-06
  -8.1890000e+03   1.4628854e-06
  -8.1880000e+03   1.4219462e-06
  -8.1870000e+03   1.3816833e-06
  -8.1860000e+03   1.3420997e-06
  -8.1850000e+03   1.3031980e-06
  -8.1840000e+03   1.2649802e-06
  -8.1830000e+03   1.2274481e-06
  -8.1820000e+03   1.1906027e-06
  -8.1810000e+03   1.1544449e-06
  -8.1800000e+03   1.1189749e-06
  -8.1790000e+03   1.0841926e-06
  -8.1780000e+03   1.0500975e-06
  -8.1770000e+03   1.0166887e-06
  -8.1760000e+03   9.8396467e-07
  -8.1750000e+03   9.5192381e-07
  -8.1740000e+03   9.2056392e-07
  -8.1730000e+03   8.8988248e-07
  -8.1720000e+03   8.5987660e-07
  -8.1710000e+03   8.3054300e-07
  -8.1700000e+03   8.0187807e-07
  -8.1690000e+03   7.7387784e-07
  -8.1680000e+03   7.4653802e-07
  -8.1670000e+03   7.1985396e-07
  -8.1660000e+03   6.9382074e-07
  -8.1650000e+03   6.6843308e-07
  -8.1640000e+03   6.4368544e-07
  -8.1630000e+03   6.1957197e-07
  -8.1620000e+03   5.9608656e-07
  -8.1610000e+03   5.7322281e-07
  -8.1600000e+03   5.5097408e-07
  -8.1590000e+03   5.2933347e-07
  -8.1580000e+03   5.0829386e-07
  -8.1570000e+03   4.8784788e-07
  -8.1560000e+03   4.6798795e-07
  -8.1550000e+03   4.4870630e-07
  -8.1540000e+03   4.2999495e-07
  -8.1530000e+03   4.1184574e-07
  -8.1520000e+03   3.9425033e-07
  -8.1510000e+03   3.7720023e-07
  -8.1500000e+03   3.6068677e-07
  -8.1490000e+03   3.4470116e-07
  -8.1480000e+03   3.2923448e-07
  -8.1470000e+03   3.1427766e-07
  -8.1460000e+03   2.9982155e-07
  -8.1450000e+03   2.8585689e-07
  -8.1440000e+03   2.7237430e-07
  -8.1430000e+03   2.5936437e-07
  -8.1420000e+03   2.4681757e-07
  -8.1410000e+03   2.3472433e-07
  -8.1400000e+03   2.2307503e-07
  -8.1390000e+03   2.1186000e-07
  -8.1380000e+03   2.0106954e-07
  -8.1370000e+03   1.9069393e-07
  -8.1360000e+03   1.8072343e-07
  -8.1350000e+03   1.7114830e-07
  -8.1340000e+03   1.6195880e-07
  -8.1330000e+03   1.5314519e-07
  -8.1320000e+03   1.4469778e-07
  -8.1310000e+03   1.3660688e-07
  -8.1300000e+03   1.2886285e-07
  -8.1290000e+03   1.2145610e-07
  -8.1280000e+03   1.1437709e-07
  -8.1270000e+03   1.0761632e-07
  -8.1260000e+03   1.0116439e-07
  -8.1250000e+03   9.5011963e-08
  -8.1240000e+03   8.9149770e-08
  -8.1230000e+03   8.3568647e-08
  -8.1220000e+03   7.8259520e-08
  -8.1210000e+03   7.3213415e-08
  -8.1200000e+03   6.8421466e-08
  -8.1190000e+03   6.3874922e-08
  -8.1180000e+03   5.9565147e-08
  -8.1170000e+03   5.5483632e-08
  -8.1160000e+03   5.1621994e-08
  -8.1150000e+03   4.7971987e-08
  -8.1140000e+03   4.4525500e-08
  -8.1130000e+03   4.1274566e-08
  -8.1120000e+03   3.8211364e-08
  -8.1110000e+03   3.5328224e-08
  -8.1100000e+03   3.2617629e-08
  -8.1090000e+03   3.0072218e-08
  -8.1080000e+03   2.7684793e-08
  -8.1070000e+03   2.5448315e-08
  -8.1060000e+03   2.3355914e-08
  -8.1050000e+03   2.1400885e-08
  -8.1040000e+03   1.9576693e-08
  -8.1030000e+03   1.7876974e-08
  -8.1020000e+03   1.6295538e-08
  -8.1010000e+03   1.4826367e-08
  -8.1000000e+03   1.3463620e-08
  -8.0990000e+03   1.2201631e-08
  -8.0980000e+03   1.1034909e-08
  -8.0970000e+03   9.9581404e-09
  -8.0960000e+03   8.9661890e-09
  -8.0950000e+03   8.0540938e-09
  -8.0940000e+03   7.2170699e-09
  -8.0930000e+03   6.4505078e-09
  -8.0920000e+03   5.7499724e-09
  -8.0910000e+03   5.1112019e-09
  -8.0900000e+03   4.5301064e-09
  -8.0890000e+03   4.0027666e-09
  -8.0880000e+03   3.5254319e-09
  -8.0870000e+03   3.0945187e-09
  -8.0860000e+03   2.7066082e-09
  -8.0850000e+03   2.3584438e-09
  -8.0840000e+03   2.0469293e-09
  -8.0830000e+03   1.7691257e-09
  -8.0820000e+03   1.5222483e-09
  -8.0810000e+03   1.3036644e-09
  -8.0800000e+03   1.1108896e-09
  -8.0790000e+03   9.4158447e-10
  -8.0780000e+03   7.9355124e-10
  -8.0770000e+03   6.6473057e-10
  -8.0760000e+03   5.5319709e-10
  -8.0750000e+03   4.5715624e-10
  -8.0740000e+03   3.7493984e-10
  -8.0730000e+03   3.0500239e-10
  -8.0720000e+03   2.4591649e-10
  -8.0710000e+03   1.9636887e-10
  -8.0700000e+03   1.5515586e-10
  -8.0690000e+03   1.2117891e-10
  -8.0680000e+03   9.3440199e-11
  -8.0670000e+03   7.1037655e-11
  -8.0660000e+03   5.3160766e-11
  -8.0650000e+03   3.9085352e-11
  -8.0640000e+03   2.8169330e-11
  -8.0630000e+03   1.9847082e-11
  -8.0620000e+03   1.3625363e-11
  -8.0610000e+03   9.0780607e-12
  -8.0600000e+03   5.8410473e-12
  -8.0590000e+03   3.6077409e-12
  -8.0580000e+03   2.1236266e-12
  -8.0570000e+03   1.1817328e-12
  -8.0560000e+03   6.1747941e-13
  -8.0550000e+03   3.0367067e-13
  -8.0540000e+03   1.4573518e-13
  -8.0530000e+03   7.6796944e-14
  -8.0520000e+03   5.2424017e-14
  -8.0510000e+03   4.6159610e-14
  -8.0500000e+03   4.5025691e-14
  -8.0490000e+03   4.4562390e-14
  -8.0480000e+03   4.4030446e-14
  -8.0470000e+03   4.1896960e-14
  -8.0460000e+03   3.1557027e-14
  -8.0450000e+03   1.4078111e-14
  -8.0440000e+03   1.0104135e-13
  -8.0430000e+03   2.9970495e-13
  -8.0420000e+03   6.7711902e-13
  -8.0410000e+03   1.3320976e-12
  -8.0400000e+03   2.3944633e-12
  -8.0390000e+03   4.0288563e-12
  -8.0380000e+03   6.4384620e-12
  -8.0370000e+03   9.8684811e-12
  -8.0360000e+03   1.4609997e-11
  -8.0350000e+03   2.1003230e-11
  -8.0340000e+03   2.9440854e-11
  -8.0330000e+03   4.0370847e-11
  -8.0320000e+03   5.4300357e-11
  -8.0310000e+03   7.1797479e-11
  -8.0300000e+03   9.3494897e-11
  -8.0290000e+03   1.2009206e-10
  -8.0280000e+03   1.5235746e-10
  -8.0270000e+03   1.9113136e-10
  -8.0260000e+03   2.3732765e-10
  -8.0250000e+03   2.9193578e-10
  -8.0240000e+03   3.5602272e-10
  -8.0230000e+03   4.3073462e-10
  -8.0220000e+03   5.1729804e-10
  -8.0210000e+03   6.1702158e-10
  -8.0200000e+03   7.3129680e-10
  -8.0190000e+03   8.6159955e-10
  -8.0180000e+03   1.0094901e-09
  -8.0170000e+03   1.1766145e-09
  -8.0160000e+03   1.3647050e-09
  -8.0150000e+03   1.5755796e-09
  -8.0140000e+03   1.8111431e-09
  -8.0130000e+03   2.0733865e-09
  -8.0120000e+03   2.3643872e-09
  -8.0110000e+03   2.6863082e-09
  -8.0100000e+03   3.0413978e-09
  -8.0090000e+03   3.4319888e-09
  -8.0080000e+03   3.8604979e-09
  -8.0070000e+03   4.3294241e-09
  -8.0060000e+03   4.8413480e-09
  -8.0050000e+03   5.3989302e-09
  -8.0040000e+03   6.0049101e-09
  -8.0030000e+03   6.6621034e-09
  -8.0020000e+03   7.3734012e-09
  -8.0010000e+03   8.1417675e-09
  -8.0000000e+03   8.9702372e-09
  -7.9990000e+03   9.8619138e-09
  -7.9980000e+03   1.0819967e-08
  -7.9970000e+03   1.1847629e-08
  -7.9960000e+03   1.2948195e-08
  -7.9950000e+03   1.4125016e-08
  -7.9940000e+03   1.5381499e-08
  -7.9930000e+03   1.6721104e-08
  -7.9920000e+03   1.8147337e-08
  -7.9910000e+03   1.9663752e-08
  -7.9900000e+03   2.1273943e-08
  -7.9890000e+03   2.2981543e-08
  -7.9880000e+03   2.4790220e-08
  -7.9870000e+03   2.6703673e-08
  -7.9860000e+03   2.8725625e-08
  -7.9850000e+03   3.0859827e-08
  -7.9840000e+03   3.3110045e-08
  -7.9830000e+03   3.5480062e-08
  -7.9820000e+03   3.7973669e-08
  -7.9810000e+03   4.0594665e-08
  -7.9800000e+03   4.3346852e-08
  -7.9790000e+03   4.6234028e-08
  -7.9780000e+03   4.9259984e-08
  -7.9770000e+03   5.2428499e-08
  -7.9760000e+03   5.5743339e-08
  -7.9750000e+03   5.9208245e-08
  -7.9740000e+03   6.2826935e-08
  -7.9730000e+03   6.6603099e-08
  -7.9720000e+03   7.0540387e-08
  -7.9710000e+03   7.4642416e-08
  -7.9700000e+03   7.8912753e-08
  -7.9690000e+03   8.3354921e-08
  -7.9680000e+03   8.7972387e-08
  -7.9670000e+03   9.2768559e-08
  -7.9660000e+03   9.7746785e-08
  -7.9650000e+03   1.0291034e-07
  -7.9640000e+03   1.0826244e-07
  -7.9630000e+03   1.1380620e-07
  -7.9620000e+03   1.1954468e-07
  -7.9610000e+03   1.2548084e-07
  -7.9600000e+03   1.3161754e-07
  -7.9590000e+03   1.3795757e-07
  -7.9580000e+03   1.4450361e-07
  -7.9570000e+03   1.5125821e-07
  -7.9560000e+03   1.5822386e-07
  -7.9550000e+03   1.6540289e-07
  -7.9540000e+03   1.7279755e-07
  -7.9530000e+03   1.8040996e-07
  -7.9520000e+03   1.8824210e-07
  -7.9510000e+03   1.9629583e-07
  -7.9500000e+03   2.0457289e-07
  -7.9490000e+03   2.1307487e-07
  -7.9480000e+03   2.2180323e-07
  -7.9470000e+03   2.3075928e-07
  -7.9460000e+03   2.3994418e-07
  -7.9450000e+03   2.4935896e-07
  -7.9440000e+03   2.5900447e-07
  -7.9430000e+03   2.6888142e-07
  -7.9420000e+03   2.7899037e-07
  -7.9410000e+03   2.8933171e-07
  -7.9400000e+03   2.9990565e-07
  -7.9390000e+03   3.1071227e-07
  -7.9380000e+03   3.2175144e-07
  -7.9370000e+03   3.3302290e-07
  -7.9360000e+03   3.4452619e-07
  -7.9350000e+03   3.5626068e-07
  -7.9340000e+03   3.6822557e-07
  -7.9330000e+03   3.8041989e-07
  -7.9320000e+03   3.9284247e-07
  -7.9310000e+03   4.0549197e-07
  -7.9300000e+03   4.1836687e-07
  -7.9290000e+03   4.3146548e-07
  -7.9280000e+03   4.4478590e-07
  -7.9270000e+03   4.5832607e-07
  -7.9260000e+03   4.7208373e-07
  -7.9250000e+03   4.8605644e-07
  -7.9240000e+03   5.0024160e-07
  -7.9230000e+03   5.1463638e-07
  -7.9220000e+03   5.2923781e-07
  -7.9210000e+03   5.4404270e-07
  -7.9200000e+03   5.5904772e-07
  -7.9190000e+03   5.7424931e-07
  -7.9180000e+03   5.8964377e-07
  -7.9170000e+03   6.0522720e-07
  -7.9160000e+03   6.2099552e-07
  -7.9150000e+03   6.3694448e-07
  -7.9140000e+03   6.5306966e-07
  -7.9130000e+03   6.6936645e-07
  -7.9120000e+03   6.8583009e-07
  -7.9110000e+03   7.0245563e-07
  -7.9100000e+03   7.1923797e-07
  -7.9090000e+03   7.3617184e-07
  -7.9080000e+03   7.5325180e-07
  -7.9070000e+03   7.7047226e-07
  -7.9060000e+03   7.8782748e-07
  -7.9050000e+03   8.0531155e-07
  -7.9040000e+03   8.2291843e-07
  -7.9030000e+03   8.4064192e-07
  -7.9020000e+03   8.5847568e-07
  -7.9010000e+03   8.7641323e-07
  -7.9000000e+03   8.9444797e-07
  -7.8990000e+03   9.1257315e-07
  -7.8980000e+03   9.3078191e-07
  -7.8970000e+03   9.4906724e-07
  -7.8960000e+03   9.6742204e-07
  -7.8950000e+03   9.8583909e-07
  -7.8940000e+03   1.0043110e-06
  -7.8930000e+03   1.0228305e-06
  -7.8920000e+03   1.0413899e-06
  -7.8910000e+03   1.0599815e-06
  -7.8900000e+03   1.0785978e-06
  -7.8890000e+03   1.0972309e-06
  -7.8880000e+03   1.1158728e-06
  -7.8870000e+03   1.1345157e-06
  -7.8860000e+03   1.1531515e-06
  -7.8850000e+03   1.1717721e-06
  -7.8840000e+03   1.1903694e-06
  -7.8830000e+03   1.2089352e-06
  -7.8820000e+03   1.2274612e-06
  -7.8810000e+03   1.2459391e-06
  -7.8800000e+03   1.2643606e-06
  -7.8790000e+03   1.2827174e-06
  -7.8780000e+03   1.3010012e-06
  -7.8770000e+03   1.3192034e-06
  -7.8760000e+03   1.3373157e-06
  -7.8750000e+03   1.3553297e-06
  -7.8740000e+03   1.3732371e-06
  -7.8730000e+03   1.3910293e-06
  -7.8720000e+03   1.4086980e-06
  -7.8710000e+03   1.4262348e-06
  -7.8700000e+03   1.4436315e-06
  -7.8690000e+03   1.4608796e-06
  -7.8680000e+03   1.4779709e-06
  -7.8670000e+03   1.4948972e-06
  -7.8660000e+03   1.5116503e-06
  -7.8650000e+03   1.5282221e-06
  -7.8640000e+03   1.5446045e-06
  -7.8630000e+03   1.5607894e-06
  -7.8620000e+03   1.5767690e-06
  -7.8610000e+03   1.5925354e-06
  -7.8600000e+03   1.6080808e-06
  -7.8590000e+03   1.6233976e-06
  -7.8580000e+03   1.6384782e-06
  -7.8570000e+03   1.6533151e-06
  -7.8560000e+03   1.6679008e-06
  -7.8550000e+03   1.6822282e-06
  -7.8540000e+03   1.6962901e-06
  -7.8530000e+03   1.7100795e-06
  -7.8520000e+03   1.7235894e-06
  -7.8510000e+03   1.7368131e-06
  -7.8500000e+03   1.7497440e-06
  -7.8490000e+03   1.7623755e-06
  -7.8480000e+03   1.7747013e-06
  -7.8470000e+03   1.7867153e-06
  -7.8460000e+03   1.7984114e-06
  -7.8450000e+03   1.8097836e-06
  -7.8440000e+03   1.8208263e-06
  -7.8430000e+03   1.8315340e-06
  -7.8420000e+03   1.8419013e-06
  -7.8410000e+03   1.8519229e-06
  -7.8400000e+03   1.8615938e-06
  -7.8390000e+03   1.8709092e-06
  -7.8380000e+03   1.8798645e-06
  -7.8370000e+03   1.8884552e-06
  -7.8360000e+03   1.8966770e-06
  -7.8350000e+03   1.9045259e-06
  -7.8340000e+03   1.9119979e-06
  -7.8330000e+03   1.9190895e-06
  -7.8320000e+03   1.9257970e-06
  -7.8310000e+03   1.9321174e-06
  -7.8300000e+03   1.9380474e-06
  -7.8290000e+03   1.9435843e-06
  -7.8280000e+03   1.9487255e-06
  -7.8270000e+03   1.9534684e-06
  -7.8260000e+03   1.9578110e-06
  -7.8250000e+03   1.9617512e-06
  -7.8240000e+03   1.9652873e-06
  -7.8230000e+03   1.9684177e-06
  -7.8220000e+03   1.9711411e-06
  -7.8210000e+03   1.9734563e-06
  -7.8200000e+03   1.9753625e-06
  -7.8190000e+03   1.9768591e-06
  -7.8180000e+03   1.9779455e-06
  -7.8170000e+03   1.9786215e-06
  -7.8160000e+03   1.9788872e-06
  -7.8150000e+03   1.9787428e-06
  -7.8140000e+03   1.9781886e-06
  -7.8130000e+03   1.9772254e-06
  -7.8120000e+03   1.9758541e-06
  -7.8110000e+03   1.9740756e-06
  -7.8100000e+03   1.9718914e-06
  -7.8090000e+03   1.9693030e-06
  -7.8080000e+03   1.9663121e-06
  -7.8070000e+03   1.9629206e-06
  -7.8060000e+03   1.9591308e-06
  -7.8050000e+03   1.9549449e-06
  -7.8040000e+03   1.9503656e-06
  -7.8030000e+03   1.9453957e-06
  -7.8020000e+03   1.9400380e-06
  -7.8010000e+03   1.9342959e-06
  -7.8000000e+03   1.9281727e-06
  -7.7990000e+03   1.9216720e-06
  -7.7980000e+03   1.9147974e-06
  -7.7970000e+03   1.9075531e-06
  -7.7960000e+03   1.8999430e-06
  -7.7950000e+03   1.8919716e-06
  -7.7940000e+03   1.8836432e-06
  -7.7930000e+03   1.8749626e-06
  -7.7920000e+03   1.8659347e-06
  -7.7910000e+03   1.8565643e-06
  -7.7900000e+03   1.8468567e-06
  -7.7890000e+03   1.8368171e-06
  -7.7880000e+03   1.8264511e-06
  -7.7870000e+03   1.8157643e-06
  -7.7860000e+03   1.8047624e-06
  -7.7850000e+03   1.7934514e-06
  -7.7840000e+03   1.7818372e-06
  -7.7830000e+03   1.7699261e-06
  -7.7820000e+03   1.7577243e-06
  -7.7810000e+03   1.7452383e-06
  -7.7800000e+03   1.7324747e-06
  -7.7790000e+03   1.7194400e-06
  -7.7780000e+03   1.7061410e-06
  -7.7770000e+03   1.6925845e-06
  -7.7760000e+03   1.6787776e-06
  -7.7750000e+03   1.6647273e-06
  -7.7740000e+03   1.6504407e-06
  -7.7730000e+03   1.6359250e-06
  -7.7720000e+03   1.6211875e-06
  -7.7710000e+03   1.6062355e-06
  -7.7700000e+03   1.5910766e-06
  -7.7690000e+03   1.5757181e-06
  -7.7680000e+03   1.5601676e-06
  -7.7670000e+03   1.5444328e-06
  -7.7660000e+03   1.5285211e-06
  -7.7650000e+03   1.5124404e-06
  -7.7640000e+03   1.4961983e-06
  -7.7630000e+03   1.4798025e-06
  -7.7620000e+03   1.4632608e-06
  -7.7610000e+03   1.4465809e-06
  -7.7600000e+03   1.4297707e-06
  -7.7590000e+03   1.4128379e-06
  -7.7580000e+03   1.3957903e-06
  -7.7570000e+03   1.3786357e-06
  -7.7560000e+03   1.3613818e-06
  -7.7550000e+03   1.3440365e-06
  -7.7540000e+03   1.3266075e-06
  -7.7530000e+03   1.3091024e-06
  -7.7520000e+03   1.2915291e-06
  -7.7510000e+03   1.2738950e-06
  -7.7500000e+03   1.2562079e-06
  -7.7490000e+03   1.2384753e-06
  -7.7480000e+03   1.2207047e-06
  -7.7470000e+03   1.2029035e-06
  -7.7460000e+03   1.1850793e-06
  -7.7450000e+03   1.1672393e-06
  -7.7440000e+03   1.1493909e-06
  -7.7430000e+03   1.1315411e-06
  -7.7420000e+03   1.1136972e-06
  -7.7410000e+03   1.0958662e-06
  -7.7400000e+03   1.0780551e-06
  -7.7390000e+03   1.0602707e-06
  -7.7380000e+03   1.0425199e-06
  -7.7370000e+03   1.0248093e-06
  -7.7360000e+03   1.0071455e-06
  -7.7350000e+03   9.8953496e-07
  -7.7340000e+03   9.7198414e-07
  -7.7330000e+03   9.5449929e-07
  -7.7320000e+03   9.3708656e-07
  -7.7310000e+03   9.1975200e-07
  -7.7300000e+03   9.0250153e-07
  -7.7290000e+03   8.8534096e-07
  -7.7280000e+03   8.6827598e-07
  -7.7270000e+03   8.5131213e-07
  -7.7260000e+03   8.3445484e-07
  -7.7250000e+03   8.1770941e-07
  -7.7240000e+03   8.0108098e-07
  -7.7230000e+03   7.8457460e-07
  -7.7220000e+03   7.6819514e-07
  -7.7210000e+03   7.5194735e-07
  -7.7200000e+03   7.3583584e-07
  -7.7190000e+03   7.1986506e-07
  -7.7180000e+03   7.0403933e-07
  -7.7170000e+03   6.8836283e-07
  -7.7160000e+03   6.7283958e-07
  -7.7150000e+03   6.5747346e-07
  -7.7140000e+03   6.4226819e-07
  -7.7130000e+03   6.2722736e-07
  -7.7120000e+03   6.1235439e-07
  -7.7110000e+03   5.9765255e-07
  -7.7100000e+03   5.8312499e-07
  -7.7090000e+03   5.6877466e-07
  -7.7080000e+03   5.5460440e-07
  -7.7070000e+03   5.4061687e-07
  -7.7060000e+03   5.2681460e-07
  -7.7050000e+03   5.1319995e-07
  -7.7040000e+03   4.9977515e-07
  -7.7030000e+03   4.8654225e-07
  -7.7020000e+03   4.7350318e-07
  -7.7010000e+03   4.6065970e-07
  -7.7000000e+03   4.4801345e-07
  -7.6990000e+03   4.3556588e-07
  -7.6980000e+03   4.2331832e-07
  -7.6970000e+03   4.1127196e-07
  -7.6960000e+03   3.9942784e-07
  -7.6950000e+03   3.8778684e-07
  -7.6940000e+03   3.7634973e-07
  -7.6930000e+03   3.6511712e-07
  -7.6920000e+03   3.5408948e-07
  -7.6910000e+03   3.4326716e-07
  -7.6900000e+03   3.3265036e-07
  -7.6890000e+03   3.2223917e-07
  -7.6880000e+03   3.1203351e-07
  -7.6870000e+03   3.0203322e-07
  -7.6860000e+03   2.9223798e-07
  -7.6850000e+03   2.8264736e-07
  -7.6840000e+03   2.7326081e-07
  -7.6830000e+03   2.6407766e-07
  -7.6820000e+03   2.5509711e-07
  -7.6810000e+03   2.4631828e-07
  -7.6800000e+03   2.3774014e-07
  -7.6790000e+03   2.2936157e-07
  -7.6780000e+03   2.2118136e-07
  -7.6770000e+03   2.1319818e-07
  -7.6760000e+03   2.0541059e-07
  -7.6750000e+03   1.9781707e-07
  -7.6740000e+03   1.9041602e-07
  -7.6730000e+03   1.8320571e-07
  -7.6720000e+03   1.7618435e-07
  -7.6710000e+03   1.6935006e-07
  -7.6700000e+03   1.6270089e-07
  -7.6690000e+03   1.5623479e-07
  -7.6680000e+03   1.4994964e-07
  -7.6670000e+03   1.4384326e-07
  -7.6660000e+03   1.3791339e-07
  -7.6650000e+03   1.3215772e-07
  -7.6640000e+03   1.2657385e-07
  -7.6630000e+03   1.2115935e-07
  -7.6620000e+03   1.1591171e-07
  -7.6610000e+03   1.1082839e-07
  -7.6600000e+03   1.0590679e-07
  -7.6590000e+03   1.0114425e-07
  -7.6580000e+03   9.6538095e-08
  -7.6570000e+03   9.2085589e-08
  -7.6560000e+03   8.7783969e-08
  -7.6550000e+03   8.3630435e-08
  -7.6540000e+03   7.9622159e-08
  -7.6530000e+03   7.5756286e-08
  -7.6520000e+03   7.2029935e-08
  -7.6510000e+03   6.8440207e-08
  -7.6500000e+03   6.4984184e-08
  -7.6490000e+03   6.1658932e-08
  -7.6480000e+03   5.8461508e-08
  -7.6470000e+03   5.5388959e-08
  -7.6460000e+03   5.2438325e-08
  -7.6450000e+03   4.9606644e-08
  -7.6440000e+03   4.6890955e-08
  -7.6430000e+03   4.4288296e-08
  -7.6420000e+03   4.1795715e-08
  -7.6410000e+03   3.9410263e-08
  -7.6400000e+03   3.7129006e-08
  -7.6390000e+03   3.4949018e-08
  -7.6380000e+03   3.2867394e-08
  -7.6370000e+03   3.0881242e-08
  -7.6360000e+03   2.8987693e-08
  -7.6350000e+03   2.7183899e-08
  -7.6340000e+03   2.5467038e-08
  -7.6330000e+03   2.3834314e-08
  -7.6320000e+03   2.2282959e-08
  -7.6310000e+03   2.0810238e-08
  -7.6300000e+03   1.9413447e-08
  -7.6290000e+03   1.8089917e-08
  -7.6280000e+03   1.6837016e-08
  -7.6270000e+03   1.5652150e-08
  -7.6260000e+03   1.4532763e-08
  -7.6250000e+03   1.3476343e-08
  -7.6240000e+03   1.2480418e-08
  -7.6230000e+03   1.1542562e-08
  -7.6220000e+03   1.0660394e-08
  -7.6210000e+03   9.8315787e-09
  -7.6200000e+03   9.0538289e-09
  -7.6190000e+03   8.3249066e-09
  -7.6180000e+03   7.6426233e-09
  -7.6170000e+03   7.0048408e-09
  -7.6160000e+03   6.4094727e-09
  -7.6150000e+03   5.8544848e-09
  -7.6140000e+03   5.3378952e-09
  -7.6130000e+03   4.8577761e-09
  -7.6120000e+03   4.4122528e-09
  -7.6110000e+03   3.9995055e-09
  -7.6100000e+03   3.6177685e-09
  -7.6090000e+03   3.2653312e-09
  -7.6080000e+03   2.9405379e-09
  -7.6070000e+03   2.6417879e-09
  -7.6060000e+03   2.3675357e-09
  -7.6050000e+03   2.1162908e-09
  -7.6040000e+03   1.8866176e-09
  -7.6030000e+03   1.6771351e-09
  -7.6020000e+03   1.4865168e-09
  -7.6010000e+03   1.3134901e-09
  -7.6000000e+03   1.1568361e-09
  -7.5990000e+03   1.0153891e-09
  -7.5980000e+03   8.8803582e-10
  -7.5970000e+03   7.7371493e-10
  -7.5960000e+03   6.7141638e-10
  -7.5950000e+03   5.8018068e-10
  -7.5940000e+03   4.9909780e-10
  -7.5930000e+03   4.2730689e-10
  -7.5920000e+03   3.6399462e-10
  -7.5910000e+03   3.0839472e-10
  -7.5900000e+03   2.5978683e-10
  -7.5890000e+03   2.1749532e-10
  -7.5880000e+03   1.8088807e-10
  -7.5870000e+03   1.4937575e-10
  -7.5860000e+03   1.2240993e-10
  -7.5850000e+03   9.9482355e-11
  -7.5840000e+03   8.0123376e-11
  -7.5830000e+03   6.3900645e-11
  -7.5820000e+03   5.0417714e-11
  -7.5810000e+03   3.9312672e-11
  -7.5800000e+03   3.0256696e-11
  -7.5790000e+03   2.2952414e-11
  -7.5780000e+03   1.7132696e-11
  -7.5770000e+03   1.2558870e-11
  -7.5760000e+03   9.0192057e-12
  -7.5750000e+03   6.3273966e-12
  -7.5740000e+03   4.3210828e-12
  -7.5730000e+03   2.8600016e-12
  -7.5720000e+03   1.8244456e-12
  -7.5710000e+03   1.1137807e-12
  -7.5700000e+03   6.4468451e-13
  -7.5690000e+03   3.4951999e-13
  -7.5680000e+03   1.7461430e-13
  -7.5670000e+03   7.8819705e-14
  -7.5660000e+03   3.1557628e-14
  -7.5650000e+03   1.1615274e-14
  -7.5640000e+03   5.0619234e-15
  -7.5630000e+03   3.6221407e-15
  -7.5620000e+03   3.6366840e-15
  -7.5610000e+03   3.6790473e-15
  -7.5600000e+03   3.7287402e-15
  -7.5590000e+03   3.1237216e-15
  -7.5580000e+03   2.5281178e-15
  -7.5570000e+03   1.6640315e-14
  -7.5560000e+03   5.3106650e-14
  -7.5550000e+03   1.2985478e-13
  -7.5540000e+03   2.7308396e-13
  -7.5530000e+03   5.1881797e-13
  -7.5520000e+03   9.1387046e-13
  -7.5510000e+03   1.5173037e-12
  -7.5500000e+03   2.4019121e-12
  -7.5490000e+03   3.6552592e-12
  -7.5480000e+03   5.3811838e-12
  -7.5470000e+03   7.7008549e-12
  -7.5460000e+03   1.0754015e-11
  -7.5450000e+03   1.4700098e-11
  -7.5440000e+03   1.9719221e-11
  -7.5430000e+03   2.6013412e-11
  -7.5420000e+03   3.3807449e-11
  -7.5410000e+03   4.3349953e-11
  -7.5400000e+03   5.4913967e-11
  -7.5390000e+03   6.8798325e-11
  -7.5380000e+03   8.5327917e-11
  -7.5370000e+03   1.0485481e-10
  -7.5360000e+03   1.2775865e-10
  -7.5350000e+03   1.5444760e-10
  -7.5340000e+03   1.8535849e-10
  -7.5330000e+03   2.2095784e-10
  -7.5320000e+03   2.6174198e-10
  -7.5310000e+03   3.0823756e-10
  -7.5300000e+03   3.6100185e-10
  -7.5290000e+03   4.2062328e-10
  -7.5280000e+03   4.8772106e-10
  -7.5270000e+03   5.6294627e-10
  -7.5260000e+03   6.4698103e-10
  -7.5250000e+03   7.4053920e-10
  -7.5240000e+03   8.4436615e-10
  -7.5230000e+03   9.5923867e-10
  -7.5220000e+03   1.0859650e-09
  -7.5210000e+03   1.2253841e-09
  -7.5200000e+03   1.3783664e-09
  -7.5190000e+03   1.5458128e-09
  -7.5180000e+03   1.7286541e-09
  -7.5170000e+03   1.9278513e-09
  -7.5160000e+03   2.1443947e-09
  -7.5150000e+03   2.3793032e-09
  -7.5140000e+03   2.6336240e-09
  -7.5130000e+03   2.9084323e-09
  -7.5120000e+03   3.2048296e-09
  -7.5110000e+03   3.5239437e-09
  -7.5100000e+03   3.8669280e-09
  -7.5090000e+03   4.2349602e-09
  -7.5080000e+03   4.6292414e-09
  -7.5070000e+03   5.0509955e-09
  -7.5060000e+03   5.5014680e-09
  -7.5050000e+03   5.9819248e-09
  -7.5040000e+03   6.4936513e-09
  -7.5030000e+03   7.0379512e-09
  -7.5020000e+03   7.6161453e-09
  -7.5010000e+03   8.2295701e-09
  -7.5000000e+03   8.8795769e-09
  -7.4990000e+03   9.5675301e-09
  -7.4980000e+03   1.0294806e-08
  -7.4970000e+03   1.1062792e-08
  -7.4960000e+03   1.1872883e-08
  -7.4950000e+03   1.2726484e-08
  -7.4940000e+03   1.3625004e-08
  -7.4930000e+03   1.4569857e-08
  -7.4920000e+03   1.5562460e-08
  -7.4910000e+03   1.6604234e-08
  -7.4900000e+03   1.7696596e-08
  -7.4890000e+03   1.8840964e-08
  -7.4880000e+03   2.0038752e-08
  -7.4870000e+03   2.1291368e-08
  -7.4860000e+03   2.2600214e-08
  -7.4850000e+03   2.3966685e-08
  -7.4840000e+03   2.5392164e-08
  -7.4830000e+03   2.6878022e-08
  -7.4820000e+03   2.8425618e-08
  -7.4810000e+03   3.0036295e-08
  -7.4800000e+03   3.1711379e-08
  -7.4790000e+03   3.3452178e-08
  -7.4780000e+03   3.5259979e-08
  -7.4770000e+03   3.7136045e-08
  -7.4760000e+03   3.9081619e-08
  -7.4750000e+03   4.1097915e-08
  -7.4740000e+03   4.3186122e-08
  -7.4730000e+03   4.5347398e-08
  -7.4720000e+03   4.7582870e-08
  -7.4710000e+03   4.9893636e-08
  -7.4700000e+03   5.2280755e-08
  -7.4690000e+03   5.4745255e-08
  -7.4680000e+03   5.7288123e-08
  -7.4670000e+03   5.9910309e-08
  -7.4660000e+03   6.2612721e-08
  -7.4650000e+03   6.5396227e-08
  -7.4640000e+03   6.8261649e-08
  -7.4630000e+03   7.1209766e-08
  -7.4620000e+03   7.4241307e-08
  -7.4610000e+03   7.7356958e-08
  -7.4600000e+03   8.0557351e-08
  -7.4590000e+03   8.3843069e-08
  -7.4580000e+03   8.7214643e-08
  -7.4570000e+03   9.0672550e-08
  -7.4560000e+03   9.4217213e-08
  -7.4550000e+03   9.7848999e-08
  -7.4540000e+03   1.0156822e-07
  -7.4530000e+03   1.0537512e-07
  -7.4520000e+03   1.0926989e-07
  -7.4510000e+03   1.1325268e-07
  -7.4500000e+03   1.1732354e-07
  -7.4490000e+03   1.2148249e-07
  -7.4480000e+03   1.2572947e-07
  -7.4470000e+03   1.3006436e-07
  -7.4460000e+03   1.3448699e-07
  -7.4450000e+03   1.3899710e-07
  -7.4440000e+03   1.4359437e-07
  -7.4430000e+03   1.4827844e-07
  -7.4420000e+03   1.5304884e-07
  -7.4410000e+03   1.5790506e-07
  -7.4400000e+03   1.6284653e-07
  -7.4390000e+03   1.6787259e-07
  -7.4380000e+03   1.7298252e-07
  -7.4370000e+03   1.7817552e-07
  -7.4360000e+03   1.8345075e-07
  -7.4350000e+03   1.8880727e-07
  -7.4340000e+03   1.9424410e-07
  -7.4330000e+03   1.9976015e-07
  -7.4320000e+03   2.0535431e-07
  -7.4310000e+03   2.1102536e-07
  -7.4300000e+03   2.1677203e-07
  -7.4290000e+03   2.2259299e-07
  -7.4280000e+03   2.2848683e-07
  -7.4270000e+03   2.3445206e-07
  -7.4260000e+03   2.4048716e-07
  -7.4250000e+03   2.4659050e-07
  -7.4240000e+03   2.5276041e-07
  -7.4230000e+03   2.5899515e-07
  -7.4220000e+03   2.6529292e-07
  -7.4210000e+03   2.7165184e-07
  -7.4200000e+03   2.7806999e-07
  -7.4190000e+03   2.8454536e-07
  -7.4180000e+03   2.9107591e-07
  -7.4170000e+03   2.9765952e-07
  -7.4160000e+03   3.0429401e-07
  -7.4150000e+03   3.1097715e-07
  -7.4140000e+03   3.1770665e-07
  -7.4130000e+03   3.2448017e-07
  -7.4120000e+03   3.3129530e-07
  -7.4110000e+03   3.3814960e-07
  -7.4100000e+03   3.4504057e-07
  -7.4090000e+03   3.5196564e-07
  -7.4080000e+03   3.5892223e-07
  -7.4070000e+03   3.6590768e-07
  -7.4060000e+03   3.7291930e-07
  -7.4050000e+03   3.7995435e-07
  -7.4040000e+03   3.8701005e-07
  -7.4030000e+03   3.9408360e-07
  -7.4020000e+03   4.0117213e-07
  -7.4010000e+03   4.0827274e-07
  -7.4000000e+03   4.1538252e-07
  -7.3990000e+03   4.2249850e-07
  -7.3980000e+03   4.2961769e-07
  -7.3970000e+03   4.3673708e-07
  -7.3960000e+03   4.4385361e-07
  -7.3950000e+03   4.5096423e-07
  -7.3940000e+03   4.5806582e-07
  -7.3930000e+03   4.6515530e-07
  -7.3920000e+03   4.7222951e-07
  -7.3910000e+03   4.7928532e-07
  -7.3900000e+03   4.8631956e-07
  -7.3890000e+03   4.9332907e-07
  -7.3880000e+03   5.0031065e-07
  -7.3870000e+03   5.0726112e-07
  -7.3860000e+03   5.1417729e-07
  -7.3850000e+03   5.2105595e-07
  -7.3840000e+03   5.2789391e-07
  -7.3830000e+03   5.3468797e-07
  -7.3820000e+03   5.4143494e-07
  -7.3810000e+03   5.4813163e-07
  -7.3800000e+03   5.5477487e-07
  -7.3790000e+03   5.6136148e-07
  -7.3780000e+03   5.6788832e-07
  -7.3770000e+03   5.7435224e-07
  -7.3760000e+03   5.8075013e-07
  -7.3750000e+03   5.8707888e-07
  -7.3740000e+03   5.9333541e-07
  -7.3730000e+03   5.9951667e-07
  -7.3720000e+03   6.0561963e-07
  -7.3710000e+03   6.1164130e-07
  -7.3700000e+03   6.1757869e-07
  -7.3690000e+03   6.2342888e-07
  -7.3680000e+03   6.2918897e-07
  -7.3670000e+03   6.3485609e-07
  -7.3660000e+03   6.4042742e-07
  -7.3650000e+03   6.4590018e-07
  -7.3640000e+03   6.5127162e-07
  -7.3630000e+03   6.5653907e-07
  -7.3620000e+03   6.6169986e-07
  -7.3610000e+03   6.6675141e-07
  -7.3600000e+03   6.7169116e-07
  -7.3590000e+03   6.7651664e-07
  -7.3580000e+03   6.8122539e-07
  -7.3570000e+03   6.8581505e-07
  -7.3560000e+03   6.9028328e-07
  -7.3550000e+03   6.9462783e-07
  -7.3540000e+03   6.9884650e-07
  -7.3530000e+03   7.0293715e-07
  -7.3520000e+03   7.0689771e-07
  -7.3510000e+03   7.1072618e-07
  -7.3500000e+03   7.1442061e-07
  -7.3490000e+03   7.1797915e-07
  -7.3480000e+03   7.2139999e-07
  -7.3470000e+03   7.2468141e-07
  -7.3460000e+03   7.2782176e-07
  -7.3450000e+03   7.3081945e-07
  -7.3440000e+03   7.3367300e-07
  -7.3430000e+03   7.3638096e-07
  -7.3420000e+03   7.3894200e-07
  -7.3410000e+03   7.4135485e-07
  -7.3400000e+03   7.4361830e-07
  -7.3390000e+03   7.4573126e-07
  -7.3380000e+03   7.4769269e-07
  -7.3370000e+03   7.4950165e-07
  -7.3360000e+03   7.5115726e-07
  -7.3350000e+03   7.5265875e-07
  -7.3340000e+03   7.5400542e-07
  -7.3330000e+03   7.5519664e-07
  -7.3320000e+03   7.5623190e-07
  -7.3310000e+03   7.5711073e-07
  -7.3300000e+03   7.5783277e-07
  -7.3290000e+03   7.5839776e-07
  -7.3280000e+03   7.5880549e-07
  -7.3270000e+03   7.5905585e-07
  -7.3260000e+03   7.5914882e-07
  -7.3250000e+03   7.5908446e-07
  -7.3240000e+03   7.5886292e-07
  -7.3230000e+03   7.5848442e-07
  -7.3220000e+03   7.5794928e-07
  -7.3210000e+03   7.5725790e-07
  -7.3200000e+03   7.5641075e-07
  -7.3190000e+03   7.5540841e-07
  -7.3180000e+03   7.5425151e-07
  -7.3170000e+03   7.5294079e-07
  -7.3160000e+03   7.5147705e-07
  -7.3150000e+03   7.4986119e-07
  -7.3140000e+03   7.4809416e-07
  -7.3130000e+03   7.4617703e-07
  -7.3120000e+03   7.4411091e-07
  -7.3110000e+03   7.4189700e-07
  -7.3100000e+03   7.3953660e-07
  -7.3090000e+03   7.3703104e-07
  -7.3080000e+03   7.3438175e-07
  -7.3070000e+03   7.3159024e-07
  -7.3060000e+03   7.2865808e-07
  -7.3050000e+03   7.2558690e-07
  -7.3040000e+03   7.2237841e-07
  -7.3030000e+03   7.1903440e-07
  -7.3020000e+03   7.1555670e-07
  -7.3010000e+03   7.1194722e-07
  -7.3000000e+03   7.0820793e-07
  -7.2990000e+03   7.0434087e-07
  -7.2980000e+03   7.0034812e-07
  -7.2970000e+03   6.9623183e-07
  -7.2960000e+03   6.9199422e-07
  -7.2950000e+03   6.8763753e-07
  -7.2940000e+03   6.8316409e-07
  -7.2930000e+03   6.7857626e-07
  -7.2920000e+03   6.7387646e-07
  -7.2910000e+03   6.6906714e-07
  -7.2900000e+03   6.6415082e-07
  -7.2890000e+03   6.5913004e-07
  -7.2880000e+03   6.5400741e-07
  -7.2870000e+03   6.4878555e-07
  -7.2860000e+03   6.4346714e-07
  -7.2850000e+03   6.3805489e-07
  -7.2840000e+03   6.3255154e-07
  -7.2830000e+03   6.2695986e-07
  -7.2820000e+03   6.2128265e-07
  -7.2810000e+03   6.1552276e-07
  -7.2800000e+03   6.0968304e-07
  -7.2790000e+03   6.0376638e-07
  -7.2780000e+03   5.9777567e-07
  -7.2770000e+03   5.9171384e-07
  -7.2760000e+03   5.8558383e-07
  -7.2750000e+03   5.7938861e-07
  -7.2740000e+03   5.7313113e-07
  -7.2730000e+03   5.6681439e-07
  -7.2720000e+03   5.6044138e-07
  -7.2710000e+03   5.5401509e-07
  -7.2700000e+03   5.4753854e-07
  -7.2690000e+03   5.4101472e-07
  -7.2680000e+03   5.3444664e-07
  -7.2670000e+03   5.2783732e-07
  -7.2660000e+03   5.2118976e-07
  -7.2650000e+03   5.1450696e-07
  -7.2640000e+03   5.0779191e-07
  -7.2630000e+03   5.0104760e-07
  -7.2620000e+03   4.9427700e-07
  -7.2610000e+03   4.8748306e-07
  -7.2600000e+03   4.8066875e-07
  -7.2590000e+03   4.7383698e-07
  -7.2580000e+03   4.6699066e-07
  -7.2570000e+03   4.6013269e-07
  -7.2560000e+03   4.5326594e-07
  -7.2550000e+03   4.4639325e-07
  -7.2540000e+03   4.3951744e-07
  -7.2530000e+03   4.3264130e-07
  -7.2520000e+03   4.2576760e-07
  -7.2510000e+03   4.1889906e-07
  -7.2500000e+03   4.1203840e-07
  -7.2490000e+03   4.0518827e-07
  -7.2480000e+03   3.9835130e-07
  -7.2470000e+03   3.9153010e-07
  -7.2460000e+03   3.8472722e-07
  -7.2450000e+03   3.7794517e-07
  -7.2440000e+03   3.7118643e-07
  -7.2430000e+03   3.6445344e-07
  -7.2420000e+03   3.5774859e-07
  -7.2410000e+03   3.5107422e-07
  -7.2400000e+03   3.4443264e-07
  -7.2390000e+03   3.3782609e-07
  -7.2380000e+03   3.3125678e-07
  -7.2370000e+03   3.2472687e-07
  -7.2360000e+03   3.1823846e-07
  -7.2350000e+03   3.1179360e-07
  -7.2340000e+03   3.0539431e-07
  -7.2330000e+03   2.9904253e-07
  -7.2320000e+03   2.9274015e-07
  -7.2310000e+03   2.8648903e-07
  -7.2300000e+03   2.8029094e-07
  -7.2290000e+03   2.7414761e-07
  -7.2280000e+03   2.6806073e-07
  -7.2270000e+03   2.6203192e-07
  -7.2260000e+03   2.5606272e-07
  -7.2250000e+03   2.5015466e-07
  -7.2240000e+03   2.4430916e-07
  -7.2230000e+03   2.3852763e-07
  -7.2220000e+03   2.3281139e-07
  -7.2210000e+03   2.2716171e-07
  -7.2200000e+03   2.2157980e-07
  -7.2190000e+03   2.1606681e-07
  -7.2180000e+03   2.1062384e-07
  -7.2170000e+03   2.0525193e-07
  -7.2160000e+03   1.9995203e-07
  -7.2150000e+03   1.9472508e-07
  -7.2140000e+03   1.8957192e-07
  -7.2130000e+03   1.8449336e-07
  -7.2120000e+03   1.7949013e-07
  -7.2110000e+03   1.7456292e-07
  -7.2100000e+03   1.6971235e-07
  -7.2090000e+03   1.6493897e-07
  -7.2080000e+03   1.6024331e-07
  -7.2070000e+03   1.5562581e-07
  -7.2060000e+03   1.5108687e-07
  -7.2050000e+03   1.4662682e-07
  -7.2040000e+03   1.4224596e-07
  -7.2030000e+03   1.3794450e-07
  -7.2020000e+03   1.3372263e-07
  -7.2010000e+03   1.2958047e-07
  -7.2000000e+03   1.2551808e-07
  -7.1990000e+03   1.2153549e-07
  -7.1980000e+03   1.1763266e-07
  -7.1970000e+03   1.1380951e-07
  -7.1960000e+03   1.1006591e-07
  -7.1950000e+03   1.0640168e-07
  -7.1940000e+03   1.0281658e-07
  -7.1930000e+03   9.9310352e-08
  -7.1920000e+03   9.5882667e-08
  -7.1910000e+03   9.2533165e-08
  -7.1900000e+03   8.9261436e-08
  -7.1890000e+03   8.6067032e-08
  -7.1880000e+03   8.2949461e-08
  -7.1870000e+03   7.9908192e-08
  -7.1860000e+03   7.6942657e-08
  -7.1850000e+03   7.4052246e-08
  -7.1840000e+03   7.1236316e-08
  -7.1830000e+03   6.8494186e-08
  -7.1820000e+03   6.5825143e-08
  -7.1810000e+03   6.3228440e-08
  -7.1800000e+03   6.0703298e-08
  -7.1790000e+03   5.8248907e-08
  -7.1780000e+03   5.5864429e-08
  -7.1770000e+03   5.3548997e-08
  -7.1760000e+03   5.1301719e-08
  -7.1750000e+03   4.9121674e-08
  -7.1740000e+03   4.7007919e-08
  -7.1730000e+03   4.4959490e-08
  -7.1720000e+03   4.2975398e-08
  -7.1710000e+03   4.1054634e-08
  -7.1700000e+03   3.9196173e-08
  -7.1690000e+03   3.7398970e-08
  -7.1680000e+03   3.5661962e-08
  -7.1670000e+03   3.3984074e-08
  -7.1660000e+03   3.2364215e-08
  -7.1650000e+03   3.0801281e-08
  -7.1640000e+03   2.9294159e-08
  -7.1630000e+03   2.7841723e-08
  -7.1620000e+03   2.6442840e-08
  -7.1610000e+03   2.5096369e-08
  -7.1600000e+03   2.3801161e-08
  -7.1590000e+03   2.2556063e-08
  -7.1580000e+03   2.1359917e-08
  -7.1570000e+03   2.0211564e-08
  -7.1560000e+03   1.9109842e-08
  -7.1550000e+03   1.8053586e-08
  -7.1540000e+03   1.7041636e-08
  -7.1530000e+03   1.6072829e-08
  -7.1520000e+03   1.5146009e-08
  -7.1510000e+03   1.4260019e-08
  -7.1500000e+03   1.3413710e-08
  -7.1490000e+03   1.2605937e-08
  -7.1480000e+03   1.1835564e-08
  -7.1470000e+03   1.1101459e-08
  -7.1460000e+03   1.0402500e-08
  -7.1450000e+03   9.7375771e-09
  -7.1440000e+03   9.1055865e-09
  -7.1430000e+03   8.5054378e-09
  -7.1420000e+03   7.9360522e-09
  -7.1410000e+03   7.3963636e-09
  -7.1400000e+03   6.8853192e-09
  -7.1390000e+03   6.4018807e-09
  -7.1380000e+03   5.9450244e-09
  -7.1370000e+03   5.5137425e-09
  -7.1360000e+03   5.1070430e-09
  -7.1350000e+03   4.7239512e-09
  -7.1340000e+03   4.3635092e-09
  -7.1330000e+03   4.0247776e-09
  -7.1320000e+03   3.7068349e-09
  -7.1310000e+03   3.4087789e-09
  -7.1300000e+03   3.1297263e-09
  -7.1290000e+03   2.8688139e-09
  -7.1280000e+03   2.6251982e-09
  -7.1270000e+03   2.3980567e-09
  -7.1260000e+03   2.1865871e-09
  -7.1250000e+03   1.9900083e-09
  -7.1240000e+03   1.8075605e-09
  -7.1230000e+03   1.6385054e-09
  -7.1220000e+03   1.4821261e-09
  -7.1210000e+03   1.3377277e-09
  -7.1200000e+03   1.2046370e-09
  -7.1190000e+03   1.0822029e-09
  -7.1180000e+03   9.6979616e-10
  -7.1170000e+03   8.6680963e-10
  -7.1160000e+03   7.7265823e-10
  -7.1150000e+03   6.8677845e-10
  -7.1140000e+03   6.0862914e-10
  -7.1130000e+03   5.3769060e-10
  -7.1120000e+03   4.7346465e-10
  -7.1110000e+03   4.1547483e-10
  -7.1100000e+03   3.6326567e-10
  -7.1090000e+03   3.1640292e-10
  -7.1080000e+03   2.7447286e-10
  -7.1070000e+03   2.3708250e-10
  -7.1060000e+03   2.0385882e-10
  -7.1050000e+03   1.7444875e-10
  -7.1040000e+03   1.4851870e-10
  -7.1030000e+03   1.2575420e-10
  -7.1020000e+03   1.0585953e-10
  -7.1010000e+03   8.8557102e-11
  -7.1000000e+03   7.3587406e-11
  -7.0990000e+03   6.0708109e-11
  -7.0980000e+03   4.9693842e-11
  -7.0970000e+03   4.0335620e-11
  -7.0960000e+03   3.2440428e-11
  -7.0950000e+03   2.5830353e-11
  -7.0940000e+03   2.0342358e-11
  -7.0930000e+03   1.5827715e-11
  -7.0920000e+03   1.2151171e-11
  -7.0910000e+03   9.1904078e-12
  -7.0900000e+03   6.8356989e-12
  -7.0890000e+03   4.9889600e-12
  -7.0880000e+03   3.5633862e-12
  -7.0870000e+03   2.4822316e-12
  -7.0860000e+03   1.6791443e-12
  -7.0850000e+03   1.0967454e-12
  -7.0840000e+03   6.8593704e-13
  -7.0830000e+03   4.0579798e-13
  -7.0820000e+03   2.2234405e-13
  -7.0810000e+03   1.0826616e-13
  -7.0800000e+03   4.2195621e-14
  -7.0790000e+03   1.1515158e-14
  -7.0780000e+03   1.5956916e-14
  -7.0770000e+03   2.1642932e-14
  -7.0760000e+03   2.3318252e-14
  -7.0750000e+03   2.3448228e-14
  -7.0740000e+03   2.3103673e-14
  -7.0730000e+03   2.2760628e-14
  -7.0720000e+03   2.2417683e-14
  -7.0710000e+03   2.2570879e-14
  -7.0700000e+03   2.4442287e-14
  -7.0690000e+03   3.1174674e-14
  -7.0680000e+03   4.8224108e-14
  -7.0670000e+03   8.4187477e-14
  -7.0660000e+03   1.5090027e-13
  -7.0650000e+03   2.6456613e-13
  -7.0640000e+03   4.4574417e-13
  -7.0630000e+03   7.2081143e-13
  -7.0620000e+03   1.1217490e-12
  -7.0610000e+03   1.6872299e-12
  -7.0600000e+03   2.4630000e-12
  -7.0590000e+03   3.5022226e-12
  -7.0580000e+03   4.8662511e-12
  -7.0570000e+03   6.6247961e-12
  -7.0560000e+03   8.8571213e-12
  -7.0550000e+03   1.1651331e-11
  -7.0540000e+03   1.5105974e-11
  -7.0530000e+03   1.9329784e-11
  -7.0520000e+03   2.4442245e-11
  -7.0510000e+03   3.0573934e-11
  -7.0500000e+03   3.7866976e-11
  -7.0490000e+03   4.6475400e-11
  -7.0480000e+03   5.6565199e-11
  -7.0470000e+03   6.8314866e-11
  -7.0460000e+03   8.1915685e-11
  -7.0450000e+03   9.7571717e-11
  -7.0440000e+03   1.1550019e-10
  -7.0430000e+03   1.3593167e-10
  -7.0420000e+03   1.5911038e-10
  -7.0410000e+03   1.8529395e-10
  -7.0400000e+03   2.1475398e-10
  -7.0390000e+03   2.4777589e-10
  -7.0380000e+03   2.8465891e-10
  -7.0370000e+03   3.2571630e-10
  -7.0360000e+03   3.7127546e-10
  -7.0350000e+03   4.2167753e-10
  -7.0340000e+03   4.7727779e-10
  -7.0330000e+03   5.3844526e-10
  -7.0320000e+03   6.0556295e-10
  -7.0310000e+03   6.7902733e-10
  -7.0300000e+03   7.5924850e-10
  -7.0290000e+03   8.4665001e-10
  -7.0280000e+03   9.4166872e-10
  -7.0270000e+03   1.0447542e-09
  -7.0260000e+03   1.1563689e-09
  -7.0250000e+03   1.2769879e-09
  -7.0240000e+03   1.4070983e-09
  -7.0230000e+03   1.5471992e-09
  -7.0220000e+03   1.6978012e-09
  -7.0210000e+03   1.8594262e-09
  -7.0200000e+03   2.0326067e-09
  -7.0190000e+03   2.2178860e-09
  -7.0180000e+03   2.4158171e-09
  -7.0170000e+03   2.6269626e-09
  -7.0160000e+03   2.8518944e-09
  -7.0150000e+03   3.0911927e-09
  -7.0140000e+03   3.3454459e-09
  -7.0130000e+03   3.6152500e-09
  -7.0120000e+03   3.9012082e-09
  -7.0110000e+03   4.2039298e-09
  -7.0100000e+03   4.5240304e-09
  -7.0090000e+03   4.8621304e-09
  -7.0080000e+03   5.2188550e-09
  -7.0070000e+03   5.5948339e-09
  -7.0060000e+03   5.9906997e-09
  -7.0050000e+03   6.4070877e-09
  -7.0040000e+03   6.8446357e-09
  -7.0030000e+03   7.3039823e-09
  -7.0020000e+03   7.7857673e-09
  -7.0010000e+03   8.2906301e-09
  -7.0000000e+03   8.8192095e-09
  -6.9990000e+03   9.3721430e-09
  -6.9980000e+03   9.9500654e-09
  -6.9970000e+03   1.0553609e-08
  -6.9960000e+03   1.1183402e-08
  -6.9950000e+03   1.1840069e-08
  -6.9940000e+03   1.2524229e-08
  -6.9930000e+03   1.3236493e-08
  -6.9920000e+03   1.3977469e-08
  -6.9910000e+03   1.4747754e-08
  -6.9900000e+03   1.5547939e-08
  -6.9890000e+03   1.6378605e-08
  -6.9880000e+03   1.7240323e-08
  -6.9870000e+03   1.8133654e-08
  -6.9860000e+03   1.9059146e-08
  -6.9850000e+03   2.0017338e-08
  -6.9840000e+03   2.1008753e-08
  -6.9830000e+03   2.2033901e-08
  -6.9820000e+03   2.3093279e-08
  -6.9810000e+03   2.4187367e-08
  -6.9800000e+03   2.5316630e-08
  -6.9790000e+03   2.6481516e-08
  -6.9780000e+03   2.7682457e-08
  -6.9770000e+03   2.8919865e-08
  -6.9760000e+03   3.0194133e-08
  -6.9750000e+03   3.1505637e-08
  -6.9740000e+03   3.2854730e-08
  -6.9730000e+03   3.4241747e-08
  -6.9720000e+03   3.5666998e-08
  -6.9710000e+03   3.7130774e-08
  -6.9700000e+03   3.8633343e-08
  -6.9690000e+03   4.0174947e-08
  -6.9680000e+03   4.1755806e-08
  -6.9670000e+03   4.3376117e-08
  -6.9660000e+03   4.5036049e-08
  -6.9650000e+03   4.6735746e-08
  -6.9640000e+03   4.8475329e-08
  -6.9630000e+03   5.0254888e-08
  -6.9620000e+03   5.2074489e-08
  -6.9610000e+03   5.3934169e-08
  -6.9600000e+03   5.5833938e-08
  -6.9590000e+03   5.7773777e-08
  -6.9580000e+03   5.9753640e-08
  -6.9570000e+03   6.1773448e-08
  -6.9560000e+03   6.3833097e-08
  -6.9550000e+03   6.5932452e-08
  -6.9540000e+03   6.8071346e-08
  -6.9530000e+03   7.0249583e-08
  -6.9520000e+03   7.2466939e-08
  -6.9510000e+03   7.4723156e-08
  -6.9500000e+03   7.7017945e-08
  -6.9490000e+03   7.9350990e-08
  -6.9480000e+03   8.1721940e-08
  -6.9470000e+03   8.4130415e-08
  -6.9460000e+03   8.6576002e-08
  -6.9450000e+03   8.9058258e-08
  -6.9440000e+03   9.1576708e-08
  -6.9430000e+03   9.4130846e-08
  -6.9420000e+03   9.6720136e-08
  -6.9410000e+03   9.9344010e-08
  -6.9400000e+03   1.0200187e-07
  -6.9390000e+03   1.0469308e-07
  -6.9380000e+03   1.0741698e-07
  -6.9370000e+03   1.1017289e-07
  -6.9360000e+03   1.1296007e-07
  -6.9350000e+03   1.1577779e-07
  -6.9340000e+03   1.1862525e-07
  -6.9330000e+03   1.2150165e-07
  -6.9320000e+03   1.2440614e-07
  -6.9310000e+03   1.2733786e-07
  -6.9300000e+03   1.3029591e-07
  -6.9290000e+03   1.3327936e-07
  -6.9280000e+03   1.3628727e-07
  -6.9270000e+03   1.3931865e-07
  -6.9260000e+03   1.4237250e-07
  -6.9250000e+03   1.4544777e-07
  -6.9240000e+03   1.4854343e-07
  -6.9230000e+03   1.5165838e-07
  -6.9220000e+03   1.5479151e-07
  -6.9210000e+03   1.5794171e-07
  -6.9200000e+03   1.6110780e-07
  -6.9190000e+03   1.6428862e-07
  -6.9180000e+03   1.6748297e-07
  -6.9170000e+03   1.7068964e-07
  -6.9160000e+03   1.7390737e-07
  -6.9150000e+03   1.7713493e-07
  -6.9140000e+03   1.8037101e-07
  -6.9130000e+03   1.8361435e-07
  -6.9120000e+03   1.8686361e-07
  -6.9110000e+03   1.9011748e-07
  -6.9100000e+03   1.9337462e-07
  -6.9090000e+03   1.9663366e-07
  -6.9080000e+03   1.9989323e-07
  -6.9070000e+03   2.0315195e-07
  -6.9060000e+03   2.0640843e-07
  -6.9050000e+03   2.0966125e-07
  -6.9040000e+03   2.1290901e-07
  -6.9030000e+03   2.1615028e-07
  -6.9020000e+03   2.1938362e-07
  -6.9010000e+03   2.2260760e-07
  -6.9000000e+03   2.2582077e-07
  -6.8990000e+03   2.2902168e-07
  -6.8980000e+03   2.3220888e-07
  -6.8970000e+03   2.3538090e-07
  -6.8960000e+03   2.3853629e-07
  -6.8950000e+03   2.4167358e-07
  -6.8940000e+03   2.4479133e-07
  -6.8930000e+03   2.4788806e-07
  -6.8920000e+03   2.5096232e-07
  -6.8910000e+03   2.5401266e-07
  -6.8900000e+03   2.5703763e-07
  -6.8890000e+03   2.6003579e-07
  -6.8880000e+03   2.6300569e-07
  -6.8870000e+03   2.6594590e-07
  -6.8860000e+03   2.6885501e-07
  -6.8850000e+03   2.7173160e-07
  -6.8840000e+03   2.7457427e-07
  -6.8830000e+03   2.7738163e-07
  -6.8820000e+03   2.8015230e-07
  -6.8810000e+03   2.8288491e-07
  -6.8800000e+03   2.8557812e-07
  -6.8790000e+03   2.8823059e-07
  -6.8780000e+03   2.9084101e-07
  -6.8770000e+03   2.9340806e-07
  -6.8760000e+03   2.9593047e-07
  -6.8750000e+03   2.9840698e-07
  -6.8740000e+03   3.0083633e-07
  -6.8730000e+03   3.0321732e-07
  -6.8720000e+03   3.0554873e-07
  -6.8710000e+03   3.0782940e-07
  -6.8700000e+03   3.1005817e-07
  -6.8690000e+03   3.1223390e-07
  -6.8680000e+03   3.1435550e-07
  -6.8670000e+03   3.1642189e-07
  -6.8660000e+03   3.1843202e-07
  -6.8650000e+03   3.2038486e-07
  -6.8640000e+03   3.2227942e-07
  -6.8630000e+03   3.2411474e-07
  -6.8620000e+03   3.2588988e-07
  -6.8610000e+03   3.2760394e-07
  -6.8600000e+03   3.2925604e-07
  -6.8590000e+03   3.3084535e-07
  -6.8580000e+03   3.3237105e-07
  -6.8570000e+03   3.3383237e-07
  -6.8560000e+03   3.3522857e-07
  -6.8550000e+03   3.3655894e-07
  -6.8540000e+03   3.3782281e-07
  -6.8530000e+03   3.3901953e-07
  -6.8520000e+03   3.4014852e-07
  -6.8510000e+03   3.4120919e-07
  -6.8500000e+03   3.4220103e-07
  -6.8490000e+03   3.4312354e-07
  -6.8480000e+03   3.4397627e-07
  -6.8470000e+03   3.4475879e-07
  -6.8460000e+03   3.4547072e-07
  -6.8450000e+03   3.4611173e-07
  -6.8440000e+03   3.4668151e-07
  -6.8430000e+03   3.4717980e-07
  -6.8420000e+03   3.4760636e-07
  -6.8410000e+03   3.4796102e-07
  -6.8400000e+03   3.4824361e-07
  -6.8390000e+03   3.4845403e-07
  -6.8380000e+03   3.4859221e-07
  -6.8370000e+03   3.4865812e-07
  -6.8360000e+03   3.4865175e-07
  -6.8350000e+03   3.4857317e-07
  -6.8340000e+03   3.4842245e-07
  -6.8330000e+03   3.4819970e-07
  -6.8320000e+03   3.4790511e-07
  -6.8310000e+03   3.4753886e-07
  -6.8300000e+03   3.4710119e-07
  -6.8290000e+03   3.4659239e-07
  -6.8280000e+03   3.4601275e-07
  -6.8270000e+03   3.4536264e-07
  -6.8260000e+03   3.4464244e-07
  -6.8250000e+03   3.4385259e-07
  -6.8240000e+03   3.4299353e-07
  -6.8230000e+03   3.4206577e-07
  -6.8220000e+03   3.4106984e-07
  -6.8210000e+03   3.4000631e-07
  -6.8200000e+03   3.3887578e-07
  -6.8190000e+03   3.3767890e-07
  -6.8180000e+03   3.3641632e-07
  -6.8170000e+03   3.3508877e-07
  -6.8160000e+03   3.3369697e-07
  -6.8150000e+03   3.3224170e-07
  -6.8140000e+03   3.3072375e-07
  -6.8130000e+03   3.2914395e-07
  -6.8120000e+03   3.2750318e-07
  -6.8110000e+03   3.2580231e-07
  -6.8100000e+03   3.2404228e-07
  -6.8090000e+03   3.2222402e-07
  -6.8080000e+03   3.2034852e-07
  -6.8070000e+03   3.1841677e-07
  -6.8060000e+03   3.1642980e-07
  -6.8050000e+03   3.1438867e-07
  -6.8040000e+03   3.1229445e-07
  -6.8030000e+03   3.1014824e-07
  -6.8020000e+03   3.0795117e-07
  -6.8010000e+03   3.0570438e-07
  -6.8000000e+03   3.0340904e-07
  -6.7990000e+03   3.0106632e-07
  -6.7980000e+03   2.9867744e-07
  -6.7970000e+03   2.9624361e-07
  -6.7960000e+03   2.9376609e-07
  -6.7950000e+03   2.9124611e-07
  -6.7940000e+03   2.8868496e-07
  -6.7930000e+03   2.8608392e-07
  -6.7920000e+03   2.8344429e-07
  -6.7910000e+03   2.8076738e-07
  -6.7900000e+03   2.7805452e-07
  -6.7890000e+03   2.7530704e-07
  -6.7880000e+03   2.7252628e-07
  -6.7870000e+03   2.6971359e-07
  -6.7860000e+03   2.6687035e-07
  -6.7850000e+03   2.6399791e-07
  -6.7840000e+03   2.6109765e-07
  -6.7830000e+03   2.5817095e-07
  -6.7820000e+03   2.5521919e-07
  -6.7810000e+03   2.5224375e-07
  -6.7800000e+03   2.4924603e-07
  -6.7790000e+03   2.4622740e-07
  -6.7780000e+03   2.4318927e-07
  -6.7770000e+03   2.4013302e-07
  -6.7760000e+03   2.3706003e-07
  -6.7750000e+03   2.3397168e-07
  -6.7740000e+03   2.3086937e-07
  -6.7730000e+03   2.2775446e-07
  -6.7720000e+03   2.2462832e-07
  -6.7710000e+03   2.2149232e-07
  -6.7700000e+03   2.1834782e-07
  -6.7690000e+03   2.1519616e-07
  -6.7680000e+03   2.1203868e-07
  -6.7670000e+03   2.0887671e-07
  -6.7660000e+03   2.0571158e-07
  -6.7650000e+03   2.0254459e-07
  -6.7640000e+03   1.9937704e-07
  -6.7630000e+03   1.9621021e-07
  -6.7620000e+03   1.9304537e-07
  -6.7610000e+03   1.8988377e-07
  -6.7600000e+03   1.8672666e-07
  -6.7590000e+03   1.8357525e-07
  -6.7580000e+03   1.8043077e-07
  -6.7570000e+03   1.7729439e-07
  -6.7560000e+03   1.7416728e-07
  -6.7550000e+03   1.7105061e-07
  -6.7540000e+03   1.6794551e-07
  -6.7530000e+03   1.6485308e-07
  -6.7520000e+03   1.6177442e-07
  -6.7510000e+03   1.5871062e-07
  -6.7500000e+03   1.5566271e-07
  -6.7490000e+03   1.5263172e-07
  -6.7480000e+03   1.4961867e-07
  -6.7470000e+03   1.4662454e-07
  -6.7460000e+03   1.4365029e-07
  -6.7450000e+03   1.4069685e-07
  -6.7440000e+03   1.3776513e-07
  -6.7430000e+03   1.3485603e-07
  -6.7420000e+03   1.3197040e-07
  -6.7410000e+03   1.2910909e-07
  -6.7400000e+03   1.2627290e-07
  -6.7390000e+03   1.2346262e-07
  -6.7380000e+03   1.2067901e-07
  -6.7370000e+03   1.1792279e-07
  -6.7360000e+03   1.1519469e-07
  -6.7350000e+03   1.1249537e-07
  -6.7340000e+03   1.0982549e-07
  -6.7330000e+03   1.0718567e-07
  -6.7320000e+03   1.0457652e-07
  -6.7310000e+03   1.0199859e-07
  -6.7300000e+03   9.9452438e-08
  -6.7290000e+03   9.6938574e-08
  -6.7280000e+03   9.4457486e-08
  -6.7270000e+03   9.2009634e-08
  -6.7260000e+03   8.9595452e-08
  -6.7250000e+03   8.7215344e-08
  -6.7240000e+03   8.4869688e-08
  -6.7230000e+03   8.2558834e-08
  -6.7220000e+03   8.0283107e-08
  -6.7210000e+03   7.8042801e-08
  -6.7200000e+03   7.5838187e-08
  -6.7190000e+03   7.3669507e-08
  -6.7180000e+03   7.1536976e-08
  -6.7170000e+03   6.9440786e-08
  -6.7160000e+03   6.7381099e-08
  -6.7150000e+03   6.5358054e-08
  -6.7140000e+03   6.3371762e-08
  -6.7130000e+03   6.1422311e-08
  -6.7120000e+03   5.9509763e-08
  -6.7110000e+03   5.7634156e-08
  -6.7100000e+03   5.5795504e-08
  -6.7090000e+03   5.3993794e-08
  -6.7080000e+03   5.2228995e-08
  -6.7070000e+03   5.0501048e-08
  -6.7060000e+03   4.8809874e-08
  -6.7050000e+03   4.7155371e-08
  -6.7040000e+03   4.5537414e-08
  -6.7030000e+03   4.3955860e-08
  -6.7020000e+03   4.2410543e-08
  -6.7010000e+03   4.0901274e-08
  -6.7000000e+03   3.9427850e-08
  -6.6990000e+03   3.7990043e-08
  -6.6980000e+03   3.6587609e-08
  -6.6970000e+03   3.5220287e-08
  -6.6960000e+03   3.3887794e-08
  -6.6950000e+03   3.2589833e-08
  -6.6940000e+03   3.1326090e-08
  -6.6930000e+03   3.0096234e-08
  -6.6920000e+03   2.8899918e-08
  -6.6910000e+03   2.7736782e-08
  -6.6900000e+03   2.6606450e-08
  -6.6890000e+03   2.5508531e-08
  -6.6880000e+03   2.4442625e-08
  -6.6870000e+03   2.3408315e-08
  -6.6860000e+03   2.2405174e-08
  -6.6850000e+03   2.1432763e-08
  -6.6840000e+03   2.0490632e-08
  -6.6830000e+03   1.9578322e-08
  -6.6820000e+03   1.8695364e-08
  -6.6810000e+03   1.7841278e-08
  -6.6800000e+03   1.7015578e-08
  -6.6790000e+03   1.6217770e-08
  -6.6780000e+03   1.5447351e-08
  -6.6770000e+03   1.4703812e-08
  -6.6760000e+03   1.3986640e-08
  -6.6750000e+03   1.3295314e-08
  -6.6740000e+03   1.2629310e-08
  -6.6730000e+03   1.1988099e-08
  -6.6720000e+03   1.1371147e-08
  -6.6710000e+03   1.0777919e-08
  -6.6700000e+03   1.0207878e-08
  -6.6690000e+03   9.6604815e-09
  -6.6680000e+03   9.1351891e-09
  -6.6670000e+03   8.6314580e-09
  -6.6660000e+03   8.1487453e-09
  -6.6650000e+03   7.6865081e-09
  -6.6640000e+03   7.2442044e-09
  -6.6630000e+03   6.8212935e-09
  -6.6620000e+03   6.4172363e-09
  -6.6610000e+03   6.0314956e-09
  -6.6600000e+03   5.6635375e-09
  -6.6590000e+03   5.3128307e-09
  -6.6580000e+03   4.9788476e-09
  -6.6570000e+03   4.6610647e-09
  -6.6560000e+03   4.3589630e-09
  -6.6550000e+03   4.0720283e-09
  -6.6540000e+03   3.7997515e-09
  -6.6530000e+03   3.5416294e-09
  -6.6520000e+03   3.2971646e-09
  -6.6510000e+03   3.0658664e-09
  -6.6500000e+03   2.8472505e-09
  -6.6490000e+03   2.6408398e-09
  -6.6480000e+03   2.4461645e-09
  -6.6470000e+03   2.2627626e-09
  -6.6460000e+03   2.0901799e-09
  -6.6450000e+03   1.9279706e-09
  -6.6440000e+03   1.7756971e-09
  -6.6430000e+03   1.6329309e-09
  -6.6420000e+03   1.4992522e-09
  -6.6410000e+03   1.3742503e-09
  -6.6400000e+03   1.2575240e-09
  -6.6390000e+03   1.1486816e-09
  -6.6380000e+03   1.0473409e-09
  -6.6370000e+03   9.5312974e-10
  -6.6360000e+03   8.6568576e-10
  -6.6350000e+03   7.8465668e-10
  -6.6340000e+03   7.0970050e-10
  -6.6330000e+03   6.4048528e-10
  -6.6320000e+03   5.7668951e-10
  -6.6310000e+03   5.1800194e-10
  -6.6300000e+03   4.6412172e-10
  -6.6290000e+03   4.1475854e-10
  -6.6280000e+03   3.6963224e-10
  -6.6270000e+03   3.2847327e-10
  -6.6260000e+03   2.9102231e-10
  -6.6250000e+03   2.5703043e-10
  -6.6240000e+03   2.2625897e-10
  -6.6230000e+03   1.9847944e-10
  -6.6220000e+03   1.7347345e-10
  -6.6210000e+03   1.5103269e-10
  -6.6200000e+03   1.3095863e-10
  -6.6190000e+03   1.1306259e-10
  -6.6180000e+03   9.7165603e-11
  -6.6170000e+03   8.3098113e-11
  -6.6160000e+03   7.0699834e-11
  -6.6150000e+03   5.9819722e-11
  -6.6140000e+03   5.0315714e-11
  -6.6130000e+03   4.2054452e-11
  -6.6120000e+03   3.4911140e-11
  -6.6110000e+03   2.8769357e-11
  -6.6100000e+03   2.3520829e-11
  -6.6090000e+03   1.9065021e-11
  -6.6080000e+03   1.5309284e-11
  -6.6070000e+03   1.2168030e-11
  -6.6060000e+03   9.5630207e-12
  -6.6050000e+03   7.4226857e-12
  -6.6040000e+03   5.6822362e-12
  -6.6030000e+03   4.2828657e-12
  -6.6020000e+03   3.1718914e-12
  -6.6010000e+03   2.3024948e-12
  -6.6000000e+03   1.6328130e-12
  -6.5990000e+03   1.1263648e-12
  -6.5980000e+03   7.5130587e-13
  -6.5970000e+03   4.8026280e-13
  -6.5960000e+03   2.9004252e-13
  -6.5950000e+03   1.6120169e-13
  -6.5940000e+03   7.8432630e-14
  -6.5930000e+03   3.1893491e-14
  -6.5920000e+03   2.3962749e-14
  -6.5910000e+03   3.3553096e-14
  -6.5900000e+03   4.0137466e-14
  -6.5890000e+03   4.3420575e-14
  -6.5880000e+03   4.4939623e-14
  -6.5870000e+03   4.5918865e-14
  -6.5860000e+03   4.6805901e-14
  -6.5850000e+03   4.7645781e-14
  -6.5840000e+03   4.8508128e-14
  -6.5830000e+03   4.9685569e-14
  -6.5820000e+03   5.1799121e-14
  -6.5810000e+03   5.6454717e-14
  -6.5800000e+03   6.6320553e-14
  -6.5790000e+03   8.5946711e-14
  -6.5780000e+03   1.2190992e-13
  -6.5770000e+03   1.8291213e-13
  -6.5760000e+03   2.7976102e-13
  -6.5750000e+03   4.2578185e-13
  -6.5740000e+03   6.3747277e-13
  -6.5730000e+03   9.3451464e-13
  -6.5720000e+03   1.3401391e-12
  -6.5710000e+03   1.8815387e-12
  -6.5700000e+03   2.5897353e-12
  -6.5690000e+03   3.5004166e-12
  -6.5680000e+03   4.6535182e-12
  -6.5670000e+03   6.0940681e-12
  -6.5660000e+03   7.8718564e-12
  -6.5650000e+03   1.0042074e-11
  -6.5640000e+03   1.2665216e-11
  -6.5630000e+03   1.5807451e-11
  -6.5620000e+03   1.9540782e-11
  -6.5610000e+03   2.3943244e-11
  -6.5600000e+03   2.9098851e-11
  -6.5590000e+03   3.5098018e-11
  -6.5580000e+03   4.2037474e-11
  -6.5570000e+03   5.0020678e-11
  -6.5560000e+03   5.9157626e-11
  -6.5550000e+03   6.9564989e-11
  -6.5540000e+03   8.1366470e-11
  -6.5530000e+03   9.4692693e-11
  -6.5520000e+03   1.0968121e-10
  -6.5510000e+03   1.2647654e-10
  -6.5500000e+03   1.4523054e-10
  -6.5490000e+03   1.6610189e-10
  -6.5480000e+03   1.8925668e-10
  -6.5470000e+03   2.1486796e-10
  -6.5460000e+03   2.4311601e-10
  -6.5450000e+03   2.7418811e-10
  -6.5440000e+03   3.0827868e-10
  -6.5430000e+03   3.4558929e-10
  -6.5420000e+03   3.8632806e-10
  -6.5410000e+03   4.3071048e-10
  -6.5400000e+03   4.7895848e-10
  -6.5390000e+03   5.3130096e-10
  -6.5380000e+03   5.8797317e-10
  -6.5370000e+03   6.4921690e-10
  -6.5360000e+03   7.1528038e-10
  -6.5350000e+03   7.8641783e-10
  -6.5340000e+03   8.6288958e-10
  -6.5330000e+03   9.4496178e-10
  -6.5320000e+03   1.0329063e-09
  -6.5310000e+03   1.1270002e-09
  -6.5300000e+03   1.2275262e-09
  -6.5290000e+03   1.3347718e-09
  -6.5280000e+03   1.4490293e-09
  -6.5270000e+03   1.5705956e-09
  -6.5260000e+03   1.6997719e-09
  -6.5250000e+03   1.8368635e-09
  -6.5240000e+03   1.9821794e-09
  -6.5230000e+03   2.1360321e-09
  -6.5220000e+03   2.2987374e-09
  -6.5210000e+03   2.4706140e-09
  -6.5200000e+03   2.6519830e-09
  -6.5190000e+03   2.8431681e-09
  -6.5180000e+03   3.0444948e-09
  -6.5170000e+03   3.2562901e-09
  -6.5160000e+03   3.4788826e-09
  -6.5150000e+03   3.7126016e-09
  -6.5140000e+03   3.9577771e-09
  -6.5130000e+03   4.2147393e-09
  -6.5120000e+03   4.4838185e-09
  -6.5110000e+03   4.7653442e-09
  -6.5100000e+03   5.0596452e-09
  -6.5090000e+03   5.3670490e-09
  -6.5080000e+03   5.6878817e-09
  -6.5070000e+03   6.0224671e-09
  -6.5060000e+03   6.3711267e-09
  -6.5050000e+03   6.7341794e-09
  -6.5040000e+03   7.1119407e-09
  -6.5030000e+03   7.5047228e-09
  -6.5020000e+03   7.9128335e-09
  -6.5010000e+03   8.3365769e-09
  -6.5000000e+03   8.7762516e-09
  -6.4990000e+03   9.2321517e-09
  -6.4980000e+03   9.7045653e-09
  -6.4970000e+03   1.0193775e-08
  -6.4960000e+03   1.0700056e-08
  -6.4950000e+03   1.1223679e-08
  -6.4940000e+03   1.1764905e-08
  -6.4930000e+03   1.2323990e-08
  -6.4920000e+03   1.2901179e-08
  -6.4910000e+03   1.3496712e-08
  -6.4900000e+03   1.4110818e-08
  -6.4890000e+03   1.4743718e-08
  -6.4880000e+03   1.5395624e-08
  -6.4870000e+03   1.6066737e-08
  -6.4860000e+03   1.6757250e-08
  -6.4850000e+03   1.7467343e-08
  -6.4840000e+03   1.8197187e-08
  -6.4830000e+03   1.8946941e-08
  -6.4820000e+03   1.9716753e-08
  -6.4810000e+03   2.0506760e-08
  -6.4800000e+03   2.1317085e-08
  -6.4790000e+03   2.2147840e-08
  -6.4780000e+03   2.2999124e-08
  -6.4770000e+03   2.3871023e-08
  -6.4760000e+03   2.4763610e-08
  -6.4750000e+03   2.5676945e-08
  -6.4740000e+03   2.6611072e-08
  -6.4730000e+03   2.7566025e-08
  -6.4720000e+03   2.8541819e-08
  -6.4710000e+03   2.9538458e-08
  -6.4700000e+03   3.0555931e-08
  -6.4690000e+03   3.1594211e-08
  -6.4680000e+03   3.2653256e-08
  -6.4670000e+03   3.3733010e-08
  -6.4660000e+03   3.4833401e-08
  -6.4650000e+03   3.5954340e-08
  -6.4640000e+03   3.7095726e-08
  -6.4630000e+03   3.8257438e-08
  -6.4620000e+03   3.9439342e-08
  -6.4610000e+03   4.0641288e-08
  -6.4600000e+03   4.1863109e-08
  -6.4590000e+03   4.3104621e-08
  -6.4580000e+03   4.4365626e-08
  -6.4570000e+03   4.5645908e-08
  -6.4560000e+03   4.6945237e-08
  -6.4550000e+03   4.8263364e-08
  -6.4540000e+03   4.9600026e-08
  -6.4530000e+03   5.0954943e-08
  -6.4520000e+03   5.2327819e-08
  -6.4510000e+03   5.3718342e-08
  -6.4500000e+03   5.5126184e-08
  -6.4490000e+03   5.6551000e-08
  -6.4480000e+03   5.7992431e-08
  -6.4470000e+03   5.9450100e-08
  -6.4460000e+03   6.0923618e-08
  -6.4450000e+03   6.2412578e-08
  -6.4440000e+03   6.3916556e-08
  -6.4430000e+03   6.5435117e-08
  -6.4420000e+03   6.6967809e-08
  -6.4410000e+03   6.8514164e-08
  -6.4400000e+03   7.0073702e-08
  -6.4390000e+03   7.1645927e-08
  -6.4380000e+03   7.3230329e-08
  -6.4370000e+03   7.4826385e-08
  -6.4360000e+03   7.6433558e-08
  -6.4350000e+03   7.8051299e-08
  -6.4340000e+03   7.9679044e-08
  -6.4330000e+03   8.1316217e-08
  -6.4320000e+03   8.2962230e-08
  -6.4310000e+03   8.4616484e-08
  -6.4300000e+03   8.6278366e-08
  -6.4290000e+03   8.7947255e-08
  -6.4280000e+03   8.9622515e-08
  -6.4270000e+03   9.1303503e-08
  -6.4260000e+03   9.2989564e-08
  -6.4250000e+03   9.4680034e-08
  -6.4240000e+03   9.6374240e-08
  -6.4230000e+03   9.8071498e-08
  -6.4220000e+03   9.9771119e-08
  -6.4210000e+03   1.0147240e-07
  -6.4200000e+03   1.0317464e-07
  -6.4190000e+03   1.0487713e-07
  -6.4180000e+03   1.0657913e-07
  -6.4170000e+03   1.0827994e-07
  -6.4160000e+03   1.0997880e-07
  -6.4150000e+03   1.1167500e-07
  -6.4140000e+03   1.1336777e-07
  -6.4130000e+03   1.1505639e-07
  -6.4120000e+03   1.1674010e-07
  -6.4110000e+03   1.1841814e-07
  -6.4100000e+03   1.2008976e-07
  -6.4090000e+03   1.2175420e-07
  -6.4080000e+03   1.2341070e-07
  -6.4070000e+03   1.2505851e-07
  -6.4060000e+03   1.2669686e-07
  -6.4050000e+03   1.2832498e-07
  -6.4040000e+03   1.2994212e-07
  -6.4030000e+03   1.3154753e-07
  -6.4020000e+03   1.3314043e-07
  -6.4010000e+03   1.3472007e-07
  -6.4000000e+03   1.3628571e-07
  -6.3990000e+03   1.3783659e-07
  -6.3980000e+03   1.3937196e-07
  -6.3970000e+03   1.4089108e-07
  -6.3960000e+03   1.4239322e-07
  -6.3950000e+03   1.4387764e-07
  -6.3940000e+03   1.4534362e-07
  -6.3930000e+03   1.4679043e-07
  -6.3920000e+03   1.4821737e-07
  -6.3910000e+03   1.4962373e-07
  -6.3900000e+03   1.5100881e-07
  -6.3890000e+03   1.5237192e-07
  -6.3880000e+03   1.5371238e-07
  -6.3870000e+03   1.5502953e-07
  -6.3860000e+03   1.5632269e-07
  -6.3850000e+03   1.5759123e-07
  -6.3840000e+03   1.5883450e-07
  -6.3830000e+03   1.6005187e-07
  -6.3820000e+03   1.6124273e-07
  -6.3810000e+03   1.6240647e-07
  -6.3800000e+03   1.6354251e-07
  -6.3790000e+03   1.6465026e-07
  -6.3780000e+03   1.6572916e-07
  -6.3770000e+03   1.6677866e-07
  -6.3760000e+03   1.6779823e-07
  -6.3750000e+03   1.6878734e-07
  -6.3740000e+03   1.6974549e-07
  -6.3730000e+03   1.7067218e-07
  -6.3720000e+03   1.7156695e-07
  -6.3710000e+03   1.7242933e-07
  -6.3700000e+03   1.7325889e-07
  -6.3690000e+03   1.7405519e-07
  -6.3680000e+03   1.7481784e-07
  -6.3670000e+03   1.7554644e-07
  -6.3660000e+03   1.7624062e-07
  -6.3650000e+03   1.7690002e-07
  -6.3640000e+03   1.7752431e-07
  -6.3630000e+03   1.7811318e-07
  -6.3620000e+03   1.7866632e-07
  -6.3610000e+03   1.7918346e-07
  -6.3600000e+03   1.7966433e-07
  -6.3590000e+03   1.8010870e-07
  -6.3580000e+03   1.8051634e-07
  -6.3570000e+03   1.8088706e-07
  -6.3560000e+03   1.8122066e-07
  -6.3550000e+03   1.8151700e-07
  -6.3540000e+03   1.8177593e-07
  -6.3530000e+03   1.8199732e-07
  -6.3520000e+03   1.8218108e-07
  -6.3510000e+03   1.8232712e-07
  -6.3500000e+03   1.8243539e-07
  -6.3490000e+03   1.8250584e-07
  -6.3480000e+03   1.8253846e-07
  -6.3470000e+03   1.8253325e-07
  -6.3460000e+03   1.8249022e-07
  -6.3450000e+03   1.8240943e-07
  -6.3440000e+03   1.8229092e-07
  -6.3430000e+03   1.8213479e-07
  -6.3420000e+03   1.8194113e-07
  -6.3410000e+03   1.8171007e-07
  -6.3400000e+03   1.8144175e-07
  -6.3390000e+03   1.8113633e-07
  -6.3380000e+03   1.8079399e-07
  -6.3370000e+03   1.8041494e-07
  -6.3360000e+03   1.7999939e-07
  -6.3350000e+03   1.7954759e-07
  -6.3340000e+03   1.7905979e-07
  -6.3330000e+03   1.7853627e-07
  -6.3320000e+03   1.7797733e-07
  -6.3310000e+03   1.7738327e-07
  -6.3300000e+03   1.7675444e-07
  -6.3290000e+03   1.7609118e-07
  -6.3280000e+03   1.7539386e-07
  -6.3270000e+03   1.7466287e-07
  -6.3260000e+03   1.7389860e-07
  -6.3250000e+03   1.7310148e-07
  -6.3240000e+03   1.7227193e-07
  -6.3230000e+03   1.7141041e-07
  -6.3220000e+03   1.7051738e-07
  -6.3210000e+03   1.6959333e-07
  -6.3200000e+03   1.6863875e-07
  -6.3190000e+03   1.6765414e-07
  -6.3180000e+03   1.6664004e-07
  -6.3170000e+03   1.6559699e-07
  -6.3160000e+03   1.6452552e-07
  -6.3150000e+03   1.6342621e-07
  -6.3140000e+03   1.6229963e-07
  -6.3130000e+03   1.6114638e-07
  -6.3120000e+03   1.5996704e-07
  -6.3110000e+03   1.5876223e-07
  -6.3100000e+03   1.5753257e-07
  -6.3090000e+03   1.5627869e-07
  -6.3080000e+03   1.5500124e-07
  -6.3070000e+03   1.5370085e-07
  -6.3060000e+03   1.5237820e-07
  -6.3050000e+03   1.5103395e-07
  -6.3040000e+03   1.4966876e-07
  -6.3030000e+03   1.4828334e-07
  -6.3020000e+03   1.4687835e-07
  -6.3010000e+03   1.4545450e-07
  -6.3000000e+03   1.4401248e-07
  -6.2990000e+03   1.4255301e-07
  -6.2980000e+03   1.4107679e-07
  -6.2970000e+03   1.3958454e-07
  -6.2960000e+03   1.3807697e-07
  -6.2950000e+03   1.3655481e-07
  -6.2940000e+03   1.3501878e-07
  -6.2930000e+03   1.3346961e-07
  -6.2920000e+03   1.3190802e-07
  -6.2910000e+03   1.3033474e-07
  -6.2900000e+03   1.2875051e-07
  -6.2890000e+03   1.2715605e-07
  -6.2880000e+03   1.2555210e-07
  -6.2870000e+03   1.2393937e-07
  -6.2860000e+03   1.2231860e-07
  -6.2850000e+03   1.2069052e-07
  -6.2840000e+03   1.1905585e-07
  -6.2830000e+03   1.1741530e-07
  -6.2820000e+03   1.1576960e-07
  -6.2810000e+03   1.1411946e-07
  -6.2800000e+03   1.1246559e-07
  -6.2790000e+03   1.1080869e-07
  -6.2780000e+03   1.0914946e-07
  -6.2770000e+03   1.0748861e-07
  -6.2760000e+03   1.0582681e-07
  -6.2750000e+03   1.0416474e-07
  -6.2740000e+03   1.0250309e-07
  -6.2730000e+03   1.0084253e-07
  -6.2720000e+03   9.9183704e-08
  -6.2710000e+03   9.7527275e-08
  -6.2700000e+03   9.5873886e-08
  -6.2690000e+03   9.4224171e-08
  -6.2680000e+03   9.2578758e-08
  -6.2670000e+03   9.0938264e-08
  -6.2660000e+03   8.9303295e-08
  -6.2650000e+03   8.7674450e-08
  -6.2640000e+03   8.6052314e-08
  -6.2630000e+03   8.4437464e-08
  -6.2620000e+03   8.2830465e-08
  -6.2610000e+03   8.1231870e-08
  -6.2600000e+03   7.9642222e-08
  -6.2590000e+03   7.8062050e-08
  -6.2580000e+03   7.6491872e-08
  -6.2570000e+03   7.4932196e-08
  -6.2560000e+03   7.3383512e-08
  -6.2550000e+03   7.1846302e-08
  -6.2540000e+03   7.0321034e-08
  -6.2530000e+03   6.8808160e-08
  -6.2520000e+03   6.7308122e-08
  -6.2510000e+03   6.5821348e-08
  -6.2500000e+03   6.4348250e-08
  -6.2490000e+03   6.2889228e-08
  -6.2480000e+03   6.1444667e-08
  -6.2470000e+03   6.0014941e-08
  -6.2460000e+03   5.8600405e-08
  -6.2450000e+03   5.7201403e-08
  -6.2440000e+03   5.5818263e-08
  -6.2430000e+03   5.4451301e-08
  -6.2420000e+03   5.3100815e-08
  -6.2410000e+03   5.1767092e-08
  -6.2400000e+03   5.0450402e-08
  -6.2390000e+03   4.9151001e-08
  -6.2380000e+03   4.7869132e-08
  -6.2370000e+03   4.6605020e-08
  -6.2360000e+03   4.5358879e-08
  -6.2350000e+03   4.4130908e-08
  -6.2340000e+03   4.2921289e-08
  -6.2330000e+03   4.1730192e-08
  -6.2320000e+03   4.0557773e-08
  -6.2310000e+03   3.9404171e-08
  -6.2300000e+03   3.8269514e-08
  -6.2290000e+03   3.7153914e-08
  -6.2280000e+03   3.6057470e-08
  -6.2270000e+03   3.4980267e-08
  -6.2260000e+03   3.3922376e-08
  -6.2250000e+03   3.2883854e-08
  -6.2240000e+03   3.1864747e-08
  -6.2230000e+03   3.0865085e-08
  -6.2220000e+03   2.9884887e-08
  -6.2210000e+03   2.8924158e-08
  -6.2200000e+03   2.7982890e-08
  -6.2190000e+03   2.7061065e-08
  -6.2180000e+03   2.6158649e-08
  -6.2170000e+03   2.5275600e-08
  -6.2160000e+03   2.4411861e-08
  -6.2150000e+03   2.3567365e-08
  -6.2140000e+03   2.2742033e-08
  -6.2130000e+03   2.1935777e-08
  -6.2120000e+03   2.1148496e-08
  -6.2110000e+03   2.0380078e-08
  -6.2100000e+03   1.9630404e-08
  -6.2090000e+03   1.8899340e-08
  -6.2080000e+03   1.8186748e-08
  -6.2070000e+03   1.7492477e-08
  -6.2060000e+03   1.6816367e-08
  -6.2050000e+03   1.6158250e-08
  -6.2040000e+03   1.5517950e-08
  -6.2030000e+03   1.4895281e-08
  -6.2020000e+03   1.4290051e-08
  -6.2010000e+03   1.3702060e-08
  -6.2000000e+03   1.3131099e-08
  -6.1990000e+03   1.2576955e-08
  -6.1980000e+03   1.2039405e-08
  -6.1970000e+03   1.1518222e-08
  -6.1960000e+03   1.1013173e-08
  -6.1950000e+03   1.0524018e-08
  -6.1940000e+03   1.0050512e-08
  -6.1930000e+03   9.5924049e-09
  -6.1920000e+03   9.1494429e-09
  -6.1910000e+03   8.7213667e-09
  -6.1900000e+03   8.3079134e-09
  -6.1890000e+03   7.9088158e-09
  -6.1880000e+03   7.5238040e-09
  -6.1870000e+03   7.1526043e-09
  -6.1860000e+03   6.7949406e-09
  -6.1850000e+03   6.4505342e-09
  -6.1840000e+03   6.1191042e-09
  -6.1830000e+03   5.8003676e-09
  -6.1820000e+03   5.4940402e-09
  -6.1810000e+03   5.1998364e-09
  -6.1800000e+03   4.9174695e-09
  -6.1790000e+03   4.6466520e-09
  -6.1780000e+03   4.3870966e-09
  -6.1770000e+03   4.1385151e-09
  -6.1760000e+03   3.9006201e-09
  -6.1750000e+03   3.6731243e-09
  -6.1740000e+03   3.4557414e-09
  -6.1730000e+03   3.2481858e-09
  -6.1720000e+03   3.0501731e-09
  -6.1710000e+03   2.8614209e-09
  -6.1700000e+03   2.6816480e-09
  -6.1690000e+03   2.5105754e-09
  -6.1680000e+03   2.3479264e-09
  -6.1670000e+03   2.1934266e-09
  -6.1660000e+03   2.0468043e-09
  -6.1650000e+03   1.9077906e-09
  -6.1640000e+03   1.7761201e-09
  -6.1630000e+03   1.6515299e-09
  -6.1620000e+03   1.5337614e-09
  -6.1610000e+03   1.4225593e-09
  -6.1600000e+03   1.3176718e-09
  -6.1590000e+03   1.2188517e-09
  -6.1580000e+03   1.1258555e-09
  -6.1570000e+03   1.0384444e-09
  -6.1560000e+03   9.5638356e-10
  -6.1550000e+03   8.7944317e-10
  -6.1540000e+03   8.0739782e-10
  -6.1530000e+03   7.4002718e-10
  -6.1520000e+03   6.7711563e-10
  -6.1510000e+03   6.1845274e-10
  -6.1500000e+03   5.6383312e-10
  -6.1490000e+03   5.1305663e-10
  -6.1480000e+03   4.6592835e-10
  -6.1470000e+03   4.2225882e-10
  -6.1460000e+03   3.8186383e-10
  -6.1450000e+03   3.4456489e-10
  -6.1440000e+03   3.1018859e-10
  -6.1430000e+03   2.7856749e-10
  -6.1420000e+03   2.4953939e-10
  -6.1410000e+03   2.2294768e-10
  -6.1400000e+03   1.9864156e-10
  -6.1390000e+03   1.7647545e-10
  -6.1380000e+03   1.5630970e-10
  -6.1370000e+03   1.3800982e-10
  -6.1360000e+03   1.2144712e-10
  -6.1350000e+03   1.0649826e-10
  -6.1340000e+03   9.3045355e-11
  -6.1330000e+03   8.0975887e-11
  -6.1320000e+03   7.0182639e-11
  -6.1310000e+03   6.0563908e-11
  -6.1300000e+03   5.2022783e-11
  -6.1290000e+03   4.4467791e-11
  -6.1280000e+03   3.7812321e-11
  -6.1270000e+03   3.1974822e-11
  -6.1260000e+03   2.6878472e-11
  -6.1250000e+03   2.2451241e-11
  -6.1240000e+03   1.8625720e-11
  -6.1230000e+03   1.5339002e-11
  -6.1220000e+03   1.2532704e-11
  -6.1210000e+03   1.0152421e-11
  -6.1200000e+03   8.1480981e-12
  -6.1190000e+03   6.4736354e-12
  -6.1180000e+03   5.0867502e-12
  -6.1170000e+03   3.9489825e-12
  -6.1160000e+03   3.0251599e-12
  -6.1150000e+03   2.2836565e-12
  -6.1140000e+03   1.6963263e-12
  -6.1130000e+03   1.2375796e-12
  -6.1120000e+03   8.8521322e-13
  -6.1110000e+03   6.1952937e-13
  -6.1100000e+03   4.2349469e-13
  -6.1090000e+03   2.8240352e-13
  -6.1080000e+03   1.8387502e-13
  -6.1070000e+03   1.1735357e-13
  -6.1060000e+03   7.4487921e-14
  -6.1050000e+03   4.8395662e-14
  -6.1040000e+03   3.3580389e-14
  -6.1030000e+03   2.5930017e-14
  -6.1020000e+03   2.2286932e-14
  -6.1010000e+03   2.0624269e-14
  -6.1000000e+03   1.9847353e-14
  -6.0990000e+03   1.9369694e-14
  -6.0980000e+03   1.8940863e-14
  -6.0970000e+03   1.8475019e-14
  -6.0960000e+03   1.7998612e-14
  -6.0950000e+03   1.7297046e-14
  -6.0940000e+03   1.6090431e-14
  -6.0930000e+03   1.3501067e-14
  -6.0920000e+03   9.4862220e-15
  -6.0910000e+03   1.2819582e-14
  -6.0900000e+03   3.3224442e-14
  -6.0890000e+03   6.9764801e-14
  -6.0880000e+03   1.2751839e-13
  -6.0870000e+03   2.1403157e-13
  -6.0860000e+03   3.3860604e-13
  -6.0850000e+03   5.1258996e-13
  -6.0840000e+03   7.4917610e-13
  -6.0830000e+03   1.0639901e-12
  -6.0820000e+03   1.4745699e-12
  -6.0810000e+03   2.0012645e-12
  -6.0800000e+03   2.6667768e-12
  -6.0790000e+03   3.4965837e-12
  -6.0780000e+03   4.5188952e-12
  -6.0770000e+03   5.7650421e-12
  -6.0760000e+03   7.2692951e-12
  -6.0750000e+03   9.0690357e-12
  -6.0740000e+03   1.1205133e-11
  -6.0730000e+03   1.3721638e-11
  -6.0720000e+03   1.6665998e-11
  -6.0710000e+03   2.0089459e-11
  -6.0700000e+03   2.4046721e-11
  -6.0690000e+03   2.8596181e-11
  -6.0680000e+03   3.3800059e-11
  -6.0670000e+03   3.9724332e-11
  -6.0660000e+03   4.6438873e-11
  -6.0650000e+03   5.4017615e-11
  -6.0640000e+03   6.2538265e-11
  -6.0630000e+03   7.2082442e-11
  -6.0620000e+03   8.2736146e-11
  -6.0610000e+03   9.4589081e-11
  -6.0600000e+03   1.0773518e-10
  -6.0590000e+03   1.2227230e-10
  -6.0580000e+03   1.3830238e-10
  -6.0570000e+03   1.5593158e-10
  -6.0560000e+03   1.7526978e-10
  -6.0550000e+03   1.9643100e-10
  -6.0540000e+03   2.1953338e-10
  -6.0530000e+03   2.4469868e-10
  -6.0520000e+03   2.7205274e-10
  -6.0510000e+03   3.0172523e-10
  -6.0500000e+03   3.3384950e-10
  -6.0490000e+03   3.6856260e-10
  -6.0480000e+03   4.0600527e-10
  -6.0470000e+03   4.4632179e-10
  -6.0460000e+03   4.8965987e-10
  -6.0450000e+03   5.3617053e-10
  -6.0440000e+03   5.8600818e-10
  -6.0430000e+03   6.3933019e-10
  -6.0420000e+03   6.9629713e-10
  -6.0410000e+03   7.5707249e-10
  -6.0400000e+03   8.2182243e-10
  -6.0390000e+03   8.9071582e-10
  -6.0380000e+03   9.6392411e-10
  -6.0370000e+03   1.0416211e-09
  -6.0360000e+03   1.1239826e-09
  -6.0350000e+03   1.2111870e-09
  -6.0340000e+03   1.3034140e-09
  -6.0330000e+03   1.4008453e-09
  -6.0320000e+03   1.5036645e-09
  -6.0310000e+03   1.6120559e-09
  -6.0300000e+03   1.7262055e-09
  -6.0290000e+03   1.8463003e-09
  -6.0280000e+03   1.9725279e-09
  -6.0270000e+03   2.1050769e-09
  -6.0260000e+03   2.2441360e-09
  -6.0250000e+03   2.3898942e-09
  -6.0240000e+03   2.5425409e-09
  -6.0230000e+03   2.7022649e-09
  -6.0220000e+03   2.8692548e-09
  -6.0210000e+03   3.0436986e-09
  -6.0200000e+03   3.2257835e-09
  -6.0190000e+03   3.4156958e-09
  -6.0180000e+03   3.6136204e-09
  -6.0170000e+03   3.8197407e-09
  -6.0160000e+03   4.0342385e-09
  -6.0150000e+03   4.2572939e-09
  -6.0140000e+03   4.4890846e-09
  -6.0130000e+03   4.7297859e-09
  -6.0120000e+03   4.9795708e-09
  -6.0110000e+03   5.2386093e-09
  -6.0100000e+03   5.5070685e-09
  -6.0090000e+03   5.7851119e-09
  -6.0080000e+03   6.0729000e-09
  -6.0070000e+03   6.3705893e-09
  -6.0060000e+03   6.6783324e-09
  -6.0050000e+03   6.9962780e-09
  -6.0040000e+03   7.3245699e-09
  -6.0030000e+03   7.6633479e-09
  -6.0020000e+03   8.0127465e-09
  -6.0010000e+03   8.3728956e-09
  -6.0000000e+03   8.7439196e-09
  -5.9990000e+03   9.1259377e-09
  -5.9980000e+03   9.5190631e-09
  -5.9970000e+03   9.9234035e-09
  -5.9960000e+03   1.0339060e-08
  -5.9950000e+03   1.0766129e-08
  -5.9940000e+03   1.1204698e-08
  -5.9930000e+03   1.1654851e-08
  -5.9920000e+03   1.2116661e-08
  -5.9910000e+03   1.2590199e-08
  -5.9900000e+03   1.3075524e-08
  -5.9890000e+03   1.3572693e-08
  -5.9880000e+03   1.4081750e-08
  -5.9870000e+03   1.4602734e-08
  -5.9860000e+03   1.5135678e-08
  -5.9850000e+03   1.5680605e-08
  -5.9840000e+03   1.6237528e-08
  -5.9830000e+03   1.6806457e-08
  -5.9820000e+03   1.7387389e-08
  -5.9810000e+03   1.7980314e-08
  -5.9800000e+03   1.8585215e-08
  -5.9790000e+03   1.9202064e-08
  -5.9780000e+03   1.9830827e-08
  -5.9770000e+03   2.0471458e-08
  -5.9760000e+03   2.1123904e-08
  -5.9750000e+03   2.1788103e-08
  -5.9740000e+03   2.2463984e-08
  -5.9730000e+03   2.3151466e-08
  -5.9720000e+03   2.3850459e-08
  -5.9710000e+03   2.4560864e-08
  -5.9700000e+03   2.5282574e-08
  -5.9690000e+03   2.6015471e-08
  -5.9680000e+03   2.6759429e-08
  -5.9670000e+03   2.7514311e-08
  -5.9660000e+03   2.8279972e-08
  -5.9650000e+03   2.9056258e-08
  -5.9640000e+03   2.9843005e-08
  -5.9630000e+03   3.0640040e-08
  -5.9620000e+03   3.1447181e-08
  -5.9610000e+03   3.2264235e-08
  -5.9600000e+03   3.3091003e-08
  -5.9590000e+03   3.3927275e-08
  -5.9580000e+03   3.4772832e-08
  -5.9570000e+03   3.5627446e-08
  -5.9560000e+03   3.6490882e-08
  -5.9550000e+03   3.7362893e-08
  -5.9540000e+03   3.8243226e-08
  -5.9530000e+03   3.9131618e-08
  -5.9520000e+03   4.0027798e-08
  -5.9510000e+03   4.0931487e-08
  -5.9500000e+03   4.1842398e-08
  -5.9490000e+03   4.2760235e-08
  -5.9480000e+03   4.3684695e-08
  -5.9470000e+03   4.4615466e-08
  -5.9460000e+03   4.5552230e-08
  -5.9450000e+03   4.6494660e-08
  -5.9440000e+03   4.7442423e-08
  -5.9430000e+03   4.8395179e-08
  -5.9420000e+03   4.9352581e-08
  -5.9410000e+03   5.0314274e-08
  -5.9400000e+03   5.1279898e-08
  -5.9390000e+03   5.2249086e-08
  -5.9380000e+03   5.3221465e-08
  -5.9370000e+03   5.4196657e-08
  -5.9360000e+03   5.5174279e-08
  -5.9350000e+03   5.6153940e-08
  -5.9340000e+03   5.7135246e-08
  -5.9330000e+03   5.8117797e-08
  -5.9320000e+03   5.9101190e-08
  -5.9310000e+03   6.0085017e-08
  -5.9300000e+03   6.1068865e-08
  -5.9290000e+03   6.2052318e-08
  -5.9280000e+03   6.3034956e-08
  -5.9270000e+03   6.4016357e-08
  -5.9260000e+03   6.4996094e-08
  -5.9250000e+03   6.5973740e-08
  -5.9240000e+03   6.6948862e-08
  -5.9230000e+03   6.7921029e-08
  -5.9220000e+03   6.8889806e-08
  -5.9210000e+03   6.9854756e-08
  -5.9200000e+03   7.0815441e-08
  -5.9190000e+03   7.1771424e-08
  -5.9180000e+03   7.2722265e-08
  -5.9170000e+03   7.3667525e-08
  -5.9160000e+03   7.4606764e-08
  -5.9150000e+03   7.5539545e-08
  -5.9140000e+03   7.6465428e-08
  -5.9130000e+03   7.7383976e-08
  -5.9120000e+03   7.8294752e-08
  -5.9110000e+03   7.9197324e-08
  -5.9100000e+03   8.0091257e-08
  -5.9090000e+03   8.0976121e-08
  -5.9080000e+03   8.1851488e-08
  -5.9070000e+03   8.2716934e-08
  -5.9060000e+03   8.3572035e-08
  -5.9050000e+03   8.4416374e-08
  -5.9040000e+03   8.5249535e-08
  -5.9030000e+03   8.6071108e-08
  -5.9020000e+03   8.6880685e-08
  -5.9010000e+03   8.7677865e-08
  -5.9000000e+03   8.8462251e-08
  -5.8990000e+03   8.9233451e-08
  -5.8980000e+03   8.9991078e-08
  -5.8970000e+03   9.0734752e-08
  -5.8960000e+03   9.1464099e-08
  -5.8950000e+03   9.2178749e-08
  -5.8940000e+03   9.2878341e-08
  -5.8930000e+03   9.3562522e-08
  -5.8920000e+03   9.4230941e-08
  -5.8910000e+03   9.4883261e-08
  -5.8900000e+03   9.5519147e-08
  -5.8890000e+03   9.6138275e-08
  -5.8880000e+03   9.6740328e-08
  -5.8870000e+03   9.7324998e-08
  -5.8860000e+03   9.7891986e-08
  -5.8850000e+03   9.8440999e-08
  -5.8840000e+03   9.8971757e-08
  -5.8830000e+03   9.9483986e-08
  -5.8820000e+03   9.9977423e-08
  -5.8810000e+03   1.0045181e-07
  -5.8800000e+03   1.0090692e-07
  -5.8790000e+03   1.0134249e-07
  -5.8780000e+03   1.0175832e-07
  -5.8770000e+03   1.0215419e-07
  -5.8760000e+03   1.0252990e-07
  -5.8750000e+03   1.0288525e-07
  -5.8740000e+03   1.0322006e-07
  -5.8730000e+03   1.0353416e-07
  -5.8720000e+03   1.0382739e-07
  -5.8710000e+03   1.0409960e-07
  -5.8700000e+03   1.0435066e-07
  -5.8690000e+03   1.0458044e-07
  -5.8680000e+03   1.0478883e-07
  -5.8670000e+03   1.0497571e-07
  -5.8660000e+03   1.0514100e-07
  -5.8650000e+03   1.0528462e-07
  -5.8640000e+03   1.0540651e-07
  -5.8630000e+03   1.0550659e-07
  -5.8620000e+03   1.0558484e-07
  -5.8610000e+03   1.0564121e-07
  -5.8600000e+03   1.0567569e-07
  -5.8590000e+03   1.0568826e-07
  -5.8580000e+03   1.0567893e-07
  -5.8570000e+03   1.0564771e-07
  -5.8560000e+03   1.0559462e-07
  -5.8550000e+03   1.0551972e-07
  -5.8540000e+03   1.0542303e-07
  -5.8530000e+03   1.0530463e-07
  -5.8520000e+03   1.0516459e-07
  -5.8510000e+03   1.0500299e-07
  -5.8500000e+03   1.0481993e-07
  -5.8490000e+03   1.0461551e-07
  -5.8480000e+03   1.0438986e-07
  -5.8470000e+03   1.0414310e-07
  -5.8460000e+03   1.0387537e-07
  -5.8450000e+03   1.0358682e-07
  -5.8440000e+03   1.0327762e-07
  -5.8430000e+03   1.0294794e-07
  -5.8420000e+03   1.0259796e-07
  -5.8410000e+03   1.0222788e-07
  -5.8400000e+03   1.0183790e-07
  -5.8390000e+03   1.0142824e-07
  -5.8380000e+03   1.0099911e-07
  -5.8370000e+03   1.0055076e-07
  -5.8360000e+03   1.0008343e-07
  -5.8350000e+03   9.9597373e-08
  -5.8340000e+03   9.9092847e-08
  -5.8330000e+03   9.8570127e-08
  -5.8320000e+03   9.8029492e-08
  -5.8310000e+03   9.7471231e-08
  -5.8300000e+03   9.6895641e-08
  -5.8290000e+03   9.6303027e-08
  -5.8280000e+03   9.5693702e-08
  -5.8270000e+03   9.5067987e-08
  -5.8260000e+03   9.4426209e-08
  -5.8250000e+03   9.3768705e-08
  -5.8240000e+03   9.3095816e-08
  -5.8230000e+03   9.2407891e-08
  -5.8220000e+03   9.1705286e-08
  -5.8210000e+03   9.0988360e-08
  -5.8200000e+03   9.0257482e-08
  -5.8190000e+03   8.9513024e-08
  -5.8180000e+03   8.8755364e-08
  -5.8170000e+03   8.7984885e-08
  -5.8160000e+03   8.7201974e-08
  -5.8150000e+03   8.6407024e-08
  -5.8140000e+03   8.5600431e-08
  -5.8130000e+03   8.4782595e-08
  -5.8120000e+03   8.3953920e-08
  -5.8110000e+03   8.3114813e-08
  -5.8100000e+03   8.2265684e-08
  -5.8090000e+03   8.1406946e-08
  -5.8080000e+03   8.0539013e-08
  -5.8070000e+03   7.9662304e-08
  -5.8060000e+03   7.8777237e-08
  -5.8050000e+03   7.7884232e-08
  -5.8040000e+03   7.6983712e-08
  -5.8030000e+03   7.6076100e-08
  -5.8020000e+03   7.5161818e-08
  -5.8010000e+03   7.4241291e-08
  -5.8000000e+03   7.3314942e-08
  -5.7990000e+03   7.2383196e-08
  -5.7980000e+03   7.1446474e-08
  -5.7970000e+03   7.0505201e-08
  -5.7960000e+03   6.9559796e-08
  -5.7950000e+03   6.8610679e-08
  -5.7940000e+03   6.7658270e-08
  -5.7930000e+03   6.6702984e-08
  -5.7920000e+03   6.5745235e-08
  -5.7910000e+03   6.4785435e-08
  -5.7900000e+03   6.3823994e-08
  -5.7890000e+03   6.2861317e-08
  -5.7880000e+03   6.1897806e-08
  -5.7870000e+03   6.0933862e-08
  -5.7860000e+03   5.9969880e-08
  -5.7850000e+03   5.9006251e-08
  -5.7840000e+03   5.8043363e-08
  -5.7830000e+03   5.7081599e-08
  -5.7820000e+03   5.6121337e-08
  -5.7810000e+03   5.5162951e-08
  -5.7800000e+03   5.4206809e-08
  -5.7790000e+03   5.3253273e-08
  -5.7780000e+03   5.2302703e-08
  -5.7770000e+03   5.1355448e-08
  -5.7760000e+03   5.0411855e-08
  -5.7750000e+03   4.9472264e-08
  -5.7740000e+03   4.8537008e-08
  -5.7730000e+03   4.7606415e-08
  -5.7720000e+03   4.6680804e-08
  -5.7710000e+03   4.5760489e-08
  -5.7700000e+03   4.4845777e-08
  -5.7690000e+03   4.3936968e-08
  -5.7680000e+03   4.3034353e-08
  -5.7670000e+03   4.2138218e-08
  -5.7660000e+03   4.1248840e-08
  -5.7650000e+03   4.0366489e-08
  -5.7640000e+03   3.9491428e-08
  -5.7630000e+03   3.8623911e-08
  -5.7620000e+03   3.7764183e-08
  -5.7610000e+03   3.6912485e-08
  -5.7600000e+03   3.6069045e-08
  -5.7590000e+03   3.5234087e-08
  -5.7580000e+03   3.4407824e-08
  -5.7570000e+03   3.3590462e-08
  -5.7560000e+03   3.2782199e-08
  -5.7550000e+03   3.1983223e-08
  -5.7540000e+03   3.1193715e-08
  -5.7530000e+03   3.0413847e-08
  -5.7520000e+03   2.9643783e-08
  -5.7510000e+03   2.8883678e-08
  -5.7500000e+03   2.8133678e-08
  -5.7490000e+03   2.7393923e-08
  -5.7480000e+03   2.6664541e-08
  -5.7470000e+03   2.5945654e-08
  -5.7460000e+03   2.5237374e-08
  -5.7450000e+03   2.4539807e-08
  -5.7440000e+03   2.3853048e-08
  -5.7430000e+03   2.3177184e-08
  -5.7420000e+03   2.2512296e-08
  -5.7410000e+03   2.1858454e-08
  -5.7400000e+03   2.1215721e-08
  -5.7390000e+03   2.0584151e-08
  -5.7380000e+03   1.9963793e-08
  -5.7370000e+03   1.9354684e-08
  -5.7360000e+03   1.8756856e-08
  -5.7350000e+03   1.8170332e-08
  -5.7340000e+03   1.7595126e-08
  -5.7330000e+03   1.7031249e-08
  -5.7320000e+03   1.6478698e-08
  -5.7310000e+03   1.5937469e-08
  -5.7300000e+03   1.5407547e-08
  -5.7290000e+03   1.4888910e-08
  -5.7280000e+03   1.4381530e-08
  -5.7270000e+03   1.3885373e-08
  -5.7260000e+03   1.3400397e-08
  -5.7250000e+03   1.2926553e-08
  -5.7240000e+03   1.2463786e-08
  -5.7230000e+03   1.2012037e-08
  -5.7220000e+03   1.1571237e-08
  -5.7210000e+03   1.1141314e-08
  -5.7200000e+03   1.0722189e-08
  -5.7190000e+03   1.0313778e-08
  -5.7180000e+03   9.9159905e-09
  -5.7170000e+03   9.5287316e-09
  -5.7160000e+03   9.1519013e-09
  -5.7150000e+03   8.7853943e-09
  -5.7140000e+03   8.4291006e-09
  -5.7130000e+03   8.0829060e-09
  -5.7120000e+03   7.7466914e-09
  -5.7110000e+03   7.4203340e-09
  -5.7100000e+03   7.1037065e-09
  -5.7090000e+03   6.7966781e-09
  -5.7080000e+03   6.4991143e-09
  -5.7070000e+03   6.2108770e-09
  -5.7060000e+03   5.9318250e-09
  -5.7050000e+03   5.6618139e-09
  -5.7040000e+03   5.4006965e-09
  -5.7030000e+03   5.1483229e-09
  -5.7020000e+03   4.9045406e-09
  -5.7010000e+03   4.6691948e-09
  -5.7000000e+03   4.4421287e-09
  -5.6990000e+03   4.2231835e-09
  -5.6980000e+03   4.0121985e-09
  -5.6970000e+03   3.8090115e-09
  -5.6960000e+03   3.6134591e-09
  -5.6950000e+03   3.4253763e-09
  -5.6940000e+03   3.2445975e-09
  -5.6930000e+03   3.0709560e-09
  -5.6920000e+03   2.9042846e-09
  -5.6910000e+03   2.7444153e-09
  -5.6900000e+03   2.5911801e-09
  -5.6890000e+03   2.4444105e-09
  -5.6880000e+03   2.3039386e-09
  -5.6870000e+03   2.1695961e-09
  -5.6860000e+03   2.0412153e-09
  -5.6850000e+03   1.9186289e-09
  -5.6840000e+03   1.8016704e-09
  -5.6830000e+03   1.6901738e-09
  -5.6820000e+03   1.5839745e-09
  -5.6810000e+03   1.4829086e-09
  -5.6800000e+03   1.3868136e-09
  -5.6790000e+03   1.2955284e-09
  -5.6780000e+03   1.2088934e-09
  -5.6770000e+03   1.1267505e-09
  -5.6760000e+03   1.0489434e-09
  -5.6750000e+03   9.7531785e-10
  -5.6740000e+03   9.0572134e-10
  -5.6730000e+03   8.4000367e-10
  -5.6720000e+03   7.7801671e-10
  -5.6710000e+03   7.1961465e-10
  -5.6700000e+03   6.6465416e-10
  -5.6690000e+03   6.1299435e-10
  -5.6680000e+03   5.6449683e-10
  -5.6670000e+03   5.1902612e-10
  -5.6660000e+03   4.7644916e-10
  -5.6650000e+03   4.3663595e-10
  -5.6640000e+03   3.9945923e-10
  -5.6630000e+03   3.6479475e-10
  -5.6620000e+03   3.3252126e-10
  -5.6610000e+03   3.0252041e-10
  -5.6600000e+03   2.7467719e-10
  -5.6590000e+03   2.4887957e-10
  -5.6580000e+03   2.2501866e-10
  -5.6570000e+03   2.0298884e-10
  -5.6560000e+03   1.8268779e-10
  -5.6550000e+03   1.6401626e-10
  -5.6540000e+03   1.4687838e-10
  -5.6530000e+03   1.3118155e-10
  -5.6520000e+03   1.1683643e-10
  -5.6510000e+03   1.0375697e-10
  -5.6500000e+03   9.1860347e-11
  -5.6490000e+03   8.1067133e-11
  -5.6480000e+03   7.1300947e-11
  -5.6470000e+03   6.2488909e-11
  -5.6460000e+03   5.4561143e-11
  -5.6450000e+03   4.7451004e-11
  -5.6440000e+03   4.1095055e-11
  -5.6430000e+03   3.5432972e-11
  -5.6420000e+03   3.0407419e-11
  -5.6410000e+03   2.5964204e-11
  -5.6400000e+03   2.2052039e-11
  -5.6390000e+03   1.8622531e-11
  -5.6380000e+03   1.5630369e-11
  -5.6370000e+03   1.3032790e-11
  -5.6360000e+03   1.0789833e-11
  -5.6350000e+03   8.8643374e-12
  -5.6340000e+03   7.2217270e-12
  -5.6330000e+03   5.8298430e-12
  -5.6320000e+03   4.6590408e-12
  -5.6310000e+03   3.6821239e-12
  -5.6300000e+03   2.8739251e-12
  -5.6290000e+03   2.2119298e-12
  -5.6280000e+03   1.6752914e-12
  -5.6270000e+03   1.2454473e-12
  -5.6260000e+03   9.0569249e-13
  -5.6250000e+03   6.4121711e-13
  -5.6240000e+03   4.3890820e-13
  -5.6230000e+03   2.8755109e-13
  -5.6220000e+03   1.7771632e-13
  -5.6210000e+03   1.0256132e-13
  -5.6200000e+03   5.9619161e-14
  -5.6190000e+03   4.9579869e-14
  -5.6180000e+03   5.7469530e-14
  -5.6170000e+03   6.6658782e-14
  -5.6160000e+03   7.3164450e-14
  -5.6150000e+03   7.7148749e-14
  -5.6140000e+03   7.9472827e-14
  -5.6130000e+03   8.0985919e-14
  -5.6120000e+03   8.2094750e-14
  -5.6110000e+03   8.3072770e-14
  -5.6100000e+03   8.4024754e-14
  -5.6090000e+03   8.4969755e-14
  -5.6080000e+03   8.6010508e-14
  -5.6070000e+03   8.7139442e-14
  -5.6060000e+03   8.8681344e-14
  -5.6050000e+03   9.1190624e-14
  -5.6040000e+03   9.5563874e-14
  -5.6030000e+03   1.0323896e-13
  -5.6020000e+03   1.1661319e-13
  -5.6010000e+03   1.3889836e-13
  -5.6000000e+03   1.7434632e-13
  -5.5990000e+03   2.2832115e-13
  -5.5980000e+03   3.0691507e-13
  -5.5970000e+03   4.1716197e-13
  -5.5960000e+03   5.6733602e-13
  -5.5950000e+03   7.6702459e-13
  -5.5940000e+03   1.0270487e-12
  -5.5930000e+03   1.3599732e-12
  -5.5920000e+03   1.7798420e-12
  -5.5910000e+03   2.3023261e-12
  -5.5900000e+03   2.9449858e-12
  -5.5890000e+03   3.7271017e-12
  -5.5880000e+03   4.6698052e-12
  -5.5870000e+03   5.7962719e-12
  -5.5860000e+03   7.1316839e-12
  -5.5850000e+03   8.7032193e-12
  -5.5840000e+03   1.0540224e-11
  -5.5830000e+03   1.2674311e-11
  -5.5820000e+03   1.5139085e-11
  -5.5810000e+03   1.7970662e-11
  -5.5800000e+03   2.1207518e-11
  -5.5790000e+03   2.4890157e-11
  -5.5780000e+03   2.9061755e-11
  -5.5770000e+03   3.3767900e-11
  -5.5760000e+03   3.9056468e-11
  -5.5750000e+03   4.4977827e-11
  -5.5740000e+03   5.1584875e-11
  -5.5730000e+03   5.8933088e-11
  -5.5720000e+03   6.7080270e-11
  -5.5710000e+03   7.6086859e-11
  -5.5700000e+03   8.6015625e-11
  -5.5690000e+03   9.6932065e-11
  -5.5680000e+03   1.0890395e-10
  -5.5670000e+03   1.2200169e-10
  -5.5660000e+03   1.3629806e-10
  -5.5650000e+03   1.5186831e-10
  -5.5640000e+03   1.6879003e-10
  -5.5630000e+03   1.8714323e-10
  -5.5620000e+03   2.0701025e-10
  -5.5610000e+03   2.2847575e-10
  -5.5600000e+03   2.5162666e-10
  -5.5590000e+03   2.7655203e-10
  -5.5580000e+03   3.0334319e-10
  -5.5570000e+03   3.3209337e-10
  -5.5560000e+03   3.6289808e-10
  -5.5550000e+03   3.9585468e-10
  -5.5540000e+03   4.3106234e-10
  -5.5530000e+03   4.6862222e-10
  -5.5520000e+03   5.0863719e-10
  -5.5510000e+03   5.5121174e-10
  -5.5500000e+03   5.9645197e-10
  -5.5490000e+03   6.4446545e-10
  -5.5480000e+03   6.9536134e-10
  -5.5470000e+03   7.4924977e-10
  -5.5460000e+03   8.0624241e-10
  -5.5450000e+03   8.6645195e-10
  -5.5440000e+03   9.2999188e-10
  -5.5430000e+03   9.9697708e-10
  -5.5420000e+03   1.0675227e-09
  -5.5410000e+03   1.1417448e-09
  -5.5400000e+03   1.2197600e-09
  -5.5390000e+03   1.3016854e-09
  -5.5380000e+03   1.3876385e-09
  -5.5370000e+03   1.4777366e-09
  -5.5360000e+03   1.5720977e-09
  -5.5350000e+03   1.6708391e-09
  -5.5340000e+03   1.7740785e-09
  -5.5330000e+03   1.8819330e-09
  -5.5320000e+03   1.9945191e-09
  -5.5310000e+03   2.1119531e-09
  -5.5300000e+03   2.2343503e-09
  -5.5290000e+03   2.3618254e-09
  -5.5280000e+03   2.4944918e-09
  -5.5270000e+03   2.6324621e-09
  -5.5260000e+03   2.7758473e-09
  -5.5250000e+03   2.9247575e-09
  -5.5240000e+03   3.0793008e-09
  -5.5230000e+03   3.2395837e-09
  -5.5220000e+03   3.4057111e-09
  -5.5210000e+03   3.5777858e-09
  -5.5200000e+03   3.7559084e-09
  -5.5190000e+03   3.9401775e-09
  -5.5180000e+03   4.1306893e-09
  -5.5170000e+03   4.3275371e-09
  -5.5160000e+03   4.5308120e-09
  -5.5150000e+03   4.7406022e-09
  -5.5140000e+03   4.9569929e-09
  -5.5130000e+03   5.1800662e-09
  -5.5120000e+03   5.4099014e-09
  -5.5110000e+03   5.6465737e-09
  -5.5100000e+03   5.8901558e-09
  -5.5090000e+03   6.1407161e-09
  -5.5080000e+03   6.3983197e-09
  -5.5070000e+03   6.6630277e-09
  -5.5060000e+03   6.9348975e-09
  -5.5050000e+03   7.2139821e-09
  -5.5040000e+03   7.5003306e-09
  -5.5030000e+03   7.7939878e-09
  -5.5020000e+03   8.0949938e-09
  -5.5010000e+03   8.4033848e-09
  -5.5000000e+03   8.7191919e-09
  -5.4990000e+03   9.0424418e-09
  -5.4980000e+03   9.3731561e-09
  -5.4970000e+03   9.7113519e-09
  -5.4960000e+03   1.0057041e-08
  -5.4950000e+03   1.0410231e-08
  -5.4940000e+03   1.0770922e-08
  -5.4930000e+03   1.1139112e-08
  -5.4920000e+03   1.1514793e-08
  -5.4910000e+03   1.1897949e-08
  -5.4900000e+03   1.2288561e-08
  -5.4890000e+03   1.2686605e-08
  -5.4880000e+03   1.3092050e-08
  -5.4870000e+03   1.3504861e-08
  -5.4860000e+03   1.3924995e-08
  -5.4850000e+03   1.4352404e-08
  -5.4840000e+03   1.4787037e-08
  -5.4830000e+03   1.5228835e-08
  -5.4820000e+03   1.5677733e-08
  -5.4810000e+03   1.6133661e-08
  -5.4800000e+03   1.6596542e-08
  -5.4790000e+03   1.7066296e-08
  -5.4780000e+03   1.7542834e-08
  -5.4770000e+03   1.8026064e-08
  -5.4760000e+03   1.8515885e-08
  -5.4750000e+03   1.9012194e-08
  -5.4740000e+03   1.9514879e-08
  -5.4730000e+03   2.0023825e-08
  -5.4720000e+03   2.0538908e-08
  -5.4710000e+03   2.1060001e-08
  -5.4700000e+03   2.1586971e-08
  -5.4690000e+03   2.2119678e-08
  -5.4680000e+03   2.2657978e-08
  -5.4670000e+03   2.3201720e-08
  -5.4660000e+03   2.3750750e-08
  -5.4650000e+03   2.4304906e-08
  -5.4640000e+03   2.4864021e-08
  -5.4630000e+03   2.5427925e-08
  -5.4620000e+03   2.5996440e-08
  -5.4610000e+03   2.6569386e-08
  -5.4600000e+03   2.7146574e-08
  -5.4590000e+03   2.7727813e-08
  -5.4580000e+03   2.8312907e-08
  -5.4570000e+03   2.8901655e-08
  -5.4560000e+03   2.9493850e-08
  -5.4550000e+03   3.0089283e-08
  -5.4540000e+03   3.0687739e-08
  -5.4530000e+03   3.1289000e-08
  -5.4520000e+03   3.1892841e-08
  -5.4510000e+03   3.2499036e-08
  -5.4500000e+03   3.3107355e-08
  -5.4490000e+03   3.3717563e-08
  -5.4480000e+03   3.4329421e-08
  -5.4470000e+03   3.4942689e-08
  -5.4460000e+03   3.5557121e-08
  -5.4450000e+03   3.6172469e-08
  -5.4440000e+03   3.6788483e-08
  -5.4430000e+03   3.7404908e-08
  -5.4420000e+03   3.8021489e-08
  -5.4410000e+03   3.8637966e-08
  -5.4400000e+03   3.9254079e-08
  -5.4390000e+03   3.9869564e-08
  -5.4380000e+03   4.0484155e-08
  -5.4370000e+03   4.1097586e-08
  -5.4360000e+03   4.1709588e-08
  -5.4350000e+03   4.2319891e-08
  -5.4340000e+03   4.2928223e-08
  -5.4330000e+03   4.3534312e-08
  -5.4320000e+03   4.4137884e-08
  -5.4310000e+03   4.4738666e-08
  -5.4300000e+03   4.5336383e-08
  -5.4290000e+03   4.5930760e-08
  -5.4280000e+03   4.6521523e-08
  -5.4270000e+03   4.7108395e-08
  -5.4260000e+03   4.7691103e-08
  -5.4250000e+03   4.8269373e-08
  -5.4240000e+03   4.8842930e-08
  -5.4230000e+03   4.9411502e-08
  -5.4220000e+03   4.9974818e-08
  -5.4210000e+03   5.0532607e-08
  -5.4200000e+03   5.1084600e-08
  -5.4190000e+03   5.1630530e-08
  -5.4180000e+03   5.2170130e-08
  -5.4170000e+03   5.2703138e-08
  -5.4160000e+03   5.3229293e-08
  -5.4150000e+03   5.3748334e-08
  -5.4140000e+03   5.4260006e-08
  -5.4130000e+03   5.4764055e-08
  -5.4120000e+03   5.5260230e-08
  -5.4110000e+03   5.5748284e-08
  -5.4100000e+03   5.6227973e-08
  -5.4090000e+03   5.6699055e-08
  -5.4080000e+03   5.7161293e-08
  -5.4070000e+03   5.7614455e-08
  -5.4060000e+03   5.8058310e-08
  -5.4050000e+03   5.8492634e-08
  -5.4040000e+03   5.8917206e-08
  -5.4030000e+03   5.9331809e-08
  -5.4020000e+03   5.9736232e-08
  -5.4010000e+03   6.0130269e-08
  -5.4000000e+03   6.0513717e-08
  -5.3990000e+03   6.0886379e-08
  -5.3980000e+03   6.1248065e-08
  -5.3970000e+03   6.1598588e-08
  -5.3960000e+03   6.1937768e-08
  -5.3950000e+03   6.2265429e-08
  -5.3940000e+03   6.2581404e-08
  -5.3930000e+03   6.2885529e-08
  -5.3920000e+03   6.3177646e-08
  -5.3910000e+03   6.3457606e-08
  -5.3900000e+03   6.3725263e-08
  -5.3890000e+03   6.3980479e-08
  -5.3880000e+03   6.4223124e-08
  -5.3870000e+03   6.4453071e-08
  -5.3860000e+03   6.4670202e-08
  -5.3850000e+03   6.4874406e-08
  -5.3840000e+03   6.5065578e-08
  -5.3830000e+03   6.5243619e-08
  -5.3820000e+03   6.5408440e-08
  -5.3810000e+03   6.5559957e-08
  -5.3800000e+03   6.5698091e-08
  -5.3790000e+03   6.5822775e-08
  -5.3780000e+03   6.5933946e-08
  -5.3770000e+03   6.6031548e-08
  -5.3760000e+03   6.6115535e-08
  -5.3750000e+03   6.6185864e-08
  -5.3740000e+03   6.6242505e-08
  -5.3730000e+03   6.6285430e-08
  -5.3720000e+03   6.6314622e-08
  -5.3710000e+03   6.6330069e-08
  -5.3700000e+03   6.6331769e-08
  -5.3690000e+03   6.6319724e-08
  -5.3680000e+03   6.6293947e-08
  -5.3670000e+03   6.6254457e-08
  -5.3660000e+03   6.6201278e-08
  -5.3650000e+03   6.6134446e-08
  -5.3640000e+03   6.6053999e-08
  -5.3630000e+03   6.5959987e-08
  -5.3620000e+03   6.5852465e-08
  -5.3610000e+03   6.5731495e-08
  -5.3600000e+03   6.5597147e-08
  -5.3590000e+03   6.5449496e-08
  -5.3580000e+03   6.5288628e-08
  -5.3570000e+03   6.5114633e-08
  -5.3560000e+03   6.4927607e-08
  -5.3550000e+03   6.4727656e-08
  -5.3540000e+03   6.4514890e-08
  -5.3530000e+03   6.4289426e-08
  -5.3520000e+03   6.4051390e-08
  -5.3510000e+03   6.3800911e-08
  -5.3500000e+03   6.3538127e-08
  -5.3490000e+03   6.3263180e-08
  -5.3480000e+03   6.2976220e-08
  -5.3470000e+03   6.2677401e-08
  -5.3460000e+03   6.2366885e-08
  -5.3450000e+03   6.2044840e-08
  -5.3440000e+03   6.1711436e-08
  -5.3430000e+03   6.1366852e-08
  -5.3420000e+03   6.1011272e-08
  -5.3410000e+03   6.0644883e-08
  -5.3400000e+03   6.0267879e-08
  -5.3390000e+03   5.9880459e-08
  -5.3380000e+03   5.9482825e-08
  -5.3370000e+03   5.9075186e-08
  -5.3360000e+03   5.8657754e-08
  -5.3350000e+03   5.8230745e-08
  -5.3340000e+03   5.7794380e-08
  -5.3330000e+03   5.7348884e-08
  -5.3320000e+03   5.6894484e-08
  -5.3310000e+03   5.6431413e-08
  -5.3300000e+03   5.5959907e-08
  -5.3290000e+03   5.5480203e-08
  -5.3280000e+03   5.4992545e-08
  -5.3270000e+03   5.4497177e-08
  -5.3260000e+03   5.3994345e-08
  -5.3250000e+03   5.3484302e-08
  -5.3240000e+03   5.2967298e-08
  -5.3230000e+03   5.2443588e-08
  -5.3220000e+03   5.1913430e-08
  -5.3210000e+03   5.1377081e-08
  -5.3200000e+03   5.0834802e-08
  -5.3190000e+03   5.0286855e-08
  -5.3180000e+03   4.9733502e-08
  -5.3170000e+03   4.9175008e-08
  -5.3160000e+03   4.8611637e-08
  -5.3150000e+03   4.8043654e-08
  -5.3140000e+03   4.7471327e-08
  -5.3130000e+03   4.6894921e-08
  -5.3120000e+03   4.6314704e-08
  -5.3110000e+03   4.5730941e-08
  -5.3100000e+03   4.5143900e-08
  -5.3090000e+03   4.4553847e-08
  -5.3080000e+03   4.3961046e-08
  -5.3070000e+03   4.3365763e-08
  -5.3060000e+03   4.2768261e-08
  -5.3050000e+03   4.2168804e-08
  -5.3040000e+03   4.1567653e-08
  -5.3030000e+03   4.0965068e-08
  -5.3020000e+03   4.0361308e-08
  -5.3010000e+03   3.9756629e-08
  -5.3000000e+03   3.9151286e-08
  -5.2990000e+03   3.8545532e-08
  -5.2980000e+03   3.7939618e-08
  -5.2970000e+03   3.7333791e-08
  -5.2960000e+03   3.6728297e-08
  -5.2950000e+03   3.6123379e-08
  -5.2940000e+03   3.5519277e-08
  -5.2930000e+03   3.4916228e-08
  -5.2920000e+03   3.4314466e-08
  -5.2910000e+03   3.3714221e-08
  -5.2900000e+03   3.3115721e-08
  -5.2890000e+03   3.2519189e-08
  -5.2880000e+03   3.1924846e-08
  -5.2870000e+03   3.1332908e-08
  -5.2860000e+03   3.0743586e-08
  -5.2850000e+03   3.0157090e-08
  -5.2840000e+03   2.9573624e-08
  -5.2830000e+03   2.8993388e-08
  -5.2820000e+03   2.8416577e-08
  -5.2810000e+03   2.7843384e-08
  -5.2800000e+03   2.7273994e-08
  -5.2790000e+03   2.6708590e-08
  -5.2780000e+03   2.6147350e-08
  -5.2770000e+03   2.5590446e-08
  -5.2760000e+03   2.5038047e-08
  -5.2750000e+03   2.4490316e-08
  -5.2740000e+03   2.3947411e-08
  -5.2730000e+03   2.3409484e-08
  -5.2720000e+03   2.2876685e-08
  -5.2710000e+03   2.2349155e-08
  -5.2700000e+03   2.1827034e-08
  -5.2690000e+03   2.1310453e-08
  -5.2680000e+03   2.0799540e-08
  -5.2670000e+03   2.0294417e-08
  -5.2660000e+03   1.9795200e-08
  -5.2650000e+03   1.9302002e-08
  -5.2640000e+03   1.8814928e-08
  -5.2630000e+03   1.8334079e-08
  -5.2620000e+03   1.7859550e-08
  -5.2610000e+03   1.7391432e-08
  -5.2600000e+03   1.6929809e-08
  -5.2590000e+03   1.6474761e-08
  -5.2580000e+03   1.6026361e-08
  -5.2570000e+03   1.5584678e-08
  -5.2560000e+03   1.5149776e-08
  -5.2550000e+03   1.4721713e-08
  -5.2540000e+03   1.4300540e-08
  -5.2530000e+03   1.3886307e-08
  -5.2520000e+03   1.3479055e-08
  -5.2510000e+03   1.3078821e-08
  -5.2500000e+03   1.2685638e-08
  -5.2490000e+03   1.2299533e-08
  -5.2480000e+03   1.1920527e-08
  -5.2470000e+03   1.1548638e-08
  -5.2460000e+03   1.1183878e-08
  -5.2450000e+03   1.0826255e-08
  -5.2440000e+03   1.0475771e-08
  -5.2430000e+03   1.0132424e-08
  -5.2420000e+03   9.7962068e-09
  -5.2410000e+03   9.4671090e-09
  -5.2400000e+03   9.1451147e-09
  -5.2390000e+03   8.8302039e-09
  -5.2380000e+03   8.5223521e-09
  -5.2370000e+03   8.2215310e-09
  -5.2360000e+03   7.9277079e-09
  -5.2350000e+03   7.6408461e-09
  -5.2340000e+03   7.3609050e-09
  -5.2330000e+03   7.0878404e-09
  -5.2320000e+03   6.8216041e-09
  -5.2310000e+03   6.5621444e-09
  -5.2300000e+03   6.3094063e-09
  -5.2290000e+03   6.0633309e-09
  -5.2280000e+03   5.8238566e-09
  -5.2270000e+03   5.5909182e-09
  -5.2260000e+03   5.3644476e-09
  -5.2250000e+03   5.1443737e-09
  -5.2240000e+03   4.9306227e-09
  -5.2230000e+03   4.7231178e-09
  -5.2220000e+03   4.5217799e-09
  -5.2210000e+03   4.3265274e-09
  -5.2200000e+03   4.1372759e-09
  -5.2190000e+03   3.9539394e-09
  -5.2180000e+03   3.7764292e-09
  -5.2170000e+03   3.6046551e-09
  -5.2160000e+03   3.4385244e-09
  -5.2150000e+03   3.2779433e-09
  -5.2140000e+03   3.1228159e-09
  -5.2130000e+03   2.9730450e-09
  -5.2120000e+03   2.8285319e-09
  -5.2110000e+03   2.6891765e-09
  -5.2100000e+03   2.5548777e-09
  -5.2090000e+03   2.4255335e-09
  -5.2080000e+03   2.3010405e-09
  -5.2070000e+03   2.1812949e-09
  -5.2060000e+03   2.0661921e-09
  -5.2050000e+03   1.9556268e-09
  -5.2040000e+03   1.8494933e-09
  -5.2030000e+03   1.7476855e-09
  -5.2020000e+03   1.6500973e-09
  -5.2010000e+03   1.5566219e-09
  -5.2000000e+03   1.4671531e-09
  -5.1990000e+03   1.3815844e-09
  -5.1980000e+03   1.2998095e-09
  -5.1970000e+03   1.2217227e-09
  -5.1960000e+03   1.1472180e-09
  -5.1950000e+03   1.0761905e-09
  -5.1940000e+03   1.0085357e-09
  -5.1930000e+03   9.4414957e-10
  -5.1920000e+03   8.8292913e-10
  -5.1910000e+03   8.2477201e-10
  -5.1900000e+03   7.6957669e-10
  -5.1890000e+03   7.1724309e-10
  -5.1880000e+03   6.6767175e-10
  -5.1870000e+03   6.2076457e-10
  -5.1860000e+03   5.7642466e-10
  -5.1850000e+03   5.3455653e-10
  -5.1840000e+03   4.9506589e-10
  -5.1830000e+03   4.5786011e-10
  -5.1820000e+03   4.2284778e-10
  -5.1810000e+03   3.8993941e-10
  -5.1800000e+03   3.5904691e-10
  -5.1790000e+03   3.3008380e-10
  -5.1780000e+03   3.0296564e-10
  -5.1770000e+03   2.7760925e-10
  -5.1760000e+03   2.5393397e-10
  -5.1750000e+03   2.3186027e-10
  -5.1740000e+03   2.1131096e-10
  -5.1730000e+03   1.9221073e-10
  -5.1720000e+03   1.7448618e-10
  -5.1710000e+03   1.5806578e-10
  -5.1700000e+03   1.4288021e-10
  -5.1690000e+03   1.2886209e-10
  -5.1680000e+03   1.1594602e-10
  -5.1670000e+03   1.0406882e-10
  -5.1660000e+03   9.3169232e-11
  -5.1650000e+03   8.3188239e-11
  -5.1640000e+03   7.4068725e-11
  -5.1630000e+03   6.5755833e-11
  -5.1620000e+03   5.8196724e-11
  -5.1610000e+03   5.1340584e-11
  -5.1600000e+03   4.5138821e-11
  -5.1590000e+03   3.9544788e-11
  -5.1580000e+03   3.4513930e-11
  -5.1570000e+03   3.0003610e-11
  -5.1560000e+03   2.5973431e-11
  -5.1550000e+03   2.2384816e-11
  -5.1540000e+03   1.9201230e-11
  -5.1530000e+03   1.6388073e-11
  -5.1520000e+03   1.3912545e-11
  -5.1510000e+03   1.1743808e-11
  -5.1500000e+03   9.8529784e-12
  -5.1490000e+03   8.2126916e-12
  -5.1480000e+03   6.7975203e-12
  -5.1470000e+03   5.5837807e-12
  -5.1460000e+03   4.5493376e-12
  -5.1450000e+03   3.6737806e-12
  -5.1440000e+03   2.9381502e-12
  -5.1430000e+03   2.3251529e-12
  -5.1420000e+03   1.8188677e-12
  -5.1410000e+03   1.4048086e-12
  -5.1400000e+03   1.0697655e-12
  -5.1390000e+03   8.0196081e-13
  -5.1380000e+03   5.9078229e-13
  -5.1370000e+03   4.2668137e-13
  -5.1360000e+03   3.0133317e-13
  -5.1350000e+03   2.0750033e-13
  -5.1340000e+03   1.3877899e-13
  -5.1330000e+03   8.9828793e-14
  -5.1320000e+03   5.5991597e-14
  -5.1310000e+03   3.3438924e-14
  -5.1300000e+03   1.9195519e-14
  -5.1290000e+03   1.0568495e-14
  -5.1280000e+03   5.8700358e-15
  -5.1270000e+03   3.5219565e-15
  -5.1260000e+03   2.5218990e-15
  -5.1250000e+03   2.1599973e-15
  -5.1240000e+03   2.0278680e-15
  -5.1230000e+03   1.9080557e-15
  -5.1220000e+03   1.8361021e-15
  -5.1210000e+03   1.8295074e-15
  -5.1200000e+03   1.7071233e-15
  -5.1190000e+03   1.5599001e-15
  -5.1180000e+03   1.0852613e-15
  -5.1170000e+03   1.5024818e-15
  -5.1160000e+03   4.4040752e-15
  -5.1150000e+03   1.0437529e-14
  -5.1140000e+03   2.0972354e-14
  -5.1130000e+03   3.8022895e-14
  -5.1120000e+03   6.4319825e-14
  -5.1110000e+03   1.0307648e-13
  -5.1100000e+03   1.5830060e-13
  -5.1090000e+03   2.3474933e-13
  -5.1080000e+03   3.3799211e-13
  -5.1070000e+03   4.7441639e-13
  -5.1060000e+03   6.5134413e-13
  -5.1050000e+03   8.7729063e-13
  -5.1040000e+03   1.1614965e-12
  -5.1030000e+03   1.5145331e-12
  -5.1020000e+03   1.9480404e-12
  -5.1010000e+03   2.4748190e-12
  -5.1000000e+03   3.1089865e-12
  -5.0990000e+03   3.8658364e-12
  -5.0980000e+03   4.7622062e-12
  -5.0970000e+03   5.8159392e-12
  -5.0960000e+03   7.0467141e-12
  -5.0950000e+03   8.4752896e-12
  -5.0940000e+03   1.0124042e-11
  -5.0930000e+03   1.2016890e-11
  -5.0920000e+03   1.4179259e-11
  -5.0910000e+03   1.6637998e-11
  -5.0900000e+03   1.9421785e-11
  -5.0890000e+03   2.2560573e-11
  -5.0880000e+03   2.6086291e-11
  -5.0870000e+03   3.0032209e-11
  -5.0860000e+03   3.4433305e-11
  -5.0850000e+03   3.9326376e-11
  -5.0840000e+03   4.4749513e-11
  -5.0830000e+03   5.0742845e-11
  -5.0820000e+03   5.7347926e-11
  -5.0810000e+03   6.4608115e-11
  -5.0800000e+03   7.2568152e-11
  -5.0790000e+03   8.1274815e-11
  -5.0780000e+03   9.0776176e-11
  -5.0770000e+03   1.0112208e-10
  -5.0760000e+03   1.1236391e-10
  -5.0750000e+03   1.2455464e-10
  -5.0740000e+03   1.3774877e-10
  -5.0730000e+03   1.5200246e-10
  -5.0720000e+03   1.6737322e-10
  -5.0710000e+03   1.8392007e-10
  -5.0700000e+03   2.0170350e-10
  -5.0690000e+03   2.2078539e-10
  -5.0680000e+03   2.4122898e-10
  -5.0670000e+03   2.6309872e-10
  -5.0660000e+03   2.8646052e-10
  -5.0650000e+03   3.1138138e-10
  -5.0640000e+03   3.3792955e-10
  -5.0630000e+03   3.6617432e-10
  -5.0620000e+03   3.9618615e-10
  -5.0610000e+03   4.2803644e-10
  -5.0600000e+03   4.6179744e-10
  -5.0590000e+03   4.9754265e-10
  -5.0580000e+03   5.3534594e-10
  -5.0570000e+03   5.7528228e-10
  -5.0560000e+03   6.1742715e-10
  -5.0550000e+03   6.6185666e-10
  -5.0540000e+03   7.0864750e-10
  -5.0530000e+03   7.5787704e-10
  -5.0520000e+03   8.0962264e-10
  -5.0510000e+03   8.6396224e-10
  -5.0500000e+03   9.2097398e-10
  -5.0490000e+03   9.8073618e-10
  -5.0480000e+03   1.0433272e-09
  -5.0470000e+03   1.1088253e-09
  -5.0460000e+03   1.1773089e-09
  -5.0450000e+03   1.2488560e-09
  -5.0440000e+03   1.3235446e-09
  -5.0430000e+03   1.4014519e-09
  -5.0420000e+03   1.4826551e-09
  -5.0410000e+03   1.5672307e-09
  -5.0400000e+03   1.6552546e-09
  -5.0390000e+03   1.7468019e-09
  -5.0380000e+03   1.8419469e-09
  -5.0370000e+03   1.9407633e-09
  -5.0360000e+03   2.0433235e-09
  -5.0350000e+03   2.1496987e-09
  -5.0340000e+03   2.2599592e-09
  -5.0330000e+03   2.3741741e-09
  -5.0320000e+03   2.4924108e-09
  -5.0310000e+03   2.6147357e-09
  -5.0300000e+03   2.7412130e-09
  -5.0290000e+03   2.8719060e-09
  -5.0280000e+03   3.0068758e-09
  -5.0270000e+03   3.1461817e-09
  -5.0260000e+03   3.2898815e-09
  -5.0250000e+03   3.4380303e-09
  -5.0240000e+03   3.5906818e-09
  -5.0230000e+03   3.7478872e-09
  -5.0220000e+03   3.9096955e-09
  -5.0210000e+03   4.0761531e-09
  -5.0200000e+03   4.2473046e-09
  -5.0190000e+03   4.4231915e-09
  -5.0180000e+03   4.6038530e-09
  -5.0170000e+03   4.7893255e-09
  -5.0160000e+03   4.9796427e-09
  -5.0150000e+03   5.1748356e-09
  -5.0140000e+03   5.3749320e-09
  -5.0130000e+03   5.5799573e-09
  -5.0120000e+03   5.7899332e-09
  -5.0110000e+03   6.0048787e-09
  -5.0100000e+03   6.2248097e-09
  -5.0090000e+03   6.4497386e-09
  -5.0080000e+03   6.6796747e-09
  -5.0070000e+03   6.9146239e-09
  -5.0060000e+03   7.1545888e-09
  -5.0050000e+03   7.3995683e-09
  -5.0040000e+03   7.6495580e-09
  -5.0030000e+03   7.9045501e-09
  -5.0020000e+03   8.1645329e-09
  -5.0010000e+03   8.4294912e-09
  -5.0000000e+03   8.6994064e-09
  -4.9990000e+03   8.9742556e-09
  -4.9980000e+03   9.2540128e-09
  -4.9970000e+03   9.5386479e-09
  -4.9960000e+03   9.8281270e-09
  -4.9950000e+03   1.0122413e-08
  -4.9940000e+03   1.0421463e-08
  -4.9930000e+03   1.0725234e-08
  -4.9920000e+03   1.1033674e-08
  -4.9910000e+03   1.1346733e-08
  -4.9900000e+03   1.1664352e-08
  -4.9890000e+03   1.1986471e-08
  -4.9880000e+03   1.2313026e-08
  -4.9870000e+03   1.2643948e-08
  -4.9860000e+03   1.2979164e-08
  -4.9850000e+03   1.3318599e-08
  -4.9840000e+03   1.3662172e-08
  -4.9830000e+03   1.4009800e-08
  -4.9820000e+03   1.4361396e-08
  -4.9810000e+03   1.4716867e-08
  -4.9800000e+03   1.5076119e-08
  -4.9790000e+03   1.5439053e-08
  -4.9780000e+03   1.5805568e-08
  -4.9770000e+03   1.6175555e-08
  -4.9760000e+03   1.6548907e-08
  -4.9750000e+03   1.6925511e-08
  -4.9740000e+03   1.7305248e-08
  -4.9730000e+03   1.7688001e-08
  -4.9720000e+03   1.8073644e-08
  -4.9710000e+03   1.8462052e-08
  -4.9700000e+03   1.8853095e-08
  -4.9690000e+03   1.9246639e-08
  -4.9680000e+03   1.9642548e-08
  -4.9670000e+03   2.0040684e-08
  -4.9660000e+03   2.0440903e-08
  -4.9650000e+03   2.0843061e-08
  -4.9640000e+03   2.1247011e-08
  -4.9630000e+03   2.1652601e-08
  -4.9620000e+03   2.2059678e-08
  -4.9610000e+03   2.2468086e-08
  -4.9600000e+03   2.2877669e-08
  -4.9590000e+03   2.3288264e-08
  -4.9580000e+03   2.3699709e-08
  -4.9570000e+03   2.4111840e-08
  -4.9560000e+03   2.4524489e-08
  -4.9550000e+03   2.4937487e-08
  -4.9540000e+03   2.5350665e-08
  -4.9530000e+03   2.5763848e-08
  -4.9520000e+03   2.6176864e-08
  -4.9510000e+03   2.6589537e-08
  -4.9500000e+03   2.7001690e-08
  -4.9490000e+03   2.7413145e-08
  -4.9480000e+03   2.7823722e-08
  -4.9470000e+03   2.8233241e-08
  -4.9460000e+03   2.8641522e-08
  -4.9450000e+03   2.9048381e-08
  -4.9440000e+03   2.9453636e-08
  -4.9430000e+03   2.9857104e-08
  -4.9420000e+03   3.0258601e-08
  -4.9410000e+03   3.0657944e-08
  -4.9400000e+03   3.1054948e-08
  -4.9390000e+03   3.1449429e-08
  -4.9380000e+03   3.1841204e-08
  -4.9370000e+03   3.2230088e-08
  -4.9360000e+03   3.2615898e-08
  -4.9350000e+03   3.2998451e-08
  -4.9340000e+03   3.3377566e-08
  -4.9330000e+03   3.3753059e-08
  -4.9320000e+03   3.4124752e-08
  -4.9310000e+03   3.4492463e-08
  -4.9300000e+03   3.4856016e-08
  -4.9290000e+03   3.5215231e-08
  -4.9280000e+03   3.5569934e-08
  -4.9270000e+03   3.5919951e-08
  -4.9260000e+03   3.6265107e-08
  -4.9250000e+03   3.6605234e-08
  -4.9240000e+03   3.6940161e-08
  -4.9230000e+03   3.7269723e-08
  -4.9220000e+03   3.7593752e-08
  -4.9210000e+03   3.7912089e-08
  -4.9200000e+03   3.8224571e-08
  -4.9190000e+03   3.8531043e-08
  -4.9180000e+03   3.8831347e-08
  -4.9170000e+03   3.9125333e-08
  -4.9160000e+03   3.9412851e-08
  -4.9150000e+03   3.9693753e-08
  -4.9140000e+03   3.9967898e-08
  -4.9130000e+03   4.0235144e-08
  -4.9120000e+03   4.0495354e-08
  -4.9110000e+03   4.0748395e-08
  -4.9100000e+03   4.0994137e-08
  -4.9090000e+03   4.1232453e-08
  -4.9080000e+03   4.1463220e-08
  -4.9070000e+03   4.1686319e-08
  -4.9060000e+03   4.1901635e-08
  -4.9050000e+03   4.2109056e-08
  -4.9040000e+03   4.2308475e-08
  -4.9030000e+03   4.2499788e-08
  -4.9020000e+03   4.2682897e-08
  -4.9010000e+03   4.2857706e-08
  -4.9000000e+03   4.3024126e-08
  -4.8990000e+03   4.3182069e-08
  -4.8980000e+03   4.3331454e-08
  -4.8970000e+03   4.3472204e-08
  -4.8960000e+03   4.3604246e-08
  -4.8950000e+03   4.3727513e-08
  -4.8940000e+03   4.3841939e-08
  -4.8930000e+03   4.3947468e-08
  -4.8920000e+03   4.4044045e-08
  -4.8910000e+03   4.4131620e-08
  -4.8900000e+03   4.4210150e-08
  -4.8890000e+03   4.4279594e-08
  -4.8880000e+03   4.4339919e-08
  -4.8870000e+03   4.4391094e-08
  -4.8860000e+03   4.4433095e-08
  -4.8850000e+03   4.4465902e-08
  -4.8840000e+03   4.4489500e-08
  -4.8830000e+03   4.4503879e-08
  -4.8820000e+03   4.4509035e-08
  -4.8810000e+03   4.4504966e-08
  -4.8800000e+03   4.4491679e-08
  -4.8790000e+03   4.4469182e-08
  -4.8780000e+03   4.4437492e-08
  -4.8770000e+03   4.4396627e-08
  -4.8760000e+03   4.4346613e-08
  -4.8750000e+03   4.4287480e-08
  -4.8740000e+03   4.4219261e-08
  -4.8730000e+03   4.4141996e-08
  -4.8720000e+03   4.4055729e-08
  -4.8710000e+03   4.3960509e-08
  -4.8700000e+03   4.3856390e-08
  -4.8690000e+03   4.3743431e-08
  -4.8680000e+03   4.3621694e-08
  -4.8670000e+03   4.3491246e-08
  -4.8660000e+03   4.3352161e-08
  -4.8650000e+03   4.3204514e-08
  -4.8640000e+03   4.3048386e-08
  -4.8630000e+03   4.2883864e-08
  -4.8620000e+03   4.2711036e-08
  -4.8610000e+03   4.2529997e-08
  -4.8600000e+03   4.2340845e-08
  -4.8590000e+03   4.2143681e-08
  -4.8580000e+03   4.1938612e-08
  -4.8570000e+03   4.1725748e-08
  -4.8560000e+03   4.1505202e-08
  -4.8550000e+03   4.1277093e-08
  -4.8540000e+03   4.1041541e-08
  -4.8530000e+03   4.0798671e-08
  -4.8520000e+03   4.0548612e-08
  -4.8510000e+03   4.0291494e-08
  -4.8500000e+03   4.0027454e-08
  -4.8490000e+03   3.9756628e-08
  -4.8480000e+03   3.9479158e-08
  -4.8470000e+03   3.9195187e-08
  -4.8460000e+03   3.8904864e-08
  -4.8450000e+03   3.8608336e-08
  -4.8440000e+03   3.8305757e-08
  -4.8430000e+03   3.7997280e-08
  -4.8420000e+03   3.7683064e-08
  -4.8410000e+03   3.7363266e-08
  -4.8400000e+03   3.7038050e-08
  -4.8390000e+03   3.6707578e-08
  -4.8380000e+03   3.6372015e-08
  -4.8370000e+03   3.6031529e-08
  -4.8360000e+03   3.5686289e-08
  -4.8350000e+03   3.5336465e-08
  -4.8340000e+03   3.4982229e-08
  -4.8330000e+03   3.4623755e-08
  -4.8320000e+03   3.4261215e-08
  -4.8310000e+03   3.3894787e-08
  -4.8300000e+03   3.3524646e-08
  -4.8290000e+03   3.3150969e-08
  -4.8280000e+03   3.2773934e-08
  -4.8270000e+03   3.2393720e-08
  -4.8260000e+03   3.2010505e-08
  -4.8250000e+03   3.1624468e-08
  -4.8240000e+03   3.1235789e-08
  -4.8230000e+03   3.0844647e-08
  -4.8220000e+03   3.0451221e-08
  -4.8210000e+03   3.0055690e-08
  -4.8200000e+03   2.9658233e-08
  -4.8190000e+03   2.9259028e-08
  -4.8180000e+03   2.8858254e-08
  -4.8170000e+03   2.8456087e-08
  -4.8160000e+03   2.8052703e-08
  -4.8150000e+03   2.7648279e-08
  -4.8140000e+03   2.7242987e-08
  -4.8130000e+03   2.6837003e-08
  -4.8120000e+03   2.6430498e-08
  -4.8110000e+03   2.6023642e-08
  -4.8100000e+03   2.5616604e-08
  -4.8090000e+03   2.5209554e-08
  -4.8080000e+03   2.4802655e-08
  -4.8070000e+03   2.4396074e-08
  -4.8060000e+03   2.3989972e-08
  -4.8050000e+03   2.3584510e-08
  -4.8040000e+03   2.3179846e-08
  -4.8030000e+03   2.2776136e-08
  -4.8020000e+03   2.2373534e-08
  -4.8010000e+03   2.1972193e-08
  -4.8000000e+03   2.1572261e-08
  -4.7990000e+03   2.1173885e-08
  -4.7980000e+03   2.0777209e-08
  -4.7970000e+03   2.0382375e-08
  -4.7960000e+03   1.9989521e-08
  -4.7950000e+03   1.9598785e-08
  -4.7940000e+03   1.9210298e-08
  -4.7930000e+03   1.8824190e-08
  -4.7920000e+03   1.8440591e-08
  -4.7910000e+03   1.8059622e-08
  -4.7900000e+03   1.7681405e-08
  -4.7890000e+03   1.7306059e-08
  -4.7880000e+03   1.6933697e-08
  -4.7870000e+03   1.6564432e-08
  -4.7860000e+03   1.6198370e-08
  -4.7850000e+03   1.5835617e-08
  -4.7840000e+03   1.5476275e-08
  -4.7830000e+03   1.5120440e-08
  -4.7820000e+03   1.4768207e-08
  -4.7810000e+03   1.4419667e-08
  -4.7800000e+03   1.4074907e-08
  -4.7790000e+03   1.3734012e-08
  -4.7780000e+03   1.3397061e-08
  -4.7770000e+03   1.3064131e-08
  -4.7760000e+03   1.2735295e-08
  -4.7750000e+03   1.2410623e-08
  -4.7740000e+03   1.2090179e-08
  -4.7730000e+03   1.1774028e-08
  -4.7720000e+03   1.1462226e-08
  -4.7710000e+03   1.1154830e-08
  -4.7700000e+03   1.0851890e-08
  -4.7690000e+03   1.0553454e-08
  -4.7680000e+03   1.0259567e-08
  -4.7670000e+03   9.9702685e-09
  -4.7660000e+03   9.6855961e-09
  -4.7650000e+03   9.4055833e-09
  -4.7640000e+03   9.1302599e-09
  -4.7630000e+03   8.8596526e-09
  -4.7620000e+03   8.5937843e-09
  -4.7610000e+03   8.3326747e-09
  -4.7600000e+03   8.0763399e-09
  -4.7590000e+03   7.8247928e-09
  -4.7580000e+03   7.5780430e-09
  -4.7570000e+03   7.3360967e-09
  -4.7560000e+03   7.0989568e-09
  -4.7550000e+03   6.8666233e-09
  -4.7540000e+03   6.6390929e-09
  -4.7530000e+03   6.4163591e-09
  -4.7520000e+03   6.1984126e-09
  -4.7510000e+03   5.9852410e-09
  -4.7500000e+03   5.7768287e-09
  -4.7490000e+03   5.5731579e-09
  -4.7480000e+03   5.3742074e-09
  -4.7470000e+03   5.1799535e-09
  -4.7460000e+03   4.9903699e-09
  -4.7450000e+03   4.8054274e-09
  -4.7440000e+03   4.6250947e-09
  -4.7430000e+03   4.4493377e-09
  -4.7420000e+03   4.2781200e-09
  -4.7410000e+03   4.1114028e-09
  -4.7400000e+03   3.9491451e-09
  -4.7390000e+03   3.7913040e-09
  -4.7380000e+03   3.6378340e-09
  -4.7370000e+03   3.4886878e-09
  -4.7360000e+03   3.3438163e-09
  -4.7350000e+03   3.2031684e-09
  -4.7340000e+03   3.0666911e-09
  -4.7330000e+03   2.9343298e-09
  -4.7320000e+03   2.8060284e-09
  -4.7310000e+03   2.6817290e-09
  -4.7300000e+03   2.5613723e-09
  -4.7290000e+03   2.4448978e-09
  -4.7280000e+03   2.3322435e-09
  -4.7270000e+03   2.2233462e-09
  -4.7260000e+03   2.1181416e-09
  -4.7250000e+03   2.0165644e-09
  -4.7240000e+03   1.9185481e-09
  -4.7230000e+03   1.8240255e-09
  -4.7220000e+03   1.7329286e-09
  -4.7210000e+03   1.6451885e-09
  -4.7200000e+03   1.5607358e-09
  -4.7190000e+03   1.4795004e-09
  -4.7180000e+03   1.4014117e-09
  -4.7170000e+03   1.3263989e-09
  -4.7160000e+03   1.2543905e-09
  -4.7150000e+03   1.1853150e-09
  -4.7140000e+03   1.1191006e-09
  -4.7130000e+03   1.0556754e-09
  -4.7120000e+03   9.9496751e-10
  -4.7110000e+03   9.3690499e-10
  -4.7100000e+03   8.8141598e-10
  -4.7090000e+03   8.2842880e-10
  -4.7080000e+03   7.7787211e-10
  -4.7070000e+03   7.2967475e-10
  -4.7060000e+03   6.8376591e-10
  -4.7050000e+03   6.4007536e-10
  -4.7040000e+03   5.9853324e-10
  -4.7030000e+03   5.5907019e-10
  -4.7020000e+03   5.2161755e-10
  -4.7010000e+03   4.8610743e-10
  -4.7000000e+03   4.5247240e-10
  -4.6990000e+03   4.2064603e-10
  -4.6980000e+03   3.9056271e-10
  -4.6970000e+03   3.6215741e-10
  -4.6960000e+03   3.3536639e-10
  -4.6950000e+03   3.1012678e-10
  -4.6940000e+03   2.8637661e-10
  -4.6930000e+03   2.6405501e-10
  -4.6920000e+03   2.4310230e-10
  -4.6910000e+03   2.2345972e-10
  -4.6900000e+03   2.0506986e-10
  -4.6890000e+03   1.8787653e-10
  -4.6880000e+03   1.7182460e-10
  -4.6870000e+03   1.5686027e-10
  -4.6860000e+03   1.4293107e-10
  -4.6850000e+03   1.2998576e-10
  -4.6840000e+03   1.1797454e-10
  -4.6830000e+03   1.0684883e-10
  -4.6820000e+03   9.6561427e-11
  -4.6810000e+03   8.7066534e-11
  -4.6800000e+03   7.8319840e-11
  -4.6790000e+03   7.0278229e-11
  -4.6780000e+03   6.2900212e-11
  -4.6770000e+03   5.6145551e-11
  -4.6760000e+03   4.9975491e-11
  -4.6750000e+03   4.4352739e-11
  -4.6740000e+03   3.9241284e-11
  -4.6730000e+03   3.4606665e-11
  -4.6720000e+03   3.0415790e-11
  -4.6710000e+03   2.6637030e-11
  -4.6700000e+03   2.3239916e-11
  -4.6690000e+03   2.0195703e-11
  -4.6680000e+03   1.7476786e-11
  -4.6670000e+03   1.5056916e-11
  -4.6660000e+03   1.2911298e-11
  -4.6650000e+03   1.1016442e-11
  -4.6640000e+03   9.3500913e-12
  -4.6630000e+03   7.8912498e-12
  -4.6620000e+03   6.6202661e-12
  -4.6610000e+03   5.5185173e-12
  -4.6600000e+03   4.5689701e-12
  -4.6590000e+03   3.7552968e-12
  -4.6580000e+03   3.0626880e-12
  -4.6570000e+03   2.4770558e-12
  -4.6560000e+03   1.9857964e-12
  -4.6550000e+03   1.5770534e-12
  -4.6540000e+03   1.2400863e-12
  -4.6530000e+03   9.6502803e-13
  -4.6520000e+03   7.4328445e-13
  -4.6510000e+03   5.6646715e-13
  -4.6500000e+03   4.2780705e-13
  -4.6490000e+03   3.2076939e-13
  -4.6480000e+03   2.3999386e-13
  -4.6470000e+03   1.8058089e-13
  -4.6460000e+03   1.3829818e-13
  -4.6450000e+03   1.0951838e-13
  -4.6440000e+03   9.0911761e-14
  -4.6430000e+03   7.9573945e-14
  -4.6420000e+03   7.3134321e-14
  -4.6410000e+03   6.9711478e-14
  -4.6400000e+03   6.8105959e-14
  -4.6390000e+03   6.7676371e-14
  -4.6380000e+03   6.7667975e-14
  -4.6370000e+03   6.7954276e-14
  -4.6360000e+03   6.8366196e-14
  -4.6350000e+03   6.8794682e-14
  -4.6340000e+03   6.9172031e-14
  -4.6330000e+03   6.9700224e-14
  -4.6320000e+03   7.0058569e-14
  -4.6310000e+03   7.0416208e-14
  -4.6300000e+03   7.0542697e-14
  -4.6290000e+03   7.0185640e-14
  -4.6280000e+03   6.9015310e-14
  -4.6270000e+03   6.6635781e-14
  -4.6260000e+03   6.2875637e-14
  -4.6250000e+03   5.8131494e-14
  -4.6240000e+03   5.5490165e-14
  -4.6230000e+03   6.3006570e-14
  -4.6220000e+03   8.9355418e-14
  -4.6210000e+03   1.3718068e-13
  -4.6200000e+03   2.0782242e-13
  -4.6190000e+03   3.0400063e-13
  -4.6180000e+03   4.3012182e-13
  -4.6170000e+03   5.9179250e-13
  -4.6160000e+03   7.9539718e-13
  -4.6150000e+03   1.0482989e-12
  -4.6140000e+03   1.3586338e-12
  -4.6130000e+03   1.7354250e-12
  -4.6120000e+03   2.1884378e-12
  -4.6110000e+03   2.7286664e-12
  -4.6100000e+03   3.3677941e-12
  -4.6090000e+03   4.1185123e-12
  -4.6080000e+03   4.9945802e-12
  -4.6070000e+03   6.0106102e-12
  -4.6060000e+03   7.1823775e-12
  -4.6050000e+03   8.5267078e-12
  -4.6040000e+03   1.0061511e-11
  -4.6030000e+03   1.1805544e-11
  -4.6020000e+03   1.3779114e-11
  -4.6010000e+03   1.6003274e-11
  -4.6000000e+03   1.8500310e-11
  -4.5990000e+03   2.1293671e-11
  -4.5980000e+03   2.4408057e-11
  -4.5970000e+03   2.7869140e-11
  -4.5960000e+03   3.1703878e-11
  -4.5950000e+03   3.5940337e-11
  -4.5940000e+03   4.0607756e-11
  -4.5930000e+03   4.5736553e-11
  -4.5920000e+03   5.1358273e-11
  -4.5910000e+03   5.7505648e-11
  -4.5900000e+03   6.4212597e-11
  -4.5890000e+03   7.1513946e-11
  -4.5880000e+03   7.9446003e-11
  -4.5870000e+03   8.8045979e-11
  -4.5860000e+03   9.7351978e-11
  -4.5850000e+03   1.0740374e-10
  -4.5840000e+03   1.1824151e-10
  -4.5830000e+03   1.2990679e-10
  -4.5820000e+03   1.4244223e-10
  -4.5810000e+03   1.5589114e-10
  -4.5800000e+03   1.7029807e-10
  -4.5790000e+03   1.8570848e-10
  -4.5780000e+03   2.0216860e-10
  -4.5770000e+03   2.1972548e-10
  -4.5760000e+03   2.3842724e-10
  -4.5750000e+03   2.5832269e-10
  -4.5740000e+03   2.7946123e-10
  -4.5730000e+03   3.0189331e-10
  -4.5720000e+03   3.2566976e-10
  -4.5710000e+03   3.5084214e-10
  -4.5700000e+03   3.7746270e-10
  -4.5690000e+03   4.0558409e-10
  -4.5680000e+03   4.3525949e-10
  -4.5670000e+03   4.6654266e-10
  -4.5660000e+03   4.9948754e-10
  -4.5650000e+03   5.3414858e-10
  -4.5640000e+03   5.7058046e-10
  -4.5630000e+03   6.0883816e-10
  -4.5620000e+03   6.4897665e-10
  -4.5610000e+03   6.9105136e-10
  -4.5600000e+03   7.3511748e-10
  -4.5590000e+03   7.8123027e-10
  -4.5580000e+03   8.2944509e-10
  -4.5570000e+03   8.7981706e-10
  -4.5560000e+03   9.3240121e-10
  -4.5550000e+03   9.8725226e-10
  -4.5540000e+03   1.0444246e-09
  -4.5530000e+03   1.1039725e-09
  -4.5520000e+03   1.1659495e-09
  -4.5510000e+03   1.2304088e-09
  -4.5500000e+03   1.2974031e-09
  -4.5490000e+03   1.3669845e-09
  -4.5480000e+03   1.4392042e-09
  -4.5470000e+03   1.5141129e-09
  -4.5460000e+03   1.5917603e-09
  -4.5450000e+03   1.6721955e-09
  -4.5440000e+03   1.7554663e-09
  -4.5430000e+03   1.8416198e-09
  -4.5420000e+03   1.9307018e-09
  -4.5410000e+03   2.0227572e-09
  -4.5400000e+03   2.1178294e-09
  -4.5390000e+03   2.2159610e-09
  -4.5380000e+03   2.3171926e-09
  -4.5370000e+03   2.4215641e-09
  -4.5360000e+03   2.5291135e-09
  -4.5350000e+03   2.6398775e-09
  -4.5340000e+03   2.7538911e-09
  -4.5330000e+03   2.8711878e-09
  -4.5320000e+03   2.9917993e-09
  -4.5310000e+03   3.1157555e-09
  -4.5300000e+03   3.2430846e-09
  -4.5290000e+03   3.3738130e-09
  -4.5280000e+03   3.5079651e-09
  -4.5270000e+03   3.6455631e-09
  -4.5260000e+03   3.7866278e-09
  -4.5250000e+03   3.9311772e-09
  -4.5240000e+03   4.0792275e-09
  -4.5230000e+03   4.2307930e-09
  -4.5220000e+03   4.3858852e-09
  -4.5210000e+03   4.5445139e-09
  -4.5200000e+03   4.7066863e-09
  -4.5190000e+03   4.8724073e-09
  -4.5180000e+03   5.0416792e-09
  -4.5170000e+03   5.2145024e-09
  -4.5160000e+03   5.3908746e-09
  -4.5150000e+03   5.5707907e-09
  -4.5140000e+03   5.7542435e-09
  -4.5130000e+03   5.9412230e-09
  -4.5120000e+03   6.1317168e-09
  -4.5110000e+03   6.3257097e-09
  -4.5100000e+03   6.5231841e-09
  -4.5090000e+03   6.7241195e-09
  -4.5080000e+03   6.9284930e-09
  -4.5070000e+03   7.1362787e-09
  -4.5060000e+03   7.3474484e-09
  -4.5050000e+03   7.5619708e-09
  -4.5040000e+03   7.7798122e-09
  -4.5030000e+03   8.0009358e-09
  -4.5020000e+03   8.2253026e-09
  -4.5010000e+03   8.4528704e-09
  -4.5000000e+03   8.6835943e-09
  -4.4990000e+03   8.9174271e-09
  -4.4980000e+03   9.1543183e-09
  -4.4970000e+03   9.3942152e-09
  -4.4960000e+03   9.6370620e-09
  -4.4950000e+03   9.8828004e-09
  -4.4940000e+03   1.0131369e-08
  -4.4930000e+03   1.0382705e-08
  -4.4920000e+03   1.0636742e-08
  -4.4910000e+03   1.0893410e-08
  -4.4900000e+03   1.1152638e-08
  -4.4890000e+03   1.1414352e-08
  -4.4880000e+03   1.1678475e-08
  -4.4870000e+03   1.1944928e-08
  -4.4860000e+03   1.2213630e-08
  -4.4850000e+03   1.2484496e-08
  -4.4840000e+03   1.2757441e-08
  -4.4830000e+03   1.3032374e-08
  -4.4820000e+03   1.3309205e-08
  -4.4810000e+03   1.3587841e-08
  -4.4800000e+03   1.3868186e-08
  -4.4790000e+03   1.4150142e-08
  -4.4780000e+03   1.4433609e-08
  -4.4770000e+03   1.4718485e-08
  -4.4760000e+03   1.5004667e-08
  -4.4750000e+03   1.5292048e-08
  -4.4740000e+03   1.5580520e-08
  -4.4730000e+03   1.5869975e-08
  -4.4720000e+03   1.6160300e-08
  -4.4710000e+03   1.6451382e-08
  -4.4700000e+03   1.6743108e-08
  -4.4690000e+03   1.7035360e-08
  -4.4680000e+03   1.7328021e-08
  -4.4670000e+03   1.7620972e-08
  -4.4660000e+03   1.7914092e-08
  -4.4650000e+03   1.8207260e-08
  -4.4640000e+03   1.8500352e-08
  -4.4630000e+03   1.8793246e-08
  -4.4620000e+03   1.9085815e-08
  -4.4610000e+03   1.9377934e-08
  -4.4600000e+03   1.9669476e-08
  -4.4590000e+03   1.9960314e-08
  -4.4580000e+03   2.0250320e-08
  -4.4570000e+03   2.0539364e-08
  -4.4560000e+03   2.0827317e-08
  -4.4550000e+03   2.1114050e-08
  -4.4540000e+03   2.1399432e-08
  -4.4530000e+03   2.1683334e-08
  -4.4520000e+03   2.1965624e-08
  -4.4510000e+03   2.2246173e-08
  -4.4500000e+03   2.2524849e-08
  -4.4490000e+03   2.2801523e-08
  -4.4480000e+03   2.3076065e-08
  -4.4470000e+03   2.3348343e-08
  -4.4460000e+03   2.3618230e-08
  -4.4450000e+03   2.3885596e-08
  -4.4440000e+03   2.4150313e-08
  -4.4430000e+03   2.4412253e-08
  -4.4420000e+03   2.4671289e-08
  -4.4410000e+03   2.4927295e-08
  -4.4400000e+03   2.5180146e-08
  -4.4390000e+03   2.5429718e-08
  -4.4380000e+03   2.5675888e-08
  -4.4370000e+03   2.5918534e-08
  -4.4360000e+03   2.6157536e-08
  -4.4350000e+03   2.6392775e-08
  -4.4340000e+03   2.6624133e-08
  -4.4330000e+03   2.6851494e-08
  -4.4320000e+03   2.7074744e-08
  -4.4310000e+03   2.7293771e-08
  -4.4300000e+03   2.7508462e-08
  -4.4290000e+03   2.7718711e-08
  -4.4280000e+03   2.7924409e-08
  -4.4270000e+03   2.8125452e-08
  -4.4260000e+03   2.8321737e-08
  -4.4250000e+03   2.8513164e-08
  -4.4240000e+03   2.8699634e-08
  -4.4230000e+03   2.8881052e-08
  -4.4220000e+03   2.9057324e-08
  -4.4210000e+03   2.9228359e-08
  -4.4200000e+03   2.9394070e-08
  -4.4190000e+03   2.9554369e-08
  -4.4180000e+03   2.9709174e-08
  -4.4170000e+03   2.9858406e-08
  -4.4160000e+03   3.0001986e-08
  -4.4150000e+03   3.0139840e-08
  -4.4140000e+03   3.0271896e-08
  -4.4130000e+03   3.0398086e-08
  -4.4120000e+03   3.0518344e-08
  -4.4110000e+03   3.0632607e-08
  -4.4100000e+03   3.0740817e-08
  -4.4090000e+03   3.0842916e-08
  -4.4080000e+03   3.0938853e-08
  -4.4070000e+03   3.1028576e-08
  -4.4060000e+03   3.1112040e-08
  -4.4050000e+03   3.1189202e-08
  -4.4040000e+03   3.1260022e-08
  -4.4030000e+03   3.1324463e-08
  -4.4020000e+03   3.1382492e-08
  -4.4010000e+03   3.1434080e-08
  -4.4000000e+03   3.1479201e-08
  -4.3990000e+03   3.1517832e-08
  -4.3980000e+03   3.1549955e-08
  -4.3970000e+03   3.1575552e-08
  -4.3960000e+03   3.1594613e-08
  -4.3950000e+03   3.1607129e-08
  -4.3940000e+03   3.1613095e-08
  -4.3930000e+03   3.1612509e-08
  -4.3920000e+03   3.1605373e-08
  -4.3910000e+03   3.1591693e-08
  -4.3900000e+03   3.1571478e-08
  -4.3890000e+03   3.1544740e-08
  -4.3880000e+03   3.1511496e-08
  -4.3870000e+03   3.1471765e-08
  -4.3860000e+03   3.1425570e-08
  -4.3850000e+03   3.1372937e-08
  -4.3840000e+03   3.1313897e-08
  -4.3830000e+03   3.1248483e-08
  -4.3820000e+03   3.1176731e-08
  -4.3810000e+03   3.1098682e-08
  -4.3800000e+03   3.1014379e-08
  -4.3790000e+03   3.0923868e-08
  -4.3780000e+03   3.0827199e-08
  -4.3770000e+03   3.0724426e-08
  -4.3760000e+03   3.0615605e-08
  -4.3750000e+03   3.0500795e-08
  -4.3740000e+03   3.0380058e-08
  -4.3730000e+03   3.0253460e-08
  -4.3720000e+03   3.0121069e-08
  -4.3710000e+03   2.9982957e-08
  -4.3700000e+03   2.9839198e-08
  -4.3690000e+03   2.9689869e-08
  -4.3680000e+03   2.9535050e-08
  -4.3670000e+03   2.9374822e-08
  -4.3660000e+03   2.9209272e-08
  -4.3650000e+03   2.9038487e-08
  -4.3640000e+03   2.8862556e-08
  -4.3630000e+03   2.8681573e-08
  -4.3620000e+03   2.8495632e-08
  -4.3610000e+03   2.8304831e-08
  -4.3600000e+03   2.8109268e-08
  -4.3590000e+03   2.7909046e-08
  -4.3580000e+03   2.7704267e-08
  -4.3570000e+03   2.7495038e-08
  -4.3560000e+03   2.7281466e-08
  -4.3550000e+03   2.7063659e-08
  -4.3540000e+03   2.6841730e-08
  -4.3530000e+03   2.6615790e-08
  -4.3520000e+03   2.6385954e-08
  -4.3510000e+03   2.6152338e-08
  -4.3500000e+03   2.5915058e-08
  -4.3490000e+03   2.5674233e-08
  -4.3480000e+03   2.5429983e-08
  -4.3470000e+03   2.5182428e-08
  -4.3460000e+03   2.4931690e-08
  -4.3450000e+03   2.4677892e-08
  -4.3440000e+03   2.4421158e-08
  -4.3430000e+03   2.4161612e-08
  -4.3420000e+03   2.3899380e-08
  -4.3410000e+03   2.3634586e-08
  -4.3400000e+03   2.3367358e-08
  -4.3390000e+03   2.3097822e-08
  -4.3380000e+03   2.2826105e-08
  -4.3370000e+03   2.2552335e-08
  -4.3360000e+03   2.2276639e-08
  -4.3350000e+03   2.1999145e-08
  -4.3340000e+03   2.1719979e-08
  -4.3330000e+03   2.1439271e-08
  -4.3320000e+03   2.1157146e-08
  -4.3310000e+03   2.0873733e-08
  -4.3300000e+03   2.0589157e-08
  -4.3290000e+03   2.0303546e-08
  -4.3280000e+03   2.0017024e-08
  -4.3270000e+03   1.9729717e-08
  -4.3260000e+03   1.9441750e-08
  -4.3250000e+03   1.9153246e-08
  -4.3240000e+03   1.8864327e-08
  -4.3230000e+03   1.8575117e-08
  -4.3220000e+03   1.8285735e-08
  -4.3210000e+03   1.7996301e-08
  -4.3200000e+03   1.7706935e-08
  -4.3190000e+03   1.7417754e-08
  -4.3180000e+03   1.7128873e-08
  -4.3170000e+03   1.6840408e-08
  -4.3160000e+03   1.6552472e-08
  -4.3150000e+03   1.6265177e-08
  -4.3140000e+03   1.5978634e-08
  -4.3130000e+03   1.5692950e-08
  -4.3120000e+03   1.5408232e-08
  -4.3110000e+03   1.5124587e-08
  -4.3100000e+03   1.4842117e-08
  -4.3090000e+03   1.4560924e-08
  -4.3080000e+03   1.4281108e-08
  -4.3070000e+03   1.4002765e-08
  -4.3060000e+03   1.3725992e-08
  -4.3050000e+03   1.3450883e-08
  -4.3040000e+03   1.3177528e-08
  -4.3030000e+03   1.2906017e-08
  -4.3020000e+03   1.2636437e-08
  -4.3010000e+03   1.2368872e-08
  -4.3000000e+03   1.2103406e-08
  -4.2990000e+03   1.1840118e-08
  -4.2980000e+03   1.1579086e-08
  -4.2970000e+03   1.1320386e-08
  -4.2960000e+03   1.1064091e-08
  -4.2950000e+03   1.0810271e-08
  -4.2940000e+03   1.0558994e-08
  -4.2930000e+03   1.0310326e-08
  -4.2920000e+03   1.0064330e-08
  -4.2910000e+03   9.8210668e-09
  -4.2900000e+03   9.5805945e-09
  -4.2890000e+03   9.3429685e-09
  -4.2880000e+03   9.1082418e-09
  -4.2870000e+03   8.8764647e-09
  -4.2860000e+03   8.6476851e-09
  -4.2850000e+03   8.4219481e-09
  -4.2840000e+03   8.1992966e-09
  -4.2830000e+03   7.9797704e-09
  -4.2820000e+03   7.7634071e-09
  -4.2810000e+03   7.5502416e-09
  -4.2800000e+03   7.3403064e-09
  -4.2790000e+03   7.1336310e-09
  -4.2780000e+03   6.9302428e-09
  -4.2770000e+03   6.7301666e-09
  -4.2760000e+03   6.5334245e-09
  -4.2750000e+03   6.3400362e-09
  -4.2740000e+03   6.1500191e-09
  -4.2730000e+03   5.9633876e-09
  -4.2720000e+03   5.7801544e-09
  -4.2710000e+03   5.6003292e-09
  -4.2700000e+03   5.4239198e-09
  -4.2690000e+03   5.2509311e-09
  -4.2680000e+03   5.0813661e-09
  -4.2670000e+03   4.9152255e-09
  -4.2660000e+03   4.7525074e-09
  -4.2650000e+03   4.5932081e-09
  -4.2640000e+03   4.4373215e-09
  -4.2630000e+03   4.2848393e-09
  -4.2620000e+03   4.1357514e-09
  -4.2610000e+03   3.9900452e-09
  -4.2600000e+03   3.8477064e-09
  -4.2590000e+03   3.7087188e-09
  -4.2580000e+03   3.5730638e-09
  -4.2570000e+03   3.4407216e-09
  -4.2560000e+03   3.3116700e-09
  -4.2550000e+03   3.1858853e-09
  -4.2540000e+03   3.0633420e-09
  -4.2530000e+03   2.9440128e-09
  -4.2520000e+03   2.8278692e-09
  -4.2510000e+03   2.7148805e-09
  -4.2500000e+03   2.6050149e-09
  -4.2490000e+03   2.4982391e-09
  -4.2480000e+03   2.3945184e-09
  -4.2470000e+03   2.2938165e-09
  -4.2460000e+03   2.1960961e-09
  -4.2450000e+03   2.1013185e-09
  -4.2440000e+03   2.0094438e-09
  -4.2430000e+03   1.9204311e-09
  -4.2420000e+03   1.8342383e-09
  -4.2410000e+03   1.7508224e-09
  -4.2400000e+03   1.6701394e-09
  -4.2390000e+03   1.5921443e-09
  -4.2380000e+03   1.5167916e-09
  -4.2370000e+03   1.4440345e-09
  -4.2360000e+03   1.3738260e-09
  -4.2350000e+03   1.3061180e-09
  -4.2340000e+03   1.2408623e-09
  -4.2330000e+03   1.1780097e-09
  -4.2320000e+03   1.1175107e-09
  -4.2310000e+03   1.0593153e-09
  -4.2300000e+03   1.0033732e-09
  -4.2290000e+03   9.4963392e-10
  -4.2280000e+03   8.9804640e-10
  -4.2270000e+03   8.4855959e-10
  -4.2260000e+03   8.0112215e-10
  -4.2250000e+03   7.5568289e-10
  -4.2240000e+03   7.1219024e-10
  -4.2230000e+03   6.7059290e-10
  -4.2220000e+03   6.3083950e-10
  -4.2210000e+03   5.9287883e-10
  -4.2200000e+03   5.5665980e-10
  -4.2190000e+03   5.2213153e-10
  -4.2180000e+03   4.8924331e-10
  -4.2170000e+03   4.5794503e-10
  -4.2160000e+03   4.2818657e-10
  -4.2150000e+03   3.9991832e-10
  -4.2140000e+03   3.7309111e-10
  -4.2130000e+03   3.4765630e-10
  -4.2120000e+03   3.2356563e-10
  -4.2110000e+03   3.0077153e-10
  -4.2100000e+03   2.7922686e-10
  -4.2090000e+03   2.5888527e-10
  -4.2080000e+03   2.3970092e-10
  -4.2070000e+03   2.2162873e-10
  -4.2060000e+03   2.0462430e-10
  -4.2050000e+03   1.8864407e-10
  -4.2040000e+03   1.7364510e-10
  -4.2030000e+03   1.5958538e-10
  -4.2020000e+03   1.4642377e-10
  -4.2010000e+03   1.3411983e-10
  -4.2000000e+03   1.2263404e-10
  -4.1990000e+03   1.1192785e-10
  -4.1980000e+03   1.0196370e-10
  -4.1970000e+03   9.2704683e-11
  -4.1960000e+03   8.4115113e-11
  -4.1950000e+03   7.6160158e-11
  -4.1940000e+03   6.8805811e-11
  -4.1930000e+03   6.2019487e-11
  -4.1920000e+03   5.5769140e-11
  -4.1910000e+03   5.0023882e-11
  -4.1900000e+03   4.4753924e-11
  -4.1890000e+03   3.9930492e-11
  -4.1880000e+03   3.5525647e-11
  -4.1870000e+03   3.1512641e-11
  -4.1860000e+03   2.7865682e-11
  -4.1850000e+03   2.4560057e-11
  -4.1840000e+03   2.1571899e-11
  -4.1830000e+03   1.8878555e-11
  -4.1820000e+03   1.6458265e-11
  -4.1810000e+03   1.4290280e-11
  -4.1800000e+03   1.2354818e-11
  -4.1790000e+03   1.0633128e-11
  -4.1780000e+03   9.1073693e-12
  -4.1770000e+03   7.7606063e-12
  -4.1760000e+03   6.5769634e-12
  -4.1750000e+03   5.5414098e-12
  -4.1740000e+03   4.6398212e-12
  -4.1730000e+03   3.8589557e-12
  -4.1720000e+03   3.1863767e-12
  -4.1710000e+03   2.6106278e-12
  -4.1700000e+03   2.1209092e-12
  -4.1690000e+03   1.7073656e-12
  -4.1680000e+03   1.3607134e-12
  -4.1670000e+03   1.0726601e-12
  -4.1660000e+03   8.3551541e-13
  -4.1650000e+03   6.4213252e-13
  -4.1640000e+03   4.8631099e-13
  -4.1630000e+03   3.6223974e-13
  -4.1620000e+03   2.6485131e-13
  -4.1610000e+03   1.8967484e-13
  -4.1600000e+03   1.3253191e-13
  -4.1590000e+03   9.0048327e-14
  -4.1580000e+03   5.9231372e-14
  -4.1570000e+03   3.7549983e-14
  -4.1560000e+03   2.2703120e-14
  -4.1550000e+03   1.2934377e-14
  -4.1540000e+03   6.8942194e-15
  -4.1530000e+03   3.2969145e-15
  -4.1520000e+03   1.4072205e-15
  -4.1510000e+03   4.9117192e-16
  -4.1500000e+03   1.4969048e-16
  -4.1490000e+03   1.8402229e-17
  -4.1480000e+03   6.3144754e-17
  -4.1470000e+03   8.8951951e-17
  -4.1460000e+03   2.8964120e-17
  -4.1450000e+03   2.0945057e-17
  -4.1440000e+03   8.3097774e-17
  -4.1430000e+03   1.9401566e-16
  -4.1420000e+03   5.8741545e-16
  -4.1410000e+03   1.6201104e-15
  -4.1400000e+03   3.6683595e-15
  -4.1390000e+03   7.3413756e-15
  -4.1380000e+03   1.3655036e-14
  -4.1370000e+03   2.3663670e-14
  -4.1360000e+03   3.8851997e-14
  -4.1350000e+03   6.1068175e-14
  -4.1340000e+03   9.2310447e-14
  -4.1330000e+03   1.3523419e-13
  -4.1320000e+03   1.9283991e-13
  -4.1310000e+03   2.6833849e-13
  -4.1300000e+03   3.6586177e-13
  -4.1290000e+03   4.8972567e-13
  -4.1280000e+03   6.4486958e-13
  -4.1270000e+03   8.3686722e-13
  -4.1260000e+03   1.0718252e-12
  -4.1250000e+03   1.3565366e-12
  -4.1240000e+03   1.6982609e-12
  -4.1230000e+03   2.1051111e-12
  -4.1220000e+03   2.5858071e-12
  -4.1210000e+03   3.1498608e-12
  -4.1200000e+03   3.8073216e-12
  -4.1190000e+03   4.5691493e-12
  -4.1180000e+03   5.4470658e-12
  -4.1170000e+03   6.4534474e-12
  -4.1160000e+03   7.6015196e-12
  -4.1150000e+03   8.9053635e-12
  -4.1140000e+03   1.0379793e-11
  -4.1130000e+03   1.2040601e-11
  -4.1120000e+03   1.3904209e-11
  -4.1110000e+03   1.5987936e-11
  -4.1100000e+03   1.8310098e-11
  -4.1090000e+03   2.0889710e-11
  -4.1080000e+03   2.3746649e-11
  -4.1070000e+03   2.6901750e-11
  -4.1060000e+03   3.0376678e-11
  -4.1050000e+03   3.4193835e-11
  -4.1040000e+03   3.8376712e-11
  -4.1030000e+03   4.2949329e-11
  -4.1020000e+03   4.7936826e-11
  -4.1010000e+03   5.3365164e-11
  -4.1000000e+03   5.9261089e-11
  -4.0990000e+03   6.5651960e-11
  -4.0980000e+03   7.2566226e-11
  -4.0970000e+03   8.0033107e-11
  -4.0960000e+03   8.8082509e-11
  -4.0950000e+03   9.6745046e-11
  -4.0940000e+03   1.0605235e-10
  -4.0930000e+03   1.1603645e-10
  -4.0920000e+03   1.2673034e-10
  -4.0910000e+03   1.3816756e-10
  -4.0900000e+03   1.5038240e-10
  -4.0890000e+03   1.6340978e-10
  -4.0880000e+03   1.7728527e-10
  -4.0870000e+03   1.9204486e-10
  -4.0860000e+03   2.0772536e-10
  -4.0850000e+03   2.2436403e-10
  -4.0840000e+03   2.4199847e-10
  -4.0830000e+03   2.6066693e-10
  -4.0820000e+03   2.8040816e-10
  -4.0810000e+03   3.0126113e-10
  -4.0800000e+03   3.2326521e-10
  -4.0790000e+03   3.4646031e-10
  -4.0780000e+03   3.7088639e-10
  -4.0770000e+03   3.9658380e-10
  -4.0760000e+03   4.2359317e-10
  -4.0750000e+03   4.5195517e-10
  -4.0740000e+03   4.8171066e-10
  -4.0730000e+03   5.1290069e-10
  -4.0720000e+03   5.4556633e-10
  -4.0710000e+03   5.7974854e-10
  -4.0700000e+03   6.1548838e-10
  -4.0690000e+03   6.5282685e-10
  -4.0680000e+03   6.9180480e-10
  -4.0670000e+03   7.3246280e-10
  -4.0660000e+03   7.7484149e-10
  -4.0650000e+03   8.1898093e-10
  -4.0640000e+03   8.6492114e-10
  -4.0630000e+03   9.1270161e-10
  -4.0620000e+03   9.6236159e-10
  -4.0610000e+03   1.0139398e-09
  -4.0600000e+03   1.0674743e-09
  -4.0590000e+03   1.1230030e-09
  -4.0580000e+03   1.1805629e-09
  -4.0570000e+03   1.2401905e-09
  -4.0560000e+03   1.3019215e-09
  -4.0550000e+03   1.3657910e-09
  -4.0540000e+03   1.4318334e-09
  -4.0530000e+03   1.5000818e-09
  -4.0520000e+03   1.5705690e-09
  -4.0510000e+03   1.6433267e-09
  -4.0500000e+03   1.7183853e-09
  -4.0490000e+03   1.7957746e-09
  -4.0480000e+03   1.8755231e-09
  -4.0470000e+03   1.9576584e-09
  -4.0460000e+03   2.0422067e-09
  -4.0450000e+03   2.1291931e-09
  -4.0440000e+03   2.2186415e-09
  -4.0430000e+03   2.3105744e-09
  -4.0420000e+03   2.4050131e-09
  -4.0410000e+03   2.5019776e-09
  -4.0400000e+03   2.6014862e-09
  -4.0390000e+03   2.7035559e-09
  -4.0380000e+03   2.8082024e-09
  -4.0370000e+03   2.9154395e-09
  -4.0360000e+03   3.0252797e-09
  -4.0350000e+03   3.1377338e-09
  -4.0340000e+03   3.2528111e-09
  -4.0330000e+03   3.3705189e-09
  -4.0320000e+03   3.4908633e-09
  -4.0310000e+03   3.6138481e-09
  -4.0300000e+03   3.7394759e-09
  -4.0290000e+03   3.8677471e-09
  -4.0280000e+03   3.9986603e-09
  -4.0270000e+03   4.1322126e-09
  -4.0260000e+03   4.2683990e-09
  -4.0250000e+03   4.4072125e-09
  -4.0240000e+03   4.5486443e-09
  -4.0230000e+03   4.6926838e-09
  -4.0220000e+03   4.8393183e-09
  -4.0210000e+03   4.9885331e-09
  -4.0200000e+03   5.1403117e-09
  -4.0190000e+03   5.2946355e-09
  -4.0180000e+03   5.4514839e-09
  -4.0170000e+03   5.6108343e-09
  -4.0160000e+03   5.7726621e-09
  -4.0150000e+03   5.9369406e-09
  -4.0140000e+03   6.1036413e-09
  -4.0130000e+03   6.2727332e-09
  -4.0120000e+03   6.4441839e-09
  -4.0110000e+03   6.6179584e-09
  -4.0100000e+03   6.7940200e-09
  -4.0090000e+03   6.9723300e-09
  -4.0080000e+03   7.1528473e-09
  -4.0070000e+03   7.3355293e-09
  -4.0060000e+03   7.5203312e-09
  -4.0050000e+03   7.7072060e-09
  -4.0040000e+03   7.8961051e-09
  -4.0030000e+03   8.0869776e-09
  -4.0020000e+03   8.2797709e-09
  -4.0010000e+03   8.4744305e-09
  -4.0000000e+03   8.6708998e-09
  -3.9990000e+03   8.8691204e-09
  -3.9980000e+03   9.0690323e-09
  -3.9970000e+03   9.2705732e-09
  -3.9960000e+03   9.4736795e-09
  -3.9950000e+03   9.6782855e-09
  -3.9940000e+03   9.8843239e-09
  -3.9930000e+03   1.0091726e-08
  -3.9920000e+03   1.0300420e-08
  -3.9910000e+03   1.0510335e-08
  -3.9900000e+03   1.0721396e-08
  -3.9890000e+03   1.0933529e-08
  -3.9880000e+03   1.1146656e-08
  -3.9870000e+03   1.1360698e-08
  -3.9860000e+03   1.1575576e-08
  -3.9850000e+03   1.1791209e-08
  -3.9840000e+03   1.2007515e-08
  -3.9830000e+03   1.2224408e-08
  -3.9820000e+03   1.2441805e-08
  -3.9810000e+03   1.2659619e-08
  -3.9800000e+03   1.2877763e-08
  -3.9790000e+03   1.3096149e-08
  -3.9780000e+03   1.3314687e-08
  -3.9770000e+03   1.3533287e-08
  -3.9760000e+03   1.3751857e-08
  -3.9750000e+03   1.3970305e-08
  -3.9740000e+03   1.4188540e-08
  -3.9730000e+03   1.4406466e-08
  -3.9720000e+03   1.4623990e-08
  -3.9710000e+03   1.4841017e-08
  -3.9700000e+03   1.5057452e-08
  -3.9690000e+03   1.5273199e-08
  -3.9680000e+03   1.5488162e-08
  -3.9670000e+03   1.5702244e-08
  -3.9660000e+03   1.5915348e-08
  -3.9650000e+03   1.6127377e-08
  -3.9640000e+03   1.6338234e-08
  -3.9630000e+03   1.6547823e-08
  -3.9620000e+03   1.6756045e-08
  -3.9610000e+03   1.6962803e-08
  -3.9600000e+03   1.7168001e-08
  -3.9590000e+03   1.7371542e-08
  -3.9580000e+03   1.7573328e-08
  -3.9570000e+03   1.7773265e-08
  -3.9560000e+03   1.7971256e-08
  -3.9550000e+03   1.8167205e-08
  -3.9540000e+03   1.8361018e-08
  -3.9530000e+03   1.8552601e-08
  -3.9520000e+03   1.8741861e-08
  -3.9510000e+03   1.8928703e-08
  -3.9500000e+03   1.9113038e-08
  -3.9490000e+03   1.9294772e-08
  -3.9480000e+03   1.9473817e-08
  -3.9470000e+03   1.9650084e-08
  -3.9460000e+03   1.9823483e-08
  -3.9450000e+03   1.9993929e-08
  -3.9440000e+03   2.0161336e-08
  -3.9430000e+03   2.0325618e-08
  -3.9420000e+03   2.0486694e-08
  -3.9410000e+03   2.0644482e-08
  -3.9400000e+03   2.0798900e-08
  -3.9390000e+03   2.0949872e-08
  -3.9380000e+03   2.1097318e-08
  -3.9370000e+03   2.1241165e-08
  -3.9360000e+03   2.1381338e-08
  -3.9350000e+03   2.1517764e-08
  -3.9340000e+03   2.1650374e-08
  -3.9330000e+03   2.1779099e-08
  -3.9320000e+03   2.1903873e-08
  -3.9310000e+03   2.2024631e-08
  -3.9300000e+03   2.2141310e-08
  -3.9290000e+03   2.2253850e-08
  -3.9280000e+03   2.2362192e-08
  -3.9270000e+03   2.2466279e-08
  -3.9260000e+03   2.2566059e-08
  -3.9250000e+03   2.2661478e-08
  -3.9240000e+03   2.2752486e-08
  -3.9230000e+03   2.2839038e-08
  -3.9220000e+03   2.2921086e-08
  -3.9210000e+03   2.2998589e-08
  -3.9200000e+03   2.3071506e-08
  -3.9190000e+03   2.3139799e-08
  -3.9180000e+03   2.3203432e-08
  -3.9170000e+03   2.3262373e-08
  -3.9160000e+03   2.3316590e-08
  -3.9150000e+03   2.3366057e-08
  -3.9140000e+03   2.3410746e-08
  -3.9130000e+03   2.3450636e-08
  -3.9120000e+03   2.3485706e-08
  -3.9110000e+03   2.3515938e-08
  -3.9100000e+03   2.3541317e-08
  -3.9090000e+03   2.3561830e-08
  -3.9080000e+03   2.3577467e-08
  -3.9070000e+03   2.3588222e-08
  -3.9060000e+03   2.3594089e-08
  -3.9050000e+03   2.3595066e-08
  -3.9040000e+03   2.3591153e-08
  -3.9030000e+03   2.3582355e-08
  -3.9020000e+03   2.3568676e-08
  -3.9010000e+03   2.3550126e-08
  -3.9000000e+03   2.3526715e-08
  -3.8990000e+03   2.3498456e-08
  -3.8980000e+03   2.3465367e-08
  -3.8970000e+03   2.3427466e-08
  -3.8960000e+03   2.3384775e-08
  -3.8950000e+03   2.3337316e-08
  -3.8940000e+03   2.3285118e-08
  -3.8930000e+03   2.3228208e-08
  -3.8920000e+03   2.3166619e-08
  -3.8910000e+03   2.3100384e-08
  -3.8900000e+03   2.3029540e-08
  -3.8890000e+03   2.2954125e-08
  -3.8880000e+03   2.2874181e-08
  -3.8870000e+03   2.2789751e-08
  -3.8860000e+03   2.2700881e-08
  -3.8850000e+03   2.2607619e-08
  -3.8840000e+03   2.2510014e-08
  -3.8830000e+03   2.2408121e-08
  -3.8820000e+03   2.2301993e-08
  -3.8810000e+03   2.2191688e-08
  -3.8800000e+03   2.2077263e-08
  -3.8790000e+03   2.1958780e-08
  -3.8780000e+03   2.1836302e-08
  -3.8770000e+03   2.1709894e-08
  -3.8760000e+03   2.1579621e-08
  -3.8750000e+03   2.1445554e-08
  -3.8740000e+03   2.1307761e-08
  -3.8730000e+03   2.1166315e-08
  -3.8720000e+03   2.1021289e-08
  -3.8710000e+03   2.0872760e-08
  -3.8700000e+03   2.0720803e-08
  -3.8690000e+03   2.0565496e-08
  -3.8680000e+03   2.0406921e-08
  -3.8670000e+03   2.0245157e-08
  -3.8660000e+03   2.0080288e-08
  -3.8650000e+03   1.9912397e-08
  -3.8640000e+03   1.9741568e-08
  -3.8630000e+03   1.9567889e-08
  -3.8620000e+03   1.9391446e-08
  -3.8610000e+03   1.9212327e-08
  -3.8600000e+03   1.9030621e-08
  -3.8590000e+03   1.8846418e-08
  -3.8580000e+03   1.8659810e-08
  -3.8570000e+03   1.8470887e-08
  -3.8560000e+03   1.8279743e-08
  -3.8550000e+03   1.8086469e-08
  -3.8540000e+03   1.7891158e-08
  -3.8530000e+03   1.7693906e-08
  -3.8520000e+03   1.7494806e-08
  -3.8510000e+03   1.7293953e-08
  -3.8500000e+03   1.7091441e-08
  -3.8490000e+03   1.6887366e-08
  -3.8480000e+03   1.6681824e-08
  -3.8470000e+03   1.6474909e-08
  -3.8460000e+03   1.6266717e-08
  -3.8450000e+03   1.6057343e-08
  -3.8440000e+03   1.5846882e-08
  -3.8430000e+03   1.5635430e-08
  -3.8420000e+03   1.5423082e-08
  -3.8410000e+03   1.5209931e-08
  -3.8400000e+03   1.4996072e-08
  -3.8390000e+03   1.4781599e-08
  -3.8380000e+03   1.4566605e-08
  -3.8370000e+03   1.4351182e-08
  -3.8360000e+03   1.4135424e-08
  -3.8350000e+03   1.3919420e-08
  -3.8340000e+03   1.3703262e-08
  -3.8330000e+03   1.3487040e-08
  -3.8320000e+03   1.3270843e-08
  -3.8310000e+03   1.3054759e-08
  -3.8300000e+03   1.2838874e-08
  -3.8290000e+03   1.2623276e-08
  -3.8280000e+03   1.2408049e-08
  -3.8270000e+03   1.2193278e-08
  -3.8260000e+03   1.1979045e-08
  -3.8250000e+03   1.1765432e-08
  -3.8240000e+03   1.1552520e-08
  -3.8230000e+03   1.1340387e-08
  -3.8220000e+03   1.1129111e-08
  -3.8210000e+03   1.0918769e-08
  -3.8200000e+03   1.0709436e-08
  -3.8190000e+03   1.0501185e-08
  -3.8180000e+03   1.0294088e-08
  -3.8170000e+03   1.0088216e-08
  -3.8160000e+03   9.8836372e-09
  -3.8150000e+03   9.6804192e-09
  -3.8140000e+03   9.4786278e-09
  -3.8130000e+03   9.2783267e-09
  -3.8120000e+03   9.0795783e-09
  -3.8110000e+03   8.8824431e-09
  -3.8100000e+03   8.6869798e-09
  -3.8090000e+03   8.4932455e-09
  -3.8080000e+03   8.3012953e-09
  -3.8070000e+03   8.1111826e-09
  -3.8060000e+03   7.9229590e-09
  -3.8050000e+03   7.7366742e-09
  -3.8040000e+03   7.5523759e-09
  -3.8030000e+03   7.3701100e-09
  -3.8020000e+03   7.1899206e-09
  -3.8010000e+03   7.0118499e-09
  -3.8000000e+03   6.8359379e-09
  -3.7990000e+03   6.6622230e-09
  -3.7980000e+03   6.4907415e-09
  -3.7970000e+03   6.3215278e-09
  -3.7960000e+03   6.1546144e-09
  -3.7950000e+03   5.9900319e-09
  -3.7940000e+03   5.8278088e-09
  -3.7930000e+03   5.6679718e-09
  -3.7920000e+03   5.5105457e-09
  -3.7910000e+03   5.3555533e-09
  -3.7900000e+03   5.2030156e-09
  -3.7890000e+03   5.0529515e-09
  -3.7880000e+03   4.9053783e-09
  -3.7870000e+03   4.7603111e-09
  -3.7860000e+03   4.6177633e-09
  -3.7850000e+03   4.4777466e-09
  -3.7840000e+03   4.3402705e-09
  -3.7830000e+03   4.2053431e-09
  -3.7820000e+03   4.0729704e-09
  -3.7810000e+03   3.9431568e-09
  -3.7800000e+03   3.8159049e-09
  -3.7790000e+03   3.6912156e-09
  -3.7780000e+03   3.5690879e-09
  -3.7770000e+03   3.4495195e-09
  -3.7760000e+03   3.3325062e-09
  -3.7750000e+03   3.2180423e-09
  -3.7740000e+03   3.1061203e-09
  -3.7730000e+03   2.9967315e-09
  -3.7720000e+03   2.8898653e-09
  -3.7710000e+03   2.7855100e-09
  -3.7700000e+03   2.6836521e-09
  -3.7690000e+03   2.5842768e-09
  -3.7680000e+03   2.4873681e-09
  -3.7670000e+03   2.3929083e-09
  -3.7660000e+03   2.3008789e-09
  -3.7650000e+03   2.2112595e-09
  -3.7640000e+03   2.1240288e-09
  -3.7630000e+03   2.0391645e-09
  -3.7620000e+03   1.9566428e-09
  -3.7610000e+03   1.8764389e-09
  -3.7600000e+03   1.7985270e-09
  -3.7590000e+03   1.7228804e-09
  -3.7580000e+03   1.6494710e-09
  -3.7570000e+03   1.5782701e-09
  -3.7560000e+03   1.5092481e-09
  -3.7550000e+03   1.4423743e-09
  -3.7540000e+03   1.3776174e-09
  -3.7530000e+03   1.3149454e-09
  -3.7520000e+03   1.2543252e-09
  -3.7510000e+03   1.1957234e-09
  -3.7500000e+03   1.1391059e-09
  -3.7490000e+03   1.0844378e-09
  -3.7480000e+03   1.0316838e-09
  -3.7470000e+03   9.8080812e-10
  -3.7460000e+03   9.3177449e-10
  -3.7450000e+03   8.8454620e-10
  -3.7440000e+03   8.3908614e-10
  -3.7430000e+03   7.9535694e-10
  -3.7420000e+03   7.5332089e-10
  -3.7410000e+03   7.1293997e-10
  -3.7400000e+03   6.7417607e-10
  -3.7390000e+03   6.3699101e-10
  -3.7380000e+03   6.0134618e-10
  -3.7370000e+03   5.6720310e-10
  -3.7360000e+03   5.3452334e-10
  -3.7350000e+03   5.0326809e-10
  -3.7340000e+03   4.7339898e-10
  -3.7330000e+03   4.4487750e-10
  -3.7320000e+03   4.1766535e-10
  -3.7310000e+03   3.9172433e-10
  -3.7300000e+03   3.6701633e-10
  -3.7290000e+03   3.4350359e-10
  -3.7280000e+03   3.2114868e-10
  -3.7270000e+03   2.9991412e-10
  -3.7260000e+03   2.7976315e-10
  -3.7250000e+03   2.6065903e-10
  -3.7240000e+03   2.4256563e-10
  -3.7230000e+03   2.2544705e-10
  -3.7220000e+03   2.0926802e-10
  -3.7210000e+03   1.9399355e-10
  -3.7200000e+03   1.7958915e-10
  -3.7190000e+03   1.6602095e-10
  -3.7180000e+03   1.5325566e-10
  -3.7170000e+03   1.4126037e-10
  -3.7160000e+03   1.3000284e-10
  -3.7150000e+03   1.1945145e-10
  -3.7140000e+03   1.0957520e-10
  -3.7130000e+03   1.0034373e-10
  -3.7120000e+03   9.1727300e-11
  -3.7110000e+03   8.3696860e-11
  -3.7100000e+03   7.6224102e-11
  -3.7090000e+03   6.9281356e-11
  -3.7080000e+03   6.2841677e-11
  -3.7070000e+03   5.6878863e-11
  -3.7060000e+03   5.1367414e-11
  -3.7050000e+03   4.6282565e-11
  -3.7040000e+03   4.1600463e-11
  -3.7030000e+03   3.7297705e-11
  -3.7020000e+03   3.3351868e-11
  -3.7010000e+03   2.9741315e-11
  -3.7000000e+03   2.6445090e-11
  -3.6990000e+03   2.3442938e-11
  -3.6980000e+03   2.0715531e-11
  -3.6970000e+03   1.8244221e-11
  -3.6960000e+03   1.6011081e-11
  -3.6950000e+03   1.3999041e-11
  -3.6940000e+03   1.2191756e-11
  -3.6930000e+03   1.0573545e-11
  -3.6920000e+03   9.1296563e-12
  -3.6910000e+03   7.8458570e-12
  -3.6900000e+03   6.7087775e-12
  -3.6890000e+03   5.7057471e-12
  -3.6880000e+03   4.8247654e-12
  -3.6870000e+03   4.0545756e-12
  -3.6860000e+03   3.3845596e-12
  -3.6850000e+03   2.8047106e-12
  -3.6840000e+03   2.3057390e-12
  -3.6830000e+03   1.8790999e-12
  -3.6820000e+03   1.5167049e-12
  -3.6810000e+03   1.2110963e-12
  -3.6800000e+03   9.5546215e-13
  -3.6790000e+03   7.4359788e-13
  -3.6780000e+03   5.6976872e-13
  -3.6770000e+03   4.2889353e-13
  -3.6760000e+03   3.1648784e-13
  -3.6750000e+03   2.2860969e-13
  -3.6740000e+03   1.6215358e-13
  -3.6730000e+03   1.1504271e-13
  -3.6720000e+03   8.5674652e-14
  -3.6710000e+03   7.2279746e-14
  -3.6700000e+03   6.9802012e-14
  -3.6690000e+03   7.2318971e-14
  -3.6680000e+03   7.5873345e-14
  -3.6670000e+03   7.8971132e-14
  -3.6660000e+03   8.1203956e-14
  -3.6650000e+03   8.2590041e-14
  -3.6640000e+03   8.3472532e-14
  -3.6630000e+03   8.3889834e-14
  -3.6620000e+03   8.4247075e-14
  -3.6610000e+03   8.4365271e-14
  -3.6600000e+03   8.4553328e-14
  -3.6590000e+03   8.4687773e-14
  -3.6580000e+03   8.4824253e-14
  -3.6570000e+03   8.4926491e-14
  -3.6560000e+03   8.5032534e-14
  -3.6550000e+03   8.5254444e-14
  -3.6540000e+03   8.5576177e-14
  -3.6530000e+03   8.6101302e-14
  -3.6520000e+03   8.7219164e-14
  -3.6510000e+03   8.9058090e-14
  -3.6500000e+03   9.2381430e-14
  -3.6490000e+03   9.7777771e-14
  -3.6480000e+03   1.0665571e-13
  -3.6470000e+03   1.2059707e-13
  -3.6460000e+03   1.4174226e-13
  -3.6450000e+03   1.7241274e-13
  -3.6440000e+03   2.1525225e-13
  -3.6430000e+03   2.7296371e-13
  -3.6420000e+03   3.4857573e-13
  -3.6410000e+03   4.4545531e-13
  -3.6400000e+03   5.6744113e-13
  -3.6390000e+03   7.1864859e-13
  -3.6380000e+03   9.0383419e-13
  -3.6370000e+03   1.1282028e-12
  -3.6360000e+03   1.3973756e-12
  -3.6350000e+03   1.7176497e-12
  -3.6340000e+03   2.0958154e-12
  -3.6330000e+03   2.5391028e-12
  -3.6320000e+03   3.0554384e-12
  -3.6310000e+03   3.6532738e-12
  -3.6300000e+03   4.3416730e-12
  -3.6290000e+03   5.1302815e-12
  -3.6280000e+03   6.0293176e-12
  -3.6270000e+03   7.0497181e-12
  -3.6260000e+03   8.2030322e-12
  -3.6250000e+03   9.5013571e-12
  -3.6240000e+03   1.0957455e-11
  -3.6230000e+03   1.2584874e-11
  -3.6220000e+03   1.4397674e-11
  -3.6210000e+03   1.6410547e-11
  -3.6200000e+03   1.8639047e-11
  -3.6190000e+03   2.1099201e-11
  -3.6180000e+03   2.3807776e-11
  -3.6170000e+03   2.6782205e-11
  -3.6160000e+03   3.0040570e-11
  -3.6150000e+03   3.3601622e-11
  -3.6140000e+03   3.7484680e-11
  -3.6130000e+03   4.1709912e-11
  -3.6120000e+03   4.6297984e-11
  -3.6110000e+03   5.1270155e-11
  -3.6100000e+03   5.6648388e-11
  -3.6090000e+03   6.2455297e-11
  -3.6080000e+03   6.8714114e-11
  -3.6070000e+03   7.5448517e-11
  -3.6060000e+03   8.2682899e-11
  -3.6050000e+03   9.0442181e-11
  -3.6040000e+03   9.8751917e-11
  -3.6030000e+03   1.0763800e-10
  -3.6020000e+03   1.1712708e-10
  -3.6010000e+03   1.2724611e-10
  -3.6000000e+03   1.3802271e-10
  -3.5990000e+03   1.4948475e-10
  -3.5980000e+03   1.6166075e-10
  -3.5970000e+03   1.7457945e-10
  -3.5960000e+03   1.8827021e-10
  -3.5950000e+03   2.0276253e-10
  -3.5940000e+03   2.1808641e-10
  -3.5930000e+03   2.3427212e-10
  -3.5920000e+03   2.5135025e-10
  -3.5910000e+03   2.6935158e-10
  -3.5900000e+03   2.8830717e-10
  -3.5890000e+03   3.0824839e-10
  -3.5880000e+03   3.2920661e-10
  -3.5870000e+03   3.5121342e-10
  -3.5860000e+03   3.7430061e-10
  -3.5850000e+03   3.9849990e-10
  -3.5840000e+03   4.2384317e-10
  -3.5830000e+03   4.5036231e-10
  -3.5820000e+03   4.7808912e-10
  -3.5810000e+03   5.0705549e-10
  -3.5800000e+03   5.3729300e-10
  -3.5790000e+03   5.6883339e-10
  -3.5780000e+03   6.0170801e-10
  -3.5770000e+03   6.3594815e-10
  -3.5760000e+03   6.7158480e-10
  -3.5750000e+03   7.0864881e-10
  -3.5740000e+03   7.4717047e-10
  -3.5730000e+03   7.8718004e-10
  -3.5720000e+03   8.2870719e-10
  -3.5710000e+03   8.7178130e-10
  -3.5700000e+03   9.1643122e-10
  -3.5690000e+03   9.6268537e-10
  -3.5680000e+03   1.0105716e-09
  -3.5670000e+03   1.0601172e-09
  -3.5660000e+03   1.1113490e-09
  -3.5650000e+03   1.1642929e-09
  -3.5640000e+03   1.2189743e-09
  -3.5630000e+03   1.2754181e-09
  -3.5620000e+03   1.3336480e-09
  -3.5610000e+03   1.3936874e-09
  -3.5600000e+03   1.4555584e-09
  -3.5590000e+03   1.5192826e-09
  -3.5580000e+03   1.5848807e-09
  -3.5570000e+03   1.6523723e-09
  -3.5560000e+03   1.7217760e-09
  -3.5550000e+03   1.7931097e-09
  -3.5540000e+03   1.8663900e-09
  -3.5530000e+03   1.9416325e-09
  -3.5520000e+03   2.0188519e-09
  -3.5510000e+03   2.0980616e-09
  -3.5500000e+03   2.1792737e-09
  -3.5490000e+03   2.2624997e-09
  -3.5480000e+03   2.3477491e-09
  -3.5470000e+03   2.4350308e-09
  -3.5460000e+03   2.5243521e-09
  -3.5450000e+03   2.6157191e-09
  -3.5440000e+03   2.7091367e-09
  -3.5430000e+03   2.8046082e-09
  -3.5420000e+03   2.9021359e-09
  -3.5410000e+03   3.0017203e-09
  -3.5400000e+03   3.1033608e-09
  -3.5390000e+03   3.2070553e-09
  -3.5380000e+03   3.3128002e-09
  -3.5370000e+03   3.4205906e-09
  -3.5360000e+03   3.5304197e-09
  -3.5350000e+03   3.6422798e-09
  -3.5340000e+03   3.7561613e-09
  -3.5330000e+03   3.8720531e-09
  -3.5320000e+03   3.9899427e-09
  -3.5310000e+03   4.1098160e-09
  -3.5300000e+03   4.2316573e-09
  -3.5290000e+03   4.3554494e-09
  -3.5280000e+03   4.4811737e-09
  -3.5270000e+03   4.6088095e-09
  -3.5260000e+03   4.7383352e-09
  -3.5250000e+03   4.8697271e-09
  -3.5240000e+03   5.0029601e-09
  -3.5230000e+03   5.1380077e-09
  -3.5220000e+03   5.2748416e-09
  -3.5210000e+03   5.4134319e-09
  -3.5200000e+03   5.5537474e-09
  -3.5190000e+03   5.6957550e-09
  -3.5180000e+03   5.8394202e-09
  -3.5170000e+03   5.9847071e-09
  -3.5160000e+03   6.1315781e-09
  -3.5150000e+03   6.2799940e-09
  -3.5140000e+03   6.4299144e-09
  -3.5130000e+03   6.5812969e-09
  -3.5120000e+03   6.7340982e-09
  -3.5110000e+03   6.8882731e-09
  -3.5100000e+03   7.0437752e-09
  -3.5090000e+03   7.2005565e-09
  -3.5080000e+03   7.3585679e-09
  -3.5070000e+03   7.5177584e-09
  -3.5060000e+03   7.6780763e-09
  -3.5050000e+03   7.8394680e-09
  -3.5040000e+03   8.0018790e-09
  -3.5030000e+03   8.1652532e-09
  -3.5020000e+03   8.3295336e-09
  -3.5010000e+03   8.4946616e-09
  -3.5000000e+03   8.6605777e-09
  -3.4990000e+03   8.8272213e-09
  -3.4980000e+03   8.9945305e-09
  -3.4970000e+03   9.1624423e-09
  -3.4960000e+03   9.3308929e-09
  -3.4950000e+03   9.4998172e-09
  -3.4940000e+03   9.6691493e-09
  -3.4930000e+03   9.8388225e-09
  -3.4920000e+03   1.0008769e-08
  -3.4910000e+03   1.0178920e-08
  -3.4900000e+03   1.0349206e-08
  -3.4890000e+03   1.0519558e-08
  -3.4880000e+03   1.0689904e-08
  -3.4870000e+03   1.0860173e-08
  -3.4860000e+03   1.1030292e-08
  -3.4850000e+03   1.1200190e-08
  -3.4840000e+03   1.1369792e-08
  -3.4830000e+03   1.1539026e-08
  -3.4820000e+03   1.1707816e-08
  -3.4810000e+03   1.1876089e-08
  -3.4800000e+03   1.2043770e-08
  -3.4790000e+03   1.2210783e-08
  -3.4780000e+03   1.2377053e-08
  -3.4770000e+03   1.2542505e-08
  -3.4760000e+03   1.2707064e-08
  -3.4750000e+03   1.2870652e-08
  -3.4740000e+03   1.3033195e-08
  -3.4730000e+03   1.3194617e-08
  -3.4720000e+03   1.3354842e-08
  -3.4710000e+03   1.3513795e-08
  -3.4700000e+03   1.3671401e-08
  -3.4690000e+03   1.3827584e-08
  -3.4680000e+03   1.3982270e-08
  -3.4670000e+03   1.4135385e-08
  -3.4660000e+03   1.4286853e-08
  -3.4650000e+03   1.4436603e-08
  -3.4640000e+03   1.4584561e-08
  -3.4630000e+03   1.4730654e-08
  -3.4620000e+03   1.4874811e-08
  -3.4610000e+03   1.5016961e-08
  -3.4600000e+03   1.5157032e-08
  -3.4590000e+03   1.5294956e-08
  -3.4580000e+03   1.5430664e-08
  -3.4570000e+03   1.5564087e-08
  -3.4560000e+03   1.5695159e-08
  -3.4550000e+03   1.5823814e-08
  -3.4540000e+03   1.5949986e-08
  -3.4530000e+03   1.6073611e-08
  -3.4520000e+03   1.6194627e-08
  -3.4510000e+03   1.6312972e-08
  -3.4500000e+03   1.6428586e-08
  -3.4490000e+03   1.6541409e-08
  -3.4480000e+03   1.6651383e-08
  -3.4470000e+03   1.6758451e-08
  -3.4460000e+03   1.6862560e-08
  -3.4450000e+03   1.6963653e-08
  -3.4440000e+03   1.7061680e-08
  -3.4430000e+03   1.7156590e-08
  -3.4420000e+03   1.7248333e-08
  -3.4410000e+03   1.7336861e-08
  -3.4400000e+03   1.7422129e-08
  -3.4390000e+03   1.7504091e-08
  -3.4380000e+03   1.7582706e-08
  -3.4370000e+03   1.7657932e-08
  -3.4360000e+03   1.7729729e-08
  -3.4350000e+03   1.7798061e-08
  -3.4340000e+03   1.7862891e-08
  -3.4330000e+03   1.7924185e-08
  -3.4320000e+03   1.7981912e-08
  -3.4310000e+03   1.8036041e-08
  -3.4300000e+03   1.8086545e-08
  -3.4290000e+03   1.8133395e-08
  -3.4280000e+03   1.8176569e-08
  -3.4270000e+03   1.8216044e-08
  -3.4260000e+03   1.8251799e-08
  -3.4250000e+03   1.8283815e-08
  -3.4240000e+03   1.8312077e-08
  -3.4230000e+03   1.8336569e-08
  -3.4220000e+03   1.8357279e-08
  -3.4210000e+03   1.8374197e-08
  -3.4200000e+03   1.8387314e-08
  -3.4190000e+03   1.8396624e-08
  -3.4180000e+03   1.8402123e-08
  -3.4170000e+03   1.8403808e-08
  -3.4160000e+03   1.8401680e-08
  -3.4150000e+03   1.8395739e-08
  -3.4140000e+03   1.8385991e-08
  -3.4130000e+03   1.8372440e-08
  -3.4120000e+03   1.8355095e-08
  -3.4110000e+03   1.8333966e-08
  -3.4100000e+03   1.8309066e-08
  -3.4090000e+03   1.8280407e-08
  -3.4080000e+03   1.8248007e-08
  -3.4070000e+03   1.8211882e-08
  -3.4060000e+03   1.8172055e-08
  -3.4050000e+03   1.8128545e-08
  -3.4040000e+03   1.8081378e-08
  -3.4030000e+03   1.8030580e-08
  -3.4020000e+03   1.7976177e-08
  -3.4010000e+03   1.7918200e-08
  -3.4000000e+03   1.7856680e-08
  -3.3990000e+03   1.7791651e-08
  -3.3980000e+03   1.7723148e-08
  -3.3970000e+03   1.7651208e-08
  -3.3960000e+03   1.7575869e-08
  -3.3950000e+03   1.7497172e-08
  -3.3940000e+03   1.7415160e-08
  -3.3930000e+03   1.7329875e-08
  -3.3920000e+03   1.7241364e-08
  -3.3910000e+03   1.7149673e-08
  -3.3900000e+03   1.7054852e-08
  -3.3890000e+03   1.6956949e-08
  -3.3880000e+03   1.6856018e-08
  -3.3870000e+03   1.6752110e-08
  -3.3860000e+03   1.6645280e-08
  -3.3850000e+03   1.6535584e-08
  -3.3840000e+03   1.6423079e-08
  -3.3830000e+03   1.6307824e-08
  -3.3820000e+03   1.6189877e-08
  -3.3810000e+03   1.6069301e-08
  -3.3800000e+03   1.5946156e-08
  -3.3790000e+03   1.5820506e-08
  -3.3780000e+03   1.5692416e-08
  -3.3770000e+03   1.5561949e-08
  -3.3760000e+03   1.5429172e-08
  -3.3750000e+03   1.5294152e-08
  -3.3740000e+03   1.5156956e-08
  -3.3730000e+03   1.5017654e-08
  -3.3720000e+03   1.4876315e-08
  -3.3710000e+03   1.4733008e-08
  -3.3700000e+03   1.4587805e-08
  -3.3690000e+03   1.4440777e-08
  -3.3680000e+03   1.4291995e-08
  -3.3670000e+03   1.4141532e-08
  -3.3660000e+03   1.3989461e-08
  -3.3650000e+03   1.3835855e-08
  -3.3640000e+03   1.3680787e-08
  -3.3630000e+03   1.3524332e-08
  -3.3620000e+03   1.3366563e-08
  -3.3610000e+03   1.3207555e-08
  -3.3600000e+03   1.3047381e-08
  -3.3590000e+03   1.2886118e-08
  -3.3580000e+03   1.2723838e-08
  -3.3570000e+03   1.2560617e-08
  -3.3560000e+03   1.2396528e-08
  -3.3550000e+03   1.2231647e-08
  -3.3540000e+03   1.2066048e-08
  -3.3530000e+03   1.1899803e-08
  -3.3520000e+03   1.1732988e-08
  -3.3510000e+03   1.1565675e-08
  -3.3500000e+03   1.1397937e-08
  -3.3490000e+03   1.1229846e-08
  -3.3480000e+03   1.1061476e-08
  -3.3470000e+03   1.0892897e-08
  -3.3460000e+03   1.0724180e-08
  -3.3450000e+03   1.0555396e-08
  -3.3440000e+03   1.0386615e-08
  -3.3430000e+03   1.0217905e-08
  -3.3420000e+03   1.0049335e-08
  -3.3410000e+03   9.8809732e-09
  -3.3400000e+03   9.7128854e-09
  -3.3390000e+03   9.5451379e-09
  -3.3380000e+03   9.3777955e-09
  -3.3370000e+03   9.2109226e-09
  -3.3360000e+03   9.0445820e-09
  -3.3350000e+03   8.8788360e-09
  -3.3340000e+03   8.7137457e-09
  -3.3330000e+03   8.5493710e-09
  -3.3320000e+03   8.3857709e-09
  -3.3310000e+03   8.2230031e-09
  -3.3300000e+03   8.0611242e-09
  -3.3290000e+03   7.9001896e-09
  -3.3280000e+03   7.7402534e-09
  -3.3270000e+03   7.5813686e-09
  -3.3260000e+03   7.4235869e-09
  -3.3250000e+03   7.2669585e-09
  -3.3240000e+03   7.1115325e-09
  -3.3230000e+03   6.9573565e-09
  -3.3220000e+03   6.8044770e-09
  -3.3210000e+03   6.6529387e-09
  -3.3200000e+03   6.5027852e-09
  -3.3190000e+03   6.3540585e-09
  -3.3180000e+03   6.2067993e-09
  -3.3170000e+03   6.0610471e-09
  -3.3160000e+03   5.9168392e-09
  -3.3150000e+03   5.7742121e-09
  -3.3140000e+03   5.6332006e-09
  -3.3130000e+03   5.4938379e-09
  -3.3120000e+03   5.3561558e-09
  -3.3110000e+03   5.2201847e-09
  -3.3100000e+03   5.0859535e-09
  -3.3090000e+03   4.9534891e-09
  -3.3080000e+03   4.8228175e-09
  -3.3070000e+03   4.6939629e-09
  -3.3060000e+03   4.5669480e-09
  -3.3050000e+03   4.4417942e-09
  -3.3040000e+03   4.3185208e-09
  -3.3030000e+03   4.1971466e-09
  -3.3020000e+03   4.0776878e-09
  -3.3010000e+03   3.9601599e-09
  -3.3000000e+03   3.8445765e-09
  -3.2990000e+03   3.7309500e-09
  -3.2980000e+03   3.6192909e-09
  -3.2970000e+03   3.5096088e-09
  -3.2960000e+03   3.4019117e-09
  -3.2950000e+03   3.2962061e-09
  -3.2940000e+03   3.1924967e-09
  -3.2930000e+03   3.0907875e-09
  -3.2920000e+03   2.9910808e-09
  -3.2910000e+03   2.8933775e-09
  -3.2900000e+03   2.7976775e-09
  -3.2890000e+03   2.7039788e-09
  -3.2880000e+03   2.6122782e-09
  -3.2870000e+03   2.5225721e-09
  -3.2860000e+03   2.4348546e-09
  -3.2850000e+03   2.3491190e-09
  -3.2840000e+03   2.2653574e-09
  -3.2830000e+03   2.1835609e-09
  -3.2820000e+03   2.1037192e-09
  -3.2810000e+03   2.0258208e-09
  -3.2800000e+03   1.9498533e-09
  -3.2790000e+03   1.8758032e-09
  -3.2780000e+03   1.8036560e-09
  -3.2770000e+03   1.7333961e-09
  -3.2760000e+03   1.6650070e-09
  -3.2750000e+03   1.5984716e-09
  -3.2740000e+03   1.5337709e-09
  -3.2730000e+03   1.4708863e-09
  -3.2720000e+03   1.4097971e-09
  -3.2710000e+03   1.3504829e-09
  -3.2700000e+03   1.2929216e-09
  -3.2690000e+03   1.2370912e-09
  -3.2680000e+03   1.1829684e-09
  -3.2670000e+03   1.1305293e-09
  -3.2660000e+03   1.0797495e-09
  -3.2650000e+03   1.0306039e-09
  -3.2640000e+03   9.8306684e-10
  -3.2630000e+03   9.3711218e-10
  -3.2620000e+03   8.9271333e-10
  -3.2610000e+03   8.4984304e-10
  -3.2600000e+03   8.0847363e-10
  -3.2590000e+03   7.6857707e-10
  -3.2580000e+03   7.3012533e-10
  -3.2570000e+03   6.9308942e-10
  -3.2560000e+03   6.5744016e-10
  -3.2550000e+03   6.2314869e-10
  -3.2540000e+03   5.9018510e-10
  -3.2530000e+03   5.5852004e-10
  -3.2520000e+03   5.2812333e-10
  -3.2510000e+03   4.9896537e-10
  -3.2500000e+03   4.7101564e-10
  -3.2490000e+03   4.4424400e-10
  -3.2480000e+03   4.1862042e-10
  -3.2470000e+03   3.9411470e-10
  -3.2460000e+03   3.7069640e-10
  -3.2450000e+03   3.4833563e-10
  -3.2440000e+03   3.2700201e-10
  -3.2430000e+03   3.0666596e-10
  -3.2420000e+03   2.8729743e-10
  -3.2410000e+03   2.6886669e-10
  -3.2400000e+03   2.5134446e-10
  -3.2390000e+03   2.3470155e-10
  -3.2380000e+03   2.1890878e-10
  -3.2370000e+03   2.0393753e-10
  -3.2360000e+03   1.8975921e-10
  -3.2350000e+03   1.7634592e-10
  -3.2340000e+03   1.6366979e-10
  -3.2330000e+03   1.5170354e-10
  -3.2320000e+03   1.4041994e-10
  -3.2310000e+03   1.2979243e-10
  -3.2300000e+03   1.1979474e-10
  -3.2290000e+03   1.1040126e-10
  -3.2280000e+03   1.0158659e-10
  -3.2270000e+03   9.3325892e-11
  -3.2260000e+03   8.5594787e-11
  -3.2250000e+03   7.8369302e-11
  -3.2240000e+03   7.1626337e-11
  -3.2230000e+03   6.5343062e-11
  -3.2220000e+03   5.9496990e-11
  -3.2210000e+03   5.4066520e-11
  -3.2200000e+03   4.9030423e-11
  -3.2190000e+03   4.4368332e-11
  -3.2180000e+03   4.0060001e-11
  -3.2170000e+03   3.6086064e-11
  -3.2160000e+03   3.2427681e-11
  -3.2150000e+03   2.9066720e-11
  -3.2140000e+03   2.5985289e-11
  -3.2130000e+03   2.3166445e-11
  -3.2120000e+03   2.0593954e-11
  -3.2110000e+03   1.8251589e-11
  -3.2100000e+03   1.6124379e-11
  -3.2090000e+03   1.4197623e-11
  -3.2080000e+03   1.2457177e-11
  -3.2070000e+03   1.0889668e-11
  -3.2060000e+03   9.4823430e-12
  -3.2050000e+03   8.2229565e-12
  -3.2040000e+03   7.0996751e-12
  -3.2030000e+03   6.1014866e-12
  -3.2020000e+03   5.2179349e-12
  -3.2010000e+03   4.4389973e-12
  -3.2000000e+03   3.7552449e-12
  -3.1990000e+03   3.1580076e-12
  -3.1980000e+03   2.6387352e-12
  -3.1970000e+03   2.1898258e-12
  -3.1960000e+03   1.8037135e-12
  -3.1950000e+03   1.4739442e-12
  -3.1940000e+03   1.1940026e-12
  -3.1930000e+03   9.5814274e-13
  -3.1920000e+03   7.6101830e-13
  -3.1910000e+03   5.9773114e-13
  -3.1900000e+03   4.6354500e-13
  -3.1890000e+03   3.5466783e-13
  -3.1880000e+03   2.6722740e-13
  -3.1870000e+03   1.9783603e-13
  -3.1860000e+03   1.4365763e-13
  -3.1850000e+03   1.0207696e-13
  -3.1840000e+03   7.0717085e-14
  -3.1830000e+03   4.7663992e-14
  -3.1820000e+03   3.0913846e-14
  -3.1810000e+03   1.9323630e-14
  -3.1800000e+03   1.1455499e-14
  -3.1790000e+03   6.4520223e-15
  -3.1780000e+03   3.3401975e-15
  -3.1770000e+03   1.6129093e-15
  -3.1760000e+03   6.6566570e-16
  -3.1750000e+03   2.2397463e-16
  -3.1740000e+03   1.2446849e-16
  -3.1730000e+03   1.0687726e-16
  -3.1720000e+03   4.5596817e-17
  -3.1710000e+03   5.3291775e-17
  -3.1700000e+03   2.8442513e-18
  -3.1690000e+03   2.7612685e-17
  -3.1680000e+03   2.9153576e-17
  -3.1670000e+03   1.2903782e-16
  -3.1660000e+03   5.6647211e-16
  -3.1650000e+03   1.2917976e-15
  -3.1640000e+03   2.8311146e-15
  -3.1630000e+03   5.5009993e-15
  -3.1620000e+03   1.0043472e-14
  -3.1610000e+03   1.7161601e-14
  -3.1600000e+03   2.7759449e-14
  -3.1590000e+03   4.2995741e-14
  -3.1580000e+03   6.4287415e-14
  -3.1570000e+03   9.3293370e-14
  -3.1560000e+03   1.3190539e-13
  -3.1550000e+03   1.8226351e-13
  -3.1540000e+03   2.4688894e-13
  -3.1530000e+03   3.2860374e-13
  -3.1520000e+03   4.3061034e-13
  -3.1510000e+03   5.5634157e-13
  -3.1500000e+03   7.0963958e-13
  -3.1490000e+03   8.9487764e-13
  -3.1480000e+03   1.1166438e-12
  -3.1470000e+03   1.3799741e-12
  -3.1460000e+03   1.6904456e-12
  -3.1450000e+03   2.0539036e-12
  -3.1440000e+03   2.4769118e-12
  -3.1430000e+03   2.9660511e-12
  -3.1420000e+03   3.5288982e-12
  -3.1410000e+03   4.1731801e-12
  -3.1400000e+03   4.9070568e-12
  -3.1390000e+03   5.7395096e-12
  -3.1380000e+03   6.6798111e-12
  -3.1370000e+03   7.7377649e-12
  -3.1360000e+03   8.9236380e-12
  -3.1350000e+03   1.0248436e-11
  -3.1340000e+03   1.1723418e-11
  -3.1330000e+03   1.3360474e-11
  -3.1320000e+03   1.5172276e-11
  -3.1310000e+03   1.7171595e-11
  -3.1300000e+03   1.9371988e-11
  -3.1290000e+03   2.1787498e-11
  -3.1280000e+03   2.4432962e-11
  -3.1270000e+03   2.7323197e-11
  -3.1260000e+03   3.0473953e-11
  -3.1250000e+03   3.3901392e-11
  -3.1240000e+03   3.7622269e-11
  -3.1230000e+03   4.1653805e-11
  -3.1220000e+03   4.6013582e-11
  -3.1210000e+03   5.0719846e-11
  -3.1200000e+03   5.5791368e-11
  -3.1190000e+03   6.1247316e-11
  -3.1180000e+03   6.7107310e-11
  -3.1170000e+03   7.3391479e-11
  -3.1160000e+03   8.0120295e-11
  -3.1150000e+03   8.7314787e-11
  -3.1140000e+03   9.4996462e-11
  -3.1130000e+03   1.0318705e-10
  -3.1120000e+03   1.1190874e-10
  -3.1110000e+03   1.2118419e-10
  -3.1100000e+03   1.3103621e-10
  -3.1090000e+03   1.4148815e-10
  -3.1080000e+03   1.5256362e-10
  -3.1070000e+03   1.6428655e-10
  -3.1060000e+03   1.7668092e-10
  -3.1050000e+03   1.8977135e-10
  -3.1040000e+03   2.0358249e-10
  -3.1030000e+03   2.1813917e-10
  -3.1020000e+03   2.3346651e-10
  -3.1010000e+03   2.4958983e-10
  -3.1000000e+03   2.6653433e-10
  -3.0990000e+03   2.8432574e-10
  -3.0980000e+03   3.0298959e-10
  -3.0970000e+03   3.2255157e-10
  -3.0960000e+03   3.4303737e-10
  -3.0950000e+03   3.6447284e-10
  -3.0940000e+03   3.8688363e-10
  -3.0930000e+03   4.1029558e-10
  -3.0920000e+03   4.3473408e-10
  -3.0910000e+03   4.6022495e-10
  -3.0900000e+03   4.8679342e-10
  -3.0890000e+03   5.1446487e-10
  -3.0880000e+03   5.4326437e-10
  -3.0870000e+03   5.7321680e-10
  -3.0860000e+03   6.0434680e-10
  -3.0850000e+03   6.3667880e-10
  -3.0840000e+03   6.7023676e-10
  -3.0830000e+03   7.0504457e-10
  -3.0820000e+03   7.4112557e-10
  -3.0810000e+03   7.7850274e-10
  -3.0800000e+03   8.1719872e-10
  -3.0790000e+03   8.5723561e-10
  -3.0780000e+03   8.9863506e-10
  -3.0770000e+03   9.4141827e-10
  -3.0760000e+03   9.8560593e-10
  -3.0750000e+03   1.0312178e-09
  -3.0740000e+03   1.0782737e-09
  -3.0730000e+03   1.1267922e-09
  -3.0720000e+03   1.1767915e-09
  -3.0710000e+03   1.2282891e-09
  -3.0700000e+03   1.2813018e-09
  -3.0690000e+03   1.3358457e-09
  -3.0680000e+03   1.3919359e-09
  -3.0670000e+03   1.4495869e-09
  -3.0660000e+03   1.5088124e-09
  -3.0650000e+03   1.5696251e-09
  -3.0640000e+03   1.6320370e-09
  -3.0630000e+03   1.6960591e-09
  -3.0620000e+03   1.7617015e-09
  -3.0610000e+03   1.8289733e-09
  -3.0600000e+03   1.8978827e-09
  -3.0590000e+03   1.9684369e-09
  -3.0580000e+03   2.0406420e-09
  -3.0570000e+03   2.1145032e-09
  -3.0560000e+03   2.1900244e-09
  -3.0550000e+03   2.2672088e-09
  -3.0540000e+03   2.3460582e-09
  -3.0530000e+03   2.4265733e-09
  -3.0520000e+03   2.5087538e-09
  -3.0510000e+03   2.5925983e-09
  -3.0500000e+03   2.6781039e-09
  -3.0490000e+03   2.7652670e-09
  -3.0480000e+03   2.8540824e-09
  -3.0470000e+03   2.9445438e-09
  -3.0460000e+03   3.0366439e-09
  -3.0450000e+03   3.1303739e-09
  -3.0440000e+03   3.2257238e-09
  -3.0430000e+03   3.3226827e-09
  -3.0420000e+03   3.4212379e-09
  -3.0410000e+03   3.5213757e-09
  -3.0400000e+03   3.6230814e-09
  -3.0390000e+03   3.7263386e-09
  -3.0380000e+03   3.8311297e-09
  -3.0370000e+03   3.9374361e-09
  -3.0360000e+03   4.0452377e-09
  -3.0350000e+03   4.1545132e-09
  -3.0340000e+03   4.2652400e-09
  -3.0330000e+03   4.3773941e-09
  -3.0320000e+03   4.4909505e-09
  -3.0310000e+03   4.6058827e-09
  -3.0300000e+03   4.7221632e-09
  -3.0290000e+03   4.8397629e-09
  -3.0280000e+03   4.9586516e-09
  -3.0270000e+03   5.0787981e-09
  -3.0260000e+03   5.2001697e-09
  -3.0250000e+03   5.3227325e-09
  -3.0240000e+03   5.4464515e-09
  -3.0230000e+03   5.5712906e-09
  -3.0220000e+03   5.6972122e-09
  -3.0210000e+03   5.8241779e-09
  -3.0200000e+03   5.9521479e-09
  -3.0190000e+03   6.0810816e-09
  -3.0180000e+03   6.2109368e-09
  -3.0170000e+03   6.3416708e-09
  -3.0160000e+03   6.4732394e-09
  -3.0150000e+03   6.6055976e-09
  -3.0140000e+03   6.7386992e-09
  -3.0130000e+03   6.8724972e-09
  -3.0120000e+03   7.0069435e-09
  -3.0110000e+03   7.1419891e-09
  -3.0100000e+03   7.2775843e-09
  -3.0090000e+03   7.4136781e-09
  -3.0080000e+03   7.5502190e-09
  -3.0070000e+03   7.6871546e-09
  -3.0060000e+03   7.8244316e-09
  -3.0050000e+03   7.9619960e-09
  -3.0040000e+03   8.0997931e-09
  -3.0030000e+03   8.2377675e-09
  -3.0020000e+03   8.3758631e-09
  -3.0010000e+03   8.5140233e-09
  -3.0000000e+03   8.6521909e-09
  -2.9990000e+03   8.7903079e-09
  -2.9980000e+03   8.9283161e-09
  -2.9970000e+03   9.0661566e-09
  -2.9960000e+03   9.2037702e-09
  -2.9950000e+03   9.3410973e-09
  -2.9940000e+03   9.4780780e-09
  -2.9930000e+03   9.6146518e-09
  -2.9920000e+03   9.7507582e-09
  -2.9910000e+03   9.8863363e-09
  -2.9900000e+03   1.0021325e-08
  -2.9890000e+03   1.0155664e-08
  -2.9880000e+03   1.0289290e-08
  -2.9870000e+03   1.0422144e-08
  -2.9860000e+03   1.0554163e-08
  -2.9850000e+03   1.0685287e-08
  -2.9840000e+03   1.0815453e-08
  -2.9830000e+03   1.0944601e-08
  -2.9820000e+03   1.1072669e-08
  -2.9810000e+03   1.1199597e-08
  -2.9800000e+03   1.1325325e-08
  -2.9790000e+03   1.1449791e-08
  -2.9780000e+03   1.1572935e-08
  -2.9770000e+03   1.1694699e-08
  -2.9760000e+03   1.1815022e-08
  -2.9750000e+03   1.1933846e-08
  -2.9740000e+03   1.2051112e-08
  -2.9730000e+03   1.2166763e-08
  -2.9720000e+03   1.2280742e-08
  -2.9710000e+03   1.2392991e-08
  -2.9700000e+03   1.2503455e-08
  -2.9690000e+03   1.2612078e-08
  -2.9680000e+03   1.2718806e-08
  -2.9670000e+03   1.2823585e-08
  -2.9660000e+03   1.2926362e-08
  -2.9650000e+03   1.3027085e-08
  -2.9640000e+03   1.3125703e-08
  -2.9630000e+03   1.3222165e-08
  -2.9620000e+03   1.3316423e-08
  -2.9610000e+03   1.3408427e-08
  -2.9600000e+03   1.3498131e-08
  -2.9590000e+03   1.3585489e-08
  -2.9580000e+03   1.3670454e-08
  -2.9570000e+03   1.3752984e-08
  -2.9560000e+03   1.3833036e-08
  -2.9550000e+03   1.3910567e-08
  -2.9540000e+03   1.3985539e-08
  -2.9530000e+03   1.4057911e-08
  -2.9520000e+03   1.4127646e-08
  -2.9510000e+03   1.4194707e-08
  -2.9500000e+03   1.4259060e-08
  -2.9490000e+03   1.4320670e-08
  -2.9480000e+03   1.4379506e-08
  -2.9470000e+03   1.4435537e-08
  -2.9460000e+03   1.4488733e-08
  -2.9450000e+03   1.4539067e-08
  -2.9440000e+03   1.4586511e-08
  -2.9430000e+03   1.4631041e-08
  -2.9420000e+03   1.4672634e-08
  -2.9410000e+03   1.4711268e-08
  -2.9400000e+03   1.4746922e-08
  -2.9390000e+03   1.4779578e-08
  -2.9380000e+03   1.4809219e-08
  -2.9370000e+03   1.4835830e-08
  -2.9360000e+03   1.4859396e-08
  -2.9350000e+03   1.4879906e-08
  -2.9340000e+03   1.4897348e-08
  -2.9330000e+03   1.4911714e-08
  -2.9320000e+03   1.4922997e-08
  -2.9310000e+03   1.4931191e-08
  -2.9300000e+03   1.4936292e-08
  -2.9290000e+03   1.4938298e-08
  -2.9280000e+03   1.4937208e-08
  -2.9270000e+03   1.4933023e-08
  -2.9260000e+03   1.4925747e-08
  -2.9250000e+03   1.4915383e-08
  -2.9240000e+03   1.4901937e-08
  -2.9230000e+03   1.4885418e-08
  -2.9220000e+03   1.4865835e-08
  -2.9210000e+03   1.4843198e-08
  -2.9200000e+03   1.4817520e-08
  -2.9190000e+03   1.4788815e-08
  -2.9180000e+03   1.4757100e-08
  -2.9170000e+03   1.4722392e-08
  -2.9160000e+03   1.4684710e-08
  -2.9150000e+03   1.4644074e-08
  -2.9140000e+03   1.4600507e-08
  -2.9130000e+03   1.4554032e-08
  -2.9120000e+03   1.4504675e-08
  -2.9110000e+03   1.4452462e-08
  -2.9100000e+03   1.4397421e-08
  -2.9090000e+03   1.4339583e-08
  -2.9080000e+03   1.4278978e-08
  -2.9070000e+03   1.4215639e-08
  -2.9060000e+03   1.4149599e-08
  -2.9050000e+03   1.4080894e-08
  -2.9040000e+03   1.4009560e-08
  -2.9030000e+03   1.3935636e-08
  -2.9020000e+03   1.3859160e-08
  -2.9010000e+03   1.3780173e-08
  -2.9000000e+03   1.3698716e-08
  -2.8990000e+03   1.3614832e-08
  -2.8980000e+03   1.3528565e-08
  -2.8970000e+03   1.3439960e-08
  -2.8960000e+03   1.3349063e-08
  -2.8950000e+03   1.3255922e-08
  -2.8940000e+03   1.3160584e-08
  -2.8930000e+03   1.3063099e-08
  -2.8920000e+03   1.2963516e-08
  -2.8910000e+03   1.2861887e-08
  -2.8900000e+03   1.2758264e-08
  -2.8890000e+03   1.2652698e-08
  -2.8880000e+03   1.2545245e-08
  -2.8870000e+03   1.2435957e-08
  -2.8860000e+03   1.2324890e-08
  -2.8850000e+03   1.2212099e-08
  -2.8840000e+03   1.2097641e-08
  -2.8830000e+03   1.1981572e-08
  -2.8820000e+03   1.1863949e-08
  -2.8810000e+03   1.1744831e-08
  -2.8800000e+03   1.1624276e-08
  -2.8790000e+03   1.1502342e-08
  -2.8780000e+03   1.1379089e-08
  -2.8770000e+03   1.1254575e-08
  -2.8760000e+03   1.1128861e-08
  -2.8750000e+03   1.1002006e-08
  -2.8740000e+03   1.0874072e-08
  -2.8730000e+03   1.0745117e-08
  -2.8720000e+03   1.0615202e-08
  -2.8710000e+03   1.0484389e-08
  -2.8700000e+03   1.0352737e-08
  -2.8690000e+03   1.0220307e-08
  -2.8680000e+03   1.0087159e-08
  -2.8670000e+03   9.9533550e-09
  -2.8660000e+03   9.8189538e-09
  -2.8650000e+03   9.6840161e-09
  -2.8640000e+03   9.5486016e-09
  -2.8630000e+03   9.4127701e-09
  -2.8620000e+03   9.2765811e-09
  -2.8610000e+03   9.1400934e-09
  -2.8600000e+03   9.0033658e-09
  -2.8590000e+03   8.8664566e-09
  -2.8580000e+03   8.7294237e-09
  -2.8570000e+03   8.5923244e-09
  -2.8560000e+03   8.4552154e-09
  -2.8550000e+03   8.3181533e-09
  -2.8540000e+03   8.1811936e-09
  -2.8530000e+03   8.0443915e-09
  -2.8520000e+03   7.9078013e-09
  -2.8510000e+03   7.7714770e-09
  -2.8500000e+03   7.6354714e-09
  -2.8490000e+03   7.4998370e-09
  -2.8480000e+03   7.3646251e-09
  -2.8470000e+03   7.2298865e-09
  -2.8460000e+03   7.0956711e-09
  -2.8450000e+03   6.9620279e-09
  -2.8440000e+03   6.8290049e-09
  -2.8430000e+03   6.6966493e-09
  -2.8420000e+03   6.5650075e-09
  -2.8410000e+03   6.4341248e-09
  -2.8400000e+03   6.3040452e-09
  -2.8390000e+03   6.1748121e-09
  -2.8380000e+03   6.0464679e-09
  -2.8370000e+03   5.9190536e-09
  -2.8360000e+03   5.7926094e-09
  -2.8350000e+03   5.6671742e-09
  -2.8340000e+03   5.5427860e-09
  -2.8330000e+03   5.4194816e-09
  -2.8320000e+03   5.2972966e-09
  -2.8310000e+03   5.1762656e-09
  -2.8300000e+03   5.0564217e-09
  -2.8290000e+03   4.9377973e-09
  -2.8280000e+03   4.8204232e-09
  -2.8270000e+03   4.7043292e-09
  -2.8260000e+03   4.5895439e-09
  -2.8250000e+03   4.4760946e-09
  -2.8240000e+03   4.3640074e-09
  -2.8230000e+03   4.2533073e-09
  -2.8220000e+03   4.1440179e-09
  -2.8210000e+03   4.0361615e-09
  -2.8200000e+03   3.9297597e-09
  -2.8190000e+03   3.8248322e-09
  -2.8180000e+03   3.7213977e-09
  -2.8170000e+03   3.6194739e-09
  -2.8160000e+03   3.5190769e-09
  -2.8150000e+03   3.4202218e-09
  -2.8140000e+03   3.3229226e-09
  -2.8130000e+03   3.2271917e-09
  -2.8120000e+03   3.1330406e-09
  -2.8110000e+03   3.0404796e-09
  -2.8100000e+03   2.9495175e-09
  -2.8090000e+03   2.8601624e-09
  -2.8080000e+03   2.7724207e-09
  -2.8070000e+03   2.6862981e-09
  -2.8060000e+03   2.6017988e-09
  -2.8050000e+03   2.5189261e-09
  -2.8040000e+03   2.4376821e-09
  -2.8030000e+03   2.3580678e-09
  -2.8020000e+03   2.2800830e-09
  -2.8010000e+03   2.2037265e-09
  -2.8000000e+03   2.1289962e-09
  -2.7990000e+03   2.0558887e-09
  -2.7980000e+03   1.9843998e-09
  -2.7970000e+03   1.9145240e-09
  -2.7960000e+03   1.8462553e-09
  -2.7950000e+03   1.7795863e-09
  -2.7940000e+03   1.7145088e-09
  -2.7930000e+03   1.6510137e-09
  -2.7920000e+03   1.5890911e-09
  -2.7910000e+03   1.5287300e-09
  -2.7900000e+03   1.4699188e-09
  -2.7890000e+03   1.4126450e-09
  -2.7880000e+03   1.3568952e-09
  -2.7870000e+03   1.3026552e-09
  -2.7860000e+03   1.2499104e-09
  -2.7850000e+03   1.1986451e-09
  -2.7840000e+03   1.1488429e-09
  -2.7830000e+03   1.1004871e-09
  -2.7820000e+03   1.0535601e-09
  -2.7810000e+03   1.0080437e-09
  -2.7800000e+03   9.6391892e-10
  -2.7790000e+03   9.2116673e-10
  -2.7780000e+03   8.7976708e-10
  -2.7770000e+03   8.3969974e-10
  -2.7760000e+03   8.0094383e-10
  -2.7750000e+03   7.6347795e-10
  -2.7740000e+03   7.2728062e-10
  -2.7730000e+03   6.9232958e-10
  -2.7720000e+03   6.5860250e-10
  -2.7710000e+03   6.2607650e-10
  -2.7700000e+03   5.9472861e-10
  -2.7690000e+03   5.6453535e-10
  -2.7680000e+03   5.3547307e-10
  -2.7670000e+03   5.0751819e-10
  -2.7660000e+03   4.8064637e-10
  -2.7650000e+03   4.5483358e-10
  -2.7640000e+03   4.3005552e-10
  -2.7630000e+03   4.0628762e-10
  -2.7620000e+03   3.8350535e-10
  -2.7610000e+03   3.6168428e-10
  -2.7600000e+03   3.4079960e-10
  -2.7590000e+03   3.2082674e-10
  -2.7580000e+03   3.0174103e-10
  -2.7570000e+03   2.8351793e-10
  -2.7560000e+03   2.6613290e-10
  -2.7550000e+03   2.4956155e-10
  -2.7540000e+03   2.3377949e-10
  -2.7530000e+03   2.1876255e-10
  -2.7520000e+03   2.0448671e-10
  -2.7510000e+03   1.9092807e-10
  -2.7500000e+03   1.7806305e-10
  -2.7490000e+03   1.6586816e-10
  -2.7480000e+03   1.5432017e-10
  -2.7470000e+03   1.4339617e-10
  -2.7460000e+03   1.3307344e-10
  -2.7450000e+03   1.2332970e-10
  -2.7440000e+03   1.1414279e-10
  -2.7430000e+03   1.0549106e-10
  -2.7420000e+03   9.7353004e-11
  -2.7410000e+03   8.9707590e-11
  -2.7400000e+03   8.2534191e-11
  -2.7390000e+03   7.5812576e-11
  -2.7380000e+03   6.9522665e-11
  -2.7370000e+03   6.3645204e-11
  -2.7360000e+03   5.8160951e-11
  -2.7350000e+03   5.3051431e-11
  -2.7340000e+03   4.8298371e-11
  -2.7330000e+03   4.3884040e-11
  -2.7320000e+03   3.9791092e-11
  -2.7310000e+03   3.6002909e-11
  -2.7300000e+03   3.2502952e-11
  -2.7290000e+03   2.9275334e-11
  -2.7280000e+03   2.6304794e-11
  -2.7270000e+03   2.3576446e-11
  -2.7260000e+03   2.1075716e-11
  -2.7250000e+03   1.8788829e-11
  -2.7240000e+03   1.6702308e-11
  -2.7230000e+03   1.4803261e-11
  -2.7220000e+03   1.3079193e-11
  -2.7210000e+03   1.1518131e-11
  -2.7200000e+03   1.0108735e-11
  -2.7190000e+03   8.8399091e-12
  -2.7180000e+03   7.7012171e-12
  -2.7170000e+03   6.6827733e-12
  -2.7160000e+03   5.7749413e-12
  -2.7150000e+03   4.9687552e-12
  -2.7140000e+03   4.2555643e-12
  -2.7130000e+03   3.6273594e-12
  -2.7120000e+03   3.0763373e-12
  -2.7110000e+03   2.5956163e-12
  -2.7100000e+03   2.1781669e-12
  -2.7090000e+03   1.8177136e-12
  -2.7080000e+03   1.5084579e-12
  -2.7070000e+03   1.2448891e-12
  -2.7060000e+03   1.0219649e-12
  -2.7050000e+03   8.3500062e-13
  -2.7040000e+03   6.7976013e-13
  -2.7030000e+03   5.5235836e-13
  -2.7020000e+03   4.4936764e-13
  -2.7010000e+03   3.6744238e-13
  -2.7000000e+03   3.0374549e-13
  -2.6990000e+03   2.5553112e-13
  -2.6980000e+03   2.2010563e-13
  -2.6970000e+03   1.9492894e-13
  -2.6960000e+03   1.7766702e-13
  -2.6950000e+03   1.6607166e-13
  -2.6940000e+03   1.5843596e-13
  -2.6930000e+03   1.5345661e-13
  -2.6920000e+03   1.5020453e-13
  -2.6910000e+03   1.4807047e-13
  -2.6900000e+03   1.4671604e-13
  -2.6890000e+03   1.4576828e-13
  -2.6880000e+03   1.4507917e-13
  -2.6870000e+03   1.4456236e-13
  -2.6860000e+03   1.4410677e-13
  -2.6850000e+03   1.4366800e-13
  -2.6840000e+03   1.4323585e-13
  -2.6830000e+03   1.4283146e-13
  -2.6820000e+03   1.4233760e-13
  -2.6810000e+03   1.4193763e-13
  -2.6800000e+03   1.4148899e-13
  -2.6790000e+03   1.4092892e-13
  -2.6780000e+03   1.4028993e-13
  -2.6770000e+03   1.3952558e-13
  -2.6760000e+03   1.3841080e-13
  -2.6750000e+03   1.3698047e-13
  -2.6740000e+03   1.3493842e-13
  -2.6730000e+03   1.3231141e-13
  -2.6720000e+03   1.2915027e-13
  -2.6710000e+03   1.2592004e-13
  -2.6700000e+03   1.2406035e-13
  -2.6690000e+03   1.2617284e-13
  -2.6680000e+03   1.3662512e-13
  -2.6670000e+03   1.6020274e-13
  -2.6660000e+03   2.0063190e-13
  -2.6650000e+03   2.6000795e-13
  -2.6640000e+03   3.3998095e-13
  -2.6630000e+03   4.4248707e-13
  -2.6620000e+03   5.7012847e-13
  -2.6610000e+03   7.2588116e-13
  -2.6600000e+03   9.1337264e-13
  -2.6590000e+03   1.1366235e-12
  -2.6580000e+03   1.4001758e-12
  -2.6570000e+03   1.7089543e-12
  -2.6560000e+03   2.0680215e-12
  -2.6550000e+03   2.4833629e-12
  -2.6540000e+03   2.9609112e-12
  -2.6530000e+03   3.5073751e-12
  -2.6520000e+03   4.1294652e-12
  -2.6510000e+03   4.8346971e-12
  -2.6500000e+03   5.6309327e-12
  -2.6490000e+03   6.5261995e-12
  -2.6480000e+03   7.5292614e-12
  -2.6470000e+03   8.6492576e-12
  -2.6460000e+03   9.8957610e-12
  -2.6450000e+03   1.1278594e-11
  -2.6440000e+03   1.2808400e-11
  -2.6430000e+03   1.4495840e-11
  -2.6420000e+03   1.6352427e-11
  -2.6410000e+03   1.8389869e-11
  -2.6400000e+03   2.0620267e-11
  -2.6390000e+03   2.3056547e-11
  -2.6380000e+03   2.5711728e-11
  -2.6370000e+03   2.8599144e-11
  -2.6360000e+03   3.1732936e-11
  -2.6350000e+03   3.5127602e-11
  -2.6340000e+03   3.8797830e-11
  -2.6330000e+03   4.2758926e-11
  -2.6320000e+03   4.7026540e-11
  -2.6310000e+03   5.1616678e-11
  -2.6300000e+03   5.6545907e-11
  -2.6290000e+03   6.1831020e-11
  -2.6280000e+03   6.7489177e-11
  -2.6270000e+03   7.3537969e-11
  -2.6260000e+03   7.9995401e-11
  -2.6250000e+03   8.6879683e-11
  -2.6240000e+03   9.4209359e-11
  -2.6230000e+03   1.0200345e-10
  -2.6220000e+03   1.1028106e-10
  -2.6210000e+03   1.1906171e-10
  -2.6200000e+03   1.2836526e-10
  -2.6190000e+03   1.3821159e-10
  -2.6180000e+03   1.4862099e-10
  -2.6170000e+03   1.5961400e-10
  -2.6160000e+03   1.7121116e-10
  -2.6150000e+03   1.8343345e-10
  -2.6140000e+03   1.9630189e-10
  -2.6130000e+03   2.0983749e-10
  -2.6120000e+03   2.2406173e-10
  -2.6110000e+03   2.3899585e-10
  -2.6100000e+03   2.5466141e-10
  -2.6090000e+03   2.7107987e-10
  -2.6080000e+03   2.8827293e-10
  -2.6070000e+03   3.0626206e-10
  -2.6060000e+03   3.2506885e-10
  -2.6050000e+03   3.4471493e-10
  -2.6040000e+03   3.6522174e-10
  -2.6030000e+03   3.8661080e-10
  -2.6020000e+03   4.0890333e-10
  -2.6010000e+03   4.3212064e-10
  -2.6000000e+03   4.5628367e-10
  -2.5990000e+03   4.8141345e-10
  -2.5980000e+03   5.0753063e-10
  -2.5970000e+03   5.3465558e-10
  -2.5960000e+03   5.6280870e-10
  -2.5950000e+03   5.9200979e-10
  -2.5940000e+03   6.2227867e-10
  -2.5930000e+03   6.5363445e-10
  -2.5920000e+03   6.8609627e-10
  -2.5910000e+03   7.1968279e-10
  -2.5900000e+03   7.5441208e-10
  -2.5890000e+03   7.9030203e-10
  -2.5880000e+03   8.2736998e-10
  -2.5870000e+03   8.6563284e-10
  -2.5860000e+03   9.0510683e-10
  -2.5850000e+03   9.4580800e-10
  -2.5840000e+03   9.8775152e-10
  -2.5830000e+03   1.0309522e-09
  -2.5820000e+03   1.0754242e-09
  -2.5810000e+03   1.1211811e-09
  -2.5800000e+03   1.1682356e-09
  -2.5790000e+03   1.2166001e-09
  -2.5780000e+03   1.2662860e-09
  -2.5770000e+03   1.3173043e-09
  -2.5760000e+03   1.3696649e-09
  -2.5750000e+03   1.4233773e-09
  -2.5740000e+03   1.4784501e-09
  -2.5730000e+03   1.5348909e-09
  -2.5720000e+03   1.5927069e-09
  -2.5710000e+03   1.6519040e-09
  -2.5700000e+03   1.7124878e-09
  -2.5690000e+03   1.7744624e-09
  -2.5680000e+03   1.8378316e-09
  -2.5670000e+03   1.9025979e-09
  -2.5660000e+03   1.9687631e-09
  -2.5650000e+03   2.0363278e-09
  -2.5640000e+03   2.1052922e-09
  -2.5630000e+03   2.1756548e-09
  -2.5620000e+03   2.2474138e-09
  -2.5610000e+03   2.3205660e-09
  -2.5600000e+03   2.3951073e-09
  -2.5590000e+03   2.4710327e-09
  -2.5580000e+03   2.5483360e-09
  -2.5570000e+03   2.6270101e-09
  -2.5560000e+03   2.7070468e-09
  -2.5550000e+03   2.7884370e-09
  -2.5540000e+03   2.8711704e-09
  -2.5530000e+03   2.9552356e-09
  -2.5520000e+03   3.0406202e-09
  -2.5510000e+03   3.1273109e-09
  -2.5500000e+03   3.2152930e-09
  -2.5490000e+03   3.3045510e-09
  -2.5480000e+03   3.3950684e-09
  -2.5470000e+03   3.4868272e-09
  -2.5460000e+03   3.5798088e-09
  -2.5450000e+03   3.6739932e-09
  -2.5440000e+03   3.7693596e-09
  -2.5430000e+03   3.8658859e-09
  -2.5420000e+03   3.9635491e-09
  -2.5410000e+03   4.0623251e-09
  -2.5400000e+03   4.1621887e-09
  -2.5390000e+03   4.2631138e-09
  -2.5380000e+03   4.3650730e-09
  -2.5370000e+03   4.4680383e-09
  -2.5360000e+03   4.5719803e-09
  -2.5350000e+03   4.6768689e-09
  -2.5340000e+03   4.7826726e-09
  -2.5330000e+03   4.8893594e-09
  -2.5320000e+03   4.9968961e-09
  -2.5310000e+03   5.1052486e-09
  -2.5300000e+03   5.2143819e-09
  -2.5290000e+03   5.3242599e-09
  -2.5280000e+03   5.4348459e-09
  -2.5270000e+03   5.5461021e-09
  -2.5260000e+03   5.6579900e-09
  -2.5250000e+03   5.7704701e-09
  -2.5240000e+03   5.8835022e-09
  -2.5230000e+03   5.9970455e-09
  -2.5220000e+03   6.1110579e-09
  -2.5210000e+03   6.2254971e-09
  -2.5200000e+03   6.3403198e-09
  -2.5190000e+03   6.4554819e-09
  -2.5180000e+03   6.5709390e-09
  -2.5170000e+03   6.6866459e-09
  -2.5160000e+03   6.8025564e-09
  -2.5150000e+03   6.9186244e-09
  -2.5140000e+03   7.0348027e-09
  -2.5130000e+03   7.1510438e-09
  -2.5120000e+03   7.2672997e-09
  -2.5110000e+03   7.3835218e-09
  -2.5100000e+03   7.4996612e-09
  -2.5090000e+03   7.6156685e-09
  -2.5080000e+03   7.7314941e-09
  -2.5070000e+03   7.8470878e-09
  -2.5060000e+03   7.9623992e-09
  -2.5050000e+03   8.0773778e-09
  -2.5040000e+03   8.1919726e-09
  -2.5030000e+03   8.3061324e-09
  -2.5020000e+03   8.4198062e-09
  -2.5010000e+03   8.5329423e-09
  -2.5000000e+03   8.6454893e-09
  -2.4990000e+03   8.7573957e-09
  -2.4980000e+03   8.8686097e-09
  -2.4970000e+03   8.9790797e-09
  -2.4960000e+03   9.0887544e-09
  -2.4950000e+03   9.1975820e-09
  -2.4940000e+03   9.3055113e-09
  -2.4930000e+03   9.4124909e-09
  -2.4920000e+03   9.5184699e-09
  -2.4910000e+03   9.6233974e-09
  -2.4900000e+03   9.7272229e-09
  -2.4890000e+03   9.8298960e-09
  -2.4880000e+03   9.9313668e-09
  -2.4870000e+03   1.0031586e-08
  -2.4860000e+03   1.0130504e-08
  -2.4850000e+03   1.0228072e-08
  -2.4840000e+03   1.0324241e-08
  -2.4830000e+03   1.0418966e-08
  -2.4820000e+03   1.0512197e-08
  -2.4810000e+03   1.0603888e-08
  -2.4800000e+03   1.0693993e-08
  -2.4790000e+03   1.0782468e-08
  -2.4780000e+03   1.0869266e-08
  -2.4770000e+03   1.0954345e-08
  -2.4760000e+03   1.1037660e-08
  -2.4750000e+03   1.1119170e-08
  -2.4740000e+03   1.1198832e-08
  -2.4730000e+03   1.1276606e-08
  -2.4720000e+03   1.1352452e-08
  -2.4710000e+03   1.1426331e-08
  -2.4700000e+03   1.1498204e-08
  -2.4690000e+03   1.1568035e-08
  -2.4680000e+03   1.1635787e-08
  -2.4670000e+03   1.1701425e-08
  -2.4660000e+03   1.1764915e-08
  -2.4650000e+03   1.1826224e-08
  -2.4640000e+03   1.1885319e-08
  -2.4630000e+03   1.1942170e-08
  -2.4620000e+03   1.1996747e-08
  -2.4610000e+03   1.2049022e-08
  -2.4600000e+03   1.2098966e-08
  -2.4590000e+03   1.2146555e-08
  -2.4580000e+03   1.2191762e-08
  -2.4570000e+03   1.2234563e-08
  -2.4560000e+03   1.2274938e-08
  -2.4550000e+03   1.2312863e-08
  -2.4540000e+03   1.2348320e-08
  -2.4530000e+03   1.2381289e-08
  -2.4520000e+03   1.2411753e-08
  -2.4510000e+03   1.2439697e-08
  -2.4500000e+03   1.2465105e-08
  -2.4490000e+03   1.2487964e-08
  -2.4480000e+03   1.2508262e-08
  -2.4470000e+03   1.2525989e-08
  -2.4460000e+03   1.2541135e-08
  -2.4450000e+03   1.2553693e-08
  -2.4440000e+03   1.2563656e-08
  -2.4430000e+03   1.2571019e-08
  -2.4420000e+03   1.2575779e-08
  -2.4410000e+03   1.2577932e-08
  -2.4400000e+03   1.2577479e-08
  -2.4390000e+03   1.2574420e-08
  -2.4380000e+03   1.2568757e-08
  -2.4370000e+03   1.2560494e-08
  -2.4360000e+03   1.2549634e-08
  -2.4350000e+03   1.2536185e-08
  -2.4340000e+03   1.2520153e-08
  -2.4330000e+03   1.2501549e-08
  -2.4320000e+03   1.2480381e-08
  -2.4310000e+03   1.2456662e-08
  -2.4300000e+03   1.2430405e-08
  -2.4290000e+03   1.2401625e-08
  -2.4280000e+03   1.2370336e-08
  -2.4270000e+03   1.2336556e-08
  -2.4260000e+03   1.2300304e-08
  -2.4250000e+03   1.2261599e-08
  -2.4240000e+03   1.2220461e-08
  -2.4230000e+03   1.2176914e-08
  -2.4220000e+03   1.2130981e-08
  -2.4210000e+03   1.2082686e-08
  -2.4200000e+03   1.2032056e-08
  -2.4190000e+03   1.1979116e-08
  -2.4180000e+03   1.1923897e-08
  -2.4170000e+03   1.1866426e-08
  -2.4160000e+03   1.1806736e-08
  -2.4150000e+03   1.1744856e-08
  -2.4140000e+03   1.1680820e-08
  -2.4130000e+03   1.1614663e-08
  -2.4120000e+03   1.1546417e-08
  -2.4110000e+03   1.1476120e-08
  -2.4100000e+03   1.1403809e-08
  -2.4090000e+03   1.1329520e-08
  -2.4080000e+03   1.1253293e-08
  -2.4070000e+03   1.1175166e-08
  -2.4060000e+03   1.1095182e-08
  -2.4050000e+03   1.1013380e-08
  -2.4040000e+03   1.0929802e-08
  -2.4030000e+03   1.0844492e-08
  -2.4020000e+03   1.0757493e-08
  -2.4010000e+03   1.0668850e-08
  -2.4000000e+03   1.0578606e-08
  -2.3990000e+03   1.0486809e-08
  -2.3980000e+03   1.0393503e-08
  -2.3970000e+03   1.0298735e-08
  -2.3960000e+03   1.0202554e-08
  -2.3950000e+03   1.0105005e-08
  -2.3940000e+03   1.0006139e-08
  -2.3930000e+03   9.9060031e-09
  -2.3920000e+03   9.8046466e-09
  -2.3910000e+03   9.7021187e-09
  -2.3900000e+03   9.5984695e-09
  -2.3890000e+03   9.4937488e-09
  -2.3880000e+03   9.3880069e-09
  -2.3870000e+03   9.2812944e-09
  -2.3860000e+03   9.1736619e-09
  -2.3850000e+03   9.0651601e-09
  -2.3840000e+03   8.9558401e-09
  -2.3830000e+03   8.8457528e-09
  -2.3820000e+03   8.7349493e-09
  -2.3810000e+03   8.6234807e-09
  -2.3800000e+03   8.5113979e-09
  -2.3790000e+03   8.3987519e-09
  -2.3780000e+03   8.2855936e-09
  -2.3770000e+03   8.1719738e-09
  -2.3760000e+03   8.0579429e-09
  -2.3750000e+03   7.9435512e-09
  -2.3740000e+03   7.8288491e-09
  -2.3730000e+03   7.7138863e-09
  -2.3720000e+03   7.5987124e-09
  -2.3710000e+03   7.4833764e-09
  -2.3700000e+03   7.3679275e-09
  -2.3690000e+03   7.2524139e-09
  -2.3680000e+03   7.1368837e-09
  -2.3670000e+03   7.0213846e-09
  -2.3660000e+03   6.9059636e-09
  -2.3650000e+03   6.7906672e-09
  -2.3640000e+03   6.6755415e-09
  -2.3630000e+03   6.5606320e-09
  -2.3620000e+03   6.4459834e-09
  -2.3610000e+03   6.3316402e-09
  -2.3600000e+03   6.2176458e-09
  -2.3590000e+03   6.1040430e-09
  -2.3580000e+03   5.9908743e-09
  -2.3570000e+03   5.8781810e-09
  -2.3560000e+03   5.7660038e-09
  -2.3550000e+03   5.6543826e-09
  -2.3540000e+03   5.5433568e-09
  -2.3530000e+03   5.4329646e-09
  -2.3520000e+03   5.3232435e-09
  -2.3510000e+03   5.2142302e-09
  -2.3500000e+03   5.1059606e-09
  -2.3490000e+03   4.9984695e-09
  -2.3480000e+03   4.8917909e-09
  -2.3470000e+03   4.7859579e-09
  -2.3460000e+03   4.6810029e-09
  -2.3450000e+03   4.5769567e-09
  -2.3440000e+03   4.4738499e-09
  -2.3430000e+03   4.3717115e-09
  -2.3420000e+03   4.2705701e-09
  -2.3410000e+03   4.1704529e-09
  -2.3400000e+03   4.0713861e-09
  -2.3390000e+03   3.9733951e-09
  -2.3380000e+03   3.8765041e-09
  -2.3370000e+03   3.7807365e-09
  -2.3360000e+03   3.6861145e-09
  -2.3350000e+03   3.5926592e-09
  -2.3340000e+03   3.5003908e-09
  -2.3330000e+03   3.4093285e-09
  -2.3320000e+03   3.3194903e-09
  -2.3310000e+03   3.2308932e-09
  -2.3300000e+03   3.1435533e-09
  -2.3290000e+03   3.0574855e-09
  -2.3280000e+03   2.9727038e-09
  -2.3270000e+03   2.8892211e-09
  -2.3260000e+03   2.8070490e-09
  -2.3250000e+03   2.7261986e-09
  -2.3240000e+03   2.6466795e-09
  -2.3230000e+03   2.5685007e-09
  -2.3220000e+03   2.4916697e-09
  -2.3210000e+03   2.4161936e-09
  -2.3200000e+03   2.3420779e-09
  -2.3190000e+03   2.2693276e-09
  -2.3180000e+03   2.1979463e-09
  -2.3170000e+03   2.1279370e-09
  -2.3160000e+03   2.0593017e-09
  -2.3150000e+03   1.9920412e-09
  -2.3140000e+03   1.9261556e-09
  -2.3130000e+03   1.8616441e-09
  -2.3120000e+03   1.7985049e-09
  -2.3110000e+03   1.7367353e-09
  -2.3100000e+03   1.6763319e-09
  -2.3090000e+03   1.6172902e-09
  -2.3080000e+03   1.5596052e-09
  -2.3070000e+03   1.5032707e-09
  -2.3060000e+03   1.4482800e-09
  -2.3050000e+03   1.3946256e-09
  -2.3040000e+03   1.3422991e-09
  -2.3030000e+03   1.2912913e-09
  -2.3020000e+03   1.2415926e-09
  -2.3010000e+03   1.1931923e-09
  -2.3000000e+03   1.1460794e-09
  -2.2990000e+03   1.1002421e-09
  -2.2980000e+03   1.0556678e-09
  -2.2970000e+03   1.0123435e-09
  -2.2960000e+03   9.7025555e-10
  -2.2950000e+03   9.2938964e-10
  -2.2940000e+03   8.8973105e-10
  -2.2930000e+03   8.5126451e-10
  -2.2920000e+03   8.1397415e-10
  -2.2910000e+03   7.7784367e-10
  -2.2900000e+03   7.4285644e-10
  -2.2890000e+03   7.0899525e-10
  -2.2880000e+03   6.7624253e-10
  -2.2870000e+03   6.4458043e-10
  -2.2860000e+03   6.1399052e-10
  -2.2850000e+03   5.8445430e-10
  -2.2840000e+03   5.5595266e-10
  -2.2830000e+03   5.2846658e-10
  -2.2820000e+03   5.0197637e-10
  -2.2810000e+03   4.7646249e-10
  -2.2800000e+03   4.5190486e-10
  -2.2790000e+03   4.2828346e-10
  -2.2780000e+03   4.0557794e-10
  -2.2770000e+03   3.8376785e-10
  -2.2760000e+03   3.6283266e-10
  -2.2750000e+03   3.4275169e-10
  -2.2740000e+03   3.2350420e-10
  -2.2730000e+03   3.0506940e-10
  -2.2720000e+03   2.8742649e-10
  -2.2710000e+03   2.7055457e-10
  -2.2700000e+03   2.5443292e-10
  -2.2690000e+03   2.3904072e-10
  -2.2680000e+03   2.2435721e-10
  -2.2670000e+03   2.1036172e-10
  -2.2660000e+03   1.9703368e-10
  -2.2650000e+03   1.8435259e-10
  -2.2640000e+03   1.7229823e-10
  -2.2630000e+03   1.6085034e-10
  -2.2620000e+03   1.4998887e-10
  -2.2610000e+03   1.3969405e-10
  -2.2600000e+03   1.2994623e-10
  -2.2590000e+03   1.2072589e-10
  -2.2580000e+03   1.1201403e-10
  -2.2570000e+03   1.0379153e-10
  -2.2560000e+03   9.6039873e-11
  -2.2550000e+03   8.8740616e-11
  -2.2540000e+03   8.1875531e-11
  -2.2530000e+03   7.5426848e-11
  -2.2520000e+03   6.9377150e-11
  -2.2510000e+03   6.3709215e-11
  -2.2500000e+03   5.8406170e-11
  -2.2490000e+03   5.3451630e-11
  -2.2480000e+03   4.8829298e-11
  -2.2470000e+03   4.4523553e-11
  -2.2460000e+03   4.0519001e-11
  -2.2450000e+03   3.6800466e-11
  -2.2440000e+03   3.3353454e-11
  -2.2430000e+03   3.0163675e-11
  -2.2420000e+03   2.7217369e-11
  -2.2410000e+03   2.4500958e-11
  -2.2400000e+03   2.2001639e-11
  -2.2390000e+03   1.9706577e-11
  -2.2380000e+03   1.7603668e-11
  -2.2370000e+03   1.5681103e-11
  -2.2360000e+03   1.3927536e-11
  -2.2350000e+03   1.2332058e-11
  -2.2340000e+03   1.0884176e-11
  -2.2330000e+03   9.5736406e-12
  -2.2320000e+03   8.3908175e-12
  -2.2310000e+03   7.3264926e-12
  -2.2300000e+03   6.3717703e-12
  -2.2290000e+03   5.5181219e-12
  -2.2280000e+03   4.7576895e-12
  -2.2270000e+03   4.0826441e-12
  -2.2260000e+03   3.4858624e-12
  -2.2250000e+03   2.9603112e-12
  -2.2240000e+03   2.4997148e-12
  -2.2230000e+03   2.0979311e-12
  -2.2220000e+03   1.7492251e-12
  -2.2210000e+03   1.4481875e-12
  -2.2200000e+03   1.1899090e-12
  -2.2190000e+03   9.6966032e-13
  -2.2180000e+03   7.8312327e-13
  -2.2170000e+03   6.2639271e-13
  -2.2160000e+03   4.9568427e-13
  -2.2150000e+03   3.8771881e-13
  -2.2140000e+03   2.9941198e-13
  -2.2130000e+03   2.2787598e-13
  -2.2120000e+03   1.7066805e-13
  -2.2110000e+03   1.2559600e-13
  -2.2100000e+03   9.0533030e-14
  -2.2090000e+03   6.3760407e-14
  -2.2080000e+03   4.3754446e-14
  -2.2070000e+03   2.9064474e-14
  -2.2060000e+03   1.8558223e-14
  -2.2050000e+03   1.1368798e-14
  -2.2040000e+03   6.5708933e-15
  -2.2030000e+03   3.5463776e-15
  -2.2020000e+03   1.7606140e-15
  -2.2010000e+03   8.8067741e-16
  -2.2000000e+03   6.2529545e-16
  -2.1990000e+03   6.9236264e-16
  -2.1980000e+03   7.5593364e-16
  -2.1970000e+03   7.7472000e-16
  -2.1960000e+03   7.8203217e-16
  -2.1950000e+03   8.5069755e-16
  -2.1940000e+03   9.1587119e-16
  -2.1930000e+03   9.5277371e-16
  -2.1920000e+03   9.8861904e-16
  -2.1910000e+03   1.1089012e-15
  -2.1900000e+03   1.2737774e-15
  -2.1890000e+03   1.9131382e-15
  -2.1880000e+03   3.1238952e-15
  -2.1870000e+03   5.3534502e-15
  -2.1860000e+03   9.1114084e-15
  -2.1850000e+03   1.4869730e-14
  -2.1840000e+03   2.3435416e-14
  -2.1830000e+03   3.5613674e-14
  -2.1820000e+03   5.2504487e-14
  -2.1810000e+03   7.5228520e-14
  -2.1800000e+03   1.0535550e-13
  -2.1790000e+03   1.4442649e-13
  -2.1780000e+03   1.9432623e-13
  -2.1770000e+03   2.5715745e-13
  -2.1760000e+03   3.3513061e-13
  -2.1750000e+03   4.3088588e-13
  -2.1740000e+03   5.4736787e-13
  -2.1730000e+03   6.8764456e-13
  -2.1720000e+03   8.5516129e-13
  -2.1710000e+03   1.0535494e-12
  -2.1700000e+03   1.2869822e-12
  -2.1690000e+03   1.5596945e-12
  -2.1680000e+03   1.8764259e-12
  -2.1670000e+03   2.2420777e-12
  -2.1660000e+03   2.6622163e-12
  -2.1650000e+03   3.1423550e-12
  -2.1640000e+03   3.6885698e-12
  -2.1630000e+03   4.3073162e-12
  -2.1620000e+03   5.0054138e-12
  -2.1610000e+03   5.7898924e-12
  -2.1600000e+03   6.6683900e-12
  -2.1590000e+03   7.6488662e-12
  -2.1580000e+03   8.7393746e-12
  -2.1570000e+03   9.9488570e-12
  -2.1560000e+03   1.1286191e-11
  -2.1550000e+03   1.2760861e-11
  -2.1540000e+03   1.4382824e-11
  -2.1530000e+03   1.6162175e-11
  -2.1520000e+03   1.8109452e-11
  -2.1510000e+03   2.0235827e-11
  -2.1500000e+03   2.2552485e-11
  -2.1490000e+03   2.5071247e-11
  -2.1480000e+03   2.7804305e-11
  -2.1470000e+03   3.0764098e-11
  -2.1460000e+03   3.3963395e-11
  -2.1450000e+03   3.7415581e-11
  -2.1440000e+03   4.1134125e-11
  -2.1430000e+03   4.5132955e-11
  -2.1420000e+03   4.9426386e-11
  -2.1410000e+03   5.4029089e-11
  -2.1400000e+03   5.8955800e-11
  -2.1390000e+03   6.4221884e-11
  -2.1380000e+03   6.9842844e-11
  -2.1370000e+03   7.5834475e-11
  -2.1360000e+03   8.2213014e-11
  -2.1350000e+03   8.8994870e-11
  -2.1340000e+03   9.6196543e-11
  -2.1330000e+03   1.0383503e-10
  -2.1320000e+03   1.1192748e-10
  -2.1310000e+03   1.2049114e-10
  -2.1300000e+03   1.2954382e-10
  -2.1290000e+03   1.3910305e-10
  -2.1280000e+03   1.4918675e-10
  -2.1270000e+03   1.5981314e-10
  -2.1260000e+03   1.7100040e-10
  -2.1250000e+03   1.8276685e-10
  -2.1240000e+03   1.9513098e-10
  -2.1230000e+03   2.0811142e-10
  -2.1220000e+03   2.2172666e-10
  -2.1210000e+03   2.3599548e-10
  -2.1200000e+03   2.5093658e-10
  -2.1190000e+03   2.6656874e-10
  -2.1180000e+03   2.8291065e-10
  -2.1170000e+03   2.9998097e-10
  -2.1160000e+03   3.1779847e-10
  -2.1150000e+03   3.3638173e-10
  -2.1140000e+03   3.5574927e-10
  -2.1130000e+03   3.7591953e-10
  -2.1120000e+03   3.9691071e-10
  -2.1110000e+03   4.1874106e-10
  -2.1100000e+03   4.4142856e-10
  -2.1090000e+03   4.6499094e-10
  -2.1080000e+03   4.8944578e-10
  -2.1070000e+03   5.1481051e-10
  -2.1060000e+03   5.4110209e-10
  -2.1050000e+03   5.6833744e-10
  -2.1040000e+03   5.9653303e-10
  -2.1030000e+03   6.2570508e-10
  -2.1020000e+03   6.5586939e-10
  -2.1010000e+03   6.8704148e-10
  -2.1000000e+03   7.1923654e-10
  -2.0990000e+03   7.5246904e-10
  -2.0980000e+03   7.8675353e-10
  -2.0970000e+03   8.2210359e-10
  -2.0960000e+03   8.5853268e-10
  -2.0950000e+03   8.9605372e-10
  -2.0940000e+03   9.3467893e-10
  -2.0930000e+03   9.7442012e-10
  -2.0920000e+03   1.0152886e-09
  -2.0910000e+03   1.0572951e-09
  -2.0900000e+03   1.1004496e-09
  -2.0890000e+03   1.1447617e-09
  -2.0880000e+03   1.1902401e-09
  -2.0870000e+03   1.2368931e-09
  -2.0860000e+03   1.2847282e-09
  -2.0850000e+03   1.3337522e-09
  -2.0840000e+03   1.3839714e-09
  -2.0830000e+03   1.4353911e-09
  -2.0820000e+03   1.4880160e-09
  -2.0810000e+03   1.5418500e-09
  -2.0800000e+03   1.5968965e-09
  -2.0790000e+03   1.6531576e-09
  -2.0780000e+03   1.7106350e-09
  -2.0770000e+03   1.7693296e-09
  -2.0760000e+03   1.8292414e-09
  -2.0750000e+03   1.8903693e-09
  -2.0740000e+03   1.9527118e-09
  -2.0730000e+03   2.0162662e-09
  -2.0720000e+03   2.0810292e-09
  -2.0710000e+03   2.1469966e-09
  -2.0700000e+03   2.2141629e-09
  -2.0690000e+03   2.2825223e-09
  -2.0680000e+03   2.3520677e-09
  -2.0670000e+03   2.4227913e-09
  -2.0660000e+03   2.4946842e-09
  -2.0650000e+03   2.5677368e-09
  -2.0640000e+03   2.6419385e-09
  -2.0630000e+03   2.7172776e-09
  -2.0620000e+03   2.7937418e-09
  -2.0610000e+03   2.8713175e-09
  -2.0600000e+03   2.9499905e-09
  -2.0590000e+03   3.0297455e-09
  -2.0580000e+03   3.1105663e-09
  -2.0570000e+03   3.1924357e-09
  -2.0560000e+03   3.2753359e-09
  -2.0550000e+03   3.3592476e-09
  -2.0540000e+03   3.4441511e-09
  -2.0530000e+03   3.5300255e-09
  -2.0520000e+03   3.6168491e-09
  -2.0510000e+03   3.7045993e-09
  -2.0500000e+03   3.7932526e-09
  -2.0490000e+03   3.8827845e-09
  -2.0480000e+03   3.9731698e-09
  -2.0470000e+03   4.0643823e-09
  -2.0460000e+03   4.1563950e-09
  -2.0450000e+03   4.2491800e-09
  -2.0440000e+03   4.3427087e-09
  -2.0430000e+03   4.4369513e-09
  -2.0420000e+03   4.5318779e-09
  -2.0410000e+03   4.6274570e-09
  -2.0400000e+03   4.7236568e-09
  -2.0390000e+03   4.8204447e-09
  -2.0380000e+03   4.9177873e-09
  -2.0370000e+03   5.0156502e-09
  -2.0360000e+03   5.1139989e-09
  -2.0350000e+03   5.2127977e-09
  -2.0340000e+03   5.3120102e-09
  -2.0330000e+03   5.4115998e-09
  -2.0320000e+03   5.5115288e-09
  -2.0310000e+03   5.6117591e-09
  -2.0300000e+03   5.7122522e-09
  -2.0290000e+03   5.8129686e-09
  -2.0280000e+03   5.9138685e-09
  -2.0270000e+03   6.0149118e-09
  -2.0260000e+03   6.1160575e-09
  -2.0250000e+03   6.2172644e-09
  -2.0240000e+03   6.3184906e-09
  -2.0230000e+03   6.4196943e-09
  -2.0220000e+03   6.5208327e-09
  -2.0210000e+03   6.6218631e-09
  -2.0200000e+03   6.7227422e-09
  -2.0190000e+03   6.8234264e-09
  -2.0180000e+03   6.9238721e-09
  -2.0170000e+03   7.0240352e-09
  -2.0160000e+03   7.1238713e-09
  -2.0150000e+03   7.2233362e-09
  -2.0140000e+03   7.3223852e-09
  -2.0130000e+03   7.4209735e-09
  -2.0120000e+03   7.5190564e-09
  -2.0110000e+03   7.6165891e-09
  -2.0100000e+03   7.7135264e-09
  -2.0090000e+03   7.8098236e-09
  -2.0080000e+03   7.9054358e-09
  -2.0070000e+03   8.0003180e-09
  -2.0060000e+03   8.0944257e-09
  -2.0050000e+03   8.1877141e-09
  -2.0040000e+03   8.2801388e-09
  -2.0030000e+03   8.3716555e-09
  -2.0020000e+03   8.4622202e-09
  -2.0010000e+03   8.5517890e-09
  -2.0000000e+03   8.6403183e-09
  -1.9990000e+03   8.7277650e-09
  -1.9980000e+03   8.8140862e-09
  -1.9970000e+03   8.8992394e-09
  -1.9960000e+03   8.9831824e-09
  -1.9950000e+03   9.0658736e-09
  -1.9940000e+03   9.1472717e-09
  -1.9930000e+03   9.2273362e-09
  -1.9920000e+03   9.3060267e-09
  -1.9910000e+03   9.3833036e-09
  -1.9900000e+03   9.4591278e-09
  -1.9890000e+03   9.5334611e-09
  -1.9880000e+03   9.6062654e-09
  -1.9870000e+03   9.6775037e-09
  -1.9860000e+03   9.7471397e-09
  -1.9850000e+03   9.8151375e-09
  -1.9840000e+03   9.8814621e-09
  -1.9830000e+03   9.9460794e-09
  -1.9820000e+03   1.0008956e-08
  -1.9810000e+03   1.0070059e-08
  -1.9800000e+03   1.0129358e-08
  -1.9790000e+03   1.0186821e-08
  -1.9780000e+03   1.0242417e-08
  -1.9770000e+03   1.0296120e-08
  -1.9760000e+03   1.0347899e-08
  -1.9750000e+03   1.0397728e-08
  -1.9740000e+03   1.0445582e-08
  -1.9730000e+03   1.0491434e-08
  -1.9720000e+03   1.0535260e-08
  -1.9710000e+03   1.0577039e-08
  -1.9700000e+03   1.0616747e-08
  -1.9690000e+03   1.0654363e-08
  -1.9680000e+03   1.0689868e-08
  -1.9670000e+03   1.0723244e-08
  -1.9660000e+03   1.0754472e-08
  -1.9650000e+03   1.0783535e-08
  -1.9640000e+03   1.0810420e-08
  -1.9630000e+03   1.0835111e-08
  -1.9620000e+03   1.0857595e-08
  -1.9610000e+03   1.0877860e-08
  -1.9600000e+03   1.0895897e-08
  -1.9590000e+03   1.0911695e-08
  -1.9580000e+03   1.0925246e-08
  -1.9570000e+03   1.0936542e-08
  -1.9560000e+03   1.0945580e-08
  -1.9550000e+03   1.0952352e-08
  -1.9540000e+03   1.0956857e-08
  -1.9530000e+03   1.0959092e-08
  -1.9520000e+03   1.0959055e-08
  -1.9510000e+03   1.0956748e-08
  -1.9500000e+03   1.0952171e-08
  -1.9490000e+03   1.0945328e-08
  -1.9480000e+03   1.0936222e-08
  -1.9470000e+03   1.0924858e-08
  -1.9460000e+03   1.0911243e-08
  -1.9450000e+03   1.0895385e-08
  -1.9440000e+03   1.0877291e-08
  -1.9430000e+03   1.0856972e-08
  -1.9420000e+03   1.0834440e-08
  -1.9410000e+03   1.0809705e-08
  -1.9400000e+03   1.0782783e-08
  -1.9390000e+03   1.0753687e-08
  -1.9380000e+03   1.0722433e-08
  -1.9370000e+03   1.0689038e-08
  -1.9360000e+03   1.0653521e-08
  -1.9350000e+03   1.0615900e-08
  -1.9340000e+03   1.0576195e-08
  -1.9330000e+03   1.0534428e-08
  -1.9320000e+03   1.0490622e-08
  -1.9310000e+03   1.0444799e-08
  -1.9300000e+03   1.0396984e-08
  -1.9290000e+03   1.0347203e-08
  -1.9280000e+03   1.0295481e-08
  -1.9270000e+03   1.0241847e-08
  -1.9260000e+03   1.0186329e-08
  -1.9250000e+03   1.0128955e-08
  -1.9240000e+03   1.0069756e-08
  -1.9230000e+03   1.0008764e-08
  -1.9220000e+03   9.9460093e-09
  -1.9210000e+03   9.8815255e-09
  -1.9200000e+03   9.8153460e-09
  -1.9190000e+03   9.7475049e-09
  -1.9180000e+03   9.6780375e-09
  -1.9170000e+03   9.6069796e-09
  -1.9160000e+03   9.5343675e-09
  -1.9150000e+03   9.4602386e-09
  -1.9140000e+03   9.3846306e-09
  -1.9130000e+03   9.3075819e-09
  -1.9120000e+03   9.2291317e-09
  -1.9110000e+03   9.1493195e-09
  -1.9100000e+03   9.0681853e-09
  -1.9090000e+03   8.9857700e-09
  -1.9080000e+03   8.9021145e-09
  -1.9070000e+03   8.8172605e-09
  -1.9060000e+03   8.7312498e-09
  -1.9050000e+03   8.6441249e-09
  -1.9040000e+03   8.5559285e-09
  -1.9030000e+03   8.4667035e-09
  -1.9020000e+03   8.3764933e-09
  -1.9010000e+03   8.2853414e-09
  -1.9000000e+03   8.1932918e-09
  -1.8990000e+03   8.1003882e-09
  -1.8980000e+03   8.0066750e-09
  -1.8970000e+03   7.9121964e-09
  -1.8960000e+03   7.8169969e-09
  -1.8950000e+03   7.7211210e-09
  -1.8940000e+03   7.6246130e-09
  -1.8930000e+03   7.5275177e-09
  -1.8920000e+03   7.4298794e-09
  -1.8910000e+03   7.3317427e-09
  -1.8900000e+03   7.2331520e-09
  -1.8890000e+03   7.1341515e-09
  -1.8880000e+03   7.0347854e-09
  -1.8870000e+03   6.9350977e-09
  -1.8860000e+03   6.8351320e-09
  -1.8850000e+03   6.7349320e-09
  -1.8840000e+03   6.6345409e-09
  -1.8830000e+03   6.5340017e-09
  -1.8820000e+03   6.4333572e-09
  -1.8810000e+03   6.3326496e-09
  -1.8800000e+03   6.2319210e-09
  -1.8790000e+03   6.1312131e-09
  -1.8780000e+03   6.0305667e-09
  -1.8770000e+03   5.9300229e-09
  -1.8760000e+03   5.8296217e-09
  -1.8750000e+03   5.7294030e-09
  -1.8740000e+03   5.6294060e-09
  -1.8730000e+03   5.5296694e-09
  -1.8720000e+03   5.4302313e-09
  -1.8710000e+03   5.3311294e-09
  -1.8700000e+03   5.2324005e-09
  -1.8690000e+03   5.1340808e-09
  -1.8680000e+03   5.0362063e-09
  -1.8670000e+03   4.9388116e-09
  -1.8660000e+03   4.8419314e-09
  -1.8650000e+03   4.7455990e-09
  -1.8640000e+03   4.6498474e-09
  -1.8630000e+03   4.5547087e-09
  -1.8620000e+03   4.4602144e-09
  -1.8610000e+03   4.3663950e-09
  -1.8600000e+03   4.2732803e-09
  -1.8590000e+03   4.1808994e-09
  -1.8580000e+03   4.0892804e-09
  -1.8570000e+03   3.9984508e-09
  -1.8560000e+03   3.9084372e-09
  -1.8550000e+03   3.8192651e-09
  -1.8540000e+03   3.7309596e-09
  -1.8530000e+03   3.6435445e-09
  -1.8520000e+03   3.5570430e-09
  -1.8510000e+03   3.4714773e-09
  -1.8500000e+03   3.3868688e-09
  -1.8490000e+03   3.3032378e-09
  -1.8480000e+03   3.2206040e-09
  -1.8470000e+03   3.1389861e-09
  -1.8460000e+03   3.0584016e-09
  -1.8450000e+03   2.9788676e-09
  -1.8440000e+03   2.9003999e-09
  -1.8430000e+03   2.8230136e-09
  -1.8420000e+03   2.7467227e-09
  -1.8410000e+03   2.6715404e-09
  -1.8400000e+03   2.5974791e-09
  -1.8390000e+03   2.5245502e-09
  -1.8380000e+03   2.4527640e-09
  -1.8370000e+03   2.3821302e-09
  -1.8360000e+03   2.3126576e-09
  -1.8350000e+03   2.2443537e-09
  -1.8340000e+03   2.1772258e-09
  -1.8330000e+03   2.1112796e-09
  -1.8320000e+03   2.0465204e-09
  -1.8310000e+03   1.9829525e-09
  -1.8300000e+03   1.9205794e-09
  -1.8290000e+03   1.8594037e-09
  -1.8280000e+03   1.7994272e-09
  -1.8270000e+03   1.7406508e-09
  -1.8260000e+03   1.6830746e-09
  -1.8250000e+03   1.6266980e-09
  -1.8240000e+03   1.5715197e-09
  -1.8230000e+03   1.5175372e-09
  -1.8220000e+03   1.4647478e-09
  -1.8210000e+03   1.4131477e-09
  -1.8200000e+03   1.3627325e-09
  -1.8190000e+03   1.3134969e-09
  -1.8180000e+03   1.2654351e-09
  -1.8170000e+03   1.2185406e-09
  -1.8160000e+03   1.1728062e-09
  -1.8150000e+03   1.1282240e-09
  -1.8140000e+03   1.0847856e-09
  -1.8130000e+03   1.0424818e-09
  -1.8120000e+03   1.0013029e-09
  -1.8110000e+03   9.6123872e-10
  -1.8100000e+03   9.2227833e-10
  -1.8090000e+03   8.8441045e-10
  -1.8080000e+03   8.4762310e-10
  -1.8070000e+03   8.1190399e-10
  -1.8060000e+03   7.7724014e-10
  -1.8050000e+03   7.4361830e-10
  -1.8040000e+03   7.1102468e-10
  -1.8030000e+03   6.7944510e-10
  -1.8020000e+03   6.4886498e-10
  -1.8010000e+03   6.1926935e-10
  -1.8000000e+03   5.9064285e-10
  -1.7990000e+03   5.6296991e-10
  -1.7980000e+03   5.3623457e-10
  -1.7970000e+03   5.1042046e-10
  -1.7960000e+03   4.8551108e-10
  -1.7950000e+03   4.6148965e-10
  -1.7940000e+03   4.3833921e-10
  -1.7930000e+03   4.1604246e-10
  -1.7920000e+03   3.9458204e-10
  -1.7910000e+03   3.7394030e-10
  -1.7900000e+03   3.5409956e-10
  -1.7890000e+03   3.3504190e-10
  -1.7880000e+03   3.1674936e-10
  -1.7870000e+03   2.9920386e-10
  -1.7860000e+03   2.8238737e-10
  -1.7850000e+03   2.6628159e-10
  -1.7840000e+03   2.5086841e-10
  -1.7830000e+03   2.3612946e-10
  -1.7820000e+03   2.2204673e-10
  -1.7810000e+03   2.0860189e-10
  -1.7800000e+03   1.9577681e-10
  -1.7790000e+03   1.8355350e-10
  -1.7780000e+03   1.7191386e-10
  -1.7770000e+03   1.6084009e-10
  -1.7760000e+03   1.5031423e-10
  -1.7750000e+03   1.4031879e-10
  -1.7740000e+03   1.3083617e-10
  -1.7730000e+03   1.2184901e-10
  -1.7720000e+03   1.1334009e-10
  -1.7710000e+03   1.0529247e-10
  -1.7700000e+03   9.7689378e-11
  -1.7690000e+03   9.0514266e-11
  -1.7680000e+03   8.3750538e-11
  -1.7670000e+03   7.7382413e-11
  -1.7660000e+03   7.1393765e-11
  -1.7650000e+03   6.5769165e-11
  -1.7640000e+03   6.0493284e-11
  -1.7630000e+03   5.5550983e-11
  -1.7620000e+03   5.0927647e-11
  -1.7610000e+03   4.6608798e-11
  -1.7600000e+03   4.2580252e-11
  -1.7590000e+03   3.8828259e-11
  -1.7580000e+03   3.5339344e-11
  -1.7570000e+03   3.2100346e-11
  -1.7560000e+03   2.9098510e-11
  -1.7550000e+03   2.6321279e-11
  -1.7540000e+03   2.3756696e-11
  -1.7530000e+03   2.1392846e-11
  -1.7520000e+03   1.9218453e-11
  -1.7510000e+03   1.7222433e-11
  -1.7500000e+03   1.5394172e-11
  -1.7490000e+03   1.3723248e-11
  -1.7480000e+03   1.2199936e-11
  -1.7470000e+03   1.0814483e-11
  -1.7460000e+03   9.5578101e-12
  -1.7450000e+03   8.4210921e-12
  -1.7440000e+03   7.3958636e-12
  -1.7430000e+03   6.4741050e-12
  -1.7420000e+03   5.6480348e-12
  -1.7410000e+03   4.9103856e-12
  -1.7400000e+03   4.2541087e-12
  -1.7390000e+03   3.6728145e-12
  -1.7380000e+03   3.1600395e-12
  -1.7370000e+03   2.7100245e-12
  -1.7360000e+03   2.3173320e-12
  -1.7350000e+03   1.9766982e-12
  -1.7340000e+03   1.6833480e-12
  -1.7330000e+03   1.4329448e-12
  -1.7320000e+03   1.2212124e-12
  -1.7310000e+03   1.0442846e-12
  -1.7300000e+03   8.9859245e-13
  -1.7290000e+03   7.8064222e-13
  -1.7280000e+03   6.8686613e-13
  -1.7270000e+03   6.1389700e-13
  -1.7260000e+03   5.5836847e-13
  -1.7250000e+03   5.1678058e-13
  -1.7240000e+03   4.8615738e-13
  -1.7230000e+03   4.6377320e-13
  -1.7220000e+03   4.4731157e-13
  -1.7210000e+03   4.3510257e-13
  -1.7200000e+03   4.2595657e-13
  -1.7190000e+03   4.1875636e-13
  -1.7180000e+03   4.1309474e-13
  -1.7170000e+03   4.0829195e-13
  -1.7160000e+03   4.0416839e-13
  -1.7150000e+03   4.0052454e-13
  -1.7140000e+03   3.9718665e-13
  -1.7130000e+03   3.9401829e-13
  -1.7120000e+03   3.9090231e-13
  -1.7110000e+03   3.8792107e-13
  -1.7100000e+03   3.8494850e-13
  -1.7090000e+03   3.8195290e-13
  -1.7080000e+03   3.7895681e-13
  -1.7070000e+03   3.7598977e-13
  -1.7060000e+03   3.7298808e-13
  -1.7050000e+03   3.6996610e-13
  -1.7040000e+03   3.6695429e-13
  -1.7030000e+03   3.6393202e-13
  -1.7020000e+03   3.6084859e-13
  -1.7010000e+03   3.5759301e-13
  -1.7000000e+03   3.5420356e-13
  -1.6990000e+03   3.5062601e-13
  -1.6980000e+03   3.4662032e-13
  -1.6970000e+03   3.4218808e-13
  -1.6960000e+03   3.3735227e-13
  -1.6950000e+03   3.3195621e-13
  -1.6940000e+03   3.2633952e-13
  -1.6930000e+03   3.2115393e-13
  -1.6920000e+03   3.1742880e-13
  -1.6910000e+03   3.1724363e-13
  -1.6900000e+03   3.2399646e-13
  -1.6890000e+03   3.4213676e-13
  -1.6880000e+03   3.7681943e-13
  -1.6870000e+03   4.3265589e-13
  -1.6860000e+03   5.1338724e-13
  -1.6850000e+03   6.2138603e-13
  -1.6840000e+03   7.5897587e-13
  -1.6830000e+03   9.2851587e-13
  -1.6820000e+03   1.1325932e-12
  -1.6810000e+03   1.3745284e-12
  -1.6800000e+03   1.6577804e-12
  -1.6790000e+03   1.9867112e-12
  -1.6780000e+03   2.3656459e-12
  -1.6770000e+03   2.7995443e-12
  -1.6760000e+03   3.2936765e-12
  -1.6750000e+03   3.8537093e-12
  -1.6740000e+03   4.4856008e-12
  -1.6730000e+03   5.1956832e-12
  -1.6720000e+03   5.9907387e-12
  -1.6710000e+03   6.8777361e-12
  -1.6700000e+03   7.8641295e-12
  -1.6690000e+03   8.9577106e-12
  -1.6680000e+03   1.0166444e-11
  -1.6670000e+03   1.1498900e-11
  -1.6660000e+03   1.2963888e-11
  -1.6650000e+03   1.4570503e-11
  -1.6640000e+03   1.6328192e-11
  -1.6630000e+03   1.8246907e-11
  -1.6620000e+03   2.0336737e-11
  -1.6610000e+03   2.2608305e-11
  -1.6600000e+03   2.5072408e-11
  -1.6590000e+03   2.7740213e-11
  -1.6580000e+03   3.0623284e-11
  -1.6570000e+03   3.3733485e-11
  -1.6560000e+03   3.7082942e-11
  -1.6550000e+03   4.0684111e-11
  -1.6540000e+03   4.4549849e-11
  -1.6530000e+03   4.8693187e-11
  -1.6520000e+03   5.3127498e-11
  -1.6510000e+03   5.7866317e-11
  -1.6500000e+03   6.2923872e-11
  -1.6490000e+03   6.8314045e-11
  -1.6480000e+03   7.4051428e-11
  -1.6470000e+03   8.0150695e-11
  -1.6460000e+03   8.6626743e-11
  -1.6450000e+03   9.3494777e-11
  -1.6440000e+03   1.0077001e-10
  -1.6430000e+03   1.0846814e-10
  -1.6420000e+03   1.1660479e-10
  -1.6410000e+03   1.2519601e-10
  -1.6400000e+03   1.3425777e-10
  -1.6390000e+03   1.4380619e-10
  -1.6380000e+03   1.5385781e-10
  -1.6370000e+03   1.6442900e-10
  -1.6360000e+03   1.7553622e-10
  -1.6350000e+03   1.8719619e-10
  -1.6340000e+03   1.9942565e-10
  -1.6330000e+03   2.1224125e-10
  -1.6320000e+03   2.2565982e-10
  -1.6310000e+03   2.3969823e-10
  -1.6300000e+03   2.5437315e-10
  -1.6290000e+03   2.6970152e-10
  -1.6280000e+03   2.8569990e-10
  -1.6270000e+03   3.0238510e-10
  -1.6260000e+03   3.1977372e-10
  -1.6250000e+03   3.3788226e-10
  -1.6240000e+03   3.5672719e-10
  -1.6230000e+03   3.7632470e-10
  -1.6220000e+03   3.9669099e-10
  -1.6210000e+03   4.1784201e-10
  -1.6200000e+03   4.3979360e-10
  -1.6190000e+03   4.6256124e-10
  -1.6180000e+03   4.8616025e-10
  -1.6170000e+03   5.1060586e-10
  -1.6160000e+03   5.3591289e-10
  -1.6150000e+03   5.6209579e-10
  -1.6140000e+03   5.8916883e-10
  -1.6130000e+03   6.1714599e-10
  -1.6120000e+03   6.4604085e-10
  -1.6110000e+03   6.7586652e-10
  -1.6100000e+03   7.0663602e-10
  -1.6090000e+03   7.3836157e-10
  -1.6080000e+03   7.7105531e-10
  -1.6070000e+03   8.0472883e-10
  -1.6060000e+03   8.3939323e-10
  -1.6050000e+03   8.7505905e-10
  -1.6040000e+03   9.1173654e-10
  -1.6030000e+03   9.4943529e-10
  -1.6020000e+03   9.8816448e-10
  -1.6010000e+03   1.0279326e-09
  -1.6000000e+03   1.0687477e-09
  -1.5990000e+03   1.1106172e-09
  -1.5980000e+03   1.1535478e-09
  -1.5970000e+03   1.1975459e-09
  -1.5960000e+03   1.2426168e-09
  -1.5950000e+03   1.2887658e-09
  -1.5940000e+03   1.3359970e-09
  -1.5930000e+03   1.3843140e-09
  -1.5920000e+03   1.4337197e-09
  -1.5910000e+03   1.4842166e-09
  -1.5900000e+03   1.5358058e-09
  -1.5890000e+03   1.5884883e-09
  -1.5880000e+03   1.6422642e-09
  -1.5870000e+03   1.6971328e-09
  -1.5860000e+03   1.7530927e-09
  -1.5850000e+03   1.8101416e-09
  -1.5840000e+03   1.8682766e-09
  -1.5830000e+03   1.9274938e-09
  -1.5820000e+03   1.9877889e-09
  -1.5810000e+03   2.0491564e-09
  -1.5800000e+03   2.1115900e-09
  -1.5790000e+03   2.1750830e-09
  -1.5780000e+03   2.2396274e-09
  -1.5770000e+03   2.3052148e-09
  -1.5760000e+03   2.3718356e-09
  -1.5750000e+03   2.4394796e-09
  -1.5740000e+03   2.5081357e-09
  -1.5730000e+03   2.5777919e-09
  -1.5720000e+03   2.6484357e-09
  -1.5710000e+03   2.7200531e-09
  -1.5700000e+03   2.7926301e-09
  -1.5690000e+03   2.8661511e-09
  -1.5680000e+03   2.9406002e-09
  -1.5670000e+03   3.0159603e-09
  -1.5660000e+03   3.0922138e-09
  -1.5650000e+03   3.1693421e-09
  -1.5640000e+03   3.2473257e-09
  -1.5630000e+03   3.3261446e-09
  -1.5620000e+03   3.4057776e-09
  -1.5610000e+03   3.4862029e-09
  -1.5600000e+03   3.5673981e-09
  -1.5590000e+03   3.6493396e-09
  -1.5580000e+03   3.7320034e-09
  -1.5570000e+03   3.8153644e-09
  -1.5560000e+03   3.8993971e-09
  -1.5550000e+03   3.9840750e-09
  -1.5540000e+03   4.0693711e-09
  -1.5530000e+03   4.1552573e-09
  -1.5520000e+03   4.2417053e-09
  -1.5510000e+03   4.3286856e-09
  -1.5500000e+03   4.4161685e-09
  -1.5490000e+03   4.5041233e-09
  -1.5480000e+03   4.5925188e-09
  -1.5470000e+03   4.6813232e-09
  -1.5460000e+03   4.7705040e-09
  -1.5450000e+03   4.8600282e-09
  -1.5440000e+03   4.9498621e-09
  -1.5430000e+03   5.0399716e-09
  -1.5420000e+03   5.1303221e-09
  -1.5410000e+03   5.2208783e-09
  -1.5400000e+03   5.3116046e-09
  -1.5390000e+03   5.4024646e-09
  -1.5380000e+03   5.4934219e-09
  -1.5370000e+03   5.5844395e-09
  -1.5360000e+03   5.6754798e-09
  -1.5350000e+03   5.7665052e-09
  -1.5340000e+03   5.8574775e-09
  -1.5330000e+03   5.9483581e-09
  -1.5320000e+03   6.0391082e-09
  -1.5310000e+03   6.1296889e-09
  -1.5300000e+03   6.2200608e-09
  -1.5290000e+03   6.3101843e-09
  -1.5280000e+03   6.4000198e-09
  -1.5270000e+03   6.4895273e-09
  -1.5260000e+03   6.5786667e-09
  -1.5250000e+03   6.6673979e-09
  -1.5240000e+03   6.7556806e-09
  -1.5230000e+03   6.8434744e-09
  -1.5220000e+03   6.9307391e-09
  -1.5210000e+03   7.0174340e-09
  -1.5200000e+03   7.1035192e-09
  -1.5190000e+03   7.1889540e-09
  -1.5180000e+03   7.2736983e-09
  -1.5170000e+03   7.3577119e-09
  -1.5160000e+03   7.4409549e-09
  -1.5150000e+03   7.5233873e-09
  -1.5140000e+03   7.6049697e-09
  -1.5130000e+03   7.6856624e-09
  -1.5120000e+03   7.7654264e-09
  -1.5110000e+03   7.8442227e-09
  -1.5100000e+03   7.9220127e-09
  -1.5090000e+03   7.9987580e-09
  -1.5080000e+03   8.0744208e-09
  -1.5070000e+03   8.1489636e-09
  -1.5060000e+03   8.2223492e-09
  -1.5050000e+03   8.2945407e-09
  -1.5040000e+03   8.3655022e-09
  -1.5030000e+03   8.4351978e-09
  -1.5020000e+03   8.5035923e-09
  -1.5010000e+03   8.5706511e-09
  -1.5000000e+03   8.6363400e-09
  -1.4990000e+03   8.7006254e-09
  -1.4980000e+03   8.7634747e-09
  -1.4970000e+03   8.8248555e-09
  -1.4960000e+03   8.8847361e-09
  -1.4950000e+03   8.9430858e-09
  -1.4940000e+03   8.9998744e-09
  -1.4930000e+03   9.0550724e-09
  -1.4920000e+03   9.1086513e-09
  -1.4910000e+03   9.1605830e-09
  -1.4900000e+03   9.2108405e-09
  -1.4890000e+03   9.2593976e-09
  -1.4880000e+03   9.3062290e-09
  -1.4870000e+03   9.3513097e-09
  -1.4860000e+03   9.3946165e-09
  -1.4850000e+03   9.4361264e-09
  -1.4840000e+03   9.4758175e-09
  -1.4830000e+03   9.5136690e-09
  -1.4820000e+03   9.5496608e-09
  -1.4810000e+03   9.5837740e-09
  -1.4800000e+03   9.6159905e-09
  -1.4790000e+03   9.6462932e-09
  -1.4780000e+03   9.6746661e-09
  -1.4770000e+03   9.7010941e-09
  -1.4760000e+03   9.7255634e-09
  -1.4750000e+03   9.7480607e-09
  -1.4740000e+03   9.7685743e-09
  -1.4730000e+03   9.7870934e-09
  -1.4720000e+03   9.8036080e-09
  -1.4710000e+03   9.8181095e-09
  -1.4700000e+03   9.8305902e-09
  -1.4690000e+03   9.8410435e-09
  -1.4680000e+03   9.8494640e-09
  -1.4670000e+03   9.8558473e-09
  -1.4660000e+03   9.8601901e-09
  -1.4650000e+03   9.8624901e-09
  -1.4640000e+03   9.8627464e-09
  -1.4630000e+03   9.8609590e-09
  -1.4620000e+03   9.8571288e-09
  -1.4610000e+03   9.8512583e-09
  -1.4600000e+03   9.8433506e-09
  -1.4590000e+03   9.8334101e-09
  -1.4580000e+03   9.8214424e-09
  -1.4570000e+03   9.8074541e-09
  -1.4560000e+03   9.7914529e-09
  -1.4550000e+03   9.7734473e-09
  -1.4540000e+03   9.7534474e-09
  -1.4530000e+03   9.7314639e-09
  -1.4520000e+03   9.7075088e-09
  -1.4510000e+03   9.6815951e-09
  -1.4500000e+03   9.6537367e-09
  -1.4490000e+03   9.6239487e-09
  -1.4480000e+03   9.5922472e-09
  -1.4470000e+03   9.5586492e-09
  -1.4460000e+03   9.5231725e-09
  -1.4450000e+03   9.4858364e-09
  -1.4440000e+03   9.4466608e-09
  -1.4430000e+03   9.4056665e-09
  -1.4420000e+03   9.3628754e-09
  -1.4410000e+03   9.3183101e-09
  -1.4400000e+03   9.2719944e-09
  -1.4390000e+03   9.2239528e-09
  -1.4380000e+03   9.1742105e-09
  -1.4370000e+03   9.1227937e-09
  -1.4360000e+03   9.0697296e-09
  -1.4350000e+03   9.0150459e-09
  -1.4340000e+03   8.9587710e-09
  -1.4330000e+03   8.9009345e-09
  -1.4320000e+03   8.8415664e-09
  -1.4310000e+03   8.7806974e-09
  -1.4300000e+03   8.7183589e-09
  -1.4290000e+03   8.6545831e-09
  -1.4280000e+03   8.5894028e-09
  -1.4270000e+03   8.5228513e-09
  -1.4260000e+03   8.4549626e-09
  -1.4250000e+03   8.3857712e-09
  -1.4240000e+03   8.3153122e-09
  -1.4230000e+03   8.2436211e-09
  -1.4220000e+03   8.1707340e-09
  -1.4210000e+03   8.0966874e-09
  -1.4200000e+03   8.0215184e-09
  -1.4190000e+03   7.9452641e-09
  -1.4180000e+03   7.8679623e-09
  -1.4170000e+03   7.7896512e-09
  -1.4160000e+03   7.7103692e-09
  -1.4150000e+03   7.6301549e-09
  -1.4140000e+03   7.5490474e-09
  -1.4130000e+03   7.4670858e-09
  -1.4120000e+03   7.3843095e-09
  -1.4110000e+03   7.3007583e-09
  -1.4100000e+03   7.2164718e-09
  -1.4090000e+03   7.1314899e-09
  -1.4080000e+03   7.0458527e-09
  -1.4070000e+03   6.9596001e-09
  -1.4060000e+03   6.8727724e-09
  -1.4050000e+03   6.7854095e-09
  -1.4040000e+03   6.6975518e-09
  -1.4030000e+03   6.6092391e-09
  -1.4020000e+03   6.5205117e-09
  -1.4010000e+03   6.4314092e-09
  -1.4000000e+03   6.3419715e-09
  -1.3990000e+03   6.2522383e-09
  -1.3980000e+03   6.1622491e-09
  -1.3970000e+03   6.0720431e-09
  -1.3960000e+03   5.9816594e-09
  -1.3950000e+03   5.8911368e-09
  -1.3940000e+03   5.8005137e-09
  -1.3930000e+03   5.7098285e-09
  -1.3920000e+03   5.6191190e-09
  -1.3910000e+03   5.5284226e-09
  -1.3900000e+03   5.4377767e-09
  -1.3890000e+03   5.3472180e-09
  -1.3880000e+03   5.2567829e-09
  -1.3870000e+03   5.1665070e-09
  -1.3860000e+03   5.0764262e-09
  -1.3850000e+03   4.9865752e-09
  -1.3840000e+03   4.8969885e-09
  -1.3830000e+03   4.8077001e-09
  -1.3820000e+03   4.7187433e-09
  -1.3810000e+03   4.6301509e-09
  -1.3800000e+03   4.5419552e-09
  -1.3790000e+03   4.4541879e-09
  -1.3780000e+03   4.3668800e-09
  -1.3770000e+03   4.2800617e-09
  -1.3760000e+03   4.1937630e-09
  -1.3750000e+03   4.1080128e-09
  -1.3740000e+03   4.0228397e-09
  -1.3730000e+03   3.9382712e-09
  -1.3720000e+03   3.8543344e-09
  -1.3710000e+03   3.7710555e-09
  -1.3700000e+03   3.6884601e-09
  -1.3690000e+03   3.6065731e-09
  -1.3680000e+03   3.5254184e-09
  -1.3670000e+03   3.4450194e-09
  -1.3660000e+03   3.3653985e-09
  -1.3650000e+03   3.2865776e-09
  -1.3640000e+03   3.2085775e-09
  -1.3630000e+03   3.1314185e-09
  -1.3620000e+03   3.0551199e-09
  -1.3610000e+03   2.9797002e-09
  -1.3600000e+03   2.9051773e-09
  -1.3590000e+03   2.8315679e-09
  -1.3580000e+03   2.7588884e-09
  -1.3570000e+03   2.6871539e-09
  -1.3560000e+03   2.6163790e-09
  -1.3550000e+03   2.5465773e-09
  -1.3540000e+03   2.4777616e-09
  -1.3530000e+03   2.4099439e-09
  -1.3520000e+03   2.3431356e-09
  -1.3510000e+03   2.2773469e-09
  -1.3500000e+03   2.2125873e-09
  -1.3490000e+03   2.1488656e-09
  -1.3480000e+03   2.0861899e-09
  -1.3470000e+03   2.0245671e-09
  -1.3460000e+03   1.9640038e-09
  -1.3450000e+03   1.9045054e-09
  -1.3440000e+03   1.8460765e-09
  -1.3430000e+03   1.7887214e-09
  -1.3420000e+03   1.7324431e-09
  -1.3410000e+03   1.6772441e-09
  -1.3400000e+03   1.6231261e-09
  -1.3390000e+03   1.5700901e-09
  -1.3380000e+03   1.5181363e-09
  -1.3370000e+03   1.4672642e-09
  -1.3360000e+03   1.4174725e-09
  -1.3350000e+03   1.3687593e-09
  -1.3340000e+03   1.3211221e-09
  -1.3330000e+03   1.2745576e-09
  -1.3320000e+03   1.2290618e-09
  -1.3310000e+03   1.1846301e-09
  -1.3300000e+03   1.1412574e-09
  -1.3290000e+03   1.0989377e-09
  -1.3280000e+03   1.0576646e-09
  -1.3270000e+03   1.0174313e-09
  -1.3260000e+03   9.7822989e-10
  -1.3250000e+03   9.4005231e-10
  -1.3240000e+03   9.0288997e-10
  -1.3230000e+03   8.6673351e-10
  -1.3220000e+03   8.3157326e-10
  -1.3210000e+03   7.9739904e-10
  -1.3200000e+03   7.6420010e-10
  -1.3190000e+03   7.3196530e-10
  -1.3180000e+03   7.0068307e-10
  -1.3170000e+03   6.7034148e-10
  -1.3160000e+03   6.4092803e-10
  -1.3150000e+03   6.1243004e-10
  -1.3140000e+03   5.8483432e-10
  -1.3130000e+03   5.5812740e-10
  -1.3120000e+03   5.3229547e-10
  -1.3110000e+03   5.0732441e-10
  -1.3100000e+03   4.8319995e-10
  -1.3090000e+03   4.5990720e-10
  -1.3080000e+03   4.3743138e-10
  -1.3070000e+03   4.1575736e-10
  -1.3060000e+03   3.9486980e-10
  -1.3050000e+03   3.7475308e-10
  -1.3040000e+03   3.5539150e-10
  -1.3030000e+03   3.3676919e-10
  -1.3020000e+03   3.1887019e-10
  -1.3010000e+03   3.0167834e-10
  -1.3000000e+03   2.8517736e-10
  -1.2990000e+03   2.6935105e-10
  -1.2980000e+03   2.5418296e-10
  -1.2970000e+03   2.3965669e-10
  -1.2960000e+03   2.2575582e-10
  -1.2950000e+03   2.1246386e-10
  -1.2940000e+03   1.9976431e-10
  -1.2930000e+03   1.8764092e-10
  -1.2920000e+03   1.7607713e-10
  -1.2910000e+03   1.6505668e-10
  -1.2900000e+03   1.5456318e-10
  -1.2890000e+03   1.4458060e-10
  -1.2880000e+03   1.3509284e-10
  -1.2870000e+03   1.2608385e-10
  -1.2860000e+03   1.1753798e-10
  -1.2850000e+03   1.0943927e-10
  -1.2840000e+03   1.0177245e-10
  -1.2830000e+03   9.4521964e-11
  -1.2820000e+03   8.7672704e-11
  -1.2810000e+03   8.1209700e-11
  -1.2800000e+03   7.5118119e-11
  -1.2790000e+03   6.9383516e-11
  -1.2780000e+03   6.3991416e-11
  -1.2770000e+03   5.8927848e-11
  -1.2760000e+03   5.4178796e-11
  -1.2750000e+03   4.9730844e-11
  -1.2740000e+03   4.5570570e-11
  -1.2730000e+03   4.1684978e-11
  -1.2720000e+03   3.8061220e-11
  -1.2710000e+03   3.4686861e-11
  -1.2700000e+03   3.1549763e-11
  -1.2690000e+03   2.8637888e-11
  -1.2680000e+03   2.5939882e-11
  -1.2670000e+03   2.3444287e-11
  -1.2660000e+03   2.1140253e-11
  -1.2650000e+03   1.9017151e-11
  -1.2640000e+03   1.7064700e-11
  -1.2630000e+03   1.5272830e-11
  -1.2620000e+03   1.3631991e-11
  -1.2610000e+03   1.2132830e-11
  -1.2600000e+03   1.0766290e-11
  -1.2590000e+03   9.5238284e-12
  -1.2580000e+03   8.3971831e-12
  -1.2570000e+03   7.3782399e-12
  -1.2560000e+03   6.4593769e-12
  -1.2550000e+03   5.6332422e-12
  -1.2540000e+03   4.8929271e-12
  -1.2530000e+03   4.2317224e-12
  -1.2520000e+03   3.6432177e-12
  -1.2510000e+03   3.1214776e-12
  -1.2500000e+03   2.6607850e-12
  -1.2490000e+03   2.2557074e-12
  -1.2480000e+03   1.9010879e-12
  -1.2470000e+03   1.5923232e-12
  -1.2460000e+03   1.3247306e-12
  -1.2450000e+03   1.0941842e-12
  -1.2440000e+03   8.9674213e-13
  -1.2430000e+03   7.2879428e-13
  -1.2420000e+03   5.8677340e-13
  -1.2410000e+03   4.6774026e-13
  -1.2400000e+03   3.6885969e-13
  -1.2390000e+03   2.8740170e-13
  -1.2380000e+03   2.2098970e-13
  -1.2370000e+03   1.6738988e-13
  -1.2360000e+03   1.2477703e-13
  -1.2350000e+03   9.1286218e-14
  -1.2340000e+03   6.5462488e-14
  -1.2330000e+03   4.5849405e-14
  -1.2320000e+03   3.1273652e-14
  -1.2310000e+03   2.0668244e-14
  -1.2300000e+03   1.3234708e-14
  -1.2290000e+03   8.2220168e-15
  -1.2280000e+03   4.9856106e-15
  -1.2270000e+03   3.2015298e-15
  -1.2260000e+03   2.2553836e-15
  -1.2250000e+03   2.0091904e-15
  -1.2240000e+03   1.9898893e-15
  -1.2230000e+03   1.9993391e-15
  -1.2220000e+03   2.0586881e-15
  -1.2210000e+03   2.1388800e-15
  -1.2200000e+03   2.1920946e-15
  -1.2190000e+03   2.2558219e-15
  -1.2180000e+03   2.3303490e-15
  -1.2170000e+03   2.4061825e-15
  -1.2160000e+03   2.4841511e-15
  -1.2150000e+03   2.4995603e-15
  -1.2140000e+03   2.5798578e-15
  -1.2130000e+03   2.8015784e-15
  -1.2120000e+03   3.5079461e-15
  -1.2110000e+03   5.2060166e-15
  -1.2100000e+03   8.4814957e-15
  -1.2090000e+03   1.3622084e-14
  -1.2080000e+03   2.1342760e-14
  -1.2070000e+03   3.2385194e-14
  -1.2060000e+03   4.7520952e-14
  -1.2050000e+03   6.7820411e-14
  -1.2040000e+03   9.4567157e-14
  -1.2030000e+03   1.2903823e-13
  -1.2020000e+03   1.7283676e-13
  -1.2010000e+03   2.2778833e-13
  -1.2000000e+03   2.9587332e-13
  -1.1990000e+03   3.7905035e-13
  -1.1980000e+03   4.7996181e-13
  -1.1970000e+03   6.0112323e-13
  -1.1960000e+03   7.4543340e-13
  -1.1950000e+03   9.1597837e-13
  -1.1940000e+03   1.1161902e-12
  -1.1930000e+03   1.3496899e-12
  -1.1920000e+03   1.6203000e-12
  -1.1910000e+03   1.9323102e-12
  -1.1900000e+03   2.2901093e-12
  -1.1890000e+03   2.6984855e-12
  -1.1880000e+03   3.1624100e-12
  -1.1870000e+03   3.6873157e-12
  -1.1860000e+03   4.2788262e-12
  -1.1850000e+03   4.9428611e-12
  -1.1840000e+03   5.6856523e-12
  -1.1830000e+03   6.5138566e-12
  -1.1820000e+03   7.4343170e-12
  -1.1810000e+03   8.4541872e-12
  -1.1800000e+03   9.5810464e-12
  -1.1790000e+03   1.0822672e-11
  -1.1780000e+03   1.2187272e-11
  -1.1770000e+03   1.3683289e-11
  -1.1760000e+03   1.5319559e-11
  -1.1750000e+03   1.7105106e-11
  -1.1740000e+03   1.9049451e-11
  -1.1730000e+03   2.1162271e-11
  -1.1720000e+03   2.3453674e-11
  -1.1710000e+03   2.5933923e-11
  -1.1700000e+03   2.8613737e-11
  -1.1690000e+03   3.1504069e-11
  -1.1680000e+03   3.4616084e-11
  -1.1670000e+03   3.7961435e-11
  -1.1660000e+03   4.1551810e-11
  -1.1650000e+03   4.5399452e-11
  -1.1640000e+03   4.9516651e-11
  -1.1630000e+03   5.3915984e-11
  -1.1620000e+03   5.8610347e-11
  -1.1610000e+03   6.3612919e-11
  -1.1600000e+03   6.8937013e-11
  -1.1590000e+03   7.4596117e-11
  -1.1580000e+03   8.0604178e-11
  -1.1570000e+03   8.6975102e-11
  -1.1560000e+03   9.3723098e-11
  -1.1550000e+03   1.0086257e-10
  -1.1540000e+03   1.0840808e-10
  -1.1530000e+03   1.1637425e-10
  -1.1520000e+03   1.2477600e-10
  -1.1510000e+03   1.3362836e-10
  -1.1500000e+03   1.4294629e-10
  -1.1490000e+03   1.5274512e-10
  -1.1480000e+03   1.6304021e-10
  -1.1470000e+03   1.7384677e-10
  -1.1460000e+03   1.8518035e-10
  -1.1450000e+03   1.9705647e-10
  -1.1440000e+03   2.0949058e-10
  -1.1430000e+03   2.2249823e-10
  -1.1420000e+03   2.3609505e-10
  -1.1410000e+03   2.5029650e-10
  -1.1400000e+03   2.6511803e-10
  -1.1390000e+03   2.8057516e-10
  -1.1380000e+03   2.9668324e-10
  -1.1370000e+03   3.1345749e-10
  -1.1360000e+03   3.3091325e-10
  -1.1350000e+03   3.4906550e-10
  -1.1340000e+03   3.6792920e-10
  -1.1330000e+03   3.8751907e-10
  -1.1320000e+03   4.0784979e-10
  -1.1310000e+03   4.2893581e-10
  -1.1300000e+03   4.5079126e-10
  -1.1290000e+03   4.7343019e-10
  -1.1280000e+03   4.9686631e-10
  -1.1270000e+03   5.2111317e-10
  -1.1260000e+03   5.4618390e-10
  -1.1250000e+03   5.7209144e-10
  -1.1240000e+03   5.9884842e-10
  -1.1230000e+03   6.2646700e-10
  -1.1220000e+03   6.5495917e-10
  -1.1210000e+03   6.8433635e-10
  -1.1200000e+03   7.1460984e-10
  -1.1190000e+03   7.4579034e-10
  -1.1180000e+03   7.7788818e-10
  -1.1170000e+03   8.1091320e-10
  -1.1160000e+03   8.4487486e-10
  -1.1150000e+03   8.7978208e-10
  -1.1140000e+03   9.1564348e-10
  -1.1130000e+03   9.5246693e-10
  -1.1120000e+03   9.9025988e-10
  -1.1110000e+03   1.0290292e-09
  -1.1100000e+03   1.0687813e-09
  -1.1090000e+03   1.1095221e-09
  -1.1080000e+03   1.1512567e-09
  -1.1070000e+03   1.1939897e-09
  -1.1060000e+03   1.2377252e-09
  -1.1050000e+03   1.2824667e-09
  -1.1040000e+03   1.3282168e-09
  -1.1030000e+03   1.3749777e-09
  -1.1020000e+03   1.4227509e-09
  -1.1010000e+03   1.4715372e-09
  -1.1000000e+03   1.5213367e-09
  -1.0990000e+03   1.5721489e-09
  -1.0980000e+03   1.6239725e-09
  -1.0970000e+03   1.6768056e-09
  -1.0960000e+03   1.7306454e-09
  -1.0950000e+03   1.7854887e-09
  -1.0940000e+03   1.8413312e-09
  -1.0930000e+03   1.8981680e-09
  -1.0920000e+03   1.9559937e-09
  -1.0910000e+03   2.0148017e-09
  -1.0900000e+03   2.0745850e-09
  -1.0890000e+03   2.1353357e-09
  -1.0880000e+03   2.1970452e-09
  -1.0870000e+03   2.2597040e-09
  -1.0860000e+03   2.3233020e-09
  -1.0850000e+03   2.3878281e-09
  -1.0840000e+03   2.4532707e-09
  -1.0830000e+03   2.5196174e-09
  -1.0820000e+03   2.5868548e-09
  -1.0810000e+03   2.6549688e-09
  -1.0800000e+03   2.7239447e-09
  -1.0790000e+03   2.7937669e-09
  -1.0780000e+03   2.8644191e-09
  -1.0770000e+03   2.9358840e-09
  -1.0760000e+03   3.0081439e-09
  -1.0750000e+03   3.0811802e-09
  -1.0740000e+03   3.1549735e-09
  -1.0730000e+03   3.2295035e-09
  -1.0720000e+03   3.3047497e-09
  -1.0710000e+03   3.3806903e-09
  -1.0700000e+03   3.4573031e-09
  -1.0690000e+03   3.5345650e-09
  -1.0680000e+03   3.6124525e-09
  -1.0670000e+03   3.6909411e-09
  -1.0660000e+03   3.7700057e-09
  -1.0650000e+03   3.8496207e-09
  -1.0640000e+03   3.9297597e-09
  -1.0630000e+03   4.0103956e-09
  -1.0620000e+03   4.0915009e-09
  -1.0610000e+03   4.1730471e-09
  -1.0600000e+03   4.2550057e-09
  -1.0590000e+03   4.3373470e-09
  -1.0580000e+03   4.4200411e-09
  -1.0570000e+03   4.5030574e-09
  -1.0560000e+03   4.5863649e-09
  -1.0550000e+03   4.6699321e-09
  -1.0540000e+03   4.7537267e-09
  -1.0530000e+03   4.8377162e-09
  -1.0520000e+03   4.9218677e-09
  -1.0510000e+03   5.0061477e-09
  -1.0500000e+03   5.0905222e-09
  -1.0490000e+03   5.1749571e-09
  -1.0480000e+03   5.2594177e-09
  -1.0470000e+03   5.3438690e-09
  -1.0460000e+03   5.4282757e-09
  -1.0450000e+03   5.5126021e-09
  -1.0440000e+03   5.5968124e-09
  -1.0430000e+03   5.6808703e-09
  -1.0420000e+03   5.7647395e-09
  -1.0410000e+03   5.8483833e-09
  -1.0400000e+03   5.9317648e-09
  -1.0390000e+03   6.0148472e-09
  -1.0380000e+03   6.0975933e-09
  -1.0370000e+03   6.1799658e-09
  -1.0360000e+03   6.2619275e-09
  -1.0350000e+03   6.3434408e-09
  -1.0340000e+03   6.4244685e-09
  -1.0330000e+03   6.5049730e-09
  -1.0320000e+03   6.5849169e-09
  -1.0310000e+03   6.6642628e-09
  -1.0300000e+03   6.7429734e-09
  -1.0290000e+03   6.8210115e-09
  -1.0280000e+03   6.8983398e-09
  -1.0270000e+03   6.9749216e-09
  -1.0260000e+03   7.0507198e-09
  -1.0250000e+03   7.1256980e-09
  -1.0240000e+03   7.1998197e-09
  -1.0230000e+03   7.2730490e-09
  -1.0220000e+03   7.3453496e-09
  -1.0210000e+03   7.4166863e-09
  -1.0200000e+03   7.4870236e-09
  -1.0190000e+03   7.5563268e-09
  -1.0180000e+03   7.6245614e-09
  -1.0170000e+03   7.6916932e-09
  -1.0160000e+03   7.7576885e-09
  -1.0150000e+03   7.8225141e-09
  -1.0140000e+03   7.8861373e-09
  -1.0130000e+03   7.9485258e-09
  -1.0120000e+03   8.0096479e-09
  -1.0110000e+03   8.0694723e-09
  -1.0100000e+03   8.1279685e-09
  -1.0090000e+03   8.1851065e-09
  -1.0080000e+03   8.2408569e-09
  -1.0070000e+03   8.2951909e-09
  -1.0060000e+03   8.3480804e-09
  -1.0050000e+03   8.3994980e-09
  -1.0040000e+03   8.4494169e-09
  -1.0030000e+03   8.4978113e-09
  -1.0020000e+03   8.5446557e-09
  -1.0010000e+03   8.5899257e-09
  -1.0000000e+03   8.6335976e-09
  -9.9900000e+02   8.6756485e-09
  -9.9800000e+02   8.7160562e-09
  -9.9700000e+02   8.7547995e-09
  -9.9600000e+02   8.7918579e-09
  -9.9500000e+02   8.8272118e-09
  -9.9400000e+02   8.8608426e-09
  -9.9300000e+02   8.8927324e-09
  -9.9200000e+02   8.9228644e-09
  -9.9100000e+02   8.9512224e-09
  -9.9000000e+02   8.9777916e-09
  -9.8900000e+02   9.0025577e-09
  -9.8800000e+02   9.0255077e-09
  -9.8700000e+02   9.0466292e-09
  -9.8600000e+02   9.0659111e-09
  -9.8500000e+02   9.0833431e-09
  -9.8400000e+02   9.0989159e-09
  -9.8300000e+02   9.1126212e-09
  -9.8200000e+02   9.1244518e-09
  -9.8100000e+02   9.1344014e-09
  -9.8000000e+02   9.1424647e-09
  -9.7900000e+02   9.1486375e-09
  -9.7800000e+02   9.1529166e-09
  -9.7700000e+02   9.1552996e-09
  -9.7600000e+02   9.1557855e-09
  -9.7500000e+02   9.1543741e-09
  -9.7400000e+02   9.1510662e-09
  -9.7300000e+02   9.1458637e-09
  -9.7200000e+02   9.1387695e-09
  -9.7100000e+02   9.1297875e-09
  -9.7000000e+02   9.1189226e-09
  -9.6900000e+02   9.1061808e-09
  -9.6800000e+02   9.0915690e-09
  -9.6700000e+02   9.0750951e-09
  -9.6600000e+02   9.0567681e-09
  -9.6500000e+02   9.0365979e-09
  -9.6400000e+02   9.0145954e-09
  -9.6300000e+02   8.9907725e-09
  -9.6200000e+02   8.9651420e-09
  -9.6100000e+02   8.9377177e-09
  -9.6000000e+02   8.9085144e-09
  -9.5900000e+02   8.8775476e-09
  -9.5800000e+02   8.8448341e-09
  -9.5700000e+02   8.8103911e-09
  -9.5600000e+02   8.7742373e-09
  -9.5500000e+02   8.7363917e-09
  -9.5400000e+02   8.6968745e-09
  -9.5300000e+02   8.6557066e-09
  -9.5200000e+02   8.6129100e-09
  -9.5100000e+02   8.5685071e-09
  -9.5000000e+02   8.5225214e-09
  -9.4900000e+02   8.4749771e-09
  -9.4800000e+02   8.4258991e-09
  -9.4700000e+02   8.3753132e-09
  -9.4600000e+02   8.3232457e-09
  -9.4500000e+02   8.2697237e-09
  -9.4400000e+02   8.2147751e-09
  -9.4300000e+02   8.1584284e-09
  -9.4200000e+02   8.1007127e-09
  -9.4100000e+02   8.0416576e-09
  -9.4000000e+02   7.9812935e-09
  -9.3900000e+02   7.9196514e-09
  -9.3800000e+02   7.8567626e-09
  -9.3700000e+02   7.7926592e-09
  -9.3600000e+02   7.7273735e-09
  -9.3500000e+02   7.6609388e-09
  -9.3400000e+02   7.5933882e-09
  -9.3300000e+02   7.5247558e-09
  -9.3200000e+02   7.4550756e-09
  -9.3100000e+02   7.3843825e-09
  -9.3000000e+02   7.3127113e-09
  -9.2900000e+02   7.2400976e-09
  -9.2800000e+02   7.1665767e-09
  -9.2700000e+02   7.0921847e-09
  -9.2600000e+02   7.0169578e-09
  -9.2500000e+02   6.9409324e-09
  -9.2400000e+02   6.8641450e-09
  -9.2300000e+02   6.7866324e-09
  -9.2200000e+02   6.7084316e-09
  -9.2100000e+02   6.6295795e-09
  -9.2000000e+02   6.5501136e-09
  -9.1900000e+02   6.4700707e-09
  -9.1800000e+02   6.3894883e-09
  -9.1700000e+02   6.3084037e-09
  -9.1600000e+02   6.2268541e-09
  -9.1500000e+02   6.1448768e-09
  -9.1400000e+02   6.0625089e-09
  -9.1300000e+02   5.9797877e-09
  -9.1200000e+02   5.8967500e-09
  -9.1100000e+02   5.8134328e-09
  -9.1000000e+02   5.7298727e-09
  -9.0900000e+02   5.6461064e-09
  -9.0800000e+02   5.5621700e-09
  -9.0700000e+02   5.4780998e-09
  -9.0600000e+02   5.3939317e-09
  -9.0500000e+02   5.3097010e-09
  -9.0400000e+02   5.2254432e-09
  -9.0300000e+02   5.1411931e-09
  -9.0200000e+02   5.0569854e-09
  -9.0100000e+02   4.9728544e-09
  -9.0000000e+02   4.8888337e-09
  -8.9900000e+02   4.8049571e-09
  -8.9800000e+02   4.7212573e-09
  -8.9700000e+02   4.6377671e-09
  -8.9600000e+02   4.5545185e-09
  -8.9500000e+02   4.4715431e-09
  -8.9400000e+02   4.3888721e-09
  -8.9300000e+02   4.3065360e-09
  -8.9200000e+02   4.2245649e-09
  -8.9100000e+02   4.1429884e-09
  -8.9000000e+02   4.0618353e-09
  -8.8900000e+02   3.9811340e-09
  -8.8800000e+02   3.9009123e-09
  -8.8700000e+02   3.8211972e-09
  -8.8600000e+02   3.7420152e-09
  -8.8500000e+02   3.6633923e-09
  -8.8400000e+02   3.5853536e-09
  -8.8300000e+02   3.5079237e-09
  -8.8200000e+02   3.4311263e-09
  -8.8100000e+02   3.3549847e-09
  -8.8000000e+02   3.2795214e-09
  -8.7900000e+02   3.2047581e-09
  -8.7800000e+02   3.1307157e-09
  -8.7700000e+02   3.0574148e-09
  -8.7600000e+02   2.9848748e-09
  -8.7500000e+02   2.9131146e-09
  -8.7400000e+02   2.8421524e-09
  -8.7300000e+02   2.7720053e-09
  -8.7200000e+02   2.7026902e-09
  -8.7100000e+02   2.6342227e-09
  -8.7000000e+02   2.5666182e-09
  -8.6900000e+02   2.4998908e-09
  -8.6800000e+02   2.4340541e-09
  -8.6700000e+02   2.3691210e-09
  -8.6600000e+02   2.3051034e-09
  -8.6500000e+02   2.2420126e-09
  -8.6400000e+02   2.1798592e-09
  -8.6300000e+02   2.1186529e-09
  -8.6200000e+02   2.0584026e-09
  -8.6100000e+02   1.9991166e-09
  -8.6000000e+02   1.9408025e-09
  -8.5900000e+02   1.8834668e-09
  -8.5800000e+02   1.8271157e-09
  -8.5700000e+02   1.7717543e-09
  -8.5600000e+02   1.7173872e-09
  -8.5500000e+02   1.6640181e-09
  -8.5400000e+02   1.6116501e-09
  -8.5300000e+02   1.5602856e-09
  -8.5200000e+02   1.5099263e-09
  -8.5100000e+02   1.4605730e-09
  -8.5000000e+02   1.4122261e-09
  -8.4900000e+02   1.3648852e-09
  -8.4800000e+02   1.3185492e-09
  -8.4700000e+02   1.2732164e-09
  -8.4600000e+02   1.2288844e-09
  -8.4500000e+02   1.1855503e-09
  -8.4400000e+02   1.1432104e-09
  -8.4300000e+02   1.1018606e-09
  -8.4200000e+02   1.0614960e-09
  -8.4100000e+02   1.0221113e-09
  -8.4000000e+02   9.8370049e-10
  -8.3900000e+02   9.4625710e-10
  -8.3800000e+02   9.0977414e-10
  -8.3700000e+02   8.7424399e-10
  -8.3600000e+02   8.3965875e-10
  -8.3500000e+02   8.0600964e-10
  -8.3400000e+02   7.7328783e-10
  -8.3300000e+02   7.4148384e-10
  -8.3200000e+02   7.1058758e-10
  -8.3100000e+02   6.8058896e-10
  -8.3000000e+02   6.5147704e-10
  -8.2900000e+02   6.2324081e-10
  -8.2800000e+02   5.9586868e-10
  -8.2700000e+02   5.6934878e-10
  -8.2600000e+02   5.4366900e-10
  -8.2500000e+02   5.1881668e-10
  -8.2400000e+02   4.9477907e-10
  -8.2300000e+02   4.7154301e-10
  -8.2200000e+02   4.4909517e-10
  -8.2100000e+02   4.2742184e-10
  -8.2000000e+02   4.0650916e-10
  -8.1900000e+02   3.8634313e-10
  -8.1800000e+02   3.6690936e-10
  -8.1700000e+02   3.4819340e-10
  -8.1600000e+02   3.3018065e-10
  -8.1500000e+02   3.1285636e-10
  -8.1400000e+02   2.9620553e-10
  -8.1300000e+02   2.8021325e-10
  -8.1200000e+02   2.6486429e-10
  -8.1100000e+02   2.5014366e-10
  -8.1000000e+02   2.3603590e-10
  -8.0900000e+02   2.2252581e-10
  -8.0800000e+02   2.0959810e-10
  -8.0700000e+02   1.9723742e-10
  -8.0600000e+02   1.8542840e-10
  -8.0500000e+02   1.7415574e-10
  -8.0400000e+02   1.6340424e-10
  -8.0300000e+02   1.5315856e-10
  -8.0200000e+02   1.4340368e-10
  -8.0100000e+02   1.3412446e-10
  -8.0000000e+02   1.2530588e-10
  -7.9900000e+02   1.1693309e-10
  -7.9800000e+02   1.0899138e-10
  -7.9700000e+02   1.0146607e-10
  -7.9600000e+02   9.4342642e-11
  -7.9500000e+02   8.7606841e-11
  -7.9400000e+02   8.1244544e-11
  -7.9300000e+02   7.5241727e-11
  -7.9200000e+02   6.9584600e-11
  -7.9100000e+02   6.4259592e-11
  -7.9000000e+02   5.9253373e-11
  -7.8900000e+02   5.4552791e-11
  -7.8800000e+02   5.0144963e-11
  -7.8700000e+02   4.6017208e-11
  -7.8600000e+02   4.2157020e-11
  -7.8500000e+02   3.8552304e-11
  -7.8400000e+02   3.5191176e-11
  -7.8300000e+02   3.2061986e-11
  -7.8200000e+02   2.9153340e-11
  -7.8100000e+02   2.6454185e-11
  -7.8000000e+02   2.3953727e-11
  -7.7900000e+02   2.1641497e-11
  -7.7800000e+02   1.9507272e-11
  -7.7700000e+02   1.7541186e-11
  -7.7600000e+02   1.5733587e-11
  -7.7500000e+02   1.4075152e-11
  -7.7400000e+02   1.2556987e-11
  -7.7300000e+02   1.1170277e-11
  -7.7200000e+02   9.9068440e-12
  -7.7100000e+02   8.7584792e-12
  -7.7000000e+02   7.7175435e-12
  -7.6900000e+02   6.7764950e-12
  -7.6800000e+02   5.9282664e-12
  -7.6700000e+02   5.1660391e-12
  -7.6600000e+02   4.4832967e-12
  -7.6500000e+02   3.8738639e-12
  -7.6400000e+02   3.3318260e-12
  -7.6300000e+02   2.8515475e-12
  -7.6200000e+02   2.4277222e-12
  -7.6100000e+02   2.0553574e-12
  -7.6000000e+02   1.7297267e-12
  -7.5900000e+02   1.4463504e-12
  -7.5800000e+02   1.2010846e-12
  -7.5700000e+02   9.9002461e-13
  -7.5600000e+02   8.0957407e-13
  -7.5500000e+02   6.5620460e-13
  -7.5400000e+02   5.2698432e-13
  -7.5300000e+02   4.1893605e-13
  -7.5200000e+02   3.2953240e-13
  -7.5100000e+02   2.5624742e-13
  -7.5000000e+02   1.9706534e-13
  -7.4900000e+02   1.5004965e-13
  -7.4800000e+02   1.1353881e-13
  -7.4700000e+02   8.6160921e-14
  -7.4600000e+02   6.6539532e-14
  -7.4500000e+02   5.3605201e-14
  -7.4400000e+02   4.5929902e-14
  -7.4300000e+02   4.1895812e-14
  -7.4200000e+02   3.9991914e-14
  -7.4100000e+02   3.9123908e-14
  -7.4000000e+02   3.8689680e-14
  -7.3900000e+02   3.8324275e-14
  -7.3800000e+02   3.7939997e-14
  -7.3700000e+02   3.7552010e-14
  -7.3600000e+02   3.7044370e-14
  -7.3500000e+02   3.6619400e-14
  -7.3400000e+02   3.6145354e-14
  -7.3300000e+02   3.5638448e-14
  -7.3200000e+02   3.5184030e-14
  -7.3100000e+02   3.4699580e-14
  -7.3000000e+02   3.4222024e-14
  -7.2900000e+02   3.3772417e-14
  -7.2800000e+02   3.3330607e-14
  -7.2700000e+02   3.2895835e-14
  -7.2600000e+02   3.2490980e-14
  -7.2500000e+02   3.2197701e-14
  -7.2400000e+02   3.2024085e-14
  -7.2300000e+02   3.2150654e-14
  -7.2200000e+02   3.2971733e-14
  -7.2100000e+02   3.5087076e-14
  -7.2000000e+02   3.9412337e-14
  -7.1900000e+02   4.7168290e-14
  -7.1800000e+02   5.9498414e-14
  -7.1700000e+02   7.7549182e-14
  -7.1600000e+02   1.0248553e-13
  -7.1500000e+02   1.3531244e-13
  -7.1400000e+02   1.7763403e-13
  -7.1300000e+02   2.3084533e-13
  -7.1200000e+02   2.9697433e-13
  -7.1100000e+02   3.7785382e-13
  -7.1000000e+02   4.7596146e-13
  -7.0900000e+02   5.9369137e-13
  -7.0800000e+02   7.3381639e-13
  -7.0700000e+02   8.9927414e-13
  -7.0600000e+02   1.0933767e-12
  -7.0500000e+02   1.3194512e-12
  -7.0400000e+02   1.5813481e-12
  -7.0300000e+02   1.8830303e-12
  -7.0200000e+02   2.2287604e-12
  -7.0100000e+02   2.6230752e-12
  -7.0000000e+02   3.0708037e-12
  -6.9900000e+02   3.5770304e-12
  -6.9800000e+02   4.1471868e-12
  -6.9700000e+02   4.7868225e-12
  -6.9600000e+02   5.5020968e-12
  -6.9500000e+02   6.2991301e-12
  -6.9400000e+02   7.1845992e-12
  -6.9300000e+02   8.1652877e-12
  -6.9200000e+02   9.2484216e-12
  -6.9100000e+02   1.0441432e-11
  -6.9000000e+02   1.1752117e-11
  -6.8900000e+02   1.3188594e-11
  -6.8800000e+02   1.4759181e-11
  -6.8700000e+02   1.6472678e-11
  -6.8600000e+02   1.8337891e-11
  -6.8500000e+02   2.0364258e-11
  -6.8400000e+02   2.2561290e-11
  -6.8300000e+02   2.4938841e-11
  -6.8200000e+02   2.7507112e-11
  -6.8100000e+02   3.0276478e-11
  -6.8000000e+02   3.3257667e-11
  -6.7900000e+02   3.6461723e-11
  -6.7800000e+02   3.9899936e-11
  -6.7700000e+02   4.3583747e-11
  -6.7600000e+02   4.7524907e-11
  -6.7500000e+02   5.1735555e-11
  -6.7400000e+02   5.6227849e-11
  -6.7300000e+02   6.1014430e-11
  -6.7200000e+02   6.6107852e-11
  -6.7100000e+02   7.1521112e-11
  -6.7000000e+02   7.7267425e-11
  -6.6900000e+02   8.3359994e-11
  -6.6800000e+02   8.9812496e-11
  -6.6700000e+02   9.6638557e-11
  -6.6600000e+02   1.0385200e-10
  -6.6500000e+02   1.1146687e-10
  -6.6400000e+02   1.1949736e-10
  -6.6300000e+02   1.2795775e-10
  -6.6200000e+02   1.3686236e-10
  -6.6100000e+02   1.4622583e-10
  -6.6000000e+02   1.5606257e-10
  -6.5900000e+02   1.6638734e-10
  -6.5800000e+02   1.7721483e-10
  -6.5700000e+02   1.8855989e-10
  -6.5600000e+02   2.0043721e-10
  -6.5500000e+02   2.1286173e-10
  -6.5400000e+02   2.2584810e-10
  -6.5300000e+02   2.3941129e-10
  -6.5200000e+02   2.5356591e-10
  -6.5100000e+02   2.6832683e-10
  -6.5000000e+02   2.8370862e-10
  -6.4900000e+02   2.9972590e-10
  -6.4800000e+02   3.1639324e-10
  -6.4700000e+02   3.3372486e-10
  -6.4600000e+02   3.5173516e-10
  -6.4500000e+02   3.7043815e-10
  -6.4400000e+02   3.8984783e-10
  -6.4300000e+02   4.0997795e-10
  -6.4200000e+02   4.3084207e-10
  -6.4100000e+02   4.5245353e-10
  -6.4000000e+02   4.7482549e-10
  -6.3900000e+02   4.9797084e-10
  -6.3800000e+02   5.2190204e-10
  -6.3700000e+02   5.4663165e-10
  -6.3600000e+02   5.7217158e-10
  -6.3500000e+02   5.9853358e-10
  -6.3400000e+02   6.2572901e-10
  -6.3300000e+02   6.5376888e-10
  -6.3200000e+02   6.8266385e-10
  -6.3100000e+02   7.1242426e-10
  -6.3000000e+02   7.4305995e-10
  -6.2900000e+02   7.7458039e-10
  -6.2800000e+02   8.0699471e-10
  -6.2700000e+02   8.4031132e-10
  -6.2600000e+02   8.7453850e-10
  -6.2500000e+02   9.0968386e-10
  -6.2400000e+02   9.4575444e-10
  -6.2300000e+02   9.8275703e-10
  -6.2200000e+02   1.0206977e-09
  -6.2100000e+02   1.0595820e-09
  -6.2000000e+02   1.0994151e-09
  -6.1900000e+02   1.1402013e-09
  -6.1800000e+02   1.1819446e-09
  -6.1700000e+02   1.2246483e-09
  -6.1600000e+02   1.2683151e-09
  -6.1500000e+02   1.3129471e-09
  -6.1400000e+02   1.3585458e-09
  -6.1300000e+02   1.4051119e-09
  -6.1200000e+02   1.4526458e-09
  -6.1100000e+02   1.5011469e-09
  -6.1000000e+02   1.5506141e-09
  -6.0900000e+02   1.6010456e-09
  -6.0800000e+02   1.6524389e-09
  -6.0700000e+02   1.7047908e-09
  -6.0600000e+02   1.7580976e-09
  -6.0500000e+02   1.8123545e-09
  -6.0400000e+02   1.8675564e-09
  -6.0300000e+02   1.9236972e-09
  -6.0200000e+02   1.9807702e-09
  -6.0100000e+02   2.0387680e-09
  -6.0000000e+02   2.0976824e-09
  -5.9900000e+02   2.1575045e-09
  -5.9800000e+02   2.2182247e-09
  -5.9700000e+02   2.2798326e-09
  -5.9600000e+02   2.3423171e-09
  -5.9500000e+02   2.4056663e-09
  -5.9400000e+02   2.4698678e-09
  -5.9300000e+02   2.5349080e-09
  -5.9200000e+02   2.6007730e-09
  -5.9100000e+02   2.6674481e-09
  -5.9000000e+02   2.7349177e-09
  -5.8900000e+02   2.8031655e-09
  -5.8800000e+02   2.8721746e-09
  -5.8700000e+02   2.9419273e-09
  -5.8600000e+02   3.0124051e-09
  -5.8500000e+02   3.0835891e-09
  -5.8400000e+02   3.1554593e-09
  -5.8300000e+02   3.2279953e-09
  -5.8200000e+02   3.3011758e-09
  -5.8100000e+02   3.3749791e-09
  -5.8000000e+02   3.4493825e-09
  -5.7900000e+02   3.5243628e-09
  -5.7800000e+02   3.5998964e-09
  -5.7700000e+02   3.6759585e-09
  -5.7600000e+02   3.7525242e-09
  -5.7500000e+02   3.8295678e-09
  -5.7400000e+02   3.9070628e-09
  -5.7300000e+02   3.9849824e-09
  -5.7200000e+02   4.0632991e-09
  -5.7100000e+02   4.1419849e-09
  -5.7000000e+02   4.2210113e-09
  -5.6900000e+02   4.3003491e-09
  -5.6800000e+02   4.3799686e-09
  -5.6700000e+02   4.4598398e-09
  -5.6600000e+02   4.5399322e-09
  -5.6500000e+02   4.6202146e-09
  -5.6400000e+02   4.7006556e-09
  -5.6300000e+02   4.7812233e-09
  -5.6200000e+02   4.8618853e-09
  -5.6100000e+02   4.9426090e-09
  -5.6000000e+02   5.0233614e-09
  -5.5900000e+02   5.1041091e-09
  -5.5800000e+02   5.1848184e-09
  -5.5700000e+02   5.2654552e-09
  -5.5600000e+02   5.3459853e-09
  -5.5500000e+02   5.4263742e-09
  -5.5400000e+02   5.5065871e-09
  -5.5300000e+02   5.5865890e-09
  -5.5200000e+02   5.6663447e-09
  -5.5100000e+02   5.7458191e-09
  -5.5000000e+02   5.8249765e-09
  -5.4900000e+02   5.9037815e-09
  -5.4800000e+02   5.9821983e-09
  -5.4700000e+02   6.0601913e-09
  -5.4600000e+02   6.1377246e-09
  -5.4500000e+02   6.2147625e-09
  -5.4400000e+02   6.2912692e-09
  -5.4300000e+02   6.3672090e-09
  -5.4200000e+02   6.4425461e-09
  -5.4100000e+02   6.5172451e-09
  -5.4000000e+02   6.5912702e-09
  -5.3900000e+02   6.6645863e-09
  -5.3800000e+02   6.7371581e-09
  -5.3700000e+02   6.8089506e-09
  -5.3600000e+02   6.8799289e-09
  -5.3500000e+02   6.9500585e-09
  -5.3400000e+02   7.0193050e-09
  -5.3300000e+02   7.0876344e-09
  -5.3200000e+02   7.1550129e-09
  -5.3100000e+02   7.2214073e-09
  -5.3000000e+02   7.2867843e-09
  -5.2900000e+02   7.3511114e-09
  -5.2800000e+02   7.4143562e-09
  -5.2700000e+02   7.4764870e-09
  -5.2600000e+02   7.5374723e-09
  -5.2500000e+02   7.5972813e-09
  -5.2400000e+02   7.6558834e-09
  -5.2300000e+02   7.7132489e-09
  -5.2200000e+02   7.7693482e-09
  -5.2100000e+02   7.8241529e-09
  -5.2000000e+02   7.8776344e-09
  -5.1900000e+02   7.9297653e-09
  -5.1800000e+02   7.9805186e-09
  -5.1700000e+02   8.0298680e-09
  -5.1600000e+02   8.0777876e-09
  -5.1500000e+02   8.1242528e-09
  -5.1400000e+02   8.1692390e-09
  -5.1300000e+02   8.2127229e-09
  -5.1200000e+02   8.2546815e-09
  -5.1100000e+02   8.2950929e-09
  -5.1000000e+02   8.3339358e-09
  -5.0900000e+02   8.3711895e-09
  -5.0800000e+02   8.4068346e-09
  -5.0700000e+02   8.4408522e-09
  -5.0600000e+02   8.4732241e-09
  -5.0500000e+02   8.5039332e-09
  -5.0400000e+02   8.5329632e-09
  -5.0300000e+02   8.5602987e-09
  -5.0200000e+02   8.5859251e-09
  -5.0100000e+02   8.6098288e-09
  -5.0000000e+02   8.6319970e-09
  -4.9900000e+02   8.6524179e-09
  -4.9800000e+02   8.6710805e-09
  -4.9700000e+02   8.6879750e-09
  -4.9600000e+02   8.7030923e-09
  -4.9500000e+02   8.7164242e-09
  -4.9400000e+02   8.7279637e-09
  -4.9300000e+02   8.7377045e-09
  -4.9200000e+02   8.7456417e-09
  -4.9100000e+02   8.7517708e-09
  -4.9000000e+02   8.7560887e-09
  -4.8900000e+02   8.7585929e-09
  -4.8800000e+02   8.7592823e-09
  -4.8700000e+02   8.7581565e-09
  -4.8600000e+02   8.7552162e-09
  -4.8500000e+02   8.7504630e-09
  -4.8400000e+02   8.7438994e-09
  -4.8300000e+02   8.7355291e-09
  -4.8200000e+02   8.7253567e-09
  -4.8100000e+02   8.7133874e-09
  -4.8000000e+02   8.6996282e-09
  -4.7900000e+02   8.6840861e-09
  -4.7800000e+02   8.6667697e-09
  -4.7700000e+02   8.6476882e-09
  -4.7600000e+02   8.6268520e-09
  -4.7500000e+02   8.6042722e-09
  -4.7400000e+02   8.5799611e-09
  -4.7300000e+02   8.5539315e-09
  -4.7200000e+02   8.5261975e-09
  -4.7100000e+02   8.4967740e-09
  -4.7000000e+02   8.4656766e-09
  -4.6900000e+02   8.4329219e-09
  -4.6800000e+02   8.3985273e-09
  -4.6700000e+02   8.3625112e-09
  -4.6600000e+02   8.3248927e-09
  -4.6500000e+02   8.2856916e-09
  -4.6400000e+02   8.2449288e-09
  -4.6300000e+02   8.2026257e-09
  -4.6200000e+02   8.1588046e-09
  -4.6100000e+02   8.1134886e-09
  -4.6000000e+02   8.0667013e-09
  -4.5900000e+02   8.0184674e-09
  -4.5800000e+02   7.9688119e-09
  -4.5700000e+02   7.9177608e-09
  -4.5600000e+02   7.8653404e-09
  -4.5500000e+02   7.8115781e-09
  -4.5400000e+02   7.7565014e-09
  -4.5300000e+02   7.7001389e-09
  -4.5200000e+02   7.6425193e-09
  -4.5100000e+02   7.5836724e-09
  -4.5000000e+02   7.5236280e-09
  -4.4900000e+02   7.4624167e-09
  -4.4800000e+02   7.4000696e-09
  -4.4700000e+02   7.3366180e-09
  -4.4600000e+02   7.2720940e-09
  -4.4500000e+02   7.2065298e-09
  -4.4400000e+02   7.1399583e-09
  -4.4300000e+02   7.0724125e-09
  -4.4200000e+02   7.0039260e-09
  -4.4100000e+02   6.9345324e-09
  -4.4000000e+02   6.8642659e-09
  -4.3900000e+02   6.7931608e-09
  -4.3800000e+02   6.7212517e-09
  -4.3700000e+02   6.6485735e-09
  -4.3600000e+02   6.5751611e-09
  -4.3500000e+02   6.5010498e-09
  -4.3400000e+02   6.4262748e-09
  -4.3300000e+02   6.3508717e-09
  -4.3200000e+02   6.2748760e-09
  -4.3100000e+02   6.1983234e-09
  -4.3000000e+02   6.1212495e-09
  -4.2900000e+02   6.0436902e-09
  -4.2800000e+02   5.9656808e-09
  -4.2700000e+02   5.8872574e-09
  -4.2600000e+02   5.8084555e-09
  -4.2500000e+02   5.7293105e-09
  -4.2400000e+02   5.6498581e-09
  -4.2300000e+02   5.5701335e-09
  -4.2200000e+02   5.4901718e-09
  -4.2100000e+02   5.4100083e-09
  -4.2000000e+02   5.3296776e-09
  -4.1900000e+02   5.2492144e-09
  -4.1800000e+02   5.1686530e-09
  -4.1700000e+02   5.0880276e-09
  -4.1600000e+02   5.0073720e-09
  -4.1500000e+02   4.9267197e-09
  -4.1400000e+02   4.8461040e-09
  -4.1300000e+02   4.7655575e-09
  -4.1200000e+02   4.6851130e-09
  -4.1100000e+02   4.6048024e-09
  -4.1000000e+02   4.5246575e-09
  -4.0900000e+02   4.4447095e-09
  -4.0800000e+02   4.3649892e-09
  -4.0700000e+02   4.2855271e-09
  -4.0600000e+02   4.2063530e-09
  -4.0500000e+02   4.1274963e-09
  -4.0400000e+02   4.0489858e-09
  -4.0300000e+02   3.9708499e-09
  -4.0200000e+02   3.8931165e-09
  -4.0100000e+02   3.8158127e-09
  -4.0000000e+02   3.7389652e-09
  -3.9900000e+02   3.6626001e-09
  -3.9800000e+02   3.5867429e-09
  -3.9700000e+02   3.5114183e-09
  -3.9600000e+02   3.4366508e-09
  -3.9500000e+02   3.3624637e-09
  -3.9400000e+02   3.2888802e-09
  -3.9300000e+02   3.2159224e-09
  -3.9200000e+02   3.1436121e-09
  -3.9100000e+02   3.0719701e-09
  -3.9000000e+02   3.0010167e-09
  -3.8900000e+02   2.9307715e-09
  -3.8800000e+02   2.8612534e-09
  -3.8700000e+02   2.7924804e-09
  -3.8600000e+02   2.7244701e-09
  -3.8500000e+02   2.6572391e-09
  -3.8400000e+02   2.5908036e-09
  -3.8300000e+02   2.5251787e-09
  -3.8200000e+02   2.4603791e-09
  -3.8100000e+02   2.3964185e-09
  -3.8000000e+02   2.3333100e-09
  -3.7900000e+02   2.2710660e-09
  -3.7800000e+02   2.2096982e-09
  -3.7700000e+02   2.1492174e-09
  -3.7600000e+02   2.0896338e-09
  -3.7500000e+02   2.0309568e-09
  -3.7400000e+02   1.9731951e-09
  -3.7300000e+02   1.9163567e-09
  -3.7200000e+02   1.8604488e-09
  -3.7100000e+02   1.8054781e-09
  -3.7000000e+02   1.7514502e-09
  -3.6900000e+02   1.6983703e-09
  -3.6800000e+02   1.6462428e-09
  -3.6700000e+02   1.5950714e-09
  -3.6600000e+02   1.5448591e-09
  -3.6500000e+02   1.4956083e-09
  -3.6400000e+02   1.4473206e-09
  -3.6300000e+02   1.3999970e-09
  -3.6200000e+02   1.3536378e-09
  -3.6100000e+02   1.3082428e-09
  -3.6000000e+02   1.2638109e-09
  -3.5900000e+02   1.2203405e-09
  -3.5800000e+02   1.1778296e-09
  -3.5700000e+02   1.1362752e-09
  -3.5600000e+02   1.0956740e-09
  -3.5500000e+02   1.0560220e-09
  -3.5400000e+02   1.0173146e-09
  -3.5300000e+02   9.7954678e-10
  -3.5200000e+02   9.4271277e-10
  -3.5100000e+02   9.0680650e-10
  -3.5000000e+02   8.7182116e-10
  -3.4900000e+02   8.3774965e-10
  -3.4800000e+02   8.0458427e-10
  -3.4700000e+02   7.7231683e-10
  -3.4600000e+02   7.4093870e-10
  -3.4500000e+02   7.1044090e-10
  -3.4400000e+02   6.8081391e-10
  -3.4300000e+02   6.5204785e-10
  -3.4200000e+02   6.2413240e-10
  -3.4100000e+02   5.9705698e-10
  -3.4000000e+02   5.7081049e-10
  -3.3900000e+02   5.4538166e-10
  -3.3800000e+02   5.2075870e-10
  -3.3700000e+02   4.9692965e-10
  -3.3600000e+02   4.7388220e-10
  -3.3500000e+02   4.5160388e-10
  -3.3400000e+02   4.3008168e-10
  -3.3300000e+02   4.0930265e-10
  -3.3200000e+02   3.8925347e-10
  -3.3100000e+02   3.6992064e-10
  -3.3000000e+02   3.5129045e-10
  -3.2900000e+02   3.3334901e-10
  -3.2800000e+02   3.1608228e-10
  -3.2700000e+02   2.9947608e-10
  -3.2600000e+02   2.8351618e-10
  -3.2500000e+02   2.6818806e-10
  -3.2400000e+02   2.5347736e-10
  -3.2300000e+02   2.3936941e-10
  -3.2200000e+02   2.2584964e-10
  -3.2100000e+02   2.1290323e-10
  -3.2000000e+02   2.0051560e-10
  -3.1900000e+02   1.8867211e-10
  -3.1800000e+02   1.7735785e-10
  -3.1700000e+02   1.6655821e-10
  -3.1600000e+02   1.5625862e-10
  -3.1500000e+02   1.4644431e-10
  -3.1400000e+02   1.3710083e-10
  -3.1300000e+02   1.2821360e-10
  -3.1200000e+02   1.1976839e-10
  -3.1100000e+02   1.1175080e-10
  -3.1000000e+02   1.0414660e-10
  -3.0900000e+02   9.6941908e-11
  -3.0800000e+02   9.0122685e-11
  -3.0700000e+02   8.3675193e-11
  -3.0600000e+02   7.7585903e-11
  -3.0500000e+02   7.1841354e-11
  -3.0400000e+02   6.6428326e-11
  -3.0300000e+02   6.1333791e-11
  -3.0200000e+02   5.6544868e-11
  -3.0100000e+02   5.2048950e-11
  -3.0000000e+02   4.7833617e-11
  -2.9900000e+02   4.3886779e-11
  -2.9800000e+02   4.0196451e-11
  -2.9700000e+02   3.6750972e-11
  -2.9600000e+02   3.3538837e-11
  -2.9500000e+02   3.0548939e-11
  -2.9400000e+02   2.7770403e-11
  -2.9300000e+02   2.5192463e-11
  -2.9200000e+02   2.2804879e-11
  -2.9100000e+02   2.0597507e-11
  -2.9000000e+02   1.8560563e-11
  -2.8900000e+02   1.6684569e-11
  -2.8800000e+02   1.4960269e-11
  -2.8700000e+02   1.3378733e-11
  -2.8600000e+02   1.1931412e-11
  -2.8500000e+02   1.0609920e-11
  -2.8400000e+02   9.4061781e-12
  -2.8300000e+02   8.3125507e-12
  -2.8200000e+02   7.3214919e-12
  -2.8100000e+02   6.4259862e-12
  -2.8000000e+02   5.6191502e-12
  -2.7900000e+02   4.8944355e-12
  -2.7800000e+02   4.2455976e-12
  -2.7700000e+02   3.6666956e-12
  -2.7600000e+02   3.1521219e-12
  -2.7500000e+02   2.6963490e-12
  -2.7400000e+02   2.2944661e-12
  -2.7300000e+02   1.9415890e-12
  -2.7200000e+02   1.6331433e-12
  -2.7100000e+02   1.3649690e-12
  -2.7000000e+02   1.1329934e-12
  -2.6900000e+02   9.3348311e-13
  -2.6800000e+02   7.6295500e-13
  -2.6700000e+02   6.1814674e-13
  -2.6600000e+02   4.9611445e-13
  -2.6500000e+02   3.9415197e-13
  -2.6400000e+02   3.0959432e-13
  -2.6300000e+02   2.4016071e-13
  -2.6200000e+02   1.8373505e-13
  -2.6100000e+02   1.3851096e-13
  -2.6000000e+02   1.0265132e-13
  -2.5900000e+02   7.4672868e-14
  -2.5800000e+02   5.3195154e-14
  -2.5700000e+02   3.7224228e-14
  -2.5600000e+02   2.5525143e-14
  -2.5500000e+02   1.7445484e-14
  -2.5400000e+02   1.2218181e-14
  -2.5300000e+02   9.3607475e-15
  -2.5200000e+02   8.0994984e-15
  -2.5100000e+02   7.6638570e-15
  -2.5000000e+02   7.7619864e-15
  -2.4900000e+02   7.8573683e-15
  -2.4800000e+02   8.0507673e-15
  -2.4700000e+02   8.1929659e-15
  -2.4600000e+02   8.3327740e-15
  -2.4500000e+02   8.4964905e-15
  -2.4400000e+02   8.7163118e-15
  -2.4300000e+02   8.8787609e-15
  -2.4200000e+02   9.0674441e-15
  -2.4100000e+02   9.2698407e-15
  -2.4000000e+02   9.3953543e-15
  -2.3900000e+02   9.6751313e-15
  -2.3800000e+02   9.8631845e-15
  -2.3700000e+02   1.0124995e-14
  -2.3600000e+02   1.0647866e-14
  -2.3500000e+02   1.1726922e-14
  -2.3400000e+02   1.4028891e-14
  -2.3300000e+02   1.8311899e-14
  -2.3200000e+02   2.5425188e-14
  -2.3100000e+02   3.6063834e-14
  -2.3000000e+02   5.1021558e-14
  -2.2900000e+02   7.1222378e-14
  -2.2800000e+02   9.7825002e-14
  -2.2700000e+02   1.3207495e-13
  -2.2600000e+02   1.7544397e-13
  -2.2500000e+02   2.2971324e-13
  -2.2400000e+02   2.9655609e-13
  -2.2300000e+02   3.7827224e-13
  -2.2200000e+02   4.7692664e-13
  -2.2100000e+02   5.9509574e-13
  -2.2000000e+02   7.3552556e-13
  -2.1900000e+02   9.0114064e-13
  -2.1800000e+02   1.0950765e-12
  -2.1700000e+02   1.3207797e-12
  -2.1600000e+02   1.5819962e-12
  -2.1500000e+02   1.8826839e-12
  -2.1400000e+02   2.2269152e-12
  -2.1300000e+02   2.6192542e-12
  -2.1200000e+02   3.0643920e-12
  -2.1100000e+02   3.5674085e-12
  -2.1000000e+02   4.1335313e-12
  -2.0900000e+02   4.7684500e-12
  -2.0800000e+02   5.4779702e-12
  -2.0700000e+02   6.2682516e-12
  -2.0600000e+02   7.1457507e-12
  -2.0500000e+02   8.1172801e-12
  -2.0400000e+02   9.1897998e-12
  -2.0300000e+02   1.0370749e-11
  -2.0200000e+02   1.1667679e-11
  -2.0100000e+02   1.3088543e-11
  -2.0000000e+02   1.4641659e-11
  -1.9900000e+02   1.6335519e-11
  -1.9800000e+02   1.8178791e-11
  -1.9700000e+02   2.0180860e-11
  -1.9600000e+02   2.2350927e-11
  -1.9500000e+02   2.4698806e-11
  -1.9400000e+02   2.7234356e-11
  -1.9300000e+02   2.9967875e-11
  -1.9200000e+02   3.2909962e-11
  -1.9100000e+02   3.6071238e-11
  -1.9000000e+02   3.9462893e-11
  -1.8900000e+02   4.3096206e-11
  -1.8800000e+02   4.6982682e-11
  -1.8700000e+02   5.1134218e-11
  -1.8600000e+02   5.5562777e-11
  -1.8500000e+02   6.0280656e-11
  -1.8400000e+02   6.5300389e-11
  -1.8300000e+02   7.0634579e-11
  -1.8200000e+02   7.6296199e-11
  -1.8100000e+02   8.2298273e-11
  -1.8000000e+02   8.8654161e-11
  -1.7900000e+02   9.5377219e-11
  -1.7800000e+02   1.0248114e-10
  -1.7700000e+02   1.0997965e-10
  -1.7600000e+02   1.1788657e-10
  -1.7500000e+02   1.2621604e-10
  -1.7400000e+02   1.3498217e-10
  -1.7300000e+02   1.4419914e-10
  -1.7200000e+02   1.5388131e-10
  -1.7100000e+02   1.6404304e-10
  -1.7000000e+02   1.7469877e-10
  -1.6900000e+02   1.8586313e-10
  -1.6800000e+02   1.9755044e-10
  -1.6700000e+02   2.0977542e-10
  -1.6600000e+02   2.2255258e-10
  -1.6500000e+02   2.3589640e-10
  -1.6400000e+02   2.4982150e-10
  -1.6300000e+02   2.6434222e-10
  -1.6200000e+02   2.7947305e-10
  -1.6100000e+02   2.9522834e-10
  -1.6000000e+02   3.1162223e-10
  -1.5900000e+02   3.2866895e-10
  -1.5800000e+02   3.4638238e-10
  -1.5700000e+02   3.6477651e-10
  -1.5600000e+02   3.8386509e-10
  -1.5500000e+02   4.0366149e-10
  -1.5400000e+02   4.2417908e-10
  -1.5300000e+02   4.4543115e-10
  -1.5200000e+02   4.6743042e-10
  -1.5100000e+02   4.9018965e-10
  -1.5000000e+02   5.1372127e-10
  -1.4900000e+02   5.3803739e-10
  -1.4800000e+02   5.6314977e-10
  -1.4700000e+02   5.8907002e-10
  -1.4600000e+02   6.1580933e-10
  -1.4500000e+02   6.4337862e-10
  -1.4400000e+02   6.7178830e-10
  -1.4300000e+02   7.0104859e-10
  -1.4200000e+02   7.3116909e-10
  -1.4100000e+02   7.6215936e-10
  -1.4000000e+02   7.9402814e-10
  -1.3900000e+02   8.2678388e-10
  -1.3800000e+02   8.6043474e-10
  -1.3700000e+02   8.9498814e-10
  -1.3600000e+02   9.3045134e-10
  -1.3500000e+02   9.6683071e-10
  -1.3400000e+02   1.0041324e-09
  -1.3300000e+02   1.0423620e-09
  -1.3200000e+02   1.0815244e-09
  -1.3100000e+02   1.1216241e-09
  -1.3000000e+02   1.1626650e-09
  -1.2900000e+02   1.2046503e-09
  -1.2800000e+02   1.2475829e-09
  -1.2700000e+02   1.2914649e-09
  -1.2600000e+02   1.3362976e-09
  -1.2500000e+02   1.3820821e-09
  -1.2400000e+02   1.4288185e-09
  -1.2300000e+02   1.4765065e-09
  -1.2200000e+02   1.5251450e-09
  -1.2100000e+02   1.5747324e-09
  -1.2000000e+02   1.6252662e-09
  -1.1900000e+02   1.6767434e-09
  -1.1800000e+02   1.7291603e-09
  -1.1700000e+02   1.7825125e-09
  -1.1600000e+02   1.8367948e-09
  -1.1500000e+02   1.8920013e-09
  -1.1400000e+02   1.9481258e-09
  -1.1300000e+02   2.0051607e-09
  -1.1200000e+02   2.0630982e-09
  -1.1100000e+02   2.1219297e-09
  -1.1000000e+02   2.1816457e-09
  -1.0900000e+02   2.2422361e-09
  -1.0800000e+02   2.3036900e-09
  -1.0700000e+02   2.3659961e-09
  -1.0600000e+02   2.4291418e-09
  -1.0500000e+02   2.4931143e-09
  -1.0400000e+02   2.5578997e-09
  -1.0300000e+02   2.6234837e-09
  -1.0200000e+02   2.6898510e-09
  -1.0100000e+02   2.7569857e-09
  -1.0000000e+02   2.8248713e-09
  -9.9000000e+01   2.8934904e-09
  -9.8000000e+01   2.9628250e-09
  -9.7000000e+01   3.0328565e-09
  -9.6000000e+01   3.1035654e-09
  -9.5000000e+01   3.1749316e-09
  -9.4000000e+01   3.2469344e-09
  -9.3000000e+01   3.3195523e-09
  -9.2000000e+01   3.3927633e-09
  -9.1000000e+01   3.4665446e-09
  -9.0000000e+01   3.5408729e-09
  -8.9000000e+01   3.6157241e-09
  -8.8000000e+01   3.6910736e-09
  -8.7000000e+01   3.7668963e-09
  -8.6000000e+01   3.8431662e-09
  -8.5000000e+01   3.9198570e-09
  -8.4000000e+01   3.9969418e-09
  -8.3000000e+01   4.0743929e-09
  -8.2000000e+01   4.1521825e-09
  -8.1000000e+01   4.2302820e-09
  -8.0000000e+01   4.3086621e-09
  -7.9000000e+01   4.3872934e-09
  -7.8000000e+01   4.4661459e-09
  -7.7000000e+01   4.5451891e-09
  -7.6000000e+01   4.6243921e-09
  -7.5000000e+01   4.7037234e-09
  -7.4000000e+01   4.7831515e-09
  -7.3000000e+01   4.8626442e-09
  -7.2000000e+01   4.9421689e-09
  -7.1000000e+01   5.0216931e-09
  -7.0000000e+01   5.1011834e-09
  -6.9000000e+01   5.1806064e-09
  -6.8000000e+01   5.2599286e-09
  -6.7000000e+01   5.3391158e-09
  -6.6000000e+01   5.4181341e-09
  -6.5000000e+01   5.4969488e-09
  -6.4000000e+01   5.5755256e-09
  -6.3000000e+01   5.6538295e-09
  -6.2000000e+01   5.7318259e-09
  -6.1000000e+01   5.8094795e-09
  -6.0000000e+01   5.8867555e-09
  -5.9000000e+01   5.9636186e-09
  -5.8000000e+01   6.0400335e-09
  -5.7000000e+01   6.1159652e-09
  -5.6000000e+01   6.1913783e-09
  -5.5000000e+01   6.2662377e-09
  -5.4000000e+01   6.3405082e-09
  -5.3000000e+01   6.4141548e-09
  -5.2000000e+01   6.4871424e-09
  -5.1000000e+01   6.5594363e-09
  -5.0000000e+01   6.6310018e-09
  -4.9000000e+01   6.7018043e-09
  -4.8000000e+01   6.7718096e-09
  -4.7000000e+01   6.8409835e-09
  -4.6000000e+01   6.9092922e-09
  -4.5000000e+01   6.9767022e-09
  -4.4000000e+01   7.0431802e-09
  -4.3000000e+01   7.1086932e-09
  -4.2000000e+01   7.1732087e-09
  -4.1000000e+01   7.2366943e-09
  -4.0000000e+01   7.2991184e-09
  -3.9000000e+01   7.3604493e-09
  -3.8000000e+01   7.4206563e-09
  -3.7000000e+01   7.4797087e-09
  -3.6000000e+01   7.5375766e-09
  -3.5000000e+01   7.5942304e-09
  -3.4000000e+01   7.6496411e-09
  -3.3000000e+01   7.7037802e-09
  -3.2000000e+01   7.7566199e-09
  -3.1000000e+01   7.8081330e-09
  -3.0000000e+01   7.8582926e-09
  -2.9000000e+01   7.9070728e-09
  -2.8000000e+01   7.9544484e-09
  -2.7000000e+01   8.0003944e-09
  -2.6000000e+01   8.0448869e-09
  -2.5000000e+01   8.0879026e-09
  -2.4000000e+01   8.1294189e-09
  -2.3000000e+01   8.1694139e-09
  -2.2000000e+01   8.2078666e-09
  -2.1000000e+01   8.2447567e-09
  -2.0000000e+01   8.2800646e-09
  -1.9000000e+01   8.3137716e-09
  -1.8000000e+01   8.3458599e-09
  -1.7000000e+01   8.3763124e-09
  -1.6000000e+01   8.4051129e-09
  -1.5000000e+01   8.4322460e-09
  -1.4000000e+01   8.4576971e-09
  -1.3000000e+01   8.4814529e-09
  -1.2000000e+01   8.5035005e-09
  -1.1000000e+01   8.5238282e-09
  -1.0000000e+01   8.5424249e-09
  -9.0000000e+00   8.5592808e-09
  -8.0000000e+00   8.5743869e-09
  -7.0000000e+00   8.5877349e-09
  -6.0000000e+00   8.5993178e-09
  -5.0000000e+00   8.6091293e-09
  -4.0000000e+00   8.6171640e-09
  -3.0000000e+00   8.6234177e-09
  -2.0000000e+00   8.6278871e-09
  -1.0000000e+00   8.6305697e-09
   0.0000000e+00   8.6314641e-09
   1.0000000e+00   8.6305697e-09
   2.0000000e+00   8.6278871e-09
   3.0000000e+00   8.6234178e-09
   4.0000000e+00   8.6171640e-09
   5.0000000e+00   8.6091292e-09
   6.0000000e+00   8.5993178e-09
   7.0000000e+00   8.5877349e-09
   8.0000000e+00   8.5743869e-09
   9.0000000e+00   8.5592808e-09
   1.0000000e+01   8.5424249e-09
   1.1000000e+01   8.5238282e-09
   1.2000000e+01   8.5035005e-09
   1.3000000e+01   8.4814529e-09
   1.4000000e+01   8.4576971e-09
   1.5000000e+01   8.4322459e-09
   1.6000000e+01   8.4051129e-09
   1.7000000e+01   8.3763124e-09
   1.8000000e+01   8.3458599e-09
   1.9000000e+01   8.3137716e-09
   2.0000000e+01   8.2800646e-09
   2.1000000e+01   8.2447567e-09
   2.2000000e+01   8.2078666e-09
   2.3000000e+01   8.1694139e-09
   2.4000000e+01   8.1294189e-09
   2.5000000e+01   8.0879026e-09
   2.6000000e+01   8.0448869e-09
   2.7000000e+01   8.0003944e-09
   2.8000000e+01   7.9544484e-09
   2.9000000e+01   7.9070729e-09
   3.0000000e+01   7.8582926e-09
   3.1000000e+01   7.8081330e-09
   3.2000000e+01   7.7566199e-09
   3.3000000e+01   7.7037802e-09
   3.4000000e+01   7.6496411e-09
   3.5000000e+01   7.5942304e-09
   3.6000000e+01   7.5375766e-09
   3.7000000e+01   7.4797088e-09
   3.8000000e+01   7.4206563e-09
   3.9000000e+01   7.3604494e-09
   4.0000000e+01   7.2991183e-09
   4.1000000e+01   7.2366943e-09
   4.2000000e+01   7.1732086e-09
   4.3000000e+01   7.1086932e-09
   4.4000000e+01   7.0431802e-09
   4.5000000e+01   6.9767022e-09
   4.6000000e+01   6.9092922e-09
   4.7000000e+01   6.8409835e-09
   4.8000000e+01   6.7718095e-09
   4.9000000e+01   6.7018043e-09
   5.0000000e+01   6.6310018e-09
   5.1000000e+01   6.5594363e-09
   5.2000000e+01   6.4871424e-09
   5.3000000e+01   6.4141548e-09
   5.4000000e+01   6.3405082e-09
   5.5000000e+01   6.2662377e-09
   5.6000000e+01   6.1913783e-09
   5.7000000e+01   6.1159652e-09
   5.8000000e+01   6.0400336e-09
   5.9000000e+01   5.9636186e-09
   6.0000000e+01   5.8867555e-09
   6.1000000e+01   5.8094795e-09
   6.2000000e+01   5.7318259e-09
   6.3000000e+01   5.6538295e-09
   6.4000000e+01   5.5755256e-09
   6.5000000e+01   5.4969489e-09
   6.6000000e+01   5.4181341e-09
   6.7000000e+01   5.3391159e-09
   6.8000000e+01   5.2599286e-09
   6.9000000e+01   5.1806065e-09
   7.0000000e+01   5.1011834e-09
   7.1000000e+01   5.0216931e-09
   7.2000000e+01   4.9421690e-09
   7.3000000e+01   4.8626442e-09
   7.4000000e+01   4.7831515e-09
   7.5000000e+01   4.7037234e-09
   7.6000000e+01   4.6243921e-09
   7.7000000e+01   4.5451891e-09
   7.8000000e+01   4.4661459e-09
   7.9000000e+01   4.3872934e-09
   8.0000000e+01   4.3086621e-09
   8.1000000e+01   4.2302819e-09
   8.2000000e+01   4.1521826e-09
   8.3000000e+01   4.0743930e-09
   8.4000000e+01   3.9969417e-09
   8.5000000e+01   3.9198570e-09
   8.6000000e+01   3.8431662e-09
   8.7000000e+01   3.7668963e-09
   8.8000000e+01   3.6910736e-09
   8.9000000e+01   3.6157241e-09
   9.0000000e+01   3.5408729e-09
   9.1000000e+01   3.4665446e-09
   9.2000000e+01   3.3927633e-09
   9.3000000e+01   3.3195524e-09
   9.4000000e+01   3.2469344e-09
   9.5000000e+01   3.1749317e-09
   9.6000000e+01   3.1035654e-09
   9.7000000e+01   3.0328566e-09
   9.8000000e+01   2.9628251e-09
   9.9000000e+01   2.8934904e-09
   1.0000000e+02   2.8248713e-09
   1.0100000e+02   2.7569857e-09
   1.0200000e+02   2.6898510e-09
   1.0300000e+02   2.6234836e-09
   1.0400000e+02   2.5578997e-09
   1.0500000e+02   2.4931143e-09
   1.0600000e+02   2.4291418e-09
   1.0700000e+02   2.3659960e-09
   1.0800000e+02   2.3036901e-09
   1.0900000e+02   2.2422361e-09
   1.1000000e+02   2.1816457e-09
   1.1100000e+02   2.1219297e-09
   1.1200000e+02   2.0630982e-09
   1.1300000e+02   2.0051607e-09
   1.1400000e+02   1.9481257e-09
   1.1500000e+02   1.8920014e-09
   1.1600000e+02   1.8367948e-09
   1.1700000e+02   1.7825125e-09
   1.1800000e+02   1.7291603e-09
   1.1900000e+02   1.6767434e-09
   1.2000000e+02   1.6252662e-09
   1.2100000e+02   1.5747324e-09
   1.2200000e+02   1.5251450e-09
   1.2300000e+02   1.4765065e-09
   1.2400000e+02   1.4288185e-09
   1.2500000e+02   1.3820821e-09
   1.2600000e+02   1.3362977e-09
   1.2700000e+02   1.2914649e-09
   1.2800000e+02   1.2475830e-09
   1.2900000e+02   1.2046504e-09
   1.3000000e+02   1.1626650e-09
   1.3100000e+02   1.1216241e-09
   1.3200000e+02   1.0815244e-09
   1.3300000e+02   1.0423619e-09
   1.3400000e+02   1.0041324e-09
   1.3500000e+02   9.6683074e-10
   1.3600000e+02   9.3045133e-10
   1.3700000e+02   8.9498821e-10
   1.3800000e+02   8.6043479e-10
   1.3900000e+02   8.2678389e-10
   1.4000000e+02   7.9402805e-10
   1.4100000e+02   7.6215936e-10
   1.4200000e+02   7.3116911e-10
   1.4300000e+02   7.0104853e-10
   1.4400000e+02   6.7178829e-10
   1.4500000e+02   6.4337862e-10
   1.4600000e+02   6.1580935e-10
   1.4700000e+02   5.8907005e-10
   1.4800000e+02   5.6314974e-10
   1.4900000e+02   5.3803734e-10
   1.5000000e+02   5.1372126e-10
   1.5100000e+02   4.9018969e-10
   1.5200000e+02   4.6743042e-10
   1.5300000e+02   4.4543114e-10
   1.5400000e+02   4.2417916e-10
   1.5500000e+02   4.0366149e-10
   1.5600000e+02   3.8386509e-10
   1.5700000e+02   3.6477659e-10
   1.5800000e+02   3.4638240e-10
   1.5900000e+02   3.2866890e-10
   1.6000000e+02   3.1162219e-10
   1.6100000e+02   2.9522832e-10
   1.6200000e+02   2.7947308e-10
   1.6300000e+02   2.6434219e-10
   1.6400000e+02   2.4982147e-10
   1.6500000e+02   2.3589641e-10
   1.6600000e+02   2.2255253e-10
   1.6700000e+02   2.0977545e-10
   1.6800000e+02   1.9755041e-10
   1.6900000e+02   1.8586308e-10
   1.7000000e+02   1.7469879e-10
   1.7100000e+02   1.6404300e-10
   1.7200000e+02   1.5388133e-10
   1.7300000e+02   1.4419913e-10
   1.7400000e+02   1.3498218e-10
   1.7500000e+02   1.2621606e-10
   1.7600000e+02   1.1788662e-10
   1.7700000e+02   1.0997961e-10
   1.7800000e+02   1.0248111e-10
   1.7900000e+02   9.5377258e-11
   1.8000000e+02   8.8654124e-11
   1.8100000e+02   8.2298234e-11
   1.8200000e+02   7.6296152e-11
   1.8300000e+02   7.0634549e-11
   1.8400000e+02   6.5300369e-11
   1.8500000e+02   6.0280684e-11
   1.8600000e+02   5.5562794e-11
   1.8700000e+02   5.1134203e-11
   1.8800000e+02   4.6982723e-11
   1.8900000e+02   4.3096163e-11
   1.9000000e+02   3.9462893e-11
   1.9100000e+02   3.6071243e-11
   1.9200000e+02   3.2909909e-11
   1.9300000e+02   2.9967864e-11
   1.9400000e+02   2.7234357e-11
   1.9500000e+02   2.4698783e-11
   1.9600000e+02   2.2350964e-11
   1.9700000e+02   2.0180895e-11
   1.9800000e+02   1.8178783e-11
   1.9900000e+02   1.6335414e-11
   2.0000000e+02   1.4641702e-11
   2.0100000e+02   1.3088534e-11
   2.0200000e+02   1.1667649e-11
   2.0300000e+02   1.0370715e-11
   2.0400000e+02   9.1897618e-12
   2.0500000e+02   8.1172313e-12
   2.0600000e+02   7.1457648e-12
   2.0700000e+02   6.2681911e-12
   2.0800000e+02   5.4779639e-12
   2.0900000e+02   4.7684667e-12
   2.1000000e+02   4.1335716e-12
   2.1100000e+02   3.5673622e-12
   2.1200000e+02   3.0643942e-12
   2.1300000e+02   2.6192357e-12
   2.1400000e+02   2.2268872e-12
   2.1500000e+02   1.8826772e-12
   2.1600000e+02   1.5820342e-12
   2.1700000e+02   1.3208185e-12
   2.1800000e+02   1.0950498e-12
   2.1900000e+02   9.0110763e-13
   2.2000000e+02   7.3551407e-13
   2.2100000e+02   5.9507730e-13
   2.2200000e+02   4.7688113e-13
   2.2300000e+02   3.7819671e-13
   2.2400000e+02   2.9656239e-13
   2.2500000e+02   2.2967265e-13
   2.2600000e+02   1.7547294e-13
   2.2700000e+02   1.3205562e-13
   2.2800000e+02   9.7787230e-14
   2.2900000e+02   7.1202560e-14
   2.3000000e+02   5.1001089e-14
   2.3100000e+02   3.6125614e-14
   2.3200000e+02   2.5405659e-14
   2.3300000e+02   1.8292968e-14
   2.3400000e+02   1.4024046e-14
   2.3500000e+02   1.1757382e-14
   2.3600000e+02   1.0606261e-14
   2.3700000e+02   1.0096726e-14
   2.3800000e+02   9.8244781e-15
   2.3900000e+02   9.6321429e-15
   2.4000000e+02   9.4048339e-15
   2.4100000e+02   9.2001058e-15
   2.4200000e+02   9.0461252e-15
   2.4300000e+02   8.8470646e-15
   2.4400000e+02   8.7162097e-15
   2.4500000e+02   8.5011656e-15
   2.4600000e+02   8.3667519e-15
   2.4700000e+02   8.2150744e-15
   2.4800000e+02   7.9860369e-15
   2.4900000e+02   7.8352774e-15
   2.5000000e+02   7.7021300e-15
   2.5100000e+02   7.6873962e-15
   2.5200000e+02   8.0706109e-15
   2.5300000e+02   9.3575559e-15
   2.5400000e+02   1.2199638e-14
   2.5500000e+02   1.7409448e-14
   2.5600000e+02   2.5496478e-14
   2.5700000e+02   3.7254485e-14
   2.5800000e+02   5.3297480e-14
   2.5900000e+02   7.4659369e-14
   2.6000000e+02   1.0265571e-13
   2.6100000e+02   1.3852768e-13
   2.6200000e+02   1.8377147e-13
   2.6300000e+02   2.4019549e-13
   2.6400000e+02   3.0957894e-13
   2.6500000e+02   3.9412226e-13
   2.6600000e+02   4.9617224e-13
   2.6700000e+02   6.1817765e-13
   2.6800000e+02   7.6292426e-13
   2.6900000e+02   9.3345618e-13
   2.7000000e+02   1.1329730e-12
   2.7100000e+02   1.3649786e-12
   2.7200000e+02   1.6331693e-12
   2.7300000e+02   1.9415765e-12
   2.7400000e+02   2.2944249e-12
   2.7500000e+02   2.6963729e-12
   2.7600000e+02   3.1520922e-12
   2.7700000e+02   3.6667112e-12
   2.7800000e+02   4.2456315e-12
   2.7900000e+02   4.8944744e-12
   2.8000000e+02   5.6191803e-12
   2.8100000e+02   6.4260229e-12
   2.8200000e+02   7.3215133e-12
   2.8300000e+02   8.3125639e-12
   2.8400000e+02   9.4061932e-12
   2.8500000e+02   1.0609918e-11
   2.8600000e+02   1.1931421e-11
   2.8700000e+02   1.3378784e-11
   2.8800000e+02   1.4960267e-11
   2.8900000e+02   1.6684563e-11
   2.9000000e+02   1.8560512e-11
   2.9100000e+02   2.0597514e-11
   2.9200000e+02   2.2804863e-11
   2.9300000e+02   2.5192477e-11
   2.9400000e+02   2.7770325e-11
   2.9500000e+02   3.0548943e-11
   2.9600000e+02   3.3538869e-11
   2.9700000e+02   3.6750940e-11
   2.9800000e+02   4.0196494e-11
   2.9900000e+02   4.3886794e-11
   3.0000000e+02   4.7833623e-11
   3.0100000e+02   5.2048962e-11
   3.0200000e+02   5.6544871e-11
   3.0300000e+02   6.1333736e-11
   3.0400000e+02   6.6428342e-11
   3.0500000e+02   7.1841349e-11
   3.0600000e+02   7.7585900e-11
   3.0700000e+02   8.3675193e-11
   3.0800000e+02   9.0122698e-11
   3.0900000e+02   9.6941905e-11
   3.1000000e+02   1.0414665e-10
   3.1100000e+02   1.1175078e-10
   3.1200000e+02   1.1976836e-10
   3.1300000e+02   1.2821363e-10
   3.1400000e+02   1.3710078e-10
   3.1500000e+02   1.4644432e-10
   3.1600000e+02   1.5625864e-10
   3.1700000e+02   1.6655824e-10
   3.1800000e+02   1.7735783e-10
   3.1900000e+02   1.8867208e-10
   3.2000000e+02   2.0051562e-10
   3.2100000e+02   2.1290324e-10
   3.2200000e+02   2.2584962e-10
   3.2300000e+02   2.3936943e-10
   3.2400000e+02   2.5347739e-10
   3.2500000e+02   2.6818810e-10
   3.2600000e+02   2.8351616e-10
   3.2700000e+02   2.9947611e-10
   3.2800000e+02   3.1608228e-10
   3.2900000e+02   3.3334897e-10
   3.3000000e+02   3.5129049e-10
   3.3100000e+02   3.6992064e-10
   3.3200000e+02   3.8925350e-10
   3.3300000e+02   4.0930265e-10
   3.3400000e+02   4.3008169e-10
   3.3500000e+02   4.5160383e-10
   3.3600000e+02   4.7388224e-10
   3.3700000e+02   4.9692968e-10
   3.3800000e+02   5.2075870e-10
   3.3900000e+02   5.4538164e-10
   3.4000000e+02   5.7081055e-10
   3.4100000e+02   5.9705699e-10
   3.4200000e+02   6.2413244e-10
   3.4300000e+02   6.5204787e-10
   3.4400000e+02   6.8081395e-10
   3.4500000e+02   7.1044093e-10
   3.4600000e+02   7.4093877e-10
   3.4700000e+02   7.7231683e-10
   3.4800000e+02   8.0458427e-10
   3.4900000e+02   8.3774964e-10
   3.5000000e+02   8.7182118e-10
   3.5100000e+02   9.0680649e-10
   3.5200000e+02   9.4271278e-10
   3.5300000e+02   9.7954673e-10
   3.5400000e+02   1.0173146e-09
   3.5500000e+02   1.0560220e-09
   3.5600000e+02   1.0956740e-09
   3.5700000e+02   1.1362753e-09
   3.5800000e+02   1.1778296e-09
   3.5900000e+02   1.2203405e-09
   3.6000000e+02   1.2638109e-09
   3.6100000e+02   1.3082428e-09
   3.6200000e+02   1.3536378e-09
   3.6300000e+02   1.3999970e-09
   3.6400000e+02   1.4473206e-09
   3.6500000e+02   1.4956083e-09
   3.6600000e+02   1.5448592e-09
   3.6700000e+02   1.5950714e-09
   3.6800000e+02   1.6462428e-09
   3.6900000e+02   1.6983703e-09
   3.7000000e+02   1.7514502e-09
   3.7100000e+02   1.8054781e-09
   3.7200000e+02   1.8604489e-09
   3.7300000e+02   1.9163567e-09
   3.7400000e+02   1.9731951e-09
   3.7500000e+02   2.0309568e-09
   3.7600000e+02   2.0896338e-09
   3.7700000e+02   2.1492174e-09
   3.7800000e+02   2.2096982e-09
   3.7900000e+02   2.2710660e-09
   3.8000000e+02   2.3333100e-09
   3.8100000e+02   2.3964185e-09
   3.8200000e+02   2.4603791e-09
   3.8300000e+02   2.5251787e-09
   3.8400000e+02   2.5908036e-09
   3.8500000e+02   2.6572392e-09
   3.8600000e+02   2.7244701e-09
   3.8700000e+02   2.7924804e-09
   3.8800000e+02   2.8612534e-09
   3.8900000e+02   2.9307716e-09
   3.9000000e+02   3.0010167e-09
   3.9100000e+02   3.0719701e-09
   3.9200000e+02   3.1436121e-09
   3.9300000e+02   3.2159225e-09
   3.9400000e+02   3.2888802e-09
   3.9500000e+02   3.3624637e-09
   3.9600000e+02   3.4366508e-09
   3.9700000e+02   3.5114184e-09
   3.9800000e+02   3.5867429e-09
   3.9900000e+02   3.6626001e-09
   4.0000000e+02   3.7389652e-09
   4.0100000e+02   3.8158128e-09
   4.0200000e+02   3.8931165e-09
   4.0300000e+02   3.9708500e-09
   4.0400000e+02   4.0489858e-09
   4.0500000e+02   4.1274963e-09
   4.0600000e+02   4.2063530e-09
   4.0700000e+02   4.2855271e-09
   4.0800000e+02   4.3649892e-09
   4.0900000e+02   4.4447095e-09
   4.1000000e+02   4.5246575e-09
   4.1100000e+02   4.6048024e-09
   4.1200000e+02   4.6851130e-09
   4.1300000e+02   4.7655575e-09
   4.1400000e+02   4.8461039e-09
   4.1500000e+02   4.9267197e-09
   4.1600000e+02   5.0073721e-09
   4.1700000e+02   5.0880276e-09
   4.1800000e+02   5.1686530e-09
   4.1900000e+02   5.2492144e-09
   4.2000000e+02   5.3296776e-09
   4.2100000e+02   5.4100083e-09
   4.2200000e+02   5.4901719e-09
   4.2300000e+02   5.5701335e-09
   4.2400000e+02   5.6498581e-09
   4.2500000e+02   5.7293105e-09
   4.2600000e+02   5.8084555e-09
   4.2700000e+02   5.8872575e-09
   4.2800000e+02   5.9656808e-09
   4.2900000e+02   6.0436901e-09
   4.3000000e+02   6.1212495e-09
   4.3100000e+02   6.1983234e-09
   4.3200000e+02   6.2748760e-09
   4.3300000e+02   6.3508718e-09
   4.3400000e+02   6.4262748e-09
   4.3500000e+02   6.5010498e-09
   4.3600000e+02   6.5751611e-09
   4.3700000e+02   6.6485735e-09
   4.3800000e+02   6.7212518e-09
   4.3900000e+02   6.7931609e-09
   4.4000000e+02   6.8642659e-09
   4.4100000e+02   6.9345324e-09
   4.4200000e+02   7.0039260e-09
   4.4300000e+02   7.0724126e-09
   4.4400000e+02   7.1399583e-09
   4.4500000e+02   7.2065298e-09
   4.4600000e+02   7.2720940e-09
   4.4700000e+02   7.3366180e-09
   4.4800000e+02   7.4000696e-09
   4.4900000e+02   7.4624167e-09
   4.5000000e+02   7.5236280e-09
   4.5100000e+02   7.5836724e-09
   4.5200000e+02   7.6425194e-09
   4.5300000e+02   7.7001389e-09
   4.5400000e+02   7.7565014e-09
   4.5500000e+02   7.8115781e-09
   4.5600000e+02   7.8653404e-09
   4.5700000e+02   7.9177608e-09
   4.5800000e+02   7.9688119e-09
   4.5900000e+02   8.0184674e-09
   4.6000000e+02   8.0667014e-09
   4.6100000e+02   8.1134886e-09
   4.6200000e+02   8.1588047e-09
   4.6300000e+02   8.2026257e-09
   4.6400000e+02   8.2449288e-09
   4.6500000e+02   8.2856916e-09
   4.6600000e+02   8.3248927e-09
   4.6700000e+02   8.3625113e-09
   4.6800000e+02   8.3985273e-09
   4.6900000e+02   8.4329219e-09
   4.7000000e+02   8.4656766e-09
   4.7100000e+02   8.4967740e-09
   4.7200000e+02   8.5261976e-09
   4.7300000e+02   8.5539315e-09
   4.7400000e+02   8.5799611e-09
   4.7500000e+02   8.6042723e-09
   4.7600000e+02   8.6268520e-09
   4.7700000e+02   8.6476882e-09
   4.7800000e+02   8.6667697e-09
   4.7900000e+02   8.6840861e-09
   4.8000000e+02   8.6996282e-09
   4.8100000e+02   8.7133875e-09
   4.8200000e+02   8.7253566e-09
   4.8300000e+02   8.7355291e-09
   4.8400000e+02   8.7438994e-09
   4.8500000e+02   8.7504629e-09
   4.8600000e+02   8.7552162e-09
   4.8700000e+02   8.7581565e-09
   4.8800000e+02   8.7592823e-09
   4.8900000e+02   8.7585929e-09
   4.9000000e+02   8.7560886e-09
   4.9100000e+02   8.7517708e-09
   4.9200000e+02   8.7456417e-09
   4.9300000e+02   8.7377046e-09
   4.9400000e+02   8.7279637e-09
   4.9500000e+02   8.7164242e-09
   4.9600000e+02   8.7030922e-09
   4.9700000e+02   8.6879750e-09
   4.9800000e+02   8.6710806e-09
   4.9900000e+02   8.6524179e-09
   5.0000000e+02   8.6319970e-09
   5.0100000e+02   8.6098288e-09
   5.0200000e+02   8.5859251e-09
   5.0300000e+02   8.5602987e-09
   5.0400000e+02   8.5329632e-09
   5.0500000e+02   8.5039332e-09
   5.0600000e+02   8.4732240e-09
   5.0700000e+02   8.4408522e-09
   5.0800000e+02   8.4068346e-09
   5.0900000e+02   8.3711895e-09
   5.1000000e+02   8.3339358e-09
   5.1100000e+02   8.2950929e-09
   5.1200000e+02   8.2546816e-09
   5.1300000e+02   8.2127229e-09
   5.1400000e+02   8.1692391e-09
   5.1500000e+02   8.1242528e-09
   5.1600000e+02   8.0777877e-09
   5.1700000e+02   8.0298679e-09
   5.1800000e+02   7.9805186e-09
   5.1900000e+02   7.9297653e-09
   5.2000000e+02   7.8776344e-09
   5.2100000e+02   7.8241529e-09
   5.2200000e+02   7.7693483e-09
   5.2300000e+02   7.7132488e-09
   5.2400000e+02   7.6558834e-09
   5.2500000e+02   7.5972812e-09
   5.2600000e+02   7.5374723e-09
   5.2700000e+02   7.4764869e-09
   5.2800000e+02   7.4143562e-09
   5.2900000e+02   7.3511114e-09
   5.3000000e+02   7.2867843e-09
   5.3100000e+02   7.2214073e-09
   5.3200000e+02   7.1550129e-09
   5.3300000e+02   7.0876344e-09
   5.3400000e+02   7.0193049e-09
   5.3500000e+02   6.9500584e-09
   5.3600000e+02   6.8799288e-09
   5.3700000e+02   6.8089505e-09
   5.3800000e+02   6.7371581e-09
   5.3900000e+02   6.6645863e-09
   5.4000000e+02   6.5912702e-09
   5.4100000e+02   6.5172450e-09
   5.4200000e+02   6.4425461e-09
   5.4300000e+02   6.3672089e-09
   5.4400000e+02   6.2912691e-09
   5.4500000e+02   6.2147624e-09
   5.4600000e+02   6.1377245e-09
   5.4700000e+02   6.0601912e-09
   5.4800000e+02   5.9821982e-09
   5.4900000e+02   5.9037814e-09
   5.5000000e+02   5.8249764e-09
   5.5100000e+02   5.7458190e-09
   5.5200000e+02   5.6663446e-09
   5.5300000e+02   5.5865889e-09
   5.5400000e+02   5.5065869e-09
   5.5500000e+02   5.4263741e-09
   5.5600000e+02   5.3459852e-09
   5.5700000e+02   5.2654551e-09
   5.5800000e+02   5.1848182e-09
   5.5900000e+02   5.1041090e-09
   5.6000000e+02   5.0233613e-09
   5.6100000e+02   4.9426089e-09
   5.6200000e+02   4.8618851e-09
   5.6300000e+02   4.7812231e-09
   5.6400000e+02   4.7006554e-09
   5.6500000e+02   4.6202144e-09
   5.6600000e+02   4.5399320e-09
   5.6700000e+02   4.4598396e-09
   5.6800000e+02   4.3799684e-09
   5.6900000e+02   4.3003489e-09
   5.7000000e+02   4.2210111e-09
   5.7100000e+02   4.1419847e-09
   5.7200000e+02   4.0632989e-09
   5.7300000e+02   3.9849821e-09
   5.7400000e+02   3.9070625e-09
   5.7500000e+02   3.8295675e-09
   5.7600000e+02   3.7525239e-09
   5.7700000e+02   3.6759582e-09
   5.7800000e+02   3.5998961e-09
   5.7900000e+02   3.5243625e-09
   5.8000000e+02   3.4493821e-09
   5.8100000e+02   3.3749788e-09
   5.8200000e+02   3.3011755e-09
   5.8300000e+02   3.2279949e-09
   5.8400000e+02   3.1554589e-09
   5.8500000e+02   3.0835887e-09
   5.8600000e+02   3.0124047e-09
   5.8700000e+02   2.9419269e-09
   5.8800000e+02   2.8721742e-09
   5.8900000e+02   2.8031651e-09
   5.9000000e+02   2.7349172e-09
   5.9100000e+02   2.6674477e-09
   5.9200000e+02   2.6007726e-09
   5.9300000e+02   2.5349075e-09
   5.9400000e+02   2.4698672e-09
   5.9500000e+02   2.4056658e-09
   5.9600000e+02   2.3423166e-09
   5.9700000e+02   2.2798321e-09
   5.9800000e+02   2.2182242e-09
   5.9900000e+02   2.1575039e-09
   6.0000000e+02   2.0976818e-09
   6.0100000e+02   2.0387674e-09
   6.0200000e+02   1.9807696e-09
   6.0300000e+02   1.9236965e-09
   6.0400000e+02   1.8675557e-09
   6.0500000e+02   1.8123538e-09
   6.0600000e+02   1.7580968e-09
   6.0700000e+02   1.7047900e-09
   6.0800000e+02   1.6524380e-09
   6.0900000e+02   1.6010447e-09
   6.1000000e+02   1.5506132e-09
   6.1100000e+02   1.5011460e-09
   6.1200000e+02   1.4526448e-09
   6.1300000e+02   1.4051110e-09
   6.1400000e+02   1.3585449e-09
   6.1500000e+02   1.3129461e-09
   6.1600000e+02   1.2683141e-09
   6.1700000e+02   1.2246473e-09
   6.1800000e+02   1.1819435e-09
   6.1900000e+02   1.1402003e-09
   6.2000000e+02   1.0994140e-09
   6.2100000e+02   1.0595809e-09
   6.2200000e+02   1.0206966e-09
   6.2300000e+02   9.8275585e-10
   6.2400000e+02   9.4575319e-10
   6.2500000e+02   9.0968261e-10
   6.2600000e+02   8.7453722e-10
   6.2700000e+02   8.4031003e-10
   6.2800000e+02   8.0699333e-10
   6.2900000e+02   7.7457902e-10
   6.3000000e+02   7.4305858e-10
   6.3100000e+02   7.1242277e-10
   6.3200000e+02   6.8266235e-10
   6.3300000e+02   6.5376727e-10
   6.3400000e+02   6.2572736e-10
   6.3500000e+02   5.9853192e-10
   6.3600000e+02   5.7216987e-10
   6.3700000e+02   5.4662993e-10
   6.3800000e+02   5.2190033e-10
   6.3900000e+02   4.9796898e-10
   6.4000000e+02   4.7482363e-10
   6.4100000e+02   4.5245163e-10
   6.4200000e+02   4.3084012e-10
   6.4300000e+02   4.0997595e-10
   6.4400000e+02   3.8984580e-10
   6.4500000e+02   3.7043605e-10
   6.4600000e+02   3.5173307e-10
   6.4700000e+02   3.3372273e-10
   6.4800000e+02   3.1639100e-10
   6.4900000e+02   2.9972366e-10
   6.5000000e+02   2.8370628e-10
   6.5100000e+02   2.6832441e-10
   6.5200000e+02   2.5356347e-10
   6.5300000e+02   2.3940870e-10
   6.5400000e+02   2.2584554e-10
   6.5500000e+02   2.1285909e-10
   6.5600000e+02   2.0043455e-10
   6.5700000e+02   1.8855719e-10
   6.5800000e+02   1.7721202e-10
   6.5900000e+02   1.6638447e-10
   6.6000000e+02   1.5605966e-10
   6.6100000e+02   1.4622284e-10
   6.6200000e+02   1.3685932e-10
   6.6300000e+02   1.2795466e-10
   6.6400000e+02   1.1949418e-10
   6.6500000e+02   1.1146365e-10
   6.6600000e+02   1.0384869e-10
   6.6700000e+02   9.6635120e-11
   6.6800000e+02   8.9809078e-11
   6.6900000e+02   8.3356501e-11
   6.7000000e+02   7.7263812e-11
   6.7100000e+02   7.1517445e-11
   6.7200000e+02   6.6104084e-11
   6.7300000e+02   6.1010601e-11
   6.7400000e+02   5.6223993e-11
   6.7500000e+02   5.1731615e-11
   6.7600000e+02   4.7520907e-11
   6.7700000e+02   4.3579611e-11
   6.7800000e+02   3.9895759e-11
   6.7900000e+02   3.6457520e-11
   6.8000000e+02   3.3253330e-11
   6.8100000e+02   3.0272038e-11
   6.8200000e+02   2.7502562e-11
   6.8300000e+02   2.4934226e-11
   6.8400000e+02   2.2556605e-11
   6.8500000e+02   2.0359497e-11
   6.8600000e+02   1.8333060e-11
   6.8700000e+02   1.6467695e-11
   6.8800000e+02   1.4754157e-11
   6.8900000e+02   1.3183461e-11
   6.9000000e+02   1.1746888e-11
   6.9100000e+02   1.0436151e-11
   6.9200000e+02   9.2429949e-12
   6.9300000e+02   8.1597555e-12
   6.9400000e+02   7.1789833e-12
   6.9500000e+02   6.2934257e-12
   6.9600000e+02   5.4963016e-12
   6.9700000e+02   4.7809907e-12
   6.9800000e+02   4.1411798e-12
   6.9900000e+02   3.5709637e-12
   7.0000000e+02   3.0645854e-12
   7.0100000e+02   2.6167797e-12
   7.0200000e+02   2.2223669e-12
   7.0300000e+02   1.8765239e-12
   7.0400000e+02   1.5747001e-12
   7.0500000e+02   1.3127784e-12
   7.0600000e+02   1.0865303e-12
   7.0700000e+02   8.9233099e-13
   7.0800000e+02   7.2674747e-13
   7.0900000e+02   5.8654802e-13
   7.1000000e+02   4.6862536e-13
   7.1100000e+02   3.7050591e-13
   7.1200000e+02   2.8938658e-13
   7.1300000e+02   2.2329785e-13
   7.1400000e+02   1.6996911e-13
   7.1500000e+02   1.2764519e-13
   7.1600000e+02   9.4858491e-14
   7.1700000e+02   7.0076632e-14
   7.1800000e+02   5.2450566e-14
   7.1900000e+02   4.0903552e-14
   7.2000000e+02   3.4361859e-14
   7.2100000e+02   3.1478442e-14
   7.2200000e+02   3.0648128e-14
   7.2300000e+02   3.0750555e-14
   7.2400000e+02   3.1222264e-14
   7.2500000e+02   3.1769841e-14
   7.2600000e+02   3.2327812e-14
   7.2700000e+02   3.2819675e-14
   7.2800000e+02   3.3328333e-14
   7.2900000e+02   3.3784292e-14
   7.3000000e+02   3.4272707e-14
   7.3100000e+02   3.4742191e-14
   7.3200000e+02   3.5161272e-14
   7.3300000e+02   3.5700600e-14
   7.3400000e+02   3.6183689e-14
   7.3500000e+02   3.6634751e-14
   7.3600000e+02   3.7096330e-14
   7.3700000e+02   3.7688095e-14
   7.3800000e+02   3.8229589e-14
   7.3900000e+02   3.8938145e-14
   7.4000000e+02   3.9793267e-14
   7.4100000e+02   4.1058147e-14
   7.4200000e+02   4.3123626e-14
   7.4300000e+02   4.6554097e-14
   7.4400000e+02   5.2390191e-14
   7.4500000e+02   6.1832251e-14
   7.4600000e+02   7.6248099e-14
   7.4700000e+02   9.6854054e-14
   7.4800000e+02   1.2500180e-13
   7.4900000e+02   1.6204015e-13
   7.5000000e+02   2.0930048e-13
   7.5100000e+02   2.6879902e-13
   7.5200000e+02   3.4225272e-13
   7.5300000e+02   4.3188956e-13
   7.5400000e+02   5.4009139e-13
   7.5500000e+02   6.6950590e-13
   7.5600000e+02   8.2294272e-13
   7.5700000e+02   1.0036184e-12
   7.5800000e+02   1.2148372e-12
   7.5900000e+02   1.4602951e-12
   7.6000000e+02   1.7437585e-12
   7.6100000e+02   2.0695919e-12
   7.6200000e+02   2.4420946e-12
   7.6300000e+02   2.8660872e-12
   7.6400000e+02   3.3465052e-12
   7.6500000e+02   3.8887197e-12
   7.6600000e+02   4.4983138e-12
   7.6700000e+02   5.1812251e-12
   7.6800000e+02   5.9435934e-12
   7.6900000e+02   6.7920000e-12
   7.7000000e+02   7.7331340e-12
   7.7100000e+02   8.7743118e-12
   7.7200000e+02   9.9227801e-12
   7.7300000e+02   1.1186432e-11
   7.7400000e+02   1.2573235e-11
   7.7500000e+02   1.4091548e-11
   7.7600000e+02   1.5750203e-11
   7.7700000e+02   1.7557920e-11
   7.7800000e+02   1.9524201e-11
   7.7900000e+02   2.1658600e-11
   7.8000000e+02   2.3970980e-11
   7.8100000e+02   2.6471552e-11
   7.8200000e+02   2.9170905e-11
   7.8300000e+02   3.2079707e-11
   7.8400000e+02   3.5209065e-11
   7.8500000e+02   3.8570385e-11
   7.8600000e+02   4.2175224e-11
   7.8700000e+02   4.6035582e-11
   7.8800000e+02   5.0163529e-11
   7.8900000e+02   5.4571527e-11
   7.9000000e+02   5.9272254e-11
   7.9100000e+02   6.4278633e-11
   7.9200000e+02   6.9603779e-11
   7.9300000e+02   7.5261007e-11
   7.9400000e+02   8.1264001e-11
   7.9500000e+02   8.7626548e-11
   7.9600000e+02   9.4362444e-11
   7.9700000e+02   1.0148600e-10
   7.9800000e+02   1.0901150e-10
   7.9900000e+02   1.1695342e-10
   8.0000000e+02   1.2532636e-10
   8.0100000e+02   1.3414509e-10
   8.0200000e+02   1.4342450e-10
   8.0300000e+02   1.5317954e-10
   8.0400000e+02   1.6342530e-10
   8.0500000e+02   1.7417699e-10
   8.0600000e+02   1.8544981e-10
   8.0700000e+02   1.9725899e-10
   8.0800000e+02   2.0961987e-10
   8.0900000e+02   2.2254770e-10
   8.1000000e+02   2.3605798e-10
   8.1100000e+02   2.5016586e-10
   8.1200000e+02   2.6488669e-10
   8.1300000e+02   2.8023579e-10
   8.1400000e+02   2.9622821e-10
   8.1500000e+02   3.1287916e-10
   8.1600000e+02   3.3020363e-10
   8.1700000e+02   3.4821651e-10
   8.1800000e+02   3.6693265e-10
   8.1900000e+02   3.8636655e-10
   8.2000000e+02   4.0653274e-10
   8.2100000e+02   4.2744555e-10
   8.2200000e+02   4.4911903e-10
   8.2300000e+02   4.7156703e-10
   8.2400000e+02   4.9480322e-10
   8.2500000e+02   5.1884096e-10
   8.2600000e+02   5.4369343e-10
   8.2700000e+02   5.6937338e-10
   8.2800000e+02   5.9589345e-10
   8.2900000e+02   6.2326569e-10
   8.3000000e+02   6.5150214e-10
   8.3100000e+02   6.8061412e-10
   8.3200000e+02   7.1061295e-10
   8.3300000e+02   7.4150926e-10
   8.3400000e+02   7.7331339e-10
   8.3500000e+02   8.0603543e-10
   8.3600000e+02   8.3968460e-10
   8.3700000e+02   8.7427001e-10
   8.3800000e+02   9.0980028e-10
   8.3900000e+02   9.4628333e-10
   8.4000000e+02   9.8372681e-10
   8.4100000e+02   1.0221378e-09
   8.4200000e+02   1.0615226e-09
   8.4300000e+02   1.1018873e-09
   8.4400000e+02   1.1432373e-09
   8.4500000e+02   1.1855773e-09
   8.4600000e+02   1.2289115e-09
   8.4700000e+02   1.2732436e-09
   8.4800000e+02   1.3185766e-09
   8.4900000e+02   1.3649127e-09
   8.5000000e+02   1.4122537e-09
   8.5100000e+02   1.4606007e-09
   8.5200000e+02   1.5099541e-09
   8.5300000e+02   1.5603135e-09
   8.5400000e+02   1.6116782e-09
   8.5500000e+02   1.6640462e-09
   8.5600000e+02   1.7174154e-09
   8.5700000e+02   1.7717827e-09
   8.5800000e+02   1.8271441e-09
   8.5900000e+02   1.8834954e-09
   8.6000000e+02   1.9408311e-09
   8.6100000e+02   1.9991454e-09
   8.6200000e+02   2.0584314e-09
   8.6300000e+02   2.1186818e-09
   8.6400000e+02   2.1798882e-09
   8.6500000e+02   2.2420417e-09
   8.6600000e+02   2.3051326e-09
   8.6700000e+02   2.3691503e-09
   8.6800000e+02   2.4340835e-09
   8.6900000e+02   2.4999203e-09
   8.7000000e+02   2.5666478e-09
   8.7100000e+02   2.6342524e-09
   8.7200000e+02   2.7027199e-09
   8.7300000e+02   2.7720351e-09
   8.7400000e+02   2.8421822e-09
   8.7500000e+02   2.9131445e-09
   8.7600000e+02   2.9849048e-09
   8.7700000e+02   3.0574449e-09
   8.7800000e+02   3.1307459e-09
   8.7900000e+02   3.2047882e-09
   8.8000000e+02   3.2795516e-09
   8.8100000e+02   3.3550150e-09
   8.8200000e+02   3.4311567e-09
   8.8300000e+02   3.5079541e-09
   8.8400000e+02   3.5853841e-09
   8.8500000e+02   3.6634229e-09
   8.8600000e+02   3.7420458e-09
   8.8700000e+02   3.8212278e-09
   8.8800000e+02   3.9009429e-09
   8.8900000e+02   3.9811648e-09
   8.9000000e+02   4.0618661e-09
   8.9100000e+02   4.1430192e-09
   8.9200000e+02   4.2245958e-09
   8.9300000e+02   4.3065668e-09
   8.9400000e+02   4.3889030e-09
   8.9500000e+02   4.4715740e-09
   8.9600000e+02   4.5545494e-09
   8.9700000e+02   4.6377981e-09
   8.9800000e+02   4.7212883e-09
   8.9900000e+02   4.8049881e-09
   9.0000000e+02   4.8888648e-09
   9.0100000e+02   4.9728855e-09
   9.0200000e+02   5.0570165e-09
   9.0300000e+02   5.1412242e-09
   9.0400000e+02   5.2254743e-09
   9.0500000e+02   5.3097322e-09
   9.0600000e+02   5.3939628e-09
   9.0700000e+02   5.4781310e-09
   9.0800000e+02   5.5622012e-09
   9.0900000e+02   5.6461375e-09
   9.1000000e+02   5.7299038e-09
   9.1100000e+02   5.8134639e-09
   9.1200000e+02   5.8967811e-09
   9.1300000e+02   5.9798188e-09
   9.1400000e+02   6.0625401e-09
   9.1500000e+02   6.1449079e-09
   9.1600000e+02   6.2268852e-09
   9.1700000e+02   6.3084348e-09
   9.1800000e+02   6.3895194e-09
   9.1900000e+02   6.4701018e-09
   9.2000000e+02   6.5501446e-09
   9.2100000e+02   6.6296106e-09
   9.2200000e+02   6.7084625e-09
   9.2300000e+02   6.7866633e-09
   9.2400000e+02   6.8641759e-09
   9.2500000e+02   6.9409632e-09
   9.2600000e+02   7.0169887e-09
   9.2700000e+02   7.0922155e-09
   9.2800000e+02   7.1666075e-09
   9.2900000e+02   7.2401283e-09
   9.3000000e+02   7.3127420e-09
   9.3100000e+02   7.3844132e-09
   9.3200000e+02   7.4551062e-09
   9.3300000e+02   7.5247863e-09
   9.3400000e+02   7.5934187e-09
   9.3500000e+02   7.6609693e-09
   9.3600000e+02   7.7274040e-09
   9.3700000e+02   7.7926895e-09
   9.3800000e+02   7.8567929e-09
   9.3900000e+02   7.9196816e-09
   9.4000000e+02   7.9813237e-09
   9.4100000e+02   8.0416877e-09
   9.4200000e+02   8.1007427e-09
   9.4300000e+02   8.1584583e-09
   9.4400000e+02   8.2148050e-09
   9.4500000e+02   8.2697535e-09
   9.4600000e+02   8.3232754e-09
   9.4700000e+02   8.3753428e-09
   9.4800000e+02   8.4259287e-09
   9.4900000e+02   8.4750066e-09
   9.5000000e+02   8.5225509e-09
   9.5100000e+02   8.5685365e-09
   9.5200000e+02   8.6129392e-09
   9.5300000e+02   8.6557359e-09
   9.5400000e+02   8.6969036e-09
   9.5500000e+02   8.7364206e-09
   9.5600000e+02   8.7742662e-09
   9.5700000e+02   8.8104199e-09
   9.5800000e+02   8.8448627e-09
   9.5900000e+02   8.8775763e-09
   9.6000000e+02   8.9085429e-09
   9.6100000e+02   8.9377461e-09
   9.6200000e+02   8.9651703e-09
   9.6300000e+02   8.9908007e-09
   9.6400000e+02   9.0146235e-09
   9.6500000e+02   9.0366259e-09
   9.6600000e+02   9.0567960e-09
   9.6700000e+02   9.0751229e-09
   9.6800000e+02   9.0915966e-09
   9.6900000e+02   9.1062083e-09
   9.7000000e+02   9.1189500e-09
   9.7100000e+02   9.1298147e-09
   9.7200000e+02   9.1387967e-09
   9.7300000e+02   9.1458908e-09
   9.7400000e+02   9.1510932e-09
   9.7500000e+02   9.1544009e-09
   9.7600000e+02   9.1558122e-09
   9.7700000e+02   9.1553262e-09
   9.7800000e+02   9.1529430e-09
   9.7900000e+02   9.1486638e-09
   9.8000000e+02   9.1424909e-09
   9.8100000e+02   9.1344275e-09
   9.8200000e+02   9.1244778e-09
   9.8300000e+02   9.1126470e-09
   9.8400000e+02   9.0989416e-09
   9.8500000e+02   9.0833686e-09
   9.8600000e+02   9.0659365e-09
   9.8700000e+02   9.0466545e-09
   9.8800000e+02   9.0255328e-09
   9.8900000e+02   9.0025827e-09
   9.9000000e+02   8.9778165e-09
   9.9100000e+02   8.9512471e-09
   9.9200000e+02   8.9228889e-09
   9.9300000e+02   8.8927568e-09
   9.9400000e+02   8.8608668e-09
   9.9500000e+02   8.8272360e-09
   9.9600000e+02   8.7918819e-09
   9.9700000e+02   8.7548233e-09
   9.9800000e+02   8.7160799e-09
   9.9900000e+02   8.6756721e-09
   1.0000000e+03   8.6336211e-09
   1.0010000e+03   8.5899490e-09
   1.0020000e+03   8.5446788e-09
   1.0030000e+03   8.4978342e-09
   1.0040000e+03   8.4494398e-09
   1.0050000e+03   8.3995207e-09
   1.0060000e+03   8.3481030e-09
   1.0070000e+03   8.2952133e-09
   1.0080000e+03   8.2408791e-09
   1.0090000e+03   8.1851286e-09
   1.0100000e+03   8.1279905e-09
   1.0110000e+03   8.0694940e-09
   1.0120000e+03   8.0096695e-09
   1.0130000e+03   7.9485472e-09
   1.0140000e+03   7.8861585e-09
   1.0150000e+03   7.8225352e-09
   1.0160000e+03   7.7577094e-09
   1.0170000e+03   7.6917139e-09
   1.0180000e+03   7.6245821e-09
   1.0190000e+03   7.5563473e-09
   1.0200000e+03   7.4870439e-09
   1.0210000e+03   7.4167064e-09
   1.0220000e+03   7.3453696e-09
   1.0230000e+03   7.2730687e-09
   1.0240000e+03   7.1998395e-09
   1.0250000e+03   7.1257176e-09
   1.0260000e+03   7.0507392e-09
   1.0270000e+03   6.9749407e-09
   1.0280000e+03   6.8983589e-09
   1.0290000e+03   6.8210303e-09
   1.0300000e+03   6.7429921e-09
   1.0310000e+03   6.6642813e-09
   1.0320000e+03   6.5849353e-09
   1.0330000e+03   6.5049912e-09
   1.0340000e+03   6.4244865e-09
   1.0350000e+03   6.3434587e-09
   1.0360000e+03   6.2619452e-09
   1.0370000e+03   6.1799834e-09
   1.0380000e+03   6.0976107e-09
   1.0390000e+03   6.0148645e-09
   1.0400000e+03   5.9317819e-09
   1.0410000e+03   5.8484002e-09
   1.0420000e+03   5.7647562e-09
   1.0430000e+03   5.6808869e-09
   1.0440000e+03   5.5968288e-09
   1.0450000e+03   5.5126184e-09
   1.0460000e+03   5.4282918e-09
   1.0470000e+03   5.3438850e-09
   1.0480000e+03   5.2594335e-09
   1.0490000e+03   5.1749728e-09
   1.0500000e+03   5.0905377e-09
   1.0510000e+03   5.0061631e-09
   1.0520000e+03   4.9218829e-09
   1.0530000e+03   4.8377313e-09
   1.0540000e+03   4.7537416e-09
   1.0550000e+03   4.6699468e-09
   1.0560000e+03   4.5863796e-09
   1.0570000e+03   4.5030719e-09
   1.0580000e+03   4.4200554e-09
   1.0590000e+03   4.3373611e-09
   1.0600000e+03   4.2550196e-09
   1.0610000e+03   4.1730610e-09
   1.0620000e+03   4.0915145e-09
   1.0630000e+03   4.0104091e-09
   1.0640000e+03   3.9297731e-09
   1.0650000e+03   3.8496340e-09
   1.0660000e+03   3.7700188e-09
   1.0670000e+03   3.6909540e-09
   1.0680000e+03   3.6124653e-09
   1.0690000e+03   3.5345777e-09
   1.0700000e+03   3.4573155e-09
   1.0710000e+03   3.3807027e-09
   1.0720000e+03   3.3047619e-09
   1.0730000e+03   3.2295156e-09
   1.0740000e+03   3.1549853e-09
   1.0750000e+03   3.0811920e-09
   1.0760000e+03   3.0081556e-09
   1.0770000e+03   2.9358955e-09
   1.0780000e+03   2.8644304e-09
   1.0790000e+03   2.7937781e-09
   1.0800000e+03   2.7239558e-09
   1.0810000e+03   2.6549797e-09
   1.0820000e+03   2.5868656e-09
   1.0830000e+03   2.5196281e-09
   1.0840000e+03   2.4532813e-09
   1.0850000e+03   2.3878384e-09
   1.0860000e+03   2.3233121e-09
   1.0870000e+03   2.2597140e-09
   1.0880000e+03   2.1970551e-09
   1.0890000e+03   2.1353455e-09
   1.0900000e+03   2.0745947e-09
   1.0910000e+03   2.0148113e-09
   1.0920000e+03   1.9560031e-09
   1.0930000e+03   1.8981773e-09
   1.0940000e+03   1.8413403e-09
   1.0950000e+03   1.7854977e-09
   1.0960000e+03   1.7306544e-09
   1.0970000e+03   1.6768144e-09
   1.0980000e+03   1.6239812e-09
   1.0990000e+03   1.5721574e-09
   1.1000000e+03   1.5213452e-09
   1.1010000e+03   1.4715455e-09
   1.1020000e+03   1.4227590e-09
   1.1030000e+03   1.3749858e-09
   1.1040000e+03   1.3282248e-09
   1.1050000e+03   1.2824745e-09
   1.1060000e+03   1.2377330e-09
   1.1070000e+03   1.1939973e-09
   1.1080000e+03   1.1512642e-09
   1.1090000e+03   1.1095295e-09
   1.1100000e+03   1.0687887e-09
   1.1110000e+03   1.0290364e-09
   1.1120000e+03   9.9026692e-10
   1.1130000e+03   9.5247393e-10
   1.1140000e+03   9.1565037e-10
   1.1150000e+03   8.7978891e-10
   1.1160000e+03   8.4488152e-10
   1.1170000e+03   8.1091972e-10
   1.1180000e+03   7.7789463e-10
   1.1190000e+03   7.4579670e-10
   1.1200000e+03   7.1461608e-10
   1.1210000e+03   6.8434250e-10
   1.1220000e+03   6.5496513e-10
   1.1230000e+03   6.2647289e-10
   1.1240000e+03   5.9885422e-10
   1.1250000e+03   5.7209717e-10
   1.1260000e+03   5.4618952e-10
   1.1270000e+03   5.2111873e-10
   1.1280000e+03   4.9687182e-10
   1.1290000e+03   4.7343552e-10
   1.1300000e+03   4.5079650e-10
   1.1310000e+03   4.2894094e-10
   1.1320000e+03   4.0785484e-10
   1.1330000e+03   3.8752400e-10
   1.1340000e+03   3.6793402e-10
   1.1350000e+03   3.4907030e-10
   1.1360000e+03   3.3091798e-10
   1.1370000e+03   3.1346217e-10
   1.1380000e+03   2.9668778e-10
   1.1390000e+03   2.8057961e-10
   1.1400000e+03   2.6512243e-10
   1.1410000e+03   2.5030082e-10
   1.1420000e+03   2.3609933e-10
   1.1430000e+03   2.2250243e-10
   1.1440000e+03   2.0949467e-10
   1.1450000e+03   1.9706042e-10
   1.1460000e+03   1.8518429e-10
   1.1470000e+03   1.7385064e-10
   1.1480000e+03   1.6304395e-10
   1.1490000e+03   1.5274886e-10
   1.1500000e+03   1.4294996e-10
   1.1510000e+03   1.3363189e-10
   1.1520000e+03   1.2477951e-10
   1.1530000e+03   1.1637772e-10
   1.1540000e+03   1.0841143e-10
   1.1550000e+03   1.0086587e-10
   1.1560000e+03   9.3726289e-11
   1.1570000e+03   8.6978231e-11
   1.1580000e+03   8.0607243e-11
   1.1590000e+03   7.4599174e-11
   1.1600000e+03   6.8939928e-11
   1.1610000e+03   6.3615751e-11
   1.1620000e+03   5.8613237e-11
   1.1630000e+03   5.3918775e-11
   1.1640000e+03   4.9519379e-11
   1.1650000e+03   4.5402109e-11
   1.1660000e+03   4.1554463e-11
   1.1670000e+03   3.7963999e-11
   1.1680000e+03   3.4618595e-11
   1.1690000e+03   3.1506510e-11
   1.1700000e+03   2.8616134e-11
   1.1710000e+03   2.5936279e-11
   1.1720000e+03   2.3455949e-11
   1.1730000e+03   2.1164516e-11
   1.1740000e+03   1.9051692e-11
   1.1750000e+03   1.7107266e-11
   1.1760000e+03   1.5321630e-11
   1.1770000e+03   1.3685379e-11
   1.1780000e+03   1.2189235e-11
   1.1790000e+03   1.0824595e-11
   1.1800000e+03   9.5829373e-12
   1.1810000e+03   8.4560591e-12
   1.1820000e+03   7.4361380e-12
   1.1830000e+03   6.5156915e-12
   1.1840000e+03   5.6874615e-12
   1.1850000e+03   4.9445262e-12
   1.1860000e+03   4.2804835e-12
   1.1870000e+03   3.6889941e-12
   1.1880000e+03   3.1639763e-12
   1.1890000e+03   2.7000297e-12
   1.1900000e+03   2.2916195e-12
   1.1910000e+03   1.9337458e-12
   1.1920000e+03   1.6217307e-12
   1.1930000e+03   1.3510236e-12
   1.1940000e+03   1.1175641e-12
   1.1950000e+03   9.1733322e-13
   1.1960000e+03   7.4674032e-13
   1.1970000e+03   6.0238451e-13
   1.1980000e+03   4.8117355e-13
   1.1990000e+03   3.8026296e-13
   1.2000000e+03   2.9700355e-13
   1.2010000e+03   2.2895850e-13
   1.2020000e+03   1.7398758e-13
   1.2030000e+03   1.3009963e-13
   1.2040000e+03   9.5566894e-14
   1.2050000e+03   6.8876015e-14
   1.2060000e+03   4.8527316e-14
   1.2070000e+03   3.3352641e-14
   1.2080000e+03   2.2337294e-14
   1.2090000e+03   1.4553809e-14
   1.2100000e+03   9.3047432e-15
   1.2110000e+03   5.9723481e-15
   1.2120000e+03   4.0717850e-15
   1.2130000e+03   3.1782712e-15
   1.2140000e+03   2.7407589e-15
   1.2150000e+03   2.6101857e-15
   1.2160000e+03   2.4688742e-15
   1.2170000e+03   2.3974333e-15
   1.2180000e+03   2.2803768e-15
   1.2190000e+03   2.2855599e-15
   1.2200000e+03   2.1732520e-15
   1.2210000e+03   2.1342510e-15
   1.2220000e+03   2.0708921e-15
   1.2230000e+03   2.0079221e-15
   1.2240000e+03   1.8889454e-15
   1.2250000e+03   1.8591112e-15
   1.2260000e+03   1.9956591e-15
   1.2270000e+03   2.7313294e-15
   1.2280000e+03   4.4976747e-15
   1.2290000e+03   7.6971913e-15
   1.2300000e+03   1.2725331e-14
   1.2310000e+03   2.0196328e-14
   1.2320000e+03   3.0773513e-14
   1.2330000e+03   4.5355693e-14
   1.2340000e+03   6.5005225e-14
   1.2350000e+03   9.0896047e-14
   1.2360000e+03   1.2437156e-13
   1.2370000e+03   1.6705565e-13
   1.2380000e+03   2.2060743e-13
   1.2390000e+03   2.8706793e-13
   1.2400000e+03   3.6853103e-13
   1.2410000e+03   4.6747057e-13
   1.2420000e+03   5.8645859e-13
   1.2430000e+03   7.2840212e-13
   1.2440000e+03   8.9648268e-13
   1.2450000e+03   1.0939230e-12
   1.2460000e+03   1.3244617e-12
   1.2470000e+03   1.5920756e-12
   1.2480000e+03   1.9008803e-12
   1.2490000e+03   2.2554502e-12
   1.2500000e+03   2.6605677e-12
   1.2510000e+03   3.1212969e-12
   1.2520000e+03   3.6430379e-12
   1.2530000e+03   4.2314889e-12
   1.2540000e+03   4.8927075e-12
   1.2550000e+03   5.6330574e-12
   1.2560000e+03   6.4591653e-12
   1.2570000e+03   7.3780309e-12
   1.2580000e+03   8.3970259e-12
   1.2590000e+03   9.5236798e-12
   1.2600000e+03   1.0766164e-11
   1.2610000e+03   1.2132654e-11
   1.2620000e+03   1.3631839e-11
   1.2630000e+03   1.5272702e-11
   1.2640000e+03   1.7064551e-11
   1.2650000e+03   1.9017012e-11
   1.2660000e+03   2.1140121e-11
   1.2670000e+03   2.3444158e-11
   1.2680000e+03   2.5939702e-11
   1.2690000e+03   2.8637789e-11
   1.2700000e+03   3.1549615e-11
   1.2710000e+03   3.4686749e-11
   1.2720000e+03   3.8061108e-11
   1.2730000e+03   4.1684858e-11
   1.2740000e+03   4.5570522e-11
   1.2750000e+03   4.9730771e-11
   1.2760000e+03   5.4178772e-11
   1.2770000e+03   5.8927748e-11
   1.2780000e+03   6.3991375e-11
   1.2790000e+03   6.9383487e-11
   1.2800000e+03   7.5118111e-11
   1.2810000e+03   8.1209640e-11
   1.2820000e+03   8.7672606e-11
   1.2830000e+03   9.4521899e-11
   1.2840000e+03   1.0177234e-10
   1.2850000e+03   1.0943923e-10
   1.2860000e+03   1.1753791e-10
   1.2870000e+03   1.2608383e-10
   1.2880000e+03   1.3509275e-10
   1.2890000e+03   1.4458053e-10
   1.2900000e+03   1.5456312e-10
   1.2910000e+03   1.6505657e-10
   1.2920000e+03   1.7607706e-10
   1.2930000e+03   1.8764085e-10
   1.2940000e+03   1.9976432e-10
   1.2950000e+03   2.1246382e-10
   1.2960000e+03   2.2575579e-10
   1.2970000e+03   2.3965670e-10
   1.2980000e+03   2.5418295e-10
   1.2990000e+03   2.6935104e-10
   1.3000000e+03   2.8517735e-10
   1.3010000e+03   3.0167829e-10
   1.3020000e+03   3.1887012e-10
   1.3030000e+03   3.3676918e-10
   1.3040000e+03   3.5539144e-10
   1.3050000e+03   3.7475301e-10
   1.3060000e+03   3.9486976e-10
   1.3070000e+03   4.1575740e-10
   1.3080000e+03   4.3743138e-10
   1.3090000e+03   4.5990718e-10
   1.3100000e+03   4.8319987e-10
   1.3110000e+03   5.0732445e-10
   1.3120000e+03   5.3229544e-10
   1.3130000e+03   5.5812739e-10
   1.3140000e+03   5.8483433e-10
   1.3150000e+03   6.1243001e-10
   1.3160000e+03   6.4092800e-10
   1.3170000e+03   6.7034146e-10
   1.3180000e+03   7.0068303e-10
   1.3190000e+03   7.3196528e-10
   1.3200000e+03   7.6420004e-10
   1.3210000e+03   7.9739905e-10
   1.3220000e+03   8.3157327e-10
   1.3230000e+03   8.6673347e-10
   1.3240000e+03   9.0288992e-10
   1.3250000e+03   9.4005227e-10
   1.3260000e+03   9.7822983e-10
   1.3270000e+03   1.0174312e-09
   1.3280000e+03   1.0576647e-09
   1.3290000e+03   1.0989377e-09
   1.3300000e+03   1.1412574e-09
   1.3310000e+03   1.1846301e-09
   1.3320000e+03   1.2290618e-09
   1.3330000e+03   1.2745576e-09
   1.3340000e+03   1.3211221e-09
   1.3350000e+03   1.3687594e-09
   1.3360000e+03   1.4174725e-09
   1.3370000e+03   1.4672641e-09
   1.3380000e+03   1.5181363e-09
   1.3390000e+03   1.5700901e-09
   1.3400000e+03   1.6231262e-09
   1.3410000e+03   1.6772441e-09
   1.3420000e+03   1.7324431e-09
   1.3430000e+03   1.7887214e-09
   1.3440000e+03   1.8460765e-09
   1.3450000e+03   1.9045053e-09
   1.3460000e+03   1.9640038e-09
   1.3470000e+03   2.0245671e-09
   1.3480000e+03   2.0861899e-09
   1.3490000e+03   2.1488656e-09
   1.3500000e+03   2.2125872e-09
   1.3510000e+03   2.2773468e-09
   1.3520000e+03   2.3431355e-09
   1.3530000e+03   2.4099439e-09
   1.3540000e+03   2.4777616e-09
   1.3550000e+03   2.5465773e-09
   1.3560000e+03   2.6163790e-09
   1.3570000e+03   2.6871539e-09
   1.3580000e+03   2.7588884e-09
   1.3590000e+03   2.8315679e-09
   1.3600000e+03   2.9051773e-09
   1.3610000e+03   2.9797002e-09
   1.3620000e+03   3.0551199e-09
   1.3630000e+03   3.1314185e-09
   1.3640000e+03   3.2085775e-09
   1.3650000e+03   3.2865776e-09
   1.3660000e+03   3.3653985e-09
   1.3670000e+03   3.4450194e-09
   1.3680000e+03   3.5254184e-09
   1.3690000e+03   3.6065731e-09
   1.3700000e+03   3.6884602e-09
   1.3710000e+03   3.7710555e-09
   1.3720000e+03   3.8543344e-09
   1.3730000e+03   3.9382712e-09
   1.3740000e+03   4.0228397e-09
   1.3750000e+03   4.1080128e-09
   1.3760000e+03   4.1937630e-09
   1.3770000e+03   4.2800617e-09
   1.3780000e+03   4.3668799e-09
   1.3790000e+03   4.4541879e-09
   1.3800000e+03   4.5419553e-09
   1.3810000e+03   4.6301510e-09
   1.3820000e+03   4.7187432e-09
   1.3830000e+03   4.8077001e-09
   1.3840000e+03   4.8969885e-09
   1.3850000e+03   4.9865752e-09
   1.3860000e+03   5.0764262e-09
   1.3870000e+03   5.1665071e-09
   1.3880000e+03   5.2567829e-09
   1.3890000e+03   5.3472180e-09
   1.3900000e+03   5.4377768e-09
   1.3910000e+03   5.5284227e-09
   1.3920000e+03   5.6191190e-09
   1.3930000e+03   5.7098285e-09
   1.3940000e+03   5.8005138e-09
   1.3950000e+03   5.8911369e-09
   1.3960000e+03   5.9816595e-09
   1.3970000e+03   6.0720432e-09
   1.3980000e+03   6.1622492e-09
   1.3990000e+03   6.2522384e-09
   1.4000000e+03   6.3419715e-09
   1.4010000e+03   6.4314092e-09
   1.4020000e+03   6.5205116e-09
   1.4030000e+03   6.6092392e-09
   1.4040000e+03   6.6975518e-09
   1.4050000e+03   6.7854096e-09
   1.4060000e+03   6.8727724e-09
   1.4070000e+03   6.9596002e-09
   1.4080000e+03   7.0458527e-09
   1.4090000e+03   7.1314900e-09
   1.4100000e+03   7.2164718e-09
   1.4110000e+03   7.3007583e-09
   1.4120000e+03   7.3843096e-09
   1.4130000e+03   7.4670859e-09
   1.4140000e+03   7.5490475e-09
   1.4150000e+03   7.6301550e-09
   1.4160000e+03   7.7103693e-09
   1.4170000e+03   7.7896513e-09
   1.4180000e+03   7.8679624e-09
   1.4190000e+03   7.9452642e-09
   1.4200000e+03   8.0215184e-09
   1.4210000e+03   8.0966876e-09
   1.4220000e+03   8.1707342e-09
   1.4230000e+03   8.2436213e-09
   1.4240000e+03   8.3153124e-09
   1.4250000e+03   8.3857714e-09
   1.4260000e+03   8.4549628e-09
   1.4270000e+03   8.5228515e-09
   1.4280000e+03   8.5894030e-09
   1.4290000e+03   8.6545834e-09
   1.4300000e+03   8.7183591e-09
   1.4310000e+03   8.7806976e-09
   1.4320000e+03   8.8415666e-09
   1.4330000e+03   8.9009348e-09
   1.4340000e+03   8.9587713e-09
   1.4350000e+03   9.0150462e-09
   1.4360000e+03   9.0697299e-09
   1.4370000e+03   9.1227942e-09
   1.4380000e+03   9.1742109e-09
   1.4390000e+03   9.2239532e-09
   1.4400000e+03   9.2719949e-09
   1.4410000e+03   9.3183106e-09
   1.4420000e+03   9.3628758e-09
   1.4430000e+03   9.4056670e-09
   1.4440000e+03   9.4466613e-09
   1.4450000e+03   9.4858370e-09
   1.4460000e+03   9.5231731e-09
   1.4470000e+03   9.5586497e-09
   1.4480000e+03   9.5922479e-09
   1.4490000e+03   9.6239495e-09
   1.4500000e+03   9.6537374e-09
   1.4510000e+03   9.6815959e-09
   1.4520000e+03   9.7075096e-09
   1.4530000e+03   9.7314648e-09
   1.4540000e+03   9.7534483e-09
   1.4550000e+03   9.7734483e-09
   1.4560000e+03   9.7914538e-09
   1.4570000e+03   9.8074551e-09
   1.4580000e+03   9.8214435e-09
   1.4590000e+03   9.8334112e-09
   1.4600000e+03   9.8433517e-09
   1.4610000e+03   9.8512594e-09
   1.4620000e+03   9.8571301e-09
   1.4630000e+03   9.8609602e-09
   1.4640000e+03   9.8627478e-09
   1.4650000e+03   9.8624915e-09
   1.4660000e+03   9.8601914e-09
   1.4670000e+03   9.8558488e-09
   1.4680000e+03   9.8494656e-09
   1.4690000e+03   9.8410451e-09
   1.4700000e+03   9.8305918e-09
   1.4710000e+03   9.8181112e-09
   1.4720000e+03   9.8036099e-09
   1.4730000e+03   9.7870953e-09
   1.4740000e+03   9.7685764e-09
   1.4750000e+03   9.7480628e-09
   1.4760000e+03   9.7255655e-09
   1.4770000e+03   9.7010963e-09
   1.4780000e+03   9.6746684e-09
   1.4790000e+03   9.6462956e-09
   1.4800000e+03   9.6159930e-09
   1.4810000e+03   9.5837766e-09
   1.4820000e+03   9.5496635e-09
   1.4830000e+03   9.5136718e-09
   1.4840000e+03   9.4758205e-09
   1.4850000e+03   9.4361294e-09
   1.4860000e+03   9.3946196e-09
   1.4870000e+03   9.3513130e-09
   1.4880000e+03   9.3062323e-09
   1.4890000e+03   9.2594011e-09
   1.4900000e+03   9.2108441e-09
   1.4910000e+03   9.1605867e-09
   1.4920000e+03   9.1086551e-09
   1.4930000e+03   9.0550764e-09
   1.4940000e+03   8.9998785e-09
   1.4950000e+03   8.9430900e-09
   1.4960000e+03   8.8847405e-09
   1.4970000e+03   8.8248600e-09
   1.4980000e+03   8.7634794e-09
   1.4990000e+03   8.7006303e-09
   1.5000000e+03   8.6363449e-09
   1.5010000e+03   8.5706562e-09
   1.5020000e+03   8.5035977e-09
   1.5030000e+03   8.4352033e-09
   1.5040000e+03   8.3655079e-09
   1.5050000e+03   8.2945466e-09
   1.5060000e+03   8.2223552e-09
   1.5070000e+03   8.1489698e-09
   1.5080000e+03   8.0744273e-09
   1.5090000e+03   7.9987646e-09
   1.5100000e+03   7.9220195e-09
   1.5110000e+03   7.8442298e-09
   1.5120000e+03   7.7654337e-09
   1.5130000e+03   7.6856699e-09
   1.5140000e+03   7.6049774e-09
   1.5150000e+03   7.5233952e-09
   1.5160000e+03   7.4409630e-09
   1.5170000e+03   7.3577203e-09
   1.5180000e+03   7.2737069e-09
   1.5190000e+03   7.1889628e-09
   1.5200000e+03   7.1035283e-09
   1.5210000e+03   7.0174435e-09
   1.5220000e+03   6.9307487e-09
   1.5230000e+03   6.8434844e-09
   1.5240000e+03   6.7556909e-09
   1.5250000e+03   6.6674084e-09
   1.5260000e+03   6.5786776e-09
   1.5270000e+03   6.4895384e-09
   1.5280000e+03   6.4000313e-09
   1.5290000e+03   6.3101961e-09
   1.5300000e+03   6.2200729e-09
   1.5310000e+03   6.1297013e-09
   1.5320000e+03   6.0391210e-09
   1.5330000e+03   5.9483712e-09
   1.5340000e+03   5.8574909e-09
   1.5350000e+03   5.7665190e-09
   1.5360000e+03   5.6754940e-09
   1.5370000e+03   5.5844541e-09
   1.5380000e+03   5.4934368e-09
   1.5390000e+03   5.4024799e-09
   1.5400000e+03   5.3116202e-09
   1.5410000e+03   5.2208944e-09
   1.5420000e+03   5.1303386e-09
   1.5430000e+03   5.0399886e-09
   1.5440000e+03   4.9498794e-09
   1.5450000e+03   4.8600459e-09
   1.5460000e+03   4.7705222e-09
   1.5470000e+03   4.6813418e-09
   1.5480000e+03   4.5925379e-09
   1.5490000e+03   4.5041428e-09
   1.5500000e+03   4.4161885e-09
   1.5510000e+03   4.3287061e-09
   1.5520000e+03   4.2417262e-09
   1.5530000e+03   4.1552788e-09
   1.5540000e+03   4.0693930e-09
   1.5550000e+03   3.9840975e-09
   1.5560000e+03   3.8994201e-09
   1.5570000e+03   3.8153880e-09
   1.5580000e+03   3.7320275e-09
   1.5590000e+03   3.6493643e-09
   1.5600000e+03   3.5674233e-09
   1.5610000e+03   3.4862288e-09
   1.5620000e+03   3.4058040e-09
   1.5630000e+03   3.3261715e-09
   1.5640000e+03   3.2473533e-09
   1.5650000e+03   3.1693703e-09
   1.5660000e+03   3.0922426e-09
   1.5670000e+03   3.0159897e-09
   1.5680000e+03   2.9406302e-09
   1.5690000e+03   2.8661818e-09
   1.5700000e+03   2.7926614e-09
   1.5710000e+03   2.7200851e-09
   1.5720000e+03   2.6484684e-09
   1.5730000e+03   2.5778253e-09
   1.5740000e+03   2.5081697e-09
   1.5750000e+03   2.4395143e-09
   1.5760000e+03   2.3718710e-09
   1.5770000e+03   2.3052510e-09
   1.5780000e+03   2.2396643e-09
   1.5790000e+03   2.1751206e-09
   1.5800000e+03   2.1116284e-09
   1.5810000e+03   2.0491955e-09
   1.5820000e+03   1.9878288e-09
   1.5830000e+03   1.9275346e-09
   1.5840000e+03   1.8683181e-09
   1.5850000e+03   1.8101839e-09
   1.5860000e+03   1.7531358e-09
   1.5870000e+03   1.6971768e-09
   1.5880000e+03   1.6423091e-09
   1.5890000e+03   1.5885340e-09
   1.5900000e+03   1.5358523e-09
   1.5910000e+03   1.4842639e-09
   1.5920000e+03   1.4337681e-09
   1.5930000e+03   1.3843632e-09
   1.5940000e+03   1.3360471e-09
   1.5950000e+03   1.2888169e-09
   1.5960000e+03   1.2426688e-09
   1.5970000e+03   1.1975987e-09
   1.5980000e+03   1.1536016e-09
   1.5990000e+03   1.1106719e-09
   1.6000000e+03   1.0688035e-09
   1.6010000e+03   1.0279893e-09
   1.6020000e+03   9.8822224e-10
   1.6030000e+03   9.4949402e-10
   1.6040000e+03   9.1179623e-10
   1.6050000e+03   8.7511981e-10
   1.6060000e+03   8.3945504e-10
   1.6070000e+03   8.0479173e-10
   1.6080000e+03   7.7111924e-10
   1.6090000e+03   7.3842654e-10
   1.6100000e+03   7.0670208e-10
   1.6110000e+03   6.7593371e-10
   1.6120000e+03   6.4610911e-10
   1.6130000e+03   6.1721535e-10
   1.6140000e+03   5.8923935e-10
   1.6150000e+03   5.6216738e-10
   1.6160000e+03   5.3598567e-10
   1.6170000e+03   5.1067983e-10
   1.6180000e+03   4.8623537e-10
   1.6190000e+03   4.6263750e-10
   1.6200000e+03   4.3987113e-10
   1.6210000e+03   4.1792076e-10
   1.6220000e+03   3.9677094e-10
   1.6230000e+03   3.7640592e-10
   1.6240000e+03   3.5680953e-10
   1.6250000e+03   3.3796594e-10
   1.6260000e+03   3.1985867e-10
   1.6270000e+03   3.0247131e-10
   1.6280000e+03   2.8578732e-10
   1.6290000e+03   2.6979025e-10
   1.6300000e+03   2.5446322e-10
   1.6310000e+03   2.3978959e-10
   1.6320000e+03   2.2575254e-10
   1.6330000e+03   2.1233523e-10
   1.6340000e+03   1.9952098e-10
   1.6350000e+03   1.8729292e-10
   1.6360000e+03   1.7563434e-10
   1.6370000e+03   1.6452834e-10
   1.6380000e+03   1.5395864e-10
   1.6390000e+03   1.4390843e-10
   1.6400000e+03   1.3436134e-10
   1.6410000e+03   1.2530099e-10
   1.6420000e+03   1.1671127e-10
   1.6430000e+03   1.0857596e-10
   1.6440000e+03   1.0087930e-10
   1.6450000e+03   9.3605437e-11
   1.6460000e+03   8.6738922e-11
   1.6470000e+03   8.0264357e-11
   1.6480000e+03   7.4166556e-11
   1.6490000e+03   6.8430619e-11
   1.6500000e+03   6.3041959e-11
   1.6510000e+03   5.7986041e-11
   1.6520000e+03   5.3248599e-11
   1.6530000e+03   4.8815789e-11
   1.6540000e+03   4.4674008e-11
   1.6550000e+03   4.0809832e-11
   1.6560000e+03   3.7210139e-11
   1.6570000e+03   3.3862231e-11
   1.6580000e+03   3.0753597e-11
   1.6590000e+03   2.7872087e-11
   1.6600000e+03   2.5205859e-11
   1.6610000e+03   2.2743326e-11
   1.6620000e+03   2.0473340e-11
   1.6630000e+03   1.8385060e-11
   1.6640000e+03   1.6467931e-11
   1.6650000e+03   1.4711837e-11
   1.6660000e+03   1.3106848e-11
   1.6670000e+03   1.1643492e-11
   1.6680000e+03   1.0312615e-11
   1.6690000e+03   9.1054757e-12
   1.6700000e+03   8.0135867e-12
   1.6710000e+03   7.0287578e-12
   1.6720000e+03   6.1433424e-12
   1.6730000e+03   5.3499258e-12
   1.6740000e+03   4.6413562e-12
   1.6750000e+03   4.0110428e-12
   1.6760000e+03   3.4525616e-12
   1.6770000e+03   2.9598104e-12
   1.6780000e+03   2.5272957e-12
   1.6790000e+03   2.1495888e-12
   1.6800000e+03   1.8216824e-12
   1.6810000e+03   1.5389462e-12
   1.6820000e+03   1.2971977e-12
   1.6830000e+03   1.0922430e-12
   1.6840000e+03   9.2072136e-13
   1.6850000e+03   7.7912983e-13
   1.6860000e+03   6.6436121e-13
   1.6870000e+03   5.7336711e-13
   1.6880000e+03   5.0331789e-13
   1.6890000e+03   4.5104002e-13
   1.6900000e+03   4.1354556e-13
   1.6910000e+03   3.8772122e-13
   1.6920000e+03   3.7059792e-13
   1.6930000e+03   3.5996642e-13
   1.6940000e+03   3.5378634e-13
   1.6950000e+03   3.5066424e-13
   1.6960000e+03   3.4963029e-13
   1.6970000e+03   3.5002508e-13
   1.6980000e+03   3.5134191e-13
   1.6990000e+03   3.5327103e-13
   1.7000000e+03   3.5562825e-13
   1.7010000e+03   3.5829660e-13
   1.7020000e+03   3.6109282e-13
   1.7030000e+03   3.6402687e-13
   1.7040000e+03   3.6696747e-13
   1.7050000e+03   3.6996851e-13
   1.7060000e+03   3.7294152e-13
   1.7070000e+03   3.7598596e-13
   1.7080000e+03   3.7901054e-13
   1.7090000e+03   3.8195348e-13
   1.7100000e+03   3.8495279e-13
   1.7110000e+03   3.8788461e-13
   1.7120000e+03   3.9078394e-13
   1.7130000e+03   3.9366901e-13
   1.7140000e+03   3.9638340e-13
   1.7150000e+03   3.9890233e-13
   1.7160000e+03   4.0117122e-13
   1.7170000e+03   4.0306585e-13
   1.7180000e+03   4.0448809e-13
   1.7190000e+03   4.0533234e-13
   1.7200000e+03   4.0555327e-13
   1.7210000e+03   4.0543642e-13
   1.7220000e+03   4.0533534e-13
   1.7230000e+03   4.0604739e-13
   1.7240000e+03   4.0919644e-13
   1.7250000e+03   4.1740657e-13
   1.7260000e+03   4.3439111e-13
   1.7270000e+03   4.6487524e-13
   1.7280000e+03   5.1428628e-13
   1.7290000e+03   5.8760359e-13
   1.7300000e+03   6.8904411e-13
   1.7310000e+03   8.2180182e-13
   1.7320000e+03   9.8889386e-13
   1.7330000e+03   1.1933006e-12
   1.7340000e+03   1.4380510e-12
   1.7350000e+03   1.7269728e-12
   1.7360000e+03   2.0640717e-12
   1.7370000e+03   2.4538813e-12
   1.7380000e+03   2.9013572e-12
   1.7390000e+03   3.4118751e-12
   1.7400000e+03   3.9913165e-12
   1.7410000e+03   4.6456636e-12
   1.7420000e+03   5.3816460e-12
   1.7430000e+03   6.2060411e-12
   1.7440000e+03   7.1262311e-12
   1.7450000e+03   8.1499420e-12
   1.7460000e+03   9.2852135e-12
   1.7470000e+03   1.0540443e-11
   1.7480000e+03   1.1924413e-11
   1.7490000e+03   1.3446375e-11
   1.7500000e+03   1.5115876e-11
   1.7510000e+03   1.6942873e-11
   1.7520000e+03   1.8937533e-11
   1.7530000e+03   2.1110603e-11
   1.7540000e+03   2.3473141e-11
   1.7550000e+03   2.6036533e-11
   1.7560000e+03   2.8812426e-11
   1.7570000e+03   3.1813052e-11
   1.7580000e+03   3.5050808e-11
   1.7590000e+03   3.8538492e-11
   1.7600000e+03   4.2289298e-11
   1.7610000e+03   4.6316624e-11
   1.7620000e+03   5.0634352e-11
   1.7630000e+03   5.5256605e-11
   1.7640000e+03   6.0197745e-11
   1.7650000e+03   6.5472495e-11
   1.7660000e+03   7.1096015e-11
   1.7670000e+03   7.7083535e-11
   1.7680000e+03   8.3450669e-11
   1.7690000e+03   9.0213233e-11
   1.7700000e+03   9.7387463e-11
   1.7710000e+03   1.0498955e-10
   1.7720000e+03   1.1303620e-10
   1.7730000e+03   1.2154406e-10
   1.7740000e+03   1.3053032e-10
   1.7750000e+03   1.4001199e-10
   1.7760000e+03   1.5000657e-10
   1.7770000e+03   1.6053144e-10
   1.7780000e+03   1.7160440e-10
   1.7790000e+03   1.8324315e-10
   1.7800000e+03   1.9546569e-10
   1.7810000e+03   2.0828989e-10
   1.7820000e+03   2.2173396e-10
   1.7830000e+03   2.3581594e-10
   1.7840000e+03   2.5055402e-10
   1.7850000e+03   2.6596656e-10
   1.7860000e+03   2.8207158e-10
   1.7870000e+03   2.9888745e-10
   1.7880000e+03   3.1643218e-10
   1.7890000e+03   3.3472412e-10
   1.7900000e+03   3.5378109e-10
   1.7910000e+03   3.7362125e-10
   1.7920000e+03   3.9426242e-10
   1.7930000e+03   4.1572227e-10
   1.7940000e+03   4.3801848e-10
   1.7950000e+03   4.6116844e-10
   1.7960000e+03   4.8518929e-10
   1.7970000e+03   5.1009818e-10
   1.7980000e+03   5.3591176e-10
   1.7990000e+03   5.6264676e-10
   1.8000000e+03   5.9031926e-10
   1.8010000e+03   6.1894538e-10
   1.8020000e+03   6.4854058e-10
   1.8030000e+03   6.7912036e-10
   1.8040000e+03   7.1069958e-10
   1.8050000e+03   7.4329293e-10
   1.8060000e+03   7.7691447e-10
   1.8070000e+03   8.1157803e-10
   1.8080000e+03   8.4729692e-10
   1.8090000e+03   8.8408403e-10
   1.8100000e+03   9.2195182e-10
   1.8110000e+03   9.6091196e-10
   1.8120000e+03   1.0009760e-09
   1.8130000e+03   1.0421547e-09
   1.8140000e+03   1.0844585e-09
   1.8150000e+03   1.1278968e-09
   1.8160000e+03   1.1724789e-09
   1.8170000e+03   1.2182133e-09
   1.8180000e+03   1.2651077e-09
   1.8190000e+03   1.3131696e-09
   1.8200000e+03   1.3624051e-09
   1.8210000e+03   1.4128205e-09
   1.8220000e+03   1.4644207e-09
   1.8230000e+03   1.5172102e-09
   1.8240000e+03   1.5711927e-09
   1.8250000e+03   1.6263712e-09
   1.8260000e+03   1.6827479e-09
   1.8270000e+03   1.7403242e-09
   1.8280000e+03   1.7991009e-09
   1.8290000e+03   1.8590777e-09
   1.8300000e+03   1.9202536e-09
   1.8310000e+03   1.9826270e-09
   1.8320000e+03   2.0461951e-09
   1.8330000e+03   2.1109546e-09
   1.8340000e+03   2.1769012e-09
   1.8350000e+03   2.2440296e-09
   1.8360000e+03   2.3123337e-09
   1.8370000e+03   2.3818068e-09
   1.8380000e+03   2.4524410e-09
   1.8390000e+03   2.5242276e-09
   1.8400000e+03   2.5971571e-09
   1.8410000e+03   2.6712188e-09
   1.8420000e+03   2.7464016e-09
   1.8430000e+03   2.8226930e-09
   1.8440000e+03   2.9000800e-09
   1.8450000e+03   2.9785482e-09
   1.8460000e+03   3.0580829e-09
   1.8470000e+03   3.1386679e-09
   1.8480000e+03   3.2202866e-09
   1.8490000e+03   3.3029210e-09
   1.8500000e+03   3.3865526e-09
   1.8510000e+03   3.4711619e-09
   1.8520000e+03   3.5567283e-09
   1.8530000e+03   3.6432305e-09
   1.8540000e+03   3.7306464e-09
   1.8550000e+03   3.8189527e-09
   1.8560000e+03   3.9081256e-09
   1.8570000e+03   3.9981400e-09
   1.8580000e+03   4.0889705e-09
   1.8590000e+03   4.1805902e-09
   1.8600000e+03   4.2729721e-09
   1.8610000e+03   4.3660877e-09
   1.8620000e+03   4.4599080e-09
   1.8630000e+03   4.5544033e-09
   1.8640000e+03   4.6495429e-09
   1.8650000e+03   4.7452955e-09
   1.8660000e+03   4.8416289e-09
   1.8670000e+03   4.9385101e-09
   1.8680000e+03   5.0359058e-09
   1.8690000e+03   5.1337815e-09
   1.8700000e+03   5.2321020e-09
   1.8710000e+03   5.3308321e-09
   1.8720000e+03   5.4299351e-09
   1.8730000e+03   5.5293743e-09
   1.8740000e+03   5.6291121e-09
   1.8750000e+03   5.7291102e-09
   1.8760000e+03   5.8293301e-09
   1.8770000e+03   5.9297324e-09
   1.8780000e+03   6.0302775e-09
   1.8790000e+03   6.1309250e-09
   1.8800000e+03   6.2316343e-09
   1.8810000e+03   6.3323641e-09
   1.8820000e+03   6.4330729e-09
   1.8830000e+03   6.5337187e-09
   1.8840000e+03   6.6342592e-09
   1.8850000e+03   6.7346515e-09
   1.8860000e+03   6.8348529e-09
   1.8870000e+03   6.9348198e-09
   1.8880000e+03   7.0345090e-09
   1.8890000e+03   7.1338765e-09
   1.8900000e+03   7.2328783e-09
   1.8910000e+03   7.3314704e-09
   1.8920000e+03   7.4296085e-09
   1.8930000e+03   7.5272482e-09
   1.8940000e+03   7.6243450e-09
   1.8950000e+03   7.7208543e-09
   1.8960000e+03   7.8167317e-09
   1.8970000e+03   7.9119327e-09
   1.8980000e+03   8.0064127e-09
   1.8990000e+03   8.1001274e-09
   1.9000000e+03   8.1930324e-09
   1.9010000e+03   8.2850836e-09
   1.9020000e+03   8.3762369e-09
   1.9030000e+03   8.4664486e-09
   1.9040000e+03   8.5556752e-09
   1.9050000e+03   8.6438732e-09
   1.9060000e+03   8.7309996e-09
   1.9070000e+03   8.8170118e-09
   1.9080000e+03   8.9018674e-09
   1.9090000e+03   8.9855245e-09
   1.9100000e+03   9.0679414e-09
   1.9110000e+03   9.1490771e-09
   1.9120000e+03   9.2288909e-09
   1.9130000e+03   9.3073428e-09
   1.9140000e+03   9.3843930e-09
   1.9150000e+03   9.4600027e-09
   1.9160000e+03   9.5341332e-09
   1.9170000e+03   9.6067469e-09
   1.9180000e+03   9.6778065e-09
   1.9190000e+03   9.7472755e-09
   1.9200000e+03   9.8151182e-09
   1.9210000e+03   9.8812994e-09
   1.9220000e+03   9.9457849e-09
   1.9230000e+03   1.0008541e-08
   1.9240000e+03   1.0069535e-08
   1.9250000e+03   1.0128736e-08
   1.9260000e+03   1.0186111e-08
   1.9270000e+03   1.0241631e-08
   1.9280000e+03   1.0295267e-08
   1.9290000e+03   1.0346990e-08
   1.9300000e+03   1.0396773e-08
   1.9310000e+03   1.0444590e-08
   1.9320000e+03   1.0490414e-08
   1.9330000e+03   1.0534223e-08
   1.9340000e+03   1.0575991e-08
   1.9350000e+03   1.0615697e-08
   1.9360000e+03   1.0653320e-08
   1.9370000e+03   1.0688839e-08
   1.9380000e+03   1.0722235e-08
   1.9390000e+03   1.0753491e-08
   1.9400000e+03   1.0782589e-08
   1.9410000e+03   1.0809513e-08
   1.9420000e+03   1.0834249e-08
   1.9430000e+03   1.0856783e-08
   1.9440000e+03   1.0877104e-08
   1.9450000e+03   1.0895199e-08
   1.9460000e+03   1.0911060e-08
   1.9470000e+03   1.0924676e-08
   1.9480000e+03   1.0936042e-08
   1.9490000e+03   1.0945149e-08
   1.9500000e+03   1.0951994e-08
   1.9510000e+03   1.0956573e-08
   1.9520000e+03   1.0958882e-08
   1.9530000e+03   1.0958920e-08
   1.9540000e+03   1.0956687e-08
   1.9550000e+03   1.0952184e-08
   1.9560000e+03   1.0945413e-08
   1.9570000e+03   1.0936377e-08
   1.9580000e+03   1.0925082e-08
   1.9590000e+03   1.0911533e-08
   1.9600000e+03   1.0895737e-08
   1.9610000e+03   1.0877702e-08
   1.9620000e+03   1.0857438e-08
   1.9630000e+03   1.0834955e-08
   1.9640000e+03   1.0810266e-08
   1.9650000e+03   1.0783383e-08
   1.9660000e+03   1.0754321e-08
   1.9670000e+03   1.0723095e-08
   1.9680000e+03   1.0689721e-08
   1.9690000e+03   1.0654218e-08
   1.9700000e+03   1.0616603e-08
   1.9710000e+03   1.0576896e-08
   1.9720000e+03   1.0535120e-08
   1.9730000e+03   1.0491295e-08
   1.9740000e+03   1.0445444e-08
   1.9750000e+03   1.0397592e-08
   1.9760000e+03   1.0347765e-08
   1.9770000e+03   1.0295987e-08
   1.9780000e+03   1.0242286e-08
   1.9790000e+03   1.0186691e-08
   1.9800000e+03   1.0129230e-08
   1.9810000e+03   1.0069933e-08
   1.9820000e+03   1.0008831e-08
   1.9830000e+03   9.9459560e-09
   1.9840000e+03   9.8813402e-09
   1.9850000e+03   9.8150170e-09
   1.9860000e+03   9.7470208e-09
   1.9870000e+03   9.6773864e-09
   1.9880000e+03   9.6061495e-09
   1.9890000e+03   9.5333466e-09
   1.9900000e+03   9.4590149e-09
   1.9910000e+03   9.3831921e-09
   1.9920000e+03   9.3059166e-09
   1.9930000e+03   9.2272276e-09
   1.9940000e+03   9.1471646e-09
   1.9950000e+03   9.0657679e-09
   1.9960000e+03   8.9830781e-09
   1.9970000e+03   8.8991365e-09
   1.9980000e+03   8.8139847e-09
   1.9990000e+03   8.7276649e-09
   2.0000000e+03   8.6402195e-09
   2.0010000e+03   8.5516916e-09
   2.0020000e+03   8.4621241e-09
   2.0030000e+03   8.3715608e-09
   2.0040000e+03   8.2800455e-09
   2.0050000e+03   8.1876221e-09
   2.0060000e+03   8.0943350e-09
   2.0070000e+03   8.0002286e-09
   2.0080000e+03   7.9053477e-09
   2.0090000e+03   7.8097368e-09
   2.0100000e+03   7.7134408e-09
   2.0110000e+03   7.6165047e-09
   2.0120000e+03   7.5189734e-09
   2.0130000e+03   7.4208918e-09
   2.0140000e+03   7.3223046e-09
   2.0150000e+03   7.2232568e-09
   2.0160000e+03   7.1237932e-09
   2.0170000e+03   7.0239582e-09
   2.0180000e+03   6.9237964e-09
   2.0190000e+03   6.8233518e-09
   2.0200000e+03   6.7226688e-09
   2.0210000e+03   6.6217908e-09
   2.0220000e+03   6.5207616e-09
   2.0230000e+03   6.4196244e-09
   2.0240000e+03   6.3184218e-09
   2.0250000e+03   6.2171967e-09
   2.0260000e+03   6.1159908e-09
   2.0270000e+03   6.0148463e-09
   2.0280000e+03   5.9138041e-09
   2.0290000e+03   5.8129052e-09
   2.0300000e+03   5.7121898e-09
   2.0310000e+03   5.6116979e-09
   2.0320000e+03   5.5114685e-09
   2.0330000e+03   5.4115405e-09
   2.0340000e+03   5.3119520e-09
   2.0350000e+03   5.2127404e-09
   2.0360000e+03   5.1139427e-09
   2.0370000e+03   5.0155950e-09
   2.0380000e+03   4.9177330e-09
   2.0390000e+03   4.8203914e-09
   2.0400000e+03   4.7236044e-09
   2.0410000e+03   4.6274055e-09
   2.0420000e+03   4.5318274e-09
   2.0430000e+03   4.4369018e-09
   2.0440000e+03   4.3426599e-09
   2.0450000e+03   4.2491322e-09
   2.0460000e+03   4.1563480e-09
   2.0470000e+03   4.0643362e-09
   2.0480000e+03   3.9731246e-09
   2.0490000e+03   3.8827402e-09
   2.0500000e+03   3.7932091e-09
   2.0510000e+03   3.7045566e-09
   2.0520000e+03   3.6168072e-09
   2.0530000e+03   3.5299844e-09
   2.0540000e+03   3.4441108e-09
   2.0550000e+03   3.3592081e-09
   2.0560000e+03   3.2752971e-09
   2.0570000e+03   3.1923977e-09
   2.0580000e+03   3.1105290e-09
   2.0590000e+03   3.0297090e-09
   2.0600000e+03   2.9499547e-09
   2.0610000e+03   2.8712824e-09
   2.0620000e+03   2.7937074e-09
   2.0630000e+03   2.7172439e-09
   2.0640000e+03   2.6419055e-09
   2.0650000e+03   2.5677045e-09
   2.0660000e+03   2.4946526e-09
   2.0670000e+03   2.4227603e-09
   2.0680000e+03   2.3520374e-09
   2.0690000e+03   2.2824926e-09
   2.0700000e+03   2.2141339e-09
   2.0710000e+03   2.1469681e-09
   2.0720000e+03   2.0810015e-09
   2.0730000e+03   2.0162390e-09
   2.0740000e+03   1.9526851e-09
   2.0750000e+03   1.8903432e-09
   2.0760000e+03   1.8292159e-09
   2.0770000e+03   1.7693047e-09
   2.0780000e+03   1.7106107e-09
   2.0790000e+03   1.6531338e-09
   2.0800000e+03   1.5968732e-09
   2.0810000e+03   1.5418273e-09
   2.0820000e+03   1.4879937e-09
   2.0830000e+03   1.4353694e-09
   2.0840000e+03   1.3839502e-09
   2.0850000e+03   1.3337315e-09
   2.0860000e+03   1.2847079e-09
   2.0870000e+03   1.2368733e-09
   2.0880000e+03   1.1902208e-09
   2.0890000e+03   1.1447429e-09
   2.0900000e+03   1.1004312e-09
   2.0910000e+03   1.0572772e-09
   2.0920000e+03   1.0152711e-09
   2.0930000e+03   9.7440306e-10
   2.0940000e+03   9.3466225e-10
   2.0950000e+03   8.9603743e-10
   2.0960000e+03   8.5851687e-10
   2.0970000e+03   8.2208816e-10
   2.0980000e+03   7.8673844e-10
   2.0990000e+03   7.5245439e-10
   2.1000000e+03   7.1922218e-10
   2.1010000e+03   6.8702755e-10
   2.1020000e+03   6.5585580e-10
   2.1030000e+03   6.2569180e-10
   2.1040000e+03   5.9652012e-10
   2.1050000e+03   5.6832488e-10
   2.1060000e+03   5.4108985e-10
   2.1070000e+03   5.1479857e-10
   2.1080000e+03   4.8943418e-10
   2.1090000e+03   4.6497962e-10
   2.1100000e+03   4.4141754e-10
   2.1110000e+03   4.1873041e-10
   2.1120000e+03   3.9690032e-10
   2.1130000e+03   3.7590939e-10
   2.1140000e+03   3.5573946e-10
   2.1150000e+03   3.3637219e-10
   2.1160000e+03   3.1778919e-10
   2.1170000e+03   2.9997193e-10
   2.1180000e+03   2.8290184e-10
   2.1190000e+03   2.6656022e-10
   2.1200000e+03   2.5092833e-10
   2.1210000e+03   2.3598741e-10
   2.1220000e+03   2.2171884e-10
   2.1230000e+03   2.0810380e-10
   2.1240000e+03   1.9512356e-10
   2.1250000e+03   1.8275973e-10
   2.1260000e+03   1.7099342e-10
   2.1270000e+03   1.5980642e-10
   2.1280000e+03   1.4918023e-10
   2.1290000e+03   1.3909669e-10
   2.1300000e+03   1.2953770e-10
   2.1310000e+03   1.2048527e-10
   2.1320000e+03   1.1192169e-10
   2.1330000e+03   1.0382943e-10
   2.1340000e+03   9.6191127e-11
   2.1350000e+03   8.8989623e-11
   2.1360000e+03   8.2207997e-11
   2.1370000e+03   7.5829589e-11
   2.1380000e+03   6.9838040e-11
   2.1390000e+03   6.4217265e-11
   2.1400000e+03   5.8951328e-11
   2.1410000e+03   5.4024722e-11
   2.1420000e+03   4.9422286e-11
   2.1430000e+03   4.5128992e-11
   2.1440000e+03   4.1130209e-11
   2.1450000e+03   3.7411802e-11
   2.1460000e+03   3.3959762e-11
   2.1470000e+03   3.0760567e-11
   2.1480000e+03   2.7800926e-11
   2.1490000e+03   2.5067985e-11
   2.1500000e+03   2.2549299e-11
   2.1510000e+03   2.0232737e-11
   2.1520000e+03   1.8106513e-11
   2.1530000e+03   1.6159302e-11
   2.1540000e+03   1.4380107e-11
   2.1550000e+03   1.2758266e-11
   2.1560000e+03   1.1283669e-11
   2.1570000e+03   9.9463954e-12
   2.1580000e+03   8.7370659e-12
   2.1590000e+03   7.6465239e-12
   2.1600000e+03   6.6662526e-12
   2.1610000e+03   5.7878388e-12
   2.1620000e+03   5.0033450e-12
   2.1630000e+03   4.3053490e-12
   2.1640000e+03   3.6867312e-12
   2.1650000e+03   3.1405237e-12
   2.1660000e+03   2.6604664e-12
   2.1670000e+03   2.2404572e-12
   2.1680000e+03   1.8748099e-12
   2.1690000e+03   1.5581031e-12
   2.1700000e+03   1.2855372e-12
   2.1710000e+03   1.0521748e-12
   2.1720000e+03   8.5380973e-13
   2.1730000e+03   6.8636778e-13
   2.1740000e+03   5.4614924e-13
   2.1750000e+03   4.2973276e-13
   2.1760000e+03   3.3392929e-13
   2.1770000e+03   2.5599843e-13
   2.1780000e+03   1.9329876e-13
   2.1790000e+03   1.4342802e-13
   2.1800000e+03   1.0436362e-13
   2.1810000e+03   7.4317169e-14
   2.1820000e+03   5.1588417e-14
   2.1830000e+03   3.4745788e-14
   2.1840000e+03   2.2621825e-14
   2.1850000e+03   1.4093676e-14
   2.1860000e+03   8.3701981e-15
   2.1870000e+03   4.6778084e-15
   2.1880000e+03   2.5000339e-15
   2.1890000e+03   1.4415797e-15
   2.1900000e+03   1.0703303e-15
   2.1910000e+03   9.6813130e-16
   2.1920000e+03   9.5209058e-16
   2.1930000e+03   9.0259666e-16
   2.1940000e+03   8.6115451e-16
   2.1950000e+03   8.6312887e-16
   2.1960000e+03   8.0411436e-16
   2.1970000e+03   7.4884164e-16
   2.1980000e+03   6.9917691e-16
   2.1990000e+03   7.2314464e-16
   2.2000000e+03   8.2127392e-16
   2.2010000e+03   1.1655573e-15
   2.2020000e+03   2.0505201e-15
   2.2030000e+03   3.8813672e-15
   2.2040000e+03   6.8491509e-15
   2.2050000e+03   1.1686930e-14
   2.2060000e+03   1.8872292e-14
   2.2070000e+03   2.9287495e-14
   2.2080000e+03   4.3955254e-14
   2.2090000e+03   6.4037192e-14
   2.2100000e+03   9.0783619e-14
   2.2110000e+03   1.2581628e-13
   2.2120000e+03   1.7092148e-13
   2.2130000e+03   2.2809197e-13
   2.2140000e+03   2.9957227e-13
   2.2150000e+03   3.8786347e-13
   2.2160000e+03   4.9586589e-13
   2.2170000e+03   6.2654796e-13
   2.2180000e+03   7.8328994e-13
   2.2190000e+03   9.6975783e-13
   2.2200000e+03   1.1900111e-12
   2.2210000e+03   1.4483483e-12
   2.2220000e+03   1.7493570e-12
   2.2230000e+03   2.0980186e-12
   2.2240000e+03   2.4998630e-12
   2.2250000e+03   2.9604552e-12
   2.2260000e+03   3.4859204e-12
   2.2270000e+03   4.0827382e-12
   2.2280000e+03   4.7577804e-12
   2.2290000e+03   5.5182303e-12
   2.2300000e+03   6.3718060e-12
   2.2310000e+03   7.3264897e-12
   2.2320000e+03   8.3908796e-12
   2.2330000e+03   9.5736692e-12
   2.2340000e+03   1.0884203e-11
   2.2350000e+03   1.2332148e-11
   2.2360000e+03   1.3927609e-11
   2.2370000e+03   1.5681136e-11
   2.2380000e+03   1.7603684e-11
   2.2390000e+03   1.9706635e-11
   2.2400000e+03   2.2001657e-11
   2.2410000e+03   2.4501032e-11
   2.2420000e+03   2.7217412e-11
   2.2430000e+03   3.0163693e-11
   2.2440000e+03   3.3353494e-11
   2.2450000e+03   3.6800487e-11
   2.2460000e+03   4.0518977e-11
   2.2470000e+03   4.4523616e-11
   2.2480000e+03   4.8829344e-11
   2.2490000e+03   5.3451604e-11
   2.2500000e+03   5.8406233e-11
   2.2510000e+03   6.3709227e-11
   2.2520000e+03   6.9377186e-11
   2.2530000e+03   7.5426879e-11
   2.2540000e+03   8.1875518e-11
   2.2550000e+03   8.8740579e-11
   2.2560000e+03   9.6039927e-11
   2.2570000e+03   1.0379160e-10
   2.2580000e+03   1.1201405e-10
   2.2590000e+03   1.2072595e-10
   2.2600000e+03   1.2994618e-10
   2.2610000e+03   1.3969401e-10
   2.2620000e+03   1.4998890e-10
   2.2630000e+03   1.6085034e-10
   2.2640000e+03   1.7229824e-10
   2.2650000e+03   1.8435265e-10
   2.2660000e+03   1.9703366e-10
   2.2670000e+03   2.1036169e-10
   2.2680000e+03   2.2435723e-10
   2.2690000e+03   2.3904075e-10
   2.2700000e+03   2.5443293e-10
   2.2710000e+03   2.7055461e-10
   2.2720000e+03   2.8742650e-10
   2.2730000e+03   3.0506940e-10
   2.2740000e+03   3.2350417e-10
   2.2750000e+03   3.4275168e-10
   2.2760000e+03   3.6283269e-10
   2.2770000e+03   3.8376786e-10
   2.2780000e+03   4.0557794e-10
   2.2790000e+03   4.2828347e-10
   2.2800000e+03   4.5190492e-10
   2.2810000e+03   4.7646250e-10
   2.2820000e+03   5.0197636e-10
   2.2830000e+03   5.2846655e-10
   2.2840000e+03   5.5595272e-10
   2.2850000e+03   5.8445430e-10
   2.2860000e+03   6.1399055e-10
   2.2870000e+03   6.4458046e-10
   2.2880000e+03   6.7624253e-10
   2.2890000e+03   7.0899522e-10
   2.2900000e+03   7.4285641e-10
   2.2910000e+03   7.7784370e-10
   2.2920000e+03   8.1397414e-10
   2.2930000e+03   8.5126451e-10
   2.2940000e+03   8.8973109e-10
   2.2950000e+03   9.2938969e-10
   2.2960000e+03   9.7025557e-10
   2.2970000e+03   1.0123436e-09
   2.2980000e+03   1.0556679e-09
   2.2990000e+03   1.1002422e-09
   2.3000000e+03   1.1460795e-09
   2.3010000e+03   1.1931924e-09
   2.3020000e+03   1.2415925e-09
   2.3030000e+03   1.2912913e-09
   2.3040000e+03   1.3422990e-09
   2.3050000e+03   1.3946256e-09
   2.3060000e+03   1.4482801e-09
   2.3070000e+03   1.5032707e-09
   2.3080000e+03   1.5596052e-09
   2.3090000e+03   1.6172902e-09
   2.3100000e+03   1.6763319e-09
   2.3110000e+03   1.7367353e-09
   2.3120000e+03   1.7985049e-09
   2.3130000e+03   1.8616441e-09
   2.3140000e+03   1.9261556e-09
   2.3150000e+03   1.9920412e-09
   2.3160000e+03   2.0593017e-09
   2.3170000e+03   2.1279371e-09
   2.3180000e+03   2.1979463e-09
   2.3190000e+03   2.2693276e-09
   2.3200000e+03   2.3420779e-09
   2.3210000e+03   2.4161936e-09
   2.3220000e+03   2.4916698e-09
   2.3230000e+03   2.5685007e-09
   2.3240000e+03   2.6466796e-09
   2.3250000e+03   2.7261986e-09
   2.3260000e+03   2.8070490e-09
   2.3270000e+03   2.8892211e-09
   2.3280000e+03   2.9727039e-09
   2.3290000e+03   3.0574856e-09
   2.3300000e+03   3.1435534e-09
   2.3310000e+03   3.2308933e-09
   2.3320000e+03   3.3194903e-09
   2.3330000e+03   3.4093285e-09
   2.3340000e+03   3.5003909e-09
   2.3350000e+03   3.5926593e-09
   2.3360000e+03   3.6861146e-09
   2.3370000e+03   3.7807366e-09
   2.3380000e+03   3.8765042e-09
   2.3390000e+03   3.9733952e-09
   2.3400000e+03   4.0713862e-09
   2.3410000e+03   4.1704529e-09
   2.3420000e+03   4.2705703e-09
   2.3430000e+03   4.3717117e-09
   2.3440000e+03   4.4738500e-09
   2.3450000e+03   4.5769568e-09
   2.3460000e+03   4.6810030e-09
   2.3470000e+03   4.7859581e-09
   2.3480000e+03   4.8917910e-09
   2.3490000e+03   4.9984696e-09
   2.3500000e+03   5.1059608e-09
   2.3510000e+03   5.2142305e-09
   2.3520000e+03   5.3232437e-09
   2.3530000e+03   5.4329648e-09
   2.3540000e+03   5.5433570e-09
   2.3550000e+03   5.6543829e-09
   2.3560000e+03   5.7660040e-09
   2.3570000e+03   5.8781813e-09
   2.3580000e+03   5.9908746e-09
   2.3590000e+03   6.1040433e-09
   2.3600000e+03   6.2176461e-09
   2.3610000e+03   6.3316405e-09
   2.3620000e+03   6.4459838e-09
   2.3630000e+03   6.5606323e-09
   2.3640000e+03   6.6755418e-09
   2.3650000e+03   6.7906675e-09
   2.3660000e+03   6.9059640e-09
   2.3670000e+03   7.0213850e-09
   2.3680000e+03   7.1368842e-09
   2.3690000e+03   7.2524143e-09
   2.3700000e+03   7.3679280e-09
   2.3710000e+03   7.4833769e-09
   2.3720000e+03   7.5987129e-09
   2.3730000e+03   7.7138868e-09
   2.3740000e+03   7.8288497e-09
   2.3750000e+03   7.9435519e-09
   2.3760000e+03   8.0579434e-09
   2.3770000e+03   8.1719744e-09
   2.3780000e+03   8.2855943e-09
   2.3790000e+03   8.3987526e-09
   2.3800000e+03   8.5113986e-09
   2.3810000e+03   8.6234814e-09
   2.3820000e+03   8.7349501e-09
   2.3830000e+03   8.8457536e-09
   2.3840000e+03   8.9558409e-09
   2.3850000e+03   9.0651609e-09
   2.3860000e+03   9.1736627e-09
   2.3870000e+03   9.2812954e-09
   2.3880000e+03   9.3880079e-09
   2.3890000e+03   9.4937498e-09
   2.3900000e+03   9.5984706e-09
   2.3910000e+03   9.7021198e-09
   2.3920000e+03   9.8046476e-09
   2.3930000e+03   9.9060042e-09
   2.3940000e+03   1.0006140e-08
   2.3950000e+03   1.0105007e-08
   2.3960000e+03   1.0202555e-08
   2.3970000e+03   1.0298737e-08
   2.3980000e+03   1.0393504e-08
   2.3990000e+03   1.0486810e-08
   2.4000000e+03   1.0578608e-08
   2.4010000e+03   1.0668851e-08
   2.4020000e+03   1.0757495e-08
   2.4030000e+03   1.0844494e-08
   2.4040000e+03   1.0929804e-08
   2.4050000e+03   1.1013381e-08
   2.4060000e+03   1.1095183e-08
   2.4070000e+03   1.1175168e-08
   2.4080000e+03   1.1253294e-08
   2.4090000e+03   1.1329522e-08
   2.4100000e+03   1.1403811e-08
   2.4110000e+03   1.1476122e-08
   2.4120000e+03   1.1546419e-08
   2.4130000e+03   1.1614665e-08
   2.4140000e+03   1.1680823e-08
   2.4150000e+03   1.1744858e-08
   2.4160000e+03   1.1806738e-08
   2.4170000e+03   1.1866429e-08
   2.4180000e+03   1.1923899e-08
   2.4190000e+03   1.1979119e-08
   2.4200000e+03   1.2032058e-08
   2.4210000e+03   1.2082689e-08
   2.4220000e+03   1.2130984e-08
   2.4230000e+03   1.2176917e-08
   2.4240000e+03   1.2220464e-08
   2.4250000e+03   1.2261602e-08
   2.4260000e+03   1.2300307e-08
   2.4270000e+03   1.2336559e-08
   2.4280000e+03   1.2370339e-08
   2.4290000e+03   1.2401628e-08
   2.4300000e+03   1.2430409e-08
   2.4310000e+03   1.2456666e-08
   2.4320000e+03   1.2480385e-08
   2.4330000e+03   1.2501553e-08
   2.4340000e+03   1.2520157e-08
   2.4350000e+03   1.2536189e-08
   2.4360000e+03   1.2549638e-08
   2.4370000e+03   1.2560498e-08
   2.4380000e+03   1.2568762e-08
   2.4390000e+03   1.2574425e-08
   2.4400000e+03   1.2577484e-08
   2.4410000e+03   1.2577937e-08
   2.4420000e+03   1.2575784e-08
   2.4430000e+03   1.2571024e-08
   2.4440000e+03   1.2563661e-08
   2.4450000e+03   1.2553699e-08
   2.4460000e+03   1.2541141e-08
   2.4470000e+03   1.2525995e-08
   2.4480000e+03   1.2508268e-08
   2.4490000e+03   1.2487970e-08
   2.4500000e+03   1.2465111e-08
   2.4510000e+03   1.2439703e-08
   2.4520000e+03   1.2411760e-08
   2.4530000e+03   1.2381296e-08
   2.4540000e+03   1.2348327e-08
   2.4550000e+03   1.2312870e-08
   2.4560000e+03   1.2274945e-08
   2.4570000e+03   1.2234571e-08
   2.4580000e+03   1.2191769e-08
   2.4590000e+03   1.2146562e-08
   2.4600000e+03   1.2098974e-08
   2.4610000e+03   1.2049030e-08
   2.4620000e+03   1.1996756e-08
   2.4630000e+03   1.1942179e-08
   2.4640000e+03   1.1885328e-08
   2.4650000e+03   1.1826233e-08
   2.4660000e+03   1.1764924e-08
   2.4670000e+03   1.1701435e-08
   2.4680000e+03   1.1635797e-08
   2.4690000e+03   1.1568045e-08
   2.4700000e+03   1.1498214e-08
   2.4710000e+03   1.1426341e-08
   2.4720000e+03   1.1352463e-08
   2.4730000e+03   1.1276617e-08
   2.4740000e+03   1.1198843e-08
   2.4750000e+03   1.1119181e-08
   2.4760000e+03   1.1037671e-08
   2.4770000e+03   1.0954356e-08
   2.4780000e+03   1.0869278e-08
   2.4790000e+03   1.0782480e-08
   2.4800000e+03   1.0694006e-08
   2.4810000e+03   1.0603900e-08
   2.4820000e+03   1.0512209e-08
   2.4830000e+03   1.0418979e-08
   2.4840000e+03   1.0324255e-08
   2.4850000e+03   1.0228085e-08
   2.4860000e+03   1.0130517e-08
   2.4870000e+03   1.0031600e-08
   2.4880000e+03   9.9313812e-09
   2.4890000e+03   9.8299107e-09
   2.4900000e+03   9.7272379e-09
   2.4910000e+03   9.6234127e-09
   2.4920000e+03   9.5184856e-09
   2.4930000e+03   9.4125069e-09
   2.4940000e+03   9.3055276e-09
   2.4950000e+03   9.1975986e-09
   2.4960000e+03   9.0887713e-09
   2.4970000e+03   8.9790970e-09
   2.4980000e+03   8.8686272e-09
   2.4990000e+03   8.7574135e-09
   2.5000000e+03   8.6455076e-09
   2.5010000e+03   8.5329608e-09
   2.5020000e+03   8.4198251e-09
   2.5030000e+03   8.3061517e-09
   2.5040000e+03   8.1919922e-09
   2.5050000e+03   8.0773978e-09
   2.5060000e+03   7.9624196e-09
   2.5070000e+03   7.8471085e-09
   2.5080000e+03   7.7315152e-09
   2.5090000e+03   7.6156900e-09
   2.5100000e+03   7.4996830e-09
   2.5110000e+03   7.3835440e-09
   2.5120000e+03   7.2673222e-09
   2.5130000e+03   7.1510668e-09
   2.5140000e+03   7.0348261e-09
   2.5150000e+03   6.9186482e-09
   2.5160000e+03   6.8025807e-09
   2.5170000e+03   6.6866704e-09
   2.5180000e+03   6.5709641e-09
   2.5190000e+03   6.4555074e-09
   2.5200000e+03   6.3403456e-09
   2.5210000e+03   6.2255234e-09
   2.5220000e+03   6.1110846e-09
   2.5230000e+03   5.9970726e-09
   2.5240000e+03   5.8835298e-09
   2.5250000e+03   5.7704981e-09
   2.5260000e+03   5.6580185e-09
   2.5270000e+03   5.5461311e-09
   2.5280000e+03   5.4348753e-09
   2.5290000e+03   5.3242898e-09
   2.5300000e+03   5.2144122e-09
   2.5310000e+03   5.1052794e-09
   2.5320000e+03   4.9969274e-09
   2.5330000e+03   4.8893912e-09
   2.5340000e+03   4.7827049e-09
   2.5350000e+03   4.6769016e-09
   2.5360000e+03   4.5720136e-09
   2.5370000e+03   4.4680721e-09
   2.5380000e+03   4.3651073e-09
   2.5390000e+03   4.2631485e-09
   2.5400000e+03   4.1622240e-09
   2.5410000e+03   4.0623608e-09
   2.5420000e+03   3.9635854e-09
   2.5430000e+03   3.8659226e-09
   2.5440000e+03   3.7693969e-09
   2.5450000e+03   3.6740311e-09
   2.5460000e+03   3.5798472e-09
   2.5470000e+03   3.4868661e-09
   2.5480000e+03   3.3951078e-09
   2.5490000e+03   3.3045910e-09
   2.5500000e+03   3.2153335e-09
   2.5510000e+03   3.1273520e-09
   2.5520000e+03   3.0406618e-09
   2.5530000e+03   2.9552778e-09
   2.5540000e+03   2.8712132e-09
   2.5550000e+03   2.7884803e-09
   2.5560000e+03   2.7070908e-09
   2.5570000e+03   2.6270546e-09
   2.5580000e+03   2.5483811e-09
   2.5590000e+03   2.4710783e-09
   2.5600000e+03   2.3951536e-09
   2.5610000e+03   2.3206128e-09
   2.5620000e+03   2.2474612e-09
   2.5630000e+03   2.1757029e-09
   2.5640000e+03   2.1053407e-09
   2.5650000e+03   2.0363770e-09
   2.5660000e+03   1.9688128e-09
   2.5670000e+03   1.9026483e-09
   2.5680000e+03   1.8378826e-09
   2.5690000e+03   1.7745140e-09
   2.5700000e+03   1.7125400e-09
   2.5710000e+03   1.6519568e-09
   2.5720000e+03   1.5927604e-09
   2.5730000e+03   1.5349450e-09
   2.5740000e+03   1.4785048e-09
   2.5750000e+03   1.4234327e-09
   2.5760000e+03   1.3697208e-09
   2.5770000e+03   1.3173608e-09
   2.5780000e+03   1.2663432e-09
   2.5790000e+03   1.2166579e-09
   2.5800000e+03   1.1682941e-09
   2.5810000e+03   1.1212402e-09
   2.5820000e+03   1.0754840e-09
   2.5830000e+03   1.0310126e-09
   2.5840000e+03   9.8781258e-10
   2.5850000e+03   9.4586968e-10
   2.5860000e+03   9.0516918e-10
   2.5870000e+03   8.6569579e-10
   2.5880000e+03   8.2743361e-10
   2.5890000e+03   7.9036634e-10
   2.5900000e+03   7.5447695e-10
   2.5910000e+03   7.1974835e-10
   2.5920000e+03   6.8616255e-10
   2.5930000e+03   6.5370132e-10
   2.5940000e+03   6.2234618e-10
   2.5950000e+03   5.9207801e-10
   2.5960000e+03   5.6287757e-10
   2.5970000e+03   5.3472515e-10
   2.5980000e+03   5.0760082e-10
   2.5990000e+03   4.8148435e-10
   2.6000000e+03   4.5635519e-10
   2.6010000e+03   4.3219282e-10
   2.6020000e+03   4.0897614e-10
   2.6030000e+03   3.8668425e-10
   2.6040000e+03   3.6529592e-10
   2.6050000e+03   3.4478976e-10
   2.6060000e+03   3.2514434e-10
   2.6070000e+03   3.0633820e-10
   2.6080000e+03   2.8834969e-10
   2.6090000e+03   2.7115736e-10
   2.6100000e+03   2.5473954e-10
   2.6110000e+03   2.3907464e-10
   2.6120000e+03   2.2414118e-10
   2.6130000e+03   2.0991765e-10
   2.6140000e+03   1.9638260e-10
   2.6150000e+03   1.8351494e-10
   2.6160000e+03   1.7129326e-10
   2.6170000e+03   1.5969673e-10
   2.6180000e+03   1.4870439e-10
   2.6190000e+03   1.3829564e-10
   2.6200000e+03   1.2844991e-10
   2.6210000e+03   1.1914709e-10
   2.6220000e+03   1.1036712e-10
   2.6230000e+03   1.0209005e-10
   2.6240000e+03   9.4296647e-11
   2.6250000e+03   8.6967586e-11
   2.6260000e+03   8.0083988e-11
   2.6270000e+03   7.3627200e-11
   2.6280000e+03   6.7579004e-11
   2.6290000e+03   6.1921463e-11
   2.6300000e+03   5.6637021e-11
   2.6310000e+03   5.1708465e-11
   2.6320000e+03   4.7118863e-11
   2.6330000e+03   4.2851913e-11
   2.6340000e+03   3.8891465e-11
   2.6350000e+03   3.5221790e-11
   2.6360000e+03   3.1827826e-11
   2.6370000e+03   2.8694598e-11
   2.6380000e+03   2.5807731e-11
   2.6390000e+03   2.3153262e-11
   2.6400000e+03   2.0717570e-11
   2.6410000e+03   1.8487726e-11
   2.6420000e+03   1.6450866e-11
   2.6430000e+03   1.4594904e-11
   2.6440000e+03   1.2908025e-11
   2.6450000e+03   1.1378872e-11
   2.6460000e+03   9.9965720e-12
   2.6470000e+03   8.7507045e-12
   2.6480000e+03   7.6312725e-12
   2.6490000e+03   6.6286811e-12
   2.6500000e+03   5.7339563e-12
   2.6510000e+03   4.9383909e-12
   2.6520000e+03   4.2336229e-12
   2.6530000e+03   3.6120450e-12
   2.6540000e+03   3.0661482e-12
   2.6550000e+03   2.5890742e-12
   2.6560000e+03   2.1742658e-12
   2.6570000e+03   1.8155649e-12
   2.6580000e+03   1.5073011e-12
   2.6590000e+03   1.2441189e-12
   2.6600000e+03   1.0210383e-12
   2.6610000e+03   8.3351726e-13
   2.6620000e+03   6.7752577e-13
   2.6630000e+03   5.4919261e-13
   2.6640000e+03   4.4501775e-13
   2.6650000e+03   3.6187690e-13
   2.6660000e+03   2.9691289e-13
   2.6670000e+03   2.4755374e-13
   2.6680000e+03   2.1129468e-13
   2.6690000e+03   1.8564063e-13
   2.6700000e+03   1.6814752e-13
   2.6710000e+03   1.5671909e-13
   2.6720000e+03   1.4950932e-13
   2.6730000e+03   1.4508115e-13
   2.6740000e+03   1.4254583e-13
   2.6750000e+03   1.4123242e-13
   2.6760000e+03   1.4063846e-13
   2.6770000e+03   1.4053319e-13
   2.6780000e+03   1.4074399e-13
   2.6790000e+03   1.4100737e-13
   2.6800000e+03   1.4145249e-13
   2.6810000e+03   1.4193735e-13
   2.6820000e+03   1.4234795e-13
   2.6830000e+03   1.4285119e-13
   2.6840000e+03   1.4328551e-13
   2.6850000e+03   1.4366151e-13
   2.6860000e+03   1.4408854e-13
   2.6870000e+03   1.4449610e-13
   2.6880000e+03   1.4474763e-13
   2.6890000e+03   1.4482536e-13
   2.6900000e+03   1.4472731e-13
   2.6910000e+03   1.4413075e-13
   2.6920000e+03   1.4302490e-13
   2.6930000e+03   1.4130654e-13
   2.6940000e+03   1.3895856e-13
   2.6950000e+03   1.3635839e-13
   2.6960000e+03   1.3464357e-13
   2.6970000e+03   1.3586290e-13
   2.6980000e+03   1.4415578e-13
   2.6990000e+03   1.6429683e-13
   2.7000000e+03   2.0071140e-13
   2.7010000e+03   2.5632073e-13
   2.7020000e+03   3.3301507e-13
   2.7030000e+03   4.3285551e-13
   2.7040000e+03   5.5818517e-13
   2.7050000e+03   7.1213014e-13
   2.7060000e+03   8.9812782e-13
   2.7070000e+03   1.1204669e-12
   2.7080000e+03   1.3836480e-12
   2.7090000e+03   1.6925301e-12
   2.7100000e+03   2.0526348e-12
   2.7110000e+03   2.4698816e-12
   2.7120000e+03   2.9505337e-12
   2.7130000e+03   3.5012945e-12
   2.7140000e+03   4.1293327e-12
   2.7150000e+03   4.8423984e-12
   2.7160000e+03   5.6484804e-12
   2.7170000e+03   6.5562218e-12
   2.7180000e+03   7.5746085e-12
   2.7190000e+03   8.7131763e-12
   2.7200000e+03   9.9819149e-12
   2.7210000e+03   1.1391304e-11
   2.7220000e+03   1.2952284e-11
   2.7230000e+03   1.4676285e-11
   2.7240000e+03   1.6575369e-11
   2.7250000e+03   1.8661800e-11
   2.7260000e+03   2.0948732e-11
   2.7270000e+03   2.3449386e-11
   2.7280000e+03   2.6177761e-11
   2.7290000e+03   2.9148334e-11
   2.7300000e+03   3.2375904e-11
   2.7310000e+03   3.5875832e-11
   2.7320000e+03   3.9664169e-11
   2.7330000e+03   4.3757074e-11
   2.7340000e+03   4.8171510e-11
   2.7350000e+03   5.2924631e-11
   2.7360000e+03   5.8034250e-11
   2.7370000e+03   6.3518502e-11
   2.7380000e+03   6.9396122e-11
   2.7390000e+03   7.5686056e-11
   2.7400000e+03   8.2407779e-11
   2.7410000e+03   8.9581343e-11
   2.7420000e+03   9.7226792e-11
   2.7430000e+03   1.0536501e-10
   2.7440000e+03   1.1401695e-10
   2.7450000e+03   1.2320401e-10
   2.7460000e+03   1.3294789e-10
   2.7470000e+03   1.4327079e-10
   2.7480000e+03   1.5419495e-10
   2.7490000e+03   1.6574310e-10
   2.7500000e+03   1.7793822e-10
   2.7510000e+03   1.9080342e-10
   2.7520000e+03   2.0436225e-10
   2.7530000e+03   2.1863836e-10
   2.7540000e+03   2.3365553e-10
   2.7550000e+03   2.4943779e-10
   2.7560000e+03   2.6600940e-10
   2.7570000e+03   2.8339465e-10
   2.7580000e+03   3.0161804e-10
   2.7590000e+03   3.2070400e-10
   2.7600000e+03   3.4067715e-10
   2.7610000e+03   3.6156208e-10
   2.7620000e+03   3.8338349e-10
   2.7630000e+03   4.0616598e-10
   2.7640000e+03   4.2993420e-10
   2.7650000e+03   4.5471258e-10
   2.7660000e+03   4.8052570e-10
   2.7670000e+03   5.0739783e-10
   2.7680000e+03   5.3535311e-10
   2.7690000e+03   5.6441563e-10
   2.7700000e+03   5.9460924e-10
   2.7710000e+03   6.2595758e-10
   2.7720000e+03   6.5848390e-10
   2.7730000e+03   6.9221137e-10
   2.7740000e+03   7.2716275e-10
   2.7750000e+03   7.6336050e-10
   2.7760000e+03   8.0082667e-10
   2.7770000e+03   8.3958306e-10
   2.7780000e+03   8.7965079e-10
   2.7790000e+03   9.2105089e-10
   2.7800000e+03   9.6380353e-10
   2.7810000e+03   1.0079287e-09
   2.7820000e+03   1.0534456e-09
   2.7830000e+03   1.1003730e-09
   2.7840000e+03   1.1487292e-09
   2.7850000e+03   1.1985318e-09
   2.7860000e+03   1.2497976e-09
   2.7870000e+03   1.3025429e-09
   2.7880000e+03   1.3567833e-09
   2.7890000e+03   1.4125336e-09
   2.7900000e+03   1.4698079e-09
   2.7910000e+03   1.5286196e-09
   2.7920000e+03   1.5889811e-09
   2.7930000e+03   1.6509043e-09
   2.7940000e+03   1.7143999e-09
   2.7950000e+03   1.7794779e-09
   2.7960000e+03   1.8461474e-09
   2.7970000e+03   1.9144167e-09
   2.7980000e+03   1.9842930e-09
   2.7990000e+03   2.0557824e-09
   2.8000000e+03   2.1288904e-09
   2.8010000e+03   2.2036212e-09
   2.8020000e+03   2.2799782e-09
   2.8030000e+03   2.3579637e-09
   2.8040000e+03   2.4375786e-09
   2.8050000e+03   2.5188231e-09
   2.8060000e+03   2.6016963e-09
   2.8070000e+03   2.6861962e-09
   2.8080000e+03   2.7723194e-09
   2.8090000e+03   2.8600616e-09
   2.8100000e+03   2.9494173e-09
   2.8110000e+03   3.0403800e-09
   2.8120000e+03   3.1329417e-09
   2.8130000e+03   3.2270933e-09
   2.8140000e+03   3.3228248e-09
   2.8150000e+03   3.4201246e-09
   2.8160000e+03   3.5189803e-09
   2.8170000e+03   3.6193779e-09
   2.8180000e+03   3.7213023e-09
   2.8190000e+03   3.8247374e-09
   2.8200000e+03   3.9296655e-09
   2.8210000e+03   4.0360681e-09
   2.8220000e+03   4.1439249e-09
   2.8230000e+03   4.2532150e-09
   2.8240000e+03   4.3639157e-09
   2.8250000e+03   4.4760035e-09
   2.8260000e+03   4.5894535e-09
   2.8270000e+03   4.7042394e-09
   2.8280000e+03   4.8203340e-09
   2.8290000e+03   4.9377088e-09
   2.8300000e+03   5.0563339e-09
   2.8310000e+03   5.1761784e-09
   2.8320000e+03   5.2972100e-09
   2.8330000e+03   5.4193957e-09
   2.8340000e+03   5.5427007e-09
   2.8350000e+03   5.6670896e-09
   2.8360000e+03   5.7925254e-09
   2.8370000e+03   5.9189703e-09
   2.8380000e+03   6.0463852e-09
   2.8390000e+03   6.1747301e-09
   2.8400000e+03   6.3039638e-09
   2.8410000e+03   6.4340440e-09
   2.8420000e+03   6.5649275e-09
   2.8430000e+03   6.6965699e-09
   2.8440000e+03   6.8289261e-09
   2.8450000e+03   6.9619498e-09
   2.8460000e+03   7.0955937e-09
   2.8470000e+03   7.2298097e-09
   2.8480000e+03   7.3645490e-09
   2.8490000e+03   7.4997615e-09
   2.8500000e+03   7.6353966e-09
   2.8510000e+03   7.7714028e-09
   2.8520000e+03   7.9077279e-09
   2.8530000e+03   8.0443186e-09
   2.8540000e+03   8.1811215e-09
   2.8550000e+03   8.3180818e-09
   2.8560000e+03   8.4551446e-09
   2.8570000e+03   8.5922542e-09
   2.8580000e+03   8.7293542e-09
   2.8590000e+03   8.8663878e-09
   2.8600000e+03   9.0032976e-09
   2.8610000e+03   9.1400258e-09
   2.8620000e+03   9.2765142e-09
   2.8630000e+03   9.4127040e-09
   2.8640000e+03   9.5485361e-09
   2.8650000e+03   9.6839511e-09
   2.8660000e+03   9.8188895e-09
   2.8670000e+03   9.9532914e-09
   2.8680000e+03   1.0087096e-08
   2.8690000e+03   1.0220244e-08
   2.8700000e+03   1.0352675e-08
   2.8710000e+03   1.0484328e-08
   2.8720000e+03   1.0615142e-08
   2.8730000e+03   1.0745057e-08
   2.8740000e+03   1.0874013e-08
   2.8750000e+03   1.1001948e-08
   2.8760000e+03   1.1128803e-08
   2.8770000e+03   1.1254518e-08
   2.8780000e+03   1.1379032e-08
   2.8790000e+03   1.1502286e-08
   2.8800000e+03   1.1624221e-08
   2.8810000e+03   1.1744777e-08
   2.8820000e+03   1.1863895e-08
   2.8830000e+03   1.1981518e-08
   2.8840000e+03   1.2097588e-08
   2.8850000e+03   1.2212047e-08
   2.8860000e+03   1.2324838e-08
   2.8870000e+03   1.2435906e-08
   2.8880000e+03   1.2545194e-08
   2.8890000e+03   1.2652649e-08
   2.8900000e+03   1.2758215e-08
   2.8910000e+03   1.2861839e-08
   2.8920000e+03   1.2963468e-08
   2.8930000e+03   1.3063051e-08
   2.8940000e+03   1.3160537e-08
   2.8950000e+03   1.3255876e-08
   2.8960000e+03   1.3349018e-08
   2.8970000e+03   1.3439915e-08
   2.8980000e+03   1.3528520e-08
   2.8990000e+03   1.3614788e-08
   2.9000000e+03   1.3698672e-08
   2.9010000e+03   1.3780130e-08
   2.9020000e+03   1.3859118e-08
   2.9030000e+03   1.3935594e-08
   2.9040000e+03   1.4009519e-08
   2.9050000e+03   1.4080853e-08
   2.9060000e+03   1.4149559e-08
   2.9070000e+03   1.4215599e-08
   2.9080000e+03   1.4278939e-08
   2.9090000e+03   1.4339545e-08
   2.9100000e+03   1.4397383e-08
   2.9110000e+03   1.4452424e-08
   2.9120000e+03   1.4504638e-08
   2.9130000e+03   1.4553996e-08
   2.9140000e+03   1.4600471e-08
   2.9150000e+03   1.4644039e-08
   2.9160000e+03   1.4684675e-08
   2.9170000e+03   1.4722358e-08
   2.9180000e+03   1.4757066e-08
   2.9190000e+03   1.4788782e-08
   2.9200000e+03   1.4817487e-08
   2.9210000e+03   1.4843165e-08
   2.9220000e+03   1.4865803e-08
   2.9230000e+03   1.4885387e-08
   2.9240000e+03   1.4901907e-08
   2.9250000e+03   1.4915352e-08
   2.9260000e+03   1.4925717e-08
   2.9270000e+03   1.4932994e-08
   2.9280000e+03   1.4937179e-08
   2.9290000e+03   1.4938269e-08
   2.9300000e+03   1.4936264e-08
   2.9310000e+03   1.4931163e-08
   2.9320000e+03   1.4922970e-08
   2.9330000e+03   1.4911687e-08
   2.9340000e+03   1.4897321e-08
   2.9350000e+03   1.4879880e-08
   2.9360000e+03   1.4859371e-08
   2.9370000e+03   1.4835805e-08
   2.9380000e+03   1.4809195e-08
   2.9390000e+03   1.4779554e-08
   2.9400000e+03   1.4746898e-08
   2.9410000e+03   1.4711244e-08
   2.9420000e+03   1.4672611e-08
   2.9430000e+03   1.4631018e-08
   2.9440000e+03   1.4586489e-08
   2.9450000e+03   1.4539045e-08
   2.9460000e+03   1.4488712e-08
   2.9470000e+03   1.4435516e-08
   2.9480000e+03   1.4379486e-08
   2.9490000e+03   1.4320650e-08
   2.9500000e+03   1.4259040e-08
   2.9510000e+03   1.4194687e-08
   2.9520000e+03   1.4127626e-08
   2.9530000e+03   1.4057892e-08
   2.9540000e+03   1.3985520e-08
   2.9550000e+03   1.3910549e-08
   2.9560000e+03   1.3833018e-08
   2.9570000e+03   1.3752966e-08
   2.9580000e+03   1.3670437e-08
   2.9590000e+03   1.3585472e-08
   2.9600000e+03   1.3498115e-08
   2.9610000e+03   1.3408411e-08
   2.9620000e+03   1.3316407e-08
   2.9630000e+03   1.3222150e-08
   2.9640000e+03   1.3125687e-08
   2.9650000e+03   1.3027070e-08
   2.9660000e+03   1.2926347e-08
   2.9670000e+03   1.2823570e-08
   2.9680000e+03   1.2718791e-08
   2.9690000e+03   1.2612064e-08
   2.9700000e+03   1.2503441e-08
   2.9710000e+03   1.2392977e-08
   2.9720000e+03   1.2280729e-08
   2.9730000e+03   1.2166750e-08
   2.9740000e+03   1.2051100e-08
   2.9750000e+03   1.1933834e-08
   2.9760000e+03   1.1815010e-08
   2.9770000e+03   1.1694687e-08
   2.9780000e+03   1.1572924e-08
   2.9790000e+03   1.1449779e-08
   2.9800000e+03   1.1325314e-08
   2.9810000e+03   1.1199587e-08
   2.9820000e+03   1.1072659e-08
   2.9830000e+03   1.0944590e-08
   2.9840000e+03   1.0815443e-08
   2.9850000e+03   1.0685277e-08
   2.9860000e+03   1.0554154e-08
   2.9870000e+03   1.0422134e-08
   2.9880000e+03   1.0289281e-08
   2.9890000e+03   1.0155655e-08
   2.9900000e+03   1.0021316e-08
   2.9910000e+03   9.8863276e-09
   2.9920000e+03   9.7507497e-09
   2.9930000e+03   9.6146435e-09
   2.9940000e+03   9.4780699e-09
   2.9950000e+03   9.3410895e-09
   2.9960000e+03   9.2037625e-09
   2.9970000e+03   9.0661490e-09
   2.9980000e+03   8.9283087e-09
   2.9990000e+03   8.7903007e-09
   3.0000000e+03   8.6521839e-09
   3.0010000e+03   8.5140165e-09
   3.0020000e+03   8.3758564e-09
   3.0030000e+03   8.2377609e-09
   3.0040000e+03   8.0997867e-09
   3.0050000e+03   7.9619897e-09
   3.0060000e+03   7.8244255e-09
   3.0070000e+03   7.6871487e-09
   3.0080000e+03   7.5502133e-09
   3.0090000e+03   7.4136725e-09
   3.0100000e+03   7.2775788e-09
   3.0110000e+03   7.1419838e-09
   3.0120000e+03   7.0069382e-09
   3.0130000e+03   6.8724921e-09
   3.0140000e+03   6.7386942e-09
   3.0150000e+03   6.6055927e-09
   3.0160000e+03   6.4732347e-09
   3.0170000e+03   6.3416662e-09
   3.0180000e+03   6.2109324e-09
   3.0190000e+03   6.0810773e-09
   3.0200000e+03   5.9521437e-09
   3.0210000e+03   5.8241738e-09
   3.0220000e+03   5.6972082e-09
   3.0230000e+03   5.5712867e-09
   3.0240000e+03   5.4464478e-09
   3.0250000e+03   5.3227289e-09
   3.0260000e+03   5.2001661e-09
   3.0270000e+03   5.0787947e-09
   3.0280000e+03   4.9586482e-09
   3.0290000e+03   4.8397596e-09
   3.0300000e+03   4.7221600e-09
   3.0310000e+03   4.6058797e-09
   3.0320000e+03   4.4909475e-09
   3.0330000e+03   4.3773912e-09
   3.0340000e+03   4.2652371e-09
   3.0350000e+03   4.1545105e-09
   3.0360000e+03   4.0452351e-09
   3.0370000e+03   3.9374335e-09
   3.0380000e+03   3.8311272e-09
   3.0390000e+03   3.7263361e-09
   3.0400000e+03   3.6230790e-09
   3.0410000e+03   3.5213735e-09
   3.0420000e+03   3.4212357e-09
   3.0430000e+03   3.3226806e-09
   3.0440000e+03   3.2257218e-09
   3.0450000e+03   3.1303719e-09
   3.0460000e+03   3.0366419e-09
   3.0470000e+03   2.9445420e-09
   3.0480000e+03   2.8540805e-09
   3.0490000e+03   2.7652652e-09
   3.0500000e+03   2.6781023e-09
   3.0510000e+03   2.5925966e-09
   3.0520000e+03   2.5087523e-09
   3.0530000e+03   2.4265718e-09
   3.0540000e+03   2.3460567e-09
   3.0550000e+03   2.2672074e-09
   3.0560000e+03   2.1900231e-09
   3.0570000e+03   2.1145019e-09
   3.0580000e+03   2.0406407e-09
   3.0590000e+03   1.9684357e-09
   3.0600000e+03   1.8978815e-09
   3.0610000e+03   1.8289722e-09
   3.0620000e+03   1.7617004e-09
   3.0630000e+03   1.6960581e-09
   3.0640000e+03   1.6320360e-09
   3.0650000e+03   1.5696241e-09
   3.0660000e+03   1.5088114e-09
   3.0670000e+03   1.4495860e-09
   3.0680000e+03   1.3919349e-09
   3.0690000e+03   1.3358448e-09
   3.0700000e+03   1.2813010e-09
   3.0710000e+03   1.2282883e-09
   3.0720000e+03   1.1767907e-09
   3.0730000e+03   1.1267914e-09
   3.0740000e+03   1.0782730e-09
   3.0750000e+03   1.0312172e-09
   3.0760000e+03   9.8560524e-10
   3.0770000e+03   9.4141769e-10
   3.0780000e+03   8.9863451e-10
   3.0790000e+03   8.5723501e-10
   3.0800000e+03   8.1719812e-10
   3.0810000e+03   7.7850218e-10
   3.0820000e+03   7.4112505e-10
   3.0830000e+03   7.0504404e-10
   3.0840000e+03   6.7023627e-10
   3.0850000e+03   6.3667831e-10
   3.0860000e+03   6.0434637e-10
   3.0870000e+03   5.7321633e-10
   3.0880000e+03   5.4326398e-10
   3.0890000e+03   5.1446445e-10
   3.0900000e+03   4.8679307e-10
   3.0910000e+03   4.6022457e-10
   3.0920000e+03   4.3473374e-10
   3.0930000e+03   4.1029519e-10
   3.0940000e+03   3.8688334e-10
   3.0950000e+03   3.6447257e-10
   3.0960000e+03   3.4303708e-10
   3.0970000e+03   3.2255129e-10
   3.0980000e+03   3.0298932e-10
   3.0990000e+03   2.8432552e-10
   3.1000000e+03   2.6653412e-10
   3.1010000e+03   2.4958954e-10
   3.1020000e+03   2.3346634e-10
   3.1030000e+03   2.1813894e-10
   3.1040000e+03   2.0358228e-10
   3.1050000e+03   1.8977118e-10
   3.1060000e+03   1.7668077e-10
   3.1070000e+03   1.6428631e-10
   3.1080000e+03   1.5256347e-10
   3.1090000e+03   1.4148803e-10
   3.1100000e+03   1.3103607e-10
   3.1110000e+03   1.2118403e-10
   3.1120000e+03   1.1190858e-10
   3.1130000e+03   1.0318695e-10
   3.1140000e+03   9.4996366e-11
   3.1150000e+03   8.7314721e-11
   3.1160000e+03   8.0120178e-11
   3.1170000e+03   7.3391361e-11
   3.1180000e+03   6.7107224e-11
   3.1190000e+03   6.1247225e-11
   3.1200000e+03   5.5791335e-11
   3.1210000e+03   5.0719798e-11
   3.1220000e+03   4.6013473e-11
   3.1230000e+03   4.1653666e-11
   3.1240000e+03   3.7622213e-11
   3.1250000e+03   3.3901379e-11
   3.1260000e+03   3.0473840e-11
   3.1270000e+03   2.7323087e-11
   3.1280000e+03   2.4432870e-11
   3.1290000e+03   2.1787552e-11
   3.1300000e+03   1.9371903e-11
   3.1310000e+03   1.7171509e-11
   3.1320000e+03   1.5172178e-11
   3.1330000e+03   1.3360456e-11
   3.1340000e+03   1.1723369e-11
   3.1350000e+03   1.0248402e-11
   3.1360000e+03   8.9236395e-12
   3.1370000e+03   7.7378268e-12
   3.1380000e+03   6.6797956e-12
   3.1390000e+03   5.7395068e-12
   3.1400000e+03   4.9070931e-12
   3.1410000e+03   4.1731541e-12
   3.1420000e+03   3.5288606e-12
   3.1430000e+03   2.9660497e-12
   3.1440000e+03   2.4768427e-12
   3.1450000e+03   2.0539336e-12
   3.1460000e+03   1.6904115e-12
   3.1470000e+03   1.3799712e-12
   3.1480000e+03   1.1165675e-12
   3.1490000e+03   8.9485229e-13
   3.1500000e+03   7.0962256e-13
   3.1510000e+03   5.5625516e-13
   3.1520000e+03   4.3058454e-13
   3.1530000e+03   3.2862019e-13
   3.1540000e+03   2.4689108e-13
   3.1550000e+03   1.8220802e-13
   3.1560000e+03   1.3187518e-13
   3.1570000e+03   9.3235204e-14
   3.1580000e+03   6.4294297e-14
   3.1590000e+03   4.3009512e-14
   3.1600000e+03   2.7721639e-14
   3.1610000e+03   1.7163651e-14
   3.1620000e+03   1.0051557e-14
   3.1630000e+03   5.5282266e-15
   3.1640000e+03   2.7987867e-15
   3.1650000e+03   1.2779720e-15
   3.1660000e+03   4.9283630e-16
   3.1670000e+03   1.5024136e-16
   3.1680000e+03   4.5707569e-17
   3.1690000e+03   7.8216910e-18
   3.1700000e+03   2.3839170e-17
   3.1710000e+03   4.9672713e-17
   3.1720000e+03   1.7065508e-17
   3.1730000e+03   1.8487633e-17
   3.1740000e+03   9.2438166e-18
   3.1750000e+03   2.4506819e-16
   3.1760000e+03   6.7439501e-16
   3.1770000e+03   1.6008551e-15
   3.1780000e+03   3.3329920e-15
   3.1790000e+03   6.4083910e-15
   3.1800000e+03   1.1511352e-14
   3.1810000e+03   1.9294316e-14
   3.1820000e+03   3.0942573e-14
   3.1830000e+03   4.7632170e-14
   3.1840000e+03   7.0685890e-14
   3.1850000e+03   1.0208943e-13
   3.1860000e+03   1.4371471e-13
   3.1870000e+03   1.9780420e-13
   3.1880000e+03   2.6719249e-13
   3.1890000e+03   3.5463324e-13
   3.1900000e+03   4.6357432e-13
   3.1910000e+03   5.9769908e-13
   3.1920000e+03   7.6106377e-13
   3.1930000e+03   9.5819511e-13
   3.1940000e+03   1.1940202e-12
   3.1950000e+03   1.4738989e-12
   3.1960000e+03   1.8037064e-12
   3.1970000e+03   2.1897679e-12
   3.1980000e+03   2.6387045e-12
   3.1990000e+03   3.1579596e-12
   3.2000000e+03   3.7553358e-12
   3.2010000e+03   4.4389764e-12
   3.2020000e+03   5.2179077e-12
   3.2030000e+03   6.1015052e-12
   3.2040000e+03   7.0996641e-12
   3.2050000e+03   8.2229361e-12
   3.2060000e+03   9.4823265e-12
   3.2070000e+03   1.0889701e-11
   3.2080000e+03   1.2457080e-11
   3.2090000e+03   1.4197512e-11
   3.2100000e+03   1.6124273e-11
   3.2110000e+03   1.8251522e-11
   3.2120000e+03   2.0593875e-11
   3.2130000e+03   2.3166492e-11
   3.2140000e+03   2.5985280e-11
   3.2150000e+03   2.9066635e-11
   3.2160000e+03   3.2427749e-11
   3.2170000e+03   3.6086071e-11
   3.2180000e+03   4.0059998e-11
   3.2190000e+03   4.4368359e-11
   3.2200000e+03   4.9030398e-11
   3.2210000e+03   5.4066496e-11
   3.2220000e+03   5.9496905e-11
   3.2230000e+03   6.5342926e-11
   3.2240000e+03   7.1626347e-11
   3.2250000e+03   7.8369287e-11
   3.2260000e+03   8.5594697e-11
   3.2270000e+03   9.3325798e-11
   3.2280000e+03   1.0158656e-10
   3.2290000e+03   1.1040124e-10
   3.2300000e+03   1.1979483e-10
   3.2310000e+03   1.2979238e-10
   3.2320000e+03   1.4041982e-10
   3.2330000e+03   1.5170342e-10
   3.2340000e+03   1.6366987e-10
   3.2350000e+03   1.7634583e-10
   3.2360000e+03   1.8975917e-10
   3.2370000e+03   2.0393744e-10
   3.2380000e+03   2.1890869e-10
   3.2390000e+03   2.3470143e-10
   3.2400000e+03   2.5134434e-10
   3.2410000e+03   2.6886666e-10
   3.2420000e+03   2.8729730e-10
   3.2430000e+03   3.0666585e-10
   3.2440000e+03   3.2700200e-10
   3.2450000e+03   3.4833557e-10
   3.2460000e+03   3.7069632e-10
   3.2470000e+03   3.9411457e-10
   3.2480000e+03   4.1862046e-10
   3.2490000e+03   4.4424392e-10
   3.2500000e+03   4.7101547e-10
   3.2510000e+03   4.9896515e-10
   3.2520000e+03   5.2812345e-10
   3.2530000e+03   5.5851993e-10
   3.2540000e+03   5.9018512e-10
   3.2550000e+03   6.2314854e-10
   3.2560000e+03   6.5744008e-10
   3.2570000e+03   6.9308924e-10
   3.2580000e+03   7.3012519e-10
   3.2590000e+03   7.6857710e-10
   3.2600000e+03   8.0847346e-10
   3.2610000e+03   8.4984289e-10
   3.2620000e+03   8.9271325e-10
   3.2630000e+03   9.3711212e-10
   3.2640000e+03   9.8306680e-10
   3.2650000e+03   1.0306036e-09
   3.2660000e+03   1.0797493e-09
   3.2670000e+03   1.1305291e-09
   3.2680000e+03   1.1829682e-09
   3.2690000e+03   1.2370911e-09
   3.2700000e+03   1.2929215e-09
   3.2710000e+03   1.3504826e-09
   3.2720000e+03   1.4097969e-09
   3.2730000e+03   1.4708860e-09
   3.2740000e+03   1.5337707e-09
   3.2750000e+03   1.5984713e-09
   3.2760000e+03   1.6650068e-09
   3.2770000e+03   1.7333959e-09
   3.2780000e+03   1.8036557e-09
   3.2790000e+03   1.8758028e-09
   3.2800000e+03   1.9498529e-09
   3.2810000e+03   2.0258204e-09
   3.2820000e+03   2.1037187e-09
   3.2830000e+03   2.1835606e-09
   3.2840000e+03   2.2653571e-09
   3.2850000e+03   2.3491186e-09
   3.2860000e+03   2.4348541e-09
   3.2870000e+03   2.5225716e-09
   3.2880000e+03   2.6122777e-09
   3.2890000e+03   2.7039781e-09
   3.2900000e+03   2.7976769e-09
   3.2910000e+03   2.8933769e-09
   3.2920000e+03   2.9910801e-09
   3.2930000e+03   3.0907869e-09
   3.2940000e+03   3.1924960e-09
   3.2950000e+03   3.2962052e-09
   3.2960000e+03   3.4019110e-09
   3.2970000e+03   3.5096081e-09
   3.2980000e+03   3.6192902e-09
   3.2990000e+03   3.7309492e-09
   3.3000000e+03   3.8445757e-09
   3.3010000e+03   3.9601592e-09
   3.3020000e+03   4.0776871e-09
   3.3030000e+03   4.1971458e-09
   3.3040000e+03   4.3185200e-09
   3.3050000e+03   4.4417932e-09
   3.3060000e+03   4.5669472e-09
   3.3070000e+03   4.6939620e-09
   3.3080000e+03   4.8228164e-09
   3.3090000e+03   4.9534881e-09
   3.3100000e+03   5.0859523e-09
   3.3110000e+03   5.2201836e-09
   3.3120000e+03   5.3561547e-09
   3.3130000e+03   5.4938367e-09
   3.3140000e+03   5.6331993e-09
   3.3150000e+03   5.7742109e-09
   3.3160000e+03   5.9168379e-09
   3.3170000e+03   6.0610456e-09
   3.3180000e+03   6.2067980e-09
   3.3190000e+03   6.3540570e-09
   3.3200000e+03   6.5027837e-09
   3.3210000e+03   6.6529372e-09
   3.3220000e+03   6.8044754e-09
   3.3230000e+03   6.9573549e-09
   3.3240000e+03   7.1115307e-09
   3.3250000e+03   7.2669568e-09
   3.3260000e+03   7.4235850e-09
   3.3270000e+03   7.5813666e-09
   3.3280000e+03   7.7402514e-09
   3.3290000e+03   7.9001875e-09
   3.3300000e+03   8.0611222e-09
   3.3310000e+03   8.2230009e-09
   3.3320000e+03   8.3857687e-09
   3.3330000e+03   8.5493688e-09
   3.3340000e+03   8.7137434e-09
   3.3350000e+03   8.8788336e-09
   3.3360000e+03   9.0445795e-09
   3.3370000e+03   9.2109201e-09
   3.3380000e+03   9.3777929e-09
   3.3390000e+03   9.5451351e-09
   3.3400000e+03   9.7128827e-09
   3.3410000e+03   9.8809704e-09
   3.3420000e+03   1.0049333e-08
   3.3430000e+03   1.0217902e-08
   3.3440000e+03   1.0386612e-08
   3.3450000e+03   1.0555393e-08
   3.3460000e+03   1.0724177e-08
   3.3470000e+03   1.0892893e-08
   3.3480000e+03   1.1061473e-08
   3.3490000e+03   1.1229843e-08
   3.3500000e+03   1.1397933e-08
   3.3510000e+03   1.1565671e-08
   3.3520000e+03   1.1732984e-08
   3.3530000e+03   1.1899799e-08
   3.3540000e+03   1.2066044e-08
   3.3550000e+03   1.2231643e-08
   3.3560000e+03   1.2396524e-08
   3.3570000e+03   1.2560612e-08
   3.3580000e+03   1.2723833e-08
   3.3590000e+03   1.2886113e-08
   3.3600000e+03   1.3047377e-08
   3.3610000e+03   1.3207550e-08
   3.3620000e+03   1.3366558e-08
   3.3630000e+03   1.3524327e-08
   3.3640000e+03   1.3680782e-08
   3.3650000e+03   1.3835850e-08
   3.3660000e+03   1.3989456e-08
   3.3670000e+03   1.4141527e-08
   3.3680000e+03   1.4291989e-08
   3.3690000e+03   1.4440771e-08
   3.3700000e+03   1.4587799e-08
   3.3710000e+03   1.4733002e-08
   3.3720000e+03   1.4876309e-08
   3.3730000e+03   1.5017648e-08
   3.3740000e+03   1.5156950e-08
   3.3750000e+03   1.5294145e-08
   3.3760000e+03   1.5429165e-08
   3.3770000e+03   1.5561942e-08
   3.3780000e+03   1.5692408e-08
   3.3790000e+03   1.5820499e-08
   3.3800000e+03   1.5946149e-08
   3.3810000e+03   1.6069293e-08
   3.3820000e+03   1.6189870e-08
   3.3830000e+03   1.6307816e-08
   3.3840000e+03   1.6423071e-08
   3.3850000e+03   1.6535575e-08
   3.3860000e+03   1.6645271e-08
   3.3870000e+03   1.6752101e-08
   3.3880000e+03   1.6856009e-08
   3.3890000e+03   1.6956940e-08
   3.3900000e+03   1.7054842e-08
   3.3910000e+03   1.7149664e-08
   3.3920000e+03   1.7241354e-08
   3.3930000e+03   1.7329865e-08
   3.3940000e+03   1.7415149e-08
   3.3950000e+03   1.7497162e-08
   3.3960000e+03   1.7575858e-08
   3.3970000e+03   1.7651197e-08
   3.3980000e+03   1.7723137e-08
   3.3990000e+03   1.7791640e-08
   3.4000000e+03   1.7856669e-08
   3.4010000e+03   1.7918188e-08
   3.4020000e+03   1.7976165e-08
   3.4030000e+03   1.8030567e-08
   3.4040000e+03   1.8081366e-08
   3.4050000e+03   1.8128533e-08
   3.4060000e+03   1.8172042e-08
   3.4070000e+03   1.8211869e-08
   3.4080000e+03   1.8247993e-08
   3.4090000e+03   1.8280394e-08
   3.4100000e+03   1.8309052e-08
   3.4110000e+03   1.8333952e-08
   3.4120000e+03   1.8355081e-08
   3.4130000e+03   1.8372425e-08
   3.4140000e+03   1.8385976e-08
   3.4150000e+03   1.8395724e-08
   3.4160000e+03   1.8401664e-08
   3.4170000e+03   1.8403793e-08
   3.4180000e+03   1.8402107e-08
   3.4190000e+03   1.8396608e-08
   3.4200000e+03   1.8387298e-08
   3.4210000e+03   1.8374180e-08
   3.4220000e+03   1.8357262e-08
   3.4230000e+03   1.8336551e-08
   3.4240000e+03   1.8312059e-08
   3.4250000e+03   1.8283797e-08
   3.4260000e+03   1.8251780e-08
   3.4270000e+03   1.8216025e-08
   3.4280000e+03   1.8176551e-08
   3.4290000e+03   1.8133376e-08
   3.4300000e+03   1.8086525e-08
   3.4310000e+03   1.8036022e-08
   3.4320000e+03   1.7981892e-08
   3.4330000e+03   1.7924165e-08
   3.4340000e+03   1.7862870e-08
   3.4350000e+03   1.7798040e-08
   3.4360000e+03   1.7729708e-08
   3.4370000e+03   1.7657910e-08
   3.4380000e+03   1.7582684e-08
   3.4390000e+03   1.7504069e-08
   3.4400000e+03   1.7422106e-08
   3.4410000e+03   1.7336838e-08
   3.4420000e+03   1.7248309e-08
   3.4430000e+03   1.7156566e-08
   3.4440000e+03   1.7061656e-08
   3.4450000e+03   1.6963629e-08
   3.4460000e+03   1.6862535e-08
   3.4470000e+03   1.6758426e-08
   3.4480000e+03   1.6651357e-08
   3.4490000e+03   1.6541383e-08
   3.4500000e+03   1.6428560e-08
   3.4510000e+03   1.6312946e-08
   3.4520000e+03   1.6194600e-08
   3.4530000e+03   1.6073584e-08
   3.4540000e+03   1.5949958e-08
   3.4550000e+03   1.5823785e-08
   3.4560000e+03   1.5695131e-08
   3.4570000e+03   1.5564058e-08
   3.4580000e+03   1.5430635e-08
   3.4590000e+03   1.5294926e-08
   3.4600000e+03   1.5157002e-08
   3.4610000e+03   1.5016930e-08
   3.4620000e+03   1.4874780e-08
   3.4630000e+03   1.4730623e-08
   3.4640000e+03   1.4584529e-08
   3.4650000e+03   1.4436571e-08
   3.4660000e+03   1.4286821e-08
   3.4670000e+03   1.4135351e-08
   3.4680000e+03   1.3982236e-08
   3.4690000e+03   1.3827550e-08
   3.4700000e+03   1.3671367e-08
   3.4710000e+03   1.3513760e-08
   3.4720000e+03   1.3354807e-08
   3.4730000e+03   1.3194581e-08
   3.4740000e+03   1.3033159e-08
   3.4750000e+03   1.2870615e-08
   3.4760000e+03   1.2707027e-08
   3.4770000e+03   1.2542468e-08
   3.4780000e+03   1.2377016e-08
   3.4790000e+03   1.2210745e-08
   3.4800000e+03   1.2043731e-08
   3.4810000e+03   1.1876050e-08
   3.4820000e+03   1.1707777e-08
   3.4830000e+03   1.1538986e-08
   3.4840000e+03   1.1369752e-08
   3.4850000e+03   1.1200149e-08
   3.4860000e+03   1.1030251e-08
   3.4870000e+03   1.0860131e-08
   3.4880000e+03   1.0689862e-08
   3.4890000e+03   1.0519515e-08
   3.4900000e+03   1.0349163e-08
   3.4910000e+03   1.0178876e-08
   3.4920000e+03   1.0008725e-08
   3.4930000e+03   9.8387777e-09
   3.4940000e+03   9.6691041e-09
   3.4950000e+03   9.4997715e-09
   3.4960000e+03   9.3308467e-09
   3.4970000e+03   9.1623956e-09
   3.4980000e+03   8.9944834e-09
   3.4990000e+03   8.8271738e-09
   3.5000000e+03   8.6605297e-09
   3.5010000e+03   8.4946129e-09
   3.5020000e+03   8.3294844e-09
   3.5030000e+03   8.1652036e-09
   3.5040000e+03   8.0018289e-09
   3.5050000e+03   7.8394175e-09
   3.5060000e+03   7.6780253e-09
   3.5070000e+03   7.5177069e-09
   3.5080000e+03   7.3585158e-09
   3.5090000e+03   7.2005041e-09
   3.5100000e+03   7.0437222e-09
   3.5110000e+03   6.8882197e-09
   3.5120000e+03   6.7340443e-09
   3.5130000e+03   6.5812425e-09
   3.5140000e+03   6.4298595e-09
   3.5150000e+03   6.2799387e-09
   3.5160000e+03   6.1315223e-09
   3.5170000e+03   5.9846508e-09
   3.5180000e+03   5.8393635e-09
   3.5190000e+03   5.6956977e-09
   3.5200000e+03   5.5536896e-09
   3.5210000e+03   5.4133737e-09
   3.5220000e+03   5.2747828e-09
   3.5230000e+03   5.1379485e-09
   3.5240000e+03   5.0029004e-09
   3.5250000e+03   4.8696669e-09
   3.5260000e+03   4.7382745e-09
   3.5270000e+03   4.6087483e-09
   3.5280000e+03   4.4811120e-09
   3.5290000e+03   4.3553874e-09
   3.5300000e+03   4.2315947e-09
   3.5310000e+03   4.1097529e-09
   3.5320000e+03   3.9898792e-09
   3.5330000e+03   3.8719891e-09
   3.5340000e+03   3.7560968e-09
   3.5350000e+03   3.6422148e-09
   3.5360000e+03   3.5303543e-09
   3.5370000e+03   3.4205246e-09
   3.5380000e+03   3.3127339e-09
   3.5390000e+03   3.2069885e-09
   3.5400000e+03   3.1032935e-09
   3.5410000e+03   3.0016526e-09
   3.5420000e+03   2.9020677e-09
   3.5430000e+03   2.8045396e-09
   3.5440000e+03   2.7090676e-09
   3.5450000e+03   2.6156496e-09
   3.5460000e+03   2.5242821e-09
   3.5470000e+03   2.4349604e-09
   3.5480000e+03   2.3476782e-09
   3.5490000e+03   2.2624284e-09
   3.5500000e+03   2.1792020e-09
   3.5510000e+03   2.0979894e-09
   3.5520000e+03   2.0187793e-09
   3.5530000e+03   1.9415595e-09
   3.5540000e+03   1.8663165e-09
   3.5550000e+03   1.7930358e-09
   3.5560000e+03   1.7217017e-09
   3.5570000e+03   1.6522975e-09
   3.5580000e+03   1.5848056e-09
   3.5590000e+03   1.5192071e-09
   3.5600000e+03   1.4554824e-09
   3.5610000e+03   1.3936110e-09
   3.5620000e+03   1.3335712e-09
   3.5630000e+03   1.2753409e-09
   3.5640000e+03   1.2188968e-09
   3.5650000e+03   1.1642149e-09
   3.5660000e+03   1.1112706e-09
   3.5670000e+03   1.0600385e-09
   3.5680000e+03   1.0104925e-09
   3.5690000e+03   9.6260586e-10
   3.5700000e+03   9.1635136e-10
   3.5710000e+03   8.7170101e-10
   3.5720000e+03   8.2862657e-10
   3.5730000e+03   7.8709905e-10
   3.5740000e+03   7.4708912e-10
   3.5750000e+03   7.0856707e-10
   3.5760000e+03   6.7150281e-10
   3.5770000e+03   6.3586576e-10
   3.5780000e+03   6.0162528e-10
   3.5790000e+03   5.6875030e-10
   3.5800000e+03   5.3720962e-10
   3.5810000e+03   5.0697172e-10
   3.5820000e+03   4.7800513e-10
   3.5830000e+03   4.5027793e-10
   3.5840000e+03   4.2375851e-10
   3.5850000e+03   3.9841490e-10
   3.5860000e+03   3.7421528e-10
   3.5870000e+03   3.5112784e-10
   3.5880000e+03   3.2912073e-10
   3.5890000e+03   3.0816227e-10
   3.5900000e+03   2.8822078e-10
   3.5910000e+03   2.6926487e-10
   3.5920000e+03   2.5126324e-10
   3.5930000e+03   2.3418491e-10
   3.5940000e+03   2.1799889e-10
   3.5950000e+03   2.0267475e-10
   3.5960000e+03   1.8818219e-10
   3.5970000e+03   1.7449119e-10
   3.5980000e+03   1.6157224e-10
   3.5990000e+03   1.4939605e-10
   3.6000000e+03   1.3793374e-10
   3.6010000e+03   1.2715697e-10
   3.6020000e+03   1.1703770e-10
   3.6030000e+03   1.0754842e-10
   3.6040000e+03   9.8662081e-11
   3.6050000e+03   9.0352195e-11
   3.6060000e+03   8.2592665e-11
   3.6070000e+03   7.5358062e-11
   3.6080000e+03   6.8623488e-11
   3.6090000e+03   6.2364551e-11
   3.6100000e+03   5.6557458e-11
   3.6110000e+03   5.1179030e-11
   3.6120000e+03   4.6206738e-11
   3.6130000e+03   4.1618497e-11
   3.6140000e+03   3.7393177e-11
   3.6150000e+03   3.3509918e-11
   3.6160000e+03   2.9948752e-11
   3.6170000e+03   2.6690275e-11
   3.6180000e+03   2.3715716e-11
   3.6190000e+03   2.1006996e-11
   3.6200000e+03   1.8546779e-11
   3.6210000e+03   1.6318128e-11
   3.6220000e+03   1.4305146e-11
   3.6230000e+03   1.2492319e-11
   3.6240000e+03   1.0864829e-11
   3.6250000e+03   9.4086118e-12
   3.6260000e+03   8.1102336e-12
   3.6270000e+03   6.9569086e-12
   3.6280000e+03   5.9364257e-12
   3.6290000e+03   5.0372766e-12
   3.6300000e+03   4.2485980e-12
   3.6310000e+03   3.5602175e-12
   3.6320000e+03   2.9623644e-12
   3.6330000e+03   2.4460196e-12
   3.6340000e+03   2.0026963e-12
   3.6350000e+03   1.6246040e-12
   3.6360000e+03   1.3043438e-12
   3.6370000e+03   1.0351933e-12
   3.6380000e+03   8.1096213e-13
   3.6390000e+03   6.2603783e-13
   3.6400000e+03   4.7518658e-13
   3.6410000e+03   3.5395724e-13
   3.6420000e+03   2.5822177e-13
   3.6430000e+03   1.8489686e-13
   3.6440000e+03   1.3140562e-13
   3.6450000e+03   9.6242422e-14
   3.6460000e+03   7.7870741e-14
   3.6470000e+03   7.2300240e-14
   3.6480000e+03   7.3590055e-14
   3.6490000e+03   7.6846841e-14
   3.6500000e+03   8.0001310e-14
   3.6510000e+03   8.2358077e-14
   3.6520000e+03   8.3782408e-14
   3.6530000e+03   8.4615930e-14
   3.6540000e+03   8.5006212e-14
   3.6550000e+03   8.5113441e-14
   3.6560000e+03   8.5031395e-14
   3.6570000e+03   8.4938524e-14
   3.6580000e+03   8.4772417e-14
   3.6590000e+03   8.4655970e-14
   3.6600000e+03   8.4564685e-14
   3.6610000e+03   8.4382308e-14
   3.6620000e+03   8.4284912e-14
   3.6630000e+03   8.4314707e-14
   3.6640000e+03   8.4441865e-14
   3.6650000e+03   8.5014910e-14
   3.6660000e+03   8.6262223e-14
   3.6670000e+03   8.8592234e-14
   3.6680000e+03   9.2785555e-14
   3.6690000e+03   9.9837293e-14
   3.6700000e+03   1.1133664e-13
   3.6710000e+03   1.2917366e-13
   3.6720000e+03   1.5577432e-13
   3.6730000e+03   1.9360596e-13
   3.6740000e+03   2.4539827e-13
   3.6750000e+03   3.1415641e-13
   3.6760000e+03   4.0311217e-13
   3.6770000e+03   5.1600505e-13
   3.6780000e+03   6.5701485e-13
   3.6790000e+03   8.3078139e-13
   3.6800000e+03   1.0425804e-12
   3.6810000e+03   1.2979949e-12
   3.6820000e+03   1.6032984e-12
   3.6830000e+03   1.9654808e-12
   3.6840000e+03   2.3919278e-12
   3.6850000e+03   2.8905506e-12
   3.6860000e+03   3.4701072e-12
   3.6870000e+03   4.1398905e-12
   3.6880000e+03   4.9098063e-12
   3.6890000e+03   5.7904902e-12
   3.6900000e+03   6.7931849e-12
   3.6910000e+03   7.9299433e-12
   3.6920000e+03   9.2133933e-12
   3.6930000e+03   1.0657029e-11
   3.6940000e+03   1.2274839e-11
   3.6950000e+03   1.4081821e-11
   3.6960000e+03   1.6093527e-11
   3.6970000e+03   1.8326307e-11
   3.6980000e+03   2.0797273e-11
   3.6990000e+03   2.3524323e-11
   3.7000000e+03   2.6526062e-11
   3.7010000e+03   2.9822040e-11
   3.7020000e+03   3.3432177e-11
   3.7030000e+03   3.7377621e-11
   3.7040000e+03   4.1679982e-11
   3.7050000e+03   4.6361776e-11
   3.7060000e+03   5.1446200e-11
   3.7070000e+03   5.6957254e-11
   3.7080000e+03   6.2919731e-11
   3.7090000e+03   6.9359011e-11
   3.7100000e+03   7.6301345e-11
   3.7110000e+03   8.3773670e-11
   3.7120000e+03   9.1803716e-11
   3.7130000e+03   1.0041975e-10
   3.7140000e+03   1.0965084e-10
   3.7150000e+03   1.1952665e-10
   3.7160000e+03   1.3007761e-10
   3.7170000e+03   1.4133469e-10
   3.7180000e+03   1.5332958e-10
   3.7190000e+03   1.6609453e-10
   3.7200000e+03   1.7966223e-10
   3.7210000e+03   1.9406616e-10
   3.7220000e+03   2.0934026e-10
   3.7230000e+03   2.2551886e-10
   3.7240000e+03   2.4263699e-10
   3.7250000e+03   2.6072998e-10
   3.7260000e+03   2.7983361e-10
   3.7270000e+03   2.9998417e-10
   3.7280000e+03   3.2121823e-10
   3.7290000e+03   3.4357278e-10
   3.7300000e+03   3.6708497e-10
   3.7310000e+03   3.9179254e-10
   3.7320000e+03   4.1773308e-10
   3.7330000e+03   4.4494480e-10
   3.7340000e+03   4.7346584e-10
   3.7350000e+03   5.0333444e-10
   3.7360000e+03   5.3458921e-10
   3.7370000e+03   5.6726857e-10
   3.7380000e+03   6.0141115e-10
   3.7390000e+03   6.3705554e-10
   3.7400000e+03   6.7424015e-10
   3.7410000e+03   7.1300351e-10
   3.7420000e+03   7.5338397e-10
   3.7430000e+03   7.9541956e-10
   3.7440000e+03   8.3914830e-10
   3.7450000e+03   8.8460785e-10
   3.7460000e+03   9.3183573e-10
   3.7470000e+03   9.8086884e-10
   3.7480000e+03   1.0317441e-09
   3.7490000e+03   1.0844975e-09
   3.7500000e+03   1.1391652e-09
   3.7510000e+03   1.1957822e-09
   3.7520000e+03   1.2543835e-09
   3.7530000e+03   1.3150032e-09
   3.7540000e+03   1.3776748e-09
   3.7550000e+03   1.4424311e-09
   3.7560000e+03   1.5093045e-09
   3.7570000e+03   1.5783260e-09
   3.7580000e+03   1.6495264e-09
   3.7590000e+03   1.7229353e-09
   3.7600000e+03   1.7985815e-09
   3.7610000e+03   1.8764929e-09
   3.7620000e+03   1.9566963e-09
   3.7630000e+03   2.0392174e-09
   3.7640000e+03   2.1240813e-09
   3.7650000e+03   2.2113115e-09
   3.7660000e+03   2.3009304e-09
   3.7670000e+03   2.3929595e-09
   3.7680000e+03   2.4874187e-09
   3.7690000e+03   2.5843269e-09
   3.7700000e+03   2.6837017e-09
   3.7710000e+03   2.7855591e-09
   3.7720000e+03   2.8899140e-09
   3.7730000e+03   2.9967796e-09
   3.7740000e+03   3.1061680e-09
   3.7750000e+03   3.2180895e-09
   3.7760000e+03   3.3325529e-09
   3.7770000e+03   3.4495658e-09
   3.7780000e+03   3.5691337e-09
   3.7790000e+03   3.6912608e-09
   3.7800000e+03   3.8159497e-09
   3.7810000e+03   3.9432012e-09
   3.7820000e+03   4.0730143e-09
   3.7830000e+03   4.2053865e-09
   3.7840000e+03   4.3403135e-09
   3.7850000e+03   4.4777891e-09
   3.7860000e+03   4.6178053e-09
   3.7870000e+03   4.7603527e-09
   3.7880000e+03   4.9054194e-09
   3.7890000e+03   5.0529922e-09
   3.7900000e+03   5.2030558e-09
   3.7910000e+03   5.3555930e-09
   3.7920000e+03   5.5105850e-09
   3.7930000e+03   5.6680106e-09
   3.7940000e+03   5.8278472e-09
   3.7950000e+03   5.9900698e-09
   3.7960000e+03   6.1546519e-09
   3.7970000e+03   6.3215649e-09
   3.7980000e+03   6.4907781e-09
   3.7990000e+03   6.6622592e-09
   3.8000000e+03   6.8359736e-09
   3.8010000e+03   7.0118852e-09
   3.8020000e+03   7.1899555e-09
   3.8030000e+03   7.3701444e-09
   3.8040000e+03   7.5524099e-09
   3.8050000e+03   7.7367078e-09
   3.8060000e+03   7.9229922e-09
   3.8070000e+03   8.1112154e-09
   3.8080000e+03   8.3013276e-09
   3.8090000e+03   8.4932774e-09
   3.8100000e+03   8.6870112e-09
   3.8110000e+03   8.8824742e-09
   3.8120000e+03   9.0796090e-09
   3.8130000e+03   9.2783570e-09
   3.8140000e+03   9.4786577e-09
   3.8150000e+03   9.6804487e-09
   3.8160000e+03   9.8836662e-09
   3.8170000e+03   1.0088245e-08
   3.8180000e+03   1.0294116e-08
   3.8190000e+03   1.0501213e-08
   3.8200000e+03   1.0709464e-08
   3.8210000e+03   1.0918796e-08
   3.8220000e+03   1.1129138e-08
   3.8230000e+03   1.1340413e-08
   3.8240000e+03   1.1552546e-08
   3.8250000e+03   1.1765458e-08
   3.8260000e+03   1.1979070e-08
   3.8270000e+03   1.2193303e-08
   3.8280000e+03   1.2408074e-08
   3.8290000e+03   1.2623300e-08
   3.8300000e+03   1.2838898e-08
   3.8310000e+03   1.3054782e-08
   3.8320000e+03   1.3270866e-08
   3.8330000e+03   1.3487063e-08
   3.8340000e+03   1.3703285e-08
   3.8350000e+03   1.3919442e-08
   3.8360000e+03   1.4135445e-08
   3.8370000e+03   1.4351204e-08
   3.8380000e+03   1.4566626e-08
   3.8390000e+03   1.4781620e-08
   3.8400000e+03   1.4996092e-08
   3.8410000e+03   1.5209951e-08
   3.8420000e+03   1.5423101e-08
   3.8430000e+03   1.5635450e-08
   3.8440000e+03   1.5846901e-08
   3.8450000e+03   1.6057361e-08
   3.8460000e+03   1.6266735e-08
   3.8470000e+03   1.6474927e-08
   3.8480000e+03   1.6681842e-08
   3.8490000e+03   1.6887384e-08
   3.8500000e+03   1.7091459e-08
   3.8510000e+03   1.7293970e-08
   3.8520000e+03   1.7494823e-08
   3.8530000e+03   1.7693923e-08
   3.8540000e+03   1.7891175e-08
   3.8550000e+03   1.8086484e-08
   3.8560000e+03   1.8279758e-08
   3.8570000e+03   1.8470903e-08
   3.8580000e+03   1.8659825e-08
   3.8590000e+03   1.8846433e-08
   3.8600000e+03   1.9030635e-08
   3.8610000e+03   1.9212341e-08
   3.8620000e+03   1.9391460e-08
   3.8630000e+03   1.9567903e-08
   3.8640000e+03   1.9741582e-08
   3.8650000e+03   1.9912410e-08
   3.8660000e+03   2.0080301e-08
   3.8670000e+03   2.0245170e-08
   3.8680000e+03   2.0406934e-08
   3.8690000e+03   2.0565509e-08
   3.8700000e+03   2.0720815e-08
   3.8710000e+03   2.0872772e-08
   3.8720000e+03   2.1021301e-08
   3.8730000e+03   2.1166326e-08
   3.8740000e+03   2.1307772e-08
   3.8750000e+03   2.1445565e-08
   3.8760000e+03   2.1579632e-08
   3.8770000e+03   2.1709904e-08
   3.8780000e+03   2.1836313e-08
   3.8790000e+03   2.1958790e-08
   3.8800000e+03   2.2077273e-08
   3.8810000e+03   2.2191697e-08
   3.8820000e+03   2.2302003e-08
   3.8830000e+03   2.2408131e-08
   3.8840000e+03   2.2510024e-08
   3.8850000e+03   2.2607627e-08
   3.8860000e+03   2.2700890e-08
   3.8870000e+03   2.2789760e-08
   3.8880000e+03   2.2874190e-08
   3.8890000e+03   2.2954134e-08
   3.8900000e+03   2.3029548e-08
   3.8910000e+03   2.3100392e-08
   3.8920000e+03   2.3166627e-08
   3.8930000e+03   2.3228216e-08
   3.8940000e+03   2.3285125e-08
   3.8950000e+03   2.3337324e-08
   3.8960000e+03   2.3384782e-08
   3.8970000e+03   2.3427473e-08
   3.8980000e+03   2.3465374e-08
   3.8990000e+03   2.3498463e-08
   3.9000000e+03   2.3526721e-08
   3.9010000e+03   2.3550132e-08
   3.9020000e+03   2.3568682e-08
   3.9030000e+03   2.3582361e-08
   3.9040000e+03   2.3591159e-08
   3.9050000e+03   2.3595071e-08
   3.9060000e+03   2.3594094e-08
   3.9070000e+03   2.3588227e-08
   3.9080000e+03   2.3577473e-08
   3.9090000e+03   2.3561835e-08
   3.9100000e+03   2.3541322e-08
   3.9110000e+03   2.3515943e-08
   3.9120000e+03   2.3485711e-08
   3.9130000e+03   2.3450641e-08
   3.9140000e+03   2.3410751e-08
   3.9150000e+03   2.3366061e-08
   3.9160000e+03   2.3316595e-08
   3.9170000e+03   2.3262377e-08
   3.9180000e+03   2.3203436e-08
   3.9190000e+03   2.3139803e-08
   3.9200000e+03   2.3071510e-08
   3.9210000e+03   2.2998593e-08
   3.9220000e+03   2.2921090e-08
   3.9230000e+03   2.2839041e-08
   3.9240000e+03   2.2752490e-08
   3.9250000e+03   2.2661481e-08
   3.9260000e+03   2.2566062e-08
   3.9270000e+03   2.2466283e-08
   3.9280000e+03   2.2362195e-08
   3.9290000e+03   2.2253853e-08
   3.9300000e+03   2.2141313e-08
   3.9310000e+03   2.2024634e-08
   3.9320000e+03   2.1903876e-08
   3.9330000e+03   2.1779102e-08
   3.9340000e+03   2.1650377e-08
   3.9350000e+03   2.1517767e-08
   3.9360000e+03   2.1381340e-08
   3.9370000e+03   2.1241167e-08
   3.9380000e+03   2.1097321e-08
   3.9390000e+03   2.0949874e-08
   3.9400000e+03   2.0798903e-08
   3.9410000e+03   2.0644484e-08
   3.9420000e+03   2.0486696e-08
   3.9430000e+03   2.0325620e-08
   3.9440000e+03   2.0161338e-08
   3.9450000e+03   1.9993931e-08
   3.9460000e+03   1.9823485e-08
   3.9470000e+03   1.9650085e-08
   3.9480000e+03   1.9473819e-08
   3.9490000e+03   1.9294774e-08
   3.9500000e+03   1.9113039e-08
   3.9510000e+03   1.8928705e-08
   3.9520000e+03   1.8741862e-08
   3.9530000e+03   1.8552603e-08
   3.9540000e+03   1.8361020e-08
   3.9550000e+03   1.8167206e-08
   3.9560000e+03   1.7971257e-08
   3.9570000e+03   1.7773266e-08
   3.9580000e+03   1.7573330e-08
   3.9590000e+03   1.7371543e-08
   3.9600000e+03   1.7168002e-08
   3.9610000e+03   1.6962804e-08
   3.9620000e+03   1.6756046e-08
   3.9630000e+03   1.6547824e-08
   3.9640000e+03   1.6338235e-08
   3.9650000e+03   1.6127378e-08
   3.9660000e+03   1.5915348e-08
   3.9670000e+03   1.5702244e-08
   3.9680000e+03   1.5488163e-08
   3.9690000e+03   1.5273200e-08
   3.9700000e+03   1.5057453e-08
   3.9710000e+03   1.4841018e-08
   3.9720000e+03   1.4623991e-08
   3.9730000e+03   1.4406467e-08
   3.9740000e+03   1.4188540e-08
   3.9750000e+03   1.3970306e-08
   3.9760000e+03   1.3751857e-08
   3.9770000e+03   1.3533287e-08
   3.9780000e+03   1.3314688e-08
   3.9790000e+03   1.3096150e-08
   3.9800000e+03   1.2877764e-08
   3.9810000e+03   1.2659620e-08
   3.9820000e+03   1.2441806e-08
   3.9830000e+03   1.2224409e-08
   3.9840000e+03   1.2007515e-08
   3.9850000e+03   1.1791210e-08
   3.9860000e+03   1.1575577e-08
   3.9870000e+03   1.1360698e-08
   3.9880000e+03   1.1146656e-08
   3.9890000e+03   1.0933529e-08
   3.9900000e+03   1.0721397e-08
   3.9910000e+03   1.0510335e-08
   3.9920000e+03   1.0300421e-08
   3.9930000e+03   1.0091726e-08
   3.9940000e+03   9.8843242e-09
   3.9950000e+03   9.6782858e-09
   3.9960000e+03   9.4736798e-09
   3.9970000e+03   9.2705735e-09
   3.9980000e+03   9.0690326e-09
   3.9990000e+03   8.8691207e-09
   4.0000000e+03   8.6709001e-09
   4.0010000e+03   8.4744308e-09
   4.0020000e+03   8.2797712e-09
   4.0030000e+03   8.0869778e-09
   4.0040000e+03   7.8961053e-09
   4.0050000e+03   7.7072062e-09
   4.0060000e+03   7.5203314e-09
   4.0070000e+03   7.3355295e-09
   4.0080000e+03   7.1528475e-09
   4.0090000e+03   6.9723301e-09
   4.0100000e+03   6.7940202e-09
   4.0110000e+03   6.6179585e-09
   4.0120000e+03   6.4441841e-09
   4.0130000e+03   6.2727334e-09
   4.0140000e+03   6.1036414e-09
   4.0150000e+03   5.9369408e-09
   4.0160000e+03   5.7726622e-09
   4.0170000e+03   5.6108345e-09
   4.0180000e+03   5.4514840e-09
   4.0190000e+03   5.2946356e-09
   4.0200000e+03   5.1403118e-09
   4.0210000e+03   4.9885332e-09
   4.0220000e+03   4.8393183e-09
   4.0230000e+03   4.6926838e-09
   4.0240000e+03   4.5486444e-09
   4.0250000e+03   4.4072125e-09
   4.0260000e+03   4.2683991e-09
   4.0270000e+03   4.1322127e-09
   4.0280000e+03   3.9986604e-09
   4.0290000e+03   3.8677471e-09
   4.0300000e+03   3.7394760e-09
   4.0310000e+03   3.6138482e-09
   4.0320000e+03   3.4908633e-09
   4.0330000e+03   3.3705190e-09
   4.0340000e+03   3.2528111e-09
   4.0350000e+03   3.1377339e-09
   4.0360000e+03   3.0252797e-09
   4.0370000e+03   2.9154395e-09
   4.0380000e+03   2.8082024e-09
   4.0390000e+03   2.7035560e-09
   4.0400000e+03   2.6014862e-09
   4.0410000e+03   2.5019777e-09
   4.0420000e+03   2.4050132e-09
   4.0430000e+03   2.3105744e-09
   4.0440000e+03   2.2186415e-09
   4.0450000e+03   2.1291931e-09
   4.0460000e+03   2.0422067e-09
   4.0470000e+03   1.9576584e-09
   4.0480000e+03   1.8755231e-09
   4.0490000e+03   1.7957746e-09
   4.0500000e+03   1.7183853e-09
   4.0510000e+03   1.6433267e-09
   4.0520000e+03   1.5705690e-09
   4.0530000e+03   1.5000818e-09
   4.0540000e+03   1.4318334e-09
   4.0550000e+03   1.3657910e-09
   4.0560000e+03   1.3019215e-09
   4.0570000e+03   1.2401905e-09
   4.0580000e+03   1.1805629e-09
   4.0590000e+03   1.1230030e-09
   4.0600000e+03   1.0674744e-09
   4.0610000e+03   1.0139397e-09
   4.0620000e+03   9.6236162e-10
   4.0630000e+03   9.1270162e-10
   4.0640000e+03   8.6492110e-10
   4.0650000e+03   8.1898092e-10
   4.0660000e+03   7.7484148e-10
   4.0670000e+03   7.3246280e-10
   4.0680000e+03   6.9180478e-10
   4.0690000e+03   6.5282685e-10
   4.0700000e+03   6.1548837e-10
   4.0710000e+03   5.7974855e-10
   4.0720000e+03   5.4556633e-10
   4.0730000e+03   5.1290074e-10
   4.0740000e+03   4.8171070e-10
   4.0750000e+03   4.5195517e-10
   4.0760000e+03   4.2359317e-10
   4.0770000e+03   3.9658382e-10
   4.0780000e+03   3.7088638e-10
   4.0790000e+03   3.4646029e-10
   4.0800000e+03   3.2326524e-10
   4.0810000e+03   3.0126109e-10
   4.0820000e+03   2.8040813e-10
   4.0830000e+03   2.6066701e-10
   4.0840000e+03   2.4199845e-10
   4.0850000e+03   2.2436403e-10
   4.0860000e+03   2.0772539e-10
   4.0870000e+03   1.9204486e-10
   4.0880000e+03   1.7728524e-10
   4.0890000e+03   1.6340985e-10
   4.0900000e+03   1.5038237e-10
   4.0910000e+03   1.3816756e-10
   4.0920000e+03   1.2673033e-10
   4.0930000e+03   1.1603642e-10
   4.0940000e+03   1.0605233e-10
   4.0950000e+03   9.6745122e-11
   4.0960000e+03   8.8082486e-11
   4.0970000e+03   8.0033087e-11
   4.0980000e+03   7.2566268e-11
   4.0990000e+03   6.5651906e-11
   4.1000000e+03   5.9261057e-11
   4.1010000e+03   5.3365193e-11
   4.1020000e+03   4.7936877e-11
   4.1030000e+03   4.2949318e-11
   4.1040000e+03   3.8376647e-11
   4.1050000e+03   3.4193817e-11
   4.1060000e+03   3.0376606e-11
   4.1070000e+03   2.6901778e-11
   4.1080000e+03   2.3746668e-11
   4.1090000e+03   2.0889676e-11
   4.1100000e+03   1.8310104e-11
   4.1110000e+03   1.5987931e-11
   4.1120000e+03   1.3904180e-11
   4.1130000e+03   1.2040638e-11
   4.1140000e+03   1.0379791e-11
   4.1150000e+03   8.9053906e-12
   4.1160000e+03   7.6015014e-12
   4.1170000e+03   6.4534339e-12
   4.1180000e+03   5.4470389e-12
   4.1190000e+03   4.5691855e-12
   4.1200000e+03   3.8073057e-12
   4.1210000e+03   3.1498338e-12
   4.1220000e+03   2.5858296e-12
   4.1230000e+03   2.1050838e-12
   4.1240000e+03   1.6982331e-12
   4.1250000e+03   1.3565174e-12
   4.1260000e+03   1.0718450e-12
   4.1270000e+03   8.3687294e-13
   4.1280000e+03   6.4486242e-13
   4.1290000e+03   4.8968295e-13
   4.1300000e+03   3.6584025e-13
   4.1310000e+03   2.6833044e-13
   4.1320000e+03   1.9279206e-13
   4.1330000e+03   1.3522751e-13
   4.1340000e+03   9.2303318e-14
   4.1350000e+03   6.1022087e-14
   4.1360000e+03   3.8872256e-14
   4.1370000e+03   2.3652754e-14
   4.1380000e+03   1.3599032e-14
   4.1390000e+03   7.3235238e-15
   4.1400000e+03   3.5896390e-15
   4.1410000e+03   1.5596204e-15
   4.1420000e+03   6.0984459e-16
   4.1430000e+03   1.4903975e-16
   4.1440000e+03   2.1019564e-17
   4.1450000e+03   2.4005984e-17
   4.1460000e+03   4.0105918e-17
   4.1470000e+03   4.1563577e-17
   4.1480000e+03   3.2534036e-17
   4.1490000e+03   6.6005799e-17
   4.1500000e+03   2.1173384e-16
   4.1510000e+03   5.5158851e-16
   4.1520000e+03   1.4827591e-15
   4.1530000e+03   3.3919197e-15
   4.1540000e+03   6.9246833e-15
   4.1550000e+03   1.3017726e-14
   4.1560000e+03   2.2758367e-14
   4.1570000e+03   3.7607118e-14
   4.1580000e+03   5.9377821e-14
   4.1590000e+03   9.0144551e-14
   4.1600000e+03   1.3263660e-13
   4.1610000e+03   1.8974236e-13
   4.1620000e+03   2.6499270e-13
   4.1630000e+03   3.6239663e-13
   4.1640000e+03   4.8645172e-13
   4.1650000e+03   6.4233926e-13
   4.1660000e+03   8.3562138e-13
   4.1670000e+03   1.0728431e-12
   4.1680000e+03   1.3609319e-12
   4.1690000e+03   1.7075243e-12
   4.1700000e+03   2.1211149e-12
   4.1710000e+03   2.6108026e-12
   4.1720000e+03   3.1865842e-12
   4.1730000e+03   3.8592069e-12
   4.1740000e+03   4.6400300e-12
   4.1750000e+03   5.5417076e-12
   4.1760000e+03   6.5772179e-12
   4.1770000e+03   7.7609105e-12
   4.1780000e+03   9.1075960e-12
   4.1790000e+03   1.0633438e-11
   4.1800000e+03   1.2355125e-11
   4.1810000e+03   1.4290572e-11
   4.1820000e+03   1.6458615e-11
   4.1830000e+03   1.8878903e-11
   4.1840000e+03   2.1572240e-11
   4.1850000e+03   2.4560412e-11
   4.1860000e+03   2.7866114e-11
   4.1870000e+03   3.1513053e-11
   4.1880000e+03   3.5526086e-11
   4.1890000e+03   3.9930924e-11
   4.1900000e+03   4.4754407e-11
   4.1910000e+03   5.0024320e-11
   4.1920000e+03   5.5769581e-11
   4.1930000e+03   6.2019998e-11
   4.1940000e+03   6.8806390e-11
   4.1950000e+03   7.6160647e-11
   4.1960000e+03   8.4115658e-11
   4.1970000e+03   9.2705303e-11
   4.1980000e+03   1.0196428e-10
   4.1990000e+03   1.1192851e-10
   4.2000000e+03   1.2263475e-10
   4.2010000e+03   1.3412045e-10
   4.2020000e+03   1.4642444e-10
   4.2030000e+03   1.5958616e-10
   4.2040000e+03   1.7364589e-10
   4.2050000e+03   1.8864488e-10
   4.2060000e+03   2.0462515e-10
   4.2070000e+03   2.2162958e-10
   4.2080000e+03   2.3970182e-10
   4.2090000e+03   2.5888626e-10
   4.2100000e+03   2.7922786e-10
   4.2110000e+03   3.0077256e-10
   4.2120000e+03   3.2356669e-10
   4.2130000e+03   3.4765733e-10
   4.2140000e+03   3.7309223e-10
   4.2150000e+03   3.9991946e-10
   4.2160000e+03   4.2818778e-10
   4.2170000e+03   4.5794632e-10
   4.2180000e+03   4.8924469e-10
   4.2190000e+03   5.2213287e-10
   4.2200000e+03   5.5666120e-10
   4.2210000e+03   5.9288029e-10
   4.2220000e+03   6.3084104e-10
   4.2230000e+03   6.7059452e-10
   4.2240000e+03   7.1219186e-10
   4.2250000e+03   7.5568454e-10
   4.2260000e+03   8.0112388e-10
   4.2270000e+03   8.4856138e-10
   4.2280000e+03   8.9804826e-10
   4.2290000e+03   9.4963586e-10
   4.2300000e+03   1.0033752e-09
   4.2310000e+03   1.0593173e-09
   4.2320000e+03   1.1175128e-09
   4.2330000e+03   1.1780119e-09
   4.2340000e+03   1.2408646e-09
   4.2350000e+03   1.3061204e-09
   4.2360000e+03   1.3738283e-09
   4.2370000e+03   1.4440369e-09
   4.2380000e+03   1.5167941e-09
   4.2390000e+03   1.5921469e-09
   4.2400000e+03   1.6701421e-09
   4.2410000e+03   1.7508252e-09
   4.2420000e+03   1.8342411e-09
   4.2430000e+03   1.9204340e-09
   4.2440000e+03   2.0094468e-09
   4.2450000e+03   2.1013216e-09
   4.2460000e+03   2.1960993e-09
   4.2470000e+03   2.2938198e-09
   4.2480000e+03   2.3945218e-09
   4.2490000e+03   2.4982426e-09
   4.2500000e+03   2.6050185e-09
   4.2510000e+03   2.7148842e-09
   4.2520000e+03   2.8278729e-09
   4.2530000e+03   2.9440168e-09
   4.2540000e+03   3.0633460e-09
   4.2550000e+03   3.1858894e-09
   4.2560000e+03   3.3116743e-09
   4.2570000e+03   3.4407260e-09
   4.2580000e+03   3.5730683e-09
   4.2590000e+03   3.7087234e-09
   4.2600000e+03   3.8477112e-09
   4.2610000e+03   3.9900500e-09
   4.2620000e+03   4.1357564e-09
   4.2630000e+03   4.2848445e-09
   4.2640000e+03   4.4373268e-09
   4.2650000e+03   4.5932135e-09
   4.2660000e+03   4.7525129e-09
   4.2670000e+03   4.9152311e-09
   4.2680000e+03   5.0813720e-09
   4.2690000e+03   5.2509371e-09
   4.2700000e+03   5.4239259e-09
   4.2710000e+03   5.6003355e-09
   4.2720000e+03   5.7801608e-09
   4.2730000e+03   5.9633942e-09
   4.2740000e+03   6.1500258e-09
   4.2750000e+03   6.3400431e-09
   4.2760000e+03   6.5334316e-09
   4.2770000e+03   6.7301738e-09
   4.2780000e+03   6.9302503e-09
   4.2790000e+03   7.1336386e-09
   4.2800000e+03   7.3403141e-09
   4.2810000e+03   7.5502496e-09
   4.2820000e+03   7.7634153e-09
   4.2830000e+03   7.9797788e-09
   4.2840000e+03   8.1993051e-09
   4.2850000e+03   8.4219569e-09
   4.2860000e+03   8.6476941e-09
   4.2870000e+03   8.8764739e-09
   4.2880000e+03   9.1082512e-09
   4.2890000e+03   9.3429780e-09
   4.2900000e+03   9.5806043e-09
   4.2910000e+03   9.8210768e-09
   4.2920000e+03   1.0064340e-08
   4.2930000e+03   1.0310336e-08
   4.2940000e+03   1.0559004e-08
   4.2950000e+03   1.0810281e-08
   4.2960000e+03   1.1064102e-08
   4.2970000e+03   1.1320398e-08
   4.2980000e+03   1.1579098e-08
   4.2990000e+03   1.1840130e-08
   4.3000000e+03   1.2103418e-08
   4.3010000e+03   1.2368885e-08
   4.3020000e+03   1.2636449e-08
   4.3030000e+03   1.2906030e-08
   4.3040000e+03   1.3177541e-08
   4.3050000e+03   1.3450896e-08
   4.3060000e+03   1.3726006e-08
   4.3070000e+03   1.4002779e-08
   4.3080000e+03   1.4281122e-08
   4.3090000e+03   1.4560939e-08
   4.3100000e+03   1.4842132e-08
   4.3110000e+03   1.5124602e-08
   4.3120000e+03   1.5408248e-08
   4.3130000e+03   1.5692965e-08
   4.3140000e+03   1.5978650e-08
   4.3150000e+03   1.6265194e-08
   4.3160000e+03   1.6552489e-08
   4.3170000e+03   1.6840425e-08
   4.3180000e+03   1.7128890e-08
   4.3190000e+03   1.7417771e-08
   4.3200000e+03   1.7706953e-08
   4.3210000e+03   1.7996319e-08
   4.3220000e+03   1.8285753e-08
   4.3230000e+03   1.8575135e-08
   4.3240000e+03   1.8864346e-08
   4.3250000e+03   1.9153265e-08
   4.3260000e+03   1.9441770e-08
   4.3270000e+03   1.9729738e-08
   4.3280000e+03   2.0017045e-08
   4.3290000e+03   2.0303567e-08
   4.3300000e+03   2.0589179e-08
   4.3310000e+03   2.0873755e-08
   4.3320000e+03   2.1157168e-08
   4.3330000e+03   2.1439293e-08
   4.3340000e+03   2.1720002e-08
   4.3350000e+03   2.1999168e-08
   4.3360000e+03   2.2276663e-08
   4.3370000e+03   2.2552359e-08
   4.3380000e+03   2.2826130e-08
   4.3390000e+03   2.3097847e-08
   4.3400000e+03   2.3367383e-08
   4.3410000e+03   2.3634612e-08
   4.3420000e+03   2.3899406e-08
   4.3430000e+03   2.4161639e-08
   4.3440000e+03   2.4421185e-08
   4.3450000e+03   2.4677920e-08
   4.3460000e+03   2.4931718e-08
   4.3470000e+03   2.5182456e-08
   4.3480000e+03   2.5430011e-08
   4.3490000e+03   2.5674262e-08
   4.3500000e+03   2.5915087e-08
   4.3510000e+03   2.6152368e-08
   4.3520000e+03   2.6385985e-08
   4.3530000e+03   2.6615821e-08
   4.3540000e+03   2.6841761e-08
   4.3550000e+03   2.7063691e-08
   4.3560000e+03   2.7281498e-08
   4.3570000e+03   2.7495071e-08
   4.3580000e+03   2.7704300e-08
   4.3590000e+03   2.7909079e-08
   4.3600000e+03   2.8109302e-08
   4.3610000e+03   2.8304865e-08
   4.3620000e+03   2.8495667e-08
   4.3630000e+03   2.8681608e-08
   4.3640000e+03   2.8862592e-08
   4.3650000e+03   2.9038523e-08
   4.3660000e+03   2.9209309e-08
   4.3670000e+03   2.9374860e-08
   4.3680000e+03   2.9535088e-08
   4.3690000e+03   2.9689908e-08
   4.3700000e+03   2.9839237e-08
   4.3710000e+03   2.9982997e-08
   4.3720000e+03   3.0121109e-08
   4.3730000e+03   3.0253500e-08
   4.3740000e+03   3.0380099e-08
   4.3750000e+03   3.0500836e-08
   4.3760000e+03   3.0615647e-08
   4.3770000e+03   3.0724469e-08
   4.3780000e+03   3.0827243e-08
   4.3790000e+03   3.0923912e-08
   4.3800000e+03   3.1014423e-08
   4.3810000e+03   3.1098727e-08
   4.3820000e+03   3.1176777e-08
   4.3830000e+03   3.1248529e-08
   4.3840000e+03   3.1313944e-08
   4.3850000e+03   3.1372985e-08
   4.3860000e+03   3.1425618e-08
   4.3870000e+03   3.1471813e-08
   4.3880000e+03   3.1511545e-08
   4.3890000e+03   3.1544790e-08
   4.3900000e+03   3.1571528e-08
   4.3910000e+03   3.1591744e-08
   4.3920000e+03   3.1605424e-08
   4.3930000e+03   3.1612561e-08
   4.3940000e+03   3.1613147e-08
   4.3950000e+03   3.1607182e-08
   4.3960000e+03   3.1594667e-08
   4.3970000e+03   3.1575607e-08
   4.3980000e+03   3.1550009e-08
   4.3990000e+03   3.1517888e-08
   4.4000000e+03   3.1479257e-08
   4.4010000e+03   3.1434137e-08
   4.4020000e+03   3.1382549e-08
   4.4030000e+03   3.1324520e-08
   4.4040000e+03   3.1260080e-08
   4.4050000e+03   3.1189261e-08
   4.4060000e+03   3.1112100e-08
   4.4070000e+03   3.1028636e-08
   4.4080000e+03   3.0938914e-08
   4.4090000e+03   3.0842978e-08
   4.4100000e+03   3.0740879e-08
   4.4110000e+03   3.0632670e-08
   4.4120000e+03   3.0518407e-08
   4.4130000e+03   3.0398150e-08
   4.4140000e+03   3.0271961e-08
   4.4150000e+03   3.0139905e-08
   4.4160000e+03   3.0002052e-08
   4.4170000e+03   2.9858472e-08
   4.4180000e+03   2.9709241e-08
   4.4190000e+03   2.9554436e-08
   4.4200000e+03   2.9394138e-08
   4.4210000e+03   2.9228428e-08
   4.4220000e+03   2.9057393e-08
   4.4230000e+03   2.8881122e-08
   4.4240000e+03   2.8699705e-08
   4.4250000e+03   2.8513235e-08
   4.4260000e+03   2.8321809e-08
   4.4270000e+03   2.8125524e-08
   4.4280000e+03   2.7924482e-08
   4.4290000e+03   2.7718785e-08
   4.4300000e+03   2.7508537e-08
   4.4310000e+03   2.7293846e-08
   4.4320000e+03   2.7074820e-08
   4.4330000e+03   2.6851570e-08
   4.4340000e+03   2.6624210e-08
   4.4350000e+03   2.6392853e-08
   4.4360000e+03   2.6157614e-08
   4.4370000e+03   2.5918613e-08
   4.4380000e+03   2.5675967e-08
   4.4390000e+03   2.5429798e-08
   4.4400000e+03   2.5180227e-08
   4.4410000e+03   2.4927376e-08
   4.4420000e+03   2.4671371e-08
   4.4430000e+03   2.4412335e-08
   4.4440000e+03   2.4150396e-08
   4.4450000e+03   2.3885680e-08
   4.4460000e+03   2.3618314e-08
   4.4470000e+03   2.3348428e-08
   4.4480000e+03   2.3076150e-08
   4.4490000e+03   2.2801609e-08
   4.4500000e+03   2.2524936e-08
   4.4510000e+03   2.2246260e-08
   4.4520000e+03   2.1965712e-08
   4.4530000e+03   2.1683422e-08
   4.4540000e+03   2.1399521e-08
   4.4550000e+03   2.1114139e-08
   4.4560000e+03   2.0827407e-08
   4.4570000e+03   2.0539454e-08
   4.4580000e+03   2.0250411e-08
   4.4590000e+03   1.9960406e-08
   4.4600000e+03   1.9669569e-08
   4.4610000e+03   1.9378027e-08
   4.4620000e+03   1.9085908e-08
   4.4630000e+03   1.8793340e-08
   4.4640000e+03   1.8500447e-08
   4.4650000e+03   1.8207355e-08
   4.4660000e+03   1.7914187e-08
   4.4670000e+03   1.7621068e-08
   4.4680000e+03   1.7328118e-08
   4.4690000e+03   1.7035457e-08
   4.4700000e+03   1.6743206e-08
   4.4710000e+03   1.6451481e-08
   4.4720000e+03   1.6160398e-08
   4.4730000e+03   1.5870074e-08
   4.4740000e+03   1.5580620e-08
   4.4750000e+03   1.5292148e-08
   4.4760000e+03   1.5004767e-08
   4.4770000e+03   1.4718586e-08
   4.4780000e+03   1.4433710e-08
   4.4790000e+03   1.4150244e-08
   4.4800000e+03   1.3868288e-08
   4.4810000e+03   1.3587944e-08
   4.4820000e+03   1.3309309e-08
   4.4830000e+03   1.3032478e-08
   4.4840000e+03   1.2757545e-08
   4.4850000e+03   1.2484601e-08
   4.4860000e+03   1.2213735e-08
   4.4870000e+03   1.1945034e-08
   4.4880000e+03   1.1678581e-08
   4.4890000e+03   1.1414458e-08
   4.4900000e+03   1.1152745e-08
   4.4910000e+03   1.0893517e-08
   4.4920000e+03   1.0636849e-08
   4.4930000e+03   1.0382813e-08
   4.4940000e+03   1.0131478e-08
   4.4950000e+03   9.8829093e-09
   4.4960000e+03   9.6371713e-09
   4.4970000e+03   9.3943249e-09
   4.4980000e+03   9.1544284e-09
   4.4990000e+03   8.9175375e-09
   4.5000000e+03   8.6837051e-09
   4.5010000e+03   8.4529814e-09
   4.5020000e+03   8.2254140e-09
   4.5030000e+03   8.0010476e-09
   4.5040000e+03   7.7799243e-09
   4.5050000e+03   7.5620832e-09
   4.5060000e+03   7.3475611e-09
   4.5070000e+03   7.1363918e-09
   4.5080000e+03   6.9286063e-09
   4.5090000e+03   6.7242331e-09
   4.5100000e+03   6.5232980e-09
   4.5110000e+03   6.3258239e-09
   4.5120000e+03   6.1318312e-09
   4.5130000e+03   5.9413378e-09
   4.5140000e+03   5.7543585e-09
   4.5150000e+03   5.5709059e-09
   4.5160000e+03   5.3909900e-09
   4.5170000e+03   5.2146182e-09
   4.5180000e+03   5.0417951e-09
   4.5190000e+03   4.8725233e-09
   4.5200000e+03   4.7068026e-09
   4.5210000e+03   4.5446305e-09
   4.5220000e+03   4.3860020e-09
   4.5230000e+03   4.2309099e-09
   4.5240000e+03   4.0793446e-09
   4.5250000e+03   3.9312944e-09
   4.5260000e+03   3.7867452e-09
   4.5270000e+03   3.6456808e-09
   4.5280000e+03   3.5080829e-09
   4.5290000e+03   3.3739309e-09
   4.5300000e+03   3.2432027e-09
   4.5310000e+03   3.1158736e-09
   4.5320000e+03   2.9919175e-09
   4.5330000e+03   2.8713061e-09
   4.5340000e+03   2.7540096e-09
   4.5350000e+03   2.6399961e-09
   4.5360000e+03   2.5292322e-09
   4.5370000e+03   2.4216829e-09
   4.5380000e+03   2.3173114e-09
   4.5390000e+03   2.2160798e-09
   4.5400000e+03   2.1179483e-09
   4.5410000e+03   2.0228761e-09
   4.5420000e+03   1.9308207e-09
   4.5430000e+03   1.8417388e-09
   4.5440000e+03   1.7555853e-09
   4.5450000e+03   1.6723145e-09
   4.5460000e+03   1.5918793e-09
   4.5470000e+03   1.5142319e-09
   4.5480000e+03   1.4393232e-09
   4.5490000e+03   1.3671035e-09
   4.5500000e+03   1.2975221e-09
   4.5510000e+03   1.2305278e-09
   4.5520000e+03   1.1660684e-09
   4.5530000e+03   1.1040913e-09
   4.5540000e+03   1.0445434e-09
   4.5550000e+03   9.8737092e-10
   4.5560000e+03   9.3251978e-10
   4.5570000e+03   8.7993560e-10
   4.5580000e+03   8.2956353e-10
   4.5590000e+03   7.8134856e-10
   4.5600000e+03   7.3523567e-10
   4.5610000e+03   6.9116943e-10
   4.5620000e+03   6.4909462e-10
   4.5630000e+03   6.0895594e-10
   4.5640000e+03   5.7069816e-10
   4.5650000e+03   5.3426607e-10
   4.5660000e+03   4.9960490e-10
   4.5670000e+03   4.6665985e-10
   4.5680000e+03   4.3537647e-10
   4.5690000e+03   4.0570090e-10
   4.5700000e+03   3.7757934e-10
   4.5710000e+03   3.5095858e-10
   4.5720000e+03   3.2578601e-10
   4.5730000e+03   3.0200937e-10
   4.5740000e+03   2.7957704e-10
   4.5750000e+03   2.5843822e-10
   4.5760000e+03   2.3854262e-10
   4.5770000e+03   2.1984051e-10
   4.5780000e+03   2.0228336e-10
   4.5790000e+03   1.8582304e-10
   4.5800000e+03   1.7041234e-10
   4.5810000e+03   1.5600516e-10
   4.5820000e+03   1.4255595e-10
   4.5830000e+03   1.3002024e-10
   4.5840000e+03   1.1835460e-10
   4.5850000e+03   1.0751659e-10
   4.5860000e+03   9.7464576e-11
   4.5870000e+03   8.8158142e-11
   4.5880000e+03   7.9557911e-11
   4.5890000e+03   7.1625521e-11
   4.5900000e+03   6.4323755e-11
   4.5910000e+03   5.7616518e-11
   4.5920000e+03   5.1468696e-11
   4.5930000e+03   4.5846694e-11
   4.5940000e+03   4.0717549e-11
   4.5950000e+03   3.6049754e-11
   4.5960000e+03   3.1812901e-11
   4.5970000e+03   2.7977776e-11
   4.5980000e+03   2.4516321e-11
   4.5990000e+03   2.1401569e-11
   4.6000000e+03   1.8607777e-11
   4.6010000e+03   1.6110283e-11
   4.6020000e+03   1.3885788e-11
   4.6030000e+03   1.1911822e-11
   4.6040000e+03   1.0167290e-11
   4.6050000e+03   8.6320708e-12
   4.6060000e+03   7.2873136e-12
   4.6070000e+03   6.1150732e-12
   4.6080000e+03   5.0986012e-12
   4.6090000e+03   4.2221078e-12
   4.6100000e+03   3.4709229e-12
   4.6110000e+03   2.8313087e-12
   4.6120000e+03   2.2905565e-12
   4.6130000e+03   1.8369993e-12
   4.6140000e+03   1.4597914e-12
   4.6150000e+03   1.1488767e-12
   4.6160000e+03   8.9540627e-13
   4.6170000e+03   6.9113487e-13
   4.6180000e+03   5.2863713e-13
   4.6190000e+03   4.0139113e-13
   4.6200000e+03   3.0347931e-13
   4.6210000e+03   2.2981797e-13
   4.6220000e+03   1.7595652e-13
   4.6230000e+03   1.3780293e-13
   4.6240000e+03   1.1187444e-13
   4.6250000e+03   9.5089091e-14
   4.6260000e+03   8.4658832e-14
   4.6270000e+03   7.8334320e-14
   4.6280000e+03   7.4678806e-14
   4.6290000e+03   7.2571444e-14
   4.6300000e+03   7.1352942e-14
   4.6310000e+03   7.0674546e-14
   4.6320000e+03   7.0181147e-14
   4.6330000e+03   6.9668054e-14
   4.6340000e+03   6.9235025e-14
   4.6350000e+03   6.8812426e-14
   4.6360000e+03   6.8376092e-14
   4.6370000e+03   6.7890733e-14
   4.6380000e+03   6.7367607e-14
   4.6390000e+03   6.6510882e-14
   4.6400000e+03   6.5080117e-14
   4.6410000e+03   6.2835581e-14
   4.6420000e+03   5.9291243e-14
   4.6430000e+03   5.4417904e-14
   4.6440000e+03   4.9679885e-14
   4.6450000e+03   5.0579318e-14
   4.6460000e+03   6.6600849e-14
   4.6470000e+03   1.0283760e-13
   4.6480000e+03   1.5996793e-13
   4.6490000e+03   2.4009066e-13
   4.6500000e+03   3.4710707e-13
   4.6510000e+03   4.8618426e-13
   4.6520000e+03   6.6328079e-13
   4.6530000e+03   8.8565180e-13
   4.6540000e+03   1.1612143e-12
   4.6550000e+03   1.4987820e-12
   4.6560000e+03   1.9081225e-12
   4.6570000e+03   2.4000007e-12
   4.6580000e+03   2.9861746e-12
   4.6590000e+03   3.6794476e-12
   4.6600000e+03   4.4937702e-12
   4.6610000e+03   5.4440007e-12
   4.6620000e+03   6.5462490e-12
   4.6630000e+03   7.8178541e-12
   4.6640000e+03   9.2773445e-12
   4.6650000e+03   1.0944361e-11
   4.6660000e+03   1.2839788e-11
   4.6670000e+03   1.4986027e-11
   4.6680000e+03   1.7406450e-11
   4.6690000e+03   2.0125994e-11
   4.6700000e+03   2.3170819e-11
   4.6710000e+03   2.6568641e-11
   4.6720000e+03   3.0348019e-11
   4.6730000e+03   3.4539498e-11
   4.6740000e+03   3.9174747e-11
   4.6750000e+03   4.4286761e-11
   4.6760000e+03   4.9910153e-11
   4.6770000e+03   5.6080846e-11
   4.6780000e+03   6.2836041e-11
   4.6790000e+03   7.0214767e-11
   4.6800000e+03   7.8256952e-11
   4.6810000e+03   8.7004255e-11
   4.6820000e+03   9.6499763e-11
   4.6830000e+03   1.0678776e-10
   4.6840000e+03   1.1791406e-10
   4.6850000e+03   1.2992587e-10
   4.6860000e+03   1.4287182e-10
   4.6870000e+03   1.5680163e-10
   4.6880000e+03   1.7176660e-10
   4.6890000e+03   1.8781914e-10
   4.6900000e+03   2.0501303e-10
   4.6910000e+03   2.2340344e-10
   4.6920000e+03   2.4304664e-10
   4.6930000e+03   2.6400000e-10
   4.6940000e+03   2.8632220e-10
   4.6950000e+03   3.1007300e-10
   4.6960000e+03   3.3531319e-10
   4.6970000e+03   3.6210473e-10
   4.6980000e+03   3.9051061e-10
   4.6990000e+03   4.2059459e-10
   4.7000000e+03   4.5242145e-10
   4.7010000e+03   4.8605706e-10
   4.7020000e+03   5.2156788e-10
   4.7030000e+03   5.5902098e-10
   4.7040000e+03   5.9848466e-10
   4.7050000e+03   6.4002732e-10
   4.7060000e+03   6.8371846e-10
   4.7070000e+03   7.2962782e-10
   4.7080000e+03   7.7782579e-10
   4.7090000e+03   8.2838306e-10
   4.7100000e+03   8.8137080e-10
   4.7110000e+03   9.3686033e-10
   4.7120000e+03   9.9492335e-10
   4.7130000e+03   1.0556318e-09
   4.7140000e+03   1.1190576e-09
   4.7150000e+03   1.1852724e-09
   4.7160000e+03   1.2543484e-09
   4.7170000e+03   1.3263574e-09
   4.7180000e+03   1.4013708e-09
   4.7190000e+03   1.4794600e-09
   4.7200000e+03   1.5606960e-09
   4.7210000e+03   1.6451492e-09
   4.7220000e+03   1.7328898e-09
   4.7230000e+03   1.8239873e-09
   4.7240000e+03   1.9185103e-09
   4.7250000e+03   2.0165271e-09
   4.7260000e+03   2.1181049e-09
   4.7270000e+03   2.2233100e-09
   4.7280000e+03   2.3322077e-09
   4.7290000e+03   2.4448625e-09
   4.7300000e+03   2.5613376e-09
   4.7310000e+03   2.6816947e-09
   4.7320000e+03   2.8059946e-09
   4.7330000e+03   2.9342965e-09
   4.7340000e+03   3.0666582e-09
   4.7350000e+03   3.2031360e-09
   4.7360000e+03   3.3437844e-09
   4.7370000e+03   3.4886564e-09
   4.7380000e+03   3.6378030e-09
   4.7390000e+03   3.7912735e-09
   4.7400000e+03   3.9491151e-09
   4.7410000e+03   4.1113731e-09
   4.7420000e+03   4.2780908e-09
   4.7430000e+03   4.4493089e-09
   4.7440000e+03   4.6250664e-09
   4.7450000e+03   4.8053996e-09
   4.7460000e+03   4.9903424e-09
   4.7470000e+03   5.1799265e-09
   4.7480000e+03   5.3741808e-09
   4.7490000e+03   5.5731317e-09
   4.7500000e+03   5.7768030e-09
   4.7510000e+03   5.9852156e-09
   4.7520000e+03   6.1983877e-09
   4.7530000e+03   6.4163346e-09
   4.7540000e+03   6.6390688e-09
   4.7550000e+03   6.8665996e-09
   4.7560000e+03   7.0989334e-09
   4.7570000e+03   7.3360737e-09
   4.7580000e+03   7.5780204e-09
   4.7590000e+03   7.8247706e-09
   4.7600000e+03   8.0763181e-09
   4.7610000e+03   8.3326533e-09
   4.7620000e+03   8.5937632e-09
   4.7630000e+03   8.8596319e-09
   4.7640000e+03   9.1302396e-09
   4.7650000e+03   9.4055632e-09
   4.7660000e+03   9.6855764e-09
   4.7670000e+03   9.9702492e-09
   4.7680000e+03   1.0259548e-08
   4.7690000e+03   1.0553436e-08
   4.7700000e+03   1.0851872e-08
   4.7710000e+03   1.1154812e-08
   4.7720000e+03   1.1462209e-08
   4.7730000e+03   1.1774011e-08
   4.7740000e+03   1.2090162e-08
   4.7750000e+03   1.2410606e-08
   4.7760000e+03   1.2735279e-08
   4.7770000e+03   1.3064115e-08
   4.7780000e+03   1.3397045e-08
   4.7790000e+03   1.3733996e-08
   4.7800000e+03   1.4074892e-08
   4.7810000e+03   1.4419652e-08
   4.7820000e+03   1.4768192e-08
   4.7830000e+03   1.5120425e-08
   4.7840000e+03   1.5476261e-08
   4.7850000e+03   1.5835604e-08
   4.7860000e+03   1.6198357e-08
   4.7870000e+03   1.6564418e-08
   4.7880000e+03   1.6933684e-08
   4.7890000e+03   1.7306046e-08
   4.7900000e+03   1.7681393e-08
   4.7910000e+03   1.8059610e-08
   4.7920000e+03   1.8440579e-08
   4.7930000e+03   1.8824179e-08
   4.7940000e+03   1.9210286e-08
   4.7950000e+03   1.9598773e-08
   4.7960000e+03   1.9989510e-08
   4.7970000e+03   2.0382364e-08
   4.7980000e+03   2.0777198e-08
   4.7990000e+03   2.1173874e-08
   4.8000000e+03   2.1572250e-08
   4.8010000e+03   2.1972183e-08
   4.8020000e+03   2.2373524e-08
   4.8030000e+03   2.2776126e-08
   4.8040000e+03   2.3179836e-08
   4.8050000e+03   2.3584501e-08
   4.8060000e+03   2.3989963e-08
   4.8070000e+03   2.4396065e-08
   4.8080000e+03   2.4802647e-08
   4.8090000e+03   2.5209545e-08
   4.8100000e+03   2.5616596e-08
   4.8110000e+03   2.6023634e-08
   4.8120000e+03   2.6430490e-08
   4.8130000e+03   2.6836996e-08
   4.8140000e+03   2.7242980e-08
   4.8150000e+03   2.7648271e-08
   4.8160000e+03   2.8052696e-08
   4.8170000e+03   2.8456080e-08
   4.8180000e+03   2.8858247e-08
   4.8190000e+03   2.9259022e-08
   4.8200000e+03   2.9658227e-08
   4.8210000e+03   3.0055684e-08
   4.8220000e+03   3.0451215e-08
   4.8230000e+03   3.0844641e-08
   4.8240000e+03   3.1235783e-08
   4.8250000e+03   3.1624463e-08
   4.8260000e+03   3.2010500e-08
   4.8270000e+03   3.2393715e-08
   4.8280000e+03   3.2773929e-08
   4.8290000e+03   3.3150964e-08
   4.8300000e+03   3.3524641e-08
   4.8310000e+03   3.3894782e-08
   4.8320000e+03   3.4261211e-08
   4.8330000e+03   3.4623750e-08
   4.8340000e+03   3.4982225e-08
   4.8350000e+03   3.5336461e-08
   4.8360000e+03   3.5686285e-08
   4.8370000e+03   3.6031525e-08
   4.8380000e+03   3.6372011e-08
   4.8390000e+03   3.6707574e-08
   4.8400000e+03   3.7038046e-08
   4.8410000e+03   3.7363263e-08
   4.8420000e+03   3.7683060e-08
   4.8430000e+03   3.7997277e-08
   4.8440000e+03   3.8305753e-08
   4.8450000e+03   3.8608333e-08
   4.8460000e+03   3.8904860e-08
   4.8470000e+03   3.9195184e-08
   4.8480000e+03   3.9479155e-08
   4.8490000e+03   3.9756625e-08
   4.8500000e+03   4.0027451e-08
   4.8510000e+03   4.0291492e-08
   4.8520000e+03   4.0548609e-08
   4.8530000e+03   4.0798669e-08
   4.8540000e+03   4.1041538e-08
   4.8550000e+03   4.1277090e-08
   4.8560000e+03   4.1505200e-08
   4.8570000e+03   4.1725745e-08
   4.8580000e+03   4.1938610e-08
   4.8590000e+03   4.2143679e-08
   4.8600000e+03   4.2340843e-08
   4.8610000e+03   4.2529995e-08
   4.8620000e+03   4.2711034e-08
   4.8630000e+03   4.2883862e-08
   4.8640000e+03   4.3048384e-08
   4.8650000e+03   4.3204512e-08
   4.8660000e+03   4.3352159e-08
   4.8670000e+03   4.3491245e-08
   4.8680000e+03   4.3621692e-08
   4.8690000e+03   4.3743429e-08
   4.8700000e+03   4.3856389e-08
   4.8710000e+03   4.3960508e-08
   4.8720000e+03   4.4055727e-08
   4.8730000e+03   4.4141994e-08
   4.8740000e+03   4.4219259e-08
   4.8750000e+03   4.4287478e-08
   4.8760000e+03   4.4346612e-08
   4.8770000e+03   4.4396626e-08
   4.8780000e+03   4.4437491e-08
   4.8790000e+03   4.4469181e-08
   4.8800000e+03   4.4491678e-08
   4.8810000e+03   4.4504965e-08
   4.8820000e+03   4.4509034e-08
   4.8830000e+03   4.4503879e-08
   4.8840000e+03   4.4489499e-08
   4.8850000e+03   4.4465901e-08
   4.8860000e+03   4.4433095e-08
   4.8870000e+03   4.4391093e-08
   4.8880000e+03   4.4339918e-08
   4.8890000e+03   4.4279593e-08
   4.8900000e+03   4.4210149e-08
   4.8910000e+03   4.4131619e-08
   4.8920000e+03   4.4044044e-08
   4.8930000e+03   4.3947467e-08
   4.8940000e+03   4.3841939e-08
   4.8950000e+03   4.3727512e-08
   4.8960000e+03   4.3604246e-08
   4.8970000e+03   4.3472204e-08
   4.8980000e+03   4.3331454e-08
   4.8990000e+03   4.3182068e-08
   4.9000000e+03   4.3024125e-08
   4.9010000e+03   4.2857706e-08
   4.9020000e+03   4.2682896e-08
   4.9030000e+03   4.2499788e-08
   4.9040000e+03   4.2308474e-08
   4.9050000e+03   4.2109055e-08
   4.9060000e+03   4.1901634e-08
   4.9070000e+03   4.1686319e-08
   4.9080000e+03   4.1463220e-08
   4.9090000e+03   4.1232453e-08
   4.9100000e+03   4.0994137e-08
   4.9110000e+03   4.0748395e-08
   4.9120000e+03   4.0495354e-08
   4.9130000e+03   4.0235143e-08
   4.9140000e+03   3.9967897e-08
   4.9150000e+03   3.9693753e-08
   4.9160000e+03   3.9412850e-08
   4.9170000e+03   3.9125333e-08
   4.9180000e+03   3.8831347e-08
   4.9190000e+03   3.8531042e-08
   4.9200000e+03   3.8224571e-08
   4.9210000e+03   3.7912089e-08
   4.9220000e+03   3.7593752e-08
   4.9230000e+03   3.7269722e-08
   4.9240000e+03   3.6940161e-08
   4.9250000e+03   3.6605234e-08
   4.9260000e+03   3.6265107e-08
   4.9270000e+03   3.5919950e-08
   4.9280000e+03   3.5569934e-08
   4.9290000e+03   3.5215231e-08
   4.9300000e+03   3.4856015e-08
   4.9310000e+03   3.4492463e-08
   4.9320000e+03   3.4124752e-08
   4.9330000e+03   3.3753059e-08
   4.9340000e+03   3.3377566e-08
   4.9350000e+03   3.2998451e-08
   4.9360000e+03   3.2615898e-08
   4.9370000e+03   3.2230088e-08
   4.9380000e+03   3.1841204e-08
   4.9390000e+03   3.1449429e-08
   4.9400000e+03   3.1054948e-08
   4.9410000e+03   3.0657944e-08
   4.9420000e+03   3.0258601e-08
   4.9430000e+03   2.9857104e-08
   4.9440000e+03   2.9453636e-08
   4.9450000e+03   2.9048381e-08
   4.9460000e+03   2.8641522e-08
   4.9470000e+03   2.8233241e-08
   4.9480000e+03   2.7823722e-08
   4.9490000e+03   2.7413145e-08
   4.9500000e+03   2.7001690e-08
   4.9510000e+03   2.6589537e-08
   4.9520000e+03   2.6176864e-08
   4.9530000e+03   2.5763848e-08
   4.9540000e+03   2.5350665e-08
   4.9550000e+03   2.4937487e-08
   4.9560000e+03   2.4524489e-08
   4.9570000e+03   2.4111840e-08
   4.9580000e+03   2.3699709e-08
   4.9590000e+03   2.3288264e-08
   4.9600000e+03   2.2877669e-08
   4.9610000e+03   2.2468086e-08
   4.9620000e+03   2.2059678e-08
   4.9630000e+03   2.1652601e-08
   4.9640000e+03   2.1247011e-08
   4.9650000e+03   2.0843061e-08
   4.9660000e+03   2.0440903e-08
   4.9670000e+03   2.0040684e-08
   4.9680000e+03   1.9642548e-08
   4.9690000e+03   1.9246639e-08
   4.9700000e+03   1.8853095e-08
   4.9710000e+03   1.8462052e-08
   4.9720000e+03   1.8073644e-08
   4.9730000e+03   1.7688001e-08
   4.9740000e+03   1.7305248e-08
   4.9750000e+03   1.6925511e-08
   4.9760000e+03   1.6548907e-08
   4.9770000e+03   1.6175555e-08
   4.9780000e+03   1.5805567e-08
   4.9790000e+03   1.5439053e-08
   4.9800000e+03   1.5076119e-08
   4.9810000e+03   1.4716867e-08
   4.9820000e+03   1.4361396e-08
   4.9830000e+03   1.4009800e-08
   4.9840000e+03   1.3662172e-08
   4.9850000e+03   1.3318599e-08
   4.9860000e+03   1.2979164e-08
   4.9870000e+03   1.2643948e-08
   4.9880000e+03   1.2313026e-08
   4.9890000e+03   1.1986471e-08
   4.9900000e+03   1.1664352e-08
   4.9910000e+03   1.1346733e-08
   4.9920000e+03   1.1033674e-08
   4.9930000e+03   1.0725234e-08
   4.9940000e+03   1.0421463e-08
   4.9950000e+03   1.0122413e-08
   4.9960000e+03   9.8281271e-09
   4.9970000e+03   9.5386479e-09
   4.9980000e+03   9.2540128e-09
   4.9990000e+03   8.9742557e-09
   5.0000000e+03   8.6994064e-09
   5.0010000e+03   8.4294913e-09
   5.0020000e+03   8.1645329e-09
   5.0030000e+03   7.9045501e-09
   5.0040000e+03   7.6495580e-09
   5.0050000e+03   7.3995683e-09
   5.0060000e+03   7.1545887e-09
   5.0070000e+03   6.9146239e-09
   5.0080000e+03   6.6796748e-09
   5.0090000e+03   6.4497387e-09
   5.0100000e+03   6.2248098e-09
   5.0110000e+03   6.0048787e-09
   5.0120000e+03   5.7899332e-09
   5.0130000e+03   5.5799572e-09
   5.0140000e+03   5.3749321e-09
   5.0150000e+03   5.1748356e-09
   5.0160000e+03   4.9796427e-09
   5.0170000e+03   4.7893255e-09
   5.0180000e+03   4.6038530e-09
   5.0190000e+03   4.4231915e-09
   5.0200000e+03   4.2473047e-09
   5.0210000e+03   4.0761532e-09
   5.0220000e+03   3.9096955e-09
   5.0230000e+03   3.7478872e-09
   5.0240000e+03   3.5906819e-09
   5.0250000e+03   3.4380304e-09
   5.0260000e+03   3.2898815e-09
   5.0270000e+03   3.1461818e-09
   5.0280000e+03   3.0068758e-09
   5.0290000e+03   2.8719060e-09
   5.0300000e+03   2.7412131e-09
   5.0310000e+03   2.6147357e-09
   5.0320000e+03   2.4924109e-09
   5.0330000e+03   2.3741742e-09
   5.0340000e+03   2.2599593e-09
   5.0350000e+03   2.1496987e-09
   5.0360000e+03   2.0433235e-09
   5.0370000e+03   1.9407634e-09
   5.0380000e+03   1.8419470e-09
   5.0390000e+03   1.7468020e-09
   5.0400000e+03   1.6552546e-09
   5.0410000e+03   1.5672308e-09
   5.0420000e+03   1.4826552e-09
   5.0430000e+03   1.4014520e-09
   5.0440000e+03   1.3235446e-09
   5.0450000e+03   1.2488562e-09
   5.0460000e+03   1.1773090e-09
   5.0470000e+03   1.1088254e-09
   5.0480000e+03   1.0433273e-09
   5.0490000e+03   9.8073631e-10
   5.0500000e+03   9.2097407e-10
   5.0510000e+03   8.6396234e-10
   5.0520000e+03   8.0962278e-10
   5.0530000e+03   7.5787718e-10
   5.0540000e+03   7.0864773e-10
   5.0550000e+03   6.6185684e-10
   5.0560000e+03   6.1742730e-10
   5.0570000e+03   5.7528248e-10
   5.0580000e+03   5.3534617e-10
   5.0590000e+03   4.9754279e-10
   5.0600000e+03   4.6179771e-10
   5.0610000e+03   4.2803661e-10
   5.0620000e+03   3.9618633e-10
   5.0630000e+03   3.6617456e-10
   5.0640000e+03   3.3792976e-10
   5.0650000e+03   3.1138162e-10
   5.0660000e+03   2.8646077e-10
   5.0670000e+03   2.6309903e-10
   5.0680000e+03   2.4122926e-10
   5.0690000e+03   2.2078572e-10
   5.0700000e+03   2.0170381e-10
   5.0710000e+03   1.8392043e-10
   5.0720000e+03   1.6737356e-10
   5.0730000e+03   1.5200286e-10
   5.0740000e+03   1.3774914e-10
   5.0750000e+03   1.2455496e-10
   5.0760000e+03   1.1236423e-10
   5.0770000e+03   1.0112252e-10
   5.0780000e+03   9.0776632e-11
   5.0790000e+03   8.1275267e-11
   5.0800000e+03   7.2568679e-11
   5.0810000e+03   6.4608601e-11
   5.0820000e+03   5.7348497e-11
   5.0830000e+03   5.0743395e-11
   5.0840000e+03   4.4750096e-11
   5.0850000e+03   3.9326958e-11
   5.0860000e+03   3.4433995e-11
   5.0870000e+03   3.0032897e-11
   5.0880000e+03   2.6087051e-11
   5.0890000e+03   2.2561325e-11
   5.0900000e+03   1.9422563e-11
   5.0910000e+03   1.6638820e-11
   5.0920000e+03   1.4180092e-11
   5.0930000e+03   1.2017834e-11
   5.0940000e+03   1.0124976e-11
   5.0950000e+03   8.4762481e-12
   5.0960000e+03   7.0476947e-12
   5.0970000e+03   5.8170474e-12
   5.0980000e+03   4.7633149e-12
   5.0990000e+03   3.8670303e-12
   5.1000000e+03   3.1101702e-12
   5.1010000e+03   2.4761023e-12
   5.1020000e+03   1.9493631e-12
   5.1030000e+03   1.5158949e-12
   5.1040000e+03   1.1628995e-12
   5.1050000e+03   8.7874665e-13
   5.1060000e+03   6.5289372e-13
   5.1070000e+03   4.7598062e-13
   5.1080000e+03   3.3965740e-13
   5.1090000e+03   2.3652227e-13
   5.1100000e+03   1.6016629e-13
   5.1110000e+03   1.0496982e-13
   5.1120000e+03   6.6235090e-14
   5.1130000e+03   4.0033933e-14
   5.1140000e+03   2.3045170e-14
   5.1150000e+03   1.2604393e-14
   5.1160000e+03   6.6687047e-15
   5.1170000e+03   3.6130450e-15
   5.1180000e+03   2.2414121e-15
   5.1190000e+03   1.8049742e-15
   5.1200000e+03   1.7573259e-15
   5.1210000e+03   1.7619614e-15
   5.1220000e+03   1.8292474e-15
   5.1230000e+03   1.9509591e-15
   5.1240000e+03   1.9725469e-15
   5.1250000e+03   1.9711582e-15
   5.1260000e+03   1.8264497e-15
   5.1270000e+03   1.4572571e-15
   5.1280000e+03   2.6194984e-15
   5.1290000e+03   7.0542155e-15
   5.1300000e+03   1.5450229e-14
   5.1310000e+03   2.9634261e-14
   5.1320000e+03   5.1977487e-14
   5.1330000e+03   8.5708111e-14
   5.1340000e+03   1.3456590e-13
   5.1350000e+03   2.0310571e-13
   5.1360000e+03   2.9677245e-13
   5.1370000e+03   4.2197980e-13
   5.1380000e+03   5.8589867e-13
   5.1390000e+03   7.9696036e-13
   5.1400000e+03   1.0646507e-12
   5.1410000e+03   1.3994989e-12
   5.1420000e+03   1.8133907e-12
   5.1430000e+03   2.3195113e-12
   5.1440000e+03   2.9322902e-12
   5.1450000e+03   3.6677596e-12
   5.1460000e+03   4.5431338e-12
   5.1470000e+03   5.5773676e-12
   5.1480000e+03   6.7909304e-12
   5.1490000e+03   8.2058949e-12
   5.1500000e+03   9.8459697e-12
   5.1510000e+03   1.1736645e-11
   5.1520000e+03   1.3905143e-11
   5.1530000e+03   1.6380438e-11
   5.1540000e+03   1.9193413e-11
   5.1550000e+03   2.2376741e-11
   5.1560000e+03   2.5965060e-11
   5.1570000e+03   2.9995030e-11
   5.1580000e+03   3.4505072e-11
   5.1590000e+03   3.9535705e-11
   5.1600000e+03   4.5129528e-11
   5.1610000e+03   5.1331009e-11
   5.1620000e+03   5.8186878e-11
   5.1630000e+03   6.5745675e-11
   5.1640000e+03   7.4058329e-11
   5.1650000e+03   8.3177527e-11
   5.1660000e+03   9.3158232e-11
   5.1670000e+03   1.0405752e-10
   5.1680000e+03   1.1593442e-10
   5.1690000e+03   1.2885019e-10
   5.1700000e+03   1.4286799e-10
   5.1710000e+03   1.5805325e-10
   5.1720000e+03   1.7447332e-10
   5.1730000e+03   1.9219755e-10
   5.1740000e+03   2.1129745e-10
   5.1750000e+03   2.3184635e-10
   5.1760000e+03   2.5391963e-10
   5.1770000e+03   2.7759470e-10
   5.1780000e+03   3.0295063e-10
   5.1790000e+03   3.3006846e-10
   5.1800000e+03   3.5903118e-10
   5.1810000e+03   3.8992331e-10
   5.1820000e+03   4.2283126e-10
   5.1830000e+03   4.5784313e-10
   5.1840000e+03   4.9504856e-10
   5.1850000e+03   5.3453869e-10
   5.1860000e+03   5.7640648e-10
   5.1870000e+03   6.2074587e-10
   5.1880000e+03   6.6765266e-10
   5.1890000e+03   7.1722351e-10
   5.1900000e+03   7.6955676e-10
   5.1910000e+03   8.2475149e-10
   5.1920000e+03   8.8290817e-10
   5.1930000e+03   9.4412818e-10
   5.1940000e+03   1.0085137e-09
   5.1950000e+03   1.0761681e-09
   5.1960000e+03   1.1471950e-09
   5.1970000e+03   1.2216991e-09
   5.1980000e+03   1.2997856e-09
   5.1990000e+03   1.3815599e-09
   5.2000000e+03   1.4671281e-09
   5.2010000e+03   1.5565964e-09
   5.2020000e+03   1.6500711e-09
   5.2030000e+03   1.7476588e-09
   5.2040000e+03   1.8494660e-09
   5.2050000e+03   1.9555989e-09
   5.2060000e+03   2.0661636e-09
   5.2070000e+03   2.1812658e-09
   5.2080000e+03   2.3010109e-09
   5.2090000e+03   2.4255032e-09
   5.2100000e+03   2.5548468e-09
   5.2110000e+03   2.6891449e-09
   5.2120000e+03   2.8284996e-09
   5.2130000e+03   2.9730121e-09
   5.2140000e+03   3.1227824e-09
   5.2150000e+03   3.2779090e-09
   5.2160000e+03   3.4384895e-09
   5.2170000e+03   3.6046194e-09
   5.2180000e+03   3.7763928e-09
   5.2190000e+03   3.9539023e-09
   5.2200000e+03   4.1372381e-09
   5.2210000e+03   4.3264888e-09
   5.2220000e+03   4.5217406e-09
   5.2230000e+03   4.7230778e-09
   5.2240000e+03   4.9305818e-09
   5.2250000e+03   5.1443320e-09
   5.2260000e+03   5.3644052e-09
   5.2270000e+03   5.5908750e-09
   5.2280000e+03   5.8238126e-09
   5.2290000e+03   6.0632861e-09
   5.2300000e+03   6.3093606e-09
   5.2310000e+03   6.5620980e-09
   5.2320000e+03   6.8215568e-09
   5.2330000e+03   7.0877922e-09
   5.2340000e+03   7.3608560e-09
   5.2350000e+03   7.6407961e-09
   5.2360000e+03   7.9276571e-09
   5.2370000e+03   8.2214793e-09
   5.2380000e+03   8.5222995e-09
   5.2390000e+03   8.8301504e-09
   5.2400000e+03   9.1450603e-09
   5.2410000e+03   9.4670536e-09
   5.2420000e+03   9.7961504e-09
   5.2430000e+03   1.0132366e-08
   5.2440000e+03   1.0475713e-08
   5.2450000e+03   1.0826196e-08
   5.2460000e+03   1.1183818e-08
   5.2470000e+03   1.1548577e-08
   5.2480000e+03   1.1920465e-08
   5.2490000e+03   1.2299469e-08
   5.2500000e+03   1.2685574e-08
   5.2510000e+03   1.3078756e-08
   5.2520000e+03   1.3478988e-08
   5.2530000e+03   1.3886239e-08
   5.2540000e+03   1.4300472e-08
   5.2550000e+03   1.4721643e-08
   5.2560000e+03   1.5149706e-08
   5.2570000e+03   1.5584607e-08
   5.2580000e+03   1.6026288e-08
   5.2590000e+03   1.6474687e-08
   5.2600000e+03   1.6929734e-08
   5.2610000e+03   1.7391356e-08
   5.2620000e+03   1.7859473e-08
   5.2630000e+03   1.8334000e-08
   5.2640000e+03   1.8814848e-08
   5.2650000e+03   1.9301921e-08
   5.2660000e+03   1.9795118e-08
   5.2670000e+03   2.0294333e-08
   5.2680000e+03   2.0799455e-08
   5.2690000e+03   2.1310367e-08
   5.2700000e+03   2.1826947e-08
   5.2710000e+03   2.2349067e-08
   5.2720000e+03   2.2876595e-08
   5.2730000e+03   2.3409393e-08
   5.2740000e+03   2.3947319e-08
   5.2750000e+03   2.4490223e-08
   5.2760000e+03   2.5037953e-08
   5.2770000e+03   2.5590351e-08
   5.2780000e+03   2.6147253e-08
   5.2790000e+03   2.6708492e-08
   5.2800000e+03   2.7273894e-08
   5.2810000e+03   2.7843283e-08
   5.2820000e+03   2.8416475e-08
   5.2830000e+03   2.8993284e-08
   5.2840000e+03   2.9573519e-08
   5.2850000e+03   3.0156984e-08
   5.2860000e+03   3.0743478e-08
   5.2870000e+03   3.1332799e-08
   5.2880000e+03   3.1924736e-08
   5.2890000e+03   3.2519078e-08
   5.2900000e+03   3.3115608e-08
   5.2910000e+03   3.3714107e-08
   5.2920000e+03   3.4314350e-08
   5.2930000e+03   3.4916111e-08
   5.2940000e+03   3.5519158e-08
   5.2950000e+03   3.6123259e-08
   5.2960000e+03   3.6728175e-08
   5.2970000e+03   3.7333668e-08
   5.2980000e+03   3.7939493e-08
   5.2990000e+03   3.8545406e-08
   5.3000000e+03   3.9151159e-08
   5.3010000e+03   3.9756500e-08
   5.3020000e+03   4.0361178e-08
   5.3030000e+03   4.0964936e-08
   5.3040000e+03   4.1567520e-08
   5.3050000e+03   4.2168669e-08
   5.3060000e+03   4.2768125e-08
   5.3070000e+03   4.3365625e-08
   5.3080000e+03   4.3960906e-08
   5.3090000e+03   4.4553705e-08
   5.3100000e+03   4.5143758e-08
   5.3110000e+03   4.5730797e-08
   5.3120000e+03   4.6314558e-08
   5.3130000e+03   4.6894774e-08
   5.3140000e+03   4.7471178e-08
   5.3150000e+03   4.8043504e-08
   5.3160000e+03   4.8611485e-08
   5.3170000e+03   4.9174854e-08
   5.3180000e+03   4.9733347e-08
   5.3190000e+03   5.0286699e-08
   5.3200000e+03   5.0834644e-08
   5.3210000e+03   5.1376922e-08
   5.3220000e+03   5.1913269e-08
   5.3230000e+03   5.2443425e-08
   5.3240000e+03   5.2967133e-08
   5.3250000e+03   5.3484136e-08
   5.3260000e+03   5.3994178e-08
   5.3270000e+03   5.4497008e-08
   5.3280000e+03   5.4992375e-08
   5.3290000e+03   5.5480031e-08
   5.3300000e+03   5.5959733e-08
   5.3310000e+03   5.6431238e-08
   5.3320000e+03   5.6894307e-08
   5.3330000e+03   5.7348705e-08
   5.3340000e+03   5.7794200e-08
   5.3350000e+03   5.8230564e-08
   5.3360000e+03   5.8657571e-08
   5.3370000e+03   5.9075002e-08
   5.3380000e+03   5.9482639e-08
   5.3390000e+03   5.9880271e-08
   5.3400000e+03   6.0267690e-08
   5.3410000e+03   6.0644692e-08
   5.3420000e+03   6.1011079e-08
   5.3430000e+03   6.1366658e-08
   5.3440000e+03   6.1711240e-08
   5.3450000e+03   6.2044643e-08
   5.3460000e+03   6.2366687e-08
   5.3470000e+03   6.2677201e-08
   5.3480000e+03   6.2976018e-08
   5.3490000e+03   6.3262977e-08
   5.3500000e+03   6.3537922e-08
   5.3510000e+03   6.3800705e-08
   5.3520000e+03   6.4051182e-08
   5.3530000e+03   6.4289217e-08
   5.3540000e+03   6.4514679e-08
   5.3550000e+03   6.4727443e-08
   5.3560000e+03   6.4927393e-08
   5.3570000e+03   6.5114417e-08
   5.3580000e+03   6.5288412e-08
   5.3590000e+03   6.5449278e-08
   5.3600000e+03   6.5596927e-08
   5.3610000e+03   6.5731274e-08
   5.3620000e+03   6.5852243e-08
   5.3630000e+03   6.5959763e-08
   5.3640000e+03   6.6053774e-08
   5.3650000e+03   6.6134219e-08
   5.3660000e+03   6.6201050e-08
   5.3670000e+03   6.6254227e-08
   5.3680000e+03   6.6293716e-08
   5.3690000e+03   6.6319492e-08
   5.3700000e+03   6.6331535e-08
   5.3710000e+03   6.6329834e-08
   5.3720000e+03   6.6314385e-08
   5.3730000e+03   6.6285192e-08
   5.3740000e+03   6.6242265e-08
   5.3750000e+03   6.6185623e-08
   5.3760000e+03   6.6115292e-08
   5.3770000e+03   6.6031305e-08
   5.3780000e+03   6.5933701e-08
   5.3790000e+03   6.5822529e-08
   5.3800000e+03   6.5697844e-08
   5.3810000e+03   6.5559708e-08
   5.3820000e+03   6.5408190e-08
   5.3830000e+03   6.5243368e-08
   5.3840000e+03   6.5065325e-08
   5.3850000e+03   6.4874152e-08
   5.3860000e+03   6.4669947e-08
   5.3870000e+03   6.4452814e-08
   5.3880000e+03   6.4222866e-08
   5.3890000e+03   6.3980221e-08
   5.3900000e+03   6.3725003e-08
   5.3910000e+03   6.3457344e-08
   5.3920000e+03   6.3177384e-08
   5.3930000e+03   6.2885265e-08
   5.3940000e+03   6.2581139e-08
   5.3950000e+03   6.2265164e-08
   5.3960000e+03   6.1937501e-08
   5.3970000e+03   6.1598320e-08
   5.3980000e+03   6.1247796e-08
   5.3990000e+03   6.0886109e-08
   5.4000000e+03   6.0513446e-08
   5.4010000e+03   6.0129997e-08
   5.4020000e+03   5.9735959e-08
   5.4030000e+03   5.9331535e-08
   5.4040000e+03   5.8916930e-08
   5.4050000e+03   5.8492358e-08
   5.4060000e+03   5.8058033e-08
   5.4070000e+03   5.7614177e-08
   5.4080000e+03   5.7161014e-08
   5.4090000e+03   5.6698775e-08
   5.4100000e+03   5.6227692e-08
   5.4110000e+03   5.5748003e-08
   5.4120000e+03   5.5259948e-08
   5.4130000e+03   5.4763772e-08
   5.4140000e+03   5.4259722e-08
   5.4150000e+03   5.3748049e-08
   5.4160000e+03   5.3229007e-08
   5.4170000e+03   5.2702852e-08
   5.4180000e+03   5.2169843e-08
   5.4190000e+03   5.1630242e-08
   5.4200000e+03   5.1084312e-08
   5.4210000e+03   5.0532318e-08
   5.4220000e+03   4.9974528e-08
   5.4230000e+03   4.9411212e-08
   5.4240000e+03   4.8842639e-08
   5.4250000e+03   4.8269081e-08
   5.4260000e+03   4.7690811e-08
   5.4270000e+03   4.7108102e-08
   5.4280000e+03   4.6521229e-08
   5.4290000e+03   4.5930466e-08
   5.4300000e+03   4.5336089e-08
   5.4310000e+03   4.4738371e-08
   5.4320000e+03   4.4137589e-08
   5.4330000e+03   4.3534016e-08
   5.4340000e+03   4.2927926e-08
   5.4350000e+03   4.2319594e-08
   5.4360000e+03   4.1709291e-08
   5.4370000e+03   4.1097289e-08
   5.4380000e+03   4.0483857e-08
   5.4390000e+03   3.9869265e-08
   5.4400000e+03   3.9253780e-08
   5.4410000e+03   3.8637667e-08
   5.4420000e+03   3.8021190e-08
   5.4430000e+03   3.7404609e-08
   5.4440000e+03   3.6788183e-08
   5.4450000e+03   3.6172169e-08
   5.4460000e+03   3.5556821e-08
   5.4470000e+03   3.4942388e-08
   5.4480000e+03   3.4329121e-08
   5.4490000e+03   3.3717262e-08
   5.4500000e+03   3.3107055e-08
   5.4510000e+03   3.2498736e-08
   5.4520000e+03   3.1892540e-08
   5.4530000e+03   3.1288699e-08
   5.4540000e+03   3.0687438e-08
   5.4550000e+03   3.0088982e-08
   5.4560000e+03   2.9493549e-08
   5.4570000e+03   2.8901354e-08
   5.4580000e+03   2.8312606e-08
   5.4590000e+03   2.7727512e-08
   5.4600000e+03   2.7146273e-08
   5.4610000e+03   2.6569085e-08
   5.4620000e+03   2.5996140e-08
   5.4630000e+03   2.5427625e-08
   5.4640000e+03   2.4863721e-08
   5.4650000e+03   2.4304606e-08
   5.4660000e+03   2.3750450e-08
   5.4670000e+03   2.3201421e-08
   5.4680000e+03   2.2657679e-08
   5.4690000e+03   2.2119379e-08
   5.4700000e+03   2.1586672e-08
   5.4710000e+03   2.1059703e-08
   5.4720000e+03   2.0538610e-08
   5.4730000e+03   2.0023527e-08
   5.4740000e+03   1.9514582e-08
   5.4750000e+03   1.9011897e-08
   5.4760000e+03   1.8515589e-08
   5.4770000e+03   1.8025768e-08
   5.4780000e+03   1.7542539e-08
   5.4790000e+03   1.7066001e-08
   5.4800000e+03   1.6596248e-08
   5.4810000e+03   1.6133367e-08
   5.4820000e+03   1.5677440e-08
   5.4830000e+03   1.5228542e-08
   5.4840000e+03   1.4786745e-08
   5.4850000e+03   1.4352113e-08
   5.4860000e+03   1.3924704e-08
   5.4870000e+03   1.3504570e-08
   5.4880000e+03   1.3091761e-08
   5.4890000e+03   1.2686316e-08
   5.4900000e+03   1.2288273e-08
   5.4910000e+03   1.1897661e-08
   5.4920000e+03   1.1514506e-08
   5.4930000e+03   1.1138826e-08
   5.4940000e+03   1.0770637e-08
   5.4950000e+03   1.0409946e-08
   5.4960000e+03   1.0056757e-08
   5.4970000e+03   9.7110691e-09
   5.4980000e+03   9.3728741e-09
   5.4990000e+03   9.0421606e-09
   5.5000000e+03   8.7189116e-09
   5.5010000e+03   8.4031055e-09
   5.5020000e+03   8.0947154e-09
   5.5030000e+03   7.7937102e-09
   5.5040000e+03   7.5000540e-09
   5.5050000e+03   7.2137064e-09
   5.5060000e+03   6.9346228e-09
   5.5070000e+03   6.6627540e-09
   5.5080000e+03   6.3980470e-09
   5.5090000e+03   6.1404444e-09
   5.5100000e+03   5.8898850e-09
   5.5110000e+03   5.6463041e-09
   5.5120000e+03   5.4096328e-09
   5.5130000e+03   5.1797988e-09
   5.5140000e+03   4.9567265e-09
   5.5150000e+03   4.7403370e-09
   5.5160000e+03   4.5305479e-09
   5.5170000e+03   4.3272741e-09
   5.5180000e+03   4.1304274e-09
   5.5190000e+03   3.9399169e-09
   5.5200000e+03   3.7556489e-09
   5.5210000e+03   3.5775275e-09
   5.5220000e+03   3.4054540e-09
   5.5230000e+03   3.2393278e-09
   5.5240000e+03   3.0790461e-09
   5.5250000e+03   2.9245040e-09
   5.5260000e+03   2.7755951e-09
   5.5270000e+03   2.6322111e-09
   5.5280000e+03   2.4942421e-09
   5.5290000e+03   2.3615770e-09
   5.5300000e+03   2.2341032e-09
   5.5310000e+03   2.1117073e-09
   5.5320000e+03   1.9942746e-09
   5.5330000e+03   1.8816898e-09
   5.5340000e+03   1.7738368e-09
   5.5350000e+03   1.6705988e-09
   5.5360000e+03   1.5718586e-09
   5.5370000e+03   1.4774989e-09
   5.5380000e+03   1.3874021e-09
   5.5390000e+03   1.3014505e-09
   5.5400000e+03   1.2195265e-09
   5.5410000e+03   1.1415126e-09
   5.5420000e+03   1.0672920e-09
   5.5430000e+03   9.9674775e-10
   5.5440000e+03   9.2976410e-10
   5.5450000e+03   8.6622551e-10
   5.5460000e+03   8.0601744e-10
   5.5470000e+03   7.4902626e-10
   5.5480000e+03   6.9513921e-10
   5.5490000e+03   6.4424491e-10
   5.5500000e+03   5.9623292e-10
   5.5510000e+03   5.5099415e-10
   5.5520000e+03   5.0842102e-10
   5.5530000e+03   4.6840762e-10
   5.5540000e+03   4.3084921e-10
   5.5550000e+03   3.9564301e-10
   5.5560000e+03   3.6268796e-10
   5.5570000e+03   3.3188473e-10
   5.5580000e+03   3.0313602e-10
   5.5590000e+03   2.7634644e-10
   5.5600000e+03   2.5142262e-10
   5.5610000e+03   2.2827329e-10
   5.5620000e+03   2.0680931e-10
   5.5630000e+03   1.8694378e-10
   5.5640000e+03   1.6859212e-10
   5.5650000e+03   1.5167196e-10
   5.5660000e+03   1.3610332e-10
   5.5670000e+03   1.2180849e-10
   5.5680000e+03   1.0871230e-10
   5.5690000e+03   9.6741968e-11
   5.5700000e+03   8.5827101e-11
   5.5710000e+03   7.5899854e-11
   5.5720000e+03   6.6894868e-11
   5.5730000e+03   5.8749224e-11
   5.5740000e+03   5.1402613e-11
   5.5750000e+03   4.4797081e-11
   5.5760000e+03   3.8877263e-11
   5.5770000e+03   3.3590303e-11
   5.5780000e+03   2.8885749e-11
   5.5790000e+03   2.4715711e-11
   5.5800000e+03   2.1034603e-11
   5.5810000e+03   1.7799362e-11
   5.5820000e+03   1.4969291e-11
   5.5830000e+03   1.2506084e-11
   5.5840000e+03   1.0373603e-11
   5.5850000e+03   8.5381724e-12
   5.5860000e+03   6.9681766e-12
   5.5870000e+03   5.6343326e-12
   5.5880000e+03   4.5094554e-12
   5.5890000e+03   3.5682784e-12
   5.5900000e+03   2.7877352e-12
   5.5910000e+03   2.1466579e-12
   5.5920000e+03   1.6258026e-12
   5.5930000e+03   1.2075235e-12
   5.5940000e+03   8.7633184e-13
   5.5950000e+03   6.1807631e-13
   5.5960000e+03   4.2061974e-13
   5.5970000e+03   2.7320626e-13
   5.5980000e+03   1.6759372e-13
   5.5990000e+03   9.8354760e-14
   5.6000000e+03   6.5046278e-14
   5.6010000e+03   6.2776284e-14
   5.6020000e+03   7.1697736e-14
   5.6030000e+03   7.9726676e-14
   5.6040000e+03   8.4562799e-14
   5.6050000e+03   8.6673856e-14
   5.6060000e+03   8.7181528e-14
   5.6070000e+03   8.6779962e-14
   5.6080000e+03   8.5918420e-14
   5.6090000e+03   8.4954934e-14
   5.6100000e+03   8.4000570e-14
   5.6110000e+03   8.3052907e-14
   5.6120000e+03   8.2085312e-14
   5.6130000e+03   8.1275454e-14
   5.6140000e+03   8.0859835e-14
   5.6150000e+03   8.1325864e-14
   5.6160000e+03   8.3678782e-14
   5.6170000e+03   8.9293458e-14
   5.6180000e+03   1.0057169e-13
   5.6190000e+03   1.2093111e-13
   5.6200000e+03   1.5480675e-13
   5.6210000e+03   2.0744369e-13
   5.6220000e+03   2.8510354e-13
   5.6230000e+03   3.9499774e-13
   5.6240000e+03   5.4554180e-13
   5.6250000e+03   7.4670926e-13
   5.6260000e+03   1.0099681e-12
   5.6270000e+03   1.3484087e-12
   5.6280000e+03   1.7769801e-12
   5.6290000e+03   2.3122745e-12
   5.6300000e+03   2.9729873e-12
   5.6310000e+03   3.7797987e-12
   5.6320000e+03   4.7555262e-12
   5.6330000e+03   5.9249325e-12
   5.6340000e+03   7.3155649e-12
   5.6350000e+03   8.9569516e-12
   5.6360000e+03   1.0881131e-11
   5.6370000e+03   1.3122798e-11
   5.6380000e+03   1.5719195e-11
   5.6390000e+03   1.8710104e-11
   5.6400000e+03   2.2138327e-11
   5.6410000e+03   2.6049282e-11
   5.6420000e+03   3.0491315e-11
   5.6430000e+03   3.5515657e-11
   5.6440000e+03   4.1176534e-11
   5.6450000e+03   4.7531253e-11
   5.6460000e+03   5.4640232e-11
   5.6470000e+03   6.2566823e-11
   5.6480000e+03   7.1377748e-11
   5.6490000e+03   8.1142745e-11
   5.6500000e+03   9.1934853e-11
   5.6510000e+03   1.0383032e-10
   5.6520000e+03   1.1690865e-10
   5.6530000e+03   1.3125269e-10
   5.6540000e+03   1.4694845e-10
   5.6550000e+03   1.6408517e-10
   5.6560000e+03   1.8275568e-10
   5.6570000e+03   2.0305570e-10
   5.6580000e+03   2.2508442e-10
   5.6590000e+03   2.4894427e-10
   5.6600000e+03   2.7474083e-10
   5.6610000e+03   3.0258310e-10
   5.6620000e+03   3.3258284e-10
   5.6630000e+03   3.6485541e-10
   5.6640000e+03   3.9951888e-10
   5.6650000e+03   4.3669459e-10
   5.6660000e+03   4.7650686e-10
   5.6670000e+03   5.1908281e-10
   5.6680000e+03   5.6455259e-10
   5.6690000e+03   6.1304911e-10
   5.6700000e+03   6.6470807e-10
   5.6710000e+03   7.1966762e-10
   5.6720000e+03   7.7806875e-10
   5.6730000e+03   8.4005479e-10
   5.6740000e+03   9.0577156e-10
   5.6750000e+03   9.7536720e-10
   5.6760000e+03   1.0489919e-09
   5.6770000e+03   1.1267981e-09
   5.6780000e+03   1.2089402e-09
   5.6790000e+03   1.2955743e-09
   5.6800000e+03   1.3868587e-09
   5.6810000e+03   1.4829528e-09
   5.6820000e+03   1.5840179e-09
   5.6830000e+03   1.6902165e-09
   5.6840000e+03   1.8017122e-09
   5.6850000e+03   1.9186700e-09
   5.6860000e+03   2.0412556e-09
   5.6870000e+03   2.1696356e-09
   5.6880000e+03   2.3039774e-09
   5.6890000e+03   2.4444486e-09
   5.6900000e+03   2.5912173e-09
   5.6910000e+03   2.7444519e-09
   5.6920000e+03   2.9043204e-09
   5.6930000e+03   3.0709912e-09
   5.6940000e+03   3.2446320e-09
   5.6950000e+03   3.4254101e-09
   5.6960000e+03   3.6134922e-09
   5.6970000e+03   3.8090440e-09
   5.6980000e+03   4.0122302e-09
   5.6990000e+03   4.2232147e-09
   5.7000000e+03   4.4421592e-09
   5.7010000e+03   4.6692247e-09
   5.7020000e+03   4.9045699e-09
   5.7030000e+03   5.1483515e-09
   5.7040000e+03   5.4007245e-09
   5.7050000e+03   5.6618414e-09
   5.7060000e+03   5.9318519e-09
   5.7070000e+03   6.2109033e-09
   5.7080000e+03   6.4991400e-09
   5.7090000e+03   6.7967033e-09
   5.7100000e+03   7.1037312e-09
   5.7110000e+03   7.4203581e-09
   5.7120000e+03   7.7467150e-09
   5.7130000e+03   8.0829291e-09
   5.7140000e+03   8.4291231e-09
   5.7150000e+03   8.7854163e-09
   5.7160000e+03   9.1519229e-09
   5.7170000e+03   9.5287527e-09
   5.7180000e+03   9.9160111e-09
   5.7190000e+03   1.0313798e-08
   5.7200000e+03   1.0722209e-08
   5.7210000e+03   1.1141333e-08
   5.7220000e+03   1.1571256e-08
   5.7230000e+03   1.2012055e-08
   5.7240000e+03   1.2463804e-08
   5.7250000e+03   1.2926570e-08
   5.7260000e+03   1.3400414e-08
   5.7270000e+03   1.3885390e-08
   5.7280000e+03   1.4381546e-08
   5.7290000e+03   1.4888926e-08
   5.7300000e+03   1.5407562e-08
   5.7310000e+03   1.5937484e-08
   5.7320000e+03   1.6478713e-08
   5.7330000e+03   1.7031263e-08
   5.7340000e+03   1.7595140e-08
   5.7350000e+03   1.8170345e-08
   5.7360000e+03   1.8756869e-08
   5.7370000e+03   1.9354697e-08
   5.7380000e+03   1.9963806e-08
   5.7390000e+03   2.0584164e-08
   5.7400000e+03   2.1215732e-08
   5.7410000e+03   2.1858465e-08
   5.7420000e+03   2.2512307e-08
   5.7430000e+03   2.3177195e-08
   5.7440000e+03   2.3853059e-08
   5.7450000e+03   2.4539818e-08
   5.7460000e+03   2.5237385e-08
   5.7470000e+03   2.5945664e-08
   5.7480000e+03   2.6664550e-08
   5.7490000e+03   2.7393932e-08
   5.7500000e+03   2.8133687e-08
   5.7510000e+03   2.8883686e-08
   5.7520000e+03   2.9643791e-08
   5.7530000e+03   3.0413855e-08
   5.7540000e+03   3.1193723e-08
   5.7550000e+03   3.1983231e-08
   5.7560000e+03   3.2782207e-08
   5.7570000e+03   3.3590470e-08
   5.7580000e+03   3.4407832e-08
   5.7590000e+03   3.5234094e-08
   5.7600000e+03   3.6069052e-08
   5.7610000e+03   3.6912491e-08
   5.7620000e+03   3.7764190e-08
   5.7630000e+03   3.8623917e-08
   5.7640000e+03   3.9491434e-08
   5.7650000e+03   4.0366495e-08
   5.7660000e+03   4.1248846e-08
   5.7670000e+03   4.2138223e-08
   5.7680000e+03   4.3034358e-08
   5.7690000e+03   4.3936973e-08
   5.7700000e+03   4.4845782e-08
   5.7710000e+03   4.5760494e-08
   5.7720000e+03   4.6680809e-08
   5.7730000e+03   4.7606419e-08
   5.7740000e+03   4.8537013e-08
   5.7750000e+03   4.9472269e-08
   5.7760000e+03   5.0411859e-08
   5.7770000e+03   5.1355452e-08
   5.7780000e+03   5.2302706e-08
   5.7790000e+03   5.3253277e-08
   5.7800000e+03   5.4206812e-08
   5.7810000e+03   5.5162955e-08
   5.7820000e+03   5.6121341e-08
   5.7830000e+03   5.7081602e-08
   5.7840000e+03   5.8043366e-08
   5.7850000e+03   5.9006254e-08
   5.7860000e+03   5.9969883e-08
   5.7870000e+03   6.0933865e-08
   5.7880000e+03   6.1897809e-08
   5.7890000e+03   6.2861319e-08
   5.7900000e+03   6.3823997e-08
   5.7910000e+03   6.4785438e-08
   5.7920000e+03   6.5745237e-08
   5.7930000e+03   6.6702986e-08
   5.7940000e+03   6.7658272e-08
   5.7950000e+03   6.8610682e-08
   5.7960000e+03   6.9559798e-08
   5.7970000e+03   7.0505203e-08
   5.7980000e+03   7.1446476e-08
   5.7990000e+03   7.2383198e-08
   5.8000000e+03   7.3314944e-08
   5.8010000e+03   7.4241293e-08
   5.8020000e+03   7.5161820e-08
   5.8030000e+03   7.6076101e-08
   5.8040000e+03   7.6983714e-08
   5.8050000e+03   7.7884233e-08
   5.8060000e+03   7.8777238e-08
   5.8070000e+03   7.9662305e-08
   5.8080000e+03   8.0539015e-08
   5.8090000e+03   8.1406947e-08
   5.8100000e+03   8.2265685e-08
   5.8110000e+03   8.3114814e-08
   5.8120000e+03   8.3953921e-08
   5.8130000e+03   8.4782596e-08
   5.8140000e+03   8.5600432e-08
   5.8150000e+03   8.6407025e-08
   5.8160000e+03   8.7201975e-08
   5.8170000e+03   8.7984885e-08
   5.8180000e+03   8.8755365e-08
   5.8190000e+03   8.9513025e-08
   5.8200000e+03   9.0257483e-08
   5.8210000e+03   9.0988361e-08
   5.8220000e+03   9.1705286e-08
   5.8230000e+03   9.2407892e-08
   5.8240000e+03   9.3095817e-08
   5.8250000e+03   9.3768706e-08
   5.8260000e+03   9.4426210e-08
   5.8270000e+03   9.5067987e-08
   5.8280000e+03   9.5693702e-08
   5.8290000e+03   9.6303027e-08
   5.8300000e+03   9.6895641e-08
   5.8310000e+03   9.7471231e-08
   5.8320000e+03   9.8029492e-08
   5.8330000e+03   9.8570128e-08
   5.8340000e+03   9.9092848e-08
   5.8350000e+03   9.9597373e-08
   5.8360000e+03   1.0008343e-07
   5.8370000e+03   1.0055076e-07
   5.8380000e+03   1.0099911e-07
   5.8390000e+03   1.0142824e-07
   5.8400000e+03   1.0183790e-07
   5.8410000e+03   1.0222788e-07
   5.8420000e+03   1.0259796e-07
   5.8430000e+03   1.0294794e-07
   5.8440000e+03   1.0327762e-07
   5.8450000e+03   1.0358682e-07
   5.8460000e+03   1.0387537e-07
   5.8470000e+03   1.0414310e-07
   5.8480000e+03   1.0438986e-07
   5.8490000e+03   1.0461552e-07
   5.8500000e+03   1.0481993e-07
   5.8510000e+03   1.0500299e-07
   5.8520000e+03   1.0516459e-07
   5.8530000e+03   1.0530463e-07
   5.8540000e+03   1.0542303e-07
   5.8550000e+03   1.0551972e-07
   5.8560000e+03   1.0559462e-07
   5.8570000e+03   1.0564771e-07
   5.8580000e+03   1.0567893e-07
   5.8590000e+03   1.0568826e-07
   5.8600000e+03   1.0567569e-07
   5.8610000e+03   1.0564121e-07
   5.8620000e+03   1.0558484e-07
   5.8630000e+03   1.0550659e-07
   5.8640000e+03   1.0540651e-07
   5.8650000e+03   1.0528462e-07
   5.8660000e+03   1.0514100e-07
   5.8670000e+03   1.0497571e-07
   5.8680000e+03   1.0478883e-07
   5.8690000e+03   1.0458044e-07
   5.8700000e+03   1.0435066e-07
   5.8710000e+03   1.0409960e-07
   5.8720000e+03   1.0382739e-07
   5.8730000e+03   1.0353416e-07
   5.8740000e+03   1.0322006e-07
   5.8750000e+03   1.0288525e-07
   5.8760000e+03   1.0252990e-07
   5.8770000e+03   1.0215419e-07
   5.8780000e+03   1.0175832e-07
   5.8790000e+03   1.0134249e-07
   5.8800000e+03   1.0090692e-07
   5.8810000e+03   1.0045181e-07
   5.8820000e+03   9.9977423e-08
   5.8830000e+03   9.9483986e-08
   5.8840000e+03   9.8971757e-08
   5.8850000e+03   9.8440999e-08
   5.8860000e+03   9.7891986e-08
   5.8870000e+03   9.7324999e-08
   5.8880000e+03   9.6740328e-08
   5.8890000e+03   9.6138275e-08
   5.8900000e+03   9.5519147e-08
   5.8910000e+03   9.4883261e-08
   5.8920000e+03   9.4230941e-08
   5.8930000e+03   9.3562522e-08
   5.8940000e+03   9.2878341e-08
   5.8950000e+03   9.2178749e-08
   5.8960000e+03   9.1464099e-08
   5.8970000e+03   9.0734752e-08
   5.8980000e+03   8.9991078e-08
   5.8990000e+03   8.9233451e-08
   5.9000000e+03   8.8462251e-08
   5.9010000e+03   8.7677865e-08
   5.9020000e+03   8.6880685e-08
   5.9030000e+03   8.6071108e-08
   5.9040000e+03   8.5249535e-08
   5.9050000e+03   8.4416374e-08
   5.9060000e+03   8.3572035e-08
   5.9070000e+03   8.2716934e-08
   5.9080000e+03   8.1851488e-08
   5.9090000e+03   8.0976121e-08
   5.9100000e+03   8.0091257e-08
   5.9110000e+03   7.9197324e-08
   5.9120000e+03   7.8294752e-08
   5.9130000e+03   7.7383976e-08
   5.9140000e+03   7.6465428e-08
   5.9150000e+03   7.5539545e-08
   5.9160000e+03   7.4606765e-08
   5.9170000e+03   7.3667525e-08
   5.9180000e+03   7.2722265e-08
   5.9190000e+03   7.1771424e-08
   5.9200000e+03   7.0815441e-08
   5.9210000e+03   6.9854756e-08
   5.9220000e+03   6.8889806e-08
   5.9230000e+03   6.7921029e-08
   5.9240000e+03   6.6948862e-08
   5.9250000e+03   6.5973740e-08
   5.9260000e+03   6.4996094e-08
   5.9270000e+03   6.4016357e-08
   5.9280000e+03   6.3034956e-08
   5.9290000e+03   6.2052318e-08
   5.9300000e+03   6.1068865e-08
   5.9310000e+03   6.0085017e-08
   5.9320000e+03   5.9101190e-08
   5.9330000e+03   5.8117797e-08
   5.9340000e+03   5.7135246e-08
   5.9350000e+03   5.6153940e-08
   5.9360000e+03   5.5174279e-08
   5.9370000e+03   5.4196658e-08
   5.9380000e+03   5.3221465e-08
   5.9390000e+03   5.2249086e-08
   5.9400000e+03   5.1279898e-08
   5.9410000e+03   5.0314274e-08
   5.9420000e+03   4.9352581e-08
   5.9430000e+03   4.8395179e-08
   5.9440000e+03   4.7442423e-08
   5.9450000e+03   4.6494660e-08
   5.9460000e+03   4.5552230e-08
   5.9470000e+03   4.4615466e-08
   5.9480000e+03   4.3684695e-08
   5.9490000e+03   4.2760235e-08
   5.9500000e+03   4.1842398e-08
   5.9510000e+03   4.0931487e-08
   5.9520000e+03   4.0027798e-08
   5.9530000e+03   3.9131618e-08
   5.9540000e+03   3.8243226e-08
   5.9550000e+03   3.7362893e-08
   5.9560000e+03   3.6490882e-08
   5.9570000e+03   3.5627447e-08
   5.9580000e+03   3.4772832e-08
   5.9590000e+03   3.3927275e-08
   5.9600000e+03   3.3091003e-08
   5.9610000e+03   3.2264235e-08
   5.9620000e+03   3.1447181e-08
   5.9630000e+03   3.0640040e-08
   5.9640000e+03   2.9843006e-08
   5.9650000e+03   2.9056259e-08
   5.9660000e+03   2.8279973e-08
   5.9670000e+03   2.7514311e-08
   5.9680000e+03   2.6759429e-08
   5.9690000e+03   2.6015472e-08
   5.9700000e+03   2.5282574e-08
   5.9710000e+03   2.4560864e-08
   5.9720000e+03   2.3850459e-08
   5.9730000e+03   2.3151466e-08
   5.9740000e+03   2.2463984e-08
   5.9750000e+03   2.1788104e-08
   5.9760000e+03   2.1123904e-08
   5.9770000e+03   2.0471458e-08
   5.9780000e+03   1.9830827e-08
   5.9790000e+03   1.9202065e-08
   5.9800000e+03   1.8585215e-08
   5.9810000e+03   1.7980314e-08
   5.9820000e+03   1.7387389e-08
   5.9830000e+03   1.6806457e-08
   5.9840000e+03   1.6237529e-08
   5.9850000e+03   1.5680605e-08
   5.9860000e+03   1.5135679e-08
   5.9870000e+03   1.4602735e-08
   5.9880000e+03   1.4081750e-08
   5.9890000e+03   1.3572693e-08
   5.9900000e+03   1.3075525e-08
   5.9910000e+03   1.2590200e-08
   5.9920000e+03   1.2116662e-08
   5.9930000e+03   1.1654852e-08
   5.9940000e+03   1.1204699e-08
   5.9950000e+03   1.0766130e-08
   5.9960000e+03   1.0339061e-08
   5.9970000e+03   9.9234046e-09
   5.9980000e+03   9.5190644e-09
   5.9990000e+03   9.1259390e-09
   6.0000000e+03   8.7439210e-09
   6.0010000e+03   8.3728970e-09
   6.0020000e+03   8.0127479e-09
   6.0030000e+03   7.6633494e-09
   6.0040000e+03   7.3245715e-09
   6.0050000e+03   6.9962796e-09
   6.0060000e+03   6.6783342e-09
   6.0070000e+03   6.3705911e-09
   6.0080000e+03   6.0729019e-09
   6.0090000e+03   5.7851138e-09
   6.0100000e+03   5.5070705e-09
   6.0110000e+03   5.2386115e-09
   6.0120000e+03   4.9795731e-09
   6.0130000e+03   4.7297882e-09
   6.0140000e+03   4.4890870e-09
   6.0150000e+03   4.2572964e-09
   6.0160000e+03   4.0342411e-09
   6.0170000e+03   3.8197434e-09
   6.0180000e+03   3.6136232e-09
   6.0190000e+03   3.4156987e-09
   6.0200000e+03   3.2257865e-09
   6.0210000e+03   3.0437017e-09
   6.0220000e+03   2.8692581e-09
   6.0230000e+03   2.7022683e-09
   6.0240000e+03   2.5425445e-09
   6.0250000e+03   2.3898980e-09
   6.0260000e+03   2.2441398e-09
   6.0270000e+03   2.1050809e-09
   6.0280000e+03   1.9725321e-09
   6.0290000e+03   1.8463045e-09
   6.0300000e+03   1.7262099e-09
   6.0310000e+03   1.6120604e-09
   6.0320000e+03   1.5036691e-09
   6.0330000e+03   1.4008503e-09
   6.0340000e+03   1.3034191e-09
   6.0350000e+03   1.2111922e-09
   6.0360000e+03   1.1239881e-09
   6.0370000e+03   1.0416267e-09
   6.0380000e+03   9.6392995e-10
   6.0390000e+03   8.9072183e-10
   6.0400000e+03   8.2182863e-10
   6.0410000e+03   7.5707888e-10
   6.0420000e+03   6.9630377e-10
   6.0430000e+03   6.3933701e-10
   6.0440000e+03   5.8601524e-10
   6.0450000e+03   5.3617785e-10
   6.0460000e+03   4.8966743e-10
   6.0470000e+03   4.4632964e-10
   6.0480000e+03   4.0601338e-10
   6.0490000e+03   3.6857094e-10
   6.0500000e+03   3.3385808e-10
   6.0510000e+03   3.0173414e-10
   6.0520000e+03   2.7206192e-10
   6.0530000e+03   2.4470818e-10
   6.0540000e+03   2.1954314e-10
   6.0550000e+03   1.9644109e-10
   6.0560000e+03   1.7528012e-10
   6.0570000e+03   1.5594224e-10
   6.0580000e+03   1.3831345e-10
   6.0590000e+03   1.2228360e-10
   6.0600000e+03   1.0774684e-10
   6.0610000e+03   9.4601098e-11
   6.0620000e+03   8.2748559e-11
   6.0630000e+03   7.2095234e-11
   6.0640000e+03   6.2551320e-11
   6.0650000e+03   5.4031151e-11
   6.0660000e+03   4.6452828e-11
   6.0670000e+03   3.9738624e-11
   6.0680000e+03   3.3814749e-11
   6.0690000e+03   2.8611281e-11
   6.0700000e+03   2.4062270e-11
   6.0710000e+03   2.0105511e-11
   6.0720000e+03   1.6682419e-11
   6.0730000e+03   1.3738522e-11
   6.0740000e+03   1.1222502e-11
   6.0750000e+03   9.0868956e-12
   6.0760000e+03   7.2875913e-12
   6.0770000e+03   5.7838212e-12
   6.0780000e+03   4.5381979e-12
   6.0790000e+03   3.5163527e-12
   6.0800000e+03   2.6871389e-12
   6.0810000e+03   2.0221535e-12
   6.0820000e+03   1.4960508e-12
   6.0830000e+03   1.0859745e-12
   6.0840000e+03   7.7179897e-13
   6.0850000e+03   5.3572050e-13
   6.0860000e+03   3.6238113e-13
   6.0870000e+03   2.3836371e-13
   6.0880000e+03   1.5243283e-13
   6.0890000e+03   9.5202827e-14
   6.0900000e+03   5.8890954e-14
   6.0910000e+03   3.7366223e-14
   6.0920000e+03   2.5795449e-14
   6.0930000e+03   2.0347904e-14
   6.0940000e+03   1.8238988e-14
   6.0950000e+03   1.7859028e-14
   6.0960000e+03   1.8046869e-14
   6.0970000e+03   1.8382583e-14
   6.0980000e+03   1.8847133e-14
   6.0990000e+03   1.9290598e-14
   6.1000000e+03   1.9713207e-14
   6.1010000e+03   1.9856276e-14
   6.1020000e+03   1.9172687e-14
   6.1030000e+03   1.6857356e-14
   6.1040000e+03   1.2705314e-14
   6.1050000e+03   1.5289663e-14
   6.1060000e+03   3.7321762e-14
   6.1070000e+03   7.8670979e-14
   6.1080000e+03   1.4407261e-13
   6.1090000e+03   2.4164443e-13
   6.1100000e+03   3.8180676e-13
   6.1110000e+03   5.7691989e-13
   6.1120000e+03   8.4166378e-13
   6.1130000e+03   1.1930937e-12
   6.1140000e+03   1.6508127e-12
   6.1150000e+03   2.2373017e-12
   6.1160000e+03   2.9777484e-12
   6.1170000e+03   3.9005474e-12
   6.1180000e+03   5.0373512e-12
   6.1190000e+03   6.4231732e-12
   6.1200000e+03   8.0966095e-12
   6.1210000e+03   1.0099859e-11
   6.1220000e+03   1.2479011e-11
   6.1230000e+03   1.5284299e-11
   6.1240000e+03   1.8569815e-11
   6.1250000e+03   2.2394215e-11
   6.1260000e+03   2.6820321e-11
   6.1270000e+03   3.1915550e-11
   6.1280000e+03   3.7751879e-11
   6.1290000e+03   4.4406126e-11
   6.1300000e+03   5.1959900e-11
   6.1310000e+03   6.0499825e-11
   6.1320000e+03   7.0117380e-11
   6.1330000e+03   8.0909271e-11
   6.1340000e+03   9.2977464e-11
   6.1350000e+03   1.0642912e-10
   6.1360000e+03   1.2137666e-10
   6.1370000e+03   1.3793810e-10
   6.1380000e+03   1.5623656e-10
   6.1390000e+03   1.7640099e-10
   6.1400000e+03   1.9856572e-10
   6.1410000e+03   2.2287050e-10
   6.1420000e+03   2.4946071e-10
   6.1430000e+03   2.7848742e-10
   6.1440000e+03   3.1010711e-10
   6.1450000e+03   3.4448192e-10
   6.1460000e+03   3.8177946e-10
   6.1470000e+03   4.2217290e-10
   6.1480000e+03   4.6584096e-10
   6.1490000e+03   5.1296769e-10
   6.1500000e+03   5.6374268e-10
   6.1510000e+03   6.1836071e-10
   6.1520000e+03   6.7702204e-10
   6.1530000e+03   7.3993201e-10
   6.1540000e+03   8.0730098e-10
   6.1550000e+03   8.7934476e-10
   6.1560000e+03   9.5628354e-10
   6.1570000e+03   1.0383426e-09
   6.1580000e+03   1.1257522e-09
   6.1590000e+03   1.2187467e-09
   6.1600000e+03   1.3175650e-09
   6.1610000e+03   1.4224508e-09
   6.1620000e+03   1.5336512e-09
   6.1630000e+03   1.6514180e-09
   6.1640000e+03   1.7760062e-09
   6.1650000e+03   1.9076751e-09
   6.1660000e+03   2.0466869e-09
   6.1670000e+03   2.1933074e-09
   6.1680000e+03   2.3478054e-09
   6.1690000e+03   2.5104525e-09
   6.1700000e+03   2.6815232e-09
   6.1710000e+03   2.8612942e-09
   6.1720000e+03   3.0500446e-09
   6.1730000e+03   3.2480552e-09
   6.1740000e+03   3.4556090e-09
   6.1750000e+03   3.6729900e-09
   6.1760000e+03   3.9004837e-09
   6.1770000e+03   4.1383768e-09
   6.1780000e+03   4.3869563e-09
   6.1790000e+03   4.6465098e-09
   6.1800000e+03   4.9173251e-09
   6.1810000e+03   5.1996900e-09
   6.1820000e+03   5.4938918e-09
   6.1830000e+03   5.8002171e-09
   6.1840000e+03   6.1189515e-09
   6.1850000e+03   6.4503795e-09
   6.1860000e+03   6.7947838e-09
   6.1870000e+03   7.1524454e-09
   6.1880000e+03   7.5236429e-09
   6.1890000e+03   7.9086526e-09
   6.1900000e+03   8.3077479e-09
   6.1910000e+03   8.7211992e-09
   6.1920000e+03   9.1492731e-09
   6.1930000e+03   9.5922329e-09
   6.1940000e+03   1.0050337e-08
   6.1950000e+03   1.0523841e-08
   6.1960000e+03   1.1012994e-08
   6.1970000e+03   1.1518041e-08
   6.1980000e+03   1.2039222e-08
   6.1990000e+03   1.2576769e-08
   6.2000000e+03   1.3130911e-08
   6.2010000e+03   1.3701870e-08
   6.2020000e+03   1.4289859e-08
   6.2030000e+03   1.4895086e-08
   6.2040000e+03   1.5517752e-08
   6.2050000e+03   1.6158050e-08
   6.2060000e+03   1.6816165e-08
   6.2070000e+03   1.7492272e-08
   6.2080000e+03   1.8186542e-08
   6.2090000e+03   1.8899131e-08
   6.2100000e+03   1.9630192e-08
   6.2110000e+03   2.0379864e-08
   6.2120000e+03   2.1148279e-08
   6.2130000e+03   2.1935558e-08
   6.2140000e+03   2.2741812e-08
   6.2150000e+03   2.3567141e-08
   6.2160000e+03   2.4411634e-08
   6.2170000e+03   2.5275371e-08
   6.2180000e+03   2.6158418e-08
   6.2190000e+03   2.7060831e-08
   6.2200000e+03   2.7982654e-08
   6.2210000e+03   2.8923919e-08
   6.2220000e+03   2.9884646e-08
   6.2230000e+03   3.0864842e-08
   6.2240000e+03   3.1864501e-08
   6.2250000e+03   3.2883606e-08
   6.2260000e+03   3.3922125e-08
   6.2270000e+03   3.4980013e-08
   6.2280000e+03   3.6057214e-08
   6.2290000e+03   3.7153655e-08
   6.2300000e+03   3.8269253e-08
   6.2310000e+03   3.9403907e-08
   6.2320000e+03   4.0557506e-08
   6.2330000e+03   4.1729923e-08
   6.2340000e+03   4.2921017e-08
   6.2350000e+03   4.4130634e-08
   6.2360000e+03   4.5358603e-08
   6.2370000e+03   4.6604741e-08
   6.2380000e+03   4.7868850e-08
   6.2390000e+03   4.9150717e-08
   6.2400000e+03   5.0450115e-08
   6.2410000e+03   5.1766803e-08
   6.2420000e+03   5.3100523e-08
   6.2430000e+03   5.4451006e-08
   6.2440000e+03   5.5817966e-08
   6.2450000e+03   5.7201103e-08
   6.2460000e+03   5.8600102e-08
   6.2470000e+03   6.0014636e-08
   6.2480000e+03   6.1444360e-08
   6.2490000e+03   6.2888918e-08
   6.2500000e+03   6.4347937e-08
   6.2510000e+03   6.5821033e-08
   6.2520000e+03   6.7307805e-08
   6.2530000e+03   6.8807840e-08
   6.2540000e+03   7.0320711e-08
   6.2550000e+03   7.1845977e-08
   6.2560000e+03   7.3383184e-08
   6.2570000e+03   7.4931865e-08
   6.2580000e+03   7.6491540e-08
   6.2590000e+03   7.8061714e-08
   6.2600000e+03   7.9641884e-08
   6.2610000e+03   8.1231530e-08
   6.2620000e+03   8.2830122e-08
   6.2630000e+03   8.4437119e-08
   6.2640000e+03   8.6051966e-08
   6.2650000e+03   8.7674100e-08
   6.2660000e+03   8.9302943e-08
   6.2670000e+03   9.0937909e-08
   6.2680000e+03   9.2578401e-08
   6.2690000e+03   9.4223811e-08
   6.2700000e+03   9.5873523e-08
   6.2710000e+03   9.7526910e-08
   6.2720000e+03   9.9183336e-08
   6.2730000e+03   1.0084216e-07
   6.2740000e+03   1.0250272e-07
   6.2750000e+03   1.0416437e-07
   6.2760000e+03   1.0582643e-07
   6.2770000e+03   1.0748823e-07
   6.2780000e+03   1.0914908e-07
   6.2790000e+03   1.1080831e-07
   6.2800000e+03   1.1246520e-07
   6.2810000e+03   1.1411907e-07
   6.2820000e+03   1.1576921e-07
   6.2830000e+03   1.1741491e-07
   6.2840000e+03   1.1905545e-07
   6.2850000e+03   1.2069013e-07
   6.2860000e+03   1.2231821e-07
   6.2870000e+03   1.2393897e-07
   6.2880000e+03   1.2555169e-07
   6.2890000e+03   1.2715565e-07
   6.2900000e+03   1.2875010e-07
   6.2910000e+03   1.3033433e-07
   6.2920000e+03   1.3190761e-07
   6.2930000e+03   1.3346919e-07
   6.2940000e+03   1.3501837e-07
   6.2950000e+03   1.3655439e-07
   6.2960000e+03   1.3807655e-07
   6.2970000e+03   1.3958412e-07
   6.2980000e+03   1.4107637e-07
   6.2990000e+03   1.4255258e-07
   6.3000000e+03   1.4401205e-07
   6.3010000e+03   1.4545407e-07
   6.3020000e+03   1.4687792e-07
   6.3030000e+03   1.4828290e-07
   6.3040000e+03   1.4966833e-07
   6.3050000e+03   1.5103351e-07
   6.3060000e+03   1.5237776e-07
   6.3070000e+03   1.5370041e-07
   6.3080000e+03   1.5500079e-07
   6.3090000e+03   1.5627825e-07
   6.3100000e+03   1.5753212e-07
   6.3110000e+03   1.5876178e-07
   6.3120000e+03   1.5996659e-07
   6.3130000e+03   1.6114592e-07
   6.3140000e+03   1.6229918e-07
   6.3150000e+03   1.6342576e-07
   6.3160000e+03   1.6452507e-07
   6.3170000e+03   1.6559653e-07
   6.3180000e+03   1.6663959e-07
   6.3190000e+03   1.6765368e-07
   6.3200000e+03   1.6863828e-07
   6.3210000e+03   1.6959287e-07
   6.3220000e+03   1.7051692e-07
   6.3230000e+03   1.7140994e-07
   6.3240000e+03   1.7227146e-07
   6.3250000e+03   1.7310101e-07
   6.3260000e+03   1.7389813e-07
   6.3270000e+03   1.7466240e-07
   6.3280000e+03   1.7539339e-07
   6.3290000e+03   1.7609071e-07
   6.3300000e+03   1.7675397e-07
   6.3310000e+03   1.7738280e-07
   6.3320000e+03   1.7797685e-07
   6.3330000e+03   1.7853579e-07
   6.3340000e+03   1.7905931e-07
   6.3350000e+03   1.7954711e-07
   6.3360000e+03   1.7999891e-07
   6.3370000e+03   1.8041446e-07
   6.3380000e+03   1.8079351e-07
   6.3390000e+03   1.8113584e-07
   6.3400000e+03   1.8144126e-07
   6.3410000e+03   1.8170958e-07
   6.3420000e+03   1.8194064e-07
   6.3430000e+03   1.8213430e-07
   6.3440000e+03   1.8229043e-07
   6.3450000e+03   1.8240894e-07
   6.3460000e+03   1.8248973e-07
   6.3470000e+03   1.8253276e-07
   6.3480000e+03   1.8253797e-07
   6.3490000e+03   1.8250535e-07
   6.3500000e+03   1.8243490e-07
   6.3510000e+03   1.8232663e-07
   6.3520000e+03   1.8218058e-07
   6.3530000e+03   1.8199683e-07
   6.3540000e+03   1.8177543e-07
   6.3550000e+03   1.8151651e-07
   6.3560000e+03   1.8122017e-07
   6.3570000e+03   1.8088657e-07
   6.3580000e+03   1.8051585e-07
   6.3590000e+03   1.8010821e-07
   6.3600000e+03   1.7966384e-07
   6.3610000e+03   1.7918297e-07
   6.3620000e+03   1.7866583e-07
   6.3630000e+03   1.7811269e-07
   6.3640000e+03   1.7752382e-07
   6.3650000e+03   1.7689953e-07
   6.3660000e+03   1.7624012e-07
   6.3670000e+03   1.7554594e-07
   6.3680000e+03   1.7481735e-07
   6.3690000e+03   1.7405470e-07
   6.3700000e+03   1.7325839e-07
   6.3710000e+03   1.7242884e-07
   6.3720000e+03   1.7156646e-07
   6.3730000e+03   1.7067169e-07
   6.3740000e+03   1.6974499e-07
   6.3750000e+03   1.6878685e-07
   6.3760000e+03   1.6779774e-07
   6.3770000e+03   1.6677817e-07
   6.3780000e+03   1.6572867e-07
   6.3790000e+03   1.6464977e-07
   6.3800000e+03   1.6354202e-07
   6.3810000e+03   1.6240598e-07
   6.3820000e+03   1.6124224e-07
   6.3830000e+03   1.6005138e-07
   6.3840000e+03   1.5883401e-07
   6.3850000e+03   1.5759074e-07
   6.3860000e+03   1.5632221e-07
   6.3870000e+03   1.5502904e-07
   6.3880000e+03   1.5371190e-07
   6.3890000e+03   1.5237144e-07
   6.3900000e+03   1.5100833e-07
   6.3910000e+03   1.4962325e-07
   6.3920000e+03   1.4821689e-07
   6.3930000e+03   1.4678996e-07
   6.3940000e+03   1.4534314e-07
   6.3950000e+03   1.4387716e-07
   6.3960000e+03   1.4239274e-07
   6.3970000e+03   1.4089061e-07
   6.3980000e+03   1.3937148e-07
   6.3990000e+03   1.3783611e-07
   6.4000000e+03   1.3628524e-07
   6.4010000e+03   1.3471960e-07
   6.4020000e+03   1.3313996e-07
   6.4030000e+03   1.3154706e-07
   6.4040000e+03   1.2994166e-07
   6.4050000e+03   1.2832452e-07
   6.4060000e+03   1.2669639e-07
   6.4070000e+03   1.2505805e-07
   6.4080000e+03   1.2341024e-07
   6.4090000e+03   1.2175374e-07
   6.4100000e+03   1.2008930e-07
   6.4110000e+03   1.1841768e-07
   6.4120000e+03   1.1673964e-07
   6.4130000e+03   1.1505594e-07
   6.4140000e+03   1.1336732e-07
   6.4150000e+03   1.1167454e-07
   6.4160000e+03   1.0997835e-07
   6.4170000e+03   1.0827949e-07
   6.4180000e+03   1.0657869e-07
   6.4190000e+03   1.0487668e-07
   6.4200000e+03   1.0317420e-07
   6.4210000e+03   1.0147196e-07
   6.4220000e+03   9.9770680e-08
   6.4230000e+03   9.8071061e-08
   6.4240000e+03   9.6373804e-08
   6.4250000e+03   9.4679600e-08
   6.4260000e+03   9.2989132e-08
   6.4270000e+03   9.1303073e-08
   6.4280000e+03   8.9622087e-08
   6.4290000e+03   8.7946828e-08
   6.4300000e+03   8.6277942e-08
   6.4310000e+03   8.4616062e-08
   6.4320000e+03   8.2961810e-08
   6.4330000e+03   8.1315798e-08
   6.4340000e+03   7.9678627e-08
   6.4350000e+03   7.8050885e-08
   6.4360000e+03   7.6433146e-08
   6.4370000e+03   7.4825975e-08
   6.4380000e+03   7.3229921e-08
   6.4390000e+03   7.1645521e-08
   6.4400000e+03   7.0073298e-08
   6.4410000e+03   6.8513763e-08
   6.4420000e+03   6.6967409e-08
   6.4430000e+03   6.5434720e-08
   6.4440000e+03   6.3916161e-08
   6.4450000e+03   6.2412185e-08
   6.4460000e+03   6.0923228e-08
   6.4470000e+03   5.9449712e-08
   6.4480000e+03   5.7992045e-08
   6.4490000e+03   5.6550616e-08
   6.4500000e+03   5.5125802e-08
   6.4510000e+03   5.3717963e-08
   6.4520000e+03   5.2327443e-08
   6.4530000e+03   5.0954569e-08
   6.4540000e+03   4.9599654e-08
   6.4550000e+03   4.8262994e-08
   6.4560000e+03   4.6944869e-08
   6.4570000e+03   4.5645543e-08
   6.4580000e+03   4.4365263e-08
   6.4590000e+03   4.3104261e-08
   6.4600000e+03   4.1862751e-08
   6.4610000e+03   4.0640933e-08
   6.4620000e+03   3.9438990e-08
   6.4630000e+03   3.8257088e-08
   6.4640000e+03   3.7095378e-08
   6.4650000e+03   3.5953995e-08
   6.4660000e+03   3.4833058e-08
   6.4670000e+03   3.3732670e-08
   6.4680000e+03   3.2652919e-08
   6.4690000e+03   3.1593876e-08
   6.4700000e+03   3.0555599e-08
   6.4710000e+03   2.9538128e-08
   6.4720000e+03   2.8541491e-08
   6.4730000e+03   2.7565700e-08
   6.4740000e+03   2.6610750e-08
   6.4750000e+03   2.5676625e-08
   6.4760000e+03   2.4763293e-08
   6.4770000e+03   2.3870708e-08
   6.4780000e+03   2.2998811e-08
   6.4790000e+03   2.2147530e-08
   6.4800000e+03   2.1316777e-08
   6.4810000e+03   2.0506455e-08
   6.4820000e+03   1.9716451e-08
   6.4830000e+03   1.8946641e-08
   6.4840000e+03   1.8196889e-08
   6.4850000e+03   1.7467048e-08
   6.4860000e+03   1.6756958e-08
   6.4870000e+03   1.6066448e-08
   6.4880000e+03   1.5395337e-08
   6.4890000e+03   1.4743434e-08
   6.4900000e+03   1.4110536e-08
   6.4910000e+03   1.3496433e-08
   6.4920000e+03   1.2900902e-08
   6.4930000e+03   1.2323716e-08
   6.4940000e+03   1.1764634e-08
   6.4950000e+03   1.1223410e-08
   6.4960000e+03   1.0699790e-08
   6.4970000e+03   1.0193511e-08
   6.4980000e+03   9.7043041e-09
   6.4990000e+03   9.2318930e-09
   6.5000000e+03   8.7759955e-09
   6.5010000e+03   8.3363232e-09
   6.5020000e+03   7.9125825e-09
   6.5030000e+03   7.5044743e-09
   6.5040000e+03   7.1116947e-09
   6.5050000e+03   6.7339359e-09
   6.5060000e+03   6.3708857e-09
   6.5070000e+03   6.0222286e-09
   6.5080000e+03   5.6876457e-09
   6.5090000e+03   5.3668155e-09
   6.5100000e+03   5.0594141e-09
   6.5110000e+03   4.7651156e-09
   6.5120000e+03   4.4835924e-09
   6.5130000e+03   4.2145157e-09
   6.5140000e+03   3.9575559e-09
   6.5150000e+03   3.7123828e-09
   6.5160000e+03   3.4786663e-09
   6.5170000e+03   3.2560762e-09
   6.5180000e+03   3.0442833e-09
   6.5190000e+03   2.8429591e-09
   6.5200000e+03   2.6517764e-09
   6.5210000e+03   2.4704097e-09
   6.5220000e+03   2.2985356e-09
   6.5230000e+03   2.1358326e-09
   6.5240000e+03   1.9819822e-09
   6.5250000e+03   1.8366686e-09
   6.5260000e+03   1.6995794e-09
   6.5270000e+03   1.5704054e-09
   6.5280000e+03   1.4488414e-09
   6.5290000e+03   1.3345863e-09
   6.5300000e+03   1.2273429e-09
   6.5310000e+03   1.1268192e-09
   6.5320000e+03   1.0327275e-09
   6.5330000e+03   9.4478536e-10
   6.5340000e+03   8.6271537e-10
   6.5350000e+03   7.8624579e-10
   6.5360000e+03   7.1511057e-10
   6.5370000e+03   6.4904928e-10
   6.5380000e+03   5.8780771e-10
   6.5390000e+03   5.3113767e-10
   6.5400000e+03   4.7879738e-10
   6.5410000e+03   4.3055148e-10
   6.5420000e+03   3.8617114e-10
   6.5430000e+03   3.4543450e-10
   6.5440000e+03   3.0812607e-10
   6.5450000e+03   2.7403753e-10
   6.5460000e+03   2.4296751e-10
   6.5470000e+03   2.1472153e-10
   6.5480000e+03   1.8911231e-10
   6.5490000e+03   1.6595950e-10
   6.5500000e+03   1.4509015e-10
   6.5510000e+03   1.2633822e-10
   6.5520000e+03   1.0954481e-10
   6.5530000e+03   9.4558312e-11
   6.5540000e+03   8.1234046e-11
   6.5550000e+03   6.9434499e-11
   6.5560000e+03   5.9028993e-11
   6.5570000e+03   4.9893967e-11
   6.5580000e+03   4.1912690e-11
   6.5590000e+03   3.4975033e-11
   6.5600000e+03   2.8977743e-11
   6.5610000e+03   2.3823968e-11
   6.5620000e+03   1.9423381e-11
   6.5630000e+03   1.5691793e-11
   6.5640000e+03   1.2551329e-11
   6.5650000e+03   9.9299431e-12
   6.5660000e+03   7.7615503e-12
   6.5670000e+03   5.9854648e-12
   6.5680000e+03   4.5466627e-12
   6.5690000e+03   3.3952430e-12
   6.5700000e+03   2.4862678e-12
   6.5710000e+03   1.7796776e-12
   6.5720000e+03   1.2400010e-12
   6.5730000e+03   8.3607329e-13
   6.5740000e+03   5.4069003e-13
   6.5750000e+03   3.3084363e-13
   6.5760000e+03   1.8684227e-13
   6.5770000e+03   9.3198199e-14
   6.5780000e+03   4.0253125e-14
   6.5790000e+03   2.9686079e-14
   6.5800000e+03   3.9341497e-14
   6.5810000e+03   4.5960332e-14
   6.5820000e+03   4.8642201e-14
   6.5830000e+03   4.9045280e-14
   6.5840000e+03   4.8474255e-14
   6.5850000e+03   4.7640988e-14
   6.5860000e+03   4.6806714e-14
   6.5870000e+03   4.5980967e-14
   6.5880000e+03   4.5280764e-14
   6.5890000e+03   4.5254279e-14
   6.5900000e+03   4.6996991e-14
   6.5910000e+03   5.2915402e-14
   6.5920000e+03   6.6776970e-14
   6.5930000e+03   9.4752369e-14
   6.5940000e+03   1.4499748e-13
   6.5950000e+03   2.2754946e-13
   6.5960000e+03   3.5537803e-13
   6.5970000e+03   5.4444994e-13
   6.5980000e+03   8.1429368e-13
   6.5990000e+03   1.1881338e-12
   6.6000000e+03   1.6934177e-12
   6.6010000e+03   2.3619480e-12
   6.6020000e+03   3.2302076e-12
   6.6030000e+03   4.3400006e-12
   6.6040000e+03   5.7382488e-12
   6.6050000e+03   7.4776182e-12
   6.6060000e+03   9.6167889e-12
   6.6070000e+03   1.2220741e-11
   6.6080000e+03   1.5360917e-11
   6.6090000e+03   1.9115628e-11
   6.6100000e+03   2.3570349e-11
   6.6110000e+03   2.8817889e-11
   6.6120000e+03   3.4958652e-11
   6.6130000e+03   4.2100983e-11
   6.6140000e+03   5.0361241e-11
   6.6150000e+03   5.9864355e-11
   6.6160000e+03   7.0743516e-11
   6.6170000e+03   8.3140790e-11
   6.6180000e+03   9.7207450e-11
   6.6190000e+03   1.1310352e-10
   6.6200000e+03   1.3099865e-10
   6.6210000e+03   1.5107180e-10
   6.6220000e+03   1.7351174e-10
   6.6230000e+03   1.9851687e-10
   6.6240000e+03   2.2629561e-10
   6.6250000e+03   2.5706625e-10
   6.6260000e+03   2.9105728e-10
   6.6270000e+03   3.2850748e-10
   6.6280000e+03   3.6966568e-10
   6.6290000e+03   4.1479120e-10
   6.6300000e+03   4.6415368e-10
   6.6310000e+03   5.1803311e-10
   6.6320000e+03   5.7671994e-10
   6.6330000e+03   6.4051501e-10
   6.6340000e+03   7.0972953e-10
   6.6350000e+03   7.8468500e-10
   6.6360000e+03   8.6571337e-10
   6.6370000e+03   9.5315671e-10
   6.6380000e+03   1.0473673e-09
   6.6390000e+03   1.1487073e-09
   6.6400000e+03   1.2575491e-09
   6.6410000e+03   1.3742747e-09
   6.6420000e+03   1.4992761e-09
   6.6430000e+03   1.6329542e-09
   6.6440000e+03   1.7757198e-09
   6.6450000e+03   1.9279926e-09
   6.6460000e+03   2.0902014e-09
   6.6470000e+03   2.2627835e-09
   6.6480000e+03   2.4461849e-09
   6.6490000e+03   2.6408597e-09
   6.6500000e+03   2.8472699e-09
   6.6510000e+03   3.0658853e-09
   6.6520000e+03   3.2971830e-09
   6.6530000e+03   3.5416473e-09
   6.6540000e+03   3.7997689e-09
   6.6550000e+03   4.0720452e-09
   6.6560000e+03   4.3589795e-09
   6.6570000e+03   4.6610808e-09
   6.6580000e+03   4.9788632e-09
   6.6590000e+03   5.3128459e-09
   6.6600000e+03   5.6635523e-09
   6.6610000e+03   6.0315100e-09
   6.6620000e+03   6.4172502e-09
   6.6630000e+03   6.8213071e-09
   6.6640000e+03   7.2442176e-09
   6.6650000e+03   7.6865209e-09
   6.6660000e+03   8.1487577e-09
   6.6670000e+03   8.6314701e-09
   6.6680000e+03   9.1352009e-09
   6.6690000e+03   9.6604929e-09
   6.6700000e+03   1.0207889e-08
   6.6710000e+03   1.0777930e-08
   6.6720000e+03   1.1371157e-08
   6.6730000e+03   1.1988109e-08
   6.6740000e+03   1.2629320e-08
   6.6750000e+03   1.3295324e-08
   6.6760000e+03   1.3986649e-08
   6.6770000e+03   1.4703821e-08
   6.6780000e+03   1.5447359e-08
   6.6790000e+03   1.6217778e-08
   6.6800000e+03   1.7015586e-08
   6.6810000e+03   1.7841286e-08
   6.6820000e+03   1.8695371e-08
   6.6830000e+03   1.9578330e-08
   6.6840000e+03   2.0490639e-08
   6.6850000e+03   2.1432769e-08
   6.6860000e+03   2.2405180e-08
   6.6870000e+03   2.3408321e-08
   6.6880000e+03   2.4442631e-08
   6.6890000e+03   2.5508538e-08
   6.6900000e+03   2.6606455e-08
   6.6910000e+03   2.7736788e-08
   6.6920000e+03   2.8899924e-08
   6.6930000e+03   3.0096239e-08
   6.6940000e+03   3.1326095e-08
   6.6950000e+03   3.2589838e-08
   6.6960000e+03   3.3887799e-08
   6.6970000e+03   3.5220291e-08
   6.6980000e+03   3.6587614e-08
   6.6990000e+03   3.7990047e-08
   6.7000000e+03   3.9427854e-08
   6.7010000e+03   4.0901278e-08
   6.7020000e+03   4.2410546e-08
   6.7030000e+03   4.3955864e-08
   6.7040000e+03   4.5537418e-08
   6.7050000e+03   4.7155374e-08
   6.7060000e+03   4.8809877e-08
   6.7070000e+03   5.0501051e-08
   6.7080000e+03   5.2228998e-08
   6.7090000e+03   5.3993797e-08
   6.7100000e+03   5.5795506e-08
   6.7110000e+03   5.7634159e-08
   6.7120000e+03   5.9509766e-08
   6.7130000e+03   6.1422314e-08
   6.7140000e+03   6.3371764e-08
   6.7150000e+03   6.5358056e-08
   6.7160000e+03   6.7381101e-08
   6.7170000e+03   6.9440788e-08
   6.7180000e+03   7.1536978e-08
   6.7190000e+03   7.3669508e-08
   6.7200000e+03   7.5838189e-08
   6.7210000e+03   7.8042803e-08
   6.7220000e+03   8.0283108e-08
   6.7230000e+03   8.2558836e-08
   6.7240000e+03   8.4869689e-08
   6.7250000e+03   8.7215345e-08
   6.7260000e+03   8.9595453e-08
   6.7270000e+03   9.2009636e-08
   6.7280000e+03   9.4457487e-08
   6.7290000e+03   9.6938575e-08
   6.7300000e+03   9.9452439e-08
   6.7310000e+03   1.0199859e-07
   6.7320000e+03   1.0457652e-07
   6.7330000e+03   1.0718567e-07
   6.7340000e+03   1.0982549e-07
   6.7350000e+03   1.1249537e-07
   6.7360000e+03   1.1519469e-07
   6.7370000e+03   1.1792280e-07
   6.7380000e+03   1.2067901e-07
   6.7390000e+03   1.2346262e-07
   6.7400000e+03   1.2627290e-07
   6.7410000e+03   1.2910909e-07
   6.7420000e+03   1.3197040e-07
   6.7430000e+03   1.3485603e-07
   6.7440000e+03   1.3776513e-07
   6.7450000e+03   1.4069685e-07
   6.7460000e+03   1.4365029e-07
   6.7470000e+03   1.4662454e-07
   6.7480000e+03   1.4961868e-07
   6.7490000e+03   1.5263172e-07
   6.7500000e+03   1.5566271e-07
   6.7510000e+03   1.5871062e-07
   6.7520000e+03   1.6177442e-07
   6.7530000e+03   1.6485308e-07
   6.7540000e+03   1.6794551e-07
   6.7550000e+03   1.7105061e-07
   6.7560000e+03   1.7416728e-07
   6.7570000e+03   1.7729439e-07
   6.7580000e+03   1.8043077e-07
   6.7590000e+03   1.8357525e-07
   6.7600000e+03   1.8672666e-07
   6.7610000e+03   1.8988377e-07
   6.7620000e+03   1.9304537e-07
   6.7630000e+03   1.9621021e-07
   6.7640000e+03   1.9937704e-07
   6.7650000e+03   2.0254459e-07
   6.7660000e+03   2.0571158e-07
   6.7670000e+03   2.0887671e-07
   6.7680000e+03   2.1203868e-07
   6.7690000e+03   2.1519616e-07
   6.7700000e+03   2.1834782e-07
   6.7710000e+03   2.2149232e-07
   6.7720000e+03   2.2462832e-07
   6.7730000e+03   2.2775446e-07
   6.7740000e+03   2.3086937e-07
   6.7750000e+03   2.3397168e-07
   6.7760000e+03   2.3706003e-07
   6.7770000e+03   2.4013302e-07
   6.7780000e+03   2.4318927e-07
   6.7790000e+03   2.4622740e-07
   6.7800000e+03   2.4924603e-07
   6.7810000e+03   2.5224375e-07
   6.7820000e+03   2.5521919e-07
   6.7830000e+03   2.5817095e-07
   6.7840000e+03   2.6109765e-07
   6.7850000e+03   2.6399791e-07
   6.7860000e+03   2.6687035e-07
   6.7870000e+03   2.6971359e-07
   6.7880000e+03   2.7252628e-07
   6.7890000e+03   2.7530704e-07
   6.7900000e+03   2.7805452e-07
   6.7910000e+03   2.8076738e-07
   6.7920000e+03   2.8344429e-07
   6.7930000e+03   2.8608392e-07
   6.7940000e+03   2.8868496e-07
   6.7950000e+03   2.9124611e-07
   6.7960000e+03   2.9376609e-07
   6.7970000e+03   2.9624361e-07
   6.7980000e+03   2.9867744e-07
   6.7990000e+03   3.0106632e-07
   6.8000000e+03   3.0340904e-07
   6.8010000e+03   3.0570438e-07
   6.8020000e+03   3.0795117e-07
   6.8030000e+03   3.1014824e-07
   6.8040000e+03   3.1229445e-07
   6.8050000e+03   3.1438867e-07
   6.8060000e+03   3.1642980e-07
   6.8070000e+03   3.1841677e-07
   6.8080000e+03   3.2034852e-07
   6.8090000e+03   3.2222402e-07
   6.8100000e+03   3.2404228e-07
   6.8110000e+03   3.2580231e-07
   6.8120000e+03   3.2750318e-07
   6.8130000e+03   3.2914395e-07
   6.8140000e+03   3.3072375e-07
   6.8150000e+03   3.3224170e-07
   6.8160000e+03   3.3369697e-07
   6.8170000e+03   3.3508877e-07
   6.8180000e+03   3.3641632e-07
   6.8190000e+03   3.3767890e-07
   6.8200000e+03   3.3887578e-07
   6.8210000e+03   3.4000631e-07
   6.8220000e+03   3.4106984e-07
   6.8230000e+03   3.4206577e-07
   6.8240000e+03   3.4299353e-07
   6.8250000e+03   3.4385259e-07
   6.8260000e+03   3.4464244e-07
   6.8270000e+03   3.4536264e-07
   6.8280000e+03   3.4601275e-07
   6.8290000e+03   3.4659239e-07
   6.8300000e+03   3.4710119e-07
   6.8310000e+03   3.4753886e-07
   6.8320000e+03   3.4790511e-07
   6.8330000e+03   3.4819970e-07
   6.8340000e+03   3.4842245e-07
   6.8350000e+03   3.4857317e-07
   6.8360000e+03   3.4865175e-07
   6.8370000e+03   3.4865812e-07
   6.8380000e+03   3.4859221e-07
   6.8390000e+03   3.4845403e-07
   6.8400000e+03   3.4824361e-07
   6.8410000e+03   3.4796102e-07
   6.8420000e+03   3.4760636e-07
   6.8430000e+03   3.4717980e-07
   6.8440000e+03   3.4668151e-07
   6.8450000e+03   3.4611173e-07
   6.8460000e+03   3.4547072e-07
   6.8470000e+03   3.4475879e-07
   6.8480000e+03   3.4397627e-07
   6.8490000e+03   3.4312354e-07
   6.8500000e+03   3.4220103e-07
   6.8510000e+03   3.4120919e-07
   6.8520000e+03   3.4014852e-07
   6.8530000e+03   3.3901953e-07
   6.8540000e+03   3.3782281e-07
   6.8550000e+03   3.3655894e-07
   6.8560000e+03   3.3522857e-07
   6.8570000e+03   3.3383237e-07
   6.8580000e+03   3.3237105e-07
   6.8590000e+03   3.3084535e-07
   6.8600000e+03   3.2925604e-07
   6.8610000e+03   3.2760394e-07
   6.8620000e+03   3.2588988e-07
   6.8630000e+03   3.2411474e-07
   6.8640000e+03   3.2227942e-07
   6.8650000e+03   3.2038486e-07
   6.8660000e+03   3.1843202e-07
   6.8670000e+03   3.1642189e-07
   6.8680000e+03   3.1435550e-07
   6.8690000e+03   3.1223390e-07
   6.8700000e+03   3.1005817e-07
   6.8710000e+03   3.0782940e-07
   6.8720000e+03   3.0554873e-07
   6.8730000e+03   3.0321732e-07
   6.8740000e+03   3.0083633e-07
   6.8750000e+03   2.9840698e-07
   6.8760000e+03   2.9593047e-07
   6.8770000e+03   2.9340806e-07
   6.8780000e+03   2.9084101e-07
   6.8790000e+03   2.8823059e-07
   6.8800000e+03   2.8557812e-07
   6.8810000e+03   2.8288491e-07
   6.8820000e+03   2.8015230e-07
   6.8830000e+03   2.7738163e-07
   6.8840000e+03   2.7457427e-07
   6.8850000e+03   2.7173160e-07
   6.8860000e+03   2.6885501e-07
   6.8870000e+03   2.6594590e-07
   6.8880000e+03   2.6300569e-07
   6.8890000e+03   2.6003579e-07
   6.8900000e+03   2.5703763e-07
   6.8910000e+03   2.5401266e-07
   6.8920000e+03   2.5096232e-07
   6.8930000e+03   2.4788806e-07
   6.8940000e+03   2.4479133e-07
   6.8950000e+03   2.4167358e-07
   6.8960000e+03   2.3853629e-07
   6.8970000e+03   2.3538090e-07
   6.8980000e+03   2.3220888e-07
   6.8990000e+03   2.2902168e-07
   6.9000000e+03   2.2582077e-07
   6.9010000e+03   2.2260760e-07
   6.9020000e+03   2.1938362e-07
   6.9030000e+03   2.1615028e-07
   6.9040000e+03   2.1290901e-07
   6.9050000e+03   2.0966125e-07
   6.9060000e+03   2.0640843e-07
   6.9070000e+03   2.0315195e-07
   6.9080000e+03   1.9989323e-07
   6.9090000e+03   1.9663366e-07
   6.9100000e+03   1.9337462e-07
   6.9110000e+03   1.9011748e-07
   6.9120000e+03   1.8686361e-07
   6.9130000e+03   1.8361435e-07
   6.9140000e+03   1.8037101e-07
   6.9150000e+03   1.7713492e-07
   6.9160000e+03   1.7390737e-07
   6.9170000e+03   1.7068964e-07
   6.9180000e+03   1.6748297e-07
   6.9190000e+03   1.6428862e-07
   6.9200000e+03   1.6110780e-07
   6.9210000e+03   1.5794170e-07
   6.9220000e+03   1.5479151e-07
   6.9230000e+03   1.5165838e-07
   6.9240000e+03   1.4854343e-07
   6.9250000e+03   1.4544777e-07
   6.9260000e+03   1.4237249e-07
   6.9270000e+03   1.3931865e-07
   6.9280000e+03   1.3628727e-07
   6.9290000e+03   1.3327936e-07
   6.9300000e+03   1.3029591e-07
   6.9310000e+03   1.2733786e-07
   6.9320000e+03   1.2440614e-07
   6.9330000e+03   1.2150165e-07
   6.9340000e+03   1.1862525e-07
   6.9350000e+03   1.1577779e-07
   6.9360000e+03   1.1296007e-07
   6.9370000e+03   1.1017289e-07
   6.9380000e+03   1.0741698e-07
   6.9390000e+03   1.0469308e-07
   6.9400000e+03   1.0200187e-07
   6.9410000e+03   9.9344008e-08
   6.9420000e+03   9.6720135e-08
   6.9430000e+03   9.4130844e-08
   6.9440000e+03   9.1576706e-08
   6.9450000e+03   8.9058256e-08
   6.9460000e+03   8.6576000e-08
   6.9470000e+03   8.4130413e-08
   6.9480000e+03   8.1721938e-08
   6.9490000e+03   7.9350988e-08
   6.9500000e+03   7.7017943e-08
   6.9510000e+03   7.4723153e-08
   6.9520000e+03   7.2466936e-08
   6.9530000e+03   7.0249581e-08
   6.9540000e+03   6.8071343e-08
   6.9550000e+03   6.5932449e-08
   6.9560000e+03   6.3833095e-08
   6.9570000e+03   6.1773445e-08
   6.9580000e+03   5.9753637e-08
   6.9590000e+03   5.7773774e-08
   6.9600000e+03   5.5833935e-08
   6.9610000e+03   5.3934166e-08
   6.9620000e+03   5.2074485e-08
   6.9630000e+03   5.0254884e-08
   6.9640000e+03   4.8475325e-08
   6.9650000e+03   4.6735742e-08
   6.9660000e+03   4.5036045e-08
   6.9670000e+03   4.3376113e-08
   6.9680000e+03   4.1755802e-08
   6.9690000e+03   4.0174942e-08
   6.9700000e+03   3.8633338e-08
   6.9710000e+03   3.7130770e-08
   6.9720000e+03   3.5666994e-08
   6.9730000e+03   3.4241742e-08
   6.9740000e+03   3.2854725e-08
   6.9750000e+03   3.1505632e-08
   6.9760000e+03   3.0194128e-08
   6.9770000e+03   2.8919859e-08
   6.9780000e+03   2.7682451e-08
   6.9790000e+03   2.6481511e-08
   6.9800000e+03   2.5316624e-08
   6.9810000e+03   2.4187361e-08
   6.9820000e+03   2.3093272e-08
   6.9830000e+03   2.2033895e-08
   6.9840000e+03   2.1008746e-08
   6.9850000e+03   2.0017331e-08
   6.9860000e+03   1.9059140e-08
   6.9870000e+03   1.8133647e-08
   6.9880000e+03   1.7240316e-08
   6.9890000e+03   1.6378598e-08
   6.9900000e+03   1.5547931e-08
   6.9910000e+03   1.4747746e-08
   6.9920000e+03   1.3977461e-08
   6.9930000e+03   1.3236485e-08
   6.9940000e+03   1.2524220e-08
   6.9950000e+03   1.1840061e-08
   6.9960000e+03   1.1183393e-08
   6.9970000e+03   1.0553600e-08
   6.9980000e+03   9.9500561e-09
   6.9990000e+03   9.3721333e-09
   7.0000000e+03   8.8191997e-09
   7.0010000e+03   8.2906200e-09
   7.0020000e+03   7.7857569e-09
   7.0030000e+03   7.3039717e-09
   7.0040000e+03   6.8446248e-09
   7.0050000e+03   6.4070766e-09
   7.0060000e+03   5.9906883e-09
   7.0070000e+03   5.5948223e-09
   7.0080000e+03   5.2188432e-09
   7.0090000e+03   4.8621181e-09
   7.0100000e+03   4.5240179e-09
   7.0110000e+03   4.2039170e-09
   7.0120000e+03   3.9011952e-09
   7.0130000e+03   3.6152367e-09
   7.0140000e+03   3.3454322e-09
   7.0150000e+03   3.0911786e-09
   7.0160000e+03   2.8518801e-09
   7.0170000e+03   2.6269480e-09
   7.0180000e+03   2.4158022e-09
   7.0190000e+03   2.2178708e-09
   7.0200000e+03   2.0325912e-09
   7.0210000e+03   1.8594103e-09
   7.0220000e+03   1.6977850e-09
   7.0230000e+03   1.5471826e-09
   7.0240000e+03   1.4070814e-09
   7.0250000e+03   1.2769706e-09
   7.0260000e+03   1.1563512e-09
   7.0270000e+03   1.0447362e-09
   7.0280000e+03   9.4165032e-10
   7.0290000e+03   8.4663125e-10
   7.0300000e+03   7.5922929e-10
   7.0310000e+03   6.7900771e-10
   7.0320000e+03   6.0554296e-10
   7.0330000e+03   5.3842494e-10
   7.0340000e+03   4.7725702e-10
   7.0350000e+03   4.2165637e-10
   7.0360000e+03   3.7125382e-10
   7.0370000e+03   3.2569428e-10
   7.0380000e+03   2.8463640e-10
   7.0390000e+03   2.4775294e-10
   7.0400000e+03   2.1473063e-10
   7.0410000e+03   1.8527013e-10
   7.0420000e+03   1.5908613e-10
   7.0430000e+03   1.3590696e-10
   7.0440000e+03   1.1547491e-10
   7.0450000e+03   9.7546058e-11
   7.0460000e+03   8.1889538e-11
   7.0470000e+03   6.8288251e-11
   7.0480000e+03   5.6538066e-11
   7.0490000e+03   4.6447697e-11
   7.0500000e+03   3.7838838e-11
   7.0510000e+03   3.0545290e-11
   7.0520000e+03   2.4413083e-11
   7.0530000e+03   1.9300132e-11
   7.0540000e+03   1.5075802e-11
   7.0550000e+03   1.1620614e-11
   7.0560000e+03   8.8257886e-12
   7.0570000e+03   6.5930514e-12
   7.0580000e+03   4.8338299e-12
   7.0590000e+03   3.4693094e-12
   7.0600000e+03   2.4294947e-12
   7.0610000e+03   1.6531637e-12
   7.0620000e+03   1.0871274e-12
   7.0630000e+03   6.8557217e-13
   7.0640000e+03   4.0998480e-13
   7.0650000e+03   2.2818731e-13
   7.0660000e+03   1.1402859e-13
   7.0670000e+03   4.6963052e-14
   7.0680000e+03   1.2733043e-14
   7.0690000e+03   1.2654389e-14
   7.0700000e+03   1.9027297e-14
   7.0710000e+03   2.1515941e-14
   7.0720000e+03   2.2376950e-14
   7.0730000e+03   2.2726298e-14
   7.0740000e+03   2.3145763e-14
   7.0750000e+03   2.3504665e-14
   7.0760000e+03   2.4336000e-14
   7.0770000e+03   2.6788822e-14
   7.0780000e+03   3.3907993e-14
   7.0790000e+03   5.1315452e-14
   7.0800000e+03   8.7466070e-14
   7.0810000e+03   1.5478853e-13
   7.0820000e+03   2.6968939e-13
   7.0830000e+03   4.5391316e-13
   7.0840000e+03   7.3478901e-13
   7.0850000e+03   1.1462179e-12
   7.0860000e+03   1.7294221e-12
   7.0870000e+03   2.5331947e-12
   7.0880000e+03   3.6149556e-12
   7.0890000e+03   5.0413971e-12
   7.0900000e+03   6.8888613e-12
   7.0910000e+03   9.2442617e-12
   7.0920000e+03   1.2205760e-11
   7.0930000e+03   1.5883107e-11
   7.0940000e+03   2.0398458e-11
   7.0950000e+03   2.5887209e-11
   7.0960000e+03   3.2498048e-11
   7.0970000e+03   4.0394077e-11
   7.0980000e+03   4.9753077e-11
   7.0990000e+03   6.0768097e-11
   7.1000000e+03   7.3648234e-11
   7.1010000e+03   8.8618729e-11
   7.1020000e+03   1.0592193e-10
   7.1030000e+03   1.2581747e-10
   7.1040000e+03   1.4858270e-10
   7.1050000e+03   1.7451360e-10
   7.1060000e+03   2.0392444e-10
   7.1070000e+03   2.3714897e-10
   7.1080000e+03   2.7454018e-10
   7.1090000e+03   3.1647104e-10
   7.1100000e+03   3.6333465e-10
   7.1110000e+03   4.1554462e-10
   7.1120000e+03   4.7353530e-10
   7.1130000e+03   5.3776206e-10
   7.1140000e+03   6.0870150e-10
   7.1150000e+03   6.8685166e-10
   7.1160000e+03   7.7273224e-10
   7.1170000e+03   8.6688459e-10
   7.1180000e+03   9.6987195e-10
   7.1190000e+03   1.0822796e-09
   7.1200000e+03   1.2047146e-09
   7.1210000e+03   1.3378061e-09
   7.1220000e+03   1.4822054e-09
   7.1230000e+03   1.6385856e-09
   7.1240000e+03   1.8076416e-09
   7.1250000e+03   1.9900903e-09
   7.1260000e+03   2.1866699e-09
   7.1270000e+03   2.3981405e-09
   7.1280000e+03   2.6252829e-09
   7.1290000e+03   2.8688994e-09
   7.1300000e+03   3.1298127e-09
   7.1310000e+03   3.4088662e-09
   7.1320000e+03   3.7069232e-09
   7.1330000e+03   4.0248668e-09
   7.1340000e+03   4.3635993e-09
   7.1350000e+03   4.7240422e-09
   7.1360000e+03   5.1071349e-09
   7.1370000e+03   5.5138352e-09
   7.1380000e+03   5.9451182e-09
   7.1390000e+03   6.4019753e-09
   7.1400000e+03   6.8854148e-09
   7.1410000e+03   7.3964601e-09
   7.1420000e+03   7.9361497e-09
   7.1430000e+03   8.5055362e-09
   7.1440000e+03   9.1056857e-09
   7.1450000e+03   9.7376773e-09
   7.1460000e+03   1.0402602e-08
   7.1470000e+03   1.1101561e-08
   7.1480000e+03   1.1835667e-08
   7.1490000e+03   1.2606041e-08
   7.1500000e+03   1.3413815e-08
   7.1510000e+03   1.4260125e-08
   7.1520000e+03   1.5146115e-08
   7.1530000e+03   1.6072937e-08
   7.1540000e+03   1.7041744e-08
   7.1550000e+03   1.8053696e-08
   7.1560000e+03   1.9109952e-08
   7.1570000e+03   2.0211676e-08
   7.1580000e+03   2.1360030e-08
   7.1590000e+03   2.2556176e-08
   7.1600000e+03   2.3801275e-08
   7.1610000e+03   2.5096484e-08
   7.1620000e+03   2.6442956e-08
   7.1630000e+03   2.7841840e-08
   7.1640000e+03   2.9294277e-08
   7.1650000e+03   3.0801400e-08
   7.1660000e+03   3.2364334e-08
   7.1670000e+03   3.3984194e-08
   7.1680000e+03   3.5662083e-08
   7.1690000e+03   3.7399092e-08
   7.1700000e+03   3.9196297e-08
   7.1710000e+03   4.1054759e-08
   7.1720000e+03   4.2975523e-08
   7.1730000e+03   4.4959616e-08
   7.1740000e+03   4.7008046e-08
   7.1750000e+03   4.9121801e-08
   7.1760000e+03   5.1301847e-08
   7.1770000e+03   5.3549127e-08
   7.1780000e+03   5.5864560e-08
   7.1790000e+03   5.8249038e-08
   7.1800000e+03   6.0703430e-08
   7.1810000e+03   6.3228573e-08
   7.1820000e+03   6.5825277e-08
   7.1830000e+03   6.8494321e-08
   7.1840000e+03   7.1236451e-08
   7.1850000e+03   7.4052382e-08
   7.1860000e+03   7.6942794e-08
   7.1870000e+03   7.9908331e-08
   7.1880000e+03   8.2949600e-08
   7.1890000e+03   8.6067171e-08
   7.1900000e+03   8.9261576e-08
   7.1910000e+03   9.2533306e-08
   7.1920000e+03   9.5882810e-08
   7.1930000e+03   9.9310495e-08
   7.1940000e+03   1.0281673e-07
   7.1950000e+03   1.0640182e-07
   7.1960000e+03   1.1006606e-07
   7.1970000e+03   1.1380966e-07
   7.1980000e+03   1.1763281e-07
   7.1990000e+03   1.2153564e-07
   7.2000000e+03   1.2551823e-07
   7.2010000e+03   1.2958062e-07
   7.2020000e+03   1.3372278e-07
   7.2030000e+03   1.3794465e-07
   7.2040000e+03   1.4224611e-07
   7.2050000e+03   1.4662698e-07
   7.2060000e+03   1.5108702e-07
   7.2070000e+03   1.5562597e-07
   7.2080000e+03   1.6024347e-07
   7.2090000e+03   1.6493913e-07
   7.2100000e+03   1.6971250e-07
   7.2110000e+03   1.7456308e-07
   7.2120000e+03   1.7949029e-07
   7.2130000e+03   1.8449352e-07
   7.2140000e+03   1.8957208e-07
   7.2150000e+03   1.9472524e-07
   7.2160000e+03   1.9995219e-07
   7.2170000e+03   2.0525209e-07
   7.2180000e+03   2.1062401e-07
   7.2190000e+03   2.1606698e-07
   7.2200000e+03   2.2157996e-07
   7.2210000e+03   2.2716187e-07
   7.2220000e+03   2.3281155e-07
   7.2230000e+03   2.3852780e-07
   7.2240000e+03   2.4430933e-07
   7.2250000e+03   2.5015482e-07
   7.2260000e+03   2.5606289e-07
   7.2270000e+03   2.6203208e-07
   7.2280000e+03   2.6806090e-07
   7.2290000e+03   2.7414778e-07
   7.2300000e+03   2.8029110e-07
   7.2310000e+03   2.8648920e-07
   7.2320000e+03   2.9274032e-07
   7.2330000e+03   2.9904270e-07
   7.2340000e+03   3.0539448e-07
   7.2350000e+03   3.1179377e-07
   7.2360000e+03   3.1823863e-07
   7.2370000e+03   3.2472704e-07
   7.2380000e+03   3.3125695e-07
   7.2390000e+03   3.3782626e-07
   7.2400000e+03   3.4443281e-07
   7.2410000e+03   3.5107440e-07
   7.2420000e+03   3.5774877e-07
   7.2430000e+03   3.6445362e-07
   7.2440000e+03   3.7118661e-07
   7.2450000e+03   3.7794534e-07
   7.2460000e+03   3.8472739e-07
   7.2470000e+03   3.9153027e-07
   7.2480000e+03   3.9835148e-07
   7.2490000e+03   4.0518844e-07
   7.2500000e+03   4.1203857e-07
   7.2510000e+03   4.1889924e-07
   7.2520000e+03   4.2576777e-07
   7.2530000e+03   4.3264148e-07
   7.2540000e+03   4.3951762e-07
   7.2550000e+03   4.4639343e-07
   7.2560000e+03   4.5326612e-07
   7.2570000e+03   4.6013287e-07
   7.2580000e+03   4.6699084e-07
   7.2590000e+03   4.7383715e-07
   7.2600000e+03   4.8066893e-07
   7.2610000e+03   4.8748324e-07
   7.2620000e+03   4.9427718e-07
   7.2630000e+03   5.0104778e-07
   7.2640000e+03   5.0779209e-07
   7.2650000e+03   5.1450714e-07
   7.2660000e+03   5.2118994e-07
   7.2670000e+03   5.2783750e-07
   7.2680000e+03   5.3444682e-07
   7.2690000e+03   5.4101490e-07
   7.2700000e+03   5.4753872e-07
   7.2710000e+03   5.5401527e-07
   7.2720000e+03   5.6044156e-07
   7.2730000e+03   5.6681457e-07
   7.2740000e+03   5.7313131e-07
   7.2750000e+03   5.7938878e-07
   7.2760000e+03   5.8558401e-07
   7.2770000e+03   5.9171402e-07
   7.2780000e+03   5.9777585e-07
   7.2790000e+03   6.0376656e-07
   7.2800000e+03   6.0968322e-07
   7.2810000e+03   6.1552294e-07
   7.2820000e+03   6.2128283e-07
   7.2830000e+03   6.2696003e-07
   7.2840000e+03   6.3255171e-07
   7.2850000e+03   6.3805507e-07
   7.2860000e+03   6.4346732e-07
   7.2870000e+03   6.4878573e-07
   7.2880000e+03   6.5400759e-07
   7.2890000e+03   6.5913022e-07
   7.2900000e+03   6.6415099e-07
   7.2910000e+03   6.6906732e-07
   7.2920000e+03   6.7387663e-07
   7.2930000e+03   6.7857644e-07
   7.2940000e+03   6.8316427e-07
   7.2950000e+03   6.8763771e-07
   7.2960000e+03   6.9199439e-07
   7.2970000e+03   6.9623201e-07
   7.2980000e+03   7.0034829e-07
   7.2990000e+03   7.0434104e-07
   7.3000000e+03   7.0820811e-07
   7.3010000e+03   7.1194739e-07
   7.3020000e+03   7.1555687e-07
   7.3030000e+03   7.1903457e-07
   7.3040000e+03   7.2237858e-07
   7.3050000e+03   7.2558707e-07
   7.3060000e+03   7.2865825e-07
   7.3070000e+03   7.3159041e-07
   7.3080000e+03   7.3438192e-07
   7.3090000e+03   7.3703121e-07
   7.3100000e+03   7.3953677e-07
   7.3110000e+03   7.4189717e-07
   7.3120000e+03   7.4411108e-07
   7.3130000e+03   7.4617720e-07
   7.3140000e+03   7.4809433e-07
   7.3150000e+03   7.4986135e-07
   7.3160000e+03   7.5147722e-07
   7.3170000e+03   7.5294096e-07
   7.3180000e+03   7.5425168e-07
   7.3190000e+03   7.5540858e-07
   7.3200000e+03   7.5641092e-07
   7.3210000e+03   7.5725806e-07
   7.3220000e+03   7.5794944e-07
   7.3230000e+03   7.5848458e-07
   7.3240000e+03   7.5886308e-07
   7.3250000e+03   7.5908462e-07
   7.3260000e+03   7.5914898e-07
   7.3270000e+03   7.5905601e-07
   7.3280000e+03   7.5880565e-07
   7.3290000e+03   7.5839792e-07
   7.3300000e+03   7.5783293e-07
   7.3310000e+03   7.5711089e-07
   7.3320000e+03   7.5623205e-07
   7.3330000e+03   7.5519680e-07
   7.3340000e+03   7.5400557e-07
   7.3350000e+03   7.5265891e-07
   7.3360000e+03   7.5115742e-07
   7.3370000e+03   7.4950180e-07
   7.3380000e+03   7.4769285e-07
   7.3390000e+03   7.4573141e-07
   7.3400000e+03   7.4361845e-07
   7.3410000e+03   7.4135500e-07
   7.3420000e+03   7.3894215e-07
   7.3430000e+03   7.3638111e-07
   7.3440000e+03   7.3367315e-07
   7.3450000e+03   7.3081960e-07
   7.3460000e+03   7.2782191e-07
   7.3470000e+03   7.2468156e-07
   7.3480000e+03   7.2140014e-07
   7.3490000e+03   7.1797929e-07
   7.3500000e+03   7.1442076e-07
   7.3510000e+03   7.1072632e-07
   7.3520000e+03   7.0689785e-07
   7.3530000e+03   7.0293729e-07
   7.3540000e+03   6.9884664e-07
   7.3550000e+03   6.9462797e-07
   7.3560000e+03   6.9028342e-07
   7.3570000e+03   6.8581519e-07
   7.3580000e+03   6.8122553e-07
   7.3590000e+03   6.7651677e-07
   7.3600000e+03   6.7169130e-07
   7.3610000e+03   6.6675154e-07
   7.3620000e+03   6.6170000e-07
   7.3630000e+03   6.5653920e-07
   7.3640000e+03   6.5127176e-07
   7.3650000e+03   6.4590031e-07
   7.3660000e+03   6.4042755e-07
   7.3670000e+03   6.3485622e-07
   7.3680000e+03   6.2918910e-07
   7.3690000e+03   6.2342901e-07
   7.3700000e+03   6.1757882e-07
   7.3710000e+03   6.1164142e-07
   7.3720000e+03   6.0561976e-07
   7.3730000e+03   5.9951680e-07
   7.3740000e+03   5.9333554e-07
   7.3750000e+03   5.8707900e-07
   7.3760000e+03   5.8075025e-07
   7.3770000e+03   5.7435236e-07
   7.3780000e+03   5.6788844e-07
   7.3790000e+03   5.6136160e-07
   7.3800000e+03   5.5477499e-07
   7.3810000e+03   5.4813175e-07
   7.3820000e+03   5.4143506e-07
   7.3830000e+03   5.3468809e-07
   7.3840000e+03   5.2789402e-07
   7.3850000e+03   5.2105606e-07
   7.3860000e+03   5.1417740e-07
   7.3870000e+03   5.0726124e-07
   7.3880000e+03   5.0031076e-07
   7.3890000e+03   4.9332918e-07
   7.3900000e+03   4.8631967e-07
   7.3910000e+03   4.7928543e-07
   7.3920000e+03   4.7222962e-07
   7.3930000e+03   4.6515540e-07
   7.3940000e+03   4.5806593e-07
   7.3950000e+03   4.5096433e-07
   7.3960000e+03   4.4385372e-07
   7.3970000e+03   4.3673718e-07
   7.3980000e+03   4.2961779e-07
   7.3990000e+03   4.2249860e-07
   7.4000000e+03   4.1538262e-07
   7.4010000e+03   4.0827284e-07
   7.4020000e+03   4.0117223e-07
   7.4030000e+03   3.9408370e-07
   7.4040000e+03   3.8701015e-07
   7.4050000e+03   3.7995444e-07
   7.4060000e+03   3.7291939e-07
   7.4070000e+03   3.6590777e-07
   7.4080000e+03   3.5892232e-07
   7.4090000e+03   3.5196574e-07
   7.4100000e+03   3.4504066e-07
   7.4110000e+03   3.3814969e-07
   7.4120000e+03   3.3129539e-07
   7.4130000e+03   3.2448026e-07
   7.4140000e+03   3.1770674e-07
   7.4150000e+03   3.1097724e-07
   7.4160000e+03   3.0429409e-07
   7.4170000e+03   2.9765960e-07
   7.4180000e+03   2.9107600e-07
   7.4190000e+03   2.8454545e-07
   7.4200000e+03   2.7807007e-07
   7.4210000e+03   2.7165192e-07
   7.4220000e+03   2.6529300e-07
   7.4230000e+03   2.5899523e-07
   7.4240000e+03   2.5276049e-07
   7.4250000e+03   2.4659057e-07
   7.4260000e+03   2.4048723e-07
   7.4270000e+03   2.3445214e-07
   7.4280000e+03   2.2848691e-07
   7.4290000e+03   2.2259307e-07
   7.4300000e+03   2.1677211e-07
   7.4310000e+03   2.1102543e-07
   7.4320000e+03   2.0535438e-07
   7.4330000e+03   1.9976022e-07
   7.4340000e+03   1.9424417e-07
   7.4350000e+03   1.8880734e-07
   7.4360000e+03   1.8345082e-07
   7.4370000e+03   1.7817559e-07
   7.4380000e+03   1.7298258e-07
   7.4390000e+03   1.6787266e-07
   7.4400000e+03   1.6284660e-07
   7.4410000e+03   1.5790513e-07
   7.4420000e+03   1.5304890e-07
   7.4430000e+03   1.4827850e-07
   7.4440000e+03   1.4359443e-07
   7.4450000e+03   1.3899716e-07
   7.4460000e+03   1.3448705e-07
   7.4470000e+03   1.3006442e-07
   7.4480000e+03   1.2572953e-07
   7.4490000e+03   1.2148255e-07
   7.4500000e+03   1.1732360e-07
   7.4510000e+03   1.1325273e-07
   7.4520000e+03   1.0926995e-07
   7.4530000e+03   1.0537517e-07
   7.4540000e+03   1.0156827e-07
   7.4550000e+03   9.7849053e-08
   7.4560000e+03   9.4217266e-08
   7.4570000e+03   9.0672603e-08
   7.4580000e+03   8.7214695e-08
   7.4590000e+03   8.3843120e-08
   7.4600000e+03   8.0557401e-08
   7.4610000e+03   7.7357007e-08
   7.4620000e+03   7.4241356e-08
   7.4630000e+03   7.1209814e-08
   7.4640000e+03   6.8261697e-08
   7.4650000e+03   6.5396274e-08
   7.4660000e+03   6.2612767e-08
   7.4670000e+03   5.9910354e-08
   7.4680000e+03   5.7288168e-08
   7.4690000e+03   5.4745299e-08
   7.4700000e+03   5.2280799e-08
   7.4710000e+03   4.9893678e-08
   7.4720000e+03   4.7582912e-08
   7.4730000e+03   4.5347439e-08
   7.4740000e+03   4.3186163e-08
   7.4750000e+03   4.1097955e-08
   7.4760000e+03   3.9081659e-08
   7.4770000e+03   3.7136084e-08
   7.4780000e+03   3.5260017e-08
   7.4790000e+03   3.3452216e-08
   7.4800000e+03   3.1711416e-08
   7.4810000e+03   3.0036331e-08
   7.4820000e+03   2.8425654e-08
   7.4830000e+03   2.6878057e-08
   7.4840000e+03   2.5392198e-08
   7.4850000e+03   2.3966719e-08
   7.4860000e+03   2.2600248e-08
   7.4870000e+03   2.1291401e-08
   7.4880000e+03   2.0038784e-08
   7.4890000e+03   1.8840996e-08
   7.4900000e+03   1.7696627e-08
   7.4910000e+03   1.6604265e-08
   7.4920000e+03   1.5562491e-08
   7.4930000e+03   1.4569886e-08
   7.4940000e+03   1.3625033e-08
   7.4950000e+03   1.2726513e-08
   7.4960000e+03   1.1872911e-08
   7.4970000e+03   1.1062819e-08
   7.4980000e+03   1.0294833e-08
   7.4990000e+03   9.5675568e-09
   7.5000000e+03   8.8796031e-09
   7.5010000e+03   8.2295958e-09
   7.5020000e+03   7.6161704e-09
   7.5030000e+03   7.0379759e-09
   7.5040000e+03   6.4936756e-09
   7.5050000e+03   5.9819486e-09
   7.5060000e+03   5.5014914e-09
   7.5070000e+03   5.0510184e-09
   7.5080000e+03   4.6292639e-09
   7.5090000e+03   4.2349822e-09
   7.5100000e+03   3.8669497e-09
   7.5110000e+03   3.5239649e-09
   7.5120000e+03   3.2048503e-09
   7.5130000e+03   2.9084527e-09
   7.5140000e+03   2.6336441e-09
   7.5150000e+03   2.3793227e-09
   7.5160000e+03   2.1444139e-09
   7.5170000e+03   1.9278702e-09
   7.5180000e+03   1.7286725e-09
   7.5190000e+03   1.5458308e-09
   7.5200000e+03   1.3783841e-09
   7.5210000e+03   1.2254014e-09
   7.5220000e+03   1.0859818e-09
   7.5230000e+03   9.5925527e-10
   7.5240000e+03   8.4438243e-10
   7.5250000e+03   7.4055510e-10
   7.5260000e+03   6.4699659e-10
   7.5270000e+03   5.6296147e-10
   7.5280000e+03   4.8773597e-10
   7.5290000e+03   4.2063786e-10
   7.5300000e+03   3.6101613e-10
   7.5310000e+03   3.0825148e-10
   7.5320000e+03   2.6175559e-10
   7.5330000e+03   2.2097115e-10
   7.5340000e+03   1.8537151e-10
   7.5350000e+03   1.5446034e-10
   7.5360000e+03   1.2777117e-10
   7.5370000e+03   1.0486701e-10
   7.5380000e+03   8.5339869e-11
   7.5390000e+03   6.8809978e-11
   7.5400000e+03   5.4925343e-11
   7.5410000e+03   4.3361021e-11
   7.5420000e+03   3.3818299e-11
   7.5430000e+03   2.6023995e-11
   7.5440000e+03   1.9729530e-11
   7.5450000e+03   1.4710169e-11
   7.5460000e+03   1.0763888e-11
   7.5470000e+03   7.7104583e-12
   7.5480000e+03   5.3905387e-12
   7.5490000e+03   3.6643535e-12
   7.5500000e+03   2.4107478e-12
   7.5510000e+03   1.5259914e-12
   7.5520000e+03   9.2236877e-13
   7.5530000e+03   5.2709455e-13
   7.5540000e+03   2.8119218e-13
   7.5550000e+03   1.3774243e-13
   7.5560000e+03   6.0787671e-14
   7.5570000e+03   2.4114150e-14
   7.5580000e+03   9.2859340e-15
   7.5590000e+03   4.7893989e-15
   7.5600000e+03   3.8537620e-15
   7.5610000e+03   3.6659224e-15
   7.5620000e+03   3.5718645e-15
   7.5630000e+03   3.4105737e-15
   7.5640000e+03   1.9889317e-15
   7.5650000e+03   5.6837771e-15
   7.5660000e+03   2.5707491e-14
   7.5670000e+03   7.3079204e-14
   7.5680000e+03   1.6905579e-13
   7.5690000e+03   3.4408030e-13
   7.5700000e+03   6.3942565e-13
   7.5710000e+03   1.1086816e-12
   7.5720000e+03   1.8194430e-12
   7.5730000e+03   2.8551391e-12
   7.5740000e+03   4.3163878e-12
   7.5750000e+03   6.3228352e-12
   7.5760000e+03   9.0147315e-12
   7.5770000e+03   1.2554547e-11
   7.5780000e+03   1.7128566e-11
   7.5790000e+03   2.2948368e-11
   7.5800000e+03   3.0252733e-11
   7.5810000e+03   3.9308835e-11
   7.5820000e+03   5.0413998e-11
   7.5830000e+03   6.3897026e-11
   7.5840000e+03   8.0119901e-11
   7.5850000e+03   9.9478983e-11
   7.5860000e+03   1.2240664e-10
   7.5870000e+03   1.4937251e-10
   7.5880000e+03   1.8088500e-10
   7.5890000e+03   2.1749232e-10
   7.5900000e+03   2.5978393e-10
   7.5910000e+03   3.0839196e-10
   7.5920000e+03   3.6399190e-10
   7.5930000e+03   4.2730426e-10
   7.5940000e+03   4.9909528e-10
   7.5950000e+03   5.8017818e-10
   7.5960000e+03   6.7141401e-10
   7.5970000e+03   7.7371259e-10
   7.5980000e+03   8.8803356e-10
   7.5990000e+03   1.0153869e-09
   7.6000000e+03   1.1568340e-09
   7.6010000e+03   1.3134881e-09
   7.6020000e+03   1.4865148e-09
   7.6030000e+03   1.6771333e-09
   7.6040000e+03   1.8866158e-09
   7.6050000e+03   2.1162890e-09
   7.6060000e+03   2.3675340e-09
   7.6070000e+03   2.6417863e-09
   7.6080000e+03   2.9405363e-09
   7.6090000e+03   3.2653297e-09
   7.6100000e+03   3.6177670e-09
   7.6110000e+03   3.9995041e-09
   7.6120000e+03   4.4122514e-09
   7.6130000e+03   4.8577747e-09
   7.6140000e+03   5.3378939e-09
   7.6150000e+03   5.8544835e-09
   7.6160000e+03   6.4094715e-09
   7.6170000e+03   7.0048396e-09
   7.6180000e+03   7.6426221e-09
   7.6190000e+03   8.3249055e-09
   7.6200000e+03   9.0538279e-09
   7.6210000e+03   9.8315777e-09
   7.6220000e+03   1.0660393e-08
   7.6230000e+03   1.1542561e-08
   7.6240000e+03   1.2480417e-08
   7.6250000e+03   1.3476342e-08
   7.6260000e+03   1.4532762e-08
   7.6270000e+03   1.5652149e-08
   7.6280000e+03   1.6837016e-08
   7.6290000e+03   1.8089917e-08
   7.6300000e+03   1.9413446e-08
   7.6310000e+03   2.0810237e-08
   7.6320000e+03   2.2282958e-08
   7.6330000e+03   2.3834313e-08
   7.6340000e+03   2.5467037e-08
   7.6350000e+03   2.7183898e-08
   7.6360000e+03   2.8987692e-08
   7.6370000e+03   3.0881241e-08
   7.6380000e+03   3.2867393e-08
   7.6390000e+03   3.4949018e-08
   7.6400000e+03   3.7129005e-08
   7.6410000e+03   3.9410263e-08
   7.6420000e+03   4.1795714e-08
   7.6430000e+03   4.4288296e-08
   7.6440000e+03   4.6890954e-08
   7.6450000e+03   4.9606644e-08
   7.6460000e+03   5.2438324e-08
   7.6470000e+03   5.5388958e-08
   7.6480000e+03   5.8461508e-08
   7.6490000e+03   6.1658932e-08
   7.6500000e+03   6.4984183e-08
   7.6510000e+03   6.8440207e-08
   7.6520000e+03   7.2029935e-08
   7.6530000e+03   7.5756285e-08
   7.6540000e+03   7.9622159e-08
   7.6550000e+03   8.3630435e-08
   7.6560000e+03   8.7783968e-08
   7.6570000e+03   9.2085589e-08
   7.6580000e+03   9.6538095e-08
   7.6590000e+03   1.0114425e-07
   7.6600000e+03   1.0590679e-07
   7.6610000e+03   1.1082839e-07
   7.6620000e+03   1.1591171e-07
   7.6630000e+03   1.2115935e-07
   7.6640000e+03   1.2657385e-07
   7.6650000e+03   1.3215772e-07
   7.6660000e+03   1.3791339e-07
   7.6670000e+03   1.4384326e-07
   7.6680000e+03   1.4994964e-07
   7.6690000e+03   1.5623479e-07
   7.6700000e+03   1.6270089e-07
   7.6710000e+03   1.6935006e-07
   7.6720000e+03   1.7618435e-07
   7.6730000e+03   1.8320571e-07
   7.6740000e+03   1.9041602e-07
   7.6750000e+03   1.9781707e-07
   7.6760000e+03   2.0541059e-07
   7.6770000e+03   2.1319818e-07
   7.6780000e+03   2.2118136e-07
   7.6790000e+03   2.2936157e-07
   7.6800000e+03   2.3774014e-07
   7.6810000e+03   2.4631828e-07
   7.6820000e+03   2.5509711e-07
   7.6830000e+03   2.6407766e-07
   7.6840000e+03   2.7326081e-07
   7.6850000e+03   2.8264736e-07
   7.6860000e+03   2.9223798e-07
   7.6870000e+03   3.0203322e-07
   7.6880000e+03   3.1203351e-07
   7.6890000e+03   3.2223917e-07
   7.6900000e+03   3.3265036e-07
   7.6910000e+03   3.4326716e-07
   7.6920000e+03   3.5408948e-07
   7.6930000e+03   3.6511712e-07
   7.6940000e+03   3.7634973e-07
   7.6950000e+03   3.8778684e-07
   7.6960000e+03   3.9942784e-07
   7.6970000e+03   4.1127196e-07
   7.6980000e+03   4.2331832e-07
   7.6990000e+03   4.3556588e-07
   7.7000000e+03   4.4801345e-07
   7.7010000e+03   4.6065970e-07
   7.7020000e+03   4.7350318e-07
   7.7030000e+03   4.8654225e-07
   7.7040000e+03   4.9977515e-07
   7.7050000e+03   5.1319995e-07
   7.7060000e+03   5.2681460e-07
   7.7070000e+03   5.4061687e-07
   7.7080000e+03   5.5460440e-07
   7.7090000e+03   5.6877466e-07
   7.7100000e+03   5.8312499e-07
   7.7110000e+03   5.9765255e-07
   7.7120000e+03   6.1235439e-07
   7.7130000e+03   6.2722736e-07
   7.7140000e+03   6.4226819e-07
   7.7150000e+03   6.5747346e-07
   7.7160000e+03   6.7283958e-07
   7.7170000e+03   6.8836283e-07
   7.7180000e+03   7.0403933e-07
   7.7190000e+03   7.1986506e-07
   7.7200000e+03   7.3583584e-07
   7.7210000e+03   7.5194735e-07
   7.7220000e+03   7.6819514e-07
   7.7230000e+03   7.8457460e-07
   7.7240000e+03   8.0108098e-07
   7.7250000e+03   8.1770941e-07
   7.7260000e+03   8.3445484e-07
   7.7270000e+03   8.5131213e-07
   7.7280000e+03   8.6827598e-07
   7.7290000e+03   8.8534096e-07
   7.7300000e+03   9.0250153e-07
   7.7310000e+03   9.1975200e-07
   7.7320000e+03   9.3708656e-07
   7.7330000e+03   9.5449929e-07
   7.7340000e+03   9.7198414e-07
   7.7350000e+03   9.8953496e-07
   7.7360000e+03   1.0071455e-06
   7.7370000e+03   1.0248093e-06
   7.7380000e+03   1.0425199e-06
   7.7390000e+03   1.0602707e-06
   7.7400000e+03   1.0780551e-06
   7.7410000e+03   1.0958662e-06
   7.7420000e+03   1.1136972e-06
   7.7430000e+03   1.1315411e-06
   7.7440000e+03   1.1493909e-06
   7.7450000e+03   1.1672393e-06
   7.7460000e+03   1.1850793e-06
   7.7470000e+03   1.2029035e-06
   7.7480000e+03   1.2207047e-06
   7.7490000e+03   1.2384753e-06
   7.7500000e+03   1.2562079e-06
   7.7510000e+03   1.2738950e-06
   7.7520000e+03   1.2915291e-06
   7.7530000e+03   1.3091024e-06
   7.7540000e+03   1.3266075e-06
   7.7550000e+03   1.3440365e-06
   7.7560000e+03   1.3613818e-06
   7.7570000e+03   1.3786357e-06
   7.7580000e+03   1.3957903e-06
   7.7590000e+03   1.4128379e-06
   7.7600000e+03   1.4297707e-06
   7.7610000e+03   1.4465809e-06
   7.7620000e+03   1.4632608e-06
   7.7630000e+03   1.4798025e-06
   7.7640000e+03   1.4961983e-06
   7.7650000e+03   1.5124404e-06
   7.7660000e+03   1.5285211e-06
   7.7670000e+03   1.5444328e-06
   7.7680000e+03   1.5601676e-06
   7.7690000e+03   1.5757181e-06
   7.7700000e+03   1.5910766e-06
   7.7710000e+03   1.6062355e-06
   7.7720000e+03   1.6211875e-06
   7.7730000e+03   1.6359250e-06
   7.7740000e+03   1.6504407e-06
   7.7750000e+03   1.6647273e-06
   7.7760000e+03   1.6787776e-06
   7.7770000e+03   1.6925845e-06
   7.7780000e+03   1.7061410e-06
   7.7790000e+03   1.7194400e-06
   7.7800000e+03   1.7324747e-06
   7.7810000e+03   1.7452383e-06
   7.7820000e+03   1.7577243e-06
   7.7830000e+03   1.7699261e-06
   7.7840000e+03   1.7818372e-06
   7.7850000e+03   1.7934514e-06
   7.7860000e+03   1.8047624e-06
   7.7870000e+03   1.8157643e-06
   7.7880000e+03   1.8264511e-06
   7.7890000e+03   1.8368171e-06
   7.7900000e+03   1.8468567e-06
   7.7910000e+03   1.8565643e-06
   7.7920000e+03   1.8659347e-06
   7.7930000e+03   1.8749626e-06
   7.7940000e+03   1.8836432e-06
   7.7950000e+03   1.8919716e-06
   7.7960000e+03   1.8999430e-06
   7.7970000e+03   1.9075531e-06
   7.7980000e+03   1.9147974e-06
   7.7990000e+03   1.9216720e-06
   7.8000000e+03   1.9281727e-06
   7.8010000e+03   1.9342959e-06
   7.8020000e+03   1.9400380e-06
   7.8030000e+03   1.9453957e-06
   7.8040000e+03   1.9503656e-06
   7.8050000e+03   1.9549449e-06
   7.8060000e+03   1.9591308e-06
   7.8070000e+03   1.9629206e-06
   7.8080000e+03   1.9663121e-06
   7.8090000e+03   1.9693030e-06
   7.8100000e+03   1.9718914e-06
   7.8110000e+03   1.9740756e-06
   7.8120000e+03   1.9758541e-06
   7.8130000e+03   1.9772254e-06
   7.8140000e+03   1.9781886e-06
   7.8150000e+03   1.9787428e-06
   7.8160000e+03   1.9788872e-06
   7.8170000e+03   1.9786215e-06
   7.8180000e+03   1.9779455e-06
   7.8190000e+03   1.9768591e-06
   7.8200000e+03   1.9753625e-06
   7.8210000e+03   1.9734563e-06
   7.8220000e+03   1.9711411e-06
   7.8230000e+03   1.9684177e-06
   7.8240000e+03   1.9652873e-06
   7.8250000e+03   1.9617512e-06
   7.8260000e+03   1.9578110e-06
   7.8270000e+03   1.9534684e-06
   7.8280000e+03   1.9487255e-06
   7.8290000e+03   1.9435843e-06
   7.8300000e+03   1.9380474e-06
   7.8310000e+03   1.9321174e-06
   7.8320000e+03   1.9257970e-06
   7.8330000e+03   1.9190895e-06
   7.8340000e+03   1.9119979e-06
   7.8350000e+03   1.9045259e-06
   7.8360000e+03   1.8966770e-06
   7.8370000e+03   1.8884552e-06
   7.8380000e+03   1.8798645e-06
   7.8390000e+03   1.8709093e-06
   7.8400000e+03   1.8615938e-06
   7.8410000e+03   1.8519229e-06
   7.8420000e+03   1.8419013e-06
   7.8430000e+03   1.8315340e-06
   7.8440000e+03   1.8208264e-06
   7.8450000e+03   1.8097836e-06
   7.8460000e+03   1.7984114e-06
   7.8470000e+03   1.7867153e-06
   7.8480000e+03   1.7747013e-06
   7.8490000e+03   1.7623755e-06
   7.8500000e+03   1.7497440e-06
   7.8510000e+03   1.7368131e-06
   7.8520000e+03   1.7235894e-06
   7.8530000e+03   1.7100795e-06
   7.8540000e+03   1.6962901e-06
   7.8550000e+03   1.6822282e-06
   7.8560000e+03   1.6679008e-06
   7.8570000e+03   1.6533151e-06
   7.8580000e+03   1.6384782e-06
   7.8590000e+03   1.6233976e-06
   7.8600000e+03   1.6080808e-06
   7.8610000e+03   1.5925354e-06
   7.8620000e+03   1.5767690e-06
   7.8630000e+03   1.5607894e-06
   7.8640000e+03   1.5446045e-06
   7.8650000e+03   1.5282221e-06
   7.8660000e+03   1.5116504e-06
   7.8670000e+03   1.4948973e-06
   7.8680000e+03   1.4779709e-06
   7.8690000e+03   1.4608796e-06
   7.8700000e+03   1.4436315e-06
   7.8710000e+03   1.4262348e-06
   7.8720000e+03   1.4086980e-06
   7.8730000e+03   1.3910293e-06
   7.8740000e+03   1.3732371e-06
   7.8750000e+03   1.3553297e-06
   7.8760000e+03   1.3373157e-06
   7.8770000e+03   1.3192034e-06
   7.8780000e+03   1.3010012e-06
   7.8790000e+03   1.2827175e-06
   7.8800000e+03   1.2643606e-06
   7.8810000e+03   1.2459391e-06
   7.8820000e+03   1.2274612e-06
   7.8830000e+03   1.2089352e-06
   7.8840000e+03   1.1903694e-06
   7.8850000e+03   1.1717721e-06
   7.8860000e+03   1.1531515e-06
   7.8870000e+03   1.1345157e-06
   7.8880000e+03   1.1158728e-06
   7.8890000e+03   1.0972309e-06
   7.8900000e+03   1.0785978e-06
   7.8910000e+03   1.0599815e-06
   7.8920000e+03   1.0413899e-06
   7.8930000e+03   1.0228305e-06
   7.8940000e+03   1.0043111e-06
   7.8950000e+03   9.8583909e-07
   7.8960000e+03   9.6742205e-07
   7.8970000e+03   9.4906724e-07
   7.8980000e+03   9.3078191e-07
   7.8990000e+03   9.1257316e-07
   7.9000000e+03   8.9444798e-07
   7.9010000e+03   8.7641324e-07
   7.9020000e+03   8.5847569e-07
   7.9030000e+03   8.4064193e-07
   7.9040000e+03   8.2291844e-07
   7.9050000e+03   8.0531156e-07
   7.9060000e+03   7.8782749e-07
   7.9070000e+03   7.7047227e-07
   7.9080000e+03   7.5325181e-07
   7.9090000e+03   7.3617185e-07
   7.9100000e+03   7.1923798e-07
   7.9110000e+03   7.0245564e-07
   7.9120000e+03   6.8583010e-07
   7.9130000e+03   6.6936646e-07
   7.9140000e+03   6.5306967e-07
   7.9150000e+03   6.3694449e-07
   7.9160000e+03   6.2099553e-07
   7.9170000e+03   6.0522721e-07
   7.9180000e+03   5.8964378e-07
   7.9190000e+03   5.7424932e-07
   7.9200000e+03   5.5904773e-07
   7.9210000e+03   5.4404272e-07
   7.9220000e+03   5.2923782e-07
   7.9230000e+03   5.1463639e-07
   7.9240000e+03   5.0024161e-07
   7.9250000e+03   4.8605646e-07
   7.9260000e+03   4.7208374e-07
   7.9270000e+03   4.5832608e-07
   7.9280000e+03   4.4478591e-07
   7.9290000e+03   4.3146549e-07
   7.9300000e+03   4.1836689e-07
   7.9310000e+03   4.0549198e-07
   7.9320000e+03   3.9284248e-07
   7.9330000e+03   3.8041990e-07
   7.9340000e+03   3.6822559e-07
   7.9350000e+03   3.5626070e-07
   7.9360000e+03   3.4452620e-07
   7.9370000e+03   3.3302292e-07
   7.9380000e+03   3.2175146e-07
   7.9390000e+03   3.1071228e-07
   7.9400000e+03   2.9990567e-07
   7.9410000e+03   2.8933172e-07
   7.9420000e+03   2.7899039e-07
   7.9430000e+03   2.6888144e-07
   7.9440000e+03   2.5900448e-07
   7.9450000e+03   2.4935898e-07
   7.9460000e+03   2.3994420e-07
   7.9470000e+03   2.3075930e-07
   7.9480000e+03   2.2180325e-07
   7.9490000e+03   2.1307490e-07
   7.9500000e+03   2.0457291e-07
   7.9510000e+03   1.9629585e-07
   7.9520000e+03   1.8824212e-07
   7.9530000e+03   1.8040998e-07
   7.9540000e+03   1.7279758e-07
   7.9550000e+03   1.6540291e-07
   7.9560000e+03   1.5822388e-07
   7.9570000e+03   1.5125823e-07
   7.9580000e+03   1.4450363e-07
   7.9590000e+03   1.3795760e-07
   7.9600000e+03   1.3161757e-07
   7.9610000e+03   1.2548086e-07
   7.9620000e+03   1.1954471e-07
   7.9630000e+03   1.1380623e-07
   7.9640000e+03   1.0826247e-07
   7.9650000e+03   1.0291037e-07
   7.9660000e+03   9.7746814e-08
   7.9670000e+03   9.2768588e-08
   7.9680000e+03   8.7972416e-08
   7.9690000e+03   8.3354951e-08
   7.9700000e+03   7.8912784e-08
   7.9710000e+03   7.4642447e-08
   7.9720000e+03   7.0540419e-08
   7.9730000e+03   6.6603131e-08
   7.9740000e+03   6.2826968e-08
   7.9750000e+03   5.9208278e-08
   7.9760000e+03   5.5743372e-08
   7.9770000e+03   5.2428534e-08
   7.9780000e+03   4.9260018e-08
   7.9790000e+03   4.6234063e-08
   7.9800000e+03   4.3346888e-08
   7.9810000e+03   4.0594701e-08
   7.9820000e+03   3.7973705e-08
   7.9830000e+03   3.5480099e-08
   7.9840000e+03   3.3110083e-08
   7.9850000e+03   3.0859866e-08
   7.9860000e+03   2.8725665e-08
   7.9870000e+03   2.6703712e-08
   7.9880000e+03   2.4790261e-08
   7.9890000e+03   2.2981584e-08
   7.9900000e+03   2.1273985e-08
   7.9910000e+03   1.9663794e-08
   7.9920000e+03   1.8147380e-08
   7.9930000e+03   1.6721147e-08
   7.9940000e+03   1.5381543e-08
   7.9950000e+03   1.4125061e-08
   7.9960000e+03   1.2948240e-08
   7.9970000e+03   1.1847675e-08
   7.9980000e+03   1.0820013e-08
   7.9990000e+03   9.8619612e-09
   8.0000000e+03   8.9702854e-09
   8.0010000e+03   8.1418163e-09
   8.0020000e+03   7.3734507e-09
   8.0030000e+03   6.6621535e-09
   8.0040000e+03   6.0049609e-09
   8.0050000e+03   5.3989818e-09
   8.0060000e+03   4.8414001e-09
   8.0070000e+03   4.3294770e-09
   8.0080000e+03   3.8605515e-09
   8.0090000e+03   3.4320432e-09
   8.0100000e+03   3.0414528e-09
   8.0110000e+03   2.6863640e-09
   8.0120000e+03   2.3644437e-09
   8.0130000e+03   2.0734438e-09
   8.0140000e+03   1.8112010e-09
   8.0150000e+03   1.5756383e-09
   8.0160000e+03   1.3647644e-09
   8.0170000e+03   1.1766747e-09
   8.0180000e+03   1.0095510e-09
   8.0190000e+03   8.6166113e-10
   8.0200000e+03   7.3135921e-10
   8.0210000e+03   6.1708477e-10
   8.0220000e+03   5.1736196e-10
   8.0230000e+03   4.3079926e-10
   8.0240000e+03   3.5608816e-10
   8.0250000e+03   2.9200203e-10
   8.0260000e+03   2.3739461e-10
   8.0270000e+03   1.9119917e-10
   8.0280000e+03   1.5242604e-10
   8.0290000e+03   1.2016144e-10
   8.0300000e+03   9.3565106e-11
   8.0310000e+03   7.1868467e-11
   8.0320000e+03   5.4372096e-11
   8.0330000e+03   4.0443419e-11
   8.0340000e+03   2.9514146e-11
   8.0350000e+03   2.1077381e-11
   8.0360000e+03   1.4684919e-11
   8.0370000e+03   9.9441732e-12
   8.0380000e+03   6.5149759e-12
   8.0390000e+03   4.1062510e-12
   8.0400000e+03   2.4726387e-12
   8.0410000e+03   1.4110590e-12
   8.0420000e+03   7.5694037e-13
   8.0430000e+03   3.8024430e-13
   8.0440000e+03   1.8211935e-13
   8.0450000e+03   9.0368528e-14
   8.0460000e+03   5.5291042e-14
   8.0470000e+03   4.5547936e-14
   8.0480000e+03   4.4196096e-14
   8.0490000e+03   4.4562113e-14
   8.0500000e+03   4.5003243e-14
   8.0510000e+03   4.4730520e-14
   8.0520000e+03   3.9361577e-14
   8.0530000e+03   1.8498986e-14
   8.0540000e+03   5.6970967e-14
   8.0550000e+03   2.1323751e-13
   8.0560000e+03   5.2612110e-13
   8.0570000e+03   1.0895419e-12
   8.0580000e+03   2.0305733e-12
   8.0590000e+03   3.5138071e-12
   8.0600000e+03   5.7463690e-12
   8.0610000e+03   8.9824850e-12
   8.0620000e+03   1.3529011e-11
   8.0630000e+03   1.9749836e-11
   8.0640000e+03   2.8071278e-11
   8.0650000e+03   3.8986562e-11
   8.0660000e+03   5.3061056e-11
   8.0670000e+03   7.0937140e-11
   8.0680000e+03   9.3338811e-11
   8.0690000e+03   1.2107674e-10
   8.0700000e+03   1.5505282e-10
   8.0710000e+03   1.9626508e-10
   8.0720000e+03   2.4581181e-10
   8.0730000e+03   3.0489690e-10
   8.0740000e+03   3.7483350e-10
   8.0750000e+03   4.5704906e-10
   8.0760000e+03   5.5308911e-10
   8.0770000e+03   6.6462182e-10
   8.0780000e+03   7.9344173e-10
   8.0790000e+03   9.4147406e-10
   8.0800000e+03   1.1107784e-09
   8.0810000e+03   1.3035524e-09
   8.0820000e+03   1.5221355e-09
   8.0830000e+03   1.7690121e-09
   8.0840000e+03   2.0468149e-09
   8.0850000e+03   2.3583287e-09
   8.0860000e+03   2.7064922e-09
   8.0870000e+03   3.0944020e-09
   8.0880000e+03   3.5253144e-09
   8.0890000e+03   4.0026482e-09
   8.0900000e+03   4.5299873e-09
   8.0910000e+03   5.1110820e-09
   8.0920000e+03   5.7498517e-09
   8.0930000e+03   6.4503864e-09
   8.0940000e+03   7.2169477e-09
   8.0950000e+03   8.0539709e-09
   8.0960000e+03   8.9660654e-09
   8.0970000e+03   9.9580160e-09
   8.0980000e+03   1.1034783e-08
   8.0990000e+03   1.2201505e-08
   8.1000000e+03   1.3463494e-08
   8.1010000e+03   1.4826240e-08
   8.1020000e+03   1.6295410e-08
   8.1030000e+03   1.7876845e-08
   8.1040000e+03   1.9576563e-08
   8.1050000e+03   2.1400755e-08
   8.1060000e+03   2.3355783e-08
   8.1070000e+03   2.5448184e-08
   8.1080000e+03   2.7684661e-08
   8.1090000e+03   3.0072085e-08
   8.1100000e+03   3.2617495e-08
   8.1110000e+03   3.5328090e-08
   8.1120000e+03   3.8211229e-08
   8.1130000e+03   4.1274430e-08
   8.1140000e+03   4.4525363e-08
   8.1150000e+03   4.7971850e-08
   8.1160000e+03   5.1621857e-08
   8.1170000e+03   5.5483493e-08
   8.1180000e+03   5.9565008e-08
   8.1190000e+03   6.3874782e-08
   8.1200000e+03   6.8421326e-08
   8.1210000e+03   7.3213274e-08
   8.1220000e+03   7.8259378e-08
   8.1230000e+03   8.3568505e-08
   8.1240000e+03   8.9149628e-08
   8.1250000e+03   9.5011820e-08
   8.1260000e+03   1.0116425e-07
   8.1270000e+03   1.0761618e-07
   8.1280000e+03   1.1437694e-07
   8.1290000e+03   1.2145596e-07
   8.1300000e+03   1.2886271e-07
   8.1310000e+03   1.3660673e-07
   8.1320000e+03   1.4469763e-07
   8.1330000e+03   1.5314505e-07
   8.1340000e+03   1.6195865e-07
   8.1350000e+03   1.7114815e-07
   8.1360000e+03   1.8072328e-07
   8.1370000e+03   1.9069378e-07
   8.1380000e+03   2.0106939e-07
   8.1390000e+03   2.1185985e-07
   8.1400000e+03   2.2307488e-07
   8.1410000e+03   2.3472418e-07
   8.1420000e+03   2.4681741e-07
   8.1430000e+03   2.5936422e-07
   8.1440000e+03   2.7237415e-07
   8.1450000e+03   2.8585673e-07
   8.1460000e+03   2.9982140e-07
   8.1470000e+03   3.1427751e-07
   8.1480000e+03   3.2923432e-07
   8.1490000e+03   3.4470101e-07
   8.1500000e+03   3.6068661e-07
   8.1510000e+03   3.7720007e-07
   8.1520000e+03   3.9425018e-07
   8.1530000e+03   4.1184559e-07
   8.1540000e+03   4.2999480e-07
   8.1550000e+03   4.4870615e-07
   8.1560000e+03   4.6798779e-07
   8.1570000e+03   4.8784772e-07
   8.1580000e+03   5.0829370e-07
   8.1590000e+03   5.2933332e-07
   8.1600000e+03   5.5097392e-07
   8.1610000e+03   5.7322265e-07
   8.1620000e+03   5.9608640e-07
   8.1630000e+03   6.1957181e-07
   8.1640000e+03   6.4368528e-07
   8.1650000e+03   6.6843292e-07
   8.1660000e+03   6.9382058e-07
   8.1670000e+03   7.1985380e-07
   8.1680000e+03   7.4653786e-07
   8.1690000e+03   7.7387768e-07
   8.1700000e+03   8.0187791e-07
   8.1710000e+03   8.3054284e-07
   8.1720000e+03   8.5987644e-07
   8.1730000e+03   8.8988232e-07
   8.1740000e+03   9.2056376e-07
   8.1750000e+03   9.5192365e-07
   8.1760000e+03   9.8396451e-07
   8.1770000e+03   1.0166885e-06
   8.1780000e+03   1.0500974e-06
   8.1790000e+03   1.0841924e-06
   8.1800000e+03   1.1189747e-06
   8.1810000e+03   1.1544447e-06
   8.1820000e+03   1.1906026e-06
   8.1830000e+03   1.2274479e-06
   8.1840000e+03   1.2649801e-06
   8.1850000e+03   1.3031978e-06
   8.1860000e+03   1.3420995e-06
   8.1870000e+03   1.3816831e-06
   8.1880000e+03   1.4219460e-06
   8.1890000e+03   1.4628853e-06
   8.1900000e+03   1.5044973e-06
   8.1910000e+03   1.5467783e-06
   8.1920000e+03   1.5897237e-06
   8.1930000e+03   1.6333286e-06
   8.1940000e+03   1.6775876e-06
   8.1950000e+03   1.7224949e-06
   8.1960000e+03   1.7680440e-06
   8.1970000e+03   1.8142281e-06
   8.1980000e+03   1.8610397e-06
   8.1990000e+03   1.9084711e-06
   8.2000000e+03   1.9565138e-06
   8.2010000e+03   2.0051589e-06
   8.2020000e+03   2.0543971e-06
   8.2030000e+03   2.1042185e-06
   8.2040000e+03   2.1546126e-06
   8.2050000e+03   2.2055687e-06
   8.2060000e+03   2.2570752e-06
   8.2070000e+03   2.3091204e-06
   8.2080000e+03   2.3616917e-06
   8.2090000e+03   2.4147764e-06
   8.2100000e+03   2.4683611e-06
   8.2110000e+03   2.5224318e-06
   8.2120000e+03   2.5769743e-06
   8.2130000e+03   2.6319737e-06
   8.2140000e+03   2.6874147e-06
   8.2150000e+03   2.7432815e-06
   8.2160000e+03   2.7995578e-06
   8.2170000e+03   2.8562270e-06
   8.2180000e+03   2.9132718e-06
   8.2190000e+03   2.9706747e-06
   8.2200000e+03   3.0284175e-06
   8.2210000e+03   3.0864819e-06
   8.2220000e+03   3.1448488e-06
   8.2230000e+03   3.2034989e-06
   8.2240000e+03   3.2624125e-06
   8.2250000e+03   3.3215694e-06
   8.2260000e+03   3.3809491e-06
   8.2270000e+03   3.4405306e-06
   8.2280000e+03   3.5002926e-06
   8.2290000e+03   3.5602136e-06
   8.2300000e+03   3.6202714e-06
   8.2310000e+03   3.6804438e-06
   8.2320000e+03   3.7407080e-06
   8.2330000e+03   3.8010411e-06
   8.2340000e+03   3.8614197e-06
   8.2350000e+03   3.9218204e-06
   8.2360000e+03   3.9822192e-06
   8.2370000e+03   4.0425921e-06
   8.2380000e+03   4.1029146e-06
   8.2390000e+03   4.1631622e-06
   8.2400000e+03   4.2233100e-06
   8.2410000e+03   4.2833331e-06
   8.2420000e+03   4.3432061e-06
   8.2430000e+03   4.4029038e-06
   8.2440000e+03   4.4624006e-06
   8.2450000e+03   4.5216707e-06
   8.2460000e+03   4.5806885e-06
   8.2470000e+03   4.6394278e-06
   8.2480000e+03   4.6978628e-06
   8.2490000e+03   4.7559672e-06
   8.2500000e+03   4.8137150e-06
   8.2510000e+03   4.8710799e-06
   8.2520000e+03   4.9280357e-06
   8.2530000e+03   4.9845562e-06
   8.2540000e+03   5.0406151e-06
   8.2550000e+03   5.0961862e-06
   8.2560000e+03   5.1512433e-06
   8.2570000e+03   5.2057603e-06
   8.2580000e+03   5.2597113e-06
   8.2590000e+03   5.3130702e-06
   8.2600000e+03   5.3658113e-06
   8.2610000e+03   5.4179088e-06
   8.2620000e+03   5.4693373e-06
   8.2630000e+03   5.5200713e-06
   8.2640000e+03   5.5700858e-06
   8.2650000e+03   5.6193556e-06
   8.2660000e+03   5.6678561e-06
   8.2670000e+03   5.7155628e-06
   8.2680000e+03   5.7624514e-06
   8.2690000e+03   5.8084980e-06
   8.2700000e+03   5.8536788e-06
   8.2710000e+03   5.8979705e-06
   8.2720000e+03   5.9413501e-06
   8.2730000e+03   5.9837948e-06
   8.2740000e+03   6.0252824e-06
   8.2750000e+03   6.0657908e-06
   8.2760000e+03   6.1052986e-06
   8.2770000e+03   6.1437846e-06
   8.2780000e+03   6.1812280e-06
   8.2790000e+03   6.2176087e-06
   8.2800000e+03   6.2529068e-06
   8.2810000e+03   6.2871030e-06
   8.2820000e+03   6.3201784e-06
   8.2830000e+03   6.3521148e-06
   8.2840000e+03   6.3828942e-06
   8.2850000e+03   6.4124996e-06
   8.2860000e+03   6.4409140e-06
   8.2870000e+03   6.4681214e-06
   8.2880000e+03   6.4941062e-06
   8.2890000e+03   6.5188535e-06
   8.2900000e+03   6.5423487e-06
   8.2910000e+03   6.5645781e-06
   8.2920000e+03   6.5855286e-06
   8.2930000e+03   6.6051877e-06
   8.2940000e+03   6.6235434e-06
   8.2950000e+03   6.6405846e-06
   8.2960000e+03   6.6563007e-06
   8.2970000e+03   6.6706819e-06
   8.2980000e+03   6.6837190e-06
   8.2990000e+03   6.6954035e-06
   8.3000000e+03   6.7057275e-06
   8.3010000e+03   6.7146841e-06
   8.3020000e+03   6.7222668e-06
   8.3030000e+03   6.7284701e-06
   8.3040000e+03   6.7332889e-06
   8.3050000e+03   6.7367191e-06
   8.3060000e+03   6.7387574e-06
   8.3070000e+03   6.7394009e-06
   8.3080000e+03   6.7386477e-06
   8.3090000e+03   6.7364966e-06
   8.3100000e+03   6.7329472e-06
   8.3110000e+03   6.7279998e-06
   8.3120000e+03   6.7216553e-06
   8.3130000e+03   6.7139157e-06
   8.3140000e+03   6.7047834e-06
   8.3150000e+03   6.6942619e-06
   8.3160000e+03   6.6823551e-06
   8.3170000e+03   6.6690680e-06
   8.3180000e+03   6.6544060e-06
   8.3190000e+03   6.6383755e-06
   8.3200000e+03   6.6209835e-06
   8.3210000e+03   6.6022380e-06
   8.3220000e+03   6.5821473e-06
   8.3230000e+03   6.5607209e-06
   8.3240000e+03   6.5379686e-06
   8.3250000e+03   6.5139013e-06
   8.3260000e+03   6.4885303e-06
   8.3270000e+03   6.4618677e-06
   8.3280000e+03   6.4339265e-06
   8.3290000e+03   6.4047201e-06
   8.3300000e+03   6.3742628e-06
   8.3310000e+03   6.3425694e-06
   8.3320000e+03   6.3096554e-06
   8.3330000e+03   6.2755371e-06
   8.3340000e+03   6.2402312e-06
   8.3350000e+03   6.2037552e-06
   8.3360000e+03   6.1661271e-06
   8.3370000e+03   6.1273657e-06
   8.3380000e+03   6.0874902e-06
   8.3390000e+03   6.0465204e-06
   8.3400000e+03   6.0044768e-06
   8.3410000e+03   5.9613801e-06
   8.3420000e+03   5.9172520e-06
   8.3430000e+03   5.8721144e-06
   8.3440000e+03   5.8259898e-06
   8.3450000e+03   5.7789012e-06
   8.3460000e+03   5.7308720e-06
   8.3470000e+03   5.6819261e-06
   8.3480000e+03   5.6320879e-06
   8.3490000e+03   5.5813821e-06
   8.3500000e+03   5.5298338e-06
   8.3510000e+03   5.4774686e-06
   8.3520000e+03   5.4243124e-06
   8.3530000e+03   5.3703913e-06
   8.3540000e+03   5.3157320e-06
   8.3550000e+03   5.2603614e-06
   8.3560000e+03   5.2043065e-06
   8.3570000e+03   5.1475949e-06
   8.3580000e+03   5.0902540e-06
   8.3590000e+03   5.0323120e-06
   8.3600000e+03   4.9737967e-06
   8.3610000e+03   4.9147366e-06
   8.3620000e+03   4.8551600e-06
   8.3630000e+03   4.7950956e-06
   8.3640000e+03   4.7345721e-06
   8.3650000e+03   4.6736182e-06
   8.3660000e+03   4.6122629e-06
   8.3670000e+03   4.5505351e-06
   8.3680000e+03   4.4884639e-06
   8.3690000e+03   4.4260782e-06
   8.3700000e+03   4.3634070e-06
   8.3710000e+03   4.3004795e-06
   8.3720000e+03   4.2373243e-06
   8.3730000e+03   4.1739706e-06
   8.3740000e+03   4.1104471e-06
   8.3750000e+03   4.0467824e-06
   8.3760000e+03   3.9830051e-06
   8.3770000e+03   3.9191438e-06
   8.3780000e+03   3.8552265e-06
   8.3790000e+03   3.7912814e-06
   8.3800000e+03   3.7273364e-06
   8.3810000e+03   3.6634190e-06
   8.3820000e+03   3.5995567e-06
   8.3830000e+03   3.5357767e-06
   8.3840000e+03   3.4721057e-06
   8.3850000e+03   3.4085704e-06
   8.3860000e+03   3.3451969e-06
   8.3870000e+03   3.2820111e-06
   8.3880000e+03   3.2190387e-06
   8.3890000e+03   3.1563047e-06
   8.3900000e+03   3.0938341e-06
   8.3910000e+03   3.0316510e-06
   8.3920000e+03   2.9697797e-06
   8.3930000e+03   2.9082435e-06
   8.3940000e+03   2.8470655e-06
   8.3950000e+03   2.7862685e-06
   8.3960000e+03   2.7258744e-06
   8.3970000e+03   2.6659051e-06
   8.3980000e+03   2.6063816e-06
   8.3990000e+03   2.5473246e-06
   8.4000000e+03   2.4887543e-06
   8.4010000e+03   2.4306900e-06
   8.4020000e+03   2.3731510e-06
   8.4030000e+03   2.3161557e-06
   8.4040000e+03   2.2597219e-06
   8.4050000e+03   2.2038669e-06
   8.4060000e+03   2.1486075e-06
   8.4070000e+03   2.0939599e-06
   8.4080000e+03   2.0399394e-06
   8.4090000e+03   1.9865611e-06
   8.4100000e+03   1.9338392e-06
   8.4110000e+03   1.8817874e-06
   8.4120000e+03   1.8304186e-06
   8.4130000e+03   1.7797455e-06
   8.4140000e+03   1.7297796e-06
   8.4150000e+03   1.6805321e-06
   8.4160000e+03   1.6320134e-06
   8.4170000e+03   1.5842336e-06
   8.4180000e+03   1.5372016e-06
   8.4190000e+03   1.4909260e-06
   8.4200000e+03   1.4454148e-06
   8.4210000e+03   1.4006752e-06
   8.4220000e+03   1.3567137e-06
   8.4230000e+03   1.3135363e-06
   8.4240000e+03   1.2711484e-06
   8.4250000e+03   1.2295545e-06
   8.4260000e+03   1.1887587e-06
   8.4270000e+03   1.1487644e-06
   8.4280000e+03   1.1095743e-06
   8.4290000e+03   1.0711906e-06
   8.4300000e+03   1.0336148e-06
   8.4310000e+03   9.9684779e-07
   8.4320000e+03   9.6088988e-07
   8.4330000e+03   9.2574077e-07
   8.4340000e+03   8.9139956e-07
   8.4350000e+03   8.5786479e-07
   8.4360000e+03   8.2513441e-07
   8.4370000e+03   7.9320583e-07
   8.4380000e+03   7.6207586e-07
   8.4390000e+03   7.3174082e-07
   8.4400000e+03   7.0219648e-07
   8.4410000e+03   6.7343806e-07
   8.4420000e+03   6.4546032e-07
   8.4430000e+03   6.1825749e-07
   8.4440000e+03   5.9182332e-07
   8.4450000e+03   5.6615111e-07
   8.4460000e+03   5.4123368e-07
   8.4470000e+03   5.1706342e-07
   8.4480000e+03   4.9363229e-07
   8.4490000e+03   4.7093182e-07
   8.4500000e+03   4.4895316e-07
   8.4510000e+03   4.2768707e-07
   8.4520000e+03   4.0712394e-07
   8.4530000e+03   3.8725380e-07
   8.4540000e+03   3.6806636e-07
   8.4550000e+03   3.4955098e-07
   8.4560000e+03   3.3169675e-07
   8.4570000e+03   3.1449244e-07
   8.4580000e+03   2.9792657e-07
   8.4590000e+03   2.8198740e-07
   8.4600000e+03   2.6666294e-07
   8.4610000e+03   2.5194100e-07
   8.4620000e+03   2.3780917e-07
   8.4630000e+03   2.2425485e-07
   8.4640000e+03   2.1126529e-07
   8.4650000e+03   1.9882758e-07
   8.4660000e+03   1.8692866e-07
   8.4670000e+03   1.7555538e-07
   8.4680000e+03   1.6469446e-07
   8.4690000e+03   1.5433256e-07
   8.4700000e+03   1.4445626e-07
   8.4710000e+03   1.3505210e-07
   8.4720000e+03   1.2610658e-07
   8.4730000e+03   1.1760619e-07
   8.4740000e+03   1.0953742e-07
   8.4750000e+03   1.0188676e-07
   8.4760000e+03   9.4640758e-08
   8.4770000e+03   8.7785994e-08
   8.4780000e+03   8.1309117e-08
   8.4790000e+03   7.5196853e-08
   8.4800000e+03   6.9436024e-08
   8.4810000e+03   6.4013557e-08
   8.4820000e+03   5.8916505e-08
   8.4830000e+03   5.4132056e-08
   8.4840000e+03   4.9647548e-08
   8.4850000e+03   4.5450482e-08
   8.4860000e+03   4.1528535e-08
   8.4870000e+03   3.7869571e-08
   8.4880000e+03   3.4461656e-08
   8.4890000e+03   3.1293065e-08
   8.4900000e+03   2.8352295e-08
   8.4910000e+03   2.5628076e-08
   8.4920000e+03   2.3109380e-08
   8.4930000e+03   2.0785429e-08
   8.4940000e+03   1.8645708e-08
   8.4950000e+03   1.6679967e-08
   8.4960000e+03   1.4878234e-08
   8.4970000e+03   1.3230819e-08
   8.4980000e+03   1.1728322e-08
   8.4990000e+03   1.0361636e-08
   8.5000000e+03   9.1219581e-09
   8.5010000e+03   8.0007871e-09
   8.5020000e+03   6.9899321e-09
   8.5030000e+03   6.0815144e-09
   8.5040000e+03   5.2679701e-09
   8.5050000e+03   4.5420520e-09
   8.5060000e+03   3.8968314e-09
   8.5070000e+03   3.3256984e-09
   8.5080000e+03   2.8223621e-09
   8.5090000e+03   2.3808498e-09
   8.5100000e+03   1.9955055e-09
   8.5110000e+03   1.6609884e-09
   8.5120000e+03   1.3722697e-09
   8.5130000e+03   1.1246294e-09
   8.5140000e+03   9.1365204e-10
   8.5150000e+03   7.3522234e-10
   8.5160000e+03   5.8551928e-10
   8.5170000e+03   4.6101038e-10
   8.5180000e+03   3.5844477e-10
   8.5190000e+03   2.7484568e-10
   8.5200000e+03   2.0750233e-10
   8.5210000e+03   1.5396141e-10
   8.5220000e+03   1.1201745e-10
   8.5230000e+03   7.9702740e-11
   8.5240000e+03   5.5276915e-11
   8.5250000e+03   3.7215292e-11
   8.5260000e+03   2.4197296e-11
   8.5270000e+03   1.5093886e-11
   8.5280000e+03   8.9543313e-12
   8.5290000e+03   4.9925512e-12
   8.5300000e+03   2.5731890e-12
   8.5310000e+03   1.1965452e-12
   8.5320000e+03   4.8342578e-13
   8.5330000e+03   1.5923811e-13
   8.5340000e+03   3.7797161e-14
   8.5350000e+03   4.7372576e-15
   8.5360000e+03   1.9848452e-16
   8.5370000e+03   3.6959517e-16
   8.5380000e+03   4.7986423e-16
   8.5390000e+03   5.1313125e-15
   8.5400000e+03   3.7695691e-14
   8.5410000e+03   1.5931766e-13
   8.5420000e+03   4.8858596e-13
   8.5430000e+03   1.2214210e-12
   8.5440000e+03   2.6511837e-12
   8.5450000e+03   5.1890877e-12
   8.5460000e+03   9.3847951e-12
   8.5470000e+03   1.5947166e-11
   8.5480000e+03   2.5765587e-11
   8.5490000e+03   3.9930676e-11
   8.5500000e+03   5.9755968e-11
   8.5510000e+03   8.6799354e-11
   8.5520000e+03   1.2288419e-10
   8.5530000e+03   1.7012114e-10
   8.5540000e+03   2.3092965e-10
   8.5550000e+03   3.0805950e-10
   8.5560000e+03   4.0461197e-10
   8.5570000e+03   5.2406212e-10
   8.5580000e+03   6.7027892e-10
   8.5590000e+03   8.4754734e-10
   8.5600000e+03   1.0605891e-09
   8.5610000e+03   1.3145836e-09
   8.5620000e+03   1.6151880e-09
   8.5630000e+03   1.9685585e-09
   8.5640000e+03   2.3813698e-09
   8.5650000e+03   2.8608347e-09
   8.5660000e+03   3.4147241e-09
   8.5670000e+03   4.0513858e-09
   8.5680000e+03   4.7797630e-09
   8.5690000e+03   5.6094126e-09
   8.5700000e+03   6.5505230e-09
   8.5710000e+03   7.6139313e-09
   8.5720000e+03   8.8111401e-09
   8.5730000e+03   1.0154334e-08
   8.5740000e+03   1.1656393e-08
   8.5750000e+03   1.3330912e-08
   8.5760000e+03   1.5192210e-08
   8.5770000e+03   1.7255348e-08
   8.5780000e+03   1.9536139e-08
   8.5790000e+03   2.2051162e-08
   8.5800000e+03   2.4817772e-08
   8.5810000e+03   2.7854112e-08
   8.5820000e+03   3.1179122e-08
   8.5830000e+03   3.4812551e-08
   8.5840000e+03   3.8774960e-08
   8.5850000e+03   4.3087733e-08
   8.5860000e+03   4.7773082e-08
   8.5870000e+03   5.2854056e-08
   8.5880000e+03   5.8354539e-08
   8.5890000e+03   6.4299260e-08
   8.5900000e+03   7.0713792e-08
   8.5910000e+03   7.7624555e-08
   8.5920000e+03   8.5058815e-08
   8.5930000e+03   9.3044688e-08
   8.5940000e+03   1.0161113e-07
   8.5950000e+03   1.1078795e-07
   8.5960000e+03   1.2060578e-07
   8.5970000e+03   1.3109611e-07
   8.5980000e+03   1.4229123e-07
   8.5990000e+03   1.5422427e-07
   8.6000000e+03   1.6692918e-07
   8.6010000e+03   1.8044069e-07
   8.6020000e+03   1.9479436e-07
   8.6030000e+03   2.1002649e-07
   8.6040000e+03   2.2617418e-07
   8.6050000e+03   2.4327527e-07
   8.6060000e+03   2.6136836e-07
   8.6070000e+03   2.8049275e-07
   8.6080000e+03   3.0068847e-07
   8.6090000e+03   3.2199623e-07
   8.6100000e+03   3.4445739e-07
   8.6110000e+03   3.6811399e-07
   8.6120000e+03   3.9300867e-07
   8.6130000e+03   4.1918470e-07
   8.6140000e+03   4.4668590e-07
   8.6150000e+03   4.7555665e-07
   8.6160000e+03   5.0584187e-07
   8.6170000e+03   5.3758696e-07
   8.6180000e+03   5.7083781e-07
   8.6190000e+03   6.0564073e-07
   8.6200000e+03   6.4204244e-07
   8.6210000e+03   6.8009004e-07
   8.6220000e+03   7.1983098e-07
   8.6230000e+03   7.6131301e-07
   8.6240000e+03   8.0458415e-07
   8.6250000e+03   8.4969266e-07
   8.6260000e+03   8.9668700e-07
   8.6270000e+03   9.4561580e-07
   8.6280000e+03   9.9652778e-07
   8.6290000e+03   1.0494718e-06
   8.6300000e+03   1.1044967e-06
   8.6310000e+03   1.1616513e-06
   8.6320000e+03   1.2209844e-06
   8.6330000e+03   1.2825449e-06
   8.6340000e+03   1.3463812e-06
   8.6350000e+03   1.4125419e-06
   8.6360000e+03   1.4810750e-06
   8.6370000e+03   1.5520286e-06
   8.6380000e+03   1.6254502e-06
   8.6390000e+03   1.7013872e-06
   8.6400000e+03   1.7798862e-06
   8.6410000e+03   1.8609938e-06
   8.6420000e+03   1.9447558e-06
   8.6430000e+03   2.0312174e-06
   8.6440000e+03   2.1204235e-06
   8.6450000e+03   2.2124180e-06
   8.6460000e+03   2.3072442e-06
   8.6470000e+03   2.4049448e-06
   8.6480000e+03   2.5055616e-06
   8.6490000e+03   2.6091353e-06
   8.6500000e+03   2.7157060e-06
   8.6510000e+03   2.8253128e-06
   8.6520000e+03   2.9379936e-06
   8.6530000e+03   3.0537853e-06
   8.6540000e+03   3.1727238e-06
   8.6550000e+03   3.2948437e-06
   8.6560000e+03   3.4201785e-06
   8.6570000e+03   3.5487602e-06
   8.6580000e+03   3.6806198e-06
   8.6590000e+03   3.8157867e-06
   8.6600000e+03   3.9542889e-06
   8.6610000e+03   4.0961530e-06
   8.6620000e+03   4.2414040e-06
   8.6630000e+03   4.3900653e-06
   8.6640000e+03   4.5421589e-06
   8.6650000e+03   4.6977050e-06
   8.6660000e+03   4.8567219e-06
   8.6670000e+03   5.0192265e-06
   8.6680000e+03   5.1852336e-06
   8.6690000e+03   5.3547563e-06
   8.6700000e+03   5.5278057e-06
   8.6710000e+03   5.7043912e-06
   8.6720000e+03   5.8845200e-06
   8.6730000e+03   6.0681973e-06
   8.6740000e+03   6.2554264e-06
   8.6750000e+03   6.4462083e-06
   8.6760000e+03   6.6405421e-06
   8.6770000e+03   6.8384246e-06
   8.6780000e+03   7.0398503e-06
   8.6790000e+03   7.2448117e-06
   8.6800000e+03   7.4532988e-06
   8.6810000e+03   7.6652996e-06
   8.6820000e+03   7.8807995e-06
   8.6830000e+03   8.0997817e-06
   8.6840000e+03   8.3222269e-06
   8.6850000e+03   8.5481135e-06
   8.6860000e+03   8.7774175e-06
   8.6870000e+03   9.0101124e-06
   8.6880000e+03   9.2461691e-06
   8.6890000e+03   9.4855564e-06
   8.6900000e+03   9.7282401e-06
   8.6910000e+03   9.9741839e-06
   8.6920000e+03   1.0223349e-05
   8.6930000e+03   1.0475693e-05
   8.6940000e+03   1.0731173e-05
   8.6950000e+03   1.0989742e-05
   8.6960000e+03   1.1251351e-05
   8.6970000e+03   1.1515948e-05
   8.6980000e+03   1.1783478e-05
   8.6990000e+03   1.2053886e-05
   8.7000000e+03   1.2327111e-05
   8.7010000e+03   1.2603091e-05
   8.7020000e+03   1.2881763e-05
   8.7030000e+03   1.3163059e-05
   8.7040000e+03   1.3446909e-05
   8.7050000e+03   1.3733243e-05
   8.7060000e+03   1.4021984e-05
   8.7070000e+03   1.4313056e-05
   8.7080000e+03   1.4606380e-05
   8.7090000e+03   1.4901874e-05
   8.7100000e+03   1.5199454e-05
   8.7110000e+03   1.5499032e-05
   8.7120000e+03   1.5800521e-05
   8.7130000e+03   1.6103828e-05
   8.7140000e+03   1.6408860e-05
   8.7150000e+03   1.6715522e-05
   8.7160000e+03   1.7023715e-05
   8.7170000e+03   1.7333339e-05
   8.7180000e+03   1.7644292e-05
   8.7190000e+03   1.7956469e-05
   8.7200000e+03   1.8269764e-05
   8.7210000e+03   1.8584068e-05
   8.7220000e+03   1.8899271e-05
   8.7230000e+03   1.9215262e-05
   8.7240000e+03   1.9531924e-05
   8.7250000e+03   1.9849144e-05
   8.7260000e+03   2.0166803e-05
   8.7270000e+03   2.0484782e-05
   8.7280000e+03   2.0802961e-05
   8.7290000e+03   2.1121216e-05
   8.7300000e+03   2.1439424e-05
   8.7310000e+03   2.1757459e-05
   8.7320000e+03   2.2075196e-05
   8.7330000e+03   2.2392506e-05
   8.7340000e+03   2.2709260e-05
   8.7350000e+03   2.3025329e-05
   8.7360000e+03   2.3340580e-05
   8.7370000e+03   2.3654882e-05
   8.7380000e+03   2.3968101e-05
   8.7390000e+03   2.4280105e-05
   8.7400000e+03   2.4590758e-05
   8.7410000e+03   2.4899925e-05
   8.7420000e+03   2.5207470e-05
   8.7430000e+03   2.5513257e-05
   8.7440000e+03   2.5817150e-05
   8.7450000e+03   2.6119011e-05
   8.7460000e+03   2.6418703e-05
   8.7470000e+03   2.6716090e-05
   8.7480000e+03   2.7011033e-05
   8.7490000e+03   2.7303396e-05
   8.7500000e+03   2.7593041e-05
   8.7510000e+03   2.7879831e-05
   8.7520000e+03   2.8163631e-05
   8.7530000e+03   2.8444303e-05
   8.7540000e+03   2.8721712e-05
   8.7550000e+03   2.8995724e-05
   8.7560000e+03   2.9266203e-05
   8.7570000e+03   2.9533017e-05
   8.7580000e+03   2.9796033e-05
   8.7590000e+03   3.0055118e-05
   8.7600000e+03   3.0310143e-05
   8.7610000e+03   3.0560978e-05
   8.7620000e+03   3.0807495e-05
   8.7630000e+03   3.1049567e-05
   8.7640000e+03   3.1287068e-05
   8.7650000e+03   3.1519876e-05
   8.7660000e+03   3.1747867e-05
   8.7670000e+03   3.1970922e-05
   8.7680000e+03   3.2188922e-05
   8.7690000e+03   3.2401749e-05
   8.7700000e+03   3.2609290e-05
   8.7710000e+03   3.2811431e-05
   8.7720000e+03   3.3008063e-05
   8.7730000e+03   3.3199076e-05
   8.7740000e+03   3.3384365e-05
   8.7750000e+03   3.3563827e-05
   8.7760000e+03   3.3737360e-05
   8.7770000e+03   3.3904867e-05
   8.7780000e+03   3.4066251e-05
   8.7790000e+03   3.4221419e-05
   8.7800000e+03   3.4370282e-05
   8.7810000e+03   3.4512752e-05
   8.7820000e+03   3.4648745e-05
   8.7830000e+03   3.4778179e-05
   8.7840000e+03   3.4900977e-05
   8.7850000e+03   3.5017063e-05
   8.7860000e+03   3.5126366e-05
   8.7870000e+03   3.5228817e-05
   8.7880000e+03   3.5324351e-05
   8.7890000e+03   3.5412907e-05
   8.7900000e+03   3.5494427e-05
   8.7910000e+03   3.5568855e-05
   8.7920000e+03   3.5636140e-05
   8.7930000e+03   3.5696236e-05
   8.7940000e+03   3.5749099e-05
   8.7950000e+03   3.5794688e-05
   8.7960000e+03   3.5832967e-05
   8.7970000e+03   3.5863904e-05
   8.7980000e+03   3.5887470e-05
   8.7990000e+03   3.5903641e-05
   8.8000000e+03   3.5912395e-05
   8.8010000e+03   3.5913716e-05
   8.8020000e+03   3.5907591e-05
   8.8030000e+03   3.5894010e-05
   8.8040000e+03   3.5872969e-05
   8.8050000e+03   3.5844467e-05
   8.8060000e+03   3.5808507e-05
   8.8070000e+03   3.5765095e-05
   8.8080000e+03   3.5714244e-05
   8.8090000e+03   3.5655967e-05
   8.8100000e+03   3.5590285e-05
   8.8110000e+03   3.5517221e-05
   8.8120000e+03   3.5436801e-05
   8.8130000e+03   3.5349058e-05
   8.8140000e+03   3.5254026e-05
   8.8150000e+03   3.5151745e-05
   8.8160000e+03   3.5042257e-05
   8.8170000e+03   3.4925611e-05
   8.8180000e+03   3.4801858e-05
   8.8190000e+03   3.4671052e-05
   8.8200000e+03   3.4533253e-05
   8.8210000e+03   3.4388523e-05
   8.8220000e+03   3.4236930e-05
   8.8230000e+03   3.4078542e-05
   8.8240000e+03   3.3913435e-05
   8.8250000e+03   3.3741686e-05
   8.8260000e+03   3.3563377e-05
   8.8270000e+03   3.3378593e-05
   8.8280000e+03   3.3187422e-05
   8.8290000e+03   3.2989956e-05
   8.8300000e+03   3.2786290e-05
   8.8310000e+03   3.2576524e-05
   8.8320000e+03   3.2360759e-05
   8.8330000e+03   3.2139100e-05
   8.8340000e+03   3.1911656e-05
   8.8350000e+03   3.1678537e-05
   8.8360000e+03   3.1439860e-05
   8.8370000e+03   3.1195739e-05
   8.8380000e+03   3.0946297e-05
   8.8390000e+03   3.0691655e-05
   8.8400000e+03   3.0431939e-05
   8.8410000e+03   3.0167278e-05
   8.8420000e+03   2.9897800e-05
   8.8430000e+03   2.9623640e-05
   8.8440000e+03   2.9344933e-05
   8.8450000e+03   2.9061815e-05
   8.8460000e+03   2.8774427e-05
   8.8470000e+03   2.8482909e-05
   8.8480000e+03   2.8187406e-05
   8.8490000e+03   2.7888061e-05
   8.8500000e+03   2.7585022e-05
   8.8510000e+03   2.7278438e-05
   8.8520000e+03   2.6968457e-05
   8.8530000e+03   2.6655232e-05
   8.8540000e+03   2.6338914e-05
   8.8550000e+03   2.6019657e-05
   8.8560000e+03   2.5697616e-05
   8.8570000e+03   2.5372946e-05
   8.8580000e+03   2.5045803e-05
   8.8590000e+03   2.4716344e-05
   8.8600000e+03   2.4384727e-05
   8.8610000e+03   2.4051110e-05
   8.8620000e+03   2.3715651e-05
   8.8630000e+03   2.3378508e-05
   8.8640000e+03   2.3039840e-05
   8.8650000e+03   2.2699805e-05
   8.8660000e+03   2.2358562e-05
   8.8670000e+03   2.2016270e-05
   8.8680000e+03   2.1673086e-05
   8.8690000e+03   2.1329167e-05
   8.8700000e+03   2.0984670e-05
   8.8710000e+03   2.0639751e-05
   8.8720000e+03   2.0294566e-05
   8.8730000e+03   1.9949269e-05
   8.8740000e+03   1.9604012e-05
   8.8750000e+03   1.9258949e-05
   8.8760000e+03   1.8914229e-05
   8.8770000e+03   1.8570003e-05
   8.8780000e+03   1.8226419e-05
   8.8790000e+03   1.7883622e-05
   8.8800000e+03   1.7541757e-05
   8.8810000e+03   1.7200968e-05
   8.8820000e+03   1.6861396e-05
   8.8830000e+03   1.6523179e-05
   8.8840000e+03   1.6186455e-05
   8.8850000e+03   1.5851358e-05
   8.8860000e+03   1.5518020e-05
   8.8870000e+03   1.5186573e-05
   8.8880000e+03   1.4857143e-05
   8.8890000e+03   1.4529856e-05
   8.8900000e+03   1.4204835e-05
   8.8910000e+03   1.3882198e-05
   8.8920000e+03   1.3562065e-05
   8.8930000e+03   1.3244547e-05
   8.8940000e+03   1.2929757e-05
   8.8950000e+03   1.2617804e-05
   8.8960000e+03   1.2308792e-05
   8.8970000e+03   1.2002823e-05
   8.8980000e+03   1.1699997e-05
   8.8990000e+03   1.1400409e-05
   8.9000000e+03   1.1104152e-05
   8.9010000e+03   1.0811314e-05
   8.9020000e+03   1.0521982e-05
   8.9030000e+03   1.0236237e-05
   8.9040000e+03   9.9541580e-06
   8.9050000e+03   9.6758209e-06
   8.9060000e+03   9.4012970e-06
   8.9070000e+03   9.1306545e-06
   8.9080000e+03   8.8639578e-06
   8.9090000e+03   8.6012679e-06
   8.9100000e+03   8.3426419e-06
   8.9110000e+03   8.0881335e-06
   8.9120000e+03   7.8377925e-06
   8.9130000e+03   7.5916652e-06
   8.9140000e+03   7.3497940e-06
   8.9150000e+03   7.1122177e-06
   8.9160000e+03   6.8789716e-06
   8.9170000e+03   6.6500871e-06
   8.9180000e+03   6.4255919e-06
   8.9190000e+03   6.2055101e-06
   8.9200000e+03   5.9898622e-06
   8.9210000e+03   5.7786651e-06
   8.9220000e+03   5.5719319e-06
   8.9230000e+03   5.3696725e-06
   8.9240000e+03   5.1718928e-06
   8.9250000e+03   4.9785955e-06
   8.9260000e+03   4.7897797e-06
   8.9270000e+03   4.6054412e-06
   8.9280000e+03   4.4255723e-06
   8.9290000e+03   4.2501620e-06
   8.9300000e+03   4.0791960e-06
   8.9310000e+03   3.9126567e-06
   8.9320000e+03   3.7505235e-06
   8.9330000e+03   3.5927726e-06
   8.9340000e+03   3.4393770e-06
   8.9350000e+03   3.2903071e-06
   8.9360000e+03   3.1455299e-06
   8.9370000e+03   3.0050099e-06
   8.9380000e+03   2.8687087e-06
   8.9390000e+03   2.7365853e-06
   8.9400000e+03   2.6085959e-06
   8.9410000e+03   2.4846945e-06
   8.9420000e+03   2.3648322e-06
   8.9430000e+03   2.2489582e-06
   8.9440000e+03   2.1370192e-06
   8.9450000e+03   2.0289596e-06
   8.9460000e+03   1.9247220e-06
   8.9470000e+03   1.8242467e-06
   8.9480000e+03   1.7274725e-06
   8.9490000e+03   1.6343360e-06
   8.9500000e+03   1.5447723e-06
   8.9510000e+03   1.4587148e-06
   8.9520000e+03   1.3760956e-06
   8.9530000e+03   1.2968451e-06
   8.9540000e+03   1.2208927e-06
   8.9550000e+03   1.1481664e-06
   8.9560000e+03   1.0785933e-06
   8.9570000e+03   1.0120992e-06
   8.9580000e+03   9.4860941e-07
   8.9590000e+03   8.8804819e-07
   8.9600000e+03   8.3033924e-07
   8.9610000e+03   7.7540569e-07
   8.9620000e+03   7.2317021e-07
   8.9630000e+03   6.7355510e-07
   8.9640000e+03   6.2648243e-07
   8.9650000e+03   5.8187412e-07
   8.9660000e+03   5.3965204e-07
   8.9670000e+03   4.9973813e-07
   8.9680000e+03   4.6205449e-07
   8.9690000e+03   4.2652346e-07
   8.9700000e+03   3.9306775e-07
   8.9710000e+03   3.6161052e-07
   8.9720000e+03   3.3207549e-07
   8.9730000e+03   3.0438701e-07
   8.9740000e+03   2.7847014e-07
   8.9750000e+03   2.5425080e-07
   8.9760000e+03   2.3165579e-07
   8.9770000e+03   2.1061290e-07
   8.9780000e+03   1.9105100e-07
   8.9790000e+03   1.7290012e-07
   8.9800000e+03   1.5609150e-07
   8.9810000e+03   1.4055768e-07
   8.9820000e+03   1.2623258e-07
   8.9830000e+03   1.1305155e-07
   8.9840000e+03   1.0095145e-07
   8.9850000e+03   8.9870684e-08
   8.9860000e+03   7.9749287e-08
   8.9870000e+03   7.0528959e-08
   8.9880000e+03   6.2153120e-08
   8.9890000e+03   5.4566954e-08
   8.9900000e+03   4.7717451e-08
   8.9910000e+03   4.1553445e-08
   8.9920000e+03   3.6025643e-08
   8.9930000e+03   3.1086658e-08
   8.9940000e+03   2.6691033e-08
   8.9950000e+03   2.2795257e-08
   8.9960000e+03   1.9357785e-08
   8.9970000e+03   1.6339044e-08
   8.9980000e+03   1.3701443e-08
   8.9990000e+03   1.1409372e-08
   9.0000000e+03   9.4291995e-09
   9.0010000e+03   7.7292615e-09
   9.0020000e+03   6.2798511e-09
   9.0030000e+03   5.0531981e-09
   9.0040000e+03   4.0234461e-09
   9.0050000e+03   3.1666237e-09
   9.0060000e+03   2.4606114e-09
   9.0070000e+03   1.8851017e-09
   9.0080000e+03   1.4215563e-09
   9.0090000e+03   1.0531564e-09
   9.0100000e+03   7.6474853e-10
   9.0110000e+03   5.4278526e-10
   9.0120000e+03   3.7526056e-10
   9.0130000e+03   2.5164019e-10
   9.0140000e+03   1.6278679e-10
   9.0150000e+03   1.0087998e-10
   9.0160000e+03   5.9331228e-11
   9.0170000e+03   3.2694207e-11
   9.0180000e+03   1.6569157e-11
   9.0190000e+03   7.5035769e-12
   9.0200000e+03   2.8868251e-12
   9.0210000e+03   8.4071019e-13
   9.0220000e+03   1.0590438e-13
   9.0230000e+03   8.3427371e-14
   9.0240000e+03   1.0740301e-13
   9.0250000e+03   1.0837893e-13
   9.0260000e+03   1.1125332e-13
   9.0270000e+03   1.6358244e-13
   9.0280000e+03   4.7732127e-13
   9.0290000e+03   1.5736843e-12
   9.0300000e+03   4.4315879e-12
   9.0310000e+03   1.0641406e-11
   9.0320000e+03   2.2561786e-11
   9.0330000e+03   4.3479599e-11
   9.0340000e+03   7.7774255e-11
   9.0350000e+03   1.3108404e-10
   9.0360000e+03   2.1047672e-10
   9.0370000e+03   3.2462254e-10
   9.0380000e+03   4.8396983e-10
   9.0390000e+03   7.0092372e-10
   9.0400000e+03   9.9002702e-10
   9.0410000e+03   1.3681430e-09
   9.0420000e+03   1.8546410e-09
   9.0430000e+03   2.4715831e-09
   9.0440000e+03   3.2439126e-09
   9.0450000e+03   4.1996447e-09
   9.0460000e+03   5.3700575e-09
   9.0470000e+03   6.7898836e-09
   9.0480000e+03   8.4975044e-09
   9.0490000e+03   1.0535143e-08
   9.0500000e+03   1.2949058e-08
   9.0510000e+03   1.5789739e-08
   9.0520000e+03   1.9112097e-08
   9.0530000e+03   2.2975663e-08
   9.0540000e+03   2.7444778e-08
   9.0550000e+03   3.2588782e-08
   9.0560000e+03   3.8482214e-08
   9.0570000e+03   4.5204990e-08
   9.0580000e+03   5.2842601e-08
   9.0590000e+03   6.1486292e-08
   9.0600000e+03   7.1233250e-08
   9.0610000e+03   8.2186784e-08
   9.0620000e+03   9.4456503e-08
   9.0630000e+03   1.0815849e-07
   9.0640000e+03   1.2341549e-07
   9.0650000e+03   1.4035706e-07
   9.0660000e+03   1.5911972e-07
   9.0670000e+03   1.7984716e-07
   9.0680000e+03   2.0269038e-07
   9.0690000e+03   2.2780781e-07
   9.0700000e+03   2.5536550e-07
   9.0710000e+03   2.8553724e-07
   9.0720000e+03   3.1850470e-07
   9.0730000e+03   3.5445757e-07
   9.0740000e+03   3.9359369e-07
   9.0750000e+03   4.3611913e-07
   9.0760000e+03   4.8224838e-07
   9.0770000e+03   5.3220438e-07
   9.0780000e+03   5.8621865e-07
   9.0790000e+03   6.4453141e-07
   9.0800000e+03   7.0739160e-07
   9.0810000e+03   7.7505704e-07
   9.0820000e+03   8.4779442e-07
   9.0830000e+03   9.2587944e-07
   9.0840000e+03   1.0095968e-06
   9.0850000e+03   1.0992402e-06
   9.0860000e+03   1.1951126e-06
   9.0870000e+03   1.2975260e-06
   9.0880000e+03   1.4068015e-06
   9.0890000e+03   1.5232695e-06
   9.0900000e+03   1.6472694e-06
   9.0910000e+03   1.7791498e-06
   9.0920000e+03   1.9192685e-06
   9.0930000e+03   2.0679923e-06
   9.0940000e+03   2.2256972e-06
   9.0950000e+03   2.3927680e-06
   9.0960000e+03   2.5695986e-06
   9.0970000e+03   2.7565916e-06
   9.0980000e+03   2.9541587e-06
   9.0990000e+03   3.1627200e-06
   9.1000000e+03   3.3827042e-06
   9.1010000e+03   3.6145486e-06
   9.1020000e+03   3.8586988e-06
   9.1030000e+03   4.1156087e-06
   9.1040000e+03   4.3857399e-06
   9.1050000e+03   4.6695623e-06
   9.1060000e+03   4.9675533e-06
   9.1070000e+03   5.2801978e-06
   9.1080000e+03   5.6079882e-06
   9.1090000e+03   5.9514239e-06
   9.1100000e+03   6.3110110e-06
   9.1110000e+03   6.6872627e-06
   9.1120000e+03   7.0806984e-06
   9.1130000e+03   7.4918435e-06
   9.1140000e+03   7.9212294e-06
   9.1150000e+03   8.3693934e-06
   9.1160000e+03   8.8368777e-06
   9.1170000e+03   9.3242297e-06
   9.1180000e+03   9.8320016e-06
   9.1190000e+03   1.0360750e-05
   9.1200000e+03   1.0911035e-05
   9.1210000e+03   1.1483421e-05
   9.1220000e+03   1.2078475e-05
   9.1230000e+03   1.2696769e-05
   9.1240000e+03   1.3338875e-05
   9.1250000e+03   1.4005368e-05
   9.1260000e+03   1.4696825e-05
   9.1270000e+03   1.5413825e-05
   9.1280000e+03   1.6156948e-05
   9.1290000e+03   1.6926772e-05
   9.1300000e+03   1.7723879e-05
   9.1310000e+03   1.8548846e-05
   9.1320000e+03   1.9402254e-05
   9.1330000e+03   2.0284680e-05
   9.1340000e+03   2.1196698e-05
   9.1350000e+03   2.2138883e-05
   9.1360000e+03   2.3111805e-05
   9.1370000e+03   2.4116031e-05
   9.1380000e+03   2.5152124e-05
   9.1390000e+03   2.6220644e-05
   9.1400000e+03   2.7322145e-05
   9.1410000e+03   2.8457176e-05
   9.1420000e+03   2.9626280e-05
   9.1430000e+03   3.0829993e-05
   9.1440000e+03   3.2068845e-05
   9.1450000e+03   3.3343359e-05
   9.1460000e+03   3.4654047e-05
   9.1470000e+03   3.6001415e-05
   9.1480000e+03   3.7385959e-05
   9.1490000e+03   3.8808166e-05
   9.1500000e+03   4.0268510e-05
   9.1510000e+03   4.1767458e-05
   9.1520000e+03   4.3305462e-05
   9.1530000e+03   4.4882963e-05
   9.1540000e+03   4.6500390e-05
   9.1550000e+03   4.8158158e-05
   9.1560000e+03   4.9856669e-05
   9.1570000e+03   5.1596310e-05
   9.1580000e+03   5.3377452e-05
   9.1590000e+03   5.5200452e-05
   9.1600000e+03   5.7065650e-05
   9.1610000e+03   5.8973369e-05
   9.1620000e+03   6.0923917e-05
   9.1630000e+03   6.2917581e-05
   9.1640000e+03   6.4954631e-05
   9.1650000e+03   6.7035319e-05
   9.1660000e+03   6.9159875e-05
   9.1670000e+03   7.1328511e-05
   9.1680000e+03   7.3541418e-05
   9.1690000e+03   7.5798765e-05
   9.1700000e+03   7.8100701e-05
   9.1710000e+03   8.0447351e-05
   9.1720000e+03   8.2838818e-05
   9.1730000e+03   8.5275183e-05
   9.1740000e+03   8.7756501e-05
   9.1750000e+03   9.0282804e-05
   9.1760000e+03   9.2854100e-05
   9.1770000e+03   9.5470372e-05
   9.1780000e+03   9.8131575e-05
   9.1790000e+03   1.0083764e-04
   9.1800000e+03   1.0358848e-04
   9.1810000e+03   1.0638395e-04
   9.1820000e+03   1.0922393e-04
   9.1830000e+03   1.1210822e-04
   9.1840000e+03   1.1503663e-04
   9.1850000e+03   1.1800892e-04
   9.1860000e+03   1.2102482e-04
   9.1870000e+03   1.2408405e-04
   9.1880000e+03   1.2718630e-04
   9.1890000e+03   1.3033120e-04
   9.1900000e+03   1.3351837e-04
   9.1910000e+03   1.3674742e-04
   9.1920000e+03   1.4001790e-04
   9.1930000e+03   1.4332934e-04
   9.1940000e+03   1.4668124e-04
   9.1950000e+03   1.5007307e-04
   9.1960000e+03   1.5350426e-04
   9.1970000e+03   1.5697423e-04
   9.1980000e+03   1.6048234e-04
   9.1990000e+03   1.6402795e-04
   9.2000000e+03   1.6761037e-04
   9.2010000e+03   1.7122887e-04
   9.2020000e+03   1.7488271e-04
   9.2030000e+03   1.7857111e-04
   9.2040000e+03   1.8229325e-04
   9.2050000e+03   1.8604830e-04
   9.2060000e+03   1.8983537e-04
   9.2070000e+03   1.9365356e-04
   9.2080000e+03   1.9750193e-04
   9.2090000e+03   2.0137953e-04
   9.2100000e+03   2.0528534e-04
   9.2110000e+03   2.0921834e-04
   9.2120000e+03   2.1317747e-04
   9.2130000e+03   2.1716164e-04
   9.2140000e+03   2.2116974e-04
   9.2150000e+03   2.2520062e-04
   9.2160000e+03   2.2925309e-04
   9.2170000e+03   2.3332596e-04
   9.2180000e+03   2.3741799e-04
   9.2190000e+03   2.4152792e-04
   9.2200000e+03   2.4565447e-04
   9.2210000e+03   2.4979631e-04
   9.2220000e+03   2.5395210e-04
   9.2230000e+03   2.5812048e-04
   9.2240000e+03   2.6230005e-04
   9.2250000e+03   2.6648939e-04
   9.2260000e+03   2.7068706e-04
   9.2270000e+03   2.7489160e-04
   9.2280000e+03   2.7910151e-04
   9.2290000e+03   2.8331528e-04
   9.2300000e+03   2.8753138e-04
   9.2310000e+03   2.9174826e-04
   9.2320000e+03   2.9596433e-04
   9.2330000e+03   3.0017801e-04
   9.2340000e+03   3.0438769e-04
   9.2350000e+03   3.0859172e-04
   9.2360000e+03   3.1278846e-04
   9.2370000e+03   3.1697626e-04
   9.2380000e+03   3.2115342e-04
   9.2390000e+03   3.2531825e-04
   9.2400000e+03   3.2946906e-04
   9.2410000e+03   3.3360410e-04
   9.2420000e+03   3.3772167e-04
   9.2430000e+03   3.4182000e-04
   9.2440000e+03   3.4589735e-04
   9.2450000e+03   3.4995196e-04
   9.2460000e+03   3.5398205e-04
   9.2470000e+03   3.5798585e-04
   9.2480000e+03   3.6196159e-04
   9.2490000e+03   3.6590747e-04
   9.2500000e+03   3.6982170e-04
   9.2510000e+03   3.7370250e-04
   9.2520000e+03   3.7754806e-04
   9.2530000e+03   3.8135660e-04
   9.2540000e+03   3.8512632e-04
   9.2550000e+03   3.8885544e-04
   9.2560000e+03   3.9254216e-04
   9.2570000e+03   3.9618471e-04
   9.2580000e+03   3.9978130e-04
   9.2590000e+03   4.0333017e-04
   9.2600000e+03   4.0682956e-04
   9.2610000e+03   4.1027771e-04
   9.2620000e+03   4.1367288e-04
   9.2630000e+03   4.1701334e-04
   9.2640000e+03   4.2029737e-04
   9.2650000e+03   4.2352327e-04
   9.2660000e+03   4.2668935e-04
   9.2670000e+03   4.2979394e-04
   9.2680000e+03   4.3283538e-04
   9.2690000e+03   4.3581204e-04
   9.2700000e+03   4.3872231e-04
   9.2710000e+03   4.4156458e-04
   9.2720000e+03   4.4433730e-04
   9.2730000e+03   4.4703890e-04
   9.2740000e+03   4.4966787e-04
   9.2750000e+03   4.5222272e-04
   9.2760000e+03   4.5470197e-04
   9.2770000e+03   4.5710418e-04
   9.2780000e+03   4.5942794e-04
   9.2790000e+03   4.6167187e-04
   9.2800000e+03   4.6383462e-04
   9.2810000e+03   4.6591488e-04
   9.2820000e+03   4.6791136e-04
   9.2830000e+03   4.6982282e-04
   9.2840000e+03   4.7164805e-04
   9.2850000e+03   4.7338587e-04
   9.2860000e+03   4.7503516e-04
   9.2870000e+03   4.7659481e-04
   9.2880000e+03   4.7806377e-04
   9.2890000e+03   4.7944103e-04
   9.2900000e+03   4.8072561e-04
   9.2910000e+03   4.8191660e-04
   9.2920000e+03   4.8301309e-04
   9.2930000e+03   4.8401427e-04
   9.2940000e+03   4.8491932e-04
   9.2950000e+03   4.8572751e-04
   9.2960000e+03   4.8643814e-04
   9.2970000e+03   4.8705055e-04
   9.2980000e+03   4.8756414e-04
   9.2990000e+03   4.8797836e-04
   9.3000000e+03   4.8829271e-04
   9.3010000e+03   4.8850674e-04
   9.3020000e+03   4.8862004e-04
   9.3030000e+03   4.8863227e-04
   9.3040000e+03   4.8854313e-04
   9.3050000e+03   4.8835238e-04
   9.3060000e+03   4.8805983e-04
   9.3070000e+03   4.8766535e-04
   9.3080000e+03   4.8716886e-04
   9.3090000e+03   4.8657033e-04
   9.3100000e+03   4.8586978e-04
   9.3110000e+03   4.8506731e-04
   9.3120000e+03   4.8416306e-04
   9.3130000e+03   4.8315721e-04
   9.3140000e+03   4.8205003e-04
   9.3150000e+03   4.8084182e-04
   9.3160000e+03   4.7953293e-04
   9.3170000e+03   4.7812380e-04
   9.3180000e+03   4.7661490e-04
   9.3190000e+03   4.7500675e-04
   9.3200000e+03   4.7329995e-04
   9.3210000e+03   4.7149514e-04
   9.3220000e+03   4.6959301e-04
   9.3230000e+03   4.6759433e-04
   9.3240000e+03   4.6549989e-04
   9.3250000e+03   4.6331056e-04
   9.3260000e+03   4.6102726e-04
   9.3270000e+03   4.5865095e-04
   9.3280000e+03   4.5618267e-04
   9.3290000e+03   4.5362349e-04
   9.3300000e+03   4.5097453e-04
   9.3310000e+03   4.4823699e-04
   9.3320000e+03   4.4541208e-04
   9.3330000e+03   4.4250110e-04
   9.3340000e+03   4.3950537e-04
   9.3350000e+03   4.3642628e-04
   9.3360000e+03   4.3326524e-04
   9.3370000e+03   4.3002375e-04
   9.3380000e+03   4.2670332e-04
   9.3390000e+03   4.2330551e-04
   9.3400000e+03   4.1983194e-04
   9.3410000e+03   4.1628427e-04
   9.3420000e+03   4.1266418e-04
   9.3430000e+03   4.0897342e-04
   9.3440000e+03   4.0521376e-04
   9.3450000e+03   4.0138703e-04
   9.3460000e+03   3.9749507e-04
   9.3470000e+03   3.9353978e-04
   9.3480000e+03   3.8952308e-04
   9.3490000e+03   3.8544693e-04
   9.3500000e+03   3.8131332e-04
   9.3510000e+03   3.7712428e-04
   9.3520000e+03   3.7288185e-04
   9.3530000e+03   3.6858812e-04
   9.3540000e+03   3.6424519e-04
   9.3550000e+03   3.5985520e-04
   9.3560000e+03   3.5542030e-04
   9.3570000e+03   3.5094266e-04
   9.3580000e+03   3.4642449e-04
   9.3590000e+03   3.4186800e-04
   9.3600000e+03   3.3727543e-04
   9.3610000e+03   3.3264901e-04
   9.3620000e+03   3.2799103e-04
   9.3630000e+03   3.2330375e-04
   9.3640000e+03   3.1858945e-04
   9.3650000e+03   3.1385044e-04
   9.3660000e+03   3.0908901e-04
   9.3670000e+03   3.0430747e-04
   9.3680000e+03   2.9950813e-04
   9.3690000e+03   2.9469329e-04
   9.3700000e+03   2.8986529e-04
   9.3710000e+03   2.8502641e-04
   9.3720000e+03   2.8017897e-04
   9.3730000e+03   2.7532527e-04
   9.3740000e+03   2.7046760e-04
   9.3750000e+03   2.6560825e-04
   9.3760000e+03   2.6074950e-04
   9.3770000e+03   2.5589359e-04
   9.3780000e+03   2.5104278e-04
   9.3790000e+03   2.4619930e-04
   9.3800000e+03   2.4136537e-04
   9.3810000e+03   2.3654317e-04
   9.3820000e+03   2.3173488e-04
   9.3830000e+03   2.2694265e-04
   9.3840000e+03   2.2216860e-04
   9.3850000e+03   2.1741483e-04
   9.3860000e+03   2.1268342e-04
   9.3870000e+03   2.0797639e-04
   9.3880000e+03   2.0329576e-04
   9.3890000e+03   1.9864352e-04
   9.3900000e+03   1.9402159e-04
   9.3910000e+03   1.8943188e-04
   9.3920000e+03   1.8487627e-04
   9.3930000e+03   1.8035659e-04
   9.3940000e+03   1.7587461e-04
   9.3950000e+03   1.7143210e-04
   9.3960000e+03   1.6703075e-04
   9.3970000e+03   1.6267222e-04
   9.3980000e+03   1.5835814e-04
   9.3990000e+03   1.5409006e-04
   9.4000000e+03   1.4986952e-04
   9.4010000e+03   1.4569797e-04
   9.4020000e+03   1.4157683e-04
   9.4030000e+03   1.3750749e-04
   9.4040000e+03   1.3349124e-04
   9.4050000e+03   1.2952937e-04
   9.4060000e+03   1.2562307e-04
   9.4070000e+03   1.2177350e-04
   9.4080000e+03   1.1798176e-04
   9.4090000e+03   1.1424889e-04
   9.4100000e+03   1.1057587e-04
   9.4110000e+03   1.0696363e-04
   9.4120000e+03   1.0341305e-04
   9.4130000e+03   9.9924926e-05
   9.4140000e+03   9.6500013e-05
   9.4150000e+03   9.3139003e-05
   9.4160000e+03   8.9842527e-05
   9.4170000e+03   8.6611156e-05
   9.4180000e+03   8.3445401e-05
   9.4190000e+03   8.0345713e-05
   9.4200000e+03   7.7312482e-05
   9.4210000e+03   7.4346038e-05
   9.4220000e+03   7.1446652e-05
   9.4230000e+03   6.8614532e-05
   9.4240000e+03   6.5849830e-05
   9.4250000e+03   6.3152636e-05
   9.4260000e+03   6.0522981e-05
   9.4270000e+03   5.7960838e-05
   9.4280000e+03   5.5466121e-05
   9.4290000e+03   5.3038688e-05
   9.4300000e+03   5.0678340e-05
   9.4310000e+03   4.8384819e-05
   9.4320000e+03   4.6157816e-05
   9.4330000e+03   4.3996963e-05
   9.4340000e+03   4.1901842e-05
   9.4350000e+03   3.9871980e-05
   9.4360000e+03   3.7906854e-05
   9.4370000e+03   3.6005889e-05
   9.4380000e+03   3.4168462e-05
   9.4390000e+03   3.2393901e-05
   9.4400000e+03   3.0681489e-05
   9.4410000e+03   2.9030462e-05
   9.4420000e+03   2.7440011e-05
   9.4430000e+03   2.5909287e-05
   9.4440000e+03   2.4437399e-05
   9.4450000e+03   2.3023417e-05
   9.4460000e+03   2.1666372e-05
   9.4470000e+03   2.0365259e-05
   9.4480000e+03   1.9119041e-05
   9.4490000e+03   1.7926646e-05
   9.4500000e+03   1.6786972e-05
   9.4510000e+03   1.5698889e-05
   9.4520000e+03   1.4661239e-05
   9.4530000e+03   1.3672838e-05
   9.4540000e+03   1.2732482e-05
   9.4550000e+03   1.1838944e-05
   9.4560000e+03   1.0990977e-05
   9.4570000e+03   1.0187319e-05
   9.4580000e+03   9.4266914e-06
   9.4590000e+03   8.7078044e-06
   9.4600000e+03   8.0293566e-06
   9.4610000e+03   7.3900380e-06
   9.4620000e+03   6.7885326e-06
   9.4630000e+03   6.2235197e-06
   9.4640000e+03   5.6936766e-06
   9.4650000e+03   5.1976806e-06
   9.4660000e+03   4.7342112e-06
   9.4670000e+03   4.3019520e-06
   9.4680000e+03   3.8995929e-06
   9.4690000e+03   3.5258324e-06
   9.4700000e+03   3.1793795e-06
   9.4710000e+03   2.8589555e-06
   9.4720000e+03   2.5632965e-06
   9.4730000e+03   2.2911550e-06
   9.4740000e+03   2.0413021e-06
   9.4750000e+03   1.8125291e-06
   9.4760000e+03   1.6036495e-06
   9.4770000e+03   1.4135010e-06
   9.4780000e+03   1.2409466e-06
   9.4790000e+03   1.0848770e-06
   9.4800000e+03   9.4421180e-07
   9.4810000e+03   8.1790099e-07
   9.4820000e+03   7.0492653e-07
   9.4830000e+03   6.0430365e-07
   9.4840000e+03   5.1508211e-07
   9.4850000e+03   4.3634739e-07
   9.4860000e+03   3.6722174e-07
   9.4870000e+03   3.0686514e-07
   9.4880000e+03   2.5447617e-07
   9.4890000e+03   2.0929274e-07
   9.4900000e+03   1.7059267e-07
   9.4910000e+03   1.3769421e-07
   9.4920000e+03   1.0995638e-07
   9.4930000e+03   8.6779155e-08
   9.4940000e+03   6.7603555e-08
   9.4950000e+03   5.1911537e-08
   9.4960000e+03   3.9225756e-08
   9.4970000e+03   2.9109158e-08
   9.4980000e+03   2.1164397e-08
   9.4990000e+03   1.5033086e-08
   9.5000000e+03   1.0394861e-08
   9.5010000e+03   6.9662678e-09
   9.5020000e+03   4.4994448e-09
   9.5030000e+03   2.7806190e-09
   9.5040000e+03   1.6283929e-09
   9.5050000e+03   8.9182339e-10
   9.5060000e+03   4.4828633e-10
   9.5070000e+03   2.0112020e-10
   9.5080000e+03   7.7043427e-11
   9.5090000e+03   2.3340146e-11
   9.5100000e+03   4.8083888e-12
   9.5110000e+03   4.6542861e-13
   9.5120000e+03   4.8655736e-15
   9.5130000e+03   1.8858809e-16
   9.5140000e+03   1.5307740e-13
   9.5150000e+03   2.5538088e-12
   9.5160000e+03   1.5388941e-11
   9.5170000e+03   5.7796352e-11
   9.5180000e+03   1.6500909e-10
   9.5190000e+03   3.9378486e-10
   9.5200000e+03   8.2812420e-10
   9.5210000e+03   1.5852833e-09
   9.5220000e+03   2.8220858e-09
   9.5230000e+03   4.7415380e-09
   9.5240000e+03   7.5997516e-09
   9.5250000e+03   1.1713179e-08
   9.5260000e+03   1.7466165e-08
   9.5270000e+03   2.5318817e-08
   9.5280000e+03   3.5815205e-08
   9.5290000e+03   4.9591880e-08
   9.5300000e+03   6.7386734e-08
   9.5310000e+03   9.0048191e-08
   9.5320000e+03   1.1854473e-07
   9.5330000e+03   1.5397477e-07
   9.5340000e+03   1.9757686e-07
   9.5350000e+03   2.5074026e-07
   9.5360000e+03   3.1501587e-07
   9.5370000e+03   3.9212744e-07
   9.5380000e+03   4.8398325e-07
   9.5390000e+03   5.9268803e-07
   9.5400000e+03   7.2055535e-07
   9.5410000e+03   8.7012028e-07
   9.5420000e+03   1.0441524e-06
   9.5430000e+03   1.2456694e-06
   9.5440000e+03   1.4779505e-06
   9.5450000e+03   1.7445511e-06
   9.5460000e+03   2.0493168e-06
   9.5470000e+03   2.3963986e-06
   9.5480000e+03   2.7902680e-06
   9.5490000e+03   3.2357327e-06
   9.5500000e+03   3.7379523e-06
   9.5510000e+03   4.3024552e-06
   9.5520000e+03   4.9351546e-06
   9.5530000e+03   5.6423661e-06
   9.5540000e+03   6.4308248e-06
   9.5550000e+03   7.3077035e-06
   9.5560000e+03   8.2806302e-06
   9.5570000e+03   9.3577071e-06
   9.5580000e+03   1.0547529e-05
   9.5590000e+03   1.1859204e-05
   9.5600000e+03   1.3302369e-05
   9.5610000e+03   1.4887217e-05
   9.5620000e+03   1.6624507e-05
   9.5630000e+03   1.8525595e-05
   9.5640000e+03   2.0602448e-05
   9.5650000e+03   2.2867668e-05
   9.5660000e+03   2.5334513e-05
   9.5670000e+03   2.8016918e-05
   9.5680000e+03   3.0929518e-05
   9.5690000e+03   3.4087672e-05
   9.5700000e+03   3.7507483e-05
   9.5710000e+03   4.1205822e-05
   9.5720000e+03   4.5200351e-05
   9.5730000e+03   4.9509550e-05
   9.5740000e+03   5.4152735e-05
   9.5750000e+03   5.9150088e-05
   9.5760000e+03   6.4522676e-05
   9.5770000e+03   7.0292481e-05
   9.5780000e+03   7.6482420e-05
   9.5790000e+03   8.3116375e-05
   9.5800000e+03   9.0219214e-05
   9.5810000e+03   9.7816819e-05
   9.5820000e+03   1.0593611e-04
   9.5830000e+03   1.1460508e-04
   9.5840000e+03   1.2385279e-04
   9.5850000e+03   1.3370946e-04
   9.5860000e+03   1.4420641e-04
   9.5870000e+03   1.5537616e-04
   9.5880000e+03   1.6725241e-04
   9.5890000e+03   1.7987011e-04
   9.5900000e+03   1.9326543e-04
   9.5910000e+03   2.0747583e-04
   9.5920000e+03   2.2254009e-04
   9.5930000e+03   2.3849831e-04
   9.5940000e+03   2.5539196e-04
   9.5950000e+03   2.7326387e-04
   9.5960000e+03   2.9215833e-04
   9.5970000e+03   3.1212104e-04
   9.5980000e+03   3.3319917e-04
   9.5990000e+03   3.5544142e-04
   9.6000000e+03   3.7889797e-04
   9.6010000e+03   4.0362060e-04
   9.6020000e+03   4.2966263e-04
   9.6030000e+03   4.5707901e-04
   9.6040000e+03   4.8592631e-04
   9.6050000e+03   5.1626279e-04
   9.6060000e+03   5.4814836e-04
   9.6070000e+03   5.8164467e-04
   9.6080000e+03   6.1681511e-04
   9.6090000e+03   6.5372483e-04
   9.6100000e+03   6.9244079e-04
   9.6110000e+03   7.3303175e-04
   9.6120000e+03   7.7556834e-04
   9.6130000e+03   8.2012305e-04
   9.6140000e+03   8.6677027e-04
   9.6150000e+03   9.1558632e-04
   9.6160000e+03   9.6664945e-04
   9.6170000e+03   1.0200399e-03
   9.6180000e+03   1.0758399e-03
   9.6190000e+03   1.1341337e-03
   9.6200000e+03   1.1950077e-03
   9.6210000e+03   1.2585501e-03
   9.6220000e+03   1.3248514e-03
   9.6230000e+03   1.3940042e-03
   9.6240000e+03   1.4661033e-03
   9.6250000e+03   1.5412454e-03
   9.6260000e+03   1.6195296e-03
   9.6270000e+03   1.7010571e-03
   9.6280000e+03   1.7859314e-03
   9.6290000e+03   1.8742582e-03
   9.6300000e+03   1.9661454e-03
   9.6310000e+03   2.0617032e-03
   9.6320000e+03   2.1610441e-03
   9.6330000e+03   2.2642830e-03
   9.6340000e+03   2.3715370e-03
   9.6350000e+03   2.4829255e-03
   9.6360000e+03   2.5985704e-03
   9.6370000e+03   2.7185959e-03
   9.6380000e+03   2.8431286e-03
   9.6390000e+03   2.9722974e-03
   9.6400000e+03   3.1062338e-03
   9.6410000e+03   3.2450715e-03
   9.6420000e+03   3.3889468e-03
   9.6430000e+03   3.5379983e-03
   9.6440000e+03   3.6923671e-03
   9.6450000e+03   3.8521969e-03
   9.6460000e+03   4.0176337e-03
   9.6470000e+03   4.1888259e-03
   9.6480000e+03   4.3659246e-03
   9.6490000e+03   4.5490831e-03
   9.6500000e+03   4.7384575e-03
   9.6510000e+03   4.9342062e-03
   9.6520000e+03   5.1364900e-03
   9.6530000e+03   5.3454723e-03
   9.6540000e+03   5.5613190e-03
   9.6550000e+03   5.7841985e-03
   9.6560000e+03   6.0142816e-03
   9.6570000e+03   6.2517417e-03
   9.6580000e+03   6.4967544e-03
   9.6590000e+03   6.7494980e-03
   9.6600000e+03   7.0101533e-03
   9.6610000e+03   7.2789034e-03
   9.6620000e+03   7.5559339e-03
   9.6630000e+03   7.8414328e-03
   9.6640000e+03   8.1355906e-03
   9.6650000e+03   8.4386001e-03
   9.6660000e+03   8.7506565e-03
   9.6670000e+03   9.0719575e-03
   9.6680000e+03   9.4027029e-03
   9.6690000e+03   9.7430953e-03
   9.6700000e+03   1.0093339e-02
   9.6710000e+03   1.0453641e-02
   9.6720000e+03   1.0824211e-02
   9.6730000e+03   1.1205260e-02
   9.6740000e+03   1.1597001e-02
   9.6750000e+03   1.1999652e-02
   9.6760000e+03   1.2413428e-02
   9.6770000e+03   1.2838552e-02
   9.6780000e+03   1.3275246e-02
   9.6790000e+03   1.3723733e-02
   9.6800000e+03   1.4184240e-02
   9.6810000e+03   1.4656996e-02
   9.6820000e+03   1.5142231e-02
   9.6830000e+03   1.5640178e-02
   9.6840000e+03   1.6151071e-02
   9.6850000e+03   1.6675146e-02
   9.6860000e+03   1.7212642e-02
   9.6870000e+03   1.7763798e-02
   9.6880000e+03   1.8328855e-02
   9.6890000e+03   1.8908058e-02
   9.6900000e+03   1.9501651e-02
   9.6910000e+03   2.0109881e-02
   9.6920000e+03   2.0732996e-02
   9.6930000e+03   2.1371245e-02
   9.6940000e+03   2.2024880e-02
   9.6950000e+03   2.2694152e-02
   9.6960000e+03   2.3379317e-02
   9.6970000e+03   2.4080629e-02
   9.6980000e+03   2.4798344e-02
   9.6990000e+03   2.5532720e-02
   9.7000000e+03   2.6284016e-02
   9.7010000e+03   2.7052491e-02
   9.7020000e+03   2.7838406e-02
   9.7030000e+03   2.8642023e-02
   9.7040000e+03   2.9463604e-02
   9.7050000e+03   3.0303412e-02
   9.7060000e+03   3.1161712e-02
   9.7070000e+03   3.2038768e-02
   9.7080000e+03   3.2934845e-02
   9.7090000e+03   3.3850210e-02
   9.7100000e+03   3.4785127e-02
   9.7110000e+03   3.5739865e-02
   9.7120000e+03   3.6714689e-02
   9.7130000e+03   3.7709866e-02
   9.7140000e+03   3.8725665e-02
   9.7150000e+03   3.9762352e-02
   9.7160000e+03   4.0820193e-02
   9.7170000e+03   4.1899457e-02
   9.7180000e+03   4.3000410e-02
   9.7190000e+03   4.4123319e-02
   9.7200000e+03   4.5268450e-02
   9.7210000e+03   4.6436068e-02
   9.7220000e+03   4.7626439e-02
   9.7230000e+03   4.8839827e-02
   9.7240000e+03   5.0076497e-02
   9.7250000e+03   5.1336711e-02
   9.7260000e+03   5.2620731e-02
   9.7270000e+03   5.3928818e-02
   9.7280000e+03   5.5261233e-02
   9.7290000e+03   5.6618234e-02
   9.7300000e+03   5.8000079e-02
   9.7310000e+03   5.9407024e-02
   9.7320000e+03   6.0839324e-02
   9.7330000e+03   6.2297231e-02
   9.7340000e+03   6.3780997e-02
   9.7350000e+03   6.5290871e-02
   9.7360000e+03   6.6827102e-02
   9.7370000e+03   6.8389935e-02
   9.7380000e+03   6.9979614e-02
   9.7390000e+03   7.1596380e-02
   9.7400000e+03   7.3240472e-02
   9.7410000e+03   7.4912127e-02
   9.7420000e+03   7.6611580e-02
   9.7430000e+03   7.8339061e-02
   9.7440000e+03   8.0094801e-02
   9.7450000e+03   8.1879024e-02
   9.7460000e+03   8.3691955e-02
   9.7470000e+03   8.5533813e-02
   9.7480000e+03   8.7404816e-02
   9.7490000e+03   8.9305177e-02
   9.7500000e+03   9.1235106e-02
   9.7510000e+03   9.3194811e-02
   9.7520000e+03   9.5184494e-02
   9.7530000e+03   9.7204356e-02
   9.7540000e+03   9.9254593e-02
   9.7550000e+03   1.0133540e-01
   9.7560000e+03   1.0344695e-01
   9.7570000e+03   1.0558945e-01
   9.7580000e+03   1.0776306e-01
   9.7590000e+03   1.0996797e-01
   9.7600000e+03   1.1220434e-01
   9.7610000e+03   1.1447234e-01
   9.7620000e+03   1.1677214e-01
   9.7630000e+03   1.1910388e-01
   9.7640000e+03   1.2146772e-01
   9.7650000e+03   1.2386382e-01
   9.7660000e+03   1.2629230e-01
   9.7670000e+03   1.2875331e-01
   9.7680000e+03   1.3124698e-01
   9.7690000e+03   1.3377343e-01
   9.7700000e+03   1.3633279e-01
   9.7710000e+03   1.3892517e-01
   9.7720000e+03   1.4155068e-01
   9.7730000e+03   1.4420942e-01
   9.7740000e+03   1.4690149e-01
   9.7750000e+03   1.4962698e-01
   9.7760000e+03   1.5238598e-01
   9.7770000e+03   1.5517857e-01
   9.7780000e+03   1.5800482e-01
   9.7790000e+03   1.6086479e-01
   9.7800000e+03   1.6375856e-01
   9.7810000e+03   1.6668616e-01
   9.7820000e+03   1.6964765e-01
   9.7830000e+03   1.7264306e-01
   9.7840000e+03   1.7567243e-01
   9.7850000e+03   1.7873579e-01
   9.7860000e+03   1.8183316e-01
   9.7870000e+03   1.8496454e-01
   9.7880000e+03   1.8812995e-01
   9.7890000e+03   1.9132937e-01
   9.7900000e+03   1.9456280e-01
   9.7910000e+03   1.9783023e-01
   9.7920000e+03   2.0113162e-01
   9.7930000e+03   2.0446694e-01
   9.7940000e+03   2.0783616e-01
   9.7950000e+03   2.1123923e-01
   9.7960000e+03   2.1467609e-01
   9.7970000e+03   2.1814667e-01
   9.7980000e+03   2.2165091e-01
   9.7990000e+03   2.2518872e-01
   9.8000000e+03   2.2876002e-01
   9.8010000e+03   2.3236472e-01
   9.8020000e+03   2.3600269e-01
   9.8030000e+03   2.3967384e-01
   9.8040000e+03   2.4337805e-01
   9.8050000e+03   2.4711518e-01
   9.8060000e+03   2.5088509e-01
   9.8070000e+03   2.5468765e-01
   9.8080000e+03   2.5852268e-01
   9.8090000e+03   2.6239004e-01
   9.8100000e+03   2.6628955e-01
   9.8110000e+03   2.7022102e-01
   9.8120000e+03   2.7418428e-01
   9.8130000e+03   2.7817911e-01
   9.8140000e+03   2.8220532e-01
   9.8150000e+03   2.8626268e-01
   9.8160000e+03   2.9035098e-01
   9.8170000e+03   2.9446997e-01
   9.8180000e+03   2.9861942e-01
   9.8190000e+03   3.0279907e-01
   9.8200000e+03   3.0700867e-01
   9.8210000e+03   3.1124794e-01
   9.8220000e+03   3.1551660e-01
   9.8230000e+03   3.1981437e-01
   9.8240000e+03   3.2414096e-01
   9.8250000e+03   3.2849605e-01
   9.8260000e+03   3.3287934e-01
   9.8270000e+03   3.3729049e-01
   9.8280000e+03   3.4172918e-01
   9.8290000e+03   3.4619506e-01
   9.8300000e+03   3.5068779e-01
   9.8310000e+03   3.5520701e-01
   9.8320000e+03   3.5975234e-01
   9.8330000e+03   3.6432341e-01
   9.8340000e+03   3.6891983e-01
   9.8350000e+03   3.7354121e-01
   9.8360000e+03   3.7818715e-01
   9.8370000e+03   3.8285723e-01
   9.8380000e+03   3.8755104e-01
   9.8390000e+03   3.9226813e-01
   9.8400000e+03   3.9700807e-01
   9.8410000e+03   4.0177042e-01
   9.8420000e+03   4.0655471e-01
   9.8430000e+03   4.1136049e-01
   9.8440000e+03   4.1618728e-01
   9.8450000e+03   4.2103460e-01
   9.8460000e+03   4.2590195e-01
   9.8470000e+03   4.3078884e-01
   9.8480000e+03   4.3569477e-01
   9.8490000e+03   4.4061921e-01
   9.8500000e+03   4.4556165e-01
   9.8510000e+03   4.5052154e-01
   9.8520000e+03   4.5549836e-01
   9.8530000e+03   4.6049156e-01
   9.8540000e+03   4.6550057e-01
   9.8550000e+03   4.7052485e-01
   9.8560000e+03   4.7556380e-01
   9.8570000e+03   4.8061687e-01
   9.8580000e+03   4.8568346e-01
   9.8590000e+03   4.9076298e-01
   9.8600000e+03   4.9585482e-01
   9.8610000e+03   5.0095839e-01
   9.8620000e+03   5.0607306e-01
   9.8630000e+03   5.1119822e-01
   9.8640000e+03   5.1633323e-01
   9.8650000e+03   5.2147746e-01
   9.8660000e+03   5.2663027e-01
   9.8670000e+03   5.3179101e-01
   9.8680000e+03   5.3695902e-01
   9.8690000e+03   5.4213365e-01
   9.8700000e+03   5.4731422e-01
   9.8710000e+03   5.5250006e-01
   9.8720000e+03   5.5769049e-01
   9.8730000e+03   5.6288482e-01
   9.8740000e+03   5.6808238e-01
   9.8750000e+03   5.7328245e-01
   9.8760000e+03   5.7848433e-01
   9.8770000e+03   5.8368733e-01
   9.8780000e+03   5.8889073e-01
   9.8790000e+03   5.9409380e-01
   9.8800000e+03   5.9929583e-01
   9.8810000e+03   6.0449610e-01
   9.8820000e+03   6.0969387e-01
   9.8830000e+03   6.1488840e-01
   9.8840000e+03   6.2007896e-01
   9.8850000e+03   6.2526480e-01
   9.8860000e+03   6.3044518e-01
   9.8870000e+03   6.3561935e-01
   9.8880000e+03   6.4078654e-01
   9.8890000e+03   6.4594601e-01
   9.8900000e+03   6.5109699e-01
   9.8910000e+03   6.5623873e-01
   9.8920000e+03   6.6137044e-01
   9.8930000e+03   6.6649137e-01
   9.8940000e+03   6.7160074e-01
   9.8950000e+03   6.7669777e-01
   9.8960000e+03   6.8178170e-01
   9.8970000e+03   6.8685175e-01
   9.8980000e+03   6.9190713e-01
   9.8990000e+03   6.9694706e-01
   9.9000000e+03   7.0197077e-01
   9.9010000e+03   7.0697746e-01
   9.9020000e+03   7.1196636e-01
   9.9030000e+03   7.1693667e-01
   9.9040000e+03   7.2188762e-01
   9.9050000e+03   7.2681842e-01
   9.9060000e+03   7.3172827e-01
   9.9070000e+03   7.3661640e-01
   9.9080000e+03   7.4148202e-01
   9.9090000e+03   7.4632434e-01
   9.9100000e+03   7.5114258e-01
   9.9110000e+03   7.5593595e-01
   9.9120000e+03   7.6070368e-01
   9.9130000e+03   7.6544497e-01
   9.9140000e+03   7.7015904e-01
   9.9150000e+03   7.7484513e-01
   9.9160000e+03   7.7950245e-01
   9.9170000e+03   7.8413022e-01
   9.9180000e+03   7.8872768e-01
   9.9190000e+03   7.9329404e-01
   9.9200000e+03   7.9782856e-01
   9.9210000e+03   8.0233045e-01
   9.9220000e+03   8.0679895e-01
   9.9230000e+03   8.1123332e-01
   9.9240000e+03   8.1563279e-01
   9.9250000e+03   8.1999661e-01
   9.9260000e+03   8.2432403e-01
   9.9270000e+03   8.2861431e-01
   9.9280000e+03   8.3286670e-01
   9.9290000e+03   8.3708048e-01
   9.9300000e+03   8.4125491e-01
   9.9310000e+03   8.4538926e-01
   9.9320000e+03   8.4948282e-01
   9.9330000e+03   8.5353487e-01
   9.9340000e+03   8.5754469e-01
   9.9350000e+03   8.6151159e-01
   9.9360000e+03   8.6543486e-01
   9.9370000e+03   8.6931381e-01
   9.9380000e+03   8.7314775e-01
   9.9390000e+03   8.7693601e-01
   9.9400000e+03   8.8067790e-01
   9.9410000e+03   8.8437276e-01
   9.9420000e+03   8.8801993e-01
   9.9430000e+03   8.9161876e-01
   9.9440000e+03   8.9516859e-01
   9.9450000e+03   8.9866880e-01
   9.9460000e+03   9.0211875e-01
   9.9470000e+03   9.0551781e-01
   9.9480000e+03   9.0886537e-01
   9.9490000e+03   9.1216082e-01
   9.9500000e+03   9.1540357e-01
   9.9510000e+03   9.1859302e-01
   9.9520000e+03   9.2172859e-01
   9.9530000e+03   9.2480971e-01
   9.9540000e+03   9.2783581e-01
   9.9550000e+03   9.3080635e-01
   9.9560000e+03   9.3372076e-01
   9.9570000e+03   9.3657852e-01
   9.9580000e+03   9.3937910e-01
   9.9590000e+03   9.4212198e-01
   9.9600000e+03   9.4480666e-01
   9.9610000e+03   9.4743264e-01
   9.9620000e+03   9.4999942e-01
   9.9630000e+03   9.5250655e-01
   9.9640000e+03   9.5495354e-01
   9.9650000e+03   9.5733994e-01
   9.9660000e+03   9.5966531e-01
   9.9670000e+03   9.6192921e-01
   9.9680000e+03   9.6413123e-01
   9.9690000e+03   9.6627094e-01
   9.9700000e+03   9.6834796e-01
   9.9710000e+03   9.7036188e-01
   9.9720000e+03   9.7231233e-01
   9.9730000e+03   9.7419894e-01
   9.9740000e+03   9.7602137e-01
   9.9750000e+03   9.7777926e-01
   9.9760000e+03   9.7947228e-01
   9.9770000e+03   9.8110012e-01
   9.9780000e+03   9.8266247e-01
   9.9790000e+03   9.8415903e-01
   9.9800000e+03   9.8558952e-01
   9.9810000e+03   9.8695367e-01
   9.9820000e+03   9.8825123e-01
   9.9830000e+03   9.8948193e-01
   9.9840000e+03   9.9064556e-01
   9.9850000e+03   9.9174189e-01
   9.9860000e+03   9.9277071e-01
   9.9870000e+03   9.9373183e-01
   9.9880000e+03   9.9462506e-01
   9.9890000e+03   9.9545024e-01
   9.9900000e+03   9.9620721e-01
   9.9910000e+03   9.9689582e-01
   9.9920000e+03   9.9751595e-01
   9.9930000e+03   9.9806747e-01
   9.9940000e+03   9.9855028e-01
   9.9950000e+03   9.9896429e-01
   9.9960000e+03   9.9930942e-01
   9.9970000e+03   9.9958560e-01
   9.9980000e+03   9.9979278e-01
   9.9990000e+03   9.9993092e-01
   1.0000000e+04   1.0000000e+00


==> lowbound_signal_1.dat <==
   1.0000000e+00   3.4015023e-05
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   3.4015023e-04
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   1.1905258e-03
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   2.8572619e-03
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   5.6124787e-03
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   9.7282965e-03
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.5476835e-02
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   2.3130215e-02
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   3.2960557e-02
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   4.5239980e-02
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   6.0240605e-02
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   7.7690312e-02
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   9.6772740e-02
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   1.1667153e-01
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   1.3657032e-01
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   1.5565274e-01
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   1.7310245e-01
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   1.8810308e-01
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   1.9983826e-01
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   2.0749164e-01
   4.0000000e+01   0.0000000e+00
   4.1000000e+01   2.1024686e-01
   4.2000000e+01   0.0000000e+00
   4.3000000e+01   2.0749164e-01
   4.4000000e+01   0.0000000e+00
   4.5000000e+01   1.9983826e-01
   4.6000000e+01   0.0000000e+00
   4.7000000e+01   1.8810308e-01
   4.8000000e+01   0.0000000e+00
   4.9000000e+01   1.7310245e-01
   5.0000000e+01   0.0000000e+00
   5.1000000e+01   1.5565274e-01
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   1.3657032e-01
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   1.1667153e-01
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   9.6772740e-02
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   7.7690312e-02
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   6.0240605e-02
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   4.5239980e-02
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   3.2960557e-02
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   2.3130215e-02
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   1.5476835e-02
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   9.7282965e-03
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   5.6124787e-03
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   2.8572619e-03
   7.6000000e+01   0.0000000e+00
   7.7000000e+01   1.1905258e-03
   7.8000000e+01   0.0000000e+00
   7.9000000e+01   3.4015023e-04
   8.0000000e+01   0.0000000e+00
   8.1000000e+01   3.4015023e-05


==> lowbound_signal_2.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   1.3606009e-04
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   6.8030045e-04
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   1.9048413e-03
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   4.0818027e-03
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   7.4833050e-03
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   1.2381468e-02
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.9048413e-02
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   2.7756259e-02
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   3.8777126e-02
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   5.2383135e-02
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   6.8710346e-02
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   8.7078458e-02
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   1.0667111e-01
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   1.2667194e-01
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   1.4626460e-01
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   1.6463271e-01
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   1.8095992e-01
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   1.9442987e-01
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   2.0422620e-01
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   2.0953254e-01
   4.1000000e+01   0.0000000e+00
   4.2000000e+01   2.0953254e-01
   4.3000000e+01   0.0000000e+00
   4.4000000e+01   2.0422620e-01
   4.5000000e+01   0.0000000e+00
   4.6000000e+01   1.9442987e-01
   4.7000000e+01   0.0000000e+00
   4.8000000e+01   1.8095992e-01
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   1.6463271e-01
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   1.4626460e-01
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   1.2667194e-01
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   1.0667111e-01
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   8.7078458e-02
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   6.8710346e-02
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   5.2383135e-02
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   3.8777126e-02
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   2.7756259e-02
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   1.9048413e-02
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   1.2381468e-02
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   7.4833050e-03
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   4.0818027e-03
   7.5000000e+01   0.0000000e+00
   7.6000000e+01   1.9048413e-03
   7.7000000e+01   0.0000000e+00
   7.8000000e+01   6.8030045e-04
   7.9000000e+01   0.0000000e+00
   8.0000000e+01   1.3606009e-04
   8.1000000e+01   0.0000000e+00


==> n_spikes.dat <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39


==> phase_transition_fc30.dat <==
   1.0000000e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-01   2.0000000e+00   3.0000000e-01
   1.0000000e-01   3.0000000e+00   2.0000000e-01
   1.0000000e-01   4.0000000e+00   0.0000000e+00
   1.0000000e-01   5.0000000e+00   1.0000000e-01
   1.0000000e-01   6.0000000e+00   0.0000000e+00
   1.0000000e-01   7.0000000e+00   0.0000000e+00
   1.0000000e-01   8.0000000e+00   0.0000000e+00
   1.0000000e-01   9.0000000e+00   0.0000000e+00
   1.0000000e-01   1.0000000e+01   0.0000000e+00
   1.0000000e-01   1.1000000e+01   0.0000000e+00
   1.0000000e-01   1.2000000e+01   0.0000000e+00
   1.0000000e-01   1.3000000e+01   0.0000000e+00
   1.0000000e-01   1.4000000e+01   0.0000000e+00
   1.0000000e-01   1.5000000e+01   0.0000000e+00
   1.0000000e-01   1.6000000e+01   0.0000000e+00
   1.0000000e-01   1.7000000e+01   0.0000000e+00
   1.0000000e-01   1.8000000e+01   0.0000000e+00
   1.0000000e-01   1.9000000e+01   0.0000000e+00
   1.0000000e-01   2.0000000e+01   0.0000000e+00
   1.0000000e-01   2.1000000e+01   0.0000000e+00
   1.0000000e-01   2.2000000e+01   0.0000000e+00
   1.0000000e-01   2.3000000e+01   0.0000000e+00
   1.0000000e-01   2.4000000e+01   0.0000000e+00
   1.0000000e-01   2.5000000e+01   0.0000000e+00
   1.0000000e-01   2.6000000e+01   0.0000000e+00
   1.0000000e-01   2.7000000e+01   0.0000000e+00
   1.0000000e-01   2.8000000e+01   0.0000000e+00
   1.0000000e-01   2.9000000e+01   0.0000000e+00
   1.2000000e-01   1.0000000e+00   1.0000000e+00
   1.2000000e-01   2.0000000e+00   7.0000000e-01
   1.2000000e-01   3.0000000e+00   2.0000000e-01
   1.2000000e-01   4.0000000e+00   1.0000000e-01
   1.2000000e-01   5.0000000e+00   0.0000000e+00
   1.2000000e-01   6.0000000e+00   0.0000000e+00
   1.2000000e-01   7.0000000e+00   0.0000000e+00
   1.2000000e-01   8.0000000e+00   0.0000000e+00
   1.2000000e-01   9.0000000e+00   0.0000000e+00
   1.2000000e-01   1.0000000e+01   0.0000000e+00
   1.2000000e-01   1.1000000e+01   0.0000000e+00
   1.2000000e-01   1.2000000e+01   0.0000000e+00
   1.2000000e-01   1.3000000e+01   0.0000000e+00
   1.2000000e-01   1.4000000e+01   0.0000000e+00
   1.2000000e-01   1.5000000e+01   0.0000000e+00
   1.2000000e-01   1.6000000e+01   0.0000000e+00
   1.2000000e-01   1.7000000e+01   0.0000000e+00
   1.2000000e-01   1.8000000e+01   0.0000000e+00
   1.2000000e-01   1.9000000e+01   0.0000000e+00
   1.2000000e-01   2.0000000e+01   0.0000000e+00
   1.2000000e-01   2.1000000e+01   0.0000000e+00
   1.2000000e-01   2.2000000e+01   0.0000000e+00
   1.2000000e-01   2.3000000e+01   0.0000000e+00
   1.2000000e-01   2.4000000e+01   0.0000000e+00
   1.2000000e-01   2.5000000e+01   0.0000000e+00
   1.2000000e-01   2.6000000e+01   0.0000000e+00
   1.2000000e-01   2.7000000e+01   0.0000000e+00
   1.2000000e-01   2.8000000e+01   0.0000000e+00
   1.2000000e-01   2.9000000e+01   0.0000000e+00
   1.4000000e-01   1.0000000e+00   1.0000000e+00
   1.4000000e-01   2.0000000e+00   6.0000000e-01
   1.4000000e-01   3.0000000e+00   3.0000000e-01
   1.4000000e-01   4.0000000e+00   2.0000000e-01
   1.4000000e-01   5.0000000e+00   0.0000000e+00
   1.4000000e-01   6.0000000e+00   0.0000000e+00
   1.4000000e-01   7.0000000e+00   0.0000000e+00
   1.4000000e-01   8.0000000e+00   0.0000000e+00
   1.4000000e-01   9.0000000e+00   1.0000000e-01
   1.4000000e-01   1.0000000e+01   0.0000000e+00
   1.4000000e-01   1.1000000e+01   0.0000000e+00
   1.4000000e-01   1.2000000e+01   0.0000000e+00
   1.4000000e-01   1.3000000e+01   0.0000000e+00
   1.4000000e-01   1.4000000e+01   0.0000000e+00
   1.4000000e-01   1.5000000e+01   0.0000000e+00
   1.4000000e-01   1.6000000e+01   0.0000000e+00
   1.4000000e-01   1.7000000e+01   0.0000000e+00
   1.4000000e-01   1.8000000e+01   0.0000000e+00
   1.4000000e-01   1.9000000e+01   0.0000000e+00
   1.4000000e-01   2.0000000e+01   0.0000000e+00
   1.4000000e-01   2.1000000e+01   0.0000000e+00
   1.4000000e-01   2.2000000e+01   0.0000000e+00
   1.4000000e-01   2.3000000e+01   0.0000000e+00
   1.4000000e-01   2.4000000e+01   0.0000000e+00
   1.4000000e-01   2.5000000e+01   0.0000000e+00
   1.4000000e-01   2.6000000e+01   0.0000000e+00
   1.4000000e-01   2.7000000e+01   0.0000000e+00
   1.4000000e-01   2.8000000e+01   0.0000000e+00
   1.4000000e-01   2.9000000e+01   0.0000000e+00
   1.6000000e-01   1.0000000e+00   1.0000000e+00
   1.6000000e-01   2.0000000e+00   4.0000000e-01
   1.6000000e-01   3.0000000e+00   1.0000000e-01
   1.6000000e-01   4.0000000e+00   2.0000000e-01
   1.6000000e-01   5.0000000e+00   1.0000000e-01
   1.6000000e-01   6.0000000e+00   0.0000000e+00
   1.6000000e-01   7.0000000e+00   0.0000000e+00
   1.6000000e-01   8.0000000e+00   0.0000000e+00
   1.6000000e-01   9.0000000e+00   0.0000000e+00
   1.6000000e-01   1.0000000e+01   0.0000000e+00
   1.6000000e-01   1.1000000e+01   0.0000000e+00
   1.6000000e-01   1.2000000e+01   0.0000000e+00
   1.6000000e-01   1.3000000e+01   0.0000000e+00
   1.6000000e-01   1.4000000e+01   0.0000000e+00
   1.6000000e-01   1.5000000e+01   0.0000000e+00
   1.6000000e-01   1.6000000e+01   0.0000000e+00
   1.6000000e-01   1.7000000e+01   0.0000000e+00
   1.6000000e-01   1.8000000e+01   0.0000000e+00
   1.6000000e-01   1.9000000e+01   0.0000000e+00
   1.6000000e-01   2.0000000e+01   0.0000000e+00
   1.6000000e-01   2.1000000e+01   0.0000000e+00
   1.6000000e-01   2.2000000e+01   0.0000000e+00
   1.6000000e-01   2.3000000e+01   0.0000000e+00
   1.6000000e-01   2.4000000e+01   0.0000000e+00
   1.6000000e-01   2.5000000e+01   0.0000000e+00
   1.6000000e-01   2.6000000e+01   0.0000000e+00
   1.6000000e-01   2.7000000e+01   0.0000000e+00
   1.6000000e-01   2.8000000e+01   0.0000000e+00
   1.6000000e-01   2.9000000e+01   0.0000000e+00
   1.8000000e-01   1.0000000e+00   1.0000000e+00
   1.8000000e-01   2.0000000e+00   6.0000000e-01
   1.8000000e-01   3.0000000e+00   1.0000000e-01
   1.8000000e-01   4.0000000e+00   2.0000000e-01
   1.8000000e-01   5.0000000e+00   1.0000000e-01
   1.8000000e-01   6.0000000e+00   0.0000000e+00
   1.8000000e-01   7.0000000e+00   0.0000000e+00
   1.8000000e-01   8.0000000e+00   0.0000000e+00
   1.8000000e-01   9.0000000e+00   0.0000000e+00
   1.8000000e-01   1.0000000e+01   0.0000000e+00
   1.8000000e-01   1.1000000e+01   0.0000000e+00
   1.8000000e-01   1.2000000e+01   0.0000000e+00
   1.8000000e-01   1.3000000e+01   0.0000000e+00
   1.8000000e-01   1.4000000e+01   0.0000000e+00
   1.8000000e-01   1.5000000e+01   0.0000000e+00
   1.8000000e-01   1.6000000e+01   0.0000000e+00
   1.8000000e-01   1.7000000e+01   0.0000000e+00
   1.8000000e-01   1.8000000e+01   0.0000000e+00
   1.8000000e-01   1.9000000e+01   0.0000000e+00
   1.8000000e-01   2.0000000e+01   0.0000000e+00
   1.8000000e-01   2.1000000e+01   0.0000000e+00
   1.8000000e-01   2.2000000e+01   0.0000000e+00
   1.8000000e-01   2.3000000e+01   0.0000000e+00
   1.8000000e-01   2.4000000e+01   0.0000000e+00
   1.8000000e-01   2.5000000e+01   0.0000000e+00
   1.8000000e-01   2.6000000e+01   0.0000000e+00
   1.8000000e-01   2.7000000e+01   0.0000000e+00
   1.8000000e-01   2.8000000e+01   0.0000000e+00
   1.8000000e-01   2.9000000e+01   0.0000000e+00
   2.0000000e-01   1.0000000e+00   1.0000000e+00
   2.0000000e-01   2.0000000e+00   4.0000000e-01
   2.0000000e-01   3.0000000e+00   3.0000000e-01
   2.0000000e-01   4.0000000e+00   3.0000000e-01
   2.0000000e-01   5.0000000e+00   1.0000000e-01
   2.0000000e-01   6.0000000e+00   0.0000000e+00
   2.0000000e-01   7.0000000e+00   0.0000000e+00
   2.0000000e-01   8.0000000e+00   0.0000000e+00
   2.0000000e-01   9.0000000e+00   0.0000000e+00
   2.0000000e-01   1.0000000e+01   0.0000000e+00
   2.0000000e-01   1.1000000e+01   0.0000000e+00
   2.0000000e-01   1.2000000e+01   0.0000000e+00
   2.0000000e-01   1.3000000e+01   0.0000000e+00
   2.0000000e-01   1.4000000e+01   0.0000000e+00
   2.0000000e-01   1.5000000e+01   0.0000000e+00
   2.0000000e-01   1.6000000e+01   0.0000000e+00
   2.0000000e-01   1.7000000e+01   0.0000000e+00
   2.0000000e-01   1.8000000e+01   0.0000000e+00
   2.0000000e-01   1.9000000e+01   0.0000000e+00
   2.0000000e-01   2.0000000e+01   0.0000000e+00
   2.0000000e-01   2.1000000e+01   0.0000000e+00
   2.0000000e-01   2.2000000e+01   0.0000000e+00
   2.0000000e-01   2.3000000e+01   0.0000000e+00
   2.0000000e-01   2.4000000e+01   0.0000000e+00
   2.0000000e-01   2.5000000e+01   0.0000000e+00
   2.0000000e-01   2.6000000e+01   0.0000000e+00
   2.0000000e-01   2.7000000e+01   0.0000000e+00
   2.0000000e-01   2.8000000e+01   0.0000000e+00
   2.0000000e-01   2.9000000e+01   0.0000000e+00
   2.2000000e-01   1.0000000e+00   1.0000000e+00
   2.2000000e-01   2.0000000e+00   3.0000000e-01
   2.2000000e-01   3.0000000e+00   1.0000000e-01
   2.2000000e-01   4.0000000e+00   3.0000000e-01
   2.2000000e-01   5.0000000e+00   0.0000000e+00
   2.2000000e-01   6.0000000e+00   0.0000000e+00
   2.2000000e-01   7.0000000e+00   0.0000000e+00
   2.2000000e-01   8.0000000e+00   0.0000000e+00
   2.2000000e-01   9.0000000e+00   0.0000000e+00
   2.2000000e-01   1.0000000e+01   0.0000000e+00
   2.2000000e-01   1.1000000e+01   0.0000000e+00
   2.2000000e-01   1.2000000e+01   0.0000000e+00
   2.2000000e-01   1.3000000e+01   0.0000000e+00
   2.2000000e-01   1.4000000e+01   0.0000000e+00
   2.2000000e-01   1.5000000e+01   0.0000000e+00
   2.2000000e-01   1.6000000e+01   0.0000000e+00
   2.2000000e-01   1.7000000e+01   0.0000000e+00
   2.2000000e-01   1.8000000e+01   0.0000000e+00
   2.2000000e-01   1.9000000e+01   0.0000000e+00
   2.2000000e-01   2.0000000e+01   0.0000000e+00
   2.2000000e-01   2.1000000e+01   0.0000000e+00
   2.2000000e-01   2.2000000e+01   0.0000000e+00
   2.2000000e-01   2.3000000e+01   0.0000000e+00
   2.2000000e-01   2.4000000e+01   0.0000000e+00
   2.2000000e-01   2.5000000e+01   0.0000000e+00
   2.2000000e-01   2.6000000e+01   0.0000000e+00
   2.2000000e-01   2.7000000e+01   0.0000000e+00
   2.2000000e-01   2.8000000e+01   0.0000000e+00
   2.2000000e-01   2.9000000e+01   0.0000000e+00
   2.4000000e-01   1.0000000e+00   1.0000000e+00
   2.4000000e-01   2.0000000e+00   5.0000000e-01
   2.4000000e-01   3.0000000e+00   0.0000000e+00
   2.4000000e-01   4.0000000e+00   1.0000000e-01
   2.4000000e-01   5.0000000e+00   0.0000000e+00
   2.4000000e-01   6.0000000e+00   0.0000000e+00
   2.4000000e-01   7.0000000e+00   0.0000000e+00
   2.4000000e-01   8.0000000e+00   0.0000000e+00
   2.4000000e-01   9.0000000e+00   0.0000000e+00
   2.4000000e-01   1.0000000e+01   0.0000000e+00
   2.4000000e-01   1.1000000e+01   0.0000000e+00
   2.4000000e-01   1.2000000e+01   0.0000000e+00
   2.4000000e-01   1.3000000e+01   0.0000000e+00
   2.4000000e-01   1.4000000e+01   0.0000000e+00
   2.4000000e-01   1.5000000e+01   0.0000000e+00
   2.4000000e-01   1.6000000e+01   0.0000000e+00
   2.4000000e-01   1.7000000e+01   0.0000000e+00
   2.4000000e-01   1.8000000e+01   0.0000000e+00
   2.4000000e-01   1.9000000e+01   0.0000000e+00
   2.4000000e-01   2.0000000e+01   0.0000000e+00
   2.4000000e-01   2.1000000e+01   0.0000000e+00
   2.4000000e-01   2.2000000e+01   0.0000000e+00
   2.4000000e-01   2.3000000e+01   0.0000000e+00
   2.4000000e-01   2.4000000e+01   0.0000000e+00
   2.4000000e-01   2.5000000e+01   0.0000000e+00
   2.4000000e-01   2.6000000e+01   0.0000000e+00
   2.4000000e-01   2.7000000e+01   0.0000000e+00
   2.4000000e-01   2.8000000e+01   0.0000000e+00
   2.4000000e-01   2.9000000e+01   0.0000000e+00
   2.6000000e-01   1.0000000e+00   1.0000000e+00
   2.6000000e-01   2.0000000e+00   2.0000000e-01
   2.6000000e-01   3.0000000e+00   2.0000000e-01
   2.6000000e-01   4.0000000e+00   1.0000000e-01
   2.6000000e-01   5.0000000e+00   0.0000000e+00
   2.6000000e-01   6.0000000e+00   1.0000000e-01
   2.6000000e-01   7.0000000e+00   0.0000000e+00
   2.6000000e-01   8.0000000e+00   0.0000000e+00
   2.6000000e-01   9.0000000e+00   0.0000000e+00
   2.6000000e-01   1.0000000e+01   0.0000000e+00
   2.6000000e-01   1.1000000e+01   0.0000000e+00
   2.6000000e-01   1.2000000e+01   0.0000000e+00
   2.6000000e-01   1.3000000e+01   0.0000000e+00
   2.6000000e-01   1.4000000e+01   0.0000000e+00
   2.6000000e-01   1.5000000e+01   0.0000000e+00
   2.6000000e-01   1.6000000e+01   0.0000000e+00
   2.6000000e-01   1.7000000e+01   0.0000000e+00
   2.6000000e-01   1.8000000e+01   0.0000000e+00
   2.6000000e-01   1.9000000e+01   0.0000000e+00
   2.6000000e-01   2.0000000e+01   0.0000000e+00
   2.6000000e-01   2.1000000e+01   0.0000000e+00
   2.6000000e-01   2.2000000e+01   0.0000000e+00
   2.6000000e-01   2.3000000e+01   0.0000000e+00
   2.6000000e-01   2.4000000e+01   0.0000000e+00
   2.6000000e-01   2.5000000e+01   0.0000000e+00
   2.6000000e-01   2.6000000e+01   0.0000000e+00
   2.6000000e-01   2.7000000e+01   0.0000000e+00
   2.6000000e-01   2.8000000e+01   0.0000000e+00
   2.6000000e-01   2.9000000e+01   0.0000000e+00
   2.8000000e-01   1.0000000e+00   1.0000000e+00
   2.8000000e-01   2.0000000e+00   5.0000000e-01
   2.8000000e-01   3.0000000e+00   4.0000000e-01
   2.8000000e-01   4.0000000e+00   0.0000000e+00
   2.8000000e-01   5.0000000e+00   1.0000000e-01
   2.8000000e-01   6.0000000e+00   0.0000000e+00
   2.8000000e-01   7.0000000e+00   0.0000000e+00
   2.8000000e-01   8.0000000e+00   0.0000000e+00
   2.8000000e-01   9.0000000e+00   0.0000000e+00
   2.8000000e-01   1.0000000e+01   0.0000000e+00
   2.8000000e-01   1.1000000e+01   0.0000000e+00
   2.8000000e-01   1.2000000e+01   0.0000000e+00
   2.8000000e-01   1.3000000e+01   0.0000000e+00
   2.8000000e-01   1.4000000e+01   0.0000000e+00
   2.8000000e-01   1.5000000e+01   0.0000000e+00
   2.8000000e-01   1.6000000e+01   0.0000000e+00
   2.8000000e-01   1.7000000e+01   0.0000000e+00
   2.8000000e-01   1.8000000e+01   0.0000000e+00
   2.8000000e-01   1.9000000e+01   0.0000000e+00
   2.8000000e-01   2.0000000e+01   0.0000000e+00
   2.8000000e-01   2.1000000e+01   0.0000000e+00
   2.8000000e-01   2.2000000e+01   0.0000000e+00
   2.8000000e-01   2.3000000e+01   0.0000000e+00
   2.8000000e-01   2.4000000e+01   0.0000000e+00
   2.8000000e-01   2.5000000e+01   0.0000000e+00
   2.8000000e-01   2.6000000e+01   0.0000000e+00
   2.8000000e-01   2.7000000e+01   0.0000000e+00
   2.8000000e-01   2.8000000e+01   0.0000000e+00
   2.8000000e-01   2.9000000e+01   0.0000000e+00
   3.0000000e-01   1.0000000e+00   1.0000000e+00
   3.0000000e-01   2.0000000e+00   3.0000000e-01
   3.0000000e-01   3.0000000e+00   4.0000000e-01
   3.0000000e-01   4.0000000e+00   2.0000000e-01
   3.0000000e-01   5.0000000e+00   2.0000000e-01
   3.0000000e-01   6.0000000e+00   1.0000000e-01
   3.0000000e-01   7.0000000e+00   0.0000000e+00
   3.0000000e-01   8.0000000e+00   0.0000000e+00
   3.0000000e-01   9.0000000e+00   0.0000000e+00
   3.0000000e-01   1.0000000e+01   0.0000000e+00
   3.0000000e-01   1.1000000e+01   0.0000000e+00
   3.0000000e-01   1.2000000e+01   0.0000000e+00
   3.0000000e-01   1.3000000e+01   0.0000000e+00
   3.0000000e-01   1.4000000e+01   0.0000000e+00
   3.0000000e-01   1.5000000e+01   0.0000000e+00
   3.0000000e-01   1.6000000e+01   0.0000000e+00
   3.0000000e-01   1.7000000e+01   0.0000000e+00
   3.0000000e-01   1.8000000e+01   0.0000000e+00
   3.0000000e-01   1.9000000e+01   0.0000000e+00
   3.0000000e-01   2.0000000e+01   0.0000000e+00
   3.0000000e-01   2.1000000e+01   0.0000000e+00
   3.0000000e-01   2.2000000e+01   0.0000000e+00
   3.0000000e-01   2.3000000e+01   0.0000000e+00
   3.0000000e-01   2.4000000e+01   0.0000000e+00
   3.0000000e-01   2.5000000e+01   0.0000000e+00
   3.0000000e-01   2.6000000e+01   0.0000000e+00
   3.0000000e-01   2.7000000e+01   0.0000000e+00
   3.0000000e-01   2.8000000e+01   0.0000000e+00
   3.0000000e-01   2.9000000e+01   0.0000000e+00
   3.2000000e-01   1.0000000e+00   1.0000000e+00
   3.2000000e-01   2.0000000e+00   7.0000000e-01
   3.2000000e-01   3.0000000e+00   2.0000000e-01
   3.2000000e-01   4.0000000e+00   2.0000000e-01
   3.2000000e-01   5.0000000e+00   0.0000000e+00
   3.2000000e-01   6.0000000e+00   0.0000000e+00
   3.2000000e-01   7.0000000e+00   0.0000000e+00
   3.2000000e-01   8.0000000e+00   0.0000000e+00
   3.2000000e-01   9.0000000e+00   0.0000000e+00
   3.2000000e-01   1.0000000e+01   0.0000000e+00
   3.2000000e-01   1.1000000e+01   0.0000000e+00
   3.2000000e-01   1.2000000e+01   0.0000000e+00
   3.2000000e-01   1.3000000e+01   0.0000000e+00
   3.2000000e-01   1.4000000e+01   0.0000000e+00
   3.2000000e-01   1.5000000e+01   0.0000000e+00
   3.2000000e-01   1.6000000e+01   0.0000000e+00
   3.2000000e-01   1.7000000e+01   0.0000000e+00
   3.2000000e-01   1.8000000e+01   0.0000000e+00
   3.2000000e-01   1.9000000e+01   0.0000000e+00
   3.2000000e-01   2.0000000e+01   0.0000000e+00
   3.2000000e-01   2.1000000e+01   0.0000000e+00
   3.2000000e-01   2.2000000e+01   0.0000000e+00
   3.2000000e-01   2.3000000e+01   0.0000000e+00
   3.2000000e-01   2.4000000e+01   0.0000000e+00
   3.2000000e-01   2.5000000e+01   0.0000000e+00
   3.2000000e-01   2.6000000e+01   0.0000000e+00
   3.2000000e-01   2.7000000e+01   0.0000000e+00
   3.2000000e-01   2.8000000e+01   0.0000000e+00
   3.2000000e-01   2.9000000e+01   0.0000000e+00
   3.4000000e-01   1.0000000e+00   1.0000000e+00
   3.4000000e-01   2.0000000e+00   5.0000000e-01
   3.4000000e-01   3.0000000e+00   1.0000000e-01
   3.4000000e-01   4.0000000e+00   3.0000000e-01
   3.4000000e-01   5.0000000e+00   0.0000000e+00
   3.4000000e-01   6.0000000e+00   0.0000000e+00
   3.4000000e-01   7.0000000e+00   0.0000000e+00
   3.4000000e-01   8.0000000e+00   0.0000000e+00
   3.4000000e-01   9.0000000e+00   0.0000000e+00
   3.4000000e-01   1.0000000e+01   0.0000000e+00
   3.4000000e-01   1.1000000e+01   0.0000000e+00
   3.4000000e-01   1.2000000e+01   0.0000000e+00
   3.4000000e-01   1.3000000e+01   0.0000000e+00
   3.4000000e-01   1.4000000e+01   0.0000000e+00
   3.4000000e-01   1.5000000e+01   0.0000000e+00
   3.4000000e-01   1.6000000e+01   0.0000000e+00
   3.4000000e-01   1.7000000e+01   0.0000000e+00
   3.4000000e-01   1.8000000e+01   0.0000000e+00
   3.4000000e-01   1.9000000e+01   0.0000000e+00
   3.4000000e-01   2.0000000e+01   0.0000000e+00
   3.4000000e-01   2.1000000e+01   0.0000000e+00
   3.4000000e-01   2.2000000e+01   0.0000000e+00
   3.4000000e-01   2.3000000e+01   0.0000000e+00
   3.4000000e-01   2.4000000e+01   0.0000000e+00
   3.4000000e-01   2.5000000e+01   0.0000000e+00
   3.4000000e-01   2.6000000e+01   0.0000000e+00
   3.4000000e-01   2.7000000e+01   0.0000000e+00
   3.4000000e-01   2.8000000e+01   0.0000000e+00
   3.4000000e-01   2.9000000e+01   0.0000000e+00
   3.6000000e-01   1.0000000e+00   1.0000000e+00
   3.6000000e-01   2.0000000e+00   8.0000000e-01
   3.6000000e-01   3.0000000e+00   0.0000000e+00
   3.6000000e-01   4.0000000e+00   3.0000000e-01
   3.6000000e-01   5.0000000e+00   0.0000000e+00
   3.6000000e-01   6.0000000e+00   0.0000000e+00
   3.6000000e-01   7.0000000e+00   0.0000000e+00
   3.6000000e-01   8.0000000e+00   0.0000000e+00
   3.6000000e-01   9.0000000e+00   0.0000000e+00
   3.6000000e-01   1.0000000e+01   0.0000000e+00
   3.6000000e-01   1.1000000e+01   0.0000000e+00
   3.6000000e-01   1.2000000e+01   0.0000000e+00
   3.6000000e-01   1.3000000e+01   0.0000000e+00
   3.6000000e-01   1.4000000e+01   0.0000000e+00
   3.6000000e-01   1.5000000e+01   0.0000000e+00
   3.6000000e-01   1.6000000e+01   0.0000000e+00
   3.6000000e-01   1.7000000e+01   0.0000000e+00
   3.6000000e-01   1.8000000e+01   0.0000000e+00
   3.6000000e-01   1.9000000e+01   0.0000000e+00
   3.6000000e-01   2.0000000e+01   0.0000000e+00
   3.6000000e-01   2.1000000e+01   0.0000000e+00
   3.6000000e-01   2.2000000e+01   0.0000000e+00
   3.6000000e-01   2.3000000e+01   0.0000000e+00
   3.6000000e-01   2.4000000e+01   0.0000000e+00
   3.6000000e-01   2.5000000e+01   0.0000000e+00
   3.6000000e-01   2.6000000e+01   0.0000000e+00
   3.6000000e-01   2.7000000e+01   0.0000000e+00
   3.6000000e-01   2.8000000e+01   0.0000000e+00
   3.6000000e-01   2.9000000e+01   0.0000000e+00
   3.8000000e-01   1.0000000e+00   1.0000000e+00
   3.8000000e-01   2.0000000e+00   3.0000000e-01
   3.8000000e-01   3.0000000e+00   1.0000000e-01
   3.8000000e-01   4.0000000e+00   1.0000000e-01
   3.8000000e-01   5.0000000e+00   2.0000000e-01
   3.8000000e-01   6.0000000e+00   1.0000000e-01
   3.8000000e-01   7.0000000e+00   1.0000000e-01
   3.8000000e-01   8.0000000e+00   0.0000000e+00
   3.8000000e-01   9.0000000e+00   0.0000000e+00
   3.8000000e-01   1.0000000e+01   0.0000000e+00
   3.8000000e-01   1.1000000e+01   0.0000000e+00
   3.8000000e-01   1.2000000e+01   0.0000000e+00
   3.8000000e-01   1.3000000e+01   0.0000000e+00
   3.8000000e-01   1.4000000e+01   0.0000000e+00
   3.8000000e-01   1.5000000e+01   0.0000000e+00
   3.8000000e-01   1.6000000e+01   0.0000000e+00
   3.8000000e-01   1.7000000e+01   0.0000000e+00
   3.8000000e-01   1.8000000e+01   0.0000000e+00
   3.8000000e-01   1.9000000e+01   0.0000000e+00
   3.8000000e-01   2.0000000e+01   0.0000000e+00
   3.8000000e-01   2.1000000e+01   0.0000000e+00
   3.8000000e-01   2.2000000e+01   0.0000000e+00
   3.8000000e-01   2.3000000e+01   0.0000000e+00
   3.8000000e-01   2.4000000e+01   0.0000000e+00
   3.8000000e-01   2.5000000e+01   0.0000000e+00
   3.8000000e-01   2.6000000e+01   0.0000000e+00
   3.8000000e-01   2.7000000e+01   0.0000000e+00
   3.8000000e-01   2.8000000e+01   0.0000000e+00
   3.8000000e-01   2.9000000e+01   0.0000000e+00
   4.0000000e-01   1.0000000e+00   1.0000000e+00
   4.0000000e-01   2.0000000e+00   3.0000000e-01
   4.0000000e-01   3.0000000e+00   2.0000000e-01
   4.0000000e-01   4.0000000e+00   3.0000000e-01
   4.0000000e-01   5.0000000e+00   1.0000000e-01
   4.0000000e-01   6.0000000e+00   0.0000000e+00
   4.0000000e-01   7.0000000e+00   0.0000000e+00
   4.0000000e-01   8.0000000e+00   0.0000000e+00
   4.0000000e-01   9.0000000e+00   0.0000000e+00
   4.0000000e-01   1.0000000e+01   0.0000000e+00
   4.0000000e-01   1.1000000e+01   0.0000000e+00
   4.0000000e-01   1.2000000e+01   0.0000000e+00
   4.0000000e-01   1.3000000e+01   0.0000000e+00
   4.0000000e-01   1.4000000e+01   0.0000000e+00
   4.0000000e-01   1.5000000e+01   0.0000000e+00
   4.0000000e-01   1.6000000e+01   0.0000000e+00
   4.0000000e-01   1.7000000e+01   0.0000000e+00
   4.0000000e-01   1.8000000e+01   0.0000000e+00
   4.0000000e-01   1.9000000e+01   0.0000000e+00
   4.0000000e-01   2.0000000e+01   0.0000000e+00
   4.0000000e-01   2.1000000e+01   0.0000000e+00
   4.0000000e-01   2.2000000e+01   0.0000000e+00
   4.0000000e-01   2.3000000e+01   0.0000000e+00
   4.0000000e-01   2.4000000e+01   0.0000000e+00
   4.0000000e-01   2.5000000e+01   0.0000000e+00
   4.0000000e-01   2.6000000e+01   0.0000000e+00
   4.0000000e-01   2.7000000e+01   0.0000000e+00
   4.0000000e-01   2.8000000e+01   0.0000000e+00
   4.0000000e-01   2.9000000e+01   0.0000000e+00
   4.2000000e-01   1.0000000e+00   1.0000000e+00
   4.2000000e-01   2.0000000e+00   5.0000000e-01
   4.2000000e-01   3.0000000e+00   0.0000000e+00
   4.2000000e-01   4.0000000e+00   0.0000000e+00
   4.2000000e-01   5.0000000e+00   1.0000000e-01
   4.2000000e-01   6.0000000e+00   1.0000000e-01
   4.2000000e-01   7.0000000e+00   0.0000000e+00
   4.2000000e-01   8.0000000e+00   0.0000000e+00
   4.2000000e-01   9.0000000e+00   0.0000000e+00
   4.2000000e-01   1.0000000e+01   0.0000000e+00
   4.2000000e-01   1.1000000e+01   0.0000000e+00
   4.2000000e-01   1.2000000e+01   0.0000000e+00
   4.2000000e-01   1.3000000e+01   0.0000000e+00
   4.2000000e-01   1.4000000e+01   0.0000000e+00
   4.2000000e-01   1.5000000e+01   0.0000000e+00
   4.2000000e-01   1.6000000e+01   0.0000000e+00
   4.2000000e-01   1.7000000e+01   0.0000000e+00
   4.2000000e-01   1.8000000e+01   0.0000000e+00
   4.2000000e-01   1.9000000e+01   0.0000000e+00
   4.2000000e-01   2.0000000e+01   0.0000000e+00
   4.2000000e-01   2.1000000e+01   0.0000000e+00
   4.2000000e-01   2.2000000e+01   0.0000000e+00
   4.2000000e-01   2.3000000e+01   0.0000000e+00
   4.2000000e-01   2.4000000e+01   0.0000000e+00
   4.2000000e-01   2.5000000e+01   0.0000000e+00
   4.2000000e-01   2.6000000e+01   0.0000000e+00
   4.2000000e-01   2.7000000e+01   0.0000000e+00
   4.2000000e-01   2.8000000e+01   0.0000000e+00
   4.2000000e-01   2.9000000e+01   0.0000000e+00
   4.4000000e-01   1.0000000e+00   1.0000000e+00
   4.4000000e-01   2.0000000e+00   6.0000000e-01
   4.4000000e-01   3.0000000e+00   5.0000000e-01
   4.4000000e-01   4.0000000e+00   2.0000000e-01
   4.4000000e-01   5.0000000e+00   1.0000000e-01
   4.4000000e-01   6.0000000e+00   0.0000000e+00
   4.4000000e-01   7.0000000e+00   0.0000000e+00
   4.4000000e-01   8.0000000e+00   0.0000000e+00
   4.4000000e-01   9.0000000e+00   0.0000000e+00
   4.4000000e-01   1.0000000e+01   0.0000000e+00
   4.4000000e-01   1.1000000e+01   0.0000000e+00
   4.4000000e-01   1.2000000e+01   0.0000000e+00
   4.4000000e-01   1.3000000e+01   0.0000000e+00
   4.4000000e-01   1.4000000e+01   0.0000000e+00
   4.4000000e-01   1.5000000e+01   0.0000000e+00
   4.4000000e-01   1.6000000e+01   0.0000000e+00
   4.4000000e-01   1.7000000e+01   0.0000000e+00
   4.4000000e-01   1.8000000e+01   0.0000000e+00
   4.4000000e-01   1.9000000e+01   0.0000000e+00
   4.4000000e-01   2.0000000e+01   0.0000000e+00
   4.4000000e-01   2.1000000e+01   0.0000000e+00
   4.4000000e-01   2.2000000e+01   0.0000000e+00
   4.4000000e-01   2.3000000e+01   0.0000000e+00
   4.4000000e-01   2.4000000e+01   0.0000000e+00
   4.4000000e-01   2.5000000e+01   0.0000000e+00
   4.4000000e-01   2.6000000e+01   0.0000000e+00
   4.4000000e-01   2.7000000e+01   0.0000000e+00
   4.4000000e-01   2.8000000e+01   0.0000000e+00
   4.4000000e-01   2.9000000e+01   0.0000000e+00
   4.6000000e-01   1.0000000e+00   1.0000000e+00
   4.6000000e-01   2.0000000e+00   8.0000000e-01
   4.6000000e-01   3.0000000e+00   5.0000000e-01
   4.6000000e-01   4.0000000e+00   0.0000000e+00
   4.6000000e-01   5.0000000e+00   0.0000000e+00
   4.6000000e-01   6.0000000e+00   0.0000000e+00
   4.6000000e-01   7.0000000e+00   0.0000000e+00
   4.6000000e-01   8.0000000e+00   0.0000000e+00
   4.6000000e-01   9.0000000e+00   0.0000000e+00
   4.6000000e-01   1.0000000e+01   0.0000000e+00
   4.6000000e-01   1.1000000e+01   0.0000000e+00
   4.6000000e-01   1.2000000e+01   0.0000000e+00
   4.6000000e-01   1.3000000e+01   0.0000000e+00
   4.6000000e-01   1.4000000e+01   0.0000000e+00
   4.6000000e-01   1.5000000e+01   0.0000000e+00
   4.6000000e-01   1.6000000e+01   0.0000000e+00
   4.6000000e-01   1.7000000e+01   0.0000000e+00
   4.6000000e-01   1.8000000e+01   0.0000000e+00
   4.6000000e-01   1.9000000e+01   0.0000000e+00
   4.6000000e-01   2.0000000e+01   0.0000000e+00
   4.6000000e-01   2.1000000e+01   0.0000000e+00
   4.6000000e-01   2.2000000e+01   0.0000000e+00
   4.6000000e-01   2.3000000e+01   0.0000000e+00
   4.6000000e-01   2.4000000e+01   0.0000000e+00
   4.6000000e-01   2.5000000e+01   0.0000000e+00
   4.6000000e-01   2.6000000e+01   0.0000000e+00
   4.6000000e-01   2.7000000e+01   0.0000000e+00
   4.6000000e-01   2.8000000e+01   0.0000000e+00
   4.6000000e-01   2.9000000e+01   0.0000000e+00
   4.8000000e-01   1.0000000e+00   1.0000000e+00
   4.8000000e-01   2.0000000e+00   7.0000000e-01
   4.8000000e-01   3.0000000e+00   3.0000000e-01
   4.8000000e-01   4.0000000e+00   1.0000000e-01
   4.8000000e-01   5.0000000e+00   1.0000000e-01
   4.8000000e-01   6.0000000e+00   1.0000000e-01
   4.8000000e-01   7.0000000e+00   0.0000000e+00
   4.8000000e-01   8.0000000e+00   0.0000000e+00
   4.8000000e-01   9.0000000e+00   0.0000000e+00
   4.8000000e-01   1.0000000e+01   0.0000000e+00
   4.8000000e-01   1.1000000e+01   0.0000000e+00
   4.8000000e-01   1.2000000e+01   0.0000000e+00
   4.8000000e-01   1.3000000e+01   0.0000000e+00
   4.8000000e-01   1.4000000e+01   0.0000000e+00
   4.8000000e-01   1.5000000e+01   0.0000000e+00
   4.8000000e-01   1.6000000e+01   0.0000000e+00
   4.8000000e-01   1.7000000e+01   0.0000000e+00
   4.8000000e-01   1.8000000e+01   0.0000000e+00
   4.8000000e-01   1.9000000e+01   0.0000000e+00
   4.8000000e-01   2.0000000e+01   0.0000000e+00
   4.8000000e-01   2.1000000e+01   0.0000000e+00
   4.8000000e-01   2.2000000e+01   0.0000000e+00
   4.8000000e-01   2.3000000e+01   0.0000000e+00
   4.8000000e-01   2.4000000e+01   0.0000000e+00
   4.8000000e-01   2.5000000e+01   0.0000000e+00
   4.8000000e-01   2.6000000e+01   0.0000000e+00
   4.8000000e-01   2.7000000e+01   0.0000000e+00
   4.8000000e-01   2.8000000e+01   0.0000000e+00
   4.8000000e-01   2.9000000e+01   0.0000000e+00
   5.0000000e-01   1.0000000e+00   1.0000000e+00
   5.0000000e-01   2.0000000e+00   9.0000000e-01
   5.0000000e-01   3.0000000e+00   3.0000000e-01
   5.0000000e-01   4.0000000e+00   4.0000000e-01
   5.0000000e-01   5.0000000e+00   0.0000000e+00
   5.0000000e-01   6.0000000e+00   0.0000000e+00
   5.0000000e-01   7.0000000e+00   0.0000000e+00
   5.0000000e-01   8.0000000e+00   0.0000000e+00
   5.0000000e-01   9.0000000e+00   0.0000000e+00
   5.0000000e-01   1.0000000e+01   0.0000000e+00
   5.0000000e-01   1.1000000e+01   0.0000000e+00
   5.0000000e-01   1.2000000e+01   0.0000000e+00
   5.0000000e-01   1.3000000e+01   0.0000000e+00
   5.0000000e-01   1.4000000e+01   0.0000000e+00
   5.0000000e-01   1.5000000e+01   0.0000000e+00
   5.0000000e-01   1.6000000e+01   0.0000000e+00
   5.0000000e-01   1.7000000e+01   0.0000000e+00
   5.0000000e-01   1.8000000e+01   0.0000000e+00
   5.0000000e-01   1.9000000e+01   0.0000000e+00
   5.0000000e-01   2.0000000e+01   0.0000000e+00
   5.0000000e-01   2.1000000e+01   0.0000000e+00
   5.0000000e-01   2.2000000e+01   0.0000000e+00
   5.0000000e-01   2.3000000e+01   0.0000000e+00
   5.0000000e-01   2.4000000e+01   0.0000000e+00
   5.0000000e-01   2.5000000e+01   0.0000000e+00
   5.0000000e-01   2.6000000e+01   0.0000000e+00
   5.0000000e-01   2.7000000e+01   0.0000000e+00
   5.0000000e-01   2.8000000e+01   0.0000000e+00
   5.0000000e-01   2.9000000e+01   0.0000000e+00
   5.2000000e-01   1.0000000e+00   1.0000000e+00
   5.2000000e-01   2.0000000e+00   1.0000000e+00
   5.2000000e-01   3.0000000e+00   6.0000000e-01
   5.2000000e-01   4.0000000e+00   2.0000000e-01
   5.2000000e-01   5.0000000e+00   1.0000000e-01
   5.2000000e-01   6.0000000e+00   1.0000000e-01
   5.2000000e-01   7.0000000e+00   0.0000000e+00
   5.2000000e-01   8.0000000e+00   0.0000000e+00
   5.2000000e-01   9.0000000e+00   0.0000000e+00
   5.2000000e-01   1.0000000e+01   0.0000000e+00
   5.2000000e-01   1.1000000e+01   0.0000000e+00
   5.2000000e-01   1.2000000e+01   0.0000000e+00
   5.2000000e-01   1.3000000e+01   0.0000000e+00
   5.2000000e-01   1.4000000e+01   0.0000000e+00
   5.2000000e-01   1.5000000e+01   0.0000000e+00
   5.2000000e-01   1.6000000e+01   0.0000000e+00
   5.2000000e-01   1.7000000e+01   0.0000000e+00
   5.2000000e-01   1.8000000e+01   0.0000000e+00
   5.2000000e-01   1.9000000e+01   0.0000000e+00
   5.2000000e-01   2.0000000e+01   0.0000000e+00
   5.2000000e-01   2.1000000e+01   0.0000000e+00
   5.2000000e-01   2.2000000e+01   0.0000000e+00
   5.2000000e-01   2.3000000e+01   0.0000000e+00
   5.2000000e-01   2.4000000e+01   0.0000000e+00
   5.2000000e-01   2.5000000e+01   0.0000000e+00
   5.2000000e-01   2.6000000e+01   0.0000000e+00
   5.2000000e-01   2.7000000e+01   0.0000000e+00
   5.2000000e-01   2.8000000e+01   0.0000000e+00
   5.2000000e-01   2.9000000e+01   0.0000000e+00
   5.4000000e-01   1.0000000e+00   1.0000000e+00
   5.4000000e-01   2.0000000e+00   1.0000000e+00
   5.4000000e-01   3.0000000e+00   6.0000000e-01
   5.4000000e-01   4.0000000e+00   1.0000000e-01
   5.4000000e-01   5.0000000e+00   1.0000000e-01
   5.4000000e-01   6.0000000e+00   0.0000000e+00
   5.4000000e-01   7.0000000e+00   1.0000000e-01
   5.4000000e-01   8.0000000e+00   0.0000000e+00
   5.4000000e-01   9.0000000e+00   0.0000000e+00
   5.4000000e-01   1.0000000e+01   0.0000000e+00
   5.4000000e-01   1.1000000e+01   0.0000000e+00
   5.4000000e-01   1.2000000e+01   0.0000000e+00
   5.4000000e-01   1.3000000e+01   0.0000000e+00
   5.4000000e-01   1.4000000e+01   0.0000000e+00
   5.4000000e-01   1.5000000e+01   0.0000000e+00
   5.4000000e-01   1.6000000e+01   0.0000000e+00
   5.4000000e-01   1.7000000e+01   0.0000000e+00
   5.4000000e-01   1.8000000e+01   0.0000000e+00
   5.4000000e-01   1.9000000e+01   0.0000000e+00
   5.4000000e-01   2.0000000e+01   0.0000000e+00
   5.4000000e-01   2.1000000e+01   0.0000000e+00
   5.4000000e-01   2.2000000e+01   0.0000000e+00
   5.4000000e-01   2.3000000e+01   0.0000000e+00
   5.4000000e-01   2.4000000e+01   0.0000000e+00
   5.4000000e-01   2.5000000e+01   0.0000000e+00
   5.4000000e-01   2.6000000e+01   0.0000000e+00
   5.4000000e-01   2.7000000e+01   0.0000000e+00
   5.4000000e-01   2.8000000e+01   0.0000000e+00
   5.4000000e-01   2.9000000e+01   0.0000000e+00
   5.6000000e-01   1.0000000e+00   1.0000000e+00
   5.6000000e-01   2.0000000e+00   1.0000000e+00
   5.6000000e-01   3.0000000e+00   6.0000000e-01
   5.6000000e-01   4.0000000e+00   4.0000000e-01
   5.6000000e-01   5.0000000e+00   0.0000000e+00
   5.6000000e-01   6.0000000e+00   0.0000000e+00
   5.6000000e-01   7.0000000e+00   0.0000000e+00
   5.6000000e-01   8.0000000e+00   0.0000000e+00
   5.6000000e-01   9.0000000e+00   1.0000000e-01
   5.6000000e-01   1.0000000e+01   0.0000000e+00
   5.6000000e-01   1.1000000e+01   0.0000000e+00
   5.6000000e-01   1.2000000e+01   0.0000000e+00
   5.6000000e-01   1.3000000e+01   0.0000000e+00
   5.6000000e-01   1.4000000e+01   0.0000000e+00
   5.6000000e-01   1.5000000e+01   0.0000000e+00
   5.6000000e-01   1.6000000e+01   0.0000000e+00
   5.6000000e-01   1.7000000e+01   0.0000000e+00
   5.6000000e-01   1.8000000e+01   0.0000000e+00
   5.6000000e-01   1.9000000e+01   0.0000000e+00
   5.6000000e-01   2.0000000e+01   0.0000000e+00
   5.6000000e-01   2.1000000e+01   0.0000000e+00
   5.6000000e-01   2.2000000e+01   0.0000000e+00
   5.6000000e-01   2.3000000e+01   0.0000000e+00
   5.6000000e-01   2.4000000e+01   0.0000000e+00
   5.6000000e-01   2.5000000e+01   0.0000000e+00
   5.6000000e-01   2.6000000e+01   0.0000000e+00
   5.6000000e-01   2.7000000e+01   0.0000000e+00
   5.6000000e-01   2.8000000e+01   0.0000000e+00
   5.6000000e-01   2.9000000e+01   0.0000000e+00
   5.8000000e-01   1.0000000e+00   1.0000000e+00
   5.8000000e-01   2.0000000e+00   1.0000000e+00
   5.8000000e-01   3.0000000e+00   5.0000000e-01
   5.8000000e-01   4.0000000e+00   1.0000000e-01
   5.8000000e-01   5.0000000e+00   0.0000000e+00
   5.8000000e-01   6.0000000e+00   1.0000000e-01
   5.8000000e-01   7.0000000e+00   0.0000000e+00
   5.8000000e-01   8.0000000e+00   0.0000000e+00
   5.8000000e-01   9.0000000e+00   0.0000000e+00
   5.8000000e-01   1.0000000e+01   0.0000000e+00
   5.8000000e-01   1.1000000e+01   0.0000000e+00
   5.8000000e-01   1.2000000e+01   0.0000000e+00
   5.8000000e-01   1.3000000e+01   0.0000000e+00
   5.8000000e-01   1.4000000e+01   0.0000000e+00
   5.8000000e-01   1.5000000e+01   0.0000000e+00
   5.8000000e-01   1.6000000e+01   0.0000000e+00
   5.8000000e-01   1.7000000e+01   0.0000000e+00
   5.8000000e-01   1.8000000e+01   0.0000000e+00
   5.8000000e-01   1.9000000e+01   0.0000000e+00
   5.8000000e-01   2.0000000e+01   0.0000000e+00
   5.8000000e-01   2.1000000e+01   0.0000000e+00
   5.8000000e-01   2.2000000e+01   0.0000000e+00
   5.8000000e-01   2.3000000e+01   0.0000000e+00
   5.8000000e-01   2.4000000e+01   0.0000000e+00
   5.8000000e-01   2.5000000e+01   0.0000000e+00
   5.8000000e-01   2.6000000e+01   0.0000000e+00
   5.8000000e-01   2.7000000e+01   0.0000000e+00
   5.8000000e-01   2.8000000e+01   0.0000000e+00
   5.8000000e-01   2.9000000e+01   0.0000000e+00
   6.0000000e-01   1.0000000e+00   1.0000000e+00
   6.0000000e-01   2.0000000e+00   1.0000000e+00
   6.0000000e-01   3.0000000e+00   7.0000000e-01
   6.0000000e-01   4.0000000e+00   3.0000000e-01
   6.0000000e-01   5.0000000e+00   1.0000000e-01
   6.0000000e-01   6.0000000e+00   0.0000000e+00
   6.0000000e-01   7.0000000e+00   0.0000000e+00
   6.0000000e-01   8.0000000e+00   0.0000000e+00
   6.0000000e-01   9.0000000e+00   0.0000000e+00
   6.0000000e-01   1.0000000e+01   0.0000000e+00
   6.0000000e-01   1.1000000e+01   0.0000000e+00
   6.0000000e-01   1.2000000e+01   0.0000000e+00
   6.0000000e-01   1.3000000e+01   0.0000000e+00
   6.0000000e-01   1.4000000e+01   0.0000000e+00
   6.0000000e-01   1.5000000e+01   0.0000000e+00
   6.0000000e-01   1.6000000e+01   0.0000000e+00
   6.0000000e-01   1.7000000e+01   0.0000000e+00
   6.0000000e-01   1.8000000e+01   0.0000000e+00
   6.0000000e-01   1.9000000e+01   0.0000000e+00
   6.0000000e-01   2.0000000e+01   0.0000000e+00
   6.0000000e-01   2.1000000e+01   0.0000000e+00
   6.0000000e-01   2.2000000e+01   0.0000000e+00
   6.0000000e-01   2.3000000e+01   0.0000000e+00
   6.0000000e-01   2.4000000e+01   0.0000000e+00
   6.0000000e-01   2.5000000e+01   0.0000000e+00
   6.0000000e-01   2.6000000e+01   0.0000000e+00
   6.0000000e-01   2.7000000e+01   0.0000000e+00
   6.0000000e-01   2.8000000e+01   0.0000000e+00
   6.0000000e-01   2.9000000e+01   0.0000000e+00
   6.2000000e-01   1.0000000e+00   1.0000000e+00
   6.2000000e-01   2.0000000e+00   1.0000000e+00
   6.2000000e-01   3.0000000e+00   1.0000000e+00
   6.2000000e-01   4.0000000e+00   2.0000000e-01
   6.2000000e-01   5.0000000e+00   1.0000000e-01
   6.2000000e-01   6.0000000e+00   0.0000000e+00
   6.2000000e-01   7.0000000e+00   0.0000000e+00
   6.2000000e-01   8.0000000e+00   1.0000000e-01
   6.2000000e-01   9.0000000e+00   0.0000000e+00
   6.2000000e-01   1.0000000e+01   0.0000000e+00
   6.2000000e-01   1.1000000e+01   0.0000000e+00
   6.2000000e-01   1.2000000e+01   0.0000000e+00
   6.2000000e-01   1.3000000e+01   0.0000000e+00
   6.2000000e-01   1.4000000e+01   0.0000000e+00
   6.2000000e-01   1.5000000e+01   0.0000000e+00
   6.2000000e-01   1.6000000e+01   0.0000000e+00
   6.2000000e-01   1.7000000e+01   0.0000000e+00
   6.2000000e-01   1.8000000e+01   0.0000000e+00
   6.2000000e-01   1.9000000e+01   0.0000000e+00
   6.2000000e-01   2.0000000e+01   0.0000000e+00
   6.2000000e-01   2.1000000e+01   0.0000000e+00
   6.2000000e-01   2.2000000e+01   0.0000000e+00
   6.2000000e-01   2.3000000e+01   0.0000000e+00
   6.2000000e-01   2.4000000e+01   0.0000000e+00
   6.2000000e-01   2.5000000e+01   0.0000000e+00
   6.2000000e-01   2.6000000e+01   0.0000000e+00
   6.2000000e-01   2.7000000e+01   0.0000000e+00
   6.2000000e-01   2.8000000e+01   0.0000000e+00
   6.2000000e-01   2.9000000e+01   0.0000000e+00
   6.4000000e-01   1.0000000e+00   1.0000000e+00
   6.4000000e-01   2.0000000e+00   1.0000000e+00
   6.4000000e-01   3.0000000e+00   1.0000000e+00
   6.4000000e-01   4.0000000e+00   5.0000000e-01
   6.4000000e-01   5.0000000e+00   0.0000000e+00
   6.4000000e-01   6.0000000e+00   1.0000000e-01
   6.4000000e-01   7.0000000e+00   0.0000000e+00
   6.4000000e-01   8.0000000e+00   0.0000000e+00
   6.4000000e-01   9.0000000e+00   0.0000000e+00
   6.4000000e-01   1.0000000e+01   0.0000000e+00
   6.4000000e-01   1.1000000e+01   1.0000000e-01
   6.4000000e-01   1.2000000e+01   0.0000000e+00
   6.4000000e-01   1.3000000e+01   0.0000000e+00
   6.4000000e-01   1.4000000e+01   0.0000000e+00
   6.4000000e-01   1.5000000e+01   0.0000000e+00
   6.4000000e-01   1.6000000e+01   0.0000000e+00
   6.4000000e-01   1.7000000e+01   0.0000000e+00
   6.4000000e-01   1.8000000e+01   0.0000000e+00
   6.4000000e-01   1.9000000e+01   0.0000000e+00
   6.4000000e-01   2.0000000e+01   0.0000000e+00
   6.4000000e-01   2.1000000e+01   0.0000000e+00
   6.4000000e-01   2.2000000e+01   0.0000000e+00
   6.4000000e-01   2.3000000e+01   0.0000000e+00
   6.4000000e-01   2.4000000e+01   0.0000000e+00
   6.4000000e-01   2.5000000e+01   0.0000000e+00
   6.4000000e-01   2.6000000e+01   0.0000000e+00
   6.4000000e-01   2.7000000e+01   0.0000000e+00
   6.4000000e-01   2.8000000e+01   0.0000000e+00
   6.4000000e-01   2.9000000e+01   0.0000000e+00
   6.6000000e-01   1.0000000e+00   1.0000000e+00
   6.6000000e-01   2.0000000e+00   1.0000000e+00
   6.6000000e-01   3.0000000e+00   1.0000000e+00
   6.6000000e-01   4.0000000e+00   8.0000000e-01
   6.6000000e-01   5.0000000e+00   4.0000000e-01
   6.6000000e-01   6.0000000e+00   0.0000000e+00
   6.6000000e-01   7.0000000e+00   1.0000000e-01
   6.6000000e-01   8.0000000e+00   0.0000000e+00
   6.6000000e-01   9.0000000e+00   0.0000000e+00
   6.6000000e-01   1.0000000e+01   1.0000000e-01
   6.6000000e-01   1.1000000e+01   0.0000000e+00
   6.6000000e-01   1.2000000e+01   0.0000000e+00
   6.6000000e-01   1.3000000e+01   0.0000000e+00
   6.6000000e-01   1.4000000e+01   0.0000000e+00
   6.6000000e-01   1.5000000e+01   0.0000000e+00
   6.6000000e-01   1.6000000e+01   0.0000000e+00
   6.6000000e-01   1.7000000e+01   0.0000000e+00
   6.6000000e-01   1.8000000e+01   0.0000000e+00
   6.6000000e-01   1.9000000e+01   0.0000000e+00
   6.6000000e-01   2.0000000e+01   0.0000000e+00
   6.6000000e-01   2.1000000e+01   0.0000000e+00
   6.6000000e-01   2.2000000e+01   0.0000000e+00
   6.6000000e-01   2.3000000e+01   0.0000000e+00
   6.6000000e-01   2.4000000e+01   0.0000000e+00
   6.6000000e-01   2.5000000e+01   0.0000000e+00
   6.6000000e-01   2.6000000e+01   0.0000000e+00
   6.6000000e-01   2.7000000e+01   0.0000000e+00
   6.6000000e-01   2.8000000e+01   0.0000000e+00
   6.6000000e-01   2.9000000e+01   0.0000000e+00
   6.8000000e-01   1.0000000e+00   1.0000000e+00
   6.8000000e-01   2.0000000e+00   1.0000000e+00
   6.8000000e-01   3.0000000e+00   1.0000000e+00
   6.8000000e-01   4.0000000e+00   1.0000000e+00
   6.8000000e-01   5.0000000e+00   2.0000000e-01
   6.8000000e-01   6.0000000e+00   0.0000000e+00
   6.8000000e-01   7.0000000e+00   1.0000000e-01
   6.8000000e-01   8.0000000e+00   0.0000000e+00
   6.8000000e-01   9.0000000e+00   1.0000000e-01
   6.8000000e-01   1.0000000e+01   0.0000000e+00
   6.8000000e-01   1.1000000e+01   0.0000000e+00
   6.8000000e-01   1.2000000e+01   0.0000000e+00
   6.8000000e-01   1.3000000e+01   0.0000000e+00
   6.8000000e-01   1.4000000e+01   0.0000000e+00
   6.8000000e-01   1.5000000e+01   0.0000000e+00
   6.8000000e-01   1.6000000e+01   0.0000000e+00
   6.8000000e-01   1.7000000e+01   0.0000000e+00
   6.8000000e-01   1.8000000e+01   0.0000000e+00
   6.8000000e-01   1.9000000e+01   0.0000000e+00
   6.8000000e-01   2.0000000e+01   0.0000000e+00
   6.8000000e-01   2.1000000e+01   0.0000000e+00
   6.8000000e-01   2.2000000e+01   0.0000000e+00
   6.8000000e-01   2.3000000e+01   0.0000000e+00
   6.8000000e-01   2.4000000e+01   0.0000000e+00
   6.8000000e-01   2.5000000e+01   0.0000000e+00
   6.8000000e-01   2.6000000e+01   0.0000000e+00
   6.8000000e-01   2.7000000e+01   0.0000000e+00
   6.8000000e-01   2.8000000e+01   0.0000000e+00
   6.8000000e-01   2.9000000e+01   0.0000000e+00
   7.0000000e-01   1.0000000e+00   1.0000000e+00
   7.0000000e-01   2.0000000e+00   1.0000000e+00
   7.0000000e-01   3.0000000e+00   1.0000000e+00
   7.0000000e-01   4.0000000e+00   1.0000000e+00
   7.0000000e-01   5.0000000e+00   5.0000000e-01
   7.0000000e-01   6.0000000e+00   4.0000000e-01
   7.0000000e-01   7.0000000e+00   0.0000000e+00
   7.0000000e-01   8.0000000e+00   0.0000000e+00
   7.0000000e-01   9.0000000e+00   0.0000000e+00
   7.0000000e-01   1.0000000e+01   0.0000000e+00
   7.0000000e-01   1.1000000e+01   0.0000000e+00
   7.0000000e-01   1.2000000e+01   0.0000000e+00
   7.0000000e-01   1.3000000e+01   0.0000000e+00
   7.0000000e-01   1.4000000e+01   0.0000000e+00
   7.0000000e-01   1.5000000e+01   0.0000000e+00
   7.0000000e-01   1.6000000e+01   0.0000000e+00
   7.0000000e-01   1.7000000e+01   0.0000000e+00
   7.0000000e-01   1.8000000e+01   0.0000000e+00
   7.0000000e-01   1.9000000e+01   0.0000000e+00
   7.0000000e-01   2.0000000e+01   0.0000000e+00
   7.0000000e-01   2.1000000e+01   0.0000000e+00
   7.0000000e-01   2.2000000e+01   0.0000000e+00
   7.0000000e-01   2.3000000e+01   0.0000000e+00
   7.0000000e-01   2.4000000e+01   0.0000000e+00
   7.0000000e-01   2.5000000e+01   0.0000000e+00
   7.0000000e-01   2.6000000e+01   0.0000000e+00
   7.0000000e-01   2.7000000e+01   0.0000000e+00
   7.0000000e-01   2.8000000e+01   0.0000000e+00
   7.0000000e-01   2.9000000e+01   0.0000000e+00
   7.2000000e-01   1.0000000e+00   1.0000000e+00
   7.2000000e-01   2.0000000e+00   1.0000000e+00
   7.2000000e-01   3.0000000e+00   1.0000000e+00
   7.2000000e-01   4.0000000e+00   1.0000000e+00
   7.2000000e-01   5.0000000e+00   1.0000000e+00
   7.2000000e-01   6.0000000e+00   8.0000000e-01
   7.2000000e-01   7.0000000e+00   3.0000000e-01
   7.2000000e-01   8.0000000e+00   3.0000000e-01
   7.2000000e-01   9.0000000e+00   0.0000000e+00
   7.2000000e-01   1.0000000e+01   0.0000000e+00
   7.2000000e-01   1.1000000e+01   0.0000000e+00
   7.2000000e-01   1.2000000e+01   0.0000000e+00
   7.2000000e-01   1.3000000e+01   0.0000000e+00
   7.2000000e-01   1.4000000e+01   0.0000000e+00
   7.2000000e-01   1.5000000e+01   0.0000000e+00
   7.2000000e-01   1.6000000e+01   0.0000000e+00
   7.2000000e-01   1.7000000e+01   0.0000000e+00
   7.2000000e-01   1.8000000e+01   0.0000000e+00
   7.2000000e-01   1.9000000e+01   0.0000000e+00
   7.2000000e-01   2.0000000e+01   0.0000000e+00
   7.2000000e-01   2.1000000e+01   0.0000000e+00
   7.2000000e-01   2.2000000e+01   0.0000000e+00
   7.2000000e-01   2.3000000e+01   0.0000000e+00
   7.2000000e-01   2.4000000e+01   0.0000000e+00
   7.2000000e-01   2.5000000e+01   0.0000000e+00
   7.2000000e-01   2.6000000e+01   0.0000000e+00
   7.2000000e-01   2.7000000e+01   0.0000000e+00
   7.2000000e-01   2.8000000e+01   0.0000000e+00
   7.2000000e-01   2.9000000e+01   0.0000000e+00
   7.4000000e-01   1.0000000e+00   1.0000000e+00
   7.4000000e-01   2.0000000e+00   1.0000000e+00
   7.4000000e-01   3.0000000e+00   1.0000000e+00
   7.4000000e-01   4.0000000e+00   1.0000000e+00
   7.4000000e-01   5.0000000e+00   1.0000000e+00
   7.4000000e-01   6.0000000e+00   8.0000000e-01
   7.4000000e-01   7.0000000e+00   3.0000000e-01
   7.4000000e-01   8.0000000e+00   0.0000000e+00
   7.4000000e-01   9.0000000e+00   2.0000000e-01
   7.4000000e-01   1.0000000e+01   0.0000000e+00
   7.4000000e-01   1.1000000e+01   0.0000000e+00
   7.4000000e-01   1.2000000e+01   0.0000000e+00
   7.4000000e-01   1.3000000e+01   0.0000000e+00
   7.4000000e-01   1.4000000e+01   0.0000000e+00
   7.4000000e-01   1.5000000e+01   0.0000000e+00
   7.4000000e-01   1.6000000e+01   0.0000000e+00
   7.4000000e-01   1.7000000e+01   0.0000000e+00
   7.4000000e-01   1.8000000e+01   0.0000000e+00
   7.4000000e-01   1.9000000e+01   0.0000000e+00
   7.4000000e-01   2.0000000e+01   0.0000000e+00
   7.4000000e-01   2.1000000e+01   0.0000000e+00
   7.4000000e-01   2.2000000e+01   0.0000000e+00
   7.4000000e-01   2.3000000e+01   0.0000000e+00
   7.4000000e-01   2.4000000e+01   0.0000000e+00
   7.4000000e-01   2.5000000e+01   0.0000000e+00
   7.4000000e-01   2.6000000e+01   0.0000000e+00
   7.4000000e-01   2.7000000e+01   0.0000000e+00
   7.4000000e-01   2.8000000e+01   0.0000000e+00
   7.4000000e-01   2.9000000e+01   0.0000000e+00
   7.6000000e-01   1.0000000e+00   1.0000000e+00
   7.6000000e-01   2.0000000e+00   1.0000000e+00
   7.6000000e-01   3.0000000e+00   1.0000000e+00
   7.6000000e-01   4.0000000e+00   1.0000000e+00
   7.6000000e-01   5.0000000e+00   1.0000000e+00
   7.6000000e-01   6.0000000e+00   9.0000000e-01
   7.6000000e-01   7.0000000e+00   6.0000000e-01
   7.6000000e-01   8.0000000e+00   6.0000000e-01
   7.6000000e-01   9.0000000e+00   1.0000000e-01
   7.6000000e-01   1.0000000e+01   1.0000000e-01
   7.6000000e-01   1.1000000e+01   0.0000000e+00
   7.6000000e-01   1.2000000e+01   0.0000000e+00
   7.6000000e-01   1.3000000e+01   0.0000000e+00
   7.6000000e-01   1.4000000e+01   0.0000000e+00
   7.6000000e-01   1.5000000e+01   0.0000000e+00
   7.6000000e-01   1.6000000e+01   0.0000000e+00
   7.6000000e-01   1.7000000e+01   0.0000000e+00
   7.6000000e-01   1.8000000e+01   0.0000000e+00
   7.6000000e-01   1.9000000e+01   0.0000000e+00
   7.6000000e-01   2.0000000e+01   0.0000000e+00
   7.6000000e-01   2.1000000e+01   0.0000000e+00
   7.6000000e-01   2.2000000e+01   0.0000000e+00
   7.6000000e-01   2.3000000e+01   0.0000000e+00
   7.6000000e-01   2.4000000e+01   0.0000000e+00
   7.6000000e-01   2.5000000e+01   0.0000000e+00
   7.6000000e-01   2.6000000e+01   0.0000000e+00
   7.6000000e-01   2.7000000e+01   0.0000000e+00
   7.6000000e-01   2.8000000e+01   0.0000000e+00
   7.6000000e-01   2.9000000e+01   0.0000000e+00
   7.8000000e-01   1.0000000e+00   1.0000000e+00
   7.8000000e-01   2.0000000e+00   1.0000000e+00
   7.8000000e-01   3.0000000e+00   1.0000000e+00
   7.8000000e-01   4.0000000e+00   1.0000000e+00
   7.8000000e-01   5.0000000e+00   1.0000000e+00
   7.8000000e-01   6.0000000e+00   1.0000000e+00
   7.8000000e-01   7.0000000e+00   1.0000000e+00
   7.8000000e-01   8.0000000e+00   8.0000000e-01
   7.8000000e-01   9.0000000e+00   5.0000000e-01
   7.8000000e-01   1.0000000e+01   2.0000000e-01
   7.8000000e-01   1.1000000e+01   1.0000000e-01
   7.8000000e-01   1.2000000e+01   1.0000000e-01
   7.8000000e-01   1.3000000e+01   1.0000000e-01
   7.8000000e-01   1.4000000e+01   0.0000000e+00
   7.8000000e-01   1.5000000e+01   0.0000000e+00
   7.8000000e-01   1.6000000e+01   0.0000000e+00
   7.8000000e-01   1.7000000e+01   0.0000000e+00
   7.8000000e-01   1.8000000e+01   0.0000000e+00
   7.8000000e-01   1.9000000e+01   0.0000000e+00
   7.8000000e-01   2.0000000e+01   0.0000000e+00
   7.8000000e-01   2.1000000e+01   0.0000000e+00
   7.8000000e-01   2.2000000e+01   0.0000000e+00
   7.8000000e-01   2.3000000e+01   0.0000000e+00
   7.8000000e-01   2.4000000e+01   0.0000000e+00
   7.8000000e-01   2.5000000e+01   0.0000000e+00
   7.8000000e-01   2.6000000e+01   0.0000000e+00
   7.8000000e-01   2.7000000e+01   0.0000000e+00
   7.8000000e-01   2.8000000e+01   0.0000000e+00
   7.8000000e-01   2.9000000e+01   0.0000000e+00
   8.0000000e-01   1.0000000e+00   1.0000000e+00
   8.0000000e-01   2.0000000e+00   1.0000000e+00
   8.0000000e-01   3.0000000e+00   1.0000000e+00
   8.0000000e-01   4.0000000e+00   1.0000000e+00
   8.0000000e-01   5.0000000e+00   1.0000000e+00
   8.0000000e-01   6.0000000e+00   1.0000000e+00
   8.0000000e-01   7.0000000e+00   1.0000000e+00
   8.0000000e-01   8.0000000e+00   1.0000000e+00
   8.0000000e-01   9.0000000e+00   8.0000000e-01
   8.0000000e-01   1.0000000e+01   5.0000000e-01
   8.0000000e-01   1.1000000e+01   4.0000000e-01
   8.0000000e-01   1.2000000e+01   2.0000000e-01
   8.0000000e-01   1.3000000e+01   1.0000000e-01
   8.0000000e-01   1.4000000e+01   0.0000000e+00
   8.0000000e-01   1.5000000e+01   0.0000000e+00
   8.0000000e-01   1.6000000e+01   0.0000000e+00
   8.0000000e-01   1.7000000e+01   0.0000000e+00
   8.0000000e-01   1.8000000e+01   0.0000000e+00
   8.0000000e-01   1.9000000e+01   0.0000000e+00
   8.0000000e-01   2.0000000e+01   0.0000000e+00
   8.0000000e-01   2.1000000e+01   0.0000000e+00
   8.0000000e-01   2.2000000e+01   0.0000000e+00
   8.0000000e-01   2.3000000e+01   0.0000000e+00
   8.0000000e-01   2.4000000e+01   0.0000000e+00
   8.0000000e-01   2.5000000e+01   0.0000000e+00
   8.0000000e-01   2.6000000e+01   0.0000000e+00
   8.0000000e-01   2.7000000e+01   0.0000000e+00
   8.0000000e-01   2.8000000e+01   0.0000000e+00
   8.0000000e-01   2.9000000e+01   0.0000000e+00
   8.2000000e-01   1.0000000e+00   1.0000000e+00
   8.2000000e-01   2.0000000e+00   1.0000000e+00
   8.2000000e-01   3.0000000e+00   1.0000000e+00
   8.2000000e-01   4.0000000e+00   1.0000000e+00
   8.2000000e-01   5.0000000e+00   1.0000000e+00
   8.2000000e-01   6.0000000e+00   1.0000000e+00
   8.2000000e-01   7.0000000e+00   1.0000000e+00
   8.2000000e-01   8.0000000e+00   1.0000000e+00
   8.2000000e-01   9.0000000e+00   1.0000000e+00
   8.2000000e-01   1.0000000e+01   8.0000000e-01
   8.2000000e-01   1.1000000e+01   4.0000000e-01
   8.2000000e-01   1.2000000e+01   7.0000000e-01
   8.2000000e-01   1.3000000e+01   5.0000000e-01
   8.2000000e-01   1.4000000e+01   1.0000000e-01
   8.2000000e-01   1.5000000e+01   0.0000000e+00
   8.2000000e-01   1.6000000e+01   1.0000000e-01
   8.2000000e-01   1.7000000e+01   1.0000000e-01
   8.2000000e-01   1.8000000e+01   0.0000000e+00
   8.2000000e-01   1.9000000e+01   0.0000000e+00
   8.2000000e-01   2.0000000e+01   0.0000000e+00
   8.2000000e-01   2.1000000e+01   0.0000000e+00
   8.2000000e-01   2.2000000e+01   0.0000000e+00
   8.2000000e-01   2.3000000e+01   0.0000000e+00
   8.2000000e-01   2.4000000e+01   0.0000000e+00
   8.2000000e-01   2.5000000e+01   0.0000000e+00
   8.2000000e-01   2.6000000e+01   0.0000000e+00
   8.2000000e-01   2.7000000e+01   0.0000000e+00
   8.2000000e-01   2.8000000e+01   0.0000000e+00
   8.2000000e-01   2.9000000e+01   0.0000000e+00
   8.4000000e-01   1.0000000e+00   1.0000000e+00
   8.4000000e-01   2.0000000e+00   1.0000000e+00
   8.4000000e-01   3.0000000e+00   1.0000000e+00
   8.4000000e-01   4.0000000e+00   1.0000000e+00
   8.4000000e-01   5.0000000e+00   1.0000000e+00
   8.4000000e-01   6.0000000e+00   1.0000000e+00
   8.4000000e-01   7.0000000e+00   1.0000000e+00
   8.4000000e-01   8.0000000e+00   1.0000000e+00
   8.4000000e-01   9.0000000e+00   1.0000000e+00
   8.4000000e-01   1.0000000e+01   1.0000000e+00
   8.4000000e-01   1.1000000e+01   1.0000000e+00
   8.4000000e-01   1.2000000e+01   8.0000000e-01
   8.4000000e-01   1.3000000e+01   7.0000000e-01
   8.4000000e-01   1.4000000e+01   6.0000000e-01
   8.4000000e-01   1.5000000e+01   1.0000000e-01
   8.4000000e-01   1.6000000e+01   3.0000000e-01
   8.4000000e-01   1.7000000e+01   3.0000000e-01
   8.4000000e-01   1.8000000e+01   0.0000000e+00
   8.4000000e-01   1.9000000e+01   0.0000000e+00
   8.4000000e-01   2.0000000e+01   0.0000000e+00
   8.4000000e-01   2.1000000e+01   0.0000000e+00
   8.4000000e-01   2.2000000e+01   0.0000000e+00
   8.4000000e-01   2.3000000e+01   0.0000000e+00
   8.4000000e-01   2.4000000e+01   0.0000000e+00
   8.4000000e-01   2.5000000e+01   0.0000000e+00
   8.4000000e-01   2.6000000e+01   0.0000000e+00
   8.4000000e-01   2.7000000e+01   0.0000000e+00
   8.4000000e-01   2.8000000e+01   0.0000000e+00
   8.4000000e-01   2.9000000e+01   0.0000000e+00
   8.6000000e-01   1.0000000e+00   1.0000000e+00
   8.6000000e-01   2.0000000e+00   1.0000000e+00
   8.6000000e-01   3.0000000e+00   1.0000000e+00
   8.6000000e-01   4.0000000e+00   1.0000000e+00
   8.6000000e-01   5.0000000e+00   1.0000000e+00
   8.6000000e-01   6.0000000e+00   1.0000000e+00
   8.6000000e-01   7.0000000e+00   1.0000000e+00
   8.6000000e-01   8.0000000e+00   1.0000000e+00
   8.6000000e-01   9.0000000e+00   1.0000000e+00
   8.6000000e-01   1.0000000e+01   1.0000000e+00
   8.6000000e-01   1.1000000e+01   1.0000000e+00
   8.6000000e-01   1.2000000e+01   1.0000000e+00
   8.6000000e-01   1.3000000e+01   1.0000000e+00
   8.6000000e-01   1.4000000e+01   1.0000000e+00
   8.6000000e-01   1.5000000e+01   8.0000000e-01
   8.6000000e-01   1.6000000e+01   7.0000000e-01
   8.6000000e-01   1.7000000e+01   5.0000000e-01
   8.6000000e-01   1.8000000e+01   2.0000000e-01
   8.6000000e-01   1.9000000e+01   1.0000000e-01
   8.6000000e-01   2.0000000e+01   1.0000000e-01
   8.6000000e-01   2.1000000e+01   1.0000000e-01
   8.6000000e-01   2.2000000e+01   0.0000000e+00
   8.6000000e-01   2.3000000e+01   0.0000000e+00
   8.6000000e-01   2.4000000e+01   0.0000000e+00
   8.6000000e-01   2.5000000e+01   0.0000000e+00
   8.6000000e-01   2.6000000e+01   0.0000000e+00
   8.6000000e-01   2.7000000e+01   0.0000000e+00
   8.6000000e-01   2.8000000e+01   0.0000000e+00
   8.6000000e-01   2.9000000e+01   0.0000000e+00
   8.8000000e-01   1.0000000e+00   1.0000000e+00
   8.8000000e-01   2.0000000e+00   1.0000000e+00
   8.8000000e-01   3.0000000e+00   1.0000000e+00
   8.8000000e-01   4.0000000e+00   1.0000000e+00
   8.8000000e-01   5.0000000e+00   1.0000000e+00
   8.8000000e-01   6.0000000e+00   1.0000000e+00
   8.8000000e-01   7.0000000e+00   1.0000000e+00
   8.8000000e-01   8.0000000e+00   1.0000000e+00
   8.8000000e-01   9.0000000e+00   1.0000000e+00
   8.8000000e-01   1.0000000e+01   1.0000000e+00
   8.8000000e-01   1.1000000e+01   1.0000000e+00
   8.8000000e-01   1.2000000e+01   1.0000000e+00
   8.8000000e-01   1.3000000e+01   1.0000000e+00
   8.8000000e-01   1.4000000e+01   1.0000000e+00
   8.8000000e-01   1.5000000e+01   1.0000000e+00
   8.8000000e-01   1.6000000e+01   9.0000000e-01
   8.8000000e-01   1.7000000e+01   1.0000000e+00
   8.8000000e-01   1.8000000e+01   9.0000000e-01
   8.8000000e-01   1.9000000e+01   5.0000000e-01
   8.8000000e-01   2.0000000e+01   4.0000000e-01
   8.8000000e-01   2.1000000e+01   1.0000000e-01
   8.8000000e-01   2.2000000e+01   3.0000000e-01
   8.8000000e-01   2.3000000e+01   1.0000000e-01
   8.8000000e-01   2.4000000e+01   1.0000000e-01
   8.8000000e-01   2.5000000e+01   0.0000000e+00
   8.8000000e-01   2.6000000e+01   1.0000000e-01
   8.8000000e-01   2.7000000e+01   0.0000000e+00
   8.8000000e-01   2.8000000e+01   0.0000000e+00
   8.8000000e-01   2.9000000e+01   0.0000000e+00
   9.0000000e-01   1.0000000e+00   1.0000000e+00
   9.0000000e-01   2.0000000e+00   1.0000000e+00
   9.0000000e-01   3.0000000e+00   1.0000000e+00
   9.0000000e-01   4.0000000e+00   1.0000000e+00
   9.0000000e-01   5.0000000e+00   1.0000000e+00
   9.0000000e-01   6.0000000e+00   1.0000000e+00
   9.0000000e-01   7.0000000e+00   1.0000000e+00
   9.0000000e-01   8.0000000e+00   1.0000000e+00
   9.0000000e-01   9.0000000e+00   1.0000000e+00
   9.0000000e-01   1.0000000e+01   1.0000000e+00
   9.0000000e-01   1.1000000e+01   1.0000000e+00
   9.0000000e-01   1.2000000e+01   1.0000000e+00
   9.0000000e-01   1.3000000e+01   1.0000000e+00
   9.0000000e-01   1.4000000e+01   1.0000000e+00
   9.0000000e-01   1.5000000e+01   1.0000000e+00
   9.0000000e-01   1.6000000e+01   1.0000000e+00
   9.0000000e-01   1.7000000e+01   1.0000000e+00
   9.0000000e-01   1.8000000e+01   1.0000000e+00
   9.0000000e-01   1.9000000e+01   1.0000000e+00
   9.0000000e-01   2.0000000e+01   1.0000000e+00
   9.0000000e-01   2.1000000e+01   1.0000000e+00
   9.0000000e-01   2.2000000e+01   7.0000000e-01
   9.0000000e-01   2.3000000e+01   7.0000000e-01
   9.0000000e-01   2.4000000e+01   6.0000000e-01
   9.0000000e-01   2.5000000e+01   6.0000000e-01
   9.0000000e-01   2.6000000e+01   3.0000000e-01
   9.0000000e-01   2.7000000e+01   1.0000000e-01
   9.0000000e-01   2.8000000e+01   0.0000000e+00
   9.0000000e-01   2.9000000e+01   1.0000000e-01
   9.2000000e-01   1.0000000e+00   1.0000000e+00
   9.2000000e-01   2.0000000e+00   1.0000000e+00
   9.2000000e-01   3.0000000e+00   1.0000000e+00
   9.2000000e-01   4.0000000e+00   1.0000000e+00
   9.2000000e-01   5.0000000e+00   1.0000000e+00
   9.2000000e-01   6.0000000e+00   1.0000000e+00
   9.2000000e-01   7.0000000e+00   1.0000000e+00
   9.2000000e-01   8.0000000e+00   1.0000000e+00
   9.2000000e-01   9.0000000e+00   1.0000000e+00
   9.2000000e-01   1.0000000e+01   1.0000000e+00
   9.2000000e-01   1.1000000e+01   1.0000000e+00
   9.2000000e-01   1.2000000e+01   1.0000000e+00
   9.2000000e-01   1.3000000e+01   1.0000000e+00
   9.2000000e-01   1.4000000e+01   1.0000000e+00
   9.2000000e-01   1.5000000e+01   1.0000000e+00
   9.2000000e-01   1.6000000e+01   1.0000000e+00
   9.2000000e-01   1.7000000e+01   1.0000000e+00
   9.2000000e-01   1.8000000e+01   1.0000000e+00
   9.2000000e-01   1.9000000e+01   1.0000000e+00
   9.2000000e-01   2.0000000e+01   1.0000000e+00
   9.2000000e-01   2.1000000e+01   1.0000000e+00
   9.2000000e-01   2.2000000e+01   1.0000000e+00
   9.2000000e-01   2.3000000e+01   1.0000000e+00
   9.2000000e-01   2.4000000e+01   1.0000000e+00
   9.2000000e-01   2.5000000e+01   1.0000000e+00
   9.2000000e-01   2.6000000e+01   1.0000000e+00
   9.2000000e-01   2.7000000e+01   9.0000000e-01
   9.2000000e-01   2.8000000e+01   6.0000000e-01
   9.2000000e-01   2.9000000e+01   4.0000000e-01
   9.4000000e-01   1.0000000e+00   1.0000000e+00
   9.4000000e-01   2.0000000e+00   1.0000000e+00
   9.4000000e-01   3.0000000e+00   1.0000000e+00
   9.4000000e-01   4.0000000e+00   1.0000000e+00
   9.4000000e-01   5.0000000e+00   1.0000000e+00
   9.4000000e-01   6.0000000e+00   1.0000000e+00
   9.4000000e-01   7.0000000e+00   1.0000000e+00
   9.4000000e-01   8.0000000e+00   1.0000000e+00
   9.4000000e-01   9.0000000e+00   1.0000000e+00
   9.4000000e-01   1.0000000e+01   1.0000000e+00
   9.4000000e-01   1.1000000e+01   1.0000000e+00
   9.4000000e-01   1.2000000e+01   1.0000000e+00
   9.4000000e-01   1.3000000e+01   1.0000000e+00
   9.4000000e-01   1.4000000e+01   1.0000000e+00
   9.4000000e-01   1.5000000e+01   1.0000000e+00
   9.4000000e-01   1.6000000e+01   1.0000000e+00
   9.4000000e-01   1.7000000e+01   1.0000000e+00
   9.4000000e-01   1.8000000e+01   1.0000000e+00
   9.4000000e-01   1.9000000e+01   1.0000000e+00
   9.4000000e-01   2.0000000e+01   1.0000000e+00
   9.4000000e-01   2.1000000e+01   1.0000000e+00
   9.4000000e-01   2.2000000e+01   1.0000000e+00
   9.4000000e-01   2.3000000e+01   1.0000000e+00
   9.4000000e-01   2.4000000e+01   1.0000000e+00
   9.4000000e-01   2.5000000e+01   1.0000000e+00
   9.4000000e-01   2.6000000e+01   1.0000000e+00
   9.4000000e-01   2.7000000e+01   1.0000000e+00
   9.4000000e-01   2.8000000e+01   1.0000000e+00
   9.4000000e-01   2.9000000e+01   9.0000000e-01
   9.6000000e-01   1.0000000e+00   1.0000000e+00
   9.6000000e-01   2.0000000e+00   1.0000000e+00
   9.6000000e-01   3.0000000e+00   1.0000000e+00
   9.6000000e-01   4.0000000e+00   1.0000000e+00
   9.6000000e-01   5.0000000e+00   1.0000000e+00
   9.6000000e-01   6.0000000e+00   1.0000000e+00
   9.6000000e-01   7.0000000e+00   1.0000000e+00
   9.6000000e-01   8.0000000e+00   1.0000000e+00
   9.6000000e-01   9.0000000e+00   1.0000000e+00
   9.6000000e-01   1.0000000e+01   1.0000000e+00
   9.6000000e-01   1.1000000e+01   1.0000000e+00
   9.6000000e-01   1.2000000e+01   1.0000000e+00
   9.6000000e-01   1.3000000e+01   1.0000000e+00
   9.6000000e-01   1.4000000e+01   1.0000000e+00
   9.6000000e-01   1.5000000e+01   1.0000000e+00
   9.6000000e-01   1.6000000e+01   1.0000000e+00
   9.6000000e-01   1.7000000e+01   1.0000000e+00
   9.6000000e-01   1.8000000e+01   1.0000000e+00
   9.6000000e-01   1.9000000e+01   1.0000000e+00
   9.6000000e-01   2.0000000e+01   1.0000000e+00
   9.6000000e-01   2.1000000e+01   1.0000000e+00
   9.6000000e-01   2.2000000e+01   1.0000000e+00
   9.6000000e-01   2.3000000e+01   1.0000000e+00
   9.6000000e-01   2.4000000e+01   1.0000000e+00
   9.6000000e-01   2.5000000e+01   1.0000000e+00
   9.6000000e-01   2.6000000e+01   1.0000000e+00
   9.6000000e-01   2.7000000e+01   1.0000000e+00
   9.6000000e-01   2.8000000e+01   1.0000000e+00
   9.6000000e-01   2.9000000e+01   1.0000000e+00
   9.8000000e-01   1.0000000e+00   1.0000000e+00
   9.8000000e-01   2.0000000e+00   1.0000000e+00
   9.8000000e-01   3.0000000e+00   1.0000000e+00
   9.8000000e-01   4.0000000e+00   1.0000000e+00
   9.8000000e-01   5.0000000e+00   1.0000000e+00
   9.8000000e-01   6.0000000e+00   1.0000000e+00
   9.8000000e-01   7.0000000e+00   1.0000000e+00
   9.8000000e-01   8.0000000e+00   1.0000000e+00
   9.8000000e-01   9.0000000e+00   1.0000000e+00
   9.8000000e-01   1.0000000e+01   1.0000000e+00
   9.8000000e-01   1.1000000e+01   1.0000000e+00
   9.8000000e-01   1.2000000e+01   1.0000000e+00
   9.8000000e-01   1.3000000e+01   1.0000000e+00
   9.8000000e-01   1.4000000e+01   1.0000000e+00
   9.8000000e-01   1.5000000e+01   1.0000000e+00
   9.8000000e-01   1.6000000e+01   1.0000000e+00
   9.8000000e-01   1.7000000e+01   1.0000000e+00
   9.8000000e-01   1.8000000e+01   1.0000000e+00
   9.8000000e-01   1.9000000e+01   1.0000000e+00
   9.8000000e-01   2.0000000e+01   1.0000000e+00
   9.8000000e-01   2.1000000e+01   1.0000000e+00
   9.8000000e-01   2.2000000e+01   1.0000000e+00
   9.8000000e-01   2.3000000e+01   1.0000000e+00
   9.8000000e-01   2.4000000e+01   1.0000000e+00
   9.8000000e-01   2.5000000e+01   1.0000000e+00
   9.8000000e-01   2.6000000e+01   1.0000000e+00
   9.8000000e-01   2.7000000e+01   1.0000000e+00
   9.8000000e-01   2.8000000e+01   1.0000000e+00
   9.8000000e-01   2.9000000e+01   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   1.0000000e+00
   1.0000000e+00   2.1000000e+01   1.0000000e+00
   1.0000000e+00   2.2000000e+01   1.0000000e+00
   1.0000000e+00   2.3000000e+01   1.0000000e+00
   1.0000000e+00   2.4000000e+01   1.0000000e+00
   1.0000000e+00   2.5000000e+01   1.0000000e+00
   1.0000000e+00   2.6000000e+01   1.0000000e+00
   1.0000000e+00   2.7000000e+01   1.0000000e+00
   1.0000000e+00   2.8000000e+01   1.0000000e+00
   1.0000000e+00   2.9000000e+01   1.0000000e+00


==> phase_transition_fc40.dat <==
   1.0000000e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-01   2.0000000e+00   3.0000000e-01
   1.0000000e-01   3.0000000e+00   2.0000000e-01
   1.0000000e-01   4.0000000e+00   0.0000000e+00
   1.0000000e-01   5.0000000e+00   1.0000000e-01
   1.0000000e-01   6.0000000e+00   0.0000000e+00
   1.0000000e-01   7.0000000e+00   0.0000000e+00
   1.0000000e-01   8.0000000e+00   0.0000000e+00
   1.0000000e-01   9.0000000e+00   0.0000000e+00
   1.0000000e-01   1.0000000e+01   0.0000000e+00
   1.0000000e-01   1.1000000e+01   0.0000000e+00
   1.0000000e-01   1.2000000e+01   0.0000000e+00
   1.0000000e-01   1.3000000e+01   0.0000000e+00
   1.0000000e-01   1.4000000e+01   0.0000000e+00
   1.0000000e-01   1.5000000e+01   0.0000000e+00
   1.0000000e-01   1.6000000e+01   0.0000000e+00
   1.0000000e-01   1.7000000e+01   0.0000000e+00
   1.0000000e-01   1.8000000e+01   0.0000000e+00
   1.0000000e-01   1.9000000e+01   0.0000000e+00
   1.0000000e-01   2.0000000e+01   0.0000000e+00
   1.0000000e-01   2.1000000e+01   0.0000000e+00
   1.0000000e-01   2.2000000e+01   0.0000000e+00
   1.0000000e-01   2.3000000e+01   0.0000000e+00
   1.0000000e-01   2.4000000e+01   0.0000000e+00
   1.0000000e-01   2.5000000e+01   0.0000000e+00
   1.0000000e-01   2.6000000e+01   0.0000000e+00
   1.0000000e-01   2.7000000e+01   0.0000000e+00
   1.0000000e-01   2.8000000e+01   0.0000000e+00
   1.0000000e-01   2.9000000e+01   0.0000000e+00
   1.0000000e-01   3.0000000e+01   0.0000000e+00
   1.0000000e-01   3.1000000e+01   0.0000000e+00
   1.0000000e-01   3.2000000e+01   0.0000000e+00
   1.0000000e-01   3.3000000e+01   0.0000000e+00
   1.0000000e-01   3.4000000e+01   0.0000000e+00
   1.0000000e-01   3.5000000e+01   0.0000000e+00
   1.0000000e-01   3.6000000e+01   0.0000000e+00
   1.0000000e-01   3.7000000e+01   0.0000000e+00
   1.0000000e-01   3.8000000e+01   0.0000000e+00
   1.0000000e-01   3.9000000e+01   0.0000000e+00
   1.2000000e-01   1.0000000e+00   1.0000000e+00
   1.2000000e-01   2.0000000e+00   7.0000000e-01
   1.2000000e-01   3.0000000e+00   2.0000000e-01
   1.2000000e-01   4.0000000e+00   1.0000000e-01
   1.2000000e-01   5.0000000e+00   0.0000000e+00
   1.2000000e-01   6.0000000e+00   0.0000000e+00
   1.2000000e-01   7.0000000e+00   0.0000000e+00
   1.2000000e-01   8.0000000e+00   0.0000000e+00
   1.2000000e-01   9.0000000e+00   0.0000000e+00
   1.2000000e-01   1.0000000e+01   0.0000000e+00
   1.2000000e-01   1.1000000e+01   0.0000000e+00
   1.2000000e-01   1.2000000e+01   0.0000000e+00
   1.2000000e-01   1.3000000e+01   0.0000000e+00
   1.2000000e-01   1.4000000e+01   0.0000000e+00
   1.2000000e-01   1.5000000e+01   0.0000000e+00
   1.2000000e-01   1.6000000e+01   0.0000000e+00
   1.2000000e-01   1.7000000e+01   0.0000000e+00
   1.2000000e-01   1.8000000e+01   0.0000000e+00
   1.2000000e-01   1.9000000e+01   0.0000000e+00
   1.2000000e-01   2.0000000e+01   0.0000000e+00
   1.2000000e-01   2.1000000e+01   0.0000000e+00
   1.2000000e-01   2.2000000e+01   0.0000000e+00
   1.2000000e-01   2.3000000e+01   0.0000000e+00
   1.2000000e-01   2.4000000e+01   0.0000000e+00
   1.2000000e-01   2.5000000e+01   0.0000000e+00
   1.2000000e-01   2.6000000e+01   0.0000000e+00
   1.2000000e-01   2.7000000e+01   0.0000000e+00
   1.2000000e-01   2.8000000e+01   0.0000000e+00
   1.2000000e-01   2.9000000e+01   0.0000000e+00
   1.2000000e-01   3.0000000e+01   0.0000000e+00
   1.2000000e-01   3.1000000e+01   0.0000000e+00
   1.2000000e-01   3.2000000e+01   0.0000000e+00
   1.2000000e-01   3.3000000e+01   0.0000000e+00
   1.2000000e-01   3.4000000e+01   0.0000000e+00
   1.2000000e-01   3.5000000e+01   0.0000000e+00
   1.2000000e-01   3.6000000e+01   0.0000000e+00
   1.2000000e-01   3.7000000e+01   0.0000000e+00
   1.2000000e-01   3.8000000e+01   0.0000000e+00
   1.2000000e-01   3.9000000e+01   0.0000000e+00
   1.4000000e-01   1.0000000e+00   1.0000000e+00
   1.4000000e-01   2.0000000e+00   6.0000000e-01
   1.4000000e-01   3.0000000e+00   3.0000000e-01
   1.4000000e-01   4.0000000e+00   2.0000000e-01
   1.4000000e-01   5.0000000e+00   0.0000000e+00
   1.4000000e-01   6.0000000e+00   0.0000000e+00
   1.4000000e-01   7.0000000e+00   0.0000000e+00
   1.4000000e-01   8.0000000e+00   0.0000000e+00
   1.4000000e-01   9.0000000e+00   1.0000000e-01
   1.4000000e-01   1.0000000e+01   0.0000000e+00
   1.4000000e-01   1.1000000e+01   0.0000000e+00
   1.4000000e-01   1.2000000e+01   0.0000000e+00
   1.4000000e-01   1.3000000e+01   0.0000000e+00
   1.4000000e-01   1.4000000e+01   0.0000000e+00
   1.4000000e-01   1.5000000e+01   0.0000000e+00
   1.4000000e-01   1.6000000e+01   0.0000000e+00
   1.4000000e-01   1.7000000e+01   0.0000000e+00
   1.4000000e-01   1.8000000e+01   0.0000000e+00
   1.4000000e-01   1.9000000e+01   0.0000000e+00
   1.4000000e-01   2.0000000e+01   0.0000000e+00
   1.4000000e-01   2.1000000e+01   0.0000000e+00
   1.4000000e-01   2.2000000e+01   0.0000000e+00
   1.4000000e-01   2.3000000e+01   0.0000000e+00
   1.4000000e-01   2.4000000e+01   0.0000000e+00
   1.4000000e-01   2.5000000e+01   0.0000000e+00
   1.4000000e-01   2.6000000e+01   0.0000000e+00
   1.4000000e-01   2.7000000e+01   0.0000000e+00
   1.4000000e-01   2.8000000e+01   0.0000000e+00
   1.4000000e-01   2.9000000e+01   0.0000000e+00
   1.4000000e-01   3.0000000e+01   0.0000000e+00
   1.4000000e-01   3.1000000e+01   0.0000000e+00
   1.4000000e-01   3.2000000e+01   0.0000000e+00
   1.4000000e-01   3.3000000e+01   0.0000000e+00
   1.4000000e-01   3.4000000e+01   0.0000000e+00
   1.4000000e-01   3.5000000e+01   0.0000000e+00
   1.4000000e-01   3.6000000e+01   0.0000000e+00
   1.4000000e-01   3.7000000e+01   0.0000000e+00
   1.4000000e-01   3.8000000e+01   0.0000000e+00
   1.4000000e-01   3.9000000e+01   0.0000000e+00
   1.6000000e-01   1.0000000e+00   1.0000000e+00
   1.6000000e-01   2.0000000e+00   4.0000000e-01
   1.6000000e-01   3.0000000e+00   1.0000000e-01
   1.6000000e-01   4.0000000e+00   2.0000000e-01
   1.6000000e-01   5.0000000e+00   1.0000000e-01
   1.6000000e-01   6.0000000e+00   0.0000000e+00
   1.6000000e-01   7.0000000e+00   0.0000000e+00
   1.6000000e-01   8.0000000e+00   0.0000000e+00
   1.6000000e-01   9.0000000e+00   0.0000000e+00
   1.6000000e-01   1.0000000e+01   0.0000000e+00
   1.6000000e-01   1.1000000e+01   0.0000000e+00
   1.6000000e-01   1.2000000e+01   0.0000000e+00
   1.6000000e-01   1.3000000e+01   0.0000000e+00
   1.6000000e-01   1.4000000e+01   0.0000000e+00
   1.6000000e-01   1.5000000e+01   0.0000000e+00
   1.6000000e-01   1.6000000e+01   0.0000000e+00
   1.6000000e-01   1.7000000e+01   0.0000000e+00
   1.6000000e-01   1.8000000e+01   0.0000000e+00
   1.6000000e-01   1.9000000e+01   0.0000000e+00
   1.6000000e-01   2.0000000e+01   0.0000000e+00
   1.6000000e-01   2.1000000e+01   0.0000000e+00
   1.6000000e-01   2.2000000e+01   0.0000000e+00
   1.6000000e-01   2.3000000e+01   0.0000000e+00
   1.6000000e-01   2.4000000e+01   0.0000000e+00
   1.6000000e-01   2.5000000e+01   0.0000000e+00
   1.6000000e-01   2.6000000e+01   0.0000000e+00
   1.6000000e-01   2.7000000e+01   0.0000000e+00
   1.6000000e-01   2.8000000e+01   0.0000000e+00
   1.6000000e-01   2.9000000e+01   0.0000000e+00
   1.6000000e-01   3.0000000e+01   0.0000000e+00
   1.6000000e-01   3.1000000e+01   0.0000000e+00
   1.6000000e-01   3.2000000e+01   0.0000000e+00
   1.6000000e-01   3.3000000e+01   0.0000000e+00
   1.6000000e-01   3.4000000e+01   0.0000000e+00
   1.6000000e-01   3.5000000e+01   0.0000000e+00
   1.6000000e-01   3.6000000e+01   0.0000000e+00
   1.6000000e-01   3.7000000e+01   0.0000000e+00
   1.6000000e-01   3.8000000e+01   0.0000000e+00
   1.6000000e-01   3.9000000e+01   0.0000000e+00
   1.8000000e-01   1.0000000e+00   1.0000000e+00
   1.8000000e-01   2.0000000e+00   6.0000000e-01
   1.8000000e-01   3.0000000e+00   1.0000000e-01
   1.8000000e-01   4.0000000e+00   2.0000000e-01
   1.8000000e-01   5.0000000e+00   1.0000000e-01
   1.8000000e-01   6.0000000e+00   0.0000000e+00
   1.8000000e-01   7.0000000e+00   0.0000000e+00
   1.8000000e-01   8.0000000e+00   0.0000000e+00
   1.8000000e-01   9.0000000e+00   0.0000000e+00
   1.8000000e-01   1.0000000e+01   0.0000000e+00
   1.8000000e-01   1.1000000e+01   0.0000000e+00
   1.8000000e-01   1.2000000e+01   0.0000000e+00
   1.8000000e-01   1.3000000e+01   0.0000000e+00
   1.8000000e-01   1.4000000e+01   0.0000000e+00
   1.8000000e-01   1.5000000e+01   0.0000000e+00
   1.8000000e-01   1.6000000e+01   0.0000000e+00
   1.8000000e-01   1.7000000e+01   0.0000000e+00
   1.8000000e-01   1.8000000e+01   0.0000000e+00
   1.8000000e-01   1.9000000e+01   0.0000000e+00
   1.8000000e-01   2.0000000e+01   0.0000000e+00
   1.8000000e-01   2.1000000e+01   0.0000000e+00
   1.8000000e-01   2.2000000e+01   0.0000000e+00
   1.8000000e-01   2.3000000e+01   0.0000000e+00
   1.8000000e-01   2.4000000e+01   0.0000000e+00
   1.8000000e-01   2.5000000e+01   0.0000000e+00
   1.8000000e-01   2.6000000e+01   0.0000000e+00
   1.8000000e-01   2.7000000e+01   0.0000000e+00
   1.8000000e-01   2.8000000e+01   0.0000000e+00
   1.8000000e-01   2.9000000e+01   0.0000000e+00
   1.8000000e-01   3.0000000e+01   0.0000000e+00
   1.8000000e-01   3.1000000e+01   0.0000000e+00
   1.8000000e-01   3.2000000e+01   0.0000000e+00
   1.8000000e-01   3.3000000e+01   0.0000000e+00
   1.8000000e-01   3.4000000e+01   0.0000000e+00
   1.8000000e-01   3.5000000e+01   0.0000000e+00
   1.8000000e-01   3.6000000e+01   0.0000000e+00
   1.8000000e-01   3.7000000e+01   0.0000000e+00
   1.8000000e-01   3.8000000e+01   0.0000000e+00
   1.8000000e-01   3.9000000e+01   0.0000000e+00
   2.0000000e-01   1.0000000e+00   1.0000000e+00
   2.0000000e-01   2.0000000e+00   4.0000000e-01
   2.0000000e-01   3.0000000e+00   3.0000000e-01
   2.0000000e-01   4.0000000e+00   3.0000000e-01
   2.0000000e-01   5.0000000e+00   1.0000000e-01
   2.0000000e-01   6.0000000e+00   0.0000000e+00
   2.0000000e-01   7.0000000e+00   0.0000000e+00
   2.0000000e-01   8.0000000e+00   0.0000000e+00
   2.0000000e-01   9.0000000e+00   0.0000000e+00
   2.0000000e-01   1.0000000e+01   0.0000000e+00
   2.0000000e-01   1.1000000e+01   0.0000000e+00
   2.0000000e-01   1.2000000e+01   0.0000000e+00
   2.0000000e-01   1.3000000e+01   0.0000000e+00
   2.0000000e-01   1.4000000e+01   0.0000000e+00
   2.0000000e-01   1.5000000e+01   0.0000000e+00
   2.0000000e-01   1.6000000e+01   0.0000000e+00
   2.0000000e-01   1.7000000e+01   0.0000000e+00
   2.0000000e-01   1.8000000e+01   0.0000000e+00
   2.0000000e-01   1.9000000e+01   0.0000000e+00
   2.0000000e-01   2.0000000e+01   0.0000000e+00
   2.0000000e-01   2.1000000e+01   0.0000000e+00
   2.0000000e-01   2.2000000e+01   0.0000000e+00
   2.0000000e-01   2.3000000e+01   0.0000000e+00
   2.0000000e-01   2.4000000e+01   0.0000000e+00
   2.0000000e-01   2.5000000e+01   0.0000000e+00
   2.0000000e-01   2.6000000e+01   0.0000000e+00
   2.0000000e-01   2.7000000e+01   0.0000000e+00
   2.0000000e-01   2.8000000e+01   0.0000000e+00
   2.0000000e-01   2.9000000e+01   0.0000000e+00
   2.0000000e-01   3.0000000e+01   0.0000000e+00
   2.0000000e-01   3.1000000e+01   0.0000000e+00
   2.0000000e-01   3.2000000e+01   0.0000000e+00
   2.0000000e-01   3.3000000e+01   0.0000000e+00
   2.0000000e-01   3.4000000e+01   0.0000000e+00
   2.0000000e-01   3.5000000e+01   0.0000000e+00
   2.0000000e-01   3.6000000e+01   0.0000000e+00
   2.0000000e-01   3.7000000e+01   0.0000000e+00
   2.0000000e-01   3.8000000e+01   0.0000000e+00
   2.0000000e-01   3.9000000e+01   0.0000000e+00
   2.2000000e-01   1.0000000e+00   1.0000000e+00
   2.2000000e-01   2.0000000e+00   3.0000000e-01
   2.2000000e-01   3.0000000e+00   1.0000000e-01
   2.2000000e-01   4.0000000e+00   3.0000000e-01
   2.2000000e-01   5.0000000e+00   0.0000000e+00
   2.2000000e-01   6.0000000e+00   0.0000000e+00
   2.2000000e-01   7.0000000e+00   0.0000000e+00
   2.2000000e-01   8.0000000e+00   0.0000000e+00
   2.2000000e-01   9.0000000e+00   0.0000000e+00
   2.2000000e-01   1.0000000e+01   0.0000000e+00
   2.2000000e-01   1.1000000e+01   0.0000000e+00
   2.2000000e-01   1.2000000e+01   0.0000000e+00
   2.2000000e-01   1.3000000e+01   0.0000000e+00
   2.2000000e-01   1.4000000e+01   0.0000000e+00
   2.2000000e-01   1.5000000e+01   0.0000000e+00
   2.2000000e-01   1.6000000e+01   0.0000000e+00
   2.2000000e-01   1.7000000e+01   0.0000000e+00
   2.2000000e-01   1.8000000e+01   0.0000000e+00
   2.2000000e-01   1.9000000e+01   0.0000000e+00
   2.2000000e-01   2.0000000e+01   0.0000000e+00
   2.2000000e-01   2.1000000e+01   0.0000000e+00
   2.2000000e-01   2.2000000e+01   0.0000000e+00
   2.2000000e-01   2.3000000e+01   0.0000000e+00
   2.2000000e-01   2.4000000e+01   0.0000000e+00
   2.2000000e-01   2.5000000e+01   0.0000000e+00
   2.2000000e-01   2.6000000e+01   0.0000000e+00
   2.2000000e-01   2.7000000e+01   0.0000000e+00
   2.2000000e-01   2.8000000e+01   0.0000000e+00
   2.2000000e-01   2.9000000e+01   0.0000000e+00
   2.2000000e-01   3.0000000e+01   0.0000000e+00
   2.2000000e-01   3.1000000e+01   0.0000000e+00
   2.2000000e-01   3.2000000e+01   0.0000000e+00
   2.2000000e-01   3.3000000e+01   0.0000000e+00
   2.2000000e-01   3.4000000e+01   0.0000000e+00
   2.2000000e-01   3.5000000e+01   0.0000000e+00
   2.2000000e-01   3.6000000e+01   0.0000000e+00
   2.2000000e-01   3.7000000e+01   0.0000000e+00
   2.2000000e-01   3.8000000e+01   0.0000000e+00
   2.2000000e-01   3.9000000e+01   0.0000000e+00
   2.4000000e-01   1.0000000e+00   1.0000000e+00
   2.4000000e-01   2.0000000e+00   5.0000000e-01
   2.4000000e-01   3.0000000e+00   0.0000000e+00
   2.4000000e-01   4.0000000e+00   1.0000000e-01
   2.4000000e-01   5.0000000e+00   0.0000000e+00
   2.4000000e-01   6.0000000e+00   0.0000000e+00
   2.4000000e-01   7.0000000e+00   0.0000000e+00
   2.4000000e-01   8.0000000e+00   0.0000000e+00
   2.4000000e-01   9.0000000e+00   0.0000000e+00
   2.4000000e-01   1.0000000e+01   0.0000000e+00
   2.4000000e-01   1.1000000e+01   0.0000000e+00
   2.4000000e-01   1.2000000e+01   0.0000000e+00
   2.4000000e-01   1.3000000e+01   0.0000000e+00
   2.4000000e-01   1.4000000e+01   0.0000000e+00
   2.4000000e-01   1.5000000e+01   0.0000000e+00
   2.4000000e-01   1.6000000e+01   0.0000000e+00
   2.4000000e-01   1.7000000e+01   0.0000000e+00
   2.4000000e-01   1.8000000e+01   0.0000000e+00
   2.4000000e-01   1.9000000e+01   0.0000000e+00
   2.4000000e-01   2.0000000e+01   0.0000000e+00
   2.4000000e-01   2.1000000e+01   0.0000000e+00
   2.4000000e-01   2.2000000e+01   0.0000000e+00
   2.4000000e-01   2.3000000e+01   0.0000000e+00
   2.4000000e-01   2.4000000e+01   0.0000000e+00
   2.4000000e-01   2.5000000e+01   0.0000000e+00
   2.4000000e-01   2.6000000e+01   0.0000000e+00
   2.4000000e-01   2.7000000e+01   0.0000000e+00
   2.4000000e-01   2.8000000e+01   0.0000000e+00
   2.4000000e-01   2.9000000e+01   0.0000000e+00
   2.4000000e-01   3.0000000e+01   0.0000000e+00
   2.4000000e-01   3.1000000e+01   0.0000000e+00
   2.4000000e-01   3.2000000e+01   0.0000000e+00
   2.4000000e-01   3.3000000e+01   0.0000000e+00
   2.4000000e-01   3.4000000e+01   0.0000000e+00
   2.4000000e-01   3.5000000e+01   0.0000000e+00
   2.4000000e-01   3.6000000e+01   0.0000000e+00
   2.4000000e-01   3.7000000e+01   0.0000000e+00
   2.4000000e-01   3.8000000e+01   0.0000000e+00
   2.4000000e-01   3.9000000e+01   0.0000000e+00
   2.6000000e-01   1.0000000e+00   1.0000000e+00
   2.6000000e-01   2.0000000e+00   2.0000000e-01
   2.6000000e-01   3.0000000e+00   2.0000000e-01
   2.6000000e-01   4.0000000e+00   1.0000000e-01
   2.6000000e-01   5.0000000e+00   0.0000000e+00
   2.6000000e-01   6.0000000e+00   1.0000000e-01
   2.6000000e-01   7.0000000e+00   0.0000000e+00
   2.6000000e-01   8.0000000e+00   0.0000000e+00
   2.6000000e-01   9.0000000e+00   0.0000000e+00
   2.6000000e-01   1.0000000e+01   0.0000000e+00
   2.6000000e-01   1.1000000e+01   0.0000000e+00
   2.6000000e-01   1.2000000e+01   0.0000000e+00
   2.6000000e-01   1.3000000e+01   0.0000000e+00
   2.6000000e-01   1.4000000e+01   0.0000000e+00
   2.6000000e-01   1.5000000e+01   0.0000000e+00
   2.6000000e-01   1.6000000e+01   0.0000000e+00
   2.6000000e-01   1.7000000e+01   0.0000000e+00
   2.6000000e-01   1.8000000e+01   0.0000000e+00
   2.6000000e-01   1.9000000e+01   0.0000000e+00
   2.6000000e-01   2.0000000e+01   0.0000000e+00
   2.6000000e-01   2.1000000e+01   0.0000000e+00
   2.6000000e-01   2.2000000e+01   0.0000000e+00
   2.6000000e-01   2.3000000e+01   0.0000000e+00
   2.6000000e-01   2.4000000e+01   0.0000000e+00
   2.6000000e-01   2.5000000e+01   0.0000000e+00
   2.6000000e-01   2.6000000e+01   0.0000000e+00
   2.6000000e-01   2.7000000e+01   0.0000000e+00
   2.6000000e-01   2.8000000e+01   0.0000000e+00
   2.6000000e-01   2.9000000e+01   0.0000000e+00
   2.6000000e-01   3.0000000e+01   0.0000000e+00
   2.6000000e-01   3.1000000e+01   0.0000000e+00
   2.6000000e-01   3.2000000e+01   0.0000000e+00
   2.6000000e-01   3.3000000e+01   0.0000000e+00
   2.6000000e-01   3.4000000e+01   0.0000000e+00
   2.6000000e-01   3.5000000e+01   0.0000000e+00
   2.6000000e-01   3.6000000e+01   0.0000000e+00
   2.6000000e-01   3.7000000e+01   0.0000000e+00
   2.6000000e-01   3.8000000e+01   0.0000000e+00
   2.6000000e-01   3.9000000e+01   0.0000000e+00
   2.8000000e-01   1.0000000e+00   1.0000000e+00
   2.8000000e-01   2.0000000e+00   5.0000000e-01
   2.8000000e-01   3.0000000e+00   4.0000000e-01
   2.8000000e-01   4.0000000e+00   0.0000000e+00
   2.8000000e-01   5.0000000e+00   1.0000000e-01
   2.8000000e-01   6.0000000e+00   0.0000000e+00
   2.8000000e-01   7.0000000e+00   0.0000000e+00
   2.8000000e-01   8.0000000e+00   0.0000000e+00
   2.8000000e-01   9.0000000e+00   0.0000000e+00
   2.8000000e-01   1.0000000e+01   0.0000000e+00
   2.8000000e-01   1.1000000e+01   0.0000000e+00
   2.8000000e-01   1.2000000e+01   0.0000000e+00
   2.8000000e-01   1.3000000e+01   0.0000000e+00
   2.8000000e-01   1.4000000e+01   0.0000000e+00
   2.8000000e-01   1.5000000e+01   0.0000000e+00
   2.8000000e-01   1.6000000e+01   0.0000000e+00
   2.8000000e-01   1.7000000e+01   0.0000000e+00
   2.8000000e-01   1.8000000e+01   0.0000000e+00
   2.8000000e-01   1.9000000e+01   0.0000000e+00
   2.8000000e-01   2.0000000e+01   0.0000000e+00
   2.8000000e-01   2.1000000e+01   0.0000000e+00
   2.8000000e-01   2.2000000e+01   0.0000000e+00
   2.8000000e-01   2.3000000e+01   0.0000000e+00
   2.8000000e-01   2.4000000e+01   0.0000000e+00
   2.8000000e-01   2.5000000e+01   0.0000000e+00
   2.8000000e-01   2.6000000e+01   0.0000000e+00
   2.8000000e-01   2.7000000e+01   0.0000000e+00
   2.8000000e-01   2.8000000e+01   0.0000000e+00
   2.8000000e-01   2.9000000e+01   0.0000000e+00
   2.8000000e-01   3.0000000e+01   0.0000000e+00
   2.8000000e-01   3.1000000e+01   0.0000000e+00
   2.8000000e-01   3.2000000e+01   0.0000000e+00
   2.8000000e-01   3.3000000e+01   0.0000000e+00
   2.8000000e-01   3.4000000e+01   0.0000000e+00
   2.8000000e-01   3.5000000e+01   0.0000000e+00
   2.8000000e-01   3.6000000e+01   0.0000000e+00
   2.8000000e-01   3.7000000e+01   0.0000000e+00
   2.8000000e-01   3.8000000e+01   0.0000000e+00
   2.8000000e-01   3.9000000e+01   0.0000000e+00
   3.0000000e-01   1.0000000e+00   1.0000000e+00
   3.0000000e-01   2.0000000e+00   3.0000000e-01
   3.0000000e-01   3.0000000e+00   4.0000000e-01
   3.0000000e-01   4.0000000e+00   2.0000000e-01
   3.0000000e-01   5.0000000e+00   2.0000000e-01
   3.0000000e-01   6.0000000e+00   1.0000000e-01
   3.0000000e-01   7.0000000e+00   0.0000000e+00
   3.0000000e-01   8.0000000e+00   0.0000000e+00
   3.0000000e-01   9.0000000e+00   0.0000000e+00
   3.0000000e-01   1.0000000e+01   0.0000000e+00
   3.0000000e-01   1.1000000e+01   0.0000000e+00
   3.0000000e-01   1.2000000e+01   0.0000000e+00
   3.0000000e-01   1.3000000e+01   0.0000000e+00
   3.0000000e-01   1.4000000e+01   0.0000000e+00
   3.0000000e-01   1.5000000e+01   0.0000000e+00
   3.0000000e-01   1.6000000e+01   0.0000000e+00
   3.0000000e-01   1.7000000e+01   0.0000000e+00
   3.0000000e-01   1.8000000e+01   0.0000000e+00
   3.0000000e-01   1.9000000e+01   0.0000000e+00
   3.0000000e-01   2.0000000e+01   0.0000000e+00
   3.0000000e-01   2.1000000e+01   0.0000000e+00
   3.0000000e-01   2.2000000e+01   0.0000000e+00
   3.0000000e-01   2.3000000e+01   0.0000000e+00
   3.0000000e-01   2.4000000e+01   0.0000000e+00
   3.0000000e-01   2.5000000e+01   0.0000000e+00
   3.0000000e-01   2.6000000e+01   0.0000000e+00
   3.0000000e-01   2.7000000e+01   0.0000000e+00
   3.0000000e-01   2.8000000e+01   0.0000000e+00
   3.0000000e-01   2.9000000e+01   0.0000000e+00
   3.0000000e-01   3.0000000e+01   0.0000000e+00
   3.0000000e-01   3.1000000e+01   0.0000000e+00
   3.0000000e-01   3.2000000e+01   0.0000000e+00
   3.0000000e-01   3.3000000e+01   0.0000000e+00
   3.0000000e-01   3.4000000e+01   0.0000000e+00
   3.0000000e-01   3.5000000e+01   0.0000000e+00
   3.0000000e-01   3.6000000e+01   0.0000000e+00
   3.0000000e-01   3.7000000e+01   0.0000000e+00
   3.0000000e-01   3.8000000e+01   0.0000000e+00
   3.0000000e-01   3.9000000e+01   0.0000000e+00
   3.2000000e-01   1.0000000e+00   1.0000000e+00
   3.2000000e-01   2.0000000e+00   7.0000000e-01
   3.2000000e-01   3.0000000e+00   2.0000000e-01
   3.2000000e-01   4.0000000e+00   2.0000000e-01
   3.2000000e-01   5.0000000e+00   0.0000000e+00
   3.2000000e-01   6.0000000e+00   0.0000000e+00
   3.2000000e-01   7.0000000e+00   0.0000000e+00
   3.2000000e-01   8.0000000e+00   0.0000000e+00
   3.2000000e-01   9.0000000e+00   0.0000000e+00
   3.2000000e-01   1.0000000e+01   0.0000000e+00
   3.2000000e-01   1.1000000e+01   0.0000000e+00
   3.2000000e-01   1.2000000e+01   0.0000000e+00
   3.2000000e-01   1.3000000e+01   0.0000000e+00
   3.2000000e-01   1.4000000e+01   0.0000000e+00
   3.2000000e-01   1.5000000e+01   0.0000000e+00
   3.2000000e-01   1.6000000e+01   0.0000000e+00
   3.2000000e-01   1.7000000e+01   0.0000000e+00
   3.2000000e-01   1.8000000e+01   0.0000000e+00
   3.2000000e-01   1.9000000e+01   0.0000000e+00
   3.2000000e-01   2.0000000e+01   0.0000000e+00
   3.2000000e-01   2.1000000e+01   0.0000000e+00
   3.2000000e-01   2.2000000e+01   0.0000000e+00
   3.2000000e-01   2.3000000e+01   0.0000000e+00
   3.2000000e-01   2.4000000e+01   0.0000000e+00
   3.2000000e-01   2.5000000e+01   0.0000000e+00
   3.2000000e-01   2.6000000e+01   0.0000000e+00
   3.2000000e-01   2.7000000e+01   0.0000000e+00
   3.2000000e-01   2.8000000e+01   0.0000000e+00
   3.2000000e-01   2.9000000e+01   0.0000000e+00
   3.2000000e-01   3.0000000e+01   0.0000000e+00
   3.2000000e-01   3.1000000e+01   0.0000000e+00
   3.2000000e-01   3.2000000e+01   0.0000000e+00
   3.2000000e-01   3.3000000e+01   0.0000000e+00
   3.2000000e-01   3.4000000e+01   0.0000000e+00
   3.2000000e-01   3.5000000e+01   0.0000000e+00
   3.2000000e-01   3.6000000e+01   0.0000000e+00
   3.2000000e-01   3.7000000e+01   0.0000000e+00
   3.2000000e-01   3.8000000e+01   0.0000000e+00
   3.2000000e-01   3.9000000e+01   0.0000000e+00
   3.4000000e-01   1.0000000e+00   1.0000000e+00
   3.4000000e-01   2.0000000e+00   5.0000000e-01
   3.4000000e-01   3.0000000e+00   1.0000000e-01
   3.4000000e-01   4.0000000e+00   3.0000000e-01
   3.4000000e-01   5.0000000e+00   0.0000000e+00
   3.4000000e-01   6.0000000e+00   0.0000000e+00
   3.4000000e-01   7.0000000e+00   0.0000000e+00
   3.4000000e-01   8.0000000e+00   0.0000000e+00
   3.4000000e-01   9.0000000e+00   0.0000000e+00
   3.4000000e-01   1.0000000e+01   0.0000000e+00
   3.4000000e-01   1.1000000e+01   0.0000000e+00
   3.4000000e-01   1.2000000e+01   0.0000000e+00
   3.4000000e-01   1.3000000e+01   0.0000000e+00
   3.4000000e-01   1.4000000e+01   0.0000000e+00
   3.4000000e-01   1.5000000e+01   0.0000000e+00
   3.4000000e-01   1.6000000e+01   0.0000000e+00
   3.4000000e-01   1.7000000e+01   0.0000000e+00
   3.4000000e-01   1.8000000e+01   0.0000000e+00
   3.4000000e-01   1.9000000e+01   0.0000000e+00
   3.4000000e-01   2.0000000e+01   0.0000000e+00
   3.4000000e-01   2.1000000e+01   0.0000000e+00
   3.4000000e-01   2.2000000e+01   0.0000000e+00
   3.4000000e-01   2.3000000e+01   0.0000000e+00
   3.4000000e-01   2.4000000e+01   0.0000000e+00
   3.4000000e-01   2.5000000e+01   0.0000000e+00
   3.4000000e-01   2.6000000e+01   0.0000000e+00
   3.4000000e-01   2.7000000e+01   0.0000000e+00
   3.4000000e-01   2.8000000e+01   0.0000000e+00
   3.4000000e-01   2.9000000e+01   0.0000000e+00
   3.4000000e-01   3.0000000e+01   0.0000000e+00
   3.4000000e-01   3.1000000e+01   0.0000000e+00
   3.4000000e-01   3.2000000e+01   0.0000000e+00
   3.4000000e-01   3.3000000e+01   0.0000000e+00
   3.4000000e-01   3.4000000e+01   0.0000000e+00
   3.4000000e-01   3.5000000e+01   0.0000000e+00
   3.4000000e-01   3.6000000e+01   0.0000000e+00
   3.4000000e-01   3.7000000e+01   0.0000000e+00
   3.4000000e-01   3.8000000e+01   0.0000000e+00
   3.4000000e-01   3.9000000e+01   0.0000000e+00
   3.6000000e-01   1.0000000e+00   1.0000000e+00
   3.6000000e-01   2.0000000e+00   8.0000000e-01
   3.6000000e-01   3.0000000e+00   0.0000000e+00
   3.6000000e-01   4.0000000e+00   3.0000000e-01
   3.6000000e-01   5.0000000e+00   0.0000000e+00
   3.6000000e-01   6.0000000e+00   0.0000000e+00
   3.6000000e-01   7.0000000e+00   0.0000000e+00
   3.6000000e-01   8.0000000e+00   0.0000000e+00
   3.6000000e-01   9.0000000e+00   0.0000000e+00
   3.6000000e-01   1.0000000e+01   0.0000000e+00
   3.6000000e-01   1.1000000e+01   0.0000000e+00
   3.6000000e-01   1.2000000e+01   0.0000000e+00
   3.6000000e-01   1.3000000e+01   0.0000000e+00
   3.6000000e-01   1.4000000e+01   0.0000000e+00
   3.6000000e-01   1.5000000e+01   0.0000000e+00
   3.6000000e-01   1.6000000e+01   0.0000000e+00
   3.6000000e-01   1.7000000e+01   0.0000000e+00
   3.6000000e-01   1.8000000e+01   0.0000000e+00
   3.6000000e-01   1.9000000e+01   0.0000000e+00
   3.6000000e-01   2.0000000e+01   0.0000000e+00
   3.6000000e-01   2.1000000e+01   0.0000000e+00
   3.6000000e-01   2.2000000e+01   0.0000000e+00
   3.6000000e-01   2.3000000e+01   0.0000000e+00
   3.6000000e-01   2.4000000e+01   0.0000000e+00
   3.6000000e-01   2.5000000e+01   0.0000000e+00
   3.6000000e-01   2.6000000e+01   0.0000000e+00
   3.6000000e-01   2.7000000e+01   0.0000000e+00
   3.6000000e-01   2.8000000e+01   0.0000000e+00
   3.6000000e-01   2.9000000e+01   0.0000000e+00
   3.6000000e-01   3.0000000e+01   0.0000000e+00
   3.6000000e-01   3.1000000e+01   0.0000000e+00
   3.6000000e-01   3.2000000e+01   0.0000000e+00
   3.6000000e-01   3.3000000e+01   0.0000000e+00
   3.6000000e-01   3.4000000e+01   0.0000000e+00
   3.6000000e-01   3.5000000e+01   0.0000000e+00
   3.6000000e-01   3.6000000e+01   0.0000000e+00
   3.6000000e-01   3.7000000e+01   0.0000000e+00
   3.6000000e-01   3.8000000e+01   0.0000000e+00
   3.6000000e-01   3.9000000e+01   0.0000000e+00
   3.8000000e-01   1.0000000e+00   1.0000000e+00
   3.8000000e-01   2.0000000e+00   3.0000000e-01
   3.8000000e-01   3.0000000e+00   1.0000000e-01
   3.8000000e-01   4.0000000e+00   1.0000000e-01
   3.8000000e-01   5.0000000e+00   2.0000000e-01
   3.8000000e-01   6.0000000e+00   1.0000000e-01
   3.8000000e-01   7.0000000e+00   1.0000000e-01
   3.8000000e-01   8.0000000e+00   0.0000000e+00
   3.8000000e-01   9.0000000e+00   0.0000000e+00
   3.8000000e-01   1.0000000e+01   0.0000000e+00
   3.8000000e-01   1.1000000e+01   0.0000000e+00
   3.8000000e-01   1.2000000e+01   0.0000000e+00
   3.8000000e-01   1.3000000e+01   0.0000000e+00
   3.8000000e-01   1.4000000e+01   0.0000000e+00
   3.8000000e-01   1.5000000e+01   0.0000000e+00
   3.8000000e-01   1.6000000e+01   0.0000000e+00
   3.8000000e-01   1.7000000e+01   0.0000000e+00
   3.8000000e-01   1.8000000e+01   0.0000000e+00
   3.8000000e-01   1.9000000e+01   0.0000000e+00
   3.8000000e-01   2.0000000e+01   0.0000000e+00
   3.8000000e-01   2.1000000e+01   0.0000000e+00
   3.8000000e-01   2.2000000e+01   0.0000000e+00
   3.8000000e-01   2.3000000e+01   0.0000000e+00
   3.8000000e-01   2.4000000e+01   0.0000000e+00
   3.8000000e-01   2.5000000e+01   0.0000000e+00
   3.8000000e-01   2.6000000e+01   0.0000000e+00
   3.8000000e-01   2.7000000e+01   0.0000000e+00
   3.8000000e-01   2.8000000e+01   0.0000000e+00
   3.8000000e-01   2.9000000e+01   0.0000000e+00
   3.8000000e-01   3.0000000e+01   0.0000000e+00
   3.8000000e-01   3.1000000e+01   0.0000000e+00
   3.8000000e-01   3.2000000e+01   0.0000000e+00
   3.8000000e-01   3.3000000e+01   0.0000000e+00
   3.8000000e-01   3.4000000e+01   0.0000000e+00
   3.8000000e-01   3.5000000e+01   0.0000000e+00
   3.8000000e-01   3.6000000e+01   0.0000000e+00
   3.8000000e-01   3.7000000e+01   0.0000000e+00
   3.8000000e-01   3.8000000e+01   0.0000000e+00
   3.8000000e-01   3.9000000e+01   0.0000000e+00
   4.0000000e-01   1.0000000e+00   1.0000000e+00
   4.0000000e-01   2.0000000e+00   3.0000000e-01
   4.0000000e-01   3.0000000e+00   2.0000000e-01
   4.0000000e-01   4.0000000e+00   3.0000000e-01
   4.0000000e-01   5.0000000e+00   1.0000000e-01
   4.0000000e-01   6.0000000e+00   0.0000000e+00
   4.0000000e-01   7.0000000e+00   0.0000000e+00
   4.0000000e-01   8.0000000e+00   0.0000000e+00
   4.0000000e-01   9.0000000e+00   0.0000000e+00
   4.0000000e-01   1.0000000e+01   0.0000000e+00
   4.0000000e-01   1.1000000e+01   0.0000000e+00
   4.0000000e-01   1.2000000e+01   0.0000000e+00
   4.0000000e-01   1.3000000e+01   0.0000000e+00
   4.0000000e-01   1.4000000e+01   0.0000000e+00
   4.0000000e-01   1.5000000e+01   0.0000000e+00
   4.0000000e-01   1.6000000e+01   0.0000000e+00
   4.0000000e-01   1.7000000e+01   0.0000000e+00
   4.0000000e-01   1.8000000e+01   0.0000000e+00
   4.0000000e-01   1.9000000e+01   0.0000000e+00
   4.0000000e-01   2.0000000e+01   0.0000000e+00
   4.0000000e-01   2.1000000e+01   0.0000000e+00
   4.0000000e-01   2.2000000e+01   0.0000000e+00
   4.0000000e-01   2.3000000e+01   0.0000000e+00
   4.0000000e-01   2.4000000e+01   0.0000000e+00
   4.0000000e-01   2.5000000e+01   0.0000000e+00
   4.0000000e-01   2.6000000e+01   0.0000000e+00
   4.0000000e-01   2.7000000e+01   0.0000000e+00
   4.0000000e-01   2.8000000e+01   0.0000000e+00
   4.0000000e-01   2.9000000e+01   0.0000000e+00
   4.0000000e-01   3.0000000e+01   0.0000000e+00
   4.0000000e-01   3.1000000e+01   0.0000000e+00
   4.0000000e-01   3.2000000e+01   0.0000000e+00
   4.0000000e-01   3.3000000e+01   0.0000000e+00
   4.0000000e-01   3.4000000e+01   0.0000000e+00
   4.0000000e-01   3.5000000e+01   0.0000000e+00
   4.0000000e-01   3.6000000e+01   0.0000000e+00
   4.0000000e-01   3.7000000e+01   0.0000000e+00
   4.0000000e-01   3.8000000e+01   0.0000000e+00
   4.0000000e-01   3.9000000e+01   0.0000000e+00
   4.2000000e-01   1.0000000e+00   1.0000000e+00
   4.2000000e-01   2.0000000e+00   5.0000000e-01
   4.2000000e-01   3.0000000e+00   0.0000000e+00
   4.2000000e-01   4.0000000e+00   0.0000000e+00
   4.2000000e-01   5.0000000e+00   1.0000000e-01
   4.2000000e-01   6.0000000e+00   1.0000000e-01
   4.2000000e-01   7.0000000e+00   0.0000000e+00
   4.2000000e-01   8.0000000e+00   0.0000000e+00
   4.2000000e-01   9.0000000e+00   0.0000000e+00
   4.2000000e-01   1.0000000e+01   0.0000000e+00
   4.2000000e-01   1.1000000e+01   0.0000000e+00
   4.2000000e-01   1.2000000e+01   0.0000000e+00
   4.2000000e-01   1.3000000e+01   0.0000000e+00
   4.2000000e-01   1.4000000e+01   0.0000000e+00
   4.2000000e-01   1.5000000e+01   0.0000000e+00
   4.2000000e-01   1.6000000e+01   0.0000000e+00
   4.2000000e-01   1.7000000e+01   0.0000000e+00
   4.2000000e-01   1.8000000e+01   0.0000000e+00
   4.2000000e-01   1.9000000e+01   0.0000000e+00
   4.2000000e-01   2.0000000e+01   0.0000000e+00
   4.2000000e-01   2.1000000e+01   0.0000000e+00
   4.2000000e-01   2.2000000e+01   0.0000000e+00
   4.2000000e-01   2.3000000e+01   0.0000000e+00
   4.2000000e-01   2.4000000e+01   0.0000000e+00
   4.2000000e-01   2.5000000e+01   0.0000000e+00
   4.2000000e-01   2.6000000e+01   0.0000000e+00
   4.2000000e-01   2.7000000e+01   0.0000000e+00
   4.2000000e-01   2.8000000e+01   0.0000000e+00
   4.2000000e-01   2.9000000e+01   0.0000000e+00
   4.2000000e-01   3.0000000e+01   0.0000000e+00
   4.2000000e-01   3.1000000e+01   0.0000000e+00
   4.2000000e-01   3.2000000e+01   0.0000000e+00
   4.2000000e-01   3.3000000e+01   0.0000000e+00
   4.2000000e-01   3.4000000e+01   0.0000000e+00
   4.2000000e-01   3.5000000e+01   0.0000000e+00
   4.2000000e-01   3.6000000e+01   0.0000000e+00
   4.2000000e-01   3.7000000e+01   0.0000000e+00
   4.2000000e-01   3.8000000e+01   0.0000000e+00
   4.2000000e-01   3.9000000e+01   0.0000000e+00
   4.4000000e-01   1.0000000e+00   1.0000000e+00
   4.4000000e-01   2.0000000e+00   6.0000000e-01
   4.4000000e-01   3.0000000e+00   5.0000000e-01
   4.4000000e-01   4.0000000e+00   2.0000000e-01
   4.4000000e-01   5.0000000e+00   1.0000000e-01
   4.4000000e-01   6.0000000e+00   0.0000000e+00
   4.4000000e-01   7.0000000e+00   0.0000000e+00
   4.4000000e-01   8.0000000e+00   0.0000000e+00
   4.4000000e-01   9.0000000e+00   0.0000000e+00
   4.4000000e-01   1.0000000e+01   0.0000000e+00
   4.4000000e-01   1.1000000e+01   0.0000000e+00
   4.4000000e-01   1.2000000e+01   0.0000000e+00
   4.4000000e-01   1.3000000e+01   0.0000000e+00
   4.4000000e-01   1.4000000e+01   0.0000000e+00
   4.4000000e-01   1.5000000e+01   0.0000000e+00
   4.4000000e-01   1.6000000e+01   0.0000000e+00
   4.4000000e-01   1.7000000e+01   0.0000000e+00
   4.4000000e-01   1.8000000e+01   0.0000000e+00
   4.4000000e-01   1.9000000e+01   0.0000000e+00
   4.4000000e-01   2.0000000e+01   0.0000000e+00
   4.4000000e-01   2.1000000e+01   0.0000000e+00
   4.4000000e-01   2.2000000e+01   0.0000000e+00
   4.4000000e-01   2.3000000e+01   0.0000000e+00
   4.4000000e-01   2.4000000e+01   0.0000000e+00
   4.4000000e-01   2.5000000e+01   0.0000000e+00
   4.4000000e-01   2.6000000e+01   0.0000000e+00
   4.4000000e-01   2.7000000e+01   0.0000000e+00
   4.4000000e-01   2.8000000e+01   0.0000000e+00
   4.4000000e-01   2.9000000e+01   0.0000000e+00
   4.4000000e-01   3.0000000e+01   0.0000000e+00
   4.4000000e-01   3.1000000e+01   0.0000000e+00
   4.4000000e-01   3.2000000e+01   0.0000000e+00
   4.4000000e-01   3.3000000e+01   0.0000000e+00
   4.4000000e-01   3.4000000e+01   0.0000000e+00
   4.4000000e-01   3.5000000e+01   0.0000000e+00
   4.4000000e-01   3.6000000e+01   0.0000000e+00
   4.4000000e-01   3.7000000e+01   0.0000000e+00
   4.4000000e-01   3.8000000e+01   0.0000000e+00
   4.4000000e-01   3.9000000e+01   0.0000000e+00
   4.6000000e-01   1.0000000e+00   1.0000000e+00
   4.6000000e-01   2.0000000e+00   8.0000000e-01
   4.6000000e-01   3.0000000e+00   5.0000000e-01
   4.6000000e-01   4.0000000e+00   0.0000000e+00
   4.6000000e-01   5.0000000e+00   0.0000000e+00
   4.6000000e-01   6.0000000e+00   0.0000000e+00
   4.6000000e-01   7.0000000e+00   0.0000000e+00
   4.6000000e-01   8.0000000e+00   0.0000000e+00
   4.6000000e-01   9.0000000e+00   0.0000000e+00
   4.6000000e-01   1.0000000e+01   0.0000000e+00
   4.6000000e-01   1.1000000e+01   0.0000000e+00
   4.6000000e-01   1.2000000e+01   0.0000000e+00
   4.6000000e-01   1.3000000e+01   0.0000000e+00
   4.6000000e-01   1.4000000e+01   0.0000000e+00
   4.6000000e-01   1.5000000e+01   0.0000000e+00
   4.6000000e-01   1.6000000e+01   0.0000000e+00
   4.6000000e-01   1.7000000e+01   0.0000000e+00
   4.6000000e-01   1.8000000e+01   0.0000000e+00
   4.6000000e-01   1.9000000e+01   0.0000000e+00
   4.6000000e-01   2.0000000e+01   0.0000000e+00
   4.6000000e-01   2.1000000e+01   0.0000000e+00
   4.6000000e-01   2.2000000e+01   0.0000000e+00
   4.6000000e-01   2.3000000e+01   0.0000000e+00
   4.6000000e-01   2.4000000e+01   0.0000000e+00
   4.6000000e-01   2.5000000e+01   0.0000000e+00
   4.6000000e-01   2.6000000e+01   0.0000000e+00
   4.6000000e-01   2.7000000e+01   0.0000000e+00
   4.6000000e-01   2.8000000e+01   0.0000000e+00
   4.6000000e-01   2.9000000e+01   0.0000000e+00
   4.6000000e-01   3.0000000e+01   0.0000000e+00
   4.6000000e-01   3.1000000e+01   0.0000000e+00
   4.6000000e-01   3.2000000e+01   0.0000000e+00
   4.6000000e-01   3.3000000e+01   0.0000000e+00
   4.6000000e-01   3.4000000e+01   0.0000000e+00
   4.6000000e-01   3.5000000e+01   0.0000000e+00
   4.6000000e-01   3.6000000e+01   0.0000000e+00
   4.6000000e-01   3.7000000e+01   0.0000000e+00
   4.6000000e-01   3.8000000e+01   0.0000000e+00
   4.6000000e-01   3.9000000e+01   0.0000000e+00
   4.8000000e-01   1.0000000e+00   1.0000000e+00
   4.8000000e-01   2.0000000e+00   7.0000000e-01
   4.8000000e-01   3.0000000e+00   3.0000000e-01
   4.8000000e-01   4.0000000e+00   1.0000000e-01
   4.8000000e-01   5.0000000e+00   1.0000000e-01
   4.8000000e-01   6.0000000e+00   1.0000000e-01
   4.8000000e-01   7.0000000e+00   0.0000000e+00
   4.8000000e-01   8.0000000e+00   0.0000000e+00
   4.8000000e-01   9.0000000e+00   0.0000000e+00
   4.8000000e-01   1.0000000e+01   0.0000000e+00
   4.8000000e-01   1.1000000e+01   0.0000000e+00
   4.8000000e-01   1.2000000e+01   0.0000000e+00
   4.8000000e-01   1.3000000e+01   0.0000000e+00
   4.8000000e-01   1.4000000e+01   0.0000000e+00
   4.8000000e-01   1.5000000e+01   0.0000000e+00
   4.8000000e-01   1.6000000e+01   0.0000000e+00
   4.8000000e-01   1.7000000e+01   0.0000000e+00
   4.8000000e-01   1.8000000e+01   0.0000000e+00
   4.8000000e-01   1.9000000e+01   0.0000000e+00
   4.8000000e-01   2.0000000e+01   0.0000000e+00
   4.8000000e-01   2.1000000e+01   0.0000000e+00
   4.8000000e-01   2.2000000e+01   0.0000000e+00
   4.8000000e-01   2.3000000e+01   0.0000000e+00
   4.8000000e-01   2.4000000e+01   0.0000000e+00
   4.8000000e-01   2.5000000e+01   0.0000000e+00
   4.8000000e-01   2.6000000e+01   0.0000000e+00
   4.8000000e-01   2.7000000e+01   0.0000000e+00
   4.8000000e-01   2.8000000e+01   0.0000000e+00
   4.8000000e-01   2.9000000e+01   0.0000000e+00
   4.8000000e-01   3.0000000e+01   0.0000000e+00
   4.8000000e-01   3.1000000e+01   0.0000000e+00
   4.8000000e-01   3.2000000e+01   0.0000000e+00
   4.8000000e-01   3.3000000e+01   0.0000000e+00
   4.8000000e-01   3.4000000e+01   0.0000000e+00
   4.8000000e-01   3.5000000e+01   0.0000000e+00
   4.8000000e-01   3.6000000e+01   0.0000000e+00
   4.8000000e-01   3.7000000e+01   0.0000000e+00
   4.8000000e-01   3.8000000e+01   0.0000000e+00
   4.8000000e-01   3.9000000e+01   0.0000000e+00
   5.0000000e-01   1.0000000e+00   1.0000000e+00
   5.0000000e-01   2.0000000e+00   9.0000000e-01
   5.0000000e-01   3.0000000e+00   2.0000000e-01
   5.0000000e-01   4.0000000e+00   4.0000000e-01
   5.0000000e-01   5.0000000e+00   0.0000000e+00
   5.0000000e-01   6.0000000e+00   0.0000000e+00
   5.0000000e-01   7.0000000e+00   0.0000000e+00
   5.0000000e-01   8.0000000e+00   0.0000000e+00
   5.0000000e-01   9.0000000e+00   0.0000000e+00
   5.0000000e-01   1.0000000e+01   0.0000000e+00
   5.0000000e-01   1.1000000e+01   0.0000000e+00
   5.0000000e-01   1.2000000e+01   0.0000000e+00
   5.0000000e-01   1.3000000e+01   0.0000000e+00
   5.0000000e-01   1.4000000e+01   0.0000000e+00
   5.0000000e-01   1.5000000e+01   0.0000000e+00
   5.0000000e-01   1.6000000e+01   0.0000000e+00
   5.0000000e-01   1.7000000e+01   0.0000000e+00
   5.0000000e-01   1.8000000e+01   0.0000000e+00
   5.0000000e-01   1.9000000e+01   0.0000000e+00
   5.0000000e-01   2.0000000e+01   0.0000000e+00
   5.0000000e-01   2.1000000e+01   0.0000000e+00
   5.0000000e-01   2.2000000e+01   0.0000000e+00
   5.0000000e-01   2.3000000e+01   0.0000000e+00
   5.0000000e-01   2.4000000e+01   0.0000000e+00
   5.0000000e-01   2.5000000e+01   0.0000000e+00
   5.0000000e-01   2.6000000e+01   0.0000000e+00
   5.0000000e-01   2.7000000e+01   0.0000000e+00
   5.0000000e-01   2.8000000e+01   0.0000000e+00
   5.0000000e-01   2.9000000e+01   0.0000000e+00
   5.0000000e-01   3.0000000e+01   0.0000000e+00
   5.0000000e-01   3.1000000e+01   0.0000000e+00
   5.0000000e-01   3.2000000e+01   0.0000000e+00
   5.0000000e-01   3.3000000e+01   0.0000000e+00
   5.0000000e-01   3.4000000e+01   0.0000000e+00
   5.0000000e-01   3.5000000e+01   0.0000000e+00
   5.0000000e-01   3.6000000e+01   0.0000000e+00
   5.0000000e-01   3.7000000e+01   0.0000000e+00
   5.0000000e-01   3.8000000e+01   0.0000000e+00
   5.0000000e-01   3.9000000e+01   0.0000000e+00
   5.2000000e-01   1.0000000e+00   1.0000000e+00
   5.2000000e-01   2.0000000e+00   1.0000000e+00
   5.2000000e-01   3.0000000e+00   6.0000000e-01
   5.2000000e-01   4.0000000e+00   2.0000000e-01
   5.2000000e-01   5.0000000e+00   1.0000000e-01
   5.2000000e-01   6.0000000e+00   1.0000000e-01
   5.2000000e-01   7.0000000e+00   0.0000000e+00
   5.2000000e-01   8.0000000e+00   0.0000000e+00
   5.2000000e-01   9.0000000e+00   0.0000000e+00
   5.2000000e-01   1.0000000e+01   0.0000000e+00
   5.2000000e-01   1.1000000e+01   0.0000000e+00
   5.2000000e-01   1.2000000e+01   0.0000000e+00
   5.2000000e-01   1.3000000e+01   0.0000000e+00
   5.2000000e-01   1.4000000e+01   0.0000000e+00
   5.2000000e-01   1.5000000e+01   0.0000000e+00
   5.2000000e-01   1.6000000e+01   0.0000000e+00
   5.2000000e-01   1.7000000e+01   0.0000000e+00
   5.2000000e-01   1.8000000e+01   0.0000000e+00
   5.2000000e-01   1.9000000e+01   0.0000000e+00
   5.2000000e-01   2.0000000e+01   0.0000000e+00
   5.2000000e-01   2.1000000e+01   0.0000000e+00
   5.2000000e-01   2.2000000e+01   0.0000000e+00
   5.2000000e-01   2.3000000e+01   0.0000000e+00
   5.2000000e-01   2.4000000e+01   0.0000000e+00
   5.2000000e-01   2.5000000e+01   0.0000000e+00
   5.2000000e-01   2.6000000e+01   0.0000000e+00
   5.2000000e-01   2.7000000e+01   0.0000000e+00
   5.2000000e-01   2.8000000e+01   0.0000000e+00
   5.2000000e-01   2.9000000e+01   0.0000000e+00
   5.2000000e-01   3.0000000e+01   0.0000000e+00
   5.2000000e-01   3.1000000e+01   0.0000000e+00
   5.2000000e-01   3.2000000e+01   0.0000000e+00
   5.2000000e-01   3.3000000e+01   0.0000000e+00
   5.2000000e-01   3.4000000e+01   0.0000000e+00
   5.2000000e-01   3.5000000e+01   0.0000000e+00
   5.2000000e-01   3.6000000e+01   0.0000000e+00
   5.2000000e-01   3.7000000e+01   0.0000000e+00
   5.2000000e-01   3.8000000e+01   0.0000000e+00
   5.2000000e-01   3.9000000e+01   0.0000000e+00
   5.4000000e-01   1.0000000e+00   1.0000000e+00
   5.4000000e-01   2.0000000e+00   1.0000000e+00
   5.4000000e-01   3.0000000e+00   6.0000000e-01
   5.4000000e-01   4.0000000e+00   1.0000000e-01
   5.4000000e-01   5.0000000e+00   1.0000000e-01
   5.4000000e-01   6.0000000e+00   0.0000000e+00
   5.4000000e-01   7.0000000e+00   1.0000000e-01
   5.4000000e-01   8.0000000e+00   0.0000000e+00
   5.4000000e-01   9.0000000e+00   0.0000000e+00
   5.4000000e-01   1.0000000e+01   0.0000000e+00
   5.4000000e-01   1.1000000e+01   0.0000000e+00
   5.4000000e-01   1.2000000e+01   0.0000000e+00
   5.4000000e-01   1.3000000e+01   0.0000000e+00
   5.4000000e-01   1.4000000e+01   0.0000000e+00
   5.4000000e-01   1.5000000e+01   0.0000000e+00
   5.4000000e-01   1.6000000e+01   0.0000000e+00
   5.4000000e-01   1.7000000e+01   0.0000000e+00
   5.4000000e-01   1.8000000e+01   0.0000000e+00
   5.4000000e-01   1.9000000e+01   0.0000000e+00
   5.4000000e-01   2.0000000e+01   0.0000000e+00
   5.4000000e-01   2.1000000e+01   0.0000000e+00
   5.4000000e-01   2.2000000e+01   0.0000000e+00
   5.4000000e-01   2.3000000e+01   0.0000000e+00
   5.4000000e-01   2.4000000e+01   0.0000000e+00
   5.4000000e-01   2.5000000e+01   0.0000000e+00
   5.4000000e-01   2.6000000e+01   0.0000000e+00
   5.4000000e-01   2.7000000e+01   0.0000000e+00
   5.4000000e-01   2.8000000e+01   0.0000000e+00
   5.4000000e-01   2.9000000e+01   0.0000000e+00
   5.4000000e-01   3.0000000e+01   0.0000000e+00
   5.4000000e-01   3.1000000e+01   0.0000000e+00
   5.4000000e-01   3.2000000e+01   0.0000000e+00
   5.4000000e-01   3.3000000e+01   0.0000000e+00
   5.4000000e-01   3.4000000e+01   0.0000000e+00
   5.4000000e-01   3.5000000e+01   0.0000000e+00
   5.4000000e-01   3.6000000e+01   0.0000000e+00
   5.4000000e-01   3.7000000e+01   0.0000000e+00
   5.4000000e-01   3.8000000e+01   0.0000000e+00
   5.4000000e-01   3.9000000e+01   0.0000000e+00
   5.6000000e-01   1.0000000e+00   1.0000000e+00
   5.6000000e-01   2.0000000e+00   1.0000000e+00
   5.6000000e-01   3.0000000e+00   6.0000000e-01
   5.6000000e-01   4.0000000e+00   4.0000000e-01
   5.6000000e-01   5.0000000e+00   0.0000000e+00
   5.6000000e-01   6.0000000e+00   0.0000000e+00
   5.6000000e-01   7.0000000e+00   0.0000000e+00
   5.6000000e-01   8.0000000e+00   0.0000000e+00
   5.6000000e-01   9.0000000e+00   1.0000000e-01
   5.6000000e-01   1.0000000e+01   0.0000000e+00
   5.6000000e-01   1.1000000e+01   0.0000000e+00
   5.6000000e-01   1.2000000e+01   0.0000000e+00
   5.6000000e-01   1.3000000e+01   0.0000000e+00
   5.6000000e-01   1.4000000e+01   0.0000000e+00
   5.6000000e-01   1.5000000e+01   0.0000000e+00
   5.6000000e-01   1.6000000e+01   0.0000000e+00
   5.6000000e-01   1.7000000e+01   0.0000000e+00
   5.6000000e-01   1.8000000e+01   0.0000000e+00
   5.6000000e-01   1.9000000e+01   0.0000000e+00
   5.6000000e-01   2.0000000e+01   0.0000000e+00
   5.6000000e-01   2.1000000e+01   0.0000000e+00
   5.6000000e-01   2.2000000e+01   0.0000000e+00
   5.6000000e-01   2.3000000e+01   0.0000000e+00
   5.6000000e-01   2.4000000e+01   0.0000000e+00
   5.6000000e-01   2.5000000e+01   0.0000000e+00
   5.6000000e-01   2.6000000e+01   0.0000000e+00
   5.6000000e-01   2.7000000e+01   0.0000000e+00
   5.6000000e-01   2.8000000e+01   0.0000000e+00
   5.6000000e-01   2.9000000e+01   0.0000000e+00
   5.6000000e-01   3.0000000e+01   0.0000000e+00
   5.6000000e-01   3.1000000e+01   0.0000000e+00
   5.6000000e-01   3.2000000e+01   0.0000000e+00
   5.6000000e-01   3.3000000e+01   0.0000000e+00
   5.6000000e-01   3.4000000e+01   0.0000000e+00
   5.6000000e-01   3.5000000e+01   0.0000000e+00
   5.6000000e-01   3.6000000e+01   0.0000000e+00
   5.6000000e-01   3.7000000e+01   0.0000000e+00
   5.6000000e-01   3.8000000e+01   0.0000000e+00
   5.6000000e-01   3.9000000e+01   0.0000000e+00
   5.8000000e-01   1.0000000e+00   1.0000000e+00
   5.8000000e-01   2.0000000e+00   1.0000000e+00
   5.8000000e-01   3.0000000e+00   5.0000000e-01
   5.8000000e-01   4.0000000e+00   1.0000000e-01
   5.8000000e-01   5.0000000e+00   0.0000000e+00
   5.8000000e-01   6.0000000e+00   1.0000000e-01
   5.8000000e-01   7.0000000e+00   0.0000000e+00
   5.8000000e-01   8.0000000e+00   0.0000000e+00
   5.8000000e-01   9.0000000e+00   0.0000000e+00
   5.8000000e-01   1.0000000e+01   0.0000000e+00
   5.8000000e-01   1.1000000e+01   0.0000000e+00
   5.8000000e-01   1.2000000e+01   0.0000000e+00
   5.8000000e-01   1.3000000e+01   0.0000000e+00
   5.8000000e-01   1.4000000e+01   0.0000000e+00
   5.8000000e-01   1.5000000e+01   0.0000000e+00
   5.8000000e-01   1.6000000e+01   0.0000000e+00
   5.8000000e-01   1.7000000e+01   0.0000000e+00
   5.8000000e-01   1.8000000e+01   0.0000000e+00
   5.8000000e-01   1.9000000e+01   0.0000000e+00
   5.8000000e-01   2.0000000e+01   0.0000000e+00
   5.8000000e-01   2.1000000e+01   0.0000000e+00
   5.8000000e-01   2.2000000e+01   0.0000000e+00
   5.8000000e-01   2.3000000e+01   0.0000000e+00
   5.8000000e-01   2.4000000e+01   0.0000000e+00
   5.8000000e-01   2.5000000e+01   0.0000000e+00
   5.8000000e-01   2.6000000e+01   0.0000000e+00
   5.8000000e-01   2.7000000e+01   0.0000000e+00
   5.8000000e-01   2.8000000e+01   0.0000000e+00
   5.8000000e-01   2.9000000e+01   0.0000000e+00
   5.8000000e-01   3.0000000e+01   0.0000000e+00
   5.8000000e-01   3.1000000e+01   0.0000000e+00
   5.8000000e-01   3.2000000e+01   0.0000000e+00
   5.8000000e-01   3.3000000e+01   0.0000000e+00
   5.8000000e-01   3.4000000e+01   0.0000000e+00
   5.8000000e-01   3.5000000e+01   0.0000000e+00
   5.8000000e-01   3.6000000e+01   0.0000000e+00
   5.8000000e-01   3.7000000e+01   0.0000000e+00
   5.8000000e-01   3.8000000e+01   0.0000000e+00
   5.8000000e-01   3.9000000e+01   0.0000000e+00
   6.0000000e-01   1.0000000e+00   1.0000000e+00
   6.0000000e-01   2.0000000e+00   1.0000000e+00
   6.0000000e-01   3.0000000e+00   7.0000000e-01
   6.0000000e-01   4.0000000e+00   3.0000000e-01
   6.0000000e-01   5.0000000e+00   1.0000000e-01
   6.0000000e-01   6.0000000e+00   0.0000000e+00
   6.0000000e-01   7.0000000e+00   0.0000000e+00
   6.0000000e-01   8.0000000e+00   0.0000000e+00
   6.0000000e-01   9.0000000e+00   0.0000000e+00
   6.0000000e-01   1.0000000e+01   0.0000000e+00
   6.0000000e-01   1.1000000e+01   0.0000000e+00
   6.0000000e-01   1.2000000e+01   0.0000000e+00
   6.0000000e-01   1.3000000e+01   0.0000000e+00
   6.0000000e-01   1.4000000e+01   0.0000000e+00
   6.0000000e-01   1.5000000e+01   0.0000000e+00
   6.0000000e-01   1.6000000e+01   0.0000000e+00
   6.0000000e-01   1.7000000e+01   0.0000000e+00
   6.0000000e-01   1.8000000e+01   0.0000000e+00
   6.0000000e-01   1.9000000e+01   0.0000000e+00
   6.0000000e-01   2.0000000e+01   0.0000000e+00
   6.0000000e-01   2.1000000e+01   0.0000000e+00
   6.0000000e-01   2.2000000e+01   0.0000000e+00
   6.0000000e-01   2.3000000e+01   0.0000000e+00
   6.0000000e-01   2.4000000e+01   0.0000000e+00
   6.0000000e-01   2.5000000e+01   0.0000000e+00
   6.0000000e-01   2.6000000e+01   0.0000000e+00
   6.0000000e-01   2.7000000e+01   0.0000000e+00
   6.0000000e-01   2.8000000e+01   0.0000000e+00
   6.0000000e-01   2.9000000e+01   0.0000000e+00
   6.0000000e-01   3.0000000e+01   0.0000000e+00
   6.0000000e-01   3.1000000e+01   0.0000000e+00
   6.0000000e-01   3.2000000e+01   0.0000000e+00
   6.0000000e-01   3.3000000e+01   0.0000000e+00
   6.0000000e-01   3.4000000e+01   0.0000000e+00
   6.0000000e-01   3.5000000e+01   0.0000000e+00
   6.0000000e-01   3.6000000e+01   0.0000000e+00
   6.0000000e-01   3.7000000e+01   0.0000000e+00
   6.0000000e-01   3.8000000e+01   0.0000000e+00
   6.0000000e-01   3.9000000e+01   0.0000000e+00
   6.2000000e-01   1.0000000e+00   1.0000000e+00
   6.2000000e-01   2.0000000e+00   1.0000000e+00
   6.2000000e-01   3.0000000e+00   1.0000000e+00
   6.2000000e-01   4.0000000e+00   2.0000000e-01
   6.2000000e-01   5.0000000e+00   1.0000000e-01
   6.2000000e-01   6.0000000e+00   0.0000000e+00
   6.2000000e-01   7.0000000e+00   0.0000000e+00
   6.2000000e-01   8.0000000e+00   1.0000000e-01
   6.2000000e-01   9.0000000e+00   0.0000000e+00
   6.2000000e-01   1.0000000e+01   0.0000000e+00
   6.2000000e-01   1.1000000e+01   0.0000000e+00
   6.2000000e-01   1.2000000e+01   0.0000000e+00
   6.2000000e-01   1.3000000e+01   0.0000000e+00
   6.2000000e-01   1.4000000e+01   0.0000000e+00
   6.2000000e-01   1.5000000e+01   0.0000000e+00
   6.2000000e-01   1.6000000e+01   0.0000000e+00
   6.2000000e-01   1.7000000e+01   0.0000000e+00
   6.2000000e-01   1.8000000e+01   0.0000000e+00
   6.2000000e-01   1.9000000e+01   0.0000000e+00
   6.2000000e-01   2.0000000e+01   0.0000000e+00
   6.2000000e-01   2.1000000e+01   0.0000000e+00
   6.2000000e-01   2.2000000e+01   0.0000000e+00
   6.2000000e-01   2.3000000e+01   0.0000000e+00
   6.2000000e-01   2.4000000e+01   0.0000000e+00
   6.2000000e-01   2.5000000e+01   0.0000000e+00
   6.2000000e-01   2.6000000e+01   0.0000000e+00
   6.2000000e-01   2.7000000e+01   0.0000000e+00
   6.2000000e-01   2.8000000e+01   0.0000000e+00
   6.2000000e-01   2.9000000e+01   0.0000000e+00
   6.2000000e-01   3.0000000e+01   0.0000000e+00
   6.2000000e-01   3.1000000e+01   0.0000000e+00
   6.2000000e-01   3.2000000e+01   0.0000000e+00
   6.2000000e-01   3.3000000e+01   0.0000000e+00
   6.2000000e-01   3.4000000e+01   0.0000000e+00
   6.2000000e-01   3.5000000e+01   0.0000000e+00
   6.2000000e-01   3.6000000e+01   0.0000000e+00
   6.2000000e-01   3.7000000e+01   0.0000000e+00
   6.2000000e-01   3.8000000e+01   0.0000000e+00
   6.2000000e-01   3.9000000e+01   0.0000000e+00
   6.4000000e-01   1.0000000e+00   1.0000000e+00
   6.4000000e-01   2.0000000e+00   1.0000000e+00
   6.4000000e-01   3.0000000e+00   1.0000000e+00
   6.4000000e-01   4.0000000e+00   5.0000000e-01
   6.4000000e-01   5.0000000e+00   0.0000000e+00
   6.4000000e-01   6.0000000e+00   1.0000000e-01
   6.4000000e-01   7.0000000e+00   0.0000000e+00
   6.4000000e-01   8.0000000e+00   0.0000000e+00
   6.4000000e-01   9.0000000e+00   0.0000000e+00
   6.4000000e-01   1.0000000e+01   0.0000000e+00
   6.4000000e-01   1.1000000e+01   1.0000000e-01
   6.4000000e-01   1.2000000e+01   0.0000000e+00
   6.4000000e-01   1.3000000e+01   0.0000000e+00
   6.4000000e-01   1.4000000e+01   0.0000000e+00
   6.4000000e-01   1.5000000e+01   0.0000000e+00
   6.4000000e-01   1.6000000e+01   0.0000000e+00
   6.4000000e-01   1.7000000e+01   0.0000000e+00
   6.4000000e-01   1.8000000e+01   0.0000000e+00
   6.4000000e-01   1.9000000e+01   0.0000000e+00
   6.4000000e-01   2.0000000e+01   0.0000000e+00
   6.4000000e-01   2.1000000e+01   0.0000000e+00
   6.4000000e-01   2.2000000e+01   0.0000000e+00
   6.4000000e-01   2.3000000e+01   0.0000000e+00
   6.4000000e-01   2.4000000e+01   0.0000000e+00
   6.4000000e-01   2.5000000e+01   0.0000000e+00
   6.4000000e-01   2.6000000e+01   0.0000000e+00
   6.4000000e-01   2.7000000e+01   0.0000000e+00
   6.4000000e-01   2.8000000e+01   0.0000000e+00
   6.4000000e-01   2.9000000e+01   0.0000000e+00
   6.4000000e-01   3.0000000e+01   0.0000000e+00
   6.4000000e-01   3.1000000e+01   0.0000000e+00
   6.4000000e-01   3.2000000e+01   0.0000000e+00
   6.4000000e-01   3.3000000e+01   0.0000000e+00
   6.4000000e-01   3.4000000e+01   0.0000000e+00
   6.4000000e-01   3.5000000e+01   0.0000000e+00
   6.4000000e-01   3.6000000e+01   0.0000000e+00
   6.4000000e-01   3.7000000e+01   0.0000000e+00
   6.4000000e-01   3.8000000e+01   0.0000000e+00
   6.4000000e-01   3.9000000e+01   0.0000000e+00
   6.6000000e-01   1.0000000e+00   1.0000000e+00
   6.6000000e-01   2.0000000e+00   1.0000000e+00
   6.6000000e-01   3.0000000e+00   1.0000000e+00
   6.6000000e-01   4.0000000e+00   8.0000000e-01
   6.6000000e-01   5.0000000e+00   4.0000000e-01
   6.6000000e-01   6.0000000e+00   0.0000000e+00
   6.6000000e-01   7.0000000e+00   1.0000000e-01
   6.6000000e-01   8.0000000e+00   0.0000000e+00
   6.6000000e-01   9.0000000e+00   0.0000000e+00
   6.6000000e-01   1.0000000e+01   1.0000000e-01
   6.6000000e-01   1.1000000e+01   0.0000000e+00
   6.6000000e-01   1.2000000e+01   0.0000000e+00
   6.6000000e-01   1.3000000e+01   0.0000000e+00
   6.6000000e-01   1.4000000e+01   0.0000000e+00
   6.6000000e-01   1.5000000e+01   0.0000000e+00
   6.6000000e-01   1.6000000e+01   0.0000000e+00
   6.6000000e-01   1.7000000e+01   0.0000000e+00
   6.6000000e-01   1.8000000e+01   0.0000000e+00
   6.6000000e-01   1.9000000e+01   0.0000000e+00
   6.6000000e-01   2.0000000e+01   0.0000000e+00
   6.6000000e-01   2.1000000e+01   0.0000000e+00
   6.6000000e-01   2.2000000e+01   0.0000000e+00
   6.6000000e-01   2.3000000e+01   0.0000000e+00
   6.6000000e-01   2.4000000e+01   0.0000000e+00
   6.6000000e-01   2.5000000e+01   0.0000000e+00
   6.6000000e-01   2.6000000e+01   0.0000000e+00
   6.6000000e-01   2.7000000e+01   0.0000000e+00
   6.6000000e-01   2.8000000e+01   0.0000000e+00
   6.6000000e-01   2.9000000e+01   0.0000000e+00
   6.6000000e-01   3.0000000e+01   0.0000000e+00
   6.6000000e-01   3.1000000e+01   0.0000000e+00
   6.6000000e-01   3.2000000e+01   0.0000000e+00
   6.6000000e-01   3.3000000e+01   0.0000000e+00
   6.6000000e-01   3.4000000e+01   0.0000000e+00
   6.6000000e-01   3.5000000e+01   0.0000000e+00
   6.6000000e-01   3.6000000e+01   0.0000000e+00
   6.6000000e-01   3.7000000e+01   0.0000000e+00
   6.6000000e-01   3.8000000e+01   0.0000000e+00
   6.6000000e-01   3.9000000e+01   0.0000000e+00
   6.8000000e-01   1.0000000e+00   1.0000000e+00
   6.8000000e-01   2.0000000e+00   1.0000000e+00
   6.8000000e-01   3.0000000e+00   1.0000000e+00
   6.8000000e-01   4.0000000e+00   1.0000000e+00
   6.8000000e-01   5.0000000e+00   2.0000000e-01
   6.8000000e-01   6.0000000e+00   0.0000000e+00
   6.8000000e-01   7.0000000e+00   1.0000000e-01
   6.8000000e-01   8.0000000e+00   0.0000000e+00
   6.8000000e-01   9.0000000e+00   1.0000000e-01
   6.8000000e-01   1.0000000e+01   0.0000000e+00
   6.8000000e-01   1.1000000e+01   0.0000000e+00
   6.8000000e-01   1.2000000e+01   0.0000000e+00
   6.8000000e-01   1.3000000e+01   0.0000000e+00
   6.8000000e-01   1.4000000e+01   0.0000000e+00
   6.8000000e-01   1.5000000e+01   0.0000000e+00
   6.8000000e-01   1.6000000e+01   0.0000000e+00
   6.8000000e-01   1.7000000e+01   0.0000000e+00
   6.8000000e-01   1.8000000e+01   0.0000000e+00
   6.8000000e-01   1.9000000e+01   0.0000000e+00
   6.8000000e-01   2.0000000e+01   0.0000000e+00
   6.8000000e-01   2.1000000e+01   0.0000000e+00
   6.8000000e-01   2.2000000e+01   0.0000000e+00
   6.8000000e-01   2.3000000e+01   0.0000000e+00
   6.8000000e-01   2.4000000e+01   0.0000000e+00
   6.8000000e-01   2.5000000e+01   0.0000000e+00
   6.8000000e-01   2.6000000e+01   0.0000000e+00
   6.8000000e-01   2.7000000e+01   0.0000000e+00
   6.8000000e-01   2.8000000e+01   0.0000000e+00
   6.8000000e-01   2.9000000e+01   0.0000000e+00
   6.8000000e-01   3.0000000e+01   0.0000000e+00
   6.8000000e-01   3.1000000e+01   0.0000000e+00
   6.8000000e-01   3.2000000e+01   0.0000000e+00
   6.8000000e-01   3.3000000e+01   0.0000000e+00
   6.8000000e-01   3.4000000e+01   0.0000000e+00
   6.8000000e-01   3.5000000e+01   0.0000000e+00
   6.8000000e-01   3.6000000e+01   0.0000000e+00
   6.8000000e-01   3.7000000e+01   0.0000000e+00
   6.8000000e-01   3.8000000e+01   0.0000000e+00
   6.8000000e-01   3.9000000e+01   0.0000000e+00
   7.0000000e-01   1.0000000e+00   1.0000000e+00
   7.0000000e-01   2.0000000e+00   1.0000000e+00
   7.0000000e-01   3.0000000e+00   1.0000000e+00
   7.0000000e-01   4.0000000e+00   1.0000000e+00
   7.0000000e-01   5.0000000e+00   5.0000000e-01
   7.0000000e-01   6.0000000e+00   4.0000000e-01
   7.0000000e-01   7.0000000e+00   0.0000000e+00
   7.0000000e-01   8.0000000e+00   0.0000000e+00
   7.0000000e-01   9.0000000e+00   0.0000000e+00
   7.0000000e-01   1.0000000e+01   0.0000000e+00
   7.0000000e-01   1.1000000e+01   0.0000000e+00
   7.0000000e-01   1.2000000e+01   0.0000000e+00
   7.0000000e-01   1.3000000e+01   0.0000000e+00
   7.0000000e-01   1.4000000e+01   0.0000000e+00
   7.0000000e-01   1.5000000e+01   0.0000000e+00
   7.0000000e-01   1.6000000e+01   0.0000000e+00
   7.0000000e-01   1.7000000e+01   0.0000000e+00
   7.0000000e-01   1.8000000e+01   0.0000000e+00
   7.0000000e-01   1.9000000e+01   0.0000000e+00
   7.0000000e-01   2.0000000e+01   0.0000000e+00
   7.0000000e-01   2.1000000e+01   0.0000000e+00
   7.0000000e-01   2.2000000e+01   0.0000000e+00
   7.0000000e-01   2.3000000e+01   0.0000000e+00
   7.0000000e-01   2.4000000e+01   0.0000000e+00
   7.0000000e-01   2.5000000e+01   0.0000000e+00
   7.0000000e-01   2.6000000e+01   0.0000000e+00
   7.0000000e-01   2.7000000e+01   0.0000000e+00
   7.0000000e-01   2.8000000e+01   0.0000000e+00
   7.0000000e-01   2.9000000e+01   0.0000000e+00
   7.0000000e-01   3.0000000e+01   0.0000000e+00
   7.0000000e-01   3.1000000e+01   0.0000000e+00
   7.0000000e-01   3.2000000e+01   0.0000000e+00
   7.0000000e-01   3.3000000e+01   0.0000000e+00
   7.0000000e-01   3.4000000e+01   0.0000000e+00
   7.0000000e-01   3.5000000e+01   0.0000000e+00
   7.0000000e-01   3.6000000e+01   0.0000000e+00
   7.0000000e-01   3.7000000e+01   0.0000000e+00
   7.0000000e-01   3.8000000e+01   0.0000000e+00
   7.0000000e-01   3.9000000e+01   0.0000000e+00
   7.2000000e-01   1.0000000e+00   1.0000000e+00
   7.2000000e-01   2.0000000e+00   1.0000000e+00
   7.2000000e-01   3.0000000e+00   1.0000000e+00
   7.2000000e-01   4.0000000e+00   1.0000000e+00
   7.2000000e-01   5.0000000e+00   1.0000000e+00
   7.2000000e-01   6.0000000e+00   7.0000000e-01
   7.2000000e-01   7.0000000e+00   3.0000000e-01
   7.2000000e-01   8.0000000e+00   3.0000000e-01
   7.2000000e-01   9.0000000e+00   0.0000000e+00
   7.2000000e-01   1.0000000e+01   0.0000000e+00
   7.2000000e-01   1.1000000e+01   0.0000000e+00
   7.2000000e-01   1.2000000e+01   0.0000000e+00
   7.2000000e-01   1.3000000e+01   0.0000000e+00
   7.2000000e-01   1.4000000e+01   0.0000000e+00
   7.2000000e-01   1.5000000e+01   0.0000000e+00
   7.2000000e-01   1.6000000e+01   0.0000000e+00
   7.2000000e-01   1.7000000e+01   0.0000000e+00
   7.2000000e-01   1.8000000e+01   0.0000000e+00
   7.2000000e-01   1.9000000e+01   0.0000000e+00
   7.2000000e-01   2.0000000e+01   0.0000000e+00
   7.2000000e-01   2.1000000e+01   0.0000000e+00
   7.2000000e-01   2.2000000e+01   0.0000000e+00
   7.2000000e-01   2.3000000e+01   0.0000000e+00
   7.2000000e-01   2.4000000e+01   0.0000000e+00
   7.2000000e-01   2.5000000e+01   0.0000000e+00
   7.2000000e-01   2.6000000e+01   0.0000000e+00
   7.2000000e-01   2.7000000e+01   0.0000000e+00
   7.2000000e-01   2.8000000e+01   0.0000000e+00
   7.2000000e-01   2.9000000e+01   0.0000000e+00
   7.2000000e-01   3.0000000e+01   0.0000000e+00
   7.2000000e-01   3.1000000e+01   0.0000000e+00
   7.2000000e-01   3.2000000e+01   0.0000000e+00
   7.2000000e-01   3.3000000e+01   0.0000000e+00
   7.2000000e-01   3.4000000e+01   0.0000000e+00
   7.2000000e-01   3.5000000e+01   0.0000000e+00
   7.2000000e-01   3.6000000e+01   0.0000000e+00
   7.2000000e-01   3.7000000e+01   0.0000000e+00
   7.2000000e-01   3.8000000e+01   0.0000000e+00
   7.2000000e-01   3.9000000e+01   0.0000000e+00
   7.4000000e-01   1.0000000e+00   1.0000000e+00
   7.4000000e-01   2.0000000e+00   1.0000000e+00
   7.4000000e-01   3.0000000e+00   1.0000000e+00
   7.4000000e-01   4.0000000e+00   1.0000000e+00
   7.4000000e-01   5.0000000e+00   1.0000000e+00
   7.4000000e-01   6.0000000e+00   8.0000000e-01
   7.4000000e-01   7.0000000e+00   3.0000000e-01
   7.4000000e-01   8.0000000e+00   0.0000000e+00
   7.4000000e-01   9.0000000e+00   2.0000000e-01
   7.4000000e-01   1.0000000e+01   0.0000000e+00
   7.4000000e-01   1.1000000e+01   0.0000000e+00
   7.4000000e-01   1.2000000e+01   0.0000000e+00
   7.4000000e-01   1.3000000e+01   0.0000000e+00
   7.4000000e-01   1.4000000e+01   0.0000000e+00
   7.4000000e-01   1.5000000e+01   0.0000000e+00
   7.4000000e-01   1.6000000e+01   0.0000000e+00
   7.4000000e-01   1.7000000e+01   0.0000000e+00
   7.4000000e-01   1.8000000e+01   0.0000000e+00
   7.4000000e-01   1.9000000e+01   0.0000000e+00
   7.4000000e-01   2.0000000e+01   0.0000000e+00
   7.4000000e-01   2.1000000e+01   0.0000000e+00
   7.4000000e-01   2.2000000e+01   0.0000000e+00
   7.4000000e-01   2.3000000e+01   0.0000000e+00
   7.4000000e-01   2.4000000e+01   0.0000000e+00
   7.4000000e-01   2.5000000e+01   0.0000000e+00
   7.4000000e-01   2.6000000e+01   0.0000000e+00
   7.4000000e-01   2.7000000e+01   0.0000000e+00
   7.4000000e-01   2.8000000e+01   0.0000000e+00
   7.4000000e-01   2.9000000e+01   0.0000000e+00
   7.4000000e-01   3.0000000e+01   0.0000000e+00
   7.4000000e-01   3.1000000e+01   0.0000000e+00
   7.4000000e-01   3.2000000e+01   0.0000000e+00
   7.4000000e-01   3.3000000e+01   0.0000000e+00
   7.4000000e-01   3.4000000e+01   0.0000000e+00
   7.4000000e-01   3.5000000e+01   0.0000000e+00
   7.4000000e-01   3.6000000e+01   0.0000000e+00
   7.4000000e-01   3.7000000e+01   0.0000000e+00
   7.4000000e-01   3.8000000e+01   0.0000000e+00
   7.4000000e-01   3.9000000e+01   0.0000000e+00
   7.6000000e-01   1.0000000e+00   1.0000000e+00
   7.6000000e-01   2.0000000e+00   1.0000000e+00
   7.6000000e-01   3.0000000e+00   1.0000000e+00
   7.6000000e-01   4.0000000e+00   1.0000000e+00
   7.6000000e-01   5.0000000e+00   1.0000000e+00
   7.6000000e-01   6.0000000e+00   9.0000000e-01
   7.6000000e-01   7.0000000e+00   6.0000000e-01
   7.6000000e-01   8.0000000e+00   7.0000000e-01
   7.6000000e-01   9.0000000e+00   1.0000000e-01
   7.6000000e-01   1.0000000e+01   1.0000000e-01
   7.6000000e-01   1.1000000e+01   0.0000000e+00
   7.6000000e-01   1.2000000e+01   0.0000000e+00
   7.6000000e-01   1.3000000e+01   0.0000000e+00
   7.6000000e-01   1.4000000e+01   0.0000000e+00
   7.6000000e-01   1.5000000e+01   0.0000000e+00
   7.6000000e-01   1.6000000e+01   0.0000000e+00
   7.6000000e-01   1.7000000e+01   0.0000000e+00
   7.6000000e-01   1.8000000e+01   0.0000000e+00
   7.6000000e-01   1.9000000e+01   0.0000000e+00
   7.6000000e-01   2.0000000e+01   0.0000000e+00
   7.6000000e-01   2.1000000e+01   0.0000000e+00
   7.6000000e-01   2.2000000e+01   0.0000000e+00
   7.6000000e-01   2.3000000e+01   0.0000000e+00
   7.6000000e-01   2.4000000e+01   0.0000000e+00
   7.6000000e-01   2.5000000e+01   0.0000000e+00
   7.6000000e-01   2.6000000e+01   0.0000000e+00
   7.6000000e-01   2.7000000e+01   0.0000000e+00
   7.6000000e-01   2.8000000e+01   0.0000000e+00
   7.6000000e-01   2.9000000e+01   0.0000000e+00
   7.6000000e-01   3.0000000e+01   0.0000000e+00
   7.6000000e-01   3.1000000e+01   0.0000000e+00
   7.6000000e-01   3.2000000e+01   0.0000000e+00
   7.6000000e-01   3.3000000e+01   0.0000000e+00
   7.6000000e-01   3.4000000e+01   0.0000000e+00
   7.6000000e-01   3.5000000e+01   0.0000000e+00
   7.6000000e-01   3.6000000e+01   0.0000000e+00
   7.6000000e-01   3.7000000e+01   0.0000000e+00
   7.6000000e-01   3.8000000e+01   0.0000000e+00
   7.6000000e-01   3.9000000e+01   0.0000000e+00
   7.8000000e-01   1.0000000e+00   1.0000000e+00
   7.8000000e-01   2.0000000e+00   1.0000000e+00
   7.8000000e-01   3.0000000e+00   1.0000000e+00
   7.8000000e-01   4.0000000e+00   1.0000000e+00
   7.8000000e-01   5.0000000e+00   1.0000000e+00
   7.8000000e-01   6.0000000e+00   1.0000000e+00
   7.8000000e-01   7.0000000e+00   1.0000000e+00
   7.8000000e-01   8.0000000e+00   8.0000000e-01
   7.8000000e-01   9.0000000e+00   5.0000000e-01
   7.8000000e-01   1.0000000e+01   2.0000000e-01
   7.8000000e-01   1.1000000e+01   1.0000000e-01
   7.8000000e-01   1.2000000e+01   1.0000000e-01
   7.8000000e-01   1.3000000e+01   1.0000000e-01
   7.8000000e-01   1.4000000e+01   0.0000000e+00
   7.8000000e-01   1.5000000e+01   0.0000000e+00
   7.8000000e-01   1.6000000e+01   0.0000000e+00
   7.8000000e-01   1.7000000e+01   0.0000000e+00
   7.8000000e-01   1.8000000e+01   0.0000000e+00
   7.8000000e-01   1.9000000e+01   0.0000000e+00
   7.8000000e-01   2.0000000e+01   0.0000000e+00
   7.8000000e-01   2.1000000e+01   0.0000000e+00
   7.8000000e-01   2.2000000e+01   0.0000000e+00
   7.8000000e-01   2.3000000e+01   0.0000000e+00
   7.8000000e-01   2.4000000e+01   0.0000000e+00
   7.8000000e-01   2.5000000e+01   0.0000000e+00
   7.8000000e-01   2.6000000e+01   0.0000000e+00
   7.8000000e-01   2.7000000e+01   0.0000000e+00
   7.8000000e-01   2.8000000e+01   0.0000000e+00
   7.8000000e-01   2.9000000e+01   0.0000000e+00
   7.8000000e-01   3.0000000e+01   0.0000000e+00
   7.8000000e-01   3.1000000e+01   0.0000000e+00
   7.8000000e-01   3.2000000e+01   0.0000000e+00
   7.8000000e-01   3.3000000e+01   0.0000000e+00
   7.8000000e-01   3.4000000e+01   0.0000000e+00
   7.8000000e-01   3.5000000e+01   0.0000000e+00
   7.8000000e-01   3.6000000e+01   0.0000000e+00
   7.8000000e-01   3.7000000e+01   0.0000000e+00
   7.8000000e-01   3.8000000e+01   0.0000000e+00
   7.8000000e-01   3.9000000e+01   0.0000000e+00
   8.0000000e-01   1.0000000e+00   1.0000000e+00
   8.0000000e-01   2.0000000e+00   1.0000000e+00
   8.0000000e-01   3.0000000e+00   1.0000000e+00
   8.0000000e-01   4.0000000e+00   1.0000000e+00
   8.0000000e-01   5.0000000e+00   1.0000000e+00
   8.0000000e-01   6.0000000e+00   1.0000000e+00
   8.0000000e-01   7.0000000e+00   1.0000000e+00
   8.0000000e-01   8.0000000e+00   1.0000000e+00
   8.0000000e-01   9.0000000e+00   8.0000000e-01
   8.0000000e-01   1.0000000e+01   5.0000000e-01
   8.0000000e-01   1.1000000e+01   4.0000000e-01
   8.0000000e-01   1.2000000e+01   2.0000000e-01
   8.0000000e-01   1.3000000e+01   0.0000000e+00
   8.0000000e-01   1.4000000e+01   0.0000000e+00
   8.0000000e-01   1.5000000e+01   0.0000000e+00
   8.0000000e-01   1.6000000e+01   0.0000000e+00
   8.0000000e-01   1.7000000e+01   0.0000000e+00
   8.0000000e-01   1.8000000e+01   0.0000000e+00
   8.0000000e-01   1.9000000e+01   0.0000000e+00
   8.0000000e-01   2.0000000e+01   0.0000000e+00
   8.0000000e-01   2.1000000e+01   0.0000000e+00
   8.0000000e-01   2.2000000e+01   0.0000000e+00
   8.0000000e-01   2.3000000e+01   0.0000000e+00
   8.0000000e-01   2.4000000e+01   0.0000000e+00
   8.0000000e-01   2.5000000e+01   0.0000000e+00
   8.0000000e-01   2.6000000e+01   0.0000000e+00
   8.0000000e-01   2.7000000e+01   0.0000000e+00
   8.0000000e-01   2.8000000e+01   0.0000000e+00
   8.0000000e-01   2.9000000e+01   0.0000000e+00
   8.0000000e-01   3.0000000e+01   0.0000000e+00
   8.0000000e-01   3.1000000e+01   0.0000000e+00
   8.0000000e-01   3.2000000e+01   0.0000000e+00
   8.0000000e-01   3.3000000e+01   0.0000000e+00
   8.0000000e-01   3.4000000e+01   0.0000000e+00
   8.0000000e-01   3.5000000e+01   0.0000000e+00
   8.0000000e-01   3.6000000e+01   0.0000000e+00
   8.0000000e-01   3.7000000e+01   0.0000000e+00
   8.0000000e-01   3.8000000e+01   0.0000000e+00
   8.0000000e-01   3.9000000e+01   0.0000000e+00
   8.2000000e-01   1.0000000e+00   1.0000000e+00
   8.2000000e-01   2.0000000e+00   1.0000000e+00
   8.2000000e-01   3.0000000e+00   1.0000000e+00
   8.2000000e-01   4.0000000e+00   1.0000000e+00
   8.2000000e-01   5.0000000e+00   1.0000000e+00
   8.2000000e-01   6.0000000e+00   1.0000000e+00
   8.2000000e-01   7.0000000e+00   1.0000000e+00
   8.2000000e-01   8.0000000e+00   1.0000000e+00
   8.2000000e-01   9.0000000e+00   1.0000000e+00
   8.2000000e-01   1.0000000e+01   8.0000000e-01
   8.2000000e-01   1.1000000e+01   4.0000000e-01
   8.2000000e-01   1.2000000e+01   7.0000000e-01
   8.2000000e-01   1.3000000e+01   7.0000000e-01
   8.2000000e-01   1.4000000e+01   1.0000000e-01
   8.2000000e-01   1.5000000e+01   0.0000000e+00
   8.2000000e-01   1.6000000e+01   1.0000000e-01
   8.2000000e-01   1.7000000e+01   1.0000000e-01
   8.2000000e-01   1.8000000e+01   0.0000000e+00
   8.2000000e-01   1.9000000e+01   0.0000000e+00
   8.2000000e-01   2.0000000e+01   0.0000000e+00
   8.2000000e-01   2.1000000e+01   0.0000000e+00
   8.2000000e-01   2.2000000e+01   0.0000000e+00
   8.2000000e-01   2.3000000e+01   0.0000000e+00
   8.2000000e-01   2.4000000e+01   0.0000000e+00
   8.2000000e-01   2.5000000e+01   0.0000000e+00
   8.2000000e-01   2.6000000e+01   0.0000000e+00
   8.2000000e-01   2.7000000e+01   0.0000000e+00
   8.2000000e-01   2.8000000e+01   0.0000000e+00
   8.2000000e-01   2.9000000e+01   0.0000000e+00
   8.2000000e-01   3.0000000e+01   0.0000000e+00
   8.2000000e-01   3.1000000e+01   0.0000000e+00
   8.2000000e-01   3.2000000e+01   0.0000000e+00
   8.2000000e-01   3.3000000e+01   0.0000000e+00
   8.2000000e-01   3.4000000e+01   0.0000000e+00
   8.2000000e-01   3.5000000e+01   0.0000000e+00
   8.2000000e-01   3.6000000e+01   0.0000000e+00
   8.2000000e-01   3.7000000e+01   0.0000000e+00
   8.2000000e-01   3.8000000e+01   0.0000000e+00
   8.2000000e-01   3.9000000e+01   0.0000000e+00
   8.4000000e-01   1.0000000e+00   1.0000000e+00
   8.4000000e-01   2.0000000e+00   1.0000000e+00
   8.4000000e-01   3.0000000e+00   1.0000000e+00
   8.4000000e-01   4.0000000e+00   1.0000000e+00
   8.4000000e-01   5.0000000e+00   1.0000000e+00
   8.4000000e-01   6.0000000e+00   1.0000000e+00
   8.4000000e-01   7.0000000e+00   1.0000000e+00
   8.4000000e-01   8.0000000e+00   1.0000000e+00
   8.4000000e-01   9.0000000e+00   1.0000000e+00
   8.4000000e-01   1.0000000e+01   1.0000000e+00
   8.4000000e-01   1.1000000e+01   1.0000000e+00
   8.4000000e-01   1.2000000e+01   8.0000000e-01
   8.4000000e-01   1.3000000e+01   8.0000000e-01
   8.4000000e-01   1.4000000e+01   7.0000000e-01
   8.4000000e-01   1.5000000e+01   1.0000000e-01
   8.4000000e-01   1.6000000e+01   4.0000000e-01
   8.4000000e-01   1.7000000e+01   3.0000000e-01
   8.4000000e-01   1.8000000e+01   0.0000000e+00
   8.4000000e-01   1.9000000e+01   0.0000000e+00
   8.4000000e-01   2.0000000e+01   0.0000000e+00
   8.4000000e-01   2.1000000e+01   0.0000000e+00
   8.4000000e-01   2.2000000e+01   0.0000000e+00
   8.4000000e-01   2.3000000e+01   0.0000000e+00
   8.4000000e-01   2.4000000e+01   0.0000000e+00
   8.4000000e-01   2.5000000e+01   0.0000000e+00
   8.4000000e-01   2.6000000e+01   0.0000000e+00
   8.4000000e-01   2.7000000e+01   0.0000000e+00
   8.4000000e-01   2.8000000e+01   0.0000000e+00
   8.4000000e-01   2.9000000e+01   0.0000000e+00
   8.4000000e-01   3.0000000e+01   0.0000000e+00
   8.4000000e-01   3.1000000e+01   0.0000000e+00
   8.4000000e-01   3.2000000e+01   0.0000000e+00
   8.4000000e-01   3.3000000e+01   0.0000000e+00
   8.4000000e-01   3.4000000e+01   0.0000000e+00
   8.4000000e-01   3.5000000e+01   0.0000000e+00
   8.4000000e-01   3.6000000e+01   0.0000000e+00
   8.4000000e-01   3.7000000e+01   0.0000000e+00
   8.4000000e-01   3.8000000e+01   0.0000000e+00
   8.4000000e-01   3.9000000e+01   0.0000000e+00
   8.6000000e-01   1.0000000e+00   1.0000000e+00
   8.6000000e-01   2.0000000e+00   1.0000000e+00
   8.6000000e-01   3.0000000e+00   1.0000000e+00
   8.6000000e-01   4.0000000e+00   1.0000000e+00
   8.6000000e-01   5.0000000e+00   1.0000000e+00
   8.6000000e-01   6.0000000e+00   1.0000000e+00
   8.6000000e-01   7.0000000e+00   1.0000000e+00
   8.6000000e-01   8.0000000e+00   1.0000000e+00
   8.6000000e-01   9.0000000e+00   1.0000000e+00
   8.6000000e-01   1.0000000e+01   1.0000000e+00
   8.6000000e-01   1.1000000e+01   1.0000000e+00
   8.6000000e-01   1.2000000e+01   1.0000000e+00
   8.6000000e-01   1.3000000e+01   1.0000000e+00
   8.6000000e-01   1.4000000e+01   1.0000000e+00
   8.6000000e-01   1.5000000e+01   8.0000000e-01
   8.6000000e-01   1.6000000e+01   7.0000000e-01
   8.6000000e-01   1.7000000e+01   6.0000000e-01
   8.6000000e-01   1.8000000e+01   2.0000000e-01
   8.6000000e-01   1.9000000e+01   2.0000000e-01
   8.6000000e-01   2.0000000e+01   2.0000000e-01
   8.6000000e-01   2.1000000e+01   1.0000000e-01
   8.6000000e-01   2.2000000e+01   0.0000000e+00
   8.6000000e-01   2.3000000e+01   0.0000000e+00
   8.6000000e-01   2.4000000e+01   0.0000000e+00
   8.6000000e-01   2.5000000e+01   0.0000000e+00
   8.6000000e-01   2.6000000e+01   0.0000000e+00
   8.6000000e-01   2.7000000e+01   0.0000000e+00
   8.6000000e-01   2.8000000e+01   0.0000000e+00
   8.6000000e-01   2.9000000e+01   0.0000000e+00
   8.6000000e-01   3.0000000e+01   0.0000000e+00
   8.6000000e-01   3.1000000e+01   0.0000000e+00
   8.6000000e-01   3.2000000e+01   0.0000000e+00
   8.6000000e-01   3.3000000e+01   0.0000000e+00
   8.6000000e-01   3.4000000e+01   0.0000000e+00
   8.6000000e-01   3.5000000e+01   0.0000000e+00
   8.6000000e-01   3.6000000e+01   0.0000000e+00
   8.6000000e-01   3.7000000e+01   0.0000000e+00
   8.6000000e-01   3.8000000e+01   0.0000000e+00
   8.6000000e-01   3.9000000e+01   0.0000000e+00
   8.8000000e-01   1.0000000e+00   1.0000000e+00
   8.8000000e-01   2.0000000e+00   1.0000000e+00
   8.8000000e-01   3.0000000e+00   1.0000000e+00
   8.8000000e-01   4.0000000e+00   1.0000000e+00
   8.8000000e-01   5.0000000e+00   1.0000000e+00
   8.8000000e-01   6.0000000e+00   1.0000000e+00
   8.8000000e-01   7.0000000e+00   1.0000000e+00
   8.8000000e-01   8.0000000e+00   1.0000000e+00
   8.8000000e-01   9.0000000e+00   1.0000000e+00
   8.8000000e-01   1.0000000e+01   1.0000000e+00
   8.8000000e-01   1.1000000e+01   1.0000000e+00
   8.8000000e-01   1.2000000e+01   1.0000000e+00
   8.8000000e-01   1.3000000e+01   1.0000000e+00
   8.8000000e-01   1.4000000e+01   1.0000000e+00
   8.8000000e-01   1.5000000e+01   1.0000000e+00
   8.8000000e-01   1.6000000e+01   1.0000000e+00
   8.8000000e-01   1.7000000e+01   1.0000000e+00
   8.8000000e-01   1.8000000e+01   9.0000000e-01
   8.8000000e-01   1.9000000e+01   6.0000000e-01
   8.8000000e-01   2.0000000e+01   7.0000000e-01
   8.8000000e-01   2.1000000e+01   2.0000000e-01
   8.8000000e-01   2.2000000e+01   4.0000000e-01
   8.8000000e-01   2.3000000e+01   1.0000000e-01
   8.8000000e-01   2.4000000e+01   1.0000000e-01
   8.8000000e-01   2.5000000e+01   0.0000000e+00
   8.8000000e-01   2.6000000e+01   2.0000000e-01
   8.8000000e-01   2.7000000e+01   0.0000000e+00
   8.8000000e-01   2.8000000e+01   0.0000000e+00
   8.8000000e-01   2.9000000e+01   0.0000000e+00
   8.8000000e-01   3.0000000e+01   0.0000000e+00
   8.8000000e-01   3.1000000e+01   0.0000000e+00
   8.8000000e-01   3.2000000e+01   0.0000000e+00
   8.8000000e-01   3.3000000e+01   0.0000000e+00
   8.8000000e-01   3.4000000e+01   0.0000000e+00
   8.8000000e-01   3.5000000e+01   0.0000000e+00
   8.8000000e-01   3.6000000e+01   0.0000000e+00
   8.8000000e-01   3.7000000e+01   0.0000000e+00
   8.8000000e-01   3.8000000e+01   0.0000000e+00
   8.8000000e-01   3.9000000e+01   0.0000000e+00
   9.0000000e-01   1.0000000e+00   1.0000000e+00
   9.0000000e-01   2.0000000e+00   1.0000000e+00
   9.0000000e-01   3.0000000e+00   1.0000000e+00
   9.0000000e-01   4.0000000e+00   1.0000000e+00
   9.0000000e-01   5.0000000e+00   1.0000000e+00
   9.0000000e-01   6.0000000e+00   1.0000000e+00
   9.0000000e-01   7.0000000e+00   1.0000000e+00
   9.0000000e-01   8.0000000e+00   1.0000000e+00
   9.0000000e-01   9.0000000e+00   1.0000000e+00
   9.0000000e-01   1.0000000e+01   1.0000000e+00
   9.0000000e-01   1.1000000e+01   1.0000000e+00
   9.0000000e-01   1.2000000e+01   1.0000000e+00
   9.0000000e-01   1.3000000e+01   1.0000000e+00
   9.0000000e-01   1.4000000e+01   1.0000000e+00
   9.0000000e-01   1.5000000e+01   1.0000000e+00
   9.0000000e-01   1.6000000e+01   1.0000000e+00
   9.0000000e-01   1.7000000e+01   1.0000000e+00
   9.0000000e-01   1.8000000e+01   1.0000000e+00
   9.0000000e-01   1.9000000e+01   1.0000000e+00
   9.0000000e-01   2.0000000e+01   1.0000000e+00
   9.0000000e-01   2.1000000e+01   1.0000000e+00
   9.0000000e-01   2.2000000e+01   9.0000000e-01
   9.0000000e-01   2.3000000e+01   7.0000000e-01
   9.0000000e-01   2.4000000e+01   8.0000000e-01
   9.0000000e-01   2.5000000e+01   7.0000000e-01
   9.0000000e-01   2.6000000e+01   3.0000000e-01
   9.0000000e-01   2.7000000e+01   3.0000000e-01
   9.0000000e-01   2.8000000e+01   3.0000000e-01
   9.0000000e-01   2.9000000e+01   3.0000000e-01
   9.0000000e-01   3.0000000e+01   2.0000000e-01
   9.0000000e-01   3.1000000e+01   0.0000000e+00
   9.0000000e-01   3.2000000e+01   1.0000000e-01
   9.0000000e-01   3.3000000e+01   0.0000000e+00
   9.0000000e-01   3.4000000e+01   0.0000000e+00
   9.0000000e-01   3.5000000e+01   2.0000000e-01
   9.0000000e-01   3.6000000e+01   0.0000000e+00
   9.0000000e-01   3.7000000e+01   0.0000000e+00
   9.0000000e-01   3.8000000e+01   0.0000000e+00
   9.0000000e-01   3.9000000e+01   0.0000000e+00
   9.2000000e-01   1.0000000e+00   1.0000000e+00
   9.2000000e-01   2.0000000e+00   1.0000000e+00
   9.2000000e-01   3.0000000e+00   1.0000000e+00
   9.2000000e-01   4.0000000e+00   1.0000000e+00
   9.2000000e-01   5.0000000e+00   1.0000000e+00
   9.2000000e-01   6.0000000e+00   1.0000000e+00
   9.2000000e-01   7.0000000e+00   1.0000000e+00
   9.2000000e-01   8.0000000e+00   1.0000000e+00
   9.2000000e-01   9.0000000e+00   1.0000000e+00
   9.2000000e-01   1.0000000e+01   1.0000000e+00
   9.2000000e-01   1.1000000e+01   1.0000000e+00
   9.2000000e-01   1.2000000e+01   1.0000000e+00
   9.2000000e-01   1.3000000e+01   1.0000000e+00
   9.2000000e-01   1.4000000e+01   1.0000000e+00
   9.2000000e-01   1.5000000e+01   1.0000000e+00
   9.2000000e-01   1.6000000e+01   1.0000000e+00
   9.2000000e-01   1.7000000e+01   1.0000000e+00
   9.2000000e-01   1.8000000e+01   1.0000000e+00
   9.2000000e-01   1.9000000e+01   1.0000000e+00
   9.2000000e-01   2.0000000e+01   1.0000000e+00
   9.2000000e-01   2.1000000e+01   1.0000000e+00
   9.2000000e-01   2.2000000e+01   1.0000000e+00
   9.2000000e-01   2.3000000e+01   1.0000000e+00
   9.2000000e-01   2.4000000e+01   1.0000000e+00
   9.2000000e-01   2.5000000e+01   1.0000000e+00
   9.2000000e-01   2.6000000e+01   1.0000000e+00
   9.2000000e-01   2.7000000e+01   1.0000000e+00
   9.2000000e-01   2.8000000e+01   1.0000000e+00
   9.2000000e-01   2.9000000e+01   9.0000000e-01
   9.2000000e-01   3.0000000e+01   7.0000000e-01
   9.2000000e-01   3.1000000e+01   7.0000000e-01
   9.2000000e-01   3.2000000e+01   6.0000000e-01
   9.2000000e-01   3.3000000e+01   5.0000000e-01
   9.2000000e-01   3.4000000e+01   5.0000000e-01
   9.2000000e-01   3.5000000e+01   4.0000000e-01
   9.2000000e-01   3.6000000e+01   2.0000000e-01
   9.2000000e-01   3.7000000e+01   2.0000000e-01
   9.2000000e-01   3.8000000e+01   2.0000000e-01
   9.2000000e-01   3.9000000e+01   2.0000000e-01
   9.4000000e-01   1.0000000e+00   1.0000000e+00
   9.4000000e-01   2.0000000e+00   1.0000000e+00
   9.4000000e-01   3.0000000e+00   1.0000000e+00
   9.4000000e-01   4.0000000e+00   1.0000000e+00
   9.4000000e-01   5.0000000e+00   1.0000000e+00
   9.4000000e-01   6.0000000e+00   1.0000000e+00
   9.4000000e-01   7.0000000e+00   1.0000000e+00
   9.4000000e-01   8.0000000e+00   1.0000000e+00
   9.4000000e-01   9.0000000e+00   1.0000000e+00
   9.4000000e-01   1.0000000e+01   1.0000000e+00
   9.4000000e-01   1.1000000e+01   1.0000000e+00
   9.4000000e-01   1.2000000e+01   1.0000000e+00
   9.4000000e-01   1.3000000e+01   1.0000000e+00
   9.4000000e-01   1.4000000e+01   1.0000000e+00
   9.4000000e-01   1.5000000e+01   1.0000000e+00
   9.4000000e-01   1.6000000e+01   1.0000000e+00
   9.4000000e-01   1.7000000e+01   1.0000000e+00
   9.4000000e-01   1.8000000e+01   1.0000000e+00
   9.4000000e-01   1.9000000e+01   1.0000000e+00
   9.4000000e-01   2.0000000e+01   1.0000000e+00
   9.4000000e-01   2.1000000e+01   1.0000000e+00
   9.4000000e-01   2.2000000e+01   1.0000000e+00
   9.4000000e-01   2.3000000e+01   1.0000000e+00
   9.4000000e-01   2.4000000e+01   1.0000000e+00
   9.4000000e-01   2.5000000e+01   1.0000000e+00
   9.4000000e-01   2.6000000e+01   1.0000000e+00
   9.4000000e-01   2.7000000e+01   1.0000000e+00
   9.4000000e-01   2.8000000e+01   1.0000000e+00
   9.4000000e-01   2.9000000e+01   1.0000000e+00
   9.4000000e-01   3.0000000e+01   1.0000000e+00
   9.4000000e-01   3.1000000e+01   1.0000000e+00
   9.4000000e-01   3.2000000e+01   1.0000000e+00
   9.4000000e-01   3.3000000e+01   1.0000000e+00
   9.4000000e-01   3.4000000e+01   1.0000000e+00
   9.4000000e-01   3.5000000e+01   1.0000000e+00
   9.4000000e-01   3.6000000e+01   1.0000000e+00
   9.4000000e-01   3.7000000e+01   1.0000000e+00
   9.4000000e-01   3.8000000e+01   9.0000000e-01
   9.4000000e-01   3.9000000e+01   7.0000000e-01
   9.6000000e-01   1.0000000e+00   1.0000000e+00
   9.6000000e-01   2.0000000e+00   1.0000000e+00
   9.6000000e-01   3.0000000e+00   1.0000000e+00
   9.6000000e-01   4.0000000e+00   1.0000000e+00
   9.6000000e-01   5.0000000e+00   1.0000000e+00
   9.6000000e-01   6.0000000e+00   1.0000000e+00
   9.6000000e-01   7.0000000e+00   1.0000000e+00
   9.6000000e-01   8.0000000e+00   1.0000000e+00
   9.6000000e-01   9.0000000e+00   1.0000000e+00
   9.6000000e-01   1.0000000e+01   1.0000000e+00
   9.6000000e-01   1.1000000e+01   1.0000000e+00
   9.6000000e-01   1.2000000e+01   1.0000000e+00
   9.6000000e-01   1.3000000e+01   1.0000000e+00
   9.6000000e-01   1.4000000e+01   1.0000000e+00
   9.6000000e-01   1.5000000e+01   1.0000000e+00
   9.6000000e-01   1.6000000e+01   1.0000000e+00
   9.6000000e-01   1.7000000e+01   1.0000000e+00
   9.6000000e-01   1.8000000e+01   1.0000000e+00
   9.6000000e-01   1.9000000e+01   1.0000000e+00
   9.6000000e-01   2.0000000e+01   1.0000000e+00
   9.6000000e-01   2.1000000e+01   1.0000000e+00
   9.6000000e-01   2.2000000e+01   1.0000000e+00
   9.6000000e-01   2.3000000e+01   1.0000000e+00
   9.6000000e-01   2.4000000e+01   1.0000000e+00
   9.6000000e-01   2.5000000e+01   1.0000000e+00
   9.6000000e-01   2.6000000e+01   1.0000000e+00
   9.6000000e-01   2.7000000e+01   1.0000000e+00
   9.6000000e-01   2.8000000e+01   1.0000000e+00
   9.6000000e-01   2.9000000e+01   1.0000000e+00
   9.6000000e-01   3.0000000e+01   1.0000000e+00
   9.6000000e-01   3.1000000e+01   1.0000000e+00
   9.6000000e-01   3.2000000e+01   1.0000000e+00
   9.6000000e-01   3.3000000e+01   1.0000000e+00
   9.6000000e-01   3.4000000e+01   1.0000000e+00
   9.6000000e-01   3.5000000e+01   1.0000000e+00
   9.6000000e-01   3.6000000e+01   1.0000000e+00
   9.6000000e-01   3.7000000e+01   1.0000000e+00
   9.6000000e-01   3.8000000e+01   1.0000000e+00
   9.6000000e-01   3.9000000e+01   1.0000000e+00
   9.8000000e-01   1.0000000e+00   1.0000000e+00
   9.8000000e-01   2.0000000e+00   1.0000000e+00
   9.8000000e-01   3.0000000e+00   1.0000000e+00
   9.8000000e-01   4.0000000e+00   1.0000000e+00
   9.8000000e-01   5.0000000e+00   1.0000000e+00
   9.8000000e-01   6.0000000e+00   1.0000000e+00
   9.8000000e-01   7.0000000e+00   1.0000000e+00
   9.8000000e-01   8.0000000e+00   1.0000000e+00
   9.8000000e-01   9.0000000e+00   1.0000000e+00
   9.8000000e-01   1.0000000e+01   1.0000000e+00
   9.8000000e-01   1.1000000e+01   1.0000000e+00
   9.8000000e-01   1.2000000e+01   1.0000000e+00
   9.8000000e-01   1.3000000e+01   1.0000000e+00
   9.8000000e-01   1.4000000e+01   1.0000000e+00
   9.8000000e-01   1.5000000e+01   1.0000000e+00
   9.8000000e-01   1.6000000e+01   1.0000000e+00
   9.8000000e-01   1.7000000e+01   1.0000000e+00
   9.8000000e-01   1.8000000e+01   1.0000000e+00
   9.8000000e-01   1.9000000e+01   1.0000000e+00
   9.8000000e-01   2.0000000e+01   1.0000000e+00
   9.8000000e-01   2.1000000e+01   1.0000000e+00
   9.8000000e-01   2.2000000e+01   1.0000000e+00
   9.8000000e-01   2.3000000e+01   1.0000000e+00
   9.8000000e-01   2.4000000e+01   1.0000000e+00
   9.8000000e-01   2.5000000e+01   1.0000000e+00
   9.8000000e-01   2.6000000e+01   1.0000000e+00
   9.8000000e-01   2.7000000e+01   1.0000000e+00
   9.8000000e-01   2.8000000e+01   1.0000000e+00
   9.8000000e-01   2.9000000e+01   1.0000000e+00
   9.8000000e-01   3.0000000e+01   1.0000000e+00
   9.8000000e-01   3.1000000e+01   1.0000000e+00
   9.8000000e-01   3.2000000e+01   1.0000000e+00
   9.8000000e-01   3.3000000e+01   1.0000000e+00
   9.8000000e-01   3.4000000e+01   1.0000000e+00
   9.8000000e-01   3.5000000e+01   1.0000000e+00
   9.8000000e-01   3.6000000e+01   1.0000000e+00
   9.8000000e-01   3.7000000e+01   1.0000000e+00
   9.8000000e-01   3.8000000e+01   1.0000000e+00
   9.8000000e-01   3.9000000e+01   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   1.0000000e+00
   1.0000000e+00   2.1000000e+01   1.0000000e+00
   1.0000000e+00   2.2000000e+01   1.0000000e+00
   1.0000000e+00   2.3000000e+01   1.0000000e+00
   1.0000000e+00   2.4000000e+01   1.0000000e+00
   1.0000000e+00   2.5000000e+01   1.0000000e+00
   1.0000000e+00   2.6000000e+01   1.0000000e+00
   1.0000000e+00   2.7000000e+01   1.0000000e+00
   1.0000000e+00   2.8000000e+01   1.0000000e+00
   1.0000000e+00   2.9000000e+01   1.0000000e+00
   1.0000000e+00   3.0000000e+01   1.0000000e+00
   1.0000000e+00   3.1000000e+01   1.0000000e+00
   1.0000000e+00   3.2000000e+01   1.0000000e+00
   1.0000000e+00   3.3000000e+01   1.0000000e+00
   1.0000000e+00   3.4000000e+01   1.0000000e+00
   1.0000000e+00   3.5000000e+01   1.0000000e+00
   1.0000000e+00   3.6000000e+01   1.0000000e+00
   1.0000000e+00   3.7000000e+01   1.0000000e+00
   1.0000000e+00   3.8000000e+01   1.0000000e+00
   1.0000000e+00   3.9000000e+01   1.0000000e+00


==> phase_transition_fc40_complex_1.dat <==
  1.0000000e-001  1.0000000e+000  1.0000000e+000
  1.0000000e-001  2.0000000e+000  2.0000000e-001
  1.0000000e-001  3.0000000e+000  0.0000000e+000
  1.0000000e-001  4.0000000e+000  0.0000000e+000
  1.0000000e-001  5.0000000e+000  0.0000000e+000
  1.0000000e-001  6.0000000e+000  0.0000000e+000
  1.0000000e-001  7.0000000e+000  0.0000000e+000
  1.0000000e-001  8.0000000e+000  0.0000000e+000
  1.0000000e-001  9.0000000e+000  0.0000000e+000
  1.0000000e-001  1.0000000e+001  0.0000000e+000
  1.0000000e-001  1.1000000e+001  0.0000000e+000
  1.0000000e-001  1.2000000e+001  0.0000000e+000
  1.0000000e-001  1.3000000e+001  0.0000000e+000
  1.0000000e-001  1.4000000e+001  0.0000000e+000
  1.0000000e-001  1.5000000e+001  0.0000000e+000
  1.0000000e-001  1.6000000e+001  0.0000000e+000
  1.0000000e-001  1.7000000e+001  0.0000000e+000
  1.0000000e-001  1.8000000e+001  0.0000000e+000
  1.0000000e-001  1.9000000e+001  0.0000000e+000
  1.0000000e-001  2.0000000e+001  0.0000000e+000
  1.0000000e-001  2.1000000e+001  0.0000000e+000
  1.0000000e-001  2.2000000e+001  0.0000000e+000
  1.0000000e-001  2.3000000e+001  0.0000000e+000
  1.0000000e-001  2.4000000e+001  0.0000000e+000
  1.0000000e-001  2.5000000e+001  0.0000000e+000
  1.0000000e-001  2.6000000e+001  0.0000000e+000
  1.0000000e-001  2.7000000e+001  0.0000000e+000
  1.0000000e-001  2.8000000e+001  0.0000000e+000
  1.0000000e-001  2.9000000e+001  0.0000000e+000
  1.0000000e-001  3.0000000e+001  0.0000000e+000
  1.0000000e-001  3.1000000e+001  0.0000000e+000
  1.0000000e-001  3.2000000e+001  0.0000000e+000
  1.0000000e-001  3.3000000e+001  0.0000000e+000
  1.0000000e-001  3.4000000e+001  0.0000000e+000
  1.0000000e-001  3.5000000e+001  0.0000000e+000
  1.0000000e-001  3.6000000e+001  0.0000000e+000
  1.0000000e-001  3.7000000e+001  0.0000000e+000
  1.0000000e-001  3.8000000e+001  0.0000000e+000
  1.0000000e-001  3.9000000e+001  0.0000000e+000
  1.2000000e-001  1.0000000e+000  1.0000000e+000
  1.2000000e-001  2.0000000e+000  2.0000000e-001
  1.2000000e-001  3.0000000e+000  0.0000000e+000
  1.2000000e-001  4.0000000e+000  0.0000000e+000
  1.2000000e-001  5.0000000e+000  0.0000000e+000
  1.2000000e-001  6.0000000e+000  0.0000000e+000
  1.2000000e-001  7.0000000e+000  0.0000000e+000
  1.2000000e-001  8.0000000e+000  0.0000000e+000
  1.2000000e-001  9.0000000e+000  0.0000000e+000
  1.2000000e-001  1.0000000e+001  0.0000000e+000
  1.2000000e-001  1.1000000e+001  0.0000000e+000
  1.2000000e-001  1.2000000e+001  0.0000000e+000
  1.2000000e-001  1.3000000e+001  0.0000000e+000
  1.2000000e-001  1.4000000e+001  0.0000000e+000
  1.2000000e-001  1.5000000e+001  0.0000000e+000
  1.2000000e-001  1.6000000e+001  0.0000000e+000
  1.2000000e-001  1.7000000e+001  0.0000000e+000
  1.2000000e-001  1.8000000e+001  0.0000000e+000
  1.2000000e-001  1.9000000e+001  0.0000000e+000
  1.2000000e-001  2.0000000e+001  0.0000000e+000
  1.2000000e-001  2.1000000e+001  0.0000000e+000
  1.2000000e-001  2.2000000e+001  0.0000000e+000
  1.2000000e-001  2.3000000e+001  0.0000000e+000
  1.2000000e-001  2.4000000e+001  0.0000000e+000
  1.2000000e-001  2.5000000e+001  0.0000000e+000
  1.2000000e-001  2.6000000e+001  0.0000000e+000
  1.2000000e-001  2.7000000e+001  0.0000000e+000
  1.2000000e-001  2.8000000e+001  0.0000000e+000
  1.2000000e-001  2.9000000e+001  0.0000000e+000
  1.2000000e-001  3.0000000e+001  0.0000000e+000
  1.2000000e-001  3.1000000e+001  0.0000000e+000
  1.2000000e-001  3.2000000e+001  0.0000000e+000
  1.2000000e-001  3.3000000e+001  0.0000000e+000
  1.2000000e-001  3.4000000e+001  0.0000000e+000
  1.2000000e-001  3.5000000e+001  0.0000000e+000
  1.2000000e-001  3.6000000e+001  0.0000000e+000
  1.2000000e-001  3.7000000e+001  0.0000000e+000
  1.2000000e-001  3.8000000e+001  0.0000000e+000
  1.2000000e-001  3.9000000e+001  0.0000000e+000
  1.4000000e-001  1.0000000e+000  1.0000000e+000
  1.4000000e-001  2.0000000e+000  2.0000000e-001
  1.4000000e-001  3.0000000e+000  0.0000000e+000
  1.4000000e-001  4.0000000e+000  0.0000000e+000
  1.4000000e-001  5.0000000e+000  0.0000000e+000
  1.4000000e-001  6.0000000e+000  0.0000000e+000
  1.4000000e-001  7.0000000e+000  0.0000000e+000
  1.4000000e-001  8.0000000e+000  0.0000000e+000
  1.4000000e-001  9.0000000e+000  0.0000000e+000
  1.4000000e-001  1.0000000e+001  0.0000000e+000
  1.4000000e-001  1.1000000e+001  0.0000000e+000
  1.4000000e-001  1.2000000e+001  0.0000000e+000
  1.4000000e-001  1.3000000e+001  0.0000000e+000
  1.4000000e-001  1.4000000e+001  0.0000000e+000
  1.4000000e-001  1.5000000e+001  0.0000000e+000
  1.4000000e-001  1.6000000e+001  0.0000000e+000
  1.4000000e-001  1.7000000e+001  0.0000000e+000
  1.4000000e-001  1.8000000e+001  0.0000000e+000
  1.4000000e-001  1.9000000e+001  0.0000000e+000
  1.4000000e-001  2.0000000e+001  0.0000000e+000
  1.4000000e-001  2.1000000e+001  0.0000000e+000
  1.4000000e-001  2.2000000e+001  0.0000000e+000
  1.4000000e-001  2.3000000e+001  0.0000000e+000
  1.4000000e-001  2.4000000e+001  0.0000000e+000
  1.4000000e-001  2.5000000e+001  0.0000000e+000
  1.4000000e-001  2.6000000e+001  0.0000000e+000
  1.4000000e-001  2.7000000e+001  0.0000000e+000
  1.4000000e-001  2.8000000e+001  0.0000000e+000
  1.4000000e-001  2.9000000e+001  0.0000000e+000
  1.4000000e-001  3.0000000e+001  0.0000000e+000
  1.4000000e-001  3.1000000e+001  0.0000000e+000
  1.4000000e-001  3.2000000e+001  0.0000000e+000
  1.4000000e-001  3.3000000e+001  0.0000000e+000
  1.4000000e-001  3.4000000e+001  0.0000000e+000
  1.4000000e-001  3.5000000e+001  0.0000000e+000
  1.4000000e-001  3.6000000e+001  0.0000000e+000
  1.4000000e-001  3.7000000e+001  0.0000000e+000
  1.4000000e-001  3.8000000e+001  0.0000000e+000
  1.4000000e-001  3.9000000e+001  0.0000000e+000
  1.6000000e-001  1.0000000e+000  1.0000000e+000
  1.6000000e-001  2.0000000e+000  3.0000000e-001
  1.6000000e-001  3.0000000e+000  2.0000000e-001
  1.6000000e-001  4.0000000e+000  0.0000000e+000
  1.6000000e-001  5.0000000e+000  0.0000000e+000
  1.6000000e-001  6.0000000e+000  0.0000000e+000
  1.6000000e-001  7.0000000e+000  0.0000000e+000
  1.6000000e-001  8.0000000e+000  0.0000000e+000
  1.6000000e-001  9.0000000e+000  0.0000000e+000
  1.6000000e-001  1.0000000e+001  0.0000000e+000
  1.6000000e-001  1.1000000e+001  0.0000000e+000
  1.6000000e-001  1.2000000e+001  0.0000000e+000
  1.6000000e-001  1.3000000e+001  0.0000000e+000
  1.6000000e-001  1.4000000e+001  0.0000000e+000
  1.6000000e-001  1.5000000e+001  0.0000000e+000
  1.6000000e-001  1.6000000e+001  0.0000000e+000
  1.6000000e-001  1.7000000e+001  0.0000000e+000
  1.6000000e-001  1.8000000e+001  0.0000000e+000
  1.6000000e-001  1.9000000e+001  0.0000000e+000
  1.6000000e-001  2.0000000e+001  0.0000000e+000
  1.6000000e-001  2.1000000e+001  0.0000000e+000
  1.6000000e-001  2.2000000e+001  0.0000000e+000
  1.6000000e-001  2.3000000e+001  0.0000000e+000
  1.6000000e-001  2.4000000e+001  0.0000000e+000
  1.6000000e-001  2.5000000e+001  0.0000000e+000
  1.6000000e-001  2.6000000e+001  0.0000000e+000
  1.6000000e-001  2.7000000e+001  0.0000000e+000
  1.6000000e-001  2.8000000e+001  0.0000000e+000
  1.6000000e-001  2.9000000e+001  0.0000000e+000
  1.6000000e-001  3.0000000e+001  0.0000000e+000
  1.6000000e-001  3.1000000e+001  0.0000000e+000
  1.6000000e-001  3.2000000e+001  0.0000000e+000
  1.6000000e-001  3.3000000e+001  0.0000000e+000
  1.6000000e-001  3.4000000e+001  0.0000000e+000
  1.6000000e-001  3.5000000e+001  0.0000000e+000
  1.6000000e-001  3.6000000e+001  0.0000000e+000
  1.6000000e-001  3.7000000e+001  0.0000000e+000
  1.6000000e-001  3.8000000e+001  0.0000000e+000
  1.6000000e-001  3.9000000e+001  0.0000000e+000
  1.8000000e-001  1.0000000e+000  1.0000000e+000
  1.8000000e-001  2.0000000e+000  2.0000000e-001
  1.8000000e-001  3.0000000e+000  0.0000000e+000
  1.8000000e-001  4.0000000e+000  0.0000000e+000
  1.8000000e-001  5.0000000e+000  0.0000000e+000
  1.8000000e-001  6.0000000e+000  0.0000000e+000
  1.8000000e-001  7.0000000e+000  0.0000000e+000
  1.8000000e-001  8.0000000e+000  0.0000000e+000
  1.8000000e-001  9.0000000e+000  0.0000000e+000
  1.8000000e-001  1.0000000e+001  0.0000000e+000
  1.8000000e-001  1.1000000e+001  0.0000000e+000
  1.8000000e-001  1.2000000e+001  0.0000000e+000
  1.8000000e-001  1.3000000e+001  0.0000000e+000
  1.8000000e-001  1.4000000e+001  0.0000000e+000
  1.8000000e-001  1.5000000e+001  0.0000000e+000
  1.8000000e-001  1.6000000e+001  0.0000000e+000
  1.8000000e-001  1.7000000e+001  0.0000000e+000
  1.8000000e-001  1.8000000e+001  0.0000000e+000
  1.8000000e-001  1.9000000e+001  0.0000000e+000
  1.8000000e-001  2.0000000e+001  0.0000000e+000
  1.8000000e-001  2.1000000e+001  0.0000000e+000
  1.8000000e-001  2.2000000e+001  0.0000000e+000
  1.8000000e-001  2.3000000e+001  0.0000000e+000
  1.8000000e-001  2.4000000e+001  0.0000000e+000
  1.8000000e-001  2.5000000e+001  0.0000000e+000
  1.8000000e-001  2.6000000e+001  0.0000000e+000
  1.8000000e-001  2.7000000e+001  0.0000000e+000
  1.8000000e-001  2.8000000e+001  0.0000000e+000
  1.8000000e-001  2.9000000e+001  0.0000000e+000
  1.8000000e-001  3.0000000e+001  0.0000000e+000
  1.8000000e-001  3.1000000e+001  0.0000000e+000
  1.8000000e-001  3.2000000e+001  0.0000000e+000
  1.8000000e-001  3.3000000e+001  0.0000000e+000
  1.8000000e-001  3.4000000e+001  0.0000000e+000
  1.8000000e-001  3.5000000e+001  0.0000000e+000
  1.8000000e-001  3.6000000e+001  0.0000000e+000
  1.8000000e-001  3.7000000e+001  0.0000000e+000
  1.8000000e-001  3.8000000e+001  0.0000000e+000
  1.8000000e-001  3.9000000e+001  0.0000000e+000
  2.0000000e-001  1.0000000e+000  1.0000000e+000
  2.0000000e-001  2.0000000e+000  4.0000000e-001
  2.0000000e-001  3.0000000e+000  0.0000000e+000
  2.0000000e-001  4.0000000e+000  0.0000000e+000
  2.0000000e-001  5.0000000e+000  0.0000000e+000
  2.0000000e-001  6.0000000e+000  0.0000000e+000
  2.0000000e-001  7.0000000e+000  0.0000000e+000
  2.0000000e-001  8.0000000e+000  0.0000000e+000
  2.0000000e-001  9.0000000e+000  0.0000000e+000
  2.0000000e-001  1.0000000e+001  0.0000000e+000
  2.0000000e-001  1.1000000e+001  0.0000000e+000
  2.0000000e-001  1.2000000e+001  0.0000000e+000
  2.0000000e-001  1.3000000e+001  0.0000000e+000
  2.0000000e-001  1.4000000e+001  0.0000000e+000
  2.0000000e-001  1.5000000e+001  0.0000000e+000
  2.0000000e-001  1.6000000e+001  0.0000000e+000
  2.0000000e-001  1.7000000e+001  0.0000000e+000
  2.0000000e-001  1.8000000e+001  0.0000000e+000
  2.0000000e-001  1.9000000e+001  0.0000000e+000
  2.0000000e-001  2.0000000e+001  0.0000000e+000
  2.0000000e-001  2.1000000e+001  0.0000000e+000
  2.0000000e-001  2.2000000e+001  0.0000000e+000
  2.0000000e-001  2.3000000e+001  0.0000000e+000
  2.0000000e-001  2.4000000e+001  0.0000000e+000
  2.0000000e-001  2.5000000e+001  0.0000000e+000
  2.0000000e-001  2.6000000e+001  0.0000000e+000
  2.0000000e-001  2.7000000e+001  0.0000000e+000
  2.0000000e-001  2.8000000e+001  0.0000000e+000
  2.0000000e-001  2.9000000e+001  0.0000000e+000
  2.0000000e-001  3.0000000e+001  0.0000000e+000
  2.0000000e-001  3.1000000e+001  0.0000000e+000
  2.0000000e-001  3.2000000e+001  0.0000000e+000
  2.0000000e-001  3.3000000e+001  0.0000000e+000
  2.0000000e-001  3.4000000e+001  0.0000000e+000
  2.0000000e-001  3.5000000e+001  0.0000000e+000
  2.0000000e-001  3.6000000e+001  0.0000000e+000
  2.0000000e-001  3.7000000e+001  0.0000000e+000
  2.0000000e-001  3.8000000e+001  0.0000000e+000
  2.0000000e-001  3.9000000e+001  0.0000000e+000
  2.2000000e-001  1.0000000e+000  1.0000000e+000
  2.2000000e-001  2.0000000e+000  3.0000000e-001
  2.2000000e-001  3.0000000e+000  2.0000000e-001
  2.2000000e-001  4.0000000e+000  0.0000000e+000
  2.2000000e-001  5.0000000e+000  0.0000000e+000
  2.2000000e-001  6.0000000e+000  0.0000000e+000
  2.2000000e-001  7.0000000e+000  0.0000000e+000
  2.2000000e-001  8.0000000e+000  0.0000000e+000
  2.2000000e-001  9.0000000e+000  0.0000000e+000
  2.2000000e-001  1.0000000e+001  0.0000000e+000
  2.2000000e-001  1.1000000e+001  0.0000000e+000
  2.2000000e-001  1.2000000e+001  0.0000000e+000
  2.2000000e-001  1.3000000e+001  0.0000000e+000
  2.2000000e-001  1.4000000e+001  0.0000000e+000
  2.2000000e-001  1.5000000e+001  0.0000000e+000
  2.2000000e-001  1.6000000e+001  0.0000000e+000
  2.2000000e-001  1.7000000e+001  0.0000000e+000
  2.2000000e-001  1.8000000e+001  0.0000000e+000
  2.2000000e-001  1.9000000e+001  0.0000000e+000
  2.2000000e-001  2.0000000e+001  0.0000000e+000
  2.2000000e-001  2.1000000e+001  0.0000000e+000
  2.2000000e-001  2.2000000e+001  0.0000000e+000
  2.2000000e-001  2.3000000e+001  0.0000000e+000
  2.2000000e-001  2.4000000e+001  0.0000000e+000
  2.2000000e-001  2.5000000e+001  0.0000000e+000
  2.2000000e-001  2.6000000e+001  0.0000000e+000
  2.2000000e-001  2.7000000e+001  0.0000000e+000
  2.2000000e-001  2.8000000e+001  0.0000000e+000
  2.2000000e-001  2.9000000e+001  0.0000000e+000
  2.2000000e-001  3.0000000e+001  0.0000000e+000
  2.2000000e-001  3.1000000e+001  0.0000000e+000
  2.2000000e-001  3.2000000e+001  0.0000000e+000
  2.2000000e-001  3.3000000e+001  0.0000000e+000
  2.2000000e-001  3.4000000e+001  0.0000000e+000
  2.2000000e-001  3.5000000e+001  0.0000000e+000
  2.2000000e-001  3.6000000e+001  0.0000000e+000
  2.2000000e-001  3.7000000e+001  0.0000000e+000
  2.2000000e-001  3.8000000e+001  0.0000000e+000
  2.2000000e-001  3.9000000e+001  0.0000000e+000
  2.4000000e-001  1.0000000e+000  1.0000000e+000
  2.4000000e-001  2.0000000e+000  4.0000000e-001
  2.4000000e-001  3.0000000e+000  0.0000000e+000
  2.4000000e-001  4.0000000e+000  0.0000000e+000
  2.4000000e-001  5.0000000e+000  0.0000000e+000
  2.4000000e-001  6.0000000e+000  0.0000000e+000
  2.4000000e-001  7.0000000e+000  0.0000000e+000
  2.4000000e-001  8.0000000e+000  0.0000000e+000
  2.4000000e-001  9.0000000e+000  0.0000000e+000
  2.4000000e-001  1.0000000e+001  0.0000000e+000
  2.4000000e-001  1.1000000e+001  0.0000000e+000
  2.4000000e-001  1.2000000e+001  0.0000000e+000
  2.4000000e-001  1.3000000e+001  0.0000000e+000
  2.4000000e-001  1.4000000e+001  0.0000000e+000
  2.4000000e-001  1.5000000e+001  0.0000000e+000
  2.4000000e-001  1.6000000e+001  0.0000000e+000
  2.4000000e-001  1.7000000e+001  0.0000000e+000
  2.4000000e-001  1.8000000e+001  0.0000000e+000
  2.4000000e-001  1.9000000e+001  0.0000000e+000
  2.4000000e-001  2.0000000e+001  0.0000000e+000
  2.4000000e-001  2.1000000e+001  0.0000000e+000
  2.4000000e-001  2.2000000e+001  0.0000000e+000
  2.4000000e-001  2.3000000e+001  0.0000000e+000
  2.4000000e-001  2.4000000e+001  0.0000000e+000
  2.4000000e-001  2.5000000e+001  0.0000000e+000
  2.4000000e-001  2.6000000e+001  0.0000000e+000
  2.4000000e-001  2.7000000e+001  0.0000000e+000
  2.4000000e-001  2.8000000e+001  0.0000000e+000
  2.4000000e-001  2.9000000e+001  0.0000000e+000
  2.4000000e-001  3.0000000e+001  0.0000000e+000
  2.4000000e-001  3.1000000e+001  0.0000000e+000
  2.4000000e-001  3.2000000e+001  0.0000000e+000
  2.4000000e-001  3.3000000e+001  0.0000000e+000
  2.4000000e-001  3.4000000e+001  0.0000000e+000
  2.4000000e-001  3.5000000e+001  0.0000000e+000
  2.4000000e-001  3.6000000e+001  0.0000000e+000
  2.4000000e-001  3.7000000e+001  0.0000000e+000
  2.4000000e-001  3.8000000e+001  0.0000000e+000
  2.4000000e-001  3.9000000e+001  0.0000000e+000
  2.6000000e-001  1.0000000e+000  1.0000000e+000
  2.6000000e-001  2.0000000e+000  5.0000000e-001
  2.6000000e-001  3.0000000e+000  1.0000000e-001
  2.6000000e-001  4.0000000e+000  0.0000000e+000
  2.6000000e-001  5.0000000e+000  0.0000000e+000
  2.6000000e-001  6.0000000e+000  0.0000000e+000
  2.6000000e-001  7.0000000e+000  0.0000000e+000
  2.6000000e-001  8.0000000e+000  0.0000000e+000
  2.6000000e-001  9.0000000e+000  0.0000000e+000
  2.6000000e-001  1.0000000e+001  0.0000000e+000
  2.6000000e-001  1.1000000e+001  0.0000000e+000
  2.6000000e-001  1.2000000e+001  0.0000000e+000
  2.6000000e-001  1.3000000e+001  0.0000000e+000
  2.6000000e-001  1.4000000e+001  0.0000000e+000
  2.6000000e-001  1.5000000e+001  0.0000000e+000
  2.6000000e-001  1.6000000e+001  0.0000000e+000
  2.6000000e-001  1.7000000e+001  0.0000000e+000
  2.6000000e-001  1.8000000e+001  0.0000000e+000
  2.6000000e-001  1.9000000e+001  0.0000000e+000
  2.6000000e-001  2.0000000e+001  0.0000000e+000
  2.6000000e-001  2.1000000e+001  0.0000000e+000
  2.6000000e-001  2.2000000e+001  0.0000000e+000
  2.6000000e-001  2.3000000e+001  0.0000000e+000
  2.6000000e-001  2.4000000e+001  0.0000000e+000
  2.6000000e-001  2.5000000e+001  0.0000000e+000
  2.6000000e-001  2.6000000e+001  0.0000000e+000
  2.6000000e-001  2.7000000e+001  0.0000000e+000
  2.6000000e-001  2.8000000e+001  0.0000000e+000
  2.6000000e-001  2.9000000e+001  0.0000000e+000
  2.6000000e-001  3.0000000e+001  0.0000000e+000
  2.6000000e-001  3.1000000e+001  0.0000000e+000
  2.6000000e-001  3.2000000e+001  0.0000000e+000
  2.6000000e-001  3.3000000e+001  0.0000000e+000
  2.6000000e-001  3.4000000e+001  0.0000000e+000
  2.6000000e-001  3.5000000e+001  0.0000000e+000
  2.6000000e-001  3.6000000e+001  0.0000000e+000
  2.6000000e-001  3.7000000e+001  0.0000000e+000
  2.6000000e-001  3.8000000e+001  0.0000000e+000
  2.6000000e-001  3.9000000e+001  0.0000000e+000
  2.8000000e-001  1.0000000e+000  1.0000000e+000
  2.8000000e-001  2.0000000e+000  7.0000000e-001
  2.8000000e-001  3.0000000e+000  0.0000000e+000
  2.8000000e-001  4.0000000e+000  0.0000000e+000
  2.8000000e-001  5.0000000e+000  0.0000000e+000
  2.8000000e-001  6.0000000e+000  0.0000000e+000
  2.8000000e-001  7.0000000e+000  0.0000000e+000
  2.8000000e-001  8.0000000e+000  0.0000000e+000
  2.8000000e-001  9.0000000e+000  0.0000000e+000
  2.8000000e-001  1.0000000e+001  0.0000000e+000
  2.8000000e-001  1.1000000e+001  0.0000000e+000
  2.8000000e-001  1.2000000e+001  0.0000000e+000
  2.8000000e-001  1.3000000e+001  0.0000000e+000
  2.8000000e-001  1.4000000e+001  0.0000000e+000
  2.8000000e-001  1.5000000e+001  0.0000000e+000
  2.8000000e-001  1.6000000e+001  0.0000000e+000
  2.8000000e-001  1.7000000e+001  0.0000000e+000
  2.8000000e-001  1.8000000e+001  0.0000000e+000
  2.8000000e-001  1.9000000e+001  0.0000000e+000
  2.8000000e-001  2.0000000e+001  0.0000000e+000
  2.8000000e-001  2.1000000e+001  0.0000000e+000
  2.8000000e-001  2.2000000e+001  0.0000000e+000
  2.8000000e-001  2.3000000e+001  0.0000000e+000
  2.8000000e-001  2.4000000e+001  0.0000000e+000
  2.8000000e-001  2.5000000e+001  0.0000000e+000
  2.8000000e-001  2.6000000e+001  0.0000000e+000
  2.8000000e-001  2.7000000e+001  0.0000000e+000
  2.8000000e-001  2.8000000e+001  0.0000000e+000
  2.8000000e-001  2.9000000e+001  0.0000000e+000
  2.8000000e-001  3.0000000e+001  0.0000000e+000
  2.8000000e-001  3.1000000e+001  0.0000000e+000
  2.8000000e-001  3.2000000e+001  0.0000000e+000
  2.8000000e-001  3.3000000e+001  0.0000000e+000
  2.8000000e-001  3.4000000e+001  0.0000000e+000
  2.8000000e-001  3.5000000e+001  0.0000000e+000
  2.8000000e-001  3.6000000e+001  0.0000000e+000
  2.8000000e-001  3.7000000e+001  0.0000000e+000
  2.8000000e-001  3.8000000e+001  0.0000000e+000
  2.8000000e-001  3.9000000e+001  0.0000000e+000
  3.0000000e-001  1.0000000e+000  1.0000000e+000
  3.0000000e-001  2.0000000e+000  6.0000000e-001
  3.0000000e-001  3.0000000e+000  0.0000000e+000
  3.0000000e-001  4.0000000e+000  0.0000000e+000
  3.0000000e-001  5.0000000e+000  0.0000000e+000
  3.0000000e-001  6.0000000e+000  0.0000000e+000
  3.0000000e-001  7.0000000e+000  0.0000000e+000
  3.0000000e-001  8.0000000e+000  0.0000000e+000
  3.0000000e-001  9.0000000e+000  0.0000000e+000
  3.0000000e-001  1.0000000e+001  0.0000000e+000
  3.0000000e-001  1.1000000e+001  0.0000000e+000
  3.0000000e-001  1.2000000e+001  0.0000000e+000
  3.0000000e-001  1.3000000e+001  0.0000000e+000
  3.0000000e-001  1.4000000e+001  0.0000000e+000
  3.0000000e-001  1.5000000e+001  0.0000000e+000
  3.0000000e-001  1.6000000e+001  0.0000000e+000
  3.0000000e-001  1.7000000e+001  0.0000000e+000
  3.0000000e-001  1.8000000e+001  0.0000000e+000
  3.0000000e-001  1.9000000e+001  0.0000000e+000
  3.0000000e-001  2.0000000e+001  0.0000000e+000
  3.0000000e-001  2.1000000e+001  0.0000000e+000
  3.0000000e-001  2.2000000e+001  0.0000000e+000
  3.0000000e-001  2.3000000e+001  0.0000000e+000
  3.0000000e-001  2.4000000e+001  0.0000000e+000
  3.0000000e-001  2.5000000e+001  0.0000000e+000
  3.0000000e-001  2.6000000e+001  0.0000000e+000
  3.0000000e-001  2.7000000e+001  0.0000000e+000
  3.0000000e-001  2.8000000e+001  0.0000000e+000
  3.0000000e-001  2.9000000e+001  0.0000000e+000
  3.0000000e-001  3.0000000e+001  0.0000000e+000
  3.0000000e-001  3.1000000e+001  0.0000000e+000
  3.0000000e-001  3.2000000e+001  0.0000000e+000
  3.0000000e-001  3.3000000e+001  0.0000000e+000
  3.0000000e-001  3.4000000e+001  0.0000000e+000
  3.0000000e-001  3.5000000e+001  0.0000000e+000
  3.0000000e-001  3.6000000e+001  0.0000000e+000
  3.0000000e-001  3.7000000e+001  0.0000000e+000
  3.0000000e-001  3.8000000e+001  0.0000000e+000
  3.0000000e-001  3.9000000e+001  0.0000000e+000
  3.2000000e-001  1.0000000e+000  1.0000000e+000
  3.2000000e-001  2.0000000e+000  6.0000000e-001
  3.2000000e-001  3.0000000e+000  2.0000000e-001
  3.2000000e-001  4.0000000e+000  1.0000000e-001
  3.2000000e-001  5.0000000e+000  0.0000000e+000
  3.2000000e-001  6.0000000e+000  0.0000000e+000
  3.2000000e-001  7.0000000e+000  0.0000000e+000
  3.2000000e-001  8.0000000e+000  0.0000000e+000
  3.2000000e-001  9.0000000e+000  0.0000000e+000
  3.2000000e-001  1.0000000e+001  0.0000000e+000
  3.2000000e-001  1.1000000e+001  0.0000000e+000
  3.2000000e-001  1.2000000e+001  0.0000000e+000
  3.2000000e-001  1.3000000e+001  0.0000000e+000
  3.2000000e-001  1.4000000e+001  0.0000000e+000
  3.2000000e-001  1.5000000e+001  0.0000000e+000
  3.2000000e-001  1.6000000e+001  0.0000000e+000
  3.2000000e-001  1.7000000e+001  0.0000000e+000
  3.2000000e-001  1.8000000e+001  0.0000000e+000
  3.2000000e-001  1.9000000e+001  0.0000000e+000
  3.2000000e-001  2.0000000e+001  0.0000000e+000
  3.2000000e-001  2.1000000e+001  0.0000000e+000
  3.2000000e-001  2.2000000e+001  0.0000000e+000
  3.2000000e-001  2.3000000e+001  0.0000000e+000
  3.2000000e-001  2.4000000e+001  0.0000000e+000
  3.2000000e-001  2.5000000e+001  0.0000000e+000
  3.2000000e-001  2.6000000e+001  0.0000000e+000
  3.2000000e-001  2.7000000e+001  0.0000000e+000
  3.2000000e-001  2.8000000e+001  0.0000000e+000
  3.2000000e-001  2.9000000e+001  0.0000000e+000
  3.2000000e-001  3.0000000e+001  0.0000000e+000
  3.2000000e-001  3.1000000e+001  0.0000000e+000
  3.2000000e-001  3.2000000e+001  0.0000000e+000
  3.2000000e-001  3.3000000e+001  0.0000000e+000
  3.2000000e-001  3.4000000e+001  0.0000000e+000
  3.2000000e-001  3.5000000e+001  0.0000000e+000
  3.2000000e-001  3.6000000e+001  0.0000000e+000
  3.2000000e-001  3.7000000e+001  0.0000000e+000
  3.2000000e-001  3.8000000e+001  0.0000000e+000
  3.2000000e-001  3.9000000e+001  0.0000000e+000
  3.4000000e-001  1.0000000e+000  1.0000000e+000
  3.4000000e-001  2.0000000e+000  5.0000000e-001
  3.4000000e-001  3.0000000e+000  1.0000000e-001
  3.4000000e-001  4.0000000e+000  0.0000000e+000
  3.4000000e-001  5.0000000e+000  0.0000000e+000
  3.4000000e-001  6.0000000e+000  0.0000000e+000
  3.4000000e-001  7.0000000e+000  0.0000000e+000
  3.4000000e-001  8.0000000e+000  0.0000000e+000
  3.4000000e-001  9.0000000e+000  0.0000000e+000
  3.4000000e-001  1.0000000e+001  0.0000000e+000
  3.4000000e-001  1.1000000e+001  0.0000000e+000
  3.4000000e-001  1.2000000e+001  0.0000000e+000
  3.4000000e-001  1.3000000e+001  0.0000000e+000
  3.4000000e-001  1.4000000e+001  0.0000000e+000
  3.4000000e-001  1.5000000e+001  0.0000000e+000
  3.4000000e-001  1.6000000e+001  0.0000000e+000
  3.4000000e-001  1.7000000e+001  0.0000000e+000
  3.4000000e-001  1.8000000e+001  0.0000000e+000
  3.4000000e-001  1.9000000e+001  0.0000000e+000
  3.4000000e-001  2.0000000e+001  0.0000000e+000
  3.4000000e-001  2.1000000e+001  0.0000000e+000
  3.4000000e-001  2.2000000e+001  0.0000000e+000
  3.4000000e-001  2.3000000e+001  0.0000000e+000
  3.4000000e-001  2.4000000e+001  0.0000000e+000
  3.4000000e-001  2.5000000e+001  0.0000000e+000
  3.4000000e-001  2.6000000e+001  0.0000000e+000
  3.4000000e-001  2.7000000e+001  0.0000000e+000
  3.4000000e-001  2.8000000e+001  0.0000000e+000
  3.4000000e-001  2.9000000e+001  0.0000000e+000
  3.4000000e-001  3.0000000e+001  0.0000000e+000
  3.4000000e-001  3.1000000e+001  0.0000000e+000
  3.4000000e-001  3.2000000e+001  0.0000000e+000
  3.4000000e-001  3.3000000e+001  0.0000000e+000
  3.4000000e-001  3.4000000e+001  0.0000000e+000
  3.4000000e-001  3.5000000e+001  0.0000000e+000
  3.4000000e-001  3.6000000e+001  0.0000000e+000
  3.4000000e-001  3.7000000e+001  0.0000000e+000
  3.4000000e-001  3.8000000e+001  0.0000000e+000
  3.4000000e-001  3.9000000e+001  0.0000000e+000
  3.6000000e-001  1.0000000e+000  1.0000000e+000
  3.6000000e-001  2.0000000e+000  8.0000000e-001
  3.6000000e-001  3.0000000e+000  1.0000000e-001
  3.6000000e-001  4.0000000e+000  0.0000000e+000
  3.6000000e-001  5.0000000e+000  0.0000000e+000
  3.6000000e-001  6.0000000e+000  0.0000000e+000
  3.6000000e-001  7.0000000e+000  0.0000000e+000
  3.6000000e-001  8.0000000e+000  0.0000000e+000
  3.6000000e-001  9.0000000e+000  0.0000000e+000
  3.6000000e-001  1.0000000e+001  0.0000000e+000
  3.6000000e-001  1.1000000e+001  0.0000000e+000
  3.6000000e-001  1.2000000e+001  0.0000000e+000
  3.6000000e-001  1.3000000e+001  0.0000000e+000
  3.6000000e-001  1.4000000e+001  0.0000000e+000
  3.6000000e-001  1.5000000e+001  0.0000000e+000
  3.6000000e-001  1.6000000e+001  0.0000000e+000
  3.6000000e-001  1.7000000e+001  0.0000000e+000
  3.6000000e-001  1.8000000e+001  0.0000000e+000
  3.6000000e-001  1.9000000e+001  0.0000000e+000
  3.6000000e-001  2.0000000e+001  0.0000000e+000
  3.6000000e-001  2.1000000e+001  0.0000000e+000
  3.6000000e-001  2.2000000e+001  0.0000000e+000
  3.6000000e-001  2.3000000e+001  0.0000000e+000
  3.6000000e-001  2.4000000e+001  0.0000000e+000
  3.6000000e-001  2.5000000e+001  0.0000000e+000
  3.6000000e-001  2.6000000e+001  0.0000000e+000
  3.6000000e-001  2.7000000e+001  0.0000000e+000
  3.6000000e-001  2.8000000e+001  0.0000000e+000
  3.6000000e-001  2.9000000e+001  0.0000000e+000
  3.6000000e-001  3.0000000e+001  0.0000000e+000
  3.6000000e-001  3.1000000e+001  0.0000000e+000
  3.6000000e-001  3.2000000e+001  0.0000000e+000
  3.6000000e-001  3.3000000e+001  0.0000000e+000
  3.6000000e-001  3.4000000e+001  0.0000000e+000
  3.6000000e-001  3.5000000e+001  0.0000000e+000
  3.6000000e-001  3.6000000e+001  0.0000000e+000
  3.6000000e-001  3.7000000e+001  0.0000000e+000
  3.6000000e-001  3.8000000e+001  0.0000000e+000
  3.6000000e-001  3.9000000e+001  0.0000000e+000
  3.8000000e-001  1.0000000e+000  1.0000000e+000
  3.8000000e-001  2.0000000e+000  6.0000000e-001
  3.8000000e-001  3.0000000e+000  1.0000000e-001
  3.8000000e-001  4.0000000e+000  1.0000000e-001
  3.8000000e-001  5.0000000e+000  0.0000000e+000
  3.8000000e-001  6.0000000e+000  0.0000000e+000
  3.8000000e-001  7.0000000e+000  0.0000000e+000
  3.8000000e-001  8.0000000e+000  0.0000000e+000
  3.8000000e-001  9.0000000e+000  0.0000000e+000
  3.8000000e-001  1.0000000e+001  0.0000000e+000
  3.8000000e-001  1.1000000e+001  0.0000000e+000
  3.8000000e-001  1.2000000e+001  0.0000000e+000
  3.8000000e-001  1.3000000e+001  0.0000000e+000
  3.8000000e-001  1.4000000e+001  0.0000000e+000
  3.8000000e-001  1.5000000e+001  0.0000000e+000
  3.8000000e-001  1.6000000e+001  0.0000000e+000
  3.8000000e-001  1.7000000e+001  0.0000000e+000
  3.8000000e-001  1.8000000e+001  0.0000000e+000
  3.8000000e-001  1.9000000e+001  0.0000000e+000
  3.8000000e-001  2.0000000e+001  0.0000000e+000
  3.8000000e-001  2.1000000e+001  0.0000000e+000
  3.8000000e-001  2.2000000e+001  0.0000000e+000
  3.8000000e-001  2.3000000e+001  0.0000000e+000
  3.8000000e-001  2.4000000e+001  0.0000000e+000
  3.8000000e-001  2.5000000e+001  0.0000000e+000
  3.8000000e-001  2.6000000e+001  0.0000000e+000
  3.8000000e-001  2.7000000e+001  0.0000000e+000
  3.8000000e-001  2.8000000e+001  0.0000000e+000
  3.8000000e-001  2.9000000e+001  0.0000000e+000
  3.8000000e-001  3.0000000e+001  0.0000000e+000
  3.8000000e-001  3.1000000e+001  0.0000000e+000
  3.8000000e-001  3.2000000e+001  0.0000000e+000
  3.8000000e-001  3.3000000e+001  0.0000000e+000
  3.8000000e-001  3.4000000e+001  0.0000000e+000
  3.8000000e-001  3.5000000e+001  0.0000000e+000
  3.8000000e-001  3.6000000e+001  0.0000000e+000
  3.8000000e-001  3.7000000e+001  0.0000000e+000
  3.8000000e-001  3.8000000e+001  0.0000000e+000
  3.8000000e-001  3.9000000e+001  0.0000000e+000
  4.0000000e-001  1.0000000e+000  1.0000000e+000
  4.0000000e-001  2.0000000e+000  9.0000000e-001
  4.0000000e-001  3.0000000e+000  4.0000000e-001
  4.0000000e-001  4.0000000e+000  1.0000000e-001
  4.0000000e-001  5.0000000e+000  1.0000000e-001
  4.0000000e-001  6.0000000e+000  0.0000000e+000
  4.0000000e-001  7.0000000e+000  0.0000000e+000
  4.0000000e-001  8.0000000e+000  0.0000000e+000
  4.0000000e-001  9.0000000e+000  0.0000000e+000
  4.0000000e-001  1.0000000e+001  0.0000000e+000
  4.0000000e-001  1.1000000e+001  0.0000000e+000
  4.0000000e-001  1.2000000e+001  0.0000000e+000
  4.0000000e-001  1.3000000e+001  0.0000000e+000
  4.0000000e-001  1.4000000e+001  0.0000000e+000
  4.0000000e-001  1.5000000e+001  0.0000000e+000
  4.0000000e-001  1.6000000e+001  0.0000000e+000
  4.0000000e-001  1.7000000e+001  0.0000000e+000
  4.0000000e-001  1.8000000e+001  0.0000000e+000
  4.0000000e-001  1.9000000e+001  0.0000000e+000
  4.0000000e-001  2.0000000e+001  0.0000000e+000
  4.0000000e-001  2.1000000e+001  0.0000000e+000
  4.0000000e-001  2.2000000e+001  0.0000000e+000
  4.0000000e-001  2.3000000e+001  0.0000000e+000
  4.0000000e-001  2.4000000e+001  0.0000000e+000
  4.0000000e-001  2.5000000e+001  0.0000000e+000
  4.0000000e-001  2.6000000e+001  0.0000000e+000
  4.0000000e-001  2.7000000e+001  0.0000000e+000
  4.0000000e-001  2.8000000e+001  0.0000000e+000
  4.0000000e-001  2.9000000e+001  0.0000000e+000
  4.0000000e-001  3.0000000e+001  0.0000000e+000
  4.0000000e-001  3.1000000e+001  0.0000000e+000
  4.0000000e-001  3.2000000e+001  0.0000000e+000
  4.0000000e-001  3.3000000e+001  0.0000000e+000
  4.0000000e-001  3.4000000e+001  0.0000000e+000
  4.0000000e-001  3.5000000e+001  0.0000000e+000
  4.0000000e-001  3.6000000e+001  0.0000000e+000
  4.0000000e-001  3.7000000e+001  0.0000000e+000
  4.0000000e-001  3.8000000e+001  0.0000000e+000
  4.0000000e-001  3.9000000e+001  0.0000000e+000
  4.2000000e-001  1.0000000e+000  1.0000000e+000
  4.2000000e-001  2.0000000e+000  8.0000000e-001
  4.2000000e-001  3.0000000e+000  0.0000000e+000
  4.2000000e-001  4.0000000e+000  1.0000000e-001
  4.2000000e-001  5.0000000e+000  0.0000000e+000
  4.2000000e-001  6.0000000e+000  0.0000000e+000
  4.2000000e-001  7.0000000e+000  0.0000000e+000
  4.2000000e-001  8.0000000e+000  0.0000000e+000
  4.2000000e-001  9.0000000e+000  0.0000000e+000
  4.2000000e-001  1.0000000e+001  0.0000000e+000
  4.2000000e-001  1.1000000e+001  0.0000000e+000
  4.2000000e-001  1.2000000e+001  0.0000000e+000
  4.2000000e-001  1.3000000e+001  0.0000000e+000
  4.2000000e-001  1.4000000e+001  0.0000000e+000
  4.2000000e-001  1.5000000e+001  0.0000000e+000
  4.2000000e-001  1.6000000e+001  0.0000000e+000
  4.2000000e-001  1.7000000e+001  0.0000000e+000
  4.2000000e-001  1.8000000e+001  0.0000000e+000
  4.2000000e-001  1.9000000e+001  0.0000000e+000
  4.2000000e-001  2.0000000e+001  0.0000000e+000
  4.2000000e-001  2.1000000e+001  0.0000000e+000
  4.2000000e-001  2.2000000e+001  0.0000000e+000
  4.2000000e-001  2.3000000e+001  0.0000000e+000
  4.2000000e-001  2.4000000e+001  0.0000000e+000
  4.2000000e-001  2.5000000e+001  0.0000000e+000
  4.2000000e-001  2.6000000e+001  0.0000000e+000
  4.2000000e-001  2.7000000e+001  0.0000000e+000
  4.2000000e-001  2.8000000e+001  0.0000000e+000
  4.2000000e-001  2.9000000e+001  0.0000000e+000
  4.2000000e-001  3.0000000e+001  0.0000000e+000
  4.2000000e-001  3.1000000e+001  0.0000000e+000
  4.2000000e-001  3.2000000e+001  0.0000000e+000
  4.2000000e-001  3.3000000e+001  0.0000000e+000
  4.2000000e-001  3.4000000e+001  0.0000000e+000
  4.2000000e-001  3.5000000e+001  0.0000000e+000
  4.2000000e-001  3.6000000e+001  0.0000000e+000
  4.2000000e-001  3.7000000e+001  0.0000000e+000
  4.2000000e-001  3.8000000e+001  0.0000000e+000
  4.2000000e-001  3.9000000e+001  0.0000000e+000
  4.4000000e-001  1.0000000e+000  1.0000000e+000
  4.4000000e-001  2.0000000e+000  6.0000000e-001
  4.4000000e-001  3.0000000e+000  3.0000000e-001
  4.4000000e-001  4.0000000e+000  1.0000000e-001
  4.4000000e-001  5.0000000e+000  0.0000000e+000
  4.4000000e-001  6.0000000e+000  0.0000000e+000
  4.4000000e-001  7.0000000e+000  0.0000000e+000
  4.4000000e-001  8.0000000e+000  0.0000000e+000
  4.4000000e-001  9.0000000e+000  0.0000000e+000
  4.4000000e-001  1.0000000e+001  0.0000000e+000
  4.4000000e-001  1.1000000e+001  0.0000000e+000
  4.4000000e-001  1.2000000e+001  0.0000000e+000
  4.4000000e-001  1.3000000e+001  0.0000000e+000
  4.4000000e-001  1.4000000e+001  0.0000000e+000
  4.4000000e-001  1.5000000e+001  0.0000000e+000
  4.4000000e-001  1.6000000e+001  0.0000000e+000
  4.4000000e-001  1.7000000e+001  0.0000000e+000
  4.4000000e-001  1.8000000e+001  0.0000000e+000
  4.4000000e-001  1.9000000e+001  0.0000000e+000
  4.4000000e-001  2.0000000e+001  0.0000000e+000
  4.4000000e-001  2.1000000e+001  0.0000000e+000
  4.4000000e-001  2.2000000e+001  0.0000000e+000
  4.4000000e-001  2.3000000e+001  0.0000000e+000
  4.4000000e-001  2.4000000e+001  0.0000000e+000
  4.4000000e-001  2.5000000e+001  0.0000000e+000
  4.4000000e-001  2.6000000e+001  0.0000000e+000
  4.4000000e-001  2.7000000e+001  0.0000000e+000
  4.4000000e-001  2.8000000e+001  0.0000000e+000
  4.4000000e-001  2.9000000e+001  0.0000000e+000
  4.4000000e-001  3.0000000e+001  0.0000000e+000
  4.4000000e-001  3.1000000e+001  0.0000000e+000
  4.4000000e-001  3.2000000e+001  0.0000000e+000
  4.4000000e-001  3.3000000e+001  0.0000000e+000
  4.4000000e-001  3.4000000e+001  0.0000000e+000
  4.4000000e-001  3.5000000e+001  0.0000000e+000
  4.4000000e-001  3.6000000e+001  0.0000000e+000
  4.4000000e-001  3.7000000e+001  0.0000000e+000
  4.4000000e-001  3.8000000e+001  0.0000000e+000
  4.4000000e-001  3.9000000e+001  0.0000000e+000
  4.6000000e-001  1.0000000e+000  1.0000000e+000
  4.6000000e-001  2.0000000e+000  8.0000000e-001
  4.6000000e-001  3.0000000e+000  7.0000000e-001
  4.6000000e-001  4.0000000e+000  1.0000000e-001
  4.6000000e-001  5.0000000e+000  0.0000000e+000
  4.6000000e-001  6.0000000e+000  0.0000000e+000
  4.6000000e-001  7.0000000e+000  0.0000000e+000
  4.6000000e-001  8.0000000e+000  0.0000000e+000
  4.6000000e-001  9.0000000e+000  0.0000000e+000
  4.6000000e-001  1.0000000e+001  0.0000000e+000
  4.6000000e-001  1.1000000e+001  0.0000000e+000
  4.6000000e-001  1.2000000e+001  0.0000000e+000
  4.6000000e-001  1.3000000e+001  0.0000000e+000
  4.6000000e-001  1.4000000e+001  0.0000000e+000
  4.6000000e-001  1.5000000e+001  0.0000000e+000
  4.6000000e-001  1.6000000e+001  0.0000000e+000
  4.6000000e-001  1.7000000e+001  0.0000000e+000
  4.6000000e-001  1.8000000e+001  0.0000000e+000
  4.6000000e-001  1.9000000e+001  0.0000000e+000
  4.6000000e-001  2.0000000e+001  0.0000000e+000
  4.6000000e-001  2.1000000e+001  0.0000000e+000
  4.6000000e-001  2.2000000e+001  0.0000000e+000
  4.6000000e-001  2.3000000e+001  0.0000000e+000
  4.6000000e-001  2.4000000e+001  0.0000000e+000
  4.6000000e-001  2.5000000e+001  0.0000000e+000
  4.6000000e-001  2.6000000e+001  0.0000000e+000
  4.6000000e-001  2.7000000e+001  0.0000000e+000
  4.6000000e-001  2.8000000e+001  0.0000000e+000
  4.6000000e-001  2.9000000e+001  0.0000000e+000
  4.6000000e-001  3.0000000e+001  0.0000000e+000
  4.6000000e-001  3.1000000e+001  0.0000000e+000
  4.6000000e-001  3.2000000e+001  0.0000000e+000
  4.6000000e-001  3.3000000e+001  0.0000000e+000
  4.6000000e-001  3.4000000e+001  0.0000000e+000
  4.6000000e-001  3.5000000e+001  0.0000000e+000
  4.6000000e-001  3.6000000e+001  0.0000000e+000
  4.6000000e-001  3.7000000e+001  0.0000000e+000
  4.6000000e-001  3.8000000e+001  0.0000000e+000
  4.6000000e-001  3.9000000e+001  0.0000000e+000
  4.8000000e-001  1.0000000e+000  1.0000000e+000
  4.8000000e-001  2.0000000e+000  1.0000000e+000
  4.8000000e-001  3.0000000e+000  6.0000000e-001
  4.8000000e-001  4.0000000e+000  4.0000000e-001
  4.8000000e-001  5.0000000e+000  2.0000000e-001
  4.8000000e-001  6.0000000e+000  0.0000000e+000
  4.8000000e-001  7.0000000e+000  0.0000000e+000
  4.8000000e-001  8.0000000e+000  0.0000000e+000
  4.8000000e-001  9.0000000e+000  0.0000000e+000
  4.8000000e-001  1.0000000e+001  0.0000000e+000
  4.8000000e-001  1.1000000e+001  0.0000000e+000
  4.8000000e-001  1.2000000e+001  0.0000000e+000
  4.8000000e-001  1.3000000e+001  0.0000000e+000
  4.8000000e-001  1.4000000e+001  0.0000000e+000
  4.8000000e-001  1.5000000e+001  0.0000000e+000
  4.8000000e-001  1.6000000e+001  0.0000000e+000
  4.8000000e-001  1.7000000e+001  0.0000000e+000
  4.8000000e-001  1.8000000e+001  0.0000000e+000
  4.8000000e-001  1.9000000e+001  0.0000000e+000
  4.8000000e-001  2.0000000e+001  0.0000000e+000
  4.8000000e-001  2.1000000e+001  0.0000000e+000
  4.8000000e-001  2.2000000e+001  0.0000000e+000
  4.8000000e-001  2.3000000e+001  0.0000000e+000
  4.8000000e-001  2.4000000e+001  0.0000000e+000
  4.8000000e-001  2.5000000e+001  0.0000000e+000
  4.8000000e-001  2.6000000e+001  0.0000000e+000
  4.8000000e-001  2.7000000e+001  0.0000000e+000
  4.8000000e-001  2.8000000e+001  0.0000000e+000
  4.8000000e-001  2.9000000e+001  0.0000000e+000
  4.8000000e-001  3.0000000e+001  0.0000000e+000
  4.8000000e-001  3.1000000e+001  0.0000000e+000
  4.8000000e-001  3.2000000e+001  0.0000000e+000
  4.8000000e-001  3.3000000e+001  0.0000000e+000
  4.8000000e-001  3.4000000e+001  0.0000000e+000
  4.8000000e-001  3.5000000e+001  0.0000000e+000
  4.8000000e-001  3.6000000e+001  0.0000000e+000
  4.8000000e-001  3.7000000e+001  0.0000000e+000
  4.8000000e-001  3.8000000e+001  0.0000000e+000
  4.8000000e-001  3.9000000e+001  0.0000000e+000
  5.0000000e-001  1.0000000e+000  1.0000000e+000
  5.0000000e-001  2.0000000e+000  1.0000000e+000
  5.0000000e-001  3.0000000e+000  9.0000000e-001
  5.0000000e-001  4.0000000e+000  4.0000000e-001
  5.0000000e-001  5.0000000e+000  0.0000000e+000
  5.0000000e-001  6.0000000e+000  0.0000000e+000
  5.0000000e-001  7.0000000e+000  0.0000000e+000
  5.0000000e-001  8.0000000e+000  0.0000000e+000
  5.0000000e-001  9.0000000e+000  0.0000000e+000
  5.0000000e-001  1.0000000e+001  0.0000000e+000
  5.0000000e-001  1.1000000e+001  0.0000000e+000
  5.0000000e-001  1.2000000e+001  0.0000000e+000
  5.0000000e-001  1.3000000e+001  0.0000000e+000
  5.0000000e-001  1.4000000e+001  0.0000000e+000
  5.0000000e-001  1.5000000e+001  0.0000000e+000
  5.0000000e-001  1.6000000e+001  0.0000000e+000
  5.0000000e-001  1.7000000e+001  0.0000000e+000
  5.0000000e-001  1.8000000e+001  0.0000000e+000
  5.0000000e-001  1.9000000e+001  0.0000000e+000
  5.0000000e-001  2.0000000e+001  0.0000000e+000
  5.0000000e-001  2.1000000e+001  0.0000000e+000
  5.0000000e-001  2.2000000e+001  0.0000000e+000
  5.0000000e-001  2.3000000e+001  0.0000000e+000
  5.0000000e-001  2.4000000e+001  0.0000000e+000
  5.0000000e-001  2.5000000e+001  0.0000000e+000
  5.0000000e-001  2.6000000e+001  0.0000000e+000
  5.0000000e-001  2.7000000e+001  0.0000000e+000
  5.0000000e-001  2.8000000e+001  0.0000000e+000
  5.0000000e-001  2.9000000e+001  0.0000000e+000
  5.0000000e-001  3.0000000e+001  0.0000000e+000
  5.0000000e-001  3.1000000e+001  0.0000000e+000
  5.0000000e-001  3.2000000e+001  0.0000000e+000
  5.0000000e-001  3.3000000e+001  0.0000000e+000
  5.0000000e-001  3.4000000e+001  0.0000000e+000
  5.0000000e-001  3.5000000e+001  0.0000000e+000
  5.0000000e-001  3.6000000e+001  0.0000000e+000
  5.0000000e-001  3.7000000e+001  0.0000000e+000
  5.0000000e-001  3.8000000e+001  0.0000000e+000
  5.0000000e-001  3.9000000e+001  0.0000000e+000
  5.2000000e-001  1.0000000e+000  1.0000000e+000
  5.2000000e-001  2.0000000e+000  1.0000000e+000
  5.2000000e-001  3.0000000e+000  8.0000000e-001
  5.2000000e-001  4.0000000e+000  5.0000000e-001
  5.2000000e-001  5.0000000e+000  0.0000000e+000
  5.2000000e-001  6.0000000e+000  0.0000000e+000
  5.2000000e-001  7.0000000e+000  0.0000000e+000
  5.2000000e-001  8.0000000e+000  0.0000000e+000
  5.2000000e-001  9.0000000e+000  0.0000000e+000
  5.2000000e-001  1.0000000e+001  0.0000000e+000
  5.2000000e-001  1.1000000e+001  0.0000000e+000
  5.2000000e-001  1.2000000e+001  0.0000000e+000
  5.2000000e-001  1.3000000e+001  0.0000000e+000
  5.2000000e-001  1.4000000e+001  0.0000000e+000
  5.2000000e-001  1.5000000e+001  0.0000000e+000
  5.2000000e-001  1.6000000e+001  0.0000000e+000
  5.2000000e-001  1.7000000e+001  0.0000000e+000
  5.2000000e-001  1.8000000e+001  0.0000000e+000
  5.2000000e-001  1.9000000e+001  0.0000000e+000
  5.2000000e-001  2.0000000e+001  0.0000000e+000
  5.2000000e-001  2.1000000e+001  0.0000000e+000
  5.2000000e-001  2.2000000e+001  0.0000000e+000
  5.2000000e-001  2.3000000e+001  0.0000000e+000
  5.2000000e-001  2.4000000e+001  0.0000000e+000
  5.2000000e-001  2.5000000e+001  0.0000000e+000
  5.2000000e-001  2.6000000e+001  0.0000000e+000
  5.2000000e-001  2.7000000e+001  0.0000000e+000
  5.2000000e-001  2.8000000e+001  0.0000000e+000
  5.2000000e-001  2.9000000e+001  0.0000000e+000
  5.2000000e-001  3.0000000e+001  0.0000000e+000
  5.2000000e-001  3.1000000e+001  0.0000000e+000
  5.2000000e-001  3.2000000e+001  0.0000000e+000
  5.2000000e-001  3.3000000e+001  0.0000000e+000
  5.2000000e-001  3.4000000e+001  0.0000000e+000
  5.2000000e-001  3.5000000e+001  0.0000000e+000
  5.2000000e-001  3.6000000e+001  0.0000000e+000
  5.2000000e-001  3.7000000e+001  0.0000000e+000
  5.2000000e-001  3.8000000e+001  0.0000000e+000
  5.2000000e-001  3.9000000e+001  0.0000000e+000
  5.4000000e-001  1.0000000e+000  1.0000000e+000
  5.4000000e-001  2.0000000e+000  1.0000000e+000
  5.4000000e-001  3.0000000e+000  8.0000000e-001
  5.4000000e-001  4.0000000e+000  8.0000000e-001
  5.4000000e-001  5.0000000e+000  3.0000000e-001
  5.4000000e-001  6.0000000e+000  1.0000000e-001
  5.4000000e-001  7.0000000e+000  1.0000000e-001
  5.4000000e-001  8.0000000e+000  0.0000000e+000
  5.4000000e-001  9.0000000e+000  0.0000000e+000
  5.4000000e-001  1.0000000e+001  0.0000000e+000
  5.4000000e-001  1.1000000e+001  0.0000000e+000
  5.4000000e-001  1.2000000e+001  0.0000000e+000
  5.4000000e-001  1.3000000e+001  0.0000000e+000
  5.4000000e-001  1.4000000e+001  0.0000000e+000
  5.4000000e-001  1.5000000e+001  0.0000000e+000
  5.4000000e-001  1.6000000e+001  0.0000000e+000
  5.4000000e-001  1.7000000e+001  0.0000000e+000
  5.4000000e-001  1.8000000e+001  0.0000000e+000
  5.4000000e-001  1.9000000e+001  0.0000000e+000
  5.4000000e-001  2.0000000e+001  0.0000000e+000
  5.4000000e-001  2.1000000e+001  0.0000000e+000
  5.4000000e-001  2.2000000e+001  0.0000000e+000
  5.4000000e-001  2.3000000e+001  0.0000000e+000
  5.4000000e-001  2.4000000e+001  0.0000000e+000
  5.4000000e-001  2.5000000e+001  0.0000000e+000
  5.4000000e-001  2.6000000e+001  0.0000000e+000
  5.4000000e-001  2.7000000e+001  0.0000000e+000
  5.4000000e-001  2.8000000e+001  0.0000000e+000
  5.4000000e-001  2.9000000e+001  0.0000000e+000
  5.4000000e-001  3.0000000e+001  0.0000000e+000
  5.4000000e-001  3.1000000e+001  0.0000000e+000
  5.4000000e-001  3.2000000e+001  0.0000000e+000
  5.4000000e-001  3.3000000e+001  0.0000000e+000
  5.4000000e-001  3.4000000e+001  0.0000000e+000
  5.4000000e-001  3.5000000e+001  0.0000000e+000
  5.4000000e-001  3.6000000e+001  0.0000000e+000
  5.4000000e-001  3.7000000e+001  0.0000000e+000
  5.4000000e-001  3.8000000e+001  0.0000000e+000
  5.4000000e-001  3.9000000e+001  0.0000000e+000
  5.6000000e-001  1.0000000e+000  1.0000000e+000
  5.6000000e-001  2.0000000e+000  1.0000000e+000
  5.6000000e-001  3.0000000e+000  1.0000000e+000
  5.6000000e-001  4.0000000e+000  6.0000000e-001
  5.6000000e-001  5.0000000e+000  5.0000000e-001
  5.6000000e-001  6.0000000e+000  2.0000000e-001
  5.6000000e-001  7.0000000e+000  0.0000000e+000
  5.6000000e-001  8.0000000e+000  0.0000000e+000
  5.6000000e-001  9.0000000e+000  0.0000000e+000
  5.6000000e-001  1.0000000e+001  0.0000000e+000
  5.6000000e-001  1.1000000e+001  0.0000000e+000
  5.6000000e-001  1.2000000e+001  0.0000000e+000
  5.6000000e-001  1.3000000e+001  0.0000000e+000
  5.6000000e-001  1.4000000e+001  0.0000000e+000
  5.6000000e-001  1.5000000e+001  0.0000000e+000
  5.6000000e-001  1.6000000e+001  0.0000000e+000
  5.6000000e-001  1.7000000e+001  0.0000000e+000
  5.6000000e-001  1.8000000e+001  0.0000000e+000
  5.6000000e-001  1.9000000e+001  0.0000000e+000
  5.6000000e-001  2.0000000e+001  0.0000000e+000
  5.6000000e-001  2.1000000e+001  0.0000000e+000
  5.6000000e-001  2.2000000e+001  0.0000000e+000
  5.6000000e-001  2.3000000e+001  0.0000000e+000
  5.6000000e-001  2.4000000e+001  0.0000000e+000
  5.6000000e-001  2.5000000e+001  0.0000000e+000
  5.6000000e-001  2.6000000e+001  0.0000000e+000
  5.6000000e-001  2.7000000e+001  0.0000000e+000
  5.6000000e-001  2.8000000e+001  0.0000000e+000
  5.6000000e-001  2.9000000e+001  0.0000000e+000
  5.6000000e-001  3.0000000e+001  0.0000000e+000
  5.6000000e-001  3.1000000e+001  0.0000000e+000
  5.6000000e-001  3.2000000e+001  0.0000000e+000
  5.6000000e-001  3.3000000e+001  0.0000000e+000
  5.6000000e-001  3.4000000e+001  0.0000000e+000
  5.6000000e-001  3.5000000e+001  0.0000000e+000
  5.6000000e-001  3.6000000e+001  0.0000000e+000
  5.6000000e-001  3.7000000e+001  0.0000000e+000
  5.6000000e-001  3.8000000e+001  0.0000000e+000
  5.6000000e-001  3.9000000e+001  0.0000000e+000
  5.8000000e-001  1.0000000e+000  1.0000000e+000
  5.8000000e-001  2.0000000e+000  1.0000000e+000
  5.8000000e-001  3.0000000e+000  1.0000000e+000
  5.8000000e-001  4.0000000e+000  8.0000000e-001
  5.8000000e-001  5.0000000e+000  8.0000000e-001
  5.8000000e-001  6.0000000e+000  5.0000000e-001
  5.8000000e-001  7.0000000e+000  4.0000000e-001
  5.8000000e-001  8.0000000e+000  1.0000000e-001
  5.8000000e-001  9.0000000e+000  0.0000000e+000
  5.8000000e-001  1.0000000e+001  0.0000000e+000
  5.8000000e-001  1.1000000e+001  0.0000000e+000
  5.8000000e-001  1.2000000e+001  0.0000000e+000
  5.8000000e-001  1.3000000e+001  0.0000000e+000
  5.8000000e-001  1.4000000e+001  0.0000000e+000
  5.8000000e-001  1.5000000e+001  0.0000000e+000
  5.8000000e-001  1.6000000e+001  0.0000000e+000
  5.8000000e-001  1.7000000e+001  0.0000000e+000
  5.8000000e-001  1.8000000e+001  0.0000000e+000
  5.8000000e-001  1.9000000e+001  0.0000000e+000
  5.8000000e-001  2.0000000e+001  0.0000000e+000
  5.8000000e-001  2.1000000e+001  0.0000000e+000
  5.8000000e-001  2.2000000e+001  0.0000000e+000
  5.8000000e-001  2.3000000e+001  0.0000000e+000
  5.8000000e-001  2.4000000e+001  0.0000000e+000
  5.8000000e-001  2.5000000e+001  0.0000000e+000
  5.8000000e-001  2.6000000e+001  0.0000000e+000
  5.8000000e-001  2.7000000e+001  0.0000000e+000
  5.8000000e-001  2.8000000e+001  0.0000000e+000
  5.8000000e-001  2.9000000e+001  0.0000000e+000
  5.8000000e-001  3.0000000e+001  0.0000000e+000
  5.8000000e-001  3.1000000e+001  0.0000000e+000
  5.8000000e-001  3.2000000e+001  0.0000000e+000
  5.8000000e-001  3.3000000e+001  0.0000000e+000
  5.8000000e-001  3.4000000e+001  0.0000000e+000
  5.8000000e-001  3.5000000e+001  0.0000000e+000
  5.8000000e-001  3.6000000e+001  0.0000000e+000
  5.8000000e-001  3.7000000e+001  0.0000000e+000
  5.8000000e-001  3.8000000e+001  0.0000000e+000
  5.8000000e-001  3.9000000e+001  0.0000000e+000
  6.0000000e-001  1.0000000e+000  1.0000000e+000
  6.0000000e-001  2.0000000e+000  1.0000000e+000
  6.0000000e-001  3.0000000e+000  1.0000000e+000
  6.0000000e-001  4.0000000e+000  1.0000000e+000
  6.0000000e-001  5.0000000e+000  9.0000000e-001
  6.0000000e-001  6.0000000e+000  7.0000000e-001
  6.0000000e-001  7.0000000e+000  3.0000000e-001
  6.0000000e-001  8.0000000e+000  2.0000000e-001
  6.0000000e-001  9.0000000e+000  0.0000000e+000
  6.0000000e-001  1.0000000e+001  0.0000000e+000
  6.0000000e-001  1.1000000e+001  0.0000000e+000
  6.0000000e-001  1.2000000e+001  0.0000000e+000
  6.0000000e-001  1.3000000e+001  0.0000000e+000
  6.0000000e-001  1.4000000e+001  0.0000000e+000
  6.0000000e-001  1.5000000e+001  0.0000000e+000
  6.0000000e-001  1.6000000e+001  0.0000000e+000
  6.0000000e-001  1.7000000e+001  0.0000000e+000
  6.0000000e-001  1.8000000e+001  0.0000000e+000
  6.0000000e-001  1.9000000e+001  0.0000000e+000
  6.0000000e-001  2.0000000e+001  0.0000000e+000
  6.0000000e-001  2.1000000e+001  0.0000000e+000
  6.0000000e-001  2.2000000e+001  0.0000000e+000
  6.0000000e-001  2.3000000e+001  0.0000000e+000
  6.0000000e-001  2.4000000e+001  0.0000000e+000
  6.0000000e-001  2.5000000e+001  0.0000000e+000
  6.0000000e-001  2.6000000e+001  0.0000000e+000
  6.0000000e-001  2.7000000e+001  0.0000000e+000
  6.0000000e-001  2.8000000e+001  0.0000000e+000
  6.0000000e-001  2.9000000e+001  0.0000000e+000
  6.0000000e-001  3.0000000e+001  0.0000000e+000
  6.0000000e-001  3.1000000e+001  0.0000000e+000
  6.0000000e-001  3.2000000e+001  0.0000000e+000
  6.0000000e-001  3.3000000e+001  0.0000000e+000
  6.0000000e-001  3.4000000e+001  0.0000000e+000
  6.0000000e-001  3.5000000e+001  0.0000000e+000
  6.0000000e-001  3.6000000e+001  0.0000000e+000
  6.0000000e-001  3.7000000e+001  0.0000000e+000
  6.0000000e-001  3.8000000e+001  0.0000000e+000
  6.0000000e-001  3.9000000e+001  0.0000000e+000
  6.2000000e-001  1.0000000e+000  1.0000000e+000
  6.2000000e-001  2.0000000e+000  1.0000000e+000
  6.2000000e-001  3.0000000e+000  1.0000000e+000
  6.2000000e-001  4.0000000e+000  1.0000000e+000
  6.2000000e-001  5.0000000e+000  1.0000000e+000
  6.2000000e-001  6.0000000e+000  8.0000000e-001
  6.2000000e-001  7.0000000e+000  5.0000000e-001
  6.2000000e-001  8.0000000e+000  2.0000000e-001
  6.2000000e-001  9.0000000e+000  1.0000000e-001
  6.2000000e-001  1.0000000e+001  3.0000000e-001
  6.2000000e-001  1.1000000e+001  0.0000000e+000
  6.2000000e-001  1.2000000e+001  0.0000000e+000
  6.2000000e-001  1.3000000e+001  0.0000000e+000
  6.2000000e-001  1.4000000e+001  0.0000000e+000
  6.2000000e-001  1.5000000e+001  0.0000000e+000
  6.2000000e-001  1.6000000e+001  0.0000000e+000
  6.2000000e-001  1.7000000e+001  0.0000000e+000
  6.2000000e-001  1.8000000e+001  0.0000000e+000
  6.2000000e-001  1.9000000e+001  0.0000000e+000
  6.2000000e-001  2.0000000e+001  0.0000000e+000
  6.2000000e-001  2.1000000e+001  0.0000000e+000
  6.2000000e-001  2.2000000e+001  0.0000000e+000
  6.2000000e-001  2.3000000e+001  0.0000000e+000
  6.2000000e-001  2.4000000e+001  0.0000000e+000
  6.2000000e-001  2.5000000e+001  0.0000000e+000
  6.2000000e-001  2.6000000e+001  0.0000000e+000
  6.2000000e-001  2.7000000e+001  0.0000000e+000
  6.2000000e-001  2.8000000e+001  0.0000000e+000
  6.2000000e-001  2.9000000e+001  0.0000000e+000
  6.2000000e-001  3.0000000e+001  0.0000000e+000
  6.2000000e-001  3.1000000e+001  0.0000000e+000
  6.2000000e-001  3.2000000e+001  0.0000000e+000
  6.2000000e-001  3.3000000e+001  0.0000000e+000
  6.2000000e-001  3.4000000e+001  0.0000000e+000
  6.2000000e-001  3.5000000e+001  0.0000000e+000
  6.2000000e-001  3.6000000e+001  0.0000000e+000
  6.2000000e-001  3.7000000e+001  0.0000000e+000
  6.2000000e-001  3.8000000e+001  0.0000000e+000
  6.2000000e-001  3.9000000e+001  0.0000000e+000
  6.4000000e-001  1.0000000e+000  1.0000000e+000
  6.4000000e-001  2.0000000e+000  1.0000000e+000
  6.4000000e-001  3.0000000e+000  1.0000000e+000
  6.4000000e-001  4.0000000e+000  1.0000000e+000
  6.4000000e-001  5.0000000e+000  1.0000000e+000
  6.4000000e-001  6.0000000e+000  9.0000000e-001
  6.4000000e-001  7.0000000e+000  8.0000000e-001
  6.4000000e-001  8.0000000e+000  7.0000000e-001
  6.4000000e-001  9.0000000e+000  4.0000000e-001
  6.4000000e-001  1.0000000e+001  2.0000000e-001
  6.4000000e-001  1.1000000e+001  2.0000000e-001
  6.4000000e-001  1.2000000e+001  3.0000000e-001
  6.4000000e-001  1.3000000e+001  0.0000000e+000
  6.4000000e-001  1.4000000e+001  0.0000000e+000
  6.4000000e-001  1.5000000e+001  1.0000000e-001
  6.4000000e-001  1.6000000e+001  0.0000000e+000
  6.4000000e-001  1.7000000e+001  0.0000000e+000
  6.4000000e-001  1.8000000e+001  0.0000000e+000
  6.4000000e-001  1.9000000e+001  0.0000000e+000
  6.4000000e-001  2.0000000e+001  0.0000000e+000
  6.4000000e-001  2.1000000e+001  0.0000000e+000
  6.4000000e-001  2.2000000e+001  0.0000000e+000
  6.4000000e-001  2.3000000e+001  0.0000000e+000
  6.4000000e-001  2.4000000e+001  0.0000000e+000
  6.4000000e-001  2.5000000e+001  0.0000000e+000
  6.4000000e-001  2.6000000e+001  0.0000000e+000
  6.4000000e-001  2.7000000e+001  0.0000000e+000
  6.4000000e-001  2.8000000e+001  0.0000000e+000
  6.4000000e-001  2.9000000e+001  0.0000000e+000
  6.4000000e-001  3.0000000e+001  0.0000000e+000
  6.4000000e-001  3.1000000e+001  0.0000000e+000
  6.4000000e-001  3.2000000e+001  0.0000000e+000
  6.4000000e-001  3.3000000e+001  0.0000000e+000
  6.4000000e-001  3.4000000e+001  0.0000000e+000
  6.4000000e-001  3.5000000e+001  0.0000000e+000
  6.4000000e-001  3.6000000e+001  0.0000000e+000
  6.4000000e-001  3.7000000e+001  0.0000000e+000
  6.4000000e-001  3.8000000e+001  0.0000000e+000
  6.4000000e-001  3.9000000e+001  0.0000000e+000
  6.6000000e-001  1.0000000e+000  1.0000000e+000
  6.6000000e-001  2.0000000e+000  1.0000000e+000
  6.6000000e-001  3.0000000e+000  1.0000000e+000
  6.6000000e-001  4.0000000e+000  1.0000000e+000
  6.6000000e-001  5.0000000e+000  9.0000000e-001
  6.6000000e-001  6.0000000e+000  1.0000000e+000
  6.6000000e-001  7.0000000e+000  1.0000000e+000
  6.6000000e-001  8.0000000e+000  9.0000000e-001
  6.6000000e-001  9.0000000e+000  4.0000000e-001
  6.6000000e-001  1.0000000e+001  4.0000000e-001
  6.6000000e-001  1.1000000e+001  5.0000000e-001
  6.6000000e-001  1.2000000e+001  3.0000000e-001
  6.6000000e-001  1.3000000e+001  2.0000000e-001
  6.6000000e-001  1.4000000e+001  2.0000000e-001
  6.6000000e-001  1.5000000e+001  1.0000000e-001
  6.6000000e-001  1.6000000e+001  3.0000000e-001
  6.6000000e-001  1.7000000e+001  0.0000000e+000
  6.6000000e-001  1.8000000e+001  0.0000000e+000
  6.6000000e-001  1.9000000e+001  0.0000000e+000
  6.6000000e-001  2.0000000e+001  0.0000000e+000
  6.6000000e-001  2.1000000e+001  0.0000000e+000
  6.6000000e-001  2.2000000e+001  0.0000000e+000
  6.6000000e-001  2.3000000e+001  0.0000000e+000
  6.6000000e-001  2.4000000e+001  0.0000000e+000
  6.6000000e-001  2.5000000e+001  0.0000000e+000
  6.6000000e-001  2.6000000e+001  0.0000000e+000
  6.6000000e-001  2.7000000e+001  0.0000000e+000
  6.6000000e-001  2.8000000e+001  0.0000000e+000
  6.6000000e-001  2.9000000e+001  0.0000000e+000
  6.6000000e-001  3.0000000e+001  0.0000000e+000
  6.6000000e-001  3.1000000e+001  0.0000000e+000
  6.6000000e-001  3.2000000e+001  0.0000000e+000
  6.6000000e-001  3.3000000e+001  0.0000000e+000
  6.6000000e-001  3.4000000e+001  0.0000000e+000
  6.6000000e-001  3.5000000e+001  0.0000000e+000
  6.6000000e-001  3.6000000e+001  0.0000000e+000
  6.6000000e-001  3.7000000e+001  0.0000000e+000
  6.6000000e-001  3.8000000e+001  0.0000000e+000
  6.6000000e-001  3.9000000e+001  0.0000000e+000
  6.8000000e-001  1.0000000e+000  1.0000000e+000
  6.8000000e-001  2.0000000e+000  1.0000000e+000
  6.8000000e-001  3.0000000e+000  1.0000000e+000
  6.8000000e-001  4.0000000e+000  1.0000000e+000
  6.8000000e-001  5.0000000e+000  1.0000000e+000
  6.8000000e-001  6.0000000e+000  1.0000000e+000
  6.8000000e-001  7.0000000e+000  1.0000000e+000
  6.8000000e-001  8.0000000e+000  7.0000000e-001
  6.8000000e-001  9.0000000e+000  9.0000000e-001
  6.8000000e-001  1.0000000e+001  7.0000000e-001
  6.8000000e-001  1.1000000e+001  3.0000000e-001
  6.8000000e-001  1.2000000e+001  5.0000000e-001
  6.8000000e-001  1.3000000e+001  5.0000000e-001
  6.8000000e-001  1.4000000e+001  3.0000000e-001
  6.8000000e-001  1.5000000e+001  2.0000000e-001
  6.8000000e-001  1.6000000e+001  2.0000000e-001
  6.8000000e-001  1.7000000e+001  4.0000000e-001
  6.8000000e-001  1.8000000e+001  1.0000000e-001
  6.8000000e-001  1.9000000e+001  1.0000000e-001
  6.8000000e-001  2.0000000e+001  1.0000000e-001
  6.8000000e-001  2.1000000e+001  1.0000000e-001
  6.8000000e-001  2.2000000e+001  1.0000000e-001
  6.8000000e-001  2.3000000e+001  0.0000000e+000
  6.8000000e-001  2.4000000e+001  0.0000000e+000
  6.8000000e-001  2.5000000e+001  0.0000000e+000
  6.8000000e-001  2.6000000e+001  0.0000000e+000
  6.8000000e-001  2.7000000e+001  0.0000000e+000
  6.8000000e-001  2.8000000e+001  0.0000000e+000
  6.8000000e-001  2.9000000e+001  1.0000000e-001
  6.8000000e-001  3.0000000e+001  0.0000000e+000
  6.8000000e-001  3.1000000e+001  0.0000000e+000
  6.8000000e-001  3.2000000e+001  0.0000000e+000
  6.8000000e-001  3.3000000e+001  0.0000000e+000
  6.8000000e-001  3.4000000e+001  0.0000000e+000
  6.8000000e-001  3.5000000e+001  0.0000000e+000
  6.8000000e-001  3.6000000e+001  0.0000000e+000
  6.8000000e-001  3.7000000e+001  0.0000000e+000
  6.8000000e-001  3.8000000e+001  0.0000000e+000
  6.8000000e-001  3.9000000e+001  0.0000000e+000
  7.0000000e-001  1.0000000e+000  1.0000000e+000
  7.0000000e-001  2.0000000e+000  1.0000000e+000
  7.0000000e-001  3.0000000e+000  1.0000000e+000
  7.0000000e-001  4.0000000e+000  1.0000000e+000
  7.0000000e-001  5.0000000e+000  1.0000000e+000
  7.0000000e-001  6.0000000e+000  1.0000000e+000
  7.0000000e-001  7.0000000e+000  1.0000000e+000
  7.0000000e-001  8.0000000e+000  1.0000000e+000
  7.0000000e-001  9.0000000e+000  1.0000000e+000
  7.0000000e-001  1.0000000e+001  9.0000000e-001
  7.0000000e-001  1.1000000e+001  7.0000000e-001
  7.0000000e-001  1.2000000e+001  7.0000000e-001
  7.0000000e-001  1.3000000e+001  8.0000000e-001
  7.0000000e-001  1.4000000e+001  4.0000000e-001
  7.0000000e-001  1.5000000e+001  8.0000000e-001
  7.0000000e-001  1.6000000e+001  5.0000000e-001
  7.0000000e-001  1.7000000e+001  3.0000000e-001
  7.0000000e-001  1.8000000e+001  5.0000000e-001
  7.0000000e-001  1.9000000e+001  4.0000000e-001
  7.0000000e-001  2.0000000e+001  1.0000000e-001
  7.0000000e-001  2.1000000e+001  1.0000000e-001
  7.0000000e-001  2.2000000e+001  2.0000000e-001
  7.0000000e-001  2.3000000e+001  1.0000000e-001
  7.0000000e-001  2.4000000e+001  1.0000000e-001
  7.0000000e-001  2.5000000e+001  0.0000000e+000
  7.0000000e-001  2.6000000e+001  0.0000000e+000
  7.0000000e-001  2.7000000e+001  0.0000000e+000
  7.0000000e-001  2.8000000e+001  0.0000000e+000
  7.0000000e-001  2.9000000e+001  1.0000000e-001
  7.0000000e-001  3.0000000e+001  0.0000000e+000
  7.0000000e-001  3.1000000e+001  0.0000000e+000
  7.0000000e-001  3.2000000e+001  0.0000000e+000
  7.0000000e-001  3.3000000e+001  0.0000000e+000
  7.0000000e-001  3.4000000e+001  0.0000000e+000
  7.0000000e-001  3.5000000e+001  0.0000000e+000
  7.0000000e-001  3.6000000e+001  0.0000000e+000
  7.0000000e-001  3.7000000e+001  0.0000000e+000
  7.0000000e-001  3.8000000e+001  0.0000000e+000
  7.0000000e-001  3.9000000e+001  0.0000000e+000
  7.2000000e-001  1.0000000e+000  1.0000000e+000
  7.2000000e-001  2.0000000e+000  1.0000000e+000
  7.2000000e-001  3.0000000e+000  1.0000000e+000
  7.2000000e-001  4.0000000e+000  1.0000000e+000
  7.2000000e-001  5.0000000e+000  1.0000000e+000
  7.2000000e-001  6.0000000e+000  1.0000000e+000
  7.2000000e-001  7.0000000e+000  1.0000000e+000
  7.2000000e-001  8.0000000e+000  1.0000000e+000
  7.2000000e-001  9.0000000e+000  1.0000000e+000
  7.2000000e-001  1.0000000e+001  1.0000000e+000
  7.2000000e-001  1.1000000e+001  9.0000000e-001
  7.2000000e-001  1.2000000e+001  1.0000000e+000
  7.2000000e-001  1.3000000e+001  9.0000000e-001
  7.2000000e-001  1.4000000e+001  9.0000000e-001
  7.2000000e-001  1.5000000e+001  8.0000000e-001
  7.2000000e-001  1.6000000e+001  7.0000000e-001
  7.2000000e-001  1.7000000e+001  8.0000000e-001
  7.2000000e-001  1.8000000e+001  6.0000000e-001
  7.2000000e-001  1.9000000e+001  6.0000000e-001
  7.2000000e-001  2.0000000e+001  5.0000000e-001
  7.2000000e-001  2.1000000e+001  5.0000000e-001
  7.2000000e-001  2.2000000e+001  6.0000000e-001
  7.2000000e-001  2.3000000e+001  4.0000000e-001
  7.2000000e-001  2.4000000e+001  4.0000000e-001
  7.2000000e-001  2.5000000e+001  2.0000000e-001
  7.2000000e-001  2.6000000e+001  3.0000000e-001
  7.2000000e-001  2.7000000e+001  4.0000000e-001
  7.2000000e-001  2.8000000e+001  1.0000000e-001
  7.2000000e-001  2.9000000e+001  4.0000000e-001
  7.2000000e-001  3.0000000e+001  1.0000000e-001
  7.2000000e-001  3.1000000e+001  2.0000000e-001
  7.2000000e-001  3.2000000e+001  1.0000000e-001
  7.2000000e-001  3.3000000e+001  0.0000000e+000
  7.2000000e-001  3.4000000e+001  0.0000000e+000
  7.2000000e-001  3.5000000e+001  0.0000000e+000
  7.2000000e-001  3.6000000e+001  0.0000000e+000
  7.2000000e-001  3.7000000e+001  1.0000000e-001
  7.2000000e-001  3.8000000e+001  0.0000000e+000
  7.2000000e-001  3.9000000e+001  0.0000000e+000
  7.4000000e-001  1.0000000e+000  1.0000000e+000
  7.4000000e-001  2.0000000e+000  1.0000000e+000
  7.4000000e-001  3.0000000e+000  1.0000000e+000
  7.4000000e-001  4.0000000e+000  1.0000000e+000
  7.4000000e-001  5.0000000e+000  1.0000000e+000
  7.4000000e-001  6.0000000e+000  1.0000000e+000
  7.4000000e-001  7.0000000e+000  1.0000000e+000
  7.4000000e-001  8.0000000e+000  1.0000000e+000
  7.4000000e-001  9.0000000e+000  1.0000000e+000
  7.4000000e-001  1.0000000e+001  1.0000000e+000
  7.4000000e-001  1.1000000e+001  1.0000000e+000
  7.4000000e-001  1.2000000e+001  1.0000000e+000
  7.4000000e-001  1.3000000e+001  9.0000000e-001
  7.4000000e-001  1.4000000e+001  1.0000000e+000
  7.4000000e-001  1.5000000e+001  8.0000000e-001
  7.4000000e-001  1.6000000e+001  1.0000000e+000
  7.4000000e-001  1.7000000e+001  8.0000000e-001
  7.4000000e-001  1.8000000e+001  8.0000000e-001
  7.4000000e-001  1.9000000e+001  8.0000000e-001
  7.4000000e-001  2.0000000e+001  9.0000000e-001
  7.4000000e-001  2.1000000e+001  8.0000000e-001
  7.4000000e-001  2.2000000e+001  8.0000000e-001
  7.4000000e-001  2.3000000e+001  7.0000000e-001
  7.4000000e-001  2.4000000e+001  8.0000000e-001
  7.4000000e-001  2.5000000e+001  5.0000000e-001
  7.4000000e-001  2.6000000e+001  4.0000000e-001
  7.4000000e-001  2.7000000e+001  5.0000000e-001
  7.4000000e-001  2.8000000e+001  4.0000000e-001
  7.4000000e-001  2.9000000e+001  6.0000000e-001
  7.4000000e-001  3.0000000e+001  2.0000000e-001
  7.4000000e-001  3.1000000e+001  4.0000000e-001
  7.4000000e-001  3.2000000e+001  3.0000000e-001
  7.4000000e-001  3.3000000e+001  4.0000000e-001
  7.4000000e-001  3.4000000e+001  1.0000000e-001
  7.4000000e-001  3.5000000e+001  4.0000000e-001
  7.4000000e-001  3.6000000e+001  4.0000000e-001
  7.4000000e-001  3.7000000e+001  2.0000000e-001
  7.4000000e-001  3.8000000e+001  3.0000000e-001
  7.4000000e-001  3.9000000e+001  3.0000000e-001
  7.6000000e-001  1.0000000e+000  1.0000000e+000
  7.6000000e-001  2.0000000e+000  1.0000000e+000
  7.6000000e-001  3.0000000e+000  1.0000000e+000
  7.6000000e-001  4.0000000e+000  1.0000000e+000
  7.6000000e-001  5.0000000e+000  1.0000000e+000
  7.6000000e-001  6.0000000e+000  1.0000000e+000
  7.6000000e-001  7.0000000e+000  1.0000000e+000
  7.6000000e-001  8.0000000e+000  1.0000000e+000
  7.6000000e-001  9.0000000e+000  1.0000000e+000
  7.6000000e-001  1.0000000e+001  1.0000000e+000
  7.6000000e-001  1.1000000e+001  1.0000000e+000
  7.6000000e-001  1.2000000e+001  1.0000000e+000
  7.6000000e-001  1.3000000e+001  9.0000000e-001
  7.6000000e-001  1.4000000e+001  1.0000000e+000
  7.6000000e-001  1.5000000e+001  1.0000000e+000
  7.6000000e-001  1.6000000e+001  8.0000000e-001
  7.6000000e-001  1.7000000e+001  1.0000000e+000
  7.6000000e-001  1.8000000e+001  1.0000000e+000
  7.6000000e-001  1.9000000e+001  9.0000000e-001
  7.6000000e-001  2.0000000e+001  9.0000000e-001
  7.6000000e-001  2.1000000e+001  1.0000000e+000
  7.6000000e-001  2.2000000e+001  6.0000000e-001
  7.6000000e-001  2.3000000e+001  9.0000000e-001
  7.6000000e-001  2.4000000e+001  9.0000000e-001
  7.6000000e-001  2.5000000e+001  1.0000000e+000
  7.6000000e-001  2.6000000e+001  7.0000000e-001
  7.6000000e-001  2.7000000e+001  9.0000000e-001
  7.6000000e-001  2.8000000e+001  9.0000000e-001
  7.6000000e-001  2.9000000e+001  9.0000000e-001
  7.6000000e-001  3.0000000e+001  7.0000000e-001
  7.6000000e-001  3.1000000e+001  5.0000000e-001
  7.6000000e-001  3.2000000e+001  7.0000000e-001
  7.6000000e-001  3.3000000e+001  9.0000000e-001
  7.6000000e-001  3.4000000e+001  9.0000000e-001
  7.6000000e-001  3.5000000e+001  5.0000000e-001
  7.6000000e-001  3.6000000e+001  9.0000000e-001
  7.6000000e-001  3.7000000e+001  5.0000000e-001
  7.6000000e-001  3.8000000e+001  7.0000000e-001
  7.6000000e-001  3.9000000e+001  4.0000000e-001
  7.8000000e-001  1.0000000e+000  1.0000000e+000
  7.8000000e-001  2.0000000e+000  1.0000000e+000
  7.8000000e-001  3.0000000e+000  1.0000000e+000
  7.8000000e-001  4.0000000e+000  1.0000000e+000
  7.8000000e-001  5.0000000e+000  1.0000000e+000
  7.8000000e-001  6.0000000e+000  1.0000000e+000
  7.8000000e-001  7.0000000e+000  1.0000000e+000
  7.8000000e-001  8.0000000e+000  1.0000000e+000
  7.8000000e-001  9.0000000e+000  1.0000000e+000
  7.8000000e-001  1.0000000e+001  1.0000000e+000
  7.8000000e-001  1.1000000e+001  1.0000000e+000
  7.8000000e-001  1.2000000e+001  1.0000000e+000
  7.8000000e-001  1.3000000e+001  1.0000000e+000
  7.8000000e-001  1.4000000e+001  1.0000000e+000
  7.8000000e-001  1.5000000e+001  1.0000000e+000
  7.8000000e-001  1.6000000e+001  1.0000000e+000
  7.8000000e-001  1.7000000e+001  1.0000000e+000
  7.8000000e-001  1.8000000e+001  1.0000000e+000
  7.8000000e-001  1.9000000e+001  1.0000000e+000
  7.8000000e-001  2.0000000e+001  1.0000000e+000
  7.8000000e-001  2.1000000e+001  9.0000000e-001
  7.8000000e-001  2.2000000e+001  1.0000000e+000
  7.8000000e-001  2.3000000e+001  1.0000000e+000
  7.8000000e-001  2.4000000e+001  1.0000000e+000
  7.8000000e-001  2.5000000e+001  9.0000000e-001
  7.8000000e-001  2.6000000e+001  1.0000000e+000
  7.8000000e-001  2.7000000e+001  8.0000000e-001
  7.8000000e-001  2.8000000e+001  1.0000000e+000
  7.8000000e-001  2.9000000e+001  9.0000000e-001
  7.8000000e-001  3.0000000e+001  7.0000000e-001
  7.8000000e-001  3.1000000e+001  1.0000000e+000
  7.8000000e-001  3.2000000e+001  8.0000000e-001
  7.8000000e-001  3.3000000e+001  9.0000000e-001
  7.8000000e-001  3.4000000e+001  1.0000000e+000
  7.8000000e-001  3.5000000e+001  1.0000000e+000
  7.8000000e-001  3.6000000e+001  1.0000000e+000
  7.8000000e-001  3.7000000e+001  1.0000000e+000
  7.8000000e-001  3.8000000e+001  8.0000000e-001
  7.8000000e-001  3.9000000e+001  9.0000000e-001
  8.0000000e-001  1.0000000e+000  1.0000000e+000
  8.0000000e-001  2.0000000e+000  1.0000000e+000
  8.0000000e-001  3.0000000e+000  1.0000000e+000
  8.0000000e-001  4.0000000e+000  1.0000000e+000
  8.0000000e-001  5.0000000e+000  1.0000000e+000
  8.0000000e-001  6.0000000e+000  1.0000000e+000
  8.0000000e-001  7.0000000e+000  1.0000000e+000
  8.0000000e-001  8.0000000e+000  1.0000000e+000
  8.0000000e-001  9.0000000e+000  1.0000000e+000
  8.0000000e-001  1.0000000e+001  1.0000000e+000
  8.0000000e-001  1.1000000e+001  1.0000000e+000
  8.0000000e-001  1.2000000e+001  1.0000000e+000
  8.0000000e-001  1.3000000e+001  1.0000000e+000
  8.0000000e-001  1.4000000e+001  1.0000000e+000
  8.0000000e-001  1.5000000e+001  1.0000000e+000
  8.0000000e-001  1.6000000e+001  1.0000000e+000
  8.0000000e-001  1.7000000e+001  1.0000000e+000
  8.0000000e-001  1.8000000e+001  1.0000000e+000
  8.0000000e-001  1.9000000e+001  1.0000000e+000
  8.0000000e-001  2.0000000e+001  1.0000000e+000
  8.0000000e-001  2.1000000e+001  1.0000000e+000
  8.0000000e-001  2.2000000e+001  1.0000000e+000
  8.0000000e-001  2.3000000e+001  1.0000000e+000
  8.0000000e-001  2.4000000e+001  1.0000000e+000
  8.0000000e-001  2.5000000e+001  1.0000000e+000
  8.0000000e-001  2.6000000e+001  1.0000000e+000
  8.0000000e-001  2.7000000e+001  1.0000000e+000
  8.0000000e-001  2.8000000e+001  1.0000000e+000
  8.0000000e-001  2.9000000e+001  1.0000000e+000
  8.0000000e-001  3.0000000e+001  1.0000000e+000
  8.0000000e-001  3.1000000e+001  1.0000000e+000
  8.0000000e-001  3.2000000e+001  9.0000000e-001
  8.0000000e-001  3.3000000e+001  1.0000000e+000
  8.0000000e-001  3.4000000e+001  1.0000000e+000
  8.0000000e-001  3.5000000e+001  1.0000000e+000
  8.0000000e-001  3.6000000e+001  1.0000000e+000
  8.0000000e-001  3.7000000e+001  1.0000000e+000
  8.0000000e-001  3.8000000e+001  1.0000000e+000
  8.0000000e-001  3.9000000e+001  1.0000000e+000
  8.2000000e-001  1.0000000e+000  1.0000000e+000
  8.2000000e-001  2.0000000e+000  1.0000000e+000
  8.2000000e-001  3.0000000e+000  1.0000000e+000
  8.2000000e-001  4.0000000e+000  1.0000000e+000
  8.2000000e-001  5.0000000e+000  1.0000000e+000
  8.2000000e-001  6.0000000e+000  1.0000000e+000
  8.2000000e-001  7.0000000e+000  1.0000000e+000
  8.2000000e-001  8.0000000e+000  1.0000000e+000
  8.2000000e-001  9.0000000e+000  1.0000000e+000
  8.2000000e-001  1.0000000e+001  1.0000000e+000
  8.2000000e-001  1.1000000e+001  1.0000000e+000
  8.2000000e-001  1.2000000e+001  1.0000000e+000
  8.2000000e-001  1.3000000e+001  1.0000000e+000
  8.2000000e-001  1.4000000e+001  1.0000000e+000
  8.2000000e-001  1.5000000e+001  1.0000000e+000
  8.2000000e-001  1.6000000e+001  1.0000000e+000
  8.2000000e-001  1.7000000e+001  1.0000000e+000
  8.2000000e-001  1.8000000e+001  1.0000000e+000
  8.2000000e-001  1.9000000e+001  1.0000000e+000
  8.2000000e-001  2.0000000e+001  1.0000000e+000
  8.2000000e-001  2.1000000e+001  1.0000000e+000
  8.2000000e-001  2.2000000e+001  1.0000000e+000
  8.2000000e-001  2.3000000e+001  1.0000000e+000
  8.2000000e-001  2.4000000e+001  1.0000000e+000
  8.2000000e-001  2.5000000e+001  1.0000000e+000
  8.2000000e-001  2.6000000e+001  1.0000000e+000
  8.2000000e-001  2.7000000e+001  1.0000000e+000
  8.2000000e-001  2.8000000e+001  1.0000000e+000
  8.2000000e-001  2.9000000e+001  1.0000000e+000
  8.2000000e-001  3.0000000e+001  1.0000000e+000
  8.2000000e-001  3.1000000e+001  1.0000000e+000
  8.2000000e-001  3.2000000e+001  1.0000000e+000
  8.2000000e-001  3.3000000e+001  1.0000000e+000
  8.2000000e-001  3.4000000e+001  1.0000000e+000
  8.2000000e-001  3.5000000e+001  1.0000000e+000
  8.2000000e-001  3.6000000e+001  1.0000000e+000
  8.2000000e-001  3.7000000e+001  1.0000000e+000
  8.2000000e-001  3.8000000e+001  1.0000000e+000
  8.2000000e-001  3.9000000e+001  1.0000000e+000
  8.4000000e-001  1.0000000e+000  1.0000000e+000
  8.4000000e-001  2.0000000e+000  1.0000000e+000
  8.4000000e-001  3.0000000e+000  1.0000000e+000
  8.4000000e-001  4.0000000e+000  1.0000000e+000
  8.4000000e-001  5.0000000e+000  1.0000000e+000
  8.4000000e-001  6.0000000e+000  1.0000000e+000
  8.4000000e-001  7.0000000e+000  1.0000000e+000
  8.4000000e-001  8.0000000e+000  1.0000000e+000
  8.4000000e-001  9.0000000e+000  1.0000000e+000
  8.4000000e-001  1.0000000e+001  1.0000000e+000
  8.4000000e-001  1.1000000e+001  1.0000000e+000
  8.4000000e-001  1.2000000e+001  1.0000000e+000
  8.4000000e-001  1.3000000e+001  1.0000000e+000
  8.4000000e-001  1.4000000e+001  1.0000000e+000
  8.4000000e-001  1.5000000e+001  1.0000000e+000
  8.4000000e-001  1.6000000e+001  1.0000000e+000
  8.4000000e-001  1.7000000e+001  1.0000000e+000
  8.4000000e-001  1.8000000e+001  1.0000000e+000
  8.4000000e-001  1.9000000e+001  1.0000000e+000
  8.4000000e-001  2.0000000e+001  1.0000000e+000
  8.4000000e-001  2.1000000e+001  1.0000000e+000
  8.4000000e-001  2.2000000e+001  1.0000000e+000
  8.4000000e-001  2.3000000e+001  1.0000000e+000
  8.4000000e-001  2.4000000e+001  1.0000000e+000
  8.4000000e-001  2.5000000e+001  1.0000000e+000
  8.4000000e-001  2.6000000e+001  1.0000000e+000
  8.4000000e-001  2.7000000e+001  1.0000000e+000
  8.4000000e-001  2.8000000e+001  1.0000000e+000
  8.4000000e-001  2.9000000e+001  1.0000000e+000
  8.4000000e-001  3.0000000e+001  1.0000000e+000
  8.4000000e-001  3.1000000e+001  1.0000000e+000
  8.4000000e-001  3.2000000e+001  1.0000000e+000
  8.4000000e-001  3.3000000e+001  1.0000000e+000
  8.4000000e-001  3.4000000e+001  1.0000000e+000
  8.4000000e-001  3.5000000e+001  1.0000000e+000
  8.4000000e-001  3.6000000e+001  1.0000000e+000
  8.4000000e-001  3.7000000e+001  1.0000000e+000
  8.4000000e-001  3.8000000e+001  1.0000000e+000
  8.4000000e-001  3.9000000e+001  1.0000000e+000
  8.6000000e-001  1.0000000e+000  1.0000000e+000
  8.6000000e-001  2.0000000e+000  1.0000000e+000
  8.6000000e-001  3.0000000e+000  1.0000000e+000
  8.6000000e-001  4.0000000e+000  1.0000000e+000
  8.6000000e-001  5.0000000e+000  1.0000000e+000
  8.6000000e-001  6.0000000e+000  1.0000000e+000
  8.6000000e-001  7.0000000e+000  1.0000000e+000
  8.6000000e-001  8.0000000e+000  1.0000000e+000
  8.6000000e-001  9.0000000e+000  1.0000000e+000
  8.6000000e-001  1.0000000e+001  1.0000000e+000
  8.6000000e-001  1.1000000e+001  1.0000000e+000
  8.6000000e-001  1.2000000e+001  1.0000000e+000
  8.6000000e-001  1.3000000e+001  1.0000000e+000
  8.6000000e-001  1.4000000e+001  1.0000000e+000
  8.6000000e-001  1.5000000e+001  1.0000000e+000
  8.6000000e-001  1.6000000e+001  1.0000000e+000
  8.6000000e-001  1.7000000e+001  1.0000000e+000
  8.6000000e-001  1.8000000e+001  1.0000000e+000
  8.6000000e-001  1.9000000e+001  1.0000000e+000
  8.6000000e-001  2.0000000e+001  1.0000000e+000
  8.6000000e-001  2.1000000e+001  1.0000000e+000
  8.6000000e-001  2.2000000e+001  1.0000000e+000
  8.6000000e-001  2.3000000e+001  1.0000000e+000
  8.6000000e-001  2.4000000e+001  1.0000000e+000
  8.6000000e-001  2.5000000e+001  1.0000000e+000
  8.6000000e-001  2.6000000e+001  1.0000000e+000
  8.6000000e-001  2.7000000e+001  1.0000000e+000
  8.6000000e-001  2.8000000e+001  1.0000000e+000
  8.6000000e-001  2.9000000e+001  1.0000000e+000
  8.6000000e-001  3.0000000e+001  1.0000000e+000
  8.6000000e-001  3.1000000e+001  1.0000000e+000
  8.6000000e-001  3.2000000e+001  1.0000000e+000
  8.6000000e-001  3.3000000e+001  1.0000000e+000
  8.6000000e-001  3.4000000e+001  1.0000000e+000
  8.6000000e-001  3.5000000e+001  1.0000000e+000
  8.6000000e-001  3.6000000e+001  1.0000000e+000
  8.6000000e-001  3.7000000e+001  1.0000000e+000
  8.6000000e-001  3.8000000e+001  1.0000000e+000
  8.6000000e-001  3.9000000e+001  1.0000000e+000
  8.8000000e-001  1.0000000e+000  1.0000000e+000
  8.8000000e-001  2.0000000e+000  1.0000000e+000
  8.8000000e-001  3.0000000e+000  1.0000000e+000
  8.8000000e-001  4.0000000e+000  1.0000000e+000
  8.8000000e-001  5.0000000e+000  1.0000000e+000
  8.8000000e-001  6.0000000e+000  1.0000000e+000
  8.8000000e-001  7.0000000e+000  1.0000000e+000
  8.8000000e-001  8.0000000e+000  1.0000000e+000
  8.8000000e-001  9.0000000e+000  1.0000000e+000
  8.8000000e-001  1.0000000e+001  1.0000000e+000
  8.8000000e-001  1.1000000e+001  1.0000000e+000
  8.8000000e-001  1.2000000e+001  1.0000000e+000
  8.8000000e-001  1.3000000e+001  1.0000000e+000
  8.8000000e-001  1.4000000e+001  1.0000000e+000
  8.8000000e-001  1.5000000e+001  1.0000000e+000
  8.8000000e-001  1.6000000e+001  1.0000000e+000
  8.8000000e-001  1.7000000e+001  1.0000000e+000
  8.8000000e-001  1.8000000e+001  1.0000000e+000
  8.8000000e-001  1.9000000e+001  1.0000000e+000
  8.8000000e-001  2.0000000e+001  1.0000000e+000
  8.8000000e-001  2.1000000e+001  1.0000000e+000
  8.8000000e-001  2.2000000e+001  1.0000000e+000
  8.8000000e-001  2.3000000e+001  1.0000000e+000
  8.8000000e-001  2.4000000e+001  1.0000000e+000
  8.8000000e-001  2.5000000e+001  1.0000000e+000
  8.8000000e-001  2.6000000e+001  1.0000000e+000
  8.8000000e-001  2.7000000e+001  1.0000000e+000
  8.8000000e-001  2.8000000e+001  1.0000000e+000
  8.8000000e-001  2.9000000e+001  1.0000000e+000
  8.8000000e-001  3.0000000e+001  1.0000000e+000
  8.8000000e-001  3.1000000e+001  1.0000000e+000
  8.8000000e-001  3.2000000e+001  1.0000000e+000
  8.8000000e-001  3.3000000e+001  1.0000000e+000
  8.8000000e-001  3.4000000e+001  1.0000000e+000
  8.8000000e-001  3.5000000e+001  1.0000000e+000
  8.8000000e-001  3.6000000e+001  1.0000000e+000
  8.8000000e-001  3.7000000e+001  1.0000000e+000
  8.8000000e-001  3.8000000e+001  1.0000000e+000
  8.8000000e-001  3.9000000e+001  1.0000000e+000
  9.0000000e-001  1.0000000e+000  1.0000000e+000
  9.0000000e-001  2.0000000e+000  1.0000000e+000
  9.0000000e-001  3.0000000e+000  1.0000000e+000
  9.0000000e-001  4.0000000e+000  1.0000000e+000
  9.0000000e-001  5.0000000e+000  1.0000000e+000
  9.0000000e-001  6.0000000e+000  1.0000000e+000
  9.0000000e-001  7.0000000e+000  1.0000000e+000
  9.0000000e-001  8.0000000e+000  1.0000000e+000
  9.0000000e-001  9.0000000e+000  1.0000000e+000
  9.0000000e-001  1.0000000e+001  1.0000000e+000
  9.0000000e-001  1.1000000e+001  1.0000000e+000
  9.0000000e-001  1.2000000e+001  1.0000000e+000
  9.0000000e-001  1.3000000e+001  1.0000000e+000
  9.0000000e-001  1.4000000e+001  1.0000000e+000
  9.0000000e-001  1.5000000e+001  1.0000000e+000
  9.0000000e-001  1.6000000e+001  1.0000000e+000
  9.0000000e-001  1.7000000e+001  1.0000000e+000
  9.0000000e-001  1.8000000e+001  1.0000000e+000
  9.0000000e-001  1.9000000e+001  1.0000000e+000
  9.0000000e-001  2.0000000e+001  1.0000000e+000
  9.0000000e-001  2.1000000e+001  1.0000000e+000
  9.0000000e-001  2.2000000e+001  1.0000000e+000
  9.0000000e-001  2.3000000e+001  1.0000000e+000
  9.0000000e-001  2.4000000e+001  1.0000000e+000
  9.0000000e-001  2.5000000e+001  1.0000000e+000
  9.0000000e-001  2.6000000e+001  1.0000000e+000
  9.0000000e-001  2.7000000e+001  1.0000000e+000
  9.0000000e-001  2.8000000e+001  1.0000000e+000
  9.0000000e-001  2.9000000e+001  1.0000000e+000
  9.0000000e-001  3.0000000e+001  1.0000000e+000
  9.0000000e-001  3.1000000e+001  1.0000000e+000
  9.0000000e-001  3.2000000e+001  1.0000000e+000
  9.0000000e-001  3.3000000e+001  1.0000000e+000
  9.0000000e-001  3.4000000e+001  1.0000000e+000
  9.0000000e-001  3.5000000e+001  1.0000000e+000
  9.0000000e-001  3.6000000e+001  1.0000000e+000
  9.0000000e-001  3.7000000e+001  1.0000000e+000
  9.0000000e-001  3.8000000e+001  1.0000000e+000
  9.0000000e-001  3.9000000e+001  1.0000000e+000
  9.2000000e-001  1.0000000e+000  1.0000000e+000
  9.2000000e-001  2.0000000e+000  1.0000000e+000
  9.2000000e-001  3.0000000e+000  1.0000000e+000
  9.2000000e-001  4.0000000e+000  1.0000000e+000
  9.2000000e-001  5.0000000e+000  1.0000000e+000
  9.2000000e-001  6.0000000e+000  1.0000000e+000
  9.2000000e-001  7.0000000e+000  1.0000000e+000
  9.2000000e-001  8.0000000e+000  1.0000000e+000
  9.2000000e-001  9.0000000e+000  1.0000000e+000
  9.2000000e-001  1.0000000e+001  1.0000000e+000
  9.2000000e-001  1.1000000e+001  1.0000000e+000
  9.2000000e-001  1.2000000e+001  1.0000000e+000
  9.2000000e-001  1.3000000e+001  1.0000000e+000
  9.2000000e-001  1.4000000e+001  1.0000000e+000
  9.2000000e-001  1.5000000e+001  1.0000000e+000
  9.2000000e-001  1.6000000e+001  1.0000000e+000
  9.2000000e-001  1.7000000e+001  1.0000000e+000
  9.2000000e-001  1.8000000e+001  1.0000000e+000
  9.2000000e-001  1.9000000e+001  1.0000000e+000
  9.2000000e-001  2.0000000e+001  1.0000000e+000
  9.2000000e-001  2.1000000e+001  1.0000000e+000
  9.2000000e-001  2.2000000e+001  1.0000000e+000
  9.2000000e-001  2.3000000e+001  1.0000000e+000
  9.2000000e-001  2.4000000e+001  1.0000000e+000
  9.2000000e-001  2.5000000e+001  1.0000000e+000
  9.2000000e-001  2.6000000e+001  1.0000000e+000
  9.2000000e-001  2.7000000e+001  1.0000000e+000
  9.2000000e-001  2.8000000e+001  1.0000000e+000
  9.2000000e-001  2.9000000e+001  1.0000000e+000
  9.2000000e-001  3.0000000e+001  1.0000000e+000
  9.2000000e-001  3.1000000e+001  1.0000000e+000
  9.2000000e-001  3.2000000e+001  1.0000000e+000
  9.2000000e-001  3.3000000e+001  1.0000000e+000
  9.2000000e-001  3.4000000e+001  1.0000000e+000
  9.2000000e-001  3.5000000e+001  1.0000000e+000
  9.2000000e-001  3.6000000e+001  1.0000000e+000
  9.2000000e-001  3.7000000e+001  1.0000000e+000
  9.2000000e-001  3.8000000e+001  1.0000000e+000
  9.2000000e-001  3.9000000e+001  1.0000000e+000
  9.4000000e-001  1.0000000e+000  1.0000000e+000
  9.4000000e-001  2.0000000e+000  1.0000000e+000
  9.4000000e-001  3.0000000e+000  1.0000000e+000
  9.4000000e-001  4.0000000e+000  1.0000000e+000
  9.4000000e-001  5.0000000e+000  1.0000000e+000
  9.4000000e-001  6.0000000e+000  1.0000000e+000
  9.4000000e-001  7.0000000e+000  1.0000000e+000
  9.4000000e-001  8.0000000e+000  1.0000000e+000
  9.4000000e-001  9.0000000e+000  1.0000000e+000
  9.4000000e-001  1.0000000e+001  1.0000000e+000
  9.4000000e-001  1.1000000e+001  1.0000000e+000
  9.4000000e-001  1.2000000e+001  1.0000000e+000
  9.4000000e-001  1.3000000e+001  1.0000000e+000
  9.4000000e-001  1.4000000e+001  1.0000000e+000
  9.4000000e-001  1.5000000e+001  1.0000000e+000
  9.4000000e-001  1.6000000e+001  1.0000000e+000
  9.4000000e-001  1.7000000e+001  1.0000000e+000
  9.4000000e-001  1.8000000e+001  1.0000000e+000
  9.4000000e-001  1.9000000e+001  1.0000000e+000
  9.4000000e-001  2.0000000e+001  1.0000000e+000
  9.4000000e-001  2.1000000e+001  1.0000000e+000
  9.4000000e-001  2.2000000e+001  1.0000000e+000
  9.4000000e-001  2.3000000e+001  1.0000000e+000
  9.4000000e-001  2.4000000e+001  1.0000000e+000
  9.4000000e-001  2.5000000e+001  1.0000000e+000
  9.4000000e-001  2.6000000e+001  1.0000000e+000
  9.4000000e-001  2.7000000e+001  1.0000000e+000
  9.4000000e-001  2.8000000e+001  1.0000000e+000
  9.4000000e-001  2.9000000e+001  1.0000000e+000
  9.4000000e-001  3.0000000e+001  1.0000000e+000
  9.4000000e-001  3.1000000e+001  1.0000000e+000
  9.4000000e-001  3.2000000e+001  1.0000000e+000
  9.4000000e-001  3.3000000e+001  1.0000000e+000
  9.4000000e-001  3.4000000e+001  1.0000000e+000
  9.4000000e-001  3.5000000e+001  1.0000000e+000
  9.4000000e-001  3.6000000e+001  1.0000000e+000
  9.4000000e-001  3.7000000e+001  1.0000000e+000
  9.4000000e-001  3.8000000e+001  1.0000000e+000
  9.4000000e-001  3.9000000e+001  1.0000000e+000
  9.6000000e-001  1.0000000e+000  1.0000000e+000
  9.6000000e-001  2.0000000e+000  1.0000000e+000
  9.6000000e-001  3.0000000e+000  1.0000000e+000
  9.6000000e-001  4.0000000e+000  1.0000000e+000
  9.6000000e-001  5.0000000e+000  1.0000000e+000
  9.6000000e-001  6.0000000e+000  1.0000000e+000
  9.6000000e-001  7.0000000e+000  1.0000000e+000
  9.6000000e-001  8.0000000e+000  1.0000000e+000
  9.6000000e-001  9.0000000e+000  1.0000000e+000
  9.6000000e-001  1.0000000e+001  1.0000000e+000
  9.6000000e-001  1.1000000e+001  1.0000000e+000
  9.6000000e-001  1.2000000e+001  1.0000000e+000
  9.6000000e-001  1.3000000e+001  1.0000000e+000
  9.6000000e-001  1.4000000e+001  1.0000000e+000
  9.6000000e-001  1.5000000e+001  1.0000000e+000
  9.6000000e-001  1.6000000e+001  1.0000000e+000
  9.6000000e-001  1.7000000e+001  1.0000000e+000
  9.6000000e-001  1.8000000e+001  1.0000000e+000
  9.6000000e-001  1.9000000e+001  1.0000000e+000
  9.6000000e-001  2.0000000e+001  1.0000000e+000
  9.6000000e-001  2.1000000e+001  1.0000000e+000
  9.6000000e-001  2.2000000e+001  1.0000000e+000
  9.6000000e-001  2.3000000e+001  1.0000000e+000
  9.6000000e-001  2.4000000e+001  1.0000000e+000
  9.6000000e-001  2.5000000e+001  1.0000000e+000
  9.6000000e-001  2.6000000e+001  1.0000000e+000
  9.6000000e-001  2.7000000e+001  1.0000000e+000
  9.6000000e-001  2.8000000e+001  1.0000000e+000
  9.6000000e-001  2.9000000e+001  1.0000000e+000
  9.6000000e-001  3.0000000e+001  1.0000000e+000
  9.6000000e-001  3.1000000e+001  1.0000000e+000
  9.6000000e-001  3.2000000e+001  1.0000000e+000
  9.6000000e-001  3.3000000e+001  1.0000000e+000
  9.6000000e-001  3.4000000e+001  1.0000000e+000
  9.6000000e-001  3.5000000e+001  1.0000000e+000
  9.6000000e-001  3.6000000e+001  1.0000000e+000
  9.6000000e-001  3.7000000e+001  1.0000000e+000
  9.6000000e-001  3.8000000e+001  1.0000000e+000
  9.6000000e-001  3.9000000e+001  1.0000000e+000
  9.8000000e-001  1.0000000e+000  1.0000000e+000
  9.8000000e-001  2.0000000e+000  1.0000000e+000
  9.8000000e-001  3.0000000e+000  1.0000000e+000
  9.8000000e-001  4.0000000e+000  1.0000000e+000
  9.8000000e-001  5.0000000e+000  1.0000000e+000
  9.8000000e-001  6.0000000e+000  1.0000000e+000
  9.8000000e-001  7.0000000e+000  1.0000000e+000
  9.8000000e-001  8.0000000e+000  1.0000000e+000
  9.8000000e-001  9.0000000e+000  1.0000000e+000
  9.8000000e-001  1.0000000e+001  1.0000000e+000
  9.8000000e-001  1.1000000e+001  1.0000000e+000
  9.8000000e-001  1.2000000e+001  1.0000000e+000
  9.8000000e-001  1.3000000e+001  1.0000000e+000
  9.8000000e-001  1.4000000e+001  1.0000000e+000
  9.8000000e-001  1.5000000e+001  1.0000000e+000
  9.8000000e-001  1.6000000e+001  1.0000000e+000
  9.8000000e-001  1.7000000e+001  1.0000000e+000
  9.8000000e-001  1.8000000e+001  1.0000000e+000
  9.8000000e-001  1.9000000e+001  1.0000000e+000
  9.8000000e-001  2.0000000e+001  1.0000000e+000
  9.8000000e-001  2.1000000e+001  1.0000000e+000
  9.8000000e-001  2.2000000e+001  1.0000000e+000
  9.8000000e-001  2.3000000e+001  1.0000000e+000
  9.8000000e-001  2.4000000e+001  1.0000000e+000
  9.8000000e-001  2.5000000e+001  1.0000000e+000
  9.8000000e-001  2.6000000e+001  1.0000000e+000
  9.8000000e-001  2.7000000e+001  1.0000000e+000
  9.8000000e-001  2.8000000e+001  1.0000000e+000
  9.8000000e-001  2.9000000e+001  1.0000000e+000
  9.8000000e-001  3.0000000e+001  1.0000000e+000
  9.8000000e-001  3.1000000e+001  1.0000000e+000
  9.8000000e-001  3.2000000e+001  1.0000000e+000
  9.8000000e-001  3.3000000e+001  1.0000000e+000
  9.8000000e-001  3.4000000e+001  1.0000000e+000
  9.8000000e-001  3.5000000e+001  1.0000000e+000
  9.8000000e-001  3.6000000e+001  1.0000000e+000
  9.8000000e-001  3.7000000e+001  1.0000000e+000
  9.8000000e-001  3.8000000e+001  1.0000000e+000
  9.8000000e-001  3.9000000e+001  1.0000000e+000
  1.0000000e+000  1.0000000e+000  1.0000000e+000
  1.0000000e+000  2.0000000e+000  1.0000000e+000
  1.0000000e+000  3.0000000e+000  1.0000000e+000
  1.0000000e+000  4.0000000e+000  1.0000000e+000
  1.0000000e+000  5.0000000e+000  1.0000000e+000
  1.0000000e+000  6.0000000e+000  1.0000000e+000
  1.0000000e+000  7.0000000e+000  1.0000000e+000
  1.0000000e+000  8.0000000e+000  1.0000000e+000
  1.0000000e+000  9.0000000e+000  1.0000000e+000
  1.0000000e+000  1.0000000e+001  1.0000000e+000
  1.0000000e+000  1.1000000e+001  1.0000000e+000
  1.0000000e+000  1.2000000e+001  1.0000000e+000
  1.0000000e+000  1.3000000e+001  1.0000000e+000
  1.0000000e+000  1.4000000e+001  1.0000000e+000
  1.0000000e+000  1.5000000e+001  1.0000000e+000
  1.0000000e+000  1.6000000e+001  1.0000000e+000
  1.0000000e+000  1.7000000e+001  1.0000000e+000
  1.0000000e+000  1.8000000e+001  1.0000000e+000
  1.0000000e+000  1.9000000e+001  1.0000000e+000
  1.0000000e+000  2.0000000e+001  1.0000000e+000
  1.0000000e+000  2.1000000e+001  1.0000000e+000
  1.0000000e+000  2.2000000e+001  1.0000000e+000
  1.0000000e+000  2.3000000e+001  1.0000000e+000
  1.0000000e+000  2.4000000e+001  1.0000000e+000
  1.0000000e+000  2.5000000e+001  1.0000000e+000
  1.0000000e+000  2.6000000e+001  1.0000000e+000
  1.0000000e+000  2.7000000e+001  1.0000000e+000
  1.0000000e+000  2.8000000e+001  1.0000000e+000
  1.0000000e+000  2.9000000e+001  1.0000000e+000
  1.0000000e+000  3.0000000e+001  1.0000000e+000
  1.0000000e+000  3.1000000e+001  1.0000000e+000
  1.0000000e+000  3.2000000e+001  1.0000000e+000
  1.0000000e+000  3.3000000e+001  1.0000000e+000
  1.0000000e+000  3.4000000e+001  1.0000000e+000
  1.0000000e+000  3.5000000e+001  1.0000000e+000
  1.0000000e+000  3.6000000e+001  1.0000000e+000
  1.0000000e+000  3.7000000e+001  1.0000000e+000
  1.0000000e+000  3.8000000e+001  1.0000000e+000
  1.0000000e+000  3.9000000e+001  1.0000000e+000


==> phase_transition_fc40_complex_10.dat <==
  1.0000000e-001  1.0000000e+000  1.0000000e+000
  1.0000000e-001  2.0000000e+000  0.0000000e+000
  1.0000000e-001  3.0000000e+000  0.0000000e+000
  1.0000000e-001  4.0000000e+000  0.0000000e+000
  1.0000000e-001  5.0000000e+000  0.0000000e+000
  1.0000000e-001  6.0000000e+000  0.0000000e+000
  1.0000000e-001  7.0000000e+000  0.0000000e+000
  1.0000000e-001  8.0000000e+000  0.0000000e+000
  1.0000000e-001  9.0000000e+000  0.0000000e+000
  1.0000000e-001  1.0000000e+001  0.0000000e+000
  1.0000000e-001  1.1000000e+001  0.0000000e+000
  1.0000000e-001  1.2000000e+001  0.0000000e+000
  1.0000000e-001  1.3000000e+001  0.0000000e+000
  1.0000000e-001  1.4000000e+001  0.0000000e+000
  1.0000000e-001  1.5000000e+001  0.0000000e+000
  1.0000000e-001  1.6000000e+001  0.0000000e+000
  1.0000000e-001  1.7000000e+001  0.0000000e+000
  1.0000000e-001  1.8000000e+001  0.0000000e+000
  1.0000000e-001  1.9000000e+001  0.0000000e+000
  1.0000000e-001  2.0000000e+001  0.0000000e+000
  1.0000000e-001  2.1000000e+001  0.0000000e+000
  1.0000000e-001  2.2000000e+001  0.0000000e+000
  1.0000000e-001  2.3000000e+001  0.0000000e+000
  1.0000000e-001  2.4000000e+001  0.0000000e+000
  1.0000000e-001  2.5000000e+001  0.0000000e+000
  1.0000000e-001  2.6000000e+001  0.0000000e+000
  1.0000000e-001  2.7000000e+001  0.0000000e+000
  1.0000000e-001  2.8000000e+001  0.0000000e+000
  1.0000000e-001  2.9000000e+001  0.0000000e+000
  1.0000000e-001  3.0000000e+001  0.0000000e+000
  1.0000000e-001  3.1000000e+001  0.0000000e+000
  1.0000000e-001  3.2000000e+001  0.0000000e+000
  1.0000000e-001  3.3000000e+001  0.0000000e+000
  1.0000000e-001  3.4000000e+001  0.0000000e+000
  1.0000000e-001  3.5000000e+001  0.0000000e+000
  1.0000000e-001  3.6000000e+001  0.0000000e+000
  1.0000000e-001  3.7000000e+001  0.0000000e+000
  1.0000000e-001  3.8000000e+001  0.0000000e+000
  1.0000000e-001  3.9000000e+001  0.0000000e+000
  1.2000000e-001  1.0000000e+000  1.0000000e+000
  1.2000000e-001  2.0000000e+000  0.0000000e+000
  1.2000000e-001  3.0000000e+000  0.0000000e+000
  1.2000000e-001  4.0000000e+000  0.0000000e+000
  1.2000000e-001  5.0000000e+000  0.0000000e+000
  1.2000000e-001  6.0000000e+000  0.0000000e+000
  1.2000000e-001  7.0000000e+000  0.0000000e+000
  1.2000000e-001  8.0000000e+000  0.0000000e+000
  1.2000000e-001  9.0000000e+000  0.0000000e+000
  1.2000000e-001  1.0000000e+001  0.0000000e+000
  1.2000000e-001  1.1000000e+001  0.0000000e+000
  1.2000000e-001  1.2000000e+001  0.0000000e+000
  1.2000000e-001  1.3000000e+001  0.0000000e+000
  1.2000000e-001  1.4000000e+001  0.0000000e+000
  1.2000000e-001  1.5000000e+001  0.0000000e+000
  1.2000000e-001  1.6000000e+001  0.0000000e+000
  1.2000000e-001  1.7000000e+001  0.0000000e+000
  1.2000000e-001  1.8000000e+001  0.0000000e+000
  1.2000000e-001  1.9000000e+001  0.0000000e+000
  1.2000000e-001  2.0000000e+001  0.0000000e+000
  1.2000000e-001  2.1000000e+001  0.0000000e+000
  1.2000000e-001  2.2000000e+001  0.0000000e+000
  1.2000000e-001  2.3000000e+001  0.0000000e+000
  1.2000000e-001  2.4000000e+001  0.0000000e+000
  1.2000000e-001  2.5000000e+001  0.0000000e+000
  1.2000000e-001  2.6000000e+001  0.0000000e+000
  1.2000000e-001  2.7000000e+001  0.0000000e+000
  1.2000000e-001  2.8000000e+001  0.0000000e+000
  1.2000000e-001  2.9000000e+001  0.0000000e+000
  1.2000000e-001  3.0000000e+001  0.0000000e+000
  1.2000000e-001  3.1000000e+001  0.0000000e+000
  1.2000000e-001  3.2000000e+001  0.0000000e+000
  1.2000000e-001  3.3000000e+001  0.0000000e+000
  1.2000000e-001  3.4000000e+001  0.0000000e+000
  1.2000000e-001  3.5000000e+001  0.0000000e+000
  1.2000000e-001  3.6000000e+001  0.0000000e+000
  1.2000000e-001  3.7000000e+001  0.0000000e+000
  1.2000000e-001  3.8000000e+001  0.0000000e+000
  1.2000000e-001  3.9000000e+001  0.0000000e+000
  1.4000000e-001  1.0000000e+000  1.0000000e+000
  1.4000000e-001  2.0000000e+000  0.0000000e+000
  1.4000000e-001  3.0000000e+000  0.0000000e+000
  1.4000000e-001  4.0000000e+000  0.0000000e+000
  1.4000000e-001  5.0000000e+000  0.0000000e+000
  1.4000000e-001  6.0000000e+000  0.0000000e+000
  1.4000000e-001  7.0000000e+000  0.0000000e+000
  1.4000000e-001  8.0000000e+000  0.0000000e+000
  1.4000000e-001  9.0000000e+000  0.0000000e+000
  1.4000000e-001  1.0000000e+001  0.0000000e+000
  1.4000000e-001  1.1000000e+001  0.0000000e+000
  1.4000000e-001  1.2000000e+001  0.0000000e+000
  1.4000000e-001  1.3000000e+001  0.0000000e+000
  1.4000000e-001  1.4000000e+001  0.0000000e+000
  1.4000000e-001  1.5000000e+001  0.0000000e+000
  1.4000000e-001  1.6000000e+001  0.0000000e+000
  1.4000000e-001  1.7000000e+001  0.0000000e+000
  1.4000000e-001  1.8000000e+001  0.0000000e+000
  1.4000000e-001  1.9000000e+001  0.0000000e+000
  1.4000000e-001  2.0000000e+001  0.0000000e+000
  1.4000000e-001  2.1000000e+001  0.0000000e+000
  1.4000000e-001  2.2000000e+001  0.0000000e+000
  1.4000000e-001  2.3000000e+001  0.0000000e+000
  1.4000000e-001  2.4000000e+001  0.0000000e+000
  1.4000000e-001  2.5000000e+001  0.0000000e+000
  1.4000000e-001  2.6000000e+001  0.0000000e+000
  1.4000000e-001  2.7000000e+001  0.0000000e+000
  1.4000000e-001  2.8000000e+001  0.0000000e+000
  1.4000000e-001  2.9000000e+001  0.0000000e+000
  1.4000000e-001  3.0000000e+001  0.0000000e+000
  1.4000000e-001  3.1000000e+001  0.0000000e+000
  1.4000000e-001  3.2000000e+001  0.0000000e+000
  1.4000000e-001  3.3000000e+001  0.0000000e+000
  1.4000000e-001  3.4000000e+001  0.0000000e+000
  1.4000000e-001  3.5000000e+001  0.0000000e+000
  1.4000000e-001  3.6000000e+001  0.0000000e+000
  1.4000000e-001  3.7000000e+001  0.0000000e+000
  1.4000000e-001  3.8000000e+001  0.0000000e+000
  1.4000000e-001  3.9000000e+001  0.0000000e+000
  1.6000000e-001  1.0000000e+000  1.0000000e+000
  1.6000000e-001  2.0000000e+000  0.0000000e+000
  1.6000000e-001  3.0000000e+000  0.0000000e+000
  1.6000000e-001  4.0000000e+000  0.0000000e+000
  1.6000000e-001  5.0000000e+000  0.0000000e+000
  1.6000000e-001  6.0000000e+000  0.0000000e+000
  1.6000000e-001  7.0000000e+000  0.0000000e+000
  1.6000000e-001  8.0000000e+000  0.0000000e+000
  1.6000000e-001  9.0000000e+000  0.0000000e+000
  1.6000000e-001  1.0000000e+001  0.0000000e+000
  1.6000000e-001  1.1000000e+001  0.0000000e+000
  1.6000000e-001  1.2000000e+001  0.0000000e+000
  1.6000000e-001  1.3000000e+001  0.0000000e+000
  1.6000000e-001  1.4000000e+001  0.0000000e+000
  1.6000000e-001  1.5000000e+001  0.0000000e+000
  1.6000000e-001  1.6000000e+001  0.0000000e+000
  1.6000000e-001  1.7000000e+001  0.0000000e+000
  1.6000000e-001  1.8000000e+001  0.0000000e+000
  1.6000000e-001  1.9000000e+001  0.0000000e+000
  1.6000000e-001  2.0000000e+001  0.0000000e+000
  1.6000000e-001  2.1000000e+001  0.0000000e+000
  1.6000000e-001  2.2000000e+001  0.0000000e+000
  1.6000000e-001  2.3000000e+001  0.0000000e+000
  1.6000000e-001  2.4000000e+001  0.0000000e+000
  1.6000000e-001  2.5000000e+001  0.0000000e+000
  1.6000000e-001  2.6000000e+001  0.0000000e+000
  1.6000000e-001  2.7000000e+001  0.0000000e+000
  1.6000000e-001  2.8000000e+001  0.0000000e+000
  1.6000000e-001  2.9000000e+001  0.0000000e+000
  1.6000000e-001  3.0000000e+001  0.0000000e+000
  1.6000000e-001  3.1000000e+001  0.0000000e+000
  1.6000000e-001  3.2000000e+001  0.0000000e+000
  1.6000000e-001  3.3000000e+001  0.0000000e+000
  1.6000000e-001  3.4000000e+001  0.0000000e+000
  1.6000000e-001  3.5000000e+001  0.0000000e+000
  1.6000000e-001  3.6000000e+001  0.0000000e+000
  1.6000000e-001  3.7000000e+001  0.0000000e+000
  1.6000000e-001  3.8000000e+001  0.0000000e+000
  1.6000000e-001  3.9000000e+001  0.0000000e+000
  1.8000000e-001  1.0000000e+000  1.0000000e+000
  1.8000000e-001  2.0000000e+000  0.0000000e+000
  1.8000000e-001  3.0000000e+000  0.0000000e+000
  1.8000000e-001  4.0000000e+000  0.0000000e+000
  1.8000000e-001  5.0000000e+000  0.0000000e+000
  1.8000000e-001  6.0000000e+000  0.0000000e+000
  1.8000000e-001  7.0000000e+000  0.0000000e+000
  1.8000000e-001  8.0000000e+000  0.0000000e+000
  1.8000000e-001  9.0000000e+000  0.0000000e+000
  1.8000000e-001  1.0000000e+001  0.0000000e+000
  1.8000000e-001  1.1000000e+001  0.0000000e+000
  1.8000000e-001  1.2000000e+001  0.0000000e+000
  1.8000000e-001  1.3000000e+001  0.0000000e+000
  1.8000000e-001  1.4000000e+001  0.0000000e+000
  1.8000000e-001  1.5000000e+001  0.0000000e+000
  1.8000000e-001  1.6000000e+001  0.0000000e+000
  1.8000000e-001  1.7000000e+001  0.0000000e+000
  1.8000000e-001  1.8000000e+001  0.0000000e+000
  1.8000000e-001  1.9000000e+001  0.0000000e+000
  1.8000000e-001  2.0000000e+001  0.0000000e+000
  1.8000000e-001  2.1000000e+001  0.0000000e+000
  1.8000000e-001  2.2000000e+001  0.0000000e+000
  1.8000000e-001  2.3000000e+001  0.0000000e+000
  1.8000000e-001  2.4000000e+001  0.0000000e+000
  1.8000000e-001  2.5000000e+001  0.0000000e+000
  1.8000000e-001  2.6000000e+001  0.0000000e+000
  1.8000000e-001  2.7000000e+001  0.0000000e+000
  1.8000000e-001  2.8000000e+001  0.0000000e+000
  1.8000000e-001  2.9000000e+001  0.0000000e+000
  1.8000000e-001  3.0000000e+001  0.0000000e+000
  1.8000000e-001  3.1000000e+001  0.0000000e+000
  1.8000000e-001  3.2000000e+001  0.0000000e+000
  1.8000000e-001  3.3000000e+001  0.0000000e+000
  1.8000000e-001  3.4000000e+001  0.0000000e+000
  1.8000000e-001  3.5000000e+001  0.0000000e+000
  1.8000000e-001  3.6000000e+001  0.0000000e+000
  1.8000000e-001  3.7000000e+001  0.0000000e+000
  1.8000000e-001  3.8000000e+001  0.0000000e+000
  1.8000000e-001  3.9000000e+001  0.0000000e+000
  2.0000000e-001  1.0000000e+000  1.0000000e+000
  2.0000000e-001  2.0000000e+000  2.0000000e-001
  2.0000000e-001  3.0000000e+000  0.0000000e+000
  2.0000000e-001  4.0000000e+000  0.0000000e+000
  2.0000000e-001  5.0000000e+000  0.0000000e+000
  2.0000000e-001  6.0000000e+000  0.0000000e+000
  2.0000000e-001  7.0000000e+000  0.0000000e+000
  2.0000000e-001  8.0000000e+000  0.0000000e+000
  2.0000000e-001  9.0000000e+000  0.0000000e+000
  2.0000000e-001  1.0000000e+001  0.0000000e+000
  2.0000000e-001  1.1000000e+001  0.0000000e+000
  2.0000000e-001  1.2000000e+001  0.0000000e+000
  2.0000000e-001  1.3000000e+001  0.0000000e+000
  2.0000000e-001  1.4000000e+001  0.0000000e+000
  2.0000000e-001  1.5000000e+001  0.0000000e+000
  2.0000000e-001  1.6000000e+001  0.0000000e+000
  2.0000000e-001  1.7000000e+001  0.0000000e+000
  2.0000000e-001  1.8000000e+001  0.0000000e+000
  2.0000000e-001  1.9000000e+001  0.0000000e+000
  2.0000000e-001  2.0000000e+001  0.0000000e+000
  2.0000000e-001  2.1000000e+001  0.0000000e+000
  2.0000000e-001  2.2000000e+001  0.0000000e+000
  2.0000000e-001  2.3000000e+001  0.0000000e+000
  2.0000000e-001  2.4000000e+001  0.0000000e+000
  2.0000000e-001  2.5000000e+001  0.0000000e+000
  2.0000000e-001  2.6000000e+001  0.0000000e+000
  2.0000000e-001  2.7000000e+001  0.0000000e+000
  2.0000000e-001  2.8000000e+001  0.0000000e+000
  2.0000000e-001  2.9000000e+001  0.0000000e+000
  2.0000000e-001  3.0000000e+001  0.0000000e+000
  2.0000000e-001  3.1000000e+001  0.0000000e+000
  2.0000000e-001  3.2000000e+001  0.0000000e+000
  2.0000000e-001  3.3000000e+001  0.0000000e+000
  2.0000000e-001  3.4000000e+001  0.0000000e+000
  2.0000000e-001  3.5000000e+001  0.0000000e+000
  2.0000000e-001  3.6000000e+001  0.0000000e+000
  2.0000000e-001  3.7000000e+001  0.0000000e+000
  2.0000000e-001  3.8000000e+001  0.0000000e+000
  2.0000000e-001  3.9000000e+001  0.0000000e+000
  2.2000000e-001  1.0000000e+000  1.0000000e+000
  2.2000000e-001  2.0000000e+000  1.0000000e-001
  2.2000000e-001  3.0000000e+000  0.0000000e+000
  2.2000000e-001  4.0000000e+000  0.0000000e+000
  2.2000000e-001  5.0000000e+000  0.0000000e+000
  2.2000000e-001  6.0000000e+000  0.0000000e+000
  2.2000000e-001  7.0000000e+000  0.0000000e+000
  2.2000000e-001  8.0000000e+000  0.0000000e+000
  2.2000000e-001  9.0000000e+000  0.0000000e+000
  2.2000000e-001  1.0000000e+001  0.0000000e+000
  2.2000000e-001  1.1000000e+001  0.0000000e+000
  2.2000000e-001  1.2000000e+001  0.0000000e+000
  2.2000000e-001  1.3000000e+001  0.0000000e+000
  2.2000000e-001  1.4000000e+001  0.0000000e+000
  2.2000000e-001  1.5000000e+001  0.0000000e+000
  2.2000000e-001  1.6000000e+001  0.0000000e+000
  2.2000000e-001  1.7000000e+001  0.0000000e+000
  2.2000000e-001  1.8000000e+001  0.0000000e+000
  2.2000000e-001  1.9000000e+001  0.0000000e+000
  2.2000000e-001  2.0000000e+001  0.0000000e+000
  2.2000000e-001  2.1000000e+001  0.0000000e+000
  2.2000000e-001  2.2000000e+001  0.0000000e+000
  2.2000000e-001  2.3000000e+001  0.0000000e+000
  2.2000000e-001  2.4000000e+001  0.0000000e+000
  2.2000000e-001  2.5000000e+001  0.0000000e+000
  2.2000000e-001  2.6000000e+001  0.0000000e+000
  2.2000000e-001  2.7000000e+001  0.0000000e+000
  2.2000000e-001  2.8000000e+001  0.0000000e+000
  2.2000000e-001  2.9000000e+001  0.0000000e+000
  2.2000000e-001  3.0000000e+001  0.0000000e+000
  2.2000000e-001  3.1000000e+001  0.0000000e+000
  2.2000000e-001  3.2000000e+001  0.0000000e+000
  2.2000000e-001  3.3000000e+001  0.0000000e+000
  2.2000000e-001  3.4000000e+001  0.0000000e+000
  2.2000000e-001  3.5000000e+001  0.0000000e+000
  2.2000000e-001  3.6000000e+001  0.0000000e+000
  2.2000000e-001  3.7000000e+001  0.0000000e+000
  2.2000000e-001  3.8000000e+001  0.0000000e+000
  2.2000000e-001  3.9000000e+001  0.0000000e+000
  2.4000000e-001  1.0000000e+000  1.0000000e+000
  2.4000000e-001  2.0000000e+000  5.0000000e-001
  2.4000000e-001  3.0000000e+000  0.0000000e+000
  2.4000000e-001  4.0000000e+000  0.0000000e+000
  2.4000000e-001  5.0000000e+000  0.0000000e+000
  2.4000000e-001  6.0000000e+000  0.0000000e+000
  2.4000000e-001  7.0000000e+000  0.0000000e+000
  2.4000000e-001  8.0000000e+000  0.0000000e+000
  2.4000000e-001  9.0000000e+000  0.0000000e+000
  2.4000000e-001  1.0000000e+001  0.0000000e+000
  2.4000000e-001  1.1000000e+001  0.0000000e+000
  2.4000000e-001  1.2000000e+001  0.0000000e+000
  2.4000000e-001  1.3000000e+001  0.0000000e+000
  2.4000000e-001  1.4000000e+001  0.0000000e+000
  2.4000000e-001  1.5000000e+001  0.0000000e+000
  2.4000000e-001  1.6000000e+001  0.0000000e+000
  2.4000000e-001  1.7000000e+001  0.0000000e+000
  2.4000000e-001  1.8000000e+001  0.0000000e+000
  2.4000000e-001  1.9000000e+001  0.0000000e+000
  2.4000000e-001  2.0000000e+001  0.0000000e+000
  2.4000000e-001  2.1000000e+001  0.0000000e+000
  2.4000000e-001  2.2000000e+001  0.0000000e+000
  2.4000000e-001  2.3000000e+001  0.0000000e+000
  2.4000000e-001  2.4000000e+001  0.0000000e+000
  2.4000000e-001  2.5000000e+001  0.0000000e+000
  2.4000000e-001  2.6000000e+001  0.0000000e+000
  2.4000000e-001  2.7000000e+001  0.0000000e+000
  2.4000000e-001  2.8000000e+001  0.0000000e+000
  2.4000000e-001  2.9000000e+001  0.0000000e+000
  2.4000000e-001  3.0000000e+001  0.0000000e+000
  2.4000000e-001  3.1000000e+001  0.0000000e+000
  2.4000000e-001  3.2000000e+001  0.0000000e+000
  2.4000000e-001  3.3000000e+001  0.0000000e+000
  2.4000000e-001  3.4000000e+001  0.0000000e+000
  2.4000000e-001  3.5000000e+001  0.0000000e+000
  2.4000000e-001  3.6000000e+001  0.0000000e+000
  2.4000000e-001  3.7000000e+001  0.0000000e+000
  2.4000000e-001  3.8000000e+001  0.0000000e+000
  2.4000000e-001  3.9000000e+001  0.0000000e+000
  2.6000000e-001  1.0000000e+000  1.0000000e+000
  2.6000000e-001  2.0000000e+000  7.0000000e-001
  2.6000000e-001  3.0000000e+000  0.0000000e+000
  2.6000000e-001  4.0000000e+000  0.0000000e+000
  2.6000000e-001  5.0000000e+000  0.0000000e+000
  2.6000000e-001  6.0000000e+000  0.0000000e+000
  2.6000000e-001  7.0000000e+000  0.0000000e+000
  2.6000000e-001  8.0000000e+000  0.0000000e+000
  2.6000000e-001  9.0000000e+000  0.0000000e+000
  2.6000000e-001  1.0000000e+001  0.0000000e+000
  2.6000000e-001  1.1000000e+001  0.0000000e+000
  2.6000000e-001  1.2000000e+001  0.0000000e+000
  2.6000000e-001  1.3000000e+001  0.0000000e+000
  2.6000000e-001  1.4000000e+001  0.0000000e+000
  2.6000000e-001  1.5000000e+001  0.0000000e+000
  2.6000000e-001  1.6000000e+001  0.0000000e+000
  2.6000000e-001  1.7000000e+001  0.0000000e+000
  2.6000000e-001  1.8000000e+001  0.0000000e+000
  2.6000000e-001  1.9000000e+001  0.0000000e+000
  2.6000000e-001  2.0000000e+001  0.0000000e+000
  2.6000000e-001  2.1000000e+001  0.0000000e+000
  2.6000000e-001  2.2000000e+001  0.0000000e+000
  2.6000000e-001  2.3000000e+001  0.0000000e+000
  2.6000000e-001  2.4000000e+001  0.0000000e+000
  2.6000000e-001  2.5000000e+001  0.0000000e+000
  2.6000000e-001  2.6000000e+001  0.0000000e+000
  2.6000000e-001  2.7000000e+001  0.0000000e+000
  2.6000000e-001  2.8000000e+001  0.0000000e+000
  2.6000000e-001  2.9000000e+001  0.0000000e+000
  2.6000000e-001  3.0000000e+001  0.0000000e+000
  2.6000000e-001  3.1000000e+001  0.0000000e+000
  2.6000000e-001  3.2000000e+001  0.0000000e+000
  2.6000000e-001  3.3000000e+001  0.0000000e+000
  2.6000000e-001  3.4000000e+001  0.0000000e+000
  2.6000000e-001  3.5000000e+001  0.0000000e+000
  2.6000000e-001  3.6000000e+001  0.0000000e+000
  2.6000000e-001  3.7000000e+001  0.0000000e+000
  2.6000000e-001  3.8000000e+001  0.0000000e+000
  2.6000000e-001  3.9000000e+001  0.0000000e+000
  2.8000000e-001  1.0000000e+000  1.0000000e+000
  2.8000000e-001  2.0000000e+000  1.0000000e+000
  2.8000000e-001  3.0000000e+000  0.0000000e+000
  2.8000000e-001  4.0000000e+000  0.0000000e+000
  2.8000000e-001  5.0000000e+000  0.0000000e+000
  2.8000000e-001  6.0000000e+000  0.0000000e+000
  2.8000000e-001  7.0000000e+000  0.0000000e+000
  2.8000000e-001  8.0000000e+000  0.0000000e+000
  2.8000000e-001  9.0000000e+000  0.0000000e+000
  2.8000000e-001  1.0000000e+001  0.0000000e+000
  2.8000000e-001  1.1000000e+001  0.0000000e+000
  2.8000000e-001  1.2000000e+001  0.0000000e+000
  2.8000000e-001  1.3000000e+001  0.0000000e+000
  2.8000000e-001  1.4000000e+001  0.0000000e+000
  2.8000000e-001  1.5000000e+001  0.0000000e+000
  2.8000000e-001  1.6000000e+001  0.0000000e+000
  2.8000000e-001  1.7000000e+001  0.0000000e+000
  2.8000000e-001  1.8000000e+001  0.0000000e+000
  2.8000000e-001  1.9000000e+001  0.0000000e+000
  2.8000000e-001  2.0000000e+001  0.0000000e+000
  2.8000000e-001  2.1000000e+001  0.0000000e+000
  2.8000000e-001  2.2000000e+001  0.0000000e+000
  2.8000000e-001  2.3000000e+001  0.0000000e+000
  2.8000000e-001  2.4000000e+001  0.0000000e+000
  2.8000000e-001  2.5000000e+001  0.0000000e+000
  2.8000000e-001  2.6000000e+001  0.0000000e+000
  2.8000000e-001  2.7000000e+001  0.0000000e+000
  2.8000000e-001  2.8000000e+001  0.0000000e+000
  2.8000000e-001  2.9000000e+001  0.0000000e+000
  2.8000000e-001  3.0000000e+001  0.0000000e+000
  2.8000000e-001  3.1000000e+001  0.0000000e+000
  2.8000000e-001  3.2000000e+001  0.0000000e+000
  2.8000000e-001  3.3000000e+001  0.0000000e+000
  2.8000000e-001  3.4000000e+001  0.0000000e+000
  2.8000000e-001  3.5000000e+001  0.0000000e+000
  2.8000000e-001  3.6000000e+001  0.0000000e+000
  2.8000000e-001  3.7000000e+001  0.0000000e+000
  2.8000000e-001  3.8000000e+001  0.0000000e+000
  2.8000000e-001  3.9000000e+001  0.0000000e+000
  3.0000000e-001  1.0000000e+000  1.0000000e+000
  3.0000000e-001  2.0000000e+000  1.0000000e+000
  3.0000000e-001  3.0000000e+000  2.0000000e-001
  3.0000000e-001  4.0000000e+000  0.0000000e+000
  3.0000000e-001  5.0000000e+000  0.0000000e+000
  3.0000000e-001  6.0000000e+000  0.0000000e+000
  3.0000000e-001  7.0000000e+000  0.0000000e+000
  3.0000000e-001  8.0000000e+000  0.0000000e+000
  3.0000000e-001  9.0000000e+000  0.0000000e+000
  3.0000000e-001  1.0000000e+001  0.0000000e+000
  3.0000000e-001  1.1000000e+001  0.0000000e+000
  3.0000000e-001  1.2000000e+001  0.0000000e+000
  3.0000000e-001  1.3000000e+001  0.0000000e+000
  3.0000000e-001  1.4000000e+001  0.0000000e+000
  3.0000000e-001  1.5000000e+001  0.0000000e+000
  3.0000000e-001  1.6000000e+001  0.0000000e+000
  3.0000000e-001  1.7000000e+001  0.0000000e+000
  3.0000000e-001  1.8000000e+001  0.0000000e+000
  3.0000000e-001  1.9000000e+001  0.0000000e+000
  3.0000000e-001  2.0000000e+001  0.0000000e+000
  3.0000000e-001  2.1000000e+001  0.0000000e+000
  3.0000000e-001  2.2000000e+001  0.0000000e+000
  3.0000000e-001  2.3000000e+001  0.0000000e+000
  3.0000000e-001  2.4000000e+001  0.0000000e+000
  3.0000000e-001  2.5000000e+001  0.0000000e+000
  3.0000000e-001  2.6000000e+001  0.0000000e+000
  3.0000000e-001  2.7000000e+001  0.0000000e+000
  3.0000000e-001  2.8000000e+001  0.0000000e+000
  3.0000000e-001  2.9000000e+001  0.0000000e+000
  3.0000000e-001  3.0000000e+001  0.0000000e+000
  3.0000000e-001  3.1000000e+001  0.0000000e+000
  3.0000000e-001  3.2000000e+001  0.0000000e+000
  3.0000000e-001  3.3000000e+001  0.0000000e+000
  3.0000000e-001  3.4000000e+001  0.0000000e+000
  3.0000000e-001  3.5000000e+001  0.0000000e+000
  3.0000000e-001  3.6000000e+001  0.0000000e+000
  3.0000000e-001  3.7000000e+001  0.0000000e+000
  3.0000000e-001  3.8000000e+001  0.0000000e+000
  3.0000000e-001  3.9000000e+001  0.0000000e+000
  3.2000000e-001  1.0000000e+000  1.0000000e+000
  3.2000000e-001  2.0000000e+000  1.0000000e+000
  3.2000000e-001  3.0000000e+000  5.0000000e-001
  3.2000000e-001  4.0000000e+000  0.0000000e+000
  3.2000000e-001  5.0000000e+000  0.0000000e+000
  3.2000000e-001  6.0000000e+000  0.0000000e+000
  3.2000000e-001  7.0000000e+000  0.0000000e+000
  3.2000000e-001  8.0000000e+000  0.0000000e+000
  3.2000000e-001  9.0000000e+000  0.0000000e+000
  3.2000000e-001  1.0000000e+001  0.0000000e+000
  3.2000000e-001  1.1000000e+001  0.0000000e+000
  3.2000000e-001  1.2000000e+001  0.0000000e+000
  3.2000000e-001  1.3000000e+001  0.0000000e+000
  3.2000000e-001  1.4000000e+001  0.0000000e+000
  3.2000000e-001  1.5000000e+001  0.0000000e+000
  3.2000000e-001  1.6000000e+001  0.0000000e+000
  3.2000000e-001  1.7000000e+001  0.0000000e+000
  3.2000000e-001  1.8000000e+001  0.0000000e+000
  3.2000000e-001  1.9000000e+001  0.0000000e+000
  3.2000000e-001  2.0000000e+001  0.0000000e+000
  3.2000000e-001  2.1000000e+001  0.0000000e+000
  3.2000000e-001  2.2000000e+001  0.0000000e+000
  3.2000000e-001  2.3000000e+001  0.0000000e+000
  3.2000000e-001  2.4000000e+001  0.0000000e+000
  3.2000000e-001  2.5000000e+001  0.0000000e+000
  3.2000000e-001  2.6000000e+001  0.0000000e+000
  3.2000000e-001  2.7000000e+001  0.0000000e+000
  3.2000000e-001  2.8000000e+001  0.0000000e+000
  3.2000000e-001  2.9000000e+001  0.0000000e+000
  3.2000000e-001  3.0000000e+001  0.0000000e+000
  3.2000000e-001  3.1000000e+001  0.0000000e+000
  3.2000000e-001  3.2000000e+001  0.0000000e+000
  3.2000000e-001  3.3000000e+001  0.0000000e+000
  3.2000000e-001  3.4000000e+001  0.0000000e+000
  3.2000000e-001  3.5000000e+001  0.0000000e+000
  3.2000000e-001  3.6000000e+001  0.0000000e+000
  3.2000000e-001  3.7000000e+001  0.0000000e+000
  3.2000000e-001  3.8000000e+001  0.0000000e+000
  3.2000000e-001  3.9000000e+001  0.0000000e+000
  3.4000000e-001  1.0000000e+000  1.0000000e+000
  3.4000000e-001  2.0000000e+000  1.0000000e+000
  3.4000000e-001  3.0000000e+000  9.0000000e-001
  3.4000000e-001  4.0000000e+000  3.0000000e-001
  3.4000000e-001  5.0000000e+000  0.0000000e+000
  3.4000000e-001  6.0000000e+000  0.0000000e+000
  3.4000000e-001  7.0000000e+000  0.0000000e+000
  3.4000000e-001  8.0000000e+000  0.0000000e+000
  3.4000000e-001  9.0000000e+000  0.0000000e+000
  3.4000000e-001  1.0000000e+001  0.0000000e+000
  3.4000000e-001  1.1000000e+001  0.0000000e+000
  3.4000000e-001  1.2000000e+001  0.0000000e+000
  3.4000000e-001  1.3000000e+001  0.0000000e+000
  3.4000000e-001  1.4000000e+001  0.0000000e+000
  3.4000000e-001  1.5000000e+001  0.0000000e+000
  3.4000000e-001  1.6000000e+001  0.0000000e+000
  3.4000000e-001  1.7000000e+001  0.0000000e+000
  3.4000000e-001  1.8000000e+001  0.0000000e+000
  3.4000000e-001  1.9000000e+001  0.0000000e+000
  3.4000000e-001  2.0000000e+001  0.0000000e+000
  3.4000000e-001  2.1000000e+001  0.0000000e+000
  3.4000000e-001  2.2000000e+001  0.0000000e+000
  3.4000000e-001  2.3000000e+001  0.0000000e+000
  3.4000000e-001  2.4000000e+001  0.0000000e+000
  3.4000000e-001  2.5000000e+001  0.0000000e+000
  3.4000000e-001  2.6000000e+001  0.0000000e+000
  3.4000000e-001  2.7000000e+001  0.0000000e+000
  3.4000000e-001  2.8000000e+001  0.0000000e+000
  3.4000000e-001  2.9000000e+001  0.0000000e+000
  3.4000000e-001  3.0000000e+001  0.0000000e+000
  3.4000000e-001  3.1000000e+001  0.0000000e+000
  3.4000000e-001  3.2000000e+001  0.0000000e+000
  3.4000000e-001  3.3000000e+001  0.0000000e+000
  3.4000000e-001  3.4000000e+001  0.0000000e+000
  3.4000000e-001  3.5000000e+001  0.0000000e+000
  3.4000000e-001  3.6000000e+001  0.0000000e+000
  3.4000000e-001  3.7000000e+001  0.0000000e+000
  3.4000000e-001  3.8000000e+001  0.0000000e+000
  3.4000000e-001  3.9000000e+001  0.0000000e+000
  3.6000000e-001  1.0000000e+000  1.0000000e+000
  3.6000000e-001  2.0000000e+000  1.0000000e+000
  3.6000000e-001  3.0000000e+000  9.0000000e-001
  3.6000000e-001  4.0000000e+000  3.0000000e-001
  3.6000000e-001  5.0000000e+000  0.0000000e+000
  3.6000000e-001  6.0000000e+000  0.0000000e+000
  3.6000000e-001  7.0000000e+000  0.0000000e+000
  3.6000000e-001  8.0000000e+000  0.0000000e+000
  3.6000000e-001  9.0000000e+000  0.0000000e+000
  3.6000000e-001  1.0000000e+001  0.0000000e+000
  3.6000000e-001  1.1000000e+001  0.0000000e+000
  3.6000000e-001  1.2000000e+001  0.0000000e+000
  3.6000000e-001  1.3000000e+001  0.0000000e+000
  3.6000000e-001  1.4000000e+001  0.0000000e+000
  3.6000000e-001  1.5000000e+001  0.0000000e+000
  3.6000000e-001  1.6000000e+001  0.0000000e+000
  3.6000000e-001  1.7000000e+001  0.0000000e+000
  3.6000000e-001  1.8000000e+001  0.0000000e+000
  3.6000000e-001  1.9000000e+001  0.0000000e+000
  3.6000000e-001  2.0000000e+001  0.0000000e+000
  3.6000000e-001  2.1000000e+001  0.0000000e+000
  3.6000000e-001  2.2000000e+001  0.0000000e+000
  3.6000000e-001  2.3000000e+001  0.0000000e+000
  3.6000000e-001  2.4000000e+001  0.0000000e+000
  3.6000000e-001  2.5000000e+001  0.0000000e+000
  3.6000000e-001  2.6000000e+001  0.0000000e+000
  3.6000000e-001  2.7000000e+001  0.0000000e+000
  3.6000000e-001  2.8000000e+001  0.0000000e+000
  3.6000000e-001  2.9000000e+001  0.0000000e+000
  3.6000000e-001  3.0000000e+001  0.0000000e+000
  3.6000000e-001  3.1000000e+001  0.0000000e+000
  3.6000000e-001  3.2000000e+001  0.0000000e+000
  3.6000000e-001  3.3000000e+001  0.0000000e+000
  3.6000000e-001  3.4000000e+001  0.0000000e+000
  3.6000000e-001  3.5000000e+001  0.0000000e+000
  3.6000000e-001  3.6000000e+001  0.0000000e+000
  3.6000000e-001  3.7000000e+001  0.0000000e+000
  3.6000000e-001  3.8000000e+001  0.0000000e+000
  3.6000000e-001  3.9000000e+001  0.0000000e+000
  3.8000000e-001  1.0000000e+000  1.0000000e+000
  3.8000000e-001  2.0000000e+000  1.0000000e+000
  3.8000000e-001  3.0000000e+000  1.0000000e+000
  3.8000000e-001  4.0000000e+000  7.0000000e-001
  3.8000000e-001  5.0000000e+000  2.0000000e-001
  3.8000000e-001  6.0000000e+000  2.0000000e-001
  3.8000000e-001  7.0000000e+000  0.0000000e+000
  3.8000000e-001  8.0000000e+000  0.0000000e+000
  3.8000000e-001  9.0000000e+000  0.0000000e+000
  3.8000000e-001  1.0000000e+001  0.0000000e+000
  3.8000000e-001  1.1000000e+001  0.0000000e+000
  3.8000000e-001  1.2000000e+001  0.0000000e+000
  3.8000000e-001  1.3000000e+001  0.0000000e+000
  3.8000000e-001  1.4000000e+001  0.0000000e+000
  3.8000000e-001  1.5000000e+001  0.0000000e+000
  3.8000000e-001  1.6000000e+001  0.0000000e+000
  3.8000000e-001  1.7000000e+001  0.0000000e+000
  3.8000000e-001  1.8000000e+001  0.0000000e+000
  3.8000000e-001  1.9000000e+001  0.0000000e+000
  3.8000000e-001  2.0000000e+001  0.0000000e+000
  3.8000000e-001  2.1000000e+001  0.0000000e+000
  3.8000000e-001  2.2000000e+001  0.0000000e+000
  3.8000000e-001  2.3000000e+001  0.0000000e+000
  3.8000000e-001  2.4000000e+001  0.0000000e+000
  3.8000000e-001  2.5000000e+001  0.0000000e+000
  3.8000000e-001  2.6000000e+001  0.0000000e+000
  3.8000000e-001  2.7000000e+001  0.0000000e+000
  3.8000000e-001  2.8000000e+001  0.0000000e+000
  3.8000000e-001  2.9000000e+001  0.0000000e+000
  3.8000000e-001  3.0000000e+001  0.0000000e+000
  3.8000000e-001  3.1000000e+001  0.0000000e+000
  3.8000000e-001  3.2000000e+001  0.0000000e+000
  3.8000000e-001  3.3000000e+001  0.0000000e+000
  3.8000000e-001  3.4000000e+001  0.0000000e+000
  3.8000000e-001  3.5000000e+001  0.0000000e+000
  3.8000000e-001  3.6000000e+001  0.0000000e+000
  3.8000000e-001  3.7000000e+001  0.0000000e+000
  3.8000000e-001  3.8000000e+001  0.0000000e+000
  3.8000000e-001  3.9000000e+001  0.0000000e+000
  4.0000000e-001  1.0000000e+000  1.0000000e+000
  4.0000000e-001  2.0000000e+000  1.0000000e+000
  4.0000000e-001  3.0000000e+000  1.0000000e+000
  4.0000000e-001  4.0000000e+000  1.0000000e+000
  4.0000000e-001  5.0000000e+000  7.0000000e-001
  4.0000000e-001  6.0000000e+000  1.0000000e-001
  4.0000000e-001  7.0000000e+000  2.0000000e-001
  4.0000000e-001  8.0000000e+000  0.0000000e+000
  4.0000000e-001  9.0000000e+000  0.0000000e+000
  4.0000000e-001  1.0000000e+001  0.0000000e+000
  4.0000000e-001  1.1000000e+001  0.0000000e+000
  4.0000000e-001  1.2000000e+001  0.0000000e+000
  4.0000000e-001  1.3000000e+001  0.0000000e+000
  4.0000000e-001  1.4000000e+001  0.0000000e+000
  4.0000000e-001  1.5000000e+001  0.0000000e+000
  4.0000000e-001  1.6000000e+001  0.0000000e+000
  4.0000000e-001  1.7000000e+001  0.0000000e+000
  4.0000000e-001  1.8000000e+001  0.0000000e+000
  4.0000000e-001  1.9000000e+001  0.0000000e+000
  4.0000000e-001  2.0000000e+001  0.0000000e+000
  4.0000000e-001  2.1000000e+001  0.0000000e+000
  4.0000000e-001  2.2000000e+001  0.0000000e+000
  4.0000000e-001  2.3000000e+001  0.0000000e+000
  4.0000000e-001  2.4000000e+001  0.0000000e+000
  4.0000000e-001  2.5000000e+001  0.0000000e+000
  4.0000000e-001  2.6000000e+001  0.0000000e+000
  4.0000000e-001  2.7000000e+001  0.0000000e+000
  4.0000000e-001  2.8000000e+001  0.0000000e+000
  4.0000000e-001  2.9000000e+001  0.0000000e+000
  4.0000000e-001  3.0000000e+001  0.0000000e+000
  4.0000000e-001  3.1000000e+001  0.0000000e+000
  4.0000000e-001  3.2000000e+001  0.0000000e+000
  4.0000000e-001  3.3000000e+001  0.0000000e+000
  4.0000000e-001  3.4000000e+001  0.0000000e+000
  4.0000000e-001  3.5000000e+001  0.0000000e+000
  4.0000000e-001  3.6000000e+001  0.0000000e+000
  4.0000000e-001  3.7000000e+001  0.0000000e+000
  4.0000000e-001  3.8000000e+001  0.0000000e+000
  4.0000000e-001  3.9000000e+001  0.0000000e+000
  4.2000000e-001  1.0000000e+000  1.0000000e+000
  4.2000000e-001  2.0000000e+000  1.0000000e+000
  4.2000000e-001  3.0000000e+000  1.0000000e+000
  4.2000000e-001  4.0000000e+000  1.0000000e+000
  4.2000000e-001  5.0000000e+000  8.0000000e-001
  4.2000000e-001  6.0000000e+000  9.0000000e-001
  4.2000000e-001  7.0000000e+000  2.0000000e-001
  4.2000000e-001  8.0000000e+000  1.0000000e-001
  4.2000000e-001  9.0000000e+000  1.0000000e-001
  4.2000000e-001  1.0000000e+001  0.0000000e+000
  4.2000000e-001  1.1000000e+001  0.0000000e+000
  4.2000000e-001  1.2000000e+001  0.0000000e+000
  4.2000000e-001  1.3000000e+001  0.0000000e+000
  4.2000000e-001  1.4000000e+001  0.0000000e+000
  4.2000000e-001  1.5000000e+001  0.0000000e+000
  4.2000000e-001  1.6000000e+001  0.0000000e+000
  4.2000000e-001  1.7000000e+001  0.0000000e+000
  4.2000000e-001  1.8000000e+001  0.0000000e+000
  4.2000000e-001  1.9000000e+001  0.0000000e+000
  4.2000000e-001  2.0000000e+001  0.0000000e+000
  4.2000000e-001  2.1000000e+001  0.0000000e+000
  4.2000000e-001  2.2000000e+001  0.0000000e+000
  4.2000000e-001  2.3000000e+001  0.0000000e+000
  4.2000000e-001  2.4000000e+001  0.0000000e+000
  4.2000000e-001  2.5000000e+001  0.0000000e+000
  4.2000000e-001  2.6000000e+001  0.0000000e+000
  4.2000000e-001  2.7000000e+001  0.0000000e+000
  4.2000000e-001  2.8000000e+001  0.0000000e+000
  4.2000000e-001  2.9000000e+001  0.0000000e+000
  4.2000000e-001  3.0000000e+001  0.0000000e+000
  4.2000000e-001  3.1000000e+001  0.0000000e+000
  4.2000000e-001  3.2000000e+001  0.0000000e+000
  4.2000000e-001  3.3000000e+001  0.0000000e+000
  4.2000000e-001  3.4000000e+001  0.0000000e+000
  4.2000000e-001  3.5000000e+001  0.0000000e+000
  4.2000000e-001  3.6000000e+001  0.0000000e+000
  4.2000000e-001  3.7000000e+001  0.0000000e+000
  4.2000000e-001  3.8000000e+001  0.0000000e+000
  4.2000000e-001  3.9000000e+001  0.0000000e+000
  4.4000000e-001  1.0000000e+000  1.0000000e+000
  4.4000000e-001  2.0000000e+000  1.0000000e+000
  4.4000000e-001  3.0000000e+000  1.0000000e+000
  4.4000000e-001  4.0000000e+000  1.0000000e+000
  4.4000000e-001  5.0000000e+000  1.0000000e+000
  4.4000000e-001  6.0000000e+000  1.0000000e+000
  4.4000000e-001  7.0000000e+000  9.0000000e-001
  4.4000000e-001  8.0000000e+000  5.0000000e-001
  4.4000000e-001  9.0000000e+000  5.0000000e-001
  4.4000000e-001  1.0000000e+001  3.0000000e-001
  4.4000000e-001  1.1000000e+001  0.0000000e+000
  4.4000000e-001  1.2000000e+001  0.0000000e+000
  4.4000000e-001  1.3000000e+001  0.0000000e+000
  4.4000000e-001  1.4000000e+001  0.0000000e+000
  4.4000000e-001  1.5000000e+001  0.0000000e+000
  4.4000000e-001  1.6000000e+001  0.0000000e+000
  4.4000000e-001  1.7000000e+001  0.0000000e+000
  4.4000000e-001  1.8000000e+001  0.0000000e+000
  4.4000000e-001  1.9000000e+001  0.0000000e+000
  4.4000000e-001  2.0000000e+001  0.0000000e+000
  4.4000000e-001  2.1000000e+001  0.0000000e+000
  4.4000000e-001  2.2000000e+001  0.0000000e+000
  4.4000000e-001  2.3000000e+001  0.0000000e+000
  4.4000000e-001  2.4000000e+001  0.0000000e+000
  4.4000000e-001  2.5000000e+001  0.0000000e+000
  4.4000000e-001  2.6000000e+001  0.0000000e+000
  4.4000000e-001  2.7000000e+001  0.0000000e+000
  4.4000000e-001  2.8000000e+001  0.0000000e+000
  4.4000000e-001  2.9000000e+001  0.0000000e+000
  4.4000000e-001  3.0000000e+001  0.0000000e+000
  4.4000000e-001  3.1000000e+001  0.0000000e+000
  4.4000000e-001  3.2000000e+001  0.0000000e+000
  4.4000000e-001  3.3000000e+001  0.0000000e+000
  4.4000000e-001  3.4000000e+001  0.0000000e+000
  4.4000000e-001  3.5000000e+001  0.0000000e+000
  4.4000000e-001  3.6000000e+001  0.0000000e+000
  4.4000000e-001  3.7000000e+001  0.0000000e+000
  4.4000000e-001  3.8000000e+001  0.0000000e+000
  4.4000000e-001  3.9000000e+001  0.0000000e+000
  4.6000000e-001  1.0000000e+000  1.0000000e+000
  4.6000000e-001  2.0000000e+000  1.0000000e+000
  4.6000000e-001  3.0000000e+000  1.0000000e+000
  4.6000000e-001  4.0000000e+000  1.0000000e+000
  4.6000000e-001  5.0000000e+000  9.0000000e-001
  4.6000000e-001  6.0000000e+000  1.0000000e+000
  4.6000000e-001  7.0000000e+000  1.0000000e+000
  4.6000000e-001  8.0000000e+000  9.0000000e-001
  4.6000000e-001  9.0000000e+000  9.0000000e-001
  4.6000000e-001  1.0000000e+001  8.0000000e-001
  4.6000000e-001  1.1000000e+001  2.0000000e-001
  4.6000000e-001  1.2000000e+001  2.0000000e-001
  4.6000000e-001  1.3000000e+001  1.0000000e-001
  4.6000000e-001  1.4000000e+001  0.0000000e+000
  4.6000000e-001  1.5000000e+001  0.0000000e+000
  4.6000000e-001  1.6000000e+001  0.0000000e+000
  4.6000000e-001  1.7000000e+001  0.0000000e+000
  4.6000000e-001  1.8000000e+001  0.0000000e+000
  4.6000000e-001  1.9000000e+001  0.0000000e+000
  4.6000000e-001  2.0000000e+001  0.0000000e+000
  4.6000000e-001  2.1000000e+001  0.0000000e+000
  4.6000000e-001  2.2000000e+001  0.0000000e+000
  4.6000000e-001  2.3000000e+001  0.0000000e+000
  4.6000000e-001  2.4000000e+001  0.0000000e+000
  4.6000000e-001  2.5000000e+001  0.0000000e+000
  4.6000000e-001  2.6000000e+001  0.0000000e+000
  4.6000000e-001  2.7000000e+001  0.0000000e+000
  4.6000000e-001  2.8000000e+001  0.0000000e+000
  4.6000000e-001  2.9000000e+001  0.0000000e+000
  4.6000000e-001  3.0000000e+001  0.0000000e+000
  4.6000000e-001  3.1000000e+001  0.0000000e+000
  4.6000000e-001  3.2000000e+001  0.0000000e+000
  4.6000000e-001  3.3000000e+001  0.0000000e+000
  4.6000000e-001  3.4000000e+001  0.0000000e+000
  4.6000000e-001  3.5000000e+001  0.0000000e+000
  4.6000000e-001  3.6000000e+001  0.0000000e+000
  4.6000000e-001  3.7000000e+001  0.0000000e+000
  4.6000000e-001  3.8000000e+001  0.0000000e+000
  4.6000000e-001  3.9000000e+001  0.0000000e+000
  4.8000000e-001  1.0000000e+000  1.0000000e+000
  4.8000000e-001  2.0000000e+000  1.0000000e+000
  4.8000000e-001  3.0000000e+000  1.0000000e+000
  4.8000000e-001  4.0000000e+000  1.0000000e+000
  4.8000000e-001  5.0000000e+000  1.0000000e+000
  4.8000000e-001  6.0000000e+000  9.0000000e-001
  4.8000000e-001  7.0000000e+000  1.0000000e+000
  4.8000000e-001  8.0000000e+000  9.0000000e-001
  4.8000000e-001  9.0000000e+000  1.0000000e+000
  4.8000000e-001  1.0000000e+001  1.0000000e+000
  4.8000000e-001  1.1000000e+001  1.0000000e+000
  4.8000000e-001  1.2000000e+001  6.0000000e-001
  4.8000000e-001  1.3000000e+001  6.0000000e-001
  4.8000000e-001  1.4000000e+001  6.0000000e-001
  4.8000000e-001  1.5000000e+001  3.0000000e-001
  4.8000000e-001  1.6000000e+001  4.0000000e-001
  4.8000000e-001  1.7000000e+001  1.0000000e-001
  4.8000000e-001  1.8000000e+001  2.0000000e-001
  4.8000000e-001  1.9000000e+001  1.0000000e-001
  4.8000000e-001  2.0000000e+001  0.0000000e+000
  4.8000000e-001  2.1000000e+001  1.0000000e-001
  4.8000000e-001  2.2000000e+001  0.0000000e+000
  4.8000000e-001  2.3000000e+001  0.0000000e+000
  4.8000000e-001  2.4000000e+001  0.0000000e+000
  4.8000000e-001  2.5000000e+001  0.0000000e+000
  4.8000000e-001  2.6000000e+001  0.0000000e+000
  4.8000000e-001  2.7000000e+001  0.0000000e+000
  4.8000000e-001  2.8000000e+001  0.0000000e+000
  4.8000000e-001  2.9000000e+001  0.0000000e+000
  4.8000000e-001  3.0000000e+001  0.0000000e+000
  4.8000000e-001  3.1000000e+001  0.0000000e+000
  4.8000000e-001  3.2000000e+001  0.0000000e+000
  4.8000000e-001  3.3000000e+001  0.0000000e+000
  4.8000000e-001  3.4000000e+001  0.0000000e+000
  4.8000000e-001  3.5000000e+001  0.0000000e+000
  4.8000000e-001  3.6000000e+001  0.0000000e+000
  4.8000000e-001  3.7000000e+001  0.0000000e+000
  4.8000000e-001  3.8000000e+001  0.0000000e+000
  4.8000000e-001  3.9000000e+001  0.0000000e+000
  5.0000000e-001  1.0000000e+000  1.0000000e+000
  5.0000000e-001  2.0000000e+000  1.0000000e+000
  5.0000000e-001  3.0000000e+000  1.0000000e+000
  5.0000000e-001  4.0000000e+000  1.0000000e+000
  5.0000000e-001  5.0000000e+000  1.0000000e+000
  5.0000000e-001  6.0000000e+000  1.0000000e+000
  5.0000000e-001  7.0000000e+000  1.0000000e+000
  5.0000000e-001  8.0000000e+000  1.0000000e+000
  5.0000000e-001  9.0000000e+000  9.0000000e-001
  5.0000000e-001  1.0000000e+001  1.0000000e+000
  5.0000000e-001  1.1000000e+001  1.0000000e+000
  5.0000000e-001  1.2000000e+001  1.0000000e+000
  5.0000000e-001  1.3000000e+001  1.0000000e+000
  5.0000000e-001  1.4000000e+001  8.0000000e-001
  5.0000000e-001  1.5000000e+001  8.0000000e-001
  5.0000000e-001  1.6000000e+001  7.0000000e-001
  5.0000000e-001  1.7000000e+001  9.0000000e-001
  5.0000000e-001  1.8000000e+001  6.0000000e-001
  5.0000000e-001  1.9000000e+001  7.0000000e-001
  5.0000000e-001  2.0000000e+001  5.0000000e-001
  5.0000000e-001  2.1000000e+001  2.0000000e-001
  5.0000000e-001  2.2000000e+001  5.0000000e-001
  5.0000000e-001  2.3000000e+001  6.0000000e-001
  5.0000000e-001  2.4000000e+001  0.0000000e+000
  5.0000000e-001  2.5000000e+001  1.0000000e-001
  5.0000000e-001  2.6000000e+001  1.0000000e-001
  5.0000000e-001  2.7000000e+001  1.0000000e-001
  5.0000000e-001  2.8000000e+001  0.0000000e+000
  5.0000000e-001  2.9000000e+001  0.0000000e+000
  5.0000000e-001  3.0000000e+001  0.0000000e+000
  5.0000000e-001  3.1000000e+001  0.0000000e+000
  5.0000000e-001  3.2000000e+001  1.0000000e-001
  5.0000000e-001  3.3000000e+001  0.0000000e+000
  5.0000000e-001  3.4000000e+001  0.0000000e+000
  5.0000000e-001  3.5000000e+001  0.0000000e+000
  5.0000000e-001  3.6000000e+001  0.0000000e+000
  5.0000000e-001  3.7000000e+001  0.0000000e+000
  5.0000000e-001  3.8000000e+001  0.0000000e+000
  5.0000000e-001  3.9000000e+001  0.0000000e+000
  5.2000000e-001  1.0000000e+000  1.0000000e+000
  5.2000000e-001  2.0000000e+000  1.0000000e+000
  5.2000000e-001  3.0000000e+000  1.0000000e+000
  5.2000000e-001  4.0000000e+000  1.0000000e+000
  5.2000000e-001  5.0000000e+000  1.0000000e+000
  5.2000000e-001  6.0000000e+000  1.0000000e+000
  5.2000000e-001  7.0000000e+000  1.0000000e+000
  5.2000000e-001  8.0000000e+000  1.0000000e+000
  5.2000000e-001  9.0000000e+000  1.0000000e+000
  5.2000000e-001  1.0000000e+001  1.0000000e+000
  5.2000000e-001  1.1000000e+001  1.0000000e+000
  5.2000000e-001  1.2000000e+001  1.0000000e+000
  5.2000000e-001  1.3000000e+001  1.0000000e+000
  5.2000000e-001  1.4000000e+001  1.0000000e+000
  5.2000000e-001  1.5000000e+001  9.0000000e-001
  5.2000000e-001  1.6000000e+001  1.0000000e+000
  5.2000000e-001  1.7000000e+001  1.0000000e+000
  5.2000000e-001  1.8000000e+001  9.0000000e-001
  5.2000000e-001  1.9000000e+001  1.0000000e+000
  5.2000000e-001  2.0000000e+001  9.0000000e-001
  5.2000000e-001  2.1000000e+001  7.0000000e-001
  5.2000000e-001  2.2000000e+001  7.0000000e-001
  5.2000000e-001  2.3000000e+001  9.0000000e-001
  5.2000000e-001  2.4000000e+001  8.0000000e-001
  5.2000000e-001  2.5000000e+001  8.0000000e-001
  5.2000000e-001  2.6000000e+001  7.0000000e-001
  5.2000000e-001  2.7000000e+001  6.0000000e-001
  5.2000000e-001  2.8000000e+001  3.0000000e-001
  5.2000000e-001  2.9000000e+001  7.0000000e-001
  5.2000000e-001  3.0000000e+001  4.0000000e-001
  5.2000000e-001  3.1000000e+001  4.0000000e-001
  5.2000000e-001  3.2000000e+001  8.0000000e-001
  5.2000000e-001  3.3000000e+001  4.0000000e-001
  5.2000000e-001  3.4000000e+001  2.0000000e-001
  5.2000000e-001  3.5000000e+001  1.0000000e-001
  5.2000000e-001  3.6000000e+001  0.0000000e+000
  5.2000000e-001  3.7000000e+001  2.0000000e-001
  5.2000000e-001  3.8000000e+001  3.0000000e-001
  5.2000000e-001  3.9000000e+001  1.0000000e-001
  5.4000000e-001  1.0000000e+000  1.0000000e+000
  5.4000000e-001  2.0000000e+000  1.0000000e+000
  5.4000000e-001  3.0000000e+000  1.0000000e+000
  5.4000000e-001  4.0000000e+000  1.0000000e+000
  5.4000000e-001  5.0000000e+000  1.0000000e+000
  5.4000000e-001  6.0000000e+000  1.0000000e+000
  5.4000000e-001  7.0000000e+000  1.0000000e+000
  5.4000000e-001  8.0000000e+000  1.0000000e+000
  5.4000000e-001  9.0000000e+000  1.0000000e+000
  5.4000000e-001  1.0000000e+001  1.0000000e+000
  5.4000000e-001  1.1000000e+001  1.0000000e+000
  5.4000000e-001  1.2000000e+001  1.0000000e+000
  5.4000000e-001  1.3000000e+001  1.0000000e+000
  5.4000000e-001  1.4000000e+001  1.0000000e+000
  5.4000000e-001  1.5000000e+001  1.0000000e+000
  5.4000000e-001  1.6000000e+001  1.0000000e+000
  5.4000000e-001  1.7000000e+001  1.0000000e+000
  5.4000000e-001  1.8000000e+001  1.0000000e+000
  5.4000000e-001  1.9000000e+001  1.0000000e+000
  5.4000000e-001  2.0000000e+001  1.0000000e+000
  5.4000000e-001  2.1000000e+001  1.0000000e+000
  5.4000000e-001  2.2000000e+001  1.0000000e+000
  5.4000000e-001  2.3000000e+001  9.0000000e-001
  5.4000000e-001  2.4000000e+001  1.0000000e+000
  5.4000000e-001  2.5000000e+001  1.0000000e+000
  5.4000000e-001  2.6000000e+001  1.0000000e+000
  5.4000000e-001  2.7000000e+001  1.0000000e+000
  5.4000000e-001  2.8000000e+001  9.0000000e-001
  5.4000000e-001  2.9000000e+001  1.0000000e+000
  5.4000000e-001  3.0000000e+001  1.0000000e+000
  5.4000000e-001  3.1000000e+001  1.0000000e+000
  5.4000000e-001  3.2000000e+001  7.0000000e-001
  5.4000000e-001  3.3000000e+001  1.0000000e+000
  5.4000000e-001  3.4000000e+001  9.0000000e-001
  5.4000000e-001  3.5000000e+001  1.0000000e+000
  5.4000000e-001  3.6000000e+001  9.0000000e-001
  5.4000000e-001  3.7000000e+001  7.0000000e-001
  5.4000000e-001  3.8000000e+001  9.0000000e-001
  5.4000000e-001  3.9000000e+001  9.0000000e-001
  5.6000000e-001  1.0000000e+000  1.0000000e+000
  5.6000000e-001  2.0000000e+000  1.0000000e+000
  5.6000000e-001  3.0000000e+000  1.0000000e+000
  5.6000000e-001  4.0000000e+000  1.0000000e+000
  5.6000000e-001  5.0000000e+000  1.0000000e+000
  5.6000000e-001  6.0000000e+000  1.0000000e+000
  5.6000000e-001  7.0000000e+000  1.0000000e+000
  5.6000000e-001  8.0000000e+000  1.0000000e+000
  5.6000000e-001  9.0000000e+000  1.0000000e+000
  5.6000000e-001  1.0000000e+001  1.0000000e+000
  5.6000000e-001  1.1000000e+001  1.0000000e+000
  5.6000000e-001  1.2000000e+001  1.0000000e+000
  5.6000000e-001  1.3000000e+001  1.0000000e+000
  5.6000000e-001  1.4000000e+001  1.0000000e+000
  5.6000000e-001  1.5000000e+001  1.0000000e+000
  5.6000000e-001  1.6000000e+001  1.0000000e+000
  5.6000000e-001  1.7000000e+001  1.0000000e+000
  5.6000000e-001  1.8000000e+001  1.0000000e+000
  5.6000000e-001  1.9000000e+001  1.0000000e+000
  5.6000000e-001  2.0000000e+001  1.0000000e+000
  5.6000000e-001  2.1000000e+001  1.0000000e+000
  5.6000000e-001  2.2000000e+001  1.0000000e+000
  5.6000000e-001  2.3000000e+001  1.0000000e+000
  5.6000000e-001  2.4000000e+001  1.0000000e+000
  5.6000000e-001  2.5000000e+001  1.0000000e+000
  5.6000000e-001  2.6000000e+001  1.0000000e+000
  5.6000000e-001  2.7000000e+001  1.0000000e+000
  5.6000000e-001  2.8000000e+001  1.0000000e+000
  5.6000000e-001  2.9000000e+001  1.0000000e+000
  5.6000000e-001  3.0000000e+001  1.0000000e+000
  5.6000000e-001  3.1000000e+001  1.0000000e+000
  5.6000000e-001  3.2000000e+001  1.0000000e+000
  5.6000000e-001  3.3000000e+001  1.0000000e+000
  5.6000000e-001  3.4000000e+001  1.0000000e+000
  5.6000000e-001  3.5000000e+001  1.0000000e+000
  5.6000000e-001  3.6000000e+001  1.0000000e+000
  5.6000000e-001  3.7000000e+001  1.0000000e+000
  5.6000000e-001  3.8000000e+001  1.0000000e+000
  5.6000000e-001  3.9000000e+001  1.0000000e+000
  5.8000000e-001  1.0000000e+000  1.0000000e+000
  5.8000000e-001  2.0000000e+000  1.0000000e+000
  5.8000000e-001  3.0000000e+000  1.0000000e+000
  5.8000000e-001  4.0000000e+000  1.0000000e+000
  5.8000000e-001  5.0000000e+000  1.0000000e+000
  5.8000000e-001  6.0000000e+000  1.0000000e+000
  5.8000000e-001  7.0000000e+000  1.0000000e+000
  5.8000000e-001  8.0000000e+000  1.0000000e+000
  5.8000000e-001  9.0000000e+000  1.0000000e+000
  5.8000000e-001  1.0000000e+001  1.0000000e+000
  5.8000000e-001  1.1000000e+001  1.0000000e+000
  5.8000000e-001  1.2000000e+001  1.0000000e+000
  5.8000000e-001  1.3000000e+001  1.0000000e+000
  5.8000000e-001  1.4000000e+001  1.0000000e+000
  5.8000000e-001  1.5000000e+001  1.0000000e+000
  5.8000000e-001  1.6000000e+001  1.0000000e+000
  5.8000000e-001  1.7000000e+001  1.0000000e+000
  5.8000000e-001  1.8000000e+001  1.0000000e+000
  5.8000000e-001  1.9000000e+001  1.0000000e+000
  5.8000000e-001  2.0000000e+001  1.0000000e+000
  5.8000000e-001  2.1000000e+001  1.0000000e+000
  5.8000000e-001  2.2000000e+001  1.0000000e+000
  5.8000000e-001  2.3000000e+001  1.0000000e+000
  5.8000000e-001  2.4000000e+001  1.0000000e+000
  5.8000000e-001  2.5000000e+001  1.0000000e+000
  5.8000000e-001  2.6000000e+001  1.0000000e+000
  5.8000000e-001  2.7000000e+001  1.0000000e+000
  5.8000000e-001  2.8000000e+001  1.0000000e+000
  5.8000000e-001  2.9000000e+001  1.0000000e+000
  5.8000000e-001  3.0000000e+001  1.0000000e+000
  5.8000000e-001  3.1000000e+001  1.0000000e+000
  5.8000000e-001  3.2000000e+001  1.0000000e+000
  5.8000000e-001  3.3000000e+001  1.0000000e+000
  5.8000000e-001  3.4000000e+001  1.0000000e+000
  5.8000000e-001  3.5000000e+001  1.0000000e+000
  5.8000000e-001  3.6000000e+001  1.0000000e+000
  5.8000000e-001  3.7000000e+001  1.0000000e+000
  5.8000000e-001  3.8000000e+001  1.0000000e+000
  5.8000000e-001  3.9000000e+001  1.0000000e+000
  6.0000000e-001  1.0000000e+000  1.0000000e+000
  6.0000000e-001  2.0000000e+000  1.0000000e+000
  6.0000000e-001  3.0000000e+000  1.0000000e+000
  6.0000000e-001  4.0000000e+000  1.0000000e+000
  6.0000000e-001  5.0000000e+000  1.0000000e+000
  6.0000000e-001  6.0000000e+000  1.0000000e+000
  6.0000000e-001  7.0000000e+000  1.0000000e+000
  6.0000000e-001  8.0000000e+000  1.0000000e+000
  6.0000000e-001  9.0000000e+000  1.0000000e+000
  6.0000000e-001  1.0000000e+001  1.0000000e+000
  6.0000000e-001  1.1000000e+001  1.0000000e+000
  6.0000000e-001  1.2000000e+001  1.0000000e+000
  6.0000000e-001  1.3000000e+001  1.0000000e+000
  6.0000000e-001  1.4000000e+001  1.0000000e+000
  6.0000000e-001  1.5000000e+001  1.0000000e+000
  6.0000000e-001  1.6000000e+001  1.0000000e+000
  6.0000000e-001  1.7000000e+001  1.0000000e+000
  6.0000000e-001  1.8000000e+001  1.0000000e+000
  6.0000000e-001  1.9000000e+001  1.0000000e+000
  6.0000000e-001  2.0000000e+001  1.0000000e+000
  6.0000000e-001  2.1000000e+001  1.0000000e+000
  6.0000000e-001  2.2000000e+001  1.0000000e+000
  6.0000000e-001  2.3000000e+001  1.0000000e+000
  6.0000000e-001  2.4000000e+001  1.0000000e+000
  6.0000000e-001  2.5000000e+001  1.0000000e+000
  6.0000000e-001  2.6000000e+001  1.0000000e+000
  6.0000000e-001  2.7000000e+001  1.0000000e+000
  6.0000000e-001  2.8000000e+001  1.0000000e+000
  6.0000000e-001  2.9000000e+001  1.0000000e+000
  6.0000000e-001  3.0000000e+001  1.0000000e+000
  6.0000000e-001  3.1000000e+001  1.0000000e+000
  6.0000000e-001  3.2000000e+001  1.0000000e+000
  6.0000000e-001  3.3000000e+001  1.0000000e+000
  6.0000000e-001  3.4000000e+001  1.0000000e+000
  6.0000000e-001  3.5000000e+001  1.0000000e+000
  6.0000000e-001  3.6000000e+001  1.0000000e+000
  6.0000000e-001  3.7000000e+001  1.0000000e+000
  6.0000000e-001  3.8000000e+001  1.0000000e+000
  6.0000000e-001  3.9000000e+001  1.0000000e+000
  6.2000000e-001  1.0000000e+000  1.0000000e+000
  6.2000000e-001  2.0000000e+000  1.0000000e+000
  6.2000000e-001  3.0000000e+000  1.0000000e+000
  6.2000000e-001  4.0000000e+000  1.0000000e+000
  6.2000000e-001  5.0000000e+000  1.0000000e+000
  6.2000000e-001  6.0000000e+000  1.0000000e+000
  6.2000000e-001  7.0000000e+000  1.0000000e+000
  6.2000000e-001  8.0000000e+000  1.0000000e+000
  6.2000000e-001  9.0000000e+000  1.0000000e+000
  6.2000000e-001  1.0000000e+001  1.0000000e+000
  6.2000000e-001  1.1000000e+001  1.0000000e+000
  6.2000000e-001  1.2000000e+001  1.0000000e+000
  6.2000000e-001  1.3000000e+001  1.0000000e+000
  6.2000000e-001  1.4000000e+001  1.0000000e+000
  6.2000000e-001  1.5000000e+001  1.0000000e+000
  6.2000000e-001  1.6000000e+001  1.0000000e+000
  6.2000000e-001  1.7000000e+001  1.0000000e+000
  6.2000000e-001  1.8000000e+001  1.0000000e+000
  6.2000000e-001  1.9000000e+001  1.0000000e+000
  6.2000000e-001  2.0000000e+001  1.0000000e+000
  6.2000000e-001  2.1000000e+001  1.0000000e+000
  6.2000000e-001  2.2000000e+001  1.0000000e+000
  6.2000000e-001  2.3000000e+001  1.0000000e+000
  6.2000000e-001  2.4000000e+001  1.0000000e+000
  6.2000000e-001  2.5000000e+001  1.0000000e+000
  6.2000000e-001  2.6000000e+001  1.0000000e+000
  6.2000000e-001  2.7000000e+001  1.0000000e+000
  6.2000000e-001  2.8000000e+001  1.0000000e+000
  6.2000000e-001  2.9000000e+001  1.0000000e+000
  6.2000000e-001  3.0000000e+001  1.0000000e+000
  6.2000000e-001  3.1000000e+001  1.0000000e+000
  6.2000000e-001  3.2000000e+001  1.0000000e+000
  6.2000000e-001  3.3000000e+001  1.0000000e+000
  6.2000000e-001  3.4000000e+001  1.0000000e+000
  6.2000000e-001  3.5000000e+001  1.0000000e+000
  6.2000000e-001  3.6000000e+001  1.0000000e+000
  6.2000000e-001  3.7000000e+001  1.0000000e+000
  6.2000000e-001  3.8000000e+001  1.0000000e+000
  6.2000000e-001  3.9000000e+001  1.0000000e+000
  6.4000000e-001  1.0000000e+000  1.0000000e+000
  6.4000000e-001  2.0000000e+000  1.0000000e+000
  6.4000000e-001  3.0000000e+000  1.0000000e+000
  6.4000000e-001  4.0000000e+000  1.0000000e+000
  6.4000000e-001  5.0000000e+000  1.0000000e+000
  6.4000000e-001  6.0000000e+000  1.0000000e+000
  6.4000000e-001  7.0000000e+000  1.0000000e+000
  6.4000000e-001  8.0000000e+000  1.0000000e+000
  6.4000000e-001  9.0000000e+000  1.0000000e+000
  6.4000000e-001  1.0000000e+001  1.0000000e+000
  6.4000000e-001  1.1000000e+001  1.0000000e+000
  6.4000000e-001  1.2000000e+001  1.0000000e+000
  6.4000000e-001  1.3000000e+001  1.0000000e+000
  6.4000000e-001  1.4000000e+001  1.0000000e+000
  6.4000000e-001  1.5000000e+001  1.0000000e+000
  6.4000000e-001  1.6000000e+001  1.0000000e+000
  6.4000000e-001  1.7000000e+001  1.0000000e+000
  6.4000000e-001  1.8000000e+001  1.0000000e+000
  6.4000000e-001  1.9000000e+001  1.0000000e+000
  6.4000000e-001  2.0000000e+001  1.0000000e+000
  6.4000000e-001  2.1000000e+001  1.0000000e+000
  6.4000000e-001  2.2000000e+001  1.0000000e+000
  6.4000000e-001  2.3000000e+001  1.0000000e+000
  6.4000000e-001  2.4000000e+001  1.0000000e+000
  6.4000000e-001  2.5000000e+001  1.0000000e+000
  6.4000000e-001  2.6000000e+001  1.0000000e+000
  6.4000000e-001  2.7000000e+001  1.0000000e+000
  6.4000000e-001  2.8000000e+001  1.0000000e+000
  6.4000000e-001  2.9000000e+001  1.0000000e+000
  6.4000000e-001  3.0000000e+001  1.0000000e+000
  6.4000000e-001  3.1000000e+001  1.0000000e+000
  6.4000000e-001  3.2000000e+001  1.0000000e+000
  6.4000000e-001  3.3000000e+001  1.0000000e+000
  6.4000000e-001  3.4000000e+001  1.0000000e+000
  6.4000000e-001  3.5000000e+001  1.0000000e+000
  6.4000000e-001  3.6000000e+001  1.0000000e+000
  6.4000000e-001  3.7000000e+001  1.0000000e+000
  6.4000000e-001  3.8000000e+001  1.0000000e+000
  6.4000000e-001  3.9000000e+001  1.0000000e+000
  6.6000000e-001  1.0000000e+000  1.0000000e+000
  6.6000000e-001  2.0000000e+000  1.0000000e+000
  6.6000000e-001  3.0000000e+000  1.0000000e+000
  6.6000000e-001  4.0000000e+000  1.0000000e+000
  6.6000000e-001  5.0000000e+000  1.0000000e+000
  6.6000000e-001  6.0000000e+000  1.0000000e+000
  6.6000000e-001  7.0000000e+000  1.0000000e+000
  6.6000000e-001  8.0000000e+000  1.0000000e+000
  6.6000000e-001  9.0000000e+000  1.0000000e+000
  6.6000000e-001  1.0000000e+001  1.0000000e+000
  6.6000000e-001  1.1000000e+001  1.0000000e+000
  6.6000000e-001  1.2000000e+001  1.0000000e+000
  6.6000000e-001  1.3000000e+001  1.0000000e+000
  6.6000000e-001  1.4000000e+001  1.0000000e+000
  6.6000000e-001  1.5000000e+001  1.0000000e+000
  6.6000000e-001  1.6000000e+001  1.0000000e+000
  6.6000000e-001  1.7000000e+001  1.0000000e+000
  6.6000000e-001  1.8000000e+001  1.0000000e+000
  6.6000000e-001  1.9000000e+001  1.0000000e+000
  6.6000000e-001  2.0000000e+001  1.0000000e+000
  6.6000000e-001  2.1000000e+001  1.0000000e+000
  6.6000000e-001  2.2000000e+001  1.0000000e+000
  6.6000000e-001  2.3000000e+001  1.0000000e+000
  6.6000000e-001  2.4000000e+001  1.0000000e+000
  6.6000000e-001  2.5000000e+001  1.0000000e+000
  6.6000000e-001  2.6000000e+001  1.0000000e+000
  6.6000000e-001  2.7000000e+001  1.0000000e+000
  6.6000000e-001  2.8000000e+001  1.0000000e+000
  6.6000000e-001  2.9000000e+001  1.0000000e+000
  6.6000000e-001  3.0000000e+001  1.0000000e+000
  6.6000000e-001  3.1000000e+001  1.0000000e+000
  6.6000000e-001  3.2000000e+001  1.0000000e+000
  6.6000000e-001  3.3000000e+001  1.0000000e+000
  6.6000000e-001  3.4000000e+001  1.0000000e+000
  6.6000000e-001  3.5000000e+001  1.0000000e+000
  6.6000000e-001  3.6000000e+001  1.0000000e+000
  6.6000000e-001  3.7000000e+001  1.0000000e+000
  6.6000000e-001  3.8000000e+001  1.0000000e+000
  6.6000000e-001  3.9000000e+001  1.0000000e+000
  6.8000000e-001  1.0000000e+000  1.0000000e+000
  6.8000000e-001  2.0000000e+000  1.0000000e+000
  6.8000000e-001  3.0000000e+000  1.0000000e+000
  6.8000000e-001  4.0000000e+000  1.0000000e+000
  6.8000000e-001  5.0000000e+000  1.0000000e+000
  6.8000000e-001  6.0000000e+000  1.0000000e+000
  6.8000000e-001  7.0000000e+000  1.0000000e+000
  6.8000000e-001  8.0000000e+000  1.0000000e+000
  6.8000000e-001  9.0000000e+000  1.0000000e+000
  6.8000000e-001  1.0000000e+001  1.0000000e+000
  6.8000000e-001  1.1000000e+001  1.0000000e+000
  6.8000000e-001  1.2000000e+001  1.0000000e+000
  6.8000000e-001  1.3000000e+001  1.0000000e+000
  6.8000000e-001  1.4000000e+001  1.0000000e+000
  6.8000000e-001  1.5000000e+001  1.0000000e+000
  6.8000000e-001  1.6000000e+001  1.0000000e+000
  6.8000000e-001  1.7000000e+001  1.0000000e+000
  6.8000000e-001  1.8000000e+001  1.0000000e+000
  6.8000000e-001  1.9000000e+001  1.0000000e+000
  6.8000000e-001  2.0000000e+001  1.0000000e+000
  6.8000000e-001  2.1000000e+001  1.0000000e+000
  6.8000000e-001  2.2000000e+001  1.0000000e+000
  6.8000000e-001  2.3000000e+001  1.0000000e+000
  6.8000000e-001  2.4000000e+001  1.0000000e+000
  6.8000000e-001  2.5000000e+001  1.0000000e+000
  6.8000000e-001  2.6000000e+001  1.0000000e+000
  6.8000000e-001  2.7000000e+001  1.0000000e+000
  6.8000000e-001  2.8000000e+001  1.0000000e+000
  6.8000000e-001  2.9000000e+001  1.0000000e+000
  6.8000000e-001  3.0000000e+001  1.0000000e+000
  6.8000000e-001  3.1000000e+001  1.0000000e+000
  6.8000000e-001  3.2000000e+001  1.0000000e+000
  6.8000000e-001  3.3000000e+001  1.0000000e+000
  6.8000000e-001  3.4000000e+001  1.0000000e+000
  6.8000000e-001  3.5000000e+001  1.0000000e+000
  6.8000000e-001  3.6000000e+001  1.0000000e+000
  6.8000000e-001  3.7000000e+001  1.0000000e+000
  6.8000000e-001  3.8000000e+001  1.0000000e+000
  6.8000000e-001  3.9000000e+001  1.0000000e+000
  7.0000000e-001  1.0000000e+000  1.0000000e+000
  7.0000000e-001  2.0000000e+000  1.0000000e+000
  7.0000000e-001  3.0000000e+000  1.0000000e+000
  7.0000000e-001  4.0000000e+000  1.0000000e+000
  7.0000000e-001  5.0000000e+000  1.0000000e+000
  7.0000000e-001  6.0000000e+000  1.0000000e+000
  7.0000000e-001  7.0000000e+000  1.0000000e+000
  7.0000000e-001  8.0000000e+000  1.0000000e+000
  7.0000000e-001  9.0000000e+000  1.0000000e+000
  7.0000000e-001  1.0000000e+001  1.0000000e+000
  7.0000000e-001  1.1000000e+001  1.0000000e+000
  7.0000000e-001  1.2000000e+001  1.0000000e+000
  7.0000000e-001  1.3000000e+001  1.0000000e+000
  7.0000000e-001  1.4000000e+001  1.0000000e+000
  7.0000000e-001  1.5000000e+001  1.0000000e+000
  7.0000000e-001  1.6000000e+001  1.0000000e+000
  7.0000000e-001  1.7000000e+001  1.0000000e+000
  7.0000000e-001  1.8000000e+001  1.0000000e+000
  7.0000000e-001  1.9000000e+001  1.0000000e+000
  7.0000000e-001  2.0000000e+001  1.0000000e+000
  7.0000000e-001  2.1000000e+001  1.0000000e+000
  7.0000000e-001  2.2000000e+001  1.0000000e+000
  7.0000000e-001  2.3000000e+001  1.0000000e+000
  7.0000000e-001  2.4000000e+001  1.0000000e+000
  7.0000000e-001  2.5000000e+001  1.0000000e+000
  7.0000000e-001  2.6000000e+001  1.0000000e+000
  7.0000000e-001  2.7000000e+001  1.0000000e+000
  7.0000000e-001  2.8000000e+001  1.0000000e+000
  7.0000000e-001  2.9000000e+001  1.0000000e+000
  7.0000000e-001  3.0000000e+001  1.0000000e+000
  7.0000000e-001  3.1000000e+001  1.0000000e+000
  7.0000000e-001  3.2000000e+001  1.0000000e+000
  7.0000000e-001  3.3000000e+001  1.0000000e+000
  7.0000000e-001  3.4000000e+001  1.0000000e+000
  7.0000000e-001  3.5000000e+001  1.0000000e+000
  7.0000000e-001  3.6000000e+001  1.0000000e+000
  7.0000000e-001  3.7000000e+001  1.0000000e+000
  7.0000000e-001  3.8000000e+001  1.0000000e+000
  7.0000000e-001  3.9000000e+001  1.0000000e+000
  7.2000000e-001  1.0000000e+000  1.0000000e+000
  7.2000000e-001  2.0000000e+000  1.0000000e+000
  7.2000000e-001  3.0000000e+000  1.0000000e+000
  7.2000000e-001  4.0000000e+000  1.0000000e+000
  7.2000000e-001  5.0000000e+000  1.0000000e+000
  7.2000000e-001  6.0000000e+000  1.0000000e+000
  7.2000000e-001  7.0000000e+000  1.0000000e+000
  7.2000000e-001  8.0000000e+000  1.0000000e+000
  7.2000000e-001  9.0000000e+000  1.0000000e+000
  7.2000000e-001  1.0000000e+001  1.0000000e+000
  7.2000000e-001  1.1000000e+001  1.0000000e+000
  7.2000000e-001  1.2000000e+001  1.0000000e+000
  7.2000000e-001  1.3000000e+001  1.0000000e+000
  7.2000000e-001  1.4000000e+001  1.0000000e+000
  7.2000000e-001  1.5000000e+001  1.0000000e+000
  7.2000000e-001  1.6000000e+001  1.0000000e+000
  7.2000000e-001  1.7000000e+001  1.0000000e+000
  7.2000000e-001  1.8000000e+001  1.0000000e+000
  7.2000000e-001  1.9000000e+001  1.0000000e+000
  7.2000000e-001  2.0000000e+001  1.0000000e+000
  7.2000000e-001  2.1000000e+001  1.0000000e+000
  7.2000000e-001  2.2000000e+001  1.0000000e+000
  7.2000000e-001  2.3000000e+001  1.0000000e+000
  7.2000000e-001  2.4000000e+001  1.0000000e+000
  7.2000000e-001  2.5000000e+001  1.0000000e+000
  7.2000000e-001  2.6000000e+001  1.0000000e+000
  7.2000000e-001  2.7000000e+001  1.0000000e+000
  7.2000000e-001  2.8000000e+001  1.0000000e+000
  7.2000000e-001  2.9000000e+001  1.0000000e+000
  7.2000000e-001  3.0000000e+001  1.0000000e+000
  7.2000000e-001  3.1000000e+001  1.0000000e+000
  7.2000000e-001  3.2000000e+001  1.0000000e+000
  7.2000000e-001  3.3000000e+001  1.0000000e+000
  7.2000000e-001  3.4000000e+001  1.0000000e+000
  7.2000000e-001  3.5000000e+001  1.0000000e+000
  7.2000000e-001  3.6000000e+001  1.0000000e+000
  7.2000000e-001  3.7000000e+001  1.0000000e+000
  7.2000000e-001  3.8000000e+001  1.0000000e+000
  7.2000000e-001  3.9000000e+001  1.0000000e+000
  7.4000000e-001  1.0000000e+000  1.0000000e+000
  7.4000000e-001  2.0000000e+000  1.0000000e+000
  7.4000000e-001  3.0000000e+000  1.0000000e+000
  7.4000000e-001  4.0000000e+000  1.0000000e+000
  7.4000000e-001  5.0000000e+000  1.0000000e+000
  7.4000000e-001  6.0000000e+000  1.0000000e+000
  7.4000000e-001  7.0000000e+000  1.0000000e+000
  7.4000000e-001  8.0000000e+000  1.0000000e+000
  7.4000000e-001  9.0000000e+000  1.0000000e+000
  7.4000000e-001  1.0000000e+001  1.0000000e+000
  7.4000000e-001  1.1000000e+001  1.0000000e+000
  7.4000000e-001  1.2000000e+001  1.0000000e+000
  7.4000000e-001  1.3000000e+001  1.0000000e+000
  7.4000000e-001  1.4000000e+001  1.0000000e+000
  7.4000000e-001  1.5000000e+001  1.0000000e+000
  7.4000000e-001  1.6000000e+001  1.0000000e+000
  7.4000000e-001  1.7000000e+001  1.0000000e+000
  7.4000000e-001  1.8000000e+001  1.0000000e+000
  7.4000000e-001  1.9000000e+001  1.0000000e+000
  7.4000000e-001  2.0000000e+001  1.0000000e+000
  7.4000000e-001  2.1000000e+001  1.0000000e+000
  7.4000000e-001  2.2000000e+001  1.0000000e+000
  7.4000000e-001  2.3000000e+001  1.0000000e+000
  7.4000000e-001  2.4000000e+001  1.0000000e+000
  7.4000000e-001  2.5000000e+001  1.0000000e+000
  7.4000000e-001  2.6000000e+001  1.0000000e+000
  7.4000000e-001  2.7000000e+001  1.0000000e+000
  7.4000000e-001  2.8000000e+001  1.0000000e+000
  7.4000000e-001  2.9000000e+001  1.0000000e+000
  7.4000000e-001  3.0000000e+001  1.0000000e+000
  7.4000000e-001  3.1000000e+001  1.0000000e+000
  7.4000000e-001  3.2000000e+001  1.0000000e+000
  7.4000000e-001  3.3000000e+001  1.0000000e+000
  7.4000000e-001  3.4000000e+001  1.0000000e+000
  7.4000000e-001  3.5000000e+001  1.0000000e+000
  7.4000000e-001  3.6000000e+001  1.0000000e+000
  7.4000000e-001  3.7000000e+001  1.0000000e+000
  7.4000000e-001  3.8000000e+001  1.0000000e+000
  7.4000000e-001  3.9000000e+001  1.0000000e+000
  7.6000000e-001  1.0000000e+000  1.0000000e+000
  7.6000000e-001  2.0000000e+000  1.0000000e+000
  7.6000000e-001  3.0000000e+000  1.0000000e+000
  7.6000000e-001  4.0000000e+000  1.0000000e+000
  7.6000000e-001  5.0000000e+000  1.0000000e+000
  7.6000000e-001  6.0000000e+000  1.0000000e+000
  7.6000000e-001  7.0000000e+000  1.0000000e+000
  7.6000000e-001  8.0000000e+000  1.0000000e+000
  7.6000000e-001  9.0000000e+000  1.0000000e+000
  7.6000000e-001  1.0000000e+001  1.0000000e+000
  7.6000000e-001  1.1000000e+001  1.0000000e+000
  7.6000000e-001  1.2000000e+001  1.0000000e+000
  7.6000000e-001  1.3000000e+001  1.0000000e+000
  7.6000000e-001  1.4000000e+001  1.0000000e+000
  7.6000000e-001  1.5000000e+001  1.0000000e+000
  7.6000000e-001  1.6000000e+001  1.0000000e+000
  7.6000000e-001  1.7000000e+001  1.0000000e+000
  7.6000000e-001  1.8000000e+001  1.0000000e+000
  7.6000000e-001  1.9000000e+001  1.0000000e+000
  7.6000000e-001  2.0000000e+001  1.0000000e+000
  7.6000000e-001  2.1000000e+001  1.0000000e+000
  7.6000000e-001  2.2000000e+001  1.0000000e+000
  7.6000000e-001  2.3000000e+001  1.0000000e+000
  7.6000000e-001  2.4000000e+001  1.0000000e+000
  7.6000000e-001  2.5000000e+001  1.0000000e+000
  7.6000000e-001  2.6000000e+001  1.0000000e+000
  7.6000000e-001  2.7000000e+001  1.0000000e+000
  7.6000000e-001  2.8000000e+001  1.0000000e+000
  7.6000000e-001  2.9000000e+001  1.0000000e+000
  7.6000000e-001  3.0000000e+001  1.0000000e+000
  7.6000000e-001  3.1000000e+001  1.0000000e+000
  7.6000000e-001  3.2000000e+001  1.0000000e+000
  7.6000000e-001  3.3000000e+001  1.0000000e+000
  7.6000000e-001  3.4000000e+001  1.0000000e+000
  7.6000000e-001  3.5000000e+001  1.0000000e+000
  7.6000000e-001  3.6000000e+001  1.0000000e+000
  7.6000000e-001  3.7000000e+001  1.0000000e+000
  7.6000000e-001  3.8000000e+001  1.0000000e+000
  7.6000000e-001  3.9000000e+001  1.0000000e+000
  7.8000000e-001  1.0000000e+000  1.0000000e+000
  7.8000000e-001  2.0000000e+000  1.0000000e+000
  7.8000000e-001  3.0000000e+000  1.0000000e+000
  7.8000000e-001  4.0000000e+000  1.0000000e+000
  7.8000000e-001  5.0000000e+000  1.0000000e+000
  7.8000000e-001  6.0000000e+000  1.0000000e+000
  7.8000000e-001  7.0000000e+000  1.0000000e+000
  7.8000000e-001  8.0000000e+000  1.0000000e+000
  7.8000000e-001  9.0000000e+000  1.0000000e+000
  7.8000000e-001  1.0000000e+001  1.0000000e+000
  7.8000000e-001  1.1000000e+001  1.0000000e+000
  7.8000000e-001  1.2000000e+001  1.0000000e+000
  7.8000000e-001  1.3000000e+001  1.0000000e+000
  7.8000000e-001  1.4000000e+001  1.0000000e+000
  7.8000000e-001  1.5000000e+001  1.0000000e+000
  7.8000000e-001  1.6000000e+001  1.0000000e+000
  7.8000000e-001  1.7000000e+001  1.0000000e+000
  7.8000000e-001  1.8000000e+001  1.0000000e+000
  7.8000000e-001  1.9000000e+001  1.0000000e+000
  7.8000000e-001  2.0000000e+001  1.0000000e+000
  7.8000000e-001  2.1000000e+001  1.0000000e+000
  7.8000000e-001  2.2000000e+001  1.0000000e+000
  7.8000000e-001  2.3000000e+001  1.0000000e+000
  7.8000000e-001  2.4000000e+001  1.0000000e+000
  7.8000000e-001  2.5000000e+001  1.0000000e+000
  7.8000000e-001  2.6000000e+001  1.0000000e+000
  7.8000000e-001  2.7000000e+001  1.0000000e+000
  7.8000000e-001  2.8000000e+001  1.0000000e+000
  7.8000000e-001  2.9000000e+001  1.0000000e+000
  7.8000000e-001  3.0000000e+001  1.0000000e+000
  7.8000000e-001  3.1000000e+001  1.0000000e+000
  7.8000000e-001  3.2000000e+001  1.0000000e+000
  7.8000000e-001  3.3000000e+001  1.0000000e+000
  7.8000000e-001  3.4000000e+001  1.0000000e+000
  7.8000000e-001  3.5000000e+001  1.0000000e+000
  7.8000000e-001  3.6000000e+001  1.0000000e+000
  7.8000000e-001  3.7000000e+001  1.0000000e+000
  7.8000000e-001  3.8000000e+001  1.0000000e+000
  7.8000000e-001  3.9000000e+001  1.0000000e+000
  8.0000000e-001  1.0000000e+000  1.0000000e+000
  8.0000000e-001  2.0000000e+000  1.0000000e+000
  8.0000000e-001  3.0000000e+000  1.0000000e+000
  8.0000000e-001  4.0000000e+000  1.0000000e+000
  8.0000000e-001  5.0000000e+000  1.0000000e+000
  8.0000000e-001  6.0000000e+000  1.0000000e+000
  8.0000000e-001  7.0000000e+000  1.0000000e+000
  8.0000000e-001  8.0000000e+000  1.0000000e+000
  8.0000000e-001  9.0000000e+000  1.0000000e+000
  8.0000000e-001  1.0000000e+001  1.0000000e+000
  8.0000000e-001  1.1000000e+001  1.0000000e+000
  8.0000000e-001  1.2000000e+001  1.0000000e+000
  8.0000000e-001  1.3000000e+001  1.0000000e+000
  8.0000000e-001  1.4000000e+001  1.0000000e+000
  8.0000000e-001  1.5000000e+001  1.0000000e+000
  8.0000000e-001  1.6000000e+001  1.0000000e+000
  8.0000000e-001  1.7000000e+001  1.0000000e+000
  8.0000000e-001  1.8000000e+001  1.0000000e+000
  8.0000000e-001  1.9000000e+001  1.0000000e+000
  8.0000000e-001  2.0000000e+001  1.0000000e+000
  8.0000000e-001  2.1000000e+001  1.0000000e+000
  8.0000000e-001  2.2000000e+001  1.0000000e+000
  8.0000000e-001  2.3000000e+001  1.0000000e+000
  8.0000000e-001  2.4000000e+001  1.0000000e+000
  8.0000000e-001  2.5000000e+001  1.0000000e+000
  8.0000000e-001  2.6000000e+001  1.0000000e+000
  8.0000000e-001  2.7000000e+001  1.0000000e+000
  8.0000000e-001  2.8000000e+001  1.0000000e+000
  8.0000000e-001  2.9000000e+001  1.0000000e+000
  8.0000000e-001  3.0000000e+001  1.0000000e+000
  8.0000000e-001  3.1000000e+001  1.0000000e+000
  8.0000000e-001  3.2000000e+001  1.0000000e+000
  8.0000000e-001  3.3000000e+001  1.0000000e+000
  8.0000000e-001  3.4000000e+001  1.0000000e+000
  8.0000000e-001  3.5000000e+001  1.0000000e+000
  8.0000000e-001  3.6000000e+001  1.0000000e+000
  8.0000000e-001  3.7000000e+001  1.0000000e+000
  8.0000000e-001  3.8000000e+001  1.0000000e+000
  8.0000000e-001  3.9000000e+001  1.0000000e+000
  8.2000000e-001  1.0000000e+000  1.0000000e+000
  8.2000000e-001  2.0000000e+000  1.0000000e+000
  8.2000000e-001  3.0000000e+000  1.0000000e+000
  8.2000000e-001  4.0000000e+000  1.0000000e+000
  8.2000000e-001  5.0000000e+000  1.0000000e+000
  8.2000000e-001  6.0000000e+000  1.0000000e+000
  8.2000000e-001  7.0000000e+000  1.0000000e+000
  8.2000000e-001  8.0000000e+000  1.0000000e+000
  8.2000000e-001  9.0000000e+000  1.0000000e+000
  8.2000000e-001  1.0000000e+001  1.0000000e+000
  8.2000000e-001  1.1000000e+001  1.0000000e+000
  8.2000000e-001  1.2000000e+001  1.0000000e+000
  8.2000000e-001  1.3000000e+001  1.0000000e+000
  8.2000000e-001  1.4000000e+001  1.0000000e+000
  8.2000000e-001  1.5000000e+001  1.0000000e+000
  8.2000000e-001  1.6000000e+001  1.0000000e+000
  8.2000000e-001  1.7000000e+001  1.0000000e+000
  8.2000000e-001  1.8000000e+001  1.0000000e+000
  8.2000000e-001  1.9000000e+001  1.0000000e+000
  8.2000000e-001  2.0000000e+001  1.0000000e+000
  8.2000000e-001  2.1000000e+001  1.0000000e+000
  8.2000000e-001  2.2000000e+001  1.0000000e+000
  8.2000000e-001  2.3000000e+001  1.0000000e+000
  8.2000000e-001  2.4000000e+001  1.0000000e+000
  8.2000000e-001  2.5000000e+001  1.0000000e+000
  8.2000000e-001  2.6000000e+001  1.0000000e+000
  8.2000000e-001  2.7000000e+001  1.0000000e+000
  8.2000000e-001  2.8000000e+001  1.0000000e+000
  8.2000000e-001  2.9000000e+001  1.0000000e+000
  8.2000000e-001  3.0000000e+001  1.0000000e+000
  8.2000000e-001  3.1000000e+001  1.0000000e+000
  8.2000000e-001  3.2000000e+001  1.0000000e+000
  8.2000000e-001  3.3000000e+001  1.0000000e+000
  8.2000000e-001  3.4000000e+001  1.0000000e+000
  8.2000000e-001  3.5000000e+001  1.0000000e+000
  8.2000000e-001  3.6000000e+001  1.0000000e+000
  8.2000000e-001  3.7000000e+001  1.0000000e+000
  8.2000000e-001  3.8000000e+001  1.0000000e+000
  8.2000000e-001  3.9000000e+001  1.0000000e+000
  8.4000000e-001  1.0000000e+000  1.0000000e+000
  8.4000000e-001  2.0000000e+000  1.0000000e+000
  8.4000000e-001  3.0000000e+000  1.0000000e+000
  8.4000000e-001  4.0000000e+000  1.0000000e+000
  8.4000000e-001  5.0000000e+000  1.0000000e+000
  8.4000000e-001  6.0000000e+000  1.0000000e+000
  8.4000000e-001  7.0000000e+000  1.0000000e+000
  8.4000000e-001  8.0000000e+000  1.0000000e+000
  8.4000000e-001  9.0000000e+000  1.0000000e+000
  8.4000000e-001  1.0000000e+001  1.0000000e+000
  8.4000000e-001  1.1000000e+001  1.0000000e+000
  8.4000000e-001  1.2000000e+001  1.0000000e+000
  8.4000000e-001  1.3000000e+001  1.0000000e+000
  8.4000000e-001  1.4000000e+001  1.0000000e+000
  8.4000000e-001  1.5000000e+001  1.0000000e+000
  8.4000000e-001  1.6000000e+001  1.0000000e+000
  8.4000000e-001  1.7000000e+001  1.0000000e+000
  8.4000000e-001  1.8000000e+001  1.0000000e+000
  8.4000000e-001  1.9000000e+001  1.0000000e+000
  8.4000000e-001  2.0000000e+001  1.0000000e+000
  8.4000000e-001  2.1000000e+001  1.0000000e+000
  8.4000000e-001  2.2000000e+001  1.0000000e+000
  8.4000000e-001  2.3000000e+001  1.0000000e+000
  8.4000000e-001  2.4000000e+001  1.0000000e+000
  8.4000000e-001  2.5000000e+001  1.0000000e+000
  8.4000000e-001  2.6000000e+001  1.0000000e+000
  8.4000000e-001  2.7000000e+001  1.0000000e+000
  8.4000000e-001  2.8000000e+001  1.0000000e+000
  8.4000000e-001  2.9000000e+001  1.0000000e+000
  8.4000000e-001  3.0000000e+001  1.0000000e+000
  8.4000000e-001  3.1000000e+001  1.0000000e+000
  8.4000000e-001  3.2000000e+001  1.0000000e+000
  8.4000000e-001  3.3000000e+001  1.0000000e+000
  8.4000000e-001  3.4000000e+001  1.0000000e+000
  8.4000000e-001  3.5000000e+001  1.0000000e+000
  8.4000000e-001  3.6000000e+001  1.0000000e+000
  8.4000000e-001  3.7000000e+001  1.0000000e+000
  8.4000000e-001  3.8000000e+001  1.0000000e+000
  8.4000000e-001  3.9000000e+001  1.0000000e+000
  8.6000000e-001  1.0000000e+000  1.0000000e+000
  8.6000000e-001  2.0000000e+000  1.0000000e+000
  8.6000000e-001  3.0000000e+000  1.0000000e+000
  8.6000000e-001  4.0000000e+000  1.0000000e+000
  8.6000000e-001  5.0000000e+000  1.0000000e+000
  8.6000000e-001  6.0000000e+000  1.0000000e+000
  8.6000000e-001  7.0000000e+000  1.0000000e+000
  8.6000000e-001  8.0000000e+000  1.0000000e+000
  8.6000000e-001  9.0000000e+000  1.0000000e+000
  8.6000000e-001  1.0000000e+001  1.0000000e+000
  8.6000000e-001  1.1000000e+001  1.0000000e+000
  8.6000000e-001  1.2000000e+001  1.0000000e+000
  8.6000000e-001  1.3000000e+001  1.0000000e+000
  8.6000000e-001  1.4000000e+001  1.0000000e+000
  8.6000000e-001  1.5000000e+001  1.0000000e+000
  8.6000000e-001  1.6000000e+001  1.0000000e+000
  8.6000000e-001  1.7000000e+001  1.0000000e+000
  8.6000000e-001  1.8000000e+001  1.0000000e+000
  8.6000000e-001  1.9000000e+001  1.0000000e+000
  8.6000000e-001  2.0000000e+001  1.0000000e+000
  8.6000000e-001  2.1000000e+001  1.0000000e+000
  8.6000000e-001  2.2000000e+001  1.0000000e+000
  8.6000000e-001  2.3000000e+001  1.0000000e+000
  8.6000000e-001  2.4000000e+001  1.0000000e+000
  8.6000000e-001  2.5000000e+001  1.0000000e+000
  8.6000000e-001  2.6000000e+001  1.0000000e+000
  8.6000000e-001  2.7000000e+001  1.0000000e+000
  8.6000000e-001  2.8000000e+001  1.0000000e+000
  8.6000000e-001  2.9000000e+001  1.0000000e+000
  8.6000000e-001  3.0000000e+001  1.0000000e+000
  8.6000000e-001  3.1000000e+001  1.0000000e+000
  8.6000000e-001  3.2000000e+001  1.0000000e+000
  8.6000000e-001  3.3000000e+001  1.0000000e+000
  8.6000000e-001  3.4000000e+001  1.0000000e+000
  8.6000000e-001  3.5000000e+001  1.0000000e+000
  8.6000000e-001  3.6000000e+001  1.0000000e+000
  8.6000000e-001  3.7000000e+001  1.0000000e+000
  8.6000000e-001  3.8000000e+001  1.0000000e+000
  8.6000000e-001  3.9000000e+001  1.0000000e+000
  8.8000000e-001  1.0000000e+000  1.0000000e+000
  8.8000000e-001  2.0000000e+000  1.0000000e+000
  8.8000000e-001  3.0000000e+000  1.0000000e+000
  8.8000000e-001  4.0000000e+000  1.0000000e+000
  8.8000000e-001  5.0000000e+000  1.0000000e+000
  8.8000000e-001  6.0000000e+000  1.0000000e+000
  8.8000000e-001  7.0000000e+000  1.0000000e+000
  8.8000000e-001  8.0000000e+000  1.0000000e+000
  8.8000000e-001  9.0000000e+000  1.0000000e+000
  8.8000000e-001  1.0000000e+001  1.0000000e+000
  8.8000000e-001  1.1000000e+001  1.0000000e+000
  8.8000000e-001  1.2000000e+001  1.0000000e+000
  8.8000000e-001  1.3000000e+001  1.0000000e+000
  8.8000000e-001  1.4000000e+001  1.0000000e+000
  8.8000000e-001  1.5000000e+001  1.0000000e+000
  8.8000000e-001  1.6000000e+001  1.0000000e+000
  8.8000000e-001  1.7000000e+001  1.0000000e+000
  8.8000000e-001  1.8000000e+001  1.0000000e+000
  8.8000000e-001  1.9000000e+001  1.0000000e+000
  8.8000000e-001  2.0000000e+001  1.0000000e+000
  8.8000000e-001  2.1000000e+001  1.0000000e+000
  8.8000000e-001  2.2000000e+001  1.0000000e+000
  8.8000000e-001  2.3000000e+001  1.0000000e+000
  8.8000000e-001  2.4000000e+001  1.0000000e+000
  8.8000000e-001  2.5000000e+001  1.0000000e+000
  8.8000000e-001  2.6000000e+001  1.0000000e+000
  8.8000000e-001  2.7000000e+001  1.0000000e+000
  8.8000000e-001  2.8000000e+001  1.0000000e+000
  8.8000000e-001  2.9000000e+001  1.0000000e+000
  8.8000000e-001  3.0000000e+001  1.0000000e+000
  8.8000000e-001  3.1000000e+001  1.0000000e+000
  8.8000000e-001  3.2000000e+001  1.0000000e+000
  8.8000000e-001  3.3000000e+001  1.0000000e+000
  8.8000000e-001  3.4000000e+001  1.0000000e+000
  8.8000000e-001  3.5000000e+001  1.0000000e+000
  8.8000000e-001  3.6000000e+001  1.0000000e+000
  8.8000000e-001  3.7000000e+001  1.0000000e+000
  8.8000000e-001  3.8000000e+001  1.0000000e+000
  8.8000000e-001  3.9000000e+001  1.0000000e+000
  9.0000000e-001  1.0000000e+000  1.0000000e+000
  9.0000000e-001  2.0000000e+000  1.0000000e+000
  9.0000000e-001  3.0000000e+000  1.0000000e+000
  9.0000000e-001  4.0000000e+000  1.0000000e+000
  9.0000000e-001  5.0000000e+000  1.0000000e+000
  9.0000000e-001  6.0000000e+000  1.0000000e+000
  9.0000000e-001  7.0000000e+000  1.0000000e+000
  9.0000000e-001  8.0000000e+000  1.0000000e+000
  9.0000000e-001  9.0000000e+000  1.0000000e+000
  9.0000000e-001  1.0000000e+001  1.0000000e+000
  9.0000000e-001  1.1000000e+001  1.0000000e+000
  9.0000000e-001  1.2000000e+001  1.0000000e+000
  9.0000000e-001  1.3000000e+001  1.0000000e+000
  9.0000000e-001  1.4000000e+001  1.0000000e+000
  9.0000000e-001  1.5000000e+001  1.0000000e+000
  9.0000000e-001  1.6000000e+001  1.0000000e+000
  9.0000000e-001  1.7000000e+001  1.0000000e+000
  9.0000000e-001  1.8000000e+001  1.0000000e+000
  9.0000000e-001  1.9000000e+001  1.0000000e+000
  9.0000000e-001  2.0000000e+001  1.0000000e+000
  9.0000000e-001  2.1000000e+001  1.0000000e+000
  9.0000000e-001  2.2000000e+001  1.0000000e+000
  9.0000000e-001  2.3000000e+001  1.0000000e+000
  9.0000000e-001  2.4000000e+001  1.0000000e+000
  9.0000000e-001  2.5000000e+001  1.0000000e+000
  9.0000000e-001  2.6000000e+001  1.0000000e+000
  9.0000000e-001  2.7000000e+001  1.0000000e+000
  9.0000000e-001  2.8000000e+001  1.0000000e+000
  9.0000000e-001  2.9000000e+001  1.0000000e+000
  9.0000000e-001  3.0000000e+001  1.0000000e+000
  9.0000000e-001  3.1000000e+001  1.0000000e+000
  9.0000000e-001  3.2000000e+001  1.0000000e+000
  9.0000000e-001  3.3000000e+001  1.0000000e+000
  9.0000000e-001  3.4000000e+001  1.0000000e+000
  9.0000000e-001  3.5000000e+001  1.0000000e+000
  9.0000000e-001  3.6000000e+001  1.0000000e+000
  9.0000000e-001  3.7000000e+001  1.0000000e+000
  9.0000000e-001  3.8000000e+001  1.0000000e+000
  9.0000000e-001  3.9000000e+001  1.0000000e+000
  9.2000000e-001  1.0000000e+000  1.0000000e+000
  9.2000000e-001  2.0000000e+000  1.0000000e+000
  9.2000000e-001  3.0000000e+000  1.0000000e+000
  9.2000000e-001  4.0000000e+000  1.0000000e+000
  9.2000000e-001  5.0000000e+000  1.0000000e+000
  9.2000000e-001  6.0000000e+000  1.0000000e+000
  9.2000000e-001  7.0000000e+000  1.0000000e+000
  9.2000000e-001  8.0000000e+000  1.0000000e+000
  9.2000000e-001  9.0000000e+000  1.0000000e+000
  9.2000000e-001  1.0000000e+001  1.0000000e+000
  9.2000000e-001  1.1000000e+001  1.0000000e+000
  9.2000000e-001  1.2000000e+001  1.0000000e+000
  9.2000000e-001  1.3000000e+001  1.0000000e+000
  9.2000000e-001  1.4000000e+001  1.0000000e+000
  9.2000000e-001  1.5000000e+001  1.0000000e+000
  9.2000000e-001  1.6000000e+001  1.0000000e+000
  9.2000000e-001  1.7000000e+001  1.0000000e+000
  9.2000000e-001  1.8000000e+001  1.0000000e+000
  9.2000000e-001  1.9000000e+001  1.0000000e+000
  9.2000000e-001  2.0000000e+001  1.0000000e+000
  9.2000000e-001  2.1000000e+001  1.0000000e+000
  9.2000000e-001  2.2000000e+001  1.0000000e+000
  9.2000000e-001  2.3000000e+001  1.0000000e+000
  9.2000000e-001  2.4000000e+001  1.0000000e+000
  9.2000000e-001  2.5000000e+001  1.0000000e+000
  9.2000000e-001  2.6000000e+001  1.0000000e+000
  9.2000000e-001  2.7000000e+001  1.0000000e+000
  9.2000000e-001  2.8000000e+001  1.0000000e+000
  9.2000000e-001  2.9000000e+001  1.0000000e+000
  9.2000000e-001  3.0000000e+001  1.0000000e+000
  9.2000000e-001  3.1000000e+001  1.0000000e+000
  9.2000000e-001  3.2000000e+001  1.0000000e+000
  9.2000000e-001  3.3000000e+001  1.0000000e+000
  9.2000000e-001  3.4000000e+001  1.0000000e+000
  9.2000000e-001  3.5000000e+001  1.0000000e+000
  9.2000000e-001  3.6000000e+001  1.0000000e+000
  9.2000000e-001  3.7000000e+001  1.0000000e+000
  9.2000000e-001  3.8000000e+001  1.0000000e+000
  9.2000000e-001  3.9000000e+001  1.0000000e+000
  9.4000000e-001  1.0000000e+000  1.0000000e+000
  9.4000000e-001  2.0000000e+000  1.0000000e+000
  9.4000000e-001  3.0000000e+000  1.0000000e+000
  9.4000000e-001  4.0000000e+000  1.0000000e+000
  9.4000000e-001  5.0000000e+000  1.0000000e+000
  9.4000000e-001  6.0000000e+000  1.0000000e+000
  9.4000000e-001  7.0000000e+000  1.0000000e+000
  9.4000000e-001  8.0000000e+000  1.0000000e+000
  9.4000000e-001  9.0000000e+000  1.0000000e+000
  9.4000000e-001  1.0000000e+001  1.0000000e+000
  9.4000000e-001  1.1000000e+001  1.0000000e+000
  9.4000000e-001  1.2000000e+001  1.0000000e+000
  9.4000000e-001  1.3000000e+001  1.0000000e+000
  9.4000000e-001  1.4000000e+001  1.0000000e+000
  9.4000000e-001  1.5000000e+001  1.0000000e+000
  9.4000000e-001  1.6000000e+001  1.0000000e+000
  9.4000000e-001  1.7000000e+001  1.0000000e+000
  9.4000000e-001  1.8000000e+001  1.0000000e+000
  9.4000000e-001  1.9000000e+001  1.0000000e+000
  9.4000000e-001  2.0000000e+001  1.0000000e+000
  9.4000000e-001  2.1000000e+001  1.0000000e+000
  9.4000000e-001  2.2000000e+001  1.0000000e+000
  9.4000000e-001  2.3000000e+001  1.0000000e+000
  9.4000000e-001  2.4000000e+001  1.0000000e+000
  9.4000000e-001  2.5000000e+001  1.0000000e+000
  9.4000000e-001  2.6000000e+001  1.0000000e+000
  9.4000000e-001  2.7000000e+001  1.0000000e+000
  9.4000000e-001  2.8000000e+001  1.0000000e+000
  9.4000000e-001  2.9000000e+001  1.0000000e+000
  9.4000000e-001  3.0000000e+001  1.0000000e+000
  9.4000000e-001  3.1000000e+001  1.0000000e+000
  9.4000000e-001  3.2000000e+001  1.0000000e+000
  9.4000000e-001  3.3000000e+001  1.0000000e+000
  9.4000000e-001  3.4000000e+001  1.0000000e+000
  9.4000000e-001  3.5000000e+001  1.0000000e+000
  9.4000000e-001  3.6000000e+001  1.0000000e+000
  9.4000000e-001  3.7000000e+001  1.0000000e+000
  9.4000000e-001  3.8000000e+001  1.0000000e+000
  9.4000000e-001  3.9000000e+001  1.0000000e+000
  9.6000000e-001  1.0000000e+000  1.0000000e+000
  9.6000000e-001  2.0000000e+000  1.0000000e+000
  9.6000000e-001  3.0000000e+000  1.0000000e+000
  9.6000000e-001  4.0000000e+000  1.0000000e+000
  9.6000000e-001  5.0000000e+000  1.0000000e+000
  9.6000000e-001  6.0000000e+000  1.0000000e+000
  9.6000000e-001  7.0000000e+000  1.0000000e+000
  9.6000000e-001  8.0000000e+000  1.0000000e+000
  9.6000000e-001  9.0000000e+000  1.0000000e+000
  9.6000000e-001  1.0000000e+001  1.0000000e+000
  9.6000000e-001  1.1000000e+001  1.0000000e+000
  9.6000000e-001  1.2000000e+001  1.0000000e+000
  9.6000000e-001  1.3000000e+001  1.0000000e+000
  9.6000000e-001  1.4000000e+001  1.0000000e+000
  9.6000000e-001  1.5000000e+001  1.0000000e+000
  9.6000000e-001  1.6000000e+001  1.0000000e+000
  9.6000000e-001  1.7000000e+001  1.0000000e+000
  9.6000000e-001  1.8000000e+001  1.0000000e+000
  9.6000000e-001  1.9000000e+001  1.0000000e+000
  9.6000000e-001  2.0000000e+001  1.0000000e+000
  9.6000000e-001  2.1000000e+001  1.0000000e+000
  9.6000000e-001  2.2000000e+001  1.0000000e+000
  9.6000000e-001  2.3000000e+001  1.0000000e+000
  9.6000000e-001  2.4000000e+001  1.0000000e+000
  9.6000000e-001  2.5000000e+001  1.0000000e+000
  9.6000000e-001  2.6000000e+001  1.0000000e+000
  9.6000000e-001  2.7000000e+001  1.0000000e+000
  9.6000000e-001  2.8000000e+001  1.0000000e+000
  9.6000000e-001  2.9000000e+001  1.0000000e+000
  9.6000000e-001  3.0000000e+001  1.0000000e+000
  9.6000000e-001  3.1000000e+001  1.0000000e+000
  9.6000000e-001  3.2000000e+001  1.0000000e+000
  9.6000000e-001  3.3000000e+001  1.0000000e+000
  9.6000000e-001  3.4000000e+001  1.0000000e+000
  9.6000000e-001  3.5000000e+001  1.0000000e+000
  9.6000000e-001  3.6000000e+001  1.0000000e+000
  9.6000000e-001  3.7000000e+001  1.0000000e+000
  9.6000000e-001  3.8000000e+001  1.0000000e+000
  9.6000000e-001  3.9000000e+001  1.0000000e+000
  9.8000000e-001  1.0000000e+000  1.0000000e+000
  9.8000000e-001  2.0000000e+000  1.0000000e+000
  9.8000000e-001  3.0000000e+000  1.0000000e+000
  9.8000000e-001  4.0000000e+000  1.0000000e+000
  9.8000000e-001  5.0000000e+000  1.0000000e+000
  9.8000000e-001  6.0000000e+000  1.0000000e+000
  9.8000000e-001  7.0000000e+000  1.0000000e+000
  9.8000000e-001  8.0000000e+000  1.0000000e+000
  9.8000000e-001  9.0000000e+000  1.0000000e+000
  9.8000000e-001  1.0000000e+001  1.0000000e+000
  9.8000000e-001  1.1000000e+001  1.0000000e+000
  9.8000000e-001  1.2000000e+001  1.0000000e+000
  9.8000000e-001  1.3000000e+001  1.0000000e+000
  9.8000000e-001  1.4000000e+001  1.0000000e+000
  9.8000000e-001  1.5000000e+001  1.0000000e+000
  9.8000000e-001  1.6000000e+001  1.0000000e+000
  9.8000000e-001  1.7000000e+001  1.0000000e+000
  9.8000000e-001  1.8000000e+001  1.0000000e+000
  9.8000000e-001  1.9000000e+001  1.0000000e+000
  9.8000000e-001  2.0000000e+001  1.0000000e+000
  9.8000000e-001  2.1000000e+001  1.0000000e+000
  9.8000000e-001  2.2000000e+001  1.0000000e+000
  9.8000000e-001  2.3000000e+001  1.0000000e+000
  9.8000000e-001  2.4000000e+001  1.0000000e+000
  9.8000000e-001  2.5000000e+001  1.0000000e+000
  9.8000000e-001  2.6000000e+001  1.0000000e+000
  9.8000000e-001  2.7000000e+001  1.0000000e+000
  9.8000000e-001  2.8000000e+001  1.0000000e+000
  9.8000000e-001  2.9000000e+001  1.0000000e+000
  9.8000000e-001  3.0000000e+001  1.0000000e+000
  9.8000000e-001  3.1000000e+001  1.0000000e+000
  9.8000000e-001  3.2000000e+001  1.0000000e+000
  9.8000000e-001  3.3000000e+001  1.0000000e+000
  9.8000000e-001  3.4000000e+001  1.0000000e+000
  9.8000000e-001  3.5000000e+001  1.0000000e+000
  9.8000000e-001  3.6000000e+001  1.0000000e+000
  9.8000000e-001  3.7000000e+001  1.0000000e+000
  9.8000000e-001  3.8000000e+001  1.0000000e+000
  9.8000000e-001  3.9000000e+001  1.0000000e+000
  1.0000000e+000  1.0000000e+000  1.0000000e+000
  1.0000000e+000  2.0000000e+000  1.0000000e+000
  1.0000000e+000  3.0000000e+000  1.0000000e+000
  1.0000000e+000  4.0000000e+000  1.0000000e+000
  1.0000000e+000  5.0000000e+000  1.0000000e+000
  1.0000000e+000  6.0000000e+000  1.0000000e+000
  1.0000000e+000  7.0000000e+000  1.0000000e+000
  1.0000000e+000  8.0000000e+000  1.0000000e+000
  1.0000000e+000  9.0000000e+000  1.0000000e+000
  1.0000000e+000  1.0000000e+001  1.0000000e+000
  1.0000000e+000  1.1000000e+001  1.0000000e+000
  1.0000000e+000  1.2000000e+001  1.0000000e+000
  1.0000000e+000  1.3000000e+001  1.0000000e+000
  1.0000000e+000  1.4000000e+001  1.0000000e+000
  1.0000000e+000  1.5000000e+001  1.0000000e+000
  1.0000000e+000  1.6000000e+001  1.0000000e+000
  1.0000000e+000  1.7000000e+001  1.0000000e+000
  1.0000000e+000  1.8000000e+001  1.0000000e+000
  1.0000000e+000  1.9000000e+001  1.0000000e+000
  1.0000000e+000  2.0000000e+001  1.0000000e+000
  1.0000000e+000  2.1000000e+001  1.0000000e+000
  1.0000000e+000  2.2000000e+001  1.0000000e+000
  1.0000000e+000  2.3000000e+001  1.0000000e+000
  1.0000000e+000  2.4000000e+001  1.0000000e+000
  1.0000000e+000  2.5000000e+001  1.0000000e+000
  1.0000000e+000  2.6000000e+001  1.0000000e+000
  1.0000000e+000  2.7000000e+001  1.0000000e+000
  1.0000000e+000  2.8000000e+001  1.0000000e+000
  1.0000000e+000  2.9000000e+001  1.0000000e+000
  1.0000000e+000  3.0000000e+001  1.0000000e+000
  1.0000000e+000  3.1000000e+001  1.0000000e+000
  1.0000000e+000  3.2000000e+001  1.0000000e+000
  1.0000000e+000  3.3000000e+001  1.0000000e+000
  1.0000000e+000  3.4000000e+001  1.0000000e+000
  1.0000000e+000  3.5000000e+001  1.0000000e+000
  1.0000000e+000  3.6000000e+001  1.0000000e+000
  1.0000000e+000  3.7000000e+001  1.0000000e+000
  1.0000000e+000  3.8000000e+001  1.0000000e+000
  1.0000000e+000  3.9000000e+001  1.0000000e+000


==> phase_transition_fc40_complex_2.dat <==
  1.0000000e-001  1.0000000e+000  1.0000000e+000
  1.0000000e-001  2.0000000e+000  0.0000000e+000
  1.0000000e-001  3.0000000e+000  0.0000000e+000
  1.0000000e-001  4.0000000e+000  0.0000000e+000
  1.0000000e-001  5.0000000e+000  0.0000000e+000
  1.0000000e-001  6.0000000e+000  0.0000000e+000
  1.0000000e-001  7.0000000e+000  0.0000000e+000
  1.0000000e-001  8.0000000e+000  0.0000000e+000
  1.0000000e-001  9.0000000e+000  0.0000000e+000
  1.0000000e-001  1.0000000e+001  0.0000000e+000
  1.0000000e-001  1.1000000e+001  0.0000000e+000
  1.0000000e-001  1.2000000e+001  0.0000000e+000
  1.0000000e-001  1.3000000e+001  0.0000000e+000
  1.0000000e-001  1.4000000e+001  0.0000000e+000
  1.0000000e-001  1.5000000e+001  0.0000000e+000
  1.0000000e-001  1.6000000e+001  0.0000000e+000
  1.0000000e-001  1.7000000e+001  0.0000000e+000
  1.0000000e-001  1.8000000e+001  0.0000000e+000
  1.0000000e-001  1.9000000e+001  0.0000000e+000
  1.0000000e-001  2.0000000e+001  0.0000000e+000
  1.0000000e-001  2.1000000e+001  0.0000000e+000
  1.0000000e-001  2.2000000e+001  0.0000000e+000
  1.0000000e-001  2.3000000e+001  0.0000000e+000
  1.0000000e-001  2.4000000e+001  0.0000000e+000
  1.0000000e-001  2.5000000e+001  0.0000000e+000
  1.0000000e-001  2.6000000e+001  0.0000000e+000
  1.0000000e-001  2.7000000e+001  0.0000000e+000
  1.0000000e-001  2.8000000e+001  0.0000000e+000
  1.0000000e-001  2.9000000e+001  0.0000000e+000
  1.0000000e-001  3.0000000e+001  0.0000000e+000
  1.0000000e-001  3.1000000e+001  0.0000000e+000
  1.0000000e-001  3.2000000e+001  0.0000000e+000
  1.0000000e-001  3.3000000e+001  0.0000000e+000
  1.0000000e-001  3.4000000e+001  0.0000000e+000
  1.0000000e-001  3.5000000e+001  0.0000000e+000
  1.0000000e-001  3.6000000e+001  0.0000000e+000
  1.0000000e-001  3.7000000e+001  0.0000000e+000
  1.0000000e-001  3.8000000e+001  0.0000000e+000
  1.0000000e-001  3.9000000e+001  0.0000000e+000
  1.2000000e-001  1.0000000e+000  1.0000000e+000
  1.2000000e-001  2.0000000e+000  0.0000000e+000
  1.2000000e-001  3.0000000e+000  0.0000000e+000
  1.2000000e-001  4.0000000e+000  0.0000000e+000
  1.2000000e-001  5.0000000e+000  0.0000000e+000
  1.2000000e-001  6.0000000e+000  0.0000000e+000
  1.2000000e-001  7.0000000e+000  0.0000000e+000
  1.2000000e-001  8.0000000e+000  0.0000000e+000
  1.2000000e-001  9.0000000e+000  0.0000000e+000
  1.2000000e-001  1.0000000e+001  0.0000000e+000
  1.2000000e-001  1.1000000e+001  0.0000000e+000
  1.2000000e-001  1.2000000e+001  0.0000000e+000
  1.2000000e-001  1.3000000e+001  0.0000000e+000
  1.2000000e-001  1.4000000e+001  0.0000000e+000
  1.2000000e-001  1.5000000e+001  0.0000000e+000
  1.2000000e-001  1.6000000e+001  0.0000000e+000
  1.2000000e-001  1.7000000e+001  0.0000000e+000
  1.2000000e-001  1.8000000e+001  0.0000000e+000
  1.2000000e-001  1.9000000e+001  0.0000000e+000
  1.2000000e-001  2.0000000e+001  0.0000000e+000
  1.2000000e-001  2.1000000e+001  0.0000000e+000
  1.2000000e-001  2.2000000e+001  0.0000000e+000
  1.2000000e-001  2.3000000e+001  0.0000000e+000
  1.2000000e-001  2.4000000e+001  0.0000000e+000
  1.2000000e-001  2.5000000e+001  0.0000000e+000
  1.2000000e-001  2.6000000e+001  0.0000000e+000
  1.2000000e-001  2.7000000e+001  0.0000000e+000
  1.2000000e-001  2.8000000e+001  0.0000000e+000
  1.2000000e-001  2.9000000e+001  0.0000000e+000
  1.2000000e-001  3.0000000e+001  0.0000000e+000
  1.2000000e-001  3.1000000e+001  0.0000000e+000
  1.2000000e-001  3.2000000e+001  0.0000000e+000
  1.2000000e-001  3.3000000e+001  0.0000000e+000
  1.2000000e-001  3.4000000e+001  0.0000000e+000
  1.2000000e-001  3.5000000e+001  0.0000000e+000
  1.2000000e-001  3.6000000e+001  0.0000000e+000
  1.2000000e-001  3.7000000e+001  0.0000000e+000
  1.2000000e-001  3.8000000e+001  0.0000000e+000
  1.2000000e-001  3.9000000e+001  0.0000000e+000
  1.4000000e-001  1.0000000e+000  1.0000000e+000
  1.4000000e-001  2.0000000e+000  1.0000000e-001
  1.4000000e-001  3.0000000e+000  0.0000000e+000
  1.4000000e-001  4.0000000e+000  0.0000000e+000
  1.4000000e-001  5.0000000e+000  0.0000000e+000
  1.4000000e-001  6.0000000e+000  0.0000000e+000
  1.4000000e-001  7.0000000e+000  0.0000000e+000
  1.4000000e-001  8.0000000e+000  0.0000000e+000
  1.4000000e-001  9.0000000e+000  0.0000000e+000
  1.4000000e-001  1.0000000e+001  0.0000000e+000
  1.4000000e-001  1.1000000e+001  0.0000000e+000
  1.4000000e-001  1.2000000e+001  0.0000000e+000
  1.4000000e-001  1.3000000e+001  0.0000000e+000
  1.4000000e-001  1.4000000e+001  0.0000000e+000
  1.4000000e-001  1.5000000e+001  0.0000000e+000
  1.4000000e-001  1.6000000e+001  0.0000000e+000
  1.4000000e-001  1.7000000e+001  0.0000000e+000
  1.4000000e-001  1.8000000e+001  0.0000000e+000
  1.4000000e-001  1.9000000e+001  0.0000000e+000
  1.4000000e-001  2.0000000e+001  0.0000000e+000
  1.4000000e-001  2.1000000e+001  0.0000000e+000
  1.4000000e-001  2.2000000e+001  0.0000000e+000
  1.4000000e-001  2.3000000e+001  0.0000000e+000
  1.4000000e-001  2.4000000e+001  0.0000000e+000
  1.4000000e-001  2.5000000e+001  0.0000000e+000
  1.4000000e-001  2.6000000e+001  0.0000000e+000
  1.4000000e-001  2.7000000e+001  0.0000000e+000
  1.4000000e-001  2.8000000e+001  0.0000000e+000
  1.4000000e-001  2.9000000e+001  0.0000000e+000
  1.4000000e-001  3.0000000e+001  0.0000000e+000
  1.4000000e-001  3.1000000e+001  0.0000000e+000
  1.4000000e-001  3.2000000e+001  0.0000000e+000
  1.4000000e-001  3.3000000e+001  0.0000000e+000
  1.4000000e-001  3.4000000e+001  0.0000000e+000
  1.4000000e-001  3.5000000e+001  0.0000000e+000
  1.4000000e-001  3.6000000e+001  0.0000000e+000
  1.4000000e-001  3.7000000e+001  0.0000000e+000
  1.4000000e-001  3.8000000e+001  0.0000000e+000
  1.4000000e-001  3.9000000e+001  0.0000000e+000
  1.6000000e-001  1.0000000e+000  1.0000000e+000
  1.6000000e-001  2.0000000e+000  3.0000000e-001
  1.6000000e-001  3.0000000e+000  0.0000000e+000
  1.6000000e-001  4.0000000e+000  0.0000000e+000
  1.6000000e-001  5.0000000e+000  0.0000000e+000
  1.6000000e-001  6.0000000e+000  0.0000000e+000
  1.6000000e-001  7.0000000e+000  0.0000000e+000
  1.6000000e-001  8.0000000e+000  0.0000000e+000
  1.6000000e-001  9.0000000e+000  0.0000000e+000
  1.6000000e-001  1.0000000e+001  0.0000000e+000
  1.6000000e-001  1.1000000e+001  0.0000000e+000
  1.6000000e-001  1.2000000e+001  0.0000000e+000
  1.6000000e-001  1.3000000e+001  0.0000000e+000
  1.6000000e-001  1.4000000e+001  0.0000000e+000
  1.6000000e-001  1.5000000e+001  0.0000000e+000
  1.6000000e-001  1.6000000e+001  0.0000000e+000
  1.6000000e-001  1.7000000e+001  0.0000000e+000
  1.6000000e-001  1.8000000e+001  0.0000000e+000
  1.6000000e-001  1.9000000e+001  0.0000000e+000
  1.6000000e-001  2.0000000e+001  0.0000000e+000
  1.6000000e-001  2.1000000e+001  0.0000000e+000
  1.6000000e-001  2.2000000e+001  0.0000000e+000
  1.6000000e-001  2.3000000e+001  0.0000000e+000
  1.6000000e-001  2.4000000e+001  0.0000000e+000
  1.6000000e-001  2.5000000e+001  0.0000000e+000
  1.6000000e-001  2.6000000e+001  0.0000000e+000
  1.6000000e-001  2.7000000e+001  0.0000000e+000
  1.6000000e-001  2.8000000e+001  0.0000000e+000
  1.6000000e-001  2.9000000e+001  0.0000000e+000
  1.6000000e-001  3.0000000e+001  0.0000000e+000
  1.6000000e-001  3.1000000e+001  0.0000000e+000
  1.6000000e-001  3.2000000e+001  0.0000000e+000
  1.6000000e-001  3.3000000e+001  0.0000000e+000
  1.6000000e-001  3.4000000e+001  0.0000000e+000
  1.6000000e-001  3.5000000e+001  0.0000000e+000
  1.6000000e-001  3.6000000e+001  0.0000000e+000
  1.6000000e-001  3.7000000e+001  0.0000000e+000
  1.6000000e-001  3.8000000e+001  0.0000000e+000
  1.6000000e-001  3.9000000e+001  0.0000000e+000
  1.8000000e-001  1.0000000e+000  1.0000000e+000
  1.8000000e-001  2.0000000e+000  1.0000000e-001
  1.8000000e-001  3.0000000e+000  0.0000000e+000
  1.8000000e-001  4.0000000e+000  0.0000000e+000
  1.8000000e-001  5.0000000e+000  0.0000000e+000
  1.8000000e-001  6.0000000e+000  0.0000000e+000
  1.8000000e-001  7.0000000e+000  0.0000000e+000
  1.8000000e-001  8.0000000e+000  0.0000000e+000
  1.8000000e-001  9.0000000e+000  0.0000000e+000
  1.8000000e-001  1.0000000e+001  0.0000000e+000
  1.8000000e-001  1.1000000e+001  0.0000000e+000
  1.8000000e-001  1.2000000e+001  0.0000000e+000
  1.8000000e-001  1.3000000e+001  0.0000000e+000
  1.8000000e-001  1.4000000e+001  0.0000000e+000
  1.8000000e-001  1.5000000e+001  0.0000000e+000
  1.8000000e-001  1.6000000e+001  0.0000000e+000
  1.8000000e-001  1.7000000e+001  0.0000000e+000
  1.8000000e-001  1.8000000e+001  0.0000000e+000
  1.8000000e-001  1.9000000e+001  0.0000000e+000
  1.8000000e-001  2.0000000e+001  0.0000000e+000
  1.8000000e-001  2.1000000e+001  0.0000000e+000
  1.8000000e-001  2.2000000e+001  0.0000000e+000
  1.8000000e-001  2.3000000e+001  0.0000000e+000
  1.8000000e-001  2.4000000e+001  0.0000000e+000
  1.8000000e-001  2.5000000e+001  0.0000000e+000
  1.8000000e-001  2.6000000e+001  0.0000000e+000
  1.8000000e-001  2.7000000e+001  0.0000000e+000
  1.8000000e-001  2.8000000e+001  0.0000000e+000
  1.8000000e-001  2.9000000e+001  0.0000000e+000
  1.8000000e-001  3.0000000e+001  0.0000000e+000
  1.8000000e-001  3.1000000e+001  0.0000000e+000
  1.8000000e-001  3.2000000e+001  0.0000000e+000
  1.8000000e-001  3.3000000e+001  0.0000000e+000
  1.8000000e-001  3.4000000e+001  0.0000000e+000
  1.8000000e-001  3.5000000e+001  0.0000000e+000
  1.8000000e-001  3.6000000e+001  0.0000000e+000
  1.8000000e-001  3.7000000e+001  0.0000000e+000
  1.8000000e-001  3.8000000e+001  0.0000000e+000
  1.8000000e-001  3.9000000e+001  0.0000000e+000
  2.0000000e-001  1.0000000e+000  1.0000000e+000
  2.0000000e-001  2.0000000e+000  5.0000000e-001
  2.0000000e-001  3.0000000e+000  0.0000000e+000
  2.0000000e-001  4.0000000e+000  0.0000000e+000
  2.0000000e-001  5.0000000e+000  0.0000000e+000
  2.0000000e-001  6.0000000e+000  0.0000000e+000
  2.0000000e-001  7.0000000e+000  0.0000000e+000
  2.0000000e-001  8.0000000e+000  0.0000000e+000
  2.0000000e-001  9.0000000e+000  0.0000000e+000
  2.0000000e-001  1.0000000e+001  0.0000000e+000
  2.0000000e-001  1.1000000e+001  0.0000000e+000
  2.0000000e-001  1.2000000e+001  0.0000000e+000
  2.0000000e-001  1.3000000e+001  0.0000000e+000
  2.0000000e-001  1.4000000e+001  0.0000000e+000
  2.0000000e-001  1.5000000e+001  0.0000000e+000
  2.0000000e-001  1.6000000e+001  0.0000000e+000
  2.0000000e-001  1.7000000e+001  0.0000000e+000
  2.0000000e-001  1.8000000e+001  0.0000000e+000
  2.0000000e-001  1.9000000e+001  0.0000000e+000
  2.0000000e-001  2.0000000e+001  0.0000000e+000
  2.0000000e-001  2.1000000e+001  0.0000000e+000
  2.0000000e-001  2.2000000e+001  0.0000000e+000
  2.0000000e-001  2.3000000e+001  0.0000000e+000
  2.0000000e-001  2.4000000e+001  0.0000000e+000
  2.0000000e-001  2.5000000e+001  0.0000000e+000
  2.0000000e-001  2.6000000e+001  0.0000000e+000
  2.0000000e-001  2.7000000e+001  0.0000000e+000
  2.0000000e-001  2.8000000e+001  0.0000000e+000
  2.0000000e-001  2.9000000e+001  0.0000000e+000
  2.0000000e-001  3.0000000e+001  0.0000000e+000
  2.0000000e-001  3.1000000e+001  0.0000000e+000
  2.0000000e-001  3.2000000e+001  0.0000000e+000
  2.0000000e-001  3.3000000e+001  0.0000000e+000
  2.0000000e-001  3.4000000e+001  0.0000000e+000
  2.0000000e-001  3.5000000e+001  0.0000000e+000
  2.0000000e-001  3.6000000e+001  0.0000000e+000
  2.0000000e-001  3.7000000e+001  0.0000000e+000
  2.0000000e-001  3.8000000e+001  0.0000000e+000
  2.0000000e-001  3.9000000e+001  0.0000000e+000
  2.2000000e-001  1.0000000e+000  1.0000000e+000
  2.2000000e-001  2.0000000e+000  3.0000000e-001
  2.2000000e-001  3.0000000e+000  1.0000000e-001
  2.2000000e-001  4.0000000e+000  0.0000000e+000
  2.2000000e-001  5.0000000e+000  0.0000000e+000
  2.2000000e-001  6.0000000e+000  0.0000000e+000
  2.2000000e-001  7.0000000e+000  0.0000000e+000
  2.2000000e-001  8.0000000e+000  0.0000000e+000
  2.2000000e-001  9.0000000e+000  0.0000000e+000
  2.2000000e-001  1.0000000e+001  0.0000000e+000
  2.2000000e-001  1.1000000e+001  0.0000000e+000
  2.2000000e-001  1.2000000e+001  0.0000000e+000
  2.2000000e-001  1.3000000e+001  0.0000000e+000
  2.2000000e-001  1.4000000e+001  0.0000000e+000
  2.2000000e-001  1.5000000e+001  0.0000000e+000
  2.2000000e-001  1.6000000e+001  0.0000000e+000
  2.2000000e-001  1.7000000e+001  0.0000000e+000
  2.2000000e-001  1.8000000e+001  0.0000000e+000
  2.2000000e-001  1.9000000e+001  0.0000000e+000
  2.2000000e-001  2.0000000e+001  0.0000000e+000
  2.2000000e-001  2.1000000e+001  0.0000000e+000
  2.2000000e-001  2.2000000e+001  0.0000000e+000
  2.2000000e-001  2.3000000e+001  0.0000000e+000
  2.2000000e-001  2.4000000e+001  0.0000000e+000
  2.2000000e-001  2.5000000e+001  0.0000000e+000
  2.2000000e-001  2.6000000e+001  0.0000000e+000
  2.2000000e-001  2.7000000e+001  0.0000000e+000
  2.2000000e-001  2.8000000e+001  0.0000000e+000
  2.2000000e-001  2.9000000e+001  0.0000000e+000
  2.2000000e-001  3.0000000e+001  0.0000000e+000
  2.2000000e-001  3.1000000e+001  0.0000000e+000
  2.2000000e-001  3.2000000e+001  0.0000000e+000
  2.2000000e-001  3.3000000e+001  0.0000000e+000
  2.2000000e-001  3.4000000e+001  0.0000000e+000
  2.2000000e-001  3.5000000e+001  0.0000000e+000
  2.2000000e-001  3.6000000e+001  0.0000000e+000
  2.2000000e-001  3.7000000e+001  0.0000000e+000
  2.2000000e-001  3.8000000e+001  0.0000000e+000
  2.2000000e-001  3.9000000e+001  0.0000000e+000
  2.4000000e-001  1.0000000e+000  1.0000000e+000
  2.4000000e-001  2.0000000e+000  3.0000000e-001
  2.4000000e-001  3.0000000e+000  1.0000000e-001
  2.4000000e-001  4.0000000e+000  0.0000000e+000
  2.4000000e-001  5.0000000e+000  0.0000000e+000
  2.4000000e-001  6.0000000e+000  0.0000000e+000
  2.4000000e-001  7.0000000e+000  0.0000000e+000
  2.4000000e-001  8.0000000e+000  0.0000000e+000
  2.4000000e-001  9.0000000e+000  0.0000000e+000
  2.4000000e-001  1.0000000e+001  0.0000000e+000
  2.4000000e-001  1.1000000e+001  0.0000000e+000
  2.4000000e-001  1.2000000e+001  0.0000000e+000
  2.4000000e-001  1.3000000e+001  0.0000000e+000
  2.4000000e-001  1.4000000e+001  0.0000000e+000
  2.4000000e-001  1.5000000e+001  0.0000000e+000
  2.4000000e-001  1.6000000e+001  0.0000000e+000
  2.4000000e-001  1.7000000e+001  0.0000000e+000
  2.4000000e-001  1.8000000e+001  0.0000000e+000
  2.4000000e-001  1.9000000e+001  0.0000000e+000
  2.4000000e-001  2.0000000e+001  0.0000000e+000
  2.4000000e-001  2.1000000e+001  0.0000000e+000
  2.4000000e-001  2.2000000e+001  0.0000000e+000
  2.4000000e-001  2.3000000e+001  0.0000000e+000
  2.4000000e-001  2.4000000e+001  0.0000000e+000
  2.4000000e-001  2.5000000e+001  0.0000000e+000
  2.4000000e-001  2.6000000e+001  0.0000000e+000
  2.4000000e-001  2.7000000e+001  0.0000000e+000
  2.4000000e-001  2.8000000e+001  0.0000000e+000
  2.4000000e-001  2.9000000e+001  0.0000000e+000
  2.4000000e-001  3.0000000e+001  0.0000000e+000
  2.4000000e-001  3.1000000e+001  0.0000000e+000
  2.4000000e-001  3.2000000e+001  0.0000000e+000
  2.4000000e-001  3.3000000e+001  0.0000000e+000
  2.4000000e-001  3.4000000e+001  0.0000000e+000
  2.4000000e-001  3.5000000e+001  0.0000000e+000
  2.4000000e-001  3.6000000e+001  0.0000000e+000
  2.4000000e-001  3.7000000e+001  0.0000000e+000
  2.4000000e-001  3.8000000e+001  0.0000000e+000
  2.4000000e-001  3.9000000e+001  0.0000000e+000
  2.6000000e-001  1.0000000e+000  1.0000000e+000
  2.6000000e-001  2.0000000e+000  5.0000000e-001
  2.6000000e-001  3.0000000e+000  1.0000000e-001
  2.6000000e-001  4.0000000e+000  0.0000000e+000
  2.6000000e-001  5.0000000e+000  0.0000000e+000
  2.6000000e-001  6.0000000e+000  0.0000000e+000
  2.6000000e-001  7.0000000e+000  0.0000000e+000
  2.6000000e-001  8.0000000e+000  0.0000000e+000
  2.6000000e-001  9.0000000e+000  0.0000000e+000
  2.6000000e-001  1.0000000e+001  0.0000000e+000
  2.6000000e-001  1.1000000e+001  0.0000000e+000
  2.6000000e-001  1.2000000e+001  0.0000000e+000
  2.6000000e-001  1.3000000e+001  0.0000000e+000
  2.6000000e-001  1.4000000e+001  0.0000000e+000
  2.6000000e-001  1.5000000e+001  0.0000000e+000
  2.6000000e-001  1.6000000e+001  0.0000000e+000
  2.6000000e-001  1.7000000e+001  0.0000000e+000
  2.6000000e-001  1.8000000e+001  0.0000000e+000
  2.6000000e-001  1.9000000e+001  0.0000000e+000
  2.6000000e-001  2.0000000e+001  0.0000000e+000
  2.6000000e-001  2.1000000e+001  0.0000000e+000
  2.6000000e-001  2.2000000e+001  0.0000000e+000
  2.6000000e-001  2.3000000e+001  0.0000000e+000
  2.6000000e-001  2.4000000e+001  0.0000000e+000
  2.6000000e-001  2.5000000e+001  0.0000000e+000
  2.6000000e-001  2.6000000e+001  0.0000000e+000
  2.6000000e-001  2.7000000e+001  0.0000000e+000
  2.6000000e-001  2.8000000e+001  0.0000000e+000
  2.6000000e-001  2.9000000e+001  0.0000000e+000
  2.6000000e-001  3.0000000e+001  0.0000000e+000
  2.6000000e-001  3.1000000e+001  0.0000000e+000
  2.6000000e-001  3.2000000e+001  0.0000000e+000
  2.6000000e-001  3.3000000e+001  0.0000000e+000
  2.6000000e-001  3.4000000e+001  0.0000000e+000
  2.6000000e-001  3.5000000e+001  0.0000000e+000
  2.6000000e-001  3.6000000e+001  0.0000000e+000
  2.6000000e-001  3.7000000e+001  0.0000000e+000
  2.6000000e-001  3.8000000e+001  0.0000000e+000
  2.6000000e-001  3.9000000e+001  0.0000000e+000
  2.8000000e-001  1.0000000e+000  1.0000000e+000
  2.8000000e-001  2.0000000e+000  5.0000000e-001
  2.8000000e-001  3.0000000e+000  3.0000000e-001
  2.8000000e-001  4.0000000e+000  0.0000000e+000
  2.8000000e-001  5.0000000e+000  0.0000000e+000
  2.8000000e-001  6.0000000e+000  0.0000000e+000
  2.8000000e-001  7.0000000e+000  0.0000000e+000
  2.8000000e-001  8.0000000e+000  0.0000000e+000
  2.8000000e-001  9.0000000e+000  0.0000000e+000
  2.8000000e-001  1.0000000e+001  0.0000000e+000
  2.8000000e-001  1.1000000e+001  0.0000000e+000
  2.8000000e-001  1.2000000e+001  0.0000000e+000
  2.8000000e-001  1.3000000e+001  0.0000000e+000
  2.8000000e-001  1.4000000e+001  0.0000000e+000
  2.8000000e-001  1.5000000e+001  0.0000000e+000
  2.8000000e-001  1.6000000e+001  0.0000000e+000
  2.8000000e-001  1.7000000e+001  0.0000000e+000
  2.8000000e-001  1.8000000e+001  0.0000000e+000
  2.8000000e-001  1.9000000e+001  0.0000000e+000
  2.8000000e-001  2.0000000e+001  0.0000000e+000
  2.8000000e-001  2.1000000e+001  0.0000000e+000
  2.8000000e-001  2.2000000e+001  0.0000000e+000
  2.8000000e-001  2.3000000e+001  0.0000000e+000
  2.8000000e-001  2.4000000e+001  0.0000000e+000
  2.8000000e-001  2.5000000e+001  0.0000000e+000
  2.8000000e-001  2.6000000e+001  0.0000000e+000
  2.8000000e-001  2.7000000e+001  0.0000000e+000
  2.8000000e-001  2.8000000e+001  0.0000000e+000
  2.8000000e-001  2.9000000e+001  0.0000000e+000
  2.8000000e-001  3.0000000e+001  0.0000000e+000
  2.8000000e-001  3.1000000e+001  0.0000000e+000
  2.8000000e-001  3.2000000e+001  0.0000000e+000
  2.8000000e-001  3.3000000e+001  0.0000000e+000
  2.8000000e-001  3.4000000e+001  0.0000000e+000
  2.8000000e-001  3.5000000e+001  0.0000000e+000
  2.8000000e-001  3.6000000e+001  0.0000000e+000
  2.8000000e-001  3.7000000e+001  0.0000000e+000
  2.8000000e-001  3.8000000e+001  0.0000000e+000
  2.8000000e-001  3.9000000e+001  0.0000000e+000
  3.0000000e-001  1.0000000e+000  1.0000000e+000
  3.0000000e-001  2.0000000e+000  7.0000000e-001
  3.0000000e-001  3.0000000e+000  4.0000000e-001
  3.0000000e-001  4.0000000e+000  0.0000000e+000
  3.0000000e-001  5.0000000e+000  0.0000000e+000
  3.0000000e-001  6.0000000e+000  0.0000000e+000
  3.0000000e-001  7.0000000e+000  0.0000000e+000
  3.0000000e-001  8.0000000e+000  0.0000000e+000
  3.0000000e-001  9.0000000e+000  0.0000000e+000
  3.0000000e-001  1.0000000e+001  0.0000000e+000
  3.0000000e-001  1.1000000e+001  0.0000000e+000
  3.0000000e-001  1.2000000e+001  0.0000000e+000
  3.0000000e-001  1.3000000e+001  0.0000000e+000
  3.0000000e-001  1.4000000e+001  0.0000000e+000
  3.0000000e-001  1.5000000e+001  0.0000000e+000
  3.0000000e-001  1.6000000e+001  0.0000000e+000
  3.0000000e-001  1.7000000e+001  0.0000000e+000
  3.0000000e-001  1.8000000e+001  0.0000000e+000
  3.0000000e-001  1.9000000e+001  0.0000000e+000
  3.0000000e-001  2.0000000e+001  0.0000000e+000
  3.0000000e-001  2.1000000e+001  0.0000000e+000
  3.0000000e-001  2.2000000e+001  0.0000000e+000
  3.0000000e-001  2.3000000e+001  0.0000000e+000
  3.0000000e-001  2.4000000e+001  0.0000000e+000
  3.0000000e-001  2.5000000e+001  0.0000000e+000
  3.0000000e-001  2.6000000e+001  0.0000000e+000
  3.0000000e-001  2.7000000e+001  0.0000000e+000
  3.0000000e-001  2.8000000e+001  0.0000000e+000
  3.0000000e-001  2.9000000e+001  0.0000000e+000
  3.0000000e-001  3.0000000e+001  0.0000000e+000
  3.0000000e-001  3.1000000e+001  0.0000000e+000
  3.0000000e-001  3.2000000e+001  0.0000000e+000
  3.0000000e-001  3.3000000e+001  0.0000000e+000
  3.0000000e-001  3.4000000e+001  0.0000000e+000
  3.0000000e-001  3.5000000e+001  0.0000000e+000
  3.0000000e-001  3.6000000e+001  0.0000000e+000
  3.0000000e-001  3.7000000e+001  0.0000000e+000
  3.0000000e-001  3.8000000e+001  0.0000000e+000
  3.0000000e-001  3.9000000e+001  0.0000000e+000
  3.2000000e-001  1.0000000e+000  1.0000000e+000
  3.2000000e-001  2.0000000e+000  6.0000000e-001
  3.2000000e-001  3.0000000e+000  4.0000000e-001
  3.2000000e-001  4.0000000e+000  0.0000000e+000
  3.2000000e-001  5.0000000e+000  0.0000000e+000
  3.2000000e-001  6.0000000e+000  0.0000000e+000
  3.2000000e-001  7.0000000e+000  0.0000000e+000
  3.2000000e-001  8.0000000e+000  0.0000000e+000
  3.2000000e-001  9.0000000e+000  0.0000000e+000
  3.2000000e-001  1.0000000e+001  0.0000000e+000
  3.2000000e-001  1.1000000e+001  0.0000000e+000
  3.2000000e-001  1.2000000e+001  0.0000000e+000
  3.2000000e-001  1.3000000e+001  0.0000000e+000
  3.2000000e-001  1.4000000e+001  0.0000000e+000
  3.2000000e-001  1.5000000e+001  0.0000000e+000
  3.2000000e-001  1.6000000e+001  0.0000000e+000
  3.2000000e-001  1.7000000e+001  0.0000000e+000
  3.2000000e-001  1.8000000e+001  0.0000000e+000
  3.2000000e-001  1.9000000e+001  0.0000000e+000
  3.2000000e-001  2.0000000e+001  0.0000000e+000
  3.2000000e-001  2.1000000e+001  0.0000000e+000
  3.2000000e-001  2.2000000e+001  0.0000000e+000
  3.2000000e-001  2.3000000e+001  0.0000000e+000
  3.2000000e-001  2.4000000e+001  0.0000000e+000
  3.2000000e-001  2.5000000e+001  0.0000000e+000
  3.2000000e-001  2.6000000e+001  0.0000000e+000
  3.2000000e-001  2.7000000e+001  0.0000000e+000
  3.2000000e-001  2.8000000e+001  0.0000000e+000
  3.2000000e-001  2.9000000e+001  0.0000000e+000
  3.2000000e-001  3.0000000e+001  0.0000000e+000
  3.2000000e-001  3.1000000e+001  0.0000000e+000
  3.2000000e-001  3.2000000e+001  0.0000000e+000
  3.2000000e-001  3.3000000e+001  0.0000000e+000
  3.2000000e-001  3.4000000e+001  0.0000000e+000
  3.2000000e-001  3.5000000e+001  0.0000000e+000
  3.2000000e-001  3.6000000e+001  0.0000000e+000
  3.2000000e-001  3.7000000e+001  0.0000000e+000
  3.2000000e-001  3.8000000e+001  0.0000000e+000
  3.2000000e-001  3.9000000e+001  0.0000000e+000
  3.4000000e-001  1.0000000e+000  1.0000000e+000
  3.4000000e-001  2.0000000e+000  9.0000000e-001
  3.4000000e-001  3.0000000e+000  3.0000000e-001
  3.4000000e-001  4.0000000e+000  0.0000000e+000
  3.4000000e-001  5.0000000e+000  0.0000000e+000
  3.4000000e-001  6.0000000e+000  0.0000000e+000
  3.4000000e-001  7.0000000e+000  0.0000000e+000
  3.4000000e-001  8.0000000e+000  0.0000000e+000
  3.4000000e-001  9.0000000e+000  0.0000000e+000
  3.4000000e-001  1.0000000e+001  0.0000000e+000
  3.4000000e-001  1.1000000e+001  0.0000000e+000
  3.4000000e-001  1.2000000e+001  0.0000000e+000
  3.4000000e-001  1.3000000e+001  0.0000000e+000
  3.4000000e-001  1.4000000e+001  0.0000000e+000
  3.4000000e-001  1.5000000e+001  0.0000000e+000
  3.4000000e-001  1.6000000e+001  0.0000000e+000
  3.4000000e-001  1.7000000e+001  0.0000000e+000
  3.4000000e-001  1.8000000e+001  0.0000000e+000
  3.4000000e-001  1.9000000e+001  0.0000000e+000
  3.4000000e-001  2.0000000e+001  0.0000000e+000
  3.4000000e-001  2.1000000e+001  0.0000000e+000
  3.4000000e-001  2.2000000e+001  0.0000000e+000
  3.4000000e-001  2.3000000e+001  0.0000000e+000
  3.4000000e-001  2.4000000e+001  0.0000000e+000
  3.4000000e-001  2.5000000e+001  0.0000000e+000
  3.4000000e-001  2.6000000e+001  0.0000000e+000
  3.4000000e-001  2.7000000e+001  0.0000000e+000
  3.4000000e-001  2.8000000e+001  0.0000000e+000
  3.4000000e-001  2.9000000e+001  0.0000000e+000
  3.4000000e-001  3.0000000e+001  0.0000000e+000
  3.4000000e-001  3.1000000e+001  0.0000000e+000
  3.4000000e-001  3.2000000e+001  0.0000000e+000
  3.4000000e-001  3.3000000e+001  0.0000000e+000
  3.4000000e-001  3.4000000e+001  0.0000000e+000
  3.4000000e-001  3.5000000e+001  0.0000000e+000
  3.4000000e-001  3.6000000e+001  0.0000000e+000
  3.4000000e-001  3.7000000e+001  0.0000000e+000
  3.4000000e-001  3.8000000e+001  0.0000000e+000
  3.4000000e-001  3.9000000e+001  0.0000000e+000
  3.6000000e-001  1.0000000e+000  1.0000000e+000
  3.6000000e-001  2.0000000e+000  1.0000000e+000
  3.6000000e-001  3.0000000e+000  5.0000000e-001
  3.6000000e-001  4.0000000e+000  0.0000000e+000
  3.6000000e-001  5.0000000e+000  0.0000000e+000
  3.6000000e-001  6.0000000e+000  0.0000000e+000
  3.6000000e-001  7.0000000e+000  0.0000000e+000
  3.6000000e-001  8.0000000e+000  0.0000000e+000
  3.6000000e-001  9.0000000e+000  0.0000000e+000
  3.6000000e-001  1.0000000e+001  0.0000000e+000
  3.6000000e-001  1.1000000e+001  0.0000000e+000
  3.6000000e-001  1.2000000e+001  0.0000000e+000
  3.6000000e-001  1.3000000e+001  0.0000000e+000
  3.6000000e-001  1.4000000e+001  0.0000000e+000
  3.6000000e-001  1.5000000e+001  0.0000000e+000
  3.6000000e-001  1.6000000e+001  0.0000000e+000
  3.6000000e-001  1.7000000e+001  0.0000000e+000
  3.6000000e-001  1.8000000e+001  0.0000000e+000
  3.6000000e-001  1.9000000e+001  0.0000000e+000
  3.6000000e-001  2.0000000e+001  0.0000000e+000
  3.6000000e-001  2.1000000e+001  0.0000000e+000
  3.6000000e-001  2.2000000e+001  0.0000000e+000
  3.6000000e-001  2.3000000e+001  0.0000000e+000
  3.6000000e-001  2.4000000e+001  0.0000000e+000
  3.6000000e-001  2.5000000e+001  0.0000000e+000
  3.6000000e-001  2.6000000e+001  0.0000000e+000
  3.6000000e-001  2.7000000e+001  0.0000000e+000
  3.6000000e-001  2.8000000e+001  0.0000000e+000
  3.6000000e-001  2.9000000e+001  0.0000000e+000
  3.6000000e-001  3.0000000e+001  0.0000000e+000
  3.6000000e-001  3.1000000e+001  0.0000000e+000
  3.6000000e-001  3.2000000e+001  0.0000000e+000
  3.6000000e-001  3.3000000e+001  0.0000000e+000
  3.6000000e-001  3.4000000e+001  0.0000000e+000
  3.6000000e-001  3.5000000e+001  0.0000000e+000
  3.6000000e-001  3.6000000e+001  0.0000000e+000
  3.6000000e-001  3.7000000e+001  0.0000000e+000
  3.6000000e-001  3.8000000e+001  0.0000000e+000
  3.6000000e-001  3.9000000e+001  0.0000000e+000
  3.8000000e-001  1.0000000e+000  1.0000000e+000
  3.8000000e-001  2.0000000e+000  9.0000000e-001
  3.8000000e-001  3.0000000e+000  6.0000000e-001
  3.8000000e-001  4.0000000e+000  1.0000000e-001
  3.8000000e-001  5.0000000e+000  0.0000000e+000
  3.8000000e-001  6.0000000e+000  0.0000000e+000
  3.8000000e-001  7.0000000e+000  0.0000000e+000
  3.8000000e-001  8.0000000e+000  0.0000000e+000
  3.8000000e-001  9.0000000e+000  0.0000000e+000
  3.8000000e-001  1.0000000e+001  0.0000000e+000
  3.8000000e-001  1.1000000e+001  0.0000000e+000
  3.8000000e-001  1.2000000e+001  0.0000000e+000
  3.8000000e-001  1.3000000e+001  0.0000000e+000
  3.8000000e-001  1.4000000e+001  0.0000000e+000
  3.8000000e-001  1.5000000e+001  0.0000000e+000
  3.8000000e-001  1.6000000e+001  0.0000000e+000
  3.8000000e-001  1.7000000e+001  0.0000000e+000
  3.8000000e-001  1.8000000e+001  0.0000000e+000
  3.8000000e-001  1.9000000e+001  0.0000000e+000
  3.8000000e-001  2.0000000e+001  0.0000000e+000
  3.8000000e-001  2.1000000e+001  0.0000000e+000
  3.8000000e-001  2.2000000e+001  0.0000000e+000
  3.8000000e-001  2.3000000e+001  0.0000000e+000
  3.8000000e-001  2.4000000e+001  0.0000000e+000
  3.8000000e-001  2.5000000e+001  0.0000000e+000
  3.8000000e-001  2.6000000e+001  0.0000000e+000
  3.8000000e-001  2.7000000e+001  0.0000000e+000
  3.8000000e-001  2.8000000e+001  0.0000000e+000
  3.8000000e-001  2.9000000e+001  0.0000000e+000
  3.8000000e-001  3.0000000e+001  0.0000000e+000
  3.8000000e-001  3.1000000e+001  0.0000000e+000
  3.8000000e-001  3.2000000e+001  0.0000000e+000
  3.8000000e-001  3.3000000e+001  0.0000000e+000
  3.8000000e-001  3.4000000e+001  0.0000000e+000
  3.8000000e-001  3.5000000e+001  0.0000000e+000
  3.8000000e-001  3.6000000e+001  0.0000000e+000
  3.8000000e-001  3.7000000e+001  0.0000000e+000
  3.8000000e-001  3.8000000e+001  0.0000000e+000
  3.8000000e-001  3.9000000e+001  0.0000000e+000
  4.0000000e-001  1.0000000e+000  1.0000000e+000
  4.0000000e-001  2.0000000e+000  9.0000000e-001
  4.0000000e-001  3.0000000e+000  9.0000000e-001
  4.0000000e-001  4.0000000e+000  5.0000000e-001
  4.0000000e-001  5.0000000e+000  2.0000000e-001
  4.0000000e-001  6.0000000e+000  0.0000000e+000
  4.0000000e-001  7.0000000e+000  0.0000000e+000
  4.0000000e-001  8.0000000e+000  0.0000000e+000
  4.0000000e-001  9.0000000e+000  0.0000000e+000
  4.0000000e-001  1.0000000e+001  0.0000000e+000
  4.0000000e-001  1.1000000e+001  0.0000000e+000
  4.0000000e-001  1.2000000e+001  0.0000000e+000
  4.0000000e-001  1.3000000e+001  0.0000000e+000
  4.0000000e-001  1.4000000e+001  0.0000000e+000
  4.0000000e-001  1.5000000e+001  0.0000000e+000
  4.0000000e-001  1.6000000e+001  0.0000000e+000
  4.0000000e-001  1.7000000e+001  0.0000000e+000
  4.0000000e-001  1.8000000e+001  0.0000000e+000
  4.0000000e-001  1.9000000e+001  0.0000000e+000
  4.0000000e-001  2.0000000e+001  0.0000000e+000
  4.0000000e-001  2.1000000e+001  0.0000000e+000
  4.0000000e-001  2.2000000e+001  0.0000000e+000
  4.0000000e-001  2.3000000e+001  0.0000000e+000
  4.0000000e-001  2.4000000e+001  0.0000000e+000
  4.0000000e-001  2.5000000e+001  0.0000000e+000
  4.0000000e-001  2.6000000e+001  0.0000000e+000
  4.0000000e-001  2.7000000e+001  0.0000000e+000
  4.0000000e-001  2.8000000e+001  0.0000000e+000
  4.0000000e-001  2.9000000e+001  0.0000000e+000
  4.0000000e-001  3.0000000e+001  0.0000000e+000
  4.0000000e-001  3.1000000e+001  0.0000000e+000
  4.0000000e-001  3.2000000e+001  0.0000000e+000
  4.0000000e-001  3.3000000e+001  0.0000000e+000
  4.0000000e-001  3.4000000e+001  0.0000000e+000
  4.0000000e-001  3.5000000e+001  0.0000000e+000
  4.0000000e-001  3.6000000e+001  0.0000000e+000
  4.0000000e-001  3.7000000e+001  0.0000000e+000
  4.0000000e-001  3.8000000e+001  0.0000000e+000
  4.0000000e-001  3.9000000e+001  0.0000000e+000
  4.2000000e-001  1.0000000e+000  1.0000000e+000
  4.2000000e-001  2.0000000e+000  9.0000000e-001
  4.2000000e-001  3.0000000e+000  7.0000000e-001
  4.2000000e-001  4.0000000e+000  4.0000000e-001
  4.2000000e-001  5.0000000e+000  0.0000000e+000
  4.2000000e-001  6.0000000e+000  0.0000000e+000
  4.2000000e-001  7.0000000e+000  0.0000000e+000
  4.2000000e-001  8.0000000e+000  0.0000000e+000
  4.2000000e-001  9.0000000e+000  0.0000000e+000
  4.2000000e-001  1.0000000e+001  0.0000000e+000
  4.2000000e-001  1.1000000e+001  0.0000000e+000
  4.2000000e-001  1.2000000e+001  0.0000000e+000
  4.2000000e-001  1.3000000e+001  0.0000000e+000
  4.2000000e-001  1.4000000e+001  0.0000000e+000
  4.2000000e-001  1.5000000e+001  0.0000000e+000
  4.2000000e-001  1.6000000e+001  0.0000000e+000
  4.2000000e-001  1.7000000e+001  0.0000000e+000
  4.2000000e-001  1.8000000e+001  0.0000000e+000
  4.2000000e-001  1.9000000e+001  0.0000000e+000
  4.2000000e-001  2.0000000e+001  0.0000000e+000
  4.2000000e-001  2.1000000e+001  0.0000000e+000
  4.2000000e-001  2.2000000e+001  0.0000000e+000
  4.2000000e-001  2.3000000e+001  0.0000000e+000
  4.2000000e-001  2.4000000e+001  0.0000000e+000
  4.2000000e-001  2.5000000e+001  0.0000000e+000
  4.2000000e-001  2.6000000e+001  0.0000000e+000
  4.2000000e-001  2.7000000e+001  0.0000000e+000
  4.2000000e-001  2.8000000e+001  0.0000000e+000
  4.2000000e-001  2.9000000e+001  0.0000000e+000
  4.2000000e-001  3.0000000e+001  0.0000000e+000
  4.2000000e-001  3.1000000e+001  0.0000000e+000
  4.2000000e-001  3.2000000e+001  0.0000000e+000
  4.2000000e-001  3.3000000e+001  0.0000000e+000
  4.2000000e-001  3.4000000e+001  0.0000000e+000
  4.2000000e-001  3.5000000e+001  0.0000000e+000
  4.2000000e-001  3.6000000e+001  0.0000000e+000
  4.2000000e-001  3.7000000e+001  0.0000000e+000
  4.2000000e-001  3.8000000e+001  0.0000000e+000
  4.2000000e-001  3.9000000e+001  0.0000000e+000
  4.4000000e-001  1.0000000e+000  1.0000000e+000
  4.4000000e-001  2.0000000e+000  1.0000000e+000
  4.4000000e-001  3.0000000e+000  8.0000000e-001
  4.4000000e-001  4.0000000e+000  7.0000000e-001
  4.4000000e-001  5.0000000e+000  1.0000000e-001
  4.4000000e-001  6.0000000e+000  0.0000000e+000
  4.4000000e-001  7.0000000e+000  0.0000000e+000
  4.4000000e-001  8.0000000e+000  0.0000000e+000
  4.4000000e-001  9.0000000e+000  0.0000000e+000
  4.4000000e-001  1.0000000e+001  0.0000000e+000
  4.4000000e-001  1.1000000e+001  0.0000000e+000
  4.4000000e-001  1.2000000e+001  0.0000000e+000
  4.4000000e-001  1.3000000e+001  0.0000000e+000
  4.4000000e-001  1.4000000e+001  0.0000000e+000
  4.4000000e-001  1.5000000e+001  0.0000000e+000
  4.4000000e-001  1.6000000e+001  0.0000000e+000
  4.4000000e-001  1.7000000e+001  0.0000000e+000
  4.4000000e-001  1.8000000e+001  0.0000000e+000
  4.4000000e-001  1.9000000e+001  0.0000000e+000
  4.4000000e-001  2.0000000e+001  0.0000000e+000
  4.4000000e-001  2.1000000e+001  0.0000000e+000
  4.4000000e-001  2.2000000e+001  0.0000000e+000
  4.4000000e-001  2.3000000e+001  0.0000000e+000
  4.4000000e-001  2.4000000e+001  0.0000000e+000
  4.4000000e-001  2.5000000e+001  0.0000000e+000
  4.4000000e-001  2.6000000e+001  0.0000000e+000
  4.4000000e-001  2.7000000e+001  0.0000000e+000
  4.4000000e-001  2.8000000e+001  0.0000000e+000
  4.4000000e-001  2.9000000e+001  0.0000000e+000
  4.4000000e-001  3.0000000e+001  0.0000000e+000
  4.4000000e-001  3.1000000e+001  0.0000000e+000
  4.4000000e-001  3.2000000e+001  0.0000000e+000
  4.4000000e-001  3.3000000e+001  0.0000000e+000
  4.4000000e-001  3.4000000e+001  0.0000000e+000
  4.4000000e-001  3.5000000e+001  0.0000000e+000
  4.4000000e-001  3.6000000e+001  0.0000000e+000
  4.4000000e-001  3.7000000e+001  0.0000000e+000
  4.4000000e-001  3.8000000e+001  0.0000000e+000
  4.4000000e-001  3.9000000e+001  0.0000000e+000
  4.6000000e-001  1.0000000e+000  1.0000000e+000
  4.6000000e-001  2.0000000e+000  1.0000000e+000
  4.6000000e-001  3.0000000e+000  1.0000000e+000
  4.6000000e-001  4.0000000e+000  7.0000000e-001
  4.6000000e-001  5.0000000e+000  7.0000000e-001
  4.6000000e-001  6.0000000e+000  1.0000000e-001
  4.6000000e-001  7.0000000e+000  0.0000000e+000
  4.6000000e-001  8.0000000e+000  0.0000000e+000
  4.6000000e-001  9.0000000e+000  0.0000000e+000
  4.6000000e-001  1.0000000e+001  0.0000000e+000
  4.6000000e-001  1.1000000e+001  0.0000000e+000
  4.6000000e-001  1.2000000e+001  0.0000000e+000
  4.6000000e-001  1.3000000e+001  0.0000000e+000
  4.6000000e-001  1.4000000e+001  0.0000000e+000
  4.6000000e-001  1.5000000e+001  0.0000000e+000
  4.6000000e-001  1.6000000e+001  0.0000000e+000
  4.6000000e-001  1.7000000e+001  0.0000000e+000
  4.6000000e-001  1.8000000e+001  0.0000000e+000
  4.6000000e-001  1.9000000e+001  0.0000000e+000
  4.6000000e-001  2.0000000e+001  0.0000000e+000
  4.6000000e-001  2.1000000e+001  0.0000000e+000
  4.6000000e-001  2.2000000e+001  0.0000000e+000
  4.6000000e-001  2.3000000e+001  0.0000000e+000
  4.6000000e-001  2.4000000e+001  0.0000000e+000
  4.6000000e-001  2.5000000e+001  0.0000000e+000
  4.6000000e-001  2.6000000e+001  0.0000000e+000
  4.6000000e-001  2.7000000e+001  0.0000000e+000
  4.6000000e-001  2.8000000e+001  0.0000000e+000
  4.6000000e-001  2.9000000e+001  0.0000000e+000
  4.6000000e-001  3.0000000e+001  0.0000000e+000
  4.6000000e-001  3.1000000e+001  0.0000000e+000
  4.6000000e-001  3.2000000e+001  0.0000000e+000
  4.6000000e-001  3.3000000e+001  0.0000000e+000
  4.6000000e-001  3.4000000e+001  0.0000000e+000
  4.6000000e-001  3.5000000e+001  0.0000000e+000
  4.6000000e-001  3.6000000e+001  0.0000000e+000
  4.6000000e-001  3.7000000e+001  0.0000000e+000
  4.6000000e-001  3.8000000e+001  0.0000000e+000
  4.6000000e-001  3.9000000e+001  0.0000000e+000
  4.8000000e-001  1.0000000e+000  1.0000000e+000
  4.8000000e-001  2.0000000e+000  1.0000000e+000
  4.8000000e-001  3.0000000e+000  1.0000000e+000
  4.8000000e-001  4.0000000e+000  1.0000000e+000
  4.8000000e-001  5.0000000e+000  4.0000000e-001
  4.8000000e-001  6.0000000e+000  4.0000000e-001
  4.8000000e-001  7.0000000e+000  1.0000000e-001
  4.8000000e-001  8.0000000e+000  0.0000000e+000
  4.8000000e-001  9.0000000e+000  0.0000000e+000
  4.8000000e-001  1.0000000e+001  0.0000000e+000
  4.8000000e-001  1.1000000e+001  0.0000000e+000
  4.8000000e-001  1.2000000e+001  0.0000000e+000
  4.8000000e-001  1.3000000e+001  0.0000000e+000
  4.8000000e-001  1.4000000e+001  0.0000000e+000
  4.8000000e-001  1.5000000e+001  0.0000000e+000
  4.8000000e-001  1.6000000e+001  0.0000000e+000
  4.8000000e-001  1.7000000e+001  0.0000000e+000
  4.8000000e-001  1.8000000e+001  0.0000000e+000
  4.8000000e-001  1.9000000e+001  0.0000000e+000
  4.8000000e-001  2.0000000e+001  0.0000000e+000
  4.8000000e-001  2.1000000e+001  0.0000000e+000
  4.8000000e-001  2.2000000e+001  0.0000000e+000
  4.8000000e-001  2.3000000e+001  0.0000000e+000
  4.8000000e-001  2.4000000e+001  0.0000000e+000
  4.8000000e-001  2.5000000e+001  0.0000000e+000
  4.8000000e-001  2.6000000e+001  0.0000000e+000
  4.8000000e-001  2.7000000e+001  0.0000000e+000
  4.8000000e-001  2.8000000e+001  0.0000000e+000
  4.8000000e-001  2.9000000e+001  0.0000000e+000
  4.8000000e-001  3.0000000e+001  0.0000000e+000
  4.8000000e-001  3.1000000e+001  0.0000000e+000
  4.8000000e-001  3.2000000e+001  0.0000000e+000
  4.8000000e-001  3.3000000e+001  0.0000000e+000
  4.8000000e-001  3.4000000e+001  0.0000000e+000
  4.8000000e-001  3.5000000e+001  0.0000000e+000
  4.8000000e-001  3.6000000e+001  0.0000000e+000
  4.8000000e-001  3.7000000e+001  0.0000000e+000
  4.8000000e-001  3.8000000e+001  0.0000000e+000
  4.8000000e-001  3.9000000e+001  0.0000000e+000
  5.0000000e-001  1.0000000e+000  1.0000000e+000
  5.0000000e-001  2.0000000e+000  1.0000000e+000
  5.0000000e-001  3.0000000e+000  1.0000000e+000
  5.0000000e-001  4.0000000e+000  9.0000000e-001
  5.0000000e-001  5.0000000e+000  8.0000000e-001
  5.0000000e-001  6.0000000e+000  5.0000000e-001
  5.0000000e-001  7.0000000e+000  3.0000000e-001
  5.0000000e-001  8.0000000e+000  0.0000000e+000
  5.0000000e-001  9.0000000e+000  0.0000000e+000
  5.0000000e-001  1.0000000e+001  0.0000000e+000
  5.0000000e-001  1.1000000e+001  0.0000000e+000
  5.0000000e-001  1.2000000e+001  0.0000000e+000
  5.0000000e-001  1.3000000e+001  0.0000000e+000
  5.0000000e-001  1.4000000e+001  0.0000000e+000
  5.0000000e-001  1.5000000e+001  0.0000000e+000
  5.0000000e-001  1.6000000e+001  0.0000000e+000
  5.0000000e-001  1.7000000e+001  0.0000000e+000
  5.0000000e-001  1.8000000e+001  0.0000000e+000
  5.0000000e-001  1.9000000e+001  0.0000000e+000
  5.0000000e-001  2.0000000e+001  0.0000000e+000
  5.0000000e-001  2.1000000e+001  0.0000000e+000
  5.0000000e-001  2.2000000e+001  0.0000000e+000
  5.0000000e-001  2.3000000e+001  0.0000000e+000
  5.0000000e-001  2.4000000e+001  0.0000000e+000
  5.0000000e-001  2.5000000e+001  0.0000000e+000
  5.0000000e-001  2.6000000e+001  0.0000000e+000
  5.0000000e-001  2.7000000e+001  0.0000000e+000
  5.0000000e-001  2.8000000e+001  0.0000000e+000
  5.0000000e-001  2.9000000e+001  0.0000000e+000
  5.0000000e-001  3.0000000e+001  0.0000000e+000
  5.0000000e-001  3.1000000e+001  0.0000000e+000
  5.0000000e-001  3.2000000e+001  0.0000000e+000
  5.0000000e-001  3.3000000e+001  0.0000000e+000
  5.0000000e-001  3.4000000e+001  0.0000000e+000
  5.0000000e-001  3.5000000e+001  0.0000000e+000
  5.0000000e-001  3.6000000e+001  0.0000000e+000
  5.0000000e-001  3.7000000e+001  0.0000000e+000
  5.0000000e-001  3.8000000e+001  0.0000000e+000
  5.0000000e-001  3.9000000e+001  0.0000000e+000
  5.2000000e-001  1.0000000e+000  1.0000000e+000
  5.2000000e-001  2.0000000e+000  1.0000000e+000
  5.2000000e-001  3.0000000e+000  1.0000000e+000
  5.2000000e-001  4.0000000e+000  1.0000000e+000
  5.2000000e-001  5.0000000e+000  1.0000000e+000
  5.2000000e-001  6.0000000e+000  9.0000000e-001
  5.2000000e-001  7.0000000e+000  6.0000000e-001
  5.2000000e-001  8.0000000e+000  5.0000000e-001
  5.2000000e-001  9.0000000e+000  3.0000000e-001
  5.2000000e-001  1.0000000e+001  2.0000000e-001
  5.2000000e-001  1.1000000e+001  0.0000000e+000
  5.2000000e-001  1.2000000e+001  0.0000000e+000
  5.2000000e-001  1.3000000e+001  0.0000000e+000
  5.2000000e-001  1.4000000e+001  0.0000000e+000
  5.2000000e-001  1.5000000e+001  0.0000000e+000
  5.2000000e-001  1.6000000e+001  0.0000000e+000
  5.2000000e-001  1.7000000e+001  0.0000000e+000
  5.2000000e-001  1.8000000e+001  0.0000000e+000
  5.2000000e-001  1.9000000e+001  0.0000000e+000
  5.2000000e-001  2.0000000e+001  0.0000000e+000
  5.2000000e-001  2.1000000e+001  0.0000000e+000
  5.2000000e-001  2.2000000e+001  0.0000000e+000
  5.2000000e-001  2.3000000e+001  0.0000000e+000
  5.2000000e-001  2.4000000e+001  0.0000000e+000
  5.2000000e-001  2.5000000e+001  0.0000000e+000
  5.2000000e-001  2.6000000e+001  0.0000000e+000
  5.2000000e-001  2.7000000e+001  0.0000000e+000
  5.2000000e-001  2.8000000e+001  0.0000000e+000
  5.2000000e-001  2.9000000e+001  0.0000000e+000
  5.2000000e-001  3.0000000e+001  0.0000000e+000
  5.2000000e-001  3.1000000e+001  0.0000000e+000
  5.2000000e-001  3.2000000e+001  0.0000000e+000
  5.2000000e-001  3.3000000e+001  0.0000000e+000
  5.2000000e-001  3.4000000e+001  0.0000000e+000
  5.2000000e-001  3.5000000e+001  0.0000000e+000
  5.2000000e-001  3.6000000e+001  0.0000000e+000
  5.2000000e-001  3.7000000e+001  0.0000000e+000
  5.2000000e-001  3.8000000e+001  0.0000000e+000
  5.2000000e-001  3.9000000e+001  0.0000000e+000
  5.4000000e-001  1.0000000e+000  1.0000000e+000
  5.4000000e-001  2.0000000e+000  1.0000000e+000
  5.4000000e-001  3.0000000e+000  1.0000000e+000
  5.4000000e-001  4.0000000e+000  1.0000000e+000
  5.4000000e-001  5.0000000e+000  1.0000000e+000
  5.4000000e-001  6.0000000e+000  7.0000000e-001
  5.4000000e-001  7.0000000e+000  9.0000000e-001
  5.4000000e-001  8.0000000e+000  4.0000000e-001
  5.4000000e-001  9.0000000e+000  8.0000000e-001
  5.4000000e-001  1.0000000e+001  1.0000000e-001
  5.4000000e-001  1.1000000e+001  2.0000000e-001
  5.4000000e-001  1.2000000e+001  1.0000000e-001
  5.4000000e-001  1.3000000e+001  0.0000000e+000
  5.4000000e-001  1.4000000e+001  0.0000000e+000
  5.4000000e-001  1.5000000e+001  0.0000000e+000
  5.4000000e-001  1.6000000e+001  0.0000000e+000
  5.4000000e-001  1.7000000e+001  0.0000000e+000
  5.4000000e-001  1.8000000e+001  0.0000000e+000
  5.4000000e-001  1.9000000e+001  0.0000000e+000
  5.4000000e-001  2.0000000e+001  0.0000000e+000
  5.4000000e-001  2.1000000e+001  0.0000000e+000
  5.4000000e-001  2.2000000e+001  0.0000000e+000
  5.4000000e-001  2.3000000e+001  0.0000000e+000
  5.4000000e-001  2.4000000e+001  0.0000000e+000
  5.4000000e-001  2.5000000e+001  0.0000000e+000
  5.4000000e-001  2.6000000e+001  0.0000000e+000
  5.4000000e-001  2.7000000e+001  0.0000000e+000
  5.4000000e-001  2.8000000e+001  0.0000000e+000
  5.4000000e-001  2.9000000e+001  0.0000000e+000
  5.4000000e-001  3.0000000e+001  0.0000000e+000
  5.4000000e-001  3.1000000e+001  0.0000000e+000
  5.4000000e-001  3.2000000e+001  0.0000000e+000
  5.4000000e-001  3.3000000e+001  0.0000000e+000
  5.4000000e-001  3.4000000e+001  0.0000000e+000
  5.4000000e-001  3.5000000e+001  0.0000000e+000
  5.4000000e-001  3.6000000e+001  0.0000000e+000
  5.4000000e-001  3.7000000e+001  0.0000000e+000
  5.4000000e-001  3.8000000e+001  0.0000000e+000
  5.4000000e-001  3.9000000e+001  0.0000000e+000
  5.6000000e-001  1.0000000e+000  1.0000000e+000
  5.6000000e-001  2.0000000e+000  1.0000000e+000
  5.6000000e-001  3.0000000e+000  1.0000000e+000
  5.6000000e-001  4.0000000e+000  1.0000000e+000
  5.6000000e-001  5.0000000e+000  1.0000000e+000
  5.6000000e-001  6.0000000e+000  9.0000000e-001
  5.6000000e-001  7.0000000e+000  9.0000000e-001
  5.6000000e-001  8.0000000e+000  7.0000000e-001
  5.6000000e-001  9.0000000e+000  7.0000000e-001
  5.6000000e-001  1.0000000e+001  5.0000000e-001
  5.6000000e-001  1.1000000e+001  4.0000000e-001
  5.6000000e-001  1.2000000e+001  2.0000000e-001
  5.6000000e-001  1.3000000e+001  3.0000000e-001
  5.6000000e-001  1.4000000e+001  0.0000000e+000
  5.6000000e-001  1.5000000e+001  0.0000000e+000
  5.6000000e-001  1.6000000e+001  1.0000000e-001
  5.6000000e-001  1.7000000e+001  0.0000000e+000
  5.6000000e-001  1.8000000e+001  0.0000000e+000
  5.6000000e-001  1.9000000e+001  0.0000000e+000
  5.6000000e-001  2.0000000e+001  0.0000000e+000
  5.6000000e-001  2.1000000e+001  0.0000000e+000
  5.6000000e-001  2.2000000e+001  0.0000000e+000
  5.6000000e-001  2.3000000e+001  0.0000000e+000
  5.6000000e-001  2.4000000e+001  0.0000000e+000
  5.6000000e-001  2.5000000e+001  0.0000000e+000
  5.6000000e-001  2.6000000e+001  0.0000000e+000
  5.6000000e-001  2.7000000e+001  0.0000000e+000
  5.6000000e-001  2.8000000e+001  0.0000000e+000
  5.6000000e-001  2.9000000e+001  0.0000000e+000
  5.6000000e-001  3.0000000e+001  0.0000000e+000
  5.6000000e-001  3.1000000e+001  0.0000000e+000
  5.6000000e-001  3.2000000e+001  0.0000000e+000
  5.6000000e-001  3.3000000e+001  0.0000000e+000
  5.6000000e-001  3.4000000e+001  0.0000000e+000
  5.6000000e-001  3.5000000e+001  0.0000000e+000
  5.6000000e-001  3.6000000e+001  0.0000000e+000
  5.6000000e-001  3.7000000e+001  0.0000000e+000
  5.6000000e-001  3.8000000e+001  0.0000000e+000
  5.6000000e-001  3.9000000e+001  0.0000000e+000
  5.8000000e-001  1.0000000e+000  1.0000000e+000
  5.8000000e-001  2.0000000e+000  1.0000000e+000
  5.8000000e-001  3.0000000e+000  1.0000000e+000
  5.8000000e-001  4.0000000e+000  1.0000000e+000
  5.8000000e-001  5.0000000e+000  1.0000000e+000
  5.8000000e-001  6.0000000e+000  1.0000000e+000
  5.8000000e-001  7.0000000e+000  1.0000000e+000
  5.8000000e-001  8.0000000e+000  9.0000000e-001
  5.8000000e-001  9.0000000e+000  8.0000000e-001
  5.8000000e-001  1.0000000e+001  8.0000000e-001
  5.8000000e-001  1.1000000e+001  8.0000000e-001
  5.8000000e-001  1.2000000e+001  4.0000000e-001
  5.8000000e-001  1.3000000e+001  5.0000000e-001
  5.8000000e-001  1.4000000e+001  3.0000000e-001
  5.8000000e-001  1.5000000e+001  4.0000000e-001
  5.8000000e-001  1.6000000e+001  0.0000000e+000
  5.8000000e-001  1.7000000e+001  1.0000000e-001
  5.8000000e-001  1.8000000e+001  1.0000000e-001
  5.8000000e-001  1.9000000e+001  0.0000000e+000
  5.8000000e-001  2.0000000e+001  0.0000000e+000
  5.8000000e-001  2.1000000e+001  0.0000000e+000
  5.8000000e-001  2.2000000e+001  0.0000000e+000
  5.8000000e-001  2.3000000e+001  0.0000000e+000
  5.8000000e-001  2.4000000e+001  0.0000000e+000
  5.8000000e-001  2.5000000e+001  0.0000000e+000
  5.8000000e-001  2.6000000e+001  0.0000000e+000
  5.8000000e-001  2.7000000e+001  0.0000000e+000
  5.8000000e-001  2.8000000e+001  0.0000000e+000
  5.8000000e-001  2.9000000e+001  0.0000000e+000
  5.8000000e-001  3.0000000e+001  0.0000000e+000
  5.8000000e-001  3.1000000e+001  0.0000000e+000
  5.8000000e-001  3.2000000e+001  0.0000000e+000
  5.8000000e-001  3.3000000e+001  0.0000000e+000
  5.8000000e-001  3.4000000e+001  0.0000000e+000
  5.8000000e-001  3.5000000e+001  0.0000000e+000
  5.8000000e-001  3.6000000e+001  0.0000000e+000
  5.8000000e-001  3.7000000e+001  0.0000000e+000
  5.8000000e-001  3.8000000e+001  0.0000000e+000
  5.8000000e-001  3.9000000e+001  0.0000000e+000
  6.0000000e-001  1.0000000e+000  1.0000000e+000
  6.0000000e-001  2.0000000e+000  1.0000000e+000
  6.0000000e-001  3.0000000e+000  1.0000000e+000
  6.0000000e-001  4.0000000e+000  1.0000000e+000
  6.0000000e-001  5.0000000e+000  1.0000000e+000
  6.0000000e-001  6.0000000e+000  1.0000000e+000
  6.0000000e-001  7.0000000e+000  1.0000000e+000
  6.0000000e-001  8.0000000e+000  1.0000000e+000
  6.0000000e-001  9.0000000e+000  9.0000000e-001
  6.0000000e-001  1.0000000e+001  9.0000000e-001
  6.0000000e-001  1.1000000e+001  8.0000000e-001
  6.0000000e-001  1.2000000e+001  9.0000000e-001
  6.0000000e-001  1.3000000e+001  1.0000000e+000
  6.0000000e-001  1.4000000e+001  6.0000000e-001
  6.0000000e-001  1.5000000e+001  6.0000000e-001
  6.0000000e-001  1.6000000e+001  4.0000000e-001
  6.0000000e-001  1.7000000e+001  5.0000000e-001
  6.0000000e-001  1.8000000e+001  2.0000000e-001
  6.0000000e-001  1.9000000e+001  1.0000000e-001
  6.0000000e-001  2.0000000e+001  3.0000000e-001
  6.0000000e-001  2.1000000e+001  1.0000000e-001
  6.0000000e-001  2.2000000e+001  4.0000000e-001
  6.0000000e-001  2.3000000e+001  2.0000000e-001
  6.0000000e-001  2.4000000e+001  3.0000000e-001
  6.0000000e-001  2.5000000e+001  1.0000000e-001
  6.0000000e-001  2.6000000e+001  0.0000000e+000
  6.0000000e-001  2.7000000e+001  1.0000000e-001
  6.0000000e-001  2.8000000e+001  1.0000000e-001
  6.0000000e-001  2.9000000e+001  0.0000000e+000
  6.0000000e-001  3.0000000e+001  0.0000000e+000
  6.0000000e-001  3.1000000e+001  0.0000000e+000
  6.0000000e-001  3.2000000e+001  0.0000000e+000
  6.0000000e-001  3.3000000e+001  0.0000000e+000
  6.0000000e-001  3.4000000e+001  0.0000000e+000
  6.0000000e-001  3.5000000e+001  0.0000000e+000
  6.0000000e-001  3.6000000e+001  0.0000000e+000
  6.0000000e-001  3.7000000e+001  0.0000000e+000
  6.0000000e-001  3.8000000e+001  0.0000000e+000
  6.0000000e-001  3.9000000e+001  0.0000000e+000
  6.2000000e-001  1.0000000e+000  1.0000000e+000
  6.2000000e-001  2.0000000e+000  1.0000000e+000
  6.2000000e-001  3.0000000e+000  1.0000000e+000
  6.2000000e-001  4.0000000e+000  1.0000000e+000
  6.2000000e-001  5.0000000e+000  1.0000000e+000
  6.2000000e-001  6.0000000e+000  1.0000000e+000
  6.2000000e-001  7.0000000e+000  9.0000000e-001
  6.2000000e-001  8.0000000e+000  1.0000000e+000
  6.2000000e-001  9.0000000e+000  8.0000000e-001
  6.2000000e-001  1.0000000e+001  1.0000000e+000
  6.2000000e-001  1.1000000e+001  1.0000000e+000
  6.2000000e-001  1.2000000e+001  1.0000000e+000
  6.2000000e-001  1.3000000e+001  9.0000000e-001
  6.2000000e-001  1.4000000e+001  8.0000000e-001
  6.2000000e-001  1.5000000e+001  8.0000000e-001
  6.2000000e-001  1.6000000e+001  7.0000000e-001
  6.2000000e-001  1.7000000e+001  6.0000000e-001
  6.2000000e-001  1.8000000e+001  7.0000000e-001
  6.2000000e-001  1.9000000e+001  4.0000000e-001
  6.2000000e-001  2.0000000e+001  5.0000000e-001
  6.2000000e-001  2.1000000e+001  4.0000000e-001
  6.2000000e-001  2.2000000e+001  5.0000000e-001
  6.2000000e-001  2.3000000e+001  7.0000000e-001
  6.2000000e-001  2.4000000e+001  5.0000000e-001
  6.2000000e-001  2.5000000e+001  4.0000000e-001
  6.2000000e-001  2.6000000e+001  5.0000000e-001
  6.2000000e-001  2.7000000e+001  1.0000000e-001
  6.2000000e-001  2.8000000e+001  2.0000000e-001
  6.2000000e-001  2.9000000e+001  0.0000000e+000
  6.2000000e-001  3.0000000e+001  2.0000000e-001
  6.2000000e-001  3.1000000e+001  0.0000000e+000
  6.2000000e-001  3.2000000e+001  1.0000000e-001
  6.2000000e-001  3.3000000e+001  1.0000000e-001
  6.2000000e-001  3.4000000e+001  0.0000000e+000
  6.2000000e-001  3.5000000e+001  1.0000000e-001
  6.2000000e-001  3.6000000e+001  2.0000000e-001
  6.2000000e-001  3.7000000e+001  0.0000000e+000
  6.2000000e-001  3.8000000e+001  2.0000000e-001
  6.2000000e-001  3.9000000e+001  0.0000000e+000
  6.4000000e-001  1.0000000e+000  1.0000000e+000
  6.4000000e-001  2.0000000e+000  1.0000000e+000
  6.4000000e-001  3.0000000e+000  1.0000000e+000
  6.4000000e-001  4.0000000e+000  1.0000000e+000
  6.4000000e-001  5.0000000e+000  1.0000000e+000
  6.4000000e-001  6.0000000e+000  1.0000000e+000
  6.4000000e-001  7.0000000e+000  1.0000000e+000
  6.4000000e-001  8.0000000e+000  1.0000000e+000
  6.4000000e-001  9.0000000e+000  1.0000000e+000
  6.4000000e-001  1.0000000e+001  1.0000000e+000
  6.4000000e-001  1.1000000e+001  1.0000000e+000
  6.4000000e-001  1.2000000e+001  1.0000000e+000
  6.4000000e-001  1.3000000e+001  9.0000000e-001
  6.4000000e-001  1.4000000e+001  1.0000000e+000
  6.4000000e-001  1.5000000e+001  9.0000000e-001
  6.4000000e-001  1.6000000e+001  9.0000000e-001
  6.4000000e-001  1.7000000e+001  9.0000000e-001
  6.4000000e-001  1.8000000e+001  9.0000000e-001
  6.4000000e-001  1.9000000e+001  8.0000000e-001
  6.4000000e-001  2.0000000e+001  6.0000000e-001
  6.4000000e-001  2.1000000e+001  8.0000000e-001
  6.4000000e-001  2.2000000e+001  8.0000000e-001
  6.4000000e-001  2.3000000e+001  9.0000000e-001
  6.4000000e-001  2.4000000e+001  6.0000000e-001
  6.4000000e-001  2.5000000e+001  7.0000000e-001
  6.4000000e-001  2.6000000e+001  5.0000000e-001
  6.4000000e-001  2.7000000e+001  2.0000000e-001
  6.4000000e-001  2.8000000e+001  4.0000000e-001
  6.4000000e-001  2.9000000e+001  5.0000000e-001
  6.4000000e-001  3.0000000e+001  6.0000000e-001
  6.4000000e-001  3.1000000e+001  3.0000000e-001
  6.4000000e-001  3.2000000e+001  4.0000000e-001
  6.4000000e-001  3.3000000e+001  6.0000000e-001
  6.4000000e-001  3.4000000e+001  4.0000000e-001
  6.4000000e-001  3.5000000e+001  4.0000000e-001
  6.4000000e-001  3.6000000e+001  3.0000000e-001
  6.4000000e-001  3.7000000e+001  2.0000000e-001
  6.4000000e-001  3.8000000e+001  2.0000000e-001
  6.4000000e-001  3.9000000e+001  0.0000000e+000
  6.6000000e-001  1.0000000e+000  1.0000000e+000
  6.6000000e-001  2.0000000e+000  1.0000000e+000
  6.6000000e-001  3.0000000e+000  1.0000000e+000
  6.6000000e-001  4.0000000e+000  1.0000000e+000
  6.6000000e-001  5.0000000e+000  1.0000000e+000
  6.6000000e-001  6.0000000e+000  1.0000000e+000
  6.6000000e-001  7.0000000e+000  1.0000000e+000
  6.6000000e-001  8.0000000e+000  1.0000000e+000
  6.6000000e-001  9.0000000e+000  1.0000000e+000
  6.6000000e-001  1.0000000e+001  1.0000000e+000
  6.6000000e-001  1.1000000e+001  9.0000000e-001
  6.6000000e-001  1.2000000e+001  1.0000000e+000
  6.6000000e-001  1.3000000e+001  1.0000000e+000
  6.6000000e-001  1.4000000e+001  1.0000000e+000
  6.6000000e-001  1.5000000e+001  1.0000000e+000
  6.6000000e-001  1.6000000e+001  1.0000000e+000
  6.6000000e-001  1.7000000e+001  1.0000000e+000
  6.6000000e-001  1.8000000e+001  9.0000000e-001
  6.6000000e-001  1.9000000e+001  1.0000000e+000
  6.6000000e-001  2.0000000e+001  1.0000000e+000
  6.6000000e-001  2.1000000e+001  9.0000000e-001
  6.6000000e-001  2.2000000e+001  1.0000000e+000
  6.6000000e-001  2.3000000e+001  8.0000000e-001
  6.6000000e-001  2.4000000e+001  9.0000000e-001
  6.6000000e-001  2.5000000e+001  9.0000000e-001
  6.6000000e-001  2.6000000e+001  1.0000000e+000
  6.6000000e-001  2.7000000e+001  9.0000000e-001
  6.6000000e-001  2.8000000e+001  8.0000000e-001
  6.6000000e-001  2.9000000e+001  1.0000000e+000
  6.6000000e-001  3.0000000e+001  5.0000000e-001
  6.6000000e-001  3.1000000e+001  6.0000000e-001
  6.6000000e-001  3.2000000e+001  6.0000000e-001
  6.6000000e-001  3.3000000e+001  7.0000000e-001
  6.6000000e-001  3.4000000e+001  6.0000000e-001
  6.6000000e-001  3.5000000e+001  5.0000000e-001
  6.6000000e-001  3.6000000e+001  7.0000000e-001
  6.6000000e-001  3.7000000e+001  7.0000000e-001
  6.6000000e-001  3.8000000e+001  7.0000000e-001
  6.6000000e-001  3.9000000e+001  8.0000000e-001
  6.8000000e-001  1.0000000e+000  1.0000000e+000
  6.8000000e-001  2.0000000e+000  1.0000000e+000
  6.8000000e-001  3.0000000e+000  1.0000000e+000
  6.8000000e-001  4.0000000e+000  1.0000000e+000
  6.8000000e-001  5.0000000e+000  1.0000000e+000
  6.8000000e-001  6.0000000e+000  1.0000000e+000
  6.8000000e-001  7.0000000e+000  1.0000000e+000
  6.8000000e-001  8.0000000e+000  1.0000000e+000
  6.8000000e-001  9.0000000e+000  1.0000000e+000
  6.8000000e-001  1.0000000e+001  1.0000000e+000
  6.8000000e-001  1.1000000e+001  1.0000000e+000
  6.8000000e-001  1.2000000e+001  9.0000000e-001
  6.8000000e-001  1.3000000e+001  1.0000000e+000
  6.8000000e-001  1.4000000e+001  1.0000000e+000
  6.8000000e-001  1.5000000e+001  1.0000000e+000
  6.8000000e-001  1.6000000e+001  1.0000000e+000
  6.8000000e-001  1.7000000e+001  1.0000000e+000
  6.8000000e-001  1.8000000e+001  1.0000000e+000
  6.8000000e-001  1.9000000e+001  1.0000000e+000
  6.8000000e-001  2.0000000e+001  1.0000000e+000
  6.8000000e-001  2.1000000e+001  1.0000000e+000
  6.8000000e-001  2.2000000e+001  1.0000000e+000
  6.8000000e-001  2.3000000e+001  9.0000000e-001
  6.8000000e-001  2.4000000e+001  1.0000000e+000
  6.8000000e-001  2.5000000e+001  1.0000000e+000
  6.8000000e-001  2.6000000e+001  9.0000000e-001
  6.8000000e-001  2.7000000e+001  9.0000000e-001
  6.8000000e-001  2.8000000e+001  1.0000000e+000
  6.8000000e-001  2.9000000e+001  9.0000000e-001
  6.8000000e-001  3.0000000e+001  1.0000000e+000
  6.8000000e-001  3.1000000e+001  1.0000000e+000
  6.8000000e-001  3.2000000e+001  1.0000000e+000
  6.8000000e-001  3.3000000e+001  9.0000000e-001
  6.8000000e-001  3.4000000e+001  1.0000000e+000
  6.8000000e-001  3.5000000e+001  8.0000000e-001
  6.8000000e-001  3.6000000e+001  1.0000000e+000
  6.8000000e-001  3.7000000e+001  8.0000000e-001
  6.8000000e-001  3.8000000e+001  9.0000000e-001
  6.8000000e-001  3.9000000e+001  9.0000000e-001
  7.0000000e-001  1.0000000e+000  1.0000000e+000
  7.0000000e-001  2.0000000e+000  1.0000000e+000
  7.0000000e-001  3.0000000e+000  1.0000000e+000
  7.0000000e-001  4.0000000e+000  1.0000000e+000
  7.0000000e-001  5.0000000e+000  1.0000000e+000
  7.0000000e-001  6.0000000e+000  1.0000000e+000
  7.0000000e-001  7.0000000e+000  1.0000000e+000
  7.0000000e-001  8.0000000e+000  1.0000000e+000
  7.0000000e-001  9.0000000e+000  1.0000000e+000
  7.0000000e-001  1.0000000e+001  1.0000000e+000
  7.0000000e-001  1.1000000e+001  1.0000000e+000
  7.0000000e-001  1.2000000e+001  1.0000000e+000
  7.0000000e-001  1.3000000e+001  1.0000000e+000
  7.0000000e-001  1.4000000e+001  1.0000000e+000
  7.0000000e-001  1.5000000e+001  1.0000000e+000
  7.0000000e-001  1.6000000e+001  1.0000000e+000
  7.0000000e-001  1.7000000e+001  1.0000000e+000
  7.0000000e-001  1.8000000e+001  1.0000000e+000
  7.0000000e-001  1.9000000e+001  1.0000000e+000
  7.0000000e-001  2.0000000e+001  1.0000000e+000
  7.0000000e-001  2.1000000e+001  1.0000000e+000
  7.0000000e-001  2.2000000e+001  1.0000000e+000
  7.0000000e-001  2.3000000e+001  1.0000000e+000
  7.0000000e-001  2.4000000e+001  1.0000000e+000
  7.0000000e-001  2.5000000e+001  1.0000000e+000
  7.0000000e-001  2.6000000e+001  1.0000000e+000
  7.0000000e-001  2.7000000e+001  1.0000000e+000
  7.0000000e-001  2.8000000e+001  1.0000000e+000
  7.0000000e-001  2.9000000e+001  1.0000000e+000
  7.0000000e-001  3.0000000e+001  1.0000000e+000
  7.0000000e-001  3.1000000e+001  1.0000000e+000
  7.0000000e-001  3.2000000e+001  1.0000000e+000
  7.0000000e-001  3.3000000e+001  1.0000000e+000
  7.0000000e-001  3.4000000e+001  1.0000000e+000
  7.0000000e-001  3.5000000e+001  9.0000000e-001
  7.0000000e-001  3.6000000e+001  9.0000000e-001
  7.0000000e-001  3.7000000e+001  9.0000000e-001
  7.0000000e-001  3.8000000e+001  9.0000000e-001
  7.0000000e-001  3.9000000e+001  1.0000000e+000
  7.2000000e-001  1.0000000e+000  1.0000000e+000
  7.2000000e-001  2.0000000e+000  1.0000000e+000
  7.2000000e-001  3.0000000e+000  1.0000000e+000
  7.2000000e-001  4.0000000e+000  1.0000000e+000
  7.2000000e-001  5.0000000e+000  1.0000000e+000
  7.2000000e-001  6.0000000e+000  1.0000000e+000
  7.2000000e-001  7.0000000e+000  1.0000000e+000
  7.2000000e-001  8.0000000e+000  1.0000000e+000
  7.2000000e-001  9.0000000e+000  1.0000000e+000
  7.2000000e-001  1.0000000e+001  1.0000000e+000
  7.2000000e-001  1.1000000e+001  1.0000000e+000
  7.2000000e-001  1.2000000e+001  1.0000000e+000
  7.2000000e-001  1.3000000e+001  1.0000000e+000
  7.2000000e-001  1.4000000e+001  1.0000000e+000
  7.2000000e-001  1.5000000e+001  1.0000000e+000
  7.2000000e-001  1.6000000e+001  1.0000000e+000
  7.2000000e-001  1.7000000e+001  1.0000000e+000
  7.2000000e-001  1.8000000e+001  1.0000000e+000
  7.2000000e-001  1.9000000e+001  1.0000000e+000
  7.2000000e-001  2.0000000e+001  1.0000000e+000
  7.2000000e-001  2.1000000e+001  1.0000000e+000
  7.2000000e-001  2.2000000e+001  1.0000000e+000
  7.2000000e-001  2.3000000e+001  1.0000000e+000
  7.2000000e-001  2.4000000e+001  1.0000000e+000
  7.2000000e-001  2.5000000e+001  1.0000000e+000
  7.2000000e-001  2.6000000e+001  1.0000000e+000
  7.2000000e-001  2.7000000e+001  1.0000000e+000
  7.2000000e-001  2.8000000e+001  1.0000000e+000
  7.2000000e-001  2.9000000e+001  1.0000000e+000
  7.2000000e-001  3.0000000e+001  1.0000000e+000
  7.2000000e-001  3.1000000e+001  1.0000000e+000
  7.2000000e-001  3.2000000e+001  1.0000000e+000
  7.2000000e-001  3.3000000e+001  1.0000000e+000
  7.2000000e-001  3.4000000e+001  1.0000000e+000
  7.2000000e-001  3.5000000e+001  1.0000000e+000
  7.2000000e-001  3.6000000e+001  1.0000000e+000
  7.2000000e-001  3.7000000e+001  1.0000000e+000
  7.2000000e-001  3.8000000e+001  1.0000000e+000
  7.2000000e-001  3.9000000e+001  1.0000000e+000
  7.4000000e-001  1.0000000e+000  1.0000000e+000
  7.4000000e-001  2.0000000e+000  1.0000000e+000
  7.4000000e-001  3.0000000e+000  1.0000000e+000
  7.4000000e-001  4.0000000e+000  1.0000000e+000
  7.4000000e-001  5.0000000e+000  1.0000000e+000
  7.4000000e-001  6.0000000e+000  1.0000000e+000
  7.4000000e-001  7.0000000e+000  1.0000000e+000
  7.4000000e-001  8.0000000e+000  1.0000000e+000
  7.4000000e-001  9.0000000e+000  1.0000000e+000
  7.4000000e-001  1.0000000e+001  1.0000000e+000
  7.4000000e-001  1.1000000e+001  1.0000000e+000
  7.4000000e-001  1.2000000e+001  1.0000000e+000
  7.4000000e-001  1.3000000e+001  1.0000000e+000
  7.4000000e-001  1.4000000e+001  1.0000000e+000
  7.4000000e-001  1.5000000e+001  1.0000000e+000
  7.4000000e-001  1.6000000e+001  1.0000000e+000
  7.4000000e-001  1.7000000e+001  1.0000000e+000
  7.4000000e-001  1.8000000e+001  1.0000000e+000
  7.4000000e-001  1.9000000e+001  1.0000000e+000
  7.4000000e-001  2.0000000e+001  1.0000000e+000
  7.4000000e-001  2.1000000e+001  1.0000000e+000
  7.4000000e-001  2.2000000e+001  1.0000000e+000
  7.4000000e-001  2.3000000e+001  1.0000000e+000
  7.4000000e-001  2.4000000e+001  1.0000000e+000
  7.4000000e-001  2.5000000e+001  1.0000000e+000
  7.4000000e-001  2.6000000e+001  1.0000000e+000
  7.4000000e-001  2.7000000e+001  1.0000000e+000
  7.4000000e-001  2.8000000e+001  1.0000000e+000
  7.4000000e-001  2.9000000e+001  1.0000000e+000
  7.4000000e-001  3.0000000e+001  1.0000000e+000
  7.4000000e-001  3.1000000e+001  1.0000000e+000
  7.4000000e-001  3.2000000e+001  1.0000000e+000
  7.4000000e-001  3.3000000e+001  1.0000000e+000
  7.4000000e-001  3.4000000e+001  1.0000000e+000
  7.4000000e-001  3.5000000e+001  1.0000000e+000
  7.4000000e-001  3.6000000e+001  1.0000000e+000
  7.4000000e-001  3.7000000e+001  1.0000000e+000
  7.4000000e-001  3.8000000e+001  1.0000000e+000
  7.4000000e-001  3.9000000e+001  1.0000000e+000
  7.6000000e-001  1.0000000e+000  1.0000000e+000
  7.6000000e-001  2.0000000e+000  1.0000000e+000
  7.6000000e-001  3.0000000e+000  1.0000000e+000
  7.6000000e-001  4.0000000e+000  1.0000000e+000
  7.6000000e-001  5.0000000e+000  1.0000000e+000
  7.6000000e-001  6.0000000e+000  1.0000000e+000
  7.6000000e-001  7.0000000e+000  1.0000000e+000
  7.6000000e-001  8.0000000e+000  1.0000000e+000
  7.6000000e-001  9.0000000e+000  1.0000000e+000
  7.6000000e-001  1.0000000e+001  1.0000000e+000
  7.6000000e-001  1.1000000e+001  1.0000000e+000
  7.6000000e-001  1.2000000e+001  1.0000000e+000
  7.6000000e-001  1.3000000e+001  1.0000000e+000
  7.6000000e-001  1.4000000e+001  1.0000000e+000
  7.6000000e-001  1.5000000e+001  1.0000000e+000
  7.6000000e-001  1.6000000e+001  1.0000000e+000
  7.6000000e-001  1.7000000e+001  1.0000000e+000
  7.6000000e-001  1.8000000e+001  1.0000000e+000
  7.6000000e-001  1.9000000e+001  1.0000000e+000
  7.6000000e-001  2.0000000e+001  1.0000000e+000
  7.6000000e-001  2.1000000e+001  1.0000000e+000
  7.6000000e-001  2.2000000e+001  1.0000000e+000
  7.6000000e-001  2.3000000e+001  1.0000000e+000
  7.6000000e-001  2.4000000e+001  1.0000000e+000
  7.6000000e-001  2.5000000e+001  1.0000000e+000
  7.6000000e-001  2.6000000e+001  1.0000000e+000
  7.6000000e-001  2.7000000e+001  1.0000000e+000
  7.6000000e-001  2.8000000e+001  1.0000000e+000
  7.6000000e-001  2.9000000e+001  1.0000000e+000
  7.6000000e-001  3.0000000e+001  1.0000000e+000
  7.6000000e-001  3.1000000e+001  1.0000000e+000
  7.6000000e-001  3.2000000e+001  1.0000000e+000
  7.6000000e-001  3.3000000e+001  1.0000000e+000
  7.6000000e-001  3.4000000e+001  1.0000000e+000
  7.6000000e-001  3.5000000e+001  1.0000000e+000
  7.6000000e-001  3.6000000e+001  1.0000000e+000
  7.6000000e-001  3.7000000e+001  1.0000000e+000
  7.6000000e-001  3.8000000e+001  1.0000000e+000
  7.6000000e-001  3.9000000e+001  1.0000000e+000
  7.8000000e-001  1.0000000e+000  1.0000000e+000
  7.8000000e-001  2.0000000e+000  1.0000000e+000
  7.8000000e-001  3.0000000e+000  1.0000000e+000
  7.8000000e-001  4.0000000e+000  1.0000000e+000
  7.8000000e-001  5.0000000e+000  1.0000000e+000
  7.8000000e-001  6.0000000e+000  1.0000000e+000
  7.8000000e-001  7.0000000e+000  1.0000000e+000
  7.8000000e-001  8.0000000e+000  1.0000000e+000
  7.8000000e-001  9.0000000e+000  1.0000000e+000
  7.8000000e-001  1.0000000e+001  1.0000000e+000
  7.8000000e-001  1.1000000e+001  1.0000000e+000
  7.8000000e-001  1.2000000e+001  1.0000000e+000
  7.8000000e-001  1.3000000e+001  1.0000000e+000
  7.8000000e-001  1.4000000e+001  1.0000000e+000
  7.8000000e-001  1.5000000e+001  1.0000000e+000
  7.8000000e-001  1.6000000e+001  1.0000000e+000
  7.8000000e-001  1.7000000e+001  1.0000000e+000
  7.8000000e-001  1.8000000e+001  1.0000000e+000
  7.8000000e-001  1.9000000e+001  1.0000000e+000
  7.8000000e-001  2.0000000e+001  1.0000000e+000
  7.8000000e-001  2.1000000e+001  1.0000000e+000
  7.8000000e-001  2.2000000e+001  1.0000000e+000
  7.8000000e-001  2.3000000e+001  1.0000000e+000
  7.8000000e-001  2.4000000e+001  1.0000000e+000
  7.8000000e-001  2.5000000e+001  1.0000000e+000
  7.8000000e-001  2.6000000e+001  1.0000000e+000
  7.8000000e-001  2.7000000e+001  1.0000000e+000
  7.8000000e-001  2.8000000e+001  1.0000000e+000
  7.8000000e-001  2.9000000e+001  1.0000000e+000
  7.8000000e-001  3.0000000e+001  1.0000000e+000
  7.8000000e-001  3.1000000e+001  1.0000000e+000
  7.8000000e-001  3.2000000e+001  1.0000000e+000
  7.8000000e-001  3.3000000e+001  1.0000000e+000
  7.8000000e-001  3.4000000e+001  1.0000000e+000
  7.8000000e-001  3.5000000e+001  1.0000000e+000
  7.8000000e-001  3.6000000e+001  1.0000000e+000
  7.8000000e-001  3.7000000e+001  1.0000000e+000
  7.8000000e-001  3.8000000e+001  1.0000000e+000
  7.8000000e-001  3.9000000e+001  1.0000000e+000
  8.0000000e-001  1.0000000e+000  1.0000000e+000
  8.0000000e-001  2.0000000e+000  1.0000000e+000
  8.0000000e-001  3.0000000e+000  1.0000000e+000
  8.0000000e-001  4.0000000e+000  1.0000000e+000
  8.0000000e-001  5.0000000e+000  1.0000000e+000
  8.0000000e-001  6.0000000e+000  1.0000000e+000
  8.0000000e-001  7.0000000e+000  1.0000000e+000
  8.0000000e-001  8.0000000e+000  1.0000000e+000
  8.0000000e-001  9.0000000e+000  1.0000000e+000
  8.0000000e-001  1.0000000e+001  1.0000000e+000
  8.0000000e-001  1.1000000e+001  1.0000000e+000
  8.0000000e-001  1.2000000e+001  1.0000000e+000
  8.0000000e-001  1.3000000e+001  1.0000000e+000
  8.0000000e-001  1.4000000e+001  1.0000000e+000
  8.0000000e-001  1.5000000e+001  1.0000000e+000
  8.0000000e-001  1.6000000e+001  1.0000000e+000
  8.0000000e-001  1.7000000e+001  1.0000000e+000
  8.0000000e-001  1.8000000e+001  1.0000000e+000
  8.0000000e-001  1.9000000e+001  1.0000000e+000
  8.0000000e-001  2.0000000e+001  1.0000000e+000
  8.0000000e-001  2.1000000e+001  1.0000000e+000
  8.0000000e-001  2.2000000e+001  1.0000000e+000
  8.0000000e-001  2.3000000e+001  1.0000000e+000
  8.0000000e-001  2.4000000e+001  1.0000000e+000
  8.0000000e-001  2.5000000e+001  1.0000000e+000
  8.0000000e-001  2.6000000e+001  1.0000000e+000
  8.0000000e-001  2.7000000e+001  1.0000000e+000
  8.0000000e-001  2.8000000e+001  1.0000000e+000
  8.0000000e-001  2.9000000e+001  1.0000000e+000
  8.0000000e-001  3.0000000e+001  1.0000000e+000
  8.0000000e-001  3.1000000e+001  1.0000000e+000
  8.0000000e-001  3.2000000e+001  1.0000000e+000
  8.0000000e-001  3.3000000e+001  1.0000000e+000
  8.0000000e-001  3.4000000e+001  1.0000000e+000
  8.0000000e-001  3.5000000e+001  1.0000000e+000
  8.0000000e-001  3.6000000e+001  1.0000000e+000
  8.0000000e-001  3.7000000e+001  1.0000000e+000
  8.0000000e-001  3.8000000e+001  1.0000000e+000
  8.0000000e-001  3.9000000e+001  1.0000000e+000
  8.2000000e-001  1.0000000e+000  1.0000000e+000
  8.2000000e-001  2.0000000e+000  1.0000000e+000
  8.2000000e-001  3.0000000e+000  1.0000000e+000
  8.2000000e-001  4.0000000e+000  1.0000000e+000
  8.2000000e-001  5.0000000e+000  1.0000000e+000
  8.2000000e-001  6.0000000e+000  1.0000000e+000
  8.2000000e-001  7.0000000e+000  1.0000000e+000
  8.2000000e-001  8.0000000e+000  1.0000000e+000
  8.2000000e-001  9.0000000e+000  1.0000000e+000
  8.2000000e-001  1.0000000e+001  1.0000000e+000
  8.2000000e-001  1.1000000e+001  1.0000000e+000
  8.2000000e-001  1.2000000e+001  1.0000000e+000
  8.2000000e-001  1.3000000e+001  1.0000000e+000
  8.2000000e-001  1.4000000e+001  1.0000000e+000
  8.2000000e-001  1.5000000e+001  1.0000000e+000
  8.2000000e-001  1.6000000e+001  1.0000000e+000
  8.2000000e-001  1.7000000e+001  1.0000000e+000
  8.2000000e-001  1.8000000e+001  1.0000000e+000
  8.2000000e-001  1.9000000e+001  1.0000000e+000
  8.2000000e-001  2.0000000e+001  1.0000000e+000
  8.2000000e-001  2.1000000e+001  1.0000000e+000
  8.2000000e-001  2.2000000e+001  1.0000000e+000
  8.2000000e-001  2.3000000e+001  1.0000000e+000
  8.2000000e-001  2.4000000e+001  1.0000000e+000
  8.2000000e-001  2.5000000e+001  1.0000000e+000
  8.2000000e-001  2.6000000e+001  1.0000000e+000
  8.2000000e-001  2.7000000e+001  1.0000000e+000
  8.2000000e-001  2.8000000e+001  1.0000000e+000
  8.2000000e-001  2.9000000e+001  1.0000000e+000
  8.2000000e-001  3.0000000e+001  1.0000000e+000
  8.2000000e-001  3.1000000e+001  1.0000000e+000
  8.2000000e-001  3.2000000e+001  1.0000000e+000
  8.2000000e-001  3.3000000e+001  1.0000000e+000
  8.2000000e-001  3.4000000e+001  1.0000000e+000
  8.2000000e-001  3.5000000e+001  1.0000000e+000
  8.2000000e-001  3.6000000e+001  1.0000000e+000
  8.2000000e-001  3.7000000e+001  1.0000000e+000
  8.2000000e-001  3.8000000e+001  1.0000000e+000
  8.2000000e-001  3.9000000e+001  1.0000000e+000
  8.4000000e-001  1.0000000e+000  1.0000000e+000
  8.4000000e-001  2.0000000e+000  1.0000000e+000
  8.4000000e-001  3.0000000e+000  1.0000000e+000
  8.4000000e-001  4.0000000e+000  1.0000000e+000
  8.4000000e-001  5.0000000e+000  1.0000000e+000
  8.4000000e-001  6.0000000e+000  1.0000000e+000
  8.4000000e-001  7.0000000e+000  1.0000000e+000
  8.4000000e-001  8.0000000e+000  1.0000000e+000
  8.4000000e-001  9.0000000e+000  1.0000000e+000
  8.4000000e-001  1.0000000e+001  1.0000000e+000
  8.4000000e-001  1.1000000e+001  1.0000000e+000
  8.4000000e-001  1.2000000e+001  1.0000000e+000
  8.4000000e-001  1.3000000e+001  1.0000000e+000
  8.4000000e-001  1.4000000e+001  1.0000000e+000
  8.4000000e-001  1.5000000e+001  1.0000000e+000
  8.4000000e-001  1.6000000e+001  1.0000000e+000
  8.4000000e-001  1.7000000e+001  1.0000000e+000
  8.4000000e-001  1.8000000e+001  1.0000000e+000
  8.4000000e-001  1.9000000e+001  1.0000000e+000
  8.4000000e-001  2.0000000e+001  1.0000000e+000
  8.4000000e-001  2.1000000e+001  1.0000000e+000
  8.4000000e-001  2.2000000e+001  1.0000000e+000
  8.4000000e-001  2.3000000e+001  1.0000000e+000
  8.4000000e-001  2.4000000e+001  1.0000000e+000
  8.4000000e-001  2.5000000e+001  1.0000000e+000
  8.4000000e-001  2.6000000e+001  1.0000000e+000
  8.4000000e-001  2.7000000e+001  1.0000000e+000
  8.4000000e-001  2.8000000e+001  1.0000000e+000
  8.4000000e-001  2.9000000e+001  1.0000000e+000
  8.4000000e-001  3.0000000e+001  1.0000000e+000
  8.4000000e-001  3.1000000e+001  1.0000000e+000
  8.4000000e-001  3.2000000e+001  1.0000000e+000
  8.4000000e-001  3.3000000e+001  1.0000000e+000
  8.4000000e-001  3.4000000e+001  1.0000000e+000
  8.4000000e-001  3.5000000e+001  1.0000000e+000
  8.4000000e-001  3.6000000e+001  1.0000000e+000
  8.4000000e-001  3.7000000e+001  1.0000000e+000
  8.4000000e-001  3.8000000e+001  1.0000000e+000
  8.4000000e-001  3.9000000e+001  1.0000000e+000
  8.6000000e-001  1.0000000e+000  1.0000000e+000
  8.6000000e-001  2.0000000e+000  1.0000000e+000
  8.6000000e-001  3.0000000e+000  1.0000000e+000
  8.6000000e-001  4.0000000e+000  1.0000000e+000
  8.6000000e-001  5.0000000e+000  1.0000000e+000
  8.6000000e-001  6.0000000e+000  1.0000000e+000
  8.6000000e-001  7.0000000e+000  1.0000000e+000
  8.6000000e-001  8.0000000e+000  1.0000000e+000
  8.6000000e-001  9.0000000e+000  1.0000000e+000
  8.6000000e-001  1.0000000e+001  1.0000000e+000
  8.6000000e-001  1.1000000e+001  1.0000000e+000
  8.6000000e-001  1.2000000e+001  1.0000000e+000
  8.6000000e-001  1.3000000e+001  1.0000000e+000
  8.6000000e-001  1.4000000e+001  1.0000000e+000
  8.6000000e-001  1.5000000e+001  1.0000000e+000
  8.6000000e-001  1.6000000e+001  1.0000000e+000
  8.6000000e-001  1.7000000e+001  1.0000000e+000
  8.6000000e-001  1.8000000e+001  1.0000000e+000
  8.6000000e-001  1.9000000e+001  1.0000000e+000
  8.6000000e-001  2.0000000e+001  1.0000000e+000
  8.6000000e-001  2.1000000e+001  1.0000000e+000
  8.6000000e-001  2.2000000e+001  1.0000000e+000
  8.6000000e-001  2.3000000e+001  1.0000000e+000
  8.6000000e-001  2.4000000e+001  1.0000000e+000
  8.6000000e-001  2.5000000e+001  1.0000000e+000
  8.6000000e-001  2.6000000e+001  1.0000000e+000
  8.6000000e-001  2.7000000e+001  1.0000000e+000
  8.6000000e-001  2.8000000e+001  1.0000000e+000
  8.6000000e-001  2.9000000e+001  1.0000000e+000
  8.6000000e-001  3.0000000e+001  1.0000000e+000
  8.6000000e-001  3.1000000e+001  1.0000000e+000
  8.6000000e-001  3.2000000e+001  1.0000000e+000
  8.6000000e-001  3.3000000e+001  1.0000000e+000
  8.6000000e-001  3.4000000e+001  1.0000000e+000
  8.6000000e-001  3.5000000e+001  1.0000000e+000
  8.6000000e-001  3.6000000e+001  1.0000000e+000
  8.6000000e-001  3.7000000e+001  1.0000000e+000
  8.6000000e-001  3.8000000e+001  1.0000000e+000
  8.6000000e-001  3.9000000e+001  1.0000000e+000
  8.8000000e-001  1.0000000e+000  1.0000000e+000
  8.8000000e-001  2.0000000e+000  1.0000000e+000
  8.8000000e-001  3.0000000e+000  1.0000000e+000
  8.8000000e-001  4.0000000e+000  1.0000000e+000
  8.8000000e-001  5.0000000e+000  1.0000000e+000
  8.8000000e-001  6.0000000e+000  1.0000000e+000
  8.8000000e-001  7.0000000e+000  1.0000000e+000
  8.8000000e-001  8.0000000e+000  1.0000000e+000
  8.8000000e-001  9.0000000e+000  1.0000000e+000
  8.8000000e-001  1.0000000e+001  1.0000000e+000
  8.8000000e-001  1.1000000e+001  1.0000000e+000
  8.8000000e-001  1.2000000e+001  1.0000000e+000
  8.8000000e-001  1.3000000e+001  1.0000000e+000
  8.8000000e-001  1.4000000e+001  1.0000000e+000
  8.8000000e-001  1.5000000e+001  1.0000000e+000
  8.8000000e-001  1.6000000e+001  1.0000000e+000
  8.8000000e-001  1.7000000e+001  1.0000000e+000
  8.8000000e-001  1.8000000e+001  1.0000000e+000
  8.8000000e-001  1.9000000e+001  1.0000000e+000
  8.8000000e-001  2.0000000e+001  1.0000000e+000
  8.8000000e-001  2.1000000e+001  1.0000000e+000
  8.8000000e-001  2.2000000e+001  1.0000000e+000
  8.8000000e-001  2.3000000e+001  1.0000000e+000
  8.8000000e-001  2.4000000e+001  1.0000000e+000
  8.8000000e-001  2.5000000e+001  1.0000000e+000
  8.8000000e-001  2.6000000e+001  1.0000000e+000
  8.8000000e-001  2.7000000e+001  1.0000000e+000
  8.8000000e-001  2.8000000e+001  1.0000000e+000
  8.8000000e-001  2.9000000e+001  1.0000000e+000
  8.8000000e-001  3.0000000e+001  1.0000000e+000
  8.8000000e-001  3.1000000e+001  1.0000000e+000
  8.8000000e-001  3.2000000e+001  1.0000000e+000
  8.8000000e-001  3.3000000e+001  1.0000000e+000
  8.8000000e-001  3.4000000e+001  1.0000000e+000
  8.8000000e-001  3.5000000e+001  1.0000000e+000
  8.8000000e-001  3.6000000e+001  1.0000000e+000
  8.8000000e-001  3.7000000e+001  1.0000000e+000
  8.8000000e-001  3.8000000e+001  1.0000000e+000
  8.8000000e-001  3.9000000e+001  1.0000000e+000
  9.0000000e-001  1.0000000e+000  1.0000000e+000
  9.0000000e-001  2.0000000e+000  1.0000000e+000
  9.0000000e-001  3.0000000e+000  1.0000000e+000
  9.0000000e-001  4.0000000e+000  1.0000000e+000
  9.0000000e-001  5.0000000e+000  1.0000000e+000
  9.0000000e-001  6.0000000e+000  1.0000000e+000
  9.0000000e-001  7.0000000e+000  1.0000000e+000
  9.0000000e-001  8.0000000e+000  1.0000000e+000
  9.0000000e-001  9.0000000e+000  1.0000000e+000
  9.0000000e-001  1.0000000e+001  1.0000000e+000
  9.0000000e-001  1.1000000e+001  1.0000000e+000
  9.0000000e-001  1.2000000e+001  1.0000000e+000
  9.0000000e-001  1.3000000e+001  1.0000000e+000
  9.0000000e-001  1.4000000e+001  1.0000000e+000
  9.0000000e-001  1.5000000e+001  1.0000000e+000
  9.0000000e-001  1.6000000e+001  1.0000000e+000
  9.0000000e-001  1.7000000e+001  1.0000000e+000
  9.0000000e-001  1.8000000e+001  1.0000000e+000
  9.0000000e-001  1.9000000e+001  1.0000000e+000
  9.0000000e-001  2.0000000e+001  1.0000000e+000
  9.0000000e-001  2.1000000e+001  1.0000000e+000
  9.0000000e-001  2.2000000e+001  1.0000000e+000
  9.0000000e-001  2.3000000e+001  1.0000000e+000
  9.0000000e-001  2.4000000e+001  1.0000000e+000
  9.0000000e-001  2.5000000e+001  1.0000000e+000
  9.0000000e-001  2.6000000e+001  1.0000000e+000
  9.0000000e-001  2.7000000e+001  1.0000000e+000
  9.0000000e-001  2.8000000e+001  1.0000000e+000
  9.0000000e-001  2.9000000e+001  1.0000000e+000
  9.0000000e-001  3.0000000e+001  1.0000000e+000
  9.0000000e-001  3.1000000e+001  1.0000000e+000
  9.0000000e-001  3.2000000e+001  1.0000000e+000
  9.0000000e-001  3.3000000e+001  1.0000000e+000
  9.0000000e-001  3.4000000e+001  1.0000000e+000
  9.0000000e-001  3.5000000e+001  1.0000000e+000
  9.0000000e-001  3.6000000e+001  1.0000000e+000
  9.0000000e-001  3.7000000e+001  1.0000000e+000
  9.0000000e-001  3.8000000e+001  1.0000000e+000
  9.0000000e-001  3.9000000e+001  1.0000000e+000
  9.2000000e-001  1.0000000e+000  1.0000000e+000
  9.2000000e-001  2.0000000e+000  1.0000000e+000
  9.2000000e-001  3.0000000e+000  1.0000000e+000
  9.2000000e-001  4.0000000e+000  1.0000000e+000
  9.2000000e-001  5.0000000e+000  1.0000000e+000
  9.2000000e-001  6.0000000e+000  1.0000000e+000
  9.2000000e-001  7.0000000e+000  1.0000000e+000
  9.2000000e-001  8.0000000e+000  1.0000000e+000
  9.2000000e-001  9.0000000e+000  1.0000000e+000
  9.2000000e-001  1.0000000e+001  1.0000000e+000
  9.2000000e-001  1.1000000e+001  1.0000000e+000
  9.2000000e-001  1.2000000e+001  1.0000000e+000
  9.2000000e-001  1.3000000e+001  1.0000000e+000
  9.2000000e-001  1.4000000e+001  1.0000000e+000
  9.2000000e-001  1.5000000e+001  1.0000000e+000
  9.2000000e-001  1.6000000e+001  1.0000000e+000
  9.2000000e-001  1.7000000e+001  1.0000000e+000
  9.2000000e-001  1.8000000e+001  1.0000000e+000
  9.2000000e-001  1.9000000e+001  1.0000000e+000
  9.2000000e-001  2.0000000e+001  1.0000000e+000
  9.2000000e-001  2.1000000e+001  1.0000000e+000
  9.2000000e-001  2.2000000e+001  1.0000000e+000
  9.2000000e-001  2.3000000e+001  1.0000000e+000
  9.2000000e-001  2.4000000e+001  1.0000000e+000
  9.2000000e-001  2.5000000e+001  1.0000000e+000
  9.2000000e-001  2.6000000e+001  1.0000000e+000
  9.2000000e-001  2.7000000e+001  1.0000000e+000
  9.2000000e-001  2.8000000e+001  1.0000000e+000
  9.2000000e-001  2.9000000e+001  1.0000000e+000
  9.2000000e-001  3.0000000e+001  1.0000000e+000
  9.2000000e-001  3.1000000e+001  1.0000000e+000
  9.2000000e-001  3.2000000e+001  1.0000000e+000
  9.2000000e-001  3.3000000e+001  1.0000000e+000
  9.2000000e-001  3.4000000e+001  1.0000000e+000
  9.2000000e-001  3.5000000e+001  1.0000000e+000
  9.2000000e-001  3.6000000e+001  1.0000000e+000
  9.2000000e-001  3.7000000e+001  1.0000000e+000
  9.2000000e-001  3.8000000e+001  1.0000000e+000
  9.2000000e-001  3.9000000e+001  1.0000000e+000
  9.4000000e-001  1.0000000e+000  1.0000000e+000
  9.4000000e-001  2.0000000e+000  1.0000000e+000
  9.4000000e-001  3.0000000e+000  1.0000000e+000
  9.4000000e-001  4.0000000e+000  1.0000000e+000
  9.4000000e-001  5.0000000e+000  1.0000000e+000
  9.4000000e-001  6.0000000e+000  1.0000000e+000
  9.4000000e-001  7.0000000e+000  1.0000000e+000
  9.4000000e-001  8.0000000e+000  1.0000000e+000
  9.4000000e-001  9.0000000e+000  1.0000000e+000
  9.4000000e-001  1.0000000e+001  1.0000000e+000
  9.4000000e-001  1.1000000e+001  1.0000000e+000
  9.4000000e-001  1.2000000e+001  1.0000000e+000
  9.4000000e-001  1.3000000e+001  1.0000000e+000
  9.4000000e-001  1.4000000e+001  1.0000000e+000
  9.4000000e-001  1.5000000e+001  1.0000000e+000
  9.4000000e-001  1.6000000e+001  1.0000000e+000
  9.4000000e-001  1.7000000e+001  1.0000000e+000
  9.4000000e-001  1.8000000e+001  1.0000000e+000
  9.4000000e-001  1.9000000e+001  1.0000000e+000
  9.4000000e-001  2.0000000e+001  1.0000000e+000
  9.4000000e-001  2.1000000e+001  1.0000000e+000
  9.4000000e-001  2.2000000e+001  1.0000000e+000
  9.4000000e-001  2.3000000e+001  1.0000000e+000
  9.4000000e-001  2.4000000e+001  1.0000000e+000
  9.4000000e-001  2.5000000e+001  1.0000000e+000
  9.4000000e-001  2.6000000e+001  1.0000000e+000
  9.4000000e-001  2.7000000e+001  1.0000000e+000
  9.4000000e-001  2.8000000e+001  1.0000000e+000
  9.4000000e-001  2.9000000e+001  1.0000000e+000
  9.4000000e-001  3.0000000e+001  1.0000000e+000
  9.4000000e-001  3.1000000e+001  1.0000000e+000
  9.4000000e-001  3.2000000e+001  1.0000000e+000
  9.4000000e-001  3.3000000e+001  1.0000000e+000
  9.4000000e-001  3.4000000e+001  1.0000000e+000
  9.4000000e-001  3.5000000e+001  1.0000000e+000
  9.4000000e-001  3.6000000e+001  1.0000000e+000
  9.4000000e-001  3.7000000e+001  1.0000000e+000
  9.4000000e-001  3.8000000e+001  1.0000000e+000
  9.4000000e-001  3.9000000e+001  1.0000000e+000
  9.6000000e-001  1.0000000e+000  1.0000000e+000
  9.6000000e-001  2.0000000e+000  1.0000000e+000
  9.6000000e-001  3.0000000e+000  1.0000000e+000
  9.6000000e-001  4.0000000e+000  1.0000000e+000
  9.6000000e-001  5.0000000e+000  1.0000000e+000
  9.6000000e-001  6.0000000e+000  1.0000000e+000
  9.6000000e-001  7.0000000e+000  1.0000000e+000
  9.6000000e-001  8.0000000e+000  1.0000000e+000
  9.6000000e-001  9.0000000e+000  1.0000000e+000
  9.6000000e-001  1.0000000e+001  1.0000000e+000
  9.6000000e-001  1.1000000e+001  1.0000000e+000
  9.6000000e-001  1.2000000e+001  1.0000000e+000
  9.6000000e-001  1.3000000e+001  1.0000000e+000
  9.6000000e-001  1.4000000e+001  1.0000000e+000
  9.6000000e-001  1.5000000e+001  1.0000000e+000
  9.6000000e-001  1.6000000e+001  1.0000000e+000
  9.6000000e-001  1.7000000e+001  1.0000000e+000
  9.6000000e-001  1.8000000e+001  1.0000000e+000
  9.6000000e-001  1.9000000e+001  1.0000000e+000
  9.6000000e-001  2.0000000e+001  1.0000000e+000
  9.6000000e-001  2.1000000e+001  1.0000000e+000
  9.6000000e-001  2.2000000e+001  1.0000000e+000
  9.6000000e-001  2.3000000e+001  1.0000000e+000
  9.6000000e-001  2.4000000e+001  1.0000000e+000
  9.6000000e-001  2.5000000e+001  1.0000000e+000
  9.6000000e-001  2.6000000e+001  1.0000000e+000
  9.6000000e-001  2.7000000e+001  1.0000000e+000
  9.6000000e-001  2.8000000e+001  1.0000000e+000
  9.6000000e-001  2.9000000e+001  1.0000000e+000
  9.6000000e-001  3.0000000e+001  1.0000000e+000
  9.6000000e-001  3.1000000e+001  1.0000000e+000
  9.6000000e-001  3.2000000e+001  1.0000000e+000
  9.6000000e-001  3.3000000e+001  1.0000000e+000
  9.6000000e-001  3.4000000e+001  1.0000000e+000
  9.6000000e-001  3.5000000e+001  1.0000000e+000
  9.6000000e-001  3.6000000e+001  1.0000000e+000
  9.6000000e-001  3.7000000e+001  1.0000000e+000
  9.6000000e-001  3.8000000e+001  1.0000000e+000
  9.6000000e-001  3.9000000e+001  1.0000000e+000
  9.8000000e-001  1.0000000e+000  1.0000000e+000
  9.8000000e-001  2.0000000e+000  1.0000000e+000
  9.8000000e-001  3.0000000e+000  1.0000000e+000
  9.8000000e-001  4.0000000e+000  1.0000000e+000
  9.8000000e-001  5.0000000e+000  1.0000000e+000
  9.8000000e-001  6.0000000e+000  1.0000000e+000
  9.8000000e-001  7.0000000e+000  1.0000000e+000
  9.8000000e-001  8.0000000e+000  1.0000000e+000
  9.8000000e-001  9.0000000e+000  1.0000000e+000
  9.8000000e-001  1.0000000e+001  1.0000000e+000
  9.8000000e-001  1.1000000e+001  1.0000000e+000
  9.8000000e-001  1.2000000e+001  1.0000000e+000
  9.8000000e-001  1.3000000e+001  1.0000000e+000
  9.8000000e-001  1.4000000e+001  1.0000000e+000
  9.8000000e-001  1.5000000e+001  1.0000000e+000
  9.8000000e-001  1.6000000e+001  1.0000000e+000
  9.8000000e-001  1.7000000e+001  1.0000000e+000
  9.8000000e-001  1.8000000e+001  1.0000000e+000
  9.8000000e-001  1.9000000e+001  1.0000000e+000
  9.8000000e-001  2.0000000e+001  1.0000000e+000
  9.8000000e-001  2.1000000e+001  1.0000000e+000
  9.8000000e-001  2.2000000e+001  1.0000000e+000
  9.8000000e-001  2.3000000e+001  1.0000000e+000
  9.8000000e-001  2.4000000e+001  1.0000000e+000
  9.8000000e-001  2.5000000e+001  1.0000000e+000
  9.8000000e-001  2.6000000e+001  1.0000000e+000
  9.8000000e-001  2.7000000e+001  1.0000000e+000
  9.8000000e-001  2.8000000e+001  1.0000000e+000
  9.8000000e-001  2.9000000e+001  1.0000000e+000
  9.8000000e-001  3.0000000e+001  1.0000000e+000
  9.8000000e-001  3.1000000e+001  1.0000000e+000
  9.8000000e-001  3.2000000e+001  1.0000000e+000
  9.8000000e-001  3.3000000e+001  1.0000000e+000
  9.8000000e-001  3.4000000e+001  1.0000000e+000
  9.8000000e-001  3.5000000e+001  1.0000000e+000
  9.8000000e-001  3.6000000e+001  1.0000000e+000
  9.8000000e-001  3.7000000e+001  1.0000000e+000
  9.8000000e-001  3.8000000e+001  1.0000000e+000
  9.8000000e-001  3.9000000e+001  1.0000000e+000
  1.0000000e+000  1.0000000e+000  1.0000000e+000
  1.0000000e+000  2.0000000e+000  1.0000000e+000
  1.0000000e+000  3.0000000e+000  1.0000000e+000
  1.0000000e+000  4.0000000e+000  1.0000000e+000
  1.0000000e+000  5.0000000e+000  1.0000000e+000
  1.0000000e+000  6.0000000e+000  1.0000000e+000
  1.0000000e+000  7.0000000e+000  1.0000000e+000
  1.0000000e+000  8.0000000e+000  1.0000000e+000
  1.0000000e+000  9.0000000e+000  1.0000000e+000
  1.0000000e+000  1.0000000e+001  1.0000000e+000
  1.0000000e+000  1.1000000e+001  1.0000000e+000
  1.0000000e+000  1.2000000e+001  1.0000000e+000
  1.0000000e+000  1.3000000e+001  1.0000000e+000
  1.0000000e+000  1.4000000e+001  1.0000000e+000
  1.0000000e+000  1.5000000e+001  1.0000000e+000
  1.0000000e+000  1.6000000e+001  1.0000000e+000
  1.0000000e+000  1.7000000e+001  1.0000000e+000
  1.0000000e+000  1.8000000e+001  1.0000000e+000
  1.0000000e+000  1.9000000e+001  1.0000000e+000
  1.0000000e+000  2.0000000e+001  1.0000000e+000
  1.0000000e+000  2.1000000e+001  1.0000000e+000
  1.0000000e+000  2.2000000e+001  1.0000000e+000
  1.0000000e+000  2.3000000e+001  1.0000000e+000
  1.0000000e+000  2.4000000e+001  1.0000000e+000
  1.0000000e+000  2.5000000e+001  1.0000000e+000
  1.0000000e+000  2.6000000e+001  1.0000000e+000
  1.0000000e+000  2.7000000e+001  1.0000000e+000
  1.0000000e+000  2.8000000e+001  1.0000000e+000
  1.0000000e+000  2.9000000e+001  1.0000000e+000
  1.0000000e+000  3.0000000e+001  1.0000000e+000
  1.0000000e+000  3.1000000e+001  1.0000000e+000
  1.0000000e+000  3.2000000e+001  1.0000000e+000
  1.0000000e+000  3.3000000e+001  1.0000000e+000
  1.0000000e+000  3.4000000e+001  1.0000000e+000
  1.0000000e+000  3.5000000e+001  1.0000000e+000
  1.0000000e+000  3.6000000e+001  1.0000000e+000
  1.0000000e+000  3.7000000e+001  1.0000000e+000
  1.0000000e+000  3.8000000e+001  1.0000000e+000
  1.0000000e+000  3.9000000e+001  1.0000000e+000


==> phase_transition_fc50.dat <==
   1.0000000e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-01   2.0000000e+00   3.0000000e-01
   1.0000000e-01   3.0000000e+00   2.0000000e-01
   1.0000000e-01   4.0000000e+00   0.0000000e+00
   1.0000000e-01   5.0000000e+00   1.0000000e-01
   1.0000000e-01   6.0000000e+00   0.0000000e+00
   1.0000000e-01   7.0000000e+00   0.0000000e+00
   1.0000000e-01   8.0000000e+00   0.0000000e+00
   1.0000000e-01   9.0000000e+00   0.0000000e+00
   1.0000000e-01   1.0000000e+01   0.0000000e+00
   1.0000000e-01   1.1000000e+01   0.0000000e+00
   1.0000000e-01   1.2000000e+01   0.0000000e+00
   1.0000000e-01   1.3000000e+01   0.0000000e+00
   1.0000000e-01   1.4000000e+01   0.0000000e+00
   1.0000000e-01   1.5000000e+01   0.0000000e+00
   1.0000000e-01   1.6000000e+01   0.0000000e+00
   1.0000000e-01   1.7000000e+01   0.0000000e+00
   1.0000000e-01   1.8000000e+01   0.0000000e+00
   1.0000000e-01   1.9000000e+01   0.0000000e+00
   1.0000000e-01   2.0000000e+01   0.0000000e+00
   1.0000000e-01   2.1000000e+01   0.0000000e+00
   1.0000000e-01   2.2000000e+01   0.0000000e+00
   1.0000000e-01   2.3000000e+01   0.0000000e+00
   1.0000000e-01   2.4000000e+01   0.0000000e+00
   1.0000000e-01   2.5000000e+01   0.0000000e+00
   1.0000000e-01   2.6000000e+01   0.0000000e+00
   1.0000000e-01   2.7000000e+01   0.0000000e+00
   1.0000000e-01   2.8000000e+01   0.0000000e+00
   1.0000000e-01   2.9000000e+01   0.0000000e+00
   1.0000000e-01   3.0000000e+01   0.0000000e+00
   1.0000000e-01   3.1000000e+01   0.0000000e+00
   1.0000000e-01   3.2000000e+01   0.0000000e+00
   1.0000000e-01   3.3000000e+01   0.0000000e+00
   1.0000000e-01   3.4000000e+01   0.0000000e+00
   1.0000000e-01   3.5000000e+01   0.0000000e+00
   1.0000000e-01   3.6000000e+01   0.0000000e+00
   1.0000000e-01   3.7000000e+01   0.0000000e+00
   1.0000000e-01   3.8000000e+01   0.0000000e+00
   1.0000000e-01   3.9000000e+01   0.0000000e+00
   1.2000000e-01   1.0000000e+00   1.0000000e+00
   1.2000000e-01   2.0000000e+00   7.0000000e-01
   1.2000000e-01   3.0000000e+00   2.0000000e-01
   1.2000000e-01   4.0000000e+00   1.0000000e-01
   1.2000000e-01   5.0000000e+00   0.0000000e+00
   1.2000000e-01   6.0000000e+00   0.0000000e+00
   1.2000000e-01   7.0000000e+00   0.0000000e+00
   1.2000000e-01   8.0000000e+00   0.0000000e+00
   1.2000000e-01   9.0000000e+00   0.0000000e+00
   1.2000000e-01   1.0000000e+01   0.0000000e+00
   1.2000000e-01   1.1000000e+01   0.0000000e+00
   1.2000000e-01   1.2000000e+01   0.0000000e+00
   1.2000000e-01   1.3000000e+01   0.0000000e+00
   1.2000000e-01   1.4000000e+01   0.0000000e+00
   1.2000000e-01   1.5000000e+01   0.0000000e+00
   1.2000000e-01   1.6000000e+01   0.0000000e+00
   1.2000000e-01   1.7000000e+01   0.0000000e+00
   1.2000000e-01   1.8000000e+01   0.0000000e+00
   1.2000000e-01   1.9000000e+01   0.0000000e+00
   1.2000000e-01   2.0000000e+01   0.0000000e+00
   1.2000000e-01   2.1000000e+01   0.0000000e+00
   1.2000000e-01   2.2000000e+01   0.0000000e+00
   1.2000000e-01   2.3000000e+01   0.0000000e+00
   1.2000000e-01   2.4000000e+01   0.0000000e+00
   1.2000000e-01   2.5000000e+01   0.0000000e+00
   1.2000000e-01   2.6000000e+01   0.0000000e+00
   1.2000000e-01   2.7000000e+01   0.0000000e+00
   1.2000000e-01   2.8000000e+01   0.0000000e+00
   1.2000000e-01   2.9000000e+01   0.0000000e+00
   1.2000000e-01   3.0000000e+01   0.0000000e+00
   1.2000000e-01   3.1000000e+01   0.0000000e+00
   1.2000000e-01   3.2000000e+01   0.0000000e+00
   1.2000000e-01   3.3000000e+01   0.0000000e+00
   1.2000000e-01   3.4000000e+01   0.0000000e+00
   1.2000000e-01   3.5000000e+01   0.0000000e+00
   1.2000000e-01   3.6000000e+01   0.0000000e+00
   1.2000000e-01   3.7000000e+01   0.0000000e+00
   1.2000000e-01   3.8000000e+01   0.0000000e+00
   1.2000000e-01   3.9000000e+01   0.0000000e+00
   1.4000000e-01   1.0000000e+00   1.0000000e+00
   1.4000000e-01   2.0000000e+00   6.0000000e-01
   1.4000000e-01   3.0000000e+00   3.0000000e-01
   1.4000000e-01   4.0000000e+00   2.0000000e-01
   1.4000000e-01   5.0000000e+00   0.0000000e+00
   1.4000000e-01   6.0000000e+00   0.0000000e+00
   1.4000000e-01   7.0000000e+00   0.0000000e+00
   1.4000000e-01   8.0000000e+00   0.0000000e+00
   1.4000000e-01   9.0000000e+00   1.0000000e-01
   1.4000000e-01   1.0000000e+01   0.0000000e+00
   1.4000000e-01   1.1000000e+01   0.0000000e+00
   1.4000000e-01   1.2000000e+01   0.0000000e+00
   1.4000000e-01   1.3000000e+01   0.0000000e+00
   1.4000000e-01   1.4000000e+01   0.0000000e+00
   1.4000000e-01   1.5000000e+01   0.0000000e+00
   1.4000000e-01   1.6000000e+01   0.0000000e+00
   1.4000000e-01   1.7000000e+01   0.0000000e+00
   1.4000000e-01   1.8000000e+01   0.0000000e+00
   1.4000000e-01   1.9000000e+01   0.0000000e+00
   1.4000000e-01   2.0000000e+01   0.0000000e+00
   1.4000000e-01   2.1000000e+01   0.0000000e+00
   1.4000000e-01   2.2000000e+01   0.0000000e+00
   1.4000000e-01   2.3000000e+01   0.0000000e+00
   1.4000000e-01   2.4000000e+01   0.0000000e+00
   1.4000000e-01   2.5000000e+01   0.0000000e+00
   1.4000000e-01   2.6000000e+01   0.0000000e+00
   1.4000000e-01   2.7000000e+01   0.0000000e+00
   1.4000000e-01   2.8000000e+01   0.0000000e+00
   1.4000000e-01   2.9000000e+01   0.0000000e+00
   1.4000000e-01   3.0000000e+01   0.0000000e+00
   1.4000000e-01   3.1000000e+01   0.0000000e+00
   1.4000000e-01   3.2000000e+01   0.0000000e+00
   1.4000000e-01   3.3000000e+01   0.0000000e+00
   1.4000000e-01   3.4000000e+01   0.0000000e+00
   1.4000000e-01   3.5000000e+01   0.0000000e+00
   1.4000000e-01   3.6000000e+01   0.0000000e+00
   1.4000000e-01   3.7000000e+01   0.0000000e+00
   1.4000000e-01   3.8000000e+01   0.0000000e+00
   1.4000000e-01   3.9000000e+01   0.0000000e+00
   1.6000000e-01   1.0000000e+00   1.0000000e+00
   1.6000000e-01   2.0000000e+00   4.0000000e-01
   1.6000000e-01   3.0000000e+00   1.0000000e-01
   1.6000000e-01   4.0000000e+00   2.0000000e-01
   1.6000000e-01   5.0000000e+00   1.0000000e-01
   1.6000000e-01   6.0000000e+00   0.0000000e+00
   1.6000000e-01   7.0000000e+00   0.0000000e+00
   1.6000000e-01   8.0000000e+00   0.0000000e+00
   1.6000000e-01   9.0000000e+00   0.0000000e+00
   1.6000000e-01   1.0000000e+01   0.0000000e+00
   1.6000000e-01   1.1000000e+01   0.0000000e+00
   1.6000000e-01   1.2000000e+01   0.0000000e+00
   1.6000000e-01   1.3000000e+01   0.0000000e+00
   1.6000000e-01   1.4000000e+01   0.0000000e+00
   1.6000000e-01   1.5000000e+01   0.0000000e+00
   1.6000000e-01   1.6000000e+01   0.0000000e+00
   1.6000000e-01   1.7000000e+01   0.0000000e+00
   1.6000000e-01   1.8000000e+01   0.0000000e+00
   1.6000000e-01   1.9000000e+01   0.0000000e+00
   1.6000000e-01   2.0000000e+01   0.0000000e+00
   1.6000000e-01   2.1000000e+01   0.0000000e+00
   1.6000000e-01   2.2000000e+01   0.0000000e+00
   1.6000000e-01   2.3000000e+01   0.0000000e+00
   1.6000000e-01   2.4000000e+01   0.0000000e+00
   1.6000000e-01   2.5000000e+01   0.0000000e+00
   1.6000000e-01   2.6000000e+01   0.0000000e+00
   1.6000000e-01   2.7000000e+01   0.0000000e+00
   1.6000000e-01   2.8000000e+01   0.0000000e+00
   1.6000000e-01   2.9000000e+01   0.0000000e+00
   1.6000000e-01   3.0000000e+01   0.0000000e+00
   1.6000000e-01   3.1000000e+01   0.0000000e+00
   1.6000000e-01   3.2000000e+01   0.0000000e+00
   1.6000000e-01   3.3000000e+01   0.0000000e+00
   1.6000000e-01   3.4000000e+01   0.0000000e+00
   1.6000000e-01   3.5000000e+01   0.0000000e+00
   1.6000000e-01   3.6000000e+01   0.0000000e+00
   1.6000000e-01   3.7000000e+01   0.0000000e+00
   1.6000000e-01   3.8000000e+01   0.0000000e+00
   1.6000000e-01   3.9000000e+01   0.0000000e+00
   1.8000000e-01   1.0000000e+00   1.0000000e+00
   1.8000000e-01   2.0000000e+00   6.0000000e-01
   1.8000000e-01   3.0000000e+00   1.0000000e-01
   1.8000000e-01   4.0000000e+00   2.0000000e-01
   1.8000000e-01   5.0000000e+00   1.0000000e-01
   1.8000000e-01   6.0000000e+00   0.0000000e+00
   1.8000000e-01   7.0000000e+00   0.0000000e+00
   1.8000000e-01   8.0000000e+00   0.0000000e+00
   1.8000000e-01   9.0000000e+00   0.0000000e+00
   1.8000000e-01   1.0000000e+01   0.0000000e+00
   1.8000000e-01   1.1000000e+01   0.0000000e+00
   1.8000000e-01   1.2000000e+01   0.0000000e+00
   1.8000000e-01   1.3000000e+01   0.0000000e+00
   1.8000000e-01   1.4000000e+01   0.0000000e+00
   1.8000000e-01   1.5000000e+01   0.0000000e+00
   1.8000000e-01   1.6000000e+01   0.0000000e+00
   1.8000000e-01   1.7000000e+01   0.0000000e+00
   1.8000000e-01   1.8000000e+01   0.0000000e+00
   1.8000000e-01   1.9000000e+01   0.0000000e+00
   1.8000000e-01   2.0000000e+01   0.0000000e+00
   1.8000000e-01   2.1000000e+01   0.0000000e+00
   1.8000000e-01   2.2000000e+01   0.0000000e+00
   1.8000000e-01   2.3000000e+01   0.0000000e+00
   1.8000000e-01   2.4000000e+01   0.0000000e+00
   1.8000000e-01   2.5000000e+01   0.0000000e+00
   1.8000000e-01   2.6000000e+01   0.0000000e+00
   1.8000000e-01   2.7000000e+01   0.0000000e+00
   1.8000000e-01   2.8000000e+01   0.0000000e+00
   1.8000000e-01   2.9000000e+01   0.0000000e+00
   1.8000000e-01   3.0000000e+01   0.0000000e+00
   1.8000000e-01   3.1000000e+01   0.0000000e+00
   1.8000000e-01   3.2000000e+01   0.0000000e+00
   1.8000000e-01   3.3000000e+01   0.0000000e+00
   1.8000000e-01   3.4000000e+01   0.0000000e+00
   1.8000000e-01   3.5000000e+01   0.0000000e+00
   1.8000000e-01   3.6000000e+01   0.0000000e+00
   1.8000000e-01   3.7000000e+01   0.0000000e+00
   1.8000000e-01   3.8000000e+01   0.0000000e+00
   1.8000000e-01   3.9000000e+01   0.0000000e+00
   2.0000000e-01   1.0000000e+00   1.0000000e+00
   2.0000000e-01   2.0000000e+00   4.0000000e-01
   2.0000000e-01   3.0000000e+00   3.0000000e-01
   2.0000000e-01   4.0000000e+00   3.0000000e-01
   2.0000000e-01   5.0000000e+00   1.0000000e-01
   2.0000000e-01   6.0000000e+00   0.0000000e+00
   2.0000000e-01   7.0000000e+00   0.0000000e+00
   2.0000000e-01   8.0000000e+00   0.0000000e+00
   2.0000000e-01   9.0000000e+00   0.0000000e+00
   2.0000000e-01   1.0000000e+01   0.0000000e+00
   2.0000000e-01   1.1000000e+01   0.0000000e+00
   2.0000000e-01   1.2000000e+01   0.0000000e+00
   2.0000000e-01   1.3000000e+01   0.0000000e+00
   2.0000000e-01   1.4000000e+01   0.0000000e+00
   2.0000000e-01   1.5000000e+01   0.0000000e+00
   2.0000000e-01   1.6000000e+01   0.0000000e+00
   2.0000000e-01   1.7000000e+01   0.0000000e+00
   2.0000000e-01   1.8000000e+01   0.0000000e+00
   2.0000000e-01   1.9000000e+01   0.0000000e+00
   2.0000000e-01   2.0000000e+01   0.0000000e+00
   2.0000000e-01   2.1000000e+01   0.0000000e+00
   2.0000000e-01   2.2000000e+01   0.0000000e+00
   2.0000000e-01   2.3000000e+01   0.0000000e+00
   2.0000000e-01   2.4000000e+01   0.0000000e+00
   2.0000000e-01   2.5000000e+01   0.0000000e+00
   2.0000000e-01   2.6000000e+01   0.0000000e+00
   2.0000000e-01   2.7000000e+01   0.0000000e+00
   2.0000000e-01   2.8000000e+01   0.0000000e+00
   2.0000000e-01   2.9000000e+01   0.0000000e+00
   2.0000000e-01   3.0000000e+01   0.0000000e+00
   2.0000000e-01   3.1000000e+01   0.0000000e+00
   2.0000000e-01   3.2000000e+01   0.0000000e+00
   2.0000000e-01   3.3000000e+01   0.0000000e+00
   2.0000000e-01   3.4000000e+01   0.0000000e+00
   2.0000000e-01   3.5000000e+01   0.0000000e+00
   2.0000000e-01   3.6000000e+01   0.0000000e+00
   2.0000000e-01   3.7000000e+01   0.0000000e+00
   2.0000000e-01   3.8000000e+01   0.0000000e+00
   2.0000000e-01   3.9000000e+01   0.0000000e+00
   2.2000000e-01   1.0000000e+00   1.0000000e+00
   2.2000000e-01   2.0000000e+00   3.0000000e-01
   2.2000000e-01   3.0000000e+00   1.0000000e-01
   2.2000000e-01   4.0000000e+00   3.0000000e-01
   2.2000000e-01   5.0000000e+00   0.0000000e+00
   2.2000000e-01   6.0000000e+00   0.0000000e+00
   2.2000000e-01   7.0000000e+00   0.0000000e+00
   2.2000000e-01   8.0000000e+00   0.0000000e+00
   2.2000000e-01   9.0000000e+00   0.0000000e+00
   2.2000000e-01   1.0000000e+01   0.0000000e+00
   2.2000000e-01   1.1000000e+01   0.0000000e+00
   2.2000000e-01   1.2000000e+01   0.0000000e+00
   2.2000000e-01   1.3000000e+01   0.0000000e+00
   2.2000000e-01   1.4000000e+01   0.0000000e+00
   2.2000000e-01   1.5000000e+01   0.0000000e+00
   2.2000000e-01   1.6000000e+01   0.0000000e+00
   2.2000000e-01   1.7000000e+01   0.0000000e+00
   2.2000000e-01   1.8000000e+01   0.0000000e+00
   2.2000000e-01   1.9000000e+01   0.0000000e+00
   2.2000000e-01   2.0000000e+01   0.0000000e+00
   2.2000000e-01   2.1000000e+01   0.0000000e+00
   2.2000000e-01   2.2000000e+01   0.0000000e+00
   2.2000000e-01   2.3000000e+01   0.0000000e+00
   2.2000000e-01   2.4000000e+01   0.0000000e+00
   2.2000000e-01   2.5000000e+01   0.0000000e+00
   2.2000000e-01   2.6000000e+01   0.0000000e+00
   2.2000000e-01   2.7000000e+01   0.0000000e+00
   2.2000000e-01   2.8000000e+01   0.0000000e+00
   2.2000000e-01   2.9000000e+01   0.0000000e+00
   2.2000000e-01   3.0000000e+01   0.0000000e+00
   2.2000000e-01   3.1000000e+01   0.0000000e+00
   2.2000000e-01   3.2000000e+01   0.0000000e+00
   2.2000000e-01   3.3000000e+01   0.0000000e+00
   2.2000000e-01   3.4000000e+01   0.0000000e+00
   2.2000000e-01   3.5000000e+01   0.0000000e+00
   2.2000000e-01   3.6000000e+01   0.0000000e+00
   2.2000000e-01   3.7000000e+01   0.0000000e+00
   2.2000000e-01   3.8000000e+01   0.0000000e+00
   2.2000000e-01   3.9000000e+01   0.0000000e+00
   2.4000000e-01   1.0000000e+00   1.0000000e+00
   2.4000000e-01   2.0000000e+00   5.0000000e-01
   2.4000000e-01   3.0000000e+00   0.0000000e+00
   2.4000000e-01   4.0000000e+00   1.0000000e-01
   2.4000000e-01   5.0000000e+00   0.0000000e+00
   2.4000000e-01   6.0000000e+00   0.0000000e+00
   2.4000000e-01   7.0000000e+00   0.0000000e+00
   2.4000000e-01   8.0000000e+00   0.0000000e+00
   2.4000000e-01   9.0000000e+00   0.0000000e+00
   2.4000000e-01   1.0000000e+01   0.0000000e+00
   2.4000000e-01   1.1000000e+01   0.0000000e+00
   2.4000000e-01   1.2000000e+01   0.0000000e+00
   2.4000000e-01   1.3000000e+01   0.0000000e+00
   2.4000000e-01   1.4000000e+01   0.0000000e+00
   2.4000000e-01   1.5000000e+01   0.0000000e+00
   2.4000000e-01   1.6000000e+01   0.0000000e+00
   2.4000000e-01   1.7000000e+01   0.0000000e+00
   2.4000000e-01   1.8000000e+01   0.0000000e+00
   2.4000000e-01   1.9000000e+01   0.0000000e+00
   2.4000000e-01   2.0000000e+01   0.0000000e+00
   2.4000000e-01   2.1000000e+01   0.0000000e+00
   2.4000000e-01   2.2000000e+01   0.0000000e+00
   2.4000000e-01   2.3000000e+01   0.0000000e+00
   2.4000000e-01   2.4000000e+01   0.0000000e+00
   2.4000000e-01   2.5000000e+01   0.0000000e+00
   2.4000000e-01   2.6000000e+01   0.0000000e+00
   2.4000000e-01   2.7000000e+01   0.0000000e+00
   2.4000000e-01   2.8000000e+01   0.0000000e+00
   2.4000000e-01   2.9000000e+01   0.0000000e+00
   2.4000000e-01   3.0000000e+01   0.0000000e+00
   2.4000000e-01   3.1000000e+01   0.0000000e+00
   2.4000000e-01   3.2000000e+01   0.0000000e+00
   2.4000000e-01   3.3000000e+01   0.0000000e+00
   2.4000000e-01   3.4000000e+01   0.0000000e+00
   2.4000000e-01   3.5000000e+01   0.0000000e+00
   2.4000000e-01   3.6000000e+01   0.0000000e+00
   2.4000000e-01   3.7000000e+01   0.0000000e+00
   2.4000000e-01   3.8000000e+01   0.0000000e+00
   2.4000000e-01   3.9000000e+01   0.0000000e+00
   2.6000000e-01   1.0000000e+00   1.0000000e+00
   2.6000000e-01   2.0000000e+00   2.0000000e-01
   2.6000000e-01   3.0000000e+00   2.0000000e-01
   2.6000000e-01   4.0000000e+00   1.0000000e-01
   2.6000000e-01   5.0000000e+00   0.0000000e+00
   2.6000000e-01   6.0000000e+00   1.0000000e-01
   2.6000000e-01   7.0000000e+00   0.0000000e+00
   2.6000000e-01   8.0000000e+00   0.0000000e+00
   2.6000000e-01   9.0000000e+00   0.0000000e+00
   2.6000000e-01   1.0000000e+01   0.0000000e+00
   2.6000000e-01   1.1000000e+01   0.0000000e+00
   2.6000000e-01   1.2000000e+01   0.0000000e+00
   2.6000000e-01   1.3000000e+01   0.0000000e+00
   2.6000000e-01   1.4000000e+01   0.0000000e+00
   2.6000000e-01   1.5000000e+01   0.0000000e+00
   2.6000000e-01   1.6000000e+01   0.0000000e+00
   2.6000000e-01   1.7000000e+01   0.0000000e+00
   2.6000000e-01   1.8000000e+01   0.0000000e+00
   2.6000000e-01   1.9000000e+01   0.0000000e+00
   2.6000000e-01   2.0000000e+01   0.0000000e+00
   2.6000000e-01   2.1000000e+01   0.0000000e+00
   2.6000000e-01   2.2000000e+01   0.0000000e+00
   2.6000000e-01   2.3000000e+01   0.0000000e+00
   2.6000000e-01   2.4000000e+01   0.0000000e+00
   2.6000000e-01   2.5000000e+01   0.0000000e+00
   2.6000000e-01   2.6000000e+01   0.0000000e+00
   2.6000000e-01   2.7000000e+01   0.0000000e+00
   2.6000000e-01   2.8000000e+01   0.0000000e+00
   2.6000000e-01   2.9000000e+01   0.0000000e+00
   2.6000000e-01   3.0000000e+01   0.0000000e+00
   2.6000000e-01   3.1000000e+01   0.0000000e+00
   2.6000000e-01   3.2000000e+01   0.0000000e+00
   2.6000000e-01   3.3000000e+01   0.0000000e+00
   2.6000000e-01   3.4000000e+01   0.0000000e+00
   2.6000000e-01   3.5000000e+01   0.0000000e+00
   2.6000000e-01   3.6000000e+01   0.0000000e+00
   2.6000000e-01   3.7000000e+01   0.0000000e+00
   2.6000000e-01   3.8000000e+01   0.0000000e+00
   2.6000000e-01   3.9000000e+01   0.0000000e+00
   2.8000000e-01   1.0000000e+00   1.0000000e+00
   2.8000000e-01   2.0000000e+00   5.0000000e-01
   2.8000000e-01   3.0000000e+00   4.0000000e-01
   2.8000000e-01   4.0000000e+00   0.0000000e+00
   2.8000000e-01   5.0000000e+00   1.0000000e-01
   2.8000000e-01   6.0000000e+00   0.0000000e+00
   2.8000000e-01   7.0000000e+00   0.0000000e+00
   2.8000000e-01   8.0000000e+00   0.0000000e+00
   2.8000000e-01   9.0000000e+00   0.0000000e+00
   2.8000000e-01   1.0000000e+01   0.0000000e+00
   2.8000000e-01   1.1000000e+01   0.0000000e+00
   2.8000000e-01   1.2000000e+01   0.0000000e+00
   2.8000000e-01   1.3000000e+01   0.0000000e+00
   2.8000000e-01   1.4000000e+01   0.0000000e+00
   2.8000000e-01   1.5000000e+01   0.0000000e+00
   2.8000000e-01   1.6000000e+01   0.0000000e+00
   2.8000000e-01   1.7000000e+01   0.0000000e+00
   2.8000000e-01   1.8000000e+01   0.0000000e+00
   2.8000000e-01   1.9000000e+01   0.0000000e+00
   2.8000000e-01   2.0000000e+01   0.0000000e+00
   2.8000000e-01   2.1000000e+01   0.0000000e+00
   2.8000000e-01   2.2000000e+01   0.0000000e+00
   2.8000000e-01   2.3000000e+01   0.0000000e+00
   2.8000000e-01   2.4000000e+01   0.0000000e+00
   2.8000000e-01   2.5000000e+01   0.0000000e+00
   2.8000000e-01   2.6000000e+01   0.0000000e+00
   2.8000000e-01   2.7000000e+01   0.0000000e+00
   2.8000000e-01   2.8000000e+01   0.0000000e+00
   2.8000000e-01   2.9000000e+01   0.0000000e+00
   2.8000000e-01   3.0000000e+01   0.0000000e+00
   2.8000000e-01   3.1000000e+01   0.0000000e+00
   2.8000000e-01   3.2000000e+01   0.0000000e+00
   2.8000000e-01   3.3000000e+01   0.0000000e+00
   2.8000000e-01   3.4000000e+01   0.0000000e+00
   2.8000000e-01   3.5000000e+01   0.0000000e+00
   2.8000000e-01   3.6000000e+01   0.0000000e+00
   2.8000000e-01   3.7000000e+01   0.0000000e+00
   2.8000000e-01   3.8000000e+01   0.0000000e+00
   2.8000000e-01   3.9000000e+01   0.0000000e+00
   3.0000000e-01   1.0000000e+00   1.0000000e+00
   3.0000000e-01   2.0000000e+00   3.0000000e-01
   3.0000000e-01   3.0000000e+00   4.0000000e-01
   3.0000000e-01   4.0000000e+00   2.0000000e-01
   3.0000000e-01   5.0000000e+00   2.0000000e-01
   3.0000000e-01   6.0000000e+00   1.0000000e-01
   3.0000000e-01   7.0000000e+00   0.0000000e+00
   3.0000000e-01   8.0000000e+00   0.0000000e+00
   3.0000000e-01   9.0000000e+00   0.0000000e+00
   3.0000000e-01   1.0000000e+01   0.0000000e+00
   3.0000000e-01   1.1000000e+01   0.0000000e+00
   3.0000000e-01   1.2000000e+01   0.0000000e+00
   3.0000000e-01   1.3000000e+01   0.0000000e+00
   3.0000000e-01   1.4000000e+01   0.0000000e+00
   3.0000000e-01   1.5000000e+01   0.0000000e+00
   3.0000000e-01   1.6000000e+01   0.0000000e+00
   3.0000000e-01   1.7000000e+01   0.0000000e+00
   3.0000000e-01   1.8000000e+01   0.0000000e+00
   3.0000000e-01   1.9000000e+01   0.0000000e+00
   3.0000000e-01   2.0000000e+01   0.0000000e+00
   3.0000000e-01   2.1000000e+01   0.0000000e+00
   3.0000000e-01   2.2000000e+01   0.0000000e+00
   3.0000000e-01   2.3000000e+01   0.0000000e+00
   3.0000000e-01   2.4000000e+01   0.0000000e+00
   3.0000000e-01   2.5000000e+01   0.0000000e+00
   3.0000000e-01   2.6000000e+01   0.0000000e+00
   3.0000000e-01   2.7000000e+01   0.0000000e+00
   3.0000000e-01   2.8000000e+01   0.0000000e+00
   3.0000000e-01   2.9000000e+01   0.0000000e+00
   3.0000000e-01   3.0000000e+01   0.0000000e+00
   3.0000000e-01   3.1000000e+01   0.0000000e+00
   3.0000000e-01   3.2000000e+01   0.0000000e+00
   3.0000000e-01   3.3000000e+01   0.0000000e+00
   3.0000000e-01   3.4000000e+01   0.0000000e+00
   3.0000000e-01   3.5000000e+01   0.0000000e+00
   3.0000000e-01   3.6000000e+01   0.0000000e+00
   3.0000000e-01   3.7000000e+01   0.0000000e+00
   3.0000000e-01   3.8000000e+01   0.0000000e+00
   3.0000000e-01   3.9000000e+01   0.0000000e+00
   3.2000000e-01   1.0000000e+00   1.0000000e+00
   3.2000000e-01   2.0000000e+00   7.0000000e-01
   3.2000000e-01   3.0000000e+00   2.0000000e-01
   3.2000000e-01   4.0000000e+00   2.0000000e-01
   3.2000000e-01   5.0000000e+00   0.0000000e+00
   3.2000000e-01   6.0000000e+00   0.0000000e+00
   3.2000000e-01   7.0000000e+00   0.0000000e+00
   3.2000000e-01   8.0000000e+00   0.0000000e+00
   3.2000000e-01   9.0000000e+00   0.0000000e+00
   3.2000000e-01   1.0000000e+01   0.0000000e+00
   3.2000000e-01   1.1000000e+01   0.0000000e+00
   3.2000000e-01   1.2000000e+01   0.0000000e+00
   3.2000000e-01   1.3000000e+01   0.0000000e+00
   3.2000000e-01   1.4000000e+01   0.0000000e+00
   3.2000000e-01   1.5000000e+01   0.0000000e+00
   3.2000000e-01   1.6000000e+01   0.0000000e+00
   3.2000000e-01   1.7000000e+01   0.0000000e+00
   3.2000000e-01   1.8000000e+01   0.0000000e+00
   3.2000000e-01   1.9000000e+01   0.0000000e+00
   3.2000000e-01   2.0000000e+01   0.0000000e+00
   3.2000000e-01   2.1000000e+01   0.0000000e+00
   3.2000000e-01   2.2000000e+01   0.0000000e+00
   3.2000000e-01   2.3000000e+01   0.0000000e+00
   3.2000000e-01   2.4000000e+01   0.0000000e+00
   3.2000000e-01   2.5000000e+01   0.0000000e+00
   3.2000000e-01   2.6000000e+01   0.0000000e+00
   3.2000000e-01   2.7000000e+01   0.0000000e+00
   3.2000000e-01   2.8000000e+01   0.0000000e+00
   3.2000000e-01   2.9000000e+01   0.0000000e+00
   3.2000000e-01   3.0000000e+01   0.0000000e+00
   3.2000000e-01   3.1000000e+01   0.0000000e+00
   3.2000000e-01   3.2000000e+01   0.0000000e+00
   3.2000000e-01   3.3000000e+01   0.0000000e+00
   3.2000000e-01   3.4000000e+01   0.0000000e+00
   3.2000000e-01   3.5000000e+01   0.0000000e+00
   3.2000000e-01   3.6000000e+01   0.0000000e+00
   3.2000000e-01   3.7000000e+01   0.0000000e+00
   3.2000000e-01   3.8000000e+01   0.0000000e+00
   3.2000000e-01   3.9000000e+01   0.0000000e+00
   3.4000000e-01   1.0000000e+00   1.0000000e+00
   3.4000000e-01   2.0000000e+00   5.0000000e-01
   3.4000000e-01   3.0000000e+00   1.0000000e-01
   3.4000000e-01   4.0000000e+00   3.0000000e-01
   3.4000000e-01   5.0000000e+00   0.0000000e+00
   3.4000000e-01   6.0000000e+00   0.0000000e+00
   3.4000000e-01   7.0000000e+00   0.0000000e+00
   3.4000000e-01   8.0000000e+00   0.0000000e+00
   3.4000000e-01   9.0000000e+00   0.0000000e+00
   3.4000000e-01   1.0000000e+01   0.0000000e+00
   3.4000000e-01   1.1000000e+01   0.0000000e+00
   3.4000000e-01   1.2000000e+01   0.0000000e+00
   3.4000000e-01   1.3000000e+01   0.0000000e+00
   3.4000000e-01   1.4000000e+01   0.0000000e+00
   3.4000000e-01   1.5000000e+01   0.0000000e+00
   3.4000000e-01   1.6000000e+01   0.0000000e+00
   3.4000000e-01   1.7000000e+01   0.0000000e+00
   3.4000000e-01   1.8000000e+01   0.0000000e+00
   3.4000000e-01   1.9000000e+01   0.0000000e+00
   3.4000000e-01   2.0000000e+01   0.0000000e+00
   3.4000000e-01   2.1000000e+01   0.0000000e+00
   3.4000000e-01   2.2000000e+01   0.0000000e+00
   3.4000000e-01   2.3000000e+01   0.0000000e+00
   3.4000000e-01   2.4000000e+01   0.0000000e+00
   3.4000000e-01   2.5000000e+01   0.0000000e+00
   3.4000000e-01   2.6000000e+01   0.0000000e+00
   3.4000000e-01   2.7000000e+01   0.0000000e+00
   3.4000000e-01   2.8000000e+01   0.0000000e+00
   3.4000000e-01   2.9000000e+01   0.0000000e+00
   3.4000000e-01   3.0000000e+01   0.0000000e+00
   3.4000000e-01   3.1000000e+01   0.0000000e+00
   3.4000000e-01   3.2000000e+01   0.0000000e+00
   3.4000000e-01   3.3000000e+01   0.0000000e+00
   3.4000000e-01   3.4000000e+01   0.0000000e+00
   3.4000000e-01   3.5000000e+01   0.0000000e+00
   3.4000000e-01   3.6000000e+01   0.0000000e+00
   3.4000000e-01   3.7000000e+01   0.0000000e+00
   3.4000000e-01   3.8000000e+01   0.0000000e+00
   3.4000000e-01   3.9000000e+01   0.0000000e+00
   3.6000000e-01   1.0000000e+00   1.0000000e+00
   3.6000000e-01   2.0000000e+00   8.0000000e-01
   3.6000000e-01   3.0000000e+00   0.0000000e+00
   3.6000000e-01   4.0000000e+00   3.0000000e-01
   3.6000000e-01   5.0000000e+00   0.0000000e+00
   3.6000000e-01   6.0000000e+00   0.0000000e+00
   3.6000000e-01   7.0000000e+00   0.0000000e+00
   3.6000000e-01   8.0000000e+00   0.0000000e+00
   3.6000000e-01   9.0000000e+00   0.0000000e+00
   3.6000000e-01   1.0000000e+01   0.0000000e+00
   3.6000000e-01   1.1000000e+01   0.0000000e+00
   3.6000000e-01   1.2000000e+01   0.0000000e+00
   3.6000000e-01   1.3000000e+01   0.0000000e+00
   3.6000000e-01   1.4000000e+01   0.0000000e+00
   3.6000000e-01   1.5000000e+01   0.0000000e+00
   3.6000000e-01   1.6000000e+01   0.0000000e+00
   3.6000000e-01   1.7000000e+01   0.0000000e+00
   3.6000000e-01   1.8000000e+01   0.0000000e+00
   3.6000000e-01   1.9000000e+01   0.0000000e+00
   3.6000000e-01   2.0000000e+01   0.0000000e+00
   3.6000000e-01   2.1000000e+01   0.0000000e+00
   3.6000000e-01   2.2000000e+01   0.0000000e+00
   3.6000000e-01   2.3000000e+01   0.0000000e+00
   3.6000000e-01   2.4000000e+01   0.0000000e+00
   3.6000000e-01   2.5000000e+01   0.0000000e+00
   3.6000000e-01   2.6000000e+01   0.0000000e+00
   3.6000000e-01   2.7000000e+01   0.0000000e+00
   3.6000000e-01   2.8000000e+01   0.0000000e+00
   3.6000000e-01   2.9000000e+01   0.0000000e+00
   3.6000000e-01   3.0000000e+01   0.0000000e+00
   3.6000000e-01   3.1000000e+01   0.0000000e+00
   3.6000000e-01   3.2000000e+01   0.0000000e+00
   3.6000000e-01   3.3000000e+01   0.0000000e+00
   3.6000000e-01   3.4000000e+01   0.0000000e+00
   3.6000000e-01   3.5000000e+01   0.0000000e+00
   3.6000000e-01   3.6000000e+01   0.0000000e+00
   3.6000000e-01   3.7000000e+01   0.0000000e+00
   3.6000000e-01   3.8000000e+01   0.0000000e+00
   3.6000000e-01   3.9000000e+01   0.0000000e+00
   3.8000000e-01   1.0000000e+00   1.0000000e+00
   3.8000000e-01   2.0000000e+00   3.0000000e-01
   3.8000000e-01   3.0000000e+00   1.0000000e-01
   3.8000000e-01   4.0000000e+00   1.0000000e-01
   3.8000000e-01   5.0000000e+00   2.0000000e-01
   3.8000000e-01   6.0000000e+00   1.0000000e-01
   3.8000000e-01   7.0000000e+00   1.0000000e-01
   3.8000000e-01   8.0000000e+00   0.0000000e+00
   3.8000000e-01   9.0000000e+00   0.0000000e+00
   3.8000000e-01   1.0000000e+01   0.0000000e+00
   3.8000000e-01   1.1000000e+01   0.0000000e+00
   3.8000000e-01   1.2000000e+01   0.0000000e+00
   3.8000000e-01   1.3000000e+01   0.0000000e+00
   3.8000000e-01   1.4000000e+01   0.0000000e+00
   3.8000000e-01   1.5000000e+01   0.0000000e+00
   3.8000000e-01   1.6000000e+01   0.0000000e+00
   3.8000000e-01   1.7000000e+01   0.0000000e+00
   3.8000000e-01   1.8000000e+01   0.0000000e+00
   3.8000000e-01   1.9000000e+01   0.0000000e+00
   3.8000000e-01   2.0000000e+01   0.0000000e+00
   3.8000000e-01   2.1000000e+01   0.0000000e+00
   3.8000000e-01   2.2000000e+01   0.0000000e+00
   3.8000000e-01   2.3000000e+01   0.0000000e+00
   3.8000000e-01   2.4000000e+01   0.0000000e+00
   3.8000000e-01   2.5000000e+01   0.0000000e+00
   3.8000000e-01   2.6000000e+01   0.0000000e+00
   3.8000000e-01   2.7000000e+01   0.0000000e+00
   3.8000000e-01   2.8000000e+01   0.0000000e+00
   3.8000000e-01   2.9000000e+01   0.0000000e+00
   3.8000000e-01   3.0000000e+01   0.0000000e+00
   3.8000000e-01   3.1000000e+01   0.0000000e+00
   3.8000000e-01   3.2000000e+01   0.0000000e+00
   3.8000000e-01   3.3000000e+01   0.0000000e+00
   3.8000000e-01   3.4000000e+01   0.0000000e+00
   3.8000000e-01   3.5000000e+01   0.0000000e+00
   3.8000000e-01   3.6000000e+01   0.0000000e+00
   3.8000000e-01   3.7000000e+01   0.0000000e+00
   3.8000000e-01   3.8000000e+01   0.0000000e+00
   3.8000000e-01   3.9000000e+01   0.0000000e+00
   4.0000000e-01   1.0000000e+00   1.0000000e+00
   4.0000000e-01   2.0000000e+00   3.0000000e-01
   4.0000000e-01   3.0000000e+00   2.0000000e-01
   4.0000000e-01   4.0000000e+00   3.0000000e-01
   4.0000000e-01   5.0000000e+00   1.0000000e-01
   4.0000000e-01   6.0000000e+00   0.0000000e+00
   4.0000000e-01   7.0000000e+00   0.0000000e+00
   4.0000000e-01   8.0000000e+00   0.0000000e+00
   4.0000000e-01   9.0000000e+00   0.0000000e+00
   4.0000000e-01   1.0000000e+01   0.0000000e+00
   4.0000000e-01   1.1000000e+01   0.0000000e+00
   4.0000000e-01   1.2000000e+01   0.0000000e+00
   4.0000000e-01   1.3000000e+01   0.0000000e+00
   4.0000000e-01   1.4000000e+01   0.0000000e+00
   4.0000000e-01   1.5000000e+01   0.0000000e+00
   4.0000000e-01   1.6000000e+01   0.0000000e+00
   4.0000000e-01   1.7000000e+01   0.0000000e+00
   4.0000000e-01   1.8000000e+01   0.0000000e+00
   4.0000000e-01   1.9000000e+01   0.0000000e+00
   4.0000000e-01   2.0000000e+01   0.0000000e+00
   4.0000000e-01   2.1000000e+01   0.0000000e+00
   4.0000000e-01   2.2000000e+01   0.0000000e+00
   4.0000000e-01   2.3000000e+01   0.0000000e+00
   4.0000000e-01   2.4000000e+01   0.0000000e+00
   4.0000000e-01   2.5000000e+01   0.0000000e+00
   4.0000000e-01   2.6000000e+01   0.0000000e+00
   4.0000000e-01   2.7000000e+01   0.0000000e+00
   4.0000000e-01   2.8000000e+01   0.0000000e+00
   4.0000000e-01   2.9000000e+01   0.0000000e+00
   4.0000000e-01   3.0000000e+01   0.0000000e+00
   4.0000000e-01   3.1000000e+01   0.0000000e+00
   4.0000000e-01   3.2000000e+01   0.0000000e+00
   4.0000000e-01   3.3000000e+01   0.0000000e+00
   4.0000000e-01   3.4000000e+01   0.0000000e+00
   4.0000000e-01   3.5000000e+01   0.0000000e+00
   4.0000000e-01   3.6000000e+01   0.0000000e+00
   4.0000000e-01   3.7000000e+01   0.0000000e+00
   4.0000000e-01   3.8000000e+01   0.0000000e+00
   4.0000000e-01   3.9000000e+01   0.0000000e+00
   4.2000000e-01   1.0000000e+00   1.0000000e+00
   4.2000000e-01   2.0000000e+00   5.0000000e-01
   4.2000000e-01   3.0000000e+00   0.0000000e+00
   4.2000000e-01   4.0000000e+00   0.0000000e+00
   4.2000000e-01   5.0000000e+00   1.0000000e-01
   4.2000000e-01   6.0000000e+00   1.0000000e-01
   4.2000000e-01   7.0000000e+00   0.0000000e+00
   4.2000000e-01   8.0000000e+00   0.0000000e+00
   4.2000000e-01   9.0000000e+00   0.0000000e+00
   4.2000000e-01   1.0000000e+01   0.0000000e+00
   4.2000000e-01   1.1000000e+01   0.0000000e+00
   4.2000000e-01   1.2000000e+01   0.0000000e+00
   4.2000000e-01   1.3000000e+01   0.0000000e+00
   4.2000000e-01   1.4000000e+01   0.0000000e+00
   4.2000000e-01   1.5000000e+01   0.0000000e+00
   4.2000000e-01   1.6000000e+01   0.0000000e+00
   4.2000000e-01   1.7000000e+01   0.0000000e+00
   4.2000000e-01   1.8000000e+01   0.0000000e+00
   4.2000000e-01   1.9000000e+01   0.0000000e+00
   4.2000000e-01   2.0000000e+01   0.0000000e+00
   4.2000000e-01   2.1000000e+01   0.0000000e+00
   4.2000000e-01   2.2000000e+01   0.0000000e+00
   4.2000000e-01   2.3000000e+01   0.0000000e+00
   4.2000000e-01   2.4000000e+01   0.0000000e+00
   4.2000000e-01   2.5000000e+01   0.0000000e+00
   4.2000000e-01   2.6000000e+01   0.0000000e+00
   4.2000000e-01   2.7000000e+01   0.0000000e+00
   4.2000000e-01   2.8000000e+01   0.0000000e+00
   4.2000000e-01   2.9000000e+01   0.0000000e+00
   4.2000000e-01   3.0000000e+01   0.0000000e+00
   4.2000000e-01   3.1000000e+01   0.0000000e+00
   4.2000000e-01   3.2000000e+01   0.0000000e+00
   4.2000000e-01   3.3000000e+01   0.0000000e+00
   4.2000000e-01   3.4000000e+01   0.0000000e+00
   4.2000000e-01   3.5000000e+01   0.0000000e+00
   4.2000000e-01   3.6000000e+01   0.0000000e+00
   4.2000000e-01   3.7000000e+01   0.0000000e+00
   4.2000000e-01   3.8000000e+01   0.0000000e+00
   4.2000000e-01   3.9000000e+01   0.0000000e+00
   4.4000000e-01   1.0000000e+00   1.0000000e+00
   4.4000000e-01   2.0000000e+00   6.0000000e-01
   4.4000000e-01   3.0000000e+00   5.0000000e-01
   4.4000000e-01   4.0000000e+00   2.0000000e-01
   4.4000000e-01   5.0000000e+00   1.0000000e-01
   4.4000000e-01   6.0000000e+00   0.0000000e+00
   4.4000000e-01   7.0000000e+00   0.0000000e+00
   4.4000000e-01   8.0000000e+00   0.0000000e+00
   4.4000000e-01   9.0000000e+00   0.0000000e+00
   4.4000000e-01   1.0000000e+01   0.0000000e+00
   4.4000000e-01   1.1000000e+01   0.0000000e+00
   4.4000000e-01   1.2000000e+01   0.0000000e+00
   4.4000000e-01   1.3000000e+01   0.0000000e+00
   4.4000000e-01   1.4000000e+01   0.0000000e+00
   4.4000000e-01   1.5000000e+01   0.0000000e+00
   4.4000000e-01   1.6000000e+01   0.0000000e+00
   4.4000000e-01   1.7000000e+01   0.0000000e+00
   4.4000000e-01   1.8000000e+01   0.0000000e+00
   4.4000000e-01   1.9000000e+01   0.0000000e+00
   4.4000000e-01   2.0000000e+01   0.0000000e+00
   4.4000000e-01   2.1000000e+01   0.0000000e+00
   4.4000000e-01   2.2000000e+01   0.0000000e+00
   4.4000000e-01   2.3000000e+01   0.0000000e+00
   4.4000000e-01   2.4000000e+01   0.0000000e+00
   4.4000000e-01   2.5000000e+01   0.0000000e+00
   4.4000000e-01   2.6000000e+01   0.0000000e+00
   4.4000000e-01   2.7000000e+01   0.0000000e+00
   4.4000000e-01   2.8000000e+01   0.0000000e+00
   4.4000000e-01   2.9000000e+01   0.0000000e+00
   4.4000000e-01   3.0000000e+01   0.0000000e+00
   4.4000000e-01   3.1000000e+01   0.0000000e+00
   4.4000000e-01   3.2000000e+01   0.0000000e+00
   4.4000000e-01   3.3000000e+01   0.0000000e+00
   4.4000000e-01   3.4000000e+01   0.0000000e+00
   4.4000000e-01   3.5000000e+01   0.0000000e+00
   4.4000000e-01   3.6000000e+01   0.0000000e+00
   4.4000000e-01   3.7000000e+01   0.0000000e+00
   4.4000000e-01   3.8000000e+01   0.0000000e+00
   4.4000000e-01   3.9000000e+01   0.0000000e+00
   4.6000000e-01   1.0000000e+00   1.0000000e+00
   4.6000000e-01   2.0000000e+00   8.0000000e-01
   4.6000000e-01   3.0000000e+00   5.0000000e-01
   4.6000000e-01   4.0000000e+00   0.0000000e+00
   4.6000000e-01   5.0000000e+00   0.0000000e+00
   4.6000000e-01   6.0000000e+00   0.0000000e+00
   4.6000000e-01   7.0000000e+00   0.0000000e+00
   4.6000000e-01   8.0000000e+00   0.0000000e+00
   4.6000000e-01   9.0000000e+00   0.0000000e+00
   4.6000000e-01   1.0000000e+01   0.0000000e+00
   4.6000000e-01   1.1000000e+01   0.0000000e+00
   4.6000000e-01   1.2000000e+01   0.0000000e+00
   4.6000000e-01   1.3000000e+01   0.0000000e+00
   4.6000000e-01   1.4000000e+01   0.0000000e+00
   4.6000000e-01   1.5000000e+01   0.0000000e+00
   4.6000000e-01   1.6000000e+01   0.0000000e+00
   4.6000000e-01   1.7000000e+01   0.0000000e+00
   4.6000000e-01   1.8000000e+01   0.0000000e+00
   4.6000000e-01   1.9000000e+01   0.0000000e+00
   4.6000000e-01   2.0000000e+01   0.0000000e+00
   4.6000000e-01   2.1000000e+01   0.0000000e+00
   4.6000000e-01   2.2000000e+01   0.0000000e+00
   4.6000000e-01   2.3000000e+01   0.0000000e+00
   4.6000000e-01   2.4000000e+01   0.0000000e+00
   4.6000000e-01   2.5000000e+01   0.0000000e+00
   4.6000000e-01   2.6000000e+01   0.0000000e+00
   4.6000000e-01   2.7000000e+01   0.0000000e+00
   4.6000000e-01   2.8000000e+01   0.0000000e+00
   4.6000000e-01   2.9000000e+01   0.0000000e+00
   4.6000000e-01   3.0000000e+01   0.0000000e+00
   4.6000000e-01   3.1000000e+01   0.0000000e+00
   4.6000000e-01   3.2000000e+01   0.0000000e+00
   4.6000000e-01   3.3000000e+01   0.0000000e+00
   4.6000000e-01   3.4000000e+01   0.0000000e+00
   4.6000000e-01   3.5000000e+01   0.0000000e+00
   4.6000000e-01   3.6000000e+01   0.0000000e+00
   4.6000000e-01   3.7000000e+01   0.0000000e+00
   4.6000000e-01   3.8000000e+01   0.0000000e+00
   4.6000000e-01   3.9000000e+01   0.0000000e+00
   4.8000000e-01   1.0000000e+00   1.0000000e+00
   4.8000000e-01   2.0000000e+00   7.0000000e-01
   4.8000000e-01   3.0000000e+00   3.0000000e-01
   4.8000000e-01   4.0000000e+00   1.0000000e-01
   4.8000000e-01   5.0000000e+00   1.0000000e-01
   4.8000000e-01   6.0000000e+00   1.0000000e-01
   4.8000000e-01   7.0000000e+00   0.0000000e+00
   4.8000000e-01   8.0000000e+00   0.0000000e+00
   4.8000000e-01   9.0000000e+00   0.0000000e+00
   4.8000000e-01   1.0000000e+01   0.0000000e+00
   4.8000000e-01   1.1000000e+01   0.0000000e+00
   4.8000000e-01   1.2000000e+01   0.0000000e+00
   4.8000000e-01   1.3000000e+01   0.0000000e+00
   4.8000000e-01   1.4000000e+01   0.0000000e+00
   4.8000000e-01   1.5000000e+01   0.0000000e+00
   4.8000000e-01   1.6000000e+01   0.0000000e+00
   4.8000000e-01   1.7000000e+01   0.0000000e+00
   4.8000000e-01   1.8000000e+01   0.0000000e+00
   4.8000000e-01   1.9000000e+01   0.0000000e+00
   4.8000000e-01   2.0000000e+01   0.0000000e+00
   4.8000000e-01   2.1000000e+01   0.0000000e+00
   4.8000000e-01   2.2000000e+01   0.0000000e+00
   4.8000000e-01   2.3000000e+01   0.0000000e+00
   4.8000000e-01   2.4000000e+01   0.0000000e+00
   4.8000000e-01   2.5000000e+01   0.0000000e+00
   4.8000000e-01   2.6000000e+01   0.0000000e+00
   4.8000000e-01   2.7000000e+01   0.0000000e+00
   4.8000000e-01   2.8000000e+01   0.0000000e+00
   4.8000000e-01   2.9000000e+01   0.0000000e+00
   4.8000000e-01   3.0000000e+01   0.0000000e+00
   4.8000000e-01   3.1000000e+01   0.0000000e+00
   4.8000000e-01   3.2000000e+01   0.0000000e+00
   4.8000000e-01   3.3000000e+01   0.0000000e+00
   4.8000000e-01   3.4000000e+01   0.0000000e+00
   4.8000000e-01   3.5000000e+01   0.0000000e+00
   4.8000000e-01   3.6000000e+01   0.0000000e+00
   4.8000000e-01   3.7000000e+01   0.0000000e+00
   4.8000000e-01   3.8000000e+01   0.0000000e+00
   4.8000000e-01   3.9000000e+01   0.0000000e+00
   5.0000000e-01   1.0000000e+00   1.0000000e+00
   5.0000000e-01   2.0000000e+00   9.0000000e-01
   5.0000000e-01   3.0000000e+00   2.0000000e-01
   5.0000000e-01   4.0000000e+00   4.0000000e-01
   5.0000000e-01   5.0000000e+00   0.0000000e+00
   5.0000000e-01   6.0000000e+00   0.0000000e+00
   5.0000000e-01   7.0000000e+00   0.0000000e+00
   5.0000000e-01   8.0000000e+00   0.0000000e+00
   5.0000000e-01   9.0000000e+00   0.0000000e+00
   5.0000000e-01   1.0000000e+01   0.0000000e+00
   5.0000000e-01   1.1000000e+01   0.0000000e+00
   5.0000000e-01   1.2000000e+01   0.0000000e+00
   5.0000000e-01   1.3000000e+01   0.0000000e+00
   5.0000000e-01   1.4000000e+01   0.0000000e+00
   5.0000000e-01   1.5000000e+01   0.0000000e+00
   5.0000000e-01   1.6000000e+01   0.0000000e+00
   5.0000000e-01   1.7000000e+01   0.0000000e+00
   5.0000000e-01   1.8000000e+01   0.0000000e+00
   5.0000000e-01   1.9000000e+01   0.0000000e+00
   5.0000000e-01   2.0000000e+01   0.0000000e+00
   5.0000000e-01   2.1000000e+01   0.0000000e+00
   5.0000000e-01   2.2000000e+01   0.0000000e+00
   5.0000000e-01   2.3000000e+01   0.0000000e+00
   5.0000000e-01   2.4000000e+01   0.0000000e+00
   5.0000000e-01   2.5000000e+01   0.0000000e+00
   5.0000000e-01   2.6000000e+01   0.0000000e+00
   5.0000000e-01   2.7000000e+01   0.0000000e+00
   5.0000000e-01   2.8000000e+01   0.0000000e+00
   5.0000000e-01   2.9000000e+01   0.0000000e+00
   5.0000000e-01   3.0000000e+01   0.0000000e+00
   5.0000000e-01   3.1000000e+01   0.0000000e+00
   5.0000000e-01   3.2000000e+01   0.0000000e+00
   5.0000000e-01   3.3000000e+01   0.0000000e+00
   5.0000000e-01   3.4000000e+01   0.0000000e+00
   5.0000000e-01   3.5000000e+01   0.0000000e+00
   5.0000000e-01   3.6000000e+01   0.0000000e+00
   5.0000000e-01   3.7000000e+01   0.0000000e+00
   5.0000000e-01   3.8000000e+01   0.0000000e+00
   5.0000000e-01   3.9000000e+01   0.0000000e+00
   5.2000000e-01   1.0000000e+00   1.0000000e+00
   5.2000000e-01   2.0000000e+00   1.0000000e+00
   5.2000000e-01   3.0000000e+00   6.0000000e-01
   5.2000000e-01   4.0000000e+00   2.0000000e-01
   5.2000000e-01   5.0000000e+00   1.0000000e-01
   5.2000000e-01   6.0000000e+00   1.0000000e-01
   5.2000000e-01   7.0000000e+00   0.0000000e+00
   5.2000000e-01   8.0000000e+00   0.0000000e+00
   5.2000000e-01   9.0000000e+00   0.0000000e+00
   5.2000000e-01   1.0000000e+01   0.0000000e+00
   5.2000000e-01   1.1000000e+01   0.0000000e+00
   5.2000000e-01   1.2000000e+01   0.0000000e+00
   5.2000000e-01   1.3000000e+01   0.0000000e+00
   5.2000000e-01   1.4000000e+01   0.0000000e+00
   5.2000000e-01   1.5000000e+01   0.0000000e+00
   5.2000000e-01   1.6000000e+01   0.0000000e+00
   5.2000000e-01   1.7000000e+01   0.0000000e+00
   5.2000000e-01   1.8000000e+01   0.0000000e+00
   5.2000000e-01   1.9000000e+01   0.0000000e+00
   5.2000000e-01   2.0000000e+01   0.0000000e+00
   5.2000000e-01   2.1000000e+01   0.0000000e+00
   5.2000000e-01   2.2000000e+01   0.0000000e+00
   5.2000000e-01   2.3000000e+01   0.0000000e+00
   5.2000000e-01   2.4000000e+01   0.0000000e+00
   5.2000000e-01   2.5000000e+01   0.0000000e+00
   5.2000000e-01   2.6000000e+01   0.0000000e+00
   5.2000000e-01   2.7000000e+01   0.0000000e+00
   5.2000000e-01   2.8000000e+01   0.0000000e+00
   5.2000000e-01   2.9000000e+01   0.0000000e+00
   5.2000000e-01   3.0000000e+01   0.0000000e+00
   5.2000000e-01   3.1000000e+01   0.0000000e+00
   5.2000000e-01   3.2000000e+01   0.0000000e+00
   5.2000000e-01   3.3000000e+01   0.0000000e+00
   5.2000000e-01   3.4000000e+01   0.0000000e+00
   5.2000000e-01   3.5000000e+01   0.0000000e+00
   5.2000000e-01   3.6000000e+01   0.0000000e+00
   5.2000000e-01   3.7000000e+01   0.0000000e+00
   5.2000000e-01   3.8000000e+01   0.0000000e+00
   5.2000000e-01   3.9000000e+01   0.0000000e+00
   5.4000000e-01   1.0000000e+00   1.0000000e+00
   5.4000000e-01   2.0000000e+00   1.0000000e+00
   5.4000000e-01   3.0000000e+00   6.0000000e-01
   5.4000000e-01   4.0000000e+00   1.0000000e-01
   5.4000000e-01   5.0000000e+00   1.0000000e-01
   5.4000000e-01   6.0000000e+00   0.0000000e+00
   5.4000000e-01   7.0000000e+00   1.0000000e-01
   5.4000000e-01   8.0000000e+00   0.0000000e+00
   5.4000000e-01   9.0000000e+00   0.0000000e+00
   5.4000000e-01   1.0000000e+01   0.0000000e+00
   5.4000000e-01   1.1000000e+01   0.0000000e+00
   5.4000000e-01   1.2000000e+01   0.0000000e+00
   5.4000000e-01   1.3000000e+01   0.0000000e+00
   5.4000000e-01   1.4000000e+01   0.0000000e+00
   5.4000000e-01   1.5000000e+01   0.0000000e+00
   5.4000000e-01   1.6000000e+01   0.0000000e+00
   5.4000000e-01   1.7000000e+01   0.0000000e+00
   5.4000000e-01   1.8000000e+01   0.0000000e+00
   5.4000000e-01   1.9000000e+01   0.0000000e+00
   5.4000000e-01   2.0000000e+01   0.0000000e+00
   5.4000000e-01   2.1000000e+01   0.0000000e+00
   5.4000000e-01   2.2000000e+01   0.0000000e+00
   5.4000000e-01   2.3000000e+01   0.0000000e+00
   5.4000000e-01   2.4000000e+01   0.0000000e+00
   5.4000000e-01   2.5000000e+01   0.0000000e+00
   5.4000000e-01   2.6000000e+01   0.0000000e+00
   5.4000000e-01   2.7000000e+01   0.0000000e+00
   5.4000000e-01   2.8000000e+01   0.0000000e+00
   5.4000000e-01   2.9000000e+01   0.0000000e+00
   5.4000000e-01   3.0000000e+01   0.0000000e+00
   5.4000000e-01   3.1000000e+01   0.0000000e+00
   5.4000000e-01   3.2000000e+01   0.0000000e+00
   5.4000000e-01   3.3000000e+01   0.0000000e+00
   5.4000000e-01   3.4000000e+01   0.0000000e+00
   5.4000000e-01   3.5000000e+01   0.0000000e+00
   5.4000000e-01   3.6000000e+01   0.0000000e+00
   5.4000000e-01   3.7000000e+01   0.0000000e+00
   5.4000000e-01   3.8000000e+01   0.0000000e+00
   5.4000000e-01   3.9000000e+01   0.0000000e+00
   5.6000000e-01   1.0000000e+00   1.0000000e+00
   5.6000000e-01   2.0000000e+00   1.0000000e+00
   5.6000000e-01   3.0000000e+00   6.0000000e-01
   5.6000000e-01   4.0000000e+00   4.0000000e-01
   5.6000000e-01   5.0000000e+00   0.0000000e+00
   5.6000000e-01   6.0000000e+00   0.0000000e+00
   5.6000000e-01   7.0000000e+00   0.0000000e+00
   5.6000000e-01   8.0000000e+00   0.0000000e+00
   5.6000000e-01   9.0000000e+00   1.0000000e-01
   5.6000000e-01   1.0000000e+01   0.0000000e+00
   5.6000000e-01   1.1000000e+01   0.0000000e+00
   5.6000000e-01   1.2000000e+01   0.0000000e+00
   5.6000000e-01   1.3000000e+01   0.0000000e+00
   5.6000000e-01   1.4000000e+01   0.0000000e+00
   5.6000000e-01   1.5000000e+01   0.0000000e+00
   5.6000000e-01   1.6000000e+01   0.0000000e+00
   5.6000000e-01   1.7000000e+01   0.0000000e+00
   5.6000000e-01   1.8000000e+01   0.0000000e+00
   5.6000000e-01   1.9000000e+01   0.0000000e+00
   5.6000000e-01   2.0000000e+01   0.0000000e+00
   5.6000000e-01   2.1000000e+01   0.0000000e+00
   5.6000000e-01   2.2000000e+01   0.0000000e+00
   5.6000000e-01   2.3000000e+01   0.0000000e+00
   5.6000000e-01   2.4000000e+01   0.0000000e+00
   5.6000000e-01   2.5000000e+01   0.0000000e+00
   5.6000000e-01   2.6000000e+01   0.0000000e+00
   5.6000000e-01   2.7000000e+01   0.0000000e+00
   5.6000000e-01   2.8000000e+01   0.0000000e+00
   5.6000000e-01   2.9000000e+01   0.0000000e+00
   5.6000000e-01   3.0000000e+01   0.0000000e+00
   5.6000000e-01   3.1000000e+01   0.0000000e+00
   5.6000000e-01   3.2000000e+01   0.0000000e+00
   5.6000000e-01   3.3000000e+01   0.0000000e+00
   5.6000000e-01   3.4000000e+01   0.0000000e+00
   5.6000000e-01   3.5000000e+01   0.0000000e+00
   5.6000000e-01   3.6000000e+01   0.0000000e+00
   5.6000000e-01   3.7000000e+01   0.0000000e+00
   5.6000000e-01   3.8000000e+01   0.0000000e+00
   5.6000000e-01   3.9000000e+01   0.0000000e+00
   5.8000000e-01   1.0000000e+00   1.0000000e+00
   5.8000000e-01   2.0000000e+00   1.0000000e+00
   5.8000000e-01   3.0000000e+00   5.0000000e-01
   5.8000000e-01   4.0000000e+00   1.0000000e-01
   5.8000000e-01   5.0000000e+00   0.0000000e+00
   5.8000000e-01   6.0000000e+00   1.0000000e-01
   5.8000000e-01   7.0000000e+00   0.0000000e+00
   5.8000000e-01   8.0000000e+00   0.0000000e+00
   5.8000000e-01   9.0000000e+00   0.0000000e+00
   5.8000000e-01   1.0000000e+01   0.0000000e+00
   5.8000000e-01   1.1000000e+01   0.0000000e+00
   5.8000000e-01   1.2000000e+01   0.0000000e+00
   5.8000000e-01   1.3000000e+01   0.0000000e+00
   5.8000000e-01   1.4000000e+01   0.0000000e+00
   5.8000000e-01   1.5000000e+01   0.0000000e+00
   5.8000000e-01   1.6000000e+01   0.0000000e+00
   5.8000000e-01   1.7000000e+01   0.0000000e+00
   5.8000000e-01   1.8000000e+01   0.0000000e+00
   5.8000000e-01   1.9000000e+01   0.0000000e+00
   5.8000000e-01   2.0000000e+01   0.0000000e+00
   5.8000000e-01   2.1000000e+01   0.0000000e+00
   5.8000000e-01   2.2000000e+01   0.0000000e+00
   5.8000000e-01   2.3000000e+01   0.0000000e+00
   5.8000000e-01   2.4000000e+01   0.0000000e+00
   5.8000000e-01   2.5000000e+01   0.0000000e+00
   5.8000000e-01   2.6000000e+01   0.0000000e+00
   5.8000000e-01   2.7000000e+01   0.0000000e+00
   5.8000000e-01   2.8000000e+01   0.0000000e+00
   5.8000000e-01   2.9000000e+01   0.0000000e+00
   5.8000000e-01   3.0000000e+01   0.0000000e+00
   5.8000000e-01   3.1000000e+01   0.0000000e+00
   5.8000000e-01   3.2000000e+01   0.0000000e+00
   5.8000000e-01   3.3000000e+01   0.0000000e+00
   5.8000000e-01   3.4000000e+01   0.0000000e+00
   5.8000000e-01   3.5000000e+01   0.0000000e+00
   5.8000000e-01   3.6000000e+01   0.0000000e+00
   5.8000000e-01   3.7000000e+01   0.0000000e+00
   5.8000000e-01   3.8000000e+01   0.0000000e+00
   5.8000000e-01   3.9000000e+01   0.0000000e+00
   6.0000000e-01   1.0000000e+00   1.0000000e+00
   6.0000000e-01   2.0000000e+00   1.0000000e+00
   6.0000000e-01   3.0000000e+00   7.0000000e-01
   6.0000000e-01   4.0000000e+00   2.0000000e-01
   6.0000000e-01   5.0000000e+00   1.0000000e-01
   6.0000000e-01   6.0000000e+00   0.0000000e+00
   6.0000000e-01   7.0000000e+00   0.0000000e+00
   6.0000000e-01   8.0000000e+00   0.0000000e+00
   6.0000000e-01   9.0000000e+00   0.0000000e+00
   6.0000000e-01   1.0000000e+01   0.0000000e+00
   6.0000000e-01   1.1000000e+01   0.0000000e+00
   6.0000000e-01   1.2000000e+01   0.0000000e+00
   6.0000000e-01   1.3000000e+01   0.0000000e+00
   6.0000000e-01   1.4000000e+01   0.0000000e+00
   6.0000000e-01   1.5000000e+01   0.0000000e+00
   6.0000000e-01   1.6000000e+01   0.0000000e+00
   6.0000000e-01   1.7000000e+01   0.0000000e+00
   6.0000000e-01   1.8000000e+01   0.0000000e+00
   6.0000000e-01   1.9000000e+01   0.0000000e+00
   6.0000000e-01   2.0000000e+01   0.0000000e+00
   6.0000000e-01   2.1000000e+01   0.0000000e+00
   6.0000000e-01   2.2000000e+01   0.0000000e+00
   6.0000000e-01   2.3000000e+01   0.0000000e+00
   6.0000000e-01   2.4000000e+01   0.0000000e+00
   6.0000000e-01   2.5000000e+01   0.0000000e+00
   6.0000000e-01   2.6000000e+01   0.0000000e+00
   6.0000000e-01   2.7000000e+01   0.0000000e+00
   6.0000000e-01   2.8000000e+01   0.0000000e+00
   6.0000000e-01   2.9000000e+01   0.0000000e+00
   6.0000000e-01   3.0000000e+01   0.0000000e+00
   6.0000000e-01   3.1000000e+01   0.0000000e+00
   6.0000000e-01   3.2000000e+01   0.0000000e+00
   6.0000000e-01   3.3000000e+01   0.0000000e+00
   6.0000000e-01   3.4000000e+01   0.0000000e+00
   6.0000000e-01   3.5000000e+01   0.0000000e+00
   6.0000000e-01   3.6000000e+01   0.0000000e+00
   6.0000000e-01   3.7000000e+01   0.0000000e+00
   6.0000000e-01   3.8000000e+01   0.0000000e+00
   6.0000000e-01   3.9000000e+01   0.0000000e+00
   6.2000000e-01   1.0000000e+00   1.0000000e+00
   6.2000000e-01   2.0000000e+00   1.0000000e+00
   6.2000000e-01   3.0000000e+00   1.0000000e+00
   6.2000000e-01   4.0000000e+00   2.0000000e-01
   6.2000000e-01   5.0000000e+00   1.0000000e-01
   6.2000000e-01   6.0000000e+00   0.0000000e+00
   6.2000000e-01   7.0000000e+00   0.0000000e+00
   6.2000000e-01   8.0000000e+00   1.0000000e-01
   6.2000000e-01   9.0000000e+00   0.0000000e+00
   6.2000000e-01   1.0000000e+01   0.0000000e+00
   6.2000000e-01   1.1000000e+01   0.0000000e+00
   6.2000000e-01   1.2000000e+01   0.0000000e+00
   6.2000000e-01   1.3000000e+01   0.0000000e+00
   6.2000000e-01   1.4000000e+01   0.0000000e+00
   6.2000000e-01   1.5000000e+01   0.0000000e+00
   6.2000000e-01   1.6000000e+01   0.0000000e+00
   6.2000000e-01   1.7000000e+01   0.0000000e+00
   6.2000000e-01   1.8000000e+01   0.0000000e+00
   6.2000000e-01   1.9000000e+01   0.0000000e+00
   6.2000000e-01   2.0000000e+01   0.0000000e+00
   6.2000000e-01   2.1000000e+01   0.0000000e+00
   6.2000000e-01   2.2000000e+01   0.0000000e+00
   6.2000000e-01   2.3000000e+01   0.0000000e+00
   6.2000000e-01   2.4000000e+01   0.0000000e+00
   6.2000000e-01   2.5000000e+01   0.0000000e+00
   6.2000000e-01   2.6000000e+01   0.0000000e+00
   6.2000000e-01   2.7000000e+01   0.0000000e+00
   6.2000000e-01   2.8000000e+01   0.0000000e+00
   6.2000000e-01   2.9000000e+01   0.0000000e+00
   6.2000000e-01   3.0000000e+01   0.0000000e+00
   6.2000000e-01   3.1000000e+01   0.0000000e+00
   6.2000000e-01   3.2000000e+01   0.0000000e+00
   6.2000000e-01   3.3000000e+01   0.0000000e+00
   6.2000000e-01   3.4000000e+01   0.0000000e+00
   6.2000000e-01   3.5000000e+01   0.0000000e+00
   6.2000000e-01   3.6000000e+01   0.0000000e+00
   6.2000000e-01   3.7000000e+01   0.0000000e+00
   6.2000000e-01   3.8000000e+01   0.0000000e+00
   6.2000000e-01   3.9000000e+01   0.0000000e+00
   6.4000000e-01   1.0000000e+00   1.0000000e+00
   6.4000000e-01   2.0000000e+00   1.0000000e+00
   6.4000000e-01   3.0000000e+00   1.0000000e+00
   6.4000000e-01   4.0000000e+00   5.0000000e-01
   6.4000000e-01   5.0000000e+00   0.0000000e+00
   6.4000000e-01   6.0000000e+00   1.0000000e-01
   6.4000000e-01   7.0000000e+00   0.0000000e+00
   6.4000000e-01   8.0000000e+00   0.0000000e+00
   6.4000000e-01   9.0000000e+00   0.0000000e+00
   6.4000000e-01   1.0000000e+01   0.0000000e+00
   6.4000000e-01   1.1000000e+01   1.0000000e-01
   6.4000000e-01   1.2000000e+01   0.0000000e+00
   6.4000000e-01   1.3000000e+01   0.0000000e+00
   6.4000000e-01   1.4000000e+01   0.0000000e+00
   6.4000000e-01   1.5000000e+01   0.0000000e+00
   6.4000000e-01   1.6000000e+01   0.0000000e+00
   6.4000000e-01   1.7000000e+01   0.0000000e+00
   6.4000000e-01   1.8000000e+01   0.0000000e+00
   6.4000000e-01   1.9000000e+01   0.0000000e+00
   6.4000000e-01   2.0000000e+01   0.0000000e+00
   6.4000000e-01   2.1000000e+01   0.0000000e+00
   6.4000000e-01   2.2000000e+01   0.0000000e+00
   6.4000000e-01   2.3000000e+01   0.0000000e+00
   6.4000000e-01   2.4000000e+01   0.0000000e+00
   6.4000000e-01   2.5000000e+01   0.0000000e+00
   6.4000000e-01   2.6000000e+01   0.0000000e+00
   6.4000000e-01   2.7000000e+01   0.0000000e+00
   6.4000000e-01   2.8000000e+01   0.0000000e+00
   6.4000000e-01   2.9000000e+01   0.0000000e+00
   6.4000000e-01   3.0000000e+01   0.0000000e+00
   6.4000000e-01   3.1000000e+01   0.0000000e+00
   6.4000000e-01   3.2000000e+01   0.0000000e+00
   6.4000000e-01   3.3000000e+01   0.0000000e+00
   6.4000000e-01   3.4000000e+01   0.0000000e+00
   6.4000000e-01   3.5000000e+01   0.0000000e+00
   6.4000000e-01   3.6000000e+01   0.0000000e+00
   6.4000000e-01   3.7000000e+01   0.0000000e+00
   6.4000000e-01   3.8000000e+01   0.0000000e+00
   6.4000000e-01   3.9000000e+01   0.0000000e+00
   6.6000000e-01   1.0000000e+00   1.0000000e+00
   6.6000000e-01   2.0000000e+00   1.0000000e+00
   6.6000000e-01   3.0000000e+00   1.0000000e+00
   6.6000000e-01   4.0000000e+00   8.0000000e-01
   6.6000000e-01   5.0000000e+00   4.0000000e-01
   6.6000000e-01   6.0000000e+00   0.0000000e+00
   6.6000000e-01   7.0000000e+00   1.0000000e-01
   6.6000000e-01   8.0000000e+00   0.0000000e+00
   6.6000000e-01   9.0000000e+00   0.0000000e+00
   6.6000000e-01   1.0000000e+01   1.0000000e-01
   6.6000000e-01   1.1000000e+01   0.0000000e+00
   6.6000000e-01   1.2000000e+01   0.0000000e+00
   6.6000000e-01   1.3000000e+01   0.0000000e+00
   6.6000000e-01   1.4000000e+01   0.0000000e+00
   6.6000000e-01   1.5000000e+01   0.0000000e+00
   6.6000000e-01   1.6000000e+01   0.0000000e+00
   6.6000000e-01   1.7000000e+01   0.0000000e+00
   6.6000000e-01   1.8000000e+01   0.0000000e+00
   6.6000000e-01   1.9000000e+01   0.0000000e+00
   6.6000000e-01   2.0000000e+01   0.0000000e+00
   6.6000000e-01   2.1000000e+01   0.0000000e+00
   6.6000000e-01   2.2000000e+01   0.0000000e+00
   6.6000000e-01   2.3000000e+01   0.0000000e+00
   6.6000000e-01   2.4000000e+01   0.0000000e+00
   6.6000000e-01   2.5000000e+01   0.0000000e+00
   6.6000000e-01   2.6000000e+01   0.0000000e+00
   6.6000000e-01   2.7000000e+01   0.0000000e+00
   6.6000000e-01   2.8000000e+01   0.0000000e+00
   6.6000000e-01   2.9000000e+01   0.0000000e+00
   6.6000000e-01   3.0000000e+01   0.0000000e+00
   6.6000000e-01   3.1000000e+01   0.0000000e+00
   6.6000000e-01   3.2000000e+01   0.0000000e+00
   6.6000000e-01   3.3000000e+01   0.0000000e+00
   6.6000000e-01   3.4000000e+01   0.0000000e+00
   6.6000000e-01   3.5000000e+01   0.0000000e+00
   6.6000000e-01   3.6000000e+01   0.0000000e+00
   6.6000000e-01   3.7000000e+01   0.0000000e+00
   6.6000000e-01   3.8000000e+01   0.0000000e+00
   6.6000000e-01   3.9000000e+01   0.0000000e+00
   6.8000000e-01   1.0000000e+00   1.0000000e+00
   6.8000000e-01   2.0000000e+00   1.0000000e+00
   6.8000000e-01   3.0000000e+00   1.0000000e+00
   6.8000000e-01   4.0000000e+00   1.0000000e+00
   6.8000000e-01   5.0000000e+00   2.0000000e-01
   6.8000000e-01   6.0000000e+00   0.0000000e+00
   6.8000000e-01   7.0000000e+00   1.0000000e-01
   6.8000000e-01   8.0000000e+00   0.0000000e+00
   6.8000000e-01   9.0000000e+00   1.0000000e-01
   6.8000000e-01   1.0000000e+01   0.0000000e+00
   6.8000000e-01   1.1000000e+01   0.0000000e+00
   6.8000000e-01   1.2000000e+01   0.0000000e+00
   6.8000000e-01   1.3000000e+01   0.0000000e+00
   6.8000000e-01   1.4000000e+01   0.0000000e+00
   6.8000000e-01   1.5000000e+01   0.0000000e+00
   6.8000000e-01   1.6000000e+01   0.0000000e+00
   6.8000000e-01   1.7000000e+01   0.0000000e+00
   6.8000000e-01   1.8000000e+01   0.0000000e+00
   6.8000000e-01   1.9000000e+01   0.0000000e+00
   6.8000000e-01   2.0000000e+01   0.0000000e+00
   6.8000000e-01   2.1000000e+01   0.0000000e+00
   6.8000000e-01   2.2000000e+01   0.0000000e+00
   6.8000000e-01   2.3000000e+01   0.0000000e+00
   6.8000000e-01   2.4000000e+01   0.0000000e+00
   6.8000000e-01   2.5000000e+01   0.0000000e+00
   6.8000000e-01   2.6000000e+01   0.0000000e+00
   6.8000000e-01   2.7000000e+01   0.0000000e+00
   6.8000000e-01   2.8000000e+01   0.0000000e+00
   6.8000000e-01   2.9000000e+01   0.0000000e+00
   6.8000000e-01   3.0000000e+01   0.0000000e+00
   6.8000000e-01   3.1000000e+01   0.0000000e+00
   6.8000000e-01   3.2000000e+01   0.0000000e+00
   6.8000000e-01   3.3000000e+01   0.0000000e+00
   6.8000000e-01   3.4000000e+01   0.0000000e+00
   6.8000000e-01   3.5000000e+01   0.0000000e+00
   6.8000000e-01   3.6000000e+01   0.0000000e+00
   6.8000000e-01   3.7000000e+01   0.0000000e+00
   6.8000000e-01   3.8000000e+01   0.0000000e+00
   6.8000000e-01   3.9000000e+01   0.0000000e+00
   7.0000000e-01   1.0000000e+00   1.0000000e+00
   7.0000000e-01   2.0000000e+00   1.0000000e+00
   7.0000000e-01   3.0000000e+00   1.0000000e+00
   7.0000000e-01   4.0000000e+00   1.0000000e+00
   7.0000000e-01   5.0000000e+00   5.0000000e-01
   7.0000000e-01   6.0000000e+00   4.0000000e-01
   7.0000000e-01   7.0000000e+00   1.0000000e-01
   7.0000000e-01   8.0000000e+00   0.0000000e+00
   7.0000000e-01   9.0000000e+00   0.0000000e+00
   7.0000000e-01   1.0000000e+01   0.0000000e+00
   7.0000000e-01   1.1000000e+01   0.0000000e+00
   7.0000000e-01   1.2000000e+01   0.0000000e+00
   7.0000000e-01   1.3000000e+01   0.0000000e+00
   7.0000000e-01   1.4000000e+01   0.0000000e+00
   7.0000000e-01   1.5000000e+01   0.0000000e+00
   7.0000000e-01   1.6000000e+01   0.0000000e+00
   7.0000000e-01   1.7000000e+01   0.0000000e+00
   7.0000000e-01   1.8000000e+01   0.0000000e+00
   7.0000000e-01   1.9000000e+01   0.0000000e+00
   7.0000000e-01   2.0000000e+01   0.0000000e+00
   7.0000000e-01   2.1000000e+01   0.0000000e+00
   7.0000000e-01   2.2000000e+01   0.0000000e+00
   7.0000000e-01   2.3000000e+01   0.0000000e+00
   7.0000000e-01   2.4000000e+01   0.0000000e+00
   7.0000000e-01   2.5000000e+01   0.0000000e+00
   7.0000000e-01   2.6000000e+01   0.0000000e+00
   7.0000000e-01   2.7000000e+01   0.0000000e+00
   7.0000000e-01   2.8000000e+01   0.0000000e+00
   7.0000000e-01   2.9000000e+01   0.0000000e+00
   7.0000000e-01   3.0000000e+01   0.0000000e+00
   7.0000000e-01   3.1000000e+01   0.0000000e+00
   7.0000000e-01   3.2000000e+01   0.0000000e+00
   7.0000000e-01   3.3000000e+01   0.0000000e+00
   7.0000000e-01   3.4000000e+01   0.0000000e+00
   7.0000000e-01   3.5000000e+01   0.0000000e+00
   7.0000000e-01   3.6000000e+01   0.0000000e+00
   7.0000000e-01   3.7000000e+01   0.0000000e+00
   7.0000000e-01   3.8000000e+01   0.0000000e+00
   7.0000000e-01   3.9000000e+01   0.0000000e+00
   7.2000000e-01   1.0000000e+00   1.0000000e+00
   7.2000000e-01   2.0000000e+00   1.0000000e+00
   7.2000000e-01   3.0000000e+00   1.0000000e+00
   7.2000000e-01   4.0000000e+00   1.0000000e+00
   7.2000000e-01   5.0000000e+00   1.0000000e+00
   7.2000000e-01   6.0000000e+00   8.0000000e-01
   7.2000000e-01   7.0000000e+00   2.0000000e-01
   7.2000000e-01   8.0000000e+00   3.0000000e-01
   7.2000000e-01   9.0000000e+00   0.0000000e+00
   7.2000000e-01   1.0000000e+01   0.0000000e+00
   7.2000000e-01   1.1000000e+01   0.0000000e+00
   7.2000000e-01   1.2000000e+01   0.0000000e+00
   7.2000000e-01   1.3000000e+01   0.0000000e+00
   7.2000000e-01   1.4000000e+01   0.0000000e+00
   7.2000000e-01   1.5000000e+01   0.0000000e+00
   7.2000000e-01   1.6000000e+01   0.0000000e+00
   7.2000000e-01   1.7000000e+01   0.0000000e+00
   7.2000000e-01   1.8000000e+01   0.0000000e+00
   7.2000000e-01   1.9000000e+01   0.0000000e+00
   7.2000000e-01   2.0000000e+01   0.0000000e+00
   7.2000000e-01   2.1000000e+01   0.0000000e+00
   7.2000000e-01   2.2000000e+01   0.0000000e+00
   7.2000000e-01   2.3000000e+01   0.0000000e+00
   7.2000000e-01   2.4000000e+01   0.0000000e+00
   7.2000000e-01   2.5000000e+01   0.0000000e+00
   7.2000000e-01   2.6000000e+01   0.0000000e+00
   7.2000000e-01   2.7000000e+01   0.0000000e+00
   7.2000000e-01   2.8000000e+01   0.0000000e+00
   7.2000000e-01   2.9000000e+01   0.0000000e+00
   7.2000000e-01   3.0000000e+01   0.0000000e+00
   7.2000000e-01   3.1000000e+01   0.0000000e+00
   7.2000000e-01   3.2000000e+01   0.0000000e+00
   7.2000000e-01   3.3000000e+01   0.0000000e+00
   7.2000000e-01   3.4000000e+01   0.0000000e+00
   7.2000000e-01   3.5000000e+01   0.0000000e+00
   7.2000000e-01   3.6000000e+01   0.0000000e+00
   7.2000000e-01   3.7000000e+01   0.0000000e+00
   7.2000000e-01   3.8000000e+01   0.0000000e+00
   7.2000000e-01   3.9000000e+01   0.0000000e+00
   7.4000000e-01   1.0000000e+00   1.0000000e+00
   7.4000000e-01   2.0000000e+00   1.0000000e+00
   7.4000000e-01   3.0000000e+00   1.0000000e+00
   7.4000000e-01   4.0000000e+00   1.0000000e+00
   7.4000000e-01   5.0000000e+00   1.0000000e+00
   7.4000000e-01   6.0000000e+00   8.0000000e-01
   7.4000000e-01   7.0000000e+00   3.0000000e-01
   7.4000000e-01   8.0000000e+00   0.0000000e+00
   7.4000000e-01   9.0000000e+00   2.0000000e-01
   7.4000000e-01   1.0000000e+01   0.0000000e+00
   7.4000000e-01   1.1000000e+01   0.0000000e+00
   7.4000000e-01   1.2000000e+01   0.0000000e+00
   7.4000000e-01   1.3000000e+01   0.0000000e+00
   7.4000000e-01   1.4000000e+01   0.0000000e+00
   7.4000000e-01   1.5000000e+01   0.0000000e+00
   7.4000000e-01   1.6000000e+01   0.0000000e+00
   7.4000000e-01   1.7000000e+01   0.0000000e+00
   7.4000000e-01   1.8000000e+01   0.0000000e+00
   7.4000000e-01   1.9000000e+01   0.0000000e+00
   7.4000000e-01   2.0000000e+01   0.0000000e+00
   7.4000000e-01   2.1000000e+01   0.0000000e+00
   7.4000000e-01   2.2000000e+01   0.0000000e+00
   7.4000000e-01   2.3000000e+01   0.0000000e+00
   7.4000000e-01   2.4000000e+01   0.0000000e+00
   7.4000000e-01   2.5000000e+01   0.0000000e+00
   7.4000000e-01   2.6000000e+01   0.0000000e+00
   7.4000000e-01   2.7000000e+01   0.0000000e+00
   7.4000000e-01   2.8000000e+01   0.0000000e+00
   7.4000000e-01   2.9000000e+01   0.0000000e+00
   7.4000000e-01   3.0000000e+01   0.0000000e+00
   7.4000000e-01   3.1000000e+01   0.0000000e+00
   7.4000000e-01   3.2000000e+01   0.0000000e+00
   7.4000000e-01   3.3000000e+01   0.0000000e+00
   7.4000000e-01   3.4000000e+01   0.0000000e+00
   7.4000000e-01   3.5000000e+01   0.0000000e+00
   7.4000000e-01   3.6000000e+01   0.0000000e+00
   7.4000000e-01   3.7000000e+01   0.0000000e+00
   7.4000000e-01   3.8000000e+01   0.0000000e+00
   7.4000000e-01   3.9000000e+01   0.0000000e+00
   7.6000000e-01   1.0000000e+00   1.0000000e+00
   7.6000000e-01   2.0000000e+00   1.0000000e+00
   7.6000000e-01   3.0000000e+00   1.0000000e+00
   7.6000000e-01   4.0000000e+00   1.0000000e+00
   7.6000000e-01   5.0000000e+00   1.0000000e+00
   7.6000000e-01   6.0000000e+00   9.0000000e-01
   7.6000000e-01   7.0000000e+00   6.0000000e-01
   7.6000000e-01   8.0000000e+00   7.0000000e-01
   7.6000000e-01   9.0000000e+00   1.0000000e-01
   7.6000000e-01   1.0000000e+01   1.0000000e-01
   7.6000000e-01   1.1000000e+01   0.0000000e+00
   7.6000000e-01   1.2000000e+01   0.0000000e+00
   7.6000000e-01   1.3000000e+01   0.0000000e+00
   7.6000000e-01   1.4000000e+01   0.0000000e+00
   7.6000000e-01   1.5000000e+01   0.0000000e+00
   7.6000000e-01   1.6000000e+01   0.0000000e+00
   7.6000000e-01   1.7000000e+01   0.0000000e+00
   7.6000000e-01   1.8000000e+01   0.0000000e+00
   7.6000000e-01   1.9000000e+01   0.0000000e+00
   7.6000000e-01   2.0000000e+01   0.0000000e+00
   7.6000000e-01   2.1000000e+01   0.0000000e+00
   7.6000000e-01   2.2000000e+01   0.0000000e+00
   7.6000000e-01   2.3000000e+01   0.0000000e+00
   7.6000000e-01   2.4000000e+01   0.0000000e+00
   7.6000000e-01   2.5000000e+01   0.0000000e+00
   7.6000000e-01   2.6000000e+01   0.0000000e+00
   7.6000000e-01   2.7000000e+01   0.0000000e+00
   7.6000000e-01   2.8000000e+01   0.0000000e+00
   7.6000000e-01   2.9000000e+01   0.0000000e+00
   7.6000000e-01   3.0000000e+01   0.0000000e+00
   7.6000000e-01   3.1000000e+01   0.0000000e+00
   7.6000000e-01   3.2000000e+01   0.0000000e+00
   7.6000000e-01   3.3000000e+01   0.0000000e+00
   7.6000000e-01   3.4000000e+01   0.0000000e+00
   7.6000000e-01   3.5000000e+01   0.0000000e+00
   7.6000000e-01   3.6000000e+01   0.0000000e+00
   7.6000000e-01   3.7000000e+01   0.0000000e+00
   7.6000000e-01   3.8000000e+01   0.0000000e+00
   7.6000000e-01   3.9000000e+01   0.0000000e+00
   7.8000000e-01   1.0000000e+00   1.0000000e+00
   7.8000000e-01   2.0000000e+00   1.0000000e+00
   7.8000000e-01   3.0000000e+00   1.0000000e+00
   7.8000000e-01   4.0000000e+00   1.0000000e+00
   7.8000000e-01   5.0000000e+00   1.0000000e+00
   7.8000000e-01   6.0000000e+00   1.0000000e+00
   7.8000000e-01   7.0000000e+00   1.0000000e+00
   7.8000000e-01   8.0000000e+00   8.0000000e-01
   7.8000000e-01   9.0000000e+00   5.0000000e-01
   7.8000000e-01   1.0000000e+01   2.0000000e-01
   7.8000000e-01   1.1000000e+01   1.0000000e-01
   7.8000000e-01   1.2000000e+01   1.0000000e-01
   7.8000000e-01   1.3000000e+01   1.0000000e-01
   7.8000000e-01   1.4000000e+01   0.0000000e+00
   7.8000000e-01   1.5000000e+01   0.0000000e+00
   7.8000000e-01   1.6000000e+01   0.0000000e+00
   7.8000000e-01   1.7000000e+01   0.0000000e+00
   7.8000000e-01   1.8000000e+01   0.0000000e+00
   7.8000000e-01   1.9000000e+01   0.0000000e+00
   7.8000000e-01   2.0000000e+01   0.0000000e+00
   7.8000000e-01   2.1000000e+01   0.0000000e+00
   7.8000000e-01   2.2000000e+01   0.0000000e+00
   7.8000000e-01   2.3000000e+01   0.0000000e+00
   7.8000000e-01   2.4000000e+01   0.0000000e+00
   7.8000000e-01   2.5000000e+01   0.0000000e+00
   7.8000000e-01   2.6000000e+01   0.0000000e+00
   7.8000000e-01   2.7000000e+01   0.0000000e+00
   7.8000000e-01   2.8000000e+01   0.0000000e+00
   7.8000000e-01   2.9000000e+01   0.0000000e+00
   7.8000000e-01   3.0000000e+01   0.0000000e+00
   7.8000000e-01   3.1000000e+01   0.0000000e+00
   7.8000000e-01   3.2000000e+01   0.0000000e+00
   7.8000000e-01   3.3000000e+01   0.0000000e+00
   7.8000000e-01   3.4000000e+01   0.0000000e+00
   7.8000000e-01   3.5000000e+01   0.0000000e+00
   7.8000000e-01   3.6000000e+01   0.0000000e+00
   7.8000000e-01   3.7000000e+01   0.0000000e+00
   7.8000000e-01   3.8000000e+01   0.0000000e+00
   7.8000000e-01   3.9000000e+01   0.0000000e+00
   8.0000000e-01   1.0000000e+00   1.0000000e+00
   8.0000000e-01   2.0000000e+00   1.0000000e+00
   8.0000000e-01   3.0000000e+00   1.0000000e+00
   8.0000000e-01   4.0000000e+00   1.0000000e+00
   8.0000000e-01   5.0000000e+00   1.0000000e+00
   8.0000000e-01   6.0000000e+00   1.0000000e+00
   8.0000000e-01   7.0000000e+00   1.0000000e+00
   8.0000000e-01   8.0000000e+00   1.0000000e+00
   8.0000000e-01   9.0000000e+00   8.0000000e-01
   8.0000000e-01   1.0000000e+01   6.0000000e-01
   8.0000000e-01   1.1000000e+01   4.0000000e-01
   8.0000000e-01   1.2000000e+01   2.0000000e-01
   8.0000000e-01   1.3000000e+01   0.0000000e+00
   8.0000000e-01   1.4000000e+01   0.0000000e+00
   8.0000000e-01   1.5000000e+01   0.0000000e+00
   8.0000000e-01   1.6000000e+01   0.0000000e+00
   8.0000000e-01   1.7000000e+01   0.0000000e+00
   8.0000000e-01   1.8000000e+01   0.0000000e+00
   8.0000000e-01   1.9000000e+01   0.0000000e+00
   8.0000000e-01   2.0000000e+01   0.0000000e+00
   8.0000000e-01   2.1000000e+01   0.0000000e+00
   8.0000000e-01   2.2000000e+01   0.0000000e+00
   8.0000000e-01   2.3000000e+01   0.0000000e+00
   8.0000000e-01   2.4000000e+01   0.0000000e+00
   8.0000000e-01   2.5000000e+01   0.0000000e+00
   8.0000000e-01   2.6000000e+01   0.0000000e+00
   8.0000000e-01   2.7000000e+01   0.0000000e+00
   8.0000000e-01   2.8000000e+01   0.0000000e+00
   8.0000000e-01   2.9000000e+01   0.0000000e+00
   8.0000000e-01   3.0000000e+01   0.0000000e+00
   8.0000000e-01   3.1000000e+01   0.0000000e+00
   8.0000000e-01   3.2000000e+01   0.0000000e+00
   8.0000000e-01   3.3000000e+01   0.0000000e+00
   8.0000000e-01   3.4000000e+01   0.0000000e+00
   8.0000000e-01   3.5000000e+01   0.0000000e+00
   8.0000000e-01   3.6000000e+01   0.0000000e+00
   8.0000000e-01   3.7000000e+01   0.0000000e+00
   8.0000000e-01   3.8000000e+01   0.0000000e+00
   8.0000000e-01   3.9000000e+01   0.0000000e+00
   8.2000000e-01   1.0000000e+00   1.0000000e+00
   8.2000000e-01   2.0000000e+00   1.0000000e+00
   8.2000000e-01   3.0000000e+00   1.0000000e+00
   8.2000000e-01   4.0000000e+00   1.0000000e+00
   8.2000000e-01   5.0000000e+00   1.0000000e+00
   8.2000000e-01   6.0000000e+00   1.0000000e+00
   8.2000000e-01   7.0000000e+00   1.0000000e+00
   8.2000000e-01   8.0000000e+00   1.0000000e+00
   8.2000000e-01   9.0000000e+00   1.0000000e+00
   8.2000000e-01   1.0000000e+01   8.0000000e-01
   8.2000000e-01   1.1000000e+01   7.0000000e-01
   8.2000000e-01   1.2000000e+01   7.0000000e-01
   8.2000000e-01   1.3000000e+01   7.0000000e-01
   8.2000000e-01   1.4000000e+01   1.0000000e-01
   8.2000000e-01   1.5000000e+01   0.0000000e+00
   8.2000000e-01   1.6000000e+01   1.0000000e-01
   8.2000000e-01   1.7000000e+01   1.0000000e-01
   8.2000000e-01   1.8000000e+01   0.0000000e+00
   8.2000000e-01   1.9000000e+01   0.0000000e+00
   8.2000000e-01   2.0000000e+01   0.0000000e+00
   8.2000000e-01   2.1000000e+01   0.0000000e+00
   8.2000000e-01   2.2000000e+01   0.0000000e+00
   8.2000000e-01   2.3000000e+01   0.0000000e+00
   8.2000000e-01   2.4000000e+01   0.0000000e+00
   8.2000000e-01   2.5000000e+01   0.0000000e+00
   8.2000000e-01   2.6000000e+01   0.0000000e+00
   8.2000000e-01   2.7000000e+01   0.0000000e+00
   8.2000000e-01   2.8000000e+01   0.0000000e+00
   8.2000000e-01   2.9000000e+01   0.0000000e+00
   8.2000000e-01   3.0000000e+01   0.0000000e+00
   8.2000000e-01   3.1000000e+01   0.0000000e+00
   8.2000000e-01   3.2000000e+01   0.0000000e+00
   8.2000000e-01   3.3000000e+01   0.0000000e+00
   8.2000000e-01   3.4000000e+01   0.0000000e+00
   8.2000000e-01   3.5000000e+01   0.0000000e+00
   8.2000000e-01   3.6000000e+01   0.0000000e+00
   8.2000000e-01   3.7000000e+01   0.0000000e+00
   8.2000000e-01   3.8000000e+01   0.0000000e+00
   8.2000000e-01   3.9000000e+01   0.0000000e+00
   8.4000000e-01   1.0000000e+00   1.0000000e+00
   8.4000000e-01   2.0000000e+00   1.0000000e+00
   8.4000000e-01   3.0000000e+00   1.0000000e+00
   8.4000000e-01   4.0000000e+00   1.0000000e+00
   8.4000000e-01   5.0000000e+00   1.0000000e+00
   8.4000000e-01   6.0000000e+00   1.0000000e+00
   8.4000000e-01   7.0000000e+00   1.0000000e+00
   8.4000000e-01   8.0000000e+00   1.0000000e+00
   8.4000000e-01   9.0000000e+00   1.0000000e+00
   8.4000000e-01   1.0000000e+01   1.0000000e+00
   8.4000000e-01   1.1000000e+01   1.0000000e+00
   8.4000000e-01   1.2000000e+01   8.0000000e-01
   8.4000000e-01   1.3000000e+01   9.0000000e-01
   8.4000000e-01   1.4000000e+01   7.0000000e-01
   8.4000000e-01   1.5000000e+01   1.0000000e-01
   8.4000000e-01   1.6000000e+01   4.0000000e-01
   8.4000000e-01   1.7000000e+01   3.0000000e-01
   8.4000000e-01   1.8000000e+01   0.0000000e+00
   8.4000000e-01   1.9000000e+01   0.0000000e+00
   8.4000000e-01   2.0000000e+01   0.0000000e+00
   8.4000000e-01   2.1000000e+01   0.0000000e+00
   8.4000000e-01   2.2000000e+01   0.0000000e+00
   8.4000000e-01   2.3000000e+01   0.0000000e+00
   8.4000000e-01   2.4000000e+01   0.0000000e+00
   8.4000000e-01   2.5000000e+01   0.0000000e+00
   8.4000000e-01   2.6000000e+01   0.0000000e+00
   8.4000000e-01   2.7000000e+01   0.0000000e+00
   8.4000000e-01   2.8000000e+01   0.0000000e+00
   8.4000000e-01   2.9000000e+01   0.0000000e+00
   8.4000000e-01   3.0000000e+01   0.0000000e+00
   8.4000000e-01   3.1000000e+01   0.0000000e+00
   8.4000000e-01   3.2000000e+01   0.0000000e+00
   8.4000000e-01   3.3000000e+01   0.0000000e+00
   8.4000000e-01   3.4000000e+01   0.0000000e+00
   8.4000000e-01   3.5000000e+01   0.0000000e+00
   8.4000000e-01   3.6000000e+01   0.0000000e+00
   8.4000000e-01   3.7000000e+01   0.0000000e+00
   8.4000000e-01   3.8000000e+01   0.0000000e+00
   8.4000000e-01   3.9000000e+01   0.0000000e+00
   8.6000000e-01   1.0000000e+00   1.0000000e+00
   8.6000000e-01   2.0000000e+00   1.0000000e+00
   8.6000000e-01   3.0000000e+00   1.0000000e+00
   8.6000000e-01   4.0000000e+00   1.0000000e+00
   8.6000000e-01   5.0000000e+00   1.0000000e+00
   8.6000000e-01   6.0000000e+00   1.0000000e+00
   8.6000000e-01   7.0000000e+00   1.0000000e+00
   8.6000000e-01   8.0000000e+00   1.0000000e+00
   8.6000000e-01   9.0000000e+00   1.0000000e+00
   8.6000000e-01   1.0000000e+01   1.0000000e+00
   8.6000000e-01   1.1000000e+01   1.0000000e+00
   8.6000000e-01   1.2000000e+01   1.0000000e+00
   8.6000000e-01   1.3000000e+01   1.0000000e+00
   8.6000000e-01   1.4000000e+01   1.0000000e+00
   8.6000000e-01   1.5000000e+01   8.0000000e-01
   8.6000000e-01   1.6000000e+01   7.0000000e-01
   8.6000000e-01   1.7000000e+01   6.0000000e-01
   8.6000000e-01   1.8000000e+01   3.0000000e-01
   8.6000000e-01   1.9000000e+01   3.0000000e-01
   8.6000000e-01   2.0000000e+01   3.0000000e-01
   8.6000000e-01   2.1000000e+01   1.0000000e-01
   8.6000000e-01   2.2000000e+01   0.0000000e+00
   8.6000000e-01   2.3000000e+01   0.0000000e+00
   8.6000000e-01   2.4000000e+01   0.0000000e+00
   8.6000000e-01   2.5000000e+01   0.0000000e+00
   8.6000000e-01   2.6000000e+01   0.0000000e+00
   8.6000000e-01   2.7000000e+01   0.0000000e+00
   8.6000000e-01   2.8000000e+01   0.0000000e+00
   8.6000000e-01   2.9000000e+01   0.0000000e+00
   8.6000000e-01   3.0000000e+01   0.0000000e+00
   8.6000000e-01   3.1000000e+01   0.0000000e+00
   8.6000000e-01   3.2000000e+01   0.0000000e+00
   8.6000000e-01   3.3000000e+01   0.0000000e+00
   8.6000000e-01   3.4000000e+01   0.0000000e+00
   8.6000000e-01   3.5000000e+01   0.0000000e+00
   8.6000000e-01   3.6000000e+01   0.0000000e+00
   8.6000000e-01   3.7000000e+01   0.0000000e+00
   8.6000000e-01   3.8000000e+01   0.0000000e+00
   8.6000000e-01   3.9000000e+01   0.0000000e+00
   8.8000000e-01   1.0000000e+00   1.0000000e+00
   8.8000000e-01   2.0000000e+00   1.0000000e+00
   8.8000000e-01   3.0000000e+00   1.0000000e+00
   8.8000000e-01   4.0000000e+00   1.0000000e+00
   8.8000000e-01   5.0000000e+00   1.0000000e+00
   8.8000000e-01   6.0000000e+00   1.0000000e+00
   8.8000000e-01   7.0000000e+00   1.0000000e+00
   8.8000000e-01   8.0000000e+00   1.0000000e+00
   8.8000000e-01   9.0000000e+00   1.0000000e+00
   8.8000000e-01   1.0000000e+01   1.0000000e+00
   8.8000000e-01   1.1000000e+01   1.0000000e+00
   8.8000000e-01   1.2000000e+01   1.0000000e+00
   8.8000000e-01   1.3000000e+01   1.0000000e+00
   8.8000000e-01   1.4000000e+01   1.0000000e+00
   8.8000000e-01   1.5000000e+01   1.0000000e+00
   8.8000000e-01   1.6000000e+01   1.0000000e+00
   8.8000000e-01   1.7000000e+01   1.0000000e+00
   8.8000000e-01   1.8000000e+01   9.0000000e-01
   8.8000000e-01   1.9000000e+01   9.0000000e-01
   8.8000000e-01   2.0000000e+01   7.0000000e-01
   8.8000000e-01   2.1000000e+01   3.0000000e-01
   8.8000000e-01   2.2000000e+01   4.0000000e-01
   8.8000000e-01   2.3000000e+01   2.0000000e-01
   8.8000000e-01   2.4000000e+01   2.0000000e-01
   8.8000000e-01   2.5000000e+01   0.0000000e+00
   8.8000000e-01   2.6000000e+01   2.0000000e-01
   8.8000000e-01   2.7000000e+01   1.0000000e-01
   8.8000000e-01   2.8000000e+01   0.0000000e+00
   8.8000000e-01   2.9000000e+01   0.0000000e+00
   8.8000000e-01   3.0000000e+01   0.0000000e+00
   8.8000000e-01   3.1000000e+01   0.0000000e+00
   8.8000000e-01   3.2000000e+01   0.0000000e+00
   8.8000000e-01   3.3000000e+01   0.0000000e+00
   8.8000000e-01   3.4000000e+01   0.0000000e+00
   8.8000000e-01   3.5000000e+01   0.0000000e+00
   8.8000000e-01   3.6000000e+01   0.0000000e+00
   8.8000000e-01   3.7000000e+01   0.0000000e+00
   8.8000000e-01   3.8000000e+01   0.0000000e+00
   8.8000000e-01   3.9000000e+01   0.0000000e+00
   9.0000000e-01   1.0000000e+00   1.0000000e+00
   9.0000000e-01   2.0000000e+00   1.0000000e+00
   9.0000000e-01   3.0000000e+00   1.0000000e+00
   9.0000000e-01   4.0000000e+00   1.0000000e+00
   9.0000000e-01   5.0000000e+00   1.0000000e+00
   9.0000000e-01   6.0000000e+00   1.0000000e+00
   9.0000000e-01   7.0000000e+00   1.0000000e+00
   9.0000000e-01   8.0000000e+00   1.0000000e+00
   9.0000000e-01   9.0000000e+00   1.0000000e+00
   9.0000000e-01   1.0000000e+01   1.0000000e+00
   9.0000000e-01   1.1000000e+01   1.0000000e+00
   9.0000000e-01   1.2000000e+01   1.0000000e+00
   9.0000000e-01   1.3000000e+01   1.0000000e+00
   9.0000000e-01   1.4000000e+01   1.0000000e+00
   9.0000000e-01   1.5000000e+01   1.0000000e+00
   9.0000000e-01   1.6000000e+01   1.0000000e+00
   9.0000000e-01   1.7000000e+01   1.0000000e+00
   9.0000000e-01   1.8000000e+01   1.0000000e+00
   9.0000000e-01   1.9000000e+01   1.0000000e+00
   9.0000000e-01   2.0000000e+01   1.0000000e+00
   9.0000000e-01   2.1000000e+01   1.0000000e+00
   9.0000000e-01   2.2000000e+01   9.0000000e-01
   9.0000000e-01   2.3000000e+01   9.0000000e-01
   9.0000000e-01   2.4000000e+01   8.0000000e-01
   9.0000000e-01   2.5000000e+01   7.0000000e-01
   9.0000000e-01   2.6000000e+01   3.0000000e-01
   9.0000000e-01   2.7000000e+01   6.0000000e-01
   9.0000000e-01   2.8000000e+01   3.0000000e-01
   9.0000000e-01   2.9000000e+01   3.0000000e-01
   9.0000000e-01   3.0000000e+01   5.0000000e-01
   9.0000000e-01   3.1000000e+01   1.0000000e-01
   9.0000000e-01   3.2000000e+01   1.0000000e-01
   9.0000000e-01   3.3000000e+01   0.0000000e+00
   9.0000000e-01   3.4000000e+01   0.0000000e+00
   9.0000000e-01   3.5000000e+01   3.0000000e-01
   9.0000000e-01   3.6000000e+01   0.0000000e+00
   9.0000000e-01   3.7000000e+01   0.0000000e+00
   9.0000000e-01   3.8000000e+01   0.0000000e+00
   9.0000000e-01   3.9000000e+01   0.0000000e+00
   9.2000000e-01   1.0000000e+00   1.0000000e+00
   9.2000000e-01   2.0000000e+00   1.0000000e+00
   9.2000000e-01   3.0000000e+00   1.0000000e+00
   9.2000000e-01   4.0000000e+00   1.0000000e+00
   9.2000000e-01   5.0000000e+00   1.0000000e+00
   9.2000000e-01   6.0000000e+00   1.0000000e+00
   9.2000000e-01   7.0000000e+00   1.0000000e+00
   9.2000000e-01   8.0000000e+00   1.0000000e+00
   9.2000000e-01   9.0000000e+00   1.0000000e+00
   9.2000000e-01   1.0000000e+01   1.0000000e+00
   9.2000000e-01   1.1000000e+01   1.0000000e+00
   9.2000000e-01   1.2000000e+01   1.0000000e+00
   9.2000000e-01   1.3000000e+01   1.0000000e+00
   9.2000000e-01   1.4000000e+01   1.0000000e+00
   9.2000000e-01   1.5000000e+01   1.0000000e+00
   9.2000000e-01   1.6000000e+01   1.0000000e+00
   9.2000000e-01   1.7000000e+01   1.0000000e+00
   9.2000000e-01   1.8000000e+01   1.0000000e+00
   9.2000000e-01   1.9000000e+01   1.0000000e+00
   9.2000000e-01   2.0000000e+01   1.0000000e+00
   9.2000000e-01   2.1000000e+01   1.0000000e+00
   9.2000000e-01   2.2000000e+01   1.0000000e+00
   9.2000000e-01   2.3000000e+01   1.0000000e+00
   9.2000000e-01   2.4000000e+01   1.0000000e+00
   9.2000000e-01   2.5000000e+01   1.0000000e+00
   9.2000000e-01   2.6000000e+01   1.0000000e+00
   9.2000000e-01   2.7000000e+01   1.0000000e+00
   9.2000000e-01   2.8000000e+01   1.0000000e+00
   9.2000000e-01   2.9000000e+01   9.0000000e-01
   9.2000000e-01   3.0000000e+01   1.0000000e+00
   9.2000000e-01   3.1000000e+01   8.0000000e-01
   9.2000000e-01   3.2000000e+01   8.0000000e-01
   9.2000000e-01   3.3000000e+01   7.0000000e-01
   9.2000000e-01   3.4000000e+01   9.0000000e-01
   9.2000000e-01   3.5000000e+01   6.0000000e-01
   9.2000000e-01   3.6000000e+01   5.0000000e-01
   9.2000000e-01   3.7000000e+01   4.0000000e-01
   9.2000000e-01   3.8000000e+01   4.0000000e-01
   9.2000000e-01   3.9000000e+01   3.0000000e-01
   9.4000000e-01   1.0000000e+00   1.0000000e+00
   9.4000000e-01   2.0000000e+00   1.0000000e+00
   9.4000000e-01   3.0000000e+00   1.0000000e+00
   9.4000000e-01   4.0000000e+00   1.0000000e+00
   9.4000000e-01   5.0000000e+00   1.0000000e+00
   9.4000000e-01   6.0000000e+00   1.0000000e+00
   9.4000000e-01   7.0000000e+00   1.0000000e+00
   9.4000000e-01   8.0000000e+00   1.0000000e+00
   9.4000000e-01   9.0000000e+00   1.0000000e+00
   9.4000000e-01   1.0000000e+01   1.0000000e+00
   9.4000000e-01   1.1000000e+01   1.0000000e+00
   9.4000000e-01   1.2000000e+01   1.0000000e+00
   9.4000000e-01   1.3000000e+01   1.0000000e+00
   9.4000000e-01   1.4000000e+01   1.0000000e+00
   9.4000000e-01   1.5000000e+01   1.0000000e+00
   9.4000000e-01   1.6000000e+01   1.0000000e+00
   9.4000000e-01   1.7000000e+01   1.0000000e+00
   9.4000000e-01   1.8000000e+01   1.0000000e+00
   9.4000000e-01   1.9000000e+01   1.0000000e+00
   9.4000000e-01   2.0000000e+01   1.0000000e+00
   9.4000000e-01   2.1000000e+01   1.0000000e+00
   9.4000000e-01   2.2000000e+01   1.0000000e+00
   9.4000000e-01   2.3000000e+01   1.0000000e+00
   9.4000000e-01   2.4000000e+01   1.0000000e+00
   9.4000000e-01   2.5000000e+01   1.0000000e+00
   9.4000000e-01   2.6000000e+01   1.0000000e+00
   9.4000000e-01   2.7000000e+01   1.0000000e+00
   9.4000000e-01   2.8000000e+01   1.0000000e+00
   9.4000000e-01   2.9000000e+01   1.0000000e+00
   9.4000000e-01   3.0000000e+01   1.0000000e+00
   9.4000000e-01   3.1000000e+01   1.0000000e+00
   9.4000000e-01   3.2000000e+01   1.0000000e+00
   9.4000000e-01   3.3000000e+01   1.0000000e+00
   9.4000000e-01   3.4000000e+01   1.0000000e+00
   9.4000000e-01   3.5000000e+01   1.0000000e+00
   9.4000000e-01   3.6000000e+01   1.0000000e+00
   9.4000000e-01   3.7000000e+01   1.0000000e+00
   9.4000000e-01   3.8000000e+01   1.0000000e+00
   9.4000000e-01   3.9000000e+01   1.0000000e+00
   9.6000000e-01   1.0000000e+00   1.0000000e+00
   9.6000000e-01   2.0000000e+00   1.0000000e+00
   9.6000000e-01   3.0000000e+00   1.0000000e+00
   9.6000000e-01   4.0000000e+00   1.0000000e+00
   9.6000000e-01   5.0000000e+00   1.0000000e+00
   9.6000000e-01   6.0000000e+00   1.0000000e+00
   9.6000000e-01   7.0000000e+00   1.0000000e+00
   9.6000000e-01   8.0000000e+00   1.0000000e+00
   9.6000000e-01   9.0000000e+00   1.0000000e+00
   9.6000000e-01   1.0000000e+01   1.0000000e+00
   9.6000000e-01   1.1000000e+01   1.0000000e+00
   9.6000000e-01   1.2000000e+01   1.0000000e+00
   9.6000000e-01   1.3000000e+01   1.0000000e+00
   9.6000000e-01   1.4000000e+01   1.0000000e+00
   9.6000000e-01   1.5000000e+01   1.0000000e+00
   9.6000000e-01   1.6000000e+01   1.0000000e+00
   9.6000000e-01   1.7000000e+01   1.0000000e+00
   9.6000000e-01   1.8000000e+01   1.0000000e+00
   9.6000000e-01   1.9000000e+01   1.0000000e+00
   9.6000000e-01   2.0000000e+01   1.0000000e+00
   9.6000000e-01   2.1000000e+01   1.0000000e+00
   9.6000000e-01   2.2000000e+01   1.0000000e+00
   9.6000000e-01   2.3000000e+01   1.0000000e+00
   9.6000000e-01   2.4000000e+01   1.0000000e+00
   9.6000000e-01   2.5000000e+01   1.0000000e+00
   9.6000000e-01   2.6000000e+01   1.0000000e+00
   9.6000000e-01   2.7000000e+01   1.0000000e+00
   9.6000000e-01   2.8000000e+01   1.0000000e+00
   9.6000000e-01   2.9000000e+01   1.0000000e+00
   9.6000000e-01   3.0000000e+01   1.0000000e+00
   9.6000000e-01   3.1000000e+01   1.0000000e+00
   9.6000000e-01   3.2000000e+01   1.0000000e+00
   9.6000000e-01   3.3000000e+01   1.0000000e+00
   9.6000000e-01   3.4000000e+01   1.0000000e+00
   9.6000000e-01   3.5000000e+01   1.0000000e+00
   9.6000000e-01   3.6000000e+01   1.0000000e+00
   9.6000000e-01   3.7000000e+01   1.0000000e+00
   9.6000000e-01   3.8000000e+01   1.0000000e+00
   9.6000000e-01   3.9000000e+01   1.0000000e+00
   9.8000000e-01   1.0000000e+00   1.0000000e+00
   9.8000000e-01   2.0000000e+00   1.0000000e+00
   9.8000000e-01   3.0000000e+00   1.0000000e+00
   9.8000000e-01   4.0000000e+00   1.0000000e+00
   9.8000000e-01   5.0000000e+00   1.0000000e+00
   9.8000000e-01   6.0000000e+00   1.0000000e+00
   9.8000000e-01   7.0000000e+00   1.0000000e+00
   9.8000000e-01   8.0000000e+00   1.0000000e+00
   9.8000000e-01   9.0000000e+00   1.0000000e+00
   9.8000000e-01   1.0000000e+01   1.0000000e+00
   9.8000000e-01   1.1000000e+01   1.0000000e+00
   9.8000000e-01   1.2000000e+01   1.0000000e+00
   9.8000000e-01   1.3000000e+01   1.0000000e+00
   9.8000000e-01   1.4000000e+01   1.0000000e+00
   9.8000000e-01   1.5000000e+01   1.0000000e+00
   9.8000000e-01   1.6000000e+01   1.0000000e+00
   9.8000000e-01   1.7000000e+01   1.0000000e+00
   9.8000000e-01   1.8000000e+01   1.0000000e+00
   9.8000000e-01   1.9000000e+01   1.0000000e+00
   9.8000000e-01   2.0000000e+01   1.0000000e+00
   9.8000000e-01   2.1000000e+01   1.0000000e+00
   9.8000000e-01   2.2000000e+01   1.0000000e+00
   9.8000000e-01   2.3000000e+01   1.0000000e+00
   9.8000000e-01   2.4000000e+01   1.0000000e+00
   9.8000000e-01   2.5000000e+01   1.0000000e+00
   9.8000000e-01   2.6000000e+01   1.0000000e+00
   9.8000000e-01   2.7000000e+01   1.0000000e+00
   9.8000000e-01   2.8000000e+01   1.0000000e+00
   9.8000000e-01   2.9000000e+01   1.0000000e+00
   9.8000000e-01   3.0000000e+01   1.0000000e+00
   9.8000000e-01   3.1000000e+01   1.0000000e+00
   9.8000000e-01   3.2000000e+01   1.0000000e+00
   9.8000000e-01   3.3000000e+01   1.0000000e+00
   9.8000000e-01   3.4000000e+01   1.0000000e+00
   9.8000000e-01   3.5000000e+01   1.0000000e+00
   9.8000000e-01   3.6000000e+01   1.0000000e+00
   9.8000000e-01   3.7000000e+01   1.0000000e+00
   9.8000000e-01   3.8000000e+01   1.0000000e+00
   9.8000000e-01   3.9000000e+01   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   1.0000000e+00
   1.0000000e+00   2.1000000e+01   1.0000000e+00
   1.0000000e+00   2.2000000e+01   1.0000000e+00
   1.0000000e+00   2.3000000e+01   1.0000000e+00
   1.0000000e+00   2.4000000e+01   1.0000000e+00
   1.0000000e+00   2.5000000e+01   1.0000000e+00
   1.0000000e+00   2.6000000e+01   1.0000000e+00
   1.0000000e+00   2.7000000e+01   1.0000000e+00
   1.0000000e+00   2.8000000e+01   1.0000000e+00
   1.0000000e+00   2.9000000e+01   1.0000000e+00
   1.0000000e+00   3.0000000e+01   1.0000000e+00
   1.0000000e+00   3.1000000e+01   1.0000000e+00
   1.0000000e+00   3.2000000e+01   1.0000000e+00
   1.0000000e+00   3.3000000e+01   1.0000000e+00
   1.0000000e+00   3.4000000e+01   1.0000000e+00
   1.0000000e+00   3.5000000e+01   1.0000000e+00
   1.0000000e+00   3.6000000e+01   1.0000000e+00
   1.0000000e+00   3.7000000e+01   1.0000000e+00
   1.0000000e+00   3.8000000e+01   1.0000000e+00
   1.0000000e+00   3.9000000e+01   1.0000000e+00


==> phase_transition_fc75.dat <==
   1.0000000e-01   1.0000000e+00   1.0000000e+00
   1.0000000e-01   2.0000000e+00   3.0000000e-01
   1.0000000e-01   3.0000000e+00   2.0000000e-01
   1.0000000e-01   4.0000000e+00   0.0000000e+00
   1.0000000e-01   5.0000000e+00   1.0000000e-01
   1.0000000e-01   6.0000000e+00   0.0000000e+00
   1.0000000e-01   7.0000000e+00   0.0000000e+00
   1.0000000e-01   8.0000000e+00   0.0000000e+00
   1.0000000e-01   9.0000000e+00   0.0000000e+00
   1.0000000e-01   1.0000000e+01   0.0000000e+00
   1.0000000e-01   1.1000000e+01   0.0000000e+00
   1.0000000e-01   1.2000000e+01   0.0000000e+00
   1.0000000e-01   1.3000000e+01   0.0000000e+00
   1.0000000e-01   1.4000000e+01   0.0000000e+00
   1.0000000e-01   1.5000000e+01   0.0000000e+00
   1.0000000e-01   1.6000000e+01   0.0000000e+00
   1.0000000e-01   1.7000000e+01   0.0000000e+00
   1.0000000e-01   1.8000000e+01   0.0000000e+00
   1.0000000e-01   1.9000000e+01   0.0000000e+00
   1.0000000e-01   2.0000000e+01   0.0000000e+00
   1.0000000e-01   2.1000000e+01   0.0000000e+00
   1.0000000e-01   2.2000000e+01   0.0000000e+00
   1.0000000e-01   2.3000000e+01   0.0000000e+00
   1.0000000e-01   2.4000000e+01   0.0000000e+00
   1.0000000e-01   2.5000000e+01   0.0000000e+00
   1.0000000e-01   2.6000000e+01   0.0000000e+00
   1.0000000e-01   2.7000000e+01   0.0000000e+00
   1.0000000e-01   2.8000000e+01   0.0000000e+00
   1.0000000e-01   2.9000000e+01   0.0000000e+00
   1.0000000e-01   3.0000000e+01   0.0000000e+00
   1.0000000e-01   3.1000000e+01   0.0000000e+00
   1.0000000e-01   3.2000000e+01   0.0000000e+00
   1.0000000e-01   3.3000000e+01   0.0000000e+00
   1.0000000e-01   3.4000000e+01   0.0000000e+00
   1.0000000e-01   3.5000000e+01   0.0000000e+00
   1.0000000e-01   3.6000000e+01   0.0000000e+00
   1.0000000e-01   3.7000000e+01   0.0000000e+00
   1.0000000e-01   3.8000000e+01   0.0000000e+00
   1.0000000e-01   3.9000000e+01   0.0000000e+00
   1.0000000e-01   4.0000000e+01   0.0000000e+00
   1.0000000e-01   4.1000000e+01   0.0000000e+00
   1.0000000e-01   4.2000000e+01   0.0000000e+00
   1.0000000e-01   4.3000000e+01   0.0000000e+00
   1.0000000e-01   4.4000000e+01   0.0000000e+00
   1.0000000e-01   4.5000000e+01   0.0000000e+00
   1.0000000e-01   4.6000000e+01   0.0000000e+00
   1.0000000e-01   4.7000000e+01   0.0000000e+00
   1.0000000e-01   4.8000000e+01   0.0000000e+00
   1.0000000e-01   4.9000000e+01   0.0000000e+00
   1.0000000e-01   5.0000000e+01   0.0000000e+00
   1.0000000e-01   5.1000000e+01   0.0000000e+00
   1.0000000e-01   5.2000000e+01   0.0000000e+00
   1.0000000e-01   5.3000000e+01   0.0000000e+00
   1.0000000e-01   5.4000000e+01   0.0000000e+00
   1.0000000e-01   5.5000000e+01   0.0000000e+00
   1.0000000e-01   5.6000000e+01   0.0000000e+00
   1.0000000e-01   5.7000000e+01   0.0000000e+00
   1.0000000e-01   5.8000000e+01   0.0000000e+00
   1.0000000e-01   5.9000000e+01   0.0000000e+00
   1.0000000e-01   6.0000000e+01   0.0000000e+00
   1.0000000e-01   6.1000000e+01   0.0000000e+00
   1.0000000e-01   6.2000000e+01   0.0000000e+00
   1.0000000e-01   6.3000000e+01   0.0000000e+00
   1.0000000e-01   6.4000000e+01   0.0000000e+00
   1.0000000e-01   6.5000000e+01   0.0000000e+00
   1.0000000e-01   6.6000000e+01   0.0000000e+00
   1.0000000e-01   6.7000000e+01   0.0000000e+00
   1.0000000e-01   6.8000000e+01   0.0000000e+00
   1.0000000e-01   6.9000000e+01   0.0000000e+00
   1.0000000e-01   7.0000000e+01   0.0000000e+00
   1.0000000e-01   7.1000000e+01   0.0000000e+00
   1.0000000e-01   7.2000000e+01   0.0000000e+00
   1.0000000e-01   7.3000000e+01   0.0000000e+00
   1.0000000e-01   7.4000000e+01   0.0000000e+00
   1.2000000e-01   1.0000000e+00   1.0000000e+00
   1.2000000e-01   2.0000000e+00   7.0000000e-01
   1.2000000e-01   3.0000000e+00   2.0000000e-01
   1.2000000e-01   4.0000000e+00   1.0000000e-01
   1.2000000e-01   5.0000000e+00   0.0000000e+00
   1.2000000e-01   6.0000000e+00   0.0000000e+00
   1.2000000e-01   7.0000000e+00   0.0000000e+00
   1.2000000e-01   8.0000000e+00   0.0000000e+00
   1.2000000e-01   9.0000000e+00   0.0000000e+00
   1.2000000e-01   1.0000000e+01   0.0000000e+00
   1.2000000e-01   1.1000000e+01   0.0000000e+00
   1.2000000e-01   1.2000000e+01   0.0000000e+00
   1.2000000e-01   1.3000000e+01   0.0000000e+00
   1.2000000e-01   1.4000000e+01   0.0000000e+00
   1.2000000e-01   1.5000000e+01   0.0000000e+00
   1.2000000e-01   1.6000000e+01   0.0000000e+00
   1.2000000e-01   1.7000000e+01   0.0000000e+00
   1.2000000e-01   1.8000000e+01   0.0000000e+00
   1.2000000e-01   1.9000000e+01   0.0000000e+00
   1.2000000e-01   2.0000000e+01   0.0000000e+00
   1.2000000e-01   2.1000000e+01   0.0000000e+00
   1.2000000e-01   2.2000000e+01   0.0000000e+00
   1.2000000e-01   2.3000000e+01   0.0000000e+00
   1.2000000e-01   2.4000000e+01   0.0000000e+00
   1.2000000e-01   2.5000000e+01   0.0000000e+00
   1.2000000e-01   2.6000000e+01   0.0000000e+00
   1.2000000e-01   2.7000000e+01   0.0000000e+00
   1.2000000e-01   2.8000000e+01   0.0000000e+00
   1.2000000e-01   2.9000000e+01   0.0000000e+00
   1.2000000e-01   3.0000000e+01   0.0000000e+00
   1.2000000e-01   3.1000000e+01   0.0000000e+00
   1.2000000e-01   3.2000000e+01   0.0000000e+00
   1.2000000e-01   3.3000000e+01   0.0000000e+00
   1.2000000e-01   3.4000000e+01   0.0000000e+00
   1.2000000e-01   3.5000000e+01   0.0000000e+00
   1.2000000e-01   3.6000000e+01   0.0000000e+00
   1.2000000e-01   3.7000000e+01   0.0000000e+00
   1.2000000e-01   3.8000000e+01   0.0000000e+00
   1.2000000e-01   3.9000000e+01   0.0000000e+00
   1.2000000e-01   4.0000000e+01   0.0000000e+00
   1.2000000e-01   4.1000000e+01   0.0000000e+00
   1.2000000e-01   4.2000000e+01   0.0000000e+00
   1.2000000e-01   4.3000000e+01   0.0000000e+00
   1.2000000e-01   4.4000000e+01   0.0000000e+00
   1.2000000e-01   4.5000000e+01   0.0000000e+00
   1.2000000e-01   4.6000000e+01   0.0000000e+00
   1.2000000e-01   4.7000000e+01   0.0000000e+00
   1.2000000e-01   4.8000000e+01   0.0000000e+00
   1.2000000e-01   4.9000000e+01   0.0000000e+00
   1.2000000e-01   5.0000000e+01   0.0000000e+00
   1.2000000e-01   5.1000000e+01   0.0000000e+00
   1.2000000e-01   5.2000000e+01   0.0000000e+00
   1.2000000e-01   5.3000000e+01   0.0000000e+00
   1.2000000e-01   5.4000000e+01   0.0000000e+00
   1.2000000e-01   5.5000000e+01   0.0000000e+00
   1.2000000e-01   5.6000000e+01   0.0000000e+00
   1.2000000e-01   5.7000000e+01   0.0000000e+00
   1.2000000e-01   5.8000000e+01   0.0000000e+00
   1.2000000e-01   5.9000000e+01   0.0000000e+00
   1.2000000e-01   6.0000000e+01   0.0000000e+00
   1.2000000e-01   6.1000000e+01   0.0000000e+00
   1.2000000e-01   6.2000000e+01   0.0000000e+00
   1.2000000e-01   6.3000000e+01   0.0000000e+00
   1.2000000e-01   6.4000000e+01   0.0000000e+00
   1.2000000e-01   6.5000000e+01   0.0000000e+00
   1.2000000e-01   6.6000000e+01   0.0000000e+00
   1.2000000e-01   6.7000000e+01   0.0000000e+00
   1.2000000e-01   6.8000000e+01   0.0000000e+00
   1.2000000e-01   6.9000000e+01   0.0000000e+00
   1.2000000e-01   7.0000000e+01   0.0000000e+00
   1.2000000e-01   7.1000000e+01   0.0000000e+00
   1.2000000e-01   7.2000000e+01   0.0000000e+00
   1.2000000e-01   7.3000000e+01   0.0000000e+00
   1.2000000e-01   7.4000000e+01   0.0000000e+00
   1.4000000e-01   1.0000000e+00   1.0000000e+00
   1.4000000e-01   2.0000000e+00   6.0000000e-01
   1.4000000e-01   3.0000000e+00   3.0000000e-01
   1.4000000e-01   4.0000000e+00   2.0000000e-01
   1.4000000e-01   5.0000000e+00   0.0000000e+00
   1.4000000e-01   6.0000000e+00   0.0000000e+00
   1.4000000e-01   7.0000000e+00   0.0000000e+00
   1.4000000e-01   8.0000000e+00   0.0000000e+00
   1.4000000e-01   9.0000000e+00   1.0000000e-01
   1.4000000e-01   1.0000000e+01   0.0000000e+00
   1.4000000e-01   1.1000000e+01   0.0000000e+00
   1.4000000e-01   1.2000000e+01   0.0000000e+00
   1.4000000e-01   1.3000000e+01   0.0000000e+00
   1.4000000e-01   1.4000000e+01   0.0000000e+00
   1.4000000e-01   1.5000000e+01   0.0000000e+00
   1.4000000e-01   1.6000000e+01   0.0000000e+00
   1.4000000e-01   1.7000000e+01   0.0000000e+00
   1.4000000e-01   1.8000000e+01   0.0000000e+00
   1.4000000e-01   1.9000000e+01   0.0000000e+00
   1.4000000e-01   2.0000000e+01   0.0000000e+00
   1.4000000e-01   2.1000000e+01   0.0000000e+00
   1.4000000e-01   2.2000000e+01   0.0000000e+00
   1.4000000e-01   2.3000000e+01   0.0000000e+00
   1.4000000e-01   2.4000000e+01   0.0000000e+00
   1.4000000e-01   2.5000000e+01   0.0000000e+00
   1.4000000e-01   2.6000000e+01   0.0000000e+00
   1.4000000e-01   2.7000000e+01   0.0000000e+00
   1.4000000e-01   2.8000000e+01   0.0000000e+00
   1.4000000e-01   2.9000000e+01   0.0000000e+00
   1.4000000e-01   3.0000000e+01   0.0000000e+00
   1.4000000e-01   3.1000000e+01   0.0000000e+00
   1.4000000e-01   3.2000000e+01   0.0000000e+00
   1.4000000e-01   3.3000000e+01   0.0000000e+00
   1.4000000e-01   3.4000000e+01   0.0000000e+00
   1.4000000e-01   3.5000000e+01   0.0000000e+00
   1.4000000e-01   3.6000000e+01   0.0000000e+00
   1.4000000e-01   3.7000000e+01   0.0000000e+00
   1.4000000e-01   3.8000000e+01   0.0000000e+00
   1.4000000e-01   3.9000000e+01   0.0000000e+00
   1.4000000e-01   4.0000000e+01   0.0000000e+00
   1.4000000e-01   4.1000000e+01   0.0000000e+00
   1.4000000e-01   4.2000000e+01   0.0000000e+00
   1.4000000e-01   4.3000000e+01   0.0000000e+00
   1.4000000e-01   4.4000000e+01   0.0000000e+00
   1.4000000e-01   4.5000000e+01   0.0000000e+00
   1.4000000e-01   4.6000000e+01   0.0000000e+00
   1.4000000e-01   4.7000000e+01   0.0000000e+00
   1.4000000e-01   4.8000000e+01   0.0000000e+00
   1.4000000e-01   4.9000000e+01   0.0000000e+00
   1.4000000e-01   5.0000000e+01   0.0000000e+00
   1.4000000e-01   5.1000000e+01   0.0000000e+00
   1.4000000e-01   5.2000000e+01   0.0000000e+00
   1.4000000e-01   5.3000000e+01   0.0000000e+00
   1.4000000e-01   5.4000000e+01   0.0000000e+00
   1.4000000e-01   5.5000000e+01   0.0000000e+00
   1.4000000e-01   5.6000000e+01   0.0000000e+00
   1.4000000e-01   5.7000000e+01   0.0000000e+00
   1.4000000e-01   5.8000000e+01   0.0000000e+00
   1.4000000e-01   5.9000000e+01   0.0000000e+00
   1.4000000e-01   6.0000000e+01   0.0000000e+00
   1.4000000e-01   6.1000000e+01   0.0000000e+00
   1.4000000e-01   6.2000000e+01   0.0000000e+00
   1.4000000e-01   6.3000000e+01   0.0000000e+00
   1.4000000e-01   6.4000000e+01   0.0000000e+00
   1.4000000e-01   6.5000000e+01   0.0000000e+00
   1.4000000e-01   6.6000000e+01   0.0000000e+00
   1.4000000e-01   6.7000000e+01   0.0000000e+00
   1.4000000e-01   6.8000000e+01   0.0000000e+00
   1.4000000e-01   6.9000000e+01   0.0000000e+00
   1.4000000e-01   7.0000000e+01   0.0000000e+00
   1.4000000e-01   7.1000000e+01   0.0000000e+00
   1.4000000e-01   7.2000000e+01   0.0000000e+00
   1.4000000e-01   7.3000000e+01   0.0000000e+00
   1.4000000e-01   7.4000000e+01   0.0000000e+00
   1.6000000e-01   1.0000000e+00   1.0000000e+00
   1.6000000e-01   2.0000000e+00   4.0000000e-01
   1.6000000e-01   3.0000000e+00   1.0000000e-01
   1.6000000e-01   4.0000000e+00   2.0000000e-01
   1.6000000e-01   5.0000000e+00   1.0000000e-01
   1.6000000e-01   6.0000000e+00   0.0000000e+00
   1.6000000e-01   7.0000000e+00   0.0000000e+00
   1.6000000e-01   8.0000000e+00   0.0000000e+00
   1.6000000e-01   9.0000000e+00   0.0000000e+00
   1.6000000e-01   1.0000000e+01   0.0000000e+00
   1.6000000e-01   1.1000000e+01   0.0000000e+00
   1.6000000e-01   1.2000000e+01   0.0000000e+00
   1.6000000e-01   1.3000000e+01   0.0000000e+00
   1.6000000e-01   1.4000000e+01   0.0000000e+00
   1.6000000e-01   1.5000000e+01   0.0000000e+00
   1.6000000e-01   1.6000000e+01   0.0000000e+00
   1.6000000e-01   1.7000000e+01   0.0000000e+00
   1.6000000e-01   1.8000000e+01   0.0000000e+00
   1.6000000e-01   1.9000000e+01   0.0000000e+00
   1.6000000e-01   2.0000000e+01   0.0000000e+00
   1.6000000e-01   2.1000000e+01   0.0000000e+00
   1.6000000e-01   2.2000000e+01   0.0000000e+00
   1.6000000e-01   2.3000000e+01   0.0000000e+00
   1.6000000e-01   2.4000000e+01   0.0000000e+00
   1.6000000e-01   2.5000000e+01   0.0000000e+00
   1.6000000e-01   2.6000000e+01   0.0000000e+00
   1.6000000e-01   2.7000000e+01   0.0000000e+00
   1.6000000e-01   2.8000000e+01   0.0000000e+00
   1.6000000e-01   2.9000000e+01   0.0000000e+00
   1.6000000e-01   3.0000000e+01   0.0000000e+00
   1.6000000e-01   3.1000000e+01   0.0000000e+00
   1.6000000e-01   3.2000000e+01   0.0000000e+00
   1.6000000e-01   3.3000000e+01   0.0000000e+00
   1.6000000e-01   3.4000000e+01   0.0000000e+00
   1.6000000e-01   3.5000000e+01   0.0000000e+00
   1.6000000e-01   3.6000000e+01   0.0000000e+00
   1.6000000e-01   3.7000000e+01   0.0000000e+00
   1.6000000e-01   3.8000000e+01   0.0000000e+00
   1.6000000e-01   3.9000000e+01   0.0000000e+00
   1.6000000e-01   4.0000000e+01   0.0000000e+00
   1.6000000e-01   4.1000000e+01   0.0000000e+00
   1.6000000e-01   4.2000000e+01   0.0000000e+00
   1.6000000e-01   4.3000000e+01   0.0000000e+00
   1.6000000e-01   4.4000000e+01   0.0000000e+00
   1.6000000e-01   4.5000000e+01   0.0000000e+00
   1.6000000e-01   4.6000000e+01   0.0000000e+00
   1.6000000e-01   4.7000000e+01   0.0000000e+00
   1.6000000e-01   4.8000000e+01   0.0000000e+00
   1.6000000e-01   4.9000000e+01   0.0000000e+00
   1.6000000e-01   5.0000000e+01   0.0000000e+00
   1.6000000e-01   5.1000000e+01   0.0000000e+00
   1.6000000e-01   5.2000000e+01   0.0000000e+00
   1.6000000e-01   5.3000000e+01   0.0000000e+00
   1.6000000e-01   5.4000000e+01   0.0000000e+00
   1.6000000e-01   5.5000000e+01   0.0000000e+00
   1.6000000e-01   5.6000000e+01   0.0000000e+00
   1.6000000e-01   5.7000000e+01   0.0000000e+00
   1.6000000e-01   5.8000000e+01   0.0000000e+00
   1.6000000e-01   5.9000000e+01   0.0000000e+00
   1.6000000e-01   6.0000000e+01   0.0000000e+00
   1.6000000e-01   6.1000000e+01   0.0000000e+00
   1.6000000e-01   6.2000000e+01   0.0000000e+00
   1.6000000e-01   6.3000000e+01   0.0000000e+00
   1.6000000e-01   6.4000000e+01   0.0000000e+00
   1.6000000e-01   6.5000000e+01   0.0000000e+00
   1.6000000e-01   6.6000000e+01   0.0000000e+00
   1.6000000e-01   6.7000000e+01   0.0000000e+00
   1.6000000e-01   6.8000000e+01   0.0000000e+00
   1.6000000e-01   6.9000000e+01   0.0000000e+00
   1.6000000e-01   7.0000000e+01   0.0000000e+00
   1.6000000e-01   7.1000000e+01   0.0000000e+00
   1.6000000e-01   7.2000000e+01   0.0000000e+00
   1.6000000e-01   7.3000000e+01   0.0000000e+00
   1.6000000e-01   7.4000000e+01   0.0000000e+00
   1.8000000e-01   1.0000000e+00   1.0000000e+00
   1.8000000e-01   2.0000000e+00   6.0000000e-01
   1.8000000e-01   3.0000000e+00   1.0000000e-01
   1.8000000e-01   4.0000000e+00   2.0000000e-01
   1.8000000e-01   5.0000000e+00   1.0000000e-01
   1.8000000e-01   6.0000000e+00   0.0000000e+00
   1.8000000e-01   7.0000000e+00   0.0000000e+00
   1.8000000e-01   8.0000000e+00   0.0000000e+00
   1.8000000e-01   9.0000000e+00   0.0000000e+00
   1.8000000e-01   1.0000000e+01   0.0000000e+00
   1.8000000e-01   1.1000000e+01   0.0000000e+00
   1.8000000e-01   1.2000000e+01   0.0000000e+00
   1.8000000e-01   1.3000000e+01   0.0000000e+00
   1.8000000e-01   1.4000000e+01   0.0000000e+00
   1.8000000e-01   1.5000000e+01   0.0000000e+00
   1.8000000e-01   1.6000000e+01   0.0000000e+00
   1.8000000e-01   1.7000000e+01   0.0000000e+00
   1.8000000e-01   1.8000000e+01   0.0000000e+00
   1.8000000e-01   1.9000000e+01   0.0000000e+00
   1.8000000e-01   2.0000000e+01   0.0000000e+00
   1.8000000e-01   2.1000000e+01   0.0000000e+00
   1.8000000e-01   2.2000000e+01   0.0000000e+00
   1.8000000e-01   2.3000000e+01   0.0000000e+00
   1.8000000e-01   2.4000000e+01   0.0000000e+00
   1.8000000e-01   2.5000000e+01   0.0000000e+00
   1.8000000e-01   2.6000000e+01   0.0000000e+00
   1.8000000e-01   2.7000000e+01   0.0000000e+00
   1.8000000e-01   2.8000000e+01   0.0000000e+00
   1.8000000e-01   2.9000000e+01   0.0000000e+00
   1.8000000e-01   3.0000000e+01   0.0000000e+00
   1.8000000e-01   3.1000000e+01   0.0000000e+00
   1.8000000e-01   3.2000000e+01   0.0000000e+00
   1.8000000e-01   3.3000000e+01   0.0000000e+00
   1.8000000e-01   3.4000000e+01   0.0000000e+00
   1.8000000e-01   3.5000000e+01   0.0000000e+00
   1.8000000e-01   3.6000000e+01   0.0000000e+00
   1.8000000e-01   3.7000000e+01   0.0000000e+00
   1.8000000e-01   3.8000000e+01   0.0000000e+00
   1.8000000e-01   3.9000000e+01   0.0000000e+00
   1.8000000e-01   4.0000000e+01   0.0000000e+00
   1.8000000e-01   4.1000000e+01   0.0000000e+00
   1.8000000e-01   4.2000000e+01   0.0000000e+00
   1.8000000e-01   4.3000000e+01   0.0000000e+00
   1.8000000e-01   4.4000000e+01   0.0000000e+00
   1.8000000e-01   4.5000000e+01   0.0000000e+00
   1.8000000e-01   4.6000000e+01   0.0000000e+00
   1.8000000e-01   4.7000000e+01   0.0000000e+00
   1.8000000e-01   4.8000000e+01   0.0000000e+00
   1.8000000e-01   4.9000000e+01   0.0000000e+00
   1.8000000e-01   5.0000000e+01   0.0000000e+00
   1.8000000e-01   5.1000000e+01   0.0000000e+00
   1.8000000e-01   5.2000000e+01   0.0000000e+00
   1.8000000e-01   5.3000000e+01   0.0000000e+00
   1.8000000e-01   5.4000000e+01   0.0000000e+00
   1.8000000e-01   5.5000000e+01   0.0000000e+00
   1.8000000e-01   5.6000000e+01   0.0000000e+00
   1.8000000e-01   5.7000000e+01   0.0000000e+00
   1.8000000e-01   5.8000000e+01   0.0000000e+00
   1.8000000e-01   5.9000000e+01   0.0000000e+00
   1.8000000e-01   6.0000000e+01   0.0000000e+00
   1.8000000e-01   6.1000000e+01   0.0000000e+00
   1.8000000e-01   6.2000000e+01   0.0000000e+00
   1.8000000e-01   6.3000000e+01   0.0000000e+00
   1.8000000e-01   6.4000000e+01   0.0000000e+00
   1.8000000e-01   6.5000000e+01   0.0000000e+00
   1.8000000e-01   6.6000000e+01   0.0000000e+00
   1.8000000e-01   6.7000000e+01   0.0000000e+00
   1.8000000e-01   6.8000000e+01   0.0000000e+00
   1.8000000e-01   6.9000000e+01   0.0000000e+00
   1.8000000e-01   7.0000000e+01   0.0000000e+00
   1.8000000e-01   7.1000000e+01   0.0000000e+00
   1.8000000e-01   7.2000000e+01   0.0000000e+00
   1.8000000e-01   7.3000000e+01   0.0000000e+00
   1.8000000e-01   7.4000000e+01   0.0000000e+00
   2.0000000e-01   1.0000000e+00   1.0000000e+00
   2.0000000e-01   2.0000000e+00   4.0000000e-01
   2.0000000e-01   3.0000000e+00   3.0000000e-01
   2.0000000e-01   4.0000000e+00   3.0000000e-01
   2.0000000e-01   5.0000000e+00   1.0000000e-01
   2.0000000e-01   6.0000000e+00   0.0000000e+00
   2.0000000e-01   7.0000000e+00   0.0000000e+00
   2.0000000e-01   8.0000000e+00   0.0000000e+00
   2.0000000e-01   9.0000000e+00   0.0000000e+00
   2.0000000e-01   1.0000000e+01   0.0000000e+00
   2.0000000e-01   1.1000000e+01   0.0000000e+00
   2.0000000e-01   1.2000000e+01   0.0000000e+00
   2.0000000e-01   1.3000000e+01   0.0000000e+00
   2.0000000e-01   1.4000000e+01   0.0000000e+00
   2.0000000e-01   1.5000000e+01   0.0000000e+00
   2.0000000e-01   1.6000000e+01   0.0000000e+00
   2.0000000e-01   1.7000000e+01   0.0000000e+00
   2.0000000e-01   1.8000000e+01   0.0000000e+00
   2.0000000e-01   1.9000000e+01   0.0000000e+00
   2.0000000e-01   2.0000000e+01   0.0000000e+00
   2.0000000e-01   2.1000000e+01   0.0000000e+00
   2.0000000e-01   2.2000000e+01   0.0000000e+00
   2.0000000e-01   2.3000000e+01   0.0000000e+00
   2.0000000e-01   2.4000000e+01   0.0000000e+00
   2.0000000e-01   2.5000000e+01   0.0000000e+00
   2.0000000e-01   2.6000000e+01   0.0000000e+00
   2.0000000e-01   2.7000000e+01   0.0000000e+00
   2.0000000e-01   2.8000000e+01   0.0000000e+00
   2.0000000e-01   2.9000000e+01   0.0000000e+00
   2.0000000e-01   3.0000000e+01   0.0000000e+00
   2.0000000e-01   3.1000000e+01   0.0000000e+00
   2.0000000e-01   3.2000000e+01   0.0000000e+00
   2.0000000e-01   3.3000000e+01   0.0000000e+00
   2.0000000e-01   3.4000000e+01   0.0000000e+00
   2.0000000e-01   3.5000000e+01   0.0000000e+00
   2.0000000e-01   3.6000000e+01   0.0000000e+00
   2.0000000e-01   3.7000000e+01   0.0000000e+00
   2.0000000e-01   3.8000000e+01   0.0000000e+00
   2.0000000e-01   3.9000000e+01   0.0000000e+00
   2.0000000e-01   4.0000000e+01   0.0000000e+00
   2.0000000e-01   4.1000000e+01   0.0000000e+00
   2.0000000e-01   4.2000000e+01   0.0000000e+00
   2.0000000e-01   4.3000000e+01   0.0000000e+00
   2.0000000e-01   4.4000000e+01   0.0000000e+00
   2.0000000e-01   4.5000000e+01   0.0000000e+00
   2.0000000e-01   4.6000000e+01   0.0000000e+00
   2.0000000e-01   4.7000000e+01   0.0000000e+00
   2.0000000e-01   4.8000000e+01   0.0000000e+00
   2.0000000e-01   4.9000000e+01   0.0000000e+00
   2.0000000e-01   5.0000000e+01   0.0000000e+00
   2.0000000e-01   5.1000000e+01   0.0000000e+00
   2.0000000e-01   5.2000000e+01   0.0000000e+00
   2.0000000e-01   5.3000000e+01   0.0000000e+00
   2.0000000e-01   5.4000000e+01   0.0000000e+00
   2.0000000e-01   5.5000000e+01   0.0000000e+00
   2.0000000e-01   5.6000000e+01   0.0000000e+00
   2.0000000e-01   5.7000000e+01   0.0000000e+00
   2.0000000e-01   5.8000000e+01   0.0000000e+00
   2.0000000e-01   5.9000000e+01   0.0000000e+00
   2.0000000e-01   6.0000000e+01   0.0000000e+00
   2.0000000e-01   6.1000000e+01   0.0000000e+00
   2.0000000e-01   6.2000000e+01   0.0000000e+00
   2.0000000e-01   6.3000000e+01   0.0000000e+00
   2.0000000e-01   6.4000000e+01   0.0000000e+00
   2.0000000e-01   6.5000000e+01   0.0000000e+00
   2.0000000e-01   6.6000000e+01   0.0000000e+00
   2.0000000e-01   6.7000000e+01   0.0000000e+00
   2.0000000e-01   6.8000000e+01   0.0000000e+00
   2.0000000e-01   6.9000000e+01   0.0000000e+00
   2.0000000e-01   7.0000000e+01   0.0000000e+00
   2.0000000e-01   7.1000000e+01   0.0000000e+00
   2.0000000e-01   7.2000000e+01   0.0000000e+00
   2.0000000e-01   7.3000000e+01   0.0000000e+00
   2.0000000e-01   7.4000000e+01   0.0000000e+00
   2.2000000e-01   1.0000000e+00   1.0000000e+00
   2.2000000e-01   2.0000000e+00   3.0000000e-01
   2.2000000e-01   3.0000000e+00   1.0000000e-01
   2.2000000e-01   4.0000000e+00   3.0000000e-01
   2.2000000e-01   5.0000000e+00   0.0000000e+00
   2.2000000e-01   6.0000000e+00   0.0000000e+00
   2.2000000e-01   7.0000000e+00   0.0000000e+00
   2.2000000e-01   8.0000000e+00   0.0000000e+00
   2.2000000e-01   9.0000000e+00   0.0000000e+00
   2.2000000e-01   1.0000000e+01   0.0000000e+00
   2.2000000e-01   1.1000000e+01   0.0000000e+00
   2.2000000e-01   1.2000000e+01   0.0000000e+00
   2.2000000e-01   1.3000000e+01   0.0000000e+00
   2.2000000e-01   1.4000000e+01   0.0000000e+00
   2.2000000e-01   1.5000000e+01   0.0000000e+00
   2.2000000e-01   1.6000000e+01   0.0000000e+00
   2.2000000e-01   1.7000000e+01   0.0000000e+00
   2.2000000e-01   1.8000000e+01   0.0000000e+00
   2.2000000e-01   1.9000000e+01   0.0000000e+00
   2.2000000e-01   2.0000000e+01   0.0000000e+00
   2.2000000e-01   2.1000000e+01   0.0000000e+00
   2.2000000e-01   2.2000000e+01   0.0000000e+00
   2.2000000e-01   2.3000000e+01   0.0000000e+00
   2.2000000e-01   2.4000000e+01   0.0000000e+00
   2.2000000e-01   2.5000000e+01   0.0000000e+00
   2.2000000e-01   2.6000000e+01   0.0000000e+00
   2.2000000e-01   2.7000000e+01   0.0000000e+00
   2.2000000e-01   2.8000000e+01   0.0000000e+00
   2.2000000e-01   2.9000000e+01   0.0000000e+00
   2.2000000e-01   3.0000000e+01   0.0000000e+00
   2.2000000e-01   3.1000000e+01   0.0000000e+00
   2.2000000e-01   3.2000000e+01   0.0000000e+00
   2.2000000e-01   3.3000000e+01   0.0000000e+00
   2.2000000e-01   3.4000000e+01   0.0000000e+00
   2.2000000e-01   3.5000000e+01   0.0000000e+00
   2.2000000e-01   3.6000000e+01   0.0000000e+00
   2.2000000e-01   3.7000000e+01   0.0000000e+00
   2.2000000e-01   3.8000000e+01   0.0000000e+00
   2.2000000e-01   3.9000000e+01   0.0000000e+00
   2.2000000e-01   4.0000000e+01   0.0000000e+00
   2.2000000e-01   4.1000000e+01   0.0000000e+00
   2.2000000e-01   4.2000000e+01   0.0000000e+00
   2.2000000e-01   4.3000000e+01   0.0000000e+00
   2.2000000e-01   4.4000000e+01   0.0000000e+00
   2.2000000e-01   4.5000000e+01   0.0000000e+00
   2.2000000e-01   4.6000000e+01   0.0000000e+00
   2.2000000e-01   4.7000000e+01   0.0000000e+00
   2.2000000e-01   4.8000000e+01   0.0000000e+00
   2.2000000e-01   4.9000000e+01   0.0000000e+00
   2.2000000e-01   5.0000000e+01   0.0000000e+00
   2.2000000e-01   5.1000000e+01   0.0000000e+00
   2.2000000e-01   5.2000000e+01   0.0000000e+00
   2.2000000e-01   5.3000000e+01   0.0000000e+00
   2.2000000e-01   5.4000000e+01   0.0000000e+00
   2.2000000e-01   5.5000000e+01   0.0000000e+00
   2.2000000e-01   5.6000000e+01   0.0000000e+00
   2.2000000e-01   5.7000000e+01   0.0000000e+00
   2.2000000e-01   5.8000000e+01   0.0000000e+00
   2.2000000e-01   5.9000000e+01   0.0000000e+00
   2.2000000e-01   6.0000000e+01   0.0000000e+00
   2.2000000e-01   6.1000000e+01   0.0000000e+00
   2.2000000e-01   6.2000000e+01   0.0000000e+00
   2.2000000e-01   6.3000000e+01   0.0000000e+00
   2.2000000e-01   6.4000000e+01   0.0000000e+00
   2.2000000e-01   6.5000000e+01   0.0000000e+00
   2.2000000e-01   6.6000000e+01   0.0000000e+00
   2.2000000e-01   6.7000000e+01   0.0000000e+00
   2.2000000e-01   6.8000000e+01   0.0000000e+00
   2.2000000e-01   6.9000000e+01   0.0000000e+00
   2.2000000e-01   7.0000000e+01   0.0000000e+00
   2.2000000e-01   7.1000000e+01   0.0000000e+00
   2.2000000e-01   7.2000000e+01   0.0000000e+00
   2.2000000e-01   7.3000000e+01   0.0000000e+00
   2.2000000e-01   7.4000000e+01   0.0000000e+00
   2.4000000e-01   1.0000000e+00   1.0000000e+00
   2.4000000e-01   2.0000000e+00   5.0000000e-01
   2.4000000e-01   3.0000000e+00   0.0000000e+00
   2.4000000e-01   4.0000000e+00   1.0000000e-01
   2.4000000e-01   5.0000000e+00   0.0000000e+00
   2.4000000e-01   6.0000000e+00   0.0000000e+00
   2.4000000e-01   7.0000000e+00   0.0000000e+00
   2.4000000e-01   8.0000000e+00   0.0000000e+00
   2.4000000e-01   9.0000000e+00   0.0000000e+00
   2.4000000e-01   1.0000000e+01   0.0000000e+00
   2.4000000e-01   1.1000000e+01   0.0000000e+00
   2.4000000e-01   1.2000000e+01   0.0000000e+00
   2.4000000e-01   1.3000000e+01   0.0000000e+00
   2.4000000e-01   1.4000000e+01   0.0000000e+00
   2.4000000e-01   1.5000000e+01   0.0000000e+00
   2.4000000e-01   1.6000000e+01   0.0000000e+00
   2.4000000e-01   1.7000000e+01   0.0000000e+00
   2.4000000e-01   1.8000000e+01   0.0000000e+00
   2.4000000e-01   1.9000000e+01   0.0000000e+00
   2.4000000e-01   2.0000000e+01   0.0000000e+00
   2.4000000e-01   2.1000000e+01   0.0000000e+00
   2.4000000e-01   2.2000000e+01   0.0000000e+00
   2.4000000e-01   2.3000000e+01   0.0000000e+00
   2.4000000e-01   2.4000000e+01   0.0000000e+00
   2.4000000e-01   2.5000000e+01   0.0000000e+00
   2.4000000e-01   2.6000000e+01   0.0000000e+00
   2.4000000e-01   2.7000000e+01   0.0000000e+00
   2.4000000e-01   2.8000000e+01   0.0000000e+00
   2.4000000e-01   2.9000000e+01   0.0000000e+00
   2.4000000e-01   3.0000000e+01   0.0000000e+00
   2.4000000e-01   3.1000000e+01   0.0000000e+00
   2.4000000e-01   3.2000000e+01   0.0000000e+00
   2.4000000e-01   3.3000000e+01   0.0000000e+00
   2.4000000e-01   3.4000000e+01   0.0000000e+00
   2.4000000e-01   3.5000000e+01   0.0000000e+00
   2.4000000e-01   3.6000000e+01   0.0000000e+00
   2.4000000e-01   3.7000000e+01   0.0000000e+00
   2.4000000e-01   3.8000000e+01   0.0000000e+00
   2.4000000e-01   3.9000000e+01   0.0000000e+00
   2.4000000e-01   4.0000000e+01   0.0000000e+00
   2.4000000e-01   4.1000000e+01   0.0000000e+00
   2.4000000e-01   4.2000000e+01   0.0000000e+00
   2.4000000e-01   4.3000000e+01   0.0000000e+00
   2.4000000e-01   4.4000000e+01   0.0000000e+00
   2.4000000e-01   4.5000000e+01   0.0000000e+00
   2.4000000e-01   4.6000000e+01   0.0000000e+00
   2.4000000e-01   4.7000000e+01   0.0000000e+00
   2.4000000e-01   4.8000000e+01   0.0000000e+00
   2.4000000e-01   4.9000000e+01   0.0000000e+00
   2.4000000e-01   5.0000000e+01   0.0000000e+00
   2.4000000e-01   5.1000000e+01   0.0000000e+00
   2.4000000e-01   5.2000000e+01   0.0000000e+00
   2.4000000e-01   5.3000000e+01   0.0000000e+00
   2.4000000e-01   5.4000000e+01   0.0000000e+00
   2.4000000e-01   5.5000000e+01   0.0000000e+00
   2.4000000e-01   5.6000000e+01   0.0000000e+00
   2.4000000e-01   5.7000000e+01   0.0000000e+00
   2.4000000e-01   5.8000000e+01   0.0000000e+00
   2.4000000e-01   5.9000000e+01   0.0000000e+00
   2.4000000e-01   6.0000000e+01   0.0000000e+00
   2.4000000e-01   6.1000000e+01   0.0000000e+00
   2.4000000e-01   6.2000000e+01   0.0000000e+00
   2.4000000e-01   6.3000000e+01   0.0000000e+00
   2.4000000e-01   6.4000000e+01   0.0000000e+00
   2.4000000e-01   6.5000000e+01   0.0000000e+00
   2.4000000e-01   6.6000000e+01   0.0000000e+00
   2.4000000e-01   6.7000000e+01   0.0000000e+00
   2.4000000e-01   6.8000000e+01   0.0000000e+00
   2.4000000e-01   6.9000000e+01   0.0000000e+00
   2.4000000e-01   7.0000000e+01   0.0000000e+00
   2.4000000e-01   7.1000000e+01   0.0000000e+00
   2.4000000e-01   7.2000000e+01   0.0000000e+00
   2.4000000e-01   7.3000000e+01   0.0000000e+00
   2.4000000e-01   7.4000000e+01   0.0000000e+00
   2.6000000e-01   1.0000000e+00   1.0000000e+00
   2.6000000e-01   2.0000000e+00   2.0000000e-01
   2.6000000e-01   3.0000000e+00   2.0000000e-01
   2.6000000e-01   4.0000000e+00   1.0000000e-01
   2.6000000e-01   5.0000000e+00   0.0000000e+00
   2.6000000e-01   6.0000000e+00   1.0000000e-01
   2.6000000e-01   7.0000000e+00   0.0000000e+00
   2.6000000e-01   8.0000000e+00   0.0000000e+00
   2.6000000e-01   9.0000000e+00   0.0000000e+00
   2.6000000e-01   1.0000000e+01   0.0000000e+00
   2.6000000e-01   1.1000000e+01   0.0000000e+00
   2.6000000e-01   1.2000000e+01   0.0000000e+00
   2.6000000e-01   1.3000000e+01   0.0000000e+00
   2.6000000e-01   1.4000000e+01   0.0000000e+00
   2.6000000e-01   1.5000000e+01   0.0000000e+00
   2.6000000e-01   1.6000000e+01   0.0000000e+00
   2.6000000e-01   1.7000000e+01   0.0000000e+00
   2.6000000e-01   1.8000000e+01   0.0000000e+00
   2.6000000e-01   1.9000000e+01   0.0000000e+00
   2.6000000e-01   2.0000000e+01   0.0000000e+00
   2.6000000e-01   2.1000000e+01   0.0000000e+00
   2.6000000e-01   2.2000000e+01   0.0000000e+00
   2.6000000e-01   2.3000000e+01   0.0000000e+00
   2.6000000e-01   2.4000000e+01   0.0000000e+00
   2.6000000e-01   2.5000000e+01   0.0000000e+00
   2.6000000e-01   2.6000000e+01   0.0000000e+00
   2.6000000e-01   2.7000000e+01   0.0000000e+00
   2.6000000e-01   2.8000000e+01   0.0000000e+00
   2.6000000e-01   2.9000000e+01   0.0000000e+00
   2.6000000e-01   3.0000000e+01   0.0000000e+00
   2.6000000e-01   3.1000000e+01   0.0000000e+00
   2.6000000e-01   3.2000000e+01   0.0000000e+00
   2.6000000e-01   3.3000000e+01   0.0000000e+00
   2.6000000e-01   3.4000000e+01   0.0000000e+00
   2.6000000e-01   3.5000000e+01   0.0000000e+00
   2.6000000e-01   3.6000000e+01   0.0000000e+00
   2.6000000e-01   3.7000000e+01   0.0000000e+00
   2.6000000e-01   3.8000000e+01   0.0000000e+00
   2.6000000e-01   3.9000000e+01   0.0000000e+00
   2.6000000e-01   4.0000000e+01   0.0000000e+00
   2.6000000e-01   4.1000000e+01   0.0000000e+00
   2.6000000e-01   4.2000000e+01   0.0000000e+00
   2.6000000e-01   4.3000000e+01   0.0000000e+00
   2.6000000e-01   4.4000000e+01   0.0000000e+00
   2.6000000e-01   4.5000000e+01   0.0000000e+00
   2.6000000e-01   4.6000000e+01   0.0000000e+00
   2.6000000e-01   4.7000000e+01   0.0000000e+00
   2.6000000e-01   4.8000000e+01   0.0000000e+00
   2.6000000e-01   4.9000000e+01   0.0000000e+00
   2.6000000e-01   5.0000000e+01   0.0000000e+00
   2.6000000e-01   5.1000000e+01   0.0000000e+00
   2.6000000e-01   5.2000000e+01   0.0000000e+00
   2.6000000e-01   5.3000000e+01   0.0000000e+00
   2.6000000e-01   5.4000000e+01   0.0000000e+00
   2.6000000e-01   5.5000000e+01   0.0000000e+00
   2.6000000e-01   5.6000000e+01   0.0000000e+00
   2.6000000e-01   5.7000000e+01   0.0000000e+00
   2.6000000e-01   5.8000000e+01   0.0000000e+00
   2.6000000e-01   5.9000000e+01   0.0000000e+00
   2.6000000e-01   6.0000000e+01   0.0000000e+00
   2.6000000e-01   6.1000000e+01   0.0000000e+00
   2.6000000e-01   6.2000000e+01   0.0000000e+00
   2.6000000e-01   6.3000000e+01   0.0000000e+00
   2.6000000e-01   6.4000000e+01   0.0000000e+00
   2.6000000e-01   6.5000000e+01   0.0000000e+00
   2.6000000e-01   6.6000000e+01   0.0000000e+00
   2.6000000e-01   6.7000000e+01   0.0000000e+00
   2.6000000e-01   6.8000000e+01   0.0000000e+00
   2.6000000e-01   6.9000000e+01   0.0000000e+00
   2.6000000e-01   7.0000000e+01   0.0000000e+00
   2.6000000e-01   7.1000000e+01   0.0000000e+00
   2.6000000e-01   7.2000000e+01   0.0000000e+00
   2.6000000e-01   7.3000000e+01   0.0000000e+00
   2.6000000e-01   7.4000000e+01   0.0000000e+00
   2.8000000e-01   1.0000000e+00   1.0000000e+00
   2.8000000e-01   2.0000000e+00   5.0000000e-01
   2.8000000e-01   3.0000000e+00   4.0000000e-01
   2.8000000e-01   4.0000000e+00   0.0000000e+00
   2.8000000e-01   5.0000000e+00   1.0000000e-01
   2.8000000e-01   6.0000000e+00   0.0000000e+00
   2.8000000e-01   7.0000000e+00   0.0000000e+00
   2.8000000e-01   8.0000000e+00   0.0000000e+00
   2.8000000e-01   9.0000000e+00   0.0000000e+00
   2.8000000e-01   1.0000000e+01   0.0000000e+00
   2.8000000e-01   1.1000000e+01   0.0000000e+00
   2.8000000e-01   1.2000000e+01   0.0000000e+00
   2.8000000e-01   1.3000000e+01   0.0000000e+00
   2.8000000e-01   1.4000000e+01   0.0000000e+00
   2.8000000e-01   1.5000000e+01   0.0000000e+00
   2.8000000e-01   1.6000000e+01   0.0000000e+00
   2.8000000e-01   1.7000000e+01   0.0000000e+00
   2.8000000e-01   1.8000000e+01   0.0000000e+00
   2.8000000e-01   1.9000000e+01   0.0000000e+00
   2.8000000e-01   2.0000000e+01   0.0000000e+00
   2.8000000e-01   2.1000000e+01   0.0000000e+00
   2.8000000e-01   2.2000000e+01   0.0000000e+00
   2.8000000e-01   2.3000000e+01   0.0000000e+00
   2.8000000e-01   2.4000000e+01   0.0000000e+00
   2.8000000e-01   2.5000000e+01   0.0000000e+00
   2.8000000e-01   2.6000000e+01   0.0000000e+00
   2.8000000e-01   2.7000000e+01   0.0000000e+00
   2.8000000e-01   2.8000000e+01   0.0000000e+00
   2.8000000e-01   2.9000000e+01   0.0000000e+00
   2.8000000e-01   3.0000000e+01   0.0000000e+00
   2.8000000e-01   3.1000000e+01   0.0000000e+00
   2.8000000e-01   3.2000000e+01   0.0000000e+00
   2.8000000e-01   3.3000000e+01   0.0000000e+00
   2.8000000e-01   3.4000000e+01   0.0000000e+00
   2.8000000e-01   3.5000000e+01   0.0000000e+00
   2.8000000e-01   3.6000000e+01   0.0000000e+00
   2.8000000e-01   3.7000000e+01   0.0000000e+00
   2.8000000e-01   3.8000000e+01   0.0000000e+00
   2.8000000e-01   3.9000000e+01   0.0000000e+00
   2.8000000e-01   4.0000000e+01   0.0000000e+00
   2.8000000e-01   4.1000000e+01   0.0000000e+00
   2.8000000e-01   4.2000000e+01   0.0000000e+00
   2.8000000e-01   4.3000000e+01   0.0000000e+00
   2.8000000e-01   4.4000000e+01   0.0000000e+00
   2.8000000e-01   4.5000000e+01   0.0000000e+00
   2.8000000e-01   4.6000000e+01   0.0000000e+00
   2.8000000e-01   4.7000000e+01   0.0000000e+00
   2.8000000e-01   4.8000000e+01   0.0000000e+00
   2.8000000e-01   4.9000000e+01   0.0000000e+00
   2.8000000e-01   5.0000000e+01   0.0000000e+00
   2.8000000e-01   5.1000000e+01   0.0000000e+00
   2.8000000e-01   5.2000000e+01   0.0000000e+00
   2.8000000e-01   5.3000000e+01   0.0000000e+00
   2.8000000e-01   5.4000000e+01   0.0000000e+00
   2.8000000e-01   5.5000000e+01   0.0000000e+00
   2.8000000e-01   5.6000000e+01   0.0000000e+00
   2.8000000e-01   5.7000000e+01   0.0000000e+00
   2.8000000e-01   5.8000000e+01   0.0000000e+00
   2.8000000e-01   5.9000000e+01   0.0000000e+00
   2.8000000e-01   6.0000000e+01   0.0000000e+00
   2.8000000e-01   6.1000000e+01   0.0000000e+00
   2.8000000e-01   6.2000000e+01   0.0000000e+00
   2.8000000e-01   6.3000000e+01   0.0000000e+00
   2.8000000e-01   6.4000000e+01   0.0000000e+00
   2.8000000e-01   6.5000000e+01   0.0000000e+00
   2.8000000e-01   6.6000000e+01   0.0000000e+00
   2.8000000e-01   6.7000000e+01   0.0000000e+00
   2.8000000e-01   6.8000000e+01   0.0000000e+00
   2.8000000e-01   6.9000000e+01   0.0000000e+00
   2.8000000e-01   7.0000000e+01   0.0000000e+00
   2.8000000e-01   7.1000000e+01   0.0000000e+00
   2.8000000e-01   7.2000000e+01   0.0000000e+00
   2.8000000e-01   7.3000000e+01   0.0000000e+00
   2.8000000e-01   7.4000000e+01   0.0000000e+00
   3.0000000e-01   1.0000000e+00   1.0000000e+00
   3.0000000e-01   2.0000000e+00   3.0000000e-01
   3.0000000e-01   3.0000000e+00   4.0000000e-01
   3.0000000e-01   4.0000000e+00   2.0000000e-01
   3.0000000e-01   5.0000000e+00   2.0000000e-01
   3.0000000e-01   6.0000000e+00   1.0000000e-01
   3.0000000e-01   7.0000000e+00   0.0000000e+00
   3.0000000e-01   8.0000000e+00   0.0000000e+00
   3.0000000e-01   9.0000000e+00   0.0000000e+00
   3.0000000e-01   1.0000000e+01   0.0000000e+00
   3.0000000e-01   1.1000000e+01   0.0000000e+00
   3.0000000e-01   1.2000000e+01   0.0000000e+00
   3.0000000e-01   1.3000000e+01   0.0000000e+00
   3.0000000e-01   1.4000000e+01   0.0000000e+00
   3.0000000e-01   1.5000000e+01   0.0000000e+00
   3.0000000e-01   1.6000000e+01   0.0000000e+00
   3.0000000e-01   1.7000000e+01   0.0000000e+00
   3.0000000e-01   1.8000000e+01   0.0000000e+00
   3.0000000e-01   1.9000000e+01   0.0000000e+00
   3.0000000e-01   2.0000000e+01   0.0000000e+00
   3.0000000e-01   2.1000000e+01   0.0000000e+00
   3.0000000e-01   2.2000000e+01   0.0000000e+00
   3.0000000e-01   2.3000000e+01   0.0000000e+00
   3.0000000e-01   2.4000000e+01   0.0000000e+00
   3.0000000e-01   2.5000000e+01   0.0000000e+00
   3.0000000e-01   2.6000000e+01   0.0000000e+00
   3.0000000e-01   2.7000000e+01   0.0000000e+00
   3.0000000e-01   2.8000000e+01   0.0000000e+00
   3.0000000e-01   2.9000000e+01   0.0000000e+00
   3.0000000e-01   3.0000000e+01   0.0000000e+00
   3.0000000e-01   3.1000000e+01   0.0000000e+00
   3.0000000e-01   3.2000000e+01   0.0000000e+00
   3.0000000e-01   3.3000000e+01   0.0000000e+00
   3.0000000e-01   3.4000000e+01   0.0000000e+00
   3.0000000e-01   3.5000000e+01   0.0000000e+00
   3.0000000e-01   3.6000000e+01   0.0000000e+00
   3.0000000e-01   3.7000000e+01   0.0000000e+00
   3.0000000e-01   3.8000000e+01   0.0000000e+00
   3.0000000e-01   3.9000000e+01   0.0000000e+00
   3.0000000e-01   4.0000000e+01   0.0000000e+00
   3.0000000e-01   4.1000000e+01   0.0000000e+00
   3.0000000e-01   4.2000000e+01   0.0000000e+00
   3.0000000e-01   4.3000000e+01   0.0000000e+00
   3.0000000e-01   4.4000000e+01   0.0000000e+00
   3.0000000e-01   4.5000000e+01   0.0000000e+00
   3.0000000e-01   4.6000000e+01   0.0000000e+00
   3.0000000e-01   4.7000000e+01   0.0000000e+00
   3.0000000e-01   4.8000000e+01   0.0000000e+00
   3.0000000e-01   4.9000000e+01   0.0000000e+00
   3.0000000e-01   5.0000000e+01   0.0000000e+00
   3.0000000e-01   5.1000000e+01   0.0000000e+00
   3.0000000e-01   5.2000000e+01   0.0000000e+00
   3.0000000e-01   5.3000000e+01   0.0000000e+00
   3.0000000e-01   5.4000000e+01   0.0000000e+00
   3.0000000e-01   5.5000000e+01   0.0000000e+00
   3.0000000e-01   5.6000000e+01   0.0000000e+00
   3.0000000e-01   5.7000000e+01   0.0000000e+00
   3.0000000e-01   5.8000000e+01   0.0000000e+00
   3.0000000e-01   5.9000000e+01   0.0000000e+00
   3.0000000e-01   6.0000000e+01   0.0000000e+00
   3.0000000e-01   6.1000000e+01   0.0000000e+00
   3.0000000e-01   6.2000000e+01   0.0000000e+00
   3.0000000e-01   6.3000000e+01   0.0000000e+00
   3.0000000e-01   6.4000000e+01   0.0000000e+00
   3.0000000e-01   6.5000000e+01   0.0000000e+00
   3.0000000e-01   6.6000000e+01   0.0000000e+00
   3.0000000e-01   6.7000000e+01   0.0000000e+00
   3.0000000e-01   6.8000000e+01   0.0000000e+00
   3.0000000e-01   6.9000000e+01   0.0000000e+00
   3.0000000e-01   7.0000000e+01   0.0000000e+00
   3.0000000e-01   7.1000000e+01   0.0000000e+00
   3.0000000e-01   7.2000000e+01   0.0000000e+00
   3.0000000e-01   7.3000000e+01   0.0000000e+00
   3.0000000e-01   7.4000000e+01   0.0000000e+00
   3.2000000e-01   1.0000000e+00   1.0000000e+00
   3.2000000e-01   2.0000000e+00   7.0000000e-01
   3.2000000e-01   3.0000000e+00   2.0000000e-01
   3.2000000e-01   4.0000000e+00   2.0000000e-01
   3.2000000e-01   5.0000000e+00   0.0000000e+00
   3.2000000e-01   6.0000000e+00   0.0000000e+00
   3.2000000e-01   7.0000000e+00   0.0000000e+00
   3.2000000e-01   8.0000000e+00   0.0000000e+00
   3.2000000e-01   9.0000000e+00   0.0000000e+00
   3.2000000e-01   1.0000000e+01   0.0000000e+00
   3.2000000e-01   1.1000000e+01   0.0000000e+00
   3.2000000e-01   1.2000000e+01   0.0000000e+00
   3.2000000e-01   1.3000000e+01   0.0000000e+00
   3.2000000e-01   1.4000000e+01   0.0000000e+00
   3.2000000e-01   1.5000000e+01   0.0000000e+00
   3.2000000e-01   1.6000000e+01   0.0000000e+00
   3.2000000e-01   1.7000000e+01   0.0000000e+00
   3.2000000e-01   1.8000000e+01   0.0000000e+00
   3.2000000e-01   1.9000000e+01   0.0000000e+00
   3.2000000e-01   2.0000000e+01   0.0000000e+00
   3.2000000e-01   2.1000000e+01   0.0000000e+00
   3.2000000e-01   2.2000000e+01   0.0000000e+00
   3.2000000e-01   2.3000000e+01   0.0000000e+00
   3.2000000e-01   2.4000000e+01   0.0000000e+00
   3.2000000e-01   2.5000000e+01   0.0000000e+00
   3.2000000e-01   2.6000000e+01   0.0000000e+00
   3.2000000e-01   2.7000000e+01   0.0000000e+00
   3.2000000e-01   2.8000000e+01   0.0000000e+00
   3.2000000e-01   2.9000000e+01   0.0000000e+00
   3.2000000e-01   3.0000000e+01   0.0000000e+00
   3.2000000e-01   3.1000000e+01   0.0000000e+00
   3.2000000e-01   3.2000000e+01   0.0000000e+00
   3.2000000e-01   3.3000000e+01   0.0000000e+00
   3.2000000e-01   3.4000000e+01   0.0000000e+00
   3.2000000e-01   3.5000000e+01   0.0000000e+00
   3.2000000e-01   3.6000000e+01   0.0000000e+00
   3.2000000e-01   3.7000000e+01   0.0000000e+00
   3.2000000e-01   3.8000000e+01   0.0000000e+00
   3.2000000e-01   3.9000000e+01   0.0000000e+00
   3.2000000e-01   4.0000000e+01   0.0000000e+00
   3.2000000e-01   4.1000000e+01   0.0000000e+00
   3.2000000e-01   4.2000000e+01   0.0000000e+00
   3.2000000e-01   4.3000000e+01   0.0000000e+00
   3.2000000e-01   4.4000000e+01   0.0000000e+00
   3.2000000e-01   4.5000000e+01   0.0000000e+00
   3.2000000e-01   4.6000000e+01   0.0000000e+00
   3.2000000e-01   4.7000000e+01   0.0000000e+00
   3.2000000e-01   4.8000000e+01   0.0000000e+00
   3.2000000e-01   4.9000000e+01   0.0000000e+00
   3.2000000e-01   5.0000000e+01   0.0000000e+00
   3.2000000e-01   5.1000000e+01   0.0000000e+00
   3.2000000e-01   5.2000000e+01   0.0000000e+00
   3.2000000e-01   5.3000000e+01   0.0000000e+00
   3.2000000e-01   5.4000000e+01   0.0000000e+00
   3.2000000e-01   5.5000000e+01   0.0000000e+00
   3.2000000e-01   5.6000000e+01   0.0000000e+00
   3.2000000e-01   5.7000000e+01   0.0000000e+00
   3.2000000e-01   5.8000000e+01   0.0000000e+00
   3.2000000e-01   5.9000000e+01   0.0000000e+00
   3.2000000e-01   6.0000000e+01   0.0000000e+00
   3.2000000e-01   6.1000000e+01   0.0000000e+00
   3.2000000e-01   6.2000000e+01   0.0000000e+00
   3.2000000e-01   6.3000000e+01   0.0000000e+00
   3.2000000e-01   6.4000000e+01   0.0000000e+00
   3.2000000e-01   6.5000000e+01   0.0000000e+00
   3.2000000e-01   6.6000000e+01   0.0000000e+00
   3.2000000e-01   6.7000000e+01   0.0000000e+00
   3.2000000e-01   6.8000000e+01   0.0000000e+00
   3.2000000e-01   6.9000000e+01   0.0000000e+00
   3.2000000e-01   7.0000000e+01   0.0000000e+00
   3.2000000e-01   7.1000000e+01   0.0000000e+00
   3.2000000e-01   7.2000000e+01   0.0000000e+00
   3.2000000e-01   7.3000000e+01   0.0000000e+00
   3.2000000e-01   7.4000000e+01   0.0000000e+00
   3.4000000e-01   1.0000000e+00   1.0000000e+00
   3.4000000e-01   2.0000000e+00   5.0000000e-01
   3.4000000e-01   3.0000000e+00   1.0000000e-01
   3.4000000e-01   4.0000000e+00   3.0000000e-01
   3.4000000e-01   5.0000000e+00   0.0000000e+00
   3.4000000e-01   6.0000000e+00   0.0000000e+00
   3.4000000e-01   7.0000000e+00   0.0000000e+00
   3.4000000e-01   8.0000000e+00   0.0000000e+00
   3.4000000e-01   9.0000000e+00   0.0000000e+00
   3.4000000e-01   1.0000000e+01   0.0000000e+00
   3.4000000e-01   1.1000000e+01   0.0000000e+00
   3.4000000e-01   1.2000000e+01   0.0000000e+00
   3.4000000e-01   1.3000000e+01   0.0000000e+00
   3.4000000e-01   1.4000000e+01   0.0000000e+00
   3.4000000e-01   1.5000000e+01   0.0000000e+00
   3.4000000e-01   1.6000000e+01   0.0000000e+00
   3.4000000e-01   1.7000000e+01   0.0000000e+00
   3.4000000e-01   1.8000000e+01   0.0000000e+00
   3.4000000e-01   1.9000000e+01   0.0000000e+00
   3.4000000e-01   2.0000000e+01   0.0000000e+00
   3.4000000e-01   2.1000000e+01   0.0000000e+00
   3.4000000e-01   2.2000000e+01   0.0000000e+00
   3.4000000e-01   2.3000000e+01   0.0000000e+00
   3.4000000e-01   2.4000000e+01   0.0000000e+00
   3.4000000e-01   2.5000000e+01   0.0000000e+00
   3.4000000e-01   2.6000000e+01   0.0000000e+00
   3.4000000e-01   2.7000000e+01   0.0000000e+00
   3.4000000e-01   2.8000000e+01   0.0000000e+00
   3.4000000e-01   2.9000000e+01   0.0000000e+00
   3.4000000e-01   3.0000000e+01   0.0000000e+00
   3.4000000e-01   3.1000000e+01   0.0000000e+00
   3.4000000e-01   3.2000000e+01   0.0000000e+00
   3.4000000e-01   3.3000000e+01   0.0000000e+00
   3.4000000e-01   3.4000000e+01   0.0000000e+00
   3.4000000e-01   3.5000000e+01   0.0000000e+00
   3.4000000e-01   3.6000000e+01   0.0000000e+00
   3.4000000e-01   3.7000000e+01   0.0000000e+00
   3.4000000e-01   3.8000000e+01   0.0000000e+00
   3.4000000e-01   3.9000000e+01   0.0000000e+00
   3.4000000e-01   4.0000000e+01   0.0000000e+00
   3.4000000e-01   4.1000000e+01   0.0000000e+00
   3.4000000e-01   4.2000000e+01   0.0000000e+00
   3.4000000e-01   4.3000000e+01   0.0000000e+00
   3.4000000e-01   4.4000000e+01   0.0000000e+00
   3.4000000e-01   4.5000000e+01   0.0000000e+00
   3.4000000e-01   4.6000000e+01   0.0000000e+00
   3.4000000e-01   4.7000000e+01   0.0000000e+00
   3.4000000e-01   4.8000000e+01   0.0000000e+00
   3.4000000e-01   4.9000000e+01   0.0000000e+00
   3.4000000e-01   5.0000000e+01   0.0000000e+00
   3.4000000e-01   5.1000000e+01   0.0000000e+00
   3.4000000e-01   5.2000000e+01   0.0000000e+00
   3.4000000e-01   5.3000000e+01   0.0000000e+00
   3.4000000e-01   5.4000000e+01   0.0000000e+00
   3.4000000e-01   5.5000000e+01   0.0000000e+00
   3.4000000e-01   5.6000000e+01   0.0000000e+00
   3.4000000e-01   5.7000000e+01   0.0000000e+00
   3.4000000e-01   5.8000000e+01   0.0000000e+00
   3.4000000e-01   5.9000000e+01   0.0000000e+00
   3.4000000e-01   6.0000000e+01   0.0000000e+00
   3.4000000e-01   6.1000000e+01   0.0000000e+00
   3.4000000e-01   6.2000000e+01   0.0000000e+00
   3.4000000e-01   6.3000000e+01   0.0000000e+00
   3.4000000e-01   6.4000000e+01   0.0000000e+00
   3.4000000e-01   6.5000000e+01   0.0000000e+00
   3.4000000e-01   6.6000000e+01   0.0000000e+00
   3.4000000e-01   6.7000000e+01   0.0000000e+00
   3.4000000e-01   6.8000000e+01   0.0000000e+00
   3.4000000e-01   6.9000000e+01   0.0000000e+00
   3.4000000e-01   7.0000000e+01   0.0000000e+00
   3.4000000e-01   7.1000000e+01   0.0000000e+00
   3.4000000e-01   7.2000000e+01   0.0000000e+00
   3.4000000e-01   7.3000000e+01   0.0000000e+00
   3.4000000e-01   7.4000000e+01   0.0000000e+00
   3.6000000e-01   1.0000000e+00   1.0000000e+00
   3.6000000e-01   2.0000000e+00   8.0000000e-01
   3.6000000e-01   3.0000000e+00   0.0000000e+00
   3.6000000e-01   4.0000000e+00   3.0000000e-01
   3.6000000e-01   5.0000000e+00   0.0000000e+00
   3.6000000e-01   6.0000000e+00   0.0000000e+00
   3.6000000e-01   7.0000000e+00   0.0000000e+00
   3.6000000e-01   8.0000000e+00   0.0000000e+00
   3.6000000e-01   9.0000000e+00   0.0000000e+00
   3.6000000e-01   1.0000000e+01   0.0000000e+00
   3.6000000e-01   1.1000000e+01   0.0000000e+00
   3.6000000e-01   1.2000000e+01   0.0000000e+00
   3.6000000e-01   1.3000000e+01   0.0000000e+00
   3.6000000e-01   1.4000000e+01   0.0000000e+00
   3.6000000e-01   1.5000000e+01   0.0000000e+00
   3.6000000e-01   1.6000000e+01   0.0000000e+00
   3.6000000e-01   1.7000000e+01   0.0000000e+00
   3.6000000e-01   1.8000000e+01   0.0000000e+00
   3.6000000e-01   1.9000000e+01   0.0000000e+00
   3.6000000e-01   2.0000000e+01   0.0000000e+00
   3.6000000e-01   2.1000000e+01   0.0000000e+00
   3.6000000e-01   2.2000000e+01   0.0000000e+00
   3.6000000e-01   2.3000000e+01   0.0000000e+00
   3.6000000e-01   2.4000000e+01   0.0000000e+00
   3.6000000e-01   2.5000000e+01   0.0000000e+00
   3.6000000e-01   2.6000000e+01   0.0000000e+00
   3.6000000e-01   2.7000000e+01   0.0000000e+00
   3.6000000e-01   2.8000000e+01   0.0000000e+00
   3.6000000e-01   2.9000000e+01   0.0000000e+00
   3.6000000e-01   3.0000000e+01   0.0000000e+00
   3.6000000e-01   3.1000000e+01   0.0000000e+00
   3.6000000e-01   3.2000000e+01   0.0000000e+00
   3.6000000e-01   3.3000000e+01   0.0000000e+00
   3.6000000e-01   3.4000000e+01   0.0000000e+00
   3.6000000e-01   3.5000000e+01   0.0000000e+00
   3.6000000e-01   3.6000000e+01   0.0000000e+00
   3.6000000e-01   3.7000000e+01   0.0000000e+00
   3.6000000e-01   3.8000000e+01   0.0000000e+00
   3.6000000e-01   3.9000000e+01   0.0000000e+00
   3.6000000e-01   4.0000000e+01   0.0000000e+00
   3.6000000e-01   4.1000000e+01   0.0000000e+00
   3.6000000e-01   4.2000000e+01   0.0000000e+00
   3.6000000e-01   4.3000000e+01   0.0000000e+00
   3.6000000e-01   4.4000000e+01   0.0000000e+00
   3.6000000e-01   4.5000000e+01   0.0000000e+00
   3.6000000e-01   4.6000000e+01   0.0000000e+00
   3.6000000e-01   4.7000000e+01   0.0000000e+00
   3.6000000e-01   4.8000000e+01   0.0000000e+00
   3.6000000e-01   4.9000000e+01   0.0000000e+00
   3.6000000e-01   5.0000000e+01   0.0000000e+00
   3.6000000e-01   5.1000000e+01   0.0000000e+00
   3.6000000e-01   5.2000000e+01   0.0000000e+00
   3.6000000e-01   5.3000000e+01   0.0000000e+00
   3.6000000e-01   5.4000000e+01   0.0000000e+00
   3.6000000e-01   5.5000000e+01   0.0000000e+00
   3.6000000e-01   5.6000000e+01   0.0000000e+00
   3.6000000e-01   5.7000000e+01   0.0000000e+00
   3.6000000e-01   5.8000000e+01   0.0000000e+00
   3.6000000e-01   5.9000000e+01   0.0000000e+00
   3.6000000e-01   6.0000000e+01   0.0000000e+00
   3.6000000e-01   6.1000000e+01   0.0000000e+00
   3.6000000e-01   6.2000000e+01   0.0000000e+00
   3.6000000e-01   6.3000000e+01   0.0000000e+00
   3.6000000e-01   6.4000000e+01   0.0000000e+00
   3.6000000e-01   6.5000000e+01   0.0000000e+00
   3.6000000e-01   6.6000000e+01   0.0000000e+00
   3.6000000e-01   6.7000000e+01   0.0000000e+00
   3.6000000e-01   6.8000000e+01   0.0000000e+00
   3.6000000e-01   6.9000000e+01   0.0000000e+00
   3.6000000e-01   7.0000000e+01   0.0000000e+00
   3.6000000e-01   7.1000000e+01   0.0000000e+00
   3.6000000e-01   7.2000000e+01   0.0000000e+00
   3.6000000e-01   7.3000000e+01   0.0000000e+00
   3.6000000e-01   7.4000000e+01   0.0000000e+00
   3.8000000e-01   1.0000000e+00   1.0000000e+00
   3.8000000e-01   2.0000000e+00   3.0000000e-01
   3.8000000e-01   3.0000000e+00   1.0000000e-01
   3.8000000e-01   4.0000000e+00   1.0000000e-01
   3.8000000e-01   5.0000000e+00   2.0000000e-01
   3.8000000e-01   6.0000000e+00   1.0000000e-01
   3.8000000e-01   7.0000000e+00   1.0000000e-01
   3.8000000e-01   8.0000000e+00   0.0000000e+00
   3.8000000e-01   9.0000000e+00   0.0000000e+00
   3.8000000e-01   1.0000000e+01   0.0000000e+00
   3.8000000e-01   1.1000000e+01   0.0000000e+00
   3.8000000e-01   1.2000000e+01   0.0000000e+00
   3.8000000e-01   1.3000000e+01   0.0000000e+00
   3.8000000e-01   1.4000000e+01   0.0000000e+00
   3.8000000e-01   1.5000000e+01   0.0000000e+00
   3.8000000e-01   1.6000000e+01   0.0000000e+00
   3.8000000e-01   1.7000000e+01   0.0000000e+00
   3.8000000e-01   1.8000000e+01   0.0000000e+00
   3.8000000e-01   1.9000000e+01   0.0000000e+00
   3.8000000e-01   2.0000000e+01   0.0000000e+00
   3.8000000e-01   2.1000000e+01   0.0000000e+00
   3.8000000e-01   2.2000000e+01   0.0000000e+00
   3.8000000e-01   2.3000000e+01   0.0000000e+00
   3.8000000e-01   2.4000000e+01   0.0000000e+00
   3.8000000e-01   2.5000000e+01   0.0000000e+00
   3.8000000e-01   2.6000000e+01   0.0000000e+00
   3.8000000e-01   2.7000000e+01   0.0000000e+00
   3.8000000e-01   2.8000000e+01   0.0000000e+00
   3.8000000e-01   2.9000000e+01   0.0000000e+00
   3.8000000e-01   3.0000000e+01   0.0000000e+00
   3.8000000e-01   3.1000000e+01   0.0000000e+00
   3.8000000e-01   3.2000000e+01   0.0000000e+00
   3.8000000e-01   3.3000000e+01   0.0000000e+00
   3.8000000e-01   3.4000000e+01   0.0000000e+00
   3.8000000e-01   3.5000000e+01   0.0000000e+00
   3.8000000e-01   3.6000000e+01   0.0000000e+00
   3.8000000e-01   3.7000000e+01   0.0000000e+00
   3.8000000e-01   3.8000000e+01   0.0000000e+00
   3.8000000e-01   3.9000000e+01   0.0000000e+00
   3.8000000e-01   4.0000000e+01   0.0000000e+00
   3.8000000e-01   4.1000000e+01   0.0000000e+00
   3.8000000e-01   4.2000000e+01   0.0000000e+00
   3.8000000e-01   4.3000000e+01   0.0000000e+00
   3.8000000e-01   4.4000000e+01   0.0000000e+00
   3.8000000e-01   4.5000000e+01   0.0000000e+00
   3.8000000e-01   4.6000000e+01   0.0000000e+00
   3.8000000e-01   4.7000000e+01   0.0000000e+00
   3.8000000e-01   4.8000000e+01   0.0000000e+00
   3.8000000e-01   4.9000000e+01   0.0000000e+00
   3.8000000e-01   5.0000000e+01   0.0000000e+00
   3.8000000e-01   5.1000000e+01   0.0000000e+00
   3.8000000e-01   5.2000000e+01   0.0000000e+00
   3.8000000e-01   5.3000000e+01   0.0000000e+00
   3.8000000e-01   5.4000000e+01   0.0000000e+00
   3.8000000e-01   5.5000000e+01   0.0000000e+00
   3.8000000e-01   5.6000000e+01   0.0000000e+00
   3.8000000e-01   5.7000000e+01   0.0000000e+00
   3.8000000e-01   5.8000000e+01   0.0000000e+00
   3.8000000e-01   5.9000000e+01   0.0000000e+00
   3.8000000e-01   6.0000000e+01   0.0000000e+00
   3.8000000e-01   6.1000000e+01   0.0000000e+00
   3.8000000e-01   6.2000000e+01   0.0000000e+00
   3.8000000e-01   6.3000000e+01   0.0000000e+00
   3.8000000e-01   6.4000000e+01   0.0000000e+00
   3.8000000e-01   6.5000000e+01   0.0000000e+00
   3.8000000e-01   6.6000000e+01   0.0000000e+00
   3.8000000e-01   6.7000000e+01   0.0000000e+00
   3.8000000e-01   6.8000000e+01   0.0000000e+00
   3.8000000e-01   6.9000000e+01   0.0000000e+00
   3.8000000e-01   7.0000000e+01   0.0000000e+00
   3.8000000e-01   7.1000000e+01   0.0000000e+00
   3.8000000e-01   7.2000000e+01   0.0000000e+00
   3.8000000e-01   7.3000000e+01   0.0000000e+00
   3.8000000e-01   7.4000000e+01   0.0000000e+00
   4.0000000e-01   1.0000000e+00   1.0000000e+00
   4.0000000e-01   2.0000000e+00   3.0000000e-01
   4.0000000e-01   3.0000000e+00   2.0000000e-01
   4.0000000e-01   4.0000000e+00   3.0000000e-01
   4.0000000e-01   5.0000000e+00   1.0000000e-01
   4.0000000e-01   6.0000000e+00   0.0000000e+00
   4.0000000e-01   7.0000000e+00   0.0000000e+00
   4.0000000e-01   8.0000000e+00   0.0000000e+00
   4.0000000e-01   9.0000000e+00   0.0000000e+00
   4.0000000e-01   1.0000000e+01   0.0000000e+00
   4.0000000e-01   1.1000000e+01   0.0000000e+00
   4.0000000e-01   1.2000000e+01   0.0000000e+00
   4.0000000e-01   1.3000000e+01   0.0000000e+00
   4.0000000e-01   1.4000000e+01   0.0000000e+00
   4.0000000e-01   1.5000000e+01   0.0000000e+00
   4.0000000e-01   1.6000000e+01   0.0000000e+00
   4.0000000e-01   1.7000000e+01   0.0000000e+00
   4.0000000e-01   1.8000000e+01   0.0000000e+00
   4.0000000e-01   1.9000000e+01   0.0000000e+00
   4.0000000e-01   2.0000000e+01   0.0000000e+00
   4.0000000e-01   2.1000000e+01   0.0000000e+00
   4.0000000e-01   2.2000000e+01   0.0000000e+00
   4.0000000e-01   2.3000000e+01   0.0000000e+00
   4.0000000e-01   2.4000000e+01   0.0000000e+00
   4.0000000e-01   2.5000000e+01   0.0000000e+00
   4.0000000e-01   2.6000000e+01   0.0000000e+00
   4.0000000e-01   2.7000000e+01   0.0000000e+00
   4.0000000e-01   2.8000000e+01   0.0000000e+00
   4.0000000e-01   2.9000000e+01   0.0000000e+00
   4.0000000e-01   3.0000000e+01   0.0000000e+00
   4.0000000e-01   3.1000000e+01   0.0000000e+00
   4.0000000e-01   3.2000000e+01   0.0000000e+00
   4.0000000e-01   3.3000000e+01   0.0000000e+00
   4.0000000e-01   3.4000000e+01   0.0000000e+00
   4.0000000e-01   3.5000000e+01   0.0000000e+00
   4.0000000e-01   3.6000000e+01   0.0000000e+00
   4.0000000e-01   3.7000000e+01   0.0000000e+00
   4.0000000e-01   3.8000000e+01   0.0000000e+00
   4.0000000e-01   3.9000000e+01   0.0000000e+00
   4.0000000e-01   4.0000000e+01   0.0000000e+00
   4.0000000e-01   4.1000000e+01   0.0000000e+00
   4.0000000e-01   4.2000000e+01   0.0000000e+00
   4.0000000e-01   4.3000000e+01   0.0000000e+00
   4.0000000e-01   4.4000000e+01   0.0000000e+00
   4.0000000e-01   4.5000000e+01   0.0000000e+00
   4.0000000e-01   4.6000000e+01   0.0000000e+00
   4.0000000e-01   4.7000000e+01   0.0000000e+00
   4.0000000e-01   4.8000000e+01   0.0000000e+00
   4.0000000e-01   4.9000000e+01   0.0000000e+00
   4.0000000e-01   5.0000000e+01   0.0000000e+00
   4.0000000e-01   5.1000000e+01   0.0000000e+00
   4.0000000e-01   5.2000000e+01   0.0000000e+00
   4.0000000e-01   5.3000000e+01   0.0000000e+00
   4.0000000e-01   5.4000000e+01   0.0000000e+00
   4.0000000e-01   5.5000000e+01   0.0000000e+00
   4.0000000e-01   5.6000000e+01   0.0000000e+00
   4.0000000e-01   5.7000000e+01   0.0000000e+00
   4.0000000e-01   5.8000000e+01   0.0000000e+00
   4.0000000e-01   5.9000000e+01   0.0000000e+00
   4.0000000e-01   6.0000000e+01   0.0000000e+00
   4.0000000e-01   6.1000000e+01   0.0000000e+00
   4.0000000e-01   6.2000000e+01   0.0000000e+00
   4.0000000e-01   6.3000000e+01   0.0000000e+00
   4.0000000e-01   6.4000000e+01   0.0000000e+00
   4.0000000e-01   6.5000000e+01   0.0000000e+00
   4.0000000e-01   6.6000000e+01   0.0000000e+00
   4.0000000e-01   6.7000000e+01   0.0000000e+00
   4.0000000e-01   6.8000000e+01   0.0000000e+00
   4.0000000e-01   6.9000000e+01   0.0000000e+00
   4.0000000e-01   7.0000000e+01   0.0000000e+00
   4.0000000e-01   7.1000000e+01   0.0000000e+00
   4.0000000e-01   7.2000000e+01   0.0000000e+00
   4.0000000e-01   7.3000000e+01   0.0000000e+00
   4.0000000e-01   7.4000000e+01   0.0000000e+00
   4.2000000e-01   1.0000000e+00   1.0000000e+00
   4.2000000e-01   2.0000000e+00   5.0000000e-01
   4.2000000e-01   3.0000000e+00   0.0000000e+00
   4.2000000e-01   4.0000000e+00   0.0000000e+00
   4.2000000e-01   5.0000000e+00   1.0000000e-01
   4.2000000e-01   6.0000000e+00   1.0000000e-01
   4.2000000e-01   7.0000000e+00   0.0000000e+00
   4.2000000e-01   8.0000000e+00   0.0000000e+00
   4.2000000e-01   9.0000000e+00   0.0000000e+00
   4.2000000e-01   1.0000000e+01   0.0000000e+00
   4.2000000e-01   1.1000000e+01   0.0000000e+00
   4.2000000e-01   1.2000000e+01   0.0000000e+00
   4.2000000e-01   1.3000000e+01   0.0000000e+00
   4.2000000e-01   1.4000000e+01   0.0000000e+00
   4.2000000e-01   1.5000000e+01   0.0000000e+00
   4.2000000e-01   1.6000000e+01   0.0000000e+00
   4.2000000e-01   1.7000000e+01   0.0000000e+00
   4.2000000e-01   1.8000000e+01   0.0000000e+00
   4.2000000e-01   1.9000000e+01   0.0000000e+00
   4.2000000e-01   2.0000000e+01   0.0000000e+00
   4.2000000e-01   2.1000000e+01   0.0000000e+00
   4.2000000e-01   2.2000000e+01   0.0000000e+00
   4.2000000e-01   2.3000000e+01   0.0000000e+00
   4.2000000e-01   2.4000000e+01   0.0000000e+00
   4.2000000e-01   2.5000000e+01   0.0000000e+00
   4.2000000e-01   2.6000000e+01   0.0000000e+00
   4.2000000e-01   2.7000000e+01   0.0000000e+00
   4.2000000e-01   2.8000000e+01   0.0000000e+00
   4.2000000e-01   2.9000000e+01   0.0000000e+00
   4.2000000e-01   3.0000000e+01   0.0000000e+00
   4.2000000e-01   3.1000000e+01   0.0000000e+00
   4.2000000e-01   3.2000000e+01   0.0000000e+00
   4.2000000e-01   3.3000000e+01   0.0000000e+00
   4.2000000e-01   3.4000000e+01   0.0000000e+00
   4.2000000e-01   3.5000000e+01   0.0000000e+00
   4.2000000e-01   3.6000000e+01   0.0000000e+00
   4.2000000e-01   3.7000000e+01   0.0000000e+00
   4.2000000e-01   3.8000000e+01   0.0000000e+00
   4.2000000e-01   3.9000000e+01   0.0000000e+00
   4.2000000e-01   4.0000000e+01   0.0000000e+00
   4.2000000e-01   4.1000000e+01   0.0000000e+00
   4.2000000e-01   4.2000000e+01   0.0000000e+00
   4.2000000e-01   4.3000000e+01   0.0000000e+00
   4.2000000e-01   4.4000000e+01   0.0000000e+00
   4.2000000e-01   4.5000000e+01   0.0000000e+00
   4.2000000e-01   4.6000000e+01   0.0000000e+00
   4.2000000e-01   4.7000000e+01   0.0000000e+00
   4.2000000e-01   4.8000000e+01   0.0000000e+00
   4.2000000e-01   4.9000000e+01   0.0000000e+00
   4.2000000e-01   5.0000000e+01   0.0000000e+00
   4.2000000e-01   5.1000000e+01   0.0000000e+00
   4.2000000e-01   5.2000000e+01   0.0000000e+00
   4.2000000e-01   5.3000000e+01   0.0000000e+00
   4.2000000e-01   5.4000000e+01   0.0000000e+00
   4.2000000e-01   5.5000000e+01   0.0000000e+00
   4.2000000e-01   5.6000000e+01   0.0000000e+00
   4.2000000e-01   5.7000000e+01   0.0000000e+00
   4.2000000e-01   5.8000000e+01   0.0000000e+00
   4.2000000e-01   5.9000000e+01   0.0000000e+00
   4.2000000e-01   6.0000000e+01   0.0000000e+00
   4.2000000e-01   6.1000000e+01   0.0000000e+00
   4.2000000e-01   6.2000000e+01   0.0000000e+00
   4.2000000e-01   6.3000000e+01   0.0000000e+00
   4.2000000e-01   6.4000000e+01   0.0000000e+00
   4.2000000e-01   6.5000000e+01   0.0000000e+00
   4.2000000e-01   6.6000000e+01   0.0000000e+00
   4.2000000e-01   6.7000000e+01   0.0000000e+00
   4.2000000e-01   6.8000000e+01   0.0000000e+00
   4.2000000e-01   6.9000000e+01   0.0000000e+00
   4.2000000e-01   7.0000000e+01   0.0000000e+00
   4.2000000e-01   7.1000000e+01   0.0000000e+00
   4.2000000e-01   7.2000000e+01   0.0000000e+00
   4.2000000e-01   7.3000000e+01   0.0000000e+00
   4.2000000e-01   7.4000000e+01   0.0000000e+00
   4.4000000e-01   1.0000000e+00   1.0000000e+00
   4.4000000e-01   2.0000000e+00   6.0000000e-01
   4.4000000e-01   3.0000000e+00   5.0000000e-01
   4.4000000e-01   4.0000000e+00   2.0000000e-01
   4.4000000e-01   5.0000000e+00   1.0000000e-01
   4.4000000e-01   6.0000000e+00   0.0000000e+00
   4.4000000e-01   7.0000000e+00   0.0000000e+00
   4.4000000e-01   8.0000000e+00   0.0000000e+00
   4.4000000e-01   9.0000000e+00   0.0000000e+00
   4.4000000e-01   1.0000000e+01   0.0000000e+00
   4.4000000e-01   1.1000000e+01   0.0000000e+00
   4.4000000e-01   1.2000000e+01   0.0000000e+00
   4.4000000e-01   1.3000000e+01   0.0000000e+00
   4.4000000e-01   1.4000000e+01   0.0000000e+00
   4.4000000e-01   1.5000000e+01   0.0000000e+00
   4.4000000e-01   1.6000000e+01   0.0000000e+00
   4.4000000e-01   1.7000000e+01   0.0000000e+00
   4.4000000e-01   1.8000000e+01   0.0000000e+00
   4.4000000e-01   1.9000000e+01   0.0000000e+00
   4.4000000e-01   2.0000000e+01   0.0000000e+00
   4.4000000e-01   2.1000000e+01   0.0000000e+00
   4.4000000e-01   2.2000000e+01   0.0000000e+00
   4.4000000e-01   2.3000000e+01   0.0000000e+00
   4.4000000e-01   2.4000000e+01   0.0000000e+00
   4.4000000e-01   2.5000000e+01   0.0000000e+00
   4.4000000e-01   2.6000000e+01   0.0000000e+00
   4.4000000e-01   2.7000000e+01   0.0000000e+00
   4.4000000e-01   2.8000000e+01   0.0000000e+00
   4.4000000e-01   2.9000000e+01   0.0000000e+00
   4.4000000e-01   3.0000000e+01   0.0000000e+00
   4.4000000e-01   3.1000000e+01   0.0000000e+00
   4.4000000e-01   3.2000000e+01   0.0000000e+00
   4.4000000e-01   3.3000000e+01   0.0000000e+00
   4.4000000e-01   3.4000000e+01   0.0000000e+00
   4.4000000e-01   3.5000000e+01   0.0000000e+00
   4.4000000e-01   3.6000000e+01   0.0000000e+00
   4.4000000e-01   3.7000000e+01   0.0000000e+00
   4.4000000e-01   3.8000000e+01   0.0000000e+00
   4.4000000e-01   3.9000000e+01   0.0000000e+00
   4.4000000e-01   4.0000000e+01   0.0000000e+00
   4.4000000e-01   4.1000000e+01   0.0000000e+00
   4.4000000e-01   4.2000000e+01   0.0000000e+00
   4.4000000e-01   4.3000000e+01   0.0000000e+00
   4.4000000e-01   4.4000000e+01   0.0000000e+00
   4.4000000e-01   4.5000000e+01   0.0000000e+00
   4.4000000e-01   4.6000000e+01   0.0000000e+00
   4.4000000e-01   4.7000000e+01   0.0000000e+00
   4.4000000e-01   4.8000000e+01   0.0000000e+00
   4.4000000e-01   4.9000000e+01   0.0000000e+00
   4.4000000e-01   5.0000000e+01   0.0000000e+00
   4.4000000e-01   5.1000000e+01   0.0000000e+00
   4.4000000e-01   5.2000000e+01   0.0000000e+00
   4.4000000e-01   5.3000000e+01   0.0000000e+00
   4.4000000e-01   5.4000000e+01   0.0000000e+00
   4.4000000e-01   5.5000000e+01   0.0000000e+00
   4.4000000e-01   5.6000000e+01   0.0000000e+00
   4.4000000e-01   5.7000000e+01   0.0000000e+00
   4.4000000e-01   5.8000000e+01   0.0000000e+00
   4.4000000e-01   5.9000000e+01   0.0000000e+00
   4.4000000e-01   6.0000000e+01   0.0000000e+00
   4.4000000e-01   6.1000000e+01   0.0000000e+00
   4.4000000e-01   6.2000000e+01   0.0000000e+00
   4.4000000e-01   6.3000000e+01   0.0000000e+00
   4.4000000e-01   6.4000000e+01   0.0000000e+00
   4.4000000e-01   6.5000000e+01   0.0000000e+00
   4.4000000e-01   6.6000000e+01   0.0000000e+00
   4.4000000e-01   6.7000000e+01   0.0000000e+00
   4.4000000e-01   6.8000000e+01   0.0000000e+00
   4.4000000e-01   6.9000000e+01   0.0000000e+00
   4.4000000e-01   7.0000000e+01   0.0000000e+00
   4.4000000e-01   7.1000000e+01   0.0000000e+00
   4.4000000e-01   7.2000000e+01   0.0000000e+00
   4.4000000e-01   7.3000000e+01   0.0000000e+00
   4.4000000e-01   7.4000000e+01   0.0000000e+00
   4.6000000e-01   1.0000000e+00   1.0000000e+00
   4.6000000e-01   2.0000000e+00   8.0000000e-01
   4.6000000e-01   3.0000000e+00   5.0000000e-01
   4.6000000e-01   4.0000000e+00   0.0000000e+00
   4.6000000e-01   5.0000000e+00   0.0000000e+00
   4.6000000e-01   6.0000000e+00   0.0000000e+00
   4.6000000e-01   7.0000000e+00   0.0000000e+00
   4.6000000e-01   8.0000000e+00   0.0000000e+00
   4.6000000e-01   9.0000000e+00   0.0000000e+00
   4.6000000e-01   1.0000000e+01   0.0000000e+00
   4.6000000e-01   1.1000000e+01   0.0000000e+00
   4.6000000e-01   1.2000000e+01   0.0000000e+00
   4.6000000e-01   1.3000000e+01   0.0000000e+00
   4.6000000e-01   1.4000000e+01   0.0000000e+00
   4.6000000e-01   1.5000000e+01   0.0000000e+00
   4.6000000e-01   1.6000000e+01   0.0000000e+00
   4.6000000e-01   1.7000000e+01   0.0000000e+00
   4.6000000e-01   1.8000000e+01   0.0000000e+00
   4.6000000e-01   1.9000000e+01   0.0000000e+00
   4.6000000e-01   2.0000000e+01   0.0000000e+00
   4.6000000e-01   2.1000000e+01   0.0000000e+00
   4.6000000e-01   2.2000000e+01   0.0000000e+00
   4.6000000e-01   2.3000000e+01   0.0000000e+00
   4.6000000e-01   2.4000000e+01   0.0000000e+00
   4.6000000e-01   2.5000000e+01   0.0000000e+00
   4.6000000e-01   2.6000000e+01   0.0000000e+00
   4.6000000e-01   2.7000000e+01   0.0000000e+00
   4.6000000e-01   2.8000000e+01   0.0000000e+00
   4.6000000e-01   2.9000000e+01   0.0000000e+00
   4.6000000e-01   3.0000000e+01   0.0000000e+00
   4.6000000e-01   3.1000000e+01   0.0000000e+00
   4.6000000e-01   3.2000000e+01   0.0000000e+00
   4.6000000e-01   3.3000000e+01   0.0000000e+00
   4.6000000e-01   3.4000000e+01   0.0000000e+00
   4.6000000e-01   3.5000000e+01   0.0000000e+00
   4.6000000e-01   3.6000000e+01   0.0000000e+00
   4.6000000e-01   3.7000000e+01   0.0000000e+00
   4.6000000e-01   3.8000000e+01   0.0000000e+00
   4.6000000e-01   3.9000000e+01   0.0000000e+00
   4.6000000e-01   4.0000000e+01   0.0000000e+00
   4.6000000e-01   4.1000000e+01   0.0000000e+00
   4.6000000e-01   4.2000000e+01   0.0000000e+00
   4.6000000e-01   4.3000000e+01   0.0000000e+00
   4.6000000e-01   4.4000000e+01   0.0000000e+00
   4.6000000e-01   4.5000000e+01   0.0000000e+00
   4.6000000e-01   4.6000000e+01   0.0000000e+00
   4.6000000e-01   4.7000000e+01   0.0000000e+00
   4.6000000e-01   4.8000000e+01   0.0000000e+00
   4.6000000e-01   4.9000000e+01   0.0000000e+00
   4.6000000e-01   5.0000000e+01   0.0000000e+00
   4.6000000e-01   5.1000000e+01   0.0000000e+00
   4.6000000e-01   5.2000000e+01   0.0000000e+00
   4.6000000e-01   5.3000000e+01   0.0000000e+00
   4.6000000e-01   5.4000000e+01   0.0000000e+00
   4.6000000e-01   5.5000000e+01   0.0000000e+00
   4.6000000e-01   5.6000000e+01   0.0000000e+00
   4.6000000e-01   5.7000000e+01   0.0000000e+00
   4.6000000e-01   5.8000000e+01   0.0000000e+00
   4.6000000e-01   5.9000000e+01   0.0000000e+00
   4.6000000e-01   6.0000000e+01   0.0000000e+00
   4.6000000e-01   6.1000000e+01   0.0000000e+00
   4.6000000e-01   6.2000000e+01   0.0000000e+00
   4.6000000e-01   6.3000000e+01   0.0000000e+00
   4.6000000e-01   6.4000000e+01   0.0000000e+00
   4.6000000e-01   6.5000000e+01   0.0000000e+00
   4.6000000e-01   6.6000000e+01   0.0000000e+00
   4.6000000e-01   6.7000000e+01   0.0000000e+00
   4.6000000e-01   6.8000000e+01   0.0000000e+00
   4.6000000e-01   6.9000000e+01   0.0000000e+00
   4.6000000e-01   7.0000000e+01   0.0000000e+00
   4.6000000e-01   7.1000000e+01   0.0000000e+00
   4.6000000e-01   7.2000000e+01   0.0000000e+00
   4.6000000e-01   7.3000000e+01   0.0000000e+00
   4.6000000e-01   7.4000000e+01   0.0000000e+00
   4.8000000e-01   1.0000000e+00   1.0000000e+00
   4.8000000e-01   2.0000000e+00   7.0000000e-01
   4.8000000e-01   3.0000000e+00   3.0000000e-01
   4.8000000e-01   4.0000000e+00   1.0000000e-01
   4.8000000e-01   5.0000000e+00   1.0000000e-01
   4.8000000e-01   6.0000000e+00   1.0000000e-01
   4.8000000e-01   7.0000000e+00   0.0000000e+00
   4.8000000e-01   8.0000000e+00   0.0000000e+00
   4.8000000e-01   9.0000000e+00   0.0000000e+00
   4.8000000e-01   1.0000000e+01   0.0000000e+00
   4.8000000e-01   1.1000000e+01   0.0000000e+00
   4.8000000e-01   1.2000000e+01   0.0000000e+00
   4.8000000e-01   1.3000000e+01   0.0000000e+00
   4.8000000e-01   1.4000000e+01   0.0000000e+00
   4.8000000e-01   1.5000000e+01   0.0000000e+00
   4.8000000e-01   1.6000000e+01   0.0000000e+00
   4.8000000e-01   1.7000000e+01   0.0000000e+00
   4.8000000e-01   1.8000000e+01   0.0000000e+00
   4.8000000e-01   1.9000000e+01   0.0000000e+00
   4.8000000e-01   2.0000000e+01   0.0000000e+00
   4.8000000e-01   2.1000000e+01   0.0000000e+00
   4.8000000e-01   2.2000000e+01   0.0000000e+00
   4.8000000e-01   2.3000000e+01   0.0000000e+00
   4.8000000e-01   2.4000000e+01   0.0000000e+00
   4.8000000e-01   2.5000000e+01   0.0000000e+00
   4.8000000e-01   2.6000000e+01   0.0000000e+00
   4.8000000e-01   2.7000000e+01   0.0000000e+00
   4.8000000e-01   2.8000000e+01   0.0000000e+00
   4.8000000e-01   2.9000000e+01   0.0000000e+00
   4.8000000e-01   3.0000000e+01   0.0000000e+00
   4.8000000e-01   3.1000000e+01   0.0000000e+00
   4.8000000e-01   3.2000000e+01   0.0000000e+00
   4.8000000e-01   3.3000000e+01   0.0000000e+00
   4.8000000e-01   3.4000000e+01   0.0000000e+00
   4.8000000e-01   3.5000000e+01   0.0000000e+00
   4.8000000e-01   3.6000000e+01   0.0000000e+00
   4.8000000e-01   3.7000000e+01   0.0000000e+00
   4.8000000e-01   3.8000000e+01   0.0000000e+00
   4.8000000e-01   3.9000000e+01   0.0000000e+00
   4.8000000e-01   4.0000000e+01   0.0000000e+00
   4.8000000e-01   4.1000000e+01   0.0000000e+00
   4.8000000e-01   4.2000000e+01   0.0000000e+00
   4.8000000e-01   4.3000000e+01   0.0000000e+00
   4.8000000e-01   4.4000000e+01   0.0000000e+00
   4.8000000e-01   4.5000000e+01   0.0000000e+00
   4.8000000e-01   4.6000000e+01   0.0000000e+00
   4.8000000e-01   4.7000000e+01   0.0000000e+00
   4.8000000e-01   4.8000000e+01   0.0000000e+00
   4.8000000e-01   4.9000000e+01   0.0000000e+00
   4.8000000e-01   5.0000000e+01   0.0000000e+00
   4.8000000e-01   5.1000000e+01   0.0000000e+00
   4.8000000e-01   5.2000000e+01   0.0000000e+00
   4.8000000e-01   5.3000000e+01   0.0000000e+00
   4.8000000e-01   5.4000000e+01   0.0000000e+00
   4.8000000e-01   5.5000000e+01   0.0000000e+00
   4.8000000e-01   5.6000000e+01   0.0000000e+00
   4.8000000e-01   5.7000000e+01   0.0000000e+00
   4.8000000e-01   5.8000000e+01   0.0000000e+00
   4.8000000e-01   5.9000000e+01   0.0000000e+00
   4.8000000e-01   6.0000000e+01   0.0000000e+00
   4.8000000e-01   6.1000000e+01   0.0000000e+00
   4.8000000e-01   6.2000000e+01   0.0000000e+00
   4.8000000e-01   6.3000000e+01   0.0000000e+00
   4.8000000e-01   6.4000000e+01   0.0000000e+00
   4.8000000e-01   6.5000000e+01   0.0000000e+00
   4.8000000e-01   6.6000000e+01   0.0000000e+00
   4.8000000e-01   6.7000000e+01   0.0000000e+00
   4.8000000e-01   6.8000000e+01   0.0000000e+00
   4.8000000e-01   6.9000000e+01   0.0000000e+00
   4.8000000e-01   7.0000000e+01   0.0000000e+00
   4.8000000e-01   7.1000000e+01   0.0000000e+00
   4.8000000e-01   7.2000000e+01   0.0000000e+00
   4.8000000e-01   7.3000000e+01   0.0000000e+00
   4.8000000e-01   7.4000000e+01   0.0000000e+00
   5.0000000e-01   1.0000000e+00   1.0000000e+00
   5.0000000e-01   2.0000000e+00   1.0000000e+00
   5.0000000e-01   3.0000000e+00   3.0000000e-01
   5.0000000e-01   4.0000000e+00   4.0000000e-01
   5.0000000e-01   5.0000000e+00   0.0000000e+00
   5.0000000e-01   6.0000000e+00   0.0000000e+00
   5.0000000e-01   7.0000000e+00   0.0000000e+00
   5.0000000e-01   8.0000000e+00   0.0000000e+00
   5.0000000e-01   9.0000000e+00   0.0000000e+00
   5.0000000e-01   1.0000000e+01   0.0000000e+00
   5.0000000e-01   1.1000000e+01   0.0000000e+00
   5.0000000e-01   1.2000000e+01   0.0000000e+00
   5.0000000e-01   1.3000000e+01   0.0000000e+00
   5.0000000e-01   1.4000000e+01   0.0000000e+00
   5.0000000e-01   1.5000000e+01   0.0000000e+00
   5.0000000e-01   1.6000000e+01   0.0000000e+00
   5.0000000e-01   1.7000000e+01   0.0000000e+00
   5.0000000e-01   1.8000000e+01   0.0000000e+00
   5.0000000e-01   1.9000000e+01   0.0000000e+00
   5.0000000e-01   2.0000000e+01   0.0000000e+00
   5.0000000e-01   2.1000000e+01   0.0000000e+00
   5.0000000e-01   2.2000000e+01   0.0000000e+00
   5.0000000e-01   2.3000000e+01   0.0000000e+00
   5.0000000e-01   2.4000000e+01   0.0000000e+00
   5.0000000e-01   2.5000000e+01   0.0000000e+00
   5.0000000e-01   2.6000000e+01   0.0000000e+00
   5.0000000e-01   2.7000000e+01   0.0000000e+00
   5.0000000e-01   2.8000000e+01   0.0000000e+00
   5.0000000e-01   2.9000000e+01   0.0000000e+00
   5.0000000e-01   3.0000000e+01   0.0000000e+00
   5.0000000e-01   3.1000000e+01   0.0000000e+00
   5.0000000e-01   3.2000000e+01   0.0000000e+00
   5.0000000e-01   3.3000000e+01   0.0000000e+00
   5.0000000e-01   3.4000000e+01   0.0000000e+00
   5.0000000e-01   3.5000000e+01   0.0000000e+00
   5.0000000e-01   3.6000000e+01   0.0000000e+00
   5.0000000e-01   3.7000000e+01   0.0000000e+00
   5.0000000e-01   3.8000000e+01   0.0000000e+00
   5.0000000e-01   3.9000000e+01   0.0000000e+00
   5.0000000e-01   4.0000000e+01   0.0000000e+00
   5.0000000e-01   4.1000000e+01   0.0000000e+00
   5.0000000e-01   4.2000000e+01   0.0000000e+00
   5.0000000e-01   4.3000000e+01   0.0000000e+00
   5.0000000e-01   4.4000000e+01   0.0000000e+00
   5.0000000e-01   4.5000000e+01   0.0000000e+00
   5.0000000e-01   4.6000000e+01   0.0000000e+00
   5.0000000e-01   4.7000000e+01   0.0000000e+00
   5.0000000e-01   4.8000000e+01   0.0000000e+00
   5.0000000e-01   4.9000000e+01   0.0000000e+00
   5.0000000e-01   5.0000000e+01   0.0000000e+00
   5.0000000e-01   5.1000000e+01   0.0000000e+00
   5.0000000e-01   5.2000000e+01   0.0000000e+00
   5.0000000e-01   5.3000000e+01   0.0000000e+00
   5.0000000e-01   5.4000000e+01   0.0000000e+00
   5.0000000e-01   5.5000000e+01   0.0000000e+00
   5.0000000e-01   5.6000000e+01   0.0000000e+00
   5.0000000e-01   5.7000000e+01   0.0000000e+00
   5.0000000e-01   5.8000000e+01   0.0000000e+00
   5.0000000e-01   5.9000000e+01   0.0000000e+00
   5.0000000e-01   6.0000000e+01   0.0000000e+00
   5.0000000e-01   6.1000000e+01   0.0000000e+00
   5.0000000e-01   6.2000000e+01   0.0000000e+00
   5.0000000e-01   6.3000000e+01   0.0000000e+00
   5.0000000e-01   6.4000000e+01   0.0000000e+00
   5.0000000e-01   6.5000000e+01   0.0000000e+00
   5.0000000e-01   6.6000000e+01   0.0000000e+00
   5.0000000e-01   6.7000000e+01   0.0000000e+00
   5.0000000e-01   6.8000000e+01   0.0000000e+00
   5.0000000e-01   6.9000000e+01   0.0000000e+00
   5.0000000e-01   7.0000000e+01   0.0000000e+00
   5.0000000e-01   7.1000000e+01   0.0000000e+00
   5.0000000e-01   7.2000000e+01   0.0000000e+00
   5.0000000e-01   7.3000000e+01   0.0000000e+00
   5.0000000e-01   7.4000000e+01   0.0000000e+00
   5.2000000e-01   1.0000000e+00   1.0000000e+00
   5.2000000e-01   2.0000000e+00   1.0000000e+00
   5.2000000e-01   3.0000000e+00   6.0000000e-01
   5.2000000e-01   4.0000000e+00   2.0000000e-01
   5.2000000e-01   5.0000000e+00   1.0000000e-01
   5.2000000e-01   6.0000000e+00   1.0000000e-01
   5.2000000e-01   7.0000000e+00   0.0000000e+00
   5.2000000e-01   8.0000000e+00   0.0000000e+00
   5.2000000e-01   9.0000000e+00   0.0000000e+00
   5.2000000e-01   1.0000000e+01   0.0000000e+00
   5.2000000e-01   1.1000000e+01   0.0000000e+00
   5.2000000e-01   1.2000000e+01   0.0000000e+00
   5.2000000e-01   1.3000000e+01   0.0000000e+00
   5.2000000e-01   1.4000000e+01   0.0000000e+00
   5.2000000e-01   1.5000000e+01   0.0000000e+00
   5.2000000e-01   1.6000000e+01   0.0000000e+00
   5.2000000e-01   1.7000000e+01   0.0000000e+00
   5.2000000e-01   1.8000000e+01   0.0000000e+00
   5.2000000e-01   1.9000000e+01   0.0000000e+00
   5.2000000e-01   2.0000000e+01   0.0000000e+00
   5.2000000e-01   2.1000000e+01   0.0000000e+00
   5.2000000e-01   2.2000000e+01   0.0000000e+00
   5.2000000e-01   2.3000000e+01   0.0000000e+00
   5.2000000e-01   2.4000000e+01   0.0000000e+00
   5.2000000e-01   2.5000000e+01   0.0000000e+00
   5.2000000e-01   2.6000000e+01   0.0000000e+00
   5.2000000e-01   2.7000000e+01   0.0000000e+00
   5.2000000e-01   2.8000000e+01   0.0000000e+00
   5.2000000e-01   2.9000000e+01   0.0000000e+00
   5.2000000e-01   3.0000000e+01   0.0000000e+00
   5.2000000e-01   3.1000000e+01   0.0000000e+00
   5.2000000e-01   3.2000000e+01   0.0000000e+00
   5.2000000e-01   3.3000000e+01   0.0000000e+00
   5.2000000e-01   3.4000000e+01   0.0000000e+00
   5.2000000e-01   3.5000000e+01   0.0000000e+00
   5.2000000e-01   3.6000000e+01   0.0000000e+00
   5.2000000e-01   3.7000000e+01   0.0000000e+00
   5.2000000e-01   3.8000000e+01   0.0000000e+00
   5.2000000e-01   3.9000000e+01   0.0000000e+00
   5.2000000e-01   4.0000000e+01   0.0000000e+00
   5.2000000e-01   4.1000000e+01   0.0000000e+00
   5.2000000e-01   4.2000000e+01   0.0000000e+00
   5.2000000e-01   4.3000000e+01   0.0000000e+00
   5.2000000e-01   4.4000000e+01   0.0000000e+00
   5.2000000e-01   4.5000000e+01   0.0000000e+00
   5.2000000e-01   4.6000000e+01   0.0000000e+00
   5.2000000e-01   4.7000000e+01   0.0000000e+00
   5.2000000e-01   4.8000000e+01   0.0000000e+00
   5.2000000e-01   4.9000000e+01   0.0000000e+00
   5.2000000e-01   5.0000000e+01   0.0000000e+00
   5.2000000e-01   5.1000000e+01   0.0000000e+00
   5.2000000e-01   5.2000000e+01   0.0000000e+00
   5.2000000e-01   5.3000000e+01   0.0000000e+00
   5.2000000e-01   5.4000000e+01   0.0000000e+00
   5.2000000e-01   5.5000000e+01   0.0000000e+00
   5.2000000e-01   5.6000000e+01   0.0000000e+00
   5.2000000e-01   5.7000000e+01   0.0000000e+00
   5.2000000e-01   5.8000000e+01   0.0000000e+00
   5.2000000e-01   5.9000000e+01   0.0000000e+00
   5.2000000e-01   6.0000000e+01   0.0000000e+00
   5.2000000e-01   6.1000000e+01   0.0000000e+00
   5.2000000e-01   6.2000000e+01   0.0000000e+00
   5.2000000e-01   6.3000000e+01   0.0000000e+00
   5.2000000e-01   6.4000000e+01   0.0000000e+00
   5.2000000e-01   6.5000000e+01   0.0000000e+00
   5.2000000e-01   6.6000000e+01   0.0000000e+00
   5.2000000e-01   6.7000000e+01   0.0000000e+00
   5.2000000e-01   6.8000000e+01   0.0000000e+00
   5.2000000e-01   6.9000000e+01   0.0000000e+00
   5.2000000e-01   7.0000000e+01   0.0000000e+00
   5.2000000e-01   7.1000000e+01   0.0000000e+00
   5.2000000e-01   7.2000000e+01   0.0000000e+00
   5.2000000e-01   7.3000000e+01   0.0000000e+00
   5.2000000e-01   7.4000000e+01   0.0000000e+00
   5.4000000e-01   1.0000000e+00   1.0000000e+00
   5.4000000e-01   2.0000000e+00   1.0000000e+00
   5.4000000e-01   3.0000000e+00   6.0000000e-01
   5.4000000e-01   4.0000000e+00   1.0000000e-01
   5.4000000e-01   5.0000000e+00   1.0000000e-01
   5.4000000e-01   6.0000000e+00   0.0000000e+00
   5.4000000e-01   7.0000000e+00   1.0000000e-01
   5.4000000e-01   8.0000000e+00   0.0000000e+00
   5.4000000e-01   9.0000000e+00   0.0000000e+00
   5.4000000e-01   1.0000000e+01   0.0000000e+00
   5.4000000e-01   1.1000000e+01   0.0000000e+00
   5.4000000e-01   1.2000000e+01   0.0000000e+00
   5.4000000e-01   1.3000000e+01   0.0000000e+00
   5.4000000e-01   1.4000000e+01   0.0000000e+00
   5.4000000e-01   1.5000000e+01   0.0000000e+00
   5.4000000e-01   1.6000000e+01   0.0000000e+00
   5.4000000e-01   1.7000000e+01   0.0000000e+00
   5.4000000e-01   1.8000000e+01   0.0000000e+00
   5.4000000e-01   1.9000000e+01   0.0000000e+00
   5.4000000e-01   2.0000000e+01   0.0000000e+00
   5.4000000e-01   2.1000000e+01   0.0000000e+00
   5.4000000e-01   2.2000000e+01   0.0000000e+00
   5.4000000e-01   2.3000000e+01   0.0000000e+00
   5.4000000e-01   2.4000000e+01   0.0000000e+00
   5.4000000e-01   2.5000000e+01   0.0000000e+00
   5.4000000e-01   2.6000000e+01   0.0000000e+00
   5.4000000e-01   2.7000000e+01   0.0000000e+00
   5.4000000e-01   2.8000000e+01   0.0000000e+00
   5.4000000e-01   2.9000000e+01   0.0000000e+00
   5.4000000e-01   3.0000000e+01   0.0000000e+00
   5.4000000e-01   3.1000000e+01   0.0000000e+00
   5.4000000e-01   3.2000000e+01   0.0000000e+00
   5.4000000e-01   3.3000000e+01   0.0000000e+00
   5.4000000e-01   3.4000000e+01   0.0000000e+00
   5.4000000e-01   3.5000000e+01   0.0000000e+00
   5.4000000e-01   3.6000000e+01   0.0000000e+00
   5.4000000e-01   3.7000000e+01   0.0000000e+00
   5.4000000e-01   3.8000000e+01   0.0000000e+00
   5.4000000e-01   3.9000000e+01   0.0000000e+00
   5.4000000e-01   4.0000000e+01   0.0000000e+00
   5.4000000e-01   4.1000000e+01   0.0000000e+00
   5.4000000e-01   4.2000000e+01   0.0000000e+00
   5.4000000e-01   4.3000000e+01   0.0000000e+00
   5.4000000e-01   4.4000000e+01   0.0000000e+00
   5.4000000e-01   4.5000000e+01   0.0000000e+00
   5.4000000e-01   4.6000000e+01   0.0000000e+00
   5.4000000e-01   4.7000000e+01   0.0000000e+00
   5.4000000e-01   4.8000000e+01   0.0000000e+00
   5.4000000e-01   4.9000000e+01   0.0000000e+00
   5.4000000e-01   5.0000000e+01   0.0000000e+00
   5.4000000e-01   5.1000000e+01   0.0000000e+00
   5.4000000e-01   5.2000000e+01   0.0000000e+00
   5.4000000e-01   5.3000000e+01   0.0000000e+00
   5.4000000e-01   5.4000000e+01   0.0000000e+00
   5.4000000e-01   5.5000000e+01   0.0000000e+00
   5.4000000e-01   5.6000000e+01   0.0000000e+00
   5.4000000e-01   5.7000000e+01   0.0000000e+00
   5.4000000e-01   5.8000000e+01   0.0000000e+00
   5.4000000e-01   5.9000000e+01   0.0000000e+00
   5.4000000e-01   6.0000000e+01   0.0000000e+00
   5.4000000e-01   6.1000000e+01   0.0000000e+00
   5.4000000e-01   6.2000000e+01   0.0000000e+00
   5.4000000e-01   6.3000000e+01   0.0000000e+00
   5.4000000e-01   6.4000000e+01   0.0000000e+00
   5.4000000e-01   6.5000000e+01   0.0000000e+00
   5.4000000e-01   6.6000000e+01   0.0000000e+00
   5.4000000e-01   6.7000000e+01   0.0000000e+00
   5.4000000e-01   6.8000000e+01   0.0000000e+00
   5.4000000e-01   6.9000000e+01   0.0000000e+00
   5.4000000e-01   7.0000000e+01   0.0000000e+00
   5.4000000e-01   7.1000000e+01   0.0000000e+00
   5.4000000e-01   7.2000000e+01   0.0000000e+00
   5.4000000e-01   7.3000000e+01   0.0000000e+00
   5.4000000e-01   7.4000000e+01   0.0000000e+00
   5.6000000e-01   1.0000000e+00   1.0000000e+00
   5.6000000e-01   2.0000000e+00   1.0000000e+00
   5.6000000e-01   3.0000000e+00   6.0000000e-01
   5.6000000e-01   4.0000000e+00   4.0000000e-01
   5.6000000e-01   5.0000000e+00   0.0000000e+00
   5.6000000e-01   6.0000000e+00   0.0000000e+00
   5.6000000e-01   7.0000000e+00   0.0000000e+00
   5.6000000e-01   8.0000000e+00   0.0000000e+00
   5.6000000e-01   9.0000000e+00   1.0000000e-01
   5.6000000e-01   1.0000000e+01   0.0000000e+00
   5.6000000e-01   1.1000000e+01   0.0000000e+00
   5.6000000e-01   1.2000000e+01   0.0000000e+00
   5.6000000e-01   1.3000000e+01   0.0000000e+00
   5.6000000e-01   1.4000000e+01   0.0000000e+00
   5.6000000e-01   1.5000000e+01   0.0000000e+00
   5.6000000e-01   1.6000000e+01   0.0000000e+00
   5.6000000e-01   1.7000000e+01   0.0000000e+00
   5.6000000e-01   1.8000000e+01   0.0000000e+00
   5.6000000e-01   1.9000000e+01   0.0000000e+00
   5.6000000e-01   2.0000000e+01   0.0000000e+00
   5.6000000e-01   2.1000000e+01   0.0000000e+00
   5.6000000e-01   2.2000000e+01   0.0000000e+00
   5.6000000e-01   2.3000000e+01   0.0000000e+00
   5.6000000e-01   2.4000000e+01   0.0000000e+00
   5.6000000e-01   2.5000000e+01   0.0000000e+00
   5.6000000e-01   2.6000000e+01   0.0000000e+00
   5.6000000e-01   2.7000000e+01   0.0000000e+00
   5.6000000e-01   2.8000000e+01   0.0000000e+00
   5.6000000e-01   2.9000000e+01   0.0000000e+00
   5.6000000e-01   3.0000000e+01   0.0000000e+00
   5.6000000e-01   3.1000000e+01   0.0000000e+00
   5.6000000e-01   3.2000000e+01   0.0000000e+00
   5.6000000e-01   3.3000000e+01   0.0000000e+00
   5.6000000e-01   3.4000000e+01   0.0000000e+00
   5.6000000e-01   3.5000000e+01   0.0000000e+00
   5.6000000e-01   3.6000000e+01   0.0000000e+00
   5.6000000e-01   3.7000000e+01   0.0000000e+00
   5.6000000e-01   3.8000000e+01   0.0000000e+00
   5.6000000e-01   3.9000000e+01   0.0000000e+00
   5.6000000e-01   4.0000000e+01   0.0000000e+00
   5.6000000e-01   4.1000000e+01   0.0000000e+00
   5.6000000e-01   4.2000000e+01   0.0000000e+00
   5.6000000e-01   4.3000000e+01   0.0000000e+00
   5.6000000e-01   4.4000000e+01   0.0000000e+00
   5.6000000e-01   4.5000000e+01   0.0000000e+00
   5.6000000e-01   4.6000000e+01   0.0000000e+00
   5.6000000e-01   4.7000000e+01   0.0000000e+00
   5.6000000e-01   4.8000000e+01   0.0000000e+00
   5.6000000e-01   4.9000000e+01   0.0000000e+00
   5.6000000e-01   5.0000000e+01   0.0000000e+00
   5.6000000e-01   5.1000000e+01   0.0000000e+00
   5.6000000e-01   5.2000000e+01   0.0000000e+00
   5.6000000e-01   5.3000000e+01   0.0000000e+00
   5.6000000e-01   5.4000000e+01   0.0000000e+00
   5.6000000e-01   5.5000000e+01   0.0000000e+00
   5.6000000e-01   5.6000000e+01   0.0000000e+00
   5.6000000e-01   5.7000000e+01   0.0000000e+00
   5.6000000e-01   5.8000000e+01   0.0000000e+00
   5.6000000e-01   5.9000000e+01   0.0000000e+00
   5.6000000e-01   6.0000000e+01   0.0000000e+00
   5.6000000e-01   6.1000000e+01   0.0000000e+00
   5.6000000e-01   6.2000000e+01   0.0000000e+00
   5.6000000e-01   6.3000000e+01   0.0000000e+00
   5.6000000e-01   6.4000000e+01   0.0000000e+00
   5.6000000e-01   6.5000000e+01   0.0000000e+00
   5.6000000e-01   6.6000000e+01   0.0000000e+00
   5.6000000e-01   6.7000000e+01   0.0000000e+00
   5.6000000e-01   6.8000000e+01   0.0000000e+00
   5.6000000e-01   6.9000000e+01   0.0000000e+00
   5.6000000e-01   7.0000000e+01   0.0000000e+00
   5.6000000e-01   7.1000000e+01   0.0000000e+00
   5.6000000e-01   7.2000000e+01   0.0000000e+00
   5.6000000e-01   7.3000000e+01   0.0000000e+00
   5.6000000e-01   7.4000000e+01   0.0000000e+00
   5.8000000e-01   1.0000000e+00   1.0000000e+00
   5.8000000e-01   2.0000000e+00   1.0000000e+00
   5.8000000e-01   3.0000000e+00   5.0000000e-01
   5.8000000e-01   4.0000000e+00   1.0000000e-01
   5.8000000e-01   5.0000000e+00   0.0000000e+00
   5.8000000e-01   6.0000000e+00   1.0000000e-01
   5.8000000e-01   7.0000000e+00   0.0000000e+00
   5.8000000e-01   8.0000000e+00   0.0000000e+00
   5.8000000e-01   9.0000000e+00   0.0000000e+00
   5.8000000e-01   1.0000000e+01   0.0000000e+00
   5.8000000e-01   1.1000000e+01   0.0000000e+00
   5.8000000e-01   1.2000000e+01   0.0000000e+00
   5.8000000e-01   1.3000000e+01   0.0000000e+00
   5.8000000e-01   1.4000000e+01   0.0000000e+00
   5.8000000e-01   1.5000000e+01   0.0000000e+00
   5.8000000e-01   1.6000000e+01   0.0000000e+00
   5.8000000e-01   1.7000000e+01   0.0000000e+00
   5.8000000e-01   1.8000000e+01   0.0000000e+00
   5.8000000e-01   1.9000000e+01   0.0000000e+00
   5.8000000e-01   2.0000000e+01   0.0000000e+00
   5.8000000e-01   2.1000000e+01   0.0000000e+00
   5.8000000e-01   2.2000000e+01   0.0000000e+00
   5.8000000e-01   2.3000000e+01   0.0000000e+00
   5.8000000e-01   2.4000000e+01   0.0000000e+00
   5.8000000e-01   2.5000000e+01   0.0000000e+00
   5.8000000e-01   2.6000000e+01   0.0000000e+00
   5.8000000e-01   2.7000000e+01   0.0000000e+00
   5.8000000e-01   2.8000000e+01   0.0000000e+00
   5.8000000e-01   2.9000000e+01   0.0000000e+00
   5.8000000e-01   3.0000000e+01   0.0000000e+00
   5.8000000e-01   3.1000000e+01   0.0000000e+00
   5.8000000e-01   3.2000000e+01   0.0000000e+00
   5.8000000e-01   3.3000000e+01   0.0000000e+00
   5.8000000e-01   3.4000000e+01   0.0000000e+00
   5.8000000e-01   3.5000000e+01   0.0000000e+00
   5.8000000e-01   3.6000000e+01   0.0000000e+00
   5.8000000e-01   3.7000000e+01   0.0000000e+00
   5.8000000e-01   3.8000000e+01   0.0000000e+00
   5.8000000e-01   3.9000000e+01   0.0000000e+00
   5.8000000e-01   4.0000000e+01   0.0000000e+00
   5.8000000e-01   4.1000000e+01   0.0000000e+00
   5.8000000e-01   4.2000000e+01   0.0000000e+00
   5.8000000e-01   4.3000000e+01   0.0000000e+00
   5.8000000e-01   4.4000000e+01   0.0000000e+00
   5.8000000e-01   4.5000000e+01   0.0000000e+00
   5.8000000e-01   4.6000000e+01   0.0000000e+00
   5.8000000e-01   4.7000000e+01   0.0000000e+00
   5.8000000e-01   4.8000000e+01   0.0000000e+00
   5.8000000e-01   4.9000000e+01   0.0000000e+00
   5.8000000e-01   5.0000000e+01   0.0000000e+00
   5.8000000e-01   5.1000000e+01   0.0000000e+00
   5.8000000e-01   5.2000000e+01   0.0000000e+00
   5.8000000e-01   5.3000000e+01   0.0000000e+00
   5.8000000e-01   5.4000000e+01   0.0000000e+00
   5.8000000e-01   5.5000000e+01   0.0000000e+00
   5.8000000e-01   5.6000000e+01   0.0000000e+00
   5.8000000e-01   5.7000000e+01   0.0000000e+00
   5.8000000e-01   5.8000000e+01   0.0000000e+00
   5.8000000e-01   5.9000000e+01   0.0000000e+00
   5.8000000e-01   6.0000000e+01   0.0000000e+00
   5.8000000e-01   6.1000000e+01   0.0000000e+00
   5.8000000e-01   6.2000000e+01   0.0000000e+00
   5.8000000e-01   6.3000000e+01   0.0000000e+00
   5.8000000e-01   6.4000000e+01   0.0000000e+00
   5.8000000e-01   6.5000000e+01   0.0000000e+00
   5.8000000e-01   6.6000000e+01   0.0000000e+00
   5.8000000e-01   6.7000000e+01   0.0000000e+00
   5.8000000e-01   6.8000000e+01   0.0000000e+00
   5.8000000e-01   6.9000000e+01   0.0000000e+00
   5.8000000e-01   7.0000000e+01   0.0000000e+00
   5.8000000e-01   7.1000000e+01   0.0000000e+00
   5.8000000e-01   7.2000000e+01   0.0000000e+00
   5.8000000e-01   7.3000000e+01   0.0000000e+00
   5.8000000e-01   7.4000000e+01   0.0000000e+00
   6.0000000e-01   1.0000000e+00   1.0000000e+00
   6.0000000e-01   2.0000000e+00   1.0000000e+00
   6.0000000e-01   3.0000000e+00   7.0000000e-01
   6.0000000e-01   4.0000000e+00   3.0000000e-01
   6.0000000e-01   5.0000000e+00   1.0000000e-01
   6.0000000e-01   6.0000000e+00   0.0000000e+00
   6.0000000e-01   7.0000000e+00   0.0000000e+00
   6.0000000e-01   8.0000000e+00   0.0000000e+00
   6.0000000e-01   9.0000000e+00   0.0000000e+00
   6.0000000e-01   1.0000000e+01   0.0000000e+00
   6.0000000e-01   1.1000000e+01   0.0000000e+00
   6.0000000e-01   1.2000000e+01   0.0000000e+00
   6.0000000e-01   1.3000000e+01   0.0000000e+00
   6.0000000e-01   1.4000000e+01   0.0000000e+00
   6.0000000e-01   1.5000000e+01   0.0000000e+00
   6.0000000e-01   1.6000000e+01   0.0000000e+00
   6.0000000e-01   1.7000000e+01   0.0000000e+00
   6.0000000e-01   1.8000000e+01   0.0000000e+00
   6.0000000e-01   1.9000000e+01   0.0000000e+00
   6.0000000e-01   2.0000000e+01   0.0000000e+00
   6.0000000e-01   2.1000000e+01   0.0000000e+00
   6.0000000e-01   2.2000000e+01   0.0000000e+00
   6.0000000e-01   2.3000000e+01   0.0000000e+00
   6.0000000e-01   2.4000000e+01   0.0000000e+00
   6.0000000e-01   2.5000000e+01   0.0000000e+00
   6.0000000e-01   2.6000000e+01   0.0000000e+00
   6.0000000e-01   2.7000000e+01   0.0000000e+00
   6.0000000e-01   2.8000000e+01   0.0000000e+00
   6.0000000e-01   2.9000000e+01   0.0000000e+00
   6.0000000e-01   3.0000000e+01   0.0000000e+00
   6.0000000e-01   3.1000000e+01   0.0000000e+00
   6.0000000e-01   3.2000000e+01   0.0000000e+00
   6.0000000e-01   3.3000000e+01   0.0000000e+00
   6.0000000e-01   3.4000000e+01   0.0000000e+00
   6.0000000e-01   3.5000000e+01   0.0000000e+00
   6.0000000e-01   3.6000000e+01   0.0000000e+00
   6.0000000e-01   3.7000000e+01   0.0000000e+00
   6.0000000e-01   3.8000000e+01   0.0000000e+00
   6.0000000e-01   3.9000000e+01   0.0000000e+00
   6.0000000e-01   4.0000000e+01   0.0000000e+00
   6.0000000e-01   4.1000000e+01   0.0000000e+00
   6.0000000e-01   4.2000000e+01   0.0000000e+00
   6.0000000e-01   4.3000000e+01   0.0000000e+00
   6.0000000e-01   4.4000000e+01   0.0000000e+00
   6.0000000e-01   4.5000000e+01   0.0000000e+00
   6.0000000e-01   4.6000000e+01   0.0000000e+00
   6.0000000e-01   4.7000000e+01   0.0000000e+00
   6.0000000e-01   4.8000000e+01   0.0000000e+00
   6.0000000e-01   4.9000000e+01   0.0000000e+00
   6.0000000e-01   5.0000000e+01   0.0000000e+00
   6.0000000e-01   5.1000000e+01   0.0000000e+00
   6.0000000e-01   5.2000000e+01   0.0000000e+00
   6.0000000e-01   5.3000000e+01   0.0000000e+00
   6.0000000e-01   5.4000000e+01   0.0000000e+00
   6.0000000e-01   5.5000000e+01   0.0000000e+00
   6.0000000e-01   5.6000000e+01   0.0000000e+00
   6.0000000e-01   5.7000000e+01   0.0000000e+00
   6.0000000e-01   5.8000000e+01   0.0000000e+00
   6.0000000e-01   5.9000000e+01   0.0000000e+00
   6.0000000e-01   6.0000000e+01   0.0000000e+00
   6.0000000e-01   6.1000000e+01   0.0000000e+00
   6.0000000e-01   6.2000000e+01   0.0000000e+00
   6.0000000e-01   6.3000000e+01   0.0000000e+00
   6.0000000e-01   6.4000000e+01   0.0000000e+00
   6.0000000e-01   6.5000000e+01   0.0000000e+00
   6.0000000e-01   6.6000000e+01   0.0000000e+00
   6.0000000e-01   6.7000000e+01   0.0000000e+00
   6.0000000e-01   6.8000000e+01   0.0000000e+00
   6.0000000e-01   6.9000000e+01   0.0000000e+00
   6.0000000e-01   7.0000000e+01   0.0000000e+00
   6.0000000e-01   7.1000000e+01   0.0000000e+00
   6.0000000e-01   7.2000000e+01   0.0000000e+00
   6.0000000e-01   7.3000000e+01   0.0000000e+00
   6.0000000e-01   7.4000000e+01   0.0000000e+00
   6.2000000e-01   1.0000000e+00   1.0000000e+00
   6.2000000e-01   2.0000000e+00   1.0000000e+00
   6.2000000e-01   3.0000000e+00   1.0000000e+00
   6.2000000e-01   4.0000000e+00   2.0000000e-01
   6.2000000e-01   5.0000000e+00   1.0000000e-01
   6.2000000e-01   6.0000000e+00   0.0000000e+00
   6.2000000e-01   7.0000000e+00   0.0000000e+00
   6.2000000e-01   8.0000000e+00   1.0000000e-01
   6.2000000e-01   9.0000000e+00   0.0000000e+00
   6.2000000e-01   1.0000000e+01   0.0000000e+00
   6.2000000e-01   1.1000000e+01   0.0000000e+00
   6.2000000e-01   1.2000000e+01   0.0000000e+00
   6.2000000e-01   1.3000000e+01   0.0000000e+00
   6.2000000e-01   1.4000000e+01   0.0000000e+00
   6.2000000e-01   1.5000000e+01   0.0000000e+00
   6.2000000e-01   1.6000000e+01   0.0000000e+00
   6.2000000e-01   1.7000000e+01   0.0000000e+00
   6.2000000e-01   1.8000000e+01   0.0000000e+00
   6.2000000e-01   1.9000000e+01   0.0000000e+00
   6.2000000e-01   2.0000000e+01   0.0000000e+00
   6.2000000e-01   2.1000000e+01   0.0000000e+00
   6.2000000e-01   2.2000000e+01   0.0000000e+00
   6.2000000e-01   2.3000000e+01   0.0000000e+00
   6.2000000e-01   2.4000000e+01   0.0000000e+00
   6.2000000e-01   2.5000000e+01   0.0000000e+00
   6.2000000e-01   2.6000000e+01   0.0000000e+00
   6.2000000e-01   2.7000000e+01   0.0000000e+00
   6.2000000e-01   2.8000000e+01   0.0000000e+00
   6.2000000e-01   2.9000000e+01   0.0000000e+00
   6.2000000e-01   3.0000000e+01   0.0000000e+00
   6.2000000e-01   3.1000000e+01   0.0000000e+00
   6.2000000e-01   3.2000000e+01   0.0000000e+00
   6.2000000e-01   3.3000000e+01   0.0000000e+00
   6.2000000e-01   3.4000000e+01   0.0000000e+00
   6.2000000e-01   3.5000000e+01   0.0000000e+00
   6.2000000e-01   3.6000000e+01   0.0000000e+00
   6.2000000e-01   3.7000000e+01   0.0000000e+00
   6.2000000e-01   3.8000000e+01   0.0000000e+00
   6.2000000e-01   3.9000000e+01   0.0000000e+00
   6.2000000e-01   4.0000000e+01   0.0000000e+00
   6.2000000e-01   4.1000000e+01   0.0000000e+00
   6.2000000e-01   4.2000000e+01   0.0000000e+00
   6.2000000e-01   4.3000000e+01   0.0000000e+00
   6.2000000e-01   4.4000000e+01   0.0000000e+00
   6.2000000e-01   4.5000000e+01   0.0000000e+00
   6.2000000e-01   4.6000000e+01   0.0000000e+00
   6.2000000e-01   4.7000000e+01   0.0000000e+00
   6.2000000e-01   4.8000000e+01   0.0000000e+00
   6.2000000e-01   4.9000000e+01   0.0000000e+00
   6.2000000e-01   5.0000000e+01   0.0000000e+00
   6.2000000e-01   5.1000000e+01   0.0000000e+00
   6.2000000e-01   5.2000000e+01   0.0000000e+00
   6.2000000e-01   5.3000000e+01   0.0000000e+00
   6.2000000e-01   5.4000000e+01   0.0000000e+00
   6.2000000e-01   5.5000000e+01   0.0000000e+00
   6.2000000e-01   5.6000000e+01   0.0000000e+00
   6.2000000e-01   5.7000000e+01   0.0000000e+00
   6.2000000e-01   5.8000000e+01   0.0000000e+00
   6.2000000e-01   5.9000000e+01   0.0000000e+00
   6.2000000e-01   6.0000000e+01   0.0000000e+00
   6.2000000e-01   6.1000000e+01   0.0000000e+00
   6.2000000e-01   6.2000000e+01   0.0000000e+00
   6.2000000e-01   6.3000000e+01   0.0000000e+00
   6.2000000e-01   6.4000000e+01   0.0000000e+00
   6.2000000e-01   6.5000000e+01   0.0000000e+00
   6.2000000e-01   6.6000000e+01   0.0000000e+00
   6.2000000e-01   6.7000000e+01   0.0000000e+00
   6.2000000e-01   6.8000000e+01   0.0000000e+00
   6.2000000e-01   6.9000000e+01   0.0000000e+00
   6.2000000e-01   7.0000000e+01   0.0000000e+00
   6.2000000e-01   7.1000000e+01   0.0000000e+00
   6.2000000e-01   7.2000000e+01   0.0000000e+00
   6.2000000e-01   7.3000000e+01   0.0000000e+00
   6.2000000e-01   7.4000000e+01   0.0000000e+00
   6.4000000e-01   1.0000000e+00   1.0000000e+00
   6.4000000e-01   2.0000000e+00   1.0000000e+00
   6.4000000e-01   3.0000000e+00   1.0000000e+00
   6.4000000e-01   4.0000000e+00   5.0000000e-01
   6.4000000e-01   5.0000000e+00   0.0000000e+00
   6.4000000e-01   6.0000000e+00   1.0000000e-01
   6.4000000e-01   7.0000000e+00   0.0000000e+00
   6.4000000e-01   8.0000000e+00   0.0000000e+00
   6.4000000e-01   9.0000000e+00   0.0000000e+00
   6.4000000e-01   1.0000000e+01   0.0000000e+00
   6.4000000e-01   1.1000000e+01   1.0000000e-01
   6.4000000e-01   1.2000000e+01   0.0000000e+00
   6.4000000e-01   1.3000000e+01   0.0000000e+00
   6.4000000e-01   1.4000000e+01   0.0000000e+00
   6.4000000e-01   1.5000000e+01   0.0000000e+00
   6.4000000e-01   1.6000000e+01   0.0000000e+00
   6.4000000e-01   1.7000000e+01   0.0000000e+00
   6.4000000e-01   1.8000000e+01   0.0000000e+00
   6.4000000e-01   1.9000000e+01   0.0000000e+00
   6.4000000e-01   2.0000000e+01   0.0000000e+00
   6.4000000e-01   2.1000000e+01   0.0000000e+00
   6.4000000e-01   2.2000000e+01   0.0000000e+00
   6.4000000e-01   2.3000000e+01   0.0000000e+00
   6.4000000e-01   2.4000000e+01   0.0000000e+00
   6.4000000e-01   2.5000000e+01   0.0000000e+00
   6.4000000e-01   2.6000000e+01   0.0000000e+00
   6.4000000e-01   2.7000000e+01   0.0000000e+00
   6.4000000e-01   2.8000000e+01   0.0000000e+00
   6.4000000e-01   2.9000000e+01   0.0000000e+00
   6.4000000e-01   3.0000000e+01   0.0000000e+00
   6.4000000e-01   3.1000000e+01   0.0000000e+00
   6.4000000e-01   3.2000000e+01   0.0000000e+00
   6.4000000e-01   3.3000000e+01   0.0000000e+00
   6.4000000e-01   3.4000000e+01   0.0000000e+00
   6.4000000e-01   3.5000000e+01   0.0000000e+00
   6.4000000e-01   3.6000000e+01   0.0000000e+00
   6.4000000e-01   3.7000000e+01   0.0000000e+00
   6.4000000e-01   3.8000000e+01   0.0000000e+00
   6.4000000e-01   3.9000000e+01   0.0000000e+00
   6.4000000e-01   4.0000000e+01   0.0000000e+00
   6.4000000e-01   4.1000000e+01   0.0000000e+00
   6.4000000e-01   4.2000000e+01   0.0000000e+00
   6.4000000e-01   4.3000000e+01   0.0000000e+00
   6.4000000e-01   4.4000000e+01   0.0000000e+00
   6.4000000e-01   4.5000000e+01   0.0000000e+00
   6.4000000e-01   4.6000000e+01   0.0000000e+00
   6.4000000e-01   4.7000000e+01   0.0000000e+00
   6.4000000e-01   4.8000000e+01   0.0000000e+00
   6.4000000e-01   4.9000000e+01   0.0000000e+00
   6.4000000e-01   5.0000000e+01   0.0000000e+00
   6.4000000e-01   5.1000000e+01   0.0000000e+00
   6.4000000e-01   5.2000000e+01   0.0000000e+00
   6.4000000e-01   5.3000000e+01   0.0000000e+00
   6.4000000e-01   5.4000000e+01   0.0000000e+00
   6.4000000e-01   5.5000000e+01   0.0000000e+00
   6.4000000e-01   5.6000000e+01   0.0000000e+00
   6.4000000e-01   5.7000000e+01   0.0000000e+00
   6.4000000e-01   5.8000000e+01   0.0000000e+00
   6.4000000e-01   5.9000000e+01   0.0000000e+00
   6.4000000e-01   6.0000000e+01   0.0000000e+00
   6.4000000e-01   6.1000000e+01   0.0000000e+00
   6.4000000e-01   6.2000000e+01   0.0000000e+00
   6.4000000e-01   6.3000000e+01   0.0000000e+00
   6.4000000e-01   6.4000000e+01   0.0000000e+00
   6.4000000e-01   6.5000000e+01   0.0000000e+00
   6.4000000e-01   6.6000000e+01   0.0000000e+00
   6.4000000e-01   6.7000000e+01   0.0000000e+00
   6.4000000e-01   6.8000000e+01   0.0000000e+00
   6.4000000e-01   6.9000000e+01   0.0000000e+00
   6.4000000e-01   7.0000000e+01   0.0000000e+00
   6.4000000e-01   7.1000000e+01   0.0000000e+00
   6.4000000e-01   7.2000000e+01   0.0000000e+00
   6.4000000e-01   7.3000000e+01   0.0000000e+00
   6.4000000e-01   7.4000000e+01   0.0000000e+00
   6.6000000e-01   1.0000000e+00   1.0000000e+00
   6.6000000e-01   2.0000000e+00   1.0000000e+00
   6.6000000e-01   3.0000000e+00   1.0000000e+00
   6.6000000e-01   4.0000000e+00   8.0000000e-01
   6.6000000e-01   5.0000000e+00   4.0000000e-01
   6.6000000e-01   6.0000000e+00   0.0000000e+00
   6.6000000e-01   7.0000000e+00   1.0000000e-01
   6.6000000e-01   8.0000000e+00   0.0000000e+00
   6.6000000e-01   9.0000000e+00   0.0000000e+00
   6.6000000e-01   1.0000000e+01   1.0000000e-01
   6.6000000e-01   1.1000000e+01   0.0000000e+00
   6.6000000e-01   1.2000000e+01   0.0000000e+00
   6.6000000e-01   1.3000000e+01   0.0000000e+00
   6.6000000e-01   1.4000000e+01   0.0000000e+00
   6.6000000e-01   1.5000000e+01   0.0000000e+00
   6.6000000e-01   1.6000000e+01   0.0000000e+00
   6.6000000e-01   1.7000000e+01   0.0000000e+00
   6.6000000e-01   1.8000000e+01   0.0000000e+00
   6.6000000e-01   1.9000000e+01   0.0000000e+00
   6.6000000e-01   2.0000000e+01   0.0000000e+00
   6.6000000e-01   2.1000000e+01   0.0000000e+00
   6.6000000e-01   2.2000000e+01   0.0000000e+00
   6.6000000e-01   2.3000000e+01   0.0000000e+00
   6.6000000e-01   2.4000000e+01   0.0000000e+00
   6.6000000e-01   2.5000000e+01   0.0000000e+00
   6.6000000e-01   2.6000000e+01   0.0000000e+00
   6.6000000e-01   2.7000000e+01   0.0000000e+00
   6.6000000e-01   2.8000000e+01   0.0000000e+00
   6.6000000e-01   2.9000000e+01   0.0000000e+00
   6.6000000e-01   3.0000000e+01   0.0000000e+00
   6.6000000e-01   3.1000000e+01   0.0000000e+00
   6.6000000e-01   3.2000000e+01   0.0000000e+00
   6.6000000e-01   3.3000000e+01   0.0000000e+00
   6.6000000e-01   3.4000000e+01   0.0000000e+00
   6.6000000e-01   3.5000000e+01   0.0000000e+00
   6.6000000e-01   3.6000000e+01   0.0000000e+00
   6.6000000e-01   3.7000000e+01   0.0000000e+00
   6.6000000e-01   3.8000000e+01   0.0000000e+00
   6.6000000e-01   3.9000000e+01   0.0000000e+00
   6.6000000e-01   4.0000000e+01   0.0000000e+00
   6.6000000e-01   4.1000000e+01   0.0000000e+00
   6.6000000e-01   4.2000000e+01   0.0000000e+00
   6.6000000e-01   4.3000000e+01   0.0000000e+00
   6.6000000e-01   4.4000000e+01   0.0000000e+00
   6.6000000e-01   4.5000000e+01   0.0000000e+00
   6.6000000e-01   4.6000000e+01   0.0000000e+00
   6.6000000e-01   4.7000000e+01   0.0000000e+00
   6.6000000e-01   4.8000000e+01   0.0000000e+00
   6.6000000e-01   4.9000000e+01   0.0000000e+00
   6.6000000e-01   5.0000000e+01   0.0000000e+00
   6.6000000e-01   5.1000000e+01   0.0000000e+00
   6.6000000e-01   5.2000000e+01   0.0000000e+00
   6.6000000e-01   5.3000000e+01   0.0000000e+00
   6.6000000e-01   5.4000000e+01   0.0000000e+00
   6.6000000e-01   5.5000000e+01   0.0000000e+00
   6.6000000e-01   5.6000000e+01   0.0000000e+00
   6.6000000e-01   5.7000000e+01   0.0000000e+00
   6.6000000e-01   5.8000000e+01   0.0000000e+00
   6.6000000e-01   5.9000000e+01   0.0000000e+00
   6.6000000e-01   6.0000000e+01   0.0000000e+00
   6.6000000e-01   6.1000000e+01   0.0000000e+00
   6.6000000e-01   6.2000000e+01   0.0000000e+00
   6.6000000e-01   6.3000000e+01   0.0000000e+00
   6.6000000e-01   6.4000000e+01   0.0000000e+00
   6.6000000e-01   6.5000000e+01   0.0000000e+00
   6.6000000e-01   6.6000000e+01   0.0000000e+00
   6.6000000e-01   6.7000000e+01   0.0000000e+00
   6.6000000e-01   6.8000000e+01   0.0000000e+00
   6.6000000e-01   6.9000000e+01   0.0000000e+00
   6.6000000e-01   7.0000000e+01   0.0000000e+00
   6.6000000e-01   7.1000000e+01   0.0000000e+00
   6.6000000e-01   7.2000000e+01   0.0000000e+00
   6.6000000e-01   7.3000000e+01   0.0000000e+00
   6.6000000e-01   7.4000000e+01   0.0000000e+00
   6.8000000e-01   1.0000000e+00   1.0000000e+00
   6.8000000e-01   2.0000000e+00   1.0000000e+00
   6.8000000e-01   3.0000000e+00   1.0000000e+00
   6.8000000e-01   4.0000000e+00   1.0000000e+00
   6.8000000e-01   5.0000000e+00   2.0000000e-01
   6.8000000e-01   6.0000000e+00   0.0000000e+00
   6.8000000e-01   7.0000000e+00   1.0000000e-01
   6.8000000e-01   8.0000000e+00   0.0000000e+00
   6.8000000e-01   9.0000000e+00   0.0000000e+00
   6.8000000e-01   1.0000000e+01   0.0000000e+00
   6.8000000e-01   1.1000000e+01   0.0000000e+00
   6.8000000e-01   1.2000000e+01   0.0000000e+00
   6.8000000e-01   1.3000000e+01   0.0000000e+00
   6.8000000e-01   1.4000000e+01   0.0000000e+00
   6.8000000e-01   1.5000000e+01   0.0000000e+00
   6.8000000e-01   1.6000000e+01   0.0000000e+00
   6.8000000e-01   1.7000000e+01   0.0000000e+00
   6.8000000e-01   1.8000000e+01   0.0000000e+00
   6.8000000e-01   1.9000000e+01   0.0000000e+00
   6.8000000e-01   2.0000000e+01   0.0000000e+00
   6.8000000e-01   2.1000000e+01   0.0000000e+00
   6.8000000e-01   2.2000000e+01   0.0000000e+00
   6.8000000e-01   2.3000000e+01   0.0000000e+00
   6.8000000e-01   2.4000000e+01   0.0000000e+00
   6.8000000e-01   2.5000000e+01   0.0000000e+00
   6.8000000e-01   2.6000000e+01   0.0000000e+00
   6.8000000e-01   2.7000000e+01   0.0000000e+00
   6.8000000e-01   2.8000000e+01   0.0000000e+00
   6.8000000e-01   2.9000000e+01   0.0000000e+00
   6.8000000e-01   3.0000000e+01   0.0000000e+00
   6.8000000e-01   3.1000000e+01   0.0000000e+00
   6.8000000e-01   3.2000000e+01   0.0000000e+00
   6.8000000e-01   3.3000000e+01   0.0000000e+00
   6.8000000e-01   3.4000000e+01   0.0000000e+00
   6.8000000e-01   3.5000000e+01   0.0000000e+00
   6.8000000e-01   3.6000000e+01   0.0000000e+00
   6.8000000e-01   3.7000000e+01   0.0000000e+00
   6.8000000e-01   3.8000000e+01   0.0000000e+00
   6.8000000e-01   3.9000000e+01   0.0000000e+00
   6.8000000e-01   4.0000000e+01   0.0000000e+00
   6.8000000e-01   4.1000000e+01   0.0000000e+00
   6.8000000e-01   4.2000000e+01   0.0000000e+00
   6.8000000e-01   4.3000000e+01   0.0000000e+00
   6.8000000e-01   4.4000000e+01   0.0000000e+00
   6.8000000e-01   4.5000000e+01   0.0000000e+00
   6.8000000e-01   4.6000000e+01   0.0000000e+00
   6.8000000e-01   4.7000000e+01   0.0000000e+00
   6.8000000e-01   4.8000000e+01   0.0000000e+00
   6.8000000e-01   4.9000000e+01   0.0000000e+00
   6.8000000e-01   5.0000000e+01   0.0000000e+00
   6.8000000e-01   5.1000000e+01   0.0000000e+00
   6.8000000e-01   5.2000000e+01   0.0000000e+00
   6.8000000e-01   5.3000000e+01   0.0000000e+00
   6.8000000e-01   5.4000000e+01   0.0000000e+00
   6.8000000e-01   5.5000000e+01   0.0000000e+00
   6.8000000e-01   5.6000000e+01   0.0000000e+00
   6.8000000e-01   5.7000000e+01   0.0000000e+00
   6.8000000e-01   5.8000000e+01   0.0000000e+00
   6.8000000e-01   5.9000000e+01   0.0000000e+00
   6.8000000e-01   6.0000000e+01   0.0000000e+00
   6.8000000e-01   6.1000000e+01   0.0000000e+00
   6.8000000e-01   6.2000000e+01   0.0000000e+00
   6.8000000e-01   6.3000000e+01   0.0000000e+00
   6.8000000e-01   6.4000000e+01   0.0000000e+00
   6.8000000e-01   6.5000000e+01   0.0000000e+00
   6.8000000e-01   6.6000000e+01   0.0000000e+00
   6.8000000e-01   6.7000000e+01   0.0000000e+00
   6.8000000e-01   6.8000000e+01   0.0000000e+00
   6.8000000e-01   6.9000000e+01   0.0000000e+00
   6.8000000e-01   7.0000000e+01   0.0000000e+00
   6.8000000e-01   7.1000000e+01   0.0000000e+00
   6.8000000e-01   7.2000000e+01   0.0000000e+00
   6.8000000e-01   7.3000000e+01   0.0000000e+00
   6.8000000e-01   7.4000000e+01   0.0000000e+00
   7.0000000e-01   1.0000000e+00   1.0000000e+00
   7.0000000e-01   2.0000000e+00   1.0000000e+00
   7.0000000e-01   3.0000000e+00   1.0000000e+00
   7.0000000e-01   4.0000000e+00   1.0000000e+00
   7.0000000e-01   5.0000000e+00   5.0000000e-01
   7.0000000e-01   6.0000000e+00   4.0000000e-01
   7.0000000e-01   7.0000000e+00   0.0000000e+00
   7.0000000e-01   8.0000000e+00   0.0000000e+00
   7.0000000e-01   9.0000000e+00   0.0000000e+00
   7.0000000e-01   1.0000000e+01   0.0000000e+00
   7.0000000e-01   1.1000000e+01   0.0000000e+00
   7.0000000e-01   1.2000000e+01   0.0000000e+00
   7.0000000e-01   1.3000000e+01   0.0000000e+00
   7.0000000e-01   1.4000000e+01   0.0000000e+00
   7.0000000e-01   1.5000000e+01   0.0000000e+00
   7.0000000e-01   1.6000000e+01   0.0000000e+00
   7.0000000e-01   1.7000000e+01   0.0000000e+00
   7.0000000e-01   1.8000000e+01   0.0000000e+00
   7.0000000e-01   1.9000000e+01   0.0000000e+00
   7.0000000e-01   2.0000000e+01   0.0000000e+00
   7.0000000e-01   2.1000000e+01   0.0000000e+00
   7.0000000e-01   2.2000000e+01   0.0000000e+00
   7.0000000e-01   2.3000000e+01   0.0000000e+00
   7.0000000e-01   2.4000000e+01   0.0000000e+00
   7.0000000e-01   2.5000000e+01   0.0000000e+00
   7.0000000e-01   2.6000000e+01   0.0000000e+00
   7.0000000e-01   2.7000000e+01   0.0000000e+00
   7.0000000e-01   2.8000000e+01   0.0000000e+00
   7.0000000e-01   2.9000000e+01   0.0000000e+00
   7.0000000e-01   3.0000000e+01   0.0000000e+00
   7.0000000e-01   3.1000000e+01   0.0000000e+00
   7.0000000e-01   3.2000000e+01   0.0000000e+00
   7.0000000e-01   3.3000000e+01   0.0000000e+00
   7.0000000e-01   3.4000000e+01   0.0000000e+00
   7.0000000e-01   3.5000000e+01   0.0000000e+00
   7.0000000e-01   3.6000000e+01   0.0000000e+00
   7.0000000e-01   3.7000000e+01   0.0000000e+00
   7.0000000e-01   3.8000000e+01   0.0000000e+00
   7.0000000e-01   3.9000000e+01   0.0000000e+00
   7.0000000e-01   4.0000000e+01   0.0000000e+00
   7.0000000e-01   4.1000000e+01   0.0000000e+00
   7.0000000e-01   4.2000000e+01   0.0000000e+00
   7.0000000e-01   4.3000000e+01   0.0000000e+00
   7.0000000e-01   4.4000000e+01   0.0000000e+00
   7.0000000e-01   4.5000000e+01   0.0000000e+00
   7.0000000e-01   4.6000000e+01   0.0000000e+00
   7.0000000e-01   4.7000000e+01   0.0000000e+00
   7.0000000e-01   4.8000000e+01   0.0000000e+00
   7.0000000e-01   4.9000000e+01   0.0000000e+00
   7.0000000e-01   5.0000000e+01   0.0000000e+00
   7.0000000e-01   5.1000000e+01   0.0000000e+00
   7.0000000e-01   5.2000000e+01   0.0000000e+00
   7.0000000e-01   5.3000000e+01   0.0000000e+00
   7.0000000e-01   5.4000000e+01   0.0000000e+00
   7.0000000e-01   5.5000000e+01   0.0000000e+00
   7.0000000e-01   5.6000000e+01   0.0000000e+00
   7.0000000e-01   5.7000000e+01   0.0000000e+00
   7.0000000e-01   5.8000000e+01   0.0000000e+00
   7.0000000e-01   5.9000000e+01   0.0000000e+00
   7.0000000e-01   6.0000000e+01   0.0000000e+00
   7.0000000e-01   6.1000000e+01   0.0000000e+00
   7.0000000e-01   6.2000000e+01   0.0000000e+00
   7.0000000e-01   6.3000000e+01   0.0000000e+00
   7.0000000e-01   6.4000000e+01   0.0000000e+00
   7.0000000e-01   6.5000000e+01   0.0000000e+00
   7.0000000e-01   6.6000000e+01   0.0000000e+00
   7.0000000e-01   6.7000000e+01   0.0000000e+00
   7.0000000e-01   6.8000000e+01   0.0000000e+00
   7.0000000e-01   6.9000000e+01   0.0000000e+00
   7.0000000e-01   7.0000000e+01   0.0000000e+00
   7.0000000e-01   7.1000000e+01   0.0000000e+00
   7.0000000e-01   7.2000000e+01   0.0000000e+00
   7.0000000e-01   7.3000000e+01   0.0000000e+00
   7.0000000e-01   7.4000000e+01   0.0000000e+00
   7.2000000e-01   1.0000000e+00   1.0000000e+00
   7.2000000e-01   2.0000000e+00   1.0000000e+00
   7.2000000e-01   3.0000000e+00   1.0000000e+00
   7.2000000e-01   4.0000000e+00   1.0000000e+00
   7.2000000e-01   5.0000000e+00   1.0000000e+00
   7.2000000e-01   6.0000000e+00   8.0000000e-01
   7.2000000e-01   7.0000000e+00   2.0000000e-01
   7.2000000e-01   8.0000000e+00   2.0000000e-01
   7.2000000e-01   9.0000000e+00   0.0000000e+00
   7.2000000e-01   1.0000000e+01   0.0000000e+00
   7.2000000e-01   1.1000000e+01   0.0000000e+00
   7.2000000e-01   1.2000000e+01   0.0000000e+00
   7.2000000e-01   1.3000000e+01   0.0000000e+00
   7.2000000e-01   1.4000000e+01   0.0000000e+00
   7.2000000e-01   1.5000000e+01   0.0000000e+00
   7.2000000e-01   1.6000000e+01   0.0000000e+00
   7.2000000e-01   1.7000000e+01   0.0000000e+00
   7.2000000e-01   1.8000000e+01   0.0000000e+00
   7.2000000e-01   1.9000000e+01   0.0000000e+00
   7.2000000e-01   2.0000000e+01   0.0000000e+00
   7.2000000e-01   2.1000000e+01   0.0000000e+00
   7.2000000e-01   2.2000000e+01   0.0000000e+00
   7.2000000e-01   2.3000000e+01   0.0000000e+00
   7.2000000e-01   2.4000000e+01   0.0000000e+00
   7.2000000e-01   2.5000000e+01   0.0000000e+00
   7.2000000e-01   2.6000000e+01   0.0000000e+00
   7.2000000e-01   2.7000000e+01   0.0000000e+00
   7.2000000e-01   2.8000000e+01   0.0000000e+00
   7.2000000e-01   2.9000000e+01   0.0000000e+00
   7.2000000e-01   3.0000000e+01   0.0000000e+00
   7.2000000e-01   3.1000000e+01   0.0000000e+00
   7.2000000e-01   3.2000000e+01   0.0000000e+00
   7.2000000e-01   3.3000000e+01   0.0000000e+00
   7.2000000e-01   3.4000000e+01   0.0000000e+00
   7.2000000e-01   3.5000000e+01   0.0000000e+00
   7.2000000e-01   3.6000000e+01   0.0000000e+00
   7.2000000e-01   3.7000000e+01   0.0000000e+00
   7.2000000e-01   3.8000000e+01   0.0000000e+00
   7.2000000e-01   3.9000000e+01   0.0000000e+00
   7.2000000e-01   4.0000000e+01   0.0000000e+00
   7.2000000e-01   4.1000000e+01   0.0000000e+00
   7.2000000e-01   4.2000000e+01   0.0000000e+00
   7.2000000e-01   4.3000000e+01   0.0000000e+00
   7.2000000e-01   4.4000000e+01   0.0000000e+00
   7.2000000e-01   4.5000000e+01   0.0000000e+00
   7.2000000e-01   4.6000000e+01   0.0000000e+00
   7.2000000e-01   4.7000000e+01   0.0000000e+00
   7.2000000e-01   4.8000000e+01   0.0000000e+00
   7.2000000e-01   4.9000000e+01   0.0000000e+00
   7.2000000e-01   5.0000000e+01   0.0000000e+00
   7.2000000e-01   5.1000000e+01   0.0000000e+00
   7.2000000e-01   5.2000000e+01   0.0000000e+00
   7.2000000e-01   5.3000000e+01   0.0000000e+00
   7.2000000e-01   5.4000000e+01   0.0000000e+00
   7.2000000e-01   5.5000000e+01   0.0000000e+00
   7.2000000e-01   5.6000000e+01   0.0000000e+00
   7.2000000e-01   5.7000000e+01   0.0000000e+00
   7.2000000e-01   5.8000000e+01   0.0000000e+00
   7.2000000e-01   5.9000000e+01   0.0000000e+00
   7.2000000e-01   6.0000000e+01   0.0000000e+00
   7.2000000e-01   6.1000000e+01   0.0000000e+00
   7.2000000e-01   6.2000000e+01   0.0000000e+00
   7.2000000e-01   6.3000000e+01   0.0000000e+00
   7.2000000e-01   6.4000000e+01   0.0000000e+00
   7.2000000e-01   6.5000000e+01   0.0000000e+00
   7.2000000e-01   6.6000000e+01   0.0000000e+00
   7.2000000e-01   6.7000000e+01   0.0000000e+00
   7.2000000e-01   6.8000000e+01   0.0000000e+00
   7.2000000e-01   6.9000000e+01   0.0000000e+00
   7.2000000e-01   7.0000000e+01   0.0000000e+00
   7.2000000e-01   7.1000000e+01   0.0000000e+00
   7.2000000e-01   7.2000000e+01   0.0000000e+00
   7.2000000e-01   7.3000000e+01   0.0000000e+00
   7.2000000e-01   7.4000000e+01   0.0000000e+00
   7.4000000e-01   1.0000000e+00   1.0000000e+00
   7.4000000e-01   2.0000000e+00   1.0000000e+00
   7.4000000e-01   3.0000000e+00   1.0000000e+00
   7.4000000e-01   4.0000000e+00   1.0000000e+00
   7.4000000e-01   5.0000000e+00   1.0000000e+00
   7.4000000e-01   6.0000000e+00   8.0000000e-01
   7.4000000e-01   7.0000000e+00   3.0000000e-01
   7.4000000e-01   8.0000000e+00   0.0000000e+00
   7.4000000e-01   9.0000000e+00   2.0000000e-01
   7.4000000e-01   1.0000000e+01   0.0000000e+00
   7.4000000e-01   1.1000000e+01   0.0000000e+00
   7.4000000e-01   1.2000000e+01   0.0000000e+00
   7.4000000e-01   1.3000000e+01   0.0000000e+00
   7.4000000e-01   1.4000000e+01   0.0000000e+00
   7.4000000e-01   1.5000000e+01   0.0000000e+00
   7.4000000e-01   1.6000000e+01   0.0000000e+00
   7.4000000e-01   1.7000000e+01   0.0000000e+00
   7.4000000e-01   1.8000000e+01   0.0000000e+00
   7.4000000e-01   1.9000000e+01   0.0000000e+00
   7.4000000e-01   2.0000000e+01   0.0000000e+00
   7.4000000e-01   2.1000000e+01   0.0000000e+00
   7.4000000e-01   2.2000000e+01   0.0000000e+00
   7.4000000e-01   2.3000000e+01   0.0000000e+00
   7.4000000e-01   2.4000000e+01   0.0000000e+00
   7.4000000e-01   2.5000000e+01   0.0000000e+00
   7.4000000e-01   2.6000000e+01   0.0000000e+00
   7.4000000e-01   2.7000000e+01   0.0000000e+00
   7.4000000e-01   2.8000000e+01   0.0000000e+00
   7.4000000e-01   2.9000000e+01   0.0000000e+00
   7.4000000e-01   3.0000000e+01   0.0000000e+00
   7.4000000e-01   3.1000000e+01   0.0000000e+00
   7.4000000e-01   3.2000000e+01   0.0000000e+00
   7.4000000e-01   3.3000000e+01   0.0000000e+00
   7.4000000e-01   3.4000000e+01   0.0000000e+00
   7.4000000e-01   3.5000000e+01   0.0000000e+00
   7.4000000e-01   3.6000000e+01   0.0000000e+00
   7.4000000e-01   3.7000000e+01   0.0000000e+00
   7.4000000e-01   3.8000000e+01   0.0000000e+00
   7.4000000e-01   3.9000000e+01   0.0000000e+00
   7.4000000e-01   4.0000000e+01   0.0000000e+00
   7.4000000e-01   4.1000000e+01   0.0000000e+00
   7.4000000e-01   4.2000000e+01   0.0000000e+00
   7.4000000e-01   4.3000000e+01   0.0000000e+00
   7.4000000e-01   4.4000000e+01   0.0000000e+00
   7.4000000e-01   4.5000000e+01   0.0000000e+00
   7.4000000e-01   4.6000000e+01   0.0000000e+00
   7.4000000e-01   4.7000000e+01   0.0000000e+00
   7.4000000e-01   4.8000000e+01   0.0000000e+00
   7.4000000e-01   4.9000000e+01   0.0000000e+00
   7.4000000e-01   5.0000000e+01   0.0000000e+00
   7.4000000e-01   5.1000000e+01   0.0000000e+00
   7.4000000e-01   5.2000000e+01   0.0000000e+00
   7.4000000e-01   5.3000000e+01   0.0000000e+00
   7.4000000e-01   5.4000000e+01   0.0000000e+00
   7.4000000e-01   5.5000000e+01   0.0000000e+00
   7.4000000e-01   5.6000000e+01   0.0000000e+00
   7.4000000e-01   5.7000000e+01   0.0000000e+00
   7.4000000e-01   5.8000000e+01   0.0000000e+00
   7.4000000e-01   5.9000000e+01   0.0000000e+00
   7.4000000e-01   6.0000000e+01   0.0000000e+00
   7.4000000e-01   6.1000000e+01   0.0000000e+00
   7.4000000e-01   6.2000000e+01   0.0000000e+00
   7.4000000e-01   6.3000000e+01   0.0000000e+00
   7.4000000e-01   6.4000000e+01   0.0000000e+00
   7.4000000e-01   6.5000000e+01   0.0000000e+00
   7.4000000e-01   6.6000000e+01   0.0000000e+00
   7.4000000e-01   6.7000000e+01   0.0000000e+00
   7.4000000e-01   6.8000000e+01   0.0000000e+00
   7.4000000e-01   6.9000000e+01   0.0000000e+00
   7.4000000e-01   7.0000000e+01   0.0000000e+00
   7.4000000e-01   7.1000000e+01   0.0000000e+00
   7.4000000e-01   7.2000000e+01   0.0000000e+00
   7.4000000e-01   7.3000000e+01   0.0000000e+00
   7.4000000e-01   7.4000000e+01   0.0000000e+00
   7.6000000e-01   1.0000000e+00   1.0000000e+00
   7.6000000e-01   2.0000000e+00   1.0000000e+00
   7.6000000e-01   3.0000000e+00   1.0000000e+00
   7.6000000e-01   4.0000000e+00   1.0000000e+00
   7.6000000e-01   5.0000000e+00   1.0000000e+00
   7.6000000e-01   6.0000000e+00   9.0000000e-01
   7.6000000e-01   7.0000000e+00   6.0000000e-01
   7.6000000e-01   8.0000000e+00   7.0000000e-01
   7.6000000e-01   9.0000000e+00   1.0000000e-01
   7.6000000e-01   1.0000000e+01   1.0000000e-01
   7.6000000e-01   1.1000000e+01   0.0000000e+00
   7.6000000e-01   1.2000000e+01   0.0000000e+00
   7.6000000e-01   1.3000000e+01   0.0000000e+00
   7.6000000e-01   1.4000000e+01   0.0000000e+00
   7.6000000e-01   1.5000000e+01   0.0000000e+00
   7.6000000e-01   1.6000000e+01   0.0000000e+00
   7.6000000e-01   1.7000000e+01   0.0000000e+00
   7.6000000e-01   1.8000000e+01   0.0000000e+00
   7.6000000e-01   1.9000000e+01   0.0000000e+00
   7.6000000e-01   2.0000000e+01   0.0000000e+00
   7.6000000e-01   2.1000000e+01   0.0000000e+00
   7.6000000e-01   2.2000000e+01   0.0000000e+00
   7.6000000e-01   2.3000000e+01   0.0000000e+00
   7.6000000e-01   2.4000000e+01   0.0000000e+00
   7.6000000e-01   2.5000000e+01   0.0000000e+00
   7.6000000e-01   2.6000000e+01   0.0000000e+00
   7.6000000e-01   2.7000000e+01   0.0000000e+00
   7.6000000e-01   2.8000000e+01   0.0000000e+00
   7.6000000e-01   2.9000000e+01   0.0000000e+00
   7.6000000e-01   3.0000000e+01   0.0000000e+00
   7.6000000e-01   3.1000000e+01   0.0000000e+00
   7.6000000e-01   3.2000000e+01   0.0000000e+00
   7.6000000e-01   3.3000000e+01   0.0000000e+00
   7.6000000e-01   3.4000000e+01   0.0000000e+00
   7.6000000e-01   3.5000000e+01   0.0000000e+00
   7.6000000e-01   3.6000000e+01   0.0000000e+00
   7.6000000e-01   3.7000000e+01   0.0000000e+00
   7.6000000e-01   3.8000000e+01   0.0000000e+00
   7.6000000e-01   3.9000000e+01   0.0000000e+00
   7.6000000e-01   4.0000000e+01   0.0000000e+00
   7.6000000e-01   4.1000000e+01   0.0000000e+00
   7.6000000e-01   4.2000000e+01   0.0000000e+00
   7.6000000e-01   4.3000000e+01   0.0000000e+00
   7.6000000e-01   4.4000000e+01   0.0000000e+00
   7.6000000e-01   4.5000000e+01   0.0000000e+00
   7.6000000e-01   4.6000000e+01   0.0000000e+00
   7.6000000e-01   4.7000000e+01   0.0000000e+00
   7.6000000e-01   4.8000000e+01   0.0000000e+00
   7.6000000e-01   4.9000000e+01   0.0000000e+00
   7.6000000e-01   5.0000000e+01   0.0000000e+00
   7.6000000e-01   5.1000000e+01   0.0000000e+00
   7.6000000e-01   5.2000000e+01   0.0000000e+00
   7.6000000e-01   5.3000000e+01   0.0000000e+00
   7.6000000e-01   5.4000000e+01   0.0000000e+00
   7.6000000e-01   5.5000000e+01   0.0000000e+00
   7.6000000e-01   5.6000000e+01   0.0000000e+00
   7.6000000e-01   5.7000000e+01   0.0000000e+00
   7.6000000e-01   5.8000000e+01   0.0000000e+00
   7.6000000e-01   5.9000000e+01   0.0000000e+00
   7.6000000e-01   6.0000000e+01   0.0000000e+00
   7.6000000e-01   6.1000000e+01   0.0000000e+00
   7.6000000e-01   6.2000000e+01   0.0000000e+00
   7.6000000e-01   6.3000000e+01   0.0000000e+00
   7.6000000e-01   6.4000000e+01   0.0000000e+00
   7.6000000e-01   6.5000000e+01   0.0000000e+00
   7.6000000e-01   6.6000000e+01   0.0000000e+00
   7.6000000e-01   6.7000000e+01   0.0000000e+00
   7.6000000e-01   6.8000000e+01   0.0000000e+00
   7.6000000e-01   6.9000000e+01   0.0000000e+00
   7.6000000e-01   7.0000000e+01   0.0000000e+00
   7.6000000e-01   7.1000000e+01   0.0000000e+00
   7.6000000e-01   7.2000000e+01   0.0000000e+00
   7.6000000e-01   7.3000000e+01   0.0000000e+00
   7.6000000e-01   7.4000000e+01   0.0000000e+00
   7.8000000e-01   1.0000000e+00   1.0000000e+00
   7.8000000e-01   2.0000000e+00   1.0000000e+00
   7.8000000e-01   3.0000000e+00   1.0000000e+00
   7.8000000e-01   4.0000000e+00   1.0000000e+00
   7.8000000e-01   5.0000000e+00   1.0000000e+00
   7.8000000e-01   6.0000000e+00   1.0000000e+00
   7.8000000e-01   7.0000000e+00   1.0000000e+00
   7.8000000e-01   8.0000000e+00   7.0000000e-01
   7.8000000e-01   9.0000000e+00   6.0000000e-01
   7.8000000e-01   1.0000000e+01   2.0000000e-01
   7.8000000e-01   1.1000000e+01   1.0000000e-01
   7.8000000e-01   1.2000000e+01   1.0000000e-01
   7.8000000e-01   1.3000000e+01   1.0000000e-01
   7.8000000e-01   1.4000000e+01   0.0000000e+00
   7.8000000e-01   1.5000000e+01   0.0000000e+00
   7.8000000e-01   1.6000000e+01   0.0000000e+00
   7.8000000e-01   1.7000000e+01   0.0000000e+00
   7.8000000e-01   1.8000000e+01   0.0000000e+00
   7.8000000e-01   1.9000000e+01   0.0000000e+00
   7.8000000e-01   2.0000000e+01   0.0000000e+00
   7.8000000e-01   2.1000000e+01   0.0000000e+00
   7.8000000e-01   2.2000000e+01   0.0000000e+00
   7.8000000e-01   2.3000000e+01   0.0000000e+00
   7.8000000e-01   2.4000000e+01   0.0000000e+00
   7.8000000e-01   2.5000000e+01   0.0000000e+00
   7.8000000e-01   2.6000000e+01   0.0000000e+00
   7.8000000e-01   2.7000000e+01   0.0000000e+00
   7.8000000e-01   2.8000000e+01   0.0000000e+00
   7.8000000e-01   2.9000000e+01   0.0000000e+00
   7.8000000e-01   3.0000000e+01   0.0000000e+00
   7.8000000e-01   3.1000000e+01   0.0000000e+00
   7.8000000e-01   3.2000000e+01   0.0000000e+00
   7.8000000e-01   3.3000000e+01   0.0000000e+00
   7.8000000e-01   3.4000000e+01   0.0000000e+00
   7.8000000e-01   3.5000000e+01   0.0000000e+00
   7.8000000e-01   3.6000000e+01   0.0000000e+00
   7.8000000e-01   3.7000000e+01   0.0000000e+00
   7.8000000e-01   3.8000000e+01   0.0000000e+00
   7.8000000e-01   3.9000000e+01   0.0000000e+00
   7.8000000e-01   4.0000000e+01   0.0000000e+00
   7.8000000e-01   4.1000000e+01   0.0000000e+00
   7.8000000e-01   4.2000000e+01   0.0000000e+00
   7.8000000e-01   4.3000000e+01   0.0000000e+00
   7.8000000e-01   4.4000000e+01   0.0000000e+00
   7.8000000e-01   4.5000000e+01   0.0000000e+00
   7.8000000e-01   4.6000000e+01   0.0000000e+00
   7.8000000e-01   4.7000000e+01   0.0000000e+00
   7.8000000e-01   4.8000000e+01   0.0000000e+00
   7.8000000e-01   4.9000000e+01   0.0000000e+00
   7.8000000e-01   5.0000000e+01   0.0000000e+00
   7.8000000e-01   5.1000000e+01   0.0000000e+00
   7.8000000e-01   5.2000000e+01   0.0000000e+00
   7.8000000e-01   5.3000000e+01   0.0000000e+00
   7.8000000e-01   5.4000000e+01   0.0000000e+00
   7.8000000e-01   5.5000000e+01   0.0000000e+00
   7.8000000e-01   5.6000000e+01   0.0000000e+00
   7.8000000e-01   5.7000000e+01   0.0000000e+00
   7.8000000e-01   5.8000000e+01   0.0000000e+00
   7.8000000e-01   5.9000000e+01   0.0000000e+00
   7.8000000e-01   6.0000000e+01   0.0000000e+00
   7.8000000e-01   6.1000000e+01   0.0000000e+00
   7.8000000e-01   6.2000000e+01   0.0000000e+00
   7.8000000e-01   6.3000000e+01   0.0000000e+00
   7.8000000e-01   6.4000000e+01   0.0000000e+00
   7.8000000e-01   6.5000000e+01   0.0000000e+00
   7.8000000e-01   6.6000000e+01   0.0000000e+00
   7.8000000e-01   6.7000000e+01   0.0000000e+00
   7.8000000e-01   6.8000000e+01   0.0000000e+00
   7.8000000e-01   6.9000000e+01   0.0000000e+00
   7.8000000e-01   7.0000000e+01   0.0000000e+00
   7.8000000e-01   7.1000000e+01   0.0000000e+00
   7.8000000e-01   7.2000000e+01   0.0000000e+00
   7.8000000e-01   7.3000000e+01   0.0000000e+00
   7.8000000e-01   7.4000000e+01   0.0000000e+00
   8.0000000e-01   1.0000000e+00   1.0000000e+00
   8.0000000e-01   2.0000000e+00   1.0000000e+00
   8.0000000e-01   3.0000000e+00   1.0000000e+00
   8.0000000e-01   4.0000000e+00   1.0000000e+00
   8.0000000e-01   5.0000000e+00   1.0000000e+00
   8.0000000e-01   6.0000000e+00   1.0000000e+00
   8.0000000e-01   7.0000000e+00   1.0000000e+00
   8.0000000e-01   8.0000000e+00   1.0000000e+00
   8.0000000e-01   9.0000000e+00   8.0000000e-01
   8.0000000e-01   1.0000000e+01   5.0000000e-01
   8.0000000e-01   1.1000000e+01   4.0000000e-01
   8.0000000e-01   1.2000000e+01   2.0000000e-01
   8.0000000e-01   1.3000000e+01   0.0000000e+00
   8.0000000e-01   1.4000000e+01   0.0000000e+00
   8.0000000e-01   1.5000000e+01   0.0000000e+00
   8.0000000e-01   1.6000000e+01   0.0000000e+00
   8.0000000e-01   1.7000000e+01   0.0000000e+00
   8.0000000e-01   1.8000000e+01   0.0000000e+00
   8.0000000e-01   1.9000000e+01   0.0000000e+00
   8.0000000e-01   2.0000000e+01   0.0000000e+00
   8.0000000e-01   2.1000000e+01   0.0000000e+00
   8.0000000e-01   2.2000000e+01   0.0000000e+00
   8.0000000e-01   2.3000000e+01   0.0000000e+00
   8.0000000e-01   2.4000000e+01   0.0000000e+00
   8.0000000e-01   2.5000000e+01   0.0000000e+00
   8.0000000e-01   2.6000000e+01   0.0000000e+00
   8.0000000e-01   2.7000000e+01   0.0000000e+00
   8.0000000e-01   2.8000000e+01   0.0000000e+00
   8.0000000e-01   2.9000000e+01   0.0000000e+00
   8.0000000e-01   3.0000000e+01   0.0000000e+00
   8.0000000e-01   3.1000000e+01   0.0000000e+00
   8.0000000e-01   3.2000000e+01   0.0000000e+00
   8.0000000e-01   3.3000000e+01   0.0000000e+00
   8.0000000e-01   3.4000000e+01   0.0000000e+00
   8.0000000e-01   3.5000000e+01   0.0000000e+00
   8.0000000e-01   3.6000000e+01   0.0000000e+00
   8.0000000e-01   3.7000000e+01   0.0000000e+00
   8.0000000e-01   3.8000000e+01   0.0000000e+00
   8.0000000e-01   3.9000000e+01   0.0000000e+00
   8.0000000e-01   4.0000000e+01   0.0000000e+00
   8.0000000e-01   4.1000000e+01   0.0000000e+00
   8.0000000e-01   4.2000000e+01   0.0000000e+00
   8.0000000e-01   4.3000000e+01   0.0000000e+00
   8.0000000e-01   4.4000000e+01   0.0000000e+00
   8.0000000e-01   4.5000000e+01   0.0000000e+00
   8.0000000e-01   4.6000000e+01   0.0000000e+00
   8.0000000e-01   4.7000000e+01   0.0000000e+00
   8.0000000e-01   4.8000000e+01   0.0000000e+00
   8.0000000e-01   4.9000000e+01   0.0000000e+00
   8.0000000e-01   5.0000000e+01   0.0000000e+00
   8.0000000e-01   5.1000000e+01   0.0000000e+00
   8.0000000e-01   5.2000000e+01   0.0000000e+00
   8.0000000e-01   5.3000000e+01   0.0000000e+00
   8.0000000e-01   5.4000000e+01   0.0000000e+00
   8.0000000e-01   5.5000000e+01   0.0000000e+00
   8.0000000e-01   5.6000000e+01   0.0000000e+00
   8.0000000e-01   5.7000000e+01   0.0000000e+00
   8.0000000e-01   5.8000000e+01   0.0000000e+00
   8.0000000e-01   5.9000000e+01   0.0000000e+00
   8.0000000e-01   6.0000000e+01   0.0000000e+00
   8.0000000e-01   6.1000000e+01   0.0000000e+00
   8.0000000e-01   6.2000000e+01   0.0000000e+00
   8.0000000e-01   6.3000000e+01   0.0000000e+00
   8.0000000e-01   6.4000000e+01   0.0000000e+00
   8.0000000e-01   6.5000000e+01   0.0000000e+00
   8.0000000e-01   6.6000000e+01   0.0000000e+00
   8.0000000e-01   6.7000000e+01   0.0000000e+00
   8.0000000e-01   6.8000000e+01   0.0000000e+00
   8.0000000e-01   6.9000000e+01   0.0000000e+00
   8.0000000e-01   7.0000000e+01   0.0000000e+00
   8.0000000e-01   7.1000000e+01   0.0000000e+00
   8.0000000e-01   7.2000000e+01   0.0000000e+00
   8.0000000e-01   7.3000000e+01   0.0000000e+00
   8.0000000e-01   7.4000000e+01   0.0000000e+00
   8.2000000e-01   1.0000000e+00   1.0000000e+00
   8.2000000e-01   2.0000000e+00   1.0000000e+00
   8.2000000e-01   3.0000000e+00   1.0000000e+00
   8.2000000e-01   4.0000000e+00   1.0000000e+00
   8.2000000e-01   5.0000000e+00   1.0000000e+00
   8.2000000e-01   6.0000000e+00   1.0000000e+00
   8.2000000e-01   7.0000000e+00   1.0000000e+00
   8.2000000e-01   8.0000000e+00   1.0000000e+00
   8.2000000e-01   9.0000000e+00   1.0000000e+00
   8.2000000e-01   1.0000000e+01   8.0000000e-01
   8.2000000e-01   1.1000000e+01   7.0000000e-01
   8.2000000e-01   1.2000000e+01   7.0000000e-01
   8.2000000e-01   1.3000000e+01   7.0000000e-01
   8.2000000e-01   1.4000000e+01   1.0000000e-01
   8.2000000e-01   1.5000000e+01   0.0000000e+00
   8.2000000e-01   1.6000000e+01   1.0000000e-01
   8.2000000e-01   1.7000000e+01   1.0000000e-01
   8.2000000e-01   1.8000000e+01   0.0000000e+00
   8.2000000e-01   1.9000000e+01   0.0000000e+00
   8.2000000e-01   2.0000000e+01   0.0000000e+00
   8.2000000e-01   2.1000000e+01   0.0000000e+00
   8.2000000e-01   2.2000000e+01   0.0000000e+00
   8.2000000e-01   2.3000000e+01   0.0000000e+00
   8.2000000e-01   2.4000000e+01   0.0000000e+00
   8.2000000e-01   2.5000000e+01   0.0000000e+00
   8.2000000e-01   2.6000000e+01   0.0000000e+00
   8.2000000e-01   2.7000000e+01   0.0000000e+00
   8.2000000e-01   2.8000000e+01   0.0000000e+00
   8.2000000e-01   2.9000000e+01   0.0000000e+00
   8.2000000e-01   3.0000000e+01   0.0000000e+00
   8.2000000e-01   3.1000000e+01   0.0000000e+00
   8.2000000e-01   3.2000000e+01   0.0000000e+00
   8.2000000e-01   3.3000000e+01   0.0000000e+00
   8.2000000e-01   3.4000000e+01   0.0000000e+00
   8.2000000e-01   3.5000000e+01   0.0000000e+00
   8.2000000e-01   3.6000000e+01   0.0000000e+00
   8.2000000e-01   3.7000000e+01   0.0000000e+00
   8.2000000e-01   3.8000000e+01   0.0000000e+00
   8.2000000e-01   3.9000000e+01   0.0000000e+00
   8.2000000e-01   4.0000000e+01   0.0000000e+00
   8.2000000e-01   4.1000000e+01   0.0000000e+00
   8.2000000e-01   4.2000000e+01   0.0000000e+00
   8.2000000e-01   4.3000000e+01   0.0000000e+00
   8.2000000e-01   4.4000000e+01   0.0000000e+00
   8.2000000e-01   4.5000000e+01   0.0000000e+00
   8.2000000e-01   4.6000000e+01   0.0000000e+00
   8.2000000e-01   4.7000000e+01   0.0000000e+00
   8.2000000e-01   4.8000000e+01   0.0000000e+00
   8.2000000e-01   4.9000000e+01   0.0000000e+00
   8.2000000e-01   5.0000000e+01   0.0000000e+00
   8.2000000e-01   5.1000000e+01   0.0000000e+00
   8.2000000e-01   5.2000000e+01   0.0000000e+00
   8.2000000e-01   5.3000000e+01   0.0000000e+00
   8.2000000e-01   5.4000000e+01   0.0000000e+00
   8.2000000e-01   5.5000000e+01   0.0000000e+00
   8.2000000e-01   5.6000000e+01   0.0000000e+00
   8.2000000e-01   5.7000000e+01   0.0000000e+00
   8.2000000e-01   5.8000000e+01   0.0000000e+00
   8.2000000e-01   5.9000000e+01   0.0000000e+00
   8.2000000e-01   6.0000000e+01   0.0000000e+00
   8.2000000e-01   6.1000000e+01   0.0000000e+00
   8.2000000e-01   6.2000000e+01   0.0000000e+00
   8.2000000e-01   6.3000000e+01   0.0000000e+00
   8.2000000e-01   6.4000000e+01   0.0000000e+00
   8.2000000e-01   6.5000000e+01   0.0000000e+00
   8.2000000e-01   6.6000000e+01   0.0000000e+00
   8.2000000e-01   6.7000000e+01   0.0000000e+00
   8.2000000e-01   6.8000000e+01   0.0000000e+00
   8.2000000e-01   6.9000000e+01   0.0000000e+00
   8.2000000e-01   7.0000000e+01   0.0000000e+00
   8.2000000e-01   7.1000000e+01   0.0000000e+00
   8.2000000e-01   7.2000000e+01   0.0000000e+00
   8.2000000e-01   7.3000000e+01   0.0000000e+00
   8.2000000e-01   7.4000000e+01   0.0000000e+00
   8.4000000e-01   1.0000000e+00   1.0000000e+00
   8.4000000e-01   2.0000000e+00   1.0000000e+00
   8.4000000e-01   3.0000000e+00   1.0000000e+00
   8.4000000e-01   4.0000000e+00   1.0000000e+00
   8.4000000e-01   5.0000000e+00   1.0000000e+00
   8.4000000e-01   6.0000000e+00   1.0000000e+00
   8.4000000e-01   7.0000000e+00   1.0000000e+00
   8.4000000e-01   8.0000000e+00   1.0000000e+00
   8.4000000e-01   9.0000000e+00   1.0000000e+00
   8.4000000e-01   1.0000000e+01   1.0000000e+00
   8.4000000e-01   1.1000000e+01   1.0000000e+00
   8.4000000e-01   1.2000000e+01   8.0000000e-01
   8.4000000e-01   1.3000000e+01   9.0000000e-01
   8.4000000e-01   1.4000000e+01   7.0000000e-01
   8.4000000e-01   1.5000000e+01   1.0000000e-01
   8.4000000e-01   1.6000000e+01   3.0000000e-01
   8.4000000e-01   1.7000000e+01   3.0000000e-01
   8.4000000e-01   1.8000000e+01   0.0000000e+00
   8.4000000e-01   1.9000000e+01   0.0000000e+00
   8.4000000e-01   2.0000000e+01   0.0000000e+00
   8.4000000e-01   2.1000000e+01   0.0000000e+00
   8.4000000e-01   2.2000000e+01   0.0000000e+00
   8.4000000e-01   2.3000000e+01   0.0000000e+00
   8.4000000e-01   2.4000000e+01   0.0000000e+00
   8.4000000e-01   2.5000000e+01   0.0000000e+00
   8.4000000e-01   2.6000000e+01   0.0000000e+00
   8.4000000e-01   2.7000000e+01   0.0000000e+00
   8.4000000e-01   2.8000000e+01   0.0000000e+00
   8.4000000e-01   2.9000000e+01   0.0000000e+00
   8.4000000e-01   3.0000000e+01   0.0000000e+00
   8.4000000e-01   3.1000000e+01   0.0000000e+00
   8.4000000e-01   3.2000000e+01   0.0000000e+00
   8.4000000e-01   3.3000000e+01   0.0000000e+00
   8.4000000e-01   3.4000000e+01   0.0000000e+00
   8.4000000e-01   3.5000000e+01   0.0000000e+00
   8.4000000e-01   3.6000000e+01   0.0000000e+00
   8.4000000e-01   3.7000000e+01   0.0000000e+00
   8.4000000e-01   3.8000000e+01   0.0000000e+00
   8.4000000e-01   3.9000000e+01   0.0000000e+00
   8.4000000e-01   4.0000000e+01   0.0000000e+00
   8.4000000e-01   4.1000000e+01   0.0000000e+00
   8.4000000e-01   4.2000000e+01   0.0000000e+00
   8.4000000e-01   4.3000000e+01   0.0000000e+00
   8.4000000e-01   4.4000000e+01   0.0000000e+00
   8.4000000e-01   4.5000000e+01   0.0000000e+00
   8.4000000e-01   4.6000000e+01   0.0000000e+00
   8.4000000e-01   4.7000000e+01   0.0000000e+00
   8.4000000e-01   4.8000000e+01   0.0000000e+00
   8.4000000e-01   4.9000000e+01   0.0000000e+00
   8.4000000e-01   5.0000000e+01   0.0000000e+00
   8.4000000e-01   5.1000000e+01   0.0000000e+00
   8.4000000e-01   5.2000000e+01   0.0000000e+00
   8.4000000e-01   5.3000000e+01   0.0000000e+00
   8.4000000e-01   5.4000000e+01   0.0000000e+00
   8.4000000e-01   5.5000000e+01   0.0000000e+00
   8.4000000e-01   5.6000000e+01   0.0000000e+00
   8.4000000e-01   5.7000000e+01   0.0000000e+00
   8.4000000e-01   5.8000000e+01   0.0000000e+00
   8.4000000e-01   5.9000000e+01   0.0000000e+00
   8.4000000e-01   6.0000000e+01   0.0000000e+00
   8.4000000e-01   6.1000000e+01   0.0000000e+00
   8.4000000e-01   6.2000000e+01   0.0000000e+00
   8.4000000e-01   6.3000000e+01   0.0000000e+00
   8.4000000e-01   6.4000000e+01   0.0000000e+00
   8.4000000e-01   6.5000000e+01   0.0000000e+00
   8.4000000e-01   6.6000000e+01   0.0000000e+00
   8.4000000e-01   6.7000000e+01   0.0000000e+00
   8.4000000e-01   6.8000000e+01   0.0000000e+00
   8.4000000e-01   6.9000000e+01   0.0000000e+00
   8.4000000e-01   7.0000000e+01   0.0000000e+00
   8.4000000e-01   7.1000000e+01   0.0000000e+00
   8.4000000e-01   7.2000000e+01   0.0000000e+00
   8.4000000e-01   7.3000000e+01   0.0000000e+00
   8.4000000e-01   7.4000000e+01   0.0000000e+00
   8.6000000e-01   1.0000000e+00   1.0000000e+00
   8.6000000e-01   2.0000000e+00   1.0000000e+00
   8.6000000e-01   3.0000000e+00   1.0000000e+00
   8.6000000e-01   4.0000000e+00   1.0000000e+00
   8.6000000e-01   5.0000000e+00   1.0000000e+00
   8.6000000e-01   6.0000000e+00   1.0000000e+00
   8.6000000e-01   7.0000000e+00   1.0000000e+00
   8.6000000e-01   8.0000000e+00   1.0000000e+00
   8.6000000e-01   9.0000000e+00   1.0000000e+00
   8.6000000e-01   1.0000000e+01   1.0000000e+00
   8.6000000e-01   1.1000000e+01   1.0000000e+00
   8.6000000e-01   1.2000000e+01   1.0000000e+00
   8.6000000e-01   1.3000000e+01   1.0000000e+00
   8.6000000e-01   1.4000000e+01   1.0000000e+00
   8.6000000e-01   1.5000000e+01   8.0000000e-01
   8.6000000e-01   1.6000000e+01   7.0000000e-01
   8.6000000e-01   1.7000000e+01   6.0000000e-01
   8.6000000e-01   1.8000000e+01   3.0000000e-01
   8.6000000e-01   1.9000000e+01   4.0000000e-01
   8.6000000e-01   2.0000000e+01   3.0000000e-01
   8.6000000e-01   2.1000000e+01   1.0000000e-01
   8.6000000e-01   2.2000000e+01   0.0000000e+00
   8.6000000e-01   2.3000000e+01   1.0000000e-01
   8.6000000e-01   2.4000000e+01   0.0000000e+00
   8.6000000e-01   2.5000000e+01   0.0000000e+00
   8.6000000e-01   2.6000000e+01   0.0000000e+00
   8.6000000e-01   2.7000000e+01   0.0000000e+00
   8.6000000e-01   2.8000000e+01   0.0000000e+00
   8.6000000e-01   2.9000000e+01   0.0000000e+00
   8.6000000e-01   3.0000000e+01   0.0000000e+00
   8.6000000e-01   3.1000000e+01   0.0000000e+00
   8.6000000e-01   3.2000000e+01   0.0000000e+00
   8.6000000e-01   3.3000000e+01   0.0000000e+00
   8.6000000e-01   3.4000000e+01   0.0000000e+00
   8.6000000e-01   3.5000000e+01   0.0000000e+00
   8.6000000e-01   3.6000000e+01   0.0000000e+00
   8.6000000e-01   3.7000000e+01   0.0000000e+00
   8.6000000e-01   3.8000000e+01   0.0000000e+00
   8.6000000e-01   3.9000000e+01   0.0000000e+00
   8.6000000e-01   4.0000000e+01   0.0000000e+00
   8.6000000e-01   4.1000000e+01   0.0000000e+00
   8.6000000e-01   4.2000000e+01   0.0000000e+00
   8.6000000e-01   4.3000000e+01   0.0000000e+00
   8.6000000e-01   4.4000000e+01   0.0000000e+00
   8.6000000e-01   4.5000000e+01   0.0000000e+00
   8.6000000e-01   4.6000000e+01   0.0000000e+00
   8.6000000e-01   4.7000000e+01   0.0000000e+00
   8.6000000e-01   4.8000000e+01   0.0000000e+00
   8.6000000e-01   4.9000000e+01   0.0000000e+00
   8.6000000e-01   5.0000000e+01   0.0000000e+00
   8.6000000e-01   5.1000000e+01   0.0000000e+00
   8.6000000e-01   5.2000000e+01   0.0000000e+00
   8.6000000e-01   5.3000000e+01   0.0000000e+00
   8.6000000e-01   5.4000000e+01   0.0000000e+00
   8.6000000e-01   5.5000000e+01   0.0000000e+00
   8.6000000e-01   5.6000000e+01   0.0000000e+00
   8.6000000e-01   5.7000000e+01   0.0000000e+00
   8.6000000e-01   5.8000000e+01   0.0000000e+00
   8.6000000e-01   5.9000000e+01   0.0000000e+00
   8.6000000e-01   6.0000000e+01   0.0000000e+00
   8.6000000e-01   6.1000000e+01   0.0000000e+00
   8.6000000e-01   6.2000000e+01   0.0000000e+00
   8.6000000e-01   6.3000000e+01   0.0000000e+00
   8.6000000e-01   6.4000000e+01   0.0000000e+00
   8.6000000e-01   6.5000000e+01   0.0000000e+00
   8.6000000e-01   6.6000000e+01   0.0000000e+00
   8.6000000e-01   6.7000000e+01   0.0000000e+00
   8.6000000e-01   6.8000000e+01   0.0000000e+00
   8.6000000e-01   6.9000000e+01   0.0000000e+00
   8.6000000e-01   7.0000000e+01   0.0000000e+00
   8.6000000e-01   7.1000000e+01   0.0000000e+00
   8.6000000e-01   7.2000000e+01   0.0000000e+00
   8.6000000e-01   7.3000000e+01   0.0000000e+00
   8.6000000e-01   7.4000000e+01   0.0000000e+00
   8.8000000e-01   1.0000000e+00   1.0000000e+00
   8.8000000e-01   2.0000000e+00   1.0000000e+00
   8.8000000e-01   3.0000000e+00   1.0000000e+00
   8.8000000e-01   4.0000000e+00   1.0000000e+00
   8.8000000e-01   5.0000000e+00   1.0000000e+00
   8.8000000e-01   6.0000000e+00   1.0000000e+00
   8.8000000e-01   7.0000000e+00   1.0000000e+00
   8.8000000e-01   8.0000000e+00   1.0000000e+00
   8.8000000e-01   9.0000000e+00   1.0000000e+00
   8.8000000e-01   1.0000000e+01   1.0000000e+00
   8.8000000e-01   1.1000000e+01   1.0000000e+00
   8.8000000e-01   1.2000000e+01   1.0000000e+00
   8.8000000e-01   1.3000000e+01   1.0000000e+00
   8.8000000e-01   1.4000000e+01   1.0000000e+00
   8.8000000e-01   1.5000000e+01   1.0000000e+00
   8.8000000e-01   1.6000000e+01   1.0000000e+00
   8.8000000e-01   1.7000000e+01   1.0000000e+00
   8.8000000e-01   1.8000000e+01   9.0000000e-01
   8.8000000e-01   1.9000000e+01   1.0000000e+00
   8.8000000e-01   2.0000000e+01   7.0000000e-01
   8.8000000e-01   2.1000000e+01   4.0000000e-01
   8.8000000e-01   2.2000000e+01   4.0000000e-01
   8.8000000e-01   2.3000000e+01   3.0000000e-01
   8.8000000e-01   2.4000000e+01   2.0000000e-01
   8.8000000e-01   2.5000000e+01   0.0000000e+00
   8.8000000e-01   2.6000000e+01   2.0000000e-01
   8.8000000e-01   2.7000000e+01   1.0000000e-01
   8.8000000e-01   2.8000000e+01   0.0000000e+00
   8.8000000e-01   2.9000000e+01   0.0000000e+00
   8.8000000e-01   3.0000000e+01   1.0000000e-01
   8.8000000e-01   3.1000000e+01   0.0000000e+00
   8.8000000e-01   3.2000000e+01   0.0000000e+00
   8.8000000e-01   3.3000000e+01   0.0000000e+00
   8.8000000e-01   3.4000000e+01   0.0000000e+00
   8.8000000e-01   3.5000000e+01   0.0000000e+00
   8.8000000e-01   3.6000000e+01   0.0000000e+00
   8.8000000e-01   3.7000000e+01   0.0000000e+00
   8.8000000e-01   3.8000000e+01   0.0000000e+00
   8.8000000e-01   3.9000000e+01   0.0000000e+00
   8.8000000e-01   4.0000000e+01   0.0000000e+00
   8.8000000e-01   4.1000000e+01   0.0000000e+00
   8.8000000e-01   4.2000000e+01   0.0000000e+00
   8.8000000e-01   4.3000000e+01   0.0000000e+00
   8.8000000e-01   4.4000000e+01   0.0000000e+00
   8.8000000e-01   4.5000000e+01   0.0000000e+00
   8.8000000e-01   4.6000000e+01   0.0000000e+00
   8.8000000e-01   4.7000000e+01   0.0000000e+00
   8.8000000e-01   4.8000000e+01   0.0000000e+00
   8.8000000e-01   4.9000000e+01   0.0000000e+00
   8.8000000e-01   5.0000000e+01   0.0000000e+00
   8.8000000e-01   5.1000000e+01   0.0000000e+00
   8.8000000e-01   5.2000000e+01   0.0000000e+00
   8.8000000e-01   5.3000000e+01   0.0000000e+00
   8.8000000e-01   5.4000000e+01   0.0000000e+00
   8.8000000e-01   5.5000000e+01   0.0000000e+00
   8.8000000e-01   5.6000000e+01   0.0000000e+00
   8.8000000e-01   5.7000000e+01   0.0000000e+00
   8.8000000e-01   5.8000000e+01   0.0000000e+00
   8.8000000e-01   5.9000000e+01   0.0000000e+00
   8.8000000e-01   6.0000000e+01   0.0000000e+00
   8.8000000e-01   6.1000000e+01   0.0000000e+00
   8.8000000e-01   6.2000000e+01   0.0000000e+00
   8.8000000e-01   6.3000000e+01   0.0000000e+00
   8.8000000e-01   6.4000000e+01   0.0000000e+00
   8.8000000e-01   6.5000000e+01   0.0000000e+00
   8.8000000e-01   6.6000000e+01   0.0000000e+00
   8.8000000e-01   6.7000000e+01   0.0000000e+00
   8.8000000e-01   6.8000000e+01   0.0000000e+00
   8.8000000e-01   6.9000000e+01   0.0000000e+00
   8.8000000e-01   7.0000000e+01   0.0000000e+00
   8.8000000e-01   7.1000000e+01   0.0000000e+00
   8.8000000e-01   7.2000000e+01   0.0000000e+00
   8.8000000e-01   7.3000000e+01   0.0000000e+00
   8.8000000e-01   7.4000000e+01   0.0000000e+00
   9.0000000e-01   1.0000000e+00   1.0000000e+00
   9.0000000e-01   2.0000000e+00   1.0000000e+00
   9.0000000e-01   3.0000000e+00   1.0000000e+00
   9.0000000e-01   4.0000000e+00   1.0000000e+00
   9.0000000e-01   5.0000000e+00   1.0000000e+00
   9.0000000e-01   6.0000000e+00   1.0000000e+00
   9.0000000e-01   7.0000000e+00   1.0000000e+00
   9.0000000e-01   8.0000000e+00   1.0000000e+00
   9.0000000e-01   9.0000000e+00   1.0000000e+00
   9.0000000e-01   1.0000000e+01   1.0000000e+00
   9.0000000e-01   1.1000000e+01   1.0000000e+00
   9.0000000e-01   1.2000000e+01   1.0000000e+00
   9.0000000e-01   1.3000000e+01   1.0000000e+00
   9.0000000e-01   1.4000000e+01   1.0000000e+00
   9.0000000e-01   1.5000000e+01   1.0000000e+00
   9.0000000e-01   1.6000000e+01   1.0000000e+00
   9.0000000e-01   1.7000000e+01   1.0000000e+00
   9.0000000e-01   1.8000000e+01   1.0000000e+00
   9.0000000e-01   1.9000000e+01   1.0000000e+00
   9.0000000e-01   2.0000000e+01   1.0000000e+00
   9.0000000e-01   2.1000000e+01   1.0000000e+00
   9.0000000e-01   2.2000000e+01   1.0000000e+00
   9.0000000e-01   2.3000000e+01   9.0000000e-01
   9.0000000e-01   2.4000000e+01   9.0000000e-01
   9.0000000e-01   2.5000000e+01   9.0000000e-01
   9.0000000e-01   2.6000000e+01   6.0000000e-01
   9.0000000e-01   2.7000000e+01   7.0000000e-01
   9.0000000e-01   2.8000000e+01   3.0000000e-01
   9.0000000e-01   2.9000000e+01   3.0000000e-01
   9.0000000e-01   3.0000000e+01   5.0000000e-01
   9.0000000e-01   3.1000000e+01   1.0000000e-01
   9.0000000e-01   3.2000000e+01   1.0000000e-01
   9.0000000e-01   3.3000000e+01   1.0000000e-01
   9.0000000e-01   3.4000000e+01   0.0000000e+00
   9.0000000e-01   3.5000000e+01   3.0000000e-01
   9.0000000e-01   3.6000000e+01   0.0000000e+00
   9.0000000e-01   3.7000000e+01   0.0000000e+00
   9.0000000e-01   3.8000000e+01   0.0000000e+00
   9.0000000e-01   3.9000000e+01   0.0000000e+00
   9.0000000e-01   4.0000000e+01   0.0000000e+00
   9.0000000e-01   4.1000000e+01   0.0000000e+00
   9.0000000e-01   4.2000000e+01   0.0000000e+00
   9.0000000e-01   4.3000000e+01   0.0000000e+00
   9.0000000e-01   4.4000000e+01   0.0000000e+00
   9.0000000e-01   4.5000000e+01   0.0000000e+00
   9.0000000e-01   4.6000000e+01   0.0000000e+00
   9.0000000e-01   4.7000000e+01   0.0000000e+00
   9.0000000e-01   4.8000000e+01   0.0000000e+00
   9.0000000e-01   4.9000000e+01   0.0000000e+00
   9.0000000e-01   5.0000000e+01   0.0000000e+00
   9.0000000e-01   5.1000000e+01   0.0000000e+00
   9.0000000e-01   5.2000000e+01   0.0000000e+00
   9.0000000e-01   5.3000000e+01   0.0000000e+00
   9.0000000e-01   5.4000000e+01   0.0000000e+00
   9.0000000e-01   5.5000000e+01   0.0000000e+00
   9.0000000e-01   5.6000000e+01   0.0000000e+00
   9.0000000e-01   5.7000000e+01   0.0000000e+00
   9.0000000e-01   5.8000000e+01   0.0000000e+00
   9.0000000e-01   5.9000000e+01   0.0000000e+00
   9.0000000e-01   6.0000000e+01   0.0000000e+00
   9.0000000e-01   6.1000000e+01   0.0000000e+00
   9.0000000e-01   6.2000000e+01   0.0000000e+00
   9.0000000e-01   6.3000000e+01   0.0000000e+00
   9.0000000e-01   6.4000000e+01   0.0000000e+00
   9.0000000e-01   6.5000000e+01   0.0000000e+00
   9.0000000e-01   6.6000000e+01   0.0000000e+00
   9.0000000e-01   6.7000000e+01   0.0000000e+00
   9.0000000e-01   6.8000000e+01   0.0000000e+00
   9.0000000e-01   6.9000000e+01   0.0000000e+00
   9.0000000e-01   7.0000000e+01   0.0000000e+00
   9.0000000e-01   7.1000000e+01   0.0000000e+00
   9.0000000e-01   7.2000000e+01   0.0000000e+00
   9.0000000e-01   7.3000000e+01   0.0000000e+00
   9.0000000e-01   7.4000000e+01   0.0000000e+00
   9.2000000e-01   1.0000000e+00   1.0000000e+00
   9.2000000e-01   2.0000000e+00   1.0000000e+00
   9.2000000e-01   3.0000000e+00   1.0000000e+00
   9.2000000e-01   4.0000000e+00   1.0000000e+00
   9.2000000e-01   5.0000000e+00   1.0000000e+00
   9.2000000e-01   6.0000000e+00   1.0000000e+00
   9.2000000e-01   7.0000000e+00   1.0000000e+00
   9.2000000e-01   8.0000000e+00   1.0000000e+00
   9.2000000e-01   9.0000000e+00   1.0000000e+00
   9.2000000e-01   1.0000000e+01   1.0000000e+00
   9.2000000e-01   1.1000000e+01   1.0000000e+00
   9.2000000e-01   1.2000000e+01   1.0000000e+00
   9.2000000e-01   1.3000000e+01   1.0000000e+00
   9.2000000e-01   1.4000000e+01   1.0000000e+00
   9.2000000e-01   1.5000000e+01   1.0000000e+00
   9.2000000e-01   1.6000000e+01   1.0000000e+00
   9.2000000e-01   1.7000000e+01   1.0000000e+00
   9.2000000e-01   1.8000000e+01   1.0000000e+00
   9.2000000e-01   1.9000000e+01   1.0000000e+00
   9.2000000e-01   2.0000000e+01   1.0000000e+00
   9.2000000e-01   2.1000000e+01   1.0000000e+00
   9.2000000e-01   2.2000000e+01   1.0000000e+00
   9.2000000e-01   2.3000000e+01   1.0000000e+00
   9.2000000e-01   2.4000000e+01   1.0000000e+00
   9.2000000e-01   2.5000000e+01   1.0000000e+00
   9.2000000e-01   2.6000000e+01   1.0000000e+00
   9.2000000e-01   2.7000000e+01   1.0000000e+00
   9.2000000e-01   2.8000000e+01   1.0000000e+00
   9.2000000e-01   2.9000000e+01   1.0000000e+00
   9.2000000e-01   3.0000000e+01   1.0000000e+00
   9.2000000e-01   3.1000000e+01   1.0000000e+00
   9.2000000e-01   3.2000000e+01   1.0000000e+00
   9.2000000e-01   3.3000000e+01   8.0000000e-01
   9.2000000e-01   3.4000000e+01   9.0000000e-01
   9.2000000e-01   3.5000000e+01   7.0000000e-01
   9.2000000e-01   3.6000000e+01   7.0000000e-01
   9.2000000e-01   3.7000000e+01   6.0000000e-01
   9.2000000e-01   3.8000000e+01   4.0000000e-01
   9.2000000e-01   3.9000000e+01   5.0000000e-01
   9.2000000e-01   4.0000000e+01   6.0000000e-01
   9.2000000e-01   4.1000000e+01   5.0000000e-01
   9.2000000e-01   4.2000000e+01   4.0000000e-01
   9.2000000e-01   4.3000000e+01   3.0000000e-01
   9.2000000e-01   4.4000000e+01   0.0000000e+00
   9.2000000e-01   4.5000000e+01   1.0000000e-01
   9.2000000e-01   4.6000000e+01   1.0000000e-01
   9.2000000e-01   4.7000000e+01   1.0000000e-01
   9.2000000e-01   4.8000000e+01   1.0000000e-01
   9.2000000e-01   4.9000000e+01   1.0000000e-01
   9.2000000e-01   5.0000000e+01   0.0000000e+00
   9.2000000e-01   5.1000000e+01   0.0000000e+00
   9.2000000e-01   5.2000000e+01   1.0000000e-01
   9.2000000e-01   5.3000000e+01   1.0000000e-01
   9.2000000e-01   5.4000000e+01   0.0000000e+00
   9.2000000e-01   5.5000000e+01   0.0000000e+00
   9.2000000e-01   5.6000000e+01   1.0000000e-01
   9.2000000e-01   5.7000000e+01   0.0000000e+00
   9.2000000e-01   5.8000000e+01   0.0000000e+00
   9.2000000e-01   5.9000000e+01   0.0000000e+00
   9.2000000e-01   6.0000000e+01   0.0000000e+00
   9.2000000e-01   6.1000000e+01   0.0000000e+00
   9.2000000e-01   6.2000000e+01   0.0000000e+00
   9.2000000e-01   6.3000000e+01   0.0000000e+00
   9.2000000e-01   6.4000000e+01   0.0000000e+00
   9.2000000e-01   6.5000000e+01   0.0000000e+00
   9.2000000e-01   6.6000000e+01   0.0000000e+00
   9.2000000e-01   6.7000000e+01   0.0000000e+00
   9.2000000e-01   6.8000000e+01   0.0000000e+00
   9.2000000e-01   6.9000000e+01   0.0000000e+00
   9.2000000e-01   7.0000000e+01   0.0000000e+00
   9.2000000e-01   7.1000000e+01   0.0000000e+00
   9.2000000e-01   7.2000000e+01   0.0000000e+00
   9.2000000e-01   7.3000000e+01   0.0000000e+00
   9.2000000e-01   7.4000000e+01   0.0000000e+00
   9.4000000e-01   1.0000000e+00   1.0000000e+00
   9.4000000e-01   2.0000000e+00   1.0000000e+00
   9.4000000e-01   3.0000000e+00   1.0000000e+00
   9.4000000e-01   4.0000000e+00   1.0000000e+00
   9.4000000e-01   5.0000000e+00   1.0000000e+00
   9.4000000e-01   6.0000000e+00   1.0000000e+00
   9.4000000e-01   7.0000000e+00   1.0000000e+00
   9.4000000e-01   8.0000000e+00   1.0000000e+00
   9.4000000e-01   9.0000000e+00   1.0000000e+00
   9.4000000e-01   1.0000000e+01   1.0000000e+00
   9.4000000e-01   1.1000000e+01   1.0000000e+00
   9.4000000e-01   1.2000000e+01   1.0000000e+00
   9.4000000e-01   1.3000000e+01   1.0000000e+00
   9.4000000e-01   1.4000000e+01   1.0000000e+00
   9.4000000e-01   1.5000000e+01   1.0000000e+00
   9.4000000e-01   1.6000000e+01   1.0000000e+00
   9.4000000e-01   1.7000000e+01   1.0000000e+00
   9.4000000e-01   1.8000000e+01   1.0000000e+00
   9.4000000e-01   1.9000000e+01   1.0000000e+00
   9.4000000e-01   2.0000000e+01   1.0000000e+00
   9.4000000e-01   2.1000000e+01   1.0000000e+00
   9.4000000e-01   2.2000000e+01   1.0000000e+00
   9.4000000e-01   2.3000000e+01   1.0000000e+00
   9.4000000e-01   2.4000000e+01   1.0000000e+00
   9.4000000e-01   2.5000000e+01   1.0000000e+00
   9.4000000e-01   2.6000000e+01   1.0000000e+00
   9.4000000e-01   2.7000000e+01   1.0000000e+00
   9.4000000e-01   2.8000000e+01   1.0000000e+00
   9.4000000e-01   2.9000000e+01   1.0000000e+00
   9.4000000e-01   3.0000000e+01   1.0000000e+00
   9.4000000e-01   3.1000000e+01   1.0000000e+00
   9.4000000e-01   3.2000000e+01   1.0000000e+00
   9.4000000e-01   3.3000000e+01   1.0000000e+00
   9.4000000e-01   3.4000000e+01   1.0000000e+00
   9.4000000e-01   3.5000000e+01   1.0000000e+00
   9.4000000e-01   3.6000000e+01   1.0000000e+00
   9.4000000e-01   3.7000000e+01   1.0000000e+00
   9.4000000e-01   3.8000000e+01   1.0000000e+00
   9.4000000e-01   3.9000000e+01   1.0000000e+00
   9.4000000e-01   4.0000000e+01   1.0000000e+00
   9.4000000e-01   4.1000000e+01   1.0000000e+00
   9.4000000e-01   4.2000000e+01   1.0000000e+00
   9.4000000e-01   4.3000000e+01   9.0000000e-01
   9.4000000e-01   4.4000000e+01   1.0000000e+00
   9.4000000e-01   4.5000000e+01   1.0000000e+00
   9.4000000e-01   4.6000000e+01   1.0000000e+00
   9.4000000e-01   4.7000000e+01   8.0000000e-01
   9.4000000e-01   4.8000000e+01   9.0000000e-01
   9.4000000e-01   4.9000000e+01   7.0000000e-01
   9.4000000e-01   5.0000000e+01   7.0000000e-01
   9.4000000e-01   5.1000000e+01   9.0000000e-01
   9.4000000e-01   5.2000000e+01   7.0000000e-01
   9.4000000e-01   5.3000000e+01   4.0000000e-01
   9.4000000e-01   5.4000000e+01   7.0000000e-01
   9.4000000e-01   5.5000000e+01   6.0000000e-01
   9.4000000e-01   5.6000000e+01   3.0000000e-01
   9.4000000e-01   5.7000000e+01   4.0000000e-01
   9.4000000e-01   5.8000000e+01   2.0000000e-01
   9.4000000e-01   5.9000000e+01   4.0000000e-01
   9.4000000e-01   6.0000000e+01   3.0000000e-01
   9.4000000e-01   6.1000000e+01   3.0000000e-01
   9.4000000e-01   6.2000000e+01   2.0000000e-01
   9.4000000e-01   6.3000000e+01   0.0000000e+00
   9.4000000e-01   6.4000000e+01   0.0000000e+00
   9.4000000e-01   6.5000000e+01   1.0000000e-01
   9.4000000e-01   6.6000000e+01   1.0000000e-01
   9.4000000e-01   6.7000000e+01   1.0000000e-01
   9.4000000e-01   6.8000000e+01   1.0000000e-01
   9.4000000e-01   6.9000000e+01   0.0000000e+00
   9.4000000e-01   7.0000000e+01   1.0000000e-01
   9.4000000e-01   7.1000000e+01   0.0000000e+00
   9.4000000e-01   7.2000000e+01   0.0000000e+00
   9.4000000e-01   7.3000000e+01   0.0000000e+00
   9.4000000e-01   7.4000000e+01   0.0000000e+00
   9.6000000e-01   1.0000000e+00   1.0000000e+00
   9.6000000e-01   2.0000000e+00   1.0000000e+00
   9.6000000e-01   3.0000000e+00   1.0000000e+00
   9.6000000e-01   4.0000000e+00   1.0000000e+00
   9.6000000e-01   5.0000000e+00   1.0000000e+00
   9.6000000e-01   6.0000000e+00   1.0000000e+00
   9.6000000e-01   7.0000000e+00   1.0000000e+00
   9.6000000e-01   8.0000000e+00   1.0000000e+00
   9.6000000e-01   9.0000000e+00   1.0000000e+00
   9.6000000e-01   1.0000000e+01   1.0000000e+00
   9.6000000e-01   1.1000000e+01   1.0000000e+00
   9.6000000e-01   1.2000000e+01   1.0000000e+00
   9.6000000e-01   1.3000000e+01   1.0000000e+00
   9.6000000e-01   1.4000000e+01   1.0000000e+00
   9.6000000e-01   1.5000000e+01   1.0000000e+00
   9.6000000e-01   1.6000000e+01   1.0000000e+00
   9.6000000e-01   1.7000000e+01   1.0000000e+00
   9.6000000e-01   1.8000000e+01   1.0000000e+00
   9.6000000e-01   1.9000000e+01   1.0000000e+00
   9.6000000e-01   2.0000000e+01   1.0000000e+00
   9.6000000e-01   2.1000000e+01   1.0000000e+00
   9.6000000e-01   2.2000000e+01   1.0000000e+00
   9.6000000e-01   2.3000000e+01   1.0000000e+00
   9.6000000e-01   2.4000000e+01   1.0000000e+00
   9.6000000e-01   2.5000000e+01   1.0000000e+00
   9.6000000e-01   2.6000000e+01   1.0000000e+00
   9.6000000e-01   2.7000000e+01   1.0000000e+00
   9.6000000e-01   2.8000000e+01   1.0000000e+00
   9.6000000e-01   2.9000000e+01   1.0000000e+00
   9.6000000e-01   3.0000000e+01   1.0000000e+00
   9.6000000e-01   3.1000000e+01   1.0000000e+00
   9.6000000e-01   3.2000000e+01   1.0000000e+00
   9.6000000e-01   3.3000000e+01   1.0000000e+00
   9.6000000e-01   3.4000000e+01   1.0000000e+00
   9.6000000e-01   3.5000000e+01   1.0000000e+00
   9.6000000e-01   3.6000000e+01   1.0000000e+00
   9.6000000e-01   3.7000000e+01   1.0000000e+00
   9.6000000e-01   3.8000000e+01   1.0000000e+00
   9.6000000e-01   3.9000000e+01   1.0000000e+00
   9.6000000e-01   4.0000000e+01   1.0000000e+00
   9.6000000e-01   4.1000000e+01   1.0000000e+00
   9.6000000e-01   4.2000000e+01   1.0000000e+00
   9.6000000e-01   4.3000000e+01   1.0000000e+00
   9.6000000e-01   4.4000000e+01   1.0000000e+00
   9.6000000e-01   4.5000000e+01   1.0000000e+00
   9.6000000e-01   4.6000000e+01   1.0000000e+00
   9.6000000e-01   4.7000000e+01   1.0000000e+00
   9.6000000e-01   4.8000000e+01   1.0000000e+00
   9.6000000e-01   4.9000000e+01   1.0000000e+00
   9.6000000e-01   5.0000000e+01   1.0000000e+00
   9.6000000e-01   5.1000000e+01   1.0000000e+00
   9.6000000e-01   5.2000000e+01   1.0000000e+00
   9.6000000e-01   5.3000000e+01   1.0000000e+00
   9.6000000e-01   5.4000000e+01   1.0000000e+00
   9.6000000e-01   5.5000000e+01   1.0000000e+00
   9.6000000e-01   5.6000000e+01   1.0000000e+00
   9.6000000e-01   5.7000000e+01   1.0000000e+00
   9.6000000e-01   5.8000000e+01   1.0000000e+00
   9.6000000e-01   5.9000000e+01   1.0000000e+00
   9.6000000e-01   6.0000000e+01   1.0000000e+00
   9.6000000e-01   6.1000000e+01   1.0000000e+00
   9.6000000e-01   6.2000000e+01   1.0000000e+00
   9.6000000e-01   6.3000000e+01   1.0000000e+00
   9.6000000e-01   6.4000000e+01   1.0000000e+00
   9.6000000e-01   6.5000000e+01   1.0000000e+00
   9.6000000e-01   6.6000000e+01   9.0000000e-01
   9.6000000e-01   6.7000000e+01   1.0000000e+00
   9.6000000e-01   6.8000000e+01   9.0000000e-01
   9.6000000e-01   6.9000000e+01   8.0000000e-01
   9.6000000e-01   7.0000000e+01   1.0000000e+00
   9.6000000e-01   7.1000000e+01   9.0000000e-01
   9.6000000e-01   7.2000000e+01   8.0000000e-01
   9.6000000e-01   7.3000000e+01   1.0000000e+00
   9.6000000e-01   7.4000000e+01   8.0000000e-01
   9.8000000e-01   1.0000000e+00   1.0000000e+00
   9.8000000e-01   2.0000000e+00   1.0000000e+00
   9.8000000e-01   3.0000000e+00   1.0000000e+00
   9.8000000e-01   4.0000000e+00   1.0000000e+00
   9.8000000e-01   5.0000000e+00   1.0000000e+00
   9.8000000e-01   6.0000000e+00   1.0000000e+00
   9.8000000e-01   7.0000000e+00   1.0000000e+00
   9.8000000e-01   8.0000000e+00   1.0000000e+00
   9.8000000e-01   9.0000000e+00   1.0000000e+00
   9.8000000e-01   1.0000000e+01   1.0000000e+00
   9.8000000e-01   1.1000000e+01   1.0000000e+00
   9.8000000e-01   1.2000000e+01   1.0000000e+00
   9.8000000e-01   1.3000000e+01   1.0000000e+00
   9.8000000e-01   1.4000000e+01   1.0000000e+00
   9.8000000e-01   1.5000000e+01   1.0000000e+00
   9.8000000e-01   1.6000000e+01   1.0000000e+00
   9.8000000e-01   1.7000000e+01   1.0000000e+00
   9.8000000e-01   1.8000000e+01   1.0000000e+00
   9.8000000e-01   1.9000000e+01   1.0000000e+00
   9.8000000e-01   2.0000000e+01   1.0000000e+00
   9.8000000e-01   2.1000000e+01   1.0000000e+00
   9.8000000e-01   2.2000000e+01   1.0000000e+00
   9.8000000e-01   2.3000000e+01   1.0000000e+00
   9.8000000e-01   2.4000000e+01   1.0000000e+00
   9.8000000e-01   2.5000000e+01   1.0000000e+00
   9.8000000e-01   2.6000000e+01   1.0000000e+00
   9.8000000e-01   2.7000000e+01   1.0000000e+00
   9.8000000e-01   2.8000000e+01   1.0000000e+00
   9.8000000e-01   2.9000000e+01   1.0000000e+00
   9.8000000e-01   3.0000000e+01   1.0000000e+00
   9.8000000e-01   3.1000000e+01   1.0000000e+00
   9.8000000e-01   3.2000000e+01   1.0000000e+00
   9.8000000e-01   3.3000000e+01   1.0000000e+00
   9.8000000e-01   3.4000000e+01   1.0000000e+00
   9.8000000e-01   3.5000000e+01   1.0000000e+00
   9.8000000e-01   3.6000000e+01   1.0000000e+00
   9.8000000e-01   3.7000000e+01   1.0000000e+00
   9.8000000e-01   3.8000000e+01   1.0000000e+00
   9.8000000e-01   3.9000000e+01   1.0000000e+00
   9.8000000e-01   4.0000000e+01   1.0000000e+00
   9.8000000e-01   4.1000000e+01   1.0000000e+00
   9.8000000e-01   4.2000000e+01   1.0000000e+00
   9.8000000e-01   4.3000000e+01   1.0000000e+00
   9.8000000e-01   4.4000000e+01   1.0000000e+00
   9.8000000e-01   4.5000000e+01   1.0000000e+00
   9.8000000e-01   4.6000000e+01   1.0000000e+00
   9.8000000e-01   4.7000000e+01   1.0000000e+00
   9.8000000e-01   4.8000000e+01   1.0000000e+00
   9.8000000e-01   4.9000000e+01   1.0000000e+00
   9.8000000e-01   5.0000000e+01   1.0000000e+00
   9.8000000e-01   5.1000000e+01   1.0000000e+00
   9.8000000e-01   5.2000000e+01   1.0000000e+00
   9.8000000e-01   5.3000000e+01   1.0000000e+00
   9.8000000e-01   5.4000000e+01   1.0000000e+00
   9.8000000e-01   5.5000000e+01   1.0000000e+00
   9.8000000e-01   5.6000000e+01   1.0000000e+00
   9.8000000e-01   5.7000000e+01   1.0000000e+00
   9.8000000e-01   5.8000000e+01   1.0000000e+00
   9.8000000e-01   5.9000000e+01   1.0000000e+00
   9.8000000e-01   6.0000000e+01   1.0000000e+00
   9.8000000e-01   6.1000000e+01   1.0000000e+00
   9.8000000e-01   6.2000000e+01   1.0000000e+00
   9.8000000e-01   6.3000000e+01   1.0000000e+00
   9.8000000e-01   6.4000000e+01   1.0000000e+00
   9.8000000e-01   6.5000000e+01   1.0000000e+00
   9.8000000e-01   6.6000000e+01   1.0000000e+00
   9.8000000e-01   6.7000000e+01   1.0000000e+00
   9.8000000e-01   6.8000000e+01   1.0000000e+00
   9.8000000e-01   6.9000000e+01   1.0000000e+00
   9.8000000e-01   7.0000000e+01   1.0000000e+00
   9.8000000e-01   7.1000000e+01   1.0000000e+00
   9.8000000e-01   7.2000000e+01   1.0000000e+00
   9.8000000e-01   7.3000000e+01   1.0000000e+00
   9.8000000e-01   7.4000000e+01   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   1.0000000e+00
   1.0000000e+00   2.1000000e+01   1.0000000e+00
   1.0000000e+00   2.2000000e+01   1.0000000e+00
   1.0000000e+00   2.3000000e+01   1.0000000e+00
   1.0000000e+00   2.4000000e+01   1.0000000e+00
   1.0000000e+00   2.5000000e+01   1.0000000e+00
   1.0000000e+00   2.6000000e+01   1.0000000e+00
   1.0000000e+00   2.7000000e+01   1.0000000e+00
   1.0000000e+00   2.8000000e+01   1.0000000e+00
   1.0000000e+00   2.9000000e+01   1.0000000e+00
   1.0000000e+00   3.0000000e+01   1.0000000e+00
   1.0000000e+00   3.1000000e+01   1.0000000e+00
   1.0000000e+00   3.2000000e+01   1.0000000e+00
   1.0000000e+00   3.3000000e+01   1.0000000e+00
   1.0000000e+00   3.4000000e+01   1.0000000e+00
   1.0000000e+00   3.5000000e+01   1.0000000e+00
   1.0000000e+00   3.6000000e+01   1.0000000e+00
   1.0000000e+00   3.7000000e+01   1.0000000e+00
   1.0000000e+00   3.8000000e+01   1.0000000e+00
   1.0000000e+00   3.9000000e+01   1.0000000e+00
   1.0000000e+00   4.0000000e+01   1.0000000e+00
   1.0000000e+00   4.1000000e+01   1.0000000e+00
   1.0000000e+00   4.2000000e+01   1.0000000e+00
   1.0000000e+00   4.3000000e+01   1.0000000e+00
   1.0000000e+00   4.4000000e+01   1.0000000e+00
   1.0000000e+00   4.5000000e+01   1.0000000e+00
   1.0000000e+00   4.6000000e+01   1.0000000e+00
   1.0000000e+00   4.7000000e+01   1.0000000e+00
   1.0000000e+00   4.8000000e+01   1.0000000e+00
   1.0000000e+00   4.9000000e+01   1.0000000e+00
   1.0000000e+00   5.0000000e+01   1.0000000e+00
   1.0000000e+00   5.1000000e+01   1.0000000e+00
   1.0000000e+00   5.2000000e+01   1.0000000e+00
   1.0000000e+00   5.3000000e+01   1.0000000e+00
   1.0000000e+00   5.4000000e+01   1.0000000e+00
   1.0000000e+00   5.5000000e+01   1.0000000e+00
   1.0000000e+00   5.6000000e+01   1.0000000e+00
   1.0000000e+00   5.7000000e+01   1.0000000e+00
   1.0000000e+00   5.8000000e+01   1.0000000e+00
   1.0000000e+00   5.9000000e+01   1.0000000e+00
   1.0000000e+00   6.0000000e+01   1.0000000e+00
   1.0000000e+00   6.1000000e+01   1.0000000e+00
   1.0000000e+00   6.2000000e+01   1.0000000e+00
   1.0000000e+00   6.3000000e+01   1.0000000e+00
   1.0000000e+00   6.4000000e+01   1.0000000e+00
   1.0000000e+00   6.5000000e+01   1.0000000e+00
   1.0000000e+00   6.6000000e+01   1.0000000e+00
   1.0000000e+00   6.7000000e+01   1.0000000e+00
   1.0000000e+00   6.8000000e+01   1.0000000e+00
   1.0000000e+00   6.9000000e+01   1.0000000e+00
   1.0000000e+00   7.0000000e+01   1.0000000e+00
   1.0000000e+00   7.1000000e+01   1.0000000e+00
   1.0000000e+00   7.2000000e+01   1.0000000e+00
   1.0000000e+00   7.3000000e+01   1.0000000e+00
   1.0000000e+00   7.4000000e+01   2.0000000e-01


==> qup.dat <==
   0.0000000e+00   1.0474096e+00
   2.0000000e-04   1.0474506e+00
   4.0000000e-04   1.0474963e+00
   6.0000000e-04   1.0475418e+00
   8.0000000e-04   1.0475872e+00
   1.0000000e-03   1.0476324e+00
   1.2000000e-03   1.0476774e+00
   1.4000000e-03   1.0477222e+00
   1.6000000e-03   1.0477668e+00
   1.8000000e-03   1.0478113e+00
   2.0000000e-03   1.0478556e+00
   2.2000000e-03   1.0478997e+00
   2.4000000e-03   1.0479436e+00
   2.6000000e-03   1.0479874e+00
   2.8000000e-03   1.0480309e+00
   3.0000000e-03   1.0480743e+00
   3.2000000e-03   1.0481175e+00
   3.4000000e-03   1.0481606e+00
   3.6000000e-03   1.0482034e+00
   3.8000000e-03   1.0482461e+00
   4.0000000e-03   1.0482886e+00
   4.2000000e-03   1.0483309e+00
   4.4000000e-03   1.0483731e+00
   4.6000000e-03   1.0484150e+00
   4.8000000e-03   1.0484568e+00
   5.0000000e-03   1.0484984e+00
   5.2000000e-03   1.0485399e+00
   5.4000000e-03   1.0485811e+00
   5.6000000e-03   1.0486222e+00
   5.8000000e-03   1.0486631e+00
   6.0000000e-03   1.0487038e+00
   6.2000000e-03   1.0487443e+00
   6.4000000e-03   1.0487846e+00
   6.6000000e-03   1.0488248e+00
   6.8000000e-03   1.0488648e+00
   7.0000000e-03   1.0489046e+00
   7.2000000e-03   1.0489443e+00
   7.4000000e-03   1.0489837e+00
   7.6000000e-03   1.0490230e+00
   7.8000000e-03   1.0490621e+00
   8.0000000e-03   1.0491010e+00
   8.2000000e-03   1.0491398e+00
   8.4000000e-03   1.0491783e+00
   8.6000000e-03   1.0492167e+00
   8.8000000e-03   1.0492549e+00
   9.0000000e-03   1.0492930e+00
   9.2000000e-03   1.0493308e+00
   9.4000000e-03   1.0493685e+00
   9.6000000e-03   1.0494060e+00
   9.8000000e-03   1.0494433e+00
   1.0000000e-02   1.0494804e+00
   1.0200000e-02   1.0495173e+00
   1.0400000e-02   1.0495541e+00
   1.0600000e-02   1.0495907e+00
   1.0800000e-02   1.0496271e+00
   1.1000000e-02   1.0496634e+00
   1.1200000e-02   1.0496994e+00
   1.1400000e-02   1.0497353e+00
   1.1600000e-02   1.0497710e+00
   1.1800000e-02   1.0498065e+00
   1.2000000e-02   1.0498419e+00
   1.2200000e-02   1.0498770e+00
   1.2400000e-02   1.0499120e+00
   1.2600000e-02   1.0499468e+00
   1.2800000e-02   1.0499814e+00
   1.3000000e-02   1.0500159e+00
   1.3200000e-02   1.0500501e+00
   1.3400000e-02   1.0500842e+00
   1.3600000e-02   1.0501181e+00
   1.3800000e-02   1.0501518e+00
   1.4000000e-02   1.0501854e+00
   1.4200000e-02   1.0502188e+00
   1.4400000e-02   1.0502519e+00
   1.4600000e-02   1.0502849e+00
   1.4800000e-02   1.0503178e+00
   1.5000000e-02   1.0503504e+00
   1.5200000e-02   1.0503829e+00
   1.5400000e-02   1.0504152e+00
   1.5600000e-02   1.0504473e+00
   1.5800000e-02   1.0504792e+00
   1.6000000e-02   1.0505110e+00
   1.6200000e-02   1.0505426e+00
   1.6400000e-02   1.0505740e+00
   1.6600000e-02   1.0506052e+00
   1.6800000e-02   1.0506363e+00
   1.7000000e-02   1.0506675e+00
   1.7200000e-02   1.0506985e+00
   1.7400000e-02   1.0507293e+00
   1.7600000e-02   1.0507599e+00
   1.7800000e-02   1.0507904e+00
   1.8000000e-02   1.0508207e+00
   1.8200000e-02   1.0508508e+00
   1.8400000e-02   1.0508807e+00
   1.8600000e-02   1.0509104e+00
   1.8800000e-02   1.0509400e+00
   1.9000000e-02   1.0509694e+00
   1.9200000e-02   1.0509985e+00
   1.9400000e-02   1.0510276e+00
   1.9600000e-02   1.0510564e+00
   1.9800000e-02   1.0510851e+00
   2.0000000e-02   1.0511135e+00
   2.0200000e-02   1.0511418e+00
   2.0400000e-02   1.0511699e+00
   2.0600000e-02   1.0511979e+00
   2.0800000e-02   1.0512256e+00
   2.1000000e-02   1.0512532e+00
   2.1200000e-02   1.0512806e+00
   2.1400000e-02   1.0513078e+00
   2.1600000e-02   1.0513349e+00
   2.1800000e-02   1.0513617e+00
   2.2000000e-02   1.0513884e+00
   2.2200000e-02   1.0514149e+00
   2.2400000e-02   1.0514412e+00
   2.2600000e-02   1.0514673e+00
   2.2800000e-02   1.0514933e+00
   2.3000000e-02   1.0515191e+00
   2.3200000e-02   1.0515446e+00
   2.3400000e-02   1.0515701e+00
   2.3600000e-02   1.0515953e+00
   2.3800000e-02   1.0516203e+00
   2.4000000e-02   1.0516452e+00
   2.4200000e-02   1.0516699e+00
   2.4400000e-02   1.0516944e+00
   2.4600000e-02   1.0517188e+00
   2.4800000e-02   1.0517429e+00
   2.5000000e-02   1.0517669e+00
   2.5200000e-02   1.0517907e+00
   2.5400000e-02   1.0518143e+00
   2.5600000e-02   1.0518377e+00
   2.5800000e-02   1.0518610e+00
   2.6000000e-02   1.0518840e+00
   2.6200000e-02   1.0519069e+00
   2.6400000e-02   1.0519296e+00
   2.6600000e-02   1.0519522e+00
   2.6800000e-02   1.0519745e+00
   2.7000000e-02   1.0519967e+00
   2.7200000e-02   1.0520187e+00
   2.7400000e-02   1.0520405e+00
   2.7600000e-02   1.0520621e+00
   2.7800000e-02   1.0520836e+00
   2.8000000e-02   1.0521048e+00
   2.8200000e-02   1.0521259e+00
   2.8400000e-02   1.0521468e+00
   2.8600000e-02   1.0521676e+00
   2.8800000e-02   1.0521881e+00
   2.9000000e-02   1.0522085e+00
   2.9200000e-02   1.0522287e+00
   2.9400000e-02   1.0522487e+00
   2.9600000e-02   1.0522685e+00
   2.9800000e-02   1.0522881e+00
   3.0000000e-02   1.0523076e+00
   3.0200000e-02   1.0523269e+00
   3.0400000e-02   1.0523460e+00
   3.0600000e-02   1.0523649e+00
   3.0800000e-02   1.0523837e+00
   3.1000000e-02   1.0524022e+00
   3.1200000e-02   1.0524206e+00
   3.1400000e-02   1.0524388e+00
   3.1600000e-02   1.0524568e+00
   3.1800000e-02   1.0524747e+00
   3.2000000e-02   1.0524923e+00
   3.2200000e-02   1.0525098e+00
   3.2400000e-02   1.0525271e+00
   3.2600000e-02   1.0525442e+00
   3.2800000e-02   1.0525612e+00
   3.3000000e-02   1.0525779e+00
   3.3200000e-02   1.0525945e+00
   3.3400000e-02   1.0526109e+00
   3.3600000e-02   1.0526271e+00
   3.3800000e-02   1.0526431e+00
   3.4000000e-02   1.0526590e+00
   3.4200000e-02   1.0526747e+00
   3.4400000e-02   1.0526902e+00
   3.4600000e-02   1.0527055e+00
   3.4800000e-02   1.0527206e+00
   3.5000000e-02   1.0527356e+00
   3.5200000e-02   1.0527503e+00
   3.5400000e-02   1.0527649e+00
   3.5600000e-02   1.0527793e+00
   3.5800000e-02   1.0527936e+00
   3.6000000e-02   1.0528076e+00
   3.6200000e-02   1.0528215e+00
   3.6400000e-02   1.0528352e+00
   3.6600000e-02   1.0528487e+00
   3.6800000e-02   1.0528620e+00
   3.7000000e-02   1.0528752e+00
   3.7200000e-02   1.0528881e+00
   3.7400000e-02   1.0529010e+00
   3.7600000e-02   1.0529136e+00
   3.7800000e-02   1.0529261e+00
   3.8000000e-02   1.0529384e+00
   3.8200000e-02   1.0529506e+00
   3.8400000e-02   1.0529625e+00
   3.8600000e-02   1.0529743e+00
   3.8800000e-02   1.0529859e+00
   3.9000000e-02   1.0529973e+00
   3.9200000e-02   1.0530085e+00
   3.9400000e-02   1.0530196e+00
   3.9600000e-02   1.0530304e+00
   3.9800000e-02   1.0530411e+00
   4.0000000e-02   1.0530516e+00
   4.0200000e-02   1.0530620e+00
   4.0400000e-02   1.0530721e+00
   4.0600000e-02   1.0530821e+00
   4.0800000e-02   1.0530919e+00
   4.1000000e-02   1.0531015e+00
   4.1200000e-02   1.0531109e+00
   4.1400000e-02   1.0531202e+00
   4.1600000e-02   1.0531292e+00
   4.1800000e-02   1.0531381e+00
   4.2000000e-02   1.0531468e+00
   4.2200000e-02   1.0531553e+00
   4.2400000e-02   1.0531637e+00
   4.2600000e-02   1.0531718e+00
   4.2800000e-02   1.0531798e+00
   4.3000000e-02   1.0531876e+00
   4.3200000e-02   1.0531952e+00
   4.3400000e-02   1.0532027e+00
   4.3600000e-02   1.0532099e+00
   4.3800000e-02   1.0532170e+00
   4.4000000e-02   1.0532239e+00
   4.4200000e-02   1.0532306e+00
   4.4400000e-02   1.0532372e+00
   4.4600000e-02   1.0532435e+00
   4.4800000e-02   1.0532497e+00
   4.5000000e-02   1.0532557e+00
   4.5200000e-02   1.0532615e+00
   4.5400000e-02   1.0532672e+00
   4.5600000e-02   1.0532726e+00
   4.5800000e-02   1.0532779e+00
   4.6000000e-02   1.0532830e+00
   4.6200000e-02   1.0532879e+00
   4.6400000e-02   1.0532926e+00
   4.6600000e-02   1.0532972e+00
   4.6800000e-02   1.0533016e+00
   4.7000000e-02   1.0533058e+00
   4.7200000e-02   1.0533098e+00
   4.7400000e-02   1.0533136e+00
   4.7600000e-02   1.0533173e+00
   4.7800000e-02   1.0533207e+00
   4.8000000e-02   1.0533240e+00
   4.8200000e-02   1.0533271e+00
   4.8400000e-02   1.0533301e+00
   4.8600000e-02   1.0533328e+00
   4.8800000e-02   1.0533354e+00
   4.9000000e-02   1.0533378e+00
   4.9200000e-02   1.0533400e+00
   4.9400000e-02   1.0533420e+00
   4.9600000e-02   1.0533439e+00
   4.9800000e-02   1.0533455e+00
   5.0000000e-02   1.0533470e+00
   5.0200000e-02   1.0533483e+00
   5.0400000e-02   1.0533494e+00
   5.0600000e-02   1.0533504e+00
   5.0800000e-02   1.0533512e+00
   5.1000000e-02   1.0533517e+00
   5.1200000e-02   1.0533521e+00
   5.1400000e-02   1.0533524e+00
   5.1600000e-02   1.0533524e+00
   5.1800000e-02   1.0533523e+00
   5.2000000e-02   1.0533520e+00
   5.2200000e-02   1.0533515e+00
   5.2400000e-02   1.0533508e+00
   5.2600000e-02   1.0533500e+00
   5.2800000e-02   1.0533490e+00
   5.3000000e-02   1.0533479e+00
   5.3200000e-02   1.0533465e+00
   5.3400000e-02   1.0533450e+00
   5.3600000e-02   1.0533433e+00
   5.3800000e-02   1.0533414e+00
   5.4000000e-02   1.0533393e+00
   5.4200000e-02   1.0533371e+00
   5.4400000e-02   1.0533346e+00
   5.4600000e-02   1.0533320e+00
   5.4800000e-02   1.0533292e+00
   5.5000000e-02   1.0533262e+00
   5.5200000e-02   1.0533231e+00
   5.5400000e-02   1.0533198e+00
   5.5600000e-02   1.0533163e+00
   5.5800000e-02   1.0533126e+00
   5.6000000e-02   1.0533087e+00
   5.6200000e-02   1.0533046e+00
   5.6400000e-02   1.0533004e+00
   5.6600000e-02   1.0532960e+00
   5.6800000e-02   1.0532914e+00
   5.7000000e-02   1.0532866e+00
   5.7200000e-02   1.0532817e+00
   5.7400000e-02   1.0532765e+00
   5.7600000e-02   1.0532712e+00
   5.7800000e-02   1.0532657e+00
   5.8000000e-02   1.0532601e+00
   5.8200000e-02   1.0532542e+00
   5.8400000e-02   1.0532482e+00
   5.8600000e-02   1.0532420e+00
   5.8800000e-02   1.0532356e+00
   5.9000000e-02   1.0532290e+00
   5.9200000e-02   1.0532223e+00
   5.9400000e-02   1.0532153e+00
   5.9600000e-02   1.0532082e+00
   5.9800000e-02   1.0532009e+00
   6.0000000e-02   1.0531934e+00
   6.0200000e-02   1.0531858e+00
   6.0400000e-02   1.0531780e+00
   6.0600000e-02   1.0531699e+00
   6.0800000e-02   1.0531618e+00
   6.1000000e-02   1.0531534e+00
   6.1200000e-02   1.0531448e+00
   6.1400000e-02   1.0531361e+00
   6.1600000e-02   1.0531272e+00
   6.1800000e-02   1.0531181e+00
   6.2000000e-02   1.0531088e+00
   6.2200000e-02   1.0530994e+00
   6.2400000e-02   1.0530897e+00
   6.2600000e-02   1.0530799e+00
   6.2800000e-02   1.0530699e+00
   6.3000000e-02   1.0530598e+00
   6.3200000e-02   1.0530494e+00
   6.3400000e-02   1.0530389e+00
   6.3600000e-02   1.0530282e+00
   6.3800000e-02   1.0530173e+00
   6.4000000e-02   1.0530062e+00
   6.4200000e-02   1.0529950e+00
   6.4400000e-02   1.0529836e+00
   6.4600000e-02   1.0529720e+00
   6.4800000e-02   1.0529602e+00
   6.5000000e-02   1.0529482e+00
   6.5200000e-02   1.0529361e+00
   6.5400000e-02   1.0529237e+00
   6.5600000e-02   1.0529112e+00
   6.5800000e-02   1.0528985e+00
   6.6000000e-02   1.0528857e+00
   6.6200000e-02   1.0528726e+00
   6.6400000e-02   1.0528594e+00
   6.6600000e-02   1.0528460e+00
   6.6800000e-02   1.0528324e+00
   6.7000000e-02   1.0528186e+00
   6.7200000e-02   1.0528047e+00
   6.7400000e-02   1.0527906e+00
   6.7600000e-02   1.0527763e+00
   6.7800000e-02   1.0527618e+00
   6.8000000e-02   1.0527471e+00
   6.8200000e-02   1.0527323e+00
   6.8400000e-02   1.0527173e+00
   6.8600000e-02   1.0527021e+00
   6.8800000e-02   1.0526867e+00
   6.9000000e-02   1.0526711e+00
   6.9200000e-02   1.0526554e+00
   6.9400000e-02   1.0526395e+00
   6.9600000e-02   1.0526234e+00
   6.9800000e-02   1.0526071e+00
   7.0000000e-02   1.0525907e+00
   7.0200000e-02   1.0525740e+00
   7.0400000e-02   1.0525572e+00
   7.0600000e-02   1.0525402e+00
   7.0800000e-02   1.0525230e+00
   7.1000000e-02   1.0525057e+00
   7.1200000e-02   1.0524882e+00
   7.1400000e-02   1.0524704e+00
   7.1600000e-02   1.0524526e+00
   7.1800000e-02   1.0524345e+00
   7.2000000e-02   1.0524162e+00
   7.2200000e-02   1.0523978e+00
   7.2400000e-02   1.0523792e+00
   7.2600000e-02   1.0523604e+00
   7.2800000e-02   1.0523415e+00
   7.3000000e-02   1.0523223e+00
   7.3200000e-02   1.0523030e+00
   7.3400000e-02   1.0522835e+00
   7.3600000e-02   1.0522638e+00
   7.3800000e-02   1.0522439e+00
   7.4000000e-02   1.0522239e+00
   7.4200000e-02   1.0522037e+00
   7.4400000e-02   1.0521833e+00
   7.4600000e-02   1.0521627e+00
   7.4800000e-02   1.0521419e+00
   7.5000000e-02   1.0521210e+00
   7.5200000e-02   1.0520999e+00
   7.5400000e-02   1.0520786e+00
   7.5600000e-02   1.0520571e+00
   7.5800000e-02   1.0520355e+00
   7.6000000e-02   1.0520136e+00
   7.6200000e-02   1.0519916e+00
   7.6400000e-02   1.0519694e+00
   7.6600000e-02   1.0519471e+00
   7.6800000e-02   1.0519245e+00
   7.7000000e-02   1.0519018e+00
   7.7200000e-02   1.0518789e+00
   7.7400000e-02   1.0518558e+00
   7.7600000e-02   1.0518326e+00
   7.7800000e-02   1.0518091e+00
   7.8000000e-02   1.0517855e+00
   7.8200000e-02   1.0517617e+00
   7.8400000e-02   1.0517377e+00
   7.8600000e-02   1.0517136e+00
   7.8800000e-02   1.0516892e+00
   7.9000000e-02   1.0516647e+00
   7.9200000e-02   1.0516400e+00
   7.9400000e-02   1.0516151e+00
   7.9600000e-02   1.0515901e+00
   7.9800000e-02   1.0515649e+00
   8.0000000e-02   1.0515395e+00
   8.0200000e-02   1.0515139e+00
   8.0400000e-02   1.0514881e+00
   8.0600000e-02   1.0514622e+00
   8.0800000e-02   1.0514360e+00
   8.1000000e-02   1.0514097e+00
   8.1200000e-02   1.0513833e+00
   8.1400000e-02   1.0513566e+00
   8.1600000e-02   1.0513298e+00
   8.1800000e-02   1.0513028e+00
   8.2000000e-02   1.0512756e+00
   8.2200000e-02   1.0512482e+00
   8.2400000e-02   1.0512206e+00
   8.2600000e-02   1.0511929e+00
   8.2800000e-02   1.0511650e+00
   8.3000000e-02   1.0511369e+00
   8.3200000e-02   1.0511087e+00
   8.3400000e-02   1.0510802e+00
   8.3600000e-02   1.0510516e+00
   8.3800000e-02   1.0510228e+00
   8.4000000e-02   1.0509938e+00
   8.4200000e-02   1.0509647e+00
   8.4400000e-02   1.0509353e+00
   8.4600000e-02   1.0509058e+00
   8.4800000e-02   1.0508761e+00
   8.5000000e-02   1.0508463e+00
   8.5200000e-02   1.0508162e+00
   8.5400000e-02   1.0507862e+00
   8.5600000e-02   1.0507560e+00
   8.5800000e-02   1.0507256e+00
   8.6000000e-02   1.0506950e+00
   8.6200000e-02   1.0506643e+00
   8.6400000e-02   1.0506334e+00
   8.6600000e-02   1.0506023e+00
   8.6800000e-02   1.0505710e+00
   8.7000000e-02   1.0505395e+00
   8.7200000e-02   1.0505079e+00
   8.7400000e-02   1.0504761e+00
   8.7600000e-02   1.0504441e+00
   8.7800000e-02   1.0504119e+00
   8.8000000e-02   1.0503796e+00
   8.8200000e-02   1.0503470e+00
   8.8400000e-02   1.0503143e+00
   8.8600000e-02   1.0502815e+00
   8.8800000e-02   1.0502484e+00
   8.9000000e-02   1.0502152e+00
   8.9200000e-02   1.0501818e+00
   8.9400000e-02   1.0501482e+00
   8.9600000e-02   1.0501144e+00
   8.9800000e-02   1.0500805e+00
   9.0000000e-02   1.0500463e+00
   9.0200000e-02   1.0500120e+00
   9.0400000e-02   1.0499776e+00
   9.0600000e-02   1.0499429e+00
   9.0800000e-02   1.0499081e+00
   9.1000000e-02   1.0498731e+00
   9.1200000e-02   1.0498379e+00
   9.1400000e-02   1.0498025e+00
   9.1600000e-02   1.0497670e+00
   9.1800000e-02   1.0497312e+00
   9.2000000e-02   1.0496953e+00
   9.2200000e-02   1.0496593e+00
   9.2400000e-02   1.0496230e+00
   9.2600000e-02   1.0495866e+00
   9.2800000e-02   1.0495500e+00
   9.3000000e-02   1.0495132e+00
   9.3200000e-02   1.0494762e+00
   9.3400000e-02   1.0494391e+00
   9.3600000e-02   1.0494018e+00
   9.3800000e-02   1.0493643e+00
   9.4000000e-02   1.0493266e+00
   9.4200000e-02   1.0492887e+00
   9.4400000e-02   1.0492507e+00
   9.4600000e-02   1.0492125e+00
   9.4800000e-02   1.0491741e+00
   9.5000000e-02   1.0491356e+00
   9.5200000e-02   1.0490968e+00
   9.5400000e-02   1.0490579e+00
   9.5600000e-02   1.0490188e+00
   9.5800000e-02   1.0489796e+00
   9.6000000e-02   1.0489401e+00
   9.6200000e-02   1.0489005e+00
   9.6400000e-02   1.0488607e+00
   9.6600000e-02   1.0488207e+00
   9.6800000e-02   1.0487905e+00
   9.7000000e-02   1.0487796e+00
   9.7200000e-02   1.0487685e+00
   9.7400000e-02   1.0487574e+00
   9.7600000e-02   1.0487461e+00
   9.7800000e-02   1.0487347e+00
   9.8000000e-02   1.0487232e+00
   9.8200000e-02   1.0487115e+00
   9.8400000e-02   1.0486997e+00
   9.8600000e-02   1.0486878e+00
   9.8800000e-02   1.0486758e+00
   9.9000000e-02   1.0486637e+00
   9.9200000e-02   1.0486514e+00
   9.9400000e-02   1.0486391e+00
   9.9600000e-02   1.0486266e+00
   9.9800000e-02   1.0486140e+00
   1.0000000e-01   1.0486012e+00
   1.0020000e-01   1.0485884e+00
   1.0040000e-01   1.0485754e+00
   1.0060000e-01   1.0485623e+00
   1.0080000e-01   1.0485491e+00
   1.0100000e-01   1.0485358e+00
   1.0120000e-01   1.0485223e+00
   1.0140000e-01   1.0485088e+00
   1.0160000e-01   1.0484951e+00
   1.0180000e-01   1.0484813e+00
   1.0200000e-01   1.0484673e+00
   1.0220000e-01   1.0484533e+00
   1.0240000e-01   1.0484391e+00
   1.0260000e-01   1.0484248e+00
   1.0280000e-01   1.0484104e+00
   1.0300000e-01   1.0483959e+00
   1.0320000e-01   1.0483813e+00
   1.0340000e-01   1.0483665e+00
   1.0360000e-01   1.0483516e+00
   1.0380000e-01   1.0483366e+00
   1.0400000e-01   1.0483215e+00
   1.0420000e-01   1.0483063e+00
   1.0440000e-01   1.0482909e+00
   1.0460000e-01   1.0482755e+00
   1.0480000e-01   1.0482599e+00
   1.0500000e-01   1.0482442e+00
   1.0520000e-01   1.0482284e+00
   1.0540000e-01   1.0482124e+00
   1.0560000e-01   1.0481964e+00
   1.0580000e-01   1.0481802e+00
   1.0600000e-01   1.0481639e+00
   1.0620000e-01   1.0481475e+00
   1.0640000e-01   1.0481310e+00
   1.0660000e-01   1.0481143e+00
   1.0680000e-01   1.0480976e+00
   1.0700000e-01   1.0480807e+00
   1.0720000e-01   1.0480637e+00
   1.0740000e-01   1.0480466e+00
   1.0760000e-01   1.0480294e+00
   1.0780000e-01   1.0480120e+00
   1.0800000e-01   1.0479945e+00
   1.0820000e-01   1.0479770e+00
   1.0840000e-01   1.0479593e+00
   1.0860000e-01   1.0479415e+00
   1.0880000e-01   1.0479236e+00
   1.0900000e-01   1.0479055e+00
   1.0920000e-01   1.0478874e+00
   1.0940000e-01   1.0478691e+00
   1.0960000e-01   1.0478507e+00
   1.0980000e-01   1.0478322e+00
   1.1000000e-01   1.0478136e+00
   1.1020000e-01   1.0477949e+00
   1.1040000e-01   1.0477760e+00
   1.1060000e-01   1.0477571e+00
   1.1080000e-01   1.0477380e+00
   1.1100000e-01   1.0477188e+00
   1.1120000e-01   1.0476995e+00
   1.1140000e-01   1.0476801e+00
   1.1160000e-01   1.0476605e+00
   1.1180000e-01   1.0476409e+00
   1.1200000e-01   1.0476211e+00
   1.1220000e-01   1.0476012e+00
   1.1240000e-01   1.0475812e+00
   1.1260000e-01   1.0475611e+00
   1.1280000e-01   1.0475409e+00
   1.1300000e-01   1.0475206e+00
   1.1320000e-01   1.0475001e+00
   1.1340000e-01   1.0474795e+00
   1.1360000e-01   1.0474589e+00
   1.1380000e-01   1.0474381e+00
   1.1400000e-01   1.0474172e+00
   1.1420000e-01   1.0473961e+00
   1.1440000e-01   1.0473750e+00
   1.1460000e-01   1.0473538e+00
   1.1480000e-01   1.0473324e+00
   1.1500000e-01   1.0473109e+00
   1.1520000e-01   1.0472893e+00
   1.1540000e-01   1.0472676e+00
   1.1560000e-01   1.0472458e+00
   1.1580000e-01   1.0472239e+00
   1.1600000e-01   1.0472018e+00
   1.1620000e-01   1.0471797e+00
   1.1640000e-01   1.0471574e+00
   1.1660000e-01   1.0471350e+00
   1.1680000e-01   1.0471125e+00
   1.1700000e-01   1.0470899e+00
   1.1720000e-01   1.0470672e+00
   1.1740000e-01   1.0470444e+00
   1.1760000e-01   1.0470214e+00
   1.1780000e-01   1.0469984e+00
   1.1800000e-01   1.0469752e+00
   1.1820000e-01   1.0469519e+00
   1.1840000e-01   1.0469285e+00
   1.1860000e-01   1.0469050e+00
   1.1880000e-01   1.0468814e+00
   1.1900000e-01   1.0468577e+00
   1.1920000e-01   1.0468339e+00
   1.1940000e-01   1.0468099e+00
   1.1960000e-01   1.0467858e+00
   1.1980000e-01   1.0467617e+00
   1.2000000e-01   1.0467374e+00
   1.2020000e-01   1.0467130e+00
   1.2040000e-01   1.0466885e+00
   1.2060000e-01   1.0466638e+00
   1.2080000e-01   1.0466391e+00
   1.2100000e-01   1.0466143e+00
   1.2120000e-01   1.0465893e+00
   1.2140000e-01   1.0465642e+00
   1.2160000e-01   1.0465391e+00
   1.2180000e-01   1.0465138e+00
   1.2200000e-01   1.0464884e+00
   1.2220000e-01   1.0464629e+00
   1.2240000e-01   1.0464373e+00
   1.2260000e-01   1.0464115e+00
   1.2280000e-01   1.0463857e+00
   1.2300000e-01   1.0463597e+00
   1.2320000e-01   1.0463337e+00
   1.2340000e-01   1.0463075e+00
   1.2360000e-01   1.0462812e+00
   1.2380000e-01   1.0462548e+00
   1.2400000e-01   1.0462283e+00
   1.2420000e-01   1.0462017e+00
   1.2440000e-01   1.0461750e+00
   1.2460000e-01   1.0461482e+00
   1.2480000e-01   1.0461212e+00
   1.2500000e-01   1.0460942e+00
   1.2520000e-01   1.0460670e+00
   1.2540000e-01   1.0460398e+00
   1.2560000e-01   1.0460124e+00
   1.2580000e-01   1.0459849e+00
   1.2600000e-01   1.0459573e+00
   1.2620000e-01   1.0459296e+00
   1.2640000e-01   1.0459018e+00
   1.2660000e-01   1.0458739e+00
   1.2680000e-01   1.0458459e+00
   1.2700000e-01   1.0458177e+00
   1.2720000e-01   1.0457895e+00
   1.2740000e-01   1.0457611e+00
   1.2760000e-01   1.0457327e+00
   1.2780000e-01   1.0457041e+00
   1.2800000e-01   1.0456754e+00
   1.2820000e-01   1.0456466e+00
   1.2840000e-01   1.0456178e+00
   1.2860000e-01   1.0455888e+00
   1.2880000e-01   1.0455596e+00
   1.2900000e-01   1.0455304e+00
   1.2920000e-01   1.0455011e+00
   1.2940000e-01   1.0454717e+00
   1.2960000e-01   1.0454421e+00
   1.2980000e-01   1.0454125e+00
   1.3000000e-01   1.0453827e+00
   1.3020000e-01   1.0453529e+00
   1.3040000e-01   1.0453229e+00
   1.3060000e-01   1.0452928e+00
   1.3080000e-01   1.0452626e+00
   1.3100000e-01   1.0452323e+00
   1.3120000e-01   1.0452019e+00
   1.3140000e-01   1.0451714e+00
   1.3160000e-01   1.0451408e+00
   1.3180000e-01   1.0451101e+00
   1.3200000e-01   1.0450793e+00
   1.3220000e-01   1.0450484e+00
   1.3240000e-01   1.0450173e+00
   1.3260000e-01   1.0449862e+00
   1.3280000e-01   1.0449549e+00
   1.3300000e-01   1.0449236e+00
   1.3320000e-01   1.0448921e+00
   1.3340000e-01   1.0448605e+00
   1.3360000e-01   1.0448289e+00
   1.3380000e-01   1.0447971e+00
   1.3400000e-01   1.0447652e+00
   1.3420000e-01   1.0447332e+00
   1.3440000e-01   1.0447011e+00
   1.3460000e-01   1.0446689e+00
   1.3480000e-01   1.0446366e+00
   1.3500000e-01   1.0446042e+00
   1.3520000e-01   1.0445716e+00
   1.3540000e-01   1.0445390e+00
   1.3560000e-01   1.0445063e+00
   1.3580000e-01   1.0444735e+00
   1.3600000e-01   1.0444405e+00
   1.3620000e-01   1.0444075e+00
   1.3640000e-01   1.0443743e+00
   1.3660000e-01   1.0443411e+00
   1.3680000e-01   1.0443077e+00
   1.3700000e-01   1.0442742e+00
   1.3720000e-01   1.0442407e+00
   1.3740000e-01   1.0442070e+00
   1.3760000e-01   1.0441732e+00
   1.3780000e-01   1.0441393e+00
   1.3800000e-01   1.0441053e+00
   1.3820000e-01   1.0440713e+00
   1.3840000e-01   1.0440371e+00
   1.3860000e-01   1.0440028e+00
   1.3880000e-01   1.0439685e+00
   1.3900000e-01   1.0439340e+00
   1.3920000e-01   1.0438994e+00
   1.3940000e-01   1.0438647e+00
   1.3960000e-01   1.0438299e+00
   1.3980000e-01   1.0437951e+00
   1.4000000e-01   1.0437601e+00
   1.4020000e-01   1.0437250e+00
   1.4040000e-01   1.0436898e+00
   1.4060000e-01   1.0436545e+00
   1.4080000e-01   1.0436191e+00
   1.4100000e-01   1.0435836e+00
   1.4120000e-01   1.0435480e+00
   1.4140000e-01   1.0435122e+00
   1.4160000e-01   1.0434764e+00
   1.4180000e-01   1.0434405e+00
   1.4200000e-01   1.0434045e+00
   1.4220000e-01   1.0433684e+00
   1.4240000e-01   1.0433321e+00
   1.4260000e-01   1.0432958e+00
   1.4280000e-01   1.0432594e+00
   1.4300000e-01   1.0432229e+00
   1.4320000e-01   1.0431862e+00
   1.4340000e-01   1.0431495e+00
   1.4360000e-01   1.0431127e+00
   1.4380000e-01   1.0430757e+00
   1.4400000e-01   1.0430387e+00
   1.4420000e-01   1.0430016e+00
   1.4440000e-01   1.0429643e+00
   1.4460000e-01   1.0429270e+00
   1.4480000e-01   1.0428895e+00
   1.4500000e-01   1.0428520e+00
   1.4520000e-01   1.0428143e+00
   1.4540000e-01   1.0427766e+00
   1.4560000e-01   1.0427387e+00
   1.4580000e-01   1.0427008e+00
   1.4600000e-01   1.0426627e+00
   1.4620000e-01   1.0426246e+00
   1.4640000e-01   1.0425863e+00
   1.4660000e-01   1.0425480e+00
   1.4680000e-01   1.0425095e+00
   1.4700000e-01   1.0424710e+00
   1.4720000e-01   1.0424323e+00
   1.4740000e-01   1.0423936e+00
   1.4760000e-01   1.0423547e+00
   1.4780000e-01   1.0423158e+00
   1.4800000e-01   1.0422767e+00
   1.4820000e-01   1.0422376e+00
   1.4840000e-01   1.0421983e+00
   1.4860000e-01   1.0421590e+00
   1.4880000e-01   1.0421195e+00
   1.4900000e-01   1.0420800e+00
   1.4920000e-01   1.0420403e+00
   1.4940000e-01   1.0420006e+00
   1.4960000e-01   1.0419607e+00
   1.4980000e-01   1.0419208e+00
   1.5000000e-01   1.0418807e+00
   1.5020000e-01   1.0418406e+00
   1.5040000e-01   1.0418003e+00
   1.5060000e-01   1.0417600e+00
   1.5080000e-01   1.0417195e+00
   1.5100000e-01   1.0416790e+00
   1.5120000e-01   1.0416383e+00
   1.5140000e-01   1.0415976e+00
   1.5160000e-01   1.0415567e+00
   1.5180000e-01   1.0415158e+00
   1.5200000e-01   1.0414747e+00
   1.5220000e-01   1.0414336e+00
   1.5240000e-01   1.0413923e+00
   1.5260000e-01   1.0413509e+00
   1.5280000e-01   1.0413095e+00
   1.5300000e-01   1.0412679e+00
   1.5320000e-01   1.0412263e+00
   1.5340000e-01   1.0411845e+00
   1.5360000e-01   1.0411427e+00
   1.5380000e-01   1.0411007e+00
   1.5400000e-01   1.0410586e+00
   1.5420000e-01   1.0410165e+00
   1.5440000e-01   1.0409742e+00
   1.5460000e-01   1.0409319e+00
   1.5480000e-01   1.0408894e+00
   1.5500000e-01   1.0408469e+00
   1.5520000e-01   1.0408042e+00
   1.5540000e-01   1.0407615e+00
   1.5560000e-01   1.0407186e+00
   1.5580000e-01   1.0406757e+00
   1.5600000e-01   1.0406326e+00
   1.5620000e-01   1.0405895e+00
   1.5640000e-01   1.0405462e+00
   1.5660000e-01   1.0405029e+00
   1.5680000e-01   1.0404594e+00
   1.5700000e-01   1.0404159e+00
   1.5720000e-01   1.0403723e+00
   1.5740000e-01   1.0403285e+00
   1.5760000e-01   1.0402847e+00
   1.5780000e-01   1.0402408e+00
   1.5800000e-01   1.0401967e+00
   1.5820000e-01   1.0401526e+00
   1.5840000e-01   1.0401084e+00
   1.5860000e-01   1.0400641e+00
   1.5880000e-01   1.0400196e+00
   1.5900000e-01   1.0399751e+00
   1.5920000e-01   1.0399305e+00
   1.5940000e-01   1.0398858e+00
   1.5960000e-01   1.0398410e+00
   1.5980000e-01   1.0397961e+00
   1.6000000e-01   1.0397511e+00
   1.6020000e-01   1.0397060e+00
   1.6040000e-01   1.0396608e+00
   1.6060000e-01   1.0396155e+00
   1.6080000e-01   1.0395701e+00
   1.6100000e-01   1.0395246e+00
   1.6120000e-01   1.0394790e+00
   1.6140000e-01   1.0394333e+00
   1.6160000e-01   1.0393876e+00
   1.6180000e-01   1.0393417e+00
   1.6200000e-01   1.0392957e+00
   1.6220000e-01   1.0392497e+00
   1.6240000e-01   1.0392035e+00
   1.6260000e-01   1.0391572e+00
   1.6280000e-01   1.0391109e+00
   1.6300000e-01   1.0390644e+00
   1.6320000e-01   1.0390179e+00
   1.6340000e-01   1.0389713e+00
   1.6360000e-01   1.0389245e+00
   1.6380000e-01   1.0388777e+00
   1.6400000e-01   1.0388308e+00
   1.6420000e-01   1.0387838e+00
   1.6440000e-01   1.0387366e+00
   1.6460000e-01   1.0386894e+00
   1.6480000e-01   1.0386421e+00
   1.6500000e-01   1.0385947e+00
   1.6520000e-01   1.0385472e+00
   1.6540000e-01   1.0384997e+00
   1.6560000e-01   1.0384520e+00
   1.6580000e-01   1.0384042e+00
   1.6600000e-01   1.0383563e+00
   1.6620000e-01   1.0383084e+00
   1.6640000e-01   1.0382603e+00
   1.6660000e-01   1.0382122e+00
   1.6680000e-01   1.0381639e+00
   1.6700000e-01   1.0381156e+00
   1.6720000e-01   1.0380671e+00
   1.6740000e-01   1.0380186e+00
   1.6760000e-01   1.0379700e+00
   1.6780000e-01   1.0379213e+00
   1.6800000e-01   1.0378725e+00
   1.6820000e-01   1.0378236e+00
   1.6840000e-01   1.0377746e+00
   1.6860000e-01   1.0377255e+00
   1.6880000e-01   1.0376763e+00
   1.6900000e-01   1.0376271e+00
   1.6920000e-01   1.0375777e+00
   1.6940000e-01   1.0375282e+00
   1.6960000e-01   1.0374787e+00
   1.6980000e-01   1.0374290e+00
   1.7000000e-01   1.0373793e+00
   1.7020000e-01   1.0373295e+00
   1.7040000e-01   1.0372796e+00
   1.7060000e-01   1.0372296e+00
   1.7080000e-01   1.0371795e+00
   1.7100000e-01   1.0371293e+00
   1.7120000e-01   1.0370790e+00
   1.7140000e-01   1.0370286e+00
   1.7160000e-01   1.0369781e+00
   1.7180000e-01   1.0369276e+00
   1.7200000e-01   1.0368769e+00
   1.7220000e-01   1.0368262e+00
   1.7240000e-01   1.0367753e+00
   1.7260000e-01   1.0367244e+00
   1.7280000e-01   1.0366734e+00
   1.7300000e-01   1.0366223e+00
   1.7320000e-01   1.0365711e+00
   1.7340000e-01   1.0365198e+00
   1.7360000e-01   1.0364684e+00
   1.7380000e-01   1.0364170e+00
   1.7400000e-01   1.0363654e+00
   1.7420000e-01   1.0363138e+00
   1.7440000e-01   1.0362620e+00
   1.7460000e-01   1.0362102e+00
   1.7480000e-01   1.0361583e+00
   1.7500000e-01   1.0361063e+00
   1.7520000e-01   1.0360542e+00
   1.7540000e-01   1.0360020e+00
   1.7560000e-01   1.0359497e+00
   1.7580000e-01   1.0358973e+00
   1.7600000e-01   1.0358449e+00
   1.7620000e-01   1.0357923e+00
   1.7640000e-01   1.0357397e+00
   1.7660000e-01   1.0356869e+00
   1.7680000e-01   1.0356341e+00
   1.7700000e-01   1.0355812e+00
   1.7720000e-01   1.0355282e+00
   1.7740000e-01   1.0354752e+00
   1.7760000e-01   1.0354220e+00
   1.7780000e-01   1.0353687e+00
   1.7800000e-01   1.0353154e+00
   1.7820000e-01   1.0352619e+00
   1.7840000e-01   1.0352084e+00
   1.7860000e-01   1.0351548e+00
   1.7880000e-01   1.0351011e+00
   1.7900000e-01   1.0350473e+00
   1.7920000e-01   1.0349934e+00
   1.7940000e-01   1.0349395e+00
   1.7960000e-01   1.0348854e+00
   1.7980000e-01   1.0348313e+00
   1.8000000e-01   1.0347771e+00
   1.8020000e-01   1.0347228e+00
   1.8040000e-01   1.0346684e+00
   1.8060000e-01   1.0346139e+00
   1.8080000e-01   1.0345593e+00
   1.8100000e-01   1.0345046e+00
   1.8120000e-01   1.0344499e+00
   1.8140000e-01   1.0343950e+00
   1.8160000e-01   1.0343401e+00
   1.8180000e-01   1.0342851e+00
   1.8200000e-01   1.0342300e+00
   1.8220000e-01   1.0341748e+00
   1.8240000e-01   1.0341196e+00
   1.8260000e-01   1.0340642e+00
   1.8280000e-01   1.0340088e+00
   1.8300000e-01   1.0339532e+00
   1.8320000e-01   1.0338976e+00
   1.8340000e-01   1.0338419e+00
   1.8360000e-01   1.0337861e+00
   1.8380000e-01   1.0337303e+00
   1.8400000e-01   1.0336743e+00
   1.8420000e-01   1.0336183e+00
   1.8440000e-01   1.0335622e+00
   1.8460000e-01   1.0335059e+00
   1.8480000e-01   1.0334496e+00
   1.8500000e-01   1.0333933e+00
   1.8520000e-01   1.0333368e+00
   1.8540000e-01   1.0332803e+00
   1.8560000e-01   1.0332236e+00
   1.8580000e-01   1.0331669e+00
   1.8600000e-01   1.0331101e+00
   1.8620000e-01   1.0330532e+00
   1.8640000e-01   1.0329962e+00
   1.8660000e-01   1.0329392e+00
   1.8680000e-01   1.0328820e+00
   1.8700000e-01   1.0328248e+00
   1.8720000e-01   1.0327675e+00
   1.8740000e-01   1.0327101e+00
   1.8760000e-01   1.0326526e+00
   1.8780000e-01   1.0325951e+00
   1.8800000e-01   1.0325374e+00
   1.8820000e-01   1.0324797e+00
   1.8840000e-01   1.0324219e+00
   1.8860000e-01   1.0323640e+00
   1.8880000e-01   1.0323060e+00
   1.8900000e-01   1.0322479e+00
   1.8920000e-01   1.0321898e+00
   1.8940000e-01   1.0321316e+00
   1.8960000e-01   1.0320733e+00
   1.8980000e-01   1.0320149e+00
   1.9000000e-01   1.0319564e+00
   1.9020000e-01   1.0318978e+00
   1.9040000e-01   1.0318392e+00
   1.9060000e-01   1.0317805e+00
   1.9080000e-01   1.0317217e+00
   1.9100000e-01   1.0316628e+00
   1.9120000e-01   1.0316038e+00
   1.9140000e-01   1.0315448e+00
   1.9160000e-01   1.0314856e+00
   1.9180000e-01   1.0314264e+00
   1.9200000e-01   1.0313671e+00
   1.9220000e-01   1.0313078e+00
   1.9240000e-01   1.0312483e+00
   1.9260000e-01   1.0311888e+00
   1.9280000e-01   1.0311291e+00
   1.9300000e-01   1.0310694e+00
   1.9320000e-01   1.0310097e+00
   1.9340000e-01   1.0309498e+00
   1.9360000e-01   1.0308899e+00
   1.9380000e-01   1.0308298e+00
   1.9400000e-01   1.0307697e+00
   1.9420000e-01   1.0307095e+00
   1.9440000e-01   1.0306493e+00
   1.9460000e-01   1.0305889e+00
   1.9480000e-01   1.0305285e+00
   1.9500000e-01   1.0304680e+00
   1.9520000e-01   1.0304074e+00
   1.9540000e-01   1.0303468e+00
   1.9560000e-01   1.0302860e+00
   1.9580000e-01   1.0302252e+00
   1.9600000e-01   1.0301643e+00
   1.9620000e-01   1.0301033e+00
   1.9640000e-01   1.0300422e+00
   1.9660000e-01   1.0299811e+00
   1.9680000e-01   1.0299199e+00
   1.9700000e-01   1.0298586e+00
   1.9720000e-01   1.0297972e+00
   1.9740000e-01   1.0297357e+00
   1.9760000e-01   1.0296742e+00
   1.9780000e-01   1.0296126e+00
   1.9800000e-01   1.0295509e+00
   1.9820000e-01   1.0294891e+00
   1.9840000e-01   1.0294273e+00
   1.9860000e-01   1.0293654e+00
   1.9880000e-01   1.0293034e+00
   1.9900000e-01   1.0292413e+00
   1.9920000e-01   1.0291791e+00
   1.9940000e-01   1.0291169e+00
   1.9960000e-01   1.0290546e+00
   1.9980000e-01   1.0289922e+00
   2.0000000e-01   1.0289297e+00
   2.0020000e-01   1.0288671e+00
   2.0040000e-01   1.0288045e+00
   2.0060000e-01   1.0287418e+00
   2.0080000e-01   1.0286790e+00
   2.0100000e-01   1.0286162e+00
   2.0120000e-01   1.0285532e+00
   2.0140000e-01   1.0284902e+00
   2.0160000e-01   1.0284271e+00
   2.0180000e-01   1.0283640e+00
   2.0200000e-01   1.0283007e+00
   2.0220000e-01   1.0282374e+00
   2.0240000e-01   1.0281740e+00
   2.0260000e-01   1.0281105e+00
   2.0280000e-01   1.0280470e+00
   2.0300000e-01   1.0279834e+00
   2.0320000e-01   1.0279197e+00
   2.0340000e-01   1.0278559e+00
   2.0360000e-01   1.0277920e+00
   2.0380000e-01   1.0277281e+00
   2.0400000e-01   1.0276641e+00
   2.0420000e-01   1.0276000e+00
   2.0440000e-01   1.0275359e+00
   2.0460000e-01   1.0274716e+00
   2.0480000e-01   1.0274073e+00
   2.0500000e-01   1.0273429e+00
   2.0520000e-01   1.0272785e+00
   2.0540000e-01   1.0272139e+00
   2.0560000e-01   1.0271493e+00
   2.0580000e-01   1.0270846e+00
   2.0600000e-01   1.0270198e+00
   2.0620000e-01   1.0269549e+00
   2.0640000e-01   1.0268900e+00
   2.0660000e-01   1.0268249e+00
   2.0680000e-01   1.0267598e+00
   2.0700000e-01   1.0266947e+00
   2.0720000e-01   1.0266294e+00
   2.0740000e-01   1.0265641e+00
   2.0760000e-01   1.0264987e+00
   2.0780000e-01   1.0264332e+00
   2.0800000e-01   1.0263676e+00
   2.0820000e-01   1.0263020e+00
   2.0840000e-01   1.0262362e+00
   2.0860000e-01   1.0261704e+00
   2.0880000e-01   1.0261046e+00
   2.0900000e-01   1.0260386e+00
   2.0920000e-01   1.0259726e+00
   2.0940000e-01   1.0259065e+00
   2.0960000e-01   1.0258403e+00
   2.0980000e-01   1.0257740e+00
   2.1000000e-01   1.0257077e+00
   2.1020000e-01   1.0256413e+00
   2.1040000e-01   1.0255748e+00
   2.1060000e-01   1.0255082e+00
   2.1080000e-01   1.0254416e+00
   2.1100000e-01   1.0253749e+00
   2.1120000e-01   1.0253081e+00
   2.1140000e-01   1.0252412e+00
   2.1160000e-01   1.0251743e+00
   2.1180000e-01   1.0251073e+00
   2.1200000e-01   1.0250402e+00
   2.1220000e-01   1.0249730e+00
   2.1240000e-01   1.0249057e+00
   2.1260000e-01   1.0248384e+00
   2.1280000e-01   1.0247710e+00
   2.1300000e-01   1.0247036e+00
   2.1320000e-01   1.0246360e+00
   2.1340000e-01   1.0245684e+00
   2.1360000e-01   1.0245007e+00
   2.1380000e-01   1.0244330e+00
   2.1400000e-01   1.0243651e+00
   2.1420000e-01   1.0242972e+00
   2.1440000e-01   1.0242292e+00
   2.1460000e-01   1.0241612e+00
   2.1480000e-01   1.0240930e+00
   2.1500000e-01   1.0240248e+00
   2.1520000e-01   1.0239566e+00
   2.1540000e-01   1.0238882e+00
   2.1560000e-01   1.0238198e+00
   2.1580000e-01   1.0237513e+00
   2.1600000e-01   1.0236827e+00
   2.1620000e-01   1.0236141e+00
   2.1640000e-01   1.0235454e+00
   2.1660000e-01   1.0234766e+00
   2.1680000e-01   1.0234078e+00
   2.1700000e-01   1.0233388e+00
   2.1720000e-01   1.0232698e+00
   2.1740000e-01   1.0232008e+00
   2.1760000e-01   1.0231316e+00
   2.1780000e-01   1.0230624e+00
   2.1800000e-01   1.0229931e+00
   2.1820000e-01   1.0229237e+00
   2.1840000e-01   1.0228543e+00
   2.1860000e-01   1.0227848e+00
   2.1880000e-01   1.0227152e+00
   2.1900000e-01   1.0226456e+00
   2.1920000e-01   1.0225758e+00
   2.1940000e-01   1.0225061e+00
   2.1960000e-01   1.0224362e+00
   2.1980000e-01   1.0223663e+00
   2.2000000e-01   1.0222963e+00
   2.2020000e-01   1.0222262e+00
   2.2040000e-01   1.0221561e+00
   2.2060000e-01   1.0220858e+00
   2.2080000e-01   1.0220156e+00
   2.2100000e-01   1.0219452e+00
   2.2120000e-01   1.0218748e+00
   2.2140000e-01   1.0218043e+00
   2.2160000e-01   1.0217337e+00
   2.2180000e-01   1.0216631e+00
   2.2200000e-01   1.0215924e+00
   2.2220000e-01   1.0215216e+00
   2.2240000e-01   1.0214508e+00
   2.2260000e-01   1.0213798e+00
   2.2280000e-01   1.0213089e+00
   2.2300000e-01   1.0212378e+00
   2.2320000e-01   1.0211667e+00
   2.2340000e-01   1.0210955e+00
   2.2360000e-01   1.0210242e+00
   2.2380000e-01   1.0209529e+00
   2.2400000e-01   1.0208815e+00
   2.2420000e-01   1.0208100e+00
   2.2440000e-01   1.0207385e+00
   2.2460000e-01   1.0206669e+00
   2.2480000e-01   1.0205952e+00
   2.2500000e-01   1.0205235e+00
   2.2520000e-01   1.0204516e+00
   2.2540000e-01   1.0203798e+00
   2.2560000e-01   1.0203078e+00
   2.2580000e-01   1.0202358e+00
   2.2600000e-01   1.0201637e+00
   2.2620000e-01   1.0200916e+00
   2.2640000e-01   1.0200193e+00
   2.2660000e-01   1.0199471e+00
   2.2680000e-01   1.0198747e+00
   2.2700000e-01   1.0198023e+00
   2.2720000e-01   1.0197298e+00
   2.2740000e-01   1.0196572e+00
   2.2760000e-01   1.0195846e+00
   2.2780000e-01   1.0195119e+00
   2.2800000e-01   1.0194392e+00
   2.2820000e-01   1.0193664e+00
   2.2840000e-01   1.0192935e+00
   2.2860000e-01   1.0192205e+00
   2.2880000e-01   1.0191475e+00
   2.2900000e-01   1.0190744e+00
   2.2920000e-01   1.0190012e+00
   2.2940000e-01   1.0189280e+00
   2.2960000e-01   1.0188547e+00
   2.2980000e-01   1.0187814e+00
   2.3000000e-01   1.0187080e+00
   2.3020000e-01   1.0186345e+00
   2.3040000e-01   1.0185609e+00
   2.3060000e-01   1.0184873e+00
   2.3080000e-01   1.0184137e+00
   2.3100000e-01   1.0183399e+00
   2.3120000e-01   1.0182661e+00
   2.3140000e-01   1.0181922e+00
   2.3160000e-01   1.0181189e+00
   2.3180000e-01   1.0180458e+00
   2.3200000e-01   1.0179727e+00
   2.3220000e-01   1.0178996e+00
   2.3240000e-01   1.0178264e+00
   2.3260000e-01   1.0177531e+00
   2.3280000e-01   1.0176798e+00
   2.3300000e-01   1.0176064e+00
   2.3320000e-01   1.0175329e+00
   2.3340000e-01   1.0174594e+00
   2.3360000e-01   1.0173858e+00
   2.3380000e-01   1.0173122e+00
   2.3400000e-01   1.0172385e+00
   2.3420000e-01   1.0171647e+00
   2.3440000e-01   1.0170909e+00
   2.3460000e-01   1.0170170e+00
   2.3480000e-01   1.0169431e+00
   2.3500000e-01   1.0168691e+00
   2.3520000e-01   1.0167950e+00
   2.3540000e-01   1.0167209e+00
   2.3560000e-01   1.0166467e+00
   2.3580000e-01   1.0165724e+00
   2.3600000e-01   1.0164981e+00
   2.3620000e-01   1.0164237e+00
   2.3640000e-01   1.0163493e+00
   2.3660000e-01   1.0162748e+00
   2.3680000e-01   1.0162003e+00
   2.3700000e-01   1.0161257e+00
   2.3720000e-01   1.0160510e+00
   2.3740000e-01   1.0159763e+00
   2.3760000e-01   1.0159015e+00
   2.3780000e-01   1.0158266e+00
   2.3800000e-01   1.0157517e+00
   2.3820000e-01   1.0156768e+00
   2.3840000e-01   1.0156018e+00
   2.3860000e-01   1.0155267e+00
   2.3880000e-01   1.0154515e+00
   2.3900000e-01   1.0153763e+00
   2.3920000e-01   1.0153011e+00
   2.3940000e-01   1.0152258e+00
   2.3960000e-01   1.0151504e+00
   2.3980000e-01   1.0150750e+00
   2.4000000e-01   1.0149995e+00
   2.4020000e-01   1.0149239e+00
   2.4040000e-01   1.0148483e+00
   2.4060000e-01   1.0147727e+00
   2.4080000e-01   1.0146970e+00
   2.4100000e-01   1.0146212e+00
   2.4120000e-01   1.0145454e+00
   2.4140000e-01   1.0144695e+00
   2.4160000e-01   1.0143935e+00
   2.4180000e-01   1.0143175e+00
   2.4200000e-01   1.0142415e+00
   2.4220000e-01   1.0141654e+00
   2.4240000e-01   1.0140892e+00
   2.4260000e-01   1.0140130e+00
   2.4280000e-01   1.0139367e+00
   2.4300000e-01   1.0138603e+00
   2.4320000e-01   1.0137839e+00
   2.4340000e-01   1.0137075e+00
   2.4360000e-01   1.0136310e+00
   2.4380000e-01   1.0135544e+00
   2.4400000e-01   1.0134778e+00
   2.4420000e-01   1.0134011e+00
   2.4440000e-01   1.0133244e+00
   2.4460000e-01   1.0132476e+00
   2.4480000e-01   1.0131708e+00
   2.4500000e-01   1.0130939e+00
   2.4520000e-01   1.0130169e+00
   2.4540000e-01   1.0129399e+00
   2.4560000e-01   1.0128629e+00
   2.4580000e-01   1.0127857e+00
   2.4600000e-01   1.0127086e+00
   2.4620000e-01   1.0126314e+00
   2.4640000e-01   1.0125541e+00
   2.4660000e-01   1.0124768e+00
   2.4680000e-01   1.0123994e+00
   2.4700000e-01   1.0123219e+00
   2.4720000e-01   1.0122444e+00
   2.4740000e-01   1.0121669e+00
   2.4760000e-01   1.0120893e+00
   2.4780000e-01   1.0120116e+00
   2.4800000e-01   1.0119340e+00
   2.4820000e-01   1.0118563e+00
   2.4840000e-01   1.0117785e+00
   2.4860000e-01   1.0117007e+00
   2.4880000e-01   1.0116229e+00
   2.4900000e-01   1.0115450e+00
   2.4920000e-01   1.0114670e+00
   2.4940000e-01   1.0113890e+00
   2.4960000e-01   1.0113110e+00
   2.4980000e-01   1.0112328e+00
   2.5000000e-01   1.0111547e+00
   2.5020000e-01   1.0110765e+00
   2.5040000e-01   1.0109982e+00
   2.5060000e-01   1.0109199e+00
   2.5080000e-01   1.0108415e+00
   2.5100000e-01   1.0107631e+00
   2.5120000e-01   1.0106846e+00
   2.5140000e-01   1.0106061e+00
   2.5160000e-01   1.0105275e+00
   2.5180000e-01   1.0104489e+00
   2.5200000e-01   1.0103702e+00
   2.5220000e-01   1.0102914e+00
   2.5240000e-01   1.0102127e+00
   2.5260000e-01   1.0101338e+00
   2.5280000e-01   1.0100549e+00
   2.5300000e-01   1.0099760e+00
   2.5320000e-01   1.0098970e+00
   2.5340000e-01   1.0098180e+00
   2.5360000e-01   1.0097389e+00
   2.5380000e-01   1.0096598e+00
   2.5400000e-01   1.0095806e+00
   2.5420000e-01   1.0095014e+00
   2.5440000e-01   1.0094221e+00
   2.5460000e-01   1.0093428e+00
   2.5480000e-01   1.0092634e+00
   2.5500000e-01   1.0091840e+00
   2.5520000e-01   1.0091045e+00
   2.5540000e-01   1.0090250e+00
   2.5560000e-01   1.0089455e+00
   2.5580000e-01   1.0088658e+00
   2.5600000e-01   1.0087862e+00
   2.5620000e-01   1.0087065e+00
   2.5640000e-01   1.0086267e+00
   2.5660000e-01   1.0085469e+00
   2.5680000e-01   1.0084670e+00
   2.5700000e-01   1.0083871e+00
   2.5720000e-01   1.0083072e+00
   2.5740000e-01   1.0082272e+00
   2.5760000e-01   1.0081471e+00
   2.5780000e-01   1.0080670e+00
   2.5800000e-01   1.0079869e+00
   2.5820000e-01   1.0079067e+00
   2.5840000e-01   1.0078265e+00
   2.5860000e-01   1.0077462e+00
   2.5880000e-01   1.0076658e+00
   2.5900000e-01   1.0075855e+00
   2.5920000e-01   1.0075050e+00
   2.5940000e-01   1.0074246e+00
   2.5960000e-01   1.0073440e+00
   2.5980000e-01   1.0072635e+00
   2.6000000e-01   1.0071829e+00
   2.6020000e-01   1.0071022e+00
   2.6040000e-01   1.0070215e+00
   2.6060000e-01   1.0069408e+00
   2.6080000e-01   1.0068600e+00
   2.6100000e-01   1.0067791e+00
   2.6120000e-01   1.0066983e+00
   2.6140000e-01   1.0066173e+00
   2.6160000e-01   1.0065363e+00
   2.6180000e-01   1.0064553e+00
   2.6200000e-01   1.0063743e+00
   2.6220000e-01   1.0062931e+00
   2.6240000e-01   1.0062120e+00
   2.6260000e-01   1.0061308e+00
   2.6280000e-01   1.0060495e+00
   2.6300000e-01   1.0059683e+00
   2.6320000e-01   1.0058869e+00
   2.6340000e-01   1.0058055e+00
   2.6360000e-01   1.0057241e+00
   2.6380000e-01   1.0056427e+00
   2.6400000e-01   1.0055611e+00
   2.6420000e-01   1.0054796e+00
   2.6440000e-01   1.0053980e+00
   2.6460000e-01   1.0053164e+00
   2.6480000e-01   1.0052347e+00
   2.6500000e-01   1.0051529e+00
   2.6520000e-01   1.0050712e+00
   2.6540000e-01   1.0049894e+00
   2.6560000e-01   1.0049075e+00
   2.6580000e-01   1.0048256e+00
   2.6600000e-01   1.0047437e+00
   2.6620000e-01   1.0046617e+00
   2.6640000e-01   1.0045797e+00
   2.6660000e-01   1.0044976e+00
   2.6680000e-01   1.0044155e+00
   2.6700000e-01   1.0043333e+00
   2.6720000e-01   1.0042511e+00
   2.6740000e-01   1.0041689e+00
   2.6760000e-01   1.0040866e+00
   2.6780000e-01   1.0040043e+00
   2.6800000e-01   1.0039219e+00
   2.6820000e-01   1.0038395e+00
   2.6840000e-01   1.0037571e+00
   2.6860000e-01   1.0036746e+00
   2.6880000e-01   1.0035920e+00
   2.6900000e-01   1.0035095e+00
   2.6920000e-01   1.0034269e+00
   2.6940000e-01   1.0033442e+00
   2.6960000e-01   1.0032615e+00
   2.6980000e-01   1.0031788e+00
   2.7000000e-01   1.0030960e+00
   2.7020000e-01   1.0030132e+00
   2.7040000e-01   1.0029304e+00
   2.7060000e-01   1.0028475e+00
   2.7080000e-01   1.0027645e+00
   2.7100000e-01   1.0026816e+00
   2.7120000e-01   1.0025985e+00
   2.7140000e-01   1.0025155e+00
   2.7160000e-01   1.0024324e+00
   2.7180000e-01   1.0023493e+00
   2.7200000e-01   1.0022661e+00
   2.7220000e-01   1.0021829e+00
   2.7240000e-01   1.0020996e+00
   2.7260000e-01   1.0020163e+00
   2.7280000e-01   1.0019330e+00
   2.7300000e-01   1.0018497e+00
   2.7320000e-01   1.0017662e+00
   2.7340000e-01   1.0016828e+00
   2.7360000e-01   1.0015993e+00
   2.7380000e-01   1.0015158e+00
   2.7400000e-01   1.0014323e+00
   2.7420000e-01   1.0013487e+00
   2.7440000e-01   1.0012650e+00
   2.7460000e-01   1.0011814e+00
   2.7480000e-01   1.0010976e+00
   2.7500000e-01   1.0010139e+00
   2.7520000e-01   1.0009301e+00
   2.7540000e-01   1.0008463e+00
   2.7560000e-01   1.0007624e+00
   2.7580000e-01   1.0006785e+00
   2.7600000e-01   1.0005946e+00
   2.7620000e-01   1.0005106e+00
   2.7640000e-01   1.0004266e+00
   2.7660000e-01   1.0003426e+00
   2.7680000e-01   1.0002585e+00
   2.7700000e-01   1.0001744e+00
   2.7720000e-01   1.0000902e+00
   2.7740000e-01   1.0000061e+00
   2.7760000e-01   9.9992184e-01
   2.7780000e-01   9.9983758e-01
   2.7800000e-01   9.9975328e-01
   2.7820000e-01   9.9966895e-01
   2.7840000e-01   9.9958459e-01
   2.7860000e-01   9.9950019e-01
   2.7880000e-01   9.9941575e-01
   2.7900000e-01   9.9933128e-01
   2.7920000e-01   9.9924677e-01
   2.7940000e-01   9.9916223e-01
   2.7960000e-01   9.9907765e-01
   2.7980000e-01   9.9899304e-01
   2.8000000e-01   9.9890839e-01
   2.8020000e-01   9.9882371e-01
   2.8040000e-01   9.9873900e-01
   2.8060000e-01   9.9865425e-01
   2.8080000e-01   9.9856946e-01
   2.8100000e-01   9.9848465e-01
   2.8120000e-01   9.9839979e-01
   2.8140000e-01   9.9831491e-01
   2.8160000e-01   9.9822999e-01
   2.8180000e-01   9.9814504e-01
   2.8200000e-01   9.9806005e-01
   2.8220000e-01   9.9797503e-01
   2.8240000e-01   9.9788998e-01
   2.8260000e-01   9.9780489e-01
   2.8280000e-01   9.9771977e-01
   2.8300000e-01   9.9763462e-01
   2.8320000e-01   9.9754944e-01
   2.8340000e-01   9.9746422e-01
   2.8360000e-01   9.9737897e-01
   2.8380000e-01   9.9729369e-01
   2.8400000e-01   9.9720837e-01
   2.8420000e-01   9.9712302e-01
   2.8440000e-01   9.9703765e-01
   2.8460000e-01   9.9695223e-01
   2.8480000e-01   9.9686679e-01
   2.8500000e-01   9.9678132e-01
   2.8520000e-01   9.9669581e-01
   2.8540000e-01   9.9661027e-01
   2.8560000e-01   9.9652470e-01
   2.8580000e-01   9.9643910e-01
   2.8600000e-01   9.9635347e-01
   2.8620000e-01   9.9626781e-01
   2.8640000e-01   9.9618212e-01
   2.8660000e-01   9.9609639e-01
   2.8680000e-01   9.9601064e-01
   2.8700000e-01   9.9592485e-01
   2.8720000e-01   9.9583904e-01
   2.8740000e-01   9.9575319e-01
   2.8760000e-01   9.9566731e-01
   2.8780000e-01   9.9558141e-01
   2.8800000e-01   9.9549547e-01
   2.8820000e-01   9.9540950e-01
   2.8840000e-01   9.9532351e-01
   2.8860000e-01   9.9523748e-01
   2.8880000e-01   9.9515143e-01
   2.8900000e-01   9.9506534e-01
   2.8920000e-01   9.9497923e-01
   2.8940000e-01   9.9489309e-01
   2.8960000e-01   9.9480691e-01
   2.8980000e-01   9.9472071e-01
   2.9000000e-01   9.9463448e-01
   2.9020000e-01   9.9454822e-01
   2.9040000e-01   9.9446194e-01
   2.9060000e-01   9.9437562e-01
   2.9080000e-01   9.9428927e-01
   2.9100000e-01   9.9420290e-01
   2.9120000e-01   9.9411650e-01
   2.9140000e-01   9.9403007e-01
   2.9160000e-01   9.9394362e-01
   2.9180000e-01   9.9385713e-01
   2.9200000e-01   9.9377062e-01
   2.9220000e-01   9.9368408e-01
   2.9240000e-01   9.9359751e-01
   2.9260000e-01   9.9351092e-01
   2.9280000e-01   9.9342430e-01
   2.9300000e-01   9.9333765e-01
   2.9320000e-01   9.9325097e-01
   2.9340000e-01   9.9316427e-01
   2.9360000e-01   9.9307754e-01
   2.9380000e-01   9.9299079e-01
   2.9400000e-01   9.9290400e-01
   2.9420000e-01   9.9281719e-01
   2.9440000e-01   9.9273036e-01
   2.9460000e-01   9.9264350e-01
   2.9480000e-01   9.9255661e-01
   2.9500000e-01   9.9247055e-01
   2.9520000e-01   9.9238473e-01
   2.9540000e-01   9.9229890e-01
   2.9560000e-01   9.9221303e-01
   2.9580000e-01   9.9212714e-01
   2.9600000e-01   9.9204123e-01
   2.9620000e-01   9.9195529e-01
   2.9640000e-01   9.9186933e-01
   2.9660000e-01   9.9178334e-01
   2.9680000e-01   9.9169732e-01
   2.9700000e-01   9.9161128e-01
   2.9720000e-01   9.9152522e-01
   2.9740000e-01   9.9143913e-01
   2.9760000e-01   9.9135302e-01
   2.9780000e-01   9.9126688e-01
   2.9800000e-01   9.9118072e-01
   2.9820000e-01   9.9109454e-01
   2.9840000e-01   9.9100833e-01
   2.9860000e-01   9.9092210e-01
   2.9880000e-01   9.9083584e-01
   2.9900000e-01   9.9074956e-01
   2.9920000e-01   9.9066326e-01
   2.9940000e-01   9.9057693e-01
   2.9960000e-01   9.9049058e-01
   2.9980000e-01   9.9040421e-01
   3.0000000e-01   9.9031781e-01
   3.0020000e-01   9.9023139e-01
   3.0040000e-01   9.9014495e-01
   3.0060000e-01   9.9005849e-01
   3.0080000e-01   9.8997200e-01
   3.0100000e-01   9.8988549e-01
   3.0120000e-01   9.8979896e-01
   3.0140000e-01   9.8971241e-01
   3.0160000e-01   9.8962583e-01
   3.0180000e-01   9.8953923e-01
   3.0200000e-01   9.8945261e-01
   3.0220000e-01   9.8936597e-01
   3.0240000e-01   9.8927931e-01
   3.0260000e-01   9.8919262e-01
   3.0280000e-01   9.8910592e-01
   3.0300000e-01   9.8901919e-01
   3.0320000e-01   9.8893244e-01
   3.0340000e-01   9.8884567e-01
   3.0360000e-01   9.8875888e-01
   3.0380000e-01   9.8867207e-01
   3.0400000e-01   9.8858524e-01
   3.0420000e-01   9.8849839e-01
   3.0440000e-01   9.8841151e-01
   3.0460000e-01   9.8832462e-01
   3.0480000e-01   9.8823771e-01
   3.0500000e-01   9.8815077e-01
   3.0520000e-01   9.8806382e-01
   3.0540000e-01   9.8797684e-01
   3.0560000e-01   9.8788985e-01
   3.0580000e-01   9.8780284e-01
   3.0600000e-01   9.8771581e-01
   3.0620000e-01   9.8762876e-01
   3.0640000e-01   9.8754169e-01
   3.0660000e-01   9.8745460e-01
   3.0680000e-01   9.8736749e-01
   3.0700000e-01   9.8728036e-01
   3.0720000e-01   9.8719322e-01
   3.0740000e-01   9.8710605e-01
   3.0760000e-01   9.8701887e-01
   3.0780000e-01   9.8693167e-01
   3.0800000e-01   9.8684445e-01
   3.0820000e-01   9.8675722e-01
   3.0840000e-01   9.8666996e-01
   3.0860000e-01   9.8658269e-01
   3.0880000e-01   9.8649540e-01
   3.0900000e-01   9.8640809e-01
   3.0920000e-01   9.8632077e-01
   3.0940000e-01   9.8623343e-01
   3.0960000e-01   9.8614607e-01
   3.0980000e-01   9.8605869e-01
   3.1000000e-01   9.8597130e-01
   3.1020000e-01   9.8588389e-01
   3.1040000e-01   9.8579646e-01
   3.1060000e-01   9.8570902e-01
   3.1080000e-01   9.8562156e-01
   3.1100000e-01   9.8553408e-01
   3.1120000e-01   9.8544659e-01
   3.1140000e-01   9.8535908e-01
   3.1160000e-01   9.8527155e-01
   3.1180000e-01   9.8518401e-01
   3.1200000e-01   9.8509646e-01
   3.1220000e-01   9.8500888e-01
   3.1240000e-01   9.8492129e-01
   3.1260000e-01   9.8483369e-01
   3.1280000e-01   9.8474607e-01
   3.1300000e-01   9.8465844e-01
   3.1320000e-01   9.8457079e-01
   3.1340000e-01   9.8448312e-01
   3.1360000e-01   9.8439544e-01
   3.1380000e-01   9.8430775e-01
   3.1400000e-01   9.8422004e-01
   3.1420000e-01   9.8413232e-01
   3.1440000e-01   9.8404458e-01
   3.1460000e-01   9.8395682e-01
   3.1480000e-01   9.8386906e-01
   3.1500000e-01   9.8378128e-01
   3.1520000e-01   9.8369348e-01
   3.1540000e-01   9.8360567e-01
   3.1560000e-01   9.8351785e-01
   3.1580000e-01   9.8343001e-01
   3.1600000e-01   9.8334216e-01
   3.1620000e-01   9.8325430e-01
   3.1640000e-01   9.8316642e-01
   3.1660000e-01   9.8307853e-01
   3.1680000e-01   9.8299063e-01
   3.1700000e-01   9.8290271e-01
   3.1720000e-01   9.8281478e-01
   3.1740000e-01   9.8272684e-01
   3.1760000e-01   9.8263889e-01
   3.1780000e-01   9.8255092e-01
   3.1800000e-01   9.8246294e-01
   3.1820000e-01   9.8237495e-01
   3.1840000e-01   9.8228694e-01
   3.1860000e-01   9.8219893e-01
   3.1880000e-01   9.8211090e-01
   3.1900000e-01   9.8202286e-01
   3.1920000e-01   9.8193481e-01
   3.1940000e-01   9.8184674e-01
   3.1960000e-01   9.8175867e-01
   3.1980000e-01   9.8167058e-01
   3.2000000e-01   9.8158249e-01
   3.2020000e-01   9.8149438e-01
   3.2040000e-01   9.8140626e-01
   3.2060000e-01   9.8131813e-01
   3.2080000e-01   9.8122998e-01
   3.2100000e-01   9.8114183e-01
   3.2120000e-01   9.8105367e-01
   3.2140000e-01   9.8096549e-01
   3.2160000e-01   9.8087731e-01
   3.2180000e-01   9.8078912e-01
   3.2200000e-01   9.8070091e-01
   3.2220000e-01   9.8061270e-01
   3.2240000e-01   9.8052447e-01
   3.2260000e-01   9.8043624e-01
   3.2280000e-01   9.8034799e-01
   3.2300000e-01   9.8025974e-01
   3.2320000e-01   9.8017148e-01
   3.2340000e-01   9.8008320e-01
   3.2360000e-01   9.7999492e-01
   3.2380000e-01   9.7990663e-01
   3.2400000e-01   9.7981833e-01
   3.2420000e-01   9.7973002e-01
   3.2440000e-01   9.7964170e-01
   3.2460000e-01   9.7955338e-01
   3.2480000e-01   9.7946504e-01
   3.2500000e-01   9.7937670e-01
   3.2520000e-01   9.7928835e-01
   3.2540000e-01   9.7919999e-01
   3.2560000e-01   9.7911162e-01
   3.2580000e-01   9.7902324e-01
   3.2600000e-01   9.7893486e-01
   3.2620000e-01   9.7884646e-01
   3.2640000e-01   9.7875806e-01
   3.2660000e-01   9.7866966e-01
   3.2680000e-01   9.7858124e-01
   3.2700000e-01   9.7849282e-01
   3.2720000e-01   9.7840439e-01
   3.2740000e-01   9.7831595e-01
   3.2760000e-01   9.7822751e-01
   3.2780000e-01   9.7813906e-01
   3.2800000e-01   9.7805060e-01
   3.2820000e-01   9.7796214e-01
   3.2840000e-01   9.7787368e-01
   3.2860000e-01   9.7778521e-01
   3.2880000e-01   9.7769673e-01
   3.2900000e-01   9.7760824e-01
   3.2920000e-01   9.7751975e-01
   3.2940000e-01   9.7743125e-01
   3.2960000e-01   9.7734275e-01
   3.2980000e-01   9.7725424e-01
   3.3000000e-01   9.7716573e-01
   3.3020000e-01   9.7707721e-01
   3.3040000e-01   9.7698868e-01
   3.3060000e-01   9.7690015e-01
   3.3080000e-01   9.7681162e-01
   3.3100000e-01   9.7672307e-01
   3.3120000e-01   9.7663453e-01
   3.3140000e-01   9.7654598e-01
   3.3160000e-01   9.7645742e-01
   3.3180000e-01   9.7636886e-01
   3.3200000e-01   9.7628031e-01
   3.3220000e-01   9.7619176e-01
   3.3240000e-01   9.7610321e-01
   3.3260000e-01   9.7601466e-01
   3.3280000e-01   9.7592610e-01
   3.3300000e-01   9.7583754e-01
   3.3320000e-01   9.7574897e-01
   3.3340000e-01   9.7566040e-01
   3.3360000e-01   9.7557182e-01
   3.3380000e-01   9.7548325e-01
   3.3400000e-01   9.7539467e-01
   3.3420000e-01   9.7530608e-01
   3.3440000e-01   9.7521749e-01
   3.3460000e-01   9.7512890e-01
   3.3480000e-01   9.7504031e-01
   3.3500000e-01   9.7495171e-01
   3.3520000e-01   9.7486311e-01
   3.3540000e-01   9.7477451e-01
   3.3560000e-01   9.7468591e-01
   3.3580000e-01   9.7459730e-01
   3.3600000e-01   9.7450869e-01
   3.3620000e-01   9.7442008e-01
   3.3640000e-01   9.7433147e-01
   3.3660000e-01   9.7424285e-01
   3.3680000e-01   9.7415423e-01
   3.3700000e-01   9.7406561e-01
   3.3720000e-01   9.7397699e-01
   3.3740000e-01   9.7388837e-01
   3.3760000e-01   9.7379975e-01
   3.3780000e-01   9.7371112e-01
   3.3800000e-01   9.7362250e-01
   3.3820000e-01   9.7353387e-01
   3.3840000e-01   9.7344524e-01
   3.3860000e-01   9.7335661e-01
   3.3880000e-01   9.7326798e-01
   3.3900000e-01   9.7317935e-01
   3.3920000e-01   9.7309072e-01
   3.3940000e-01   9.7300209e-01
   3.3960000e-01   9.7291346e-01
   3.3980000e-01   9.7282483e-01
   3.4000000e-01   9.7273620e-01
   3.4020000e-01   9.7264757e-01
   3.4040000e-01   9.7255894e-01
   3.4060000e-01   9.7247031e-01
   3.4080000e-01   9.7238167e-01
   3.4100000e-01   9.7229304e-01
   3.4120000e-01   9.7220574e-01
   3.4140000e-01   9.7211877e-01
   3.4160000e-01   9.7203180e-01
   3.4180000e-01   9.7194483e-01
   3.4200000e-01   9.7185786e-01
   3.4220000e-01   9.7177089e-01
   3.4240000e-01   9.7168393e-01
   3.4260000e-01   9.7159697e-01
   3.4280000e-01   9.7151001e-01
   3.4300000e-01   9.7142305e-01
   3.4320000e-01   9.7133610e-01
   3.4340000e-01   9.7124915e-01
   3.4360000e-01   9.7116220e-01
   3.4380000e-01   9.7107525e-01
   3.4400000e-01   9.7098831e-01
   3.4420000e-01   9.7090137e-01
   3.4440000e-01   9.7081444e-01
   3.4460000e-01   9.7072750e-01
   3.4480000e-01   9.7064057e-01
   3.4500000e-01   9.7055365e-01
   3.4520000e-01   9.7046672e-01
   3.4540000e-01   9.7037980e-01
   3.4560000e-01   9.7029289e-01
   3.4580000e-01   9.7020598e-01
   3.4600000e-01   9.7011907e-01
   3.4620000e-01   9.7003217e-01
   3.4640000e-01   9.6994527e-01
   3.4660000e-01   9.6985837e-01
   3.4680000e-01   9.6977148e-01
   3.4700000e-01   9.6968459e-01
   3.4720000e-01   9.6959771e-01
   3.4740000e-01   9.6951084e-01
   3.4760000e-01   9.6942397e-01
   3.4780000e-01   9.6933710e-01
   3.4800000e-01   9.6925024e-01
   3.4820000e-01   9.6916338e-01
   3.4840000e-01   9.6907653e-01
   3.4860000e-01   9.6898968e-01
   3.4880000e-01   9.6890290e-01
   3.4900000e-01   9.6881590e-01
   3.4920000e-01   9.6872889e-01
   3.4940000e-01   9.6864190e-01
   3.4960000e-01   9.6855490e-01
   3.4980000e-01   9.6846792e-01
   3.5000000e-01   9.6838094e-01
   3.5020000e-01   9.6829396e-01
   3.5040000e-01   9.6820699e-01
   3.5060000e-01   9.6812003e-01
   3.5080000e-01   9.6803308e-01
   3.5100000e-01   9.6794613e-01
   3.5120000e-01   9.6785918e-01
   3.5140000e-01   9.6777225e-01
   3.5160000e-01   9.6768532e-01
   3.5180000e-01   9.6759839e-01
   3.5200000e-01   9.6751148e-01
   3.5220000e-01   9.6742457e-01
   3.5240000e-01   9.6733766e-01
   3.5260000e-01   9.6725077e-01
   3.5280000e-01   9.6716388e-01
   3.5300000e-01   9.6707700e-01
   3.5320000e-01   9.6699013e-01
   3.5340000e-01   9.6690326e-01
   3.5360000e-01   9.6681640e-01
   3.5380000e-01   9.6672955e-01
   3.5400000e-01   9.6664271e-01
   3.5420000e-01   9.6655588e-01
   3.5440000e-01   9.6646905e-01
   3.5460000e-01   9.6638223e-01
   3.5480000e-01   9.6629542e-01
   3.5500000e-01   9.6620862e-01
   3.5520000e-01   9.6612183e-01
   3.5540000e-01   9.6603505e-01
   3.5560000e-01   9.6594827e-01
   3.5580000e-01   9.6586150e-01
   3.5600000e-01   9.6577475e-01
   3.5620000e-01   9.6568800e-01
   3.5640000e-01   9.6560126e-01
   3.5660000e-01   9.6551454e-01
   3.5680000e-01   9.6542785e-01
   3.5700000e-01   9.6534117e-01
   3.5720000e-01   9.6525450e-01
   3.5740000e-01   9.6516784e-01
   3.5760000e-01   9.6508119e-01
   3.5780000e-01   9.6499454e-01
   3.5800000e-01   9.6490791e-01
   3.5820000e-01   9.6482129e-01
   3.5840000e-01   9.6473468e-01
   3.5860000e-01   9.6464808e-01
   3.5880000e-01   9.6456149e-01
   3.5900000e-01   9.6447491e-01
   3.5920000e-01   9.6438834e-01
   3.5940000e-01   9.6430178e-01
   3.5960000e-01   9.6421523e-01
   3.5980000e-01   9.6412869e-01
   3.6000000e-01   9.6404217e-01
   3.6020000e-01   9.6395565e-01
   3.6040000e-01   9.6386915e-01
   3.6060000e-01   9.6378266e-01
   3.6080000e-01   9.6369618e-01
   3.6100000e-01   9.6360971e-01
   3.6120000e-01   9.6352325e-01
   3.6140000e-01   9.6343680e-01
   3.6160000e-01   9.6335037e-01
   3.6180000e-01   9.6326395e-01
   3.6200000e-01   9.6317754e-01
   3.6220000e-01   9.6309114e-01
   3.6240000e-01   9.6300475e-01
   3.6260000e-01   9.6291838e-01
   3.6280000e-01   9.6283202e-01
   3.6300000e-01   9.6274567e-01
   3.6320000e-01   9.6265934e-01
   3.6340000e-01   9.6257302e-01
   3.6360000e-01   9.6248673e-01
   3.6380000e-01   9.6240045e-01
   3.6400000e-01   9.6231418e-01
   3.6420000e-01   9.6222793e-01
   3.6440000e-01   9.6214168e-01
   3.6460000e-01   9.6205546e-01
   3.6480000e-01   9.6196924e-01
   3.6500000e-01   9.6188304e-01
   3.6520000e-01   9.6179686e-01
   3.6540000e-01   9.6171068e-01
   3.6560000e-01   9.6162452e-01
   3.6580000e-01   9.6153838e-01
   3.6600000e-01   9.6145225e-01
   3.6620000e-01   9.6136613e-01
   3.6640000e-01   9.6128003e-01
   3.6660000e-01   9.6119394e-01
   3.6680000e-01   9.6110787e-01
   3.6700000e-01   9.6102181e-01
   3.6720000e-01   9.6093577e-01
   3.6740000e-01   9.6084974e-01
   3.6760000e-01   9.6076373e-01
   3.6780000e-01   9.6067773e-01
   3.6800000e-01   9.6059174e-01
   3.6820000e-01   9.6050578e-01
   3.6840000e-01   9.6041982e-01
   3.6860000e-01   9.6033389e-01
   3.6880000e-01   9.6024796e-01
   3.6900000e-01   9.6016206e-01
   3.6920000e-01   9.6007617e-01
   3.6940000e-01   9.5999029e-01
   3.6960000e-01   9.5990444e-01
   3.6980000e-01   9.5981859e-01
   3.7000000e-01   9.5973277e-01
   3.7020000e-01   9.5964696e-01
   3.7040000e-01   9.5956116e-01
   3.7060000e-01   9.5947539e-01
   3.7080000e-01   9.5938963e-01
   3.7100000e-01   9.5930388e-01
   3.7120000e-01   9.5921816e-01
   3.7140000e-01   9.5913245e-01
   3.7160000e-01   9.5904676e-01
   3.7180000e-01   9.5896108e-01
   3.7200000e-01   9.5887542e-01
   3.7220000e-01   9.5878978e-01
   3.7240000e-01   9.5870416e-01
   3.7260000e-01   9.5861855e-01
   3.7280000e-01   9.5853296e-01
   3.7300000e-01   9.5844739e-01
   3.7320000e-01   9.5836184e-01
   3.7340000e-01   9.5827630e-01
   3.7360000e-01   9.5819079e-01
   3.7380000e-01   9.5810529e-01
   3.7400000e-01   9.5801981e-01
   3.7420000e-01   9.5793435e-01
   3.7440000e-01   9.5784890e-01
   3.7460000e-01   9.5776348e-01
   3.7480000e-01   9.5767807e-01
   3.7500000e-01   9.5759268e-01
   3.7520000e-01   9.5750731e-01
   3.7540000e-01   9.5742196e-01
   3.7560000e-01   9.5733663e-01
   3.7580000e-01   9.5725132e-01
   3.7600000e-01   9.5716603e-01
   3.7620000e-01   9.5708075e-01
   3.7640000e-01   9.5699550e-01
   3.7660000e-01   9.5691027e-01
   3.7680000e-01   9.5682505e-01
   3.7700000e-01   9.5673986e-01
   3.7720000e-01   9.5665468e-01
   3.7740000e-01   9.5656953e-01
   3.7760000e-01   9.5648439e-01
   3.7780000e-01   9.5639928e-01
   3.7800000e-01   9.5631418e-01
   3.7820000e-01   9.5622911e-01
   3.7840000e-01   9.5614406e-01
   3.7860000e-01   9.5605902e-01
   3.7880000e-01   9.5597401e-01
   3.7900000e-01   9.5588902e-01
   3.7920000e-01   9.5580405e-01
   3.7940000e-01   9.5571910e-01
   3.7960000e-01   9.5563417e-01
   3.7980000e-01   9.5554926e-01
   3.8000000e-01   9.5546437e-01
   3.8020000e-01   9.5537951e-01
   3.8040000e-01   9.5529467e-01
   3.8060000e-01   9.5520984e-01
   3.8080000e-01   9.5512504e-01
   3.8100000e-01   9.5504026e-01
   3.8120000e-01   9.5495551e-01
   3.8140000e-01   9.5487077e-01
   3.8160000e-01   9.5478606e-01
   3.8180000e-01   9.5470137e-01
   3.8200000e-01   9.5461670e-01
   3.8220000e-01   9.5453205e-01
   3.8240000e-01   9.5444743e-01
   3.8260000e-01   9.5436283e-01
   3.8280000e-01   9.5427825e-01
   3.8300000e-01   9.5419370e-01
   3.8320000e-01   9.5410916e-01
   3.8340000e-01   9.5402465e-01
   3.8360000e-01   9.5394017e-01
   3.8380000e-01   9.5385570e-01
   3.8400000e-01   9.5377126e-01
   3.8420000e-01   9.5368685e-01
   3.8440000e-01   9.5360245e-01
   3.8460000e-01   9.5351808e-01
   3.8480000e-01   9.5343374e-01
   3.8500000e-01   9.5334942e-01
   3.8520000e-01   9.5326512e-01
   3.8540000e-01   9.5318084e-01
   3.8560000e-01   9.5309659e-01
   3.8580000e-01   9.5301237e-01
   3.8600000e-01   9.5292816e-01
   3.8620000e-01   9.5284399e-01
   3.8640000e-01   9.5275983e-01
   3.8660000e-01   9.5267570e-01
   3.8680000e-01   9.5259160e-01
   3.8700000e-01   9.5250752e-01
   3.8720000e-01   9.5242347e-01
   3.8740000e-01   9.5233944e-01
   3.8760000e-01   9.5225543e-01
   3.8780000e-01   9.5217145e-01
   3.8800000e-01   9.5208750e-01
   3.8820000e-01   9.5200357e-01
   3.8840000e-01   9.5191967e-01
   3.8860000e-01   9.5183579e-01
   3.8880000e-01   9.5175194e-01
   3.8900000e-01   9.5166811e-01
   3.8920000e-01   9.5158431e-01
   3.8940000e-01   9.5150054e-01
   3.8960000e-01   9.5141679e-01
   3.8980000e-01   9.5133307e-01
   3.9000000e-01   9.5124937e-01
   3.9020000e-01   9.5116570e-01
   3.9040000e-01   9.5108206e-01
   3.9060000e-01   9.5099844e-01
   3.9080000e-01   9.5091485e-01
   3.9100000e-01   9.5083129e-01
   3.9120000e-01   9.5074775e-01
   3.9140000e-01   9.5066424e-01
   3.9160000e-01   9.5058076e-01
   3.9180000e-01   9.5049731e-01
   3.9200000e-01   9.5041388e-01
   3.9220000e-01   9.5033048e-01
   3.9240000e-01   9.5024711e-01
   3.9260000e-01   9.5016376e-01
   3.9280000e-01   9.5008044e-01
   3.9300000e-01   9.4999715e-01
   3.9320000e-01   9.4991389e-01
   3.9340000e-01   9.4983065e-01
   3.9360000e-01   9.4974745e-01
   3.9380000e-01   9.4966427e-01
   3.9400000e-01   9.4958111e-01
   3.9420000e-01   9.4949799e-01
   3.9440000e-01   9.4941490e-01
   3.9460000e-01   9.4933183e-01
   3.9480000e-01   9.4924879e-01
   3.9500000e-01   9.4916579e-01
   3.9520000e-01   9.4908281e-01
   3.9540000e-01   9.4899986e-01
   3.9560000e-01   9.4891694e-01
   3.9580000e-01   9.4883405e-01
   3.9600000e-01   9.4875119e-01
   3.9620000e-01   9.4866836e-01
   3.9640000e-01   9.4858555e-01
   3.9660000e-01   9.4850278e-01
   3.9680000e-01   9.4842003e-01
   3.9700000e-01   9.4833732e-01
   3.9720000e-01   9.4825463e-01
   3.9740000e-01   9.4817198e-01
   3.9760000e-01   9.4808935e-01
   3.9780000e-01   9.4800676e-01
   3.9800000e-01   9.4792419e-01
   3.9820000e-01   9.4784165e-01
   3.9840000e-01   9.4775915e-01
   3.9860000e-01   9.4767667e-01
   3.9880000e-01   9.4759422e-01
   3.9900000e-01   9.4751181e-01
   3.9920000e-01   9.4742942e-01
   3.9940000e-01   9.4734707e-01
   3.9960000e-01   9.4726475e-01
   3.9980000e-01   9.4718245e-01
   4.0000000e-01   9.4710019e-01
   4.0020000e-01   9.4701796e-01
   4.0040000e-01   9.4693576e-01
   4.0060000e-01   9.4685359e-01
   4.0080000e-01   9.4677145e-01
   4.0100000e-01   9.4668935e-01
   4.0120000e-01   9.4660727e-01
   4.0140000e-01   9.4652523e-01
   4.0160000e-01   9.4644322e-01
   4.0180000e-01   9.4636124e-01
   4.0200000e-01   9.4627929e-01
   4.0220000e-01   9.4619738e-01
   4.0240000e-01   9.4611549e-01
   4.0260000e-01   9.4603364e-01
   4.0280000e-01   9.4595182e-01
   4.0300000e-01   9.4587004e-01
   4.0320000e-01   9.4578828e-01
   4.0340000e-01   9.4570656e-01
   4.0360000e-01   9.4562487e-01
   4.0380000e-01   9.4554321e-01
   4.0400000e-01   9.4546159e-01
   4.0420000e-01   9.4538000e-01
   4.0440000e-01   9.4529844e-01
   4.0460000e-01   9.4521692e-01
   4.0480000e-01   9.4513542e-01
   4.0500000e-01   9.4505397e-01
   4.0520000e-01   9.4497254e-01
   4.0540000e-01   9.4489115e-01
   4.0560000e-01   9.4480979e-01
   4.0580000e-01   9.4472846e-01
   4.0600000e-01   9.4464717e-01
   4.0620000e-01   9.4456591e-01
   4.0640000e-01   9.4448469e-01
   4.0660000e-01   9.4440349e-01
   4.0680000e-01   9.4432234e-01
   4.0700000e-01   9.4424121e-01
   4.0720000e-01   9.4416012e-01
   4.0740000e-01   9.4407906e-01
   4.0760000e-01   9.4399804e-01
   4.0780000e-01   9.4391705e-01
   4.0800000e-01   9.4383609e-01
   4.0820000e-01   9.4375517e-01
   4.0840000e-01   9.4367429e-01
   4.0860000e-01   9.4359343e-01
   4.0880000e-01   9.4351262e-01
   4.0900000e-01   9.4343183e-01
   4.0920000e-01   9.4335109e-01
   4.0940000e-01   9.4327037e-01
   4.0960000e-01   9.4318969e-01
   4.0980000e-01   9.4310905e-01
   4.1000000e-01   9.4302844e-01
   4.1020000e-01   9.4294787e-01
   4.1040000e-01   9.4286733e-01
   4.1060000e-01   9.4278683e-01
   4.1080000e-01   9.4270636e-01
   4.1100000e-01   9.4262593e-01
   4.1120000e-01   9.4254554e-01
   4.1140000e-01   9.4246518e-01
   4.1160000e-01   9.4238485e-01
   4.1180000e-01   9.4230456e-01
   4.1200000e-01   9.4222431e-01
   4.1220000e-01   9.4214410e-01
   4.1240000e-01   9.4206392e-01
   4.1260000e-01   9.4198377e-01
   4.1280000e-01   9.4190367e-01
   4.1300000e-01   9.4182359e-01
   4.1320000e-01   9.4174356e-01
   4.1340000e-01   9.4166356e-01
   4.1360000e-01   9.4158360e-01
   4.1380000e-01   9.4150368e-01
   4.1400000e-01   9.4142379e-01
   4.1420000e-01   9.4134394e-01
   4.1440000e-01   9.4126413e-01
   4.1460000e-01   9.4118435e-01
   4.1480000e-01   9.4110461e-01
   4.1500000e-01   9.4102491e-01
   4.1520000e-01   9.4094525e-01
   4.1540000e-01   9.4086562e-01
   4.1560000e-01   9.4078603e-01
   4.1580000e-01   9.4070648e-01
   4.1600000e-01   9.4062697e-01
   4.1620000e-01   9.4054749e-01
   4.1640000e-01   9.4046805e-01
   4.1660000e-01   9.4038866e-01
   4.1680000e-01   9.4030929e-01
   4.1700000e-01   9.4022997e-01
   4.1720000e-01   9.4015069e-01
   4.1740000e-01   9.4007144e-01
   4.1760000e-01   9.3999223e-01
   4.1780000e-01   9.3991306e-01
   4.1800000e-01   9.3983393e-01
   4.1820000e-01   9.3975484e-01
   4.1840000e-01   9.3967579e-01
   4.1860000e-01   9.3959678e-01
   4.1880000e-01   9.3951780e-01
   4.1900000e-01   9.3943887e-01
   4.1920000e-01   9.3935997e-01
   4.1940000e-01   9.3928112e-01
   4.1960000e-01   9.3920230e-01
   4.1980000e-01   9.3912352e-01
   4.2000000e-01   9.3904478e-01
   4.2020000e-01   9.3896608e-01
   4.2040000e-01   9.3888743e-01
   4.2060000e-01   9.3880881e-01
   4.2080000e-01   9.3873023e-01
   4.2100000e-01   9.3865169e-01
   4.2120000e-01   9.3857319e-01
   4.2140000e-01   9.3849473e-01
   4.2160000e-01   9.3841632e-01
   4.2180000e-01   9.3833794e-01
   4.2200000e-01   9.3825960e-01
   4.2220000e-01   9.3818131e-01
   4.2240000e-01   9.3810305e-01
   4.2260000e-01   9.3802484e-01
   4.2280000e-01   9.3794666e-01
   4.2300000e-01   9.3786853e-01
   4.2320000e-01   9.3779044e-01
   4.2340000e-01   9.3771239e-01
   4.2360000e-01   9.3763438e-01
   4.2380000e-01   9.3755641e-01
   4.2400000e-01   9.3747848e-01
   4.2420000e-01   9.3740060e-01
   4.2440000e-01   9.3732276e-01
   4.2460000e-01   9.3724495e-01
   4.2480000e-01   9.3716719e-01
   4.2500000e-01   9.3708948e-01
   4.2520000e-01   9.3701180e-01
   4.2540000e-01   9.3693416e-01
   4.2560000e-01   9.3685657e-01
   4.2580000e-01   9.3677903e-01
   4.2600000e-01   9.3670152e-01
   4.2620000e-01   9.3662406e-01
   4.2640000e-01   9.3654664e-01
   4.2660000e-01   9.3646926e-01
   4.2680000e-01   9.3639192e-01
   4.2700000e-01   9.3631463e-01
   4.2720000e-01   9.3623738e-01
   4.2740000e-01   9.3616017e-01
   4.2760000e-01   9.3608301e-01
   4.2780000e-01   9.3600589e-01
   4.2800000e-01   9.3592881e-01
   4.2820000e-01   9.3585178e-01
   4.2840000e-01   9.3577479e-01
   4.2860000e-01   9.3569784e-01
   4.2880000e-01   9.3562094e-01
   4.2900000e-01   9.3554408e-01
   4.2920000e-01   9.3546727e-01
   4.2940000e-01   9.3539051e-01
   4.2960000e-01   9.3531379e-01
   4.2980000e-01   9.3523711e-01
   4.3000000e-01   9.3516069e-01
   4.3020000e-01   9.3508494e-01
   4.3040000e-01   9.3500924e-01
   4.3060000e-01   9.3493358e-01
   4.3080000e-01   9.3485796e-01
   4.3100000e-01   9.3478239e-01
   4.3120000e-01   9.3470686e-01
   4.3140000e-01   9.3463138e-01
   4.3160000e-01   9.3455594e-01
   4.3180000e-01   9.3448055e-01
   4.3200000e-01   9.3440520e-01
   4.3220000e-01   9.3432990e-01
   4.3240000e-01   9.3425464e-01
   4.3260000e-01   9.3417942e-01
   4.3280000e-01   9.3410425e-01
   4.3300000e-01   9.3402913e-01
   4.3320000e-01   9.3395405e-01
   4.3340000e-01   9.3387901e-01
   4.3360000e-01   9.3380402e-01
   4.3380000e-01   9.3372908e-01
   4.3400000e-01   9.3365418e-01
   4.3420000e-01   9.3357933e-01
   4.3440000e-01   9.3350452e-01
   4.3460000e-01   9.3342976e-01
   4.3480000e-01   9.3335504e-01
   4.3500000e-01   9.3328037e-01
   4.3520000e-01   9.3320575e-01
   4.3540000e-01   9.3313117e-01
   4.3560000e-01   9.3305664e-01
   4.3580000e-01   9.3298215e-01
   4.3600000e-01   9.3290771e-01
   4.3620000e-01   9.3283332e-01
   4.3640000e-01   9.3275897e-01
   4.3660000e-01   9.3268467e-01
   4.3680000e-01   9.3261042e-01
   4.3700000e-01   9.3253621e-01
   4.3720000e-01   9.3246205e-01
   4.3740000e-01   9.3238794e-01
   4.3760000e-01   9.3231387e-01
   4.3780000e-01   9.3223985e-01
   4.3800000e-01   9.3216588e-01
   4.3820000e-01   9.3209196e-01
   4.3840000e-01   9.3201808e-01
   4.3860000e-01   9.3194425e-01
   4.3880000e-01   9.3187047e-01
   4.3900000e-01   9.3179673e-01
   4.3920000e-01   9.3172304e-01
   4.3940000e-01   9.3164940e-01
   4.3960000e-01   9.3157581e-01
   4.3980000e-01   9.3150227e-01
   4.4000000e-01   9.3142877e-01
   4.4020000e-01   9.3135532e-01
   4.4040000e-01   9.3128192e-01
   4.4060000e-01   9.3120857e-01
   4.4080000e-01   9.3113527e-01
   4.4100000e-01   9.3106201e-01
   4.4120000e-01   9.3098881e-01
   4.4140000e-01   9.3091565e-01
   4.4160000e-01   9.3084254e-01
   4.4180000e-01   9.3076948e-01
   4.4200000e-01   9.3069647e-01
   4.4220000e-01   9.3062350e-01
   4.4240000e-01   9.3055059e-01
   4.4260000e-01   9.3047772e-01
   4.4280000e-01   9.3040491e-01
   4.4300000e-01   9.3033214e-01
   4.4320000e-01   9.3025942e-01
   4.4340000e-01   9.3018676e-01
   4.4360000e-01   9.3011414e-01
   4.4380000e-01   9.3004157e-01
   4.4400000e-01   9.2996905e-01
   4.4420000e-01   9.2989658e-01
   4.4440000e-01   9.2982416e-01
   4.4460000e-01   9.2975179e-01
   4.4480000e-01   9.2967947e-01
   4.4500000e-01   9.2960721e-01
   4.4520000e-01   9.2953499e-01
   4.4540000e-01   9.2946282e-01
   4.4560000e-01   9.2939070e-01
   4.4580000e-01   9.2931864e-01
   4.4600000e-01   9.2924662e-01
   4.4620000e-01   9.2917466e-01
   4.4640000e-01   9.2910273e-01
   4.4660000e-01   9.2903086e-01
   4.4680000e-01   9.2895902e-01
   4.4700000e-01   9.2888723e-01
   4.4720000e-01   9.2881548e-01
   4.4740000e-01   9.2874378e-01
   4.4760000e-01   9.2867212e-01
   4.4780000e-01   9.2860050e-01
   4.4800000e-01   9.2852893e-01
   4.4820000e-01   9.2845740e-01
   4.4840000e-01   9.2838591e-01
   4.4860000e-01   9.2831447e-01
   4.4880000e-01   9.2824307e-01
   4.4900000e-01   9.2817171e-01
   4.4920000e-01   9.2810040e-01
   4.4940000e-01   9.2802914e-01
   4.4960000e-01   9.2795791e-01
   4.4980000e-01   9.2788674e-01
   4.5000000e-01   9.2781560e-01
   4.5020000e-01   9.2774452e-01
   4.5040000e-01   9.2767347e-01
   4.5060000e-01   9.2760248e-01
   4.5080000e-01   9.2753152e-01
   4.5100000e-01   9.2746062e-01
   4.5120000e-01   9.2738975e-01
   4.5140000e-01   9.2731893e-01
   4.5160000e-01   9.2724816e-01
   4.5180000e-01   9.2717743e-01
   4.5200000e-01   9.2710675e-01
   4.5220000e-01   9.2703611e-01
   4.5240000e-01   9.2696552e-01
   4.5260000e-01   9.2689498e-01
   4.5280000e-01   9.2682448e-01
   4.5300000e-01   9.2675402e-01
   4.5320000e-01   9.2668361e-01
   4.5340000e-01   9.2661325e-01
   4.5360000e-01   9.2654293e-01
   4.5380000e-01   9.2647266e-01
   4.5400000e-01   9.2640243e-01
   4.5420000e-01   9.2633226e-01
   4.5440000e-01   9.2626212e-01
   4.5460000e-01   9.2619204e-01
   4.5480000e-01   9.2612200e-01
   4.5500000e-01   9.2605200e-01
   4.5520000e-01   9.2598206e-01
   4.5540000e-01   9.2591216e-01
   4.5560000e-01   9.2584230e-01
   4.5580000e-01   9.2577250e-01
   4.5600000e-01   9.2570274e-01
   4.5620000e-01   9.2563302e-01
   4.5640000e-01   9.2556336e-01
   4.5660000e-01   9.2549374e-01
   4.5680000e-01   9.2542417e-01
   4.5700000e-01   9.2535464e-01
   4.5720000e-01   9.2528517e-01
   4.5740000e-01   9.2521574e-01
   4.5760000e-01   9.2514636e-01
   4.5780000e-01   9.2507702e-01
   4.5800000e-01   9.2500774e-01
   4.5820000e-01   9.2493850e-01
   4.5840000e-01   9.2486931e-01
   4.5860000e-01   9.2480017e-01
   4.5880000e-01   9.2473107e-01
   4.5900000e-01   9.2466203e-01
   4.5920000e-01   9.2459303e-01
   4.5940000e-01   9.2452408e-01
   4.5960000e-01   9.2445518e-01
   4.5980000e-01   9.2438633e-01
   4.6000000e-01   9.2431752e-01
   4.6020000e-01   9.2424877e-01
   4.6040000e-01   9.2418006e-01
   4.6060000e-01   9.2411141e-01
   4.6080000e-01   9.2404280e-01
   4.6100000e-01   9.2397424e-01
   4.6120000e-01   9.2390573e-01
   4.6140000e-01   9.2383727e-01
   4.6160000e-01   9.2376885e-01
   4.6180000e-01   9.2370049e-01
   4.6200000e-01   9.2363218e-01
   4.6220000e-01   9.2356391e-01
   4.6240000e-01   9.2349570e-01
   4.6260000e-01   9.2342753e-01
   4.6280000e-01   9.2335942e-01
   4.6300000e-01   9.2329135e-01
   4.6320000e-01   9.2322334e-01
   4.6340000e-01   9.2315537e-01
   4.6360000e-01   9.2308746e-01
   4.6380000e-01   9.2301959e-01
   4.6400000e-01   9.2295178e-01
   4.6420000e-01   9.2288401e-01
   4.6440000e-01   9.2281630e-01
   4.6460000e-01   9.2274863e-01
   4.6480000e-01   9.2268102e-01
   4.6500000e-01   9.2261346e-01
   4.6520000e-01   9.2254594e-01
   4.6540000e-01   9.2247848e-01
   4.6560000e-01   9.2241107e-01
   4.6580000e-01   9.2234371e-01
   4.6600000e-01   9.2227640e-01
   4.6620000e-01   9.2220914e-01
   4.6640000e-01   9.2214194e-01
   4.6660000e-01   9.2207478e-01
   4.6680000e-01   9.2200768e-01
   4.6700000e-01   9.2194063e-01
   4.6720000e-01   9.2187362e-01
   4.6740000e-01   9.2180668e-01
   4.6760000e-01   9.2173978e-01
   4.6780000e-01   9.2167293e-01
   4.6800000e-01   9.2160614e-01
   4.6820000e-01   9.2153939e-01
   4.6840000e-01   9.2147270e-01
   4.6860000e-01   9.2140606e-01
   4.6880000e-01   9.2133948e-01
   4.6900000e-01   9.2127294e-01
   4.6920000e-01   9.2120646e-01
   4.6940000e-01   9.2114003e-01
   4.6960000e-01   9.2107366e-01
   4.6980000e-01   9.2100733e-01
   4.7000000e-01   9.2094106e-01
   4.7020000e-01   9.2087484e-01
   4.7040000e-01   9.2080867e-01
   4.7060000e-01   9.2074256e-01
   4.7080000e-01   9.2067650e-01
   4.7100000e-01   9.2061049e-01
   4.7120000e-01   9.2054453e-01
   4.7140000e-01   9.2047863e-01
   4.7160000e-01   9.2041278e-01
   4.7180000e-01   9.2034699e-01
   4.7200000e-01   9.2028125e-01
   4.7220000e-01   9.2021556e-01
   4.7240000e-01   9.2014992e-01
   4.7260000e-01   9.2008434e-01
   4.7280000e-01   9.2001881e-01
   4.7300000e-01   9.1995334e-01
   4.7320000e-01   9.1988792e-01
   4.7340000e-01   9.1982255e-01
   4.7360000e-01   9.1975724e-01
   4.7380000e-01   9.1969198e-01
   4.7400000e-01   9.1962678e-01
   4.7420000e-01   9.1956163e-01
   4.7440000e-01   9.1949653e-01
   4.7460000e-01   9.1943149e-01
   4.7480000e-01   9.1936650e-01
   4.7500000e-01   9.1930157e-01
   4.7520000e-01   9.1923669e-01
   4.7540000e-01   9.1917187e-01
   4.7560000e-01   9.1910710e-01
   4.7580000e-01   9.1904238e-01
   4.7600000e-01   9.1897772e-01
   4.7620000e-01   9.1891312e-01
   4.7640000e-01   9.1884857e-01
   4.7660000e-01   9.1878407e-01
   4.7680000e-01   9.1871964e-01
   4.7700000e-01   9.1865525e-01
   4.7720000e-01   9.1859092e-01
   4.7740000e-01   9.1852665e-01
   4.7760000e-01   9.1846243e-01
   4.7780000e-01   9.1839827e-01
   4.7800000e-01   9.1833416e-01
   4.7820000e-01   9.1827011e-01
   4.7840000e-01   9.1820612e-01
   4.7860000e-01   9.1814218e-01
   4.7880000e-01   9.1807829e-01
   4.7900000e-01   9.1801446e-01
   4.7920000e-01   9.1795069e-01
   4.7940000e-01   9.1788698e-01
   4.7960000e-01   9.1782332e-01
   4.7980000e-01   9.1775971e-01
   4.8000000e-01   9.1769617e-01
   4.8020000e-01   9.1763268e-01
   4.8040000e-01   9.1756924e-01
   4.8060000e-01   9.1750587e-01
   4.8080000e-01   9.1744255e-01
   4.8100000e-01   9.1737928e-01
   4.8120000e-01   9.1731608e-01
   4.8140000e-01   9.1725292e-01
   4.8160000e-01   9.1718983e-01
   4.8180000e-01   9.1712680e-01
   4.8200000e-01   9.1706382e-01
   4.8220000e-01   9.1700089e-01
   4.8240000e-01   9.1693803e-01
   4.8260000e-01   9.1687522e-01
   4.8280000e-01   9.1681247e-01
   4.8300000e-01   9.1674978e-01
   4.8320000e-01   9.1668715e-01
   4.8340000e-01   9.1662457e-01
   4.8360000e-01   9.1656205e-01
   4.8380000e-01   9.1649959e-01
   4.8400000e-01   9.1643718e-01
   4.8420000e-01   9.1637484e-01
   4.8440000e-01   9.1631255e-01
   4.8460000e-01   9.1625032e-01
   4.8480000e-01   9.1618815e-01
   4.8500000e-01   9.1612603e-01
   4.8520000e-01   9.1606398e-01
   4.8540000e-01   9.1600198e-01
   4.8560000e-01   9.1594004e-01
   4.8580000e-01   9.1587816e-01
   4.8600000e-01   9.1581634e-01
   4.8620000e-01   9.1575458e-01
   4.8640000e-01   9.1569287e-01
   4.8660000e-01   9.1563123e-01
   4.8680000e-01   9.1556964e-01
   4.8700000e-01   9.1550812e-01
   4.8720000e-01   9.1544665e-01
   4.8740000e-01   9.1538524e-01
   4.8760000e-01   9.1532389e-01
   4.8780000e-01   9.1526260e-01
   4.8800000e-01   9.1520136e-01
   4.8820000e-01   9.1514019e-01
   4.8840000e-01   9.1507908e-01
   4.8860000e-01   9.1501803e-01
   4.8880000e-01   9.1495703e-01
   4.8900000e-01   9.1489610e-01
   4.8920000e-01   9.1483522e-01
   4.8940000e-01   9.1477441e-01
   4.8960000e-01   9.1471366e-01
   4.8980000e-01   9.1465296e-01
   4.9000000e-01   9.1459233e-01
   4.9020000e-01   9.1453175e-01
   4.9040000e-01   9.1447124e-01
   4.9060000e-01   9.1441078e-01
   4.9080000e-01   9.1435039e-01
   4.9100000e-01   9.1429006e-01
   4.9120000e-01   9.1422979e-01
   4.9140000e-01   9.1416958e-01
   4.9160000e-01   9.1410944e-01
   4.9180000e-01   9.1404935e-01
   4.9200000e-01   9.1398932e-01
   4.9220000e-01   9.1392935e-01
   4.9240000e-01   9.1386945e-01
   4.9260000e-01   9.1380960e-01
   4.9280000e-01   9.1374982e-01
   4.9300000e-01   9.1369010e-01
   4.9320000e-01   9.1363044e-01
   4.9340000e-01   9.1357084e-01
   4.9360000e-01   9.1351130e-01
   4.9380000e-01   9.1345182e-01
   4.9400000e-01   9.1339241e-01
   4.9420000e-01   9.1333305e-01
   4.9440000e-01   9.1327376e-01
   4.9460000e-01   9.1321453e-01
   4.9480000e-01   9.1315536e-01
   4.9500000e-01   9.1309626e-01
   4.9520000e-01   9.1303721e-01
   4.9540000e-01   9.1297823e-01
   4.9560000e-01   9.1291931e-01
   4.9580000e-01   9.1286045e-01
   4.9600000e-01   9.1280166e-01
   4.9620000e-01   9.1274293e-01
   4.9640000e-01   9.1268427e-01
   4.9660000e-01   9.1262566e-01
   4.9680000e-01   9.1256712e-01
   4.9700000e-01   9.1250864e-01
   4.9720000e-01   9.1245023e-01
   4.9740000e-01   9.1239187e-01
   4.9760000e-01   9.1233358e-01
   4.9780000e-01   9.1227535e-01
   4.9800000e-01   9.1221719e-01
   4.9820000e-01   9.1215909e-01
   4.9840000e-01   9.1210105e-01
   4.9860000e-01   9.1204307e-01
   4.9880000e-01   9.1198516e-01
   4.9900000e-01   9.1192731e-01
   4.9920000e-01   9.1186952e-01
   4.9940000e-01   9.1181180e-01
   4.9960000e-01   9.1175414e-01
   4.9980000e-01   9.1169655e-01
   5.0000000e-01   9.1163902e-01
   5.0020000e-01   9.1158155e-01
   5.0040000e-01   9.1152415e-01
   5.0060000e-01   9.1146682e-01
   5.0080000e-01   9.1140954e-01
   5.0100000e-01   9.1135233e-01
   5.0120000e-01   9.1129519e-01
   5.0140000e-01   9.1123811e-01
   5.0160000e-01   9.1118109e-01
   5.0180000e-01   9.1112413e-01
   5.0200000e-01   9.1106725e-01
   5.0220000e-01   9.1101042e-01
   5.0240000e-01   9.1095366e-01
   5.0260000e-01   9.1089711e-01
   5.0280000e-01   9.1084064e-01
   5.0300000e-01   9.1078423e-01
   5.0320000e-01   9.1072788e-01
   5.0340000e-01   9.1067160e-01
   5.0360000e-01   9.1061539e-01
   5.0380000e-01   9.1055924e-01
   5.0400000e-01   9.1050316e-01
   5.0420000e-01   9.1044714e-01
   5.0440000e-01   9.1039118e-01
   5.0460000e-01   9.1033529e-01
   5.0480000e-01   9.1027947e-01
   5.0500000e-01   9.1022371e-01
   5.0520000e-01   9.1016802e-01
   5.0540000e-01   9.1011239e-01
   5.0560000e-01   9.1005683e-01
   5.0580000e-01   9.1000133e-01
   5.0600000e-01   9.0994590e-01
   5.0620000e-01   9.0989053e-01
   5.0640000e-01   9.0983523e-01
   5.0660000e-01   9.0978000e-01
   5.0680000e-01   9.0972483e-01
   5.0700000e-01   9.0966973e-01
   5.0720000e-01   9.0961469e-01
   5.0740000e-01   9.0955972e-01
   5.0760000e-01   9.0950482e-01
   5.0780000e-01   9.0944998e-01
   5.0800000e-01   9.0939521e-01
   5.0820000e-01   9.0934051e-01
   5.0840000e-01   9.0928587e-01
   5.0860000e-01   9.0923130e-01
   5.0880000e-01   9.0917679e-01
   5.0900000e-01   9.0912235e-01
   5.0920000e-01   9.0906798e-01
   5.0940000e-01   9.0901367e-01
   5.0960000e-01   9.0895943e-01
   5.0980000e-01   9.0890526e-01
   5.1000000e-01   9.0885116e-01
   5.1020000e-01   9.0879712e-01
   5.1040000e-01   9.0874315e-01
   5.1060000e-01   9.0868925e-01
   5.1080000e-01   9.0863541e-01
   5.1100000e-01   9.0858164e-01
   5.1120000e-01   9.0852825e-01
   5.1140000e-01   9.0847495e-01
   5.1160000e-01   9.0842171e-01
   5.1180000e-01   9.0836855e-01
   5.1200000e-01   9.0831545e-01
   5.1220000e-01   9.0826242e-01
   5.1240000e-01   9.0820946e-01
   5.1260000e-01   9.0815657e-01
   5.1280000e-01   9.0810374e-01
   5.1300000e-01   9.0805098e-01
   5.1320000e-01   9.0799829e-01
   5.1340000e-01   9.0794567e-01
   5.1360000e-01   9.0789311e-01
   5.1380000e-01   9.0784063e-01
   5.1400000e-01   9.0778821e-01
   5.1420000e-01   9.0773586e-01
   5.1440000e-01   9.0768357e-01
   5.1460000e-01   9.0763136e-01
   5.1480000e-01   9.0757921e-01
   5.1500000e-01   9.0752714e-01
   5.1520000e-01   9.0747513e-01
   5.1540000e-01   9.0742319e-01
   5.1560000e-01   9.0737132e-01
   5.1580000e-01   9.0731951e-01
   5.1600000e-01   9.0726778e-01
   5.1620000e-01   9.0721612e-01
   5.1640000e-01   9.0716452e-01
   5.1660000e-01   9.0711299e-01
   5.1680000e-01   9.0706154e-01
   5.1700000e-01   9.0701015e-01
   5.1720000e-01   9.0695883e-01
   5.1740000e-01   9.0690758e-01
   5.1760000e-01   9.0685640e-01
   5.1780000e-01   9.0680529e-01
   5.1800000e-01   9.0675424e-01
   5.1820000e-01   9.0670327e-01
   5.1840000e-01   9.0665237e-01
   5.1860000e-01   9.0660153e-01
   5.1880000e-01   9.0655077e-01
   5.1900000e-01   9.0650008e-01
   5.1920000e-01   9.0644945e-01
   5.1940000e-01   9.0639890e-01
   5.1960000e-01   9.0634841e-01
   5.1980000e-01   9.0629800e-01
   5.2000000e-01   9.0624765e-01
   5.2020000e-01   9.0619738e-01
   5.2040000e-01   9.0614717e-01
   5.2060000e-01   9.0609704e-01
   5.2080000e-01   9.0604697e-01
   5.2100000e-01   9.0599698e-01
   5.2120000e-01   9.0594705e-01
   5.2140000e-01   9.0589720e-01
   5.2160000e-01   9.0584742e-01
   5.2180000e-01   9.0579770e-01
   5.2200000e-01   9.0574806e-01
   5.2220000e-01   9.0569849e-01
   5.2240000e-01   9.0564899e-01
   5.2260000e-01   9.0559965e-01
   5.2280000e-01   9.0555059e-01
   5.2300000e-01   9.0550160e-01
   5.2320000e-01   9.0545268e-01
   5.2340000e-01   9.0540383e-01
   5.2360000e-01   9.0535505e-01
   5.2380000e-01   9.0530634e-01
   5.2400000e-01   9.0525770e-01
   5.2420000e-01   9.0520914e-01
   5.2440000e-01   9.0516065e-01
   5.2460000e-01   9.0511223e-01
   5.2480000e-01   9.0506388e-01
   5.2500000e-01   9.0501560e-01
   5.2520000e-01   9.0496739e-01
   5.2540000e-01   9.0491926e-01
   5.2560000e-01   9.0487120e-01
   5.2580000e-01   9.0482321e-01
   5.2600000e-01   9.0477529e-01
   5.2620000e-01   9.0472744e-01
   5.2640000e-01   9.0467967e-01
   5.2660000e-01   9.0463197e-01
   5.2680000e-01   9.0458434e-01
   5.2700000e-01   9.0453678e-01
   5.2720000e-01   9.0448930e-01
   5.2740000e-01   9.0444189e-01
   5.2760000e-01   9.0439455e-01
   5.2780000e-01   9.0434728e-01
   5.2800000e-01   9.0430009e-01
   5.2820000e-01   9.0425297e-01
   5.2840000e-01   9.0420592e-01
   5.2860000e-01   9.0415894e-01
   5.2880000e-01   9.0411204e-01
   5.2900000e-01   9.0406521e-01
   5.2920000e-01   9.0401845e-01
   5.2940000e-01   9.0397177e-01
   5.2960000e-01   9.0392515e-01
   5.2980000e-01   9.0387862e-01
   5.3000000e-01   9.0383215e-01
   5.3020000e-01   9.0378576e-01
   5.3040000e-01   9.0373944e-01
   5.3060000e-01   9.0369320e-01
   5.3080000e-01   9.0364703e-01
   5.3100000e-01   9.0360093e-01
   5.3120000e-01   9.0355490e-01
   5.3140000e-01   9.0350895e-01
   5.3160000e-01   9.0346307e-01
   5.3180000e-01   9.0341727e-01
   5.3200000e-01   9.0337154e-01
   5.3220000e-01   9.0332589e-01
   5.3240000e-01   9.0328030e-01
   5.3260000e-01   9.0323480e-01
   5.3280000e-01   9.0318936e-01
   5.3300000e-01   9.0314400e-01
   5.3320000e-01   9.0309871e-01
   5.3340000e-01   9.0305350e-01
   5.3360000e-01   9.0300836e-01
   5.3380000e-01   9.0296330e-01
   5.3400000e-01   9.0291831e-01
   5.3420000e-01   9.0287340e-01
   5.3440000e-01   9.0282856e-01
   5.3460000e-01   9.0278379e-01
   5.3480000e-01   9.0273910e-01
   5.3500000e-01   9.0269448e-01
   5.3520000e-01   9.0264994e-01
   5.3540000e-01   9.0260547e-01
   5.3560000e-01   9.0256108e-01
   5.3580000e-01   9.0251676e-01
   5.3600000e-01   9.0247251e-01
   5.3620000e-01   9.0242835e-01
   5.3640000e-01   9.0238425e-01
   5.3660000e-01   9.0234023e-01
   5.3680000e-01   9.0229629e-01
   5.3700000e-01   9.0225242e-01
   5.3720000e-01   9.0220863e-01
   5.3740000e-01   9.0216491e-01
   5.3760000e-01   9.0212126e-01
   5.3780000e-01   9.0207770e-01
   5.3800000e-01   9.0203420e-01
   5.3820000e-01   9.0199079e-01
   5.3840000e-01   9.0194745e-01
   5.3860000e-01   9.0190418e-01
   5.3880000e-01   9.0186099e-01
   5.3900000e-01   9.0181788e-01
   5.3920000e-01   9.0177484e-01
   5.3940000e-01   9.0173188e-01
   5.3960000e-01   9.0168899e-01
   5.3980000e-01   9.0164618e-01
   5.4000000e-01   9.0160345e-01
   5.4020000e-01   9.0156018e-01
   5.4040000e-01   9.0151680e-01
   5.4060000e-01   9.0147349e-01
   5.4080000e-01   9.0143026e-01
   5.4100000e-01   9.0138711e-01
   5.4120000e-01   9.0134404e-01
   5.4140000e-01   9.0130104e-01
   5.4160000e-01   9.0125811e-01
   5.4180000e-01   9.0121527e-01
   5.4200000e-01   9.0117249e-01
   5.4220000e-01   9.0112980e-01
   5.4240000e-01   9.0108718e-01
   5.4260000e-01   9.0104464e-01
   5.4280000e-01   9.0100217e-01
   5.4300000e-01   9.0095979e-01
   5.4320000e-01   9.0091747e-01
   5.4340000e-01   9.0087524e-01
   5.4360000e-01   9.0083308e-01
   5.4380000e-01   9.0079100e-01
   5.4400000e-01   9.0074899e-01
   5.4420000e-01   9.0070706e-01
   5.4440000e-01   9.0066521e-01
   5.4460000e-01   9.0062344e-01
   5.4480000e-01   9.0058174e-01
   5.4500000e-01   9.0054012e-01
   5.4520000e-01   9.0049858e-01
   5.4540000e-01   9.0045711e-01
   5.4560000e-01   9.0041572e-01
   5.4580000e-01   9.0037441e-01
   5.4600000e-01   9.0033317e-01
   5.4620000e-01   9.0029202e-01
   5.4640000e-01   9.0025094e-01
   5.4660000e-01   9.0020993e-01
   5.4680000e-01   9.0016901e-01
   5.4700000e-01   9.0012816e-01
   5.4720000e-01   9.0008739e-01
   5.4740000e-01   9.0004670e-01
   5.4760000e-01   9.0000609e-01
   5.4780000e-01   8.9996556e-01
   5.4800000e-01   8.9992511e-01
   5.4820000e-01   8.9988474e-01
   5.4840000e-01   8.9984444e-01
   5.4860000e-01   8.9980423e-01
   5.4880000e-01   8.9976410e-01
   5.4900000e-01   8.9972404e-01
   5.4920000e-01   8.9968407e-01
   5.4940000e-01   8.9964418e-01
   5.4960000e-01   8.9960436e-01
   5.4980000e-01   8.9956463e-01
   5.5000000e-01   8.9952497e-01
   5.5020000e-01   8.9948540e-01
   5.5040000e-01   8.9944590e-01
   5.5060000e-01   8.9940649e-01
   5.5080000e-01   8.9936715e-01
   5.5100000e-01   8.9932790e-01
   5.5120000e-01   8.9928873e-01
   5.5140000e-01   8.9924963e-01
   5.5160000e-01   8.9921062e-01
   5.5180000e-01   8.9917170e-01
   5.5200000e-01   8.9913286e-01
   5.5220000e-01   8.9909410e-01
   5.5240000e-01   8.9905542e-01
   5.5260000e-01   8.9901682e-01
   5.5280000e-01   8.9897830e-01
   5.5300000e-01   8.9893987e-01
   5.5320000e-01   8.9890151e-01
   5.5340000e-01   8.9886323e-01
   5.5360000e-01   8.9882504e-01
   5.5380000e-01   8.9878692e-01
   5.5400000e-01   8.9874889e-01
   5.5420000e-01   8.9871094e-01
   5.5440000e-01   8.9867307e-01
   5.5460000e-01   8.9863528e-01
   5.5480000e-01   8.9859757e-01
   5.5500000e-01   8.9855995e-01
   5.5520000e-01   8.9852240e-01
   5.5540000e-01   8.9848494e-01
   5.5560000e-01   8.9844755e-01
   5.5580000e-01   8.9841025e-01
   5.5600000e-01   8.9837303e-01
   5.5620000e-01   8.9833589e-01
   5.5640000e-01   8.9829883e-01
   5.5660000e-01   8.9826185e-01
   5.5680000e-01   8.9822496e-01
   5.5700000e-01   8.9818814e-01
   5.5720000e-01   8.9815141e-01
   5.5740000e-01   8.9811476e-01
   5.5760000e-01   8.9807819e-01
   5.5780000e-01   8.9804171e-01
   5.5800000e-01   8.9800530e-01
   5.5820000e-01   8.9796898e-01
   5.5840000e-01   8.9793273e-01
   5.5860000e-01   8.9789657e-01
   5.5880000e-01   8.9786050e-01
   5.5900000e-01   8.9782450e-01
   5.5920000e-01   8.9778858e-01
   5.5940000e-01   8.9775275e-01
   5.5960000e-01   8.9771700e-01
   5.5980000e-01   8.9768133e-01
   5.6000000e-01   8.9764575e-01
   5.6020000e-01   8.9761024e-01
   5.6040000e-01   8.9757482e-01
   5.6060000e-01   8.9753948e-01
   5.6080000e-01   8.9750423e-01
   5.6100000e-01   8.9746905e-01
   5.6120000e-01   8.9743396e-01
   5.6140000e-01   8.9739895e-01
   5.6160000e-01   8.9736402e-01
   5.6180000e-01   8.9732922e-01
   5.6200000e-01   8.9729451e-01
   5.6220000e-01   8.9725987e-01
   5.6240000e-01   8.9722533e-01
   5.6260000e-01   8.9719086e-01
   5.6280000e-01   8.9715648e-01
   5.6300000e-01   8.9712218e-01
   5.6320000e-01   8.9708796e-01
   5.6340000e-01   8.9705382e-01
   5.6360000e-01   8.9701977e-01
   5.6380000e-01   8.9698580e-01
   5.6400000e-01   8.9695192e-01
   5.6420000e-01   8.9691811e-01
   5.6440000e-01   8.9688440e-01
   5.6460000e-01   8.9685076e-01
   5.6480000e-01   8.9681721e-01
   5.6500000e-01   8.9678374e-01
   5.6520000e-01   8.9675035e-01
   5.6540000e-01   8.9671704e-01
   5.6560000e-01   8.9668382e-01
   5.6580000e-01   8.9665069e-01
   5.6600000e-01   8.9661763e-01
   5.6620000e-01   8.9658466e-01
   5.6640000e-01   8.9655178e-01
   5.6660000e-01   8.9651898e-01
   5.6680000e-01   8.9648626e-01
   5.6700000e-01   8.9645362e-01
   5.6720000e-01   8.9642107e-01
   5.6740000e-01   8.9638860e-01
   5.6760000e-01   8.9635622e-01
   5.6780000e-01   8.9632391e-01
   5.6800000e-01   8.9629170e-01
   5.6820000e-01   8.9625956e-01
   5.6840000e-01   8.9622752e-01
   5.6860000e-01   8.9619555e-01
   5.6880000e-01   8.9616367e-01
   5.6900000e-01   8.9613187e-01
   5.6920000e-01   8.9610016e-01
   5.6940000e-01   8.9606853e-01
   5.6960000e-01   8.9603698e-01
   5.6980000e-01   8.9600552e-01
   5.7000000e-01   8.9597415e-01
   5.7020000e-01   8.9594285e-01
   5.7040000e-01   8.9591165e-01
   5.7060000e-01   8.9588052e-01
   5.7080000e-01   8.9584948e-01
   5.7100000e-01   8.9581853e-01
   5.7120000e-01   8.9578766e-01
   5.7140000e-01   8.9575687e-01
   5.7160000e-01   8.9572617e-01
   5.7180000e-01   8.9569555e-01
   5.7200000e-01   8.9566502e-01
   5.7220000e-01   8.9563457e-01
   5.7240000e-01   8.9560421e-01
   5.7260000e-01   8.9557393e-01
   5.7280000e-01   8.9554373e-01
   5.7300000e-01   8.9551362e-01
   5.7320000e-01   8.9548360e-01
   5.7340000e-01   8.9545366e-01
   5.7360000e-01   8.9542381e-01
   5.7380000e-01   8.9539404e-01
   5.7400000e-01   8.9536435e-01
   5.7420000e-01   8.9533475e-01
   5.7440000e-01   8.9530524e-01
   5.7460000e-01   8.9527581e-01
   5.7480000e-01   8.9524646e-01
   5.7500000e-01   8.9521720e-01
   5.7520000e-01   8.9518803e-01
   5.7540000e-01   8.9515894e-01
   5.7560000e-01   8.9512993e-01
   5.7580000e-01   8.9510102e-01
   5.7600000e-01   8.9507218e-01
   5.7620000e-01   8.9504343e-01
   5.7640000e-01   8.9501477e-01
   5.7660000e-01   8.9498619e-01
   5.7680000e-01   8.9495770e-01
   5.7700000e-01   8.9492930e-01
   5.7720000e-01   8.9490097e-01
   5.7740000e-01   8.9487274e-01
   5.7760000e-01   8.9484459e-01
   5.7780000e-01   8.9481653e-01
   5.7800000e-01   8.9478855e-01
   5.7820000e-01   8.9476065e-01
   5.7840000e-01   8.9473285e-01
   5.7860000e-01   8.9470512e-01
   5.7880000e-01   8.9467749e-01
   5.7900000e-01   8.9464994e-01
   5.7920000e-01   8.9462248e-01
   5.7940000e-01   8.9459510e-01
   5.7960000e-01   8.9456781e-01
   5.7980000e-01   8.9454060e-01
   5.8000000e-01   8.9451348e-01
   5.8020000e-01   8.9448644e-01
   5.8040000e-01   8.9445950e-01
   5.8060000e-01   8.9443263e-01
   5.8080000e-01   8.9440586e-01
   5.8100000e-01   8.9437917e-01
   5.8120000e-01   8.9435257e-01
   5.8140000e-01   8.9432605e-01
   5.8160000e-01   8.9429962e-01
   5.8180000e-01   8.9427327e-01
   5.8200000e-01   8.9424701e-01
   5.8220000e-01   8.9422084e-01
   5.8240000e-01   8.9419476e-01
   5.8260000e-01   8.9416876e-01
   5.8280000e-01   8.9414284e-01
   5.8300000e-01   8.9411702e-01
   5.8320000e-01   8.9409128e-01
   5.8340000e-01   8.9406579e-01
   5.8360000e-01   8.9404055e-01
   5.8380000e-01   8.9401540e-01
   5.8400000e-01   8.9399034e-01
   5.8420000e-01   8.9396537e-01
   5.8440000e-01   8.9394048e-01
   5.8460000e-01   8.9391568e-01
   5.8480000e-01   8.9389096e-01
   5.8500000e-01   8.9386634e-01
   5.8520000e-01   8.9384180e-01
   5.8540000e-01   8.9381734e-01
   5.8560000e-01   8.9379298e-01
   5.8580000e-01   8.9376870e-01
   5.8600000e-01   8.9374451e-01
   5.8620000e-01   8.9372040e-01
   5.8640000e-01   8.9369639e-01
   5.8660000e-01   8.9367246e-01
   5.8680000e-01   8.9364861e-01
   5.8700000e-01   8.9362486e-01
   5.8720000e-01   8.9360119e-01
   5.8740000e-01   8.9357761e-01
   5.8760000e-01   8.9355842e-01
   5.8780000e-01   8.9353938e-01
   5.8800000e-01   8.9352043e-01
   5.8820000e-01   8.9350156e-01
   5.8840000e-01   8.9348278e-01
   5.8860000e-01   8.9346409e-01
   5.8880000e-01   8.9344549e-01
   5.8900000e-01   8.9342698e-01
   5.8920000e-01   8.9340855e-01
   5.8940000e-01   8.9339021e-01
   5.8960000e-01   8.9337196e-01
   5.8980000e-01   8.9335380e-01
   5.9000000e-01   8.9333573e-01
   5.9020000e-01   8.9331774e-01
   5.9040000e-01   8.9329985e-01
   5.9060000e-01   8.9328204e-01
   5.9080000e-01   8.9326432e-01
   5.9100000e-01   8.9324669e-01
   5.9120000e-01   8.9322914e-01
   5.9140000e-01   8.9321168e-01
   5.9160000e-01   8.9319432e-01
   5.9180000e-01   8.9317704e-01
   5.9200000e-01   8.9315985e-01
   5.9220000e-01   8.9314274e-01
   5.9240000e-01   8.9312573e-01
   5.9260000e-01   8.9310880e-01
   5.9280000e-01   8.9309197e-01
   5.9300000e-01   8.9307522e-01
   5.9320000e-01   8.9305856e-01
   5.9340000e-01   8.9304198e-01
   5.9360000e-01   8.9302550e-01
   5.9380000e-01   8.9300911e-01
   5.9400000e-01   8.9299280e-01
   5.9420000e-01   8.9297658e-01
   5.9440000e-01   8.9296045e-01
   5.9460000e-01   8.9294441e-01
   5.9480000e-01   8.9292846e-01
   5.9500000e-01   8.9291259e-01
   5.9520000e-01   8.9289682e-01
   5.9540000e-01   8.9288113e-01
   5.9560000e-01   8.9286553e-01
   5.9580000e-01   8.9285002e-01
   5.9600000e-01   8.9283460e-01
   5.9620000e-01   8.9281927e-01
   5.9640000e-01   8.9280403e-01
   5.9660000e-01   8.9278887e-01
   5.9680000e-01   8.9277381e-01
   5.9700000e-01   8.9275883e-01
   5.9720000e-01   8.9274394e-01
   5.9740000e-01   8.9272915e-01
   5.9760000e-01   8.9271444e-01
   5.9780000e-01   8.9269981e-01
   5.9800000e-01   8.9268528e-01
   5.9820000e-01   8.9267084e-01
   5.9840000e-01   8.9265648e-01
   5.9860000e-01   8.9264213e-01
   5.9880000e-01   8.9262741e-01
   5.9900000e-01   8.9261277e-01
   5.9920000e-01   8.9259822e-01
   5.9940000e-01   8.9258376e-01
   5.9960000e-01   8.9256939e-01
   5.9980000e-01   8.9255511e-01
   6.0000000e-01   8.9254092e-01
   6.0020000e-01   8.9252682e-01
   6.0040000e-01   8.9251280e-01
   6.0060000e-01   8.9249887e-01
   6.0080000e-01   8.9248504e-01
   6.0100000e-01   8.9247129e-01
   6.0120000e-01   8.9245763e-01
   6.0140000e-01   8.9244406e-01
   6.0160000e-01   8.9243058e-01
   6.0180000e-01   8.9241718e-01
   6.0200000e-01   8.9240388e-01
   6.0220000e-01   8.9239067e-01
   6.0240000e-01   8.9237755e-01
   6.0260000e-01   8.9236452e-01
   6.0280000e-01   8.9235158e-01
   6.0300000e-01   8.9233873e-01
   6.0320000e-01   8.9232597e-01
   6.0340000e-01   8.9231330e-01
   6.0360000e-01   8.9230072e-01
   6.0380000e-01   8.9228823e-01
   6.0400000e-01   8.9227615e-01
   6.0420000e-01   8.9226431e-01
   6.0440000e-01   8.9225256e-01
   6.0460000e-01   8.9224091e-01
   6.0480000e-01   8.9222934e-01
   6.0500000e-01   8.9221786e-01
   6.0520000e-01   8.9220647e-01
   6.0540000e-01   8.9219517e-01
   6.0560000e-01   8.9218397e-01
   6.0580000e-01   8.9217285e-01
   6.0600000e-01   8.9216183e-01
   6.0620000e-01   8.9215089e-01
   6.0640000e-01   8.9214005e-01
   6.0660000e-01   8.9212929e-01
   6.0680000e-01   8.9211863e-01
   6.0700000e-01   8.9210805e-01
   6.0720000e-01   8.9209757e-01
   6.0740000e-01   8.9208718e-01
   6.0760000e-01   8.9207688e-01
   6.0780000e-01   8.9206667e-01
   6.0800000e-01   8.9205655e-01
   6.0820000e-01   8.9204652e-01
   6.0840000e-01   8.9203658e-01
   6.0860000e-01   8.9202673e-01
   6.0880000e-01   8.9201697e-01
   6.0900000e-01   8.9200731e-01
   6.0920000e-01   8.9199773e-01
   6.0940000e-01   8.9198824e-01
   6.0960000e-01   8.9197885e-01
   6.0980000e-01   8.9196954e-01
   6.1000000e-01   8.9196033e-01
   6.1020000e-01   8.9195121e-01
   6.1040000e-01   8.9194217e-01
   6.1060000e-01   8.9193323e-01
   6.1080000e-01   8.9192438e-01
   6.1100000e-01   8.9191562e-01
   6.1120000e-01   8.9190695e-01
   6.1140000e-01   8.9189837e-01
   6.1160000e-01   8.9188989e-01
   6.1180000e-01   8.9188149e-01
   6.1200000e-01   8.9187318e-01
   6.1220000e-01   8.9186497e-01
   6.1240000e-01   8.9185684e-01
   6.1260000e-01   8.9184881e-01
   6.1280000e-01   8.9184087e-01
   6.1300000e-01   8.9183302e-01
   6.1320000e-01   8.9182525e-01
   6.1340000e-01   8.9181758e-01
   6.1360000e-01   8.9181000e-01
   6.1380000e-01   8.9180252e-01
   6.1400000e-01   8.9179512e-01
   6.1420000e-01   8.9178781e-01
   6.1440000e-01   8.9178060e-01
   6.1460000e-01   8.9177347e-01
   6.1480000e-01   8.9176644e-01
   6.1500000e-01   8.9175950e-01
   6.1520000e-01   8.9175264e-01
   6.1540000e-01   8.9174588e-01
   6.1560000e-01   8.9173921e-01
   6.1580000e-01   8.9173263e-01
   6.1600000e-01   8.9172615e-01
   6.1620000e-01   8.9171975e-01
   6.1640000e-01   8.9171344e-01
   6.1660000e-01   8.9170723e-01
   6.1680000e-01   8.9170110e-01
   6.1700000e-01   8.9169507e-01
   6.1720000e-01   8.9168913e-01
   6.1740000e-01   8.9168328e-01
   6.1760000e-01   8.9167752e-01
   6.1780000e-01   8.9167185e-01
   6.1800000e-01   8.9166627e-01
   6.1820000e-01   8.9166079e-01
   6.1840000e-01   8.9165539e-01
   6.1860000e-01   8.9165009e-01
   6.1880000e-01   8.9164487e-01
   6.1900000e-01   8.9163975e-01
   6.1920000e-01   8.9163472e-01
   6.1940000e-01   8.9162981e-01
   6.1960000e-01   8.9162502e-01
   6.1980000e-01   8.9162032e-01
   6.2000000e-01   8.9161571e-01
   6.2020000e-01   8.9161119e-01
   6.2040000e-01   8.9160677e-01
   6.2060000e-01   8.9160243e-01
   6.2080000e-01   8.9159819e-01
   6.2100000e-01   8.9159404e-01
   6.2120000e-01   8.9158998e-01
   6.2140000e-01   8.9158601e-01
   6.2160000e-01   8.9158213e-01
   6.2180000e-01   8.9157834e-01
   6.2200000e-01   8.9157465e-01
   6.2220000e-01   8.9157104e-01
   6.2240000e-01   8.9156753e-01
   6.2260000e-01   8.9156411e-01
   6.2280000e-01   8.9156078e-01
   6.2300000e-01   8.9155754e-01
   6.2320000e-01   8.9155439e-01
   6.2340000e-01   8.9155133e-01
   6.2360000e-01   8.9154836e-01
   6.2380000e-01   8.9154549e-01
   6.2400000e-01   8.9154270e-01
   6.2420000e-01   8.9154001e-01
   6.2440000e-01   8.9153741e-01
   6.2460000e-01   8.9153490e-01
   6.2480000e-01   8.9153248e-01
   6.2500000e-01   8.9153015e-01
   6.2520000e-01   8.9152792e-01
   6.2540000e-01   8.9152577e-01
   6.2560000e-01   8.9152372e-01
   6.2580000e-01   8.9152176e-01
   6.2600000e-01   8.9151989e-01
   6.2620000e-01   8.9151811e-01
   6.2640000e-01   8.9151642e-01
   6.2660000e-01   8.9151482e-01
   6.2680000e-01   8.9151331e-01
   6.2700000e-01   8.9151190e-01
   6.2720000e-01   8.9151057e-01
   6.2740000e-01   8.9150934e-01
   6.2760000e-01   8.9150820e-01
   6.2780000e-01   8.9150715e-01
   6.2800000e-01   8.9150619e-01
   6.2820000e-01   8.9150533e-01
   6.2840000e-01   8.9150455e-01
   6.2860000e-01   8.9150386e-01
   6.2880000e-01   8.9150327e-01
   6.2900000e-01   8.9150277e-01
   6.2920000e-01   8.9150236e-01
   6.2940000e-01   8.9150204e-01
   6.2960000e-01   8.9150181e-01
   6.2980000e-01   8.9150167e-01
   6.3000000e-01   8.9150163e-01


==> second_der_approx.dat <==
   0.0000000e+00  -3.2949114e+00
   2.0000000e-04  -3.2920759e+00
   4.0000000e-04  -3.2890046e+00
   6.0000000e-04  -3.2859226e+00
   8.0000000e-04  -3.2828300e+00
   1.0000000e-03  -3.2797267e+00
   1.2000000e-03  -3.2766129e+00
   1.4000000e-03  -3.2734884e+00
   1.6000000e-03  -3.2703532e+00
   1.8000000e-03  -3.2671992e+00
   2.0000000e-03  -3.2640049e+00
   2.2000000e-03  -3.2607999e+00
   2.4000000e-03  -3.2575843e+00
   2.6000000e-03  -3.2543581e+00
   2.8000000e-03  -3.2511213e+00
   3.0000000e-03  -3.2478740e+00
   3.2000000e-03  -3.2446160e+00
   3.4000000e-03  -3.2413474e+00
   3.6000000e-03  -3.2380683e+00
   3.8000000e-03  -3.2347786e+00
   4.0000000e-03  -3.2314782e+00
   4.2000000e-03  -3.2281673e+00
   4.4000000e-03  -3.2248458e+00
   4.6000000e-03  -3.2215137e+00
   4.8000000e-03  -3.2181710e+00
   5.0000000e-03  -3.2148177e+00
   5.2000000e-03  -3.2114538e+00
   5.4000000e-03  -3.2080794e+00
   5.6000000e-03  -3.2046943e+00
   5.8000000e-03  -3.2012987e+00
   6.0000000e-03  -3.1978925e+00
   6.2000000e-03  -3.1944757e+00
   6.4000000e-03  -3.1910483e+00
   6.6000000e-03  -3.1876104e+00
   6.8000000e-03  -3.1841619e+00
   7.0000000e-03  -3.1807028e+00
   7.2000000e-03  -3.1772331e+00
   7.4000000e-03  -3.1737528e+00
   7.6000000e-03  -3.1702620e+00
   7.8000000e-03  -3.1667606e+00
   8.0000000e-03  -3.1632486e+00
   8.2000000e-03  -3.1597261e+00
   8.4000000e-03  -3.1561930e+00
   8.6000000e-03  -3.1526493e+00
   8.8000000e-03  -3.1490950e+00
   9.0000000e-03  -3.1455302e+00
   9.2000000e-03  -3.1419548e+00
   9.4000000e-03  -3.1383689e+00
   9.6000000e-03  -3.1347724e+00
   9.8000000e-03  -3.1311653e+00
   1.0000000e-02  -3.1275477e+00
   1.0200000e-02  -3.1239195e+00
   1.0400000e-02  -3.1202807e+00
   1.0600000e-02  -3.1166314e+00
   1.0800000e-02  -3.1129716e+00
   1.1000000e-02  -3.1093012e+00
   1.1200000e-02  -3.1056202e+00
   1.1400000e-02  -3.1019268e+00
   1.1600000e-02  -3.0982203e+00
   1.1800000e-02  -3.0945034e+00
   1.2000000e-02  -3.0907758e+00
   1.2200000e-02  -3.0870378e+00
   1.2400000e-02  -3.0832891e+00
   1.2600000e-02  -3.0795300e+00
   1.2800000e-02  -3.0757602e+00
   1.3000000e-02  -3.0719800e+00
   1.3200000e-02  -3.0681892e+00
   1.3400000e-02  -3.0643879e+00
   1.3600000e-02  -3.0605760e+00
   1.3800000e-02  -3.0567536e+00
   1.4000000e-02  -3.0529206e+00
   1.4200000e-02  -3.0490772e+00
   1.4400000e-02  -3.0452232e+00
   1.4600000e-02  -3.0413586e+00
   1.4800000e-02  -3.0374836e+00
   1.5000000e-02  -3.0335980e+00
   1.5200000e-02  -3.0297019e+00
   1.5400000e-02  -3.0257952e+00
   1.5600000e-02  -3.0218781e+00
   1.5800000e-02  -3.0179498e+00
   1.6000000e-02  -3.0140104e+00
   1.6200000e-02  -3.0100606e+00
   1.6400000e-02  -3.0061002e+00
   1.6600000e-02  -3.0021293e+00
   1.6800000e-02  -2.9981420e+00
   1.7000000e-02  -2.9941323e+00
   1.7200000e-02  -2.9901119e+00
   1.7400000e-02  -2.9860810e+00
   1.7600000e-02  -2.9820396e+00
   1.7800000e-02  -2.9779863e+00
   1.8000000e-02  -2.9739221e+00
   1.8200000e-02  -2.9698475e+00
   1.8400000e-02  -2.9657623e+00
   1.8600000e-02  -2.9616665e+00
   1.8800000e-02  -2.9575603e+00
   1.9000000e-02  -2.9534435e+00
   1.9200000e-02  -2.9493162e+00
   1.9400000e-02  -2.9451783e+00
   1.9600000e-02  -2.9410300e+00
   1.9800000e-02  -2.9368711e+00
   2.0000000e-02  -2.9327018e+00
   2.0200000e-02  -2.9285219e+00
   2.0400000e-02  -2.9243315e+00
   2.0600000e-02  -2.9201305e+00
   2.0800000e-02  -2.9159190e+00
   2.1000000e-02  -2.9116970e+00
   2.1200000e-02  -2.9074645e+00
   2.1400000e-02  -2.9032215e+00
   2.1600000e-02  -2.8989681e+00
   2.1800000e-02  -2.8947041e+00
   2.2000000e-02  -2.8904296e+00
   2.2200000e-02  -2.8861447e+00
   2.2400000e-02  -2.8818492e+00
   2.2600000e-02  -2.8775433e+00
   2.2800000e-02  -2.8732270e+00
   2.3000000e-02  -2.8689001e+00
   2.3200000e-02  -2.8645628e+00
   2.3400000e-02  -2.8602150e+00
   2.3600000e-02  -2.8558567e+00
   2.3800000e-02  -2.8514880e+00
   2.4000000e-02  -2.8471088e+00
   2.4200000e-02  -2.8427191e+00
   2.4400000e-02  -2.8383190e+00
   2.4600000e-02  -2.8339085e+00
   2.4800000e-02  -2.8294875e+00
   2.5000000e-02  -2.8250560e+00
   2.5200000e-02  -2.8206141e+00
   2.5400000e-02  -2.8161618e+00
   2.5600000e-02  -2.8116989e+00
   2.5800000e-02  -2.8072255e+00
   2.6000000e-02  -2.8027416e+00
   2.6200000e-02  -2.7982473e+00
   2.6400000e-02  -2.7937425e+00
   2.6600000e-02  -2.7892274e+00
   2.6800000e-02  -2.7847018e+00
   2.7000000e-02  -2.7801658e+00
   2.7200000e-02  -2.7756194e+00
   2.7400000e-02  -2.7710626e+00
   2.7600000e-02  -2.7664953e+00
   2.7800000e-02  -2.7619177e+00
   2.8000000e-02  -2.7573297e+00
   2.8200000e-02  -2.7527312e+00
   2.8400000e-02  -2.7481224e+00
   2.8600000e-02  -2.7435032e+00
   2.8800000e-02  -2.7388736e+00
   2.9000000e-02  -2.7342336e+00
   2.9200000e-02  -2.7295833e+00
   2.9400000e-02  -2.7249225e+00
   2.9600000e-02  -2.7202514e+00
   2.9800000e-02  -2.7155699e+00
   3.0000000e-02  -2.7108781e+00
   3.0200000e-02  -2.7061759e+00
   3.0400000e-02  -2.7014633e+00
   3.0600000e-02  -2.6967403e+00
   3.0800000e-02  -2.6920070e+00
   3.1000000e-02  -2.6872634e+00
   3.1200000e-02  -2.6825094e+00
   3.1400000e-02  -2.6777451e+00
   3.1600000e-02  -2.6729704e+00
   3.1800000e-02  -2.6681854e+00
   3.2000000e-02  -2.6633900e+00
   3.2200000e-02  -2.6585843e+00
   3.2400000e-02  -2.6537683e+00
   3.2600000e-02  -2.6489420e+00
   3.2800000e-02  -2.6441053e+00
   3.3000000e-02  -2.6392584e+00
   3.3200000e-02  -2.6344011e+00
   3.3400000e-02  -2.6295335e+00
   3.3600000e-02  -2.6246556e+00
   3.3800000e-02  -2.6197674e+00
   3.4000000e-02  -2.6148689e+00
   3.4200000e-02  -2.6099601e+00
   3.4400000e-02  -2.6050410e+00
   3.4600000e-02  -2.6001117e+00
   3.4800000e-02  -2.5951720e+00
   3.5000000e-02  -2.5902221e+00
   3.5200000e-02  -2.5852619e+00
   3.5400000e-02  -2.5802914e+00
   3.5600000e-02  -2.5753106e+00
   3.5800000e-02  -2.5703196e+00
   3.6000000e-02  -2.5653183e+00
   3.6200000e-02  -2.5603068e+00
   3.6400000e-02  -2.5552850e+00
   3.6600000e-02  -2.5502530e+00
   3.6800000e-02  -2.5452107e+00
   3.7000000e-02  -2.5401582e+00
   3.7200000e-02  -2.5350954e+00
   3.7400000e-02  -2.5300196e+00
   3.7600000e-02  -2.5249317e+00
   3.7800000e-02  -2.5198336e+00
   3.8000000e-02  -2.5147252e+00
   3.8200000e-02  -2.5096066e+00
   3.8400000e-02  -2.5044778e+00
   3.8600000e-02  -2.4993388e+00
   3.8800000e-02  -2.4941895e+00
   3.9000000e-02  -2.4890300e+00
   3.9200000e-02  -2.4838602e+00
   3.9400000e-02  -2.4786803e+00
   3.9600000e-02  -2.4734902e+00
   3.9800000e-02  -2.4682898e+00
   4.0000000e-02  -2.4630793e+00
   4.0200000e-02  -2.4578585e+00
   4.0400000e-02  -2.4526276e+00
   4.0600000e-02  -2.4473864e+00
   4.0800000e-02  -2.4421351e+00
   4.1000000e-02  -2.4368736e+00
   4.1200000e-02  -2.4316019e+00
   4.1400000e-02  -2.4263201e+00
   4.1600000e-02  -2.4210281e+00
   4.1800000e-02  -2.4157259e+00
   4.2000000e-02  -2.4104136e+00
   4.2200000e-02  -2.4050911e+00
   4.2400000e-02  -2.3997584e+00
   4.2600000e-02  -2.3944156e+00
   4.2800000e-02  -2.3890626e+00
   4.3000000e-02  -2.3836995e+00
   4.3200000e-02  -2.3783263e+00
   4.3400000e-02  -2.3729429e+00
   4.3600000e-02  -2.3675494e+00
   4.3800000e-02  -2.3621458e+00
   4.4000000e-02  -2.3567321e+00
   4.4200000e-02  -2.3513083e+00
   4.4400000e-02  -2.3458743e+00
   4.4600000e-02  -2.3404303e+00
   4.4800000e-02  -2.3349762e+00
   4.5000000e-02  -2.3295119e+00
   4.5200000e-02  -2.3240376e+00
   4.5400000e-02  -2.3185532e+00
   4.5600000e-02  -2.3130587e+00
   4.5800000e-02  -2.3075542e+00
   4.6000000e-02  -2.3020395e+00
   4.6200000e-02  -2.2965148e+00
   4.6400000e-02  -2.2909801e+00
   4.6600000e-02  -2.2854353e+00
   4.6800000e-02  -2.2798804e+00
   4.7000000e-02  -2.2743155e+00
   4.7200000e-02  -2.2687406e+00
   4.7400000e-02  -2.2631556e+00
   4.7600000e-02  -2.2575606e+00
   4.7800000e-02  -2.2519555e+00
   4.8000000e-02  -2.2463405e+00
   4.8200000e-02  -2.2407154e+00
   4.8400000e-02  -2.2350803e+00
   4.8600000e-02  -2.2294351e+00
   4.8800000e-02  -2.2237800e+00
   4.9000000e-02  -2.2181148e+00
   4.9200000e-02  -2.2124397e+00
   4.9400000e-02  -2.2067546e+00
   4.9600000e-02  -2.2010595e+00
   4.9800000e-02  -2.1953544e+00
   5.0000000e-02  -2.1896393e+00
   5.0200000e-02  -2.1839143e+00
   5.0400000e-02  -2.1781793e+00
   5.0600000e-02  -2.1724344e+00
   5.0800000e-02  -2.1666795e+00
   5.1000000e-02  -2.1609146e+00
   5.1200000e-02  -2.1551399e+00
   5.1400000e-02  -2.1493551e+00
   5.1600000e-02  -2.1435605e+00
   5.1800000e-02  -2.1377558e+00
   5.2000000e-02  -2.1319412e+00
   5.2200000e-02  -2.1261167e+00
   5.2400000e-02  -2.1202715e+00
   5.2600000e-02  -2.1144105e+00
   5.2800000e-02  -2.1085396e+00
   5.3000000e-02  -2.1026588e+00
   5.3200000e-02  -2.0967680e+00
   5.3400000e-02  -2.0908674e+00
   5.3600000e-02  -2.0849568e+00
   5.3800000e-02  -2.0790359e+00
   5.4000000e-02  -2.0731044e+00
   5.4200000e-02  -2.0671629e+00
   5.4400000e-02  -2.0612116e+00
   5.4600000e-02  -2.0552504e+00
   5.4800000e-02  -2.0492793e+00
   5.5000000e-02  -2.0432983e+00
   5.5200000e-02  -2.0373075e+00
   5.5400000e-02  -2.0313068e+00
   5.5600000e-02  -2.0252962e+00
   5.5800000e-02  -2.0192758e+00
   5.6000000e-02  -2.0132456e+00
   5.6200000e-02  -2.0072055e+00
   5.6400000e-02  -2.0011555e+00
   5.6600000e-02  -1.9950957e+00
   5.6800000e-02  -1.9890262e+00
   5.7000000e-02  -1.9829467e+00
   5.7200000e-02  -1.9768575e+00
   5.7400000e-02  -1.9707585e+00
   5.7600000e-02  -1.9646496e+00
   5.7800000e-02  -1.9585310e+00
   5.8000000e-02  -1.9524026e+00
   5.8200000e-02  -1.9462644e+00
   5.8400000e-02  -1.9401164e+00
   5.8600000e-02  -1.9339586e+00
   5.8800000e-02  -1.9277911e+00
   5.9000000e-02  -1.9216138e+00
   5.9200000e-02  -1.9154267e+00
   5.9400000e-02  -1.9092299e+00
   5.9600000e-02  -1.9030234e+00
   5.9800000e-02  -1.8968071e+00
   6.0000000e-02  -1.8905810e+00
   6.0200000e-02  -1.8843453e+00
   6.0400000e-02  -1.8780998e+00
   6.0600000e-02  -1.8718446e+00
   6.0800000e-02  -1.8655795e+00
   6.1000000e-02  -1.8593046e+00
   6.1200000e-02  -1.8530200e+00
   6.1400000e-02  -1.8467257e+00
   6.1600000e-02  -1.8404218e+00
   6.1800000e-02  -1.8341081e+00
   6.2000000e-02  -1.8277848e+00
   6.2200000e-02  -1.8214518e+00
   6.2400000e-02  -1.8151091e+00
   6.2600000e-02  -1.8087567e+00
   6.2800000e-02  -1.8023947e+00
   6.3000000e-02  -1.7960230e+00
   6.3200000e-02  -1.7896418e+00
   6.3400000e-02  -1.7832508e+00
   6.3600000e-02  -1.7768503e+00
   6.3800000e-02  -1.7704401e+00
   6.4000000e-02  -1.7640203e+00
   6.4200000e-02  -1.7575909e+00
   6.4400000e-02  -1.7511519e+00
   6.4600000e-02  -1.7447033e+00
   6.4800000e-02  -1.7382451e+00
   6.5000000e-02  -1.7317773e+00
   6.5200000e-02  -1.7252999e+00
   6.5400000e-02  -1.7188130e+00
   6.5600000e-02  -1.7123165e+00
   6.5800000e-02  -1.7058104e+00
   6.6000000e-02  -1.6992948e+00
   6.6200000e-02  -1.6927697e+00
   6.6400000e-02  -1.6862350e+00
   6.6600000e-02  -1.6796907e+00
   6.6800000e-02  -1.6731370e+00
   6.7000000e-02  -1.6665737e+00
   6.7200000e-02  -1.6600009e+00
   6.7400000e-02  -1.6534186e+00
   6.7600000e-02  -1.6468268e+00
   6.7800000e-02  -1.6402255e+00
   6.8000000e-02  -1.6336147e+00
   6.8200000e-02  -1.6269944e+00
   6.8400000e-02  -1.6203646e+00
   6.8600000e-02  -1.6137254e+00
   6.8800000e-02  -1.6070767e+00
   6.9000000e-02  -1.6004185e+00
   6.9200000e-02  -1.5937509e+00
   6.9400000e-02  -1.5870739e+00
   6.9600000e-02  -1.5803874e+00
   6.9800000e-02  -1.5736915e+00
   7.0000000e-02  -1.5669861e+00
   7.0200000e-02  -1.5602714e+00
   7.0400000e-02  -1.5535472e+00
   7.0600000e-02  -1.5468136e+00
   7.0800000e-02  -1.5400707e+00
   7.1000000e-02  -1.5333183e+00
   7.1200000e-02  -1.5265565e+00
   7.1400000e-02  -1.5197854e+00
   7.1600000e-02  -1.5130048e+00
   7.1800000e-02  -1.5062150e+00
   7.2000000e-02  -1.4994157e+00
   7.2200000e-02  -1.4926071e+00
   7.2400000e-02  -1.4857892e+00
   7.2600000e-02  -1.4789619e+00
   7.2800000e-02  -1.4721252e+00
   7.3000000e-02  -1.4652793e+00
   7.3200000e-02  -1.4584240e+00
   7.3400000e-02  -1.4515594e+00
   7.3600000e-02  -1.4446855e+00
   7.3800000e-02  -1.4378024e+00
   7.4000000e-02  -1.4309099e+00
   7.4200000e-02  -1.4240081e+00
   7.4400000e-02  -1.4170971e+00
   7.4600000e-02  -1.4101768e+00
   7.4800000e-02  -1.4032472e+00
   7.5000000e-02  -1.3963084e+00
   7.5200000e-02  -1.3893603e+00
   7.5400000e-02  -1.3824030e+00
   7.5600000e-02  -1.3754364e+00
   7.5800000e-02  -1.3684605e+00
   7.6000000e-02  -1.3614754e+00
   7.6200000e-02  -1.3544809e+00
   7.6400000e-02  -1.3474771e+00
   7.6600000e-02  -1.3404641e+00
   7.6800000e-02  -1.3334417e+00
   7.7000000e-02  -1.3264101e+00
   7.7200000e-02  -1.3193693e+00
   7.7400000e-02  -1.3123192e+00
   7.7600000e-02  -1.3052598e+00
   7.7800000e-02  -1.2981912e+00
   7.8000000e-02  -1.2911134e+00
   7.8200000e-02  -1.2840264e+00
   7.8400000e-02  -1.2769302e+00
   7.8600000e-02  -1.2698247e+00
   7.8800000e-02  -1.2627101e+00
   7.9000000e-02  -1.2555862e+00
   7.9200000e-02  -1.2484532e+00
   7.9400000e-02  -1.2413110e+00
   7.9600000e-02  -1.2341597e+00
   7.9800000e-02  -1.2269992e+00
   8.0000000e-02  -1.2198295e+00
   8.0200000e-02  -1.2126506e+00
   8.0400000e-02  -1.2054627e+00
   8.0600000e-02  -1.1982656e+00
   8.0800000e-02  -1.1910594e+00
   8.1000000e-02  -1.1838440e+00
   8.1200000e-02  -1.1766196e+00
   8.1400000e-02  -1.1693860e+00
   8.1600000e-02  -1.1621434e+00
   8.1800000e-02  -1.1548916e+00
   8.2000000e-02  -1.1476308e+00
   8.2200000e-02  -1.1403609e+00
   8.2400000e-02  -1.1330820e+00
   8.2600000e-02  -1.1257939e+00
   8.2800000e-02  -1.1184969e+00
   8.3000000e-02  -1.1111908e+00
   8.3200000e-02  -1.1038756e+00
   8.3400000e-02  -1.0965515e+00
   8.3600000e-02  -1.0892183e+00
   8.3800000e-02  -1.0818759e+00
   8.4000000e-02  -1.0745245e+00
   8.4200000e-02  -1.0671642e+00
   8.4400000e-02  -1.0597948e+00
   8.4600000e-02  -1.0524165e+00
   8.4800000e-02  -1.0450291e+00
   8.5000000e-02  -1.0376329e+00
   8.5200000e-02  -1.0302276e+00
   8.5400000e-02  -1.0227970e+00
   8.5600000e-02  -1.0153560e+00
   8.5800000e-02  -1.0079060e+00
   8.6000000e-02  -1.0004471e+00
   8.6200000e-02  -9.9297915e-01
   8.6400000e-02  -9.8550227e-01
   8.6600000e-02  -9.7801646e-01
   8.6800000e-02  -9.7052170e-01
   8.7000000e-02  -9.6301802e-01
   8.7200000e-02  -9.5550541e-01
   8.7400000e-02  -9.4798389e-01
   8.7600000e-02  -9.4045346e-01
   8.7800000e-02  -9.3291414e-01
   8.8000000e-02  -9.2536593e-01
   8.8200000e-02  -9.1780883e-01
   8.8400000e-02  -9.1024286e-01
   8.8600000e-02  -9.0266802e-01
   8.8800000e-02  -8.9508432e-01
   8.9000000e-02  -8.8749178e-01
   8.9200000e-02  -8.7989039e-01
   8.9400000e-02  -8.7228017e-01
   8.9600000e-02  -8.6466112e-01
   8.9800000e-02  -8.5703325e-01
   9.0000000e-02  -8.4939657e-01
   9.0200000e-02  -8.4175090e-01
   9.0400000e-02  -8.3409636e-01
   9.0600000e-02  -8.2643303e-01
   9.0800000e-02  -8.1876093e-01
   9.1000000e-02  -8.1108006e-01
   9.1200000e-02  -8.0339044e-01
   9.1400000e-02  -7.9569206e-01
   9.1600000e-02  -7.8798494e-01
   9.1800000e-02  -7.8026908e-01
   9.2000000e-02  -7.7254450e-01
   9.2200000e-02  -7.6481119e-01
   9.2400000e-02  -7.5706908e-01
   9.2600000e-02  -7.4931791e-01
   9.2800000e-02  -7.4155764e-01
   9.3000000e-02  -7.3378828e-01
   9.3200000e-02  -7.2600987e-01
   9.3400000e-02  -7.1822244e-01
   9.3600000e-02  -7.1042597e-01
   9.3800000e-02  -7.0262048e-01
   9.4000000e-02  -6.9480598e-01
   9.4200000e-02  -6.8698248e-01
   9.4400000e-02  -6.7914999e-01
   9.4600000e-02  -6.7130851e-01
   9.4800000e-02  -6.6345805e-01
   9.5000000e-02  -6.5559862e-01
   9.5200000e-02  -6.4773023e-01
   9.5400000e-02  -6.3985289e-01
   9.5600000e-02  -6.3196660e-01
   9.5800000e-02  -6.2407138e-01
   9.6000000e-02  -6.1616723e-01
   9.6200000e-02  -6.0825416e-01
   9.6400000e-02  -6.0033218e-01
   9.6600000e-02  -5.9240130e-01
   9.6800000e-02  -5.8437558e-01
   9.7000000e-02  -5.7617274e-01
   9.7200000e-02  -5.6796065e-01
   9.7400000e-02  -5.5973932e-01
   9.7600000e-02  -5.5150877e-01
   9.7800000e-02  -5.4326901e-01
   9.8000000e-02  -5.3502003e-01
   9.8200000e-02  -5.2676186e-01
   9.8400000e-02  -5.1849449e-01
   9.8600000e-02  -5.1021795e-01
   9.8800000e-02  -5.0193223e-01
   9.9000000e-02  -4.9363735e-01
   9.9200000e-02  -4.8533331e-01
   9.9400000e-02  -4.7702010e-01
   9.9600000e-02  -4.6869769e-01
   9.9800000e-02  -4.6036615e-01
   1.0000000e-01  -4.5202550e-01
   1.0020000e-01  -4.4367574e-01
   1.0040000e-01  -4.3531688e-01
   1.0060000e-01  -4.2694893e-01
   1.0080000e-01  -4.1857190e-01
   1.0100000e-01  -4.1018579e-01
   1.0120000e-01  -4.0179062e-01
   1.0140000e-01  -3.9338640e-01
   1.0160000e-01  -3.8497313e-01
   1.0180000e-01  -3.7655082e-01
   1.0200000e-01  -3.6811949e-01
   1.0220000e-01  -3.5967915e-01
   1.0240000e-01  -3.5122979e-01
   1.0260000e-01  -3.4277143e-01
   1.0280000e-01  -3.3430409e-01
   1.0300000e-01  -3.2582777e-01
   1.0320000e-01  -3.1734247e-01
   1.0340000e-01  -3.0883546e-01
   1.0360000e-01  -3.0028640e-01
   1.0380000e-01  -2.9172839e-01
   1.0400000e-01  -2.8316142e-01
   1.0420000e-01  -2.7458551e-01
   1.0440000e-01  -2.6600066e-01
   1.0460000e-01  -2.5740664e-01
   1.0480000e-01  -2.4880306e-01
   1.0500000e-01  -2.4019058e-01
   1.0520000e-01  -2.3156920e-01
   1.0540000e-01  -2.2293892e-01
   1.0560000e-01  -2.1429975e-01
   1.0580000e-01  -2.0565171e-01
   1.0600000e-01  -1.9699480e-01
   1.0620000e-01  -1.8832903e-01
   1.0640000e-01  -1.7965441e-01
   1.0660000e-01  -1.7097096e-01
   1.0680000e-01  -1.6227862e-01
   1.0700000e-01  -1.5357737e-01
   1.0720000e-01  -1.4486722e-01
   1.0740000e-01  -1.3614819e-01
   1.0760000e-01  -1.2742023e-01
   1.0780000e-01  -1.1868337e-01
   1.0800000e-01  -1.0993766e-01
   1.0820000e-01  -1.0118310e-01
   1.0840000e-01  -9.2419690e-02
   1.0860000e-01  -8.3647454e-02
   1.0880000e-01  -7.4866396e-02
   1.0900000e-01  -6.6076525e-02
   1.0920000e-01  -5.7277852e-02
   1.0940000e-01  -4.8470385e-02
   1.0960000e-01  -3.9654136e-02
   1.0980000e-01  -3.0829114e-02
   1.1000000e-01  -2.1995330e-02
   1.1020000e-01  -1.3152794e-02
   1.1040000e-01  -4.3015147e-03
   1.1060000e-01   4.5584971e-03
   1.1080000e-01   1.3427232e-02
   1.1100000e-01   2.2304681e-02
   1.1120000e-01   3.1190833e-02
   1.1140000e-01   4.0085680e-02
   1.1160000e-01   4.8989211e-02
   1.1180000e-01   5.7901417e-02
   1.1200000e-01   6.6822288e-02
   1.1220000e-01   7.5751814e-02
   1.1240000e-01   8.4689985e-02
   1.1260000e-01   9.3636791e-02
   1.1280000e-01   1.0259222e-01
   1.1300000e-01   1.1155628e-01
   1.1320000e-01   1.2052894e-01
   1.1340000e-01   1.2951019e-01
   1.1360000e-01   1.3850004e-01
   1.1380000e-01   1.4749847e-01
   1.1400000e-01   1.5650547e-01
   1.1420000e-01   1.6552102e-01
   1.1440000e-01   1.7454513e-01
   1.1460000e-01   1.8357778e-01
   1.1480000e-01   1.9261895e-01
   1.1500000e-01   2.0166865e-01
   1.1520000e-01   2.1072686e-01
   1.1540000e-01   2.1979359e-01
   1.1560000e-01   2.2886881e-01
   1.1580000e-01   2.3795251e-01
   1.1600000e-01   2.4704470e-01
   1.1620000e-01   2.5614535e-01
   1.1640000e-01   2.6525446e-01
   1.1660000e-01   2.7437202e-01
   1.1680000e-01   2.8349801e-01
   1.1700000e-01   2.9263243e-01
   1.1720000e-01   3.0177527e-01
   1.1740000e-01   3.1092651e-01
   1.1760000e-01   3.2008615e-01
   1.1780000e-01   3.2925417e-01
   1.1800000e-01   3.3843058e-01
   1.1820000e-01   3.4761534e-01
   1.1840000e-01   3.5680847e-01
   1.1860000e-01   3.6600993e-01
   1.1880000e-01   3.7521973e-01
   1.1900000e-01   3.8443795e-01
   1.1920000e-01   3.9366459e-01
   1.1940000e-01   4.0289953e-01
   1.1960000e-01   4.1214277e-01
   1.1980000e-01   4.2139428e-01
   1.2000000e-01   4.3065407e-01
   1.2020000e-01   4.3992213e-01
   1.2040000e-01   4.4919843e-01
   1.2060000e-01   4.5848297e-01
   1.2080000e-01   4.6777575e-01
   1.2100000e-01   4.7707674e-01
   1.2120000e-01   4.8638595e-01
   1.2140000e-01   4.9570336e-01
   1.2160000e-01   5.0502895e-01
   1.2180000e-01   5.1436272e-01
   1.2200000e-01   5.2370466e-01
   1.2220000e-01   5.3305476e-01
   1.2240000e-01   5.4241301e-01
   1.2260000e-01   5.5177942e-01
   1.2280000e-01   5.6115397e-01
   1.2300000e-01   5.7053663e-01
   1.2320000e-01   5.7992740e-01
   1.2340000e-01   5.8932627e-01
   1.2360000e-01   5.9873322e-01
   1.2380000e-01   6.0814824e-01
   1.2400000e-01   6.1757132e-01
   1.2420000e-01   6.2700245e-01
   1.2440000e-01   6.3644163e-01
   1.2460000e-01   6.4588883e-01
   1.2480000e-01   6.5534410e-01
   1.2500000e-01   6.6480739e-01
   1.2520000e-01   6.7427873e-01
   1.2540000e-01   6.8375805e-01
   1.2560000e-01   6.9324536e-01
   1.2580000e-01   7.0274059e-01
   1.2600000e-01   7.1224359e-01
   1.2620000e-01   7.2175433e-01
   1.2640000e-01   7.3127279e-01
   1.2660000e-01   7.4079896e-01
   1.2680000e-01   7.5033284e-01
   1.2700000e-01   7.5987442e-01
   1.2720000e-01   7.6942368e-01
   1.2740000e-01   7.7898061e-01
   1.2760000e-01   7.8854520e-01
   1.2780000e-01   7.9811745e-01
   1.2800000e-01   8.0769733e-01
   1.2820000e-01   8.1728487e-01
   1.2840000e-01   8.2688008e-01
   1.2860000e-01   8.3648290e-01
   1.2880000e-01   8.4609331e-01
   1.2900000e-01   8.5571131e-01
   1.2920000e-01   8.6533688e-01
   1.2940000e-01   8.7497001e-01
   1.2960000e-01   8.8461069e-01
   1.2980000e-01   8.9425892e-01
   1.3000000e-01   9.0391467e-01
   1.3020000e-01   9.1357797e-01
   1.3040000e-01   9.2324884e-01
   1.3060000e-01   9.3292720e-01
   1.3080000e-01   9.4261305e-01
   1.3100000e-01   9.5230637e-01
   1.3120000e-01   9.6200716e-01
   1.3140000e-01   9.7171539e-01
   1.3160000e-01   9.8143107e-01
   1.3180000e-01   9.9115417e-01
   1.3200000e-01   1.0008847e+00
   1.3220000e-01   1.0106226e+00
   1.3240000e-01   1.0203679e+00
   1.3260000e-01   1.0301206e+00
   1.3280000e-01   1.0398807e+00
   1.3300000e-01   1.0496481e+00
   1.3320000e-01   1.0594229e+00
   1.3340000e-01   1.0692050e+00
   1.3360000e-01   1.0789945e+00
   1.3380000e-01   1.0887913e+00
   1.3400000e-01   1.0985954e+00
   1.3420000e-01   1.1084067e+00
   1.3440000e-01   1.1182254e+00
   1.3460000e-01   1.1280513e+00
   1.3480000e-01   1.1378845e+00
   1.3500000e-01   1.1477249e+00
   1.3520000e-01   1.1575726e+00
   1.3540000e-01   1.1674275e+00
   1.3560000e-01   1.1772896e+00
   1.3580000e-01   1.1871589e+00
   1.3600000e-01   1.1970354e+00
   1.3620000e-01   1.2069191e+00
   1.3640000e-01   1.2168099e+00
   1.3660000e-01   1.2267079e+00
   1.3680000e-01   1.2366131e+00
   1.3700000e-01   1.2465254e+00
   1.3720000e-01   1.2564448e+00
   1.3740000e-01   1.2663713e+00
   1.3760000e-01   1.2763049e+00
   1.3780000e-01   1.2862455e+00
   1.3800000e-01   1.2974640e+00
   1.3820000e-01   1.3089504e+00
   1.3840000e-01   1.3204426e+00
   1.3860000e-01   1.3319405e+00
   1.3880000e-01   1.3434440e+00
   1.3900000e-01   1.3549531e+00
   1.3920000e-01   1.3664678e+00
   1.3940000e-01   1.3779880e+00
   1.3960000e-01   1.3895138e+00
   1.3980000e-01   1.4010452e+00
   1.4000000e-01   1.4125820e+00
   1.4020000e-01   1.4241244e+00
   1.4040000e-01   1.4356723e+00
   1.4060000e-01   1.4472257e+00
   1.4080000e-01   1.4587846e+00
   1.4100000e-01   1.4703489e+00
   1.4120000e-01   1.4819187e+00
   1.4140000e-01   1.4934940e+00
   1.4160000e-01   1.5050746e+00
   1.4180000e-01   1.5166607e+00
   1.4200000e-01   1.5282522e+00
   1.4220000e-01   1.5398491e+00
   1.4240000e-01   1.5514514e+00
   1.4260000e-01   1.5630590e+00
   1.4280000e-01   1.5746720e+00
   1.4300000e-01   1.5862903e+00
   1.4320000e-01   1.5979139e+00
   1.4340000e-01   1.6095429e+00
   1.4360000e-01   1.6211772e+00
   1.4380000e-01   1.6328167e+00
   1.4400000e-01   1.6444616e+00
   1.4420000e-01   1.6561117e+00
   1.4440000e-01   1.6677670e+00
   1.4460000e-01   1.6794276e+00
   1.4480000e-01   1.6910934e+00
   1.4500000e-01   1.7027644e+00
   1.4520000e-01   1.7144406e+00
   1.4540000e-01   1.7261221e+00
   1.4560000e-01   1.7378086e+00
   1.4580000e-01   1.7495004e+00
   1.4600000e-01   1.7611973e+00
   1.4620000e-01   1.7728993e+00
   1.4640000e-01   1.7846065e+00
   1.4660000e-01   1.7963187e+00
   1.4680000e-01   1.8080361e+00
   1.4700000e-01   1.8197585e+00
   1.4720000e-01   1.8314859e+00
   1.4740000e-01   1.8432185e+00
   1.4760000e-01   1.8549560e+00
   1.4780000e-01   1.8666986e+00
   1.4800000e-01   1.8784461e+00
   1.4820000e-01   1.8901987e+00
   1.4840000e-01   1.9019562e+00
   1.4860000e-01   1.9137187e+00
   1.4880000e-01   1.9254862e+00
   1.4900000e-01   1.9372585e+00
   1.4920000e-01   1.9490359e+00
   1.4940000e-01   1.9608181e+00
   1.4960000e-01   1.9726052e+00
   1.4980000e-01   1.9843972e+00
   1.5000000e-01   1.9961941e+00
   1.5020000e-01   2.0079958e+00
   1.5040000e-01   2.0198024e+00
   1.5060000e-01   2.0316137e+00
   1.5080000e-01   2.0434299e+00
   1.5100000e-01   2.0552508e+00
   1.5120000e-01   2.0670766e+00
   1.5140000e-01   2.0789071e+00
   1.5160000e-01   2.0907423e+00
   1.5180000e-01   2.1025823e+00
   1.5200000e-01   2.1144270e+00
   1.5220000e-01   2.1262764e+00
   1.5240000e-01   2.1381305e+00
   1.5260000e-01   2.1499892e+00
   1.5280000e-01   2.1618527e+00
   1.5300000e-01   2.1737208e+00
   1.5320000e-01   2.1855936e+00
   1.5340000e-01   2.1974711e+00
   1.5360000e-01   2.2093531e+00
   1.5380000e-01   2.2212398e+00
   1.5400000e-01   2.2331311e+00
   1.5420000e-01   2.2450269e+00
   1.5440000e-01   2.2569273e+00
   1.5460000e-01   2.2688323e+00
   1.5480000e-01   2.2807418e+00
   1.5500000e-01   2.2926558e+00
   1.5520000e-01   2.3045744e+00
   1.5540000e-01   2.3164974e+00
   1.5560000e-01   2.3284249e+00
   1.5580000e-01   2.3403569e+00
   1.5600000e-01   2.3522933e+00
   1.5620000e-01   2.3642342e+00
   1.5640000e-01   2.3761795e+00
   1.5660000e-01   2.3881293e+00
   1.5680000e-01   2.4000834e+00
   1.5700000e-01   2.4120422e+00
   1.5720000e-01   2.4240054e+00
   1.5740000e-01   2.4359729e+00
   1.5760000e-01   2.4479448e+00
   1.5780000e-01   2.4599210e+00
   1.5800000e-01   2.4719016e+00
   1.5820000e-01   2.4838865e+00
   1.5840000e-01   2.4958756e+00
   1.5860000e-01   2.5078691e+00
   1.5880000e-01   2.5198668e+00
   1.5900000e-01   2.5318689e+00
   1.5920000e-01   2.5438752e+00
   1.5940000e-01   2.5558858e+00
   1.5960000e-01   2.5679008e+00
   1.5980000e-01   2.5799199e+00
   1.6000000e-01   2.5919434e+00
   1.6020000e-01   2.6039711e+00
   1.6040000e-01   2.6160030e+00
   1.6060000e-01   2.6280391e+00
   1.6080000e-01   2.6400794e+00
   1.6100000e-01   2.6521239e+00
   1.6120000e-01   2.6641726e+00
   1.6140000e-01   2.6762256e+00
   1.6160000e-01   2.6882827e+00
   1.6180000e-01   2.7003439e+00
   1.6200000e-01   2.7124093e+00
   1.6220000e-01   2.7244788e+00
   1.6240000e-01   2.7365523e+00
   1.6260000e-01   2.7486299e+00
   1.6280000e-01   2.7607116e+00
   1.6300000e-01   2.7727974e+00
   1.6320000e-01   2.7848872e+00
   1.6340000e-01   2.7969810e+00
   1.6360000e-01   2.8090788e+00
   1.6380000e-01   2.8211807e+00
   1.6400000e-01   2.8332865e+00
   1.6420000e-01   2.8453962e+00
   1.6440000e-01   2.8575098e+00
   1.6460000e-01   2.8696274e+00
   1.6480000e-01   2.8817489e+00
   1.6500000e-01   2.8938743e+00
   1.6520000e-01   2.9060035e+00
   1.6540000e-01   2.9181366e+00
   1.6560000e-01   2.9302735e+00
   1.6580000e-01   2.9424143e+00
   1.6600000e-01   2.9545589e+00
   1.6620000e-01   2.9667073e+00
   1.6640000e-01   2.9788595e+00
   1.6660000e-01   2.9910155e+00
   1.6680000e-01   3.0031752e+00
   1.6700000e-01   3.0153387e+00
   1.6720000e-01   3.0275059e+00
   1.6740000e-01   3.0396769e+00
   1.6760000e-01   3.0518515e+00
   1.6780000e-01   3.0640299e+00
   1.6800000e-01   3.0762119e+00
   1.6820000e-01   3.0883975e+00
   1.6840000e-01   3.1005868e+00
   1.6860000e-01   3.1127798e+00
   1.6880000e-01   3.1249763e+00
   1.6900000e-01   3.1371765e+00
   1.6920000e-01   3.1493803e+00
   1.6940000e-01   3.1615876e+00
   1.6960000e-01   3.1737985e+00
   1.6980000e-01   3.1860129e+00
   1.7000000e-01   3.1982309e+00
   1.7020000e-01   3.2104524e+00
   1.7040000e-01   3.2226775e+00
   1.7060000e-01   3.2349060e+00
   1.7080000e-01   3.2471380e+00
   1.7100000e-01   3.2593734e+00
   1.7120000e-01   3.2716123e+00
   1.7140000e-01   3.2838547e+00
   1.7160000e-01   3.2961005e+00
   1.7180000e-01   3.3083496e+00
   1.7200000e-01   3.3206022e+00
   1.7220000e-01   3.3328582e+00
   1.7240000e-01   3.3451175e+00
   1.7260000e-01   3.3573802e+00
   1.7280000e-01   3.3696463e+00
   1.7300000e-01   3.3819156e+00
   1.7320000e-01   3.3941883e+00
   1.7340000e-01   3.4064643e+00
   1.7360000e-01   3.4187436e+00
   1.7380000e-01   3.4310261e+00
   1.7400000e-01   3.4433119e+00
   1.7420000e-01   3.4556009e+00
   1.7440000e-01   3.4678932e+00
   1.7460000e-01   3.4801887e+00
   1.7480000e-01   3.4924874e+00
   1.7500000e-01   3.5047893e+00
   1.7520000e-01   3.5170944e+00
   1.7540000e-01   3.5294026e+00
   1.7560000e-01   3.5417139e+00
   1.7580000e-01   3.5540284e+00
   1.7600000e-01   3.5663461e+00
   1.7620000e-01   3.5786668e+00
   1.7640000e-01   3.5909906e+00
   1.7660000e-01   3.6033175e+00
   1.7680000e-01   3.6156475e+00
   1.7700000e-01   3.6279805e+00
   1.7720000e-01   3.6403165e+00
   1.7740000e-01   3.6526561e+00
   1.7760000e-01   3.6649988e+00
   1.7780000e-01   3.6773445e+00
   1.7800000e-01   3.6896932e+00
   1.7820000e-01   3.7020449e+00
   1.7840000e-01   3.7143995e+00
   1.7860000e-01   3.7267570e+00
   1.7880000e-01   3.7391175e+00
   1.7900000e-01   3.7514809e+00
   1.7920000e-01   3.7638472e+00
   1.7940000e-01   3.7762164e+00
   1.7960000e-01   3.7885885e+00
   1.7980000e-01   3.8009634e+00
   1.8000000e-01   3.8133412e+00
   1.8020000e-01   3.8257218e+00
   1.8040000e-01   3.8381052e+00
   1.8060000e-01   3.8504914e+00
   1.8080000e-01   3.8628804e+00
   1.8100000e-01   3.8752722e+00
   1.8120000e-01   3.8876667e+00
   1.8140000e-01   3.9000640e+00
   1.8160000e-01   3.9124640e+00
   1.8180000e-01   3.9248667e+00
   1.8200000e-01   3.9372722e+00
   1.8220000e-01   3.9496803e+00
   1.8240000e-01   3.9620910e+00
   1.8260000e-01   3.9745045e+00
   1.8280000e-01   3.9869205e+00
   1.8300000e-01   3.9993392e+00
   1.8320000e-01   4.0117605e+00
   1.8340000e-01   4.0241844e+00
   1.8360000e-01   4.0366109e+00
   1.8380000e-01   4.0490400e+00
   1.8400000e-01   4.0614724e+00
   1.8420000e-01   4.0739073e+00
   1.8440000e-01   4.0863448e+00
   1.8460000e-01   4.0987848e+00
   1.8480000e-01   4.1112273e+00
   1.8500000e-01   4.1236723e+00
   1.8520000e-01   4.1361197e+00
   1.8540000e-01   4.1485697e+00
   1.8560000e-01   4.1610220e+00
   1.8580000e-01   4.1734768e+00
   1.8600000e-01   4.1859340e+00
   1.8620000e-01   4.1983937e+00
   1.8640000e-01   4.2108557e+00
   1.8660000e-01   4.2233201e+00
   1.8680000e-01   4.2357868e+00
   1.8700000e-01   4.2482559e+00
   1.8720000e-01   4.2607273e+00
   1.8740000e-01   4.2732010e+00
   1.8760000e-01   4.2856771e+00
   1.8780000e-01   4.2981554e+00
   1.8800000e-01   4.3106361e+00
   1.8820000e-01   4.3231254e+00
   1.8840000e-01   4.3356169e+00
   1.8860000e-01   4.3481106e+00
   1.8880000e-01   4.3606066e+00
   1.8900000e-01   4.3731049e+00
   1.8920000e-01   4.3856056e+00
   1.8940000e-01   4.3981084e+00
   1.8960000e-01   4.4106134e+00
   1.8980000e-01   4.4231206e+00
   1.9000000e-01   4.4356298e+00
   1.9020000e-01   4.4481412e+00
   1.9040000e-01   4.4606547e+00
   1.9060000e-01   4.4731703e+00
   1.9080000e-01   4.4856879e+00
   1.9100000e-01   4.4982076e+00
   1.9120000e-01   4.5107293e+00
   1.9140000e-01   4.5232530e+00
   1.9160000e-01   4.5357788e+00
   1.9180000e-01   4.5483065e+00
   1.9200000e-01   4.5608362e+00
   1.9220000e-01   4.5733679e+00
   1.9240000e-01   4.5859016e+00
   1.9260000e-01   4.5984372e+00
   1.9280000e-01   4.6109747e+00
   1.9300000e-01   4.6235141e+00
   1.9320000e-01   4.6360554e+00
   1.9340000e-01   4.6485986e+00
   1.9360000e-01   4.6611437e+00
   1.9380000e-01   4.6736906e+00
   1.9400000e-01   4.6862394e+00
   1.9420000e-01   4.6987899e+00
   1.9440000e-01   4.7113423e+00
   1.9460000e-01   4.7238965e+00
   1.9480000e-01   4.7364524e+00
   1.9500000e-01   4.7490102e+00
   1.9520000e-01   4.7615696e+00
   1.9540000e-01   4.7741308e+00
   1.9560000e-01   4.7866938e+00
   1.9580000e-01   4.7992584e+00
   1.9600000e-01   4.8118247e+00
   1.9620000e-01   4.8243982e+00
   1.9640000e-01   4.8369814e+00
   1.9660000e-01   4.8495663e+00
   1.9680000e-01   4.8621529e+00
   1.9700000e-01   4.8747410e+00
   1.9720000e-01   4.8873308e+00
   1.9740000e-01   4.8999221e+00
   1.9760000e-01   4.9125150e+00
   1.9780000e-01   4.9251094e+00
   1.9800000e-01   4.9377054e+00
   1.9820000e-01   4.9503029e+00
   1.9840000e-01   4.9629019e+00
   1.9860000e-01   4.9755024e+00
   1.9880000e-01   4.9881043e+00
   1.9900000e-01   5.0007078e+00
   1.9920000e-01   5.0133126e+00
   1.9940000e-01   5.0259189e+00
   1.9960000e-01   5.0385267e+00
   1.9980000e-01   5.0511358e+00
   2.0000000e-01   5.0637464e+00
   2.0020000e-01   5.0763583e+00
   2.0040000e-01   5.0889715e+00
   2.0060000e-01   5.1015861e+00
   2.0080000e-01   5.1142021e+00
   2.0100000e-01   5.1268193e+00
   2.0120000e-01   5.1394379e+00
   2.0140000e-01   5.1520578e+00
   2.0160000e-01   5.1646789e+00
   2.0180000e-01   5.1773013e+00
   2.0200000e-01   5.1899249e+00
   2.0220000e-01   5.2025497e+00
   2.0240000e-01   5.2151758e+00
   2.0260000e-01   5.2278031e+00
   2.0280000e-01   5.2404315e+00
   2.0300000e-01   5.2530611e+00
   2.0320000e-01   5.2656919e+00
   2.0340000e-01   5.2783238e+00
   2.0360000e-01   5.2909568e+00
   2.0380000e-01   5.3035909e+00
   2.0400000e-01   5.3162262e+00
   2.0420000e-01   5.3288625e+00
   2.0440000e-01   5.3414999e+00
   2.0460000e-01   5.3541383e+00
   2.0480000e-01   5.3667772e+00
   2.0500000e-01   5.3794165e+00
   2.0520000e-01   5.3920562e+00
   2.0540000e-01   5.4046962e+00
   2.0560000e-01   5.4173365e+00
   2.0580000e-01   5.4299771e+00
   2.0600000e-01   5.4426180e+00
   2.0620000e-01   5.4552592e+00
   2.0640000e-01   5.4679006e+00
   2.0660000e-01   5.4805423e+00
   2.0680000e-01   5.4931842e+00
   2.0700000e-01   5.5058263e+00
   2.0720000e-01   5.5184686e+00
   2.0740000e-01   5.5311111e+00
   2.0760000e-01   5.5437538e+00
   2.0780000e-01   5.5563966e+00
   2.0800000e-01   5.5690397e+00
   2.0820000e-01   5.5816839e+00
   2.0840000e-01   5.5943282e+00
   2.0860000e-01   5.6069727e+00
   2.0880000e-01   5.6196172e+00
   2.0900000e-01   5.6322617e+00
   2.0920000e-01   5.6449064e+00
   2.0940000e-01   5.6575510e+00
   2.0960000e-01   5.6701957e+00
   2.0980000e-01   5.6828404e+00
   2.1000000e-01   5.6954851e+00
   2.1020000e-01   5.7081298e+00
   2.1040000e-01   5.7207744e+00
   2.1060000e-01   5.7334190e+00
   2.1080000e-01   5.7460635e+00
   2.1100000e-01   5.7587079e+00
   2.1120000e-01   5.7713522e+00
   2.1140000e-01   5.7839964e+00
   2.1160000e-01   5.7966405e+00
   2.1180000e-01   5.8092845e+00
   2.1200000e-01   5.8219283e+00
   2.1220000e-01   5.8345719e+00
   2.1240000e-01   5.8472153e+00
   2.1260000e-01   5.8598585e+00
   2.1280000e-01   5.8725019e+00
   2.1300000e-01   5.8851464e+00
   2.1320000e-01   5.8977907e+00
   2.1340000e-01   5.9104347e+00
   2.1360000e-01   5.9230784e+00
   2.1380000e-01   5.9357218e+00
   2.1400000e-01   5.9483649e+00
   2.1420000e-01   5.9610077e+00
   2.1440000e-01   5.9736501e+00
   2.1460000e-01   5.9862922e+00
   2.1480000e-01   6.0003593e+00
   2.1500000e-01   6.0145476e+00
   2.1520000e-01   6.0287407e+00
   2.1540000e-01   6.0429363e+00
   2.1560000e-01   6.0571345e+00
   2.1580000e-01   6.0713351e+00
   2.1600000e-01   6.0855382e+00
   2.1620000e-01   6.0997439e+00
   2.1640000e-01   6.1139519e+00
   2.1660000e-01   6.1281625e+00
   2.1680000e-01   6.1423755e+00
   2.1700000e-01   6.1565908e+00
   2.1720000e-01   6.1708087e+00
   2.1740000e-01   6.1850289e+00
   2.1760000e-01   6.1992515e+00
   2.1780000e-01   6.2134764e+00
   2.1800000e-01   6.2277038e+00
   2.1820000e-01   6.2419334e+00
   2.1840000e-01   6.2561654e+00
   2.1860000e-01   6.2703998e+00
   2.1880000e-01   6.2846364e+00
   2.1900000e-01   6.2988753e+00
   2.1920000e-01   6.3131184e+00
   2.1940000e-01   6.3273645e+00
   2.1960000e-01   6.3416128e+00
   2.1980000e-01   6.3558633e+00
   2.2000000e-01   6.3701161e+00
   2.2020000e-01   6.3843712e+00
   2.2040000e-01   6.3986284e+00
   2.2060000e-01   6.4128878e+00
   2.2080000e-01   6.4271494e+00
   2.2100000e-01   6.4414132e+00
   2.2120000e-01   6.4556791e+00
   2.2140000e-01   6.4699472e+00
   2.2160000e-01   6.4842174e+00
   2.2180000e-01   6.4984897e+00
   2.2200000e-01   6.5127641e+00
   2.2220000e-01   6.5270406e+00
   2.2240000e-01   6.5413192e+00
   2.2260000e-01   6.5555998e+00
   2.2280000e-01   6.5698825e+00
   2.2300000e-01   6.5841672e+00
   2.2320000e-01   6.5984540e+00
   2.2340000e-01   6.6127427e+00
   2.2360000e-01   6.6270335e+00
   2.2380000e-01   6.6413262e+00
   2.2400000e-01   6.6556209e+00
   2.2420000e-01   6.6699176e+00
   2.2440000e-01   6.6842162e+00
   2.2460000e-01   6.6985167e+00
   2.2480000e-01   6.7128191e+00
   2.2500000e-01   6.7271235e+00
   2.2520000e-01   6.7414297e+00
   2.2540000e-01   6.7557378e+00
   2.2560000e-01   6.7700478e+00
   2.2580000e-01   6.7843596e+00
   2.2600000e-01   6.7986732e+00
   2.2620000e-01   6.8129887e+00
   2.2640000e-01   6.8273060e+00
   2.2660000e-01   6.8416251e+00
   2.2680000e-01   6.8559459e+00
   2.2700000e-01   6.8702685e+00
   2.2720000e-01   6.8845929e+00
   2.2740000e-01   6.8989190e+00
   2.2760000e-01   6.9132469e+00
   2.2780000e-01   6.9275764e+00
   2.2800000e-01   6.9419077e+00
   2.2820000e-01   6.9562407e+00
   2.2840000e-01   6.9705753e+00
   2.2860000e-01   6.9849116e+00
   2.2880000e-01   6.9992495e+00
   2.2900000e-01   7.0135891e+00
   2.2920000e-01   7.0279303e+00
   2.2940000e-01   7.0422732e+00
   2.2960000e-01   7.0566177e+00
   2.2980000e-01   7.0709637e+00
   2.3000000e-01   7.0853113e+00
   2.3020000e-01   7.0996605e+00
   2.3040000e-01   7.1140112e+00
   2.3060000e-01   7.1283635e+00
   2.3080000e-01   7.1427172e+00
   2.3100000e-01   7.1570725e+00
   2.3120000e-01   7.1714292e+00
   2.3140000e-01   7.1857874e+00
   2.3160000e-01   7.2001513e+00
   2.3180000e-01   7.2145198e+00
   2.3200000e-01   7.2288898e+00
   2.3220000e-01   7.2432612e+00
   2.3240000e-01   7.2576341e+00
   2.3260000e-01   7.2721026e+00
   2.3280000e-01   7.2867206e+00
   2.3300000e-01   7.3013398e+00
   2.3320000e-01   7.3159604e+00
   2.3340000e-01   7.3305822e+00
   2.3360000e-01   7.3452052e+00
   2.3380000e-01   7.3598295e+00
   2.3400000e-01   7.3744550e+00
   2.3420000e-01   7.3890817e+00
   2.3440000e-01   7.4037095e+00
   2.3460000e-01   7.4183386e+00
   2.3480000e-01   7.4336797e+00
   2.3500000e-01   7.4482961e+00
   2.3520000e-01   7.4629140e+00
   2.3540000e-01   7.4775335e+00
   2.3560000e-01   7.4921541e+00
   2.3580000e-01   7.5067758e+00
   2.3600000e-01   7.5213986e+00
   2.3620000e-01   7.5360226e+00
   2.3640000e-01   7.5506482e+00
   2.3660000e-01   7.5652748e+00
   2.3680000e-01   7.5799025e+00
   2.3700000e-01   7.5945311e+00
   2.3720000e-01   7.6091608e+00
   2.3740000e-01   7.6237914e+00
   2.3760000e-01   7.6384230e+00
   2.3780000e-01   7.6530555e+00
   2.3800000e-01   7.6676890e+00
   2.3820000e-01   7.6823234e+00
   2.3840000e-01   7.6969587e+00
   2.3860000e-01   7.7115949e+00
   2.3880000e-01   7.7262320e+00
   2.3900000e-01   7.7408699e+00
   2.3920000e-01   7.7555087e+00
   2.3940000e-01   7.7701483e+00
   2.3960000e-01   7.7847888e+00
   2.3980000e-01   7.7994301e+00
   2.4000000e-01   7.8140722e+00
   2.4020000e-01   7.8287150e+00
   2.4040000e-01   7.8433586e+00
   2.4060000e-01   7.8580030e+00
   2.4080000e-01   7.8726481e+00
   2.4100000e-01   7.8872940e+00
   2.4120000e-01   7.9019407e+00
   2.4140000e-01   7.9165880e+00
   2.4160000e-01   7.9312360e+00
   2.4180000e-01   7.9458847e+00
   2.4200000e-01   7.9605340e+00
   2.4220000e-01   7.9751840e+00
   2.4240000e-01   7.9898346e+00
   2.4260000e-01   8.0044859e+00
   2.4280000e-01   8.0191377e+00
   2.4300000e-01   8.0337901e+00
   2.4320000e-01   8.0484432e+00
   2.4340000e-01   8.0630967e+00
   2.4360000e-01   8.0777508e+00
   2.4380000e-01   8.0924055e+00
   2.4400000e-01   8.1070607e+00
   2.4420000e-01   8.1217164e+00
   2.4440000e-01   8.1363725e+00
   2.4460000e-01   8.1510292e+00
   2.4480000e-01   8.1656863e+00
   2.4500000e-01   8.1803439e+00
   2.4520000e-01   8.1950019e+00
   2.4540000e-01   8.2096603e+00
   2.4560000e-01   8.2243192e+00
   2.4580000e-01   8.2389786e+00
   2.4600000e-01   8.2536383e+00
   2.4620000e-01   8.2682984e+00
   2.4640000e-01   8.2829588e+00
   2.4660000e-01   8.2976196e+00
   2.4680000e-01   8.3122807e+00
   2.4700000e-01   8.3269421e+00
   2.4720000e-01   8.3416038e+00
   2.4740000e-01   8.3562658e+00
   2.4760000e-01   8.3709281e+00
   2.4780000e-01   8.3855907e+00
   2.4800000e-01   8.4002605e+00
   2.4820000e-01   8.4149333e+00
   2.4840000e-01   8.4296063e+00
   2.4860000e-01   8.4442795e+00
   2.4880000e-01   8.4589529e+00
   2.4900000e-01   8.4736265e+00
   2.4920000e-01   8.4883003e+00
   2.4940000e-01   8.5029743e+00
   2.4960000e-01   8.5176484e+00
   2.4980000e-01   8.5323226e+00
   2.5000000e-01   8.5469970e+00
   2.5020000e-01   8.5616715e+00
   2.5040000e-01   8.5763461e+00
   2.5060000e-01   8.5910207e+00
   2.5080000e-01   8.6056955e+00
   2.5100000e-01   8.6203703e+00
   2.5120000e-01   8.6350451e+00
   2.5140000e-01   8.6497200e+00
   2.5160000e-01   8.6643949e+00
   2.5180000e-01   8.6790698e+00
   2.5200000e-01   8.6937446e+00
   2.5220000e-01   8.7084195e+00
   2.5240000e-01   8.7230943e+00
   2.5260000e-01   8.7377690e+00
   2.5280000e-01   8.7524437e+00
   2.5300000e-01   8.7671189e+00
   2.5320000e-01   8.7817941e+00
   2.5340000e-01   8.7964691e+00
   2.5360000e-01   8.8111446e+00
   2.5380000e-01   8.8258206e+00
   2.5400000e-01   8.8404964e+00
   2.5420000e-01   8.8551720e+00
   2.5440000e-01   8.8698475e+00
   2.5460000e-01   8.8845227e+00
   2.5480000e-01   8.8991978e+00
   2.5500000e-01   8.9138726e+00
   2.5520000e-01   8.9285472e+00
   2.5540000e-01   8.9432216e+00
   2.5560000e-01   8.9578957e+00
   2.5580000e-01   8.9725695e+00
   2.5600000e-01   8.9872430e+00
   2.5620000e-01   9.0019163e+00
   2.5640000e-01   9.0165892e+00
   2.5660000e-01   9.0312619e+00
   2.5680000e-01   9.0459343e+00
   2.5700000e-01   9.0606063e+00
   2.5720000e-01   9.0752780e+00
   2.5740000e-01   9.0899493e+00
   2.5760000e-01   9.1046202e+00
   2.5780000e-01   9.1192907e+00
   2.5800000e-01   9.1339608e+00
   2.5820000e-01   9.1486304e+00
   2.5840000e-01   9.1632996e+00
   2.5860000e-01   9.1779683e+00
   2.5880000e-01   9.1926369e+00
   2.5900000e-01   9.2073065e+00
   2.5920000e-01   9.2219756e+00
   2.5940000e-01   9.2366442e+00
   2.5960000e-01   9.2513122e+00
   2.5980000e-01   9.2659797e+00
   2.6000000e-01   9.2806466e+00
   2.6020000e-01   9.2953129e+00
   2.6040000e-01   9.3099786e+00
   2.6060000e-01   9.3246438e+00
   2.6080000e-01   9.3393083e+00
   2.6100000e-01   9.3539722e+00
   2.6120000e-01   9.3686355e+00
   2.6140000e-01   9.3832981e+00
   2.6160000e-01   9.3979600e+00
   2.6180000e-01   9.4126212e+00
   2.6200000e-01   9.4272818e+00
   2.6220000e-01   9.4419416e+00
   2.6240000e-01   9.4566007e+00
   2.6260000e-01   9.4712590e+00
   2.6280000e-01   9.4859166e+00
   2.6300000e-01   9.5005734e+00
   2.6320000e-01   9.5152294e+00
   2.6340000e-01   9.5298846e+00
   2.6360000e-01   9.5445390e+00
   2.6380000e-01   9.5591926e+00
   2.6400000e-01   9.5738454e+00
   2.6420000e-01   9.5884973e+00
   2.6440000e-01   9.6031483e+00
   2.6460000e-01   9.6177984e+00
   2.6480000e-01   9.6324477e+00
   2.6500000e-01   9.6470960e+00
   2.6520000e-01   9.6617434e+00
   2.6540000e-01   9.6763899e+00
   2.6560000e-01   9.6910355e+00
   2.6580000e-01   9.7056800e+00
   2.6600000e-01   9.7204407e+00
   2.6620000e-01   9.7352255e+00
   2.6640000e-01   9.7500094e+00
   2.6660000e-01   9.7647925e+00
   2.6680000e-01   9.7795747e+00
   2.6700000e-01   9.7943560e+00
   2.6720000e-01   9.8091364e+00
   2.6740000e-01   9.8239159e+00
   2.6760000e-01   9.8386945e+00
   2.6780000e-01   9.8534721e+00
   2.6800000e-01   9.8682487e+00
   2.6820000e-01   9.8830244e+00
   2.6840000e-01   9.8977991e+00
   2.6860000e-01   9.9125728e+00
   2.6880000e-01   9.9273455e+00
   2.6900000e-01   9.9421173e+00
   2.6920000e-01   9.9568879e+00
   2.6940000e-01   9.9716576e+00
   2.6960000e-01   9.9864261e+00
   2.6980000e-01   1.0001194e+01
   2.7000000e-01   1.0015960e+01
   2.7020000e-01   1.0030725e+01
   2.7040000e-01   1.0045489e+01
   2.7060000e-01   1.0060252e+01
   2.7080000e-01   1.0075014e+01
   2.7100000e-01   1.0089775e+01
   2.7120000e-01   1.0104534e+01
   2.7140000e-01   1.0119293e+01
   2.7160000e-01   1.0134050e+01
   2.7180000e-01   1.0148806e+01
   2.7200000e-01   1.0163560e+01
   2.7220000e-01   1.0178314e+01
   2.7240000e-01   1.0193066e+01
   2.7260000e-01   1.0207817e+01
   2.7280000e-01   1.0222566e+01
   2.7300000e-01   1.0237314e+01
   2.7320000e-01   1.0252061e+01
   2.7340000e-01   1.0266807e+01
   2.7360000e-01   1.0281551e+01
   2.7380000e-01   1.0296294e+01
   2.7400000e-01   1.0311035e+01
   2.7420000e-01   1.0325776e+01
   2.7440000e-01   1.0340516e+01
   2.7460000e-01   1.0355255e+01
   2.7480000e-01   1.0369992e+01
   2.7500000e-01   1.0384728e+01
   2.7520000e-01   1.0399463e+01
   2.7540000e-01   1.0414196e+01
   2.7560000e-01   1.0428928e+01
   2.7580000e-01   1.0443658e+01
   2.7600000e-01   1.0458387e+01
   2.7620000e-01   1.0473114e+01
   2.7640000e-01   1.0487840e+01
   2.7660000e-01   1.0502564e+01
   2.7680000e-01   1.0517286e+01
   2.7700000e-01   1.0532007e+01
   2.7720000e-01   1.0546726e+01
   2.7740000e-01   1.0561444e+01
   2.7760000e-01   1.0576160e+01
   2.7780000e-01   1.0590875e+01
   2.7800000e-01   1.0605588e+01
   2.7820000e-01   1.0620299e+01
   2.7840000e-01   1.0635008e+01
   2.7860000e-01   1.0649716e+01
   2.7880000e-01   1.0664422e+01
   2.7900000e-01   1.0679126e+01
   2.7920000e-01   1.0693829e+01
   2.7940000e-01   1.0708530e+01
   2.7960000e-01   1.0723229e+01
   2.7980000e-01   1.0737926e+01
   2.8000000e-01   1.0752622e+01
   2.8020000e-01   1.0767315e+01
   2.8040000e-01   1.0782007e+01
   2.8060000e-01   1.0796697e+01
   2.8080000e-01   1.0811386e+01
   2.8100000e-01   1.0826072e+01
   2.8120000e-01   1.0840757e+01
   2.8140000e-01   1.0855442e+01
   2.8160000e-01   1.0870132e+01
   2.8180000e-01   1.0884820e+01
   2.8200000e-01   1.0899507e+01
   2.8220000e-01   1.0914191e+01
   2.8240000e-01   1.0928874e+01
   2.8260000e-01   1.0943554e+01
   2.8280000e-01   1.0958233e+01
   2.8300000e-01   1.0972909e+01
   2.8320000e-01   1.0987584e+01
   2.8340000e-01   1.1002256e+01
   2.8360000e-01   1.1016927e+01
   2.8380000e-01   1.1031595e+01
   2.8400000e-01   1.1046262e+01
   2.8420000e-01   1.1060926e+01
   2.8440000e-01   1.1075589e+01
   2.8460000e-01   1.1090249e+01
   2.8480000e-01   1.1104907e+01
   2.8500000e-01   1.1119563e+01
   2.8520000e-01   1.1134217e+01
   2.8540000e-01   1.1148868e+01
   2.8560000e-01   1.1163519e+01
   2.8580000e-01   1.1178168e+01
   2.8600000e-01   1.1192815e+01
   2.8620000e-01   1.1207459e+01
   2.8640000e-01   1.1222101e+01
   2.8660000e-01   1.1236741e+01
   2.8680000e-01   1.1251379e+01
   2.8700000e-01   1.1266014e+01
   2.8720000e-01   1.1280648e+01
   2.8740000e-01   1.1295279e+01
   2.8760000e-01   1.1309907e+01
   2.8780000e-01   1.1324534e+01
   2.8800000e-01   1.1339157e+01
   2.8820000e-01   1.1353779e+01
   2.8840000e-01   1.1368398e+01
   2.8860000e-01   1.1383015e+01
   2.8880000e-01   1.1397630e+01
   2.8900000e-01   1.1412242e+01
   2.8920000e-01   1.1426852e+01
   2.8940000e-01   1.1441459e+01
   2.8960000e-01   1.1456064e+01
   2.8980000e-01   1.1470666e+01
   2.9000000e-01   1.1485266e+01
   2.9020000e-01   1.1499864e+01
   2.9040000e-01   1.1514459e+01
   2.9060000e-01   1.1529052e+01
   2.9080000e-01   1.1543642e+01
   2.9100000e-01   1.1558229e+01
   2.9120000e-01   1.1572814e+01
   2.9140000e-01   1.1587396e+01
   2.9160000e-01   1.1601976e+01
   2.9180000e-01   1.1616553e+01
   2.9200000e-01   1.1631128e+01
   2.9220000e-01   1.1645700e+01
   2.9240000e-01   1.1660270e+01
   2.9260000e-01   1.1674836e+01
   2.9280000e-01   1.1689401e+01
   2.9300000e-01   1.1703962e+01
   2.9320000e-01   1.1718521e+01
   2.9340000e-01   1.1733077e+01
   2.9360000e-01   1.1747630e+01
   2.9380000e-01   1.1762181e+01
   2.9400000e-01   1.1776729e+01
   2.9420000e-01   1.1791274e+01
   2.9440000e-01   1.1805817e+01
   2.9460000e-01   1.1820356e+01
   2.9480000e-01   1.1834893e+01
   2.9500000e-01   1.1849436e+01
   2.9520000e-01   1.1863979e+01
   2.9540000e-01   1.1878519e+01
   2.9560000e-01   1.1893056e+01
   2.9580000e-01   1.1907590e+01
   2.9600000e-01   1.1922122e+01
   2.9620000e-01   1.1936650e+01
   2.9640000e-01   1.1951176e+01
   2.9660000e-01   1.1965699e+01
   2.9680000e-01   1.1980219e+01
   2.9700000e-01   1.1994736e+01
   2.9720000e-01   1.2009250e+01
   2.9740000e-01   1.2023761e+01
   2.9760000e-01   1.2038269e+01
   2.9780000e-01   1.2052775e+01
   2.9800000e-01   1.2067277e+01
   2.9820000e-01   1.2081776e+01
   2.9840000e-01   1.2096272e+01
   2.9860000e-01   1.2110766e+01
   2.9880000e-01   1.2125256e+01
   2.9900000e-01   1.2139743e+01
   2.9920000e-01   1.2154227e+01
   2.9940000e-01   1.2168708e+01
   2.9960000e-01   1.2183186e+01
   2.9980000e-01   1.2197661e+01
   3.0000000e-01   1.2212133e+01
   3.0020000e-01   1.2226602e+01
   3.0040000e-01   1.2241068e+01
   3.0060000e-01   1.2255531e+01
   3.0080000e-01   1.2269990e+01
   3.0100000e-01   1.2284447e+01
   3.0120000e-01   1.2298900e+01
   3.0140000e-01   1.2313350e+01
   3.0160000e-01   1.2327797e+01
   3.0180000e-01   1.2342240e+01
   3.0200000e-01   1.2356680e+01
   3.0220000e-01   1.2371117e+01
   3.0240000e-01   1.2385551e+01
   3.0260000e-01   1.2399981e+01
   3.0280000e-01   1.2414408e+01
   3.0300000e-01   1.2428832e+01
   3.0320000e-01   1.2443253e+01
   3.0340000e-01   1.2457737e+01
   3.0360000e-01   1.2472425e+01
   3.0380000e-01   1.2487109e+01
   3.0400000e-01   1.2501790e+01
   3.0420000e-01   1.2516468e+01
   3.0440000e-01   1.2531142e+01
   3.0460000e-01   1.2545812e+01
   3.0480000e-01   1.2560479e+01
   3.0500000e-01   1.2575142e+01
   3.0520000e-01   1.2590252e+01
   3.0540000e-01   1.2604901e+01
   3.0560000e-01   1.2619547e+01
   3.0580000e-01   1.2634189e+01
   3.0600000e-01   1.2648828e+01
   3.0620000e-01   1.2663463e+01
   3.0640000e-01   1.2678094e+01
   3.0660000e-01   1.2692722e+01
   3.0680000e-01   1.2707346e+01
   3.0700000e-01   1.2721967e+01
   3.0720000e-01   1.2736584e+01
   3.0740000e-01   1.2751197e+01
   3.0760000e-01   1.2765807e+01
   3.0780000e-01   1.2780414e+01
   3.0800000e-01   1.2795017e+01
   3.0820000e-01   1.2809616e+01
   3.0840000e-01   1.2824212e+01
   3.0860000e-01   1.2838804e+01
   3.0880000e-01   1.2853392e+01
   3.0900000e-01   1.2867976e+01
   3.0920000e-01   1.2882557e+01
   3.0940000e-01   1.2897134e+01
   3.0960000e-01   1.2911707e+01
   3.0980000e-01   1.2926276e+01
   3.1000000e-01   1.2940841e+01
   3.1020000e-01   1.2955403e+01
   3.1040000e-01   1.2969961e+01
   3.1060000e-01   1.2984514e+01
   3.1080000e-01   1.2999064e+01
   3.1100000e-01   1.3013610e+01
   3.1120000e-01   1.3028152e+01
   3.1140000e-01   1.3042691e+01
   3.1160000e-01   1.3057225e+01
   3.1180000e-01   1.3071755e+01
   3.1200000e-01   1.3086282e+01
   3.1220000e-01   1.3100804e+01
   3.1240000e-01   1.3115322e+01
   3.1260000e-01   1.3129837e+01
   3.1280000e-01   1.3144347e+01
   3.1300000e-01   1.3158854e+01
   3.1320000e-01   1.3173356e+01
   3.1340000e-01   1.3187854e+01
   3.1360000e-01   1.3202348e+01
   3.1380000e-01   1.3216839e+01
   3.1400000e-01   1.3231325e+01
   3.1420000e-01   1.3245812e+01
   3.1440000e-01   1.3260302e+01
   3.1460000e-01   1.3274788e+01
   3.1480000e-01   1.3289270e+01
   3.1500000e-01   1.3303748e+01
   3.1520000e-01   1.3318222e+01
   3.1540000e-01   1.3332691e+01
   3.1560000e-01   1.3347156e+01
   3.1580000e-01   1.3361618e+01
   3.1600000e-01   1.3376075e+01
   3.1620000e-01   1.3390527e+01
   3.1640000e-01   1.3404976e+01
   3.1660000e-01   1.3419420e+01
   3.1680000e-01   1.3433860e+01
   3.1700000e-01   1.3448295e+01
   3.1720000e-01   1.3462726e+01
   3.1740000e-01   1.3477153e+01
   3.1760000e-01   1.3491576e+01
   3.1780000e-01   1.3505994e+01
   3.1800000e-01   1.3520407e+01
   3.1820000e-01   1.3534816e+01
   3.1840000e-01   1.3549221e+01
   3.1860000e-01   1.3563622e+01
   3.1880000e-01   1.3578017e+01
   3.1900000e-01   1.3592409e+01
   3.1920000e-01   1.3606796e+01
   3.1940000e-01   1.3621178e+01
   3.1960000e-01   1.3635556e+01
   3.1980000e-01   1.3649930e+01
   3.2000000e-01   1.3664299e+01
   3.2020000e-01   1.3678663e+01
   3.2040000e-01   1.3693023e+01
   3.2060000e-01   1.3707378e+01
   3.2080000e-01   1.3721729e+01
   3.2100000e-01   1.3736075e+01
   3.2120000e-01   1.3750416e+01
   3.2140000e-01   1.3764753e+01
   3.2160000e-01   1.3779085e+01
   3.2180000e-01   1.3793413e+01
   3.2200000e-01   1.3807736e+01
   3.2220000e-01   1.3822054e+01
   3.2240000e-01   1.3836367e+01
   3.2260000e-01   1.3850676e+01
   3.2280000e-01   1.3864980e+01
   3.2300000e-01   1.3879280e+01
   3.2320000e-01   1.3893575e+01
   3.2340000e-01   1.3907864e+01
   3.2360000e-01   1.3922150e+01
   3.2380000e-01   1.3936430e+01
   3.2400000e-01   1.3950706e+01
   3.2420000e-01   1.3964977e+01
   3.2440000e-01   1.3979243e+01
   3.2460000e-01   1.3993504e+01
   3.2480000e-01   1.4007760e+01
   3.2500000e-01   1.4022011e+01
   3.2520000e-01   1.4036258e+01
   3.2540000e-01   1.4050500e+01
   3.2560000e-01   1.4064737e+01
   3.2580000e-01   1.4078969e+01
   3.2600000e-01   1.4093196e+01
   3.2620000e-01   1.4107418e+01
   3.2640000e-01   1.4121635e+01
   3.2660000e-01   1.4135847e+01
   3.2680000e-01   1.4150054e+01
   3.2700000e-01   1.4164256e+01
   3.2720000e-01   1.4178453e+01
   3.2740000e-01   1.4192646e+01
   3.2760000e-01   1.4206833e+01
   3.2780000e-01   1.4221015e+01
   3.2800000e-01   1.4235192e+01
   3.2820000e-01   1.4249366e+01
   3.2840000e-01   1.4263533e+01
   3.2860000e-01   1.4277696e+01
   3.2880000e-01   1.4291854e+01
   3.2900000e-01   1.4306007e+01
   3.2920000e-01   1.4320154e+01
   3.2940000e-01   1.4334297e+01
   3.2960000e-01   1.4348434e+01
   3.2980000e-01   1.4362566e+01
   3.3000000e-01   1.4376693e+01
   3.3020000e-01   1.4390815e+01
   3.3040000e-01   1.4404931e+01
   3.3060000e-01   1.4419043e+01
   3.3080000e-01   1.4433149e+01
   3.3100000e-01   1.4447250e+01
   3.3120000e-01   1.4461345e+01
   3.3140000e-01   1.4475436e+01
   3.3160000e-01   1.4489521e+01
   3.3180000e-01   1.4503601e+01
   3.3200000e-01   1.4517675e+01
   3.3220000e-01   1.4531745e+01
   3.3240000e-01   1.4545809e+01
   3.3260000e-01   1.4559868e+01
   3.3280000e-01   1.4573921e+01
   3.3300000e-01   1.4587969e+01
   3.3320000e-01   1.4602012e+01
   3.3340000e-01   1.4616049e+01
   3.3360000e-01   1.4630081e+01
   3.3380000e-01   1.4644107e+01
   3.3400000e-01   1.4658128e+01
   3.3420000e-01   1.4672144e+01
   3.3440000e-01   1.4686154e+01
   3.3460000e-01   1.4700159e+01
   3.3480000e-01   1.4714158e+01
   3.3500000e-01   1.4728152e+01
   3.3520000e-01   1.4742140e+01
   3.3540000e-01   1.4756123e+01
   3.3560000e-01   1.4770100e+01
   3.3580000e-01   1.4784071e+01
   3.3600000e-01   1.4798038e+01
   3.3620000e-01   1.4811998e+01
   3.3640000e-01   1.4825953e+01
   3.3660000e-01   1.4839902e+01
   3.3680000e-01   1.4853846e+01
   3.3700000e-01   1.4867784e+01
   3.3720000e-01   1.4881717e+01
   3.3740000e-01   1.4895644e+01
   3.3760000e-01   1.4909565e+01
   3.3780000e-01   1.4923480e+01
   3.3800000e-01   1.4937390e+01
   3.3820000e-01   1.4951294e+01
   3.3840000e-01   1.4965193e+01
   3.3860000e-01   1.4979086e+01
   3.3880000e-01   1.4992973e+01
   3.3900000e-01   1.5006854e+01
   3.3920000e-01   1.5020730e+01
   3.3940000e-01   1.5034600e+01
   3.3960000e-01   1.5048464e+01
   3.3980000e-01   1.5062322e+01
   3.4000000e-01   1.5076175e+01
   3.4020000e-01   1.5090022e+01
   3.4040000e-01   1.5103863e+01
   3.4060000e-01   1.5117698e+01
   3.4080000e-01   1.5131527e+01
   3.4100000e-01   1.5145351e+01
   3.4120000e-01   1.5159463e+01
   3.4140000e-01   1.5173645e+01
   3.4160000e-01   1.5187821e+01
   3.4180000e-01   1.5201991e+01
   3.4200000e-01   1.5216156e+01
   3.4220000e-01   1.5230316e+01
   3.4240000e-01   1.5244470e+01
   3.4260000e-01   1.5258619e+01
   3.4280000e-01   1.5272762e+01
   3.4300000e-01   1.5286899e+01
   3.4320000e-01   1.5301032e+01
   3.4340000e-01   1.5315158e+01
   3.4360000e-01   1.5329279e+01
   3.4380000e-01   1.5343394e+01
   3.4400000e-01   1.5357504e+01
   3.4420000e-01   1.5371609e+01
   3.4440000e-01   1.5385707e+01
   3.4460000e-01   1.5399800e+01
   3.4480000e-01   1.5413888e+01
   3.4500000e-01   1.5427969e+01
   3.4520000e-01   1.5442045e+01
   3.4540000e-01   1.5456116e+01
   3.4560000e-01   1.5470181e+01
   3.4580000e-01   1.5484240e+01
   3.4600000e-01   1.5498293e+01
   3.4620000e-01   1.5512340e+01
   3.4640000e-01   1.5526382e+01
   3.4660000e-01   1.5540418e+01
   3.4680000e-01   1.5554449e+01
   3.4700000e-01   1.5568473e+01
   3.4720000e-01   1.5582492e+01
   3.4740000e-01   1.5596505e+01
   3.4760000e-01   1.5610512e+01
   3.4780000e-01   1.5624513e+01
   3.4800000e-01   1.5638508e+01
   3.4820000e-01   1.5652498e+01
   3.4840000e-01   1.5666482e+01
   3.4860000e-01   1.5680459e+01
   3.4880000e-01   1.5694439e+01
   3.4900000e-01   1.5708383e+01
   3.4920000e-01   1.5722320e+01
   3.4940000e-01   1.5736251e+01
   3.4960000e-01   1.5750176e+01
   3.4980000e-01   1.5764095e+01
   3.5000000e-01   1.5778009e+01
   3.5020000e-01   1.5791916e+01
   3.5040000e-01   1.5805817e+01
   3.5060000e-01   1.5819712e+01
   3.5080000e-01   1.5833601e+01
   3.5100000e-01   1.5847484e+01
   3.5120000e-01   1.5861361e+01
   3.5140000e-01   1.5875232e+01
   3.5160000e-01   1.5889097e+01
   3.5180000e-01   1.5902955e+01
   3.5200000e-01   1.5916808e+01
   3.5220000e-01   1.5930654e+01
   3.5240000e-01   1.5944494e+01
   3.5260000e-01   1.5958328e+01
   3.5280000e-01   1.5972156e+01
   3.5300000e-01   1.5985978e+01
   3.5320000e-01   1.5999793e+01
   3.5340000e-01   1.6013602e+01
   3.5360000e-01   1.6027405e+01
   3.5380000e-01   1.6041201e+01
   3.5400000e-01   1.6054992e+01
   3.5420000e-01   1.6068776e+01
   3.5440000e-01   1.6082554e+01
   3.5460000e-01   1.6096325e+01
   3.5480000e-01   1.6110090e+01
   3.5500000e-01   1.6123849e+01
   3.5520000e-01   1.6137601e+01
   3.5540000e-01   1.6151348e+01
   3.5560000e-01   1.6165087e+01
   3.5580000e-01   1.6178821e+01
   3.5600000e-01   1.6192547e+01
   3.5620000e-01   1.6206268e+01
   3.5640000e-01   1.6219982e+01
   3.5660000e-01   1.6233692e+01
   3.5680000e-01   1.6247400e+01
   3.5700000e-01   1.6261102e+01
   3.5720000e-01   1.6274797e+01
   3.5740000e-01   1.6288485e+01
   3.5760000e-01   1.6302167e+01
   3.5780000e-01   1.6315843e+01
   3.5800000e-01   1.6329536e+01
   3.5820000e-01   1.6343225e+01
   3.5840000e-01   1.6356908e+01
   3.5860000e-01   1.6370584e+01
   3.5880000e-01   1.6384253e+01
   3.5900000e-01   1.6397916e+01
   3.5920000e-01   1.6411573e+01
   3.5940000e-01   1.6425222e+01
   3.5960000e-01   1.6438866e+01
   3.5980000e-01   1.6452502e+01
   3.6000000e-01   1.6466132e+01
   3.6020000e-01   1.6479755e+01
   3.6040000e-01   1.6493372e+01
   3.6060000e-01   1.6506982e+01
   3.6080000e-01   1.6520585e+01
   3.6100000e-01   1.6534181e+01
   3.6120000e-01   1.6547771e+01
   3.6140000e-01   1.6561354e+01
   3.6160000e-01   1.6574930e+01
   3.6180000e-01   1.6588500e+01
   3.6200000e-01   1.6602063e+01
   3.6220000e-01   1.6615619e+01
   3.6240000e-01   1.6629168e+01
   3.6260000e-01   1.6642710e+01
   3.6280000e-01   1.6656246e+01
   3.6300000e-01   1.6669774e+01
   3.6320000e-01   1.6683296e+01
   3.6340000e-01   1.6696811e+01
   3.6360000e-01   1.6710319e+01
   3.6380000e-01   1.6723820e+01
   3.6400000e-01   1.6737314e+01
   3.6420000e-01   1.6750801e+01
   3.6440000e-01   1.6764282e+01
   3.6460000e-01   1.6777755e+01
   3.6480000e-01   1.6791221e+01
   3.6500000e-01   1.6804680e+01
   3.6520000e-01   1.6818132e+01
   3.6540000e-01   1.6831578e+01
   3.6560000e-01   1.6845016e+01
   3.6580000e-01   1.6858447e+01
   3.6600000e-01   1.6871871e+01
   3.6620000e-01   1.6885288e+01
   3.6640000e-01   1.6898698e+01
   3.6660000e-01   1.6912100e+01
   3.6680000e-01   1.6925496e+01
   3.6700000e-01   1.6938885e+01
   3.6720000e-01   1.6952266e+01
   3.6740000e-01   1.6965641e+01
   3.6760000e-01   1.6979008e+01
   3.6780000e-01   1.6992368e+01
   3.6800000e-01   1.7005721e+01
   3.6820000e-01   1.7019067e+01
   3.6840000e-01   1.7032406e+01
   3.6860000e-01   1.7045737e+01
   3.6880000e-01   1.7059061e+01
   3.6900000e-01   1.7072378e+01
   3.6920000e-01   1.7085688e+01
   3.6940000e-01   1.7098991e+01
   3.6960000e-01   1.7112286e+01
   3.6980000e-01   1.7125575e+01
   3.7000000e-01   1.7138856e+01
   3.7020000e-01   1.7152129e+01
   3.7040000e-01   1.7165396e+01
   3.7060000e-01   1.7178655e+01
   3.7080000e-01   1.7191907e+01
   3.7100000e-01   1.7205151e+01
   3.7120000e-01   1.7218388e+01
   3.7140000e-01   1.7231618e+01
   3.7160000e-01   1.7244841e+01
   3.7180000e-01   1.7258056e+01
   3.7200000e-01   1.7271263e+01
   3.7220000e-01   1.7284464e+01
   3.7240000e-01   1.7297657e+01
   3.7260000e-01   1.7310842e+01
   3.7280000e-01   1.7324020e+01
   3.7300000e-01   1.7337191e+01
   3.7320000e-01   1.7350354e+01
   3.7340000e-01   1.7363510e+01
   3.7360000e-01   1.7376659e+01
   3.7380000e-01   1.7389800e+01
   3.7400000e-01   1.7402933e+01
   3.7420000e-01   1.7416059e+01
   3.7440000e-01   1.7429177e+01
   3.7460000e-01   1.7442288e+01
   3.7480000e-01   1.7455391e+01
   3.7500000e-01   1.7468487e+01
   3.7520000e-01   1.7481575e+01
   3.7540000e-01   1.7494656e+01
   3.7560000e-01   1.7507729e+01
   3.7580000e-01   1.7520794e+01
   3.7600000e-01   1.7533852e+01
   3.7620000e-01   1.7546902e+01
   3.7640000e-01   1.7559945e+01
   3.7660000e-01   1.7572979e+01
   3.7680000e-01   1.7586007e+01
   3.7700000e-01   1.7599026e+01
   3.7720000e-01   1.7612038e+01
   3.7740000e-01   1.7625042e+01
   3.7760000e-01   1.7638039e+01
   3.7780000e-01   1.7651028e+01
   3.7800000e-01   1.7664009e+01
   3.7820000e-01   1.7676982e+01
   3.7840000e-01   1.7689947e+01
   3.7860000e-01   1.7702905e+01
   3.7880000e-01   1.7715855e+01
   3.7900000e-01   1.7728797e+01
   3.7920000e-01   1.7741731e+01
   3.7940000e-01   1.7754657e+01
   3.7960000e-01   1.7767576e+01
   3.7980000e-01   1.7780486e+01
   3.8000000e-01   1.7793389e+01
   3.8020000e-01   1.7806284e+01
   3.8040000e-01   1.7819171e+01
   3.8060000e-01   1.7832050e+01
   3.8080000e-01   1.7844921e+01
   3.8100000e-01   1.7857784e+01
   3.8120000e-01   1.7870640e+01
   3.8140000e-01   1.7883487e+01
   3.8160000e-01   1.7896326e+01
   3.8180000e-01   1.7909158e+01
   3.8200000e-01   1.7921981e+01
   3.8220000e-01   1.7934796e+01
   3.8240000e-01   1.7947604e+01
   3.8260000e-01   1.7960403e+01
   3.8280000e-01   1.7973194e+01
   3.8300000e-01   1.7985977e+01
   3.8320000e-01   1.7998752e+01
   3.8340000e-01   1.8011519e+01
   3.8360000e-01   1.8024278e+01
   3.8380000e-01   1.8037029e+01
   3.8400000e-01   1.8049771e+01
   3.8420000e-01   1.8062506e+01
   3.8440000e-01   1.8075231e+01
   3.8460000e-01   1.8087948e+01
   3.8480000e-01   1.8100656e+01
   3.8500000e-01   1.8113355e+01
   3.8520000e-01   1.8126045e+01
   3.8540000e-01   1.8138726e+01
   3.8560000e-01   1.8151398e+01
   3.8580000e-01   1.8164061e+01
   3.8600000e-01   1.8176716e+01
   3.8620000e-01   1.8189361e+01
   3.8640000e-01   1.8201998e+01
   3.8660000e-01   1.8214625e+01
   3.8680000e-01   1.8227244e+01
   3.8700000e-01   1.8239854e+01
   3.8720000e-01   1.8252454e+01
   3.8740000e-01   1.8265046e+01
   3.8760000e-01   1.8277629e+01
   3.8780000e-01   1.8290202e+01
   3.8800000e-01   1.8302767e+01
   3.8820000e-01   1.8315323e+01
   3.8840000e-01   1.8327869e+01
   3.8860000e-01   1.8340407e+01
   3.8880000e-01   1.8352935e+01
   3.8900000e-01   1.8365454e+01
   3.8920000e-01   1.8377965e+01
   3.8940000e-01   1.8390466e+01
   3.8960000e-01   1.8402958e+01
   3.8980000e-01   1.8415441e+01
   3.9000000e-01   1.8427915e+01
   3.9020000e-01   1.8440379e+01
   3.9040000e-01   1.8452835e+01
   3.9060000e-01   1.8465281e+01
   3.9080000e-01   1.8477718e+01
   3.9100000e-01   1.8490146e+01
   3.9120000e-01   1.8502565e+01
   3.9140000e-01   1.8514974e+01
   3.9160000e-01   1.8527375e+01
   3.9180000e-01   1.8539766e+01
   3.9200000e-01   1.8552148e+01
   3.9220000e-01   1.8564521e+01
   3.9240000e-01   1.8576884e+01
   3.9260000e-01   1.8589238e+01
   3.9280000e-01   1.8601583e+01
   3.9300000e-01   1.8613919e+01
   3.9320000e-01   1.8626245e+01
   3.9340000e-01   1.8638562e+01
   3.9360000e-01   1.8650869e+01
   3.9380000e-01   1.8663167e+01
   3.9400000e-01   1.8675456e+01
   3.9420000e-01   1.8687736e+01
   3.9440000e-01   1.8700006e+01
   3.9460000e-01   1.8712266e+01
   3.9480000e-01   1.8724518e+01
   3.9500000e-01   1.8736759e+01
   3.9520000e-01   1.8748992e+01
   3.9540000e-01   1.8761215e+01
   3.9560000e-01   1.8773428e+01
   3.9580000e-01   1.8785632e+01
   3.9600000e-01   1.8797827e+01
   3.9620000e-01   1.8810012e+01
   3.9640000e-01   1.8822188e+01
   3.9660000e-01   1.8834354e+01
   3.9680000e-01   1.8846510e+01
   3.9700000e-01   1.8858657e+01
   3.9720000e-01   1.8870795e+01
   3.9740000e-01   1.8882923e+01
   3.9760000e-01   1.8895041e+01
   3.9780000e-01   1.8907150e+01
   3.9800000e-01   1.8919249e+01
   3.9820000e-01   1.8931338e+01
   3.9840000e-01   1.8943418e+01
   3.9860000e-01   1.8955489e+01
   3.9880000e-01   1.8967550e+01
   3.9900000e-01   1.8979601e+01
   3.9920000e-01   1.8991642e+01
   3.9940000e-01   1.9003674e+01
   3.9960000e-01   1.9015696e+01
   3.9980000e-01   1.9027709e+01
   4.0000000e-01   1.9039711e+01
   4.0020000e-01   1.9051704e+01
   4.0040000e-01   1.9063688e+01
   4.0060000e-01   1.9075661e+01
   4.0080000e-01   1.9087625e+01
   4.0100000e-01   1.9099579e+01
   4.0120000e-01   1.9111524e+01
   4.0140000e-01   1.9123458e+01
   4.0160000e-01   1.9135383e+01
   4.0180000e-01   1.9147300e+01
   4.0200000e-01   1.9159211e+01
   4.0220000e-01   1.9171116e+01
   4.0240000e-01   1.9183016e+01
   4.0260000e-01   1.9194910e+01
   4.0280000e-01   1.9206798e+01
   4.0300000e-01   1.9218680e+01
   4.0320000e-01   1.9230557e+01
   4.0340000e-01   1.9242428e+01
   4.0360000e-01   1.9254293e+01
   4.0380000e-01   1.9266152e+01
   4.0400000e-01   1.9278005e+01
   4.0420000e-01   1.9289853e+01
   4.0440000e-01   1.9301694e+01
   4.0460000e-01   1.9313530e+01
   4.0480000e-01   1.9325360e+01
   4.0500000e-01   1.9337184e+01
   4.0520000e-01   1.9349002e+01
   4.0540000e-01   1.9360815e+01
   4.0560000e-01   1.9372621e+01
   4.0580000e-01   1.9384421e+01
   4.0600000e-01   1.9396215e+01
   4.0620000e-01   1.9408003e+01
   4.0640000e-01   1.9419786e+01
   4.0660000e-01   1.9431562e+01
   4.0680000e-01   1.9443332e+01
   4.0700000e-01   1.9455096e+01
   4.0720000e-01   1.9466854e+01
   4.0740000e-01   1.9478606e+01
   4.0760000e-01   1.9490351e+01
   4.0780000e-01   1.9502091e+01
   4.0800000e-01   1.9513825e+01
   4.0820000e-01   1.9525552e+01
   4.0840000e-01   1.9537273e+01
   4.0860000e-01   1.9548989e+01
   4.0880000e-01   1.9560698e+01
   4.0900000e-01   1.9572401e+01
   4.0920000e-01   1.9584098e+01
   4.0940000e-01   1.9595788e+01
   4.0960000e-01   1.9607473e+01
   4.0980000e-01   1.9619151e+01
   4.1000000e-01   1.9630823e+01
   4.1020000e-01   1.9642489e+01
   4.1040000e-01   1.9654149e+01
   4.1060000e-01   1.9665803e+01
   4.1080000e-01   1.9677450e+01
   4.1100000e-01   1.9689091e+01
   4.1120000e-01   1.9700726e+01
   4.1140000e-01   1.9712355e+01
   4.1160000e-01   1.9723978e+01
   4.1180000e-01   1.9735594e+01
   4.1200000e-01   1.9747204e+01
   4.1220000e-01   1.9758808e+01
   4.1240000e-01   1.9770405e+01
   4.1260000e-01   1.9781996e+01
   4.1280000e-01   1.9793581e+01
   4.1300000e-01   1.9805160e+01
   4.1320000e-01   1.9816732e+01
   4.1340000e-01   1.9828299e+01
   4.1360000e-01   1.9839858e+01
   4.1380000e-01   1.9851412e+01
   4.1400000e-01   1.9862959e+01
   4.1420000e-01   1.9874500e+01
   4.1440000e-01   1.9886034e+01
   4.1460000e-01   1.9897563e+01
   4.1480000e-01   1.9909084e+01
   4.1500000e-01   1.9920600e+01
   4.1520000e-01   1.9932109e+01
   4.1540000e-01   1.9943611e+01
   4.1560000e-01   1.9955107e+01
   4.1580000e-01   1.9966597e+01
   4.1600000e-01   1.9978080e+01
   4.1620000e-01   1.9989557e+01
   4.1640000e-01   2.0001027e+01
   4.1660000e-01   2.0012491e+01
   4.1680000e-01   2.0023949e+01
   4.1700000e-01   2.0035399e+01
   4.1720000e-01   2.0046844e+01
   4.1740000e-01   2.0058282e+01
   4.1760000e-01   2.0069713e+01
   4.1780000e-01   2.0081138e+01
   4.1800000e-01   2.0092556e+01
   4.1820000e-01   2.0103968e+01
   4.1840000e-01   2.0115373e+01
   4.1860000e-01   2.0126772e+01
   4.1880000e-01   2.0138164e+01
   4.1900000e-01   2.0149550e+01
   4.1920000e-01   2.0160929e+01
   4.1940000e-01   2.0172333e+01
   4.1960000e-01   2.0183808e+01
   4.1980000e-01   2.0195277e+01
   4.2000000e-01   2.0206740e+01
   4.2020000e-01   2.0218195e+01
   4.2040000e-01   2.0229645e+01
   4.2060000e-01   2.0241087e+01
   4.2080000e-01   2.0252523e+01
   4.2100000e-01   2.0263952e+01
   4.2120000e-01   2.0275375e+01
   4.2140000e-01   2.0286791e+01
   4.2160000e-01   2.0298200e+01
   4.2180000e-01   2.0309603e+01
   4.2200000e-01   2.0320998e+01
   4.2220000e-01   2.0332388e+01
   4.2240000e-01   2.0343770e+01
   4.2260000e-01   2.0355146e+01
   4.2280000e-01   2.0366515e+01
   4.2300000e-01   2.0377877e+01
   4.2320000e-01   2.0389233e+01
   4.2340000e-01   2.0400582e+01
   4.2360000e-01   2.0411924e+01
   4.2380000e-01   2.0423259e+01
   4.2400000e-01   2.0434588e+01
   4.2420000e-01   2.0445910e+01
   4.2440000e-01   2.0457225e+01
   4.2460000e-01   2.0468533e+01
   4.2480000e-01   2.0479834e+01
   4.2500000e-01   2.0491129e+01
   4.2520000e-01   2.0502417e+01
   4.2540000e-01   2.0513698e+01
   4.2560000e-01   2.0524973e+01
   4.2580000e-01   2.0536241e+01
   4.2600000e-01   2.0547502e+01
   4.2620000e-01   2.0558757e+01
   4.2640000e-01   2.0570004e+01
   4.2660000e-01   2.0581245e+01
   4.2680000e-01   2.0592479e+01
   4.2700000e-01   2.0603706e+01
   4.2720000e-01   2.0614926e+01
   4.2740000e-01   2.0626139e+01
   4.2760000e-01   2.0637346e+01
   4.2780000e-01   2.0648545e+01
   4.2800000e-01   2.0659738e+01
   4.2820000e-01   2.0670923e+01
   4.2840000e-01   2.0682102e+01
   4.2860000e-01   2.0693274e+01
   4.2880000e-01   2.0704439e+01
   4.2900000e-01   2.0715597e+01
   4.2920000e-01   2.0726751e+01
   4.2940000e-01   2.0737897e+01
   4.2960000e-01   2.0749037e+01
   4.2980000e-01   2.0760169e+01
   4.3000000e-01   2.0771348e+01
   4.3020000e-01   2.0782681e+01
   4.3040000e-01   2.0794008e+01
   4.3060000e-01   2.0805327e+01
   4.3080000e-01   2.0816639e+01
   4.3100000e-01   2.0827944e+01
   4.3120000e-01   2.0839243e+01
   4.3140000e-01   2.0850534e+01
   4.3160000e-01   2.0861818e+01
   4.3180000e-01   2.0873096e+01
   4.3200000e-01   2.0884366e+01
   4.3220000e-01   2.0895629e+01
   4.3240000e-01   2.0906885e+01
   4.3260000e-01   2.0918134e+01
   4.3280000e-01   2.0929377e+01
   4.3300000e-01   2.0940612e+01
   4.3320000e-01   2.0951840e+01
   4.3340000e-01   2.0963061e+01
   4.3360000e-01   2.0974274e+01
   4.3380000e-01   2.0985481e+01
   4.3400000e-01   2.0996681e+01
   4.3420000e-01   2.1007874e+01
   4.3440000e-01   2.1019059e+01
   4.3460000e-01   2.1030237e+01
   4.3480000e-01   2.1041409e+01
   4.3500000e-01   2.1052573e+01
   4.3520000e-01   2.1063730e+01
   4.3540000e-01   2.1074880e+01
   4.3560000e-01   2.1086022e+01
   4.3580000e-01   2.1097158e+01
   4.3600000e-01   2.1108286e+01
   4.3620000e-01   2.1119408e+01
   4.3640000e-01   2.1130524e+01
   4.3660000e-01   2.1141638e+01
   4.3680000e-01   2.1152745e+01
   4.3700000e-01   2.1163845e+01
   4.3720000e-01   2.1174937e+01
   4.3740000e-01   2.1186023e+01
   4.3760000e-01   2.1197101e+01
   4.3780000e-01   2.1208172e+01
   4.3800000e-01   2.1219237e+01
   4.3820000e-01   2.1230293e+01
   4.3840000e-01   2.1241343e+01
   4.3860000e-01   2.1252386e+01
   4.3880000e-01   2.1263421e+01
   4.3900000e-01   2.1274449e+01
   4.3920000e-01   2.1285470e+01
   4.3940000e-01   2.1296484e+01
   4.3960000e-01   2.1307491e+01
   4.3980000e-01   2.1318490e+01
   4.4000000e-01   2.1329482e+01
   4.4020000e-01   2.1340467e+01
   4.4040000e-01   2.1351444e+01
   4.4060000e-01   2.1362415e+01
   4.4080000e-01   2.1373378e+01
   4.4100000e-01   2.1384334e+01
   4.4120000e-01   2.1395282e+01
   4.4140000e-01   2.1406224e+01
   4.4160000e-01   2.1417158e+01
   4.4180000e-01   2.1428084e+01
   4.4200000e-01   2.1439004e+01
   4.4220000e-01   2.1449916e+01
   4.4240000e-01   2.1460821e+01
   4.4260000e-01   2.1471718e+01
   4.4280000e-01   2.1482608e+01
   4.4300000e-01   2.1493491e+01
   4.4320000e-01   2.1504367e+01
   4.4340000e-01   2.1515235e+01
   4.4360000e-01   2.1526096e+01
   4.4380000e-01   2.1536949e+01
   4.4400000e-01   2.1547795e+01
   4.4420000e-01   2.1558634e+01
   4.4440000e-01   2.1569465e+01
   4.4460000e-01   2.1580290e+01
   4.4480000e-01   2.1591107e+01
   4.4500000e-01   2.1601917e+01
   4.4520000e-01   2.1612719e+01
   4.4540000e-01   2.1623514e+01
   4.4560000e-01   2.1634302e+01
   4.4580000e-01   2.1645082e+01
   4.4600000e-01   2.1655855e+01
   4.4620000e-01   2.1666620e+01
   4.4640000e-01   2.1677378e+01
   4.4660000e-01   2.1688128e+01
   4.4680000e-01   2.1698871e+01
   4.4700000e-01   2.1709606e+01
   4.4720000e-01   2.1720333e+01
   4.4740000e-01   2.1731053e+01
   4.4760000e-01   2.1741766e+01
   4.4780000e-01   2.1752471e+01
   4.4800000e-01   2.1763168e+01
   4.4820000e-01   2.1773857e+01
   4.4840000e-01   2.1784539e+01
   4.4860000e-01   2.1795214e+01
   4.4880000e-01   2.1805880e+01
   4.4900000e-01   2.1816539e+01
   4.4920000e-01   2.1827191e+01
   4.4940000e-01   2.1837834e+01
   4.4960000e-01   2.1848471e+01
   4.4980000e-01   2.1859099e+01
   4.5000000e-01   2.1869720e+01
   4.5020000e-01   2.1880334e+01
   4.5040000e-01   2.1890940e+01
   4.5060000e-01   2.1901539e+01
   4.5080000e-01   2.1912130e+01
   4.5100000e-01   2.1922713e+01
   4.5120000e-01   2.1933289e+01
   4.5140000e-01   2.1943856e+01
   4.5160000e-01   2.1954417e+01
   4.5180000e-01   2.1964969e+01
   4.5200000e-01   2.1975513e+01
   4.5220000e-01   2.1986050e+01
   4.5240000e-01   2.1996579e+01
   4.5260000e-01   2.2007101e+01
   4.5280000e-01   2.2017614e+01
   4.5300000e-01   2.2028120e+01
   4.5320000e-01   2.2038618e+01
   4.5340000e-01   2.2049109e+01
   4.5360000e-01   2.2059591e+01
   4.5380000e-01   2.2070066e+01
   4.5400000e-01   2.2080533e+01
   4.5420000e-01   2.2090992e+01
   4.5440000e-01   2.2101443e+01
   4.5460000e-01   2.2111887e+01
   4.5480000e-01   2.2122323e+01
   4.5500000e-01   2.2132750e+01
   4.5520000e-01   2.2143170e+01
   4.5540000e-01   2.2153583e+01
   4.5560000e-01   2.2163987e+01
   4.5580000e-01   2.2174383e+01
   4.5600000e-01   2.2184772e+01
   4.5620000e-01   2.2195153e+01
   4.5640000e-01   2.2205526e+01
   4.5660000e-01   2.2215891e+01
   4.5680000e-01   2.2226248e+01
   4.5700000e-01   2.2236597e+01
   4.5720000e-01   2.2246938e+01
   4.5740000e-01   2.2257272e+01
   4.5760000e-01   2.2267597e+01
   4.5780000e-01   2.2277915e+01
   4.5800000e-01   2.2288225e+01
   4.5820000e-01   2.2298526e+01
   4.5840000e-01   2.2308820e+01
   4.5860000e-01   2.2319106e+01
   4.5880000e-01   2.2329384e+01
   4.5900000e-01   2.2339654e+01
   4.5920000e-01   2.2349916e+01
   4.5940000e-01   2.2360170e+01
   4.5960000e-01   2.2370417e+01
   4.5980000e-01   2.2380655e+01
   4.6000000e-01   2.2390885e+01
   4.6020000e-01   2.2401107e+01
   4.6040000e-01   2.2411321e+01
   4.6060000e-01   2.2421527e+01
   4.6080000e-01   2.2431726e+01
   4.6100000e-01   2.2441916e+01
   4.6120000e-01   2.2452098e+01
   4.6140000e-01   2.2462272e+01
   4.6160000e-01   2.2472628e+01
   4.6180000e-01   2.2482784e+01
   4.6200000e-01   2.2492932e+01
   4.6220000e-01   2.2503072e+01
   4.6240000e-01   2.2513205e+01
   4.6260000e-01   2.2523329e+01
   4.6280000e-01   2.2533445e+01
   4.6300000e-01   2.2543552e+01
   4.6320000e-01   2.2553652e+01
   4.6340000e-01   2.2563744e+01
   4.6360000e-01   2.2573828e+01
   4.6380000e-01   2.2583903e+01
   4.6400000e-01   2.2593971e+01
   4.6420000e-01   2.2604030e+01
   4.6440000e-01   2.2614081e+01
   4.6460000e-01   2.2624124e+01
   4.6480000e-01   2.2634159e+01
   4.6500000e-01   2.2644186e+01
   4.6520000e-01   2.2654205e+01
   4.6540000e-01   2.2664218e+01
   4.6560000e-01   2.2674223e+01
   4.6580000e-01   2.2684219e+01
   4.6600000e-01   2.2694208e+01
   4.6620000e-01   2.2704188e+01
   4.6640000e-01   2.2714160e+01
   4.6660000e-01   2.2724124e+01
   4.6680000e-01   2.2734080e+01
   4.6700000e-01   2.2744027e+01
   4.6720000e-01   2.2753967e+01
   4.6740000e-01   2.2763898e+01
   4.6760000e-01   2.2773822e+01
   4.6780000e-01   2.2783739e+01
   4.6800000e-01   2.2793648e+01
   4.6820000e-01   2.2803548e+01
   4.6840000e-01   2.2813441e+01
   4.6860000e-01   2.2823325e+01
   4.6880000e-01   2.2833201e+01
   4.6900000e-01   2.2843068e+01
   4.6920000e-01   2.2852928e+01
   4.6940000e-01   2.2862779e+01
   4.6960000e-01   2.2872622e+01
   4.6980000e-01   2.2882456e+01
   4.7000000e-01   2.2892283e+01
   4.7020000e-01   2.2902101e+01
   4.7040000e-01   2.2911910e+01
   4.7060000e-01   2.2921712e+01
   4.7080000e-01   2.2931505e+01
   4.7100000e-01   2.2941290e+01
   4.7120000e-01   2.2951067e+01
   4.7140000e-01   2.2960835e+01
   4.7160000e-01   2.2970595e+01
   4.7180000e-01   2.2980347e+01
   4.7200000e-01   2.2990090e+01
   4.7220000e-01   2.2999825e+01
   4.7240000e-01   2.3009551e+01
   4.7260000e-01   2.3019270e+01
   4.7280000e-01   2.3028980e+01
   4.7300000e-01   2.3038681e+01
   4.7320000e-01   2.3048374e+01
   4.7340000e-01   2.3058059e+01
   4.7360000e-01   2.3067736e+01
   4.7380000e-01   2.3077404e+01
   4.7400000e-01   2.3087063e+01
   4.7420000e-01   2.3096715e+01
   4.7440000e-01   2.3106357e+01
   4.7460000e-01   2.3115992e+01
   4.7480000e-01   2.3125618e+01
   4.7500000e-01   2.3135235e+01
   4.7520000e-01   2.3144845e+01
   4.7540000e-01   2.3154445e+01
   4.7560000e-01   2.3164038e+01
   4.7580000e-01   2.3173621e+01
   4.7600000e-01   2.3183197e+01
   4.7620000e-01   2.3192764e+01
   4.7640000e-01   2.3202322e+01
   4.7660000e-01   2.3211872e+01
   4.7680000e-01   2.3221414e+01
   4.7700000e-01   2.3230947e+01
   4.7720000e-01   2.3240471e+01
   4.7740000e-01   2.3249995e+01
   4.7760000e-01   2.3259514e+01
   4.7780000e-01   2.3269024e+01
   4.7800000e-01   2.3278526e+01
   4.7820000e-01   2.3288019e+01
   4.7840000e-01   2.3297504e+01
   4.7860000e-01   2.3306980e+01
   4.7880000e-01   2.3316448e+01
   4.7900000e-01   2.3325907e+01
   4.7920000e-01   2.3335357e+01
   4.7940000e-01   2.3344799e+01
   4.7960000e-01   2.3354233e+01
   4.7980000e-01   2.3363658e+01
   4.8000000e-01   2.3373074e+01
   4.8020000e-01   2.3382482e+01
   4.8040000e-01   2.3391881e+01
   4.8060000e-01   2.3401271e+01
   4.8080000e-01   2.3410653e+01
   4.8100000e-01   2.3420026e+01
   4.8120000e-01   2.3429391e+01
   4.8140000e-01   2.3438747e+01
   4.8160000e-01   2.3448095e+01
   4.8180000e-01   2.3457433e+01
   4.8200000e-01   2.3466763e+01
   4.8220000e-01   2.3476085e+01
   4.8240000e-01   2.3485398e+01
   4.8260000e-01   2.3494702e+01
   4.8280000e-01   2.3503998e+01
   4.8300000e-01   2.3513285e+01
   4.8320000e-01   2.3522563e+01
   4.8340000e-01   2.3531833e+01
   4.8360000e-01   2.3541094e+01
   4.8380000e-01   2.3550346e+01
   4.8400000e-01   2.3559590e+01
   4.8420000e-01   2.3568824e+01
   4.8440000e-01   2.3578051e+01
   4.8460000e-01   2.3587268e+01
   4.8480000e-01   2.3596477e+01
   4.8500000e-01   2.3605677e+01
   4.8520000e-01   2.3614869e+01
   4.8540000e-01   2.3624051e+01
   4.8560000e-01   2.3633225e+01
   4.8580000e-01   2.3642391e+01
   4.8600000e-01   2.3651547e+01
   4.8620000e-01   2.3660695e+01
   4.8640000e-01   2.3669834e+01
   4.8660000e-01   2.3678965e+01
   4.8680000e-01   2.3688088e+01
   4.8700000e-01   2.3697203e+01
   4.8720000e-01   2.3706309e+01
   4.8740000e-01   2.3715407e+01
   4.8760000e-01   2.3724495e+01
   4.8780000e-01   2.3733575e+01
   4.8800000e-01   2.3742646e+01
   4.8820000e-01   2.3751895e+01
   4.8840000e-01   2.3761166e+01
   4.8860000e-01   2.3770428e+01
   4.8880000e-01   2.3779681e+01
   4.8900000e-01   2.3788925e+01
   4.8920000e-01   2.3798161e+01
   4.8940000e-01   2.3807387e+01
   4.8960000e-01   2.3816605e+01
   4.8980000e-01   2.3825813e+01
   4.9000000e-01   2.3836097e+01
   4.9020000e-01   2.3847604e+01
   4.9040000e-01   2.3859102e+01
   4.9060000e-01   2.3870591e+01
   4.9080000e-01   2.3882072e+01
   4.9100000e-01   2.3893545e+01
   4.9120000e-01   2.3905009e+01
   4.9140000e-01   2.3916465e+01
   4.9160000e-01   2.3927912e+01
   4.9180000e-01   2.3939350e+01
   4.9200000e-01   2.3950779e+01
   4.9220000e-01   2.3962200e+01
   4.9240000e-01   2.3973612e+01
   4.9260000e-01   2.3985015e+01
   4.9280000e-01   2.3996410e+01
   4.9300000e-01   2.4007796e+01
   4.9320000e-01   2.4019173e+01
   4.9340000e-01   2.4030542e+01
   4.9360000e-01   2.4041901e+01
   4.9380000e-01   2.4053252e+01
   4.9400000e-01   2.4064594e+01
   4.9420000e-01   2.4075928e+01
   4.9440000e-01   2.4087252e+01
   4.9460000e-01   2.4098568e+01
   4.9480000e-01   2.4109875e+01
   4.9500000e-01   2.4121173e+01
   4.9520000e-01   2.4132463e+01
   4.9540000e-01   2.4143743e+01
   4.9560000e-01   2.4155015e+01
   4.9580000e-01   2.4166279e+01
   4.9600000e-01   2.4177534e+01
   4.9620000e-01   2.4188781e+01
   4.9640000e-01   2.4200019e+01
   4.9660000e-01   2.4211249e+01
   4.9680000e-01   2.4222469e+01
   4.9700000e-01   2.4233680e+01
   4.9720000e-01   2.4244883e+01
   4.9740000e-01   2.4256076e+01
   4.9760000e-01   2.4267261e+01
   4.9780000e-01   2.4278484e+01
   4.9800000e-01   2.4289747e+01
   4.9820000e-01   2.4301002e+01
   4.9840000e-01   2.4312248e+01
   4.9860000e-01   2.4323485e+01
   4.9880000e-01   2.4334713e+01
   4.9900000e-01   2.4345932e+01
   4.9920000e-01   2.4357142e+01
   4.9940000e-01   2.4368343e+01
   4.9960000e-01   2.4379536e+01
   4.9980000e-01   2.4390719e+01
   5.0000000e-01   2.4401895e+01
   5.0020000e-01   2.4413061e+01
   5.0040000e-01   2.4424220e+01
   5.0060000e-01   2.4435369e+01
   5.0080000e-01   2.4446509e+01
   5.0100000e-01   2.4457640e+01
   5.0120000e-01   2.4468762e+01
   5.0140000e-01   2.4479874e+01
   5.0160000e-01   2.4490978e+01
   5.0180000e-01   2.4502073e+01
   5.0200000e-01   2.4513158e+01
   5.0220000e-01   2.4524235e+01
   5.0240000e-01   2.4535302e+01
   5.0260000e-01   2.4546363e+01
   5.0280000e-01   2.4557415e+01
   5.0300000e-01   2.4568457e+01
   5.0320000e-01   2.4579490e+01
   5.0340000e-01   2.4590515e+01
   5.0360000e-01   2.4601530e+01
   5.0380000e-01   2.4612536e+01
   5.0400000e-01   2.4623533e+01
   5.0420000e-01   2.4634520e+01
   5.0440000e-01   2.4645499e+01
   5.0460000e-01   2.4656470e+01
   5.0480000e-01   2.4667434e+01
   5.0500000e-01   2.4678388e+01
   5.0520000e-01   2.4689333e+01
   5.0540000e-01   2.4700269e+01
   5.0560000e-01   2.4711196e+01
   5.0580000e-01   2.4722114e+01
   5.0600000e-01   2.4733022e+01
   5.0620000e-01   2.4743921e+01
   5.0640000e-01   2.4754811e+01
   5.0660000e-01   2.4765692e+01
   5.0680000e-01   2.4776563e+01
   5.0700000e-01   2.4787425e+01
   5.0720000e-01   2.4798278e+01
   5.0740000e-01   2.4809121e+01
   5.0760000e-01   2.4819956e+01
   5.0780000e-01   2.4830781e+01
   5.0800000e-01   2.4841596e+01
   5.0820000e-01   2.4852402e+01
   5.0840000e-01   2.4863199e+01
   5.0860000e-01   2.4873987e+01
   5.0880000e-01   2.4884765e+01
   5.0900000e-01   2.4895534e+01
   5.0920000e-01   2.4906294e+01
   5.0940000e-01   2.4917044e+01
   5.0960000e-01   2.4927785e+01
   5.0980000e-01   2.4938516e+01
   5.1000000e-01   2.4949238e+01
   5.1020000e-01   2.4959951e+01
   5.1040000e-01   2.4970654e+01
   5.1060000e-01   2.4981348e+01
   5.1080000e-01   2.4992033e+01
   5.1100000e-01   2.5002708e+01
   5.1120000e-01   2.5013379e+01
   5.1140000e-01   2.5024040e+01
   5.1160000e-01   2.5034692e+01
   5.1180000e-01   2.5045335e+01
   5.1200000e-01   2.5055968e+01
   5.1220000e-01   2.5066592e+01
   5.1240000e-01   2.5077206e+01
   5.1260000e-01   2.5087811e+01
   5.1280000e-01   2.5098407e+01
   5.1300000e-01   2.5108992e+01
   5.1320000e-01   2.5119569e+01
   5.1340000e-01   2.5130136e+01
   5.1360000e-01   2.5140693e+01
   5.1380000e-01   2.5151241e+01
   5.1400000e-01   2.5161779e+01
   5.1420000e-01   2.5172308e+01
   5.1440000e-01   2.5182827e+01
   5.1460000e-01   2.5193337e+01
   5.1480000e-01   2.5203837e+01
   5.1500000e-01   2.5214327e+01
   5.1520000e-01   2.5224808e+01
   5.1540000e-01   2.5235280e+01
   5.1560000e-01   2.5245742e+01
   5.1580000e-01   2.5256194e+01
   5.1600000e-01   2.5266637e+01
   5.1620000e-01   2.5277070e+01
   5.1640000e-01   2.5287493e+01
   5.1660000e-01   2.5297907e+01
   5.1680000e-01   2.5308312e+01
   5.1700000e-01   2.5318707e+01
   5.1720000e-01   2.5329092e+01
   5.1740000e-01   2.5339468e+01
   5.1760000e-01   2.5349834e+01
   5.1780000e-01   2.5360190e+01
   5.1800000e-01   2.5370537e+01
   5.1820000e-01   2.5380874e+01
   5.1840000e-01   2.5391201e+01
   5.1860000e-01   2.5401519e+01
   5.1880000e-01   2.5411827e+01
   5.1900000e-01   2.5422125e+01
   5.1920000e-01   2.5432414e+01
   5.1940000e-01   2.5442693e+01
   5.1960000e-01   2.5452962e+01
   5.1980000e-01   2.5463221e+01
   5.2000000e-01   2.5473471e+01
   5.2020000e-01   2.5483711e+01
   5.2040000e-01   2.5493941e+01
   5.2060000e-01   2.5504161e+01
   5.2080000e-01   2.5514372e+01
   5.2100000e-01   2.5524579e+01
   5.2120000e-01   2.5534799e+01
   5.2140000e-01   2.5545010e+01
   5.2160000e-01   2.5555210e+01
   5.2180000e-01   2.5565402e+01
   5.2200000e-01   2.5575583e+01
   5.2220000e-01   2.5585754e+01
   5.2240000e-01   2.5595916e+01
   5.2260000e-01   2.5606085e+01
   5.2280000e-01   2.5616255e+01
   5.2300000e-01   2.5626415e+01
   5.2320000e-01   2.5636565e+01
   5.2340000e-01   2.5646705e+01
   5.2360000e-01   2.5656836e+01
   5.2380000e-01   2.5666957e+01
   5.2400000e-01   2.5677068e+01
   5.2420000e-01   2.5687169e+01
   5.2440000e-01   2.5697261e+01
   5.2460000e-01   2.5707342e+01
   5.2480000e-01   2.5717414e+01
   5.2500000e-01   2.5727476e+01
   5.2520000e-01   2.5737528e+01
   5.2540000e-01   2.5747570e+01
   5.2560000e-01   2.5757603e+01
   5.2580000e-01   2.5767625e+01
   5.2600000e-01   2.5777638e+01
   5.2620000e-01   2.5787641e+01
   5.2640000e-01   2.5797634e+01
   5.2660000e-01   2.5807617e+01
   5.2680000e-01   2.5817590e+01
   5.2700000e-01   2.5827553e+01
   5.2720000e-01   2.5837506e+01
   5.2740000e-01   2.5847449e+01
   5.2760000e-01   2.5857383e+01
   5.2780000e-01   2.5867306e+01
   5.2800000e-01   2.5877220e+01
   5.2820000e-01   2.5887124e+01
   5.2840000e-01   2.5897017e+01
   5.2860000e-01   2.5906901e+01
   5.2880000e-01   2.5916775e+01
   5.2900000e-01   2.5926638e+01
   5.2920000e-01   2.5936492e+01
   5.2940000e-01   2.5946336e+01
   5.2960000e-01   2.5956170e+01
   5.2980000e-01   2.5965994e+01
   5.3000000e-01   2.5975807e+01
   5.3020000e-01   2.5985611e+01
   5.3040000e-01   2.5995405e+01
   5.3060000e-01   2.6005189e+01
   5.3080000e-01   2.6014963e+01
   5.3100000e-01   2.6024727e+01
   5.3120000e-01   2.6034480e+01
   5.3140000e-01   2.6044224e+01
   5.3160000e-01   2.6053958e+01
   5.3180000e-01   2.6063681e+01
   5.3200000e-01   2.6073395e+01
   5.3220000e-01   2.6083098e+01
   5.3240000e-01   2.6092791e+01
   5.3260000e-01   2.6102475e+01
   5.3280000e-01   2.6112148e+01
   5.3300000e-01   2.6121811e+01
   5.3320000e-01   2.6131465e+01
   5.3340000e-01   2.6141109e+01
   5.3360000e-01   2.6150743e+01
   5.3380000e-01   2.6160367e+01
   5.3400000e-01   2.6169980e+01
   5.3420000e-01   2.6179584e+01
   5.3440000e-01   2.6189177e+01
   5.3460000e-01   2.6198760e+01
   5.3480000e-01   2.6208333e+01
   5.3500000e-01   2.6217896e+01
   5.3520000e-01   2.6227448e+01
   5.3540000e-01   2.6236991e+01
   5.3560000e-01   2.6246523e+01
   5.3580000e-01   2.6256045e+01
   5.3600000e-01   2.6265557e+01
   5.3620000e-01   2.6275059e+01
   5.3640000e-01   2.6284550e+01
   5.3660000e-01   2.6294032e+01
   5.3680000e-01   2.6303503e+01
   5.3700000e-01   2.6312964e+01
   5.3720000e-01   2.6322414e+01
   5.3740000e-01   2.6331855e+01
   5.3760000e-01   2.6341285e+01
   5.3780000e-01   2.6350705e+01
   5.3800000e-01   2.6360114e+01
   5.3820000e-01   2.6369514e+01
   5.3840000e-01   2.6378903e+01
   5.3860000e-01   2.6388282e+01
   5.3880000e-01   2.6397651e+01
   5.3900000e-01   2.6407010e+01
   5.3920000e-01   2.6416359e+01
   5.3940000e-01   2.6425697e+01
   5.3960000e-01   2.6435025e+01
   5.3980000e-01   2.6444343e+01
   5.4000000e-01   2.6453650e+01
   5.4020000e-01   2.6462888e+01
   5.4040000e-01   2.6472096e+01
   5.4060000e-01   2.6481297e+01
   5.4080000e-01   2.6490489e+01
   5.4100000e-01   2.6499671e+01
   5.4120000e-01   2.6508843e+01
   5.4140000e-01   2.6518004e+01
   5.4160000e-01   2.6527154e+01
   5.4180000e-01   2.6536294e+01
   5.4200000e-01   2.6545424e+01
   5.4220000e-01   2.6554544e+01
   5.4240000e-01   2.6563653e+01
   5.4260000e-01   2.6572752e+01
   5.4280000e-01   2.6581840e+01
   5.4300000e-01   2.6590918e+01
   5.4320000e-01   2.6599985e+01
   5.4340000e-01   2.6609042e+01
   5.4360000e-01   2.6618089e+01
   5.4380000e-01   2.6627125e+01
   5.4400000e-01   2.6636151e+01
   5.4420000e-01   2.6645166e+01
   5.4440000e-01   2.6654171e+01
   5.4460000e-01   2.6663166e+01
   5.4480000e-01   2.6672149e+01
   5.4500000e-01   2.6681123e+01
   5.4520000e-01   2.6690086e+01
   5.4540000e-01   2.6699039e+01
   5.4560000e-01   2.6707981e+01
   5.4580000e-01   2.6716912e+01
   5.4600000e-01   2.6725833e+01
   5.4620000e-01   2.6734744e+01
   5.4640000e-01   2.6743644e+01
   5.4660000e-01   2.6752533e+01
   5.4680000e-01   2.6761412e+01
   5.4700000e-01   2.6770281e+01
   5.4720000e-01   2.6779139e+01
   5.4740000e-01   2.6787986e+01
   5.4760000e-01   2.6796823e+01
   5.4780000e-01   2.6805650e+01
   5.4800000e-01   2.6814466e+01
   5.4820000e-01   2.6823271e+01
   5.4840000e-01   2.6832066e+01
   5.4860000e-01   2.6841447e+01
   5.4880000e-01   2.6851103e+01
   5.4900000e-01   2.6860749e+01
   5.4920000e-01   2.6870384e+01
   5.4940000e-01   2.6880009e+01
   5.4960000e-01   2.6889624e+01
   5.4980000e-01   2.6899228e+01
   5.5000000e-01   2.6908821e+01
   5.5020000e-01   2.6918404e+01
   5.5040000e-01   2.6927977e+01
   5.5060000e-01   2.6937539e+01
   5.5080000e-01   2.6947091e+01
   5.5100000e-01   2.6956633e+01
   5.5120000e-01   2.6966164e+01
   5.5140000e-01   2.6975684e+01
   5.5160000e-01   2.6985194e+01
   5.5180000e-01   2.6994696e+01
   5.5200000e-01   2.7004187e+01
   5.5220000e-01   2.7013667e+01
   5.5240000e-01   2.7023137e+01
   5.5260000e-01   2.7032597e+01
   5.5280000e-01   2.7042046e+01
   5.5300000e-01   2.7051485e+01
   5.5320000e-01   2.7060913e+01
   5.5340000e-01   2.7070705e+01
   5.5360000e-01   2.7080729e+01
   5.5380000e-01   2.7090744e+01
   5.5400000e-01   2.7100748e+01
   5.5420000e-01   2.7110743e+01
   5.5440000e-01   2.7120727e+01
   5.5460000e-01   2.7130701e+01
   5.5480000e-01   2.7140665e+01
   5.5500000e-01   2.7150618e+01
   5.5520000e-01   2.7160562e+01
   5.5540000e-01   2.7170495e+01
   5.5560000e-01   2.7180418e+01
   5.5580000e-01   2.7190330e+01
   5.5600000e-01   2.7200233e+01
   5.5620000e-01   2.7210125e+01
   5.5640000e-01   2.7220007e+01
   5.5660000e-01   2.7229879e+01
   5.5680000e-01   2.7239740e+01
   5.5700000e-01   2.7249592e+01
   5.5720000e-01   2.7259433e+01
   5.5740000e-01   2.7269263e+01
   5.5760000e-01   2.7279084e+01
   5.5780000e-01   2.7288894e+01
   5.5800000e-01   2.7298694e+01
   5.5820000e-01   2.7308483e+01
   5.5840000e-01   2.7318262e+01
   5.5860000e-01   2.7328031e+01
   5.5880000e-01   2.7337790e+01
   5.5900000e-01   2.7347538e+01
   5.5920000e-01   2.7357276e+01
   5.5940000e-01   2.7367004e+01
   5.5960000e-01   2.7376721e+01
   5.5980000e-01   2.7386428e+01
   5.6000000e-01   2.7396125e+01
   5.6020000e-01   2.7405811e+01
   5.6040000e-01   2.7415487e+01
   5.6060000e-01   2.7425152e+01
   5.6080000e-01   2.7434807e+01
   5.6100000e-01   2.7444452e+01
   5.6120000e-01   2.7454086e+01
   5.6140000e-01   2.7463710e+01
   5.6160000e-01   2.7473324e+01
   5.6180000e-01   2.7482938e+01
   5.6200000e-01   2.7492545e+01
   5.6220000e-01   2.7502141e+01
   5.6240000e-01   2.7511726e+01
   5.6260000e-01   2.7521301e+01
   5.6280000e-01   2.7530866e+01
   5.6300000e-01   2.7540420e+01
   5.6320000e-01   2.7549964e+01
   5.6340000e-01   2.7559497e+01
   5.6360000e-01   2.7569020e+01
   5.6380000e-01   2.7578533e+01
   5.6400000e-01   2.7588035e+01
   5.6420000e-01   2.7597526e+01
   5.6440000e-01   2.7607007e+01
   5.6460000e-01   2.7616477e+01
   5.6480000e-01   2.7625937e+01
   5.6500000e-01   2.7635387e+01
   5.6520000e-01   2.7644826e+01
   5.6540000e-01   2.7654254e+01
   5.6560000e-01   2.7663672e+01
   5.6580000e-01   2.7673080e+01
   5.6600000e-01   2.7682476e+01
   5.6620000e-01   2.7691863e+01
   5.6640000e-01   2.7701239e+01
   5.6660000e-01   2.7710604e+01
   5.6680000e-01   2.7719958e+01
   5.6700000e-01   2.7729302e+01
   5.6720000e-01   2.7738636e+01
   5.6740000e-01   2.7747959e+01
   5.6760000e-01   2.7757271e+01
   5.6780000e-01   2.7766573e+01
   5.6800000e-01   2.7775864e+01
   5.6820000e-01   2.7785145e+01
   5.6840000e-01   2.7794415e+01
   5.6860000e-01   2.7803674e+01
   5.6880000e-01   2.7812923e+01
   5.6900000e-01   2.7822161e+01
   5.6920000e-01   2.7831391e+01
   5.6940000e-01   2.7840613e+01
   5.6960000e-01   2.7849824e+01
   5.6980000e-01   2.7859025e+01
   5.7000000e-01   2.7868215e+01
   5.7020000e-01   2.7877394e+01
   5.7040000e-01   2.7886563e+01
   5.7060000e-01   2.7895721e+01
   5.7080000e-01   2.7904868e+01
   5.7100000e-01   2.7914005e+01
   5.7120000e-01   2.7923131e+01
   5.7140000e-01   2.7932246e+01
   5.7160000e-01   2.7941351e+01
   5.7180000e-01   2.7950445e+01
   5.7200000e-01   2.7959529e+01
   5.7220000e-01   2.7968601e+01
   5.7240000e-01   2.7977664e+01
   5.7260000e-01   2.7986715e+01
   5.7280000e-01   2.7995756e+01
   5.7300000e-01   2.8004786e+01
   5.7320000e-01   2.8013805e+01
   5.7340000e-01   2.8022814e+01
   5.7360000e-01   2.8031812e+01
   5.7380000e-01   2.8040799e+01
   5.7400000e-01   2.8049776e+01
   5.7420000e-01   2.8058741e+01
   5.7440000e-01   2.8067696e+01
   5.7460000e-01   2.8076641e+01
   5.7480000e-01   2.8085574e+01
   5.7500000e-01   2.8094497e+01
   5.7520000e-01   2.8103409e+01
   5.7540000e-01   2.8112310e+01
   5.7560000e-01   2.8121201e+01
   5.7580000e-01   2.8130080e+01
   5.7600000e-01   2.8138949e+01
   5.7620000e-01   2.8147808e+01
   5.7640000e-01   2.8156655e+01
   5.7660000e-01   2.8165491e+01
   5.7680000e-01   2.8174317e+01
   5.7700000e-01   2.8183132e+01
   5.7720000e-01   2.8191936e+01
   5.7740000e-01   2.8200730e+01
   5.7760000e-01   2.8209512e+01
   5.7780000e-01   2.8218284e+01
   5.7800000e-01   2.8227045e+01
   5.7820000e-01   2.8235795e+01
   5.7840000e-01   2.8244534e+01
   5.7860000e-01   2.8253262e+01
   5.7880000e-01   2.8261979e+01
   5.7900000e-01   2.8270686e+01
   5.7920000e-01   2.8279382e+01
   5.7940000e-01   2.8288066e+01
   5.7960000e-01   2.8296740e+01
   5.7980000e-01   2.8305403e+01
   5.8000000e-01   2.8314055e+01
   5.8020000e-01   2.8322697e+01
   5.8040000e-01   2.8331327e+01
   5.8060000e-01   2.8339947e+01
   5.8080000e-01   2.8348555e+01
   5.8100000e-01   2.8357153e+01
   5.8120000e-01   2.8365740e+01
   5.8140000e-01   2.8374315e+01
   5.8160000e-01   2.8382880e+01
   5.8180000e-01   2.8391434e+01
   5.8200000e-01   2.8399977e+01
   5.8220000e-01   2.8408509e+01
   5.8240000e-01   2.8417030e+01
   5.8260000e-01   2.8425541e+01
   5.8280000e-01   2.8434040e+01
   5.8300000e-01   2.8442528e+01
   5.8320000e-01   2.8451005e+01
   5.8340000e-01   2.8459518e+01
   5.8360000e-01   2.8468070e+01
   5.8380000e-01   2.8476611e+01
   5.8400000e-01   2.8485141e+01
   5.8420000e-01   2.8493660e+01
   5.8440000e-01   2.8502168e+01
   5.8460000e-01   2.8510665e+01
   5.8480000e-01   2.8519152e+01
   5.8500000e-01   2.8527627e+01
   5.8520000e-01   2.8536091e+01
   5.8540000e-01   2.8544545e+01
   5.8560000e-01   2.8552987e+01
   5.8580000e-01   2.8561419e+01
   5.8600000e-01   2.8569840e+01
   5.8620000e-01   2.8578250e+01
   5.8640000e-01   2.8586648e+01
   5.8660000e-01   2.8595036e+01
   5.8680000e-01   2.8603413e+01
   5.8700000e-01   2.8611778e+01
   5.8720000e-01   2.8620132e+01
   5.8740000e-01   2.8628475e+01
   5.8760000e-01   2.8636883e+01
   5.8780000e-01   2.8645281e+01
   5.8800000e-01   2.8653668e+01
   5.8820000e-01   2.8662044e+01
   5.8840000e-01   2.8670408e+01
   5.8860000e-01   2.8678762e+01
   5.8880000e-01   2.8687104e+01
   5.8900000e-01   2.8695435e+01
   5.8920000e-01   2.8703755e+01
   5.8940000e-01   2.8712064e+01
   5.8960000e-01   2.8720361e+01
   5.8980000e-01   2.8728648e+01
   5.9000000e-01   2.8736923e+01
   5.9020000e-01   2.8745187e+01
   5.9040000e-01   2.8753439e+01
   5.9060000e-01   2.8761681e+01
   5.9080000e-01   2.8769911e+01
   5.9100000e-01   2.8778130e+01
   5.9120000e-01   2.8786338e+01
   5.9140000e-01   2.8794534e+01
   5.9160000e-01   2.8802720e+01
   5.9180000e-01   2.8810894e+01
   5.9200000e-01   2.8819056e+01
   5.9220000e-01   2.8827208e+01
   5.9240000e-01   2.8835348e+01
   5.9260000e-01   2.8843477e+01
   5.9280000e-01   2.8851595e+01
   5.9300000e-01   2.8859702e+01
   5.9320000e-01   2.8867797e+01
   5.9340000e-01   2.8875881e+01
   5.9360000e-01   2.8883953e+01
   5.9380000e-01   2.8892015e+01
   5.9400000e-01   2.8900065e+01
   5.9420000e-01   2.8908103e+01
   5.9440000e-01   2.8916131e+01
   5.9460000e-01   2.8924147e+01
   5.9480000e-01   2.8932152e+01
   5.9500000e-01   2.8940145e+01
   5.9520000e-01   2.8948127e+01
   5.9540000e-01   2.8956098e+01
   5.9560000e-01   2.8964057e+01
   5.9580000e-01   2.8972006e+01
   5.9600000e-01   2.8979943e+01
   5.9620000e-01   2.8987868e+01
   5.9640000e-01   2.8995782e+01
   5.9660000e-01   2.9003685e+01
   5.9680000e-01   2.9011576e+01
   5.9700000e-01   2.9019456e+01
   5.9720000e-01   2.9027325e+01
   5.9740000e-01   2.9035182e+01
   5.9760000e-01   2.9043028e+01
   5.9780000e-01   2.9050863e+01
   5.9800000e-01   2.9058686e+01
   5.9820000e-01   2.9066498e+01
   5.9840000e-01   2.9074298e+01
   5.9860000e-01   2.9082081e+01
   5.9880000e-01   2.9089819e+01
   5.9900000e-01   2.9097547e+01
   5.9920000e-01   2.9105263e+01
   5.9940000e-01   2.9112967e+01
   5.9960000e-01   2.9120660e+01
   5.9980000e-01   2.9128342e+01
   6.0000000e-01   2.9136012e+01
   6.0020000e-01   2.9143670e+01
   6.0040000e-01   2.9151318e+01
   6.0060000e-01   2.9158953e+01
   6.0080000e-01   2.9166578e+01
   6.0100000e-01   2.9174190e+01
   6.0120000e-01   2.9181792e+01
   6.0140000e-01   2.9189381e+01
   6.0160000e-01   2.9196960e+01
   6.0180000e-01   2.9204526e+01
   6.0200000e-01   2.9212082e+01
   6.0220000e-01   2.9219627e+01
   6.0240000e-01   2.9227160e+01
   6.0260000e-01   2.9234683e+01
   6.0280000e-01   2.9242194e+01
   6.0300000e-01   2.9249695e+01
   6.0320000e-01   2.9257184e+01
   6.0340000e-01   2.9264662e+01
   6.0360000e-01   2.9272129e+01
   6.0380000e-01   2.9279585e+01
   6.0400000e-01   2.9287061e+01
   6.0420000e-01   2.9294541e+01
   6.0440000e-01   2.9302010e+01
   6.0460000e-01   2.9309467e+01
   6.0480000e-01   2.9316914e+01
   6.0500000e-01   2.9324349e+01
   6.0520000e-01   2.9331773e+01
   6.0540000e-01   2.9339186e+01
   6.0560000e-01   2.9346588e+01
   6.0580000e-01   2.9353979e+01
   6.0600000e-01   2.9361359e+01
   6.0620000e-01   2.9368727e+01
   6.0640000e-01   2.9376085e+01
   6.0660000e-01   2.9383431e+01
   6.0680000e-01   2.9390767e+01
   6.0700000e-01   2.9398091e+01
   6.0720000e-01   2.9405405e+01
   6.0740000e-01   2.9412707e+01
   6.0760000e-01   2.9419999e+01
   6.0780000e-01   2.9427280e+01
   6.0800000e-01   2.9434549e+01
   6.0820000e-01   2.9441808e+01
   6.0840000e-01   2.9449055e+01
   6.0860000e-01   2.9456292e+01
   6.0880000e-01   2.9463518e+01
   6.0900000e-01   2.9470732e+01
   6.0920000e-01   2.9477936e+01
   6.0940000e-01   2.9485128e+01
   6.0960000e-01   2.9492310e+01
   6.0980000e-01   2.9499480e+01
   6.1000000e-01   2.9506640e+01
   6.1020000e-01   2.9513788e+01
   6.1040000e-01   2.9520925e+01
   6.1060000e-01   2.9528051e+01
   6.1080000e-01   2.9535167e+01
   6.1100000e-01   2.9542271e+01
   6.1120000e-01   2.9549364e+01
   6.1140000e-01   2.9556446e+01
   6.1160000e-01   2.9563517e+01
   6.1180000e-01   2.9570577e+01
   6.1200000e-01   2.9577626e+01
   6.1220000e-01   2.9584664e+01
   6.1240000e-01   2.9591690e+01
   6.1260000e-01   2.9598706e+01
   6.1280000e-01   2.9605710e+01
   6.1300000e-01   2.9612704e+01
   6.1320000e-01   2.9619686e+01
   6.1340000e-01   2.9626657e+01
   6.1360000e-01   2.9633618e+01
   6.1380000e-01   2.9640567e+01
   6.1400000e-01   2.9647505e+01
   6.1420000e-01   2.9654432e+01
   6.1440000e-01   2.9661347e+01
   6.1460000e-01   2.9668252e+01
   6.1480000e-01   2.9675146e+01
   6.1500000e-01   2.9682028e+01
   6.1520000e-01   2.9688899e+01
   6.1540000e-01   2.9695760e+01
   6.1560000e-01   2.9702609e+01
   6.1580000e-01   2.9709447e+01
   6.1600000e-01   2.9716274e+01
   6.1620000e-01   2.9723090e+01
   6.1640000e-01   2.9729894e+01
   6.1660000e-01   2.9736688e+01
   6.1680000e-01   2.9743470e+01
   6.1700000e-01   2.9750241e+01
   6.1720000e-01   2.9757001e+01
   6.1740000e-01   2.9763750e+01
   6.1760000e-01   2.9770488e+01
   6.1780000e-01   2.9777215e+01
   6.1800000e-01   2.9783930e+01
   6.1820000e-01   2.9790634e+01
   6.1840000e-01   2.9797328e+01
   6.1860000e-01   2.9804009e+01
   6.1880000e-01   2.9810680e+01
   6.1900000e-01   2.9817340e+01
   6.1920000e-01   2.9823988e+01
   6.1940000e-01   2.9830626e+01
   6.1960000e-01   2.9837253e+01
   6.1980000e-01   2.9843869e+01
   6.2000000e-01   2.9850474e+01
   6.2020000e-01   2.9857068e+01
   6.2040000e-01   2.9863650e+01
   6.2060000e-01   2.9870222e+01
   6.2080000e-01   2.9876782e+01
   6.2100000e-01   2.9883331e+01
   6.2120000e-01   2.9889869e+01
   6.2140000e-01   2.9896395e+01
   6.2160000e-01   2.9902911e+01
   6.2180000e-01   2.9909415e+01
   6.2200000e-01   2.9915908e+01
   6.2220000e-01   2.9922390e+01
   6.2240000e-01   2.9928860e+01
   6.2260000e-01   2.9935319e+01
   6.2280000e-01   2.9941768e+01
   6.2300000e-01   2.9948205e+01
   6.2320000e-01   2.9954630e+01
   6.2340000e-01   2.9961045e+01
   6.2360000e-01   2.9967448e+01
   6.2380000e-01   2.9973840e+01
   6.2400000e-01   2.9980221e+01
   6.2420000e-01   2.9986590e+01
   6.2440000e-01   2.9992949e+01
   6.2460000e-01   2.9999296e+01
   6.2480000e-01   3.0005632e+01
   6.2500000e-01   3.0011956e+01
   6.2520000e-01   3.0018270e+01
   6.2540000e-01   3.0024572e+01
   6.2560000e-01   3.0030863e+01
   6.2580000e-01   3.0037142e+01
   6.2600000e-01   3.0043411e+01
   6.2620000e-01   3.0049668e+01
   6.2640000e-01   3.0055914e+01
   6.2660000e-01   3.0062148e+01
   6.2680000e-01   3.0068371e+01
   6.2700000e-01   3.0074583e+01
   6.2720000e-01   3.0080784e+01
   6.2740000e-01   3.0086974e+01
   6.2760000e-01   3.0093152e+01
   6.2780000e-01   3.0099319e+01
   6.2800000e-01   3.0105475e+01
   6.2820000e-01   3.0111619e+01
   6.2840000e-01   3.0117752e+01
   6.2860000e-01   3.0123874e+01
   6.2880000e-01   3.0129984e+01
   6.2900000e-01   3.0136084e+01
   6.2920000e-01   3.0142171e+01
   6.2940000e-01   3.0148248e+01
   6.2960000e-01   3.0154313e+01
   6.2980000e-01   3.0160367e+01
   6.3000000e-01   3.0166410e+01


==> spectrum.dat <==
-100,17.892
-99,24.953
-98,67.586
-97,73.063
-96,49.979
-95,44.232
-94,39.233
-93,46.215
-92,55.444
-91,35.288
-90,11.985
-89,31.895
-88,65.031
-87,74.877
-86,42.375
-85,14.608
-84,25.528
-83,19.935
-82,32.304
-81,23.881
-80,22.087
-79,19.63
-78,41.013
-77,78.155
-76,69.345
-75,24.133
-74,38.896
-73,45.734
-72,37.694
-71,37.27
-70,21.272
-69,35.117
-68,48.439
-67,38.286
-66,32.58
-65,13.993
-64,33.76
-63,71.305
-62,66.65
-61,41.157
-60,42.652
-59,38.727
-58,47.144
-57,50.875
-56,27.399
-55,5.8515
-54,33.768
-53,70.137
-52,76.075
-51,39.663
-50,10.787
-49,20.622
-48,27.718
-47,37.398
-46,26.822
-45,29.63
-44,22.731
-43,46.654
-42,78.322
-41,61.718
-40,17.534
-39,38.042
-38,42.342
-37,42.108
-36,40.335
-35,22.7
-34,39.525
-33,48.293
-32,38.571
-31,34.363
-30,11.158
-29,43.252
-28,74.542
-27,59.783
-26,33.336
-25,39.986
-24,36.091
-23,45.679
-22,44.274
-21,20.717
-20,1.5403
-19,35.57
-18,73.764
-17,75.749
-16,37.467
-15,6.1541
-14,18.067
-13,36.256
-12,42.192
-11,31.717
-10,35.719
-9,27.158
-8,52.99
-7,77.002
-6,52.8
-5,12.38
-4,36.345
-3,39.864
-2,45.979
-1,41.223
0,23.316
1,41.223
2,45.979
3,39.864
4,36.345
5,12.38
6,52.8
7,77.002
8,52.99
9,27.158
10,35.719
11,31.717
12,42.192
13,36.256
14,18.067
15,6.1541
16,37.467
17,75.749
18,73.764
19,35.57
20,1.5403
21,20.717
22,44.274
23,45.679
24,36.091
25,39.986
26,33.336
27,59.783
28,74.542
29,43.252
30,11.158
31,34.363
32,38.571
33,48.293
34,39.525
35,22.7
36,40.335
37,42.108
38,42.342
39,38.042
40,17.534
41,61.718
42,78.322
43,46.654
44,22.731
45,29.63
46,26.822
47,37.398
48,27.718
49,20.622
50,10.787
51,39.663
52,76.075
53,70.137
54,33.768
55,5.8515
56,27.399
57,50.875
58,47.144
59,38.727
60,42.652
61,41.157
62,66.65
63,71.305
64,33.76
65,13.993
66,32.58
67,38.286
68,48.439
69,35.117
70,21.272
71,37.27
72,37.694
73,45.734
74,38.896
75,24.133
76,69.345
77,78.155
78,41.013
79,19.63
80,22.087
81,23.881
82,32.304
83,19.935
84,25.528
85,14.608
86,42.375
87,74.877
88,65.031
89,31.895
90,11.985
91,35.288
92,55.444
93,46.215
94,39.233
95,44.232
96,49.979
97,73.063
98,67.586
99,24.953
100,17.892


==> spectrum_lowpass.dat <==
-50,10.787
-49,20.622
-48,27.718
-47,37.398
-46,26.822
-45,29.63
-44,22.731
-43,46.654
-42,78.322
-41,61.718
-40,17.534
-39,38.042
-38,42.342
-37,42.108
-36,40.335
-35,22.7
-34,39.525
-33,48.293
-32,38.571
-31,34.363
-30,11.158
-29,43.252
-28,74.542
-27,59.783
-26,33.336
-25,39.986
-24,36.091
-23,45.679
-22,44.274
-21,20.717
-20,1.5403
-19,35.57
-18,73.764
-17,75.749
-16,37.467
-15,6.1541
-14,18.067
-13,36.256
-12,42.192
-11,31.717
-10,35.719
-9,27.158
-8,52.99
-7,77.002
-6,52.8
-5,12.38
-4,36.345
-3,39.864
-2,45.979
-1,41.223
0,23.316
1,41.223
2,45.979
3,39.864
4,36.345
5,12.38
6,52.8
7,77.002
8,52.99
9,27.158
10,35.719
11,31.717
12,42.192
13,36.256
14,18.067
15,6.1541
16,37.467
17,75.749
18,73.764
19,35.57
20,1.5403
21,20.717
22,44.274
23,45.679
24,36.091
25,39.986
26,33.336
27,59.783
28,74.542
29,43.252
30,11.158
31,34.363
32,38.571
33,48.293
34,39.525
35,22.7
36,40.335
37,42.108
38,42.342
39,38.042
40,17.534
41,61.718
42,78.322
43,46.654
44,22.731
45,29.63
46,26.822
47,37.398
48,27.718
49,20.622
50,10.787


==> spike_deconvolution.dat <==
0.2638,2.7819
0.29286,-11.861
0.32112,-5.3885
0.35127,4.0894
0.38001,6.7073
0.41003,-8.5085
0.43763,2.7168
0.46523,-28.133
0.4955,-5.7589
0.5231,4.9195
0.5507,3.8301
0.57973,-15.004
0.60733,2.9441
0.63711,2.2743
0.66617,21.074


==> spike_deconvolution_est.dat <==
0.2002,0.10377
0.2012,0.042839
0.2022,-0.024818
0.2032,-0.093143
0.2042,-0.15574
0.20521,-0.20644
0.20621,-0.23993
0.20721,-0.25221
0.20821,-0.24113
0.20921,-0.20661
0.21021,-0.15078
0.21121,-0.077881
0.21221,0.0060258
0.21321,0.093528
0.21421,0.1765
0.21522,0.24681
0.21622,0.29713
0.21722,0.32161
0.21822,0.31655
0.21922,0.28084
0.22022,0.21622
0.22122,0.12727
0.22222,0.021116
0.22322,-0.093064
0.22422,-0.20481
0.22523,-0.3033
0.22623,-0.37832
0.22723,-0.42128
0.22823,-0.42611
0.22923,-0.39
0.23023,-0.31382
0.23123,-0.20232
0.23223,-0.06387
0.23323,0.090036
0.23423,0.2457
0.23524,0.38832
0.23624,0.50332
0.23724,0.5777
0.23824,0.60132
0.23924,0.56811
0.24024,0.4768
0.24124,0.33147
0.24224,0.14153
0.24324,-0.078758
0.24424,-0.31116
0.24525,-0.5348
0.24625,-0.72781
0.24725,-0.86911
0.24825,-0.94024
0.24925,-0.92713
0.25025,-0.82148
0.25125,-0.62183
0.25225,-0.33402
0.25325,0.028897
0.25425,0.44739
0.25526,0.89674
0.25626,1.3488
0.25726,1.7743
0.25826,2.1449
0.25926,2.436
0.26026,2.6285
0.26126,2.7105
0.26226,2.679
0.26326,2.5398
0.26426,2.3074
0.26527,2.0042
0.26627,1.6583
0.26727,1.3013
0.26827,0.96563
0.26927,0.68119
0.27027,0.47271
0.27127,0.357
0.27227,0.34088
0.27327,0.41988
0.27427,0.57789
0.27528,0.78775
0.27628,1.0129
0.27728,1.21
0.27828,1.3322
0.27928,1.3329
0.28028,1.1702
0.28128,0.81029
0.28228,0.23174
0.28328,-0.57211
0.28428,-1.5911
0.28529,-2.7977
0.28629,-4.1475
0.28729,-5.5812
0.28829,-7.0281
0.28929,-8.41
0.29029,-9.6467
0.29129,-10.661
0.29229,-11.384
0.29329,-11.762
0.29429,-11.758
0.2953,-11.358
0.2963,-10.57
0.2973,-9.4263
0.2983,-7.9817
0.2993,-6.31
0.3003,-4.5003
0.3013,-2.651
0.3023,-0.86406
0.3033,0.76201
0.3043,2.1383
0.30531,3.1914
0.30631,3.8683
0.30731,4.1397
0.30831,4.002
0.30931,3.4774
0.31031,2.6121
0.31131,1.4729
0.31231,0.14279
0.31331,-1.2852
0.31431,-2.7141
0.31532,-4.0501
0.31632,-5.2082
0.31732,-6.1185
0.31832,-6.7301
0.31932,-7.0143
0.32032,-6.9659
0.32132,-6.6028
0.32232,-5.9639
0.32332,-5.1056
0.32432,-4.0971
0.32533,-3.015
0.32633,-1.9367
0.32733,-0.93556
0.32833,-0.074505
0.32933,0.5978
0.33033,1.0505
0.33133,1.2721
0.33233,1.2711
0.33333,1.0743
0.33433,0.72433
0.33534,0.27559
0.33634,-0.21042
0.33734,-0.67032
0.33834,-1.0442
0.33934,-1.2806
0.34034,-1.3404
0.34134,-1.2005
0.34234,-0.85516
0.34334,-0.31675
0.34434,0.38535
0.34535,1.207
0.34635,2.093
0.34735,2.981
0.34835,3.8068
0.34935,4.509
0.35035,5.034
0.35135,5.3399
0.35235,5.4002
0.35335,5.2052
0.35435,4.7634
0.35536,4.1009
0.35636,3.259
0.35736,2.2922
0.35836,1.2633
0.35936,0.23994
0.36036,-0.71083
0.36136,-1.5269
0.36236,-2.1552
0.36336,-2.5555
0.36436,-2.7027
0.36537,-2.5883
0.36637,-2.2208
0.36737,-1.6244
0.36837,-0.83738
0.36937,0.091253
0.37037,1.105
0.37137,2.1442
0.37237,3.1496
0.37337,4.067
0.37437,4.8498
0.37538,5.4621
0.37638,5.8808
0.37738,6.0957
0.37838,6.1101
0.37938,5.9392
0.38038,5.6087
0.38138,5.1517
0.38238,4.6065
0.38338,4.0126
0.38438,3.4086
0.38539,2.8286
0.38639,2.3006
0.38739,1.8442
0.38839,1.4702
0.38939,1.18
0.39039,0.96617
0.39139,0.81396
0.39239,0.70266
0.39339,0.60783
0.39439,0.50356
0.3954,0.36475
0.3964,0.16927
0.3974,-0.10024
0.3984,-0.45496
0.3994,-0.89901
0.4004,-1.4291
0.4014,-2.0346
0.4024,-2.6987
0.4034,-3.3987
0.4044,-4.1084
0.40541,-4.7988
0.40641,-5.4407
0.40741,-6.0055
0.40841,-6.4675
0.40941,-6.8047
0.41041,-7.0002
0.41141,-7.0425
0.41241,-6.9264
0.41341,-6.6528
0.41441,-6.2288
0.41542,-5.6669
0.41642,-4.9849
0.41742,-4.2049
0.41842,-3.3523
0.41942,-2.4555
0.42042,-1.5442
0.42142,-0.64893
0.42242,0.20031
0.42342,0.97503
0.42442,1.6493
0.42543,2.2011
0.42643,2.6129
0.42743,2.8733
0.42843,2.9774
0.42943,2.928
0.43043,2.7353
0.43143,2.4176
0.43243,2.0007
0.43343,1.5171
0.43443,1.0044
0.43544,0.50383
0.43644,0.057537
0.43744,-0.29381
0.43844,-0.5141
0.43944,-0.57471
0.44044,-0.45732
0.44144,-0.15641
0.44244,0.31892
0.44344,0.9439
0.44444,1.678
0.44545,2.4661
0.44645,3.2404
0.44745,3.924
0.44845,4.4351
0.44945,4.6922
0.45045,4.6195
0.45145,4.1527
0.45245,3.2449
0.45345,1.8708
0.45445,0.031054
0.45546,-2.2454
0.45646,-4.9008
0.45746,-7.8496
0.45846,-10.981
0.45946,-14.166
0.46046,-17.26
0.46146,-20.115
0.46246,-22.583
0.46346,-24.533
0.46446,-25.85
0.46547,-26.449
0.46647,-26.281
0.46747,-25.334
0.46847,-23.639
0.46947,-21.267
0.47047,-18.324
0.47147,-14.951
0.47247,-11.311
0.47347,-7.5828
0.47447,-3.9486
0.47548,-0.58375
0.47648,2.354
0.47748,4.7338
0.47848,6.4598
0.47948,7.4768
0.48048,7.7727
0.48148,7.379
0.48248,6.3676
0.48348,4.8455
0.48448,2.9468
0.48549,0.82286
0.48649,-1.3677
0.48749,-3.4705
0.48849,-5.3454
0.48949,-6.8758
0.49049,-7.976
0.49149,-8.5955
0.49249,-8.7219
0.49349,-8.3792
0.49449,-7.6251
0.4955,-6.545
0.4965,-5.2435
0.4975,-3.8364
0.4985,-2.4402
0.4995,-1.1629
0.5005,-0.09576
0.5015,0.6937
0.5025,1.1665
0.5035,1.3143
0.5045,1.1594
0.50551,0.75116
0.50651,0.16171
0.50751,-0.52159
0.50851,-1.204
0.50951,-1.792
0.51051,-2.2019
0.51151,-2.3671
0.51251,-2.2438
0.51351,-1.8154
0.51451,-1.0937
0.51552,-0.11777
0.51652,1.0487
0.51752,2.3235
0.51852,3.6121
0.51952,4.8162
0.52052,5.8418
0.52152,6.6072
0.52252,7.0498
0.52352,7.1313
0.52452,6.8416
0.52553,6.199
0.52653,5.249
0.52753,4.0612
0.52853,2.7229
0.52953,1.3326
0.53053,-0.0080693
0.53153,-1.2025
0.53253,-2.1668
0.53353,-2.8358
0.53453,-3.1688
0.53554,-3.1519
0.53654,-2.7985
0.53754,-2.1482
0.53854,-1.2627
0.53954,-0.22045
0.54054,0.89034
0.54154,1.9789
0.54254,2.9597
0.54354,3.7592
0.54454,4.3218
0.54555,4.6141
0.54655,4.627
0.54755,4.3761
0.54855,3.8991
0.54955,3.2526
0.55055,2.5064
0.55155,1.7367
0.55255,1.0196
0.55355,0.4237
0.55455,0.0041441
0.55556,-0.20241
0.55656,-0.18121
0.55756,0.059136
0.55856,0.48723
0.55956,1.0514
0.56056,1.6839
0.56156,2.3066
0.56256,2.8377
0.56356,3.1979
0.56456,3.3182
0.56557,3.1446
0.56657,2.6437
0.56757,1.8053
0.56857,0.64374
0.56957,-0.8025
0.57057,-2.4736
0.57157,-4.2924
0.57257,-6.1695
0.57357,-8.0097
0.57457,-9.7185
0.57558,-11.208
0.57658,-12.405
0.57758,-13.249
0.57858,-13.706
0.57958,-13.761
0.58058,-13.421
0.58158,-12.717
0.58258,-11.696
0.58358,-10.419
0.58458,-8.9587
0.58559,-7.391
0.58659,-5.7917
0.58759,-4.2313
0.58859,-2.7714
0.58959,-1.4617
0.59059,-0.33755
0.59159,0.58001
0.59259,1.2845
0.59359,1.7826
0.59459,2.0919
0.5956,2.2385
0.5966,2.2539
0.5976,2.1724
0.5986,2.028
0.5996,1.8524
0.6006,1.6727
0.6016,1.5109
0.6026,1.3825
0.6036,1.2966
0.6046,1.2566
0.60561,1.2608
0.60661,1.3028
0.60761,1.3736
0.60861,1.4618
0.60961,1.5551
0.61061,1.6411
0.61161,1.7079
0.61261,1.745
0.61361,1.7432
0.61461,1.6956
0.61562,1.5975
0.61662,1.4468
0.61762,1.2443
0.61862,0.99382
0.61962,0.70277
0.62062,0.38187
0.62162,0.045309
0.62262,-0.28955
0.62362,-0.60271
0.62462,-0.8724
0.62563,-1.0763
0.62663,-1.1929
0.62763,-1.2035
0.62863,-1.0939
0.62963,-0.85597
0.63063,-0.48978
0.63163,-0.0044244
0.63263,0.58114
0.63363,1.2382
0.63463,1.9291
0.63564,2.6091
0.63664,3.2287
0.63764,3.7372
0.63864,4.0864
0.63964,4.2343
0.64064,4.1498
0.64164,3.8159
0.64264,3.2325
0.64364,2.4187
0.64464,1.4132
0.64565,0.27336
0.64665,-0.92718
0.64765,-2.1021
0.64865,-3.1576
0.64965,-3.9987
0.65065,-4.5354
0.65165,-4.6899
0.65265,-4.4027
0.65365,-3.6382
0.65465,-2.3887
0.65566,-0.67665
0.65666,1.4448
0.65766,3.8938
0.65866,6.5636
0.65966,9.3281
0.66066,12.05
0.66166,14.588
0.66266,16.807
0.66366,18.586
0.66466,19.825
0.66567,20.456
0.66667,20.443
0.66767,19.784
0.66867,18.519
0.66967,16.716
0.67067,14.477
0.67167,11.925
0.67267,9.1981
0.67367,6.4392
0.67467,3.7885
0.67568,1.3733
0.67668,-0.69957
0.67768,-2.35
0.67868,-3.5287
0.67968,-4.2193
0.68068,-4.4376
0.68168,-4.2293
0.68268,-3.6648
0.68368,-2.8329
0.68468,-1.8333
0.68569,-0.76922
0.68669,0.26131
0.68769,1.1718
0.68869,1.8932
0.68969,2.3783
0.69069,2.6036
0.69169,2.5697
0.69269,2.2996
0.69369,1.8352
0.69469,1.2323
0.6957,0.5553
0.6967,-0.12902
0.6977,-0.75756
0.6987,-1.2761
0.6997,-1.6436
0.7007,-1.835
0.7017,-1.8427
0.7027,-1.6761
0.7037,-1.3603
0.7047,-0.93248
0.70571,-0.43832
0.70671,0.072685
0.70771,0.55189
0.70871,0.95592
0.70971,1.2504
0.71071,1.4126
0.71171,1.4332
0.71271,1.3166
0.71371,1.0795
0.71471,0.74948
0.71572,0.36156
0.71672,-0.045229
0.71772,-0.43159
0.71872,-0.76169
0.71972,-1.0064
0.72072,-1.1456
0.72172,-1.17
0.72272,-1.0815
0.72372,-0.89253
0.72472,-0.62461
0.72573,-0.30602
0.72673,0.031118
0.72773,0.35399
0.72873,0.63222
0.72973,0.84067
0.73073,0.96164
0.73173,0.98632
0.73273,0.91533
0.73373,0.75842
0.73473,0.53322
0.73574,0.26339
0.73674,-0.023889
0.73774,-0.30052
0.73874,-0.54024
0.73974,-0.72107
0.74074,-0.82727
0.74174,-0.8507
0.74274,-0.79135
0.74374,-0.65718
0.74474,-0.46309
0.74575,-0.22936
0.74675,0.020452
0.74775,0.26186
0.74875,0.47181
0.74975,0.63083


==> spike_deconvolution_lowpass.dat <==
0.2002,0.10377
0.2012,0.042839
0.2022,-0.024818
0.2032,-0.093143
0.2042,-0.15574
0.20521,-0.20644
0.20621,-0.23993
0.20721,-0.25221
0.20821,-0.24113
0.20921,-0.20661
0.21021,-0.15078
0.21121,-0.077881
0.21221,0.0060258
0.21321,0.093528
0.21421,0.1765
0.21522,0.24681
0.21622,0.29713
0.21722,0.32161
0.21822,0.31655
0.21922,0.28084
0.22022,0.21622
0.22122,0.12727
0.22222,0.021116
0.22322,-0.093064
0.22422,-0.20481
0.22523,-0.3033
0.22623,-0.37832
0.22723,-0.42128
0.22823,-0.42611
0.22923,-0.39
0.23023,-0.31382
0.23123,-0.20232
0.23223,-0.06387
0.23323,0.090036
0.23423,0.2457
0.23524,0.38832
0.23624,0.50332
0.23724,0.5777
0.23824,0.60132
0.23924,0.56811
0.24024,0.4768
0.24124,0.33147
0.24224,0.14153
0.24324,-0.078758
0.24424,-0.31116
0.24525,-0.5348
0.24625,-0.72781
0.24725,-0.86911
0.24825,-0.94024
0.24925,-0.92713
0.25025,-0.82148
0.25125,-0.62183
0.25225,-0.33402
0.25325,0.028897
0.25425,0.44739
0.25526,0.89674
0.25626,1.3488
0.25726,1.7743
0.25826,2.1449
0.25926,2.436
0.26026,2.6285
0.26126,2.7105
0.26226,2.679
0.26326,2.5398
0.26426,2.3074
0.26527,2.0042
0.26627,1.6583
0.26727,1.3013
0.26827,0.96563
0.26927,0.68119
0.27027,0.47271
0.27127,0.357
0.27227,0.34088
0.27327,0.41988
0.27427,0.57789
0.27528,0.78775
0.27628,1.0129
0.27728,1.21
0.27828,1.3322
0.27928,1.3329
0.28028,1.1702
0.28128,0.81029
0.28228,0.23174
0.28328,-0.57211
0.28428,-1.5911
0.28529,-2.7977
0.28629,-4.1475
0.28729,-5.5812
0.28829,-7.0281
0.28929,-8.41
0.29029,-9.6467
0.29129,-10.661
0.29229,-11.384
0.29329,-11.762
0.29429,-11.758
0.2953,-11.358
0.2963,-10.57
0.2973,-9.4263
0.2983,-7.9817
0.2993,-6.31
0.3003,-4.5003
0.3013,-2.651
0.3023,-0.86406
0.3033,0.76201
0.3043,2.1383
0.30531,3.1914
0.30631,3.8683
0.30731,4.1397
0.30831,4.002
0.30931,3.4774
0.31031,2.6121
0.31131,1.4729
0.31231,0.14279
0.31331,-1.2852
0.31431,-2.7141
0.31532,-4.0501
0.31632,-5.2082
0.31732,-6.1185
0.31832,-6.7301
0.31932,-7.0143
0.32032,-6.9659
0.32132,-6.6028
0.32232,-5.9639
0.32332,-5.1056
0.32432,-4.0971
0.32533,-3.015
0.32633,-1.9367
0.32733,-0.93556
0.32833,-0.074505
0.32933,0.5978
0.33033,1.0505
0.33133,1.2721
0.33233,1.2711
0.33333,1.0743
0.33433,0.72433
0.33534,0.27559
0.33634,-0.21042
0.33734,-0.67032
0.33834,-1.0442
0.33934,-1.2806
0.34034,-1.3404
0.34134,-1.2005
0.34234,-0.85516
0.34334,-0.31675
0.34434,0.38535
0.34535,1.207
0.34635,2.093
0.34735,2.981
0.34835,3.8068
0.34935,4.509
0.35035,5.034
0.35135,5.3399
0.35235,5.4002
0.35335,5.2052
0.35435,4.7634
0.35536,4.1009
0.35636,3.259
0.35736,2.2922
0.35836,1.2633
0.35936,0.23994
0.36036,-0.71083
0.36136,-1.5269
0.36236,-2.1552
0.36336,-2.5555
0.36436,-2.7027
0.36537,-2.5883
0.36637,-2.2208
0.36737,-1.6244
0.36837,-0.83738
0.36937,0.091253
0.37037,1.105
0.37137,2.1442
0.37237,3.1496
0.37337,4.067
0.37437,4.8498
0.37538,5.4621
0.37638,5.8808
0.37738,6.0957
0.37838,6.1101
0.37938,5.9392
0.38038,5.6087
0.38138,5.1517
0.38238,4.6065
0.38338,4.0126
0.38438,3.4086
0.38539,2.8286
0.38639,2.3006
0.38739,1.8442
0.38839,1.4702
0.38939,1.18
0.39039,0.96617
0.39139,0.81396
0.39239,0.70266
0.39339,0.60783
0.39439,0.50356
0.3954,0.36475
0.3964,0.16927
0.3974,-0.10024
0.3984,-0.45496
0.3994,-0.89901
0.4004,-1.4291
0.4014,-2.0346
0.4024,-2.6987
0.4034,-3.3987
0.4044,-4.1084
0.40541,-4.7988
0.40641,-5.4407
0.40741,-6.0055
0.40841,-6.4675
0.40941,-6.8047
0.41041,-7.0002
0.41141,-7.0425
0.41241,-6.9264
0.41341,-6.6528
0.41441,-6.2288
0.41542,-5.6669
0.41642,-4.9849
0.41742,-4.2049
0.41842,-3.3523
0.41942,-2.4555
0.42042,-1.5442
0.42142,-0.64893
0.42242,0.20031
0.42342,0.97503
0.42442,1.6493
0.42543,2.2011
0.42643,2.6129
0.42743,2.8733
0.42843,2.9774
0.42943,2.928
0.43043,2.7353
0.43143,2.4176
0.43243,2.0007
0.43343,1.5171
0.43443,1.0044
0.43544,0.50383
0.43644,0.057537
0.43744,-0.29381
0.43844,-0.5141
0.43944,-0.57471
0.44044,-0.45732
0.44144,-0.15641
0.44244,0.31892
0.44344,0.9439
0.44444,1.678
0.44545,2.4661
0.44645,3.2404
0.44745,3.924
0.44845,4.4351
0.44945,4.6922
0.45045,4.6195
0.45145,4.1527
0.45245,3.2449
0.45345,1.8708
0.45445,0.031054
0.45546,-2.2454
0.45646,-4.9008
0.45746,-7.8496
0.45846,-10.981
0.45946,-14.166
0.46046,-17.26
0.46146,-20.115
0.46246,-22.583
0.46346,-24.533
0.46446,-25.85
0.46547,-26.449
0.46647,-26.281
0.46747,-25.334
0.46847,-23.639
0.46947,-21.267
0.47047,-18.324
0.47147,-14.951
0.47247,-11.311
0.47347,-7.5828
0.47447,-3.9486
0.47548,-0.58375
0.47648,2.354
0.47748,4.7338
0.47848,6.4598
0.47948,7.4768
0.48048,7.7727
0.48148,7.379
0.48248,6.3676
0.48348,4.8455
0.48448,2.9468
0.48549,0.82286
0.48649,-1.3677
0.48749,-3.4705
0.48849,-5.3454
0.48949,-6.8758
0.49049,-7.976
0.49149,-8.5955
0.49249,-8.7219
0.49349,-8.3792
0.49449,-7.6251
0.4955,-6.545
0.4965,-5.2435
0.4975,-3.8364
0.4985,-2.4402
0.4995,-1.1629
0.5005,-0.09576
0.5015,0.6937
0.5025,1.1665
0.5035,1.3143
0.5045,1.1594
0.50551,0.75116
0.50651,0.16171
0.50751,-0.52159
0.50851,-1.204
0.50951,-1.792
0.51051,-2.2019
0.51151,-2.3671
0.51251,-2.2438
0.51351,-1.8154
0.51451,-1.0937
0.51552,-0.11777
0.51652,1.0487
0.51752,2.3235
0.51852,3.6121
0.51952,4.8162
0.52052,5.8418
0.52152,6.6072
0.52252,7.0498
0.52352,7.1313
0.52452,6.8416
0.52553,6.199
0.52653,5.249
0.52753,4.0612
0.52853,2.7229
0.52953,1.3326
0.53053,-0.0080693
0.53153,-1.2025
0.53253,-2.1668
0.53353,-2.8358
0.53453,-3.1688
0.53554,-3.1519
0.53654,-2.7985
0.53754,-2.1482
0.53854,-1.2627
0.53954,-0.22045
0.54054,0.89034
0.54154,1.9789
0.54254,2.9597
0.54354,3.7592
0.54454,4.3218
0.54555,4.6141
0.54655,4.627
0.54755,4.3761
0.54855,3.8991
0.54955,3.2526
0.55055,2.5064
0.55155,1.7367
0.55255,1.0196
0.55355,0.4237
0.55455,0.0041441
0.55556,-0.20241
0.55656,-0.18121
0.55756,0.059136
0.55856,0.48723
0.55956,1.0514
0.56056,1.6839
0.56156,2.3066
0.56256,2.8377
0.56356,3.1979
0.56456,3.3182
0.56557,3.1446
0.56657,2.6437
0.56757,1.8053
0.56857,0.64374
0.56957,-0.8025
0.57057,-2.4736
0.57157,-4.2924
0.57257,-6.1695
0.57357,-8.0097
0.57457,-9.7185
0.57558,-11.208
0.57658,-12.405
0.57758,-13.249
0.57858,-13.706
0.57958,-13.761
0.58058,-13.421
0.58158,-12.717
0.58258,-11.696
0.58358,-10.419
0.58458,-8.9587
0.58559,-7.391
0.58659,-5.7917
0.58759,-4.2313
0.58859,-2.7714
0.58959,-1.4617
0.59059,-0.33755
0.59159,0.58001
0.59259,1.2845
0.59359,1.7826
0.59459,2.0919
0.5956,2.2385
0.5966,2.2539
0.5976,2.1724
0.5986,2.028
0.5996,1.8524
0.6006,1.6727
0.6016,1.5109
0.6026,1.3825
0.6036,1.2966
0.6046,1.2566
0.60561,1.2608
0.60661,1.3028
0.60761,1.3736
0.60861,1.4618
0.60961,1.5551
0.61061,1.6411
0.61161,1.7079
0.61261,1.745
0.61361,1.7432
0.61461,1.6956
0.61562,1.5975
0.61662,1.4468
0.61762,1.2443
0.61862,0.99382
0.61962,0.70277
0.62062,0.38187
0.62162,0.045309
0.62262,-0.28955
0.62362,-0.60271
0.62462,-0.8724
0.62563,-1.0763
0.62663,-1.1929
0.62763,-1.2035
0.62863,-1.0939
0.62963,-0.85597
0.63063,-0.48978
0.63163,-0.0044244
0.63263,0.58114
0.63363,1.2382
0.63463,1.9291
0.63564,2.6091
0.63664,3.2287
0.63764,3.7372
0.63864,4.0864
0.63964,4.2343
0.64064,4.1498
0.64164,3.8159
0.64264,3.2325
0.64364,2.4187
0.64464,1.4132
0.64565,0.27336
0.64665,-0.92718
0.64765,-2.1021
0.64865,-3.1576
0.64965,-3.9987
0.65065,-4.5354
0.65165,-4.6899
0.65265,-4.4027
0.65365,-3.6382
0.65465,-2.3887
0.65566,-0.67665
0.65666,1.4448
0.65766,3.8938
0.65866,6.5636
0.65966,9.3281
0.66066,12.05
0.66166,14.588
0.66266,16.807
0.66366,18.586
0.66466,19.825
0.66567,20.456
0.66667,20.443
0.66767,19.784
0.66867,18.519
0.66967,16.716
0.67067,14.477
0.67167,11.925
0.67267,9.1981
0.67367,6.4392
0.67467,3.7885
0.67568,1.3733
0.67668,-0.69957
0.67768,-2.35
0.67868,-3.5287
0.67968,-4.2193
0.68068,-4.4376
0.68168,-4.2293
0.68268,-3.6648
0.68368,-2.8329
0.68468,-1.8333
0.68569,-0.76922
0.68669,0.26131
0.68769,1.1718
0.68869,1.8932
0.68969,2.3783
0.69069,2.6036
0.69169,2.5697
0.69269,2.2996
0.69369,1.8352
0.69469,1.2323
0.6957,0.5553
0.6967,-0.12902
0.6977,-0.75756
0.6987,-1.2761
0.6997,-1.6436
0.7007,-1.835
0.7017,-1.8427
0.7027,-1.6761
0.7037,-1.3603
0.7047,-0.93248
0.70571,-0.43832
0.70671,0.072685
0.70771,0.55189
0.70871,0.95592
0.70971,1.2504
0.71071,1.4126
0.71171,1.4332
0.71271,1.3166
0.71371,1.0795
0.71471,0.74948
0.71572,0.36156
0.71672,-0.045229
0.71772,-0.43159
0.71872,-0.76169
0.71972,-1.0064
0.72072,-1.1456
0.72172,-1.17
0.72272,-1.0815
0.72372,-0.89253
0.72472,-0.62461
0.72573,-0.30602
0.72673,0.031118
0.72773,0.35399
0.72873,0.63222
0.72973,0.84067
0.73073,0.96164
0.73173,0.98632
0.73273,0.91533
0.73373,0.75842
0.73473,0.53322
0.73574,0.26339
0.73674,-0.023889
0.73774,-0.30052
0.73874,-0.54024
0.73974,-0.72107
0.74074,-0.82727
0.74174,-0.8507
0.74274,-0.79135
0.74374,-0.65718
0.74474,-0.46309
0.74575,-0.22936
0.74675,0.020452
0.74775,0.26186
0.74875,0.47181
0.74975,0.63083


==> successes_fc40.dat <==
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
0.3,0.7,0.6,0.4,0.6,0.4,0.3,0.5,0.2,0.5,0.3,0.7,0.5,0.8,0.3,0.3,0.5,0.6,0.8,0.7,0.9,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
0.2,0.2,0.3,0.1,0.1,0.3,0.1,0,0.2,0.4,0.4,0.2,0.1,0,0.1,0.2,0,0.5,0.5,0.3,0.2,0.6,0.6,0.6,0.5,0.7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
0,0.1,0.2,0.2,0.2,0.3,0.3,0.1,0.1,0,0.2,0.2,0.3,0.3,0.1,0.3,0,0.2,0,0.1,0.4,0.2,0.1,0.4,0.1,0.3,0.2,0.5,0.8,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
0.1,0,0,0.1,0.1,0.1,0,0,0,0.1,0.2,0,0,0,0.2,0.1,0.1,0.1,0,0.1,0,0.1,0.1,0,0,0.1,0.1,0,0.4,0.2,0.5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0.1,0,0.1,0,0,0,0.1,0,0.1,0,0,0.1,0,0.1,0,0,0.1,0,0,0.1,0,0,0.4,0.7,0.8,0.9,1,1,1,1,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0,0,0,0,0,0,0,0.1,0,0,0,0,0,0.1,0.1,0,0.3,0.3,0.6,1,1,1,1,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0,0,0,0,0.3,0,0.7,0.8,1,1,1,1,1,1,1,1,1,1,1
0,0,0.1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0,0,0,0,0,0.1,0,0,0.2,0.1,0.5,0.8,1,1,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0,0,0,0,0.1,0.2,0.5,0.8,1,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0,0,0,0,0,0,0.1,0.4,0.4,1,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0.2,0.7,0.8,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0,0.7,0.8,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0.7,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0.8,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0.4,0.7,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0.3,0.6,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.2,0.9,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.2,0.6,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.2,0.7,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0.2,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.4,0.9,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0.7,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0.8,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.7,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.2,0.3,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.3,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.3,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.3,0.9,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.2,0.7,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.7,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.1,0.6,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.5,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.5,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.2,0.4,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.2,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.2,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.2,0.9,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.2,0.7,1,1,1

